Adaptive isogeometric analysis of high-order phase-field fracture based on THB-splines

In recent decades, the study of fracture propagation in solids has increasingly relied on phase-field models. Several recent contributions have highlighted the potential of this approach in both static and dynamic frameworks. However, a major limitation remains the high computational cost. Two main strategies have been identified to mitigate this issue: the use of locally refined meshes and the adoption of higher-order models. In this work, leveraging Truncated Hierarchical B-splines (THB-splines), we introduce adaptive simulations of higher-order phase-field formulations (AT1 and AT2), focusing primarily on two-dimensional fracture problems.

==> Data/CrossTalk/TB/basis.csv <==
                   0,                    1,                    0,                    0,                    0,                    0,                    0,                    0
  0.0101010101010101,    0.901540659116417,   0.0971839608203245,  0.00127538006325885,                    0,                    0,                    0,                    0
  0.0202020202020202,    0.808182838485869,    0.186715641261096,   0.0051015202530354,                    0,                    0,                    0,                    0
  0.0303030303030303,    0.719926538108356,    0.268595041322314,   0.0114784205693297,                    0,                    0,                    0,                    0
  0.0404040404040404,    0.636771757983879,    0.342822161003979,   0.0204060810121416,                    0,                    0,                    0,                    0
  0.0505050505050505,    0.558718498112438,    0.409397000306091,   0.0318845015814713,                    0,                    0,                    0,                    0
  0.0606060606060606,    0.485766758494031,     0.46831955922865,   0.0459136822773186,                    0,                    0,                    0,                    0
  0.0707070707070707,     0.41791653912866,    0.519589837771656,   0.0624936230996837,                    0,                    0,                    0,                    0
  0.0808080808080808,    0.355167840016325,    0.563207835935109,   0.0816243240485665,                    0,                    0,                    0,                    0
  0.0909090909090909,    0.297520661157025,    0.599173553719008,    0.103305785123967,                    0,                    0,                    0,                    0
   0.101010101010101,     0.24497500255076,    0.627486991123355,    0.127538006325885,                    0,                    0,                    0,                    0
   0.111111111111111,    0.197530864197531,    0.648148148148148,    0.154320987654321,                    0,                    0,                    0,                    0
   0.121212121212121,    0.155188246097337,    0.661157024793388,    0.183654729109275,                    0,                    0,                    0,                    0
   0.131313131313131,    0.117947148250179,    0.666513621059076,    0.215539230690746,                    0,                    0,                    0,                    0
   0.141414141414141,   0.0858075706560555,     0.66421793694521,    0.249974492398735,                    0,                    0,                    0,                    0
   0.151515151515152,   0.0587695133149679,    0.654269972451791,    0.286960514233241,                    0,                    0,                    0,                    0
   0.161616161616162,   0.0368329762269156,    0.636669727578819,    0.326497296194266,                    0,                    0,                    0,                    0
   0.171717171717172,   0.0199979593918988,    0.611417202326293,    0.368584838281808,                    0,                    0,                    0,                    0
   0.181818181818182,  0.00826446280991736,    0.578512396694215,    0.413223140495868,                    0,                    0,                    0,                    0
   0.191919191919192,  0.00163248648097133,    0.537955310682584,    0.460412202836445,                    0,                    0,                    0,                    0
   0.202020202020202,                    0,     0.48995000510152,    0.509998979695949, 5.10152025303547e-05,                    0,                    0,                    0
   0.212121212121212,                    0,    0.441230486685032,    0.556932966023875,  0.00183654729109274,                    0,                    0,                    0
   0.222222222222222,                    0,    0.395061728395062,    0.598765432098766,  0.00617283950617284,                    0,                    0,                    0
   0.232323232323232,                    0,    0.351443730231609,     0.63549637792062,   0.0130598918477706,                    0,                    0,                    0
   0.242424242424242,                    0,    0.310376492194674,     0.66712580348944,   0.0224977043158861,                    0,                    0,                    0
   0.252525252525253,                    0,    0.271860014284257,    0.693653708805224,   0.0344862769105193,                    0,                    0,                    0
   0.262626262626263,                    0,    0.235894296500357,    0.715080093867973,   0.0490256096316703,                    0,                    0,                    0
   0.272727272727273,                    0,    0.202479338842975,    0.731404958677686,   0.0661157024793389,                    0,                    0,                    0
   0.282828282828283,                    0,    0.171615141312111,    0.742628303234364,   0.0857565554535252,                    0,                    0,                    0
   0.292929292929293,                    0,    0.143301703907765,    0.748750127538006,    0.107948168554229,                    0,                    0,                    0
   0.303030303030303,                    0,    0.117539026629936,    0.749770431588613,    0.132690541781451,                    0,                    0,                    0
   0.313131313131313,                    0,   0.0943271094786246,    0.745689215386185,     0.15998367513519,                    0,                    0,                    0
   0.323232323232323,                    0,   0.0736659524538312,    0.736506478930721,    0.189827568615447,                    0,                    0,                    0
   0.333333333333333,                    0,   0.0555555555555555,    0.722222222222222,    0.222222222222222,                    0,                    0,                    0
   0.343434343434343,                    0,   0.0399959187837975,    0.702836445260688,    0.257167635955515,                    0,                    0,                    0
   0.353535353535354,                    0,   0.0269870421385572,    0.678349148046118,    0.294663809815325,                    0,                    0,                    0
   0.363636363636364,                    0,   0.0165289256198347,    0.648760330578513,    0.334710743801653,                    0,                    0,                    0
   0.373737373737374,                    0,  0.00862156922762983,    0.614069992857872,    0.377308437914498,                    0,                    0,                    0
   0.383838383838384,                    0,  0.00326497296194266,    0.574278134884196,    0.422456892153862,                    0,                    0,                    0
   0.393939393939394,                    0, 0.000459136822773184,    0.529384756657484,    0.470156106519743,                    0,                    0,                    0
   0.404040404040404,                    0,                    0,    0.480002040608101,    0.519793898581777, 0.000204060810121419,                    0,                    0
   0.414141414141414,                    0,                    0,    0.431792674216917,    0.565707580859096,  0.00249974492398736,                    0,                    0
   0.424242424242424,                    0,                    0,     0.38613406795225,    0.606519742883379,  0.00734618916437097,                    0,                    0
   0.434343434343434,                    0,                    0,    0.343026221814101,    0.642230384654627,   0.0147433935312723,                    0,                    0
   0.444444444444444,                    0,                    0,    0.302469135802469,    0.672839506172839,   0.0246913580246914,                    0,                    0
   0.454545454545455,                    0,                    0,    0.264462809917355,    0.698347107438017,   0.0371900826446281,                    0,                    0
   0.464646464646465,                    0,                    0,    0.229007244158759,    0.718753188450158,   0.0522395673910826,                    0,                    0
   0.474747474747475,                    0,                    0,    0.196102438526681,    0.734057749209264,   0.0698398122640547,                    0,                    0
   0.484848484848485,                    0,                    0,     0.16574839302112,    0.744260789715335,   0.0899908172635445,                    0,                    0
   0.494949494949495,                    0,                    0,    0.137945107642077,     0.74936230996837,    0.112692582389552,                    0,                    0
   0.505050505050505,                    0,                    0,    0.112692582389552,     0.74936230996837,    0.137945107642077,                    0,                    0
   0.515151515151515,                    0,                    0,   0.0899908172635445,    0.744260789715335,     0.16574839302112,                    0,                    0
   0.525252525252525,                    0,                    0,   0.0698398122640547,    0.734057749209264,    0.196102438526681,                    0,                    0
   0.535353535353535,                    0,                    0,   0.0522395673910827,    0.718753188450158,    0.229007244158759,                    0,                    0
   0.545454545454546,                    0,                    0,   0.0371900826446281,    0.698347107438017,    0.264462809917355,                    0,                    0
   0.555555555555556,                    0,                    0,   0.0246913580246914,     0.67283950617284,    0.302469135802469,                    0,                    0
   0.565656565656566,                    0,                    0,   0.0147433935312723,    0.642230384654627,    0.343026221814101,                    0,                    0
   0.575757575757576,                    0,                    0,  0.00734618916437101,    0.606519742883379,     0.38613406795225,                    0,                    0
   0.585858585858586,                    0,                    0,  0.00249974492398738,    0.565707580859096,    0.431792674216916,                    0,                    0
   0.595959595959596,                    0,                    0, 0.000204060810121419,    0.519793898581777,    0.480002040608101,                    0,                    0
   0.606060606060606,                    0,                    0,                    0,    0.470156106519743,    0.529384756657484, 0.000459136822773176,                    0
   0.616161616161616,                    0,                    0,                    0,    0.422456892153862,    0.574278134884196,  0.00326497296194266,                    0
   0.626262626262626,                    0,                    0,                    0,    0.377308437914499,    0.614069992857872,   0.0086215692276298,                    0
   0.636363636363636,                    0,                    0,                    0,    0.334710743801653,    0.648760330578512,   0.0165289256198347,                    0
   0.646464646464647,                    0,                    0,                    0,    0.294663809815325,    0.678349148046118,   0.0269870421385573,                    0
   0.656565656565657,                    0,                    0,                    0,    0.257167635955515,    0.702836445260688,   0.0399959187837975,                    0
   0.666666666666667,                    0,                    0,                    0,    0.222222222222222,    0.722222222222222,   0.0555555555555556,                    0
   0.676767676767677,                    0,                    0,                    0,    0.189827568615448,    0.736506478930721,   0.0736659524538312,                    0
   0.686868686868687,                    0,                    0,                    0,     0.15998367513519,    0.745689215386185,   0.0943271094786247,                    0
   0.696969696969697,                    0,                    0,                    0,    0.132690541781451,    0.749770431588613,    0.117539026629936,                    0
   0.707070707070707,                    0,                    0,                    0,    0.107948168554229,    0.748750127538006,    0.143301703907765,                    0
   0.717171717171717,                    0,                    0,                    0,   0.0857565554535251,    0.742628303234364,    0.171615141312111,                    0
   0.727272727272727,                    0,                    0,                    0,   0.0661157024793389,    0.731404958677686,    0.202479338842975,                    0
   0.737373737373737,                    0,                    0,                    0,   0.0490256096316702,    0.715080093867973,    0.235894296500357,                    0
   0.747474747474748,                    0,                    0,                    0,   0.0344862769105193,    0.693653708805224,    0.271860014284257,                    0
   0.757575757575758,                    0,                    0,                    0,   0.0224977043158861,     0.66712580348944,    0.310376492194674,                    0
   0.767676767676768,                    0,                    0,                    0,   0.0130598918477706,     0.63549637792062,    0.351443730231609,                    0
   0.777777777777778,                    0,                    0,                    0,  0.00617283950617286,    0.598765432098766,    0.395061728395062,                    0
   0.787878787878788,                    0,                    0,                    0,  0.00183654729109274,    0.556932966023875,    0.441230486685032,                    0
   0.797979797979798,                    0,                    0,                    0, 5.10152025303547e-05,    0.509998979695949,     0.48995000510152,                    0
   0.808080808080808,                    0,                    0,                    0,                    0,    0.460412202836445,    0.537955310682584,  0.00163248648097135
   0.818181818181818,                    0,                    0,                    0,                    0,    0.413223140495868,    0.578512396694215,  0.00826446280991736
   0.828282828282828,                    0,                    0,                    0,                    0,    0.368584838281808,    0.611417202326293,   0.0199979593918989
   0.838383838383838,                    0,                    0,                    0,                    0,    0.326497296194266,    0.636669727578818,   0.0368329762269157
   0.848484848484849,                    0,                    0,                    0,                    0,    0.286960514233241,    0.654269972451791,   0.0587695133149678
   0.858585858585859,                    0,                    0,                    0,                    0,    0.249974492398735,     0.66421793694521,   0.0858075706560557
   0.868686868686869,                    0,                    0,                    0,                    0,    0.215539230690746,    0.666513621059076,    0.117947148250179
   0.878787878787879,                    0,                    0,                    0,                    0,    0.183654729109274,    0.661157024793388,    0.155188246097337
   0.888888888888889,                    0,                    0,                    0,                    0,    0.154320987654321,    0.648148148148148,    0.197530864197531
   0.898989898989899,                    0,                    0,                    0,                    0,    0.127538006325885,    0.627486991123354,    0.244975002550761
   0.909090909090909,                    0,                    0,                    0,                    0,    0.103305785123967,    0.599173553719008,    0.297520661157025
   0.919191919191919,                    0,                    0,                    0,                    0,   0.0816243240485664,    0.563207835935108,    0.355167840016325
   0.929292929292929,                    0,                    0,                    0,                    0,   0.0624936230996836,    0.519589837771655,    0.417916539128661
   0.939393939393939,                    0,                    0,                    0,                    0,   0.0459136822773186,     0.46831955922865,    0.485766758494032
    0.94949494949495,                    0,                    0,                    0,                    0,   0.0318845015814711,    0.409397000306091,    0.558718498112438
    0.95959595959596,                    0,                    0,                    0,                    0,   0.0204060810121416,    0.342822161003979,     0.63677175798388
    0.96969696969697,                    0,                    0,                    0,                    0,   0.0114784205693296,    0.268595041322314,    0.719926538108356
    0.97979797979798,                    0,                    0,                    0,                    0,  0.00510152025303536,    0.186715641261095,     0.80818283848587
    0.98989898989899,                    0,                    0,                    0,                    0,  0.00127538006325884,   0.0971839608203241,    0.901540659116417
                   1,                    0,                    0,                    0,                    0,                    0,                    0,                    1

==> Data/CrossTalk/TB/solution.csv <==
                  0,                  -1
 0.0101010101010101,  -0.983954895977289
 0.0202020202020202,  -0.968403487462969
 0.0303030303030303,   -0.95334577445704
 0.0404040404040404,  -0.938781756959502
 0.0505050505050505,  -0.924711434970356
 0.0606060606060606,    -0.9111348084896
 0.0707070707070707,  -0.898051877517236
 0.0808080808080808,  -0.885462642053262
 0.0909090909090909,   -0.87336710209768
  0.101010101010101,  -0.861765257650489
  0.111111111111111,  -0.850657108711689
  0.121212121212121,   -0.84004265528128
  0.131313131313131,  -0.829921897359263
  0.141414141414141,  -0.820294834945636
  0.151515151515152,    -0.8111614680404
  0.161616161616162,  -0.802521796643556
  0.171717171717172,  -0.794375820755103
  0.181818181818182,  -0.786723540375041
  0.191919191919192,   -0.77956495550337
  0.202020202020202,  -0.772860570499418
  0.212121212121212,  -0.765307029221035
  0.222222222222222,  -0.756272401417477
  0.232323232323232,  -0.745756687088747
  0.242424242424242,  -0.733759886234843
  0.252525252525253,  -0.720281998855766
  0.262626262626263,  -0.705323024951515
  0.272727272727273,  -0.688882964522091
  0.282828282828283,  -0.670961817567494
  0.292929292929293,  -0.651559584087723
  0.303030303030303,  -0.630676264082779
  0.313131313131313,  -0.608311857552662
  0.323232323232323,  -0.584466364497371
  0.333333333333333,  -0.559139784916907
  0.343434343434343,   -0.53233211881127
  0.353535353535354,  -0.504043366180459
  0.363636363636364,  -0.474273527024475
  0.373737373737374,  -0.443022601343318
  0.383838383838384,  -0.410290589136987
  0.393939393939394,  -0.376077490405483
  0.404040404040404,  -0.340501792070821
  0.414141414141414,  -0.304659498161645
  0.424242424242424,  -0.268817204252489
  0.434343434343434,  -0.232974910343354
  0.444444444444444,   -0.19713261643424
  0.454545454545455,  -0.161290322525146
  0.464646464646465,  -0.125448028616072
  0.474747474747475, -0.0896057347070195
  0.484848484848485, -0.0537634407979874
  0.494949494949495, -0.0179211468889757
  0.505050505050505,  0.0179211470200154
  0.515151515151515,  0.0537634409289862
  0.525252525252525,   0.089605734837936
  0.535353535353535,   0.125448028746865
  0.545454545454546,   0.161290322655774
  0.555555555555556,   0.197132616564662
  0.565656565656566,    0.23297491047353
  0.575757575757576,   0.268817204382377
  0.585858585858586,   0.304659498291204
  0.595959595959596,    0.34050179220001
  0.606060606060606,   0.376077490534279
  0.616161616161616,   0.410290589265444
  0.626262626262626,   0.443022601471497
  0.636363636363636,   0.474273527152438
  0.646464646464647,   0.504043366308268
  0.656565656565657,   0.532332118938986
  0.666666666666667,   0.559139785044593
  0.676767676767677,   0.584466364625087
  0.686868686868687,   0.608311857680471
  0.696969696969697,   0.630676264210743
  0.707070707070707,   0.651559584215903
  0.717171717171717,   0.670961817695951
  0.727272727272727,   0.688882964650888
  0.737373737373737,   0.705323025080713
  0.747474747474748,   0.720281998985426
  0.757575757575758,   0.733759886365029
  0.767676767676768,   0.745756687219519
  0.777777777777778,   0.756272401548897
  0.787878787878788,   0.765307029353165
  0.797979797979798,    0.77286057063232
  0.808080808080808,   0.779564955636841
  0.818181818181818,   0.786723540508337
  0.828282828282828,   0.794375820887463
  0.838383838383838,    0.80252179677422
  0.848484848484849,   0.811161468168606
  0.858585858585859,   0.820294835070622
  0.868686868686869,   0.829921897480268
  0.878787878787879,   0.840042655397545
  0.888888888888889,   0.850657108822451
  0.898989898989899,   0.861765257754987
  0.909090909090909,   0.873367102195153
  0.919191919191919,    0.88546264214295
  0.929292929292929,   0.898051877598376
  0.939393939393939,   0.911134808561432
   0.94949494949495,   0.924711435032119
   0.95959595959596,   0.938781757010435
   0.96969696969697,   0.953345774496381
   0.97979797979798,   0.968403487489957
   0.98989898989899,   0.983954895991163
                  1,                   1

==> Data/CrossTalk/THB/basis.csv <==
                   0,                    1,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0101010101010101,    0.901540659116417,   0.0971839608203245,  0.00127538006325885,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0202020202020202,    0.808182838485869,    0.186715641261096,   0.0051015202530354,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0303030303030303,    0.719926538108356,    0.268595041322314,   0.0114784205693297,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0404040404040404,    0.636771757983879,    0.342822161003979,   0.0204060810121416,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0505050505050505,    0.558718498112438,    0.409397000306091,   0.0318845015814713,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0606060606060606,    0.485766758494031,     0.46831955922865,   0.0459136822773186,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0707070707070707,     0.41791653912866,    0.519589837771656,   0.0624936230996837,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0808080808080808,    0.355167840016325,    0.563207835935109,   0.0816243240485665,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0909090909090909,    0.297520661157025,    0.599173553719008,    0.103305785123967,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.101010101010101,     0.24497500255076,    0.627486991123355,    0.127538006325885,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.111111111111111,    0.197530864197531,    0.648148148148148,    0.154320987654321,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.121212121212121,    0.155188246097337,    0.661157024793388,    0.183654729109275,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.131313131313131,    0.117947148250179,    0.666513621059076,    0.215539230690746,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.141414141414141,   0.0858075706560555,     0.66421793694521,    0.249974492398735,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.151515151515152,   0.0587695133149679,    0.654269972451791,    0.286960514233241,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.161616161616162,   0.0368329762269156,    0.636669727578819,    0.326497296194266,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.171717171717172,   0.0199979593918988,    0.611417202326293,    0.368584838281808,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.181818181818182,  0.00826446280991736,    0.578512396694215,    0.413223140495868,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.191919191919192,  0.00163248648097133,    0.537955310682584,    0.460412202836445,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.202020202020202,                    0,     0.48995000510152,    0.509845934088358,                    0,                    0,                    0, 0.000204060810121419,                    0,                    0,                    0
   0.212121212121212,                    0,    0.441230486685032,    0.551423324150597,                    0,                    0,                    0,  0.00734618916437097,                    0,                    0,                    0
   0.222222222222222,                    0,    0.395061728395062,    0.580246913580247,                    0,                    0,                    0,   0.0246913580246914,                    0,                    0,                    0
   0.232323232323232,                    0,    0.351443730231609,    0.596316702377308,                    0,                    0,                    0,   0.0522395673910826,                    0,                    0,                    0
   0.242424242424242,                    0,    0.310376492194674,    0.599632690541781,                    0,                    0,                    0,   0.0899908172635445,                    0,                    0,                    0
   0.252525252525253,                    0,    0.271860014284257,    0.590194878073666,                    0,                    0,                    0,    0.137945107642077,                    0,                    0,                    0
   0.262626262626263,                    0,    0.235894296500357,    0.568003264972962,                    0,                    0,                    0,    0.196102438526681,                    0,                    0,                    0
   0.272727272727273,                    0,    0.202479338842975,    0.533057851239669,                    0,                    0,                    0,    0.264462809917355,                    0,                    0,                    0
   0.282828282828283,                    0,    0.171615141312111,    0.485358636873788,                    0,                    0,                    0,    0.343026221814101,                    0,                    0,                    0
   0.292929292929293,                    0,    0.143301703907765,    0.424905621875319,                    0,                    0,                    0,    0.431792674216916,                    0,                    0,                    0
   0.303030303030303,                    0,    0.117539026629936,    0.352617079889807,                    0,                    0,                    0,    0.529384756657484, 0.000459136822773176,                    0,                    0
   0.313131313131313,                    0,   0.0943271094786246,    0.282981328435874,                    0,                    0,                    0,    0.614069992857872,   0.0086215692276298,                    0,                    0
   0.323232323232323,                    0,   0.0736659524538312,    0.220997857361494,                    0,                    0,                    0,    0.678349148046118,   0.0269870421385573,                    0,                    0
   0.333333333333333,                    0,   0.0555555555555555,    0.166666666666667,                    0,                    0,                    0,    0.722222222222222,   0.0555555555555556,                    0,                    0
   0.343434343434343,                    0,   0.0399959187837975,    0.119987756351393,                    0,                    0,                    0,    0.745689215386185,   0.0943271094786247,                    0,                    0
   0.353535353535354,                    0,   0.0269870421385572,   0.0809611264156718,                    0,                    0,                    0,    0.748750127538006,    0.143301703907765,                    0,                    0
   0.363636363636364,                    0,   0.0165289256198347,   0.0495867768595042,                    0,                    0,                    0,    0.731404958677686,    0.202479338842975,                    0,                    0
   0.373737373737374,                    0,  0.00862156922762983,   0.0258647076828895,                    0,                    0,                    0,    0.693653708805224,    0.271860014284257,                    0,                    0
   0.383838383838384,                    0,  0.00326497296194266,  0.00979491888582797,                    0,                    0,                    0,     0.63549637792062,    0.351443730231609,                    0,                    0
   0.393939393939394,                    0, 0.000459136822773184,  0.00137741046831955,                    0,                    0,                    0,    0.556932966023875,    0.441230486685032,                    0,                    0
   0.404040404040404,                    0,                    0,                    0,                    0,                    0,                    0,    0.460412202836445,    0.538771553923069, 0.000816243240485675,                    0
   0.414141414141414,                    0,                    0,                    0,                    0,                    0,                    0,    0.368584838281808,    0.621416182022243,  0.00999897969594944,                    0
   0.424242424242424,                    0,                    0,                    0,                    0,                    0,                    0,    0.286960514233241,    0.683654729109274,   0.0293847566574839,                    0
   0.434343434343434,                    0,                    0,                    0,                    0,                    0,                    0,    0.215539230690746,    0.725487195184165,   0.0589735741250893,                    0
   0.444444444444444,                    0,                    0,                    0,                    0,                    0,                    0,    0.154320987654321,    0.746913580246914,   0.0987654320987655,                    0
   0.454545454545455,                    0,                    0,                    0,                    0,                    0,                    0,    0.103305785123967,    0.747933884297521,    0.148760330578512,                    0
   0.464646464646465,                    0,                    0,                    0,                    0,                    0,                    0,   0.0624936230996836,    0.728548107335986,     0.20895826956433,                    0
   0.474747474747475,                    0,                    0,                    0,                    0,                    0,                    0,   0.0318845015814711,     0.68875624936231,    0.279359249056219,                    0
   0.484848484848485,                    0,                    0,                    0,                    0,                    0,                    0,   0.0114784205693296,    0.628558310376492,    0.359963269054178,                    0
   0.494949494949495,                    0,                    0,                    0,                    0,                    0,                    0,  0.00127538006325884,    0.547954290378533,    0.450770329558208,                    0
   0.505050505050505,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.450770329558208,    0.547954290378533,  0.00127538006325887
   0.515151515151515,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.359963269054178,    0.628558310376493,   0.0114784205693298
   0.525252525252525,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.279359249056219,     0.68875624936231,   0.0318845015814714
   0.535353535353535,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.20895826956433,    0.728548107335986,   0.0624936230996836
   0.545454545454546,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.148760330578512,    0.747933884297521,    0.103305785123967
   0.555555555555556,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0987654320987656,    0.746913580246913,    0.154320987654321
   0.565656565656566,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0589735741250892,    0.725487195184165,    0.215539230690746
   0.575757575757576,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.029384756657484,    0.683654729109274,    0.286960514233241
   0.585858585858586,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00999897969594951,    0.621416182022243,    0.368584838281808
   0.595959595959596,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000816243240485674,    0.538771553923069,    0.460412202836445
   0.606060606060606,                    0,                    0,                    0,  0.00137741046831953, 0.000459136822773176,                    0,                    0,                    0,    0.441230486685033,    0.556932966023875
   0.616161616161616,                    0,                    0,                    0,  0.00979491888582797,  0.00326497296194266,                    0,                    0,                    0,    0.351443730231609,    0.635496377920621
   0.626262626262626,                    0,                    0,                    0,   0.0258647076828894,   0.0086215692276298,                    0,                    0,                    0,    0.271860014284257,    0.693653708805224
   0.636363636363636,                    0,                    0,                    0,   0.0495867768595042,   0.0165289256198347,                    0,                    0,                    0,    0.202479338842975,    0.731404958677686
   0.646464646464647,                    0,                    0,                    0,   0.0809611264156718,   0.0269870421385573,                    0,                    0,                    0,    0.143301703907765,    0.748750127538006
   0.656565656565657,                    0,                    0,                    0,    0.119987756351392,   0.0399959187837975,                    0,                    0,                    0,   0.0943271094786249,    0.745689215386185
   0.666666666666667,                    0,                    0,                    0,    0.166666666666667,   0.0555555555555556,                    0,                    0,                    0,   0.0555555555555555,    0.722222222222222
   0.676767676767677,                    0,                    0,                    0,    0.220997857361493,   0.0736659524538312,                    0,                    0,                    0,   0.0269870421385574,    0.678349148046118
   0.686868686868687,                    0,                    0,                    0,    0.282981328435874,   0.0943271094786247,                    0,                    0,                    0,   0.0086215692276298,    0.614069992857871
   0.696969696969697,                    0,                    0,                    0,    0.352617079889807,    0.117539026629936,                    0,                    0,                    0, 0.000459136822773192,    0.529384756657484
   0.707070707070707,                    0,                    0,                    0,    0.424905621875319,    0.143301703907765,                    0,                    0,                    0,                    0,    0.431792674216916
   0.717171717171717,                    0,                    0,                    0,    0.485358636873788,    0.171615141312111,                    0,                    0,                    0,                    0,    0.343026221814101
   0.727272727272727,                    0,                    0,                    0,    0.533057851239669,    0.202479338842975,                    0,                    0,                    0,                    0,    0.264462809917356
   0.737373737373737,                    0,                    0,                    0,    0.568003264972962,    0.235894296500357,                    0,                    0,                    0,                    0,    0.196102438526681
   0.747474747474748,                    0,                    0,                    0,    0.590194878073666,    0.271860014284257,                    0,                    0,                    0,                    0,    0.137945107642077
   0.757575757575758,                    0,                    0,                    0,    0.599632690541781,    0.310376492194674,                    0,                    0,                    0,                    0,   0.0899908172635443
   0.767676767676768,                    0,                    0,                    0,    0.596316702377308,    0.351443730231609,                    0,                    0,                    0,                    0,   0.0522395673910825
   0.777777777777778,                    0,                    0,                    0,    0.580246913580247,    0.395061728395061,                    0,                    0,                    0,                    0,   0.0246913580246914
   0.787878787878788,                    0,                    0,                    0,    0.551423324150597,    0.441230486685032,                    0,                    0,                    0,                    0,  0.00734618916437095
   0.797979797979798,                    0,                    0,                    0,    0.509845934088358,     0.48995000510152,                    0,                    0,                    0,                    0, 0.000204060810121419
   0.808080808080808,                    0,                    0,                    0,    0.460412202836445,    0.537955310682584,  0.00163248648097135,                    0,                    0,                    0,                    0
   0.818181818181818,                    0,                    0,                    0,    0.413223140495868,    0.578512396694215,  0.00826446280991736,                    0,                    0,                    0,                    0
   0.828282828282828,                    0,                    0,                    0,    0.368584838281808,    0.611417202326293,   0.0199979593918989,                    0,                    0,                    0,                    0
   0.838383838383838,                    0,                    0,                    0,    0.326497296194266,    0.636669727578819,   0.0368329762269157,                    0,                    0,                    0,                    0
   0.848484848484849,                    0,                    0,                    0,    0.286960514233242,    0.654269972451791,   0.0587695133149678,                    0,                    0,                    0,                    0
   0.858585858585859,                    0,                    0,                    0,    0.249974492398735,     0.66421793694521,   0.0858075706560557,                    0,                    0,                    0,                    0
   0.868686868686869,                    0,                    0,                    0,    0.215539230690746,    0.666513621059076,    0.117947148250179,                    0,                    0,                    0,                    0
   0.878787878787879,                    0,                    0,                    0,    0.183654729109274,    0.661157024793388,    0.155188246097337,                    0,                    0,                    0,                    0
   0.888888888888889,                    0,                    0,                    0,    0.154320987654321,    0.648148148148148,    0.197530864197531,                    0,                    0,                    0,                    0
   0.898989898989899,                    0,                    0,                    0,    0.127538006325885,    0.627486991123355,    0.244975002550761,                    0,                    0,                    0,                    0
   0.909090909090909,                    0,                    0,                    0,    0.103305785123967,    0.599173553719008,    0.297520661157025,                    0,                    0,                    0,                    0
   0.919191919191919,                    0,                    0,                    0,   0.0816243240485664,    0.563207835935108,    0.355167840016325,                    0,                    0,                    0,                    0
   0.929292929292929,                    0,                    0,                    0,   0.0624936230996836,    0.519589837771655,    0.417916539128661,                    0,                    0,                    0,                    0
   0.939393939393939,                    0,                    0,                    0,   0.0459136822773186,     0.46831955922865,    0.485766758494032,                    0,                    0,                    0,                    0
    0.94949494949495,                    0,                    0,                    0,   0.0318845015814711,    0.409397000306091,    0.558718498112438,                    0,                    0,                    0,                    0
    0.95959595959596,                    0,                    0,                    0,   0.0204060810121416,    0.342822161003979,     0.63677175798388,                    0,                    0,                    0,                    0
    0.96969696969697,                    0,                    0,                    0,   0.0114784205693296,    0.268595041322314,    0.719926538108356,                    0,                    0,                    0,                    0
    0.97979797979798,                    0,                    0,                    0,  0.00510152025303536,    0.186715641261095,     0.80818283848587,                    0,                    0,                    0,                    0
    0.98989898989899,                    0,                    0,                    0,  0.00127538006325884,    0.097183960820324,    0.901540659116417,                    0,                    0,                    0,                    0
                   1,                    0,                    0,                    0,                    0,                    0,                    1,                    0,                    0,                    0,                    0

==> Data/CrossTalk/THB/solution.csv <==
                  0,                  -1
 0.0101010101010101,                  -1
 0.0202020202020202,                  -1
 0.0303030303030303,                  -1
 0.0404040404040404,                  -1
 0.0505050505050505,                  -1
 0.0606060606060606,                  -1
 0.0707070707070707,                  -1
 0.0808080808080808,                  -1
 0.0909090909090909,                  -1
  0.101010101010101,                  -1
  0.111111111111111,                  -1
  0.121212121212121,                  -1
  0.131313131313131,                  -1
  0.141414141414141,                  -1
  0.151515151515152,                  -1
  0.161616161616162,                  -1
  0.171717171717172,                  -1
  0.181818181818182,                  -1
  0.191919191919192,                  -1
  0.202020202020202,                  -1
  0.212121212121212,                  -1
  0.222222222222222,                  -1
  0.232323232323232,                  -1
  0.242424242424242,                  -1
  0.252525252525253,                  -1
  0.262626262626263,                  -1
  0.272727272727273,                  -1
  0.282828282828283,                  -1
  0.292929292929293,                  -1
  0.303030303030303,                  -1
  0.313131313131313,                  -1
  0.323232323232323,                  -1
  0.333333333333333,                  -1
  0.343434343434343,                  -1
  0.353535353535354,                  -1
  0.363636363636364,                  -1
  0.373737373737374,                  -1
  0.383838383838384,                  -1
  0.393939393939394,                  -1
  0.404040404040404,  -0.998367513519031
  0.414141414141414,  -0.980002040608103
  0.424242424242424,  -0.941230486685034
  0.434343434343434,  -0.882052851749824
  0.444444444444444,  -0.802469135802471
  0.454545454545455,  -0.702479338842977
  0.464646464646465,  -0.582083460871341
  0.474747474747475,  -0.441281501887563
  0.484848484848485,  -0.280073461891645
  0.494949494949495, -0.0984593408835842
  0.505050505050505,  0.0984593408835829
  0.515151515151515,   0.280073461891645
  0.525252525252525,   0.441281501887563
  0.535353535353535,   0.582083460871339
  0.545454545454546,   0.702479338842976
  0.555555555555556,    0.80246913580247
  0.565656565656566,   0.882052851749823
  0.575757575757576,   0.941230486685033
  0.585858585858586,   0.980002040608102
  0.595959595959596,    0.99836751351903
  0.606060606060606,                   1
  0.616161616161616,                   1
  0.626262626262626,                   1
  0.636363636363636,                   1
  0.646464646464647,                   1
  0.656565656565657,                   1
  0.666666666666667,                   1
  0.676767676767677,                   1
  0.686868686868687,                   1
  0.696969696969697,                   1
  0.707070707070707,                   1
  0.717171717171717,                   1
  0.727272727272727,                   1
  0.737373737373737,                   1
  0.747474747474748,                   1
  0.757575757575758,                   1
  0.767676767676768,                   1
  0.777777777777778,                   1
  0.787878787878788,                   1
  0.797979797979798,                   1
  0.808080808080808,                   1
  0.818181818181818,                   1
  0.828282828282828,                   1
  0.838383838383838,                   1
  0.848484848484849,                   1
  0.858585858585859,                   1
  0.868686868686869,                   1
  0.878787878787879,                   1
  0.888888888888889,                   1
  0.898989898989899,                   1
  0.909090909090909,                   1
  0.919191919191919,                   1
  0.929292929292929,                   1
  0.939393939393939,                   1
   0.94949494949495,                   1
   0.95959595959596,                   1
   0.96969696969697,                   1
   0.97979797979798,                   1
   0.98989898989899,                   1
                  1,                   1

==> Data/Initialization/Bspline/basis.csv <==
                   0,                    1,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.001001001001001,    0.960360761161562,    0.039438838237637, 0.000200400600801001,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.002002002002002,    0.921523124726328,   0.0776752728704681, 0.000801602403204005,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.003003003003003,    0.883487090694298,    0.114709303898493,  0.00180360540720901,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.004004004004004,    0.846252659065472,    0.150540931321712,  0.00320640961281602,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.005005005005005,     0.80981982983985,    0.185170155140125,  0.00501001502002503,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
 0.00600600600600601,    0.774188603017432,    0.218596975353732,  0.00721442162883604,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
 0.00700700700700701,    0.739358978598218,    0.250821391962533,  0.00981962943924906,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
 0.00800800800800801,    0.705330956582208,    0.281843404966528,   0.0128256384512641,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
 0.00900900900900901,    0.672104536969402,    0.311663014365717,   0.0162324486648811,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.01001001001001,      0.6396797197598,      0.3402802201601,   0.0200400600801001,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.011011011011011,    0.608056504953402,    0.367695022349677,   0.0242484726969211,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.012012012012012,    0.577234892550208,    0.393907420934448,   0.0288576865153442,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.013013013013013,    0.547214882550218,    0.418917415914413,   0.0338677015353692,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.014014014014014,    0.517996474953432,    0.442725007289572,   0.0392785177569962,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.015015015015015,     0.48957966975985,    0.465330195059925,   0.0450901351802253,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.016016016016016,    0.461964466969472,    0.486732979225472,   0.0513025538050563,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.017017017017017,    0.435150866582298,    0.506933359786213,   0.0579157736314893,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.018018018018018,    0.409138868598328,    0.525931336742148,   0.0649297946595244,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.019019019019019,    0.383928473017562,    0.543726910093276,   0.0723446168891614,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.02002002002002,        0.35951967984,    0.560320079839599,   0.0801602403204005,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.021021021021021,    0.335912489065642,    0.575710845981116,   0.0883766649532415,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.022022022022022,    0.313106900694488,    0.589899208517827,   0.0969938907876846,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.023023023023023,    0.291102914726538,    0.602885167449732,     0.10601191782373,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.024024024024024,    0.269900531161792,    0.614668722776831,    0.115430746061377,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.025025025025025,    0.249499750000251,    0.625249874499124,    0.125250375500626,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.026026026026026,    0.229900571241913,    0.634628622616611,    0.135470806141477,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.027027027027027,    0.211102994886779,    0.642804967129291,     0.14609203798393,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.028028028028028,    0.193107020934849,    0.649778908037166,    0.157114071027985,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.029029029029029,    0.175912649386123,    0.655550445340235,    0.168536905273642,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.03003003003003,    0.159519880240601,    0.660119579038498,    0.180360540720901,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.031031031031031,    0.143928713498283,    0.663486309131955,    0.192584977369762,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.032032032032032,    0.129139149159169,    0.665650635620606,    0.205210215220225,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.033033033033033,    0.115151187223259,     0.66661255850445,     0.21823625427229,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.034034034034034,    0.101964827690553,    0.666372077783489,    0.231663094525957,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.035035035035035,   0.0895800705610516,    0.664929193457722,    0.245490735981226,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.036036036036036,   0.0779969158347537,    0.662283905527149,    0.259719178638098,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.037037037037037,   0.0672153635116599,     0.65843621399177,    0.274348422496571,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.038038038038038,   0.0572354135917699,    0.653386118851584,    0.289378467556646,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.039039039039039,   0.0480570660750841,    0.647133620106593,    0.304809313818323,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.04004004004004,   0.0396803209616023,    0.639678717756796,    0.320640961281602,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.041041041041041,   0.0321051782513244,    0.631021411802193,    0.336873409946483,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.042042042042042,   0.0253316379442506,    0.621161702242783,    0.353506659812966,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.043043043043043,   0.0193597000403807,    0.610099589078568,    0.370540710881051,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.044044044044044,   0.0141893645397149,    0.597835072309547,    0.387975563150738,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.045045045045045,  0.00982063144225308,     0.58436815193572,    0.405811216622027,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.046046046046046,  0.00625350074799524,    0.569698827957086,    0.424047671294919,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.047047047047047,  0.00348797245694143,    0.553827100373647,    0.442684927169412,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.048048048048048,  0.00152404656909162,    0.536752969185402,    0.461722984245507,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.049049049049049, 0.000361723084445811,     0.51847643439235,    0.481161842523204,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.05005005005005,                    0,    0.498999500000501,    0.500999998997997, 5.01001502002369e-07,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0510510510510511,                    0,    0.479199920641362,    0.520579137696255, 0.000220941662383103,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0520520520520521,                    0,    0.459801142483825,    0.539356673991309, 0.000842183524866205,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0530530530530531,                    0,     0.44080316552789,    0.557332607883158,  0.00186422658895131,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0540540540540541,                    0,    0.422205989773557,    0.574506939371804,  0.00328707085463842,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0550550550550551,                    0,    0.404009615220827,    0.590879668457246,  0.00511071632192753,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0560560560560561,                    0,    0.386214041869698,    0.606450795139484,  0.00733516299081864,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0570570570570571,                    0,    0.368819269720171,    0.621220319418518,  0.00996041086131175,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0580580580580581,                    0,    0.351825298772246,    0.635188241294347,   0.0129864599334069,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0590590590590591,                    0,    0.335232129025923,    0.648354560766973,    0.016413310207104,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0600600600600601,                    0,    0.319039760481202,    0.660719277836395,   0.0202409616824031,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0610610610610611,                    0,    0.303248193138083,    0.672282392502613,   0.0244694143593042,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0620620620620621,                    0,    0.287857426996566,    0.683043904765626,   0.0290986682378074,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0630630630630631,                    0,    0.272867462056651,    0.693003814625436,   0.0341287233179125,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0640640640640641,                    0,    0.258278298318338,    0.702162122082042,   0.0395595795996196,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0650650650650651,                    0,    0.244089935781627,    0.710518827135444,   0.0453912370829288,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0660660660660661,                    0,    0.230302374446519,    0.718073929785642,   0.0516236957678399,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0670670670670671,                    0,    0.216915614313012,    0.724827430032635,    0.058256955654353,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0680680680680681,                    0,    0.203929655381107,    0.730779327876425,   0.0652910167424681,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0690690690690691,                    0,    0.191344497650804,    0.735929623317011,   0.0727258790321853,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0700700700700701,                    0,    0.179160141122103,    0.740278316354392,   0.0805615425235045,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0710710710710711,                    0,    0.167376585795004,     0.74382540698857,   0.0887980072164256,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0720720720720721,                    0,    0.155993831669507,    0.746570895219544,   0.0974352731109487,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0730730730730731,                    0,    0.145011878745612,    0.748514781047314,    0.106473340207074,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0740740740740741,                    0,     0.13443072702332,    0.749657064471879,    0.115912208504801,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0750750750750751,                    0,    0.124250376502629,    0.749997745493241,     0.12575187800413,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0760760760760761,                    0,     0.11447082718354,    0.749536824111399,    0.135992348705061,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0770770770770771,                    0,    0.105092079066053,    0.748274300326352,    0.146633620607594,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0780780780780781,                    0,   0.0961141321501682,    0.746210174138102,     0.15767569371173,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0790790790790791,                    0,   0.0875369864358854,    0.743344445546648,    0.169118568017467,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0800800800800801,                    0,   0.0793606419232045,    0.739677114551989,    0.180962243524806,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0810810810810811,                    0,   0.0715850986121256,    0.735208181154127,    0.193206720233747,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0820820820820821,                    0,   0.0642103565026489,    0.729937645353061,     0.20585199814429,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0830830830830831,                    0,    0.057236415594774,     0.72386550714879,    0.218898077256436,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0840840840840841,                    0,   0.0506632758885012,    0.716991766541316,    0.232344957570183,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0850850850850851,                    0,   0.0444909373838303,    0.709316423530638,    0.246192639085532,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0860860860860861,                    0,   0.0387194000807615,    0.700839478116756,    0.260441121802483,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0870870870870871,                    0,   0.0333486639792947,    0.691560930299669,    0.275090405721036,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0880880880880881,                    0,   0.0283787290794298,    0.681480780079379,    0.290140490841191,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0890890890890891,                    0,    0.023809595381167,    0.670599027455884,    0.305591377162949,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0900900900900901,                    0,   0.0196412628845062,    0.658915672429186,    0.321443064686308,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0910910910910911,                    0,   0.0158737315894473,    0.646430714999284,    0.337695553411269,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0920920920920921,                    0,   0.0125070014959905,    0.633144155166177,    0.354348843337832,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0930930930930931,                    0,  0.00954107260413569,    0.619055992929867,    0.371402934465997,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0940940940940941,                    0,  0.00697594491388286,    0.604166228290353,    0.388857826795765,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0950950950950951,                    0,  0.00481161842523206,    0.588474861247634,    0.406713520327134,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0960960960960961,                    0,  0.00304809313818324,    0.571981891801712,    0.424970015060105,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0970970970970971,                    0,  0.00168536905273642,    0.554687319952585,    0.443627310994678,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0980980980980981,                    0, 0.000723446168891622,    0.536591145700255,    0.462685408130853,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0990990990990991,                    0, 0.000162324486648813,    0.517693369044721,    0.482144306468631,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.1001001001001,                    0,                    0,    0.498000002004006,    0.501997993989986, 2.00400600800948e-06,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.101101101101101,                    0,                    0,    0.478220462704947,    0.521537052568083, 0.000242484726969208,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.102102102102102,                    0,                    0,    0.458841724607491,    0.540274508742977, 0.000883766649532412,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.103103103103103,                    0,                    0,    0.439863787711636,    0.558210362514666,  0.00192584977369761,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.104104104104104,                    0,                    0,    0.421286652017383,    0.575344613883152,  0.00336873409946482,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.105105105105105,                    0,                    0,    0.403110317524732,    0.591677262848434,  0.00521241962683404,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.106106106106106,                    0,                    0,    0.385334784233683,    0.607208309410511,  0.00745690635580523,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.107107107107107,                    0,                    0,    0.367960052144236,    0.621937753569385,   0.0101021942863785,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.108108108108108,                    0,                    0,    0.350986121256392,    0.635865595325055,   0.0131482834185537,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.109109109109109,                    0,                    0,    0.334412991570149,     0.64899183467752,   0.0165951737523309,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.11011011011011,                    0,                    0,    0.318240663085508,    0.661316471626782,   0.0204428652877101,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.111111111111111,                    0,                    0,    0.302469135802469,    0.672839506172839,   0.0246913580246913,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.112112112112112,                    0,                    0,    0.287098409721033,    0.683560938315693,   0.0293406519632745,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.113113113113113,                    0,                    0,    0.272128484841198,    0.693480768055343,   0.0343907471034598,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.114114114114114,                    0,                    0,    0.257559361162965,    0.702598995391788,    0.039841643445247,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.115115115115115,                    0,                    0,    0.243391038686334,     0.71091562032503,   0.0456933409886362,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.116116116116116,                    0,                    0,    0.229623517411305,    0.718430642855067,   0.0519458397336274,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.117117117117117,                    0,                    0,    0.216256797337879,    0.725144062981901,   0.0585991396802207,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.118118118118118,                    0,                    0,    0.203290878466054,     0.73105588070553,    0.065653240828416,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.119119119119119,                    0,                    0,    0.190725760795831,    0.736166096025956,   0.0731081431782131,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.12012012012012,                    0,                    0,     0.17856144432721,    0.740474708943177,   0.0809638467296124,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.121121121121121,                    0,                    0,    0.166797929060191,    0.743981719457195,   0.0892203514826137,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.122122122122122,                    0,                    0,    0.155435214994775,    0.746687127568008,   0.0978776574372169,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.123123123123123,                    0,                    0,     0.14447330213096,    0.748590933275618,    0.106935764593422,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.124124124124124,                    0,                    0,    0.133912190468747,    0.749693136580023,    0.116394672951229,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.125125125125125,                    0,                    0,    0.123751880008136,    0.749993737481225,    0.126254382510639,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.126126126126126,                    0,                    0,    0.113992370749128,    0.749492735979222,     0.13651489327165,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.127127127127127,                    0,                    0,    0.104633662691721,    0.748190132074016,    0.147176205234263,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.128128128128128,                    0,                    0,   0.0956757558359161,    0.746085925765605,    0.158238318398478,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.129129129129129,                    0,                    0,   0.0871186501817133,    0.743180117053991,    0.169701232764296,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.13013013013013,                    0,                    0,   0.0789623457291126,    0.739472705939172,    0.181564948331715,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.131131131131131,                    0,                    0,    0.071206842478114,     0.73496369242115,    0.193829465100736,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.132132132132132,                    0,                    0,   0.0638521404287172,    0.729653076499923,    0.206494783071359,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.133133133133133,                    0,                    0,   0.0568982395809224,    0.723540858175493,    0.219560902243585,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.134134134134134,                    0,                    0,   0.0503451399347296,    0.716627037447858,    0.233027822617412,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.135135135135135,                    0,                    0,   0.0441928414901388,     0.70891161431702,    0.246895544192841,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.136136136136136,                    0,                    0,   0.0384413442471502,    0.700394588782977,    0.261164066969872,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.137137137137137,                    0,                    0,   0.0330906482057635,    0.691075960845731,    0.275833390948506,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.138138138138138,                    0,                    0,   0.0281407533659787,     0.68095573050528,    0.290903516128741,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.139139139139139,                    0,                    0,   0.0235916597277959,    0.670033897761626,    0.306374442510578,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.14014014014014,                    0,                    0,   0.0194433672912152,    0.658310462614767,    0.322246170094018,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.141141141141141,                    0,                    0,   0.0156958760562364,    0.645785425064704,    0.338518698879059,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.142142142142142,                    0,                    0,   0.0123491860228598,    0.632458785111438,    0.355192028865702,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.143143143143143,                    0,                    0,  0.00940329719108505,    0.618330542754967,    0.372266160053947,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.144144144144144,                    0,                    0,  0.00685820956091231,    0.603400697995293,    0.389741092443795,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.145145145145145,                    0,                    0,  0.00471392313234158,    0.587669250832414,    0.407616826035244,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.146146146146146,                    0,                    0,  0.00297043790537286,    0.571136201266331,    0.425893360828296,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.147147147147147,                    0,                    0,  0.00162775388000617,    0.553801549297045,    0.444570696822949,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.148148148148148,                    0,                    0, 0.000685871056241449,    0.535665294924555,    0.463648834019204,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.149149149149149,                    0,                    0, 0.000144789434078732,     0.51672743814886,    0.483127772417061,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.15015015015015,                    0,                    0,                    0,    0.497001506010515,    0.502993984975967, 4.50901351802133e-06,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.151151151151151,                    0,                    0,                    0,    0.477242006771536,    0.522492963433904, 0.000265029794559317,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.152152152152152,                    0,                    0,                    0,     0.45788330873416,    0.541190339488638,  0.00092635177720262,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.153153153153153,                    0,                    0,                    0,    0.438925411898385,    0.559086113140167,  0.00198847496144789,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.154154154154154,                    0,                    0,                    0,    0.420368316264213,    0.576180284388492,   0.0034513993472952,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.155155155155155,                    0,                    0,                    0,    0.402212021831642,    0.592472853233614,  0.00531512493474451,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.156156156156156,                    0,                    0,                    0,    0.384456528600673,    0.607963819675531,  0.00757965172379583,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.157157157157157,                    0,                    0,                    0,    0.367101836571306,    0.622653183714245,   0.0102449797144492,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.158158158158158,                    0,                    0,                    0,    0.350147945743542,    0.636540945349754,   0.0133111089067044,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.159159159159159,                    0,                    0,                    0,    0.333594856117379,    0.649627104582059,   0.0167780393005617,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.16016016016016,                    0,                    0,                    0,    0.317442567692818,    0.661911661411161,   0.0206457708960211,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.161161161161161,                    0,                    0,                    0,    0.301691080469859,    0.673394615837058,   0.0249143036930824,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.162162162162162,                    0,                    0,                    0,    0.286340394448503,    0.684075967859752,   0.0295836376917457,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.163163163163163,                    0,                    0,                    0,    0.271390509628748,    0.693955717479241,    0.034653772892011,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.164164164164164,                    0,                    0,                    0,    0.256841426010596,    0.703033864695526,   0.0401247092938783,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.165165165165165,                    0,                    0,                    0,    0.242693143594045,    0.711310409508608,   0.0459964468973477,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.166166166166166,                    0,                    0,                    0,    0.228945662379096,    0.718785351918485,    0.052268985702419,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.167167167167167,                    0,                    0,                    0,    0.215598982365749,    0.725458691925158,   0.0589423257090924,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.168168168168168,                    0,                    0,                    0,    0.202653103554005,    0.731330429528628,   0.0660164669173676,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.169169169169169,                    0,                    0,                    0,    0.190108025943862,    0.736400564728893,   0.0734914093272449,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.17017017017017,                    0,                    0,                    0,    0.177963749535321,    0.740669097525954,   0.0813671529387243,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.171171171171171,                    0,                    0,                    0,    0.166220274328383,    0.744136027919812,   0.0896436977518057,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.172172172172172,                    0,                    0,                    0,    0.154877600323046,    0.746801355910465,   0.0983210437664891,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.173173173173173,                    0,                    0,                    0,    0.143935727519311,    0.748665081497914,    0.107399190982775,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.174174174174174,                    0,                    0,                    0,    0.133394655917179,     0.74972720468216,    0.116878139400662,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.175175175175175,                    0,                    0,                    0,    0.123254385516648,    0.749987725463201,    0.126757889020151,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.176176176176176,                    0,                    0,                    0,    0.113514916317719,    0.749446643841038,    0.137038439841242,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.177177177177177,                    0,                    0,                    0,    0.104176248320393,    0.748103959815672,    0.147719791863936,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.178178178178178,                    0,                    0,                    0,   0.0952383815246678,    0.745959673387101,    0.158801945088231,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.179179179179179,                    0,                    0,                    0,   0.0867013159305454,    0.743013784555326,    0.170284899514128,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.18018018018018,                    0,                    0,                    0,   0.0785650515380247,    0.739266293320348,    0.182168655141628,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.181181181181181,                    0,                    0,                    0,    0.070829588347106,    0.734717199682165,    0.194453211970729,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.182182182182182,                    0,                    0,                    0,   0.0634949263577893,    0.729366503640778,    0.207138570001433,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.183183183183183,                    0,                    0,                    0,   0.0565610655700746,    0.723214205196187,    0.220224729233738,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.184184184184184,                    0,                    0,                    0,   0.0500280059839619,    0.716260304348392,    0.233711689667646,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.185185185185185,                    0,                    0,                    0,   0.0438957475994514,    0.708504801097394,    0.247599451303155,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.186186186186186,                    0,                    0,                    0,   0.0381642904165428,    0.699947695443191,    0.261888014140266,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.187187187187187,                    0,                    0,                    0,   0.0328336344352361,    0.690588987385784,     0.27657737817898,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.188188188188188,                    0,                    0,                    0,   0.0279037796555314,    0.680428676925174,    0.291667543419295,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.189189189189189,                    0,                    0,                    0,   0.0233747260774288,    0.669466764061359,    0.307158509861213,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.19019019019019,                    0,                    0,                    0,   0.0192464737009282,     0.65770324879434,    0.323050277504732,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.191191191191191,                    0,                    0,                    0,   0.0155190225260296,    0.645138131124117,    0.339342846349853,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.192192192192192,                    0,                    0,                    0,    0.012192372552733,     0.63177141105069,    0.356036216396577,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.193193193193193,                    0,                    0,                    0,  0.00926652378103832,     0.61760308857406,    0.373130387644902,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.194194194194194,                    0,                    0,                    0,  0.00674147621094569,    0.602633163694225,     0.39062536009483,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.195195195195195,                    0,                    0,                    0,  0.00461722984245512,    0.586861636411186,    0.408521133746358,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.196196196196196,                    0,                    0,                    0,  0.00289378467556649,    0.570288506724943,     0.42681770859949,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.197197197197197,                    0,                    0,                    0,  0.00157114071027987,    0.552913774635497,    0.445515084654224,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.198198198198198,                    0,                    0,                    0, 0.000649297946595251,    0.534737440142846,    0.464613261910559,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.199199199199199,                    0,                    0,                    0, 0.000128256384512642,    0.515759503246991,    0.484112240368497,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.2002002002002,                    0,                    0,                    0,                    0,    0.496004012020029,    0.503987971955939, 8.01602403203791e-06,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.201201201201201,                    0,                    0,                    0,                    0,     0.47626455284113,    0.523446870293717, 0.000288576865153431,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.202202202202202,                    0,                    0,                    0,                    0,    0.456925894863833,     0.54210416622829, 0.000969938907876831,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.203203203203203,                    0,                    0,                    0,                    0,    0.437988038088138,    0.559959859759659,  0.00205210215220224,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.204204204204204,                    0,                    0,                    0,                    0,    0.419450982514046,    0.577013950887825,  0.00353506659812965,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.205205205205205,                    0,                    0,                    0,                    0,    0.401314728141555,    0.593266439612786,  0.00541883224565907,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.206206206206206,                    0,                    0,                    0,                    0,    0.383579274970667,    0.608717325934543,  0.00770339909479043,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.207207207207207,                    0,                    0,                    0,                    0,     0.36624462300138,    0.623366609853096,   0.0103887671455238,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.208208208208208,                    0,                    0,                    0,                    0,    0.349310772233695,    0.637214291368445,   0.0134749363978593,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.209209209209209,                    0,                    0,                    0,                    0,    0.332777722667613,    0.650260370480591,   0.0169619068517967,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.21021021021021,                    0,                    0,                    0,                    0,    0.316645474303132,    0.662504847189532,   0.0208496785073362,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.211211211211211,                    0,                    0,                    0,                    0,    0.300914027140254,    0.673947721495269,   0.0251382513644775,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.212212212212212,                    0,                    0,                    0,                    0,    0.285583381178977,    0.684588993397802,   0.0298276254232209,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.213213213213213,                    0,                    0,                    0,                    0,    0.270653536419302,    0.694428662897131,   0.0349178006835664,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.214214214214214,                    0,                    0,                    0,                    0,     0.25612449286123,    0.703466729993256,   0.0404087771455138,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.215215215215215,                    0,                    0,                    0,                    0,    0.241996250504759,    0.711703194686178,   0.0463005548090633,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.216216216216216,                    0,                    0,                    0,                    0,     0.22826880934989,    0.719138056975895,   0.0525931336742147,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.217217217217217,                    0,                    0,                    0,                    0,    0.214942169396624,    0.725771316862408,    0.059286513740968,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.218218218218218,                    0,                    0,                    0,                    0,    0.202016330644959,    0.731602974345717,   0.0663806950093235,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.219219219219219,                    0,                    0,                    0,                    0,    0.189491293094897,    0.736633029425822,    0.073875677479281,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.22022022022022,                    0,                    0,                    0,                    0,    0.177367056746436,    0.740861482102723,   0.0817714611508405,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.221221221221221,                    0,                    0,                    0,                    0,    0.165643621599578,     0.74428833237642,    0.090068046024002,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.222222222222222,                    0,                    0,                    0,                    0,    0.154320987654321,    0.746913580246913,   0.0987654320987652,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.223223223223223,                    0,                    0,                    0,                    0,    0.143399154910667,    0.748737225714203,    0.107863619375131,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.224224224224224,                    0,                    0,                    0,                    0,    0.132878123368614,    0.749759268778288,    0.117362607853098,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.225225225225225,                    0,                    0,                    0,                    0,    0.122757893028163,    0.749979709439169,    0.127262397532668,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.226226226226226,                    0,                    0,                    0,                    0,    0.113038463889315,    0.749398547696846,    0.137562988413839,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.227227227227227,                    0,                    0,                    0,                    0,    0.103719835952068,    0.748015783551319,    0.148264380496612,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.228228228228228,                    0,                    0,                    0,                    0,   0.0948020092164237,    0.745831417002588,    0.159366573780988,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.229229229229229,                    0,                    0,                    0,                    0,   0.0862849836823811,    0.742845448050653,    0.170869568266965,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.23023023023023,                    0,                    0,                    0,                    0,   0.0781687593499406,    0.739057876695514,    0.182773363954545,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.231231231231231,                    0,                    0,                    0,                    0,    0.070453336219102,    0.734468702937171,    0.195077960843727,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.232232232232232,                    0,                    0,                    0,                    0,   0.0631387142898656,    0.729077926775625,     0.20778335893451,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.233233233233233,                    0,                    0,                    0,                    0,    0.056224893562231,    0.722885548210874,    0.220889558226895,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.234234234234234,                    0,                    0,                    0,                    0,   0.0497118740361984,    0.715891567242919,    0.234396558720883,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.235235235235235,                    0,                    0,                    0,                    0,   0.0435996557117678,     0.70809598387176,    0.248304360416472,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.236236236236236,                    0,                    0,                    0,                    0,   0.0378882385889393,    0.699498798097397,    0.262612963313664,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.237237237237237,                    0,                    0,                    0,                    0,   0.0325776226677127,     0.69010000991983,    0.277322367412457,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.238238238238238,                    0,                    0,                    0,                    0,   0.0276678079480883,    0.679899619339059,    0.292432572712853,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.239239239239239,                    0,                    0,                    0,                    0,   0.0231587944300657,    0.668897626355084,     0.30794357921485,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.24024024024024,                    0,                    0,                    0,                    0,   0.0190505821136452,    0.657094030967905,     0.32385538691845,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.241241241241241,                    0,                    0,                    0,                    0,   0.0153431709988266,    0.644488833177522,    0.340167995823651,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.242242242242242,                    0,                    0,                    0,                    0,   0.0120365610856101,    0.631082032983935,    0.356881405930455,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.243243243243243,                    0,                    0,                    0,                    0,  0.00913075237399566,    0.616873630387144,     0.37399561723886,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.244244244244244,                    0,                    0,                    0,                    0,  0.00662574486398313,    0.601863625387149,    0.391510629748868,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.245245245245245,                    0,                    0,                    0,                    0,   0.0045215385555726,     0.58605201798395,    0.409426443460477,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.246246246246246,                    0,                    0,                    0,                    0,  0.00281813344876408,    0.569438808177547,    0.427743058373689,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.247247247247247,                    0,                    0,                    0,                    0,  0.00151552954355757,     0.55202399596794,    0.446460474488502,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.248248248248248,                    0,                    0,                    0,                    0, 0.000613726839953058,    0.533807581355129,    0.465578691804918,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.249249249249249,                    0,                    0,                    0,                    0, 0.000112725337950566,    0.514789564339114,    0.485097710322935,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.25025025025025,                    0,                    0,                    0,                    0,                    0,    0.495007520032545,    0.504979954929905, 1.25250375500648e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.251251251251251,                    0,                    0,                    0,                    0,                    0,    0.475288100913727,    0.524398773147522, 0.000313125938751564,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.252252252252252,                    0,                    0,                    0,                    0,                    0,    0.455969482996511,    0.543015988961934,  0.00101452804155505,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.253253253253253,                    0,                    0,                    0,                    0,                    0,    0.437051666280896,    0.560831602373144,  0.00211673134596059,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.254254254254254,                    0,                    0,                    0,                    0,                    0,    0.418534650766884,    0.577845613381148,  0.00361973585196806,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.255255255255255,                    0,                    0,                    0,                    0,                    0,    0.400418436454472,     0.59405802198595,  0.00552354155957763,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.256256256256256,                    0,                    0,                    0,                    0,                    0,    0.382703023343664,    0.609468828187547,  0.00782814846878909,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.257257257257257,                    0,                    0,                    0,                    0,                    0,    0.365388411434458,    0.624078031985939,   0.0105335565796025,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.258258258258258,                    0,                    0,                    0,                    0,                    0,    0.348474600726853,    0.637885633381129,   0.0136397658920182,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.259259259259259,                    0,                    0,                    0,                    0,                    0,    0.331961591220851,    0.650891632373113,   0.0171467764060356,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.26026026026026,                    0,                    0,                    0,                    0,                    0,     0.31584938291645,    0.663096028961895,   0.0210545881216552,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.261261261261261,                    0,                    0,                    0,                    0,                    0,    0.300137975813652,    0.674498823147472,   0.0253632010388767,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.262262262262262,                    0,                    0,                    0,                    0,                    0,    0.284827369912456,    0.685100014929844,   0.0300726151577001,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.263263263263263,                    0,                    0,                    0,                    0,                    0,    0.269917565212861,    0.694899604309013,   0.0351828304781258,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.264264264264264,                    0,                    0,                    0,                    0,                    0,    0.255408561714869,    0.703897591284978,   0.0406938470001532,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.265265265265265,                    0,                    0,                    0,                    0,                    0,    0.241300359418478,    0.712093975857739,   0.0466056647237829,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.266266266266266,                    0,                    0,                    0,                    0,                    0,    0.227592958323689,    0.719488758027296,   0.0529182836490143,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.267267267267267,                    0,                    0,                    0,                    0,                    0,    0.214286358430503,    0.726081937793649,   0.0596317037758476,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.268268268268268,                    0,                    0,                    0,                    0,                    0,    0.201380559738918,    0.731873515156798,   0.0667459251042834,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.269269269269269,                    0,                    0,                    0,                    0,                    0,    0.188875562248936,    0.736863490116743,   0.0742609476343208,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.27027027027027,                    0,                    0,                    0,                    0,                    0,    0.176771365960555,    0.741051862673484,   0.0821767713659606,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.271271271271271,                    0,                    0,                    0,                    0,                    0,    0.165067970873777,    0.744438632827021,   0.0904933962992019,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.272272272272272,                    0,                    0,                    0,                    0,                    0,    0.153765376988601,    0.747023800577354,   0.0992108224340453,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.273273273273273,                    0,                    0,                    0,                    0,                    0,    0.142863584305026,    0.748807365924483,    0.108329049770491,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.274274274274274,                    0,                    0,                    0,                    0,                    0,    0.132362592823054,    0.749789328868408,    0.117848078308538,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.275275275275275,                    0,                    0,                    0,                    0,                    0,    0.122262402542683,    0.749969689409129,    0.127767908048188,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.276276276276276,                    0,                    0,                    0,                    0,                    0,    0.112563013463915,    0.749348447546646,     0.13808853898944,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.277277277277277,                    0,                    0,                    0,                    0,                    0,    0.103264425586748,    0.747925603280958,    0.148809971132294,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.278278278278278,                    0,                    0,                    0,                    0,                    0,   0.0943666389111837,    0.745701156612067,    0.159932204476749,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.279279279279279,                    0,                    0,                    0,                    0,                    0,   0.0858696534372214,    0.742675107539972,    0.171455239022806,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.28028028028028,                    0,                    0,                    0,                    0,                    0,   0.0777734691648607,    0.738847456064673,    0.183379074770466,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.281281281281281,                    0,                    0,                    0,                    0,                    0,   0.0700780860941024,     0.73421820218617,    0.195703711719727,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.282282282282282,                    0,                    0,                    0,                    0,                    0,   0.0627835042249457,    0.728787345904463,    0.208429149870591,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.283283283283283,                    0,                    0,                    0,                    0,                    0,   0.0558897235573915,    0.722554887219552,    0.221555389223057,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.284284284284284,                    0,                    0,                    0,                    0,                    0,   0.0493967440914391,    0.715520826131437,    0.235082429777124,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.285285285285285,                    0,                    0,                    0,                    0,                    0,   0.0433045658270885,    0.707685162640117,    0.249010271532794,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.286286286286286,                    0,                    0,                    0,                    0,                    0,   0.0376131887643402,    0.699047896745595,    0.263338914490065,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.287287287287287,                    0,                    0,                    0,                    0,                    0,   0.0323226129031936,    0.689609028447867,    0.278068358648939,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.288288288288288,                    0,                    0,                    0,                    0,                    0,   0.0274328382436492,    0.679368557746936,    0.293198604009414,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.289289289289289,                    0,                    0,                    0,                    0,                    0,   0.0229438647857069,    0.668326484642801,    0.308729650571492,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.29029029029029,                    0,                    0,                    0,                    0,                    0,   0.0188556925293663,    0.656482809135462,    0.324661498335172,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.291291291291291,                    0,                    0,                    0,                    0,                    0,    0.015168321474628,    0.643837531224919,    0.340994147300453,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.292292292292292,                    0,                    0,                    0,                    0,                    0,   0.0118817516214914,    0.630390650911172,    0.357727597467337,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.293293293293293,                    0,                    0,                    0,                    0,                    0,  0.00899598296995706,    0.616142168194221,    0.374861848835822,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.294294294294294,                    0,                    0,                    0,                    0,                    0,  0.00651101552002468,    0.601092083074066,    0.392396901405909,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.295295295295295,                    0,                    0,                    0,                    0,                    0,  0.00442684927169418,    0.585240395550706,      0.4103327551776,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.296296296296296,                    0,                    0,                    0,                    0,                    0,  0.00274348422496579,    0.568587105624143,    0.428669410150891,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.297297297297297,                    0,                    0,                    0,                    0,                    0,  0.00146092037983933,    0.551132213294376,    0.447406866325785,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.298298298298298,                    0,                    0,                    0,                    0,                    0, 0.000579157736314927,    0.532875718561405,     0.46654512370228,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.299299299299299,                    0,                    0,                    0,                    0,                    0, 9.81962943925109e-05,     0.51381762142523,    0.486084182280377,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.3003003003003,                    0,                    0,                    0,                    0,                    0,                    0,    0.494012030048067,    0.505969933897861, 1.80360540720853e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.301301301301301,                    0,                    0,                    0,                    0,                    0,                    0,    0.474312650989329,    0.525348671995318,  0.00033867701535366,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.302302302302302,                    0,                    0,                    0,                    0,                    0,                    0,    0.455014073132191,    0.543925807689571,  0.00106011917823727,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.303303303303303,                    0,                    0,                    0,                    0,                    0,                    0,    0.436116296476658,     0.56170134098062,  0.00218236254272283,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.304304304304304,                    0,                    0,                    0,                    0,                    0,                    0,    0.417619321022725,    0.578675271868465,  0.00370540710881048,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.305305305305305,                    0,                    0,                    0,                    0,                    0,                    0,    0.399523146770394,    0.594847600353105,  0.00562925287650004,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.306306306306306,                    0,                    0,                    0,                    0,                    0,                    0,    0.381827773719666,    0.610218326434542,  0.00795389984579158,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.307307307307307,                    0,                    0,                    0,                    0,                    0,                    0,     0.36453320187054,    0.624787450112775,   0.0106793480166853,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.308308308308308,                    0,                    0,                    0,                    0,                    0,                    0,    0.347639431223015,    0.638554971387804,   0.0138055973891808,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.309309309309309,                    0,                    0,                    0,                    0,                    0,                    0,    0.331146461777093,    0.651520890259629,   0.0173326479632785,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.31031031031031,                    0,                    0,                    0,                    0,                    0,                    0,    0.315054293532772,    0.663685206728249,   0.0212604997389781,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.311311311311311,                    0,                    0,                    0,                    0,                    0,                    0,    0.299362926490054,    0.675047920793666,   0.0255891527162796,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.312312312312312,                    0,                    0,                    0,                    0,                    0,                    0,    0.284072360648937,    0.685609032455879,   0.0303186068951833,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.313313313313313,                    0,                    0,                    0,                    0,                    0,                    0,    0.269182596009423,    0.695368541714888,   0.0354488622756888,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.314314314314314,                    0,                    0,                    0,                    0,                    0,                    0,    0.254693632571511,    0.704326448570693,   0.0409799188577966,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.315315315315315,                    0,                    0,                    0,                    0,                    0,                    0,      0.2406054703352,    0.712482753023293,   0.0469117766415061,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.316316316316316,                    0,                    0,                    0,                    0,                    0,                    0,    0.226918109300492,     0.71983745507269,   0.0532444356268176,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.317317317317317,                    0,                    0,                    0,                    0,                    0,                    0,    0.213631549467386,    0.726390554718883,   0.0599778958137314,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.318318318318318,                    0,                    0,                    0,                    0,                    0,                    0,    0.200745790835881,    0.732142051961872,   0.0671121572022469,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.319319319319319,                    0,                    0,                    0,                    0,                    0,                    0,    0.188260833405979,    0.737091946801657,   0.0746472197923648,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.32032032032032,                    0,                    0,                    0,                    0,                    0,                    0,    0.176176677177679,    0.741240239238237,   0.0825830835840842,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.321321321321321,                    0,                    0,                    0,                    0,                    0,                    0,     0.16449332215098,    0.744586929271614,   0.0909197485774057,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.322322322322322,                    0,                    0,                    0,                    0,                    0,                    0,    0.153210768325884,    0.747132016901787,   0.0996572147723296,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.323323323323323,                    0,                    0,                    0,                    0,                    0,                    0,     0.14232901570239,    0.748875502128755,    0.108795482168855,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.324324324324324,                    0,                    0,                    0,                    0,                    0,                    0,    0.131848064280497,     0.74981738495252,    0.118334550766983,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.325325325325325,                    0,                    0,                    0,                    0,                    0,                    0,    0.121767914060207,    0.749957665373081,    0.128274420566712,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.326326326326326,                    0,                    0,                    0,                    0,                    0,                    0,    0.112088565041519,    0.749296343390438,    0.138615091568044,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.327327327327327,                    0,                    0,                    0,                    0,                    0,                    0,    0.102810017224432,     0.74783341900459,    0.149356563770978,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.328328328328328,                    0,                    0,                    0,                    0,                    0,                    0,   0.0939322706089477,    0.745568892215539,    0.160498837175513,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.329329329329329,                    0,                    0,                    0,                    0,                    0,                    0,   0.0854553251950651,    0.742502763023284,    0.172041911781651,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.33033033033033,                    0,                    0,                    0,                    0,                    0,                    0,   0.0773791809827849,    0.738635031427824,    0.183985787589391,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.331331331331331,                    0,                    0,                    0,                    0,                    0,                    0,   0.0697038379721067,    0.733965697429161,    0.196330464598732,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.332332332332332,                    0,                    0,                    0,                    0,                    0,                    0,   0.0624292961630301,    0.728494761027294,    0.209075942809676,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.333333333333333,                    0,                    0,                    0,                    0,                    0,                    0,   0.0555555555555559,    0.722222222222223,    0.222222222222221,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.334334334334334,                    0,                    0,                    0,                    0,                    0,                    0,   0.0490826161496833,    0.715148081013947,     0.23576930283637,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.335335335335335,                    0,                    0,                    0,                    0,                    0,                    0,   0.0430104779454131,    0.707272337402468,    0.249717184652119,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.336336336336336,                    0,                    0,                    0,                    0,                    0,                    0,   0.0373391409427449,    0.698594991387785,     0.26406586766947,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.337337337337337,                    0,                    0,                    0,                    0,                    0,                    0,   0.0320686051416784,    0.689116042969897,    0.278815351888424,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.338338338338338,                    0,                    0,                    0,                    0,                    0,                    0,   0.0271988705422141,    0.678835492148806,     0.29396563730898,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.339339339339339,                    0,                    0,                    0,                    0,                    0,                    0,   0.0227299371443516,     0.66775333892451,    0.309516723931138,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.34034034034034,                    0,                    0,                    0,                    0,                    0,                    0,   0.0186618049480914,    0.655869583297011,    0.325468611754897,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.341341341341341,                    0,                    0,                    0,                    0,                    0,                    0,   0.0149944739534329,    0.643184225266307,     0.34182130078026,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.342342342342342,                    0,                    0,                    0,                    0,                    0,                    0,   0.0117279441603767,      0.6296972648324,    0.358574791007223,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.343343343343343,                    0,                    0,                    0,                    0,                    0,                    0,  0.00886221556892242,    0.615408701995289,    0.375729082435788,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.344344344344344,                    0,                    0,                    0,                    0,                    0,                    0,  0.00639728817907001,    0.600318536754973,    0.393284175065956,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.345345345345345,                    0,                    0,                    0,                    0,                    0,                    0,  0.00433316199081973,    0.584426769111455,    0.411240068897726,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.346346346346346,                    0,                    0,                    0,                    0,                    0,                    0,  0.00266983700417136,    0.567733399064731,    0.429596763931098,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.347347347347347,                    0,                    0,                    0,                    0,                    0,                    0,  0.00140731321912507,    0.550238426614804,    0.448354260166071,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.348348348348348,                    0,                    0,                    0,                    0,                    0,                    0, 0.000545590635680763,    0.531941851761673,    0.467512557602647,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.349349349349349,                    0,                    0,                    0,                    0,                    0,                    0, 8.46692538384293e-05,    0.512843674505337,    0.487071656240825,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.35035035035035,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.493017542066592,     0.50695790885981, 2.45490735981161e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.351351351351351,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.473338203067933,    0.526296566837107, 0.000365230094959817,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.352352352352352,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.454059665270877,    0.544833622411199,   0.0011067123179235,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.353353353353353,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.435181928675423,    0.562569075582088,  0.00224899574248916,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.354354354354354,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.41670499328157,    0.579502926349773,   0.0037920803686569,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.355355355355355,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.39862885908932,    0.595635174714253,  0.00573596619642656,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.356356356356356,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.380953526098671,     0.61096582067553,  0.00808065322579834,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.357357357357357,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.363678994309625,    0.625494864233602,    0.010826141456772,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.358358358358358,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.346805263722182,    0.639222305388471,   0.0139724308893476,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.359359359359359,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.330332334336339,    0.652148144140136,   0.0175195215235254,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.36036036036036,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.314260206152099,    0.664272380488596,   0.0214674133593051,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.361361361361361,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.29858887916946,    0.675595014433853,   0.0258161063966869,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.362362362362362,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.283318353388424,    0.686116045975905,   0.0305656006356705,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.363363363363363,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.26844862880899,    0.695835475114754,   0.0357158960762561,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.364364364364364,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.253979705431157,    0.704753301850399,    0.041266992718444,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.365365365365365,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.239911583254927,    0.712869526182839,   0.0472188905622336,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.366366366366366,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.226244262280299,    0.720184148112076,   0.0535715896076255,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.367367367367367,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.212977742507272,    0.726697167638108,   0.0603250898546191,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.368368368368368,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.200112023935848,    0.732408584760937,   0.0674793913032151,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.369369369369369,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.187647106566026,    0.737318399480561,   0.0750344939534127,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.37037037037037,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.175582990397806,    0.741426611796982,   0.0829903978052122,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.371371371371371,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.163919675431187,    0.744733221710199,   0.0913471028586142,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.372372372372372,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.152657161666171,    0.747238229220211,    0.100104609113618,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.373373373373373,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.141795449102756,     0.74894163432702,    0.109262916570224,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.374374374374374,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.131334537740944,    0.749843437030624,    0.118822025228431,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.375375375375375,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.121274427580734,    0.749943637331025,    0.128781935088241,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.376376376376376,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.111615118622126,    0.749242235228221,    0.139142646149653,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.377377377377377,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.10235661086512,    0.747739230722214,    0.149904158412666,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.378378378378378,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0934989043097152,    0.745434623813002,    0.161066471877283,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.379379379379379,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0850419989559131,    0.742328414500587,      0.1726295865435,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.38038038038038,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.076985894803713,    0.738420602784967,     0.18459350241132,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.381381381381381,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0693305918531145,    0.733711188666144,    0.196958219480742,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.382382382382382,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0620760901041184,    0.728200172144116,    0.209723737751765,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.383383383383383,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0552223895567239,    0.721887553218885,    0.222890057224391,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.384384384384384,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0487694902109318,    0.714773331890449,    0.236457177898619,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.385385385385385,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0427173920667417,     0.70685750815881,    0.250425099774448,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.386386386386386,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0370660951241533,    0.698140082023966,    0.264793822851881,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.387387387387387,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0318155993831672,    0.688621053485919,    0.279563347130914,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.388388388388388,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0269659048437828,    0.678300422544667,     0.29473367261155,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.389389389389389,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0225170115060006,    0.667178189200212,    0.310304799293788,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.39039039039039,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0184689193698205,    0.655254353452552,    0.326276727177627,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.391391391391391,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0148216284352421,    0.642528915301688,     0.34264945626307,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.392392392392392,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.011575138702266,    0.629001874747621,    0.359422986550113,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.393393393393393,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00872945017089163,    0.614673231790349,    0.376597318038759,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.394394394394394,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00628456284111947,    0.599542986429874,    0.394172450729007,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.395395395395395,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00424047671294928,    0.583611138666195,    0.412148384620856,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.396396396396396,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.002597191786381,     0.56687768849931,    0.430525119714309,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.397397397397397,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00135470806141481,    0.549342635929223,    0.449302656009362,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.398398398398398,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000513025538050569,    0.531005980955931,    0.468480993506018,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.399399399399399,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 7.21442162883679e-05,    0.511867723579436,    0.488060132204276,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.4004004004004,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.492024056088121,    0.507943879815751, 3.20640961281517e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.401401401401401,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.472364757149542,    0.527242457672888, 0.000392785177569951,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.402402402402402,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.453106259412567,     0.54573943312682,  0.00115430746061373,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.403403403403403,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.434248562877192,    0.563434806177549,  0.00231663094525956,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.404404404404404,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.41579166754342,    0.580328576825073,  0.00387975563150733,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.405405405405405,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.397735573411249,    0.596420745069394,   0.0058436815193572,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.406406406406406,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.380080280480681,     0.61171131091051,  0.00820840860880896,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.407407407407407,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.362825788751715,    0.626200274348422,   0.0109739368998627,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.408408408408408,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.345972098224351,    0.639887635383131,   0.0141402663925186,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.409409409409409,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.329519208898589,    0.652773394014635,   0.0177073970867763,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.41041041041041,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.313467120774428,    0.664857550242936,   0.0216753289826363,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.411411411411411,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.29781583385187,    0.676140104068032,    0.026044062080098,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.412412412412412,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.282565348130914,    0.686621055489924,   0.0308135963791617,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.413413413413413,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.26771566361156,    0.696300404508613,   0.0359839318798277,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.414414414414414,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.253266780293808,    0.705178151124097,   0.0415550685820954,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.415415415415415,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.239218698177657,    0.713254295336377,   0.0475270064859654,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.416416416416416,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.225571417263109,    0.720528837145454,   0.0538997455914371,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.417417417417417,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.212324937550163,    0.727001776551326,   0.0606732858985108,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.418418418418418,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.199479259038819,    0.732673113553994,   0.0678476274071869,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.419419419419419,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.187034381729077,    0.737542848153458,   0.0754227701174646,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.42042042042042,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.174990305620936,    0.741610980349719,   0.0833987140293447,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.421421421421421,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.163347030714398,    0.744877510142775,   0.0917754591428263,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.422422422422422,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.152104557009462,    0.747342437532628,     0.10055300545791,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.423423423423423,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.141262884506128,    0.749005762519276,    0.109731352974596,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.424424424424424,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.130822013204396,     0.74986748510272,    0.119310501692884,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.425425425425425,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.120781943104265,    0.749927605282961,    0.129290451612774,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.426426426426426,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.111142674205737,    0.749186123059997,    0.139671202734266,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.427427427427427,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.101904206508812,    0.747643038433829,    0.150452755057359,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.428428428428428,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0930665400134871,    0.745298351404458,    0.161635108582055,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.429429429429429,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0846296747197651,    0.742152061971882,    0.173218263308353,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.43043043043043,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0765936106276447,    0.738204170136102,    0.185202219236253,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.431431431431431,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0689583477371267,    0.733454675897118,    0.197586976365755,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.432432432432432,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0617238860482103,    0.727903579254931,    0.210372534696859,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.433433433433433,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0548902255608963,    0.721550880209539,    0.223558894229565,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.434434434434434,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0484573662751843,    0.714396578760943,    0.237146054963872,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.435435435435435,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.042425308191074,    0.706440674909143,    0.251134016899783,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.436436436436436,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.036794051308566,     0.69768316865414,    0.265522780037294,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.437437437437437,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0315635956276597,    0.688124059995932,    0.280312344376409,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.438438438438438,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0267339411483556,     0.67776334893452,    0.295502709917124,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.439439439439439,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0223050878706536,    0.666601035469905,    0.311093876659442,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.44044044044044,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0182770357945533,    0.654637119602085,    0.327085844603362,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.441441441441441,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0146497849200553,    0.641871601331061,    0.343478613748884,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.442442442442442,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.011423335247159,    0.628304480656833,    0.360272184096008,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.443443443443443,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00859768677586499,    0.613935757579401,    0.377466555644734,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.444444444444444,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00617283950617292,    0.598765432098766,    0.395061728395061,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.445445445445445,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00414879343808273,    0.582793504214926,    0.413057702346992,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.446446446446446,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00252554857159465,    0.566019973927882,    0.431454477500523,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.447447447447447,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0013031049067085,    0.548444841237634,    0.450252053855658,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.448448448448448,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000481462443424415,    0.530068106144182,    0.469450431412393,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.449449449449449,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 6.06211817423112e-05,    0.510889768647527,    0.489049610170731,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.45045045045045,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.491031572112653,    0.508927846765684, 4.05811216622019e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.451451451451451,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.471392313234156,     0.52818634450266, 0.000421342263184089,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.452452452452452,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.452153855557259,    0.546643239836433,  0.00120290460630802,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.453453453453453,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.433316199081965,    0.564298532767001,  0.00238526815103389,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.454454454454454,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.414879343808273,    0.581152223294365,  0.00396843289736176,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.455455455455455,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.396843289736183,    0.597204311418525,  0.00595239884529172,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.456456456456456,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.379208036865695,    0.612454797139481,  0.00833716599482358,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.457457457457457,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.361973585196808,    0.626903680457234,   0.0111227343459576,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.458458458458458,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.345139934729525,    0.640550961371782,   0.0143091038986934,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.459459459459459,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.328707085463843,    0.653396639883126,   0.0178962746530313,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.46046046046046,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.312675037399762,    0.665440715991266,   0.0218842466089713,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.461461461461461,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.297043790537284,    0.676683189696202,   0.0262730197665131,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.462462462462462,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.281813344876408,    0.687124060997935,   0.0310625941256572,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.463463463463463,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.266983700417134,    0.696763329896463,    0.036252969686403,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.464464464464464,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.252554857159462,    0.705600996391787,   0.0418441464487508,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.465465465465465,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.238526815103392,    0.713637060483907,   0.0478361244127009,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.466466466466466,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.224899574248924,    0.720871522172823,   0.0542289035782527,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.467467467467467,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.211673134596057,    0.727304381458536,   0.0610224839454069,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.468468468468468,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.198847496144794,    0.732935638341044,   0.0682168655141626,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.469469469469469,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.186422658895131,    0.737765292820348,   0.0758120482845208,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.47047047047047,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.174398622847071,    0.741793344896448,   0.0838080322564806,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.471471471471471,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.162775388000614,    0.745019794569344,   0.0922048174300424,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.472472472472472,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.151552954355757,    0.747444641839036,    0.101002403805207,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.473473473473473,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.140731321912503,    0.749067886705524,    0.110200791381972,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.474474474474474,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.130310490670851,    0.749889529168809,    0.119799980160341,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.475475475475475,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.120290460630801,    0.749909569228889,     0.12979997014031,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.476476476476476,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.110671231792353,    0.749128006885765,    0.140200761321882,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.477477477477477,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.101452804155507,    0.747544842139437,    0.151002353705056,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.478478478478478,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.092635177720263,    0.745160074989905,    0.162204747289832,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.479479479479479,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0842183524866206,    0.741973705437169,     0.17380794207621,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.48048048048048,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0762023284545808,    0.737985733481229,     0.18581193806419,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.481481481481481,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0685871056241429,    0.733196159122085,    0.198216735253772,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.482482482482482,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0613726839953066,    0.727604982359737,    0.211022333644956,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.483483483483483,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0545590635680727,    0.721212203194185,    0.224228733237742,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.484484484484485,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0481462443424405,    0.714017821625429,     0.23783593403213,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.485485485485485,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0421342263184106,    0.706021837653469,     0.25184393602812,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.486486486486486,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0365230094959826,    0.697224251278306,    0.266252739225712,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.487487487487487,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0313125938751564,    0.687625062499937,    0.281062343624906,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.488488488488488,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0265029794559325,    0.677224271318366,    0.296272749225702,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.48948948948949,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0220941662383103,    0.666021877733589,      0.3118839560281,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.49049049049049,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0180861542222904,     0.65401788174561,      0.3278959640321,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.491491491491491,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0144789434078724,    0.641212283354426,    0.344308773237701,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.492492492492492,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0112725337950563,    0.627605082560038,    0.361122383644906,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.493493493493493,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00846692538384236,    0.613196279362446,    0.378336795253712,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.494494494494495,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00606211817423026,    0.597985873761649,     0.39595200806412,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.495495495495495,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00405811216622029,     0.58197386575765,     0.41396802207613,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.496496496496497,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00245490735981223,    0.565160255350445,    0.432384837289742,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.497497497497497,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00125250375500626,    0.547545042540038,    0.451202453704956,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.498498498498498,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000450901351802266,    0.529128227326426,    0.470420871321772,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.4994994994995,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 5.01001502002481e-05,     0.50990980970961,     0.49004009014019,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.500500500500501,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.49004009014019,     0.50990980970961, 5.01001502002591e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.501501501501502,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.470420871321772,    0.529128227326426, 0.000450901351802265,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.502502502502503,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.451202453704956,    0.547545042540037,  0.00125250375500625,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.503503503503503,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.432384837289743,    0.565160255350445,  0.00245490735981223,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.504504504504504,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.413968022076131,    0.581973865757649,  0.00405811216622018,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.505505505505506,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.39595200806412,     0.59798587376165,  0.00606211817423037,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.506506506506507,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.378336795253712,    0.613196279362445,  0.00846692538384234,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.507507507507508,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.361122383644907,    0.627605082560037,   0.0112725337950563,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.508508508508508,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.344308773237703,    0.641212283354425,   0.0144789434078722,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.509509509509509,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.327895964032101,    0.654017881745609,   0.0180861542222901,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.510510510510511,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,      0.3118839560281,     0.66602187773359,   0.0220941662383105,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.511511511511512,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.296272749225702,    0.677224271318365,   0.0265029794559324,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.512512512512513,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.281062343624907,    0.687625062499937,   0.0313125938751564,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.513513513513513,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.266252739225713,    0.697224251278305,   0.0365230094959823,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.514514514514514,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.251843936028121,    0.706021837653469,   0.0421342263184101,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.515515515515516,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.23783593403213,    0.714017821625429,   0.0481462443424407,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.516516516516517,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.224228733237742,    0.721212203194185,   0.0545590635680726,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.517517517517518,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.211022333644957,    0.727604982359737,   0.0613726839953065,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.518518518518518,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.198216735253773,    0.733196159122085,   0.0685871056241423,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.519519519519519,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.185811938064191,    0.737985733481229,   0.0762023284545802,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.520520520520521,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.17380794207621,    0.741973705437169,   0.0842183524866209,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.521521521521522,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.162204747289833,    0.745160074989905,   0.0926351777202628,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.522522522522523,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.151002353705057,    0.747544842139437,    0.101452804155507,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.523523523523523,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.140200761321883,    0.749128006885765,    0.110671231792352,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.524524524524524,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.129799970140311,    0.749909569228888,      0.1202904606308,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.525525525525526,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.11979998016034,    0.749889529168808,    0.130310490670851,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.526526526526527,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.110200791381973,    0.749067886705524,    0.140731321912503,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.527527527527528,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.101002403805207,    0.747444641839036,    0.151552954355757,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.528528528528528,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0922048174300432,    0.745019794569344,    0.162775388000613,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.529529529529529,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0838080322564814,    0.741793344896448,     0.17439862284707,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.530530530530531,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0758120482845208,    0.737765292820348,    0.186422658895131,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.531531531531532,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.068216865514163,    0.732935638341044,    0.198847496144793,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.532532532532533,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0610224839454072,    0.727304381458536,    0.211673134596057,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.533533533533533,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0542289035782534,    0.720871522172824,    0.224899574248923,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.534534534534534,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0478361244127016,    0.713637060483908,     0.23852681510339,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.535535535535536,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0418441464487511,    0.705600996391787,    0.252554857159462,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.536536536536537,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0362529696864033,    0.696763329896463,    0.266983700417133,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.537537537537538,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0310625941256574,    0.687124060997935,    0.281813344876407,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.538538538538539,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0262730197665136,    0.676683189696203,    0.297043790537283,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.539539539539539,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0218842466089717,    0.665440715991268,    0.312675037399761,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.540540540540541,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0178962746530314,    0.653396639883126,    0.328707085463842,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.541541541541542,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0143091038986936,    0.640550961371783,    0.345139934729524,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.542542542542543,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0111227343459577,    0.626903680457235,    0.361973585196808,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.543543543543544,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00833716599482385,    0.612454797139483,    0.379208036865693,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.544544544544544,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00595239884529196,    0.597204311418527,    0.396843289736181,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.545545545545546,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00396843289736185,    0.581152223294366,    0.414879343808273,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.546546546546547,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00238526815103397,    0.564298532767002,    0.433316199081964,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.547547547547548,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00120290460630807,    0.546643239836434,    0.452153855557258,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.548548548548549,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000421342263184153,    0.528186344502662,    0.471392313234153,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.54954954954955,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 4.05811216622019e-05,    0.508927846765685,    0.491031572112653,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.550550550550551,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.489049610170732,    0.510889768647526, 6.06211817422989e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.551551551551552,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.469450431412394,    0.530068106144181,  0.00048146244342438,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.552552552552553,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.450252053855659,    0.548444841237633,  0.00130310490670844,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.553553553553554,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.431454477500525,     0.56601997392788,  0.00252554857159449,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.554554554554555,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.413057702346992,    0.582793504214926,  0.00414879343808273,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.555555555555556,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.395061728395062,    0.598765432098765,  0.00617283950617279,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.556556556556557,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.377466555644735,    0.613935757579401,  0.00859768677586484,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.557557557557558,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.360272184096009,    0.628304480656832,   0.0114233352471589,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.558558558558559,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.343478613748886,    0.641871601331059,   0.0146497849200549,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.55955955955956,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.327085844603362,    0.654637119602085,   0.0182770357945533,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.560560560560561,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.311093876659443,    0.666601035469904,   0.0223050878706533,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.561561561561562,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.295502709917125,     0.67776334893452,   0.0267339411483553,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.562562562562563,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.28031234437641,    0.688124059995931,   0.0315635956276593,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.563563563563564,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.265522780037296,    0.697683168654139,   0.0367940513085653,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.564564564564565,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.251134016899783,    0.706440674909143,   0.0424253081910739,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.565565565565566,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.237146054963873,    0.714396578760943,   0.0484573662751839,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.566566566566567,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.223558894229566,    0.721550880209538,   0.0548902255608959,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.567567567567568,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.21037253469686,     0.72790357925493,   0.0617238860482098,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.568568568568569,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.197586976365756,    0.733454675897118,   0.0689583477371258,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.56956956956957,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.185202219236254,    0.738204170136102,   0.0765936106276446,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.570570570570571,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.173218263308354,    0.742152061971882,   0.0846296747197645,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.571571571571572,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.161635108582056,    0.745298351404457,   0.0930665400134865,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.572572572572573,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.150452755057361,    0.747643038433829,     0.10190420650881,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.573573573573574,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.139671202734267,    0.749186123059997,    0.111142674205736,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.574574574574575,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.129290451612774,     0.74992760528296,    0.120781943104265,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.575575575575576,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.119310501692885,     0.74986748510272,    0.130822013204395,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.576576576576577,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.109731352974597,    0.749005762519276,    0.141262884506127,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.577577577577578,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.100553005457911,    0.747342437532628,    0.152104557009461,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.578578578578579,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0917754591428275,    0.744877510142776,    0.163347030714397,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.57957957957958,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0833987140293449,    0.741610980349719,    0.174990305620936,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.580580580580581,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0754227701174652,    0.737542848153459,    0.187034381729076,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.581581581581582,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0678476274071876,    0.732673113553995,    0.199479259038818,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.582582582582583,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0606732858985118,    0.727001776551326,    0.212324937550162,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.583583583583584,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0538997455914381,    0.720528837145454,    0.225571417263108,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.584584584584585,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0475270064859657,    0.713254295336377,    0.239218698177657,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.585585585585586,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.041555068582096,    0.705178151124097,    0.253266780293807,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.586586586586587,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0359839318798282,    0.696300404508613,    0.267715663611559,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.587587587587588,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0308135963791625,    0.686621055489925,    0.282565348130912,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.588588588588589,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0260440620800987,    0.676140104068033,    0.297815833851868,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.58958958958959,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0216753289826365,    0.664857550242936,    0.313467120774428,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.590590590590591,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0177073970867767,    0.652773394014636,    0.329519208898588,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.591591591591592,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.014140266392519,    0.639887635383132,    0.345972098224349,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.592592592592593,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0109739368998632,    0.626200274348424,    0.362825788751713,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.593593593593594,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00820840860880936,    0.611711310910512,    0.380080280480679,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.594594594594595,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00584368151935731,    0.596420745069394,    0.397735573411249,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.595595595595596,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00387975563150751,    0.580328576825074,    0.415791667543418,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.596596596596597,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00231663094525971,     0.56343480617755,     0.43424856287719,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.597597597597598,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00115430746061388,    0.545739433126822,    0.453106259412564,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.598598598598599,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000392785177570044,     0.52724245767289,     0.47236475714954,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.5995995995996,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 3.20640961281694e-05,    0.507943879815752,     0.49202405608812,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.600600600600601,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.488060132204277,    0.511867723579434, 7.21442162883413e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.601601601601602,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.46848099350602,     0.53100598095593, 0.000513025538050498,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.602602602602603,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.449302656009365,    0.549342635929221,  0.00135470806141464,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.603603603603604,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.430525119714311,    0.566877688499308,  0.00259719178638077,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.604604604604605,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.412148384620858,    0.583611138666193,  0.00424047671294908,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.605605605605606,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.394172450729008,    0.599542986429873,  0.00628456284111922,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.606606606606607,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.376597318038761,    0.614673231790348,  0.00872945017089135,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.607607607607608,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.359422986550115,    0.629001874747619,   0.0115751387022655,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.608608608608609,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.34264945626307,    0.642528915301688,   0.0148216284352419,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.60960960960961,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.326276727177629,    0.655254353452551,   0.0184689193698201,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.610610610610611,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.310304799293789,    0.667178189200211,   0.0225170115060002,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.611611611611612,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.294733672611552,    0.678300422544666,   0.0269659048437823,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.612612612612613,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.279563347130916,    0.688621053485918,   0.0318155993831664,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.613613613613614,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.264793822851881,    0.698140082023966,    0.037066095124153,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.614614614614615,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.250425099774449,    0.706857508158809,   0.0427173920667411,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.615615615615616,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.23645717789862,    0.714773331890449,   0.0487694902109312,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.616616616616617,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.222890057224393,    0.721887553218884,   0.0552223895567233,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.617617617617618,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.209723737751767,    0.728200172144116,   0.0620760901041173,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.618618618618619,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.196958219480742,    0.733711188666144,   0.0693305918531142,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.61961961961962,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.184593502411321,    0.738420602784967,   0.0769858948037122,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.620620620620621,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.172629586543501,    0.742328414500587,   0.0850419989559123,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.621621621621622,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.161066471877283,    0.745434623813002,   0.0934989043097143,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.622622622622623,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.149904158412668,    0.747739230722214,    0.102356610865118,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.623623623623624,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.139142646149653,    0.749242235228222,    0.111615118622125,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.624624624624625,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.128781935088242,    0.749943637331025,    0.121274427580733,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.625625625625626,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.118822025228432,    0.749843437030625,    0.131334537740943,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.626626626626627,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.109262916570224,     0.74894163432702,    0.141795449102755,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.627627627627628,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.100104609113619,    0.747238229220212,    0.152657161666169,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.628628628628629,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0913471028586143,    0.744733221710199,    0.163919675431187,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.62962962962963,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0829903978052128,    0.741426611796983,    0.175582990397805,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.630630630630631,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0750344939534132,    0.737318399480562,    0.187647106566025,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.631631631631632,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0674793913032156,    0.732408584760938,    0.200112023935847,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.632632632632633,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.06032508985462,     0.72669716763811,    0.212977742507271,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.633633633633634,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0535715896076256,    0.720184148112077,    0.226244262280298,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.634634634634635,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.047218890562234,     0.71286952618284,    0.239911583254926,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.635635635635636,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0412669927184444,      0.7047533018504,    0.253979705431156,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.636636636636637,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0357158960762568,    0.695835475114755,    0.268448628808988,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.637637637637638,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0305656006356711,    0.686116045975907,    0.283318353388422,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.638638638638639,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0258161063966869,    0.675595014433854,    0.298588879169459,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.63963963963964,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0214674133593053,    0.664272380488597,    0.314260206152097,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.640640640640641,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0175195215235257,    0.652148144140137,    0.330332334336337,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.641641641641642,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.013972430889348,    0.639222305388473,    0.346805263722179,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.642642642642643,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0108261414567723,    0.625494864233605,    0.363678994309623,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.643643643643644,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00808065322579835,    0.610965820675531,    0.380953526098671,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.644644644644645,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00573596619642668,    0.595635174714254,    0.398628859089319,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.645645645645646,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.003792080368657,    0.579502926349774,    0.416704993281569,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.646646646646647,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00224899574248931,     0.56256907558209,    0.435181928675421,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.647647647647648,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0011067123179236,    0.544833622411202,    0.454059665270874,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.648648648648649,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000365230094959818,    0.526296566837108,    0.473338203067933,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.64964964964965,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 2.45490735981239e-05,    0.506957908859812,     0.49301754206659,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.650650650650651,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.487071656240827,    0.512843674505335, 8.46692538384148e-05,                    0,                    0,                    0,                    0,                    0,                    0
   0.651651651651652,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.467512557602649,     0.53194185176167,  0.00054559063568069,                    0,                    0,                    0,                    0,                    0,                    0
   0.652652652652653,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.448354260166074,    0.550238426614801,  0.00140731321912495,                    0,                    0,                    0,                    0,                    0,                    0
   0.653653653653654,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.429596763931099,     0.56773339906473,  0.00266983700417135,                    0,                    0,                    0,                    0,                    0,                    0
   0.654654654654655,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.411240068897727,    0.584426769111453,  0.00433316199081963,                    0,                    0,                    0,                    0,                    0,                    0
   0.655655655655656,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.393284175065958,    0.600318536754972,  0.00639728817906988,                    0,                    0,                    0,                    0,                    0,                    0
   0.656656656656657,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.375729082435791,    0.615408701995287,  0.00886221556892212,                    0,                    0,                    0,                    0,                    0,                    0
   0.657657657657658,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.358574791007225,    0.629697264832398,   0.0117279441603763,                    0,                    0,                    0,                    0,                    0,                    0
   0.658658658658659,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.34182130078026,    0.643184225266307,   0.0149944739534329,                    0,                    0,                    0,                    0,                    0,                    0
    0.65965965965966,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.325468611754899,     0.65586958329701,   0.0186618049480912,                    0,                    0,                    0,                    0,                    0,                    0
   0.660660660660661,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.309516723931139,    0.667753338924509,   0.0227299371443514,                    0,                    0,                    0,                    0,                    0,                    0
   0.661661661661662,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.293965637308982,    0.678835492148804,   0.0271988705422136,                    0,                    0,                    0,                    0,                    0,                    0
   0.662662662662663,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.278815351888427,    0.689116042969896,   0.0320686051416778,                    0,                    0,                    0,                    0,                    0,                    0
   0.663663663663664,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.264065867669472,    0.698594991387784,   0.0373391409427446,                    0,                    0,                    0,                    0,                    0,                    0
   0.664664664664665,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.24971718465212,    0.707272337402467,   0.0430104779454128,                    0,                    0,                    0,                    0,                    0,                    0
   0.665665665665666,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.235769302836371,    0.715148081013946,    0.049082616149683,                    0,                    0,                    0,                    0,                    0,                    0
   0.666666666666667,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.222222222222223,    0.722222222222221,   0.0555555555555551,                    0,                    0,                    0,                    0,                    0,                    0
   0.667667667667668,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.209075942809678,    0.728494761027293,   0.0624292961630293,                    0,                    0,                    0,                    0,                    0,                    0
   0.668668668668669,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.196330464598733,    0.733965697429161,   0.0697038379721062,                    0,                    0,                    0,                    0,                    0,                    0
    0.66966966966967,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.183985787589392,    0.738635031427824,   0.0773791809827844,                    0,                    0,                    0,                    0,                    0,                    0
   0.670670670670671,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.172041911781652,    0.742502763023283,   0.0854553251950645,                    0,                    0,                    0,                    0,                    0,                    0
   0.671671671671672,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.160498837175515,    0.745568892215538,   0.0939322706089467,                    0,                    0,                    0,                    0,                    0,                    0
   0.672672672672673,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.14935656377098,     0.74783341900459,    0.102810017224431,                    0,                    0,                    0,                    0,                    0,                    0
   0.673673673673674,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.138615091568045,    0.749296343390437,    0.112088565041518,                    0,                    0,                    0,                    0,                    0,                    0
   0.674674674674675,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.128274420566713,    0.749957665373081,    0.121767914060206,                    0,                    0,                    0,                    0,                    0,                    0
   0.675675675675676,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.118334550766984,     0.74981738495252,    0.131848064280496,                    0,                    0,                    0,                    0,                    0,                    0
   0.676676676676677,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.108795482168856,    0.748875502128755,    0.142329015702388,                    0,                    0,                    0,                    0,                    0,                    0
   0.677677677677678,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.09965721477233,    0.747132016901786,    0.153210768325884,                    0,                    0,                    0,                    0,                    0,                    0
   0.678678678678679,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0909197485774065,    0.744586929271614,     0.16449332215098,                    0,                    0,                    0,                    0,                    0,                    0
    0.67967967967968,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.082583083584085,    0.741240239238237,    0.176176677177678,                    0,                    0,                    0,                    0,                    0,                    0
   0.680680680680681,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0746472197923655,    0.737091946801657,    0.188260833405978,                    0,                    0,                    0,                    0,                    0,                    0
   0.681681681681682,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.067112157202248,    0.732142051961872,     0.20074579083588,                    0,                    0,                    0,                    0,                    0,                    0
   0.682682682682683,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0599778958137317,    0.726390554718883,    0.213631549467385,                    0,                    0,                    0,                    0,                    0,                    0
   0.683683683683684,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0532444356268183,     0.71983745507269,    0.226918109300492,                    0,                    0,                    0,                    0,                    0,                    0
   0.684684684684685,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0469117766415067,    0.712482753023294,      0.2406054703352,                    0,                    0,                    0,                    0,                    0,                    0
   0.685685685685686,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0409799188577972,    0.704326448570693,     0.25469363257151,                    0,                    0,                    0,                    0,                    0,                    0
   0.686686686686687,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0354488622756897,    0.695368541714889,    0.269182596009422,                    0,                    0,                    0,                    0,                    0,                    0
   0.687687687687688,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0303186068951836,    0.685609032455879,    0.284072360648937,                    0,                    0,                    0,                    0,                    0,                    0
   0.688688688688689,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.02558915271628,    0.675047920793667,    0.299362926490053,                    0,                    0,                    0,                    0,                    0,                    0
    0.68968968968969,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0212604997389785,     0.66368520672825,    0.315054293532771,                    0,                    0,                    0,                    0,                    0,                    0
   0.690690690690691,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0173326479632789,     0.65152089025963,    0.331146461777091,                    0,                    0,                    0,                    0,                    0,                    0
   0.691691691691692,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0138055973891813,    0.638554971387805,    0.347639431223013,                    0,                    0,                    0,                    0,                    0,                    0
   0.692692692692693,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0106793480166854,    0.624787450112775,    0.364533201870539,                    0,                    0,                    0,                    0,                    0,                    0
   0.693693693693694,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00795389984579185,    0.610218326434543,    0.381827773719665,                    0,                    0,                    0,                    0,                    0,                    0
   0.694694694694695,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00562925287650027,    0.594847600353106,    0.399523146770393,                    0,                    0,                    0,                    0,                    0,                    0
   0.695695695695696,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00370540710881067,    0.578675271868466,    0.417619321022723,                    0,                    0,                    0,                    0,                    0,                    0
   0.696696696696697,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00218236254272305,    0.561701340980622,    0.436116296476655,                    0,                    0,                    0,                    0,                    0,                    0
   0.697697697697698,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00106011917823732,    0.543925807689571,    0.455014073132191,                    0,                    0,                    0,                    0,                    0,                    0
   0.698698698698699,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000338677015353717,    0.525348671995319,    0.474312650989327,                    0,                    0,                    0,                    0,                    0,                    0
     0.6996996996997,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 1.80360540720986e-05,    0.505969933897863,    0.494012030048065,                    0,                    0,                    0,                    0,                    0,                    0
   0.700700700700701,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.48608418228038,    0.513817621425228, 9.81962943924645e-05,                    0,                    0,                    0,                    0,                    0
   0.701701701701702,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.466545123702283,    0.532875718561403, 0.000579157736314816,                    0,                    0,                    0,                    0,                    0
   0.702702702702703,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.447406866325785,    0.551132213294376,  0.00146092037983927,                    0,                    0,                    0,                    0,                    0
   0.703703703703704,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.428669410150892,    0.568587105624142,  0.00274348422496564,                    0,                    0,                    0,                    0,                    0
   0.704704704704705,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.410332755177601,    0.585240395550705,  0.00442684927169399,                    0,                    0,                    0,                    0,                    0
   0.705705705705706,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.392396901405912,    0.601092083074064,  0.00651101552002432,                    0,                    0,                    0,                    0,                    0
   0.706706706706707,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.374861848835824,    0.616142168194219,  0.00899598296995664,                    0,                    0,                    0,                    0,                    0
   0.707707707707708,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.357727597467337,    0.630390650911172,   0.0118817516214913,                    0,                    0,                    0,                    0,                    0
   0.708708708708709,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.340994147300454,    0.643837531224918,   0.0151683214746276,                    0,                    0,                    0,                    0,                    0
    0.70970970970971,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.324661498335173,    0.656482809135461,   0.0188556925293659,                    0,                    0,                    0,                    0,                    0
   0.710710710710711,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.308729650571493,      0.6683264846428,   0.0229438647857062,                    0,                    0,                    0,                    0,                    0
   0.711711711711712,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.293198604009416,    0.679368557746935,   0.0274328382436485,                    0,                    0,                    0,                    0,                    0
   0.712712712712713,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.278068358648939,    0.689609028447868,   0.0323226129031934,                    0,                    0,                    0,                    0,                    0
   0.713713713713714,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.263338914490066,    0.699047896745595,   0.0376131887643397,                    0,                    0,                    0,                    0,                    0
   0.714714714714715,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.249010271532795,    0.707685162640117,    0.043304565827088,                    0,                    0,                    0,                    0,                    0
   0.715715715715716,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.235082429777125,    0.715520826131437,   0.0493967440914382,                    0,                    0,                    0,                    0,                    0
   0.716716716716717,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.221555389223058,    0.722554887219552,   0.0558897235573905,                    0,                    0,                    0,                    0,                    0
   0.717717717717718,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.208429149870591,    0.728787345904463,   0.0627835042249455,                    0,                    0,                    0,                    0,                    0
   0.718718718718719,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.195703711719728,     0.73421820218617,   0.0700780860941018,                    0,                    0,                    0,                    0,                    0
    0.71971971971972,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.183379074770467,    0.738847456064673,   0.0777734691648601,                    0,                    0,                    0,                    0,                    0
   0.720720720720721,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.171455239022807,    0.742675107539972,   0.0858696534372203,                    0,                    0,                    0,                    0,                    0
   0.721721721721722,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.15993220447675,    0.745701156612068,   0.0943666389111825,                    0,                    0,                    0,                    0,                    0
   0.722722722722723,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.148809971132293,    0.747925603280959,    0.103264425586748,                    0,                    0,                    0,                    0,                    0
   0.723723723723724,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.13808853898944,    0.749348447546646,    0.112563013463914,                    0,                    0,                    0,                    0,                    0
   0.724724724724725,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.127767908048189,    0.749969689409129,    0.122262402542682,                    0,                    0,                    0,                    0,                    0
   0.725725725725726,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.117848078308539,    0.749789328868408,    0.132362592823052,                    0,                    0,                    0,                    0,                    0
   0.726726726726727,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.108329049770492,    0.748807365924484,    0.142863584305025,                    0,                    0,                    0,                    0,                    0
   0.727727727727728,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0992108224340456,    0.747023800577354,      0.1537653769886,                    0,                    0,                    0,                    0,                    0
   0.728728728728729,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0904933962992022,    0.744438632827022,    0.165067970873776,                    0,                    0,                    0,                    0,                    0
    0.72972972972973,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0821767713659608,    0.741051862673485,    0.176771365960554,                    0,                    0,                    0,                    0,                    0
   0.730730730730731,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0742609476343214,    0.736863490116744,    0.188875562248935,                    0,                    0,                    0,                    0,                    0
   0.731731731731732,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.066745925104284,    0.731873515156799,    0.201380559738917,                    0,                    0,                    0,                    0,                    0
   0.732732732732733,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0596317037758478,     0.72608193779365,    0.214286358430502,                    0,                    0,                    0,                    0,                    0
   0.733733733733734,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0529182836490144,    0.719488758027297,    0.227592958323689,                    0,                    0,                    0,                    0,                    0
   0.734734734734735,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.046605664723783,     0.71209397585774,    0.241300359418477,                    0,                    0,                    0,                    0,                    0
   0.735735735735736,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0406938470001536,     0.70389759128498,    0.255408561714867,                    0,                    0,                    0,                    0,                    0
   0.736736736736737,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0351828304781256,    0.694899604309014,    0.269917565212861,                    0,                    0,                    0,                    0,                    0
   0.737737737737738,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0300726151577002,    0.685100014929845,    0.284827369912455,                    0,                    0,                    0,                    0,                    0
   0.738738738738739,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0253632010388767,    0.674498823147472,    0.300137975813651,                    0,                    0,                    0,                    0,                    0
    0.73973973973974,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0210545881216553,    0.663096028961896,    0.315849382916449,                    0,                    0,                    0,                    0,                    0
   0.740740740740741,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0171467764060358,    0.650891632373115,    0.331961591220849,                    0,                    0,                    0,                    0,                    0
   0.741741741741742,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.013639765892018,    0.637885633381129,    0.348474600726853,                    0,                    0,                    0,                    0,                    0
   0.742742742742743,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0105335565796026,     0.62407803198594,    0.365388411434457,                    0,                    0,                    0,                    0,                    0
   0.743743743743744,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00782814846878912,    0.609468828187547,    0.382703023343663,                    0,                    0,                    0,                    0,                    0
   0.744744744744745,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00552354155957765,    0.594058021985951,    0.400418436454472,                    0,                    0,                    0,                    0,                    0
   0.745745745745746,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00361973585196816,     0.57784561338115,    0.418534650766882,                    0,                    0,                    0,                    0,                    0
   0.746746746746747,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00211673134596052,    0.560831602373144,    0.437051666280896,                    0,                    0,                    0,                    0,                    0
   0.747747747747748,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00101452804155505,    0.543015988961935,     0.45596948299651,                    0,                    0,                    0,                    0,                    0
   0.748748748748749,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000313125938751565,    0.524398773147522,    0.475288100913726,                    0,                    0,                    0,                    0,                    0
    0.74974974974975,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 1.25250375500648e-05,    0.504979954929906,    0.495007520032544,                    0,                    0,                    0,                    0,                    0
   0.750750750750751,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.485097710322937,    0.514789564339112,  0.00011272533795055,                    0,                    0,                    0,                    0
   0.751751751751752,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.465578691804918,    0.533807581355129, 0.000613726839953096,                    0,                    0,                    0,                    0
   0.752752752752753,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.446460474488503,     0.55202399596794,  0.00151552954355759,                    0,                    0,                    0,                    0
   0.753753753753754,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.42774305837369,    0.569438808177546,  0.00281813344876407,                    0,                    0,                    0,                    0
   0.754754754754755,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.409426443460478,    0.586052017983949,  0.00452153855557254,                    0,                    0,                    0,                    0
   0.755755755755756,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.391510629748869,    0.601863625387148,  0.00662574486398298,                    0,                    0,                    0,                    0
   0.756756756756757,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.37399561723886,    0.616873630387144,  0.00913075237399572,                    0,                    0,                    0,                    0
   0.757757757757758,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.356881405930455,    0.631082032983935,   0.0120365610856102,                    0,                    0,                    0,                    0
   0.758758758758759,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.340167995823652,    0.644488833177521,   0.0153431709988266,                    0,                    0,                    0,                    0
    0.75975975975976,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.323855386918451,    0.657094030967904,    0.019050582113645,                    0,                    0,                    0,                    0
   0.760760760760761,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.307943579214852,    0.668897626355083,   0.0231587944300655,                    0,                    0,                    0,                    0
   0.761761761761762,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.292432572712853,    0.679899619339059,   0.0276678079480884,                    0,                    0,                    0,                    0
   0.762762762762763,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.277322367412458,    0.690100009919829,   0.0325776226677128,                    0,                    0,                    0,                    0
   0.763763763763764,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.262612963313665,    0.699498798097396,   0.0378882385889392,                    0,                    0,                    0,                    0
   0.764764764764765,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.248304360416473,    0.708095983871759,   0.0435996557117676,                    0,                    0,                    0,                    0
   0.765765765765766,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.234396558720884,    0.715891567242918,    0.049711874036198,                    0,                    0,                    0,                    0
   0.766766766766767,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.220889558226895,    0.722885548210873,   0.0562248935622311,                    0,                    0,                    0,                    0
   0.767767767767768,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.20778335893451,    0.729077926775624,   0.0631387142898654,                    0,                    0,                    0,                    0
   0.768768768768769,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.195077960843727,    0.734468702937171,   0.0704533362191018,                    0,                    0,                    0,                    0
    0.76976976976977,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.182773363954546,    0.739057876695514,   0.0781687593499402,                    0,                    0,                    0,                    0
   0.770770770770771,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.170869568266967,    0.742845448050653,   0.0862849836823805,                    0,                    0,                    0,                    0
   0.771771771771772,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.159366573780988,    0.745831417002588,   0.0948020092164238,                    0,                    0,                    0,                    0
   0.772772772772773,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.148264380496613,    0.748015783551319,    0.103719835952068,                    0,                    0,                    0,                    0
   0.773773773773774,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.13756298841384,    0.749398547696846,    0.113038463889314,                    0,                    0,                    0,                    0
   0.774774774774775,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.127262397532668,    0.749979709439169,    0.122757893028163,                    0,                    0,                    0,                    0
   0.775775775775776,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.117362607853099,    0.749759268778288,    0.132878123368613,                    0,                    0,                    0,                    0
   0.776776776776777,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.107863619375131,    0.748737225714203,    0.143399154910667,                    0,                    0,                    0,                    0
   0.777777777777778,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0987654320987657,    0.746913580246914,    0.154320987654321,                    0,                    0,                    0,                    0
   0.778778778778779,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0900680460240024,     0.74428833237642,    0.165643621599577,                    0,                    0,                    0,                    0
    0.77977977977978,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0817714611508411,    0.740861482102724,    0.177367056746435,                    0,                    0,                    0,                    0
   0.780780780780781,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0738756774792818,    0.736633029425823,    0.189491293094896,                    0,                    0,                    0,                    0
   0.781781781781782,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0663806950093237,    0.731602974345717,    0.202016330644959,                    0,                    0,                    0,                    0
   0.782782782782783,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0592865137409684,    0.725771316862408,    0.214942169396624,                    0,                    0,                    0,                    0
   0.783783783783784,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0525931336742151,    0.719138056975895,     0.22826880934989,                    0,                    0,                    0,                    0
   0.784784784784785,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0463005548090638,    0.711703194686178,    0.241996250504758,                    0,                    0,                    0,                    0
   0.785785785785786,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0404087771455144,    0.703466729993257,    0.256124492861228,                    0,                    0,                    0,                    0
   0.786786786786787,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0349178006835665,    0.694428662897131,    0.270653536419302,                    0,                    0,                    0,                    0
   0.787787787787788,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0298276254232212,    0.684588993397802,    0.285583381178976,                    0,                    0,                    0,                    0
   0.788788788788789,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0251382513644778,     0.67394772149527,    0.300914027140253,                    0,                    0,                    0,                    0
    0.78978978978979,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0208496785073365,    0.662504847189533,    0.316645474303131,                    0,                    0,                    0,                    0
   0.790790790790791,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0169619068517971,    0.650260370480592,    0.332777722667611,                    0,                    0,                    0,                    0
   0.791791791791792,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0134749363978594,    0.637214291368446,    0.349310772233695,                    0,                    0,                    0,                    0
   0.792792792792793,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.010388767145524,    0.623366609853097,    0.366244623001379,                    0,                    0,                    0,                    0
   0.793793793793794,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00770339909479063,    0.608717325934544,    0.383579274970665,                    0,                    0,                    0,                    0
   0.794794794794795,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00541883224565924,    0.593266439612787,    0.401314728141554,                    0,                    0,                    0,                    0
   0.795795795795796,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00353506659812984,    0.577013950887826,    0.419450982514044,                    0,                    0,                    0,                    0
   0.796796796796797,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00205210215220227,     0.55995985975966,    0.437988038088138,                    0,                    0,                    0,                    0
   0.797797797797798,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00096993890787688,    0.542104166228291,    0.456925894863832,                    0,                    0,                    0,                    0
   0.798798798798799,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000288576865153471,    0.523446870293718,    0.476264552841128,                    0,                    0,                    0,                    0
     0.7997997997998,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 8.01602403204679e-06,    0.503987971955942,    0.496004012020026,                    0,                    0,                    0,                    0
   0.800800800800801,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.484112240368499,    0.515759503246989, 0.000128256384512606,                    0,                    0,                    0
   0.801801801801802,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.46461326191056,    0.534737440142845,  0.00064929794659523,                    0,                    0,                    0
   0.802802802802803,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.445515084654225,    0.552913774635496,   0.0015711407102798,                    0,                    0,                    0
   0.803803803803804,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.426817708599492,    0.570288506724942,  0.00289378467556636,                    0,                    0,                    0
   0.804804804804805,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.408521133746361,    0.586861636411184,   0.0046172298424549,                    0,                    0,                    0
   0.805805805805806,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.39062536009483,    0.602633163694225,  0.00674147621094568,                    0,                    0,                    0
   0.806806806806807,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.373130387644903,    0.617603088574059,  0.00926652378103824,                    0,                    0,                    0
   0.807807807807808,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.356036216396578,     0.63177141105069,   0.0121923725527328,                    0,                    0,                    0
   0.808808808808809,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.339342846349855,    0.645138131124116,   0.0155190225260293,                    0,                    0,                    0
    0.80980980980981,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.323050277504734,    0.657703248794339,   0.0192464737009278,                    0,                    0,                    0
   0.810810810810811,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.307158509861213,    0.669466764061359,   0.0233747260774288,                    0,                    0,                    0
   0.811811811811812,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.291667543419296,    0.680428676925173,   0.0279037796555313,                    0,                    0,                    0
   0.812812812812813,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.276577378178981,    0.690588987385784,   0.0328336344352358,                    0,                    0,                    0
   0.813813813813814,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.261888014140268,     0.69994769544319,   0.0381642904165423,                    0,                    0,                    0
   0.814814814814815,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.247599451303156,    0.708504801097393,   0.0438957475994507,                    0,                    0,                    0
   0.815815815815816,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.233711689667646,    0.716260304348392,   0.0500280059839619,                    0,                    0,                    0
   0.816816816816817,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.220224729233739,    0.723214205196187,   0.0565610655700744,                    0,                    0,                    0
   0.817817817817818,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.207138570001434,    0.729366503640777,   0.0634949263577888,                    0,                    0,                    0
   0.818818818818819,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.194453211970731,    0.734717199682164,   0.0708295883471053,                    0,                    0,                    0
    0.81981981981982,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.182168655141629,    0.739266293320347,   0.0785650515380237,                    0,                    0,                    0
   0.820820820820821,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.170284899514129,    0.743013784555326,   0.0867013159305451,                    0,                    0,                    0
   0.821821821821822,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.158801945088232,    0.745959673387101,   0.0952383815246675,                    0,                    0,                    0
   0.822822822822823,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.147719791863937,    0.748103959815671,    0.104176248320392,                    0,                    0,                    0
   0.823823823823824,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.137038439841244,    0.749446643841038,    0.113514916317718,                    0,                    0,                    0
   0.824824824824825,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.126757889020152,    0.749987725463201,    0.123254385516647,                    0,                    0,                    0
   0.825825825825826,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.116878139400662,    0.749727204682159,    0.133394655917178,                    0,                    0,                    0
   0.826826826826827,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.107399190982775,    0.748665081497914,    0.143935727519311,                    0,                    0,                    0
   0.827827827827828,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0983210437664899,    0.746801355910465,    0.154877600323045,                    0,                    0,                    0
   0.828828828828829,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0896436977518067,    0.744136027919812,    0.166220274328381,                    0,                    0,                    0
    0.82982982982983,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0813671529387255,    0.740669097525955,     0.17796374953532,                    0,                    0,                    0
   0.830830830830831,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0734914093272454,    0.736400564728893,    0.190108025943862,                    0,                    0,                    0
   0.831831831831832,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0660164669173682,    0.731330429528628,    0.202653103554004,                    0,                    0,                    0
   0.832832832832833,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.058942325709093,    0.725458691925159,    0.215598982365748,                    0,                    0,                    0
   0.833833833833834,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0522689857024198,    0.718785351918485,    0.228945662379095,                    0,                    0,                    0
   0.834834834834835,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0459964468973486,    0.711310409508608,    0.242693143594043,                    0,                    0,                    0
   0.835835835835836,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0401247092938787,    0.703033864695526,    0.256841426010595,                    0,                    0,                    0
   0.836836836836837,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0346537728920115,    0.693955717479241,    0.271390509628747,                    0,                    0,                    0
   0.837837837837838,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0295836376917462,    0.684075967859752,    0.286340394448502,                    0,                    0,                    0
   0.838838838838839,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.024914303693083,    0.673394615837059,    0.301691080469858,                    0,                    0,                    0
    0.83983983983984,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0206457708960217,    0.661911661411162,    0.317442567692816,                    0,                    0,                    0
   0.840840840840841,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.016778039300562,     0.64962710458206,    0.333594856117378,                    0,                    0,                    0
   0.841841841841842,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0133111089067047,    0.636540945349755,    0.350147945743541,                    0,                    0,                    0
   0.842842842842843,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0102449797144495,    0.622653183714246,    0.367101836571305,                    0,                    0,                    0
   0.843843843843844,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00757965172379615,    0.607963819675533,    0.384456528600671,                    0,                    0,                    0
   0.844844844844845,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00531512493474484,    0.592472853233616,    0.402212021831639,                    0,                    0,                    0
   0.845845845845846,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00345139934729533,    0.576180284388493,    0.420368316264212,                    0,                    0,                    0
   0.846846846846847,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00198847496144803,    0.559086113140168,    0.438925411898384,                    0,                    0,                    0
   0.847847847847848,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000926351777202714,    0.541190339488639,    0.457883308734158,                    0,                    0,                    0
   0.848848848848849,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000265029794559381,    0.522492963433906,    0.477242006771534,                    0,                    0,                    0
    0.84984984984985,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 4.50901351803132e-06,    0.502993984975969,    0.497001506010513,                    0,                    0,                    0
   0.850850850850851,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.483127772417062,    0.516727438148859, 0.000144789434078704,                    0,                    0
   0.851851851851852,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.463648834019205,    0.535665294924553, 0.000685871056241368,                    0,                    0
   0.852852852852853,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.444570696822951,    0.553801549297044,  0.00162775388000602,                    0,                    0
   0.853853853853854,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.425893360828298,     0.57113620126633,  0.00297043790537265,                    0,                    0
   0.854854854854855,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.407616826035247,    0.587669250832412,  0.00471392313234127,                    0,                    0
   0.855855855855856,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.389741092443796,    0.603400697995292,  0.00685820956091213,                    0,                    0
   0.856856856856857,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.372266160053949,    0.618330542754967,  0.00940329719108477,                    0,                    0
   0.857857857857858,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.355192028865704,    0.632458785111437,   0.0123491860228594,                    0,                    0
   0.858858858858859,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.338518698879061,    0.645785425064703,    0.015695876056236,                    0,                    0
    0.85985985985986,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.32224617009402,    0.658310462614766,   0.0194433672912146,                    0,                    0
   0.860860860860861,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.306374442510579,    0.670033897761625,   0.0235916597277956,                    0,                    0
   0.861861861861862,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.290903516128742,     0.68095573050528,   0.0281407533659782,                    0,                    0
   0.862862862862863,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.275833390948507,     0.69107596084573,   0.0330906482057628,                    0,                    0
   0.863863863863864,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.261164066969874,    0.700394588782977,   0.0384413442471494,                    0,                    0
   0.864864864864865,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.246895544192842,     0.70891161431702,   0.0441928414901386,                    0,                    0
   0.865865865865866,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.233027822617413,    0.716627037447858,   0.0503451399347292,                    0,                    0
   0.866866866866867,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.219560902243586,    0.723540858175493,   0.0568982395809218,                    0,                    0
   0.867867867867868,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.206494783071361,    0.729653076499923,   0.0638521404287163,                    0,                    0
   0.868868868868869,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.193829465100738,     0.73496369242115,   0.0712068424781129,                    0,                    0
    0.86986986986987,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.181564948331715,    0.739472705939173,   0.0789623457291123,                    0,                    0
   0.870870870870871,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.169701232764296,    0.743180117053991,   0.0871186501817128,                    0,                    0
   0.871871871871872,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.158238318398479,    0.746085925765606,   0.0956757558359154,                    0,                    0
   0.872872872872873,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.147176205234264,    0.748190132074016,     0.10463366269172,                    0,                    0
   0.873873873873874,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.136514893271651,    0.749492735979223,    0.113992370749126,                    0,                    0
   0.874874874874875,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.126254382510639,    0.749993737481225,    0.123751880008136,                    0,                    0
   0.875875875875876,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.11639467295123,    0.749693136580024,    0.133912190468747,                    0,                    0
   0.876876876876877,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.106935764593423,    0.748590933275618,    0.144473302130959,                    0,                    0
   0.877877877877878,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0978776574372176,    0.746687127568009,    0.155435214994774,                    0,                    0
   0.878878878878879,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0892203514826145,    0.743981719457196,     0.16679792906019,                    0,                    0
    0.87987987987988,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0809638467296125,    0.740474708943178,     0.17856144432721,                    0,                    0
   0.880880880880881,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0731081431782134,    0.736166096025956,     0.19072576079583,                    0,                    0
   0.881881881881882,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0656532408284163,    0.731055880705531,    0.203290878466053,                    0,                    0
   0.882882882882883,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0585991396802212,    0.725144062981902,    0.216256797337877,                    0,                    0
   0.883883883883884,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0519458397336281,    0.718430642855068,    0.229623517411304,                    0,                    0
   0.884884884884885,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0456933409886362,     0.71091562032503,    0.243391038686334,                    0,                    0
   0.885885885885886,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0398416434452471,    0.702598995391789,    0.257559361162964,                    0,                    0
   0.886886886886887,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.03439074710346,    0.693480768055343,    0.272128484841197,                    0,                    0
   0.887887887887888,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0293406519632749,    0.683560938315694,    0.287098409721031,                    0,                    0
   0.888888888888889,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0246913580246917,    0.672839506172841,    0.302469135802467,                    0,                    0
    0.88988988988989,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0204428652877101,    0.661316471626782,    0.318240663085508,                    0,                    0
   0.890890890890891,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.016595173752331,    0.648991834677521,    0.334412991570148,                    0,                    0
   0.891891891891892,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0131482834185538,    0.635865595325056,    0.350986121256391,                    0,                    0
   0.892892892892893,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0101021942863786,    0.621937753569387,    0.367960052144235,                    0,                    0
   0.893893893893894,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00745690635580545,    0.607208309410513,    0.385334784233681,                    0,                    0
   0.894894894894895,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00521241962683402,    0.591677262848434,    0.403110317524732,                    0,                    0
   0.895895895895896,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00336873409946485,    0.575344613883153,    0.421286652017382,                    0,                    0
   0.896896896896897,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00192584977369766,    0.558210362514668,    0.439863787711634,                    0,                    0
   0.897897897897898,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000883766649532461,    0.540274508742979,    0.458841724607489,                    0,                    0
   0.898898898898899,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000242484726969245,    0.521537052568086,    0.478220462704945,                    0,                    0
     0.8998998998999,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 2.00400600800948e-06,    0.501997993989986,    0.498000002004006,                    0,                    0
   0.900900900900901,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.482144306468631,     0.51769336904472, 0.000162324486648808,                    0
   0.901901901901902,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.462685408130855,    0.536591145700254,  0.00072344616889159,                    0
   0.902902902902903,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.44362731099468,    0.554687319952584,  0.00168536905273636,                    0
   0.903903903903904,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.424970015060107,     0.57198189180171,  0.00304809313818311,                    0
   0.904904904904905,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.406713520327134,    0.588474861247634,  0.00481161842523206,                    0
   0.905905905905906,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.388857826795765,    0.604166228290352,  0.00697594491388282,                    0
   0.906906906906907,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.371402934465999,    0.619055992929866,  0.00954107260413557,                    0
   0.907907907907908,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.354348843337834,    0.633144155166176,   0.0125070014959903,                    0
   0.908908908908909,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.337695553411271,    0.646430714999282,    0.015873731589447,                    0
    0.90990990990991,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.321443064686308,    0.658915672429186,   0.0196412628845062,                    0
   0.910910910910911,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.305591377162949,    0.670599027455884,   0.0238095953811669,                    0
   0.911911911911912,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.290140490841193,    0.681480780079378,   0.0283787290794296,                    0
   0.912912912912913,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.275090405721038,    0.691560930299668,   0.0333486639792943,                    0
   0.913913913913914,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.260441121802485,    0.700839478116754,    0.038719400080761,                    0
   0.914914914914915,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.246192639085532,    0.709316423530637,   0.0444909373838303,                    0
   0.915915915915916,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.232344957570183,    0.716991766541316,    0.050663275888501,                    0
   0.916916916916917,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.218898077256437,     0.72386550714879,   0.0572364155947737,                    0
   0.917917917917918,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.205851998144292,     0.72993764535306,   0.0642103565026483,                    0
   0.918918918918919,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.193206720233749,    0.735208181154126,    0.071585098612125,                    0
    0.91991991991992,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.180962243524806,    0.739677114551989,   0.0793606419232045,                    0
   0.920920920920921,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.169118568017467,    0.743344445546647,   0.0875369864358851,                    0
   0.921921921921922,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.157675693711731,    0.746210174138102,   0.0961141321501678,                    0
   0.922922922922923,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.146633620607596,    0.748274300326352,    0.105092079066052,                    0
   0.923923923923924,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.135992348705063,    0.749536824111398,    0.114470827183539,                    0
   0.924924924924925,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.125751878004131,    0.749997745493241,    0.124250376502629,                    0
   0.925925925925926,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.115912208504802,    0.749657064471879,    0.134430727023319,                    0
   0.926926926926927,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.106473340207075,    0.748514781047313,    0.145011878745612,                    0
   0.927927927927928,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0974352731109497,    0.746570895219544,    0.155993831669507,                    0
   0.928928928928929,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0887980072164267,     0.74382540698857,    0.167376585795003,                    0
    0.92992992992993,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0805615425235048,    0.740278316354392,    0.179160141122103,                    0
   0.930930930930931,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0727258790321858,    0.735929623317011,    0.191344497650804,                    0
   0.931931931931932,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0652910167424688,    0.730779327876425,    0.203929655381106,                    0
   0.932932932932933,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0582569556543538,    0.724827430032636,    0.216915614313011,                    0
   0.933933933933934,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.05162369576784,    0.718073929785641,    0.230302374446519,                    0
   0.934934934934935,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.045391237082929,    0.710518827135444,    0.244089935781627,                    0
   0.935935935935936,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.03955957959962,    0.702162122082042,    0.258278298318338,                    0
   0.936936936936937,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0341287233179129,    0.693003814625437,     0.27286746205665,                    0
   0.937937937937938,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0290986682378079,    0.683043904765627,    0.287857426996565,                    0
   0.938938938938939,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0244694143593043,    0.672282392502612,    0.303248193138083,                    0
    0.93993993993994,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0202409616824033,    0.660719277836395,    0.319039760481202,                    0
   0.940940940940941,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0164133102071042,    0.648354560766974,    0.335232129025922,                    0
   0.941941941941942,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0129864599334072,    0.635188241294348,    0.351825298772245,                    0
   0.942942942942943,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00996041086131207,    0.621220319418519,    0.368819269720169,                    0
   0.943943943943944,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0073351629908187,    0.606450795139484,    0.386214041869698,                    0
   0.944944944944945,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00511071632192762,    0.590879668457246,    0.404009615220826,                    0
   0.945945945945946,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00328707085463853,    0.574506939371805,    0.422205989773557,                    0
   0.946946946946947,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00186422658895142,     0.55733260788316,    0.440803165527889,                    0
   0.947947947947948,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000842183524866301,     0.53935667399131,    0.459801142483823,                    0
   0.948948948948949,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000220941662383115,    0.520579137696255,    0.479199920641362,                    0
    0.94994994994995,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  5.0100150200348e-07,    0.500999998997997,    0.498999500000501,                    0
   0.950950950950951,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.481161842523205,     0.51847643439235, 0.000361723084445754
   0.951951951951952,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.461722984245508,    0.536752969185401,  0.00152404656909147
   0.952952952952953,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.442684927169413,    0.553827100373646,  0.00348797245694116
   0.953953953953954,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.424047671294919,    0.569698827957086,  0.00625350074799517
   0.954954954954955,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.405811216622028,    0.584368151935719,  0.00982063144225289
   0.955955955955956,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.387975563150739,    0.597835072309546,   0.0141893645397146
   0.956956956956957,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.370540710881052,    0.610099589078568,   0.0193597000403802
   0.957957957957958,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.353506659812968,    0.621161702242783,   0.0253316379442499
   0.958958958958959,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.336873409946483,    0.631021411802193,   0.0321051782513243
    0.95995995995996,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.320640961281602,    0.639678717756796,   0.0396803209616019
   0.960960960960961,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.304809313818323,    0.647133620106593,   0.0480570660750836
   0.961961961961962,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.289378467556647,    0.653386118851584,   0.0572354135917692
   0.962962962962963,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.274348422496572,    0.658436213991769,   0.0672153635116587
   0.963963963963964,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.259719178638097,    0.662283905527149,   0.0779969158347535
   0.964964964964965,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.245490735981227,    0.664929193457722,   0.0895800705610511
   0.965965965965966,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.231663094525958,     0.66637207778349,    0.101964827690553
   0.966966966966967,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.218236254272291,    0.666612558504451,    0.115151187223258
   0.967967967967968,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.205210215220226,    0.665650635620606,    0.129139149159168
   0.968968968968969,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.192584977369762,    0.663486309131955,    0.143928713498283
    0.96996996996997,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.180360540720901,    0.660119579038498,      0.1595198802406
   0.970970970970971,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.168536905273642,    0.655550445340236,    0.175912649386122
   0.971971971971972,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.157114071027986,    0.649778908037167,    0.193107020934848
   0.972972972972973,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.146092037983931,    0.642804967129292,    0.211102994886777
   0.973973973973974,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.135470806141477,    0.634628622616611,    0.229900571241913
   0.974974974974975,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.125250375500626,    0.625249874499124,     0.24949975000025
   0.975975975975976,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.115430746061377,    0.614668722776832,    0.269900531161791
   0.976976976976977,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.10601191782373,    0.602885167449733,    0.291102914726537
   0.977977977977978,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0969938907876852,    0.589899208517829,    0.313106900694486
   0.978978978978979,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0883766649532414,    0.575710845981116,    0.335912489065642
    0.97997997997998,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0801602403204005,      0.5603200798396,        0.35951967984
   0.980980980980981,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0723446168891617,    0.543726910093277,    0.383928473017561
   0.981981981981982,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0649297946595248,    0.525931336742149,    0.409138868598327
   0.982982982982983,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0579157736314899,    0.506933359786214,    0.435150866582296
   0.983983983983984,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0513025538050562,    0.486732979225472,    0.461964466969472
   0.984984984984985,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0450901351802253,    0.465330195059925,    0.489579669759849
   0.985985985985986,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0392785177569964,    0.442725007289573,    0.517996474953431
   0.986986986986987,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0338677015353695,    0.418917415914414,    0.547214882550216
   0.987987987987988,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0288576865153445,     0.39390742093445,    0.577234892550206
   0.988988988988989,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0242484726969211,    0.367695022349677,    0.608056504953402
    0.98998998998999,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0200400600801001,      0.3402802201601,      0.6396797197598
   0.990990990990991,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0162324486648812,    0.311663014365718,    0.672104536969401
   0.991991991991992,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0128256384512642,     0.28184340496653,    0.705330956582206
   0.992992992992993,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00981962943924894,    0.250821391962532,    0.739358978598219
   0.993993993993994,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.007214421628836,    0.218596975353732,    0.774188603017432
   0.994994994994995,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00501001502002503,    0.185170155140125,     0.80981982983985
   0.995995995995996,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00320640961281606,    0.150540931321713,    0.846252659065471
   0.996996996996997,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00180360540720907,    0.114709303898495,    0.883487090694296
   0.997997997997998,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00080160240320397,   0.0776752728704665,     0.92152312472633
   0.998998998998999,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000200400600800992,   0.0394388382376362,    0.960360761161563
                   1,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    1

==> Data/Initialization/Bspline/damage.csv <==
                   0,                    0
   0.001001001001001,                    0
   0.002002002002002,                    0
   0.003003003003003,                    0
   0.004004004004004,                    0
   0.005005005005005,                    0
 0.00600600600600601,                    0
 0.00700700700700701,                    0
 0.00800800800800801,                    0
 0.00900900900900901,                    0
    0.01001001001001,                    0
   0.011011011011011,                    0
   0.012012012012012,                    0
   0.013013013013013,                    0
   0.014014014014014,                    0
   0.015015015015015,                    0
   0.016016016016016,                    0
   0.017017017017017,                    0
   0.018018018018018,                    0
   0.019019019019019,                    0
    0.02002002002002,                    0
   0.021021021021021,                    0
   0.022022022022022,                    0
   0.023023023023023,                    0
   0.024024024024024,                    0
   0.025025025025025,                    0
   0.026026026026026,                    0
   0.027027027027027,                    0
   0.028028028028028,                    0
   0.029029029029029,                    0
    0.03003003003003,                    0
   0.031031031031031,                    0
   0.032032032032032,                    0
   0.033033033033033,                    0
   0.034034034034034,                    0
   0.035035035035035,                    0
   0.036036036036036,                    0
   0.037037037037037,                    0
   0.038038038038038,                    0
   0.039039039039039,                    0
    0.04004004004004,                    0
   0.041041041041041,                    0
   0.042042042042042,                    0
   0.043043043043043,                    0
   0.044044044044044,                    0
   0.045045045045045,                    0
   0.046046046046046,                    0
   0.047047047047047,                    0
   0.048048048048048,                    0
   0.049049049049049,                    0
    0.05005005005005,                    0
  0.0510510510510511,                    0
  0.0520520520520521,                    0
  0.0530530530530531,                    0
  0.0540540540540541,                    0
  0.0550550550550551,                    0
  0.0560560560560561,                    0
  0.0570570570570571,                    0
  0.0580580580580581,                    0
  0.0590590590590591,                    0
  0.0600600600600601,                    0
  0.0610610610610611,                    0
  0.0620620620620621,                    0
  0.0630630630630631,                    0
  0.0640640640640641,                    0
  0.0650650650650651,                    0
  0.0660660660660661,                    0
  0.0670670670670671,                    0
  0.0680680680680681,                    0
  0.0690690690690691,                    0
  0.0700700700700701,                    0
  0.0710710710710711,                    0
  0.0720720720720721,                    0
  0.0730730730730731,                    0
  0.0740740740740741,                    0
  0.0750750750750751,                    0
  0.0760760760760761,                    0
  0.0770770770770771,                    0
  0.0780780780780781,                    0
  0.0790790790790791,                    0
  0.0800800800800801,                    0
  0.0810810810810811,                    0
  0.0820820820820821,                    0
  0.0830830830830831,                    0
  0.0840840840840841,                    0
  0.0850850850850851,                    0
  0.0860860860860861,                    0
  0.0870870870870871,                    0
  0.0880880880880881,                    0
  0.0890890890890891,                    0
  0.0900900900900901,                    0
  0.0910910910910911,                    0
  0.0920920920920921,                    0
  0.0930930930930931,                    0
  0.0940940940940941,                    0
  0.0950950950950951,                    0
  0.0960960960960961,                    0
  0.0970970970970971,                    0
  0.0980980980980981,                    0
  0.0990990990990991,                    0
     0.1001001001001,                    0
   0.101101101101101,                    0
   0.102102102102102,                    0
   0.103103103103103,                    0
   0.104104104104104,                    0
   0.105105105105105,                    0
   0.106106106106106,                    0
   0.107107107107107,                    0
   0.108108108108108,                    0
   0.109109109109109,                    0
    0.11011011011011,                    0
   0.111111111111111,                    0
   0.112112112112112,                    0
   0.113113113113113,                    0
   0.114114114114114,                    0
   0.115115115115115,                    0
   0.116116116116116,                    0
   0.117117117117117,                    0
   0.118118118118118,                    0
   0.119119119119119,                    0
    0.12012012012012,                    0
   0.121121121121121,                    0
   0.122122122122122,                    0
   0.123123123123123,                    0
   0.124124124124124,                    0
   0.125125125125125,                    0
   0.126126126126126,                    0
   0.127127127127127,                    0
   0.128128128128128,                    0
   0.129129129129129,                    0
    0.13013013013013,                    0
   0.131131131131131,                    0
   0.132132132132132,                    0
   0.133133133133133,                    0
   0.134134134134134,                    0
   0.135135135135135,                    0
   0.136136136136136,                    0
   0.137137137137137,                    0
   0.138138138138138,                    0
   0.139139139139139,                    0
    0.14014014014014,                    0
   0.141141141141141,                    0
   0.142142142142142,                    0
   0.143143143143143,                    0
   0.144144144144144,                    0
   0.145145145145145,                    0
   0.146146146146146,                    0
   0.147147147147147,                    0
   0.148148148148148,                    0
   0.149149149149149,                    0
    0.15015015015015,                    0
   0.151151151151151,                    0
   0.152152152152152,                    0
   0.153153153153153,                    0
   0.154154154154154,                    0
   0.155155155155155,                    0
   0.156156156156156,                    0
   0.157157157157157,                    0
   0.158158158158158,                    0
   0.159159159159159,                    0
    0.16016016016016,                    0
   0.161161161161161,                    0
   0.162162162162162,                    0
   0.163163163163163,                    0
   0.164164164164164,                    0
   0.165165165165165,                    0
   0.166166166166166,                    0
   0.167167167167167,                    0
   0.168168168168168,                    0
   0.169169169169169,                    0
    0.17017017017017,                    0
   0.171171171171171,                    0
   0.172172172172172,                    0
   0.173173173173173,                    0
   0.174174174174174,                    0
   0.175175175175175,                    0
   0.176176176176176,                    0
   0.177177177177177,                    0
   0.178178178178178,                    0
   0.179179179179179,                    0
    0.18018018018018,                    0
   0.181181181181181,                    0
   0.182182182182182,                    0
   0.183183183183183,                    0
   0.184184184184184,                    0
   0.185185185185185,                    0
   0.186186186186186,                    0
   0.187187187187187,                    0
   0.188188188188188,                    0
   0.189189189189189,                    0
    0.19019019019019,                    0
   0.191191191191191,                    0
   0.192192192192192,                    0
   0.193193193193193,                    0
   0.194194194194194,                    0
   0.195195195195195,                    0
   0.196196196196196,                    0
   0.197197197197197,                    0
   0.198198198198198,                    0
   0.199199199199199,                    0
     0.2002002002002,                    0
   0.201201201201201,                    0
   0.202202202202202,                    0
   0.203203203203203,                    0
   0.204204204204204,                    0
   0.205205205205205,                    0
   0.206206206206206,                    0
   0.207207207207207,                    0
   0.208208208208208,                    0
   0.209209209209209,                    0
    0.21021021021021,                    0
   0.211211211211211,                    0
   0.212212212212212,                    0
   0.213213213213213,                    0
   0.214214214214214,                    0
   0.215215215215215,                    0
   0.216216216216216,                    0
   0.217217217217217,                    0
   0.218218218218218,                    0
   0.219219219219219,                    0
    0.22022022022022,                    0
   0.221221221221221,                    0
   0.222222222222222,                    0
   0.223223223223223,                    0
   0.224224224224224,                    0
   0.225225225225225,                    0
   0.226226226226226,                    0
   0.227227227227227,                    0
   0.228228228228228,                    0
   0.229229229229229,                    0
    0.23023023023023,                    0
   0.231231231231231,                    0
   0.232232232232232,                    0
   0.233233233233233,                    0
   0.234234234234234,                    0
   0.235235235235235,                    0
   0.236236236236236,                    0
   0.237237237237237,                    0
   0.238238238238238,                    0
   0.239239239239239,                    0
    0.24024024024024,                    0
   0.241241241241241,                    0
   0.242242242242242,                    0
   0.243243243243243,                    0
   0.244244244244244,                    0
   0.245245245245245,                    0
   0.246246246246246,                    0
   0.247247247247247,                    0
   0.248248248248248,                    0
   0.249249249249249,                    0
    0.25025025025025,                    0
   0.251251251251251,                    0
   0.252252252252252,                    0
   0.253253253253253,                    0
   0.254254254254254,                    0
   0.255255255255255,                    0
   0.256256256256256,                    0
   0.257257257257257,                    0
   0.258258258258258,                    0
   0.259259259259259,                    0
    0.26026026026026,                    0
   0.261261261261261,                    0
   0.262262262262262,                    0
   0.263263263263263,                    0
   0.264264264264264,                    0
   0.265265265265265,                    0
   0.266266266266266,                    0
   0.267267267267267,                    0
   0.268268268268268,                    0
   0.269269269269269,                    0
    0.27027027027027,                    0
   0.271271271271271,                    0
   0.272272272272272,                    0
   0.273273273273273,                    0
   0.274274274274274,                    0
   0.275275275275275,                    0
   0.276276276276276,                    0
   0.277277277277277,                    0
   0.278278278278278,                    0
   0.279279279279279,                    0
    0.28028028028028,                    0
   0.281281281281281,                    0
   0.282282282282282,                    0
   0.283283283283283,                    0
   0.284284284284284,                    0
   0.285285285285285,                    0
   0.286286286286286,                    0
   0.287287287287287,                    0
   0.288288288288288,                    0
   0.289289289289289,                    0
    0.29029029029029,                    0
   0.291291291291291,                    0
   0.292292292292292,                    0
   0.293293293293293,                    0
   0.294294294294294,                    0
   0.295295295295295,                    0
   0.296296296296296,                    0
   0.297297297297297,                    0
   0.298298298298298,                    0
   0.299299299299299,                    0
     0.3003003003003, 2.01163057380669e-07
   0.301301301301301,  3.7773951885932e-06
   0.302302302302302, 1.18239174838222e-05
   0.303303303303303, 2.43407299430666e-05
   0.304304304304304,  4.1327832566328e-05
   0.305305305305305, 6.27852253536045e-05
   0.306306306306306, 8.87129083048967e-05
   0.307307307307307, 0.000119110881420207
   0.308308308308308, 0.000153979144699531
   0.309309309309309, 0.000193317698142873
    0.31031031031031, 0.000237126541750229
   0.311311311311311, 0.000285405675521602
   0.312312312312312, 0.000338155099456992
   0.313313313313313, 0.000395374813556396
   0.314314314314314,  0.00045706481781982
   0.315315315315315, 0.000523225112247256
   0.316316316316316, 0.000593855696838708
   0.317317317317317, 0.000668956571594179
   0.318318318318318, 0.000748527736513663
   0.319319319319319, 0.000832569191597168
    0.32032032032032, 0.000921080936844683
   0.321321321321321,  0.00101406297225622
   0.322322322322322,  0.00111151529783177
   0.323323323323323,  0.00121343791357133
   0.324324324324324,  0.00131983081947492
   0.325325325325325,  0.00143069401554251
   0.326326326326326,  0.00154602750177412
   0.327327327327327,  0.00166583127816976
   0.328328328328328,   0.0017901053447294
   0.329329329329329,  0.00191884970145307
    0.33033033033033,  0.00205206434834074
   0.331331331331331,  0.00218974928539243
   0.332332332332332,  0.00233190451260815
   0.333333333333333,  0.00247853002998787
   0.334334334334334,  0.00262962583753162
   0.335335335335335,  0.00278519193523937
   0.336336336336336,  0.00294522832311114
   0.337337337337337,  0.00310973500114694
   0.338338338338338,  0.00327871196934674
   0.339339339339339,  0.00345215922771057
    0.34034034034034,  0.00363007677623841
   0.341341341341341,  0.00381246461493027
   0.342342342342342,  0.00399932274378613
   0.343343343343343,  0.00419065116280602
   0.344344344344344,  0.00438644987198993
   0.345345345345345,  0.00458671887133784
   0.346346346346346,  0.00479145816084978
   0.347347347347347,  0.00500066774052573
   0.348348348348348,  0.00521434761036569
   0.349349349349349,  0.00543249777036968
    0.35035035035035,   0.0056665590669823
   0.351351351351351,  0.00605242073756625
   0.352352352352352,  0.00662954202802234
   0.353353353353353,   0.0073979229383506
   0.354354354354354,  0.00835756346855107
   0.355355355355355,  0.00950846361862365
   0.356356356356356,   0.0108506233885685
   0.357357357357357,   0.0123840427783854
   0.358358358358358,   0.0141087217880745
   0.359359359359359,   0.0160246604176358
    0.36036036036036,   0.0181318586670692
   0.361361361361361,   0.0204303165363749
   0.362362362362362,   0.0229200340255526
   0.363363363363363,   0.0256010111346025
   0.364364364364364,   0.0284732478635247
   0.365365365365365,    0.031536744212319
   0.366366366366366,   0.0347915001809855
   0.367367367367367,   0.0382375157695241
   0.368368368368368,    0.041874790977935
   0.369369369369369,   0.0457033258062179
    0.37037037037037,   0.0497231202543729
   0.371371371371371,   0.0539341743224003
   0.372372372372372,   0.0583364880102997
   0.373373373373373,   0.0629300613180715
   0.374374374374374,   0.0677148942457152
   0.375375375375375,    0.072690986793231
   0.376376376376376,   0.0778583389606193
   0.377377377377377,   0.0832169507478795
   0.378378378378378,   0.0887668221550122
   0.379379379379379,   0.0945079531820167
    0.38038038038038,    0.100440343828893
   0.381381381381381,    0.106563994095643
   0.382382382382382,    0.112878903982264
   0.383383383383383,    0.119385073488757
   0.384384384384384,    0.126082502615122
   0.385385385385385,     0.13297119136136
   0.386386386386386,     0.14005113972747
   0.387387387387387,    0.147322347713452
   0.388388388388388,    0.154784815319306
   0.389389389389389,    0.162438542545032
    0.39039039039039,    0.170283529390631
   0.391391391391391,    0.178319775856102
   0.392392392392392,    0.186547281941444
   0.393393393393393,     0.19496604764666
   0.394394394394394,    0.203576072971746
   0.395395395395395,    0.212377357916706
   0.396396396396396,    0.221369902481537
   0.397397397397397,    0.230553706666241
   0.398398398398398,    0.239928770470817
   0.399399399399399,    0.249495093895265
     0.4004004004004,    0.259237376169995
   0.401401401401401,    0.269014085176303
   0.402402402402402,     0.27879079418261
   0.403403403403403,    0.288567503188918
   0.404404404404404,    0.298344212195225
   0.405405405405405,    0.308120921201532
   0.406406406406406,     0.31789763020784
   0.407407407407407,    0.327674339214147
   0.408408408408408,    0.337451048220455
   0.409409409409409,    0.347227757226762
    0.41041041041041,    0.357004466233069
   0.411411411411411,    0.366781175239377
   0.412412412412412,    0.376557884245684
   0.413413413413413,    0.386334593251991
   0.414414414414414,    0.396111302258299
   0.415415415415415,    0.405888011264606
   0.416416416416416,    0.415664720270914
   0.417417417417417,    0.425441429277221
   0.418418418418418,    0.435218138283528
   0.419419419419419,    0.444994847289836
    0.42042042042042,    0.454771556296143
   0.421421421421421,    0.464548265302451
   0.422422422422422,    0.474324974308758
   0.423423423423423,    0.484101683315065
   0.424424424424424,    0.493878392321373
   0.425425425425425,     0.50365510132768
   0.426426426426426,    0.513431810333987
   0.427427427427427,    0.523208519340295
   0.428428428428428,    0.532985228346602
   0.429429429429429,     0.54276193735291
    0.43043043043043,    0.552538646359217
   0.431431431431431,    0.562315355365524
   0.432432432432432,    0.572092064371832
   0.433433433433433,    0.581868773378139
   0.434434434434434,    0.591645482384447
   0.435435435435435,    0.601422191390754
   0.436436436436436,    0.611198900397061
   0.437437437437437,    0.620975609403369
   0.438438438438438,    0.630752318409676
   0.439439439439439,    0.640529027415984
    0.44044044044044,    0.650305736422291
   0.441441441441441,    0.660082445428599
   0.442442442442442,    0.669859154434906
   0.443443443443443,    0.679635863441214
   0.444444444444444,    0.689412572447521
   0.445445445445445,    0.699189281453828
   0.446446446446446,    0.708965990460136
   0.447447447447447,    0.718742699466443
   0.448448448448448,     0.72851940847275
   0.449449449449449,    0.738296117479058
    0.45045045045045,    0.748053008831974
   0.451451451451451,    0.757643774423747
   0.452452452452452,    0.767038810105484
   0.453453453453453,    0.776238115877185
   0.454454454454454,    0.785241691738849
   0.455455455455455,    0.794049537690477
   0.456456456456456,    0.802661653732069
   0.457457457457457,    0.811078039863626
   0.458458458458458,    0.819298696085145
   0.459459459459459,    0.827323622396629
    0.46046046046046,    0.835152818798076
   0.461461461461461,    0.842786285289487
   0.462462462462462,    0.850224021870862
   0.463463463463463,    0.857466028542201
   0.464464464464464,    0.864512305303504
   0.465465465465465,     0.87136285215477
   0.466466466466466,    0.878017669096001
   0.467467467467467,    0.884476756127195
   0.468468468468468,    0.890740113248353
   0.469469469469469,    0.896807740459475
    0.47047047047047,     0.90267963776056
   0.471471471471471,    0.908355805151609
   0.472472472472472,    0.913836242632623
   0.473473473473473,    0.919120950203599
   0.474474474474474,     0.92420992786454
   0.475475475475475,    0.929103175615445
   0.476476476476476,    0.933800693456313
   0.477477477477477,    0.938302481387145
   0.478478478478478,    0.942608539407942
   0.479479479479479,    0.946718867518701
    0.48048048048048,    0.950633465719425
   0.481481481481481,    0.954352334010113
   0.482482482482482,    0.957875472390764
   0.483483483483483,    0.961202880861379
   0.484484484484485,    0.964334559421958
   0.485485485485485,    0.967270508072501
   0.486486486486486,    0.970010726813007
   0.487487487487487,    0.972555215643478
   0.488488488488488,    0.974903974563912
    0.48948948948949,     0.97705700357431
    0.49049049049049,    0.979014302674672
   0.491491491491491,    0.980775871864997
   0.492492492492492,    0.982341711145287
   0.493493493493493,     0.98371182051554
   0.494494494494495,    0.984886199975757
   0.495495495495495,    0.985864849525938
   0.496496496496497,    0.986647769166083
   0.497497497497497,    0.987234958896192
   0.498498498498498,    0.987626418716264
     0.4994994994995,      0.9878221486263
   0.500500500500501,      0.9878221486263
   0.501501501501502,    0.987626418716264
   0.502502502502503,    0.987234958896192
   0.503503503503503,    0.986647769166083
   0.504504504504504,    0.985864849525938
   0.505505505505506,    0.984886199975757
   0.506506506506507,     0.98371182051554
   0.507507507507508,    0.982341711145287
   0.508508508508508,    0.980775871864997
   0.509509509509509,    0.979014302674672
   0.510510510510511,     0.97705700357431
   0.511511511511512,    0.974903974563912
   0.512512512512513,    0.972555215643478
   0.513513513513513,    0.970010726813007
   0.514514514514514,    0.967270508072501
   0.515515515515516,    0.964334559421958
   0.516516516516517,    0.961202880861379
   0.517517517517518,    0.957875472390764
   0.518518518518518,    0.954352334010113
   0.519519519519519,    0.950633465719425
   0.520520520520521,    0.946718867518701
   0.521521521521522,    0.942608539407942
   0.522522522522523,    0.938302481387146
   0.523523523523523,    0.933800693456314
   0.524524524524524,    0.929103175615445
   0.525525525525526,     0.92420992786454
   0.526526526526527,      0.9191209502036
   0.527527527527528,    0.913836242632623
   0.528528528528528,     0.90835580515161
   0.529529529529529,     0.90267963776056
   0.530530530530531,    0.896807740459474
   0.531531531531532,    0.890740113248353
   0.532532532532533,    0.884476756127195
   0.533533533533533,    0.878017669096001
   0.534534534534534,    0.871362852154771
   0.535535535535536,    0.864512305303504
   0.536536536536537,    0.857466028542202
   0.537537537537538,    0.850224021870863
   0.538538538538539,    0.842786285289488
   0.539539539539539,    0.835152818798077
   0.540540540540541,    0.827323622396629
   0.541541541541542,    0.819298696085146
   0.542542542542543,    0.811078039863626
   0.543543543543544,    0.802661653732071
   0.544544544544544,    0.794049537690479
   0.545545545545546,     0.78524169173885
   0.546546546546547,    0.776238115877185
   0.547547547547548,    0.767038810105485
   0.548548548548549,    0.757643774423749
    0.54954954954955,    0.748053008831975
   0.550550550550551,    0.738296117479059
   0.551551551551552,    0.728519408472751
   0.552552552552553,    0.718742699466444
   0.553553553553554,    0.708965990460137
   0.554554554554555,    0.699189281453829
   0.555555555555556,    0.689412572447522
   0.556556556556557,    0.679635863441215
   0.557557557557558,    0.669859154434907
   0.558558558558559,      0.6600824454286
    0.55955955955956,    0.650305736422292
   0.560560560560561,    0.640529027415985
   0.561561561561562,    0.630752318409678
   0.562562562562563,     0.62097560940337
   0.563563563563564,    0.611198900397063
   0.564564564564565,    0.601422191390755
   0.565565565565566,    0.591645482384448
   0.566566566566567,    0.581868773378141
   0.567567567567568,    0.572092064371833
   0.568568568568569,    0.562315355365526
    0.56956956956957,    0.552538646359218
   0.570570570570571,    0.542761937352911
   0.571571571571572,    0.532985228346604
   0.572572572572573,    0.523208519340297
   0.573573573573574,    0.513431810333989
   0.574574574574575,    0.503655101327681
   0.575575575575576,    0.493878392321374
   0.576576576576577,    0.484101683315067
   0.577577577577578,     0.47432497430876
   0.578578578578579,    0.464548265302452
    0.57957957957958,    0.454771556296144
   0.580580580580581,    0.444994847289837
   0.581581581581582,     0.43521813828353
   0.582582582582583,    0.425441429277223
   0.583583583583584,    0.415664720270915
   0.584584584584585,    0.405888011264607
   0.585585585585586,      0.3961113022583
   0.586586586586587,    0.386334593251993
   0.587587587587588,    0.376557884245686
   0.588588588588589,    0.366781175239378
    0.58958958958959,     0.35700446623307
   0.590590590590591,    0.347227757226763
   0.591591591591592,    0.337451048220456
   0.592592592592593,    0.327674339214149
   0.593593593593594,    0.317897630207841
   0.594594594594595,    0.308120921201533
   0.595595595595596,    0.298344212195226
   0.596596596596597,    0.288567503188919
   0.597597597597598,    0.278790794182612
   0.598598598598599,    0.269014085176304
     0.5995995995996,    0.259237376169996
   0.600600600600601,    0.249495093895266
   0.601601601601602,    0.239928770470818
   0.602602602602603,    0.230553706666242
   0.603603603603604,    0.221369902481539
   0.604604604604605,    0.212377357916707
   0.605605605605606,    0.203576072971747
   0.606606606606607,     0.19496604764666
   0.607607607607608,    0.186547281941446
   0.608608608608609,    0.178319775856102
    0.60960960960961,    0.170283529390632
   0.610610610610611,    0.162438542545033
   0.611611611611612,    0.154784815319307
   0.612612612612613,    0.147322347713453
   0.613613613613614,     0.14005113972747
   0.614614614614615,    0.132971191361361
   0.615615615615616,    0.126082502615123
   0.616616616616617,    0.119385073488758
   0.617617617617618,    0.112878903982265
   0.618618618618619,    0.106563994095643
    0.61961961961962,    0.100440343828894
   0.620620620620621,   0.0945079531820173
   0.621621621621622,   0.0887668221550127
   0.622622622622623,   0.0832169507478803
   0.623623623623624,   0.0778583389606195
   0.624624624624625,   0.0726909867932315
   0.625625625625626,   0.0677148942457156
   0.626626626626627,   0.0629300613180719
   0.627627627627628,   0.0583364880103003
   0.628628628628629,   0.0539341743224004
    0.62962962962963,   0.0497231202543732
   0.630630630630631,   0.0457033258062182
   0.631631631631632,   0.0418747909779353
   0.632632632632633,   0.0382375157695245
   0.633633633633634,   0.0347915001809856
   0.634634634634635,   0.0315367442123192
   0.635635635635636,   0.0284732478635249
   0.636636636636637,   0.0256010111346029
   0.637637637637638,    0.022920034025553
   0.638638638638639,   0.0204303165363749
    0.63963963963964,   0.0181318586670694
   0.640640640640641,   0.0160246604176359
   0.641641641641642,   0.0141087217880747
   0.642642642642643,   0.0123840427783856
   0.643643643643644,   0.0108506233885685
   0.644644644644645,  0.00950846361862373
   0.645645645645646,  0.00835756346855114
   0.646646646646647,   0.0073979229383507
   0.647647647647648,  0.00662954202802242
   0.648648648648649,  0.00605242073756625
    0.64964964964965,  0.00566655906698232
   0.650650650650651,   0.0054324977703697
   0.651651651651652,  0.00521434761036572
   0.652652652652653,  0.00500066774052576
   0.653653653653654,  0.00479145816084979
   0.654654654654655,  0.00458671887133786
   0.655655655655656,  0.00438644987198994
   0.656656656656657,  0.00419065116280604
   0.657657657657658,  0.00399932274378616
   0.658658658658659,  0.00381246461493027
    0.65965965965966,  0.00363007677623842
   0.660660660660661,  0.00345215922771059
   0.661661661661662,  0.00327871196934677
   0.662662662662663,  0.00310973500114696
   0.663663663663664,  0.00294522832311116
   0.664664664664665,  0.00278519193523939
   0.665665665665666,  0.00262962583753163
   0.666666666666667,  0.00247853002998789
   0.667667667667668,  0.00233190451260817
   0.668668668668669,  0.00218974928539245
    0.66966966966967,  0.00205206434834075
   0.670670670670671,  0.00191884970145308
   0.671671671671672,  0.00179010534472942
   0.672672672672673,  0.00166583127816978
   0.673673673673674,  0.00154602750177413
   0.674674674674675,  0.00143069401554252
   0.675675675675676,  0.00131983081947493
   0.676676676676677,  0.00121343791357135
   0.677677677677678,  0.00111151529783177
   0.678678678678679,  0.00101406297225622
    0.67967967967968, 0.000921080936844692
   0.680680680680681, 0.000832569191597176
   0.681681681681682, 0.000748527736513676
   0.682682682682683, 0.000668956571594183
   0.683683683683684, 0.000593855696838715
   0.684684684684685, 0.000523225112247263
   0.685685685685686, 0.000457064817819826
   0.686686686686687, 0.000395374813556406
   0.687687687687688, 0.000338155099456995
   0.688688688688689, 0.000285405675521607
    0.68968968968969, 0.000237126541750234
   0.690690690690691, 0.000193317698142878
   0.691691691691692, 0.000153979144699537
   0.692692692692693, 0.000119110881420208
   0.693693693693694, 8.87129083048997e-05
   0.694694694694695,  6.2785225353607e-05
   0.695695695695696, 4.13278325663301e-05
   0.696696696696697,  2.4340729943069e-05
   0.697697697697698, 1.18239174838227e-05
   0.698698698698699, 3.77739518859384e-06
     0.6996996996997, 2.01163057380817e-07
   0.700700700700701,                    0
   0.701701701701702,                    0
   0.702702702702703,                    0
   0.703703703703704,                    0
   0.704704704704705,                    0
   0.705705705705706,                    0
   0.706706706706707,                    0
   0.707707707707708,                    0
   0.708708708708709,                    0
    0.70970970970971,                    0
   0.710710710710711,                    0
   0.711711711711712,                    0
   0.712712712712713,                    0
   0.713713713713714,                    0
   0.714714714714715,                    0
   0.715715715715716,                    0
   0.716716716716717,                    0
   0.717717717717718,                    0
   0.718718718718719,                    0
    0.71971971971972,                    0
   0.720720720720721,                    0
   0.721721721721722,                    0
   0.722722722722723,                    0
   0.723723723723724,                    0
   0.724724724724725,                    0
   0.725725725725726,                    0
   0.726726726726727,                    0
   0.727727727727728,                    0
   0.728728728728729,                    0
    0.72972972972973,                    0
   0.730730730730731,                    0
   0.731731731731732,                    0
   0.732732732732733,                    0
   0.733733733733734,                    0
   0.734734734734735,                    0
   0.735735735735736,                    0
   0.736736736736737,                    0
   0.737737737737738,                    0
   0.738738738738739,                    0
    0.73973973973974,                    0
   0.740740740740741,                    0
   0.741741741741742,                    0
   0.742742742742743,                    0
   0.743743743743744,                    0
   0.744744744744745,                    0
   0.745745745745746,                    0
   0.746746746746747,                    0
   0.747747747747748,                    0
   0.748748748748749,                    0
    0.74974974974975,                    0
   0.750750750750751,                    0
   0.751751751751752,                    0
   0.752752752752753,                    0
   0.753753753753754,                    0
   0.754754754754755,                    0
   0.755755755755756,                    0
   0.756756756756757,                    0
   0.757757757757758,                    0
   0.758758758758759,                    0
    0.75975975975976,                    0
   0.760760760760761,                    0
   0.761761761761762,                    0
   0.762762762762763,                    0
   0.763763763763764,                    0
   0.764764764764765,                    0
   0.765765765765766,                    0
   0.766766766766767,                    0
   0.767767767767768,                    0
   0.768768768768769,                    0
    0.76976976976977,                    0
   0.770770770770771,                    0
   0.771771771771772,                    0
   0.772772772772773,                    0
   0.773773773773774,                    0
   0.774774774774775,                    0
   0.775775775775776,                    0
   0.776776776776777,                    0
   0.777777777777778,                    0
   0.778778778778779,                    0
    0.77977977977978,                    0
   0.780780780780781,                    0
   0.781781781781782,                    0
   0.782782782782783,                    0
   0.783783783783784,                    0
   0.784784784784785,                    0
   0.785785785785786,                    0
   0.786786786786787,                    0
   0.787787787787788,                    0
   0.788788788788789,                    0
    0.78978978978979,                    0
   0.790790790790791,                    0
   0.791791791791792,                    0
   0.792792792792793,                    0
   0.793793793793794,                    0
   0.794794794794795,                    0
   0.795795795795796,                    0
   0.796796796796797,                    0
   0.797797797797798,                    0
   0.798798798798799,                    0
     0.7997997997998,                    0
   0.800800800800801,                    0
   0.801801801801802,                    0
   0.802802802802803,                    0
   0.803803803803804,                    0
   0.804804804804805,                    0
   0.805805805805806,                    0
   0.806806806806807,                    0
   0.807807807807808,                    0
   0.808808808808809,                    0
    0.80980980980981,                    0
   0.810810810810811,                    0
   0.811811811811812,                    0
   0.812812812812813,                    0
   0.813813813813814,                    0
   0.814814814814815,                    0
   0.815815815815816,                    0
   0.816816816816817,                    0
   0.817817817817818,                    0
   0.818818818818819,                    0
    0.81981981981982,                    0
   0.820820820820821,                    0
   0.821821821821822,                    0
   0.822822822822823,                    0
   0.823823823823824,                    0
   0.824824824824825,                    0
   0.825825825825826,                    0
   0.826826826826827,                    0
   0.827827827827828,                    0
   0.828828828828829,                    0
    0.82982982982983,                    0
   0.830830830830831,                    0
   0.831831831831832,                    0
   0.832832832832833,                    0
   0.833833833833834,                    0
   0.834834834834835,                    0
   0.835835835835836,                    0
   0.836836836836837,                    0
   0.837837837837838,                    0
   0.838838838838839,                    0
    0.83983983983984,                    0
   0.840840840840841,                    0
   0.841841841841842,                    0
   0.842842842842843,                    0
   0.843843843843844,                    0
   0.844844844844845,                    0
   0.845845845845846,                    0
   0.846846846846847,                    0
   0.847847847847848,                    0
   0.848848848848849,                    0
    0.84984984984985,                    0
   0.850850850850851,                    0
   0.851851851851852,                    0
   0.852852852852853,                    0
   0.853853853853854,                    0
   0.854854854854855,                    0
   0.855855855855856,                    0
   0.856856856856857,                    0
   0.857857857857858,                    0
   0.858858858858859,                    0
    0.85985985985986,                    0
   0.860860860860861,                    0
   0.861861861861862,                    0
   0.862862862862863,                    0
   0.863863863863864,                    0
   0.864864864864865,                    0
   0.865865865865866,                    0
   0.866866866866867,                    0
   0.867867867867868,                    0
   0.868868868868869,                    0
    0.86986986986987,                    0
   0.870870870870871,                    0
   0.871871871871872,                    0
   0.872872872872873,                    0
   0.873873873873874,                    0
   0.874874874874875,                    0
   0.875875875875876,                    0
   0.876876876876877,                    0
   0.877877877877878,                    0
   0.878878878878879,                    0
    0.87987987987988,                    0
   0.880880880880881,                    0
   0.881881881881882,                    0
   0.882882882882883,                    0
   0.883883883883884,                    0
   0.884884884884885,                    0
   0.885885885885886,                    0
   0.886886886886887,                    0
   0.887887887887888,                    0
   0.888888888888889,                    0
    0.88988988988989,                    0
   0.890890890890891,                    0
   0.891891891891892,                    0
   0.892892892892893,                    0
   0.893893893893894,                    0
   0.894894894894895,                    0
   0.895895895895896,                    0
   0.896896896896897,                    0
   0.897897897897898,                    0
   0.898898898898899,                    0
     0.8998998998999,                    0
   0.900900900900901,                    0
   0.901901901901902,                    0
   0.902902902902903,                    0
   0.903903903903904,                    0
   0.904904904904905,                    0
   0.905905905905906,                    0
   0.906906906906907,                    0
   0.907907907907908,                    0
   0.908908908908909,                    0
    0.90990990990991,                    0
   0.910910910910911,                    0
   0.911911911911912,                    0
   0.912912912912913,                    0
   0.913913913913914,                    0
   0.914914914914915,                    0
   0.915915915915916,                    0
   0.916916916916917,                    0
   0.917917917917918,                    0
   0.918918918918919,                    0
    0.91991991991992,                    0
   0.920920920920921,                    0
   0.921921921921922,                    0
   0.922922922922923,                    0
   0.923923923923924,                    0
   0.924924924924925,                    0
   0.925925925925926,                    0
   0.926926926926927,                    0
   0.927927927927928,                    0
   0.928928928928929,                    0
    0.92992992992993,                    0
   0.930930930930931,                    0
   0.931931931931932,                    0
   0.932932932932933,                    0
   0.933933933933934,                    0
   0.934934934934935,                    0
   0.935935935935936,                    0
   0.936936936936937,                    0
   0.937937937937938,                    0
   0.938938938938939,                    0
    0.93993993993994,                    0
   0.940940940940941,                    0
   0.941941941941942,                    0
   0.942942942942943,                    0
   0.943943943943944,                    0
   0.944944944944945,                    0
   0.945945945945946,                    0
   0.946946946946947,                    0
   0.947947947947948,                    0
   0.948948948948949,                    0
    0.94994994994995,                    0
   0.950950950950951,                    0
   0.951951951951952,                    0
   0.952952952952953,                    0
   0.953953953953954,                    0
   0.954954954954955,                    0
   0.955955955955956,                    0
   0.956956956956957,                    0
   0.957957957957958,                    0
   0.958958958958959,                    0
    0.95995995995996,                    0
   0.960960960960961,                    0
   0.961961961961962,                    0
   0.962962962962963,                    0
   0.963963963963964,                    0
   0.964964964964965,                    0
   0.965965965965966,                    0
   0.966966966966967,                    0
   0.967967967967968,                    0
   0.968968968968969,                    0
    0.96996996996997,                    0
   0.970970970970971,                    0
   0.971971971971972,                    0
   0.972972972972973,                    0
   0.973973973973974,                    0
   0.974974974974975,                    0
   0.975975975975976,                    0
   0.976976976976977,                    0
   0.977977977977978,                    0
   0.978978978978979,                    0
    0.97997997997998,                    0
   0.980980980980981,                    0
   0.981981981981982,                    0
   0.982982982982983,                    0
   0.983983983983984,                    0
   0.984984984984985,                    0
   0.985985985985986,                    0
   0.986986986986987,                    0
   0.987987987987988,                    0
   0.988988988988989,                    0
    0.98998998998999,                    0
   0.990990990990991,                    0
   0.991991991991992,                    0
   0.992992992992993,                    0
   0.993993993993994,                    0
   0.994994994994995,                    0
   0.995995995995996,                    0
   0.996996996996997,                    0
   0.997997997997998,                    0
   0.998998998998999,                    0
                   1,                    0

==> Data/Initialization/Bspline/solution.csv <==
                  0,                   0
  0.001001001001001,                   0
  0.002002002002002,                   0
  0.003003003003003,                   0
  0.004004004004004,                   0
  0.005005005005005,                   0
0.00600600600600601,                   0
0.00700700700700701,                   0
0.00800800800800801,                   0
0.00900900900900901,                   0
   0.01001001001001,                   0
  0.011011011011011,                   0
  0.012012012012012,                   0
  0.013013013013013,                   0
  0.014014014014014,                   0
  0.015015015015015,                   0
  0.016016016016016,                   0
  0.017017017017017,                   0
  0.018018018018018,                   0
  0.019019019019019,                   0
   0.02002002002002,                   0
  0.021021021021021,                   0
  0.022022022022022,                   0
  0.023023023023023,                   0
  0.024024024024024,                   0
  0.025025025025025,                   0
  0.026026026026026,                   0
  0.027027027027027,                   0
  0.028028028028028,                   0
  0.029029029029029,                   0
   0.03003003003003,                   0
  0.031031031031031,                   0
  0.032032032032032,                   0
  0.033033033033033,                   0
  0.034034034034034,                   0
  0.035035035035035,                   0
  0.036036036036036,                   0
  0.037037037037037,                   0
  0.038038038038038,                   0
  0.039039039039039,                   0
   0.04004004004004,                   0
  0.041041041041041,                   0
  0.042042042042042,                   0
  0.043043043043043,                   0
  0.044044044044044,                   0
  0.045045045045045,                   0
  0.046046046046046,                   0
  0.047047047047047,                   0
  0.048048048048048,                   0
  0.049049049049049,                   0
   0.05005005005005,                   0
 0.0510510510510511,                   0
 0.0520520520520521,                   0
 0.0530530530530531,                   0
 0.0540540540540541,                   0
 0.0550550550550551,                   0
 0.0560560560560561,                   0
 0.0570570570570571,                   0
 0.0580580580580581,                   0
 0.0590590590590591,                   0
 0.0600600600600601,                   0
 0.0610610610610611,                   0
 0.0620620620620621,                   0
 0.0630630630630631,                   0
 0.0640640640640641,                   0
 0.0650650650650651,                   0
 0.0660660660660661,                   0
 0.0670670670670671,                   0
 0.0680680680680681,                   0
 0.0690690690690691,                   0
 0.0700700700700701,                   0
 0.0710710710710711,                   0
 0.0720720720720721,                   0
 0.0730730730730731,                   0
 0.0740740740740741,                   0
 0.0750750750750751,                   0
 0.0760760760760761,                   0
 0.0770770770770771,                   0
 0.0780780780780781,                   0
 0.0790790790790791,                   0
 0.0800800800800801,                   0
 0.0810810810810811,                   0
 0.0820820820820821,                   0
 0.0830830830830831,                   0
 0.0840840840840841,                   0
 0.0850850850850851,                   0
 0.0860860860860861,                   0
 0.0870870870870871,                   0
 0.0880880880880881,                   0
 0.0890890890890891,                   0
 0.0900900900900901,                   0
 0.0910910910910911,                   0
 0.0920920920920921,                   0
 0.0930930930930931,                   0
 0.0940940940940941,                   0
 0.0950950950950951,                   0
 0.0960960960960961,                   0
 0.0970970970970971,                   0
 0.0980980980980981,                   0
 0.0990990990990991,                   0
    0.1001001001001,                   0
  0.101101101101101,                   0
  0.102102102102102,                   0
  0.103103103103103,                   0
  0.104104104104104,                   0
  0.105105105105105,                   0
  0.106106106106106,                   0
  0.107107107107107,                   0
  0.108108108108108,                   0
  0.109109109109109,                   0
   0.11011011011011,                   0
  0.111111111111111,                   0
  0.112112112112112,                   0
  0.113113113113113,                   0
  0.114114114114114,                   0
  0.115115115115115,                   0
  0.116116116116116,                   0
  0.117117117117117,                   0
  0.118118118118118,                   0
  0.119119119119119,                   0
   0.12012012012012,                   0
  0.121121121121121,                   0
  0.122122122122122,                   0
  0.123123123123123,                   0
  0.124124124124124,                   0
  0.125125125125125,                   0
  0.126126126126126,                   0
  0.127127127127127,                   0
  0.128128128128128,                   0
  0.129129129129129,                   0
   0.13013013013013,                   0
  0.131131131131131,                   0
  0.132132132132132,                   0
  0.133133133133133,                   0
  0.134134134134134,                   0
  0.135135135135135,                   0
  0.136136136136136,                   0
  0.137137137137137,                   0
  0.138138138138138,                   0
  0.139139139139139,                   0
   0.14014014014014,                   0
  0.141141141141141,                   0
  0.142142142142142,                   0
  0.143143143143143,                   0
  0.144144144144144,                   0
  0.145145145145145,                   0
  0.146146146146146,                   0
  0.147147147147147,                   0
  0.148148148148148,                   0
  0.149149149149149,                   0
   0.15015015015015,                   0
  0.151151151151151,                   0
  0.152152152152152,                   0
  0.153153153153153,                   0
  0.154154154154154,                   0
  0.155155155155155,                   0
  0.156156156156156,                   0
  0.157157157157157,                   0
  0.158158158158158,                   0
  0.159159159159159,                   0
   0.16016016016016,                   0
  0.161161161161161,                   0
  0.162162162162162,                   0
  0.163163163163163,                   0
  0.164164164164164,                   0
  0.165165165165165,                   0
  0.166166166166166,                   0
  0.167167167167167,                   0
  0.168168168168168,                   0
  0.169169169169169,                   0
   0.17017017017017,                   0
  0.171171171171171,                   0
  0.172172172172172,                   0
  0.173173173173173,                   0
  0.174174174174174,                   0
  0.175175175175175,                   0
  0.176176176176176,                   0
  0.177177177177177,                   0
  0.178178178178178,                   0
  0.179179179179179,                   0
   0.18018018018018,                   0
  0.181181181181181,                   0
  0.182182182182182,                   0
  0.183183183183183,                   0
  0.184184184184184,                   0
  0.185185185185185,                   0
  0.186186186186186,                   0
  0.187187187187187,                   0
  0.188188188188188,                   0
  0.189189189189189,                   0
   0.19019019019019,                   0
  0.191191191191191,                   0
  0.192192192192192,                   0
  0.193193193193193,                   0
  0.194194194194194,                   0
  0.195195195195195,                   0
  0.196196196196196,                   0
  0.197197197197197,                   0
  0.198198198198198,                   0
  0.199199199199199,                   0
    0.2002002002002,                   0
  0.201201201201201,                   0
  0.202202202202202,                   0
  0.203203203203203,                   0
  0.204204204204204,                   0
  0.205205205205205,                   0
  0.206206206206206,                   0
  0.207207207207207,                   0
  0.208208208208208,                   0
  0.209209209209209,                   0
   0.21021021021021,                   0
  0.211211211211211,                   0
  0.212212212212212,                   0
  0.213213213213213,                   0
  0.214214214214214,                   0
  0.215215215215215,                   0
  0.216216216216216,                   0
  0.217217217217217,                   0
  0.218218218218218,                   0
  0.219219219219219,                   0
   0.22022022022022,                   0
  0.221221221221221,                   0
  0.222222222222222,                   0
  0.223223223223223,                   0
  0.224224224224224,                   0
  0.225225225225225,                   0
  0.226226226226226,                   0
  0.227227227227227,                   0
  0.228228228228228,                   0
  0.229229229229229,                   0
   0.23023023023023,                   0
  0.231231231231231,                   0
  0.232232232232232,                   0
  0.233233233233233,                   0
  0.234234234234234,                   0
  0.235235235235235,                   0
  0.236236236236236,                   0
  0.237237237237237,                   0
  0.238238238238238,                   0
  0.239239239239239,                   0
   0.24024024024024,                   0
  0.241241241241241,                   0
  0.242242242242242,                   0
  0.243243243243243,                   0
  0.244244244244244,                   0
  0.245245245245245,                   0
  0.246246246246246,                   0
  0.247247247247247,                   0
  0.248248248248248,                   0
  0.249249249249249,                   0
   0.25025025025025,                   0
  0.251251251251251,                   0
  0.252252252252252,                   0
  0.253253253253253,                   0
  0.254254254254254,                   0
  0.255255255255255,                   0
  0.256256256256256,                   0
  0.257257257257257,                   0
  0.258258258258258,                   0
  0.259259259259259,                   0
   0.26026026026026,                   0
  0.261261261261261,                   0
  0.262262262262262,                   0
  0.263263263263263,                   0
  0.264264264264264,                   0
  0.265265265265265,                   0
  0.266266266266266,                   0
  0.267267267267267,                   0
  0.268268268268268,                   0
  0.269269269269269,                   0
   0.27027027027027,                   0
  0.271271271271271,                   0
  0.272272272272272,                   0
  0.273273273273273,                   0
  0.274274274274274,                   0
  0.275275275275275,                   0
  0.276276276276276,                   0
  0.277277277277277,                   0
  0.278278278278278,                   0
  0.279279279279279,                   0
   0.28028028028028,                   0
  0.281281281281281,                   0
  0.282282282282282,                   0
  0.283283283283283,                   0
  0.284284284284284,                   0
  0.285285285285285,                   0
  0.286286286286286,                   0
  0.287287287287287,                   0
  0.288288288288288,                   0
  0.289289289289289,                   0
   0.29029029029029,                   0
  0.291291291291291,                   0
  0.292292292292292,                   0
  0.293293293293293,                   0
  0.294294294294294,                   0
  0.295295295295295,                   0
  0.296296296296296,                   0
  0.297297297297297,                   0
  0.298298298298298,                   0
  0.299299299299299,                   0
    0.3003003003003,                   0
  0.301301301301301,                   0
  0.302302302302302,                   0
  0.303303303303303,                   0
  0.304304304304304,                   0
  0.305305305305305,                   0
  0.306306306306306,                   0
  0.307307307307307,                   0
  0.308308308308308,                   0
  0.309309309309309,                   0
   0.31031031031031,                   0
  0.311311311311311,                   0
  0.312312312312312,                   0
  0.313313313313313,                   0
  0.314314314314314,                   0
  0.315315315315315,                   0
  0.316316316316316,                   0
  0.317317317317317,                   0
  0.318318318318318,                   0
  0.319319319319319,                   0
   0.32032032032032,                   0
  0.321321321321321,                   0
  0.322322322322322,                   0
  0.323323323323323,                   0
  0.324324324324324,                   0
  0.325325325325325,                   0
  0.326326326326326,                   0
  0.327327327327327,                   0
  0.328328328328328,                   0
  0.329329329329329,                   0
   0.33033033033033,                   0
  0.331331331331331,                   0
  0.332332332332332,                   0
  0.333333333333333,                   0
  0.334334334334334,                   0
  0.335335335335335,                   0
  0.336336336336336,                   0
  0.337337337337337,                   0
  0.338338338338338,                   0
  0.339339339339339,                   0
   0.34034034034034,                   0
  0.341341341341341,                   0
  0.342342342342342,                   0
  0.343343343343343,                   0
  0.344344344344344,                   0
  0.345345345345345,                   0
  0.346346346346346,                   0
  0.347347347347347,                   0
  0.348348348348348,                   0
  0.349349349349349,                   0
   0.35035035035035,                   0
  0.351351351351351,                   0
  0.352352352352352,                   0
  0.353353353353353,                   0
  0.354354354354354,                   0
  0.355355355355355,                   0
  0.356356356356356,                   0
  0.357357357357357,                   0
  0.358358358358358,                   0
  0.359359359359359,                   0
   0.36036036036036,                   0
  0.361361361361361,                   0
  0.362362362362362,                   0
  0.363363363363363,                   0
  0.364364364364364,                   0
  0.365365365365365,                   0
  0.366366366366366,                   0
  0.367367367367367,                   0
  0.368368368368368,                   0
  0.369369369369369,                   0
   0.37037037037037,                   0
  0.371371371371371,                   0
  0.372372372372372,                   0
  0.373373373373373,                   0
  0.374374374374374,                   0
  0.375375375375375,                   0
  0.376376376376376,                   0
  0.377377377377377,                   0
  0.378378378378378,                   0
  0.379379379379379,                   0
   0.38038038038038,                   0
  0.381381381381381,                   0
  0.382382382382382,                   0
  0.383383383383383,                   0
  0.384384384384384,                   0
  0.385385385385385,                   0
  0.386386386386386,                   0
  0.387387387387387,                   0
  0.388388388388388,                   0
  0.389389389389389,                   0
   0.39039039039039,                   0
  0.391391391391391,                   0
  0.392392392392392,                   0
  0.393393393393393,                   0
  0.394394394394394,                   0
  0.395395395395395,                   0
  0.396396396396396,                   0
  0.397397397397397,                   0
  0.398398398398398,                   0
  0.399399399399399,                   0
    0.4004004004004,                   0
  0.401401401401401,                   0
  0.402402402402402,                   0
  0.403403403403403,                   0
  0.404404404404404,                   0
  0.405405405405405,                   0
  0.406406406406406,                   0
  0.407407407407407,                   0
  0.408408408408408,                   0
  0.409409409409409,                   0
   0.41041041041041,                   0
  0.411411411411411,                   0
  0.412412412412412,                   0
  0.413413413413413,                   0
  0.414414414414414,                   0
  0.415415415415415,                   0
  0.416416416416416,                   0
  0.417417417417417,                   1
  0.418418418418418,                   1
  0.419419419419419,                   1
   0.42042042042042,                   1
  0.421421421421421,                   1
  0.422422422422422,                   1
  0.423423423423423,                   1
  0.424424424424424,                   1
  0.425425425425425,                   1
  0.426426426426426,                   1
  0.427427427427427,                   1
  0.428428428428428,                   1
  0.429429429429429,                   1
   0.43043043043043,                   1
  0.431431431431431,                   1
  0.432432432432432,                   1
  0.433433433433433,                   1
  0.434434434434434,                   1
  0.435435435435435,                   1
  0.436436436436436,                   1
  0.437437437437437,                   1
  0.438438438438438,                   1
  0.439439439439439,                   1
   0.44044044044044,                   1
  0.441441441441441,                   1
  0.442442442442442,                   1
  0.443443443443443,                   1
  0.444444444444444,                   1
  0.445445445445445,                   1
  0.446446446446446,                   1
  0.447447447447447,                   1
  0.448448448448448,                   1
  0.449449449449449,                   1
   0.45045045045045,                   1
  0.451451451451451,                   1
  0.452452452452452,                   1
  0.453453453453453,                   1
  0.454454454454454,                   1
  0.455455455455455,                   1
  0.456456456456456,                   1
  0.457457457457457,                   1
  0.458458458458458,                   1
  0.459459459459459,                   1
   0.46046046046046,                   1
  0.461461461461461,                   1
  0.462462462462462,                   1
  0.463463463463463,                   1
  0.464464464464464,                   1
  0.465465465465465,                   1
  0.466466466466466,                   1
  0.467467467467467,                   1
  0.468468468468468,                   1
  0.469469469469469,                   1
   0.47047047047047,                   1
  0.471471471471471,                   1
  0.472472472472472,                   1
  0.473473473473473,                   1
  0.474474474474474,                   1
  0.475475475475475,                   1
  0.476476476476476,                   1
  0.477477477477477,                   1
  0.478478478478478,                   1
  0.479479479479479,                   1
   0.48048048048048,                   1
  0.481481481481481,                   1
  0.482482482482482,                   1
  0.483483483483483,                   1
  0.484484484484485,                   1
  0.485485485485485,                   1
  0.486486486486486,                   1
  0.487487487487487,                   1
  0.488488488488488,                   1
   0.48948948948949,                   1
   0.49049049049049,                   1
  0.491491491491491,                   1
  0.492492492492492,                   1
  0.493493493493493,                   1
  0.494494494494495,                   1
  0.495495495495495,                   1
  0.496496496496497,                   1
  0.497497497497497,                   1
  0.498498498498498,                   1
    0.4994994994995,                   1
  0.500500500500501,                   1
  0.501501501501502,                   1
  0.502502502502503,                   1
  0.503503503503503,                   1
  0.504504504504504,                   1
  0.505505505505506,                   1
  0.506506506506507,                   1
  0.507507507507508,                   1
  0.508508508508508,                   1
  0.509509509509509,                   1
  0.510510510510511,                   1
  0.511511511511512,                   1
  0.512512512512513,                   1
  0.513513513513513,                   1
  0.514514514514514,                   1
  0.515515515515516,                   1
  0.516516516516517,                   1
  0.517517517517518,                   1
  0.518518518518518,                   1
  0.519519519519519,                   1
  0.520520520520521,                   1
  0.521521521521522,                   1
  0.522522522522523,                   1
  0.523523523523523,                   1
  0.524524524524524,                   1
  0.525525525525526,                   1
  0.526526526526527,                   1
  0.527527527527528,                   1
  0.528528528528528,                   1
  0.529529529529529,                   1
  0.530530530530531,                   1
  0.531531531531532,                   1
  0.532532532532533,                   1
  0.533533533533533,                   1
  0.534534534534534,                   1
  0.535535535535536,                   1
  0.536536536536537,                   1
  0.537537537537538,                   1
  0.538538538538539,                   1
  0.539539539539539,                   1
  0.540540540540541,                   1
  0.541541541541542,                   1
  0.542542542542543,                   1
  0.543543543543544,                   1
  0.544544544544544,                   1
  0.545545545545546,                   1
  0.546546546546547,                   1
  0.547547547547548,                   1
  0.548548548548549,                   1
   0.54954954954955,                   1
  0.550550550550551,                   1
  0.551551551551552,                   1
  0.552552552552553,                   1
  0.553553553553554,                   1
  0.554554554554555,                   1
  0.555555555555556,                   1
  0.556556556556557,                   1
  0.557557557557558,                   1
  0.558558558558559,                   1
   0.55955955955956,                   1
  0.560560560560561,                   1
  0.561561561561562,                   1
  0.562562562562563,                   1
  0.563563563563564,                   1
  0.564564564564565,                   1
  0.565565565565566,                   1
  0.566566566566567,                   1
  0.567567567567568,                   1
  0.568568568568569,                   1
   0.56956956956957,                   1
  0.570570570570571,                   1
  0.571571571571572,                   1
  0.572572572572573,                   1
  0.573573573573574,                   1
  0.574574574574575,                   1
  0.575575575575576,                   1
  0.576576576576577,                   1
  0.577577577577578,                   1
  0.578578578578579,                   1
   0.57957957957958,                   1
  0.580580580580581,                   1
  0.581581581581582,                   1
  0.582582582582583,                   1
  0.583583583583584,                   0
  0.584584584584585,                   0
  0.585585585585586,                   0
  0.586586586586587,                   0
  0.587587587587588,                   0
  0.588588588588589,                   0
   0.58958958958959,                   0
  0.590590590590591,                   0
  0.591591591591592,                   0
  0.592592592592593,                   0
  0.593593593593594,                   0
  0.594594594594595,                   0
  0.595595595595596,                   0
  0.596596596596597,                   0
  0.597597597597598,                   0
  0.598598598598599,                   0
    0.5995995995996,                   0
  0.600600600600601,                   0
  0.601601601601602,                   0
  0.602602602602603,                   0
  0.603603603603604,                   0
  0.604604604604605,                   0
  0.605605605605606,                   0
  0.606606606606607,                   0
  0.607607607607608,                   0
  0.608608608608609,                   0
   0.60960960960961,                   0
  0.610610610610611,                   0
  0.611611611611612,                   0
  0.612612612612613,                   0
  0.613613613613614,                   0
  0.614614614614615,                   0
  0.615615615615616,                   0
  0.616616616616617,                   0
  0.617617617617618,                   0
  0.618618618618619,                   0
   0.61961961961962,                   0
  0.620620620620621,                   0
  0.621621621621622,                   0
  0.622622622622623,                   0
  0.623623623623624,                   0
  0.624624624624625,                   0
  0.625625625625626,                   0
  0.626626626626627,                   0
  0.627627627627628,                   0
  0.628628628628629,                   0
   0.62962962962963,                   0
  0.630630630630631,                   0
  0.631631631631632,                   0
  0.632632632632633,                   0
  0.633633633633634,                   0
  0.634634634634635,                   0
  0.635635635635636,                   0
  0.636636636636637,                   0
  0.637637637637638,                   0
  0.638638638638639,                   0
   0.63963963963964,                   0
  0.640640640640641,                   0
  0.641641641641642,                   0
  0.642642642642643,                   0
  0.643643643643644,                   0
  0.644644644644645,                   0
  0.645645645645646,                   0
  0.646646646646647,                   0
  0.647647647647648,                   0
  0.648648648648649,                   0
   0.64964964964965,                   0
  0.650650650650651,                   0
  0.651651651651652,                   0
  0.652652652652653,                   0
  0.653653653653654,                   0
  0.654654654654655,                   0
  0.655655655655656,                   0
  0.656656656656657,                   0
  0.657657657657658,                   0
  0.658658658658659,                   0
   0.65965965965966,                   0
  0.660660660660661,                   0
  0.661661661661662,                   0
  0.662662662662663,                   0
  0.663663663663664,                   0
  0.664664664664665,                   0
  0.665665665665666,                   0
  0.666666666666667,                   0
  0.667667667667668,                   0
  0.668668668668669,                   0
   0.66966966966967,                   0
  0.670670670670671,                   0
  0.671671671671672,                   0
  0.672672672672673,                   0
  0.673673673673674,                   0
  0.674674674674675,                   0
  0.675675675675676,                   0
  0.676676676676677,                   0
  0.677677677677678,                   0
  0.678678678678679,                   0
   0.67967967967968,                   0
  0.680680680680681,                   0
  0.681681681681682,                   0
  0.682682682682683,                   0
  0.683683683683684,                   0
  0.684684684684685,                   0
  0.685685685685686,                   0
  0.686686686686687,                   0
  0.687687687687688,                   0
  0.688688688688689,                   0
   0.68968968968969,                   0
  0.690690690690691,                   0
  0.691691691691692,                   0
  0.692692692692693,                   0
  0.693693693693694,                   0
  0.694694694694695,                   0
  0.695695695695696,                   0
  0.696696696696697,                   0
  0.697697697697698,                   0
  0.698698698698699,                   0
    0.6996996996997,                   0
  0.700700700700701,                   0
  0.701701701701702,                   0
  0.702702702702703,                   0
  0.703703703703704,                   0
  0.704704704704705,                   0
  0.705705705705706,                   0
  0.706706706706707,                   0
  0.707707707707708,                   0
  0.708708708708709,                   0
   0.70970970970971,                   0
  0.710710710710711,                   0
  0.711711711711712,                   0
  0.712712712712713,                   0
  0.713713713713714,                   0
  0.714714714714715,                   0
  0.715715715715716,                   0
  0.716716716716717,                   0
  0.717717717717718,                   0
  0.718718718718719,                   0
   0.71971971971972,                   0
  0.720720720720721,                   0
  0.721721721721722,                   0
  0.722722722722723,                   0
  0.723723723723724,                   0
  0.724724724724725,                   0
  0.725725725725726,                   0
  0.726726726726727,                   0
  0.727727727727728,                   0
  0.728728728728729,                   0
   0.72972972972973,                   0
  0.730730730730731,                   0
  0.731731731731732,                   0
  0.732732732732733,                   0
  0.733733733733734,                   0
  0.734734734734735,                   0
  0.735735735735736,                   0
  0.736736736736737,                   0
  0.737737737737738,                   0
  0.738738738738739,                   0
   0.73973973973974,                   0
  0.740740740740741,                   0
  0.741741741741742,                   0
  0.742742742742743,                   0
  0.743743743743744,                   0
  0.744744744744745,                   0
  0.745745745745746,                   0
  0.746746746746747,                   0
  0.747747747747748,                   0
  0.748748748748749,                   0
   0.74974974974975,                   0
  0.750750750750751,                   0
  0.751751751751752,                   0
  0.752752752752753,                   0
  0.753753753753754,                   0
  0.754754754754755,                   0
  0.755755755755756,                   0
  0.756756756756757,                   0
  0.757757757757758,                   0
  0.758758758758759,                   0
   0.75975975975976,                   0
  0.760760760760761,                   0
  0.761761761761762,                   0
  0.762762762762763,                   0
  0.763763763763764,                   0
  0.764764764764765,                   0
  0.765765765765766,                   0
  0.766766766766767,                   0
  0.767767767767768,                   0
  0.768768768768769,                   0
   0.76976976976977,                   0
  0.770770770770771,                   0
  0.771771771771772,                   0
  0.772772772772773,                   0
  0.773773773773774,                   0
  0.774774774774775,                   0
  0.775775775775776,                   0
  0.776776776776777,                   0
  0.777777777777778,                   0
  0.778778778778779,                   0
   0.77977977977978,                   0
  0.780780780780781,                   0
  0.781781781781782,                   0
  0.782782782782783,                   0
  0.783783783783784,                   0
  0.784784784784785,                   0
  0.785785785785786,                   0
  0.786786786786787,                   0
  0.787787787787788,                   0
  0.788788788788789,                   0
   0.78978978978979,                   0
  0.790790790790791,                   0
  0.791791791791792,                   0
  0.792792792792793,                   0
  0.793793793793794,                   0
  0.794794794794795,                   0
  0.795795795795796,                   0
  0.796796796796797,                   0
  0.797797797797798,                   0
  0.798798798798799,                   0
    0.7997997997998,                   0
  0.800800800800801,                   0
  0.801801801801802,                   0
  0.802802802802803,                   0
  0.803803803803804,                   0
  0.804804804804805,                   0
  0.805805805805806,                   0
  0.806806806806807,                   0
  0.807807807807808,                   0
  0.808808808808809,                   0
   0.80980980980981,                   0
  0.810810810810811,                   0
  0.811811811811812,                   0
  0.812812812812813,                   0
  0.813813813813814,                   0
  0.814814814814815,                   0
  0.815815815815816,                   0
  0.816816816816817,                   0
  0.817817817817818,                   0
  0.818818818818819,                   0
   0.81981981981982,                   0
  0.820820820820821,                   0
  0.821821821821822,                   0
  0.822822822822823,                   0
  0.823823823823824,                   0
  0.824824824824825,                   0
  0.825825825825826,                   0
  0.826826826826827,                   0
  0.827827827827828,                   0
  0.828828828828829,                   0
   0.82982982982983,                   0
  0.830830830830831,                   0
  0.831831831831832,                   0
  0.832832832832833,                   0
  0.833833833833834,                   0
  0.834834834834835,                   0
  0.835835835835836,                   0
  0.836836836836837,                   0
  0.837837837837838,                   0
  0.838838838838839,                   0
   0.83983983983984,                   0
  0.840840840840841,                   0
  0.841841841841842,                   0
  0.842842842842843,                   0
  0.843843843843844,                   0
  0.844844844844845,                   0
  0.845845845845846,                   0
  0.846846846846847,                   0
  0.847847847847848,                   0
  0.848848848848849,                   0
   0.84984984984985,                   0
  0.850850850850851,                   0
  0.851851851851852,                   0
  0.852852852852853,                   0
  0.853853853853854,                   0
  0.854854854854855,                   0
  0.855855855855856,                   0
  0.856856856856857,                   0
  0.857857857857858,                   0
  0.858858858858859,                   0
   0.85985985985986,                   0
  0.860860860860861,                   0
  0.861861861861862,                   0
  0.862862862862863,                   0
  0.863863863863864,                   0
  0.864864864864865,                   0
  0.865865865865866,                   0
  0.866866866866867,                   0
  0.867867867867868,                   0
  0.868868868868869,                   0
   0.86986986986987,                   0
  0.870870870870871,                   0
  0.871871871871872,                   0
  0.872872872872873,                   0
  0.873873873873874,                   0
  0.874874874874875,                   0
  0.875875875875876,                   0
  0.876876876876877,                   0
  0.877877877877878,                   0
  0.878878878878879,                   0
   0.87987987987988,                   0
  0.880880880880881,                   0
  0.881881881881882,                   0
  0.882882882882883,                   0
  0.883883883883884,                   0
  0.884884884884885,                   0
  0.885885885885886,                   0
  0.886886886886887,                   0
  0.887887887887888,                   0
  0.888888888888889,                   0
   0.88988988988989,                   0
  0.890890890890891,                   0
  0.891891891891892,                   0
  0.892892892892893,                   0
  0.893893893893894,                   0
  0.894894894894895,                   0
  0.895895895895896,                   0
  0.896896896896897,                   0
  0.897897897897898,                   0
  0.898898898898899,                   0
    0.8998998998999,                   0
  0.900900900900901,                   0
  0.901901901901902,                   0
  0.902902902902903,                   0
  0.903903903903904,                   0
  0.904904904904905,                   0
  0.905905905905906,                   0
  0.906906906906907,                   0
  0.907907907907908,                   0
  0.908908908908909,                   0
   0.90990990990991,                   0
  0.910910910910911,                   0
  0.911911911911912,                   0
  0.912912912912913,                   0
  0.913913913913914,                   0
  0.914914914914915,                   0
  0.915915915915916,                   0
  0.916916916916917,                   0
  0.917917917917918,                   0
  0.918918918918919,                   0
   0.91991991991992,                   0
  0.920920920920921,                   0
  0.921921921921922,                   0
  0.922922922922923,                   0
  0.923923923923924,                   0
  0.924924924924925,                   0
  0.925925925925926,                   0
  0.926926926926927,                   0
  0.927927927927928,                   0
  0.928928928928929,                   0
   0.92992992992993,                   0
  0.930930930930931,                   0
  0.931931931931932,                   0
  0.932932932932933,                   0
  0.933933933933934,                   0
  0.934934934934935,                   0
  0.935935935935936,                   0
  0.936936936936937,                   0
  0.937937937937938,                   0
  0.938938938938939,                   0
   0.93993993993994,                   0
  0.940940940940941,                   0
  0.941941941941942,                   0
  0.942942942942943,                   0
  0.943943943943944,                   0
  0.944944944944945,                   0
  0.945945945945946,                   0
  0.946946946946947,                   0
  0.947947947947948,                   0
  0.948948948948949,                   0
   0.94994994994995,                   0
  0.950950950950951,                   0
  0.951951951951952,                   0
  0.952952952952953,                   0
  0.953953953953954,                   0
  0.954954954954955,                   0
  0.955955955955956,                   0
  0.956956956956957,                   0
  0.957957957957958,                   0
  0.958958958958959,                   0
   0.95995995995996,                   0
  0.960960960960961,                   0
  0.961961961961962,                   0
  0.962962962962963,                   0
  0.963963963963964,                   0
  0.964964964964965,                   0
  0.965965965965966,                   0
  0.966966966966967,                   0
  0.967967967967968,                   0
  0.968968968968969,                   0
   0.96996996996997,                   0
  0.970970970970971,                   0
  0.971971971971972,                   0
  0.972972972972973,                   0
  0.973973973973974,                   0
  0.974974974974975,                   0
  0.975975975975976,                   0
  0.976976976976977,                   0
  0.977977977977978,                   0
  0.978978978978979,                   0
   0.97997997997998,                   0
  0.980980980980981,                   0
  0.981981981981982,                   0
  0.982982982982983,                   0
  0.983983983983984,                   0
  0.984984984984985,                   0
  0.985985985985986,                   0
  0.986986986986987,                   0
  0.987987987987988,                   0
  0.988988988988989,                   0
   0.98998998998999,                   0
  0.990990990990991,                   0
  0.991991991991992,                   0
  0.992992992992993,                   0
  0.993993993993994,                   0
  0.994994994994995,                   0
  0.995995995995996,                   0
  0.996996996996997,                   0
  0.997997997997998,                   0
  0.998998998998999,                   0
                  1,                   0

==> Data/Initialization/THBspline/basis.csv <==
                   0,                    1,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.001001001001001,     0.98008018028038,   0.0198697195694193, 5.01001502002503e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.002002002002002,    0.960360761161562,    0.039438838237637, 0.000200400600801001,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.003003003003003,    0.940841742643544,   0.0587073560046533, 0.000450901351802253,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.004004004004004,    0.921523124726328,   0.0776752728704681, 0.000801602403204005,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.005005005005005,    0.902404907409913,   0.0963425888350813,  0.00125250375500626,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
 0.00600600600600601,    0.883487090694298,    0.114709303898493,  0.00180360540720901,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
 0.00700700700700701,    0.864769674579485,    0.132775418060703,  0.00245490735981226,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
 0.00800800800800801,    0.846252659065472,    0.150540931321712,  0.00320640961281602,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
 0.00900900900900901,     0.82793604415226,    0.168005843681519,  0.00405811216622027,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.01001001001001,     0.80981982983985,    0.185170155140125,  0.00501001502002503,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.011011011011011,     0.79190401612824,    0.202033865697529,  0.00606211817423028,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.012012012012012,    0.774188603017432,    0.218596975353732,  0.00721442162883604,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.013013013013013,    0.756673590507424,    0.234859484108733,   0.0084669253838423,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.014014014014014,    0.739358978598218,    0.250821391962533,  0.00981962943924906,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.015015015015015,    0.722244767289812,    0.266482698915131,   0.0112725337950563,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.016016016016016,    0.705330956582208,    0.281843404966528,   0.0128256384512641,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.017017017017017,    0.688617546475404,    0.296903510116723,   0.0144789434078723,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.018018018018018,    0.672104536969402,    0.311663014365717,   0.0162324486648811,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.019019019019019,      0.6557919280642,    0.326121917713509,   0.0180861542222904,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.02002002002002,      0.6396797197598,      0.3402802201601,   0.0200400600801001,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.021021021021021,      0.6237679120562,    0.354137921705489,   0.0220941662383104,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.022022022022022,    0.608056504953402,    0.367695022349677,   0.0242484726969211,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.023023023023023,    0.592545498451404,    0.380951522092663,   0.0265029794559324,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.024024024024024,    0.577234892550208,    0.393907420934448,   0.0288576865153442,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.025025025025025,    0.562124687249813,    0.406562718875031,   0.0313125938751564,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.026026026026026,    0.547214882550218,    0.418917415914413,   0.0338677015353692,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.027027027027027,    0.532505478451424,    0.430971512052593,   0.0365230094959825,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.028028028028028,    0.517996474953432,    0.442725007289572,   0.0392785177569962,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.029029029029029,    0.503687872056241,    0.454177901625349,   0.0421342263184105,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.03003003003003,     0.48957966975985,    0.465330195059925,   0.0450901351802253,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.031031031031031,    0.475671868064261,    0.476181887593299,   0.0481462443424405,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.032032032032032,    0.461964466969472,    0.486732979225472,   0.0513025538050563,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.033033033033033,    0.448457466475484,    0.496983469956443,   0.0545590635680726,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.034034034034034,    0.435150866582298,    0.506933359786213,   0.0579157736314893,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.035035035035035,    0.422044667289913,    0.516582648714781,   0.0613726839953066,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.036036036036036,    0.409138868598328,    0.525931336742148,   0.0649297946595244,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.037037037037037,    0.396433470507545,    0.534979423868313,   0.0685871056241426,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.038038038038038,    0.383928473017562,    0.543726910093276,   0.0723446168891614,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.039039039039039,    0.371623876128381,    0.552173795417039,   0.0762023284545807,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.04004004004004,        0.35951967984,    0.560320079839599,   0.0801602403204005,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.041041041041041,    0.347615884152421,    0.568165763360958,   0.0842183524866207,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.042042042042042,    0.335912489065642,    0.575710845981116,   0.0883766649532415,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.043043043043043,    0.324409494579665,    0.582955327700073,   0.0926351777202628,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.044044044044044,    0.313106900694488,    0.589899208517827,   0.0969938907876846,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.045045045045045,    0.302004707410113,     0.59654248843438,    0.101452804155507,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.046046046046046,    0.291102914726538,    0.602885167449732,     0.10601191782373,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.047047047047047,    0.280401522643765,    0.608927245563882,    0.110671231792353,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.048048048048048,    0.269900531161792,    0.614668722776831,    0.115430746061377,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.049049049049049,    0.259599940280621,    0.620109599088578,    0.120290460630801,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.05005005005005,    0.249499750000251,    0.625249874499124,    0.125250375500626,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0510510510510511,    0.239599960320681,    0.630089549008468,    0.130310490670851,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0520520520520521,    0.229900571241913,    0.634628622616611,    0.135470806141477,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0530530530530531,    0.220401582763945,    0.638867095323552,    0.140731321912503,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0540540540540541,    0.211102994886779,    0.642804967129291,     0.14609203798393,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0550550550550551,    0.202004807610413,     0.64644223803383,    0.151552954355757,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0560560560560561,    0.193107020934849,    0.649778908037166,    0.157114071027985,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0570570570570571,    0.184409634860085,    0.652814977139302,    0.162775388000613,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0580580580580581,    0.175912649386123,    0.655550445340235,    0.168536905273642,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0590590590590591,    0.167616064512961,    0.657985312639967,    0.174398622847071,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0600600600600601,    0.159519880240601,    0.660119579038498,    0.180360540720901,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0610610610610611,    0.151624096569042,    0.661953244535827,    0.186422658895131,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0620620620620621,    0.143928713498283,    0.663486309131955,    0.192584977369762,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0630630630630631,    0.136433731028326,    0.664718772826881,    0.198847496144793,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0640640640640641,    0.129139149159169,    0.665650635620606,    0.205210215220225,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0650650650650651,    0.122044967890814,    0.666281897513129,    0.211673134596058,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0660660660660661,    0.115151187223259,     0.66661255850445,     0.21823625427229,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0670670670670671,    0.108457807156506,    0.666642618594571,    0.224899574248924,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0680680680680681,    0.101964827690553,    0.666372077783489,    0.231663094525957,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0690690690690691,    0.095672248825402,    0.665800936071206,    0.238526815103392,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0700700700700701,   0.0895800705610516,    0.664929193457722,    0.245490735981226,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0710710710710711,   0.0836882928975022,    0.663756849943036,    0.252554857159462,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0720720720720721,   0.0779969158347537,    0.662283905527149,    0.259719178638098,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0730730730730731,   0.0725059393728062,     0.66051036021006,    0.266983700417134,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0740740740740741,   0.0672153635116599,     0.65843621399177,    0.274348422496571,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0750750750750751,   0.0621251882513144,    0.656061466872278,    0.281813344876408,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0760760760760761,   0.0572354135917699,    0.653386118851584,    0.289378467556646,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0770770770770771,   0.0525460395330265,    0.650410169929689,    0.297043790537284,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0780780780780781,   0.0480570660750841,    0.647133620106593,    0.304809313818323,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0790790790790791,   0.0437684932179427,    0.643556469382295,    0.312675037399762,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0800800800800801,   0.0396803209616023,    0.639678717756796,    0.320640961281602,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0810810810810811,   0.0357925493060628,    0.635500365230095,    0.328707085463842,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0820820820820821,   0.0321051782513244,    0.631021411802193,    0.336873409946483,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0830830830830831,    0.028618207797387,    0.626241857473089,    0.345139934729524,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0840840840840841,   0.0253316379442506,    0.621161702242783,    0.353506659812966,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0850850850850851,   0.0222454686919152,    0.615780946111277,    0.361973585196808,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0860860860860861,   0.0193597000403807,    0.610099589078568,    0.370540710881051,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0870870870870871,   0.0166743319896473,    0.604117631144658,    0.379208036865694,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0880880880880881,   0.0141893645397149,    0.597835072309547,    0.387975563150738,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0890890890890891,   0.0119047976905835,    0.591251912573234,    0.396843289736183,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0900900900900901,  0.00982063144225308,     0.58436815193572,    0.405811216622027,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0910910910910911,  0.00793686579472366,    0.577183790397004,    0.414879343808273,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0920920920920921,  0.00625350074799524,    0.569698827957086,    0.424047671294919,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0930930930930931,  0.00477053630206784,    0.561913264615967,    0.433316199081965,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0940940940940941,  0.00348797245694143,    0.553827100373647,    0.442684927169412,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0950950950950951,  0.00240580921261603,    0.545440335230125,    0.452153855557259,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0960960960960961,  0.00152404656909162,    0.536752969185402,    0.461722984245507,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0970970970970971, 0.000842684526368211,    0.527765002239477,    0.471392313234155,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0980980980980981, 0.000361723084445811,     0.51847643439235,    0.481161842523204,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
  0.0990990990990991, 8.11622433244063e-05,    0.508887265644023,    0.491031572112653,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.1001001001001,                    0,    0.498999500000501,    0.500999998997997, 5.01001502002369e-07,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.101101101101101,                    0,    0.489049610170731,    0.510889768647526,  6.0621181742302e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.102102102102102,                    0,    0.479199920641362,    0.520579137696255, 0.000220941662383103,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.103103103103103,                    0,    0.469450431412393,    0.530068106144182, 0.000481462443424402,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.104104104104104,                    0,    0.459801142483825,    0.539356673991309, 0.000842183524866205,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.105105105105105,                    0,    0.450252053855657,    0.548444841237634,  0.00130310490670851,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.106106106106106,                    0,     0.44080316552789,    0.557332607883158,  0.00186422658895131,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.107107107107107,                    0,    0.431454477500524,    0.566019973927882,  0.00252554857159461,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.108108108108108,                    0,    0.422205989773557,    0.574506939371804,  0.00328707085463842,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.109109109109109,                    0,    0.413057702346992,    0.582793504214926,  0.00414879343808272,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.11011011011011,                    0,    0.404009615220827,    0.590879668457246,  0.00511071632192753,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.111111111111111,                    0,    0.395061728395062,    0.598765432098765,  0.00617283950617283,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.112112112112112,                    0,    0.386214041869698,    0.606450795139484,  0.00733516299081864,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.113113113113113,                    0,    0.377466555644734,    0.613935757579401,  0.00859768677586495,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.114114114114114,                    0,    0.368819269720171,    0.621220319418518,  0.00996041086131175,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.115115115115115,                    0,    0.360272184096008,    0.628304480656833,   0.0114233352471591,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.116116116116116,                    0,    0.351825298772246,    0.635188241294347,   0.0129864599334069,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.117117117117117,                    0,    0.343478613748884,    0.641871601331061,   0.0146497849200552,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.118118118118118,                    0,    0.335232129025923,    0.648354560766973,    0.016413310207104,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.119119119119119,                    0,    0.327085844603362,    0.654637119602085,   0.0182770357945533,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.12012012012012,                    0,    0.319039760481202,    0.660719277836395,   0.0202409616824031,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.121121121121121,                    0,    0.311093876659442,    0.666601035469904,   0.0223050878706534,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.122122122122122,                    0,    0.303248193138083,    0.672282392502613,   0.0244694143593042,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.123123123123123,                    0,    0.295502709917124,     0.67776334893452,   0.0267339411483556,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.124124124124124,                    0,    0.287857426996566,    0.683043904765626,   0.0290986682378074,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.125125125125125,                    0,    0.280312344376408,    0.688124059995932,   0.0315635956276597,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.126126126126126,                    0,    0.272867462056651,    0.693003814625436,   0.0341287233179125,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.127127127127127,                    0,    0.265522780037295,     0.69768316865414,   0.0367940513085658,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.128128128128128,                    0,    0.258278298318338,    0.702162122082042,   0.0395595795996196,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.129129129129129,                    0,    0.251134016899783,    0.706440674909143,   0.0424253081910739,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.13013013013013,                    0,    0.244089935781627,    0.710518827135444,   0.0453912370829288,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.131131131131131,                    0,    0.237146054963873,    0.714396578760943,    0.048457366275184,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.132132132132132,                    0,    0.230302374446519,    0.718073929785642,   0.0516236957678399,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.133133133133133,                    0,    0.223558894229565,    0.721550880209539,   0.0548902255608962,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.134134134134134,                    0,    0.216915614313012,    0.724827430032635,    0.058256955654353,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.135135135135135,                    0,    0.210372534696859,    0.727903579254931,   0.0617238860482104,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.136136136136136,                    0,    0.203929655381107,    0.730779327876425,   0.0652910167424681,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.137137137137137,                    0,    0.197586976365755,    0.733454675897118,   0.0689583477371264,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.138138138138138,                    0,    0.191344497650804,    0.735929623317011,   0.0727258790321853,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.139139139139139,                    0,    0.185202219236253,    0.738204170136102,   0.0765936106276446,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.14014014014014,                    0,    0.179160141122103,    0.740278316354392,   0.0805615425235044,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.141141141141141,                    0,    0.173218263308353,    0.742152061971882,   0.0846296747197648,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.142142142142142,                    0,    0.167376585795004,     0.74382540698857,   0.0887980072164255,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.143143143143143,                    0,    0.161635108582056,    0.745298351404458,   0.0930665400134869,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.144144144144144,                    0,    0.155993831669507,    0.746570895219544,   0.0974352731109487,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.145145145145145,                    0,     0.15045275505736,    0.747643038433829,    0.101904206508811,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.146146146146146,                    0,    0.145011878745612,    0.748514781047314,    0.106473340207074,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.147147147147147,                    0,    0.139671202734266,    0.749186123059997,    0.111142674205737,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.148148148148148,                    0,     0.13443072702332,    0.749657064471879,    0.115912208504801,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.149149149149149,                    0,    0.129290451612774,    0.749927605282961,    0.120781943104265,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.15015015015015,                    0,    0.124250376502629,    0.749997745493241,     0.12575187800413,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.151151151151151,                    0,    0.119310501692884,     0.74986748510272,    0.130822013204396,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.152152152152152,                    0,     0.11447082718354,    0.749536824111399,    0.135992348705061,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.153153153153153,                    0,    0.109731352974596,    0.749005762519276,    0.141262884506128,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.154154154154154,                    0,    0.105092079066053,    0.748274300326352,    0.146633620607594,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.155155155155155,                    0,     0.10055300545791,    0.747342437532628,    0.152104557009462,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.156156156156156,                    0,   0.0961141321501682,    0.746210174138102,     0.15767569371173,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.157157157157157,                    0,   0.0917754591428265,    0.744877510142775,    0.163347030714398,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.158158158158158,                    0,   0.0875369864358854,    0.743344445546648,    0.169118568017467,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.159159159159159,                    0,   0.0833987140293447,    0.741610980349719,    0.174990305620936,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.16016016016016,                    0,   0.0793606419232045,    0.739677114551989,    0.180962243524806,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.161161161161161,                    0,   0.0754227701174648,    0.737542848153459,    0.187034381729076,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.162162162162162,                    0,   0.0715850986121256,    0.735208181154127,    0.193206720233747,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.163163163163163,                    0,   0.0678476274071871,    0.732673113553995,    0.199479259038818,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.164164164164164,                    0,   0.0642103565026489,    0.729937645353061,     0.20585199814429,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.165165165165165,                    0,   0.0606732858985112,    0.727001776551326,    0.212324937550163,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.166166166166166,                    0,    0.057236415594774,     0.72386550714879,    0.218898077256436,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.167167167167167,                    0,   0.0538997455914373,    0.720528837145454,    0.225571417263109,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.168168168168168,                    0,   0.0506632758885012,    0.716991766541316,    0.232344957570183,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.169169169169169,                    0,   0.0475270064859655,    0.713254295336378,    0.239218698177657,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.17017017017017,                    0,   0.0444909373838303,    0.709316423530638,    0.246192639085532,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.171171171171171,                    0,   0.0415550685820956,    0.705178151124097,    0.253266780293807,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.172172172172172,                    0,   0.0387194000807615,    0.700839478116756,    0.260441121802483,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.173173173173173,                    0,   0.0359839318798278,    0.696300404508613,    0.267715663611559,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.174174174174174,                    0,   0.0333486639792947,    0.691560930299669,    0.275090405721036,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.175175175175175,                    0,    0.030813596379162,    0.686621055489924,    0.282565348130914,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.176176176176176,                    0,   0.0283787290794298,    0.681480780079379,    0.290140490841191,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.177177177177177,                    0,   0.0260440620800981,    0.676140104068032,     0.29781583385187,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.178178178178178,                    0,    0.023809595381167,    0.670599027455884,    0.305591377162949,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.179179179179179,                    0,   0.0216753289826363,    0.664857550242936,    0.313467120774428,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.18018018018018,                    0,   0.0196412628845062,    0.658915672429186,    0.321443064686308,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.181181181181181,                    0,   0.0177073970867765,    0.652773394014635,    0.329519208898588,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.182182182182182,                    0,   0.0158737315894473,    0.646430714999284,    0.337695553411269,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.183183183183183,                    0,   0.0141402663925186,    0.639887635383131,     0.34597209822435,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.184184184184184,                    0,   0.0125070014959905,    0.633144155166177,    0.354348843337832,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.185185185185185,                    0,   0.0109739368998629,    0.626200274348423,    0.362825788751714,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.186186186186186,                    0,  0.00954107260413569,    0.619055992929867,    0.371402934465997,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.187187187187187,                    0,  0.00820840860880902,     0.61171131091051,    0.380080280480681,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.188188188188188,                    0,  0.00697594491388286,    0.604166228290353,    0.388857826795765,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.189189189189189,                    0,   0.0058436815193572,    0.596420745069394,    0.397735573411249,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.19019019019019,                    0,  0.00481161842523206,    0.588474861247634,    0.406713520327134,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.191191191191191,                    0,   0.0038797556315074,    0.580328576825074,    0.415791667543419,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.192192192192192,                    0,  0.00304809313818324,    0.571981891801712,    0.424970015060105,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.193193193193193,                    0,  0.00231663094525958,    0.563434806177549,    0.434248562877191,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.194194194194194,                    0,  0.00168536905273642,    0.554687319952585,    0.443627310994678,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.195195195195195,                    0,  0.00115430746061378,    0.545739433126821,    0.453106259412565,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.196196196196196,                    0, 0.000723446168891622,    0.536591145700255,    0.462685408130853,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.197197197197197,                    0, 0.000392785177569966,    0.527242457672888,    0.472364757149542,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.198198198198198,                    0, 0.000162324486648813,    0.517693369044721,    0.482144306468631,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.199199199199199,                    0, 3.20640961281605e-05,    0.507943879815752,     0.49202405608812,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.2002002002002,                    0,                    0,    0.498000002004006,    0.501997993989986, 2.00400600800948e-06,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.201201201201201,                    0,                    0,    0.488060132204277,    0.511867723579435, 7.21442162883578e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.202202202202202,                    0,                    0,    0.478220462704947,    0.521537052568083, 0.000242484726969208,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.203203203203203,                    0,                    0,    0.468480993506019,    0.531005980955931, 0.000513025538050559,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.204204204204204,                    0,                    0,    0.458841724607491,    0.540274508742977, 0.000883766649532412,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.205205205205205,                    0,                    0,    0.449302656009363,    0.549342635929222,  0.00135470806141477,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.206206206206206,                    0,                    0,    0.439863787711636,    0.558210362514666,  0.00192584977369761,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.207207207207207,                    0,                    0,    0.430525119714309,     0.56687768849931,  0.00259719178638096,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.208208208208208,                    0,                    0,    0.421286652017383,    0.575344613883152,  0.00336873409946482,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.209209209209209,                    0,                    0,    0.412148384620857,    0.583611138666194,  0.00424047671294918,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.21021021021021,                    0,                    0,    0.403110317524732,    0.591677262848434,  0.00521241962683404,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.211211211211211,                    0,                    0,    0.394172450729008,    0.599542986429873,  0.00628456284111937,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.212212212212212,                    0,                    0,    0.385334784233683,    0.607208309410511,  0.00745690635580523,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.213213213213213,                    0,                    0,     0.37659731803876,    0.614673231790349,  0.00872945017089159,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.214214214214214,                    0,                    0,    0.367960052144236,    0.621937753569385,   0.0101021942863785,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.215215215215215,                    0,                    0,    0.359422986550114,     0.62900187474762,   0.0115751387022658,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.216216216216216,                    0,                    0,    0.350986121256392,    0.635865595325055,   0.0131482834185537,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.217217217217217,                    0,                    0,     0.34264945626307,    0.642528915301688,    0.014821628435242,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.218218218218218,                    0,                    0,    0.334412991570149,     0.64899183467752,   0.0165951737523309,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.219219219219219,                    0,                    0,    0.326276727177628,    0.655254353452551,   0.0184689193698202,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.22022022022022,                    0,                    0,    0.318240663085508,    0.661316471626782,   0.0204428652877101,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.221221221221221,                    0,                    0,    0.310304799293788,    0.667178189200211,   0.0225170115060005,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.222222222222222,                    0,                    0,    0.302469135802469,    0.672839506172839,   0.0246913580246913,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.223223223223223,                    0,                    0,    0.294733672611551,    0.678300422544666,   0.0269659048437827,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.224224224224224,                    0,                    0,    0.287098409721033,    0.683560938315693,   0.0293406519632745,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.225225225225225,                    0,                    0,    0.279563347130915,    0.688621053485918,   0.0318155993831669,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.226226226226226,                    0,                    0,    0.272128484841198,    0.693480768055343,   0.0343907471034598,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.227227227227227,                    0,                    0,    0.264793822851881,    0.698140082023966,   0.0370660951241531,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.228228228228228,                    0,                    0,    0.257559361162965,    0.702598995391788,    0.039841643445247,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.229229229229229,                    0,                    0,    0.250425099774449,    0.706857508158809,   0.0427173920667414,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.23023023023023,                    0,                    0,    0.243391038686334,    0.710915620325029,   0.0456933409886362,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.231231231231231,                    0,                    0,    0.236457177898619,    0.714773331890449,   0.0487694902109316,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.232232232232232,                    0,                    0,    0.229623517411305,    0.718430642855067,   0.0519458397336274,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.233233233233233,                    0,                    0,    0.222890057224392,    0.721887553218884,   0.0552223895567238,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.234234234234234,                    0,                    0,    0.216256797337879,    0.725144062981901,   0.0585991396802207,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.235235235235235,                    0,                    0,    0.209723737751766,    0.728200172144116,   0.0620760901041181,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.236236236236236,                    0,                    0,    0.203290878466054,     0.73105588070553,   0.0656532408284159,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.237237237237237,                    0,                    0,    0.196958219480742,    0.733711188666143,   0.0693305918531143,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.238238238238238,                    0,                    0,    0.190725760795831,    0.736166096025956,   0.0731081431782131,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.239239239239239,                    0,                    0,     0.18459350241132,    0.738420602784967,   0.0769858948037125,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.24024024024024,                    0,                    0,     0.17856144432721,    0.740474708943177,   0.0809638467296124,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.241241241241241,                    0,                    0,    0.172629586543501,    0.742328414500587,   0.0850419989559128,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.242242242242242,                    0,                    0,    0.166797929060191,    0.743981719457195,   0.0892203514826137,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.243243243243243,                    0,                    0,    0.161066471877283,    0.745434623813002,    0.093498904309715,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.244244244244244,                    0,                    0,    0.155435214994775,    0.746687127568008,   0.0978776574372169,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.245245245245245,                    0,                    0,    0.149904158412667,    0.747739230722213,    0.102356610865119,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.246246246246246,                    0,                    0,     0.14447330213096,    0.748590933275618,    0.106935764593422,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.247247247247247,                    0,                    0,    0.139142646149653,    0.749242235228221,    0.111615118622126,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.248248248248248,                    0,                    0,    0.133912190468747,    0.749693136580023,    0.116394672951229,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.249249249249249,                    0,                    0,    0.128781935088242,    0.749943637331025,    0.121274427580734,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.25025025025025,                    0,                    0,    0.123751880008136,    0.749993737481225,    0.126254382510639,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.251251251251251,                    0,                    0,    0.118822025228432,    0.749843437030624,    0.131334537740944,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.252252252252252,                    0,                    0,    0.113992370749128,    0.749492735979223,     0.13651489327165,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.253253253253253,                    0,                    0,    0.109262916570224,     0.74894163432702,    0.141795449102756,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.254254254254254,                    0,                    0,    0.104633662691721,    0.748190132074016,    0.147176205234263,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.255255255255255,                    0,                    0,    0.100104609113618,    0.747238229220211,    0.152657161666171,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.256256256256256,                    0,                    0,   0.0956757558359161,    0.746085925765605,    0.158238318398478,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.257257257257257,                    0,                    0,   0.0913471028586146,    0.744733221710199,    0.163919675431187,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.258258258258258,                    0,                    0,   0.0871186501817133,    0.743180117053991,    0.169701232764296,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.259259259259259,                    0,                    0,   0.0829903978052128,    0.741426611796982,    0.175582990397805,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.26026026026026,                    0,                    0,   0.0789623457291126,    0.739472705939172,    0.181564948331715,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.261261261261261,                    0,                    0,    0.075034493953413,    0.737318399480562,    0.187647106566025,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.262262262262262,                    0,                    0,    0.071206842478114,     0.73496369242115,    0.193829465100736,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.263263263263263,                    0,                    0,   0.0674793913032152,    0.732408584760937,    0.200112023935848,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.264264264264264,                    0,                    0,   0.0638521404287172,    0.729653076499923,    0.206494783071359,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.265265265265265,                    0,                    0,   0.0603250898546195,    0.726697167638108,    0.212977742507272,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.266266266266266,                    0,                    0,   0.0568982395809224,    0.723540858175493,    0.219560902243585,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.267267267267267,                    0,                    0,   0.0535715896076259,    0.720184148112076,    0.226244262280298,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.268268268268268,                    0,                    0,   0.0503451399347296,    0.716627037447858,    0.233027822617412,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.269269269269269,                    0,                    0,   0.0472188905622341,    0.712869526182839,    0.239911583254926,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.27027027027027,                    0,                    0,   0.0441928414901388,     0.70891161431702,    0.246895544192841,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.271271271271271,                    0,                    0,   0.0412669927184443,    0.704753301850399,    0.253979705431157,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.272272272272272,                    0,                    0,   0.0384413442471502,    0.700394588782977,    0.261164066969872,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.273273273273273,                    0,                    0,   0.0357158960762565,    0.695835475114755,    0.268448628808989,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.274274274274274,                    0,                    0,   0.0330906482057635,    0.691075960845731,    0.275833390948506,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.275275275275275,                    0,                    0,   0.0305656006356708,    0.686116045975906,    0.283318353388423,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.276276276276276,                    0,                    0,   0.0281407533659787,     0.68095573050528,    0.290903516128741,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.277277277277277,                    0,                    0,    0.025816106396687,    0.675595014433853,     0.29858887916946,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.278278278278278,                    0,                    0,   0.0235916597277959,    0.670033897761625,    0.306374442510578,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.279279279279279,                    0,                    0,   0.0214674133593054,    0.664272380488597,    0.314260206152098,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.28028028028028,                    0,                    0,   0.0194433672912152,    0.658310462614767,    0.322246170094018,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.281281281281281,                    0,                    0,   0.0175195215235256,    0.652148144140136,    0.330332334336338,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.282282282282282,                    0,                    0,   0.0156958760562364,    0.645785425064704,    0.338518698879059,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.283283283283283,                    0,                    0,   0.0139724308893479,    0.639222305388472,     0.34680526372218,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.284284284284284,                    0,                    0,   0.0123491860228598,    0.632458785111438,    0.355192028865702,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.285285285285285,                    0,                    0,   0.0108261414567721,    0.625494864233603,    0.363678994309625,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.286286286286286,                    0,                    0,  0.00940329719108505,    0.618330542754967,    0.372266160053948,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.287287287287287,                    0,                    0,   0.0080806532257984,     0.61096582067553,    0.380953526098671,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.288288288288288,                    0,                    0,  0.00685820956091231,    0.603400697995293,    0.389741092443795,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.289289289289289,                    0,                    0,  0.00573596619642673,    0.595635174714254,    0.398628859089319,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.29029029029029,                    0,                    0,  0.00471392313234158,    0.587669250832414,    0.407616826035244,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.291291291291291,                    0,                    0,  0.00379208036865699,    0.579502926349773,    0.416704993281569,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.292292292292292,                    0,                    0,  0.00297043790537286,    0.571136201266331,    0.425893360828296,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.293293293293293,                    0,                    0,  0.00224899574248927,    0.562569075582089,    0.435181928675422,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.294294294294294,                    0,                    0,  0.00162775388000617,    0.553801549297045,    0.444570696822949,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.295295295295295,                    0,                    0,  0.00110671231792355,      0.5448336224112,    0.454059665270876,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.296296296296296,                    0,                    0, 0.000685871056241449,    0.535665294924555,    0.463648834019204,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.297297297297297,                    0,                    0, 0.000365230094959832,    0.526296566837107,    0.473338203067933,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.298298298298298,                    0,                    0, 0.000144789434078732,     0.51672743814886,    0.483127772417061,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.299299299299299,                    0,                    0, 2.45490735981277e-05,    0.506957908859811,     0.49301754206659,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.3003003003003,                    0,                    0,                    0,    0.497001506010515,    0.502980457935413,                    0,                    0,                    0,                    0,                    0, 1.80360540720853e-05,                    0,                    0,                    0,                    0,                    0
   0.301301301301301,                    0,                    0,                    0,    0.487071656240826,     0.51258966674382,                    0,                    0,                    0,                    0,                    0,  0.00033867701535366,                    0,                    0,                    0,                    0,                    0
   0.302302302302302,                    0,                    0,                    0,    0.477242006771536,    0.521697874050226,                    0,                    0,                    0,                    0,                    0,  0.00106011917823727,                    0,                    0,                    0,                    0,                    0
   0.303303303303303,                    0,                    0,                    0,    0.467512557602648,    0.530305079854629,                    0,                    0,                    0,                    0,                    0,  0.00218236254272283,                    0,                    0,                    0,                    0,                    0
   0.304304304304304,                    0,                    0,                    0,     0.45788330873416,     0.53841128415703,                    0,                    0,                    0,                    0,                    0,  0.00370540710881048,                    0,                    0,                    0,                    0,                    0
   0.305305305305305,                    0,                    0,                    0,    0.448354260166072,    0.546016486957428,                    0,                    0,                    0,                    0,                    0,  0.00562925287650004,                    0,                    0,                    0,                    0,                    0
   0.306306306306306,                    0,                    0,                    0,    0.438925411898385,    0.553120688255823,                    0,                    0,                    0,                    0,                    0,  0.00795389984579158,                    0,                    0,                    0,                    0,                    0
   0.307307307307307,                    0,                    0,                    0,    0.429596763931098,    0.559723888052216,                    0,                    0,                    0,                    0,                    0,   0.0106793480166853,                    0,                    0,                    0,                    0,                    0
   0.308308308308308,                    0,                    0,                    0,    0.420368316264213,    0.565826086346607,                    0,                    0,                    0,                    0,                    0,   0.0138055973891808,                    0,                    0,                    0,                    0,                    0
   0.309309309309309,                    0,                    0,                    0,    0.411240068897727,    0.571427283138995,                    0,                    0,                    0,                    0,                    0,   0.0173326479632785,                    0,                    0,                    0,                    0,                    0
    0.31031031031031,                    0,                    0,                    0,    0.402212021831642,     0.57652747842938,                    0,                    0,                    0,                    0,                    0,   0.0212604997389781,                    0,                    0,                    0,                    0,                    0
   0.311311311311311,                    0,                    0,                    0,    0.393284175065957,    0.581126672217763,                    0,                    0,                    0,                    0,                    0,   0.0255891527162796,                    0,                    0,                    0,                    0,                    0
   0.312312312312312,                    0,                    0,                    0,    0.384456528600673,    0.585224864504144,                    0,                    0,                    0,                    0,                    0,   0.0303186068951833,                    0,                    0,                    0,                    0,                    0
   0.313313313313313,                    0,                    0,                    0,    0.375729082435789,    0.588822055288522,                    0,                    0,                    0,                    0,                    0,   0.0354488622756888,                    0,                    0,                    0,                    0,                    0
   0.314314314314314,                    0,                    0,                    0,    0.367101836571306,    0.591918244570897,                    0,                    0,                    0,                    0,                    0,   0.0409799188577966,                    0,                    0,                    0,                    0,                    0
   0.315315315315315,                    0,                    0,                    0,    0.358574791007224,     0.59451343235127,                    0,                    0,                    0,                    0,                    0,   0.0469117766415061,                    0,                    0,                    0,                    0,                    0
   0.316316316316316,                    0,                    0,                    0,    0.350147945743542,    0.596607618629641,                    0,                    0,                    0,                    0,                    0,   0.0532444356268176,                    0,                    0,                    0,                    0,                    0
   0.317317317317317,                    0,                    0,                    0,     0.34182130078026,    0.598200803406009,                    0,                    0,                    0,                    0,                    0,   0.0599778958137314,                    0,                    0,                    0,                    0,                    0
   0.318318318318318,                    0,                    0,                    0,    0.333594856117379,    0.599292986680374,                    0,                    0,                    0,                    0,                    0,   0.0671121572022469,                    0,                    0,                    0,                    0,                    0
   0.319319319319319,                    0,                    0,                    0,    0.325468611754898,    0.599884168452737,                    0,                    0,                    0,                    0,                    0,   0.0746472197923648,                    0,                    0,                    0,                    0,                    0
    0.32032032032032,                    0,                    0,                    0,    0.317442567692818,    0.599974348723098,                    0,                    0,                    0,                    0,                    0,   0.0825830835840842,                    0,                    0,                    0,                    0,                    0
   0.321321321321321,                    0,                    0,                    0,    0.309516723931139,    0.599563527491455,                    0,                    0,                    0,                    0,                    0,   0.0909197485774057,                    0,                    0,                    0,                    0,                    0
   0.322322322322322,                    0,                    0,                    0,    0.301691080469859,    0.598651704757811,                    0,                    0,                    0,                    0,                    0,   0.0996572147723296,                    0,                    0,                    0,                    0,                    0
   0.323323323323323,                    0,                    0,                    0,    0.293965637308981,    0.597238880522164,                    0,                    0,                    0,                    0,                    0,    0.108795482168855,                    0,                    0,                    0,                    0,                    0
   0.324324324324324,                    0,                    0,                    0,    0.286340394448503,    0.595325054784514,                    0,                    0,                    0,                    0,                    0,    0.118334550766983,                    0,                    0,                    0,                    0,                    0
   0.325325325325325,                    0,                    0,                    0,    0.278815351888425,    0.592910227544862,                    0,                    0,                    0,                    0,                    0,    0.128274420566712,                    0,                    0,                    0,                    0,                    0
   0.326326326326326,                    0,                    0,                    0,    0.271390509628748,    0.589994398803208,                    0,                    0,                    0,                    0,                    0,    0.138615091568044,                    0,                    0,                    0,                    0,                    0
   0.327327327327327,                    0,                    0,                    0,    0.264065867669471,    0.586577568559551,                    0,                    0,                    0,                    0,                    0,    0.149356563770978,                    0,                    0,                    0,                    0,                    0
   0.328328328328328,                    0,                    0,                    0,    0.256841426010596,    0.582659736813891,                    0,                    0,                    0,                    0,                    0,    0.160498837175513,                    0,                    0,                    0,                    0,                    0
   0.329329329329329,                    0,                    0,                    0,     0.24971718465212,    0.578240903566229,                    0,                    0,                    0,                    0,                    0,    0.172041911781651,                    0,                    0,                    0,                    0,                    0
    0.33033033033033,                    0,                    0,                    0,    0.242693143594045,    0.573321068816565,                    0,                    0,                    0,                    0,                    0,    0.183985787589391,                    0,                    0,                    0,                    0,                    0
   0.331331331331331,                    0,                    0,                    0,     0.23576930283637,    0.567900232564898,                    0,                    0,                    0,                    0,                    0,    0.196330464598732,                    0,                    0,                    0,                    0,                    0
   0.332332332332332,                    0,                    0,                    0,    0.228945662379096,    0.561978394811228,                    0,                    0,                    0,                    0,                    0,    0.209075942809676,                    0,                    0,                    0,                    0,                    0
   0.333333333333333,                    0,                    0,                    0,    0.222222222222223,    0.555555555555556,                    0,                    0,                    0,                    0,                    0,    0.222222222222221,                    0,                    0,                    0,                    0,                    0
   0.334334334334334,                    0,                    0,                    0,    0.215598982365749,    0.548631714797881,                    0,                    0,                    0,                    0,                    0,     0.23576930283637,                    0,                    0,                    0,                    0,                    0
   0.335335335335335,                    0,                    0,                    0,    0.209075942809677,    0.541206872538204,                    0,                    0,                    0,                    0,                    0,    0.249717184652119,                    0,                    0,                    0,                    0,                    0
   0.336336336336336,                    0,                    0,                    0,    0.202653103554005,    0.533281028776525,                    0,                    0,                    0,                    0,                    0,     0.26406586766947,                    0,                    0,                    0,                    0,                    0
   0.337337337337337,                    0,                    0,                    0,    0.196330464598733,    0.524854183512842,                    0,                    0,                    0,                    0,                    0,    0.278815351888424,                    0,                    0,                    0,                    0,                    0
   0.338338338338338,                    0,                    0,                    0,    0.190108025943862,    0.515926336747158,                    0,                    0,                    0,                    0,                    0,     0.29396563730898,                    0,                    0,                    0,                    0,                    0
   0.339339339339339,                    0,                    0,                    0,    0.183985787589391,    0.506497488479471,                    0,                    0,                    0,                    0,                    0,    0.309516723931138,                    0,                    0,                    0,                    0,                    0
    0.34034034034034,                    0,                    0,                    0,    0.177963749535321,    0.496567638709781,                    0,                    0,                    0,                    0,                    0,    0.325468611754897,                    0,                    0,                    0,                    0,                    0
   0.341341341341341,                    0,                    0,                    0,    0.172041911781652,    0.486136787438089,                    0,                    0,                    0,                    0,                    0,     0.34182130078026,                    0,                    0,                    0,                    0,                    0
   0.342342342342342,                    0,                    0,                    0,    0.166220274328383,    0.475204934664394,                    0,                    0,                    0,                    0,                    0,    0.358574791007223,                    0,                    0,                    0,                    0,                    0
   0.343343343343343,                    0,                    0,                    0,    0.160498837175514,    0.463772080388698,                    0,                    0,                    0,                    0,                    0,    0.375729082435788,                    0,                    0,                    0,                    0,                    0
   0.344344344344344,                    0,                    0,                    0,    0.154877600323046,    0.451838224610998,                    0,                    0,                    0,                    0,                    0,    0.393284175065956,                    0,                    0,                    0,                    0,                    0
   0.345345345345345,                    0,                    0,                    0,    0.149356563770978,    0.439403367331296,                    0,                    0,                    0,                    0,                    0,    0.411240068897726,                    0,                    0,                    0,                    0,                    0
   0.346346346346346,                    0,                    0,                    0,    0.143935727519311,    0.426467508549591,                    0,                    0,                    0,                    0,                    0,    0.429596763931098,                    0,                    0,                    0,                    0,                    0
   0.347347347347347,                    0,                    0,                    0,    0.138615091568045,    0.413030648265884,                    0,                    0,                    0,                    0,                    0,    0.448354260166071,                    0,                    0,                    0,                    0,                    0
   0.348348348348348,                    0,                    0,                    0,    0.133394655917179,    0.399092786480175,                    0,                    0,                    0,                    0,                    0,    0.467512557602647,                    0,                    0,                    0,                    0,                    0
   0.349349349349349,                    0,                    0,                    0,    0.128274420566713,    0.384653923192462,                    0,                    0,                    0,                    0,                    0,    0.487071656240825,                    0,                    0,                    0,                    0,                    0
    0.35035035035035,                    0,                    0,                    0,    0.123254385516648,    0.369763156549944,                    0,                    0,                    0,                    0,                    0,     0.50695790885981, 2.45490735981161e-05,                    0,                    0,                    0,                    0
   0.351351351351351,                    0,                    0,                    0,    0.118334550766983,     0.35500365230095,                    0,                    0,                    0,                    0,                    0,    0.526296566837107, 0.000365230094959817,                    0,                    0,                    0,                    0
   0.352352352352352,                    0,                    0,                    0,    0.113514916317719,    0.340544748953158,                    0,                    0,                    0,                    0,                    0,    0.544833622411199,   0.0011067123179235,                    0,                    0,                    0,                    0
   0.353353353353353,                    0,                    0,                    0,    0.108795482168856,    0.326386446506567,                    0,                    0,                    0,                    0,                    0,    0.562569075582088,  0.00224899574248916,                    0,                    0,                    0,                    0
   0.354354354354354,                    0,                    0,                    0,    0.104176248320393,    0.312528744961178,                    0,                    0,                    0,                    0,                    0,    0.579502926349773,   0.0037920803686569,                    0,                    0,                    0,                    0
   0.355355355355355,                    0,                    0,                    0,   0.0996572147723301,     0.29897164431699,                    0,                    0,                    0,                    0,                    0,    0.595635174714253,  0.00573596619642656,                    0,                    0,                    0,                    0
   0.356356356356356,                    0,                    0,                    0,   0.0952383815246678,    0.285715144574004,                    0,                    0,                    0,                    0,                    0,     0.61096582067553,  0.00808065322579834,                    0,                    0,                    0,                    0
   0.357357357357357,                    0,                    0,                    0,   0.0909197485774064,    0.272759245732219,                    0,                    0,                    0,                    0,                    0,    0.625494864233602,    0.010826141456772,                    0,                    0,                    0,                    0
   0.358358358358358,                    0,                    0,                    0,   0.0867013159305454,    0.260103947791636,                    0,                    0,                    0,                    0,                    0,    0.639222305388471,   0.0139724308893476,                    0,                    0,                    0,                    0
   0.359359359359359,                    0,                    0,                    0,   0.0825830835840847,    0.247749250752254,                    0,                    0,                    0,                    0,                    0,    0.652148144140136,   0.0175195215235254,                    0,                    0,                    0,                    0
    0.36036036036036,                    0,                    0,                    0,   0.0785650515380247,    0.235695154614074,                    0,                    0,                    0,                    0,                    0,    0.664272380488596,   0.0214674133593051,                    0,                    0,                    0,                    0
   0.361361361361361,                    0,                    0,                    0,    0.074647219792365,    0.223941659377095,                    0,                    0,                    0,                    0,                    0,    0.675595014433853,   0.0258161063966869,                    0,                    0,                    0,                    0
   0.362362362362362,                    0,                    0,                    0,    0.070829588347106,    0.212488765041318,                    0,                    0,                    0,                    0,                    0,    0.686116045975905,   0.0305656006356705,                    0,                    0,                    0,                    0
   0.363363363363363,                    0,                    0,                    0,   0.0671121572022475,    0.201336471606743,                    0,                    0,                    0,                    0,                    0,    0.695835475114754,   0.0357158960762561,                    0,                    0,                    0,                    0
   0.364364364364364,                    0,                    0,                    0,   0.0634949263577893,    0.190484779073368,                    0,                    0,                    0,                    0,                    0,    0.704753301850399,    0.041266992718444,                    0,                    0,                    0,                    0
   0.365365365365365,                    0,                    0,                    0,   0.0599778958137318,    0.179933687441195,                    0,                    0,                    0,                    0,                    0,    0.712869526182839,   0.0472188905622336,                    0,                    0,                    0,                    0
   0.366366366366366,                    0,                    0,                    0,   0.0565610655700746,    0.169683196710224,                    0,                    0,                    0,                    0,                    0,    0.720184148112076,   0.0535715896076255,                    0,                    0,                    0,                    0
   0.367367367367367,                    0,                    0,                    0,   0.0532444356268181,    0.159733306880454,                    0,                    0,                    0,                    0,                    0,    0.726697167638108,   0.0603250898546191,                    0,                    0,                    0,                    0
   0.368368368368368,                    0,                    0,                    0,   0.0500280059839619,    0.150084017951886,                    0,                    0,                    0,                    0,                    0,    0.732408584760937,   0.0674793913032151,                    0,                    0,                    0,                    0
   0.369369369369369,                    0,                    0,                    0,   0.0469117766415064,    0.140735329924519,                    0,                    0,                    0,                    0,                    0,    0.737318399480561,   0.0750344939534127,                    0,                    0,                    0,                    0
    0.37037037037037,                    0,                    0,                    0,   0.0438957475994514,    0.131687242798354,                    0,                    0,                    0,                    0,                    0,    0.741426611796982,   0.0829903978052122,                    0,                    0,                    0,                    0
   0.371371371371371,                    0,                    0,                    0,   0.0409799188577968,     0.12293975657339,                    0,                    0,                    0,                    0,                    0,    0.744733221710199,   0.0913471028586142,                    0,                    0,                    0,                    0
   0.372372372372372,                    0,                    0,                    0,   0.0381642904165428,    0.114492871249628,                    0,                    0,                    0,                    0,                    0,    0.747238229220211,    0.100104609113618,                    0,                    0,                    0,                    0
   0.373373373373373,                    0,                    0,                    0,   0.0354488622756891,    0.106346586827067,                    0,                    0,                    0,                    0,                    0,     0.74894163432702,    0.109262916570224,                    0,                    0,                    0,                    0
   0.374374374374374,                    0,                    0,                    0,   0.0328336344352361,   0.0985009033057083,                    0,                    0,                    0,                    0,                    0,    0.749843437030624,    0.118822025228431,                    0,                    0,                    0,                    0
   0.375375375375375,                    0,                    0,                    0,   0.0303186068951836,   0.0909558206855508,                    0,                    0,                    0,                    0,                    0,    0.749943637331025,    0.128781935088241,                    0,                    0,                    0,                    0
   0.376376376376376,                    0,                    0,                    0,   0.0279037796555314,   0.0837113389665943,                    0,                    0,                    0,                    0,                    0,    0.749242235228221,    0.139142646149653,                    0,                    0,                    0,                    0
   0.377377377377377,                    0,                    0,                    0,   0.0255891527162799,   0.0767674581488398,                    0,                    0,                    0,                    0,                    0,    0.747739230722214,    0.149904158412666,                    0,                    0,                    0,                    0
   0.378378378378378,                    0,                    0,                    0,   0.0233747260774288,   0.0701241782322864,                    0,                    0,                    0,                    0,                    0,    0.745434623813002,    0.161066471877283,                    0,                    0,                    0,                    0
   0.379379379379379,                    0,                    0,                    0,   0.0212604997389783,   0.0637814992169348,                    0,                    0,                    0,                    0,                    0,    0.742328414500587,      0.1726295865435,                    0,                    0,                    0,                    0
    0.38038038038038,                    0,                    0,                    0,   0.0192464737009282,   0.0577394211027848,                    0,                    0,                    0,                    0,                    0,    0.738420602784967,     0.18459350241132,                    0,                    0,                    0,                    0
   0.381381381381381,                    0,                    0,                    0,   0.0173326479632786,   0.0519979438898359,                    0,                    0,                    0,                    0,                    0,    0.733711188666144,    0.196958219480742,                    0,                    0,                    0,                    0
   0.382382382382382,                    0,                    0,                    0,   0.0155190225260296,   0.0465570675780888,                    0,                    0,                    0,                    0,                    0,    0.728200172144116,    0.209723737751765,                    0,                    0,                    0,                    0
   0.383383383383383,                    0,                    0,                    0,    0.013805597389181,    0.041416792167543,                    0,                    0,                    0,                    0,                    0,    0.721887553218885,    0.222890057224391,                    0,                    0,                    0,                    0
   0.384384384384384,                    0,                    0,                    0,    0.012192372552733,   0.0365771176581989,                    0,                    0,                    0,                    0,                    0,    0.714773331890449,    0.236457177898619,                    0,                    0,                    0,                    0
   0.385385385385385,                    0,                    0,                    0,   0.0106793480166854,   0.0320380440500563,                    0,                    0,                    0,                    0,                    0,     0.70685750815881,    0.250425099774448,                    0,                    0,                    0,                    0
   0.386386386386386,                    0,                    0,                    0,  0.00926652378103832,    0.027799571343115,                    0,                    0,                    0,                    0,                    0,    0.698140082023966,    0.264793822851881,                    0,                    0,                    0,                    0
   0.387387387387387,                    0,                    0,                    0,  0.00795389984579179,   0.0238616995373754,                    0,                    0,                    0,                    0,                    0,    0.688621053485919,    0.279563347130914,                    0,                    0,                    0,                    0
   0.388388388388388,                    0,                    0,                    0,  0.00674147621094569,   0.0202244286328371,                    0,                    0,                    0,                    0,                    0,    0.678300422544667,     0.29473367261155,                    0,                    0,                    0,                    0
   0.389389389389389,                    0,                    0,                    0,  0.00562925287650015,   0.0168877586295005,                    0,                    0,                    0,                    0,                    0,    0.667178189200212,    0.310304799293788,                    0,                    0,                    0,                    0
    0.39039039039039,                    0,                    0,                    0,  0.00461722984245512,   0.0138516895273654,                    0,                    0,                    0,                    0,                    0,    0.655254353452552,    0.326276727177627,                    0,                    0,                    0,                    0
   0.391391391391391,                    0,                    0,                    0,  0.00370540710881053,   0.0111162213264316,                    0,                    0,                    0,                    0,                    0,    0.642528915301688,     0.34264945626307,                    0,                    0,                    0,                    0
   0.392392392392392,                    0,                    0,                    0,  0.00289378467556649,  0.00868135402669947,                    0,                    0,                    0,                    0,                    0,    0.629001874747621,    0.359422986550113,                    0,                    0,                    0,                    0
   0.393393393393393,                    0,                    0,                    0,  0.00218236254272291,  0.00654708762816873,                    0,                    0,                    0,                    0,                    0,    0.614673231790349,    0.376597318038759,                    0,                    0,                    0,                    0
   0.394394394394394,                    0,                    0,                    0,  0.00157114071027987,   0.0047134221308396,                    0,                    0,                    0,                    0,                    0,    0.599542986429874,    0.394172450729007,                    0,                    0,                    0,                    0
   0.395395395395395,                    0,                    0,                    0,  0.00106011917823732,  0.00318035753471196,                    0,                    0,                    0,                    0,                    0,    0.583611138666195,    0.412148384620856,                    0,                    0,                    0,                    0
   0.396396396396396,                    0,                    0,                    0, 0.000649297946595251,  0.00194789383978575,                    0,                    0,                    0,                    0,                    0,     0.56687768849931,    0.430525119714309,                    0,                    0,                    0,                    0
   0.397397397397397,                    0,                    0,                    0, 0.000338677015353703,  0.00101603104606111,                    0,                    0,                    0,                    0,                    0,    0.549342635929223,    0.449302656009362,                    0,                    0,                    0,                    0
   0.398398398398398,                    0,                    0,                    0, 0.000128256384512642, 0.000384769153537926,                    0,                    0,                    0,                    0,                    0,    0.531005980955931,    0.468480993506018,                    0,                    0,                    0,                    0
   0.399399399399399,                    0,                    0,                    0,  1.8036054072092e-05, 5.41081622162759e-05,                    0,                    0,                    0,                    0,                    0,    0.511867723579436,    0.488060132204276,                    0,                    0,                    0,                    0
     0.4004004004004,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.492024056088121,    0.507943879815751, 3.20640961281517e-05,                    0,                    0,                    0
   0.401401401401401,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.472364757149542,    0.527242457672888, 0.000392785177569951,                    0,                    0,                    0
   0.402402402402402,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.453106259412567,     0.54573943312682,  0.00115430746061373,                    0,                    0,                    0
   0.403403403403403,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.434248562877192,    0.563434806177549,  0.00231663094525956,                    0,                    0,                    0
   0.404404404404404,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.41579166754342,    0.580328576825073,  0.00387975563150733,                    0,                    0,                    0
   0.405405405405405,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.397735573411249,    0.596420745069394,   0.0058436815193572,                    0,                    0,                    0
   0.406406406406406,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.380080280480681,     0.61171131091051,  0.00820840860880896,                    0,                    0,                    0
   0.407407407407407,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.362825788751715,    0.626200274348422,   0.0109739368998627,                    0,                    0,                    0
   0.408408408408408,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.345972098224351,    0.639887635383131,   0.0141402663925186,                    0,                    0,                    0
   0.409409409409409,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.329519208898589,    0.652773394014635,   0.0177073970867763,                    0,                    0,                    0
    0.41041041041041,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.313467120774428,    0.664857550242936,   0.0216753289826363,                    0,                    0,                    0
   0.411411411411411,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.29781583385187,    0.676140104068032,    0.026044062080098,                    0,                    0,                    0
   0.412412412412412,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.282565348130914,    0.686621055489924,   0.0308135963791617,                    0,                    0,                    0
   0.413413413413413,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.26771566361156,    0.696300404508613,   0.0359839318798277,                    0,                    0,                    0
   0.414414414414414,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.253266780293808,    0.705178151124097,   0.0415550685820954,                    0,                    0,                    0
   0.415415415415415,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.239218698177657,    0.713254295336377,   0.0475270064859654,                    0,                    0,                    0
   0.416416416416416,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.225571417263109,    0.720528837145454,   0.0538997455914371,                    0,                    0,                    0
   0.417417417417417,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.212324937550163,    0.727001776551326,   0.0606732858985108,                    0,                    0,                    0
   0.418418418418418,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.199479259038819,    0.732673113553994,   0.0678476274071869,                    0,                    0,                    0
   0.419419419419419,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.187034381729077,    0.737542848153458,   0.0754227701174646,                    0,                    0,                    0
    0.42042042042042,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.174990305620936,    0.741610980349719,   0.0833987140293447,                    0,                    0,                    0
   0.421421421421421,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.163347030714398,    0.744877510142775,   0.0917754591428263,                    0,                    0,                    0
   0.422422422422422,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.152104557009462,    0.747342437532628,     0.10055300545791,                    0,                    0,                    0
   0.423423423423423,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.141262884506128,    0.749005762519276,    0.109731352974596,                    0,                    0,                    0
   0.424424424424424,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.130822013204396,     0.74986748510272,    0.119310501692884,                    0,                    0,                    0
   0.425425425425425,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.120781943104265,    0.749927605282961,    0.129290451612774,                    0,                    0,                    0
   0.426426426426426,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.111142674205737,    0.749186123059997,    0.139671202734266,                    0,                    0,                    0
   0.427427427427427,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.101904206508812,    0.747643038433829,    0.150452755057359,                    0,                    0,                    0
   0.428428428428428,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0930665400134871,    0.745298351404458,    0.161635108582055,                    0,                    0,                    0
   0.429429429429429,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0846296747197651,    0.742152061971882,    0.173218263308353,                    0,                    0,                    0
    0.43043043043043,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0765936106276447,    0.738204170136102,    0.185202219236253,                    0,                    0,                    0
   0.431431431431431,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0689583477371267,    0.733454675897118,    0.197586976365755,                    0,                    0,                    0
   0.432432432432432,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0617238860482103,    0.727903579254931,    0.210372534696859,                    0,                    0,                    0
   0.433433433433433,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0548902255608963,    0.721550880209539,    0.223558894229565,                    0,                    0,                    0
   0.434434434434434,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0484573662751843,    0.714396578760943,    0.237146054963872,                    0,                    0,                    0
   0.435435435435435,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.042425308191074,    0.706440674909143,    0.251134016899783,                    0,                    0,                    0
   0.436436436436436,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.036794051308566,     0.69768316865414,    0.265522780037294,                    0,                    0,                    0
   0.437437437437437,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0315635956276597,    0.688124059995932,    0.280312344376409,                    0,                    0,                    0
   0.438438438438438,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0267339411483556,     0.67776334893452,    0.295502709917124,                    0,                    0,                    0
   0.439439439439439,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0223050878706536,    0.666601035469905,    0.311093876659442,                    0,                    0,                    0
    0.44044044044044,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0182770357945533,    0.654637119602085,    0.327085844603362,                    0,                    0,                    0
   0.441441441441441,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0146497849200553,    0.641871601331061,    0.343478613748884,                    0,                    0,                    0
   0.442442442442442,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.011423335247159,    0.628304480656833,    0.360272184096008,                    0,                    0,                    0
   0.443443443443443,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00859768677586499,    0.613935757579401,    0.377466555644734,                    0,                    0,                    0
   0.444444444444444,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00617283950617292,    0.598765432098766,    0.395061728395061,                    0,                    0,                    0
   0.445445445445445,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00414879343808273,    0.582793504214926,    0.413057702346992,                    0,                    0,                    0
   0.446446446446446,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00252554857159465,    0.566019973927882,    0.431454477500523,                    0,                    0,                    0
   0.447447447447447,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0013031049067085,    0.548444841237634,    0.450252053855658,                    0,                    0,                    0
   0.448448448448448,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000481462443424415,    0.530068106144182,    0.469450431412393,                    0,                    0,                    0
   0.449449449449449,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 6.06211817423112e-05,    0.510889768647527,    0.489049610170731,                    0,                    0,                    0
    0.45045045045045,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.491031572112653,    0.508927846765684, 4.05811216622019e-05,                    0,                    0
   0.451451451451451,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.471392313234156,     0.52818634450266, 0.000421342263184089,                    0,                    0
   0.452452452452452,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.452153855557259,    0.546643239836433,  0.00120290460630802,                    0,                    0
   0.453453453453453,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.433316199081965,    0.564298532767001,  0.00238526815103389,                    0,                    0
   0.454454454454454,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.414879343808273,    0.581152223294365,  0.00396843289736176,                    0,                    0
   0.455455455455455,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.396843289736183,    0.597204311418525,  0.00595239884529172,                    0,                    0
   0.456456456456456,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.379208036865695,    0.612454797139481,  0.00833716599482358,                    0,                    0
   0.457457457457457,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.361973585196808,    0.626903680457234,   0.0111227343459576,                    0,                    0
   0.458458458458458,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.345139934729525,    0.640550961371782,   0.0143091038986934,                    0,                    0
   0.459459459459459,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.328707085463843,    0.653396639883126,   0.0178962746530313,                    0,                    0
    0.46046046046046,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.312675037399762,    0.665440715991266,   0.0218842466089713,                    0,                    0
   0.461461461461461,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.297043790537284,    0.676683189696202,   0.0262730197665131,                    0,                    0
   0.462462462462462,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.281813344876408,    0.687124060997935,   0.0310625941256572,                    0,                    0
   0.463463463463463,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.266983700417134,    0.696763329896463,    0.036252969686403,                    0,                    0
   0.464464464464464,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.252554857159462,    0.705600996391787,   0.0418441464487508,                    0,                    0
   0.465465465465465,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.238526815103392,    0.713637060483907,   0.0478361244127009,                    0,                    0
   0.466466466466466,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.224899574248924,    0.720871522172823,   0.0542289035782527,                    0,                    0
   0.467467467467467,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.211673134596057,    0.727304381458536,   0.0610224839454069,                    0,                    0
   0.468468468468468,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.198847496144794,    0.732935638341044,   0.0682168655141626,                    0,                    0
   0.469469469469469,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.186422658895131,    0.737765292820348,   0.0758120482845208,                    0,                    0
    0.47047047047047,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.174398622847071,    0.741793344896448,   0.0838080322564806,                    0,                    0
   0.471471471471471,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.162775388000614,    0.745019794569344,   0.0922048174300424,                    0,                    0
   0.472472472472472,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.151552954355757,    0.747444641839036,    0.101002403805207,                    0,                    0
   0.473473473473473,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.140731321912503,    0.749067886705524,    0.110200791381972,                    0,                    0
   0.474474474474474,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.130310490670851,    0.749889529168809,    0.119799980160341,                    0,                    0
   0.475475475475475,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.120290460630801,    0.749909569228889,     0.12979997014031,                    0,                    0
   0.476476476476476,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.110671231792353,    0.749128006885765,    0.140200761321882,                    0,                    0
   0.477477477477477,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.101452804155507,    0.747544842139437,    0.151002353705056,                    0,                    0
   0.478478478478478,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.092635177720263,    0.745160074989905,    0.162204747289832,                    0,                    0
   0.479479479479479,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0842183524866206,    0.741973705437169,     0.17380794207621,                    0,                    0
    0.48048048048048,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0762023284545808,    0.737985733481229,     0.18581193806419,                    0,                    0
   0.481481481481481,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0685871056241429,    0.733196159122085,    0.198216735253772,                    0,                    0
   0.482482482482482,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0613726839953066,    0.727604982359737,    0.211022333644956,                    0,                    0
   0.483483483483483,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0545590635680727,    0.721212203194185,    0.224228733237742,                    0,                    0
   0.484484484484485,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0481462443424405,    0.714017821625429,     0.23783593403213,                    0,                    0
   0.485485485485485,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0421342263184106,    0.706021837653469,     0.25184393602812,                    0,                    0
   0.486486486486486,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0365230094959826,    0.697224251278306,    0.266252739225712,                    0,                    0
   0.487487487487487,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0313125938751564,    0.687625062499937,    0.281062343624906,                    0,                    0
   0.488488488488488,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0265029794559325,    0.677224271318366,    0.296272749225702,                    0,                    0
    0.48948948948949,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0220941662383103,    0.666021877733589,      0.3118839560281,                    0,                    0
    0.49049049049049,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0180861542222904,     0.65401788174561,      0.3278959640321,                    0,                    0
   0.491491491491491,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0144789434078724,    0.641212283354426,    0.344308773237701,                    0,                    0
   0.492492492492492,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0112725337950563,    0.627605082560038,    0.361122383644906,                    0,                    0
   0.493493493493493,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00846692538384236,    0.613196279362446,    0.378336795253712,                    0,                    0
   0.494494494494495,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00606211817423026,    0.597985873761649,     0.39595200806412,                    0,                    0
   0.495495495495495,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00405811216622029,     0.58197386575765,     0.41396802207613,                    0,                    0
   0.496496496496497,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00245490735981223,    0.565160255350445,    0.432384837289742,                    0,                    0
   0.497497497497497,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00125250375500626,    0.547545042540038,    0.451202453704956,                    0,                    0
   0.498498498498498,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000450901351802266,    0.529128227326426,    0.470420871321772,                    0,                    0
     0.4994994994995,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 5.01001502002481e-05,     0.50990980970961,     0.49004009014019,                    0,                    0
   0.500500500500501,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.49004009014019,     0.50990980970961, 5.01001502002591e-05,                    0
   0.501501501501502,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.470420871321772,    0.529128227326426, 0.000450901351802265,                    0
   0.502502502502503,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.451202453704956,    0.547545042540037,  0.00125250375500625,                    0
   0.503503503503503,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.432384837289743,    0.565160255350445,  0.00245490735981223,                    0
   0.504504504504504,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.413968022076131,    0.581973865757649,  0.00405811216622018,                    0
   0.505505505505506,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.39595200806412,     0.59798587376165,  0.00606211817423037,                    0
   0.506506506506507,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.378336795253712,    0.613196279362445,  0.00846692538384234,                    0
   0.507507507507508,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.361122383644907,    0.627605082560037,   0.0112725337950563,                    0
   0.508508508508508,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.344308773237703,    0.641212283354425,   0.0144789434078722,                    0
   0.509509509509509,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.327895964032101,    0.654017881745609,   0.0180861542222901,                    0
   0.510510510510511,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,      0.3118839560281,     0.66602187773359,   0.0220941662383105,                    0
   0.511511511511512,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.296272749225702,    0.677224271318365,   0.0265029794559324,                    0
   0.512512512512513,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.281062343624907,    0.687625062499937,   0.0313125938751564,                    0
   0.513513513513513,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.266252739225713,    0.697224251278305,   0.0365230094959823,                    0
   0.514514514514514,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.251843936028121,    0.706021837653469,   0.0421342263184101,                    0
   0.515515515515516,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.23783593403213,    0.714017821625429,   0.0481462443424407,                    0
   0.516516516516517,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.224228733237742,    0.721212203194185,   0.0545590635680726,                    0
   0.517517517517518,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.211022333644957,    0.727604982359737,   0.0613726839953065,                    0
   0.518518518518518,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.198216735253773,    0.733196159122085,   0.0685871056241423,                    0
   0.519519519519519,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.185811938064191,    0.737985733481229,   0.0762023284545802,                    0
   0.520520520520521,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.17380794207621,    0.741973705437169,   0.0842183524866209,                    0
   0.521521521521522,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.162204747289833,    0.745160074989905,   0.0926351777202628,                    0
   0.522522522522523,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.151002353705057,    0.747544842139437,    0.101452804155507,                    0
   0.523523523523523,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.140200761321883,    0.749128006885765,    0.110671231792352,                    0
   0.524524524524524,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.129799970140311,    0.749909569228888,      0.1202904606308,                    0
   0.525525525525526,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.11979998016034,    0.749889529168808,    0.130310490670851,                    0
   0.526526526526527,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.110200791381973,    0.749067886705524,    0.140731321912503,                    0
   0.527527527527528,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.101002403805207,    0.747444641839036,    0.151552954355757,                    0
   0.528528528528528,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0922048174300432,    0.745019794569344,    0.162775388000613,                    0
   0.529529529529529,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0838080322564814,    0.741793344896448,     0.17439862284707,                    0
   0.530530530530531,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0758120482845208,    0.737765292820348,    0.186422658895131,                    0
   0.531531531531532,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.068216865514163,    0.732935638341044,    0.198847496144793,                    0
   0.532532532532533,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0610224839454072,    0.727304381458536,    0.211673134596057,                    0
   0.533533533533533,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0542289035782534,    0.720871522172824,    0.224899574248923,                    0
   0.534534534534534,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0478361244127016,    0.713637060483908,     0.23852681510339,                    0
   0.535535535535536,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0418441464487511,    0.705600996391787,    0.252554857159462,                    0
   0.536536536536537,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0362529696864033,    0.696763329896463,    0.266983700417133,                    0
   0.537537537537538,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0310625941256574,    0.687124060997935,    0.281813344876407,                    0
   0.538538538538539,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0262730197665136,    0.676683189696203,    0.297043790537283,                    0
   0.539539539539539,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0218842466089717,    0.665440715991268,    0.312675037399761,                    0
   0.540540540540541,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0178962746530314,    0.653396639883126,    0.328707085463842,                    0
   0.541541541541542,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0143091038986936,    0.640550961371783,    0.345139934729524,                    0
   0.542542542542543,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0111227343459577,    0.626903680457235,    0.361973585196808,                    0
   0.543543543543544,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00833716599482385,    0.612454797139483,    0.379208036865693,                    0
   0.544544544544544,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00595239884529196,    0.597204311418527,    0.396843289736181,                    0
   0.545545545545546,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00396843289736185,    0.581152223294366,    0.414879343808273,                    0
   0.546546546546547,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00238526815103397,    0.564298532767002,    0.433316199081964,                    0
   0.547547547547548,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00120290460630807,    0.546643239836434,    0.452153855557258,                    0
   0.548548548548549,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000421342263184153,    0.528186344502662,    0.471392313234153,                    0
    0.54954954954955,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 4.05811216622019e-05,    0.508927846765685,    0.491031572112653,                    0
   0.550550550550551,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.489049610170732,    0.510889768647526, 6.06211817422988e-05
   0.551551551551552,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.469450431412394,    0.530068106144181, 0.000481462443424379
   0.552552552552553,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.450252053855659,    0.548444841237633,  0.00130310490670844
   0.553553553553554,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.431454477500525,     0.56601997392788,  0.00252554857159449
   0.554554554554555,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.413057702346992,    0.582793504214926,  0.00414879343808273
   0.555555555555556,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.395061728395062,    0.598765432098765,  0.00617283950617279
   0.556556556556557,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.377466555644735,    0.613935757579401,  0.00859768677586483
   0.557557557557558,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.360272184096009,    0.628304480656832,   0.0114233352471589
   0.558558558558559,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.343478613748886,    0.641871601331059,   0.0146497849200549
    0.55955955955956,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.327085844603362,    0.654637119602085,   0.0182770357945533
   0.560560560560561,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.311093876659443,    0.666601035469904,   0.0223050878706533
   0.561561561561562,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.295502709917125,     0.67776334893452,   0.0267339411483553
   0.562562562562563,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.28031234437641,    0.688124059995931,   0.0315635956276593
   0.563563563563564,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.265522780037296,    0.697683168654139,   0.0367940513085653
   0.564564564564565,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.251134016899783,    0.706440674909143,   0.0424253081910739
   0.565565565565566,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.237146054963873,    0.714396578760943,   0.0484573662751839
   0.566566566566567,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.223558894229566,    0.721550880209539,   0.0548902255608958
   0.567567567567568,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.21037253469686,     0.72790357925493,   0.0617238860482098
   0.568568568568569,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.197586976365756,    0.733454675897118,   0.0689583477371257
    0.56956956956957,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.185202219236254,    0.738204170136102,   0.0765936106276445
   0.570570570570571,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.173218263308354,    0.742152061971882,   0.0846296747197645
   0.571571571571572,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.161635108582056,    0.745298351404457,   0.0930665400134864
   0.572572572572573,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.150452755057361,    0.747643038433829,     0.10190420650881
   0.573573573573574,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.139671202734267,    0.749186123059997,    0.111142674205736
   0.574574574574575,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.129290451612774,    0.749927605282961,    0.120781943104265
   0.575575575575576,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.119310501692885,     0.74986748510272,    0.130822013204395
   0.576576576576577,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.109731352974597,    0.749005762519276,    0.141262884506127
   0.577577577577578,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.100553005457911,    0.747342437532628,    0.152104557009461
   0.578578578578579,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0917754591428275,    0.744877510142776,    0.163347030714397
    0.57957957957958,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0833987140293449,    0.741610980349719,    0.174990305620936
   0.580580580580581,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0754227701174652,    0.737542848153459,    0.187034381729076
   0.581581581581582,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0678476274071876,    0.732673113553995,    0.199479259038818
   0.582582582582583,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0606732858985118,    0.727001776551327,    0.212324937550161
   0.583583583583584,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0538997455914381,    0.720528837145455,    0.225571417263107
   0.584584584584585,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0475270064859657,    0.713254295336378,    0.239218698177657
   0.585585585585586,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.041555068582096,    0.705178151124098,    0.253266780293806
   0.586586586586587,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0359839318798282,    0.696300404508614,    0.267715663611558
   0.587587587587588,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0308135963791625,    0.686621055489925,    0.282565348130912
   0.588588588588589,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0260440620800987,    0.676140104068033,    0.297815833851868
    0.58958958958959,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0216753289826365,    0.664857550242936,    0.313467120774427
   0.590590590590591,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0177073970867767,    0.652773394014636,    0.329519208898587
   0.591591591591592,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.014140266392519,    0.639887635383132,    0.345972098224349
   0.592592592592593,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0109739368998632,    0.626200274348424,    0.362825788751713
   0.593593593593594,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00820840860880936,    0.611711310910512,    0.380080280480678
   0.594594594594595,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00584368151935731,    0.596420745069395,    0.397735573411248
   0.595595595595596,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00387975563150751,    0.580328576825075,    0.415791667543418
   0.596596596596597,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00231663094525971,    0.563434806177551,     0.43424856287719
   0.597597597597598,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00115430746061388,    0.545739433126823,    0.453106259412563
   0.598598598598599,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000392785177570044,    0.527242457672891,    0.472364757149539
     0.5995995995996,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 3.20640961281694e-05,    0.507943879815753,    0.492024056088119
   0.600600600600601,                    0,                    0,                    0,                    0,                    0, 5.41081622162558e-05, 1.80360540720853e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.488060132204278,    0.511867723579434
   0.601601601601602,                    0,                    0,                    0,                    0,                    0, 0.000384769153537873, 0.000128256384512624,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.468480993506021,    0.531005980955929
   0.602602602602603,                    0,                    0,                    0,                    0,                    0,  0.00101603104606098,  0.00033867701535366,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.449302656009365,     0.54934263592922
   0.603603603603604,                    0,                    0,                    0,                    0,                    0,  0.00194789383978557, 0.000649297946595191,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.430525119714312,    0.566877688499308
   0.604604604604605,                    0,                    0,                    0,                    0,                    0,   0.0031803575347118,  0.00106011917823727,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.412148384620858,    0.583611138666193
   0.605605605605606,                    0,                    0,                    0,                    0,                    0,  0.00471342213083941,   0.0015711407102798,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.394172450729009,    0.599542986429872
   0.606606606606607,                    0,                    0,                    0,                    0,                    0,   0.0065470876281685,  0.00218236254272284,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.376597318038761,    0.614673231790347
   0.607607607607608,                    0,                    0,                    0,                    0,                    0,  0.00868135402669907,  0.00289378467556636,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.359422986550116,    0.629001874747619
   0.608608608608609,                    0,                    0,                    0,                    0,                    0,   0.0111162213264314,  0.00370540710881048,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.342649456263071,    0.642528915301687
    0.60960960960961,                    0,                    0,                    0,                    0,                    0,    0.013851689527365,  0.00461722984245501,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.326276727177629,    0.655254353452551
   0.610610610610611,                    0,                    0,                    0,                    0,                    0,   0.0168877586295001,  0.00562925287650004,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.31030479929379,     0.66717818920021
   0.611611611611612,                    0,                    0,                    0,                    0,                    0,   0.0202244286328367,  0.00674147621094556,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.294733672611552,    0.678300422544666
   0.612612612612613,                    0,                    0,                    0,                    0,                    0,   0.0238616995373747,  0.00795389984579158,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.279563347130917,    0.688621053485917
   0.613613613613614,                    0,                    0,                    0,                    0,                    0,   0.0277995713431147,  0.00926652378103824,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.264793822851882,    0.698140082023965
   0.614614614614615,                    0,                    0,                    0,                    0,                    0,   0.0320380440500558,   0.0106793480166853,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.25042509977445,    0.706857508158809
   0.615615615615616,                    0,                    0,                    0,                    0,                    0,   0.0365771176581983,   0.0121923725527328,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.236457177898621,    0.714773331890448
   0.616616616616617,                    0,                    0,                    0,                    0,                    0,   0.0414167921675423,   0.0138055973891808,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.222890057224393,    0.721887553218884
   0.617617617617618,                    0,                    0,                    0,                    0,                    0,   0.0465570675780879,   0.0155190225260293,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.209723737751768,    0.728200172144115
   0.618618618618619,                    0,                    0,                    0,                    0,                    0,   0.0519979438898355,   0.0173326479632785,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.196958219480743,    0.733711188666143
    0.61961961961962,                    0,                    0,                    0,                    0,                    0,    0.057739421102784,    0.019246473700928,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.184593502411321,    0.738420602784967
   0.620620620620621,                    0,                    0,                    0,                    0,                    0,    0.063781499216934,    0.021260499738978,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.172629586543502,    0.742328414500586
   0.621621621621622,                    0,                    0,                    0,                    0,                    0,   0.0701241782322856,   0.0233747260774286,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.161066471877284,    0.745434623813002
   0.622622622622623,                    0,                    0,                    0,                    0,                    0,   0.0767674581488386,   0.0255891527162796,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.149904158412669,    0.747739230722213
   0.623623623623624,                    0,                    0,                    0,                    0,                    0,   0.0837113389665938,   0.0279037796555313,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.139142646149654,    0.749242235228221
   0.624624624624625,                    0,                    0,                    0,                    0,                    0,   0.0909558206855498,   0.0303186068951833,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.128781935088242,    0.749943637331025
   0.625625625625626,                    0,                    0,                    0,                    0,                    0,   0.0985009033057073,   0.0328336344352358,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.118822025228433,    0.749843437030624
   0.626626626626627,                    0,                    0,                    0,                    0,                    0,    0.106346586827066,   0.0354488622756888,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.109262916570225,     0.74894163432702
   0.627627627627628,                    0,                    0,                    0,                    0,                    0,    0.114492871249627,   0.0381642904165423,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.10010460911362,    0.747238229220211
   0.628628628628629,                    0,                    0,                    0,                    0,                    0,     0.12293975657339,   0.0409799188577966,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.091347102858615,    0.744733221710199
    0.62962962962963,                    0,                    0,                    0,                    0,                    0,    0.131687242798353,   0.0438957475994511,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0829903978052134,    0.741426611796982
   0.630630630630631,                    0,                    0,                    0,                    0,                    0,    0.140735329924518,   0.0469117766415061,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0750344939534138,    0.737318399480562
   0.631631631631632,                    0,                    0,                    0,                    0,                    0,    0.150084017951885,   0.0500280059839616,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0674793913032162,    0.732408584760938
   0.632632632632633,                    0,                    0,                    0,                    0,                    0,    0.159733306880453,   0.0532444356268176,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0603250898546205,    0.726697167638109
   0.633633633633634,                    0,                    0,                    0,                    0,                    0,    0.169683196710223,   0.0565610655700744,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0535715896076262,    0.720184148112076
   0.634634634634635,                    0,                    0,                    0,                    0,                    0,    0.179933687441194,   0.0599778958137314,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0472188905622345,     0.71286952618284
   0.635635635635636,                    0,                    0,                    0,                    0,                    0,    0.190484779073366,   0.0634949263577889,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0412669927184449,      0.7047533018504
   0.636636636636637,                    0,                    0,                    0,                    0,                    0,     0.20133647160674,   0.0671121572022469,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0357158960762572,    0.695835475114756
   0.637637637637638,                    0,                    0,                    0,                    0,                    0,    0.212488765041316,   0.0708295883471054,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0305656006356716,    0.686116045975907
   0.638638638638639,                    0,                    0,                    0,                    0,                    0,    0.223941659377094,   0.0746472197923648,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0258161063966874,    0.675595014433854
    0.63963963963964,                    0,                    0,                    0,                    0,                    0,    0.235695154614072,   0.0785650515380243,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0214674133593057,    0.664272380488598
   0.640640640640641,                    0,                    0,                    0,                    0,                    0,    0.247749250752252,   0.0825830835840842,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.017519521523526,    0.652148144140137
   0.641641641641642,                    0,                    0,                    0,                    0,                    0,    0.260103947791634,   0.0867013159305447,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0139724308893483,    0.639222305388473
   0.642642642642643,                    0,                    0,                    0,                    0,                    0,    0.272759245732217,   0.0909197485774057,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0108261414567726,    0.625494864233605
   0.643643643643644,                    0,                    0,                    0,                    0,                    0,    0.285715144574002,   0.0952383815246676,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0080806532257986,    0.610965820675531
   0.644644644644645,                    0,                    0,                    0,                    0,                    0,    0.298971644316988,   0.0996572147723296,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0057359661964269,    0.595635174714255
   0.645645645645646,                    0,                    0,                    0,                    0,                    0,    0.312528744961176,    0.104176248320392,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00379208036865718,    0.579502926349775
   0.646646646646647,                    0,                    0,                    0,                    0,                    0,    0.326386446506565,    0.108795482168855,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00224899574248945,    0.562569075582091
   0.647647647647648,                    0,                    0,                    0,                    0,                    0,    0.340544748953155,    0.113514916317718,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0011067123179237,    0.544833622411203
   0.648648648648649,                    0,                    0,                    0,                    0,                    0,    0.355003652300948,    0.118334550766983,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000365230094959877,    0.526296566837109
    0.64964964964965,                    0,                    0,                    0,                    0,                    0,    0.369763156549942,    0.123254385516647,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 2.45490735981394e-05,    0.506957908859813
   0.650650650650651,                    0,                    0,                    0,                    0,                    0,     0.38465392319246,    0.128274420566712,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.487071656240828
   0.651651651651652,                    0,                    0,                    0,                    0,                    0,    0.399092786480172,    0.133394655917178,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.46751255760265
   0.652652652652653,                    0,                    0,                    0,                    0,                    0,    0.413030648265881,    0.138615091568044,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.448354260166075
   0.653653653653654,                    0,                    0,                    0,                    0,                    0,     0.42646750854959,    0.143935727519311,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,      0.4295967639311
   0.654654654654655,                    0,                    0,                    0,                    0,                    0,    0.439403367331294,    0.149356563770978,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.411240068897728
   0.655655655655656,                    0,                    0,                    0,                    0,                    0,    0.451838224610996,    0.154877600323045,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.393284175065959
   0.656656656656657,                    0,                    0,                    0,                    0,                    0,    0.463772080388695,    0.160498837175513,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.375729082435792
   0.657657657657658,                    0,                    0,                    0,                    0,                    0,    0.475204934664392,    0.166220274328382,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.358574791007226
   0.658658658658659,                    0,                    0,                    0,                    0,                    0,    0.486136787438088,    0.172041911781651,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.341821300780261
    0.65965965965966,                    0,                    0,                    0,                    0,                    0,     0.49656763870978,    0.177963749535321,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.325468611754899
   0.660660660660661,                    0,                    0,                    0,                    0,                    0,    0.506497488479469,    0.183985787589391,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.30951672393114
   0.661661661661662,                    0,                    0,                    0,                    0,                    0,    0.515926336747156,    0.190108025943861,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.293965637308983
   0.662662662662663,                    0,                    0,                    0,                    0,                    0,    0.524854183512841,    0.196330464598732,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.278815351888427
   0.663663663663664,                    0,                    0,                    0,                    0,                    0,    0.533281028776524,    0.202653103554004,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.264065867669472
   0.664664664664665,                    0,                    0,                    0,                    0,                    0,    0.541206872538203,    0.209075942809676,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.249717184652121
   0.665665665665666,                    0,                    0,                    0,                    0,                    0,     0.54863171479788,    0.215598982365749,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.235769302836371
   0.666666666666667,                    0,                    0,                    0,                    0,                    0,    0.555555555555555,    0.222222222222222,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.222222222222224
   0.667667667667668,                    0,                    0,                    0,                    0,                    0,    0.561978394811227,    0.228945662379095,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.209075942809679
   0.668668668668669,                    0,                    0,                    0,                    0,                    0,    0.567900232564897,     0.23576930283637,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.196330464598734
    0.66966966966967,                    0,                    0,                    0,                    0,                    0,    0.573321068816564,    0.242693143594044,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.183985787589392
   0.670670670670671,                    0,                    0,                    0,                    0,                    0,    0.578240903566228,    0.249717184652119,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.172041911781653
   0.671671671671672,                    0,                    0,                    0,                    0,                    0,     0.58265973681389,    0.256841426010594,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.160498837175515
   0.672672672672673,                    0,                    0,                    0,                    0,                    0,     0.58657756855955,     0.26406586766947,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.14935656377098
   0.673673673673674,                    0,                    0,                    0,                    0,                    0,    0.589994398803207,    0.271390509628748,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.138615091568045
   0.674674674674675,                    0,                    0,                    0,                    0,                    0,    0.592910227544862,    0.278815351888424,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.128274420566714
   0.675675675675676,                    0,                    0,                    0,                    0,                    0,    0.595325054784514,    0.286340394448502,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.118334550766984
   0.676676676676677,                    0,                    0,                    0,                    0,                    0,    0.597238880522164,     0.29396563730898,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.108795482168857
   0.677677677677678,                    0,                    0,                    0,                    0,                    0,    0.598651704757811,    0.301691080469859,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0996572147723302
   0.678678678678679,                    0,                    0,                    0,                    0,                    0,    0.599563527491455,    0.309516723931138,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0909197485774067
    0.67967967967968,                    0,                    0,                    0,                    0,                    0,    0.599974348723098,    0.317442567692817,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0825830835840852
   0.680680680680681,                    0,                    0,                    0,                    0,                    0,    0.599884168452737,    0.325468611754897,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0746472197923657
   0.681681681681682,                    0,                    0,                    0,                    0,                    0,    0.599292986680374,    0.333594856117378,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0671121572022482
   0.682682682682683,                    0,                    0,                    0,                    0,                    0,    0.598200803406009,     0.34182130078026,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0599778958137319
   0.683683683683684,                    0,                    0,                    0,                    0,                    0,    0.596607618629641,    0.350147945743541,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0532444356268184
   0.684684684684685,                    0,                    0,                    0,                    0,                    0,    0.594513432351271,    0.358574791007223,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0469117766415069
   0.685685685685686,                    0,                    0,                    0,                    0,                    0,    0.591918244570897,    0.367101836571305,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0409799188577973
   0.686686686686687,                    0,                    0,                    0,                    0,                    0,    0.588822055288522,    0.375729082435788,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0354488622756898
   0.687687687687688,                    0,                    0,                    0,                    0,                    0,    0.585224864504144,    0.384456528600673,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0303186068951836
   0.688688688688689,                    0,                    0,                    0,                    0,                    0,    0.581126672217764,    0.393284175065956,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0255891527162801
    0.68968968968969,                    0,                    0,                    0,                    0,                    0,    0.576527478429381,    0.402212021831641,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0212604997389785
   0.690690690690691,                    0,                    0,                    0,                    0,                    0,    0.571427283138995,    0.411240068897726,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.017332647963279
   0.691691691691692,                    0,                    0,                    0,                    0,                    0,    0.565826086346608,    0.420368316264211,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0138055973891814
   0.692692692692693,                    0,                    0,                    0,                    0,                    0,    0.559723888052217,    0.429596763931098,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0106793480166854
   0.693693693693694,                    0,                    0,                    0,                    0,                    0,    0.553120688255824,    0.438925411898384,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00795389984579187
   0.694694694694695,                    0,                    0,                    0,                    0,                    0,    0.546016486957429,    0.448354260166071,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00562925287650028
   0.695695695695696,                    0,                    0,                    0,                    0,                    0,    0.538411284157031,    0.457883308734159,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00370540710881068
   0.696696696696697,                    0,                    0,                    0,                    0,                    0,     0.53030507985463,    0.467512557602647,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00218236254272306
   0.697697697697698,                    0,                    0,                    0,                    0,                    0,    0.521697874050227,    0.477242006771536,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00106011917823732
   0.698698698698699,                    0,                    0,                    0,                    0,                    0,    0.512589666743821,    0.487071656240825,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000338677015353718
     0.6996996996997,                    0,                    0,                    0,                    0,                    0,    0.502980457935414,    0.497001506010514,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 1.80360540720987e-05
   0.700700700700701,                    0,                    0,                    0,                    0,                    0,    0.493017542066592,     0.50695790885981, 2.45490735981161e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.701701701701702,                    0,                    0,                    0,                    0,                    0,    0.483127772417063,    0.516727438148858, 0.000144789434078704,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.702702702702703,                    0,                    0,                    0,                    0,                    0,    0.473338203067933,    0.526296566837107, 0.000365230094959817,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.703703703703704,                    0,                    0,                    0,                    0,                    0,    0.463648834019205,    0.535665294924554, 0.000685871056241408,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.704704704704705,                    0,                    0,                    0,                    0,                    0,    0.454059665270877,    0.544833622411199,   0.0011067123179235,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.705705705705706,                    0,                    0,                    0,                    0,                    0,     0.44457069682295,    0.553801549297044,  0.00162775388000608,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.706706706706707,                    0,                    0,                    0,                    0,                    0,    0.435181928675423,    0.562569075582088,  0.00224899574248916,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.707707707707708,                    0,                    0,                    0,                    0,                    0,    0.425893360828296,    0.571136201266331,  0.00297043790537282,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.708708708708709,                    0,                    0,                    0,                    0,                    0,     0.41670499328157,    0.579502926349773,   0.0037920803686569,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.70970970970971,                    0,                    0,                    0,                    0,                    0,    0.407616826035245,    0.587669250832414,  0.00471392313234148,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.710710710710711,                    0,                    0,                    0,                    0,                    0,     0.39862885908932,    0.595635174714253,  0.00573596619642656,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.711711711711712,                    0,                    0,                    0,                    0,                    0,    0.389741092443796,    0.603400697995292,  0.00685820956091213,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.712712712712713,                    0,                    0,                    0,                    0,                    0,    0.380953526098672,     0.61096582067553,  0.00808065322579834,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.713713713713714,                    0,                    0,                    0,                    0,                    0,    0.372266160053948,    0.618330542754967,  0.00940329719108491,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.714714714714715,                    0,                    0,                    0,                    0,                    0,    0.363678994309626,    0.625494864233603,    0.010826141456772,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.715715715715716,                    0,                    0,                    0,                    0,                    0,    0.355192028865703,    0.632458785111437,   0.0123491860228595,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.716716716716717,                    0,                    0,                    0,                    0,                    0,    0.346805263722182,    0.639222305388471,   0.0139724308893476,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.717717717717718,                    0,                    0,                    0,                    0,                    0,    0.338518698879059,    0.645785425064704,   0.0156958760562364,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.718718718718719,                    0,                    0,                    0,                    0,                    0,    0.330332334336339,    0.652148144140136,   0.0175195215235254,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.71971971971972,                    0,                    0,                    0,                    0,                    0,    0.322246170094019,    0.658310462614767,    0.019443367291215,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.720720720720721,                    0,                    0,                    0,                    0,                    0,    0.314260206152099,    0.664272380488596,   0.0214674133593051,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.721721721721722,                    0,                    0,                    0,                    0,                    0,     0.30637444251058,    0.670033897761625,   0.0235916597277956,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.722722722722723,                    0,                    0,                    0,                    0,                    0,     0.29858887916946,    0.675595014433853,   0.0258161063966869,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.723723723723724,                    0,                    0,                    0,                    0,                    0,    0.290903516128742,     0.68095573050528,   0.0281407533659785,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.724724724724725,                    0,                    0,                    0,                    0,                    0,    0.283318353388424,    0.686116045975906,   0.0305656006356705,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.725725725725726,                    0,                    0,                    0,                    0,                    0,    0.275833390948507,     0.69107596084573,   0.0330906482057631,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.726726726726727,                    0,                    0,                    0,                    0,                    0,     0.26844862880899,    0.695835475114754,   0.0357158960762561,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.727727727727728,                    0,                    0,                    0,                    0,                    0,    0.261164066969873,    0.700394588782977,     0.03844134424715,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.728728728728729,                    0,                    0,                    0,                    0,                    0,    0.253979705431157,    0.704753301850399,    0.041266992718444,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.72972972972973,                    0,                    0,                    0,                    0,                    0,    0.246895544192842,     0.70891161431702,   0.0441928414901386,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.730730730730731,                    0,                    0,                    0,                    0,                    0,    0.239911583254927,    0.712869526182839,   0.0472188905622336,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.731731731731732,                    0,                    0,                    0,                    0,                    0,    0.233027822617413,    0.716627037447858,   0.0503451399347291,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.732732732732733,                    0,                    0,                    0,                    0,                    0,    0.226244262280299,    0.720184148112076,   0.0535715896076255,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.733733733733734,                    0,                    0,                    0,                    0,                    0,    0.219560902243585,    0.723540858175493,   0.0568982395809221,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.734734734734735,                    0,                    0,                    0,                    0,                    0,    0.212977742507273,    0.726697167638109,   0.0603250898546191,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.735735735735736,                    0,                    0,                    0,                    0,                    0,     0.20649478307136,    0.729653076499923,   0.0638521404287166,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.736736736736737,                    0,                    0,                    0,                    0,                    0,    0.200112023935848,    0.732408584760937,   0.0674793913032151,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.737737737737738,                    0,                    0,                    0,                    0,                    0,    0.193829465100737,     0.73496369242115,   0.0712068424781136,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.738738738738739,                    0,                    0,                    0,                    0,                    0,    0.187647106566026,    0.737318399480562,   0.0750344939534127,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.73973973973974,                    0,                    0,                    0,                    0,                    0,    0.181564948331716,    0.739472705939172,   0.0789623457291122,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.740740740740741,                    0,                    0,                    0,                    0,                    0,    0.175582990397806,    0.741426611796982,   0.0829903978052122,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.741741741741742,                    0,                    0,                    0,                    0,                    0,    0.169701232764296,    0.743180117053991,   0.0871186501817132,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.742742742742743,                    0,                    0,                    0,                    0,                    0,    0.163919675431187,    0.744733221710199,   0.0913471028586142,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.743743743743744,                    0,                    0,                    0,                    0,                    0,    0.158238318398479,    0.746085925765605,   0.0956757558359158,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.744744744744745,                    0,                    0,                    0,                    0,                    0,    0.152657161666171,    0.747238229220211,    0.100104609113618,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.745745745745746,                    0,                    0,                    0,                    0,                    0,    0.147176205234264,    0.748190132074016,     0.10463366269172,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.746746746746747,                    0,                    0,                    0,                    0,                    0,    0.141795449102756,     0.74894163432702,    0.109262916570224,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.747747747747748,                    0,                    0,                    0,                    0,                    0,     0.13651489327165,    0.749492735979223,    0.113992370749127,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.748748748748749,                    0,                    0,                    0,                    0,                    0,    0.131334537740944,    0.749843437030624,    0.118822025228431,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.74974974974975,                    0,                    0,                    0,                    0,                    0,    0.126254382510639,    0.749993737481225,    0.123751880008136,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.750750750750751,                    0,                    0,                    0,                    0,                    0,    0.121274427580734,    0.749943637331025,    0.128781935088241,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.751751751751752,                    0,                    0,                    0,                    0,                    0,     0.11639467295123,    0.749693136580023,    0.133912190468747,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.752752752752753,                    0,                    0,                    0,                    0,                    0,    0.111615118622126,    0.749242235228221,    0.139142646149653,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.753753753753754,                    0,                    0,                    0,                    0,                    0,    0.106935764593423,    0.748590933275618,    0.144473302130959,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.754754754754755,                    0,                    0,                    0,                    0,                    0,     0.10235661086512,    0.747739230722214,    0.149904158412666,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.755755755755756,                    0,                    0,                    0,                    0,                    0,   0.0978776574372174,    0.746687127568009,    0.155435214994774,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.756756756756757,                    0,                    0,                    0,                    0,                    0,   0.0934989043097152,    0.745434623813002,    0.161066471877283,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.757757757757758,                    0,                    0,                    0,                    0,                    0,   0.0892203514826139,    0.743981719457195,    0.166797929060191,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.758758758758759,                    0,                    0,                    0,                    0,                    0,   0.0850419989559131,    0.742328414500587,      0.1726295865435,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.75975975975976,                    0,                    0,                    0,                    0,                    0,   0.0809638467296128,    0.740474708943178,     0.17856144432721,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.760760760760761,                    0,                    0,                    0,                    0,                    0,    0.076985894803713,    0.738420602784967,     0.18459350241132,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.761761761761762,                    0,                    0,                    0,                    0,                    0,   0.0731081431782133,    0.736166096025956,    0.190725760795831,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.762762762762763,                    0,                    0,                    0,                    0,                    0,   0.0693305918531145,    0.733711188666144,    0.196958219480742,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.763763763763764,                    0,                    0,                    0,                    0,                    0,   0.0656532408284162,     0.73105588070553,    0.203290878466053,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.764764764764765,                    0,                    0,                    0,                    0,                    0,   0.0620760901041184,    0.728200172144116,    0.209723737751765,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.765765765765766,                    0,                    0,                    0,                    0,                    0,   0.0585991396802211,    0.725144062981901,    0.216256797337878,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.766766766766767,                    0,                    0,                    0,                    0,                    0,   0.0552223895567239,    0.721887553218885,    0.222890057224391,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.767767767767768,                    0,                    0,                    0,                    0,                    0,   0.0519458397336276,    0.718430642855067,    0.229623517411305,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.768768768768769,                    0,                    0,                    0,                    0,                    0,   0.0487694902109318,    0.714773331890449,    0.236457177898619,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.76976976976977,                    0,                    0,                    0,                    0,                    0,   0.0456933409886365,     0.71091562032503,    0.243391038686333,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.770770770770771,                    0,                    0,                    0,                    0,                    0,   0.0427173920667417,     0.70685750815881,    0.250425099774448,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.771771771771772,                    0,                    0,                    0,                    0,                    0,   0.0398416434452471,    0.702598995391788,    0.257559361162965,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.772772772772773,                    0,                    0,                    0,                    0,                    0,   0.0370660951241533,    0.698140082023966,    0.264793822851881,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.773773773773774,                    0,                    0,                    0,                    0,                    0,     0.03439074710346,    0.693480768055343,    0.272128484841197,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.774774774774775,                    0,                    0,                    0,                    0,                    0,   0.0318155993831672,    0.688621053485919,    0.279563347130914,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.775775775775776,                    0,                    0,                    0,                    0,                    0,   0.0293406519632748,    0.683560938315694,    0.287098409721032,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.776776776776777,                    0,                    0,                    0,                    0,                    0,   0.0269659048437828,    0.678300422544667,     0.29473367261155,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.777777777777778,                    0,                    0,                    0,                    0,                    0,   0.0246913580246914,     0.67283950617284,    0.302469135802469,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.778778778778779,                    0,                    0,                    0,                    0,                    0,   0.0225170115060006,    0.667178189200212,    0.310304799293788,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.77977977977978,                    0,                    0,                    0,                    0,                    0,   0.0204428652877103,    0.661316471626783,    0.318240663085507,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.780780780780781,                    0,                    0,                    0,                    0,                    0,   0.0184689193698205,    0.655254353452552,    0.326276727177627,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.781781781781782,                    0,                    0,                    0,                    0,                    0,   0.0165951737523309,     0.64899183467752,    0.334412991570149,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.782782782782783,                    0,                    0,                    0,                    0,                    0,   0.0148216284352421,    0.642528915301688,     0.34264945626307,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.783783783783784,                    0,                    0,                    0,                    0,                    0,   0.0131482834185538,    0.635865595325055,    0.350986121256391,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.784784784784785,                    0,                    0,                    0,                    0,                    0,    0.011575138702266,    0.629001874747621,    0.359422986550113,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.785785785785786,                    0,                    0,                    0,                    0,                    0,   0.0101021942863786,    0.621937753569386,    0.367960052144235,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.786786786786787,                    0,                    0,                    0,                    0,                    0,  0.00872945017089163,    0.614673231790349,    0.376597318038759,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.787787787787788,                    0,                    0,                    0,                    0,                    0,   0.0074569063558053,    0.607208309410512,    0.385334784233683,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.788788788788789,                    0,                    0,                    0,                    0,                    0,  0.00628456284111947,    0.599542986429874,    0.394172450729007,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.78978978978979,                    0,                    0,                    0,                    0,                    0,  0.00521241962683413,    0.591677262848435,    0.403110317524731,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.790790790790791,                    0,                    0,                    0,                    0,                    0,  0.00424047671294928,    0.583611138666195,    0.412148384620856,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.791791791791792,                    0,                    0,                    0,                    0,                    0,  0.00336873409946484,    0.575344613883153,    0.421286652017383,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.792792792792793,                    0,                    0,                    0,                    0,                    0,    0.002597191786381,    0.566877688499311,    0.430525119714309,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.793793793793794,                    0,                    0,                    0,                    0,                    0,  0.00192584977369766,    0.558210362514667,    0.439863787711635,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.794794794794795,                    0,                    0,                    0,                    0,                    0,  0.00135470806141481,    0.549342635929223,    0.449302656009362,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.795795795795796,                    0,                    0,                    0,                    0,                    0,  0.00088376664953246,    0.540274508742978,    0.458841724607489,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.796796796796797,                    0,                    0,                    0,                    0,                    0, 0.000513025538050569,    0.531005980955931,    0.468480993506018,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.797797797797798,                    0,                    0,                    0,                    0,                    0,  0.00024248472696922,    0.521537052568084,    0.478220462704947,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.798798798798799,                    0,                    0,                    0,                    0,                    0, 7.21442162883679e-05,    0.511867723579436,    0.488060132204276,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.7997997997998,                    0,                    0,                    0,                    0,                    0,  2.0040060080117e-06,    0.501997993989987,    0.498000002004005,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.800800800800801,                    0,                    0,                    0,                    0,                    0,                    0,    0.492024056088121,    0.507943879815751, 3.20640961281517e-05,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.801801801801802,                    0,                    0,                    0,                    0,                    0,                    0,    0.482144306468631,     0.51769336904472, 0.000162324486648808,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.802802802802803,                    0,                    0,                    0,                    0,                    0,                    0,    0.472364757149542,    0.527242457672888, 0.000392785177569951,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.803803803803804,                    0,                    0,                    0,                    0,                    0,                    0,    0.462685408130854,    0.536591145700254,  0.00072344616889159,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.804804804804805,                    0,                    0,                    0,                    0,                    0,                    0,    0.453106259412567,     0.54573943312682,  0.00115430746061373,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.805805805805806,                    0,                    0,                    0,                    0,                    0,                    0,    0.443627310994678,    0.554687319952585,  0.00168536905273642,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.806806806806807,                    0,                    0,                    0,                    0,                    0,                    0,    0.434248562877192,    0.563434806177549,  0.00231663094525956,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.807807807807808,                    0,                    0,                    0,                    0,                    0,                    0,    0.424970015060106,    0.571981891801711,   0.0030480931381832,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.808808808808809,                    0,                    0,                    0,                    0,                    0,                    0,     0.41579166754342,    0.580328576825073,  0.00387975563150733,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.80980980980981,                    0,                    0,                    0,                    0,                    0,                    0,    0.406713520327135,    0.588474861247633,  0.00481161842523195,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.810810810810811,                    0,                    0,                    0,                    0,                    0,                    0,    0.397735573411249,    0.596420745069394,   0.0058436815193572,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.811811811811812,                    0,                    0,                    0,                    0,                    0,                    0,    0.388857826795765,    0.604166228290352,  0.00697594491388283,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.812812812812813,                    0,                    0,                    0,                    0,                    0,                    0,    0.380080280480681,     0.61171131091051,  0.00820840860880896,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.813813813813814,                    0,                    0,                    0,                    0,                    0,                    0,    0.371402934465998,    0.619055992929866,  0.00954107260413558,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.814814814814815,                    0,                    0,                    0,                    0,                    0,                    0,    0.362825788751715,    0.626200274348422,   0.0109739368998627,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.815815815815816,                    0,                    0,                    0,                    0,                    0,                    0,    0.354348843337832,    0.633144155166177,   0.0125070014959905,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.816816816816817,                    0,                    0,                    0,                    0,                    0,                    0,    0.345972098224351,    0.639887635383131,   0.0141402663925186,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.817817817817818,                    0,                    0,                    0,                    0,                    0,                    0,    0.337695553411269,    0.646430714999283,   0.0158737315894472,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.818818818818819,                    0,                    0,                    0,                    0,                    0,                    0,    0.329519208898589,    0.652773394014635,   0.0177073970867763,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.81981981981982,                    0,                    0,                    0,                    0,                    0,                    0,    0.321443064686309,    0.658915672429185,    0.019641262884506,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.820820820820821,                    0,                    0,                    0,                    0,                    0,                    0,    0.313467120774428,    0.664857550242936,   0.0216753289826363,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.821821821821822,                    0,                    0,                    0,                    0,                    0,                    0,    0.305591377162949,    0.670599027455884,   0.0238095953811669,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.822822822822823,                    0,                    0,                    0,                    0,                    0,                    0,     0.29781583385187,    0.676140104068032,    0.026044062080098,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.823823823823824,                    0,                    0,                    0,                    0,                    0,                    0,    0.290140490841192,    0.681480780079378,   0.0283787290794296,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.824824824824825,                    0,                    0,                    0,                    0,                    0,                    0,    0.282565348130914,    0.686621055489924,   0.0308135963791617,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.825825825825826,                    0,                    0,                    0,                    0,                    0,                    0,    0.275090405721036,    0.691560930299669,   0.0333486639792946,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.826826826826827,                    0,                    0,                    0,                    0,                    0,                    0,     0.26771566361156,    0.696300404508613,   0.0359839318798277,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.827827827827828,                    0,                    0,                    0,                    0,                    0,                    0,    0.260441121802483,    0.700839478116755,   0.0387194000807613,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.828828828828829,                    0,                    0,                    0,                    0,                    0,                    0,    0.253266780293808,    0.705178151124097,   0.0415550685820954,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.82982982982983,                    0,                    0,                    0,                    0,                    0,                    0,    0.246192639085533,    0.709316423530637,     0.04449093738383,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.830830830830831,                    0,                    0,                    0,                    0,                    0,                    0,    0.239218698177657,    0.713254295336377,   0.0475270064859654,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.831831831831832,                    0,                    0,                    0,                    0,                    0,                    0,    0.232344957570183,    0.716991766541316,    0.050663275888501,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.832832832832833,                    0,                    0,                    0,                    0,                    0,                    0,    0.225571417263109,    0.720528837145454,   0.0538997455914371,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.833833833833834,                    0,                    0,                    0,                    0,                    0,                    0,    0.218898077256436,     0.72386550714879,   0.0572364155947737,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.834834834834835,                    0,                    0,                    0,                    0,                    0,                    0,    0.212324937550163,    0.727001776551326,   0.0606732858985108,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.835835835835836,                    0,                    0,                    0,                    0,                    0,                    0,     0.20585199814429,    0.729937645353061,   0.0642103565026488,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.836836836836837,                    0,                    0,                    0,                    0,                    0,                    0,    0.199479259038819,    0.732673113553994,   0.0678476274071869,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.837837837837838,                    0,                    0,                    0,                    0,                    0,                    0,    0.193206720233748,    0.735208181154127,   0.0715850986121255,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.838838838838839,                    0,                    0,                    0,                    0,                    0,                    0,    0.187034381729077,    0.737542848153458,   0.0754227701174646,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.83983983983984,                    0,                    0,                    0,                    0,                    0,                    0,    0.180962243524807,    0.739677114551989,   0.0793606419232041,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.840840840840841,                    0,                    0,                    0,                    0,                    0,                    0,    0.174990305620936,    0.741610980349719,   0.0833987140293447,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.841841841841842,                    0,                    0,                    0,                    0,                    0,                    0,    0.169118568017467,    0.743344445546648,   0.0875369864358852,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.842842842842843,                    0,                    0,                    0,                    0,                    0,                    0,    0.163347030714398,    0.744877510142775,   0.0917754591428263,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.843843843843844,                    0,                    0,                    0,                    0,                    0,                    0,     0.15767569371173,    0.746210174138102,   0.0961141321501679,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.844844844844845,                    0,                    0,                    0,                    0,                    0,                    0,    0.152104557009462,    0.747342437532628,     0.10055300545791,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.845845845845846,                    0,                    0,                    0,                    0,                    0,                    0,    0.146633620607595,    0.748274300326352,    0.105092079066053,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.846846846846847,                    0,                    0,                    0,                    0,                    0,                    0,    0.141262884506128,    0.749005762519276,    0.109731352974596,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.847847847847848,                    0,                    0,                    0,                    0,                    0,                    0,    0.135992348705062,    0.749536824111399,     0.11447082718354,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.848848848848849,                    0,                    0,                    0,                    0,                    0,                    0,    0.130822013204396,     0.74986748510272,    0.119310501692884,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.84984984984985,                    0,                    0,                    0,                    0,                    0,                    0,    0.125751878004131,    0.749997745493241,    0.124250376502628,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.850850850850851,                    0,                    0,                    0,                    0,                    0,                    0,    0.120781943104265,    0.749927605282961,    0.129290451612774,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.851851851851852,                    0,                    0,                    0,                    0,                    0,                    0,    0.115912208504801,    0.749657064471879,    0.134430727023319,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.852852852852853,                    0,                    0,                    0,                    0,                    0,                    0,    0.111142674205738,    0.749186123059997,    0.139671202734266,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.853853853853854,                    0,                    0,                    0,                    0,                    0,                    0,    0.106473340207074,    0.748514781047314,    0.145011878745612,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.854854854854855,                    0,                    0,                    0,                    0,                    0,                    0,    0.101904206508812,    0.747643038433829,    0.150452755057359,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.855855855855856,                    0,                    0,                    0,                    0,                    0,                    0,   0.0974352731109488,    0.746570895219544,    0.155993831669507,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.856856856856857,                    0,                    0,                    0,                    0,                    0,                    0,   0.0930665400134871,    0.745298351404458,    0.161635108582055,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.857857857857858,                    0,                    0,                    0,                    0,                    0,                    0,   0.0887980072164258,     0.74382540698857,    0.167376585795004,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.858858858858859,                    0,                    0,                    0,                    0,                    0,                    0,   0.0846296747197651,    0.742152061971882,    0.173218263308353,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.85985985985986,                    0,                    0,                    0,                    0,                    0,                    0,   0.0805615425235049,    0.740278316354393,    0.179160141122103,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.860860860860861,                    0,                    0,                    0,                    0,                    0,                    0,   0.0765936106276447,    0.738204170136102,    0.185202219236253,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.861861861861862,                    0,                    0,                    0,                    0,                    0,                    0,   0.0727258790321854,    0.735929623317011,    0.191344497650804,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.862862862862863,                    0,                    0,                    0,                    0,                    0,                    0,   0.0689583477371267,    0.733454675897118,    0.197586976365755,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.863863863863864,                    0,                    0,                    0,                    0,                    0,                    0,   0.0652910167424685,    0.730779327876425,    0.203929655381106,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.864864864864865,                    0,                    0,                    0,                    0,                    0,                    0,   0.0617238860482103,    0.727903579254931,    0.210372534696859,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.865865865865866,                    0,                    0,                    0,                    0,                    0,                    0,   0.0582569556543531,    0.724827430032635,    0.216915614313012,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.866866866866867,                    0,                    0,                    0,                    0,                    0,                    0,   0.0548902255608963,    0.721550880209539,    0.223558894229565,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.867867867867868,                    0,                    0,                    0,                    0,                    0,                    0,   0.0516236957678401,    0.718073929785642,    0.230302374446518,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.868868868868869,                    0,                    0,                    0,                    0,                    0,                    0,   0.0484573662751843,    0.714396578760943,    0.237146054963872,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.86986986986987,                    0,                    0,                    0,                    0,                    0,                    0,   0.0453912370829287,    0.710518827135444,    0.244089935781628,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.870870870870871,                    0,                    0,                    0,                    0,                    0,                    0,    0.042425308191074,    0.706440674909143,    0.251134016899783,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.871871871871872,                    0,                    0,                    0,                    0,                    0,                    0,   0.0395595795996197,    0.702162122082042,    0.258278298318338,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.872872872872873,                    0,                    0,                    0,                    0,                    0,                    0,    0.036794051308566,     0.69768316865414,    0.265522780037294,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.873873873873874,                    0,                    0,                    0,                    0,                    0,                    0,   0.0341287233179127,    0.693003814625437,    0.272867462056651,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.874874874874875,                    0,                    0,                    0,                    0,                    0,                    0,   0.0315635956276597,    0.688124059995932,    0.280312344376409,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.875875875875876,                    0,                    0,                    0,                    0,                    0,                    0,   0.0290986682378074,    0.683043904765626,    0.287857426996566,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.876876876876877,                    0,                    0,                    0,                    0,                    0,                    0,   0.0267339411483556,     0.67776334893452,    0.295502709917124,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.877877877877878,                    0,                    0,                    0,                    0,                    0,                    0,   0.0244694143593044,    0.672282392502613,    0.303248193138083,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.878878878878879,                    0,                    0,                    0,                    0,                    0,                    0,   0.0223050878706536,    0.666601035469905,    0.311093876659442,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.87987987987988,                    0,                    0,                    0,                    0,                    0,                    0,   0.0202409616824031,    0.660719277836395,    0.319039760481202,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.880880880880881,                    0,                    0,                    0,                    0,                    0,                    0,   0.0182770357945533,    0.654637119602085,    0.327085844603362,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.881881881881882,                    0,                    0,                    0,                    0,                    0,                    0,   0.0164133102071041,    0.648354560766973,    0.335232129025923,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.882882882882883,                    0,                    0,                    0,                    0,                    0,                    0,   0.0146497849200553,    0.641871601331061,    0.343478613748884,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.883883883883884,                    0,                    0,                    0,                    0,                    0,                    0,    0.012986459933407,    0.635188241294348,    0.351825298772245,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.884884884884885,                    0,                    0,                    0,                    0,                    0,                    0,    0.011423335247159,    0.628304480656833,    0.360272184096008,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.885885885885886,                    0,                    0,                    0,                    0,                    0,                    0,  0.00996041086131177,    0.621220319418518,    0.368819269720171,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.886886886886887,                    0,                    0,                    0,                    0,                    0,                    0,  0.00859768677586499,    0.613935757579401,    0.377466555644734,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.887887887887888,                    0,                    0,                    0,                    0,                    0,                    0,  0.00733516299081871,    0.606450795139484,    0.386214041869697,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.888888888888889,                    0,                    0,                    0,                    0,                    0,                    0,  0.00617283950617292,    0.598765432098766,    0.395061728395061,                    0,                    0,                    0,                    0,                    0,                    0,                    0
    0.88988988988989,                    0,                    0,                    0,                    0,                    0,                    0,  0.00511071632192752,    0.590879668457246,    0.404009615220827,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.890890890890891,                    0,                    0,                    0,                    0,                    0,                    0,  0.00414879343808273,    0.582793504214926,    0.413057702346992,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.891891891891892,                    0,                    0,                    0,                    0,                    0,                    0,  0.00328707085463845,    0.574506939371804,    0.422205989773557,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.892892892892893,                    0,                    0,                    0,                    0,                    0,                    0,  0.00252554857159466,    0.566019973927882,    0.431454477500523,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.893893893893894,                    0,                    0,                    0,                    0,                    0,                    0,  0.00186422658895136,    0.557332607883159,     0.44080316552789,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.894894894894895,                    0,                    0,                    0,                    0,                    0,                    0,   0.0013031049067085,    0.548444841237634,    0.450252053855658,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.895895895895896,                    0,                    0,                    0,                    0,                    0,                    0, 0.000842183524866211,    0.539356673991309,    0.459801142483825,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.896896896896897,                    0,                    0,                    0,                    0,                    0,                    0, 0.000481462443424415,    0.530068106144182,    0.469450431412393,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.897897897897898,                    0,                    0,                    0,                    0,                    0,                    0, 0.000220941662383115,    0.520579137696255,    0.479199920641362,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.898898898898899,                    0,                    0,                    0,                    0,                    0,                    0, 6.06211817423112e-05,    0.510889768647527,    0.489049610170731,                    0,                    0,                    0,                    0,                    0,                    0,                    0
     0.8998998998999,                    0,                    0,                    0,                    0,                    0,                    0,  5.0100150200237e-07,    0.500999998997997,    0.498999500000501,                    0,                    0,                    0,                    0,                    0,                    0,                    0
   0.900900900900901,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.491031572112653,    0.508887265644022, 8.11622433244039e-05,                    0,                    0,                    0,                    0,                    0,                    0
   0.901901901901902,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.481161842523204,     0.51847643439235, 0.000361723084445795,                    0,                    0,                    0,                    0,                    0,                    0
   0.902902902902903,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.471392313234156,    0.527765002239476, 0.000842684526368179,                    0,                    0,                    0,                    0,                    0,                    0
   0.903903903903904,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.461722984245507,    0.536752969185401,  0.00152404656909155,                    0,                    0,                    0,                    0,                    0,                    0
   0.904904904904905,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.452153855557259,    0.545440335230125,  0.00240580921261603,                    0,                    0,                    0,                    0,                    0,                    0
   0.905905905905906,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.442684927169412,    0.553827100373647,  0.00348797245694141,                    0,                    0,                    0,                    0,                    0,                    0
   0.906906906906907,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.433316199081965,    0.561913264615967,  0.00477053630206779,                    0,                    0,                    0,                    0,                    0,                    0
   0.907907907907908,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.424047671294919,    0.569698827957086,  0.00625350074799516,                    0,                    0,                    0,                    0,                    0,                    0
   0.908908908908909,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.414879343808273,    0.577183790397003,  0.00793686579472352,                    0,                    0,                    0,                    0,                    0,                    0
    0.90990990990991,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.405811216622027,     0.58436815193572,  0.00982063144225309,                    0,                    0,                    0,                    0,                    0,                    0
   0.910910910910911,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.396843289736183,    0.591251912573234,   0.0119047976905835,                    0,                    0,                    0,                    0,                    0,                    0
   0.911911911911912,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.387975563150739,    0.597835072309546,   0.0141893645397148,                    0,                    0,                    0,                    0,                    0,                    0
   0.912912912912913,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.379208036865695,    0.604117631144658,   0.0166743319896472,                    0,                    0,                    0,                    0,                    0,                    0
   0.913913913913914,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.370540710881052,    0.610099589078568,   0.0193597000403805,                    0,                    0,                    0,                    0,                    0,                    0
   0.914914914914915,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.361973585196808,    0.615780946111276,   0.0222454686919152,                    0,                    0,                    0,                    0,                    0,                    0
   0.915915915915916,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.353506659812966,    0.621161702242783,   0.0253316379442505,                    0,                    0,                    0,                    0,                    0,                    0
   0.916916916916917,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.345139934729525,    0.626241857473089,   0.0286182077973869,                    0,                    0,                    0,                    0,                    0,                    0
   0.917917917917918,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.336873409946483,    0.631021411802192,   0.0321051782513242,                    0,                    0,                    0,                    0,                    0,                    0
   0.918918918918919,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.328707085463843,    0.635500365230095,   0.0357925493060625,                    0,                    0,                    0,                    0,                    0,                    0
    0.91991991991992,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.320640961281602,    0.639678717756796,   0.0396803209616023,                    0,                    0,                    0,                    0,                    0,                    0
   0.920920920920921,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.312675037399762,    0.643556469382295,   0.0437684932179426,                    0,                    0,                    0,                    0,                    0,                    0
   0.921921921921922,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.304809313818323,    0.647133620106593,   0.0480570660750839,                    0,                    0,                    0,                    0,                    0,                    0
   0.922922922922923,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.297043790537284,    0.650410169929689,   0.0525460395330263,                    0,                    0,                    0,                    0,                    0,                    0
   0.923923923923924,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.289378467556646,    0.653386118851584,   0.0572354135917696,                    0,                    0,                    0,                    0,                    0,                    0
   0.924924924924925,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.281813344876408,    0.656061466872278,   0.0621251882513144,                    0,                    0,                    0,                    0,                    0,                    0
   0.925925925925926,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.274348422496571,    0.658436213991769,   0.0672153635116597,                    0,                    0,                    0,                    0,                    0,                    0
   0.926926926926927,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.266983700417134,     0.66051036021006,   0.0725059393728061,                    0,                    0,                    0,                    0,                    0,                    0
   0.927927927927928,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.259719178638098,    0.662283905527149,   0.0779969158347533,                    0,                    0,                    0,                    0,                    0,                    0
   0.928928928928929,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.252554857159462,    0.663756849943036,   0.0836882928975016,                    0,                    0,                    0,                    0,                    0,                    0
    0.92992992992993,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.245490735981226,    0.664929193457722,   0.0895800705610516,                    0,                    0,                    0,                    0,                    0,                    0
   0.930930930930931,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.238526815103392,    0.665800936071206,   0.0956722488254019,                    0,                    0,                    0,                    0,                    0,                    0
   0.931931931931932,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.231663094525958,    0.666372077783489,    0.101964827690553,                    0,                    0,                    0,                    0,                    0,                    0
   0.932932932932933,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.224899574248924,    0.666642618594571,    0.108457807156505,                    0,                    0,                    0,                    0,                    0,                    0
   0.933933933933934,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.21823625427229,     0.66661255850445,    0.115151187223259,                    0,                    0,                    0,                    0,                    0,                    0
   0.934934934934935,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.211673134596057,    0.666281897513129,    0.122044967890814,                    0,                    0,                    0,                    0,                    0,                    0
   0.935935935935936,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.205210215220225,    0.665650635620606,    0.129139149159169,                    0,                    0,                    0,                    0,                    0,                    0
   0.936936936936937,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.198847496144794,    0.664718772826881,    0.136433731028325,                    0,                    0,                    0,                    0,                    0,                    0
   0.937937937937938,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.192584977369762,    0.663486309131955,    0.143928713498283,                    0,                    0,                    0,                    0,                    0,                    0
   0.938938938938939,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.186422658895131,    0.661953244535827,    0.151624096569042,                    0,                    0,                    0,                    0,                    0,                    0
    0.93993993993994,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.180360540720901,    0.660119579038498,    0.159519880240601,                    0,                    0,                    0,                    0,                    0,                    0
   0.940940940940941,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.174398622847071,    0.657985312639967,    0.167616064512961,                    0,                    0,                    0,                    0,                    0,                    0
   0.941941941941942,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.168536905273642,    0.655550445340235,    0.175912649386123,                    0,                    0,                    0,                    0,                    0,                    0
   0.942942942942943,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.162775388000614,    0.652814977139302,    0.184409634860085,                    0,                    0,                    0,                    0,                    0,                    0
   0.943943943943944,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.157114071027985,    0.649778908037166,    0.193107020934849,                    0,                    0,                    0,                    0,                    0,                    0
   0.944944944944945,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.151552954355757,    0.646442238033829,    0.202004807610413,                    0,                    0,                    0,                    0,                    0,                    0
   0.945945945945946,                    0,                    0,                    0,                    0,                    0,                    0,                    0,     0.14609203798393,    0.642804967129291,    0.211102994886779,                    0,                    0,                    0,                    0,                    0,                    0
   0.946946946946947,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.140731321912503,    0.638867095323552,    0.220401582763945,                    0,                    0,                    0,                    0,                    0,                    0
   0.947947947947948,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.135470806141477,    0.634628622616611,    0.229900571241912,                    0,                    0,                    0,                    0,                    0,                    0
   0.948948948948949,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.130310490670851,    0.630089549008468,    0.239599960320681,                    0,                    0,                    0,                    0,                    0,                    0
    0.94994994994995,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.125250375500626,    0.625249874499124,    0.249499750000251,                    0,                    0,                    0,                    0,                    0,                    0
   0.950950950950951,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.120290460630801,    0.620109599088578,    0.259599940280621,                    0,                    0,                    0,                    0,                    0,                    0
   0.951951951951952,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.115430746061377,    0.614668722776831,    0.269900531161792,                    0,                    0,                    0,                    0,                    0,                    0
   0.952952952952953,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.110671231792353,    0.608927245563883,    0.280401522643764,                    0,                    0,                    0,                    0,                    0,                    0
   0.953953953953954,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.106011917823729,    0.602885167449732,    0.291102914726539,                    0,                    0,                    0,                    0,                    0,                    0
   0.954954954954955,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.101452804155507,     0.59654248843438,    0.302004707410113,                    0,                    0,                    0,                    0,                    0,                    0
   0.955955955955956,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0969938907876846,    0.589899208517827,    0.313106900694488,                    0,                    0,                    0,                    0,                    0,                    0
   0.956956956956957,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.092635177720263,    0.582955327700073,    0.324409494579664,                    0,                    0,                    0,                    0,                    0,                    0
   0.957957957957958,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0883766649532418,    0.575710845981117,    0.335912489065641,                    0,                    0,                    0,                    0,                    0,                    0
   0.958958958958959,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0842183524866206,    0.568165763360958,    0.347615884152421,                    0,                    0,                    0,                    0,                    0,                    0
    0.95995995995996,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0801602403204005,    0.560320079839599,        0.35951967984,                    0,                    0,                    0,                    0,                    0,                    0
   0.960960960960961,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0762023284545808,    0.552173795417039,     0.37162387612838,                    0,                    0,                    0,                    0,                    0,                    0
   0.961961961961962,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0723446168891616,    0.543726910093277,    0.383928473017562,                    0,                    0,                    0,                    0,                    0,                    0
   0.962962962962963,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0685871056241429,    0.534979423868313,    0.396433470507544,                    0,                    0,                    0,                    0,                    0,                    0
   0.963963963963964,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0649297946595243,    0.525931336742147,    0.409138868598328,                    0,                    0,                    0,                    0,                    0,                    0
   0.964964964964965,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0613726839953066,    0.516582648714781,    0.422044667289913,                    0,                    0,                    0,                    0,                    0,                    0
   0.965965965965966,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0579157736314894,    0.506933359786213,    0.435150866582298,                    0,                    0,                    0,                    0,                    0,                    0
   0.966966966966967,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0545590635680727,    0.496983469956443,    0.448457466475484,                    0,                    0,                    0,                    0,                    0,                    0
   0.967967967967968,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0513025538050565,    0.486732979225472,    0.461964466969471,                    0,                    0,                    0,                    0,                    0,                    0
   0.968968968968969,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0481462443424405,    0.476181887593299,    0.475671868064261,                    0,                    0,                    0,                    0,                    0,                    0
    0.96996996996997,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0450901351802253,    0.465330195059925,     0.48957966975985,                    0,                    0,                    0,                    0,                    0,                    0
   0.970970970970971,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0421342263184106,    0.454177901625349,     0.50368787205624,                    0,                    0,                    0,                    0,                    0,                    0
   0.971971971971972,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0392785177569964,    0.442725007289572,    0.517996474953431,                    0,                    0,                    0,                    0,                    0,                    0
   0.972972972972973,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0365230094959826,    0.430971512052594,    0.532505478451423,                    0,                    0,                    0,                    0,                    0,                    0
   0.973973973973974,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0338677015353691,    0.418917415914413,    0.547214882550218,                    0,                    0,                    0,                    0,                    0,                    0
   0.974974974974975,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0313125938751564,    0.406562718875031,    0.562124687249812,                    0,                    0,                    0,                    0,                    0,                    0
   0.975975975975976,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0288576865153442,    0.393907420934448,    0.577234892550208,                    0,                    0,                    0,                    0,                    0,                    0
   0.976976976976977,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0265029794559325,    0.380951522092664,    0.592545498451404,                    0,                    0,                    0,                    0,                    0,                    0
   0.977977977977978,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0242484726969213,    0.367695022349678,    0.608056504953401,                    0,                    0,                    0,                    0,                    0,                    0
   0.978978978978979,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0220941662383103,    0.354137921705489,    0.623767912056201,                    0,                    0,                    0,                    0,                    0,                    0
    0.97997997997998,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0200400600801001,      0.3402802201601,      0.6396797197598,                    0,                    0,                    0,                    0,                    0,                    0
   0.980980980980981,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0180861542222904,     0.32612191771351,      0.6557919280642,                    0,                    0,                    0,                    0,                    0,                    0
   0.981981981981982,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0162324486648812,    0.311663014365718,    0.672104536969401,                    0,                    0,                    0,                    0,                    0,                    0
   0.982982982982983,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0144789434078724,    0.296903510116724,    0.688617546475403,                    0,                    0,                    0,                    0,                    0,                    0
   0.983983983983984,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.012825638451264,    0.281843404966528,    0.705330956582208,                    0,                    0,                    0,                    0,                    0,                    0
   0.984984984984985,                    0,                    0,                    0,                    0,                    0,                    0,                    0,   0.0112725337950563,    0.266482698915131,    0.722244767289812,                    0,                    0,                    0,                    0,                    0,                    0
   0.985985985985986,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00981962943924909,    0.250821391962533,    0.739358978598217,                    0,                    0,                    0,                    0,                    0,                    0
   0.986986986986987,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00846692538384236,    0.234859484108734,    0.756673590507424,                    0,                    0,                    0,                    0,                    0,                    0
   0.987987987987988,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00721442162883612,    0.218596975353733,    0.774188603017431,                    0,                    0,                    0,                    0,                    0,                    0
   0.988988988988989,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00606211817423026,    0.202033865697529,    0.791904016128241,                    0,                    0,                    0,                    0,                    0,                    0
    0.98998998998999,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00501001502002503,    0.185170155140125,     0.80981982983985,                    0,                    0,                    0,                    0,                    0,                    0
   0.990990990990991,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00405811216622029,     0.16800584368152,     0.82793604415226,                    0,                    0,                    0,                    0,                    0,                    0
   0.991991991991992,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00320640961281605,    0.150540931321713,    0.846252659065471,                    0,                    0,                    0,                    0,                    0,                    0
   0.992992992992993,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00245490735981223,    0.132775418060703,    0.864769674579485,                    0,                    0,                    0,                    0,                    0,                    0
   0.993993993993994,                    0,                    0,                    0,                    0,                    0,                    0,                    0,    0.001803605407209,    0.114709303898493,    0.883487090694298,                    0,                    0,                    0,                    0,                    0,                    0
   0.994994994994995,                    0,                    0,                    0,                    0,                    0,                    0,                    0,  0.00125250375500626,   0.0963425888350813,    0.902404907409912,                    0,                    0,                    0,                    0,                    0,                    0
   0.995995995995996,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000801602403204013,   0.0776752728704685,    0.921523124726328,                    0,                    0,                    0,                    0,                    0,                    0
   0.996996996996997,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000450901351802266,   0.0587073560046541,    0.940841742643544,                    0,                    0,                    0,                    0,                    0,                    0
   0.997997997997998,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 0.000200400600800992,   0.0394388382376362,    0.960360761161563,                    0,                    0,                    0,                    0,                    0,                    0
   0.998998998998999,                    0,                    0,                    0,                    0,                    0,                    0,                    0, 5.01001502002481e-05,   0.0198697195694188,    0.980080180280381,                    0,                    0,                    0,                    0,                    0,                    0
                   1,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    0,                    1,                    0,                    0,                    0,                    0,                    0,                    0

==> Data/Initialization/THBspline/damage.csv <==
                   0,                    0
   0.001001001001001,                    0
   0.002002002002002,                    0
   0.003003003003003,                    0
   0.004004004004004,                    0
   0.005005005005005,                    0
 0.00600600600600601,                    0
 0.00700700700700701,                    0
 0.00800800800800801,                    0
 0.00900900900900901,                    0
    0.01001001001001,                    0
   0.011011011011011,                    0
   0.012012012012012,                    0
   0.013013013013013,                    0
   0.014014014014014,                    0
   0.015015015015015,                    0
   0.016016016016016,                    0
   0.017017017017017,                    0
   0.018018018018018,                    0
   0.019019019019019,                    0
    0.02002002002002,                    0
   0.021021021021021,                    0
   0.022022022022022,                    0
   0.023023023023023,                    0
   0.024024024024024,                    0
   0.025025025025025,                    0
   0.026026026026026,                    0
   0.027027027027027,                    0
   0.028028028028028,                    0
   0.029029029029029,                    0
    0.03003003003003,                    0
   0.031031031031031,                    0
   0.032032032032032,                    0
   0.033033033033033,                    0
   0.034034034034034,                    0
   0.035035035035035,                    0
   0.036036036036036,                    0
   0.037037037037037,                    0
   0.038038038038038,                    0
   0.039039039039039,                    0
    0.04004004004004,                    0
   0.041041041041041,                    0
   0.042042042042042,                    0
   0.043043043043043,                    0
   0.044044044044044,                    0
   0.045045045045045,                    0
   0.046046046046046,                    0
   0.047047047047047,                    0
   0.048048048048048,                    0
   0.049049049049049,                    0
    0.05005005005005,                    0
  0.0510510510510511,                    0
  0.0520520520520521,                    0
  0.0530530530530531,                    0
  0.0540540540540541,                    0
  0.0550550550550551,                    0
  0.0560560560560561,                    0
  0.0570570570570571,                    0
  0.0580580580580581,                    0
  0.0590590590590591,                    0
  0.0600600600600601,                    0
  0.0610610610610611,                    0
  0.0620620620620621,                    0
  0.0630630630630631,                    0
  0.0640640640640641,                    0
  0.0650650650650651,                    0
  0.0660660660660661,                    0
  0.0670670670670671,                    0
  0.0680680680680681,                    0
  0.0690690690690691,                    0
  0.0700700700700701,                    0
  0.0710710710710711,                    0
  0.0720720720720721,                    0
  0.0730730730730731,                    0
  0.0740740740740741,                    0
  0.0750750750750751,                    0
  0.0760760760760761,                    0
  0.0770770770770771,                    0
  0.0780780780780781,                    0
  0.0790790790790791,                    0
  0.0800800800800801,                    0
  0.0810810810810811,                    0
  0.0820820820820821,                    0
  0.0830830830830831,                    0
  0.0840840840840841,                    0
  0.0850850850850851,                    0
  0.0860860860860861,                    0
  0.0870870870870871,                    0
  0.0880880880880881,                    0
  0.0890890890890891,                    0
  0.0900900900900901,                    0
  0.0910910910910911,                    0
  0.0920920920920921,                    0
  0.0930930930930931,                    0
  0.0940940940940941,                    0
  0.0950950950950951,                    0
  0.0960960960960961,                    0
  0.0970970970970971,                    0
  0.0980980980980981,                    0
  0.0990990990990991,                    0
     0.1001001001001,                    0
   0.101101101101101,                    0
   0.102102102102102,                    0
   0.103103103103103,                    0
   0.104104104104104,                    0
   0.105105105105105,                    0
   0.106106106106106,                    0
   0.107107107107107,                    0
   0.108108108108108,                    0
   0.109109109109109,                    0
    0.11011011011011,                    0
   0.111111111111111,                    0
   0.112112112112112,                    0
   0.113113113113113,                    0
   0.114114114114114,                    0
   0.115115115115115,                    0
   0.116116116116116,                    0
   0.117117117117117,                    0
   0.118118118118118,                    0
   0.119119119119119,                    0
    0.12012012012012,                    0
   0.121121121121121,                    0
   0.122122122122122,                    0
   0.123123123123123,                    0
   0.124124124124124,                    0
   0.125125125125125,                    0
   0.126126126126126,                    0
   0.127127127127127,                    0
   0.128128128128128,                    0
   0.129129129129129,                    0
    0.13013013013013,                    0
   0.131131131131131,                    0
   0.132132132132132,                    0
   0.133133133133133,                    0
   0.134134134134134,                    0
   0.135135135135135,                    0
   0.136136136136136,                    0
   0.137137137137137,                    0
   0.138138138138138,                    0
   0.139139139139139,                    0
    0.14014014014014,                    0
   0.141141141141141,                    0
   0.142142142142142,                    0
   0.143143143143143,                    0
   0.144144144144144,                    0
   0.145145145145145,                    0
   0.146146146146146,                    0
   0.147147147147147,                    0
   0.148148148148148,                    0
   0.149149149149149,                    0
    0.15015015015015,                    0
   0.151151151151151,                    0
   0.152152152152152,                    0
   0.153153153153153,                    0
   0.154154154154154,                    0
   0.155155155155155,                    0
   0.156156156156156,                    0
   0.157157157157157,                    0
   0.158158158158158,                    0
   0.159159159159159,                    0
    0.16016016016016,                    0
   0.161161161161161,                    0
   0.162162162162162,                    0
   0.163163163163163,                    0
   0.164164164164164,                    0
   0.165165165165165,                    0
   0.166166166166166,                    0
   0.167167167167167,                    0
   0.168168168168168,                    0
   0.169169169169169,                    0
    0.17017017017017,                    0
   0.171171171171171,                    0
   0.172172172172172,                    0
   0.173173173173173,                    0
   0.174174174174174,                    0
   0.175175175175175,                    0
   0.176176176176176,                    0
   0.177177177177177,                    0
   0.178178178178178,                    0
   0.179179179179179,                    0
    0.18018018018018,                    0
   0.181181181181181,                    0
   0.182182182182182,                    0
   0.183183183183183,                    0
   0.184184184184184,                    0
   0.185185185185185,                    0
   0.186186186186186,                    0
   0.187187187187187,                    0
   0.188188188188188,                    0
   0.189189189189189,                    0
    0.19019019019019,                    0
   0.191191191191191,                    0
   0.192192192192192,                    0
   0.193193193193193,                    0
   0.194194194194194,                    0
   0.195195195195195,                    0
   0.196196196196196,                    0
   0.197197197197197,                    0
   0.198198198198198,                    0
   0.199199199199199,                    0
     0.2002002002002,                    0
   0.201201201201201,                    0
   0.202202202202202,                    0
   0.203203203203203,                    0
   0.204204204204204,                    0
   0.205205205205205,                    0
   0.206206206206206,                    0
   0.207207207207207,                    0
   0.208208208208208,                    0
   0.209209209209209,                    0
    0.21021021021021,                    0
   0.211211211211211,                    0
   0.212212212212212,                    0
   0.213213213213213,                    0
   0.214214214214214,                    0
   0.215215215215215,                    0
   0.216216216216216,                    0
   0.217217217217217,                    0
   0.218218218218218,                    0
   0.219219219219219,                    0
    0.22022022022022,                    0
   0.221221221221221,                    0
   0.222222222222222,                    0
   0.223223223223223,                    0
   0.224224224224224,                    0
   0.225225225225225,                    0
   0.226226226226226,                    0
   0.227227227227227,                    0
   0.228228228228228,                    0
   0.229229229229229,                    0
    0.23023023023023,                    0
   0.231231231231231,                    0
   0.232232232232232,                    0
   0.233233233233233,                    0
   0.234234234234234,                    0
   0.235235235235235,                    0
   0.236236236236236,                    0
   0.237237237237237,                    0
   0.238238238238238,                    0
   0.239239239239239,                    0
    0.24024024024024,                    0
   0.241241241241241,                    0
   0.242242242242242,                    0
   0.243243243243243,                    0
   0.244244244244244,                    0
   0.245245245245245,                    0
   0.246246246246246,                    0
   0.247247247247247,                    0
   0.248248248248248,                    0
   0.249249249249249,                    0
    0.25025025025025,                    0
   0.251251251251251,                    0
   0.252252252252252,                    0
   0.253253253253253,                    0
   0.254254254254254,                    0
   0.255255255255255,                    0
   0.256256256256256,                    0
   0.257257257257257,                    0
   0.258258258258258,                    0
   0.259259259259259,                    0
    0.26026026026026,                    0
   0.261261261261261,                    0
   0.262262262262262,                    0
   0.263263263263263,                    0
   0.264264264264264,                    0
   0.265265265265265,                    0
   0.266266266266266,                    0
   0.267267267267267,                    0
   0.268268268268268,                    0
   0.269269269269269,                    0
    0.27027027027027,                    0
   0.271271271271271,                    0
   0.272272272272272,                    0
   0.273273273273273,                    0
   0.274274274274274,                    0
   0.275275275275275,                    0
   0.276276276276276,                    0
   0.277277277277277,                    0
   0.278278278278278,                    0
   0.279279279279279,                    0
    0.28028028028028,                    0
   0.281281281281281,                    0
   0.282282282282282,                    0
   0.283283283283283,                    0
   0.284284284284284,                    0
   0.285285285285285,                    0
   0.286286286286286,                    0
   0.287287287287287,                    0
   0.288288288288288,                    0
   0.289289289289289,                    0
    0.29029029029029,                    0
   0.291291291291291,                    0
   0.292292292292292,                    0
   0.293293293293293,                    0
   0.294294294294294,                    0
   0.295295295295295,                    0
   0.296296296296296,                    0
   0.297297297297297,                    0
   0.298298298298298,                    0
   0.299299299299299,                    0
     0.3003003003003, 2.01163057380669e-07
   0.301301301301301,  3.7773951885932e-06
   0.302302302302302, 1.18239174838222e-05
   0.303303303303303, 2.43407299430666e-05
   0.304304304304304,  4.1327832566328e-05
   0.305305305305305, 6.27852253536045e-05
   0.306306306306306, 8.87129083048968e-05
   0.307307307307307, 0.000119110881420207
   0.308308308308308, 0.000153979144699531
   0.309309309309309, 0.000193317698142873
    0.31031031031031,  0.00023712654175023
   0.311311311311311, 0.000285405675521602
   0.312312312312312, 0.000338155099456993
   0.313313313313313, 0.000395374813556397
   0.314314314314314,  0.00045706481781982
   0.315315315315315, 0.000523225112247256
   0.316316316316316, 0.000593855696838708
   0.317317317317317,  0.00066895657159418
   0.318318318318318, 0.000748527736513663
   0.319319319319319, 0.000832569191597168
    0.32032032032032, 0.000921080936844684
   0.321321321321321,  0.00101406297225622
   0.322322322322322,  0.00111151529783177
   0.323323323323323,  0.00121343791357133
   0.324324324324324,  0.00131983081947492
   0.325325325325325,  0.00143069401554251
   0.326326326326326,  0.00154602750177412
   0.327327327327327,  0.00166583127816976
   0.328328328328328,   0.0017901053447294
   0.329329329329329,  0.00191884970145307
    0.33033033033033,  0.00205206434834074
   0.331331331331331,  0.00218974928539243
   0.332332332332332,  0.00233190451260815
   0.333333333333333,  0.00247853002998787
   0.334334334334334,  0.00262962583753162
   0.335335335335335,  0.00278519193523937
   0.336336336336336,  0.00294522832311114
   0.337337337337337,  0.00310973500114694
   0.338338338338338,  0.00327871196934674
   0.339339339339339,  0.00345215922771057
    0.34034034034034,  0.00363007677623841
   0.341341341341341,  0.00381246461493027
   0.342342342342342,  0.00399932274378613
   0.343343343343343,  0.00419065116280602
   0.344344344344344,  0.00438644987198993
   0.345345345345345,  0.00458671887133784
   0.346346346346346,  0.00479145816084978
   0.347347347347347,  0.00500066774052573
   0.348348348348348,  0.00521434761036569
   0.349349349349349,  0.00543249777036968
    0.35035035035035,   0.0056665590669823
   0.351351351351351,  0.00605242073756625
   0.352352352352352,  0.00662954202802235
   0.353353353353353,   0.0073979229383506
   0.354354354354354,  0.00835756346855107
   0.355355355355355,  0.00950846361862366
   0.356356356356356,   0.0108506233885685
   0.357357357357357,   0.0123840427783854
   0.358358358358358,   0.0141087217880745
   0.359359359359359,   0.0160246604176358
    0.36036036036036,   0.0181318586670692
   0.361361361361361,   0.0204303165363749
   0.362362362362362,   0.0229200340255526
   0.363363363363363,   0.0256010111346025
   0.364364364364364,   0.0284732478635248
   0.365365365365365,    0.031536744212319
   0.366366366366366,   0.0347915001809855
   0.367367367367367,   0.0382375157695241
   0.368368368368368,    0.041874790977935
   0.369369369369369,   0.0457033258062179
    0.37037037037037,    0.049723120254373
   0.371371371371371,   0.0539341743224004
   0.372372372372372,   0.0583364880102998
   0.373373373373373,   0.0629300613180716
   0.374374374374374,   0.0677148942457153
   0.375375375375375,   0.0726909867932311
   0.376376376376376,   0.0778583389606194
   0.377377377377377,   0.0832169507478796
   0.378378378378378,   0.0887668221550123
   0.379379379379379,   0.0945079531820168
    0.38038038038038,    0.100440343828893
   0.381381381381381,    0.106563994095643
   0.382382382382382,    0.112878903982264
   0.383383383383383,    0.119385073488757
   0.384384384384384,    0.126082502615123
   0.385385385385385,     0.13297119136136
   0.386386386386386,     0.14005113972747
   0.387387387387387,    0.147322347713452
   0.388388388388388,    0.154784815319306
   0.389389389389389,    0.162438542545033
    0.39039039039039,    0.170283529390631
   0.391391391391391,    0.178319775856102
   0.392392392392392,    0.186547281941444
   0.393393393393393,     0.19496604764666
   0.394394394394394,    0.203576072971747
   0.395395395395395,    0.212377357916706
   0.396396396396396,    0.221369902481538
   0.397397397397397,    0.230553706666241
   0.398398398398398,    0.239928770470817
   0.399399399399399,    0.249495093895265
     0.4004004004004,    0.259237376169995
   0.401401401401401,    0.269014085176303
   0.402402402402402,     0.27879079418261
   0.403403403403403,    0.288567503188918
   0.404404404404404,    0.298344212195225
   0.405405405405405,    0.308120921201533
   0.406406406406406,     0.31789763020784
   0.407407407407407,    0.327674339214147
   0.408408408408408,    0.337451048220455
   0.409409409409409,    0.347227757226762
    0.41041041041041,     0.35700446623307
   0.411411411411411,    0.366781175239377
   0.412412412412412,    0.376557884245684
   0.413413413413413,    0.386334593251992
   0.414414414414414,    0.396111302258299
   0.415415415415415,    0.405888011264607
   0.416416416416416,    0.415664720270914
   0.417417417417417,    0.425441429277221
   0.418418418418418,    0.435218138283529
   0.419419419419419,    0.444994847289836
    0.42042042042042,    0.454771556296144
   0.421421421421421,    0.464548265302451
   0.422422422422422,    0.474324974308758
   0.423423423423423,    0.484101683315066
   0.424424424424424,    0.493878392321373
   0.425425425425425,    0.503655101327681
   0.426426426426426,    0.513431810333988
   0.427427427427427,    0.523208519340295
   0.428428428428428,    0.532985228346603
   0.429429429429429,     0.54276193735291
    0.43043043043043,    0.552538646359218
   0.431431431431431,    0.562315355365525
   0.432432432432432,    0.572092064371833
   0.433433433433433,     0.58186877337814
   0.434434434434434,    0.591645482384447
   0.435435435435435,    0.601422191390755
   0.436436436436436,    0.611198900397062
   0.437437437437437,     0.62097560940337
   0.438438438438438,    0.630752318409677
   0.439439439439439,    0.640529027415984
    0.44044044044044,    0.650305736422292
   0.441441441441441,    0.660082445428599
   0.442442442442442,    0.669859154434907
   0.443443443443443,    0.679635863441214
   0.444444444444444,    0.689412572447521
   0.445445445445445,    0.699189281453829
   0.446446446446446,    0.708965990460136
   0.447447447447447,    0.718742699466444
   0.448448448448448,    0.728519408472751
   0.449449449449449,    0.738296117479058
    0.45045045045045,    0.748053008831974
   0.451451451451451,    0.757643774423747
   0.452452452452452,    0.767038810105484
   0.453453453453453,    0.776238115877185
   0.454454454454454,    0.785241691738849
   0.455455455455455,    0.794049537690478
   0.456456456456456,     0.80266165373207
   0.457457457457457,    0.811078039863626
   0.458458458458458,    0.819298696085145
   0.459459459459459,    0.827323622396629
    0.46046046046046,    0.835152818798076
   0.461461461461461,    0.842786285289488
   0.462462462462462,    0.850224021870863
   0.463463463463463,    0.857466028542201
   0.464464464464464,    0.864512305303504
   0.465465465465465,     0.87136285215477
   0.466466466466466,    0.878017669096001
   0.467467467467467,    0.884476756127195
   0.468468468468468,    0.890740113248353
   0.469469469469469,    0.896807740459475
    0.47047047047047,     0.90267963776056
   0.471471471471471,    0.908355805151609
   0.472472472472472,    0.913836242632622
   0.473473473473473,      0.9191209502036
   0.474474474474474,     0.92420992786454
   0.475475475475475,    0.929103175615445
   0.476476476476476,    0.933800693456313
   0.477477477477477,    0.938302481387145
   0.478478478478478,    0.942608539407942
   0.479479479479479,    0.946718867518701
    0.48048048048048,    0.950633465719425
   0.481481481481481,    0.954352334010113
   0.482482482482482,    0.957875472390764
   0.483483483483483,    0.961202880861379
   0.484484484484485,    0.964334559421958
   0.485485485485485,    0.967270508072501
   0.486486486486486,    0.970010726813007
   0.487487487487487,    0.972555215643478
   0.488488488488488,    0.974903974563912
    0.48948948948949,     0.97705700357431
    0.49049049049049,    0.979014302674672
   0.491491491491491,    0.980775871864997
   0.492492492492492,    0.982341711145287
   0.493493493493493,     0.98371182051554
   0.494494494494495,    0.984886199975757
   0.495495495495495,    0.985864849525938
   0.496496496496497,    0.986647769166083
   0.497497497497497,    0.987234958896192
   0.498498498498498,    0.987626418716264
     0.4994994994995,      0.9878221486263
   0.500500500500501,      0.9878221486263
   0.501501501501502,    0.987626418716264
   0.502502502502503,    0.987234958896191
   0.503503503503503,    0.986647769166083
   0.504504504504504,    0.985864849525938
   0.505505505505506,    0.984886199975757
   0.506506506506507,     0.98371182051554
   0.507507507507508,    0.982341711145287
   0.508508508508508,    0.980775871864997
   0.509509509509509,    0.979014302674672
   0.510510510510511,     0.97705700357431
   0.511511511511512,    0.974903974563912
   0.512512512512513,    0.972555215643478
   0.513513513513513,    0.970010726813007
   0.514514514514514,    0.967270508072501
   0.515515515515516,    0.964334559421958
   0.516516516516517,    0.961202880861379
   0.517517517517518,    0.957875472390764
   0.518518518518518,    0.954352334010113
   0.519519519519519,    0.950633465719425
   0.520520520520521,    0.946718867518701
   0.521521521521522,    0.942608539407941
   0.522522522522523,    0.938302481387146
   0.523523523523523,    0.933800693456313
   0.524524524524524,    0.929103175615445
   0.525525525525526,     0.92420992786454
   0.526526526526527,    0.919120950203599
   0.527527527527528,    0.913836242632623
   0.528528528528528,    0.908355805151609
   0.529529529529529,     0.90267963776056
   0.530530530530531,    0.896807740459474
   0.531531531531532,    0.890740113248353
   0.532532532532533,    0.884476756127195
   0.533533533533533,    0.878017669096001
   0.534534534534534,    0.871362852154771
   0.535535535535536,    0.864512305303504
   0.536536536536537,    0.857466028542202
   0.537537537537538,    0.850224021870863
   0.538538538538539,    0.842786285289488
   0.539539539539539,    0.835152818798077
   0.540540540540541,    0.827323622396629
   0.541541541541542,    0.819298696085146
   0.542542542542543,    0.811078039863626
   0.543543543543544,    0.802661653732071
   0.544544544544544,    0.794049537690479
   0.545545545545546,     0.78524169173885
   0.546546546546547,    0.776238115877185
   0.547547547547548,    0.767038810105485
   0.548548548548549,    0.757643774423748
    0.54954954954955,    0.748053008831975
   0.550550550550551,    0.738296117479059
   0.551551551551552,    0.728519408472751
   0.552552552552553,    0.718742699466444
   0.553553553553554,    0.708965990460137
   0.554554554554555,    0.699189281453829
   0.555555555555556,    0.689412572447522
   0.556556556556557,    0.679635863441215
   0.557557557557558,    0.669859154434907
   0.558558558558559,      0.6600824454286
    0.55955955955956,    0.650305736422292
   0.560560560560561,    0.640529027415985
   0.561561561561562,    0.630752318409677
   0.562562562562563,     0.62097560940337
   0.563563563563564,    0.611198900397063
   0.564564564564565,    0.601422191390755
   0.565565565565566,    0.591645482384448
   0.566566566566567,    0.581868773378141
   0.567567567567568,    0.572092064371833
   0.568568568568569,    0.562315355365526
    0.56956956956957,    0.552538646359218
   0.570570570570571,    0.542761937352911
   0.571571571571572,    0.532985228346604
   0.572572572572573,    0.523208519340297
   0.573573573573574,    0.513431810333989
   0.574574574574575,    0.503655101327681
   0.575575575575576,    0.493878392321374
   0.576576576576577,    0.484101683315067
   0.577577577577578,     0.47432497430876
   0.578578578578579,    0.464548265302452
    0.57957957957958,    0.454771556296144
   0.580580580580581,    0.444994847289837
   0.581581581581582,     0.43521813828353
   0.582582582582583,    0.425441429277223
   0.583583583583584,    0.415664720270915
   0.584584584584585,    0.405888011264607
   0.585585585585586,      0.3961113022583
   0.586586586586587,    0.386334593251993
   0.587587587587588,    0.376557884245686
   0.588588588588589,    0.366781175239379
    0.58958958958959,     0.35700446623307
   0.590590590590591,    0.347227757226763
   0.591591591591592,    0.337451048220456
   0.592592592592593,    0.327674339214149
   0.593593593593594,    0.317897630207842
   0.594594594594595,    0.308120921201533
   0.595595595595596,    0.298344212195226
   0.596596596596597,    0.288567503188919
   0.597597597597598,    0.278790794182612
   0.598598598598599,    0.269014085176305
     0.5995995995996,    0.259237376169996
   0.600600600600601,    0.249495093895266
   0.601601601601602,    0.239928770470818
   0.602602602602603,    0.230553706666243
   0.603603603603604,    0.221369902481539
   0.604604604604605,    0.212377357916707
   0.605605605605606,    0.203576072971748
   0.606606606606607,    0.194966047646661
   0.607607607607608,    0.186547281941446
   0.608608608608609,    0.178319775856102
    0.60960960960961,    0.170283529390632
   0.610610610610611,    0.162438542545034
   0.611611611611612,    0.154784815319307
   0.612612612612613,    0.147322347713453
   0.613613613613614,    0.140051139727471
   0.614614614614615,    0.132971191361361
   0.615615615615616,    0.126082502615123
   0.616616616616617,    0.119385073488758
   0.617617617617618,    0.112878903982265
   0.618618618618619,    0.106563994095643
    0.61961961961962,    0.100440343828894
   0.620620620620621,   0.0945079531820176
   0.621621621621622,   0.0887668221550131
   0.622622622622623,   0.0832169507478807
   0.623623623623624,   0.0778583389606199
   0.624624624624625,   0.0726909867932318
   0.625625625625626,   0.0677148942457159
   0.626626626626627,   0.0629300613180722
   0.627627627627628,   0.0583364880103007
   0.628628628628629,   0.0539341743224008
    0.62962962962963,   0.0497231202543735
   0.630630630630631,   0.0457033258062185
   0.631631631631632,   0.0418747909779356
   0.632632632632633,   0.0382375157695248
   0.633633633633634,   0.0347915001809859
   0.634634634634635,   0.0315367442123195
   0.635635635635636,   0.0284732478635252
   0.636636636636637,   0.0256010111346031
   0.637637637637638,   0.0229200340255532
   0.638638638638639,   0.0204303165363751
    0.63963963963964,   0.0181318586670696
   0.640640640640641,   0.0160246604176361
   0.641641641641642,   0.0141087217880749
   0.642642642642643,   0.0123840427783857
   0.643643643643644,   0.0108506233885686
   0.644644644644645,  0.00950846361862385
   0.645645645645646,  0.00835756346855124
   0.646646646646647,  0.00739792293835078
   0.647647647647648,  0.00662954202802248
   0.648648648648649,  0.00605242073756629
    0.64964964964965,  0.00566655906698234
   0.650650650650651,  0.00543249777036971
   0.651651651651652,  0.00521434761036573
   0.652652652652653,  0.00500066774052577
   0.653653653653654,   0.0047914581608498
   0.654654654654655,  0.00458671887133787
   0.655655655655656,  0.00438644987198995
   0.656656656656657,  0.00419065116280605
   0.657657657657658,  0.00399932274378617
   0.658658658658659,  0.00381246461493028
    0.65965965965966,  0.00363007677623843
   0.660660660660661,  0.00345215922771059
   0.661661661661662,  0.00327871196934678
   0.662662662662663,  0.00310973500114697
   0.663663663663664,  0.00294522832311117
   0.664664664664665,  0.00278519193523939
   0.665665665665666,  0.00262962583753164
   0.666666666666667,   0.0024785300299879
   0.667667667667668,  0.00233190451260818
   0.668668668668669,  0.00218974928539245
    0.66966966966967,  0.00205206434834076
   0.670670670670671,  0.00191884970145308
   0.671671671671672,  0.00179010534472942
   0.672672672672673,  0.00166583127816978
   0.673673673673674,  0.00154602750177414
   0.674674674674675,  0.00143069401554253
   0.675675675675676,  0.00131983081947493
   0.676676676676677,  0.00121343791357135
   0.677677677677678,  0.00111151529783177
   0.678678678678679,  0.00101406297225623
    0.67967967967968, 0.000921080936844694
   0.680680680680681, 0.000832569191597178
   0.681681681681682, 0.000748527736513678
   0.682682682682683, 0.000668956571594185
   0.683683683683684, 0.000593855696838716
   0.684684684684685, 0.000523225112247264
   0.685685685685686, 0.000457064817819827
   0.686686686686687, 0.000395374813556407
   0.687687687687688, 0.000338155099456996
   0.688688688688689, 0.000285405675521608
    0.68968968968969, 0.000237126541750235
   0.690690690690691, 0.000193317698142878
   0.691691691691692, 0.000153979144699537
   0.692692692692693, 0.000119110881420209
   0.693693693693694,    8.87129083049e-05
   0.694694694694695, 6.27852253536072e-05
   0.695695695695696, 4.13278325663302e-05
   0.696696696696697, 2.43407299430691e-05
   0.697697697697698, 1.18239174838227e-05
   0.698698698698699, 3.77739518859385e-06
     0.6996996996997, 2.01163057380818e-07
   0.700700700700701,                    0
   0.701701701701702,                    0
   0.702702702702703,                    0
   0.703703703703704,                    0
   0.704704704704705,                    0
   0.705705705705706,                    0
   0.706706706706707,                    0
   0.707707707707708,                    0
   0.708708708708709,                    0
    0.70970970970971,                    0
   0.710710710710711,                    0
   0.711711711711712,                    0
   0.712712712712713,                    0
   0.713713713713714,                    0
   0.714714714714715,                    0
   0.715715715715716,                    0
   0.716716716716717,                    0
   0.717717717717718,                    0
   0.718718718718719,                    0
    0.71971971971972,                    0
   0.720720720720721,                    0
   0.721721721721722,                    0
   0.722722722722723,                    0
   0.723723723723724,                    0
   0.724724724724725,                    0
   0.725725725725726,                    0
   0.726726726726727,                    0
   0.727727727727728,                    0
   0.728728728728729,                    0
    0.72972972972973,                    0
   0.730730730730731,                    0
   0.731731731731732,                    0
   0.732732732732733,                    0
   0.733733733733734,                    0
   0.734734734734735,                    0
   0.735735735735736,                    0
   0.736736736736737,                    0
   0.737737737737738,                    0
   0.738738738738739,                    0
    0.73973973973974,                    0
   0.740740740740741,                    0
   0.741741741741742,                    0
   0.742742742742743,                    0
   0.743743743743744,                    0
   0.744744744744745,                    0
   0.745745745745746,                    0
   0.746746746746747,                    0
   0.747747747747748,                    0
   0.748748748748749,                    0
    0.74974974974975,                    0
   0.750750750750751,                    0
   0.751751751751752,                    0
   0.752752752752753,                    0
   0.753753753753754,                    0
   0.754754754754755,                    0
   0.755755755755756,                    0
   0.756756756756757,                    0
   0.757757757757758,                    0
   0.758758758758759,                    0
    0.75975975975976,                    0
   0.760760760760761,                    0
   0.761761761761762,                    0
   0.762762762762763,                    0
   0.763763763763764,                    0
   0.764764764764765,                    0
   0.765765765765766,                    0
   0.766766766766767,                    0
   0.767767767767768,                    0
   0.768768768768769,                    0
    0.76976976976977,                    0
   0.770770770770771,                    0
   0.771771771771772,                    0
   0.772772772772773,                    0
   0.773773773773774,                    0
   0.774774774774775,                    0
   0.775775775775776,                    0
   0.776776776776777,                    0
   0.777777777777778,                    0
   0.778778778778779,                    0
    0.77977977977978,                    0
   0.780780780780781,                    0
   0.781781781781782,                    0
   0.782782782782783,                    0
   0.783783783783784,                    0
   0.784784784784785,                    0
   0.785785785785786,                    0
   0.786786786786787,                    0
   0.787787787787788,                    0
   0.788788788788789,                    0
    0.78978978978979,                    0
   0.790790790790791,                    0
   0.791791791791792,                    0
   0.792792792792793,                    0
   0.793793793793794,                    0
   0.794794794794795,                    0
   0.795795795795796,                    0
   0.796796796796797,                    0
   0.797797797797798,                    0
   0.798798798798799,                    0
     0.7997997997998,                    0
   0.800800800800801,                    0
   0.801801801801802,                    0
   0.802802802802803,                    0
   0.803803803803804,                    0
   0.804804804804805,                    0
   0.805805805805806,                    0
   0.806806806806807,                    0
   0.807807807807808,                    0
   0.808808808808809,                    0
    0.80980980980981,                    0
   0.810810810810811,                    0
   0.811811811811812,                    0
   0.812812812812813,                    0
   0.813813813813814,                    0
   0.814814814814815,                    0
   0.815815815815816,                    0
   0.816816816816817,                    0
   0.817817817817818,                    0
   0.818818818818819,                    0
    0.81981981981982,                    0
   0.820820820820821,                    0
   0.821821821821822,                    0
   0.822822822822823,                    0
   0.823823823823824,                    0
   0.824824824824825,                    0
   0.825825825825826,                    0
   0.826826826826827,                    0
   0.827827827827828,                    0
   0.828828828828829,                    0
    0.82982982982983,                    0
   0.830830830830831,                    0
   0.831831831831832,                    0
   0.832832832832833,                    0
   0.833833833833834,                    0
   0.834834834834835,                    0
   0.835835835835836,                    0
   0.836836836836837,                    0
   0.837837837837838,                    0
   0.838838838838839,                    0
    0.83983983983984,                    0
   0.840840840840841,                    0
   0.841841841841842,                    0
   0.842842842842843,                    0
   0.843843843843844,                    0
   0.844844844844845,                    0
   0.845845845845846,                    0
   0.846846846846847,                    0
   0.847847847847848,                    0
   0.848848848848849,                    0
    0.84984984984985,                    0
   0.850850850850851,                    0
   0.851851851851852,                    0
   0.852852852852853,                    0
   0.853853853853854,                    0
   0.854854854854855,                    0
   0.855855855855856,                    0
   0.856856856856857,                    0
   0.857857857857858,                    0
   0.858858858858859,                    0
    0.85985985985986,                    0
   0.860860860860861,                    0
   0.861861861861862,                    0
   0.862862862862863,                    0
   0.863863863863864,                    0
   0.864864864864865,                    0
   0.865865865865866,                    0
   0.866866866866867,                    0
   0.867867867867868,                    0
   0.868868868868869,                    0
    0.86986986986987,                    0
   0.870870870870871,                    0
   0.871871871871872,                    0
   0.872872872872873,                    0
   0.873873873873874,                    0
   0.874874874874875,                    0
   0.875875875875876,                    0
   0.876876876876877,                    0
   0.877877877877878,                    0
   0.878878878878879,                    0
    0.87987987987988,                    0
   0.880880880880881,                    0
   0.881881881881882,                    0
   0.882882882882883,                    0
   0.883883883883884,                    0
   0.884884884884885,                    0
   0.885885885885886,                    0
   0.886886886886887,                    0
   0.887887887887888,                    0
   0.888888888888889,                    0
    0.88988988988989,                    0
   0.890890890890891,                    0
   0.891891891891892,                    0
   0.892892892892893,                    0
   0.893893893893894,                    0
   0.894894894894895,                    0
   0.895895895895896,                    0
   0.896896896896897,                    0
   0.897897897897898,                    0
   0.898898898898899,                    0
     0.8998998998999,                    0
   0.900900900900901,                    0
   0.901901901901902,                    0
   0.902902902902903,                    0
   0.903903903903904,                    0
   0.904904904904905,                    0
   0.905905905905906,                    0
   0.906906906906907,                    0
   0.907907907907908,                    0
   0.908908908908909,                    0
    0.90990990990991,                    0
   0.910910910910911,                    0
   0.911911911911912,                    0
   0.912912912912913,                    0
   0.913913913913914,                    0
   0.914914914914915,                    0
   0.915915915915916,                    0
   0.916916916916917,                    0
   0.917917917917918,                    0
   0.918918918918919,                    0
    0.91991991991992,                    0
   0.920920920920921,                    0
   0.921921921921922,                    0
   0.922922922922923,                    0
   0.923923923923924,                    0
   0.924924924924925,                    0
   0.925925925925926,                    0
   0.926926926926927,                    0
   0.927927927927928,                    0
   0.928928928928929,                    0
    0.92992992992993,                    0
   0.930930930930931,                    0
   0.931931931931932,                    0
   0.932932932932933,                    0
   0.933933933933934,                    0
   0.934934934934935,                    0
   0.935935935935936,                    0
   0.936936936936937,                    0
   0.937937937937938,                    0
   0.938938938938939,                    0
    0.93993993993994,                    0
   0.940940940940941,                    0
   0.941941941941942,                    0
   0.942942942942943,                    0
   0.943943943943944,                    0
   0.944944944944945,                    0
   0.945945945945946,                    0
   0.946946946946947,                    0
   0.947947947947948,                    0
   0.948948948948949,                    0
    0.94994994994995,                    0
   0.950950950950951,                    0
   0.951951951951952,                    0
   0.952952952952953,                    0
   0.953953953953954,                    0
   0.954954954954955,                    0
   0.955955955955956,                    0
   0.956956956956957,                    0
   0.957957957957958,                    0
   0.958958958958959,                    0
    0.95995995995996,                    0
   0.960960960960961,                    0
   0.961961961961962,                    0
   0.962962962962963,                    0
   0.963963963963964,                    0
   0.964964964964965,                    0
   0.965965965965966,                    0
   0.966966966966967,                    0
   0.967967967967968,                    0
   0.968968968968969,                    0
    0.96996996996997,                    0
   0.970970970970971,                    0
   0.971971971971972,                    0
   0.972972972972973,                    0
   0.973973973973974,                    0
   0.974974974974975,                    0
   0.975975975975976,                    0
   0.976976976976977,                    0
   0.977977977977978,                    0
   0.978978978978979,                    0
    0.97997997997998,                    0
   0.980980980980981,                    0
   0.981981981981982,                    0
   0.982982982982983,                    0
   0.983983983983984,                    0
   0.984984984984985,                    0
   0.985985985985986,                    0
   0.986986986986987,                    0
   0.987987987987988,                    0
   0.988988988988989,                    0
    0.98998998998999,                    0
   0.990990990990991,                    0
   0.991991991991992,                    0
   0.992992992992993,                    0
   0.993993993993994,                    0
   0.994994994994995,                    0
   0.995995995995996,                    0
   0.996996996996997,                    0
   0.997997997997998,                    0
   0.998998998998999,                    0
                   1,                    0

==> Data/Initialization/THBspline/solution.csv <==
                  0,                   0
  0.001001001001001,                   0
  0.002002002002002,                   0
  0.003003003003003,                   0
  0.004004004004004,                   0
  0.005005005005005,                   0
0.00600600600600601,                   0
0.00700700700700701,                   0
0.00800800800800801,                   0
0.00900900900900901,                   0
   0.01001001001001,                   0
  0.011011011011011,                   0
  0.012012012012012,                   0
  0.013013013013013,                   0
  0.014014014014014,                   0
  0.015015015015015,                   0
  0.016016016016016,                   0
  0.017017017017017,                   0
  0.018018018018018,                   0
  0.019019019019019,                   0
   0.02002002002002,                   0
  0.021021021021021,                   0
  0.022022022022022,                   0
  0.023023023023023,                   0
  0.024024024024024,                   0
  0.025025025025025,                   0
  0.026026026026026,                   0
  0.027027027027027,                   0
  0.028028028028028,                   0
  0.029029029029029,                   0
   0.03003003003003,                   0
  0.031031031031031,                   0
  0.032032032032032,                   0
  0.033033033033033,                   0
  0.034034034034034,                   0
  0.035035035035035,                   0
  0.036036036036036,                   0
  0.037037037037037,                   0
  0.038038038038038,                   0
  0.039039039039039,                   0
   0.04004004004004,                   0
  0.041041041041041,                   0
  0.042042042042042,                   0
  0.043043043043043,                   0
  0.044044044044044,                   0
  0.045045045045045,                   0
  0.046046046046046,                   0
  0.047047047047047,                   0
  0.048048048048048,                   0
  0.049049049049049,                   0
   0.05005005005005,                   0
 0.0510510510510511,                   0
 0.0520520520520521,                   0
 0.0530530530530531,                   0
 0.0540540540540541,                   0
 0.0550550550550551,                   0
 0.0560560560560561,                   0
 0.0570570570570571,                   0
 0.0580580580580581,                   0
 0.0590590590590591,                   0
 0.0600600600600601,                   0
 0.0610610610610611,                   0
 0.0620620620620621,                   0
 0.0630630630630631,                   0
 0.0640640640640641,                   0
 0.0650650650650651,                   0
 0.0660660660660661,                   0
 0.0670670670670671,                   0
 0.0680680680680681,                   0
 0.0690690690690691,                   0
 0.0700700700700701,                   0
 0.0710710710710711,                   0
 0.0720720720720721,                   0
 0.0730730730730731,                   0
 0.0740740740740741,                   0
 0.0750750750750751,                   0
 0.0760760760760761,                   0
 0.0770770770770771,                   0
 0.0780780780780781,                   0
 0.0790790790790791,                   0
 0.0800800800800801,                   0
 0.0810810810810811,                   0
 0.0820820820820821,                   0
 0.0830830830830831,                   0
 0.0840840840840841,                   0
 0.0850850850850851,                   0
 0.0860860860860861,                   0
 0.0870870870870871,                   0
 0.0880880880880881,                   0
 0.0890890890890891,                   0
 0.0900900900900901,                   0
 0.0910910910910911,                   0
 0.0920920920920921,                   0
 0.0930930930930931,                   0
 0.0940940940940941,                   0
 0.0950950950950951,                   0
 0.0960960960960961,                   0
 0.0970970970970971,                   0
 0.0980980980980981,                   0
 0.0990990990990991,                   0
    0.1001001001001,                   0
  0.101101101101101,                   0
  0.102102102102102,                   0
  0.103103103103103,                   0
  0.104104104104104,                   0
  0.105105105105105,                   0
  0.106106106106106,                   0
  0.107107107107107,                   0
  0.108108108108108,                   0
  0.109109109109109,                   0
   0.11011011011011,                   0
  0.111111111111111,                   0
  0.112112112112112,                   0
  0.113113113113113,                   0
  0.114114114114114,                   0
  0.115115115115115,                   0
  0.116116116116116,                   0
  0.117117117117117,                   0
  0.118118118118118,                   0
  0.119119119119119,                   0
   0.12012012012012,                   0
  0.121121121121121,                   0
  0.122122122122122,                   0
  0.123123123123123,                   0
  0.124124124124124,                   0
  0.125125125125125,                   0
  0.126126126126126,                   0
  0.127127127127127,                   0
  0.128128128128128,                   0
  0.129129129129129,                   0
   0.13013013013013,                   0
  0.131131131131131,                   0
  0.132132132132132,                   0
  0.133133133133133,                   0
  0.134134134134134,                   0
  0.135135135135135,                   0
  0.136136136136136,                   0
  0.137137137137137,                   0
  0.138138138138138,                   0
  0.139139139139139,                   0
   0.14014014014014,                   0
  0.141141141141141,                   0
  0.142142142142142,                   0
  0.143143143143143,                   0
  0.144144144144144,                   0
  0.145145145145145,                   0
  0.146146146146146,                   0
  0.147147147147147,                   0
  0.148148148148148,                   0
  0.149149149149149,                   0
   0.15015015015015,                   0
  0.151151151151151,                   0
  0.152152152152152,                   0
  0.153153153153153,                   0
  0.154154154154154,                   0
  0.155155155155155,                   0
  0.156156156156156,                   0
  0.157157157157157,                   0
  0.158158158158158,                   0
  0.159159159159159,                   0
   0.16016016016016,                   0
  0.161161161161161,                   0
  0.162162162162162,                   0
  0.163163163163163,                   0
  0.164164164164164,                   0
  0.165165165165165,                   0
  0.166166166166166,                   0
  0.167167167167167,                   0
  0.168168168168168,                   0
  0.169169169169169,                   0
   0.17017017017017,                   0
  0.171171171171171,                   0
  0.172172172172172,                   0
  0.173173173173173,                   0
  0.174174174174174,                   0
  0.175175175175175,                   0
  0.176176176176176,                   0
  0.177177177177177,                   0
  0.178178178178178,                   0
  0.179179179179179,                   0
   0.18018018018018,                   0
  0.181181181181181,                   0
  0.182182182182182,                   0
  0.183183183183183,                   0
  0.184184184184184,                   0
  0.185185185185185,                   0
  0.186186186186186,                   0
  0.187187187187187,                   0
  0.188188188188188,                   0
  0.189189189189189,                   0
   0.19019019019019,                   0
  0.191191191191191,                   0
  0.192192192192192,                   0
  0.193193193193193,                   0
  0.194194194194194,                   0
  0.195195195195195,                   0
  0.196196196196196,                   0
  0.197197197197197,                   0
  0.198198198198198,                   0
  0.199199199199199,                   0
    0.2002002002002,                   0
  0.201201201201201,                   0
  0.202202202202202,                   0
  0.203203203203203,                   0
  0.204204204204204,                   0
  0.205205205205205,                   0
  0.206206206206206,                   0
  0.207207207207207,                   0
  0.208208208208208,                   0
  0.209209209209209,                   0
   0.21021021021021,                   0
  0.211211211211211,                   0
  0.212212212212212,                   0
  0.213213213213213,                   0
  0.214214214214214,                   0
  0.215215215215215,                   0
  0.216216216216216,                   0
  0.217217217217217,                   0
  0.218218218218218,                   0
  0.219219219219219,                   0
   0.22022022022022,                   0
  0.221221221221221,                   0
  0.222222222222222,                   0
  0.223223223223223,                   0
  0.224224224224224,                   0
  0.225225225225225,                   0
  0.226226226226226,                   0
  0.227227227227227,                   0
  0.228228228228228,                   0
  0.229229229229229,                   0
   0.23023023023023,                   0
  0.231231231231231,                   0
  0.232232232232232,                   0
  0.233233233233233,                   0
  0.234234234234234,                   0
  0.235235235235235,                   0
  0.236236236236236,                   0
  0.237237237237237,                   0
  0.238238238238238,                   0
  0.239239239239239,                   0
   0.24024024024024,                   0
  0.241241241241241,                   0
  0.242242242242242,                   0
  0.243243243243243,                   0
  0.244244244244244,                   0
  0.245245245245245,                   0
  0.246246246246246,                   0
  0.247247247247247,                   0
  0.248248248248248,                   0
  0.249249249249249,                   0
   0.25025025025025,                   0
  0.251251251251251,                   0
  0.252252252252252,                   0
  0.253253253253253,                   0
  0.254254254254254,                   0
  0.255255255255255,                   0
  0.256256256256256,                   0
  0.257257257257257,                   0
  0.258258258258258,                   0
  0.259259259259259,                   0
   0.26026026026026,                   0
  0.261261261261261,                   0
  0.262262262262262,                   0
  0.263263263263263,                   0
  0.264264264264264,                   0
  0.265265265265265,                   0
  0.266266266266266,                   0
  0.267267267267267,                   0
  0.268268268268268,                   0
  0.269269269269269,                   0
   0.27027027027027,                   0
  0.271271271271271,                   0
  0.272272272272272,                   0
  0.273273273273273,                   0
  0.274274274274274,                   0
  0.275275275275275,                   0
  0.276276276276276,                   0
  0.277277277277277,                   0
  0.278278278278278,                   0
  0.279279279279279,                   0
   0.28028028028028,                   0
  0.281281281281281,                   0
  0.282282282282282,                   0
  0.283283283283283,                   0
  0.284284284284284,                   0
  0.285285285285285,                   0
  0.286286286286286,                   0
  0.287287287287287,                   0
  0.288288288288288,                   0
  0.289289289289289,                   0
   0.29029029029029,                   0
  0.291291291291291,                   0
  0.292292292292292,                   0
  0.293293293293293,                   0
  0.294294294294294,                   0
  0.295295295295295,                   0
  0.296296296296296,                   0
  0.297297297297297,                   0
  0.298298298298298,                   0
  0.299299299299299,                   0
    0.3003003003003,                   0
  0.301301301301301,                   0
  0.302302302302302,                   0
  0.303303303303303,                   0
  0.304304304304304,                   0
  0.305305305305305,                   0
  0.306306306306306,                   0
  0.307307307307307,                   0
  0.308308308308308,                   0
  0.309309309309309,                   0
   0.31031031031031,                   0
  0.311311311311311,                   0
  0.312312312312312,                   0
  0.313313313313313,                   0
  0.314314314314314,                   0
  0.315315315315315,                   0
  0.316316316316316,                   0
  0.317317317317317,                   0
  0.318318318318318,                   0
  0.319319319319319,                   0
   0.32032032032032,                   0
  0.321321321321321,                   0
  0.322322322322322,                   0
  0.323323323323323,                   0
  0.324324324324324,                   0
  0.325325325325325,                   0
  0.326326326326326,                   0
  0.327327327327327,                   0
  0.328328328328328,                   0
  0.329329329329329,                   0
   0.33033033033033,                   0
  0.331331331331331,                   0
  0.332332332332332,                   0
  0.333333333333333,                   0
  0.334334334334334,                   0
  0.335335335335335,                   0
  0.336336336336336,                   0
  0.337337337337337,                   0
  0.338338338338338,                   0
  0.339339339339339,                   0
   0.34034034034034,                   0
  0.341341341341341,                   0
  0.342342342342342,                   0
  0.343343343343343,                   0
  0.344344344344344,                   0
  0.345345345345345,                   0
  0.346346346346346,                   0
  0.347347347347347,                   0
  0.348348348348348,                   0
  0.349349349349349,                   0
   0.35035035035035,                   0
  0.351351351351351,                   0
  0.352352352352352,                   0
  0.353353353353353,                   0
  0.354354354354354,                   0
  0.355355355355355,                   0
  0.356356356356356,                   0
  0.357357357357357,                   0
  0.358358358358358,                   0
  0.359359359359359,                   0
   0.36036036036036,                   0
  0.361361361361361,                   0
  0.362362362362362,                   0
  0.363363363363363,                   0
  0.364364364364364,                   0
  0.365365365365365,                   0
  0.366366366366366,                   0
  0.367367367367367,                   0
  0.368368368368368,                   0
  0.369369369369369,                   0
   0.37037037037037,                   0
  0.371371371371371,                   0
  0.372372372372372,                   0
  0.373373373373373,                   0
  0.374374374374374,                   0
  0.375375375375375,                   0
  0.376376376376376,                   0
  0.377377377377377,                   0
  0.378378378378378,                   0
  0.379379379379379,                   0
   0.38038038038038,                   0
  0.381381381381381,                   0
  0.382382382382382,                   0
  0.383383383383383,                   0
  0.384384384384384,                   0
  0.385385385385385,                   0
  0.386386386386386,                   0
  0.387387387387387,                   0
  0.388388388388388,                   0
  0.389389389389389,                   0
   0.39039039039039,                   0
  0.391391391391391,                   0
  0.392392392392392,                   0
  0.393393393393393,                   0
  0.394394394394394,                   0
  0.395395395395395,                   0
  0.396396396396396,                   0
  0.397397397397397,                   0
  0.398398398398398,                   0
  0.399399399399399,                   0
    0.4004004004004,                   0
  0.401401401401401,                   0
  0.402402402402402,                   0
  0.403403403403403,                   0
  0.404404404404404,                   0
  0.405405405405405,                   0
  0.406406406406406,                   0
  0.407407407407407,                   0
  0.408408408408408,                   0
  0.409409409409409,                   0
   0.41041041041041,                   0
  0.411411411411411,                   0
  0.412412412412412,                   0
  0.413413413413413,                   0
  0.414414414414414,                   0
  0.415415415415415,                   0
  0.416416416416416,                   0
  0.417417417417417,                   1
  0.418418418418418,                   1
  0.419419419419419,                   1
   0.42042042042042,                   1
  0.421421421421421,                   1
  0.422422422422422,                   1
  0.423423423423423,                   1
  0.424424424424424,                   1
  0.425425425425425,                   1
  0.426426426426426,                   1
  0.427427427427427,                   1
  0.428428428428428,                   1
  0.429429429429429,                   1
   0.43043043043043,                   1
  0.431431431431431,                   1
  0.432432432432432,                   1
  0.433433433433433,                   1
  0.434434434434434,                   1
  0.435435435435435,                   1
  0.436436436436436,                   1
  0.437437437437437,                   1
  0.438438438438438,                   1
  0.439439439439439,                   1
   0.44044044044044,                   1
  0.441441441441441,                   1
  0.442442442442442,                   1
  0.443443443443443,                   1
  0.444444444444444,                   1
  0.445445445445445,                   1
  0.446446446446446,                   1
  0.447447447447447,                   1
  0.448448448448448,                   1
  0.449449449449449,                   1
   0.45045045045045,                   1
  0.451451451451451,                   1
  0.452452452452452,                   1
  0.453453453453453,                   1
  0.454454454454454,                   1
  0.455455455455455,                   1
  0.456456456456456,                   1
  0.457457457457457,                   1
  0.458458458458458,                   1
  0.459459459459459,                   1
   0.46046046046046,                   1
  0.461461461461461,                   1
  0.462462462462462,                   1
  0.463463463463463,                   1
  0.464464464464464,                   1
  0.465465465465465,                   1
  0.466466466466466,                   1
  0.467467467467467,                   1
  0.468468468468468,                   1
  0.469469469469469,                   1
   0.47047047047047,                   1
  0.471471471471471,                   1
  0.472472472472472,                   1
  0.473473473473473,                   1
  0.474474474474474,                   1
  0.475475475475475,                   1
  0.476476476476476,                   1
  0.477477477477477,                   1
  0.478478478478478,                   1
  0.479479479479479,                   1
   0.48048048048048,                   1
  0.481481481481481,                   1
  0.482482482482482,                   1
  0.483483483483483,                   1
  0.484484484484485,                   1
  0.485485485485485,                   1
  0.486486486486486,                   1
  0.487487487487487,                   1
  0.488488488488488,                   1
   0.48948948948949,                   1
   0.49049049049049,                   1
  0.491491491491491,                   1
  0.492492492492492,                   1
  0.493493493493493,                   1
  0.494494494494495,                   1
  0.495495495495495,                   1
  0.496496496496497,                   1
  0.497497497497497,                   1
  0.498498498498498,                   1
    0.4994994994995,                   1
  0.500500500500501,                   1
  0.501501501501502,                   1
  0.502502502502503,                   1
  0.503503503503503,                   1
  0.504504504504504,                   1
  0.505505505505506,                   1
  0.506506506506507,                   1
  0.507507507507508,                   1
  0.508508508508508,                   1
  0.509509509509509,                   1
  0.510510510510511,                   1
  0.511511511511512,                   1
  0.512512512512513,                   1
  0.513513513513513,                   1
  0.514514514514514,                   1
  0.515515515515516,                   1
  0.516516516516517,                   1
  0.517517517517518,                   1
  0.518518518518518,                   1
  0.519519519519519,                   1
  0.520520520520521,                   1
  0.521521521521522,                   1
  0.522522522522523,                   1
  0.523523523523523,                   1
  0.524524524524524,                   1
  0.525525525525526,                   1
  0.526526526526527,                   1
  0.527527527527528,                   1
  0.528528528528528,                   1
  0.529529529529529,                   1
  0.530530530530531,                   1
  0.531531531531532,                   1
  0.532532532532533,                   1
  0.533533533533533,                   1
  0.534534534534534,                   1
  0.535535535535536,                   1
  0.536536536536537,                   1
  0.537537537537538,                   1
  0.538538538538539,                   1
  0.539539539539539,                   1
  0.540540540540541,                   1
  0.541541541541542,                   1
  0.542542542542543,                   1
  0.543543543543544,                   1
  0.544544544544544,                   1
  0.545545545545546,                   1
  0.546546546546547,                   1
  0.547547547547548,                   1
  0.548548548548549,                   1
   0.54954954954955,                   1
  0.550550550550551,                   1
  0.551551551551552,                   1
  0.552552552552553,                   1
  0.553553553553554,                   1
  0.554554554554555,                   1
  0.555555555555556,                   1
  0.556556556556557,                   1
  0.557557557557558,                   1
  0.558558558558559,                   1
   0.55955955955956,                   1
  0.560560560560561,                   1
  0.561561561561562,                   1
  0.562562562562563,                   1
  0.563563563563564,                   1
  0.564564564564565,                   1
  0.565565565565566,                   1
  0.566566566566567,                   1
  0.567567567567568,                   1
  0.568568568568569,                   1
   0.56956956956957,                   1
  0.570570570570571,                   1
  0.571571571571572,                   1
  0.572572572572573,                   1
  0.573573573573574,                   1
  0.574574574574575,                   1
  0.575575575575576,                   1
  0.576576576576577,                   1
  0.577577577577578,                   1
  0.578578578578579,                   1
   0.57957957957958,                   1
  0.580580580580581,                   1
  0.581581581581582,                   1
  0.582582582582583,                   1
  0.583583583583584,                   0
  0.584584584584585,                   0
  0.585585585585586,                   0
  0.586586586586587,                   0
  0.587587587587588,                   0
  0.588588588588589,                   0
   0.58958958958959,                   0
  0.590590590590591,                   0
  0.591591591591592,                   0
  0.592592592592593,                   0
  0.593593593593594,                   0
  0.594594594594595,                   0
  0.595595595595596,                   0
  0.596596596596597,                   0
  0.597597597597598,                   0
  0.598598598598599,                   0
    0.5995995995996,                   0
  0.600600600600601,                   0
  0.601601601601602,                   0
  0.602602602602603,                   0
  0.603603603603604,                   0
  0.604604604604605,                   0
  0.605605605605606,                   0
  0.606606606606607,                   0
  0.607607607607608,                   0
  0.608608608608609,                   0
   0.60960960960961,                   0
  0.610610610610611,                   0
  0.611611611611612,                   0
  0.612612612612613,                   0
  0.613613613613614,                   0
  0.614614614614615,                   0
  0.615615615615616,                   0
  0.616616616616617,                   0
  0.617617617617618,                   0
  0.618618618618619,                   0
   0.61961961961962,                   0
  0.620620620620621,                   0
  0.621621621621622,                   0
  0.622622622622623,                   0
  0.623623623623624,                   0
  0.624624624624625,                   0
  0.625625625625626,                   0
  0.626626626626627,                   0
  0.627627627627628,                   0
  0.628628628628629,                   0
   0.62962962962963,                   0
  0.630630630630631,                   0
  0.631631631631632,                   0
  0.632632632632633,                   0
  0.633633633633634,                   0
  0.634634634634635,                   0
  0.635635635635636,                   0
  0.636636636636637,                   0
  0.637637637637638,                   0
  0.638638638638639,                   0
   0.63963963963964,                   0
  0.640640640640641,                   0
  0.641641641641642,                   0
  0.642642642642643,                   0
  0.643643643643644,                   0
  0.644644644644645,                   0
  0.645645645645646,                   0
  0.646646646646647,                   0
  0.647647647647648,                   0
  0.648648648648649,                   0
   0.64964964964965,                   0
  0.650650650650651,                   0
  0.651651651651652,                   0
  0.652652652652653,                   0
  0.653653653653654,                   0
  0.654654654654655,                   0
  0.655655655655656,                   0
  0.656656656656657,                   0
  0.657657657657658,                   0
  0.658658658658659,                   0
   0.65965965965966,                   0
  0.660660660660661,                   0
  0.661661661661662,                   0
  0.662662662662663,                   0
  0.663663663663664,                   0
  0.664664664664665,                   0
  0.665665665665666,                   0
  0.666666666666667,                   0
  0.667667667667668,                   0
  0.668668668668669,                   0
   0.66966966966967,                   0
  0.670670670670671,                   0
  0.671671671671672,                   0
  0.672672672672673,                   0
  0.673673673673674,                   0
  0.674674674674675,                   0
  0.675675675675676,                   0
  0.676676676676677,                   0
  0.677677677677678,                   0
  0.678678678678679,                   0
   0.67967967967968,                   0
  0.680680680680681,                   0
  0.681681681681682,                   0
  0.682682682682683,                   0
  0.683683683683684,                   0
  0.684684684684685,                   0
  0.685685685685686,                   0
  0.686686686686687,                   0
  0.687687687687688,                   0
  0.688688688688689,                   0
   0.68968968968969,                   0
  0.690690690690691,                   0
  0.691691691691692,                   0
  0.692692692692693,                   0
  0.693693693693694,                   0
  0.694694694694695,                   0
  0.695695695695696,                   0
  0.696696696696697,                   0
  0.697697697697698,                   0
  0.698698698698699,                   0
    0.6996996996997,                   0
  0.700700700700701,                   0
  0.701701701701702,                   0
  0.702702702702703,                   0
  0.703703703703704,                   0
  0.704704704704705,                   0
  0.705705705705706,                   0
  0.706706706706707,                   0
  0.707707707707708,                   0
  0.708708708708709,                   0
   0.70970970970971,                   0
  0.710710710710711,                   0
  0.711711711711712,                   0
  0.712712712712713,                   0
  0.713713713713714,                   0
  0.714714714714715,                   0
  0.715715715715716,                   0
  0.716716716716717,                   0
  0.717717717717718,                   0
  0.718718718718719,                   0
   0.71971971971972,                   0
  0.720720720720721,                   0
  0.721721721721722,                   0
  0.722722722722723,                   0
  0.723723723723724,                   0
  0.724724724724725,                   0
  0.725725725725726,                   0
  0.726726726726727,                   0
  0.727727727727728,                   0
  0.728728728728729,                   0
   0.72972972972973,                   0
  0.730730730730731,                   0
  0.731731731731732,                   0
  0.732732732732733,                   0
  0.733733733733734,                   0
  0.734734734734735,                   0
  0.735735735735736,                   0
  0.736736736736737,                   0
  0.737737737737738,                   0
  0.738738738738739,                   0
   0.73973973973974,                   0
  0.740740740740741,                   0
  0.741741741741742,                   0
  0.742742742742743,                   0
  0.743743743743744,                   0
  0.744744744744745,                   0
  0.745745745745746,                   0
  0.746746746746747,                   0
  0.747747747747748,                   0
  0.748748748748749,                   0
   0.74974974974975,                   0
  0.750750750750751,                   0
  0.751751751751752,                   0
  0.752752752752753,                   0
  0.753753753753754,                   0
  0.754754754754755,                   0
  0.755755755755756,                   0
  0.756756756756757,                   0
  0.757757757757758,                   0
  0.758758758758759,                   0
   0.75975975975976,                   0
  0.760760760760761,                   0
  0.761761761761762,                   0
  0.762762762762763,                   0
  0.763763763763764,                   0
  0.764764764764765,                   0
  0.765765765765766,                   0
  0.766766766766767,                   0
  0.767767767767768,                   0
  0.768768768768769,                   0
   0.76976976976977,                   0
  0.770770770770771,                   0
  0.771771771771772,                   0
  0.772772772772773,                   0
  0.773773773773774,                   0
  0.774774774774775,                   0
  0.775775775775776,                   0
  0.776776776776777,                   0
  0.777777777777778,                   0
  0.778778778778779,                   0
   0.77977977977978,                   0
  0.780780780780781,                   0
  0.781781781781782,                   0
  0.782782782782783,                   0
  0.783783783783784,                   0
  0.784784784784785,                   0
  0.785785785785786,                   0
  0.786786786786787,                   0
  0.787787787787788,                   0
  0.788788788788789,                   0
   0.78978978978979,                   0
  0.790790790790791,                   0
  0.791791791791792,                   0
  0.792792792792793,                   0
  0.793793793793794,                   0
  0.794794794794795,                   0
  0.795795795795796,                   0
  0.796796796796797,                   0
  0.797797797797798,                   0
  0.798798798798799,                   0
    0.7997997997998,                   0
  0.800800800800801,                   0
  0.801801801801802,                   0
  0.802802802802803,                   0
  0.803803803803804,                   0
  0.804804804804805,                   0
  0.805805805805806,                   0
  0.806806806806807,                   0
  0.807807807807808,                   0
  0.808808808808809,                   0
   0.80980980980981,                   0
  0.810810810810811,                   0
  0.811811811811812,                   0
  0.812812812812813,                   0
  0.813813813813814,                   0
  0.814814814814815,                   0
  0.815815815815816,                   0
  0.816816816816817,                   0
  0.817817817817818,                   0
  0.818818818818819,                   0
   0.81981981981982,                   0
  0.820820820820821,                   0
  0.821821821821822,                   0
  0.822822822822823,                   0
  0.823823823823824,                   0
  0.824824824824825,                   0
  0.825825825825826,                   0
  0.826826826826827,                   0
  0.827827827827828,                   0
  0.828828828828829,                   0
   0.82982982982983,                   0
  0.830830830830831,                   0
  0.831831831831832,                   0
  0.832832832832833,                   0
  0.833833833833834,                   0
  0.834834834834835,                   0
  0.835835835835836,                   0
  0.836836836836837,                   0
  0.837837837837838,                   0
  0.838838838838839,                   0
   0.83983983983984,                   0
  0.840840840840841,                   0
  0.841841841841842,                   0
  0.842842842842843,                   0
  0.843843843843844,                   0
  0.844844844844845,                   0
  0.845845845845846,                   0
  0.846846846846847,                   0
  0.847847847847848,                   0
  0.848848848848849,                   0
   0.84984984984985,                   0
  0.850850850850851,                   0
  0.851851851851852,                   0
  0.852852852852853,                   0
  0.853853853853854,                   0
  0.854854854854855,                   0
  0.855855855855856,                   0
  0.856856856856857,                   0
  0.857857857857858,                   0
  0.858858858858859,                   0
   0.85985985985986,                   0
  0.860860860860861,                   0
  0.861861861861862,                   0
  0.862862862862863,                   0
  0.863863863863864,                   0
  0.864864864864865,                   0
  0.865865865865866,                   0
  0.866866866866867,                   0
  0.867867867867868,                   0
  0.868868868868869,                   0
   0.86986986986987,                   0
  0.870870870870871,                   0
  0.871871871871872,                   0
  0.872872872872873,                   0
  0.873873873873874,                   0
  0.874874874874875,                   0
  0.875875875875876,                   0
  0.876876876876877,                   0
  0.877877877877878,                   0
  0.878878878878879,                   0
   0.87987987987988,                   0
  0.880880880880881,                   0
  0.881881881881882,                   0
  0.882882882882883,                   0
  0.883883883883884,                   0
  0.884884884884885,                   0
  0.885885885885886,                   0
  0.886886886886887,                   0
  0.887887887887888,                   0
  0.888888888888889,                   0
   0.88988988988989,                   0
  0.890890890890891,                   0
  0.891891891891892,                   0
  0.892892892892893,                   0
  0.893893893893894,                   0
  0.894894894894895,                   0
  0.895895895895896,                   0
  0.896896896896897,                   0
  0.897897897897898,                   0
  0.898898898898899,                   0
    0.8998998998999,                   0
  0.900900900900901,                   0
  0.901901901901902,                   0
  0.902902902902903,                   0
  0.903903903903904,                   0
  0.904904904904905,                   0
  0.905905905905906,                   0
  0.906906906906907,                   0
  0.907907907907908,                   0
  0.908908908908909,                   0
   0.90990990990991,                   0
  0.910910910910911,                   0
  0.911911911911912,                   0
  0.912912912912913,                   0
  0.913913913913914,                   0
  0.914914914914915,                   0
  0.915915915915916,                   0
  0.916916916916917,                   0
  0.917917917917918,                   0
  0.918918918918919,                   0
   0.91991991991992,                   0
  0.920920920920921,                   0
  0.921921921921922,                   0
  0.922922922922923,                   0
  0.923923923923924,                   0
  0.924924924924925,                   0
  0.925925925925926,                   0
  0.926926926926927,                   0
  0.927927927927928,                   0
  0.928928928928929,                   0
   0.92992992992993,                   0
  0.930930930930931,                   0
  0.931931931931932,                   0
  0.932932932932933,                   0
  0.933933933933934,                   0
  0.934934934934935,                   0
  0.935935935935936,                   0
  0.936936936936937,                   0
  0.937937937937938,                   0
  0.938938938938939,                   0
   0.93993993993994,                   0
  0.940940940940941,                   0
  0.941941941941942,                   0
  0.942942942942943,                   0
  0.943943943943944,                   0
  0.944944944944945,                   0
  0.945945945945946,                   0
  0.946946946946947,                   0
  0.947947947947948,                   0
  0.948948948948949,                   0
   0.94994994994995,                   0
  0.950950950950951,                   0
  0.951951951951952,                   0
  0.952952952952953,                   0
  0.953953953953954,                   0
  0.954954954954955,                   0
  0.955955955955956,                   0
  0.956956956956957,                   0
  0.957957957957958,                   0
  0.958958958958959,                   0
   0.95995995995996,                   0
  0.960960960960961,                   0
  0.961961961961962,                   0
  0.962962962962963,                   0
  0.963963963963964,                   0
  0.964964964964965,                   0
  0.965965965965966,                   0
  0.966966966966967,                   0
  0.967967967967968,                   0
  0.968968968968969,                   0
   0.96996996996997,                   0
  0.970970970970971,                   0
  0.971971971971972,                   0
  0.972972972972973,                   0
  0.973973973973974,                   0
  0.974974974974975,                   0
  0.975975975975976,                   0
  0.976976976976977,                   0
  0.977977977977978,                   0
  0.978978978978979,                   0
   0.97997997997998,                   0
  0.980980980980981,                   0
  0.981981981981982,                   0
  0.982982982982983,                   0
  0.983983983983984,                   0
  0.984984984984985,                   0
  0.985985985985986,                   0
  0.986986986986987,                   0
  0.987987987987988,                   0
  0.988988988988989,                   0
   0.98998998998999,                   0
  0.990990990990991,                   0
  0.991991991991992,                   0
  0.992992992992993,                   0
  0.993993993993994,                   0
  0.994994994994995,                   0
  0.995995995995996,                   0
  0.996996996996997,                   0
  0.997997997997998,                   0
  0.998998998998999,                   0
                  1,                   0

==> Data/Refinement_illustration/Bspline.csv <==
0,1,0,0,0,0,0.0625,0,0.125,0,0.1875,0,0.25,0,0.3125,0,0.375,0,0.4375,0,0.5,0,0.5625,0,0.625,0,0.6875,0,0.75,0,0.8125,0,0.875,0,0.9375,0
0.00128,0.9596,0.00255,0.07913,0.00383,0.00187,0.06633,0.00187,0.12883,0.00187,0.19133,0.00187,0.25383,0.00187,0.31633,0.00187,0.37883,0.00187,0.44133,0.00187,0.50383,0.00187,0.56633,0.00187,0.62883,0.00187,0.69133,0.00187,0.75383,0.00187,0.81633,0.00187,0.87755,0.00083,0.93878,0.00042
0.00255,0.92003,0.0051,0.15327,0.00765,0.0075,0.07015,0.0075,0.13265,0.0075,0.19515,0.0075,0.25765,0.0075,0.32015,0.0075,0.38265,0.0075,0.44515,0.0075,0.50765,0.0075,0.57015,0.0075,0.63265,0.0075,0.69515,0.0075,0.75765,0.0075,0.82015,0.0075,0.8801,0.00333,0.94005,0.00167
0.00383,0.8813,0.00765,0.22241,0.01148,0.01687,0.07398,0.01687,0.13648,0.01687,0.19898,0.01687,0.26148,0.01687,0.32398,0.01687,0.38648,0.01687,0.44898,0.01687,0.51148,0.01687,0.57398,0.01687,0.63648,0.01687,0.69898,0.01687,0.76148,0.01687,0.82398,0.01687,0.88265,0.0075,0.94133,0.00375
0.0051,0.8434,0.0102,0.28655,0.01531,0.02999,0.07781,0.02999,0.14031,0.02999,0.20281,0.02999,0.26531,0.02999,0.32781,0.02999,0.39031,0.02999,0.45281,0.02999,0.51531,0.02999,0.57781,0.02999,0.64031,0.02999,0.70281,0.02999,0.76531,0.02999,0.82781,0.02999,0.8852,0.01333,0.9426,0.00666
0.00638,0.80633,0.01276,0.34569,0.01913,0.04686,0.08163,0.04686,0.14413,0.04686,0.20663,0.04686,0.26913,0.04686,0.33163,0.04686,0.39413,0.04686,0.45663,0.04686,0.51913,0.04686,0.58163,0.04686,0.64413,0.04686,0.70663,0.04686,0.76913,0.04686,0.83163,0.04686,0.88776,0.02082,0.94388,0.01041
0.00765,0.7701,0.01531,0.39983,0.02296,0.06747,0.08546,0.06747,0.14796,0.06747,0.21046,0.06747,0.27296,0.06747,0.33546,0.06747,0.39796,0.06747,0.46046,0.06747,0.52296,0.06747,0.58546,0.06747,0.64796,0.06747,0.71046,0.06747,0.77296,0.06747,0.83546,0.06747,0.89031,0.02999,0.94515,0.01499
0.00893,0.73469,0.01786,0.44898,0.02679,0.09184,0.08929,0.09184,0.15179,0.09184,0.21429,0.09184,0.27679,0.09184,0.33929,0.09184,0.40179,0.09184,0.46429,0.09184,0.52679,0.09184,0.58929,0.09184,0.65179,0.09184,0.71429,0.09184,0.77679,0.09184,0.83929,0.09184,0.89286,0.04082,0.94643,0.02041
0.0102,0.70012,0.02041,0.49313,0.03061,0.11995,0.09311,0.11995,0.15561,0.11995,0.21811,0.11995,0.28061,0.11995,0.34311,0.11995,0.40561,0.11995,0.46811,0.11995,0.53061,0.11995,0.59311,0.11995,0.65561,0.11995,0.71811,0.11995,0.78061,0.11995,0.84311,0.11995,0.89541,0.05331,0.9477,0.02666
0.01148,0.66639,0.02296,0.53228,0.03444,0.15181,0.09694,0.15181,0.15944,0.15181,0.22194,0.15181,0.28444,0.15181,0.34694,0.15181,0.40944,0.15181,0.47194,0.15181,0.53444,0.15181,0.59694,0.15181,0.65944,0.15181,0.72194,0.15181,0.78444,0.15181,0.84694,0.15181,0.89796,0.06747,0.94898,0.03374
0.01276,0.63349,0.02551,0.56643,0.03827,0.18742,0.10077,0.18742,0.16327,0.18742,0.22577,0.18742,0.28827,0.18742,0.35077,0.18742,0.41327,0.18742,0.47577,0.18742,0.53827,0.18742,0.60077,0.18742,0.66327,0.18742,0.72577,0.18742,0.78827,0.18742,0.85077,0.18742,0.90051,0.0833,0.95026,0.04165
0.01403,0.60142,0.02806,0.59559,0.04209,0.22678,0.10459,0.22678,0.16709,0.22678,0.22959,0.22678,0.29209,0.22678,0.35459,0.22678,0.41709,0.22678,0.47959,0.22678,0.54209,0.22678,0.60459,0.22678,0.66709,0.22678,0.72959,0.22678,0.79209,0.22678,0.85459,0.22678,0.90306,0.10079,0.95153,0.0504
0.01531,0.57018,0.03061,0.61974,0.04592,0.26989,0.10842,0.26989,0.17092,0.26989,0.23342,0.26989,0.29592,0.26989,0.35842,0.26989,0.42092,0.26989,0.48342,0.26989,0.54592,0.26989,0.60842,0.26989,0.67092,0.26989,0.73342,0.26989,0.79592,0.26989,0.85842,0.26989,0.90561,0.11995,0.95281,0.05998
0.01658,0.53978,0.03316,0.6389,0.04974,0.31674,0.11224,0.31674,0.17474,0.31674,0.23724,0.31674,0.29974,0.31674,0.36224,0.31674,0.42474,0.31674,0.48724,0.31674,0.54974,0.31674,0.61224,0.31674,0.67474,0.31674,0.73724,0.31674,0.79974,0.31674,0.86224,0.31674,0.90816,0.14077,0.95408,0.07039
0.01786,0.5102,0.03571,0.65306,0.05357,0.36735,0.11607,0.36735,0.17857,0.36735,0.24107,0.36735,0.30357,0.36735,0.36607,0.36735,0.42857,0.36735,0.49107,0.36735,0.55357,0.36735,0.61607,0.36735,0.67857,0.36735,0.74107,0.36735,0.80357,0.36735,0.86607,0.36735,0.91071,0.16327,0.95536,0.08163
0.01913,0.48147,0.03827,0.66222,0.0574,0.4217,0.1199,0.4217,0.1824,0.4217,0.2449,0.4217,0.3074,0.4217,0.3699,0.4217,0.4324,0.4217,0.4949,0.4217,0.5574,0.4217,0.6199,0.4217,0.6824,0.4217,0.7449,0.4217,0.8074,0.4217,0.8699,0.4217,0.91327,0.18742,0.95663,0.09371
0.02041,0.45356,0.04082,0.66639,0.06122,0.4798,0.12372,0.4798,0.18622,0.4798,0.24872,0.4798,0.31122,0.4798,0.37372,0.4798,0.43622,0.4798,0.49872,0.4798,0.56122,0.4798,0.62372,0.4798,0.68622,0.4798,0.74872,0.4798,0.81122,0.4798,0.87372,0.4798,0.91582,0.21324,0.95791,0.10662
0.02168,0.42649,0.04337,0.66556,0.06505,0.53915,0.12755,0.53915,0.19005,0.53915,0.25255,0.53915,0.31505,0.53915,0.37755,0.53915,0.44005,0.53915,0.50255,0.53915,0.56505,0.53915,0.62755,0.53915,0.69005,0.53915,0.75255,0.53915,0.81505,0.53915,0.87755,0.53915,0.91837,0.24073,0.95918,0.12037
0.02296,0.40025,0.04592,0.65973,0.06888,0.59163,0.13138,0.59163,0.19388,0.59163,0.25638,0.59163,0.31888,0.59163,0.38138,0.59163,0.44388,0.59163,0.50638,0.59163,0.56888,0.59163,0.63138,0.59163,0.69388,0.59163,0.75638,0.59163,0.81888,0.59163,0.88138,0.59163,0.92092,0.26989,0.96046,0.13494
0.02423,0.37484,0.04847,0.6489,0.0727,0.63661,0.1352,0.63661,0.1977,0.63661,0.2602,0.63661,0.3227,0.63661,0.3852,0.63661,0.4477,0.63661,0.5102,0.63661,0.5727,0.63661,0.6352,0.63661,0.6977,0.63661,0.7602,0.63661,0.8227,0.63661,0.8852,0.63661,0.92347,0.30071,0.96173,0.15035
0.02551,0.35027,0.05102,0.63307,0.07653,0.67409,0.13903,0.67409,0.20153,0.67409,0.26403,0.67409,0.32653,0.67409,0.38903,0.67409,0.45153,0.67409,0.51403,0.67409,0.57653,0.67409,0.63903,0.67409,0.70153,0.67409,0.76403,0.67409,0.82653,0.67409,0.88903,0.67409,0.92602,0.33319,0.96301,0.1666
0.02679,0.32653,0.05357,0.61224,0.08036,0.70408,0.14286,0.70408,0.20536,0.70408,0.26786,0.70408,0.33036,0.70408,0.39286,0.70408,0.45536,0.70408,0.51786,0.70408,0.58036,0.70408,0.64286,0.70408,0.70536,0.70408,0.76786,0.70408,0.83036,0.70408,0.89286,0.70408,0.92857,0.36735,0.96429,0.18367
0.02806,0.30362,0.05612,0.58642,0.08418,0.72657,0.14668,0.72657,0.20918,0.72657,0.27168,0.72657,0.33418,0.72657,0.39668,0.72657,0.45918,0.72657,0.52168,0.72657,0.58418,0.72657,0.64668,0.72657,0.70918,0.72657,0.77168,0.72657,0.83418,0.72657,0.89668,0.72657,0.93112,0.40317,0.96556,0.20158
0.02934,0.28155,0.05867,0.5556,0.08801,0.74157,0.15051,0.74157,0.21301,0.74157,0.27551,0.74157,0.33801,0.74157,0.40051,0.74157,0.46301,0.74157,0.52551,0.74157,0.58801,0.74157,0.65051,0.74157,0.71301,0.74157,0.77551,0.74157,0.83801,0.74157,0.90051,0.74157,0.93367,0.44065,0.96684,0.22032
0.03061,0.26031,0.06122,0.51978,0.09184,0.74906,0.15434,0.74906,0.21684,0.74906,0.27934,0.74906,0.34184,0.74906,0.40434,0.74906,0.46684,0.74906,0.52934,0.74906,0.59184,0.74906,0.65434,0.74906,0.71684,0.74906,0.77934,0.74906,0.84184,0.74906,0.90434,0.74906,0.93622,0.4798,0.96811,0.2399
0.03189,0.2399,0.06378,0.4798,0.09566,0.74906,0.15816,0.74906,0.22066,0.74906,0.28316,0.74906,0.34566,0.74906,0.40816,0.74906,0.47066,0.74906,0.53316,0.74906,0.59566,0.74906,0.65816,0.74906,0.72066,0.74906,0.78316,0.74906,0.84566,0.74906,0.90816,0.74906,0.93878,0.51978,0.96939,0.26031
0.03316,0.22032,0.06633,0.44065,0.09949,0.74157,0.16199,0.74157,0.22449,0.74157,0.28699,0.74157,0.34949,0.74157,0.41199,0.74157,0.47449,0.74157,0.53699,0.74157,0.59949,0.74157,0.66199,0.74157,0.72449,0.74157,0.78699,0.74157,0.84949,0.74157,0.91199,0.74157,0.94133,0.5556,0.97066,0.28155
0.03444,0.20158,0.06888,0.40317,0.10332,0.72657,0.16582,0.72657,0.22832,0.72657,0.29082,0.72657,0.35332,0.72657,0.41582,0.72657,0.47832,0.72657,0.54082,0.72657,0.60332,0.72657,0.66582,0.72657,0.72832,0.72657,0.79082,0.72657,0.85332,0.72657,0.91582,0.72657,0.94388,0.58642,0.97194,0.30362
0.03571,0.18367,0.07143,0.36735,0.10714,0.70408,0.16964,0.70408,0.23214,0.70408,0.29464,0.70408,0.35714,0.70408,0.41964,0.70408,0.48214,0.70408,0.54464,0.70408,0.60714,0.70408,0.66964,0.70408,0.73214,0.70408,0.79464,0.70408,0.85714,0.70408,0.91964,0.70408,0.94643,0.61224,0.97321,0.32653
0.03699,0.1666,0.07398,0.33319,0.11097,0.67409,0.17347,0.67409,0.23597,0.67409,0.29847,0.67409,0.36097,0.67409,0.42347,0.67409,0.48597,0.67409,0.54847,0.67409,0.61097,0.67409,0.67347,0.67409,0.73597,0.67409,0.79847,0.67409,0.86097,0.67409,0.92347,0.67409,0.94898,0.63307,0.97449,0.35027
0.03827,0.15035,0.07653,0.30071,0.1148,0.63661,0.1773,0.63661,0.2398,0.63661,0.3023,0.63661,0.3648,0.63661,0.4273,0.63661,0.4898,0.63661,0.5523,0.63661,0.6148,0.63661,0.6773,0.63661,0.7398,0.63661,0.8023,0.63661,0.8648,0.63661,0.9273,0.63661,0.95153,0.6489,0.97577,0.37484
0.03954,0.13494,0.07908,0.26989,0.11862,0.59163,0.18112,0.59163,0.24362,0.59163,0.30612,0.59163,0.36862,0.59163,0.43112,0.59163,0.49362,0.59163,0.55612,0.59163,0.61862,0.59163,0.68112,0.59163,0.74362,0.59163,0.80612,0.59163,0.86862,0.59163,0.93112,0.59163,0.95408,0.65973,0.97704,0.40025
0.04082,0.12037,0.08163,0.24073,0.12245,0.53915,0.18495,0.53915,0.24745,0.53915,0.30995,0.53915,0.37245,0.53915,0.43495,0.53915,0.49745,0.53915,0.55995,0.53915,0.62245,0.53915,0.68495,0.53915,0.74745,0.53915,0.80995,0.53915,0.87245,0.53915,0.93495,0.53915,0.95663,0.66556,0.97832,0.42649
0.04209,0.10662,0.08418,0.21324,0.12628,0.4798,0.18878,0.4798,0.25128,0.4798,0.31378,0.4798,0.37628,0.4798,0.43878,0.4798,0.50128,0.4798,0.56378,0.4798,0.62628,0.4798,0.68878,0.4798,0.75128,0.4798,0.81378,0.4798,0.87628,0.4798,0.93878,0.4798,0.95918,0.66639,0.97959,0.45356
0.04337,0.09371,0.08673,0.18742,0.1301,0.4217,0.1926,0.4217,0.2551,0.4217,0.3176,0.4217,0.3801,0.4217,0.4426,0.4217,0.5051,0.4217,0.5676,0.4217,0.6301,0.4217,0.6926,0.4217,0.7551,0.4217,0.8176,0.4217,0.8801,0.4217,0.9426,0.4217,0.96173,0.66222,0.98087,0.48147
0.04464,0.08163,0.08929,0.16327,0.13393,0.36735,0.19643,0.36735,0.25893,0.36735,0.32143,0.36735,0.38393,0.36735,0.44643,0.36735,0.50893,0.36735,0.57143,0.36735,0.63393,0.36735,0.69643,0.36735,0.75893,0.36735,0.82143,0.36735,0.88393,0.36735,0.94643,0.36735,0.96429,0.65306,0.98214,0.5102
0.04592,0.07039,0.09184,0.14077,0.13776,0.31674,0.20026,0.31674,0.26276,0.31674,0.32526,0.31674,0.38776,0.31674,0.45026,0.31674,0.51276,0.31674,0.57526,0.31674,0.63776,0.31674,0.70026,0.31674,0.76276,0.31674,0.82526,0.31674,0.88776,0.31674,0.95026,0.31674,0.96684,0.6389,0.98342,0.53978
0.04719,0.05998,0.09439,0.11995,0.14158,0.26989,0.20408,0.26989,0.26658,0.26989,0.32908,0.26989,0.39158,0.26989,0.45408,0.26989,0.51658,0.26989,0.57908,0.26989,0.64158,0.26989,0.70408,0.26989,0.76658,0.26989,0.82908,0.26989,0.89158,0.26989,0.95408,0.26989,0.96939,0.61974,0.98469,0.57018
0.04847,0.0504,0.09694,0.10079,0.14541,0.22678,0.20791,0.22678,0.27041,0.22678,0.33291,0.22678,0.39541,0.22678,0.45791,0.22678,0.52041,0.22678,0.58291,0.22678,0.64541,0.22678,0.70791,0.22678,0.77041,0.22678,0.83291,0.22678,0.89541,0.22678,0.95791,0.22678,0.97194,0.59559,0.98597,0.60142
0.04974,0.04165,0.09949,0.0833,0.14923,0.18742,0.21173,0.18742,0.27423,0.18742,0.33673,0.18742,0.39923,0.18742,0.46173,0.18742,0.52423,0.18742,0.58673,0.18742,0.64923,0.18742,0.71173,0.18742,0.77423,0.18742,0.83673,0.18742,0.89923,0.18742,0.96173,0.18742,0.97449,0.56643,0.98724,0.63349
0.05102,0.03374,0.10204,0.06747,0.15306,0.15181,0.21556,0.15181,0.27806,0.15181,0.34056,0.15181,0.40306,0.15181,0.46556,0.15181,0.52806,0.15181,0.59056,0.15181,0.65306,0.15181,0.71556,0.15181,0.77806,0.15181,0.84056,0.15181,0.90306,0.15181,0.96556,0.15181,0.97704,0.53228,0.98852,0.66639
0.0523,0.02666,0.10459,0.05331,0.15689,0.11995,0.21939,0.11995,0.28189,0.11995,0.34439,0.11995,0.40689,0.11995,0.46939,0.11995,0.53189,0.11995,0.59439,0.11995,0.65689,0.11995,0.71939,0.11995,0.78189,0.11995,0.84439,0.11995,0.90689,0.11995,0.96939,0.11995,0.97959,0.49313,0.9898,0.70012
0.05357,0.02041,0.10714,0.04082,0.16071,0.09184,0.22321,0.09184,0.28571,0.09184,0.34821,0.09184,0.41071,0.09184,0.47321,0.09184,0.53571,0.09184,0.59821,0.09184,0.66071,0.09184,0.72321,0.09184,0.78571,0.09184,0.84821,0.09184,0.91071,0.09184,0.97321,0.09184,0.98214,0.44898,0.99107,0.73469
0.05485,0.01499,0.10969,0.02999,0.16454,0.06747,0.22704,0.06747,0.28954,0.06747,0.35204,0.06747,0.41454,0.06747,0.47704,0.06747,0.53954,0.06747,0.60204,0.06747,0.66454,0.06747,0.72704,0.06747,0.78954,0.06747,0.85204,0.06747,0.91454,0.06747,0.97704,0.06747,0.98469,0.39983,0.99235,0.7701
0.05612,0.01041,0.11224,0.02082,0.16837,0.04686,0.23087,0.04686,0.29337,0.04686,0.35587,0.04686,0.41837,0.04686,0.48087,0.04686,0.54337,0.04686,0.60587,0.04686,0.66837,0.04686,0.73087,0.04686,0.79337,0.04686,0.85587,0.04686,0.91837,0.04686,0.98087,0.04686,0.98724,0.34569,0.99362,0.80633
0.0574,0.00666,0.1148,0.01333,0.17219,0.02999,0.23469,0.02999,0.29719,0.02999,0.35969,0.02999,0.42219,0.02999,0.48469,0.02999,0.54719,0.02999,0.60969,0.02999,0.67219,0.02999,0.73469,0.02999,0.79719,0.02999,0.85969,0.02999,0.92219,0.02999,0.98469,0.02999,0.9898,0.28655,0.9949,0.8434
0.05867,0.00375,0.11735,0.0075,0.17602,0.01687,0.23852,0.01687,0.30102,0.01687,0.36352,0.01687,0.42602,0.01687,0.48852,0.01687,0.55102,0.01687,0.61352,0.01687,0.67602,0.01687,0.73852,0.01687,0.80102,0.01687,0.86352,0.01687,0.92602,0.01687,0.98852,0.01687,0.99235,0.22241,0.99617,0.8813
0.05995,0.00167,0.1199,0.00333,0.17985,0.0075,0.24235,0.0075,0.30485,0.0075,0.36735,0.0075,0.42985,0.0075,0.49235,0.0075,0.55485,0.0075,0.61735,0.0075,0.67985,0.0075,0.74235,0.0075,0.80485,0.0075,0.86735,0.0075,0.92985,0.0075,0.99235,0.0075,0.9949,0.15327,0.99745,0.92003
0.06122,0.00042,0.12245,0.00083,0.18367,0.00187,0.24617,0.00187,0.30867,0.00187,0.37117,0.00187,0.43367,0.00187,0.49617,0.00187,0.55867,0.00187,0.62117,0.00187,0.68367,0.00187,0.74617,0.00187,0.80867,0.00187,0.87117,0.00187,0.93367,0.00187,0.99617,0.00187,0.99745,0.07913,0.99872,0.9596
0.0625,0,0.125,0,0.1875,0,0.25,0,0.3125,0,0.375,0,0.4375,0,0.5,0,0.5625,0,0.625,0,0.6875,0,0.75,0,0.8125,0,0.875,0,0.9375,0,1,0,1,0,1,1


==> Data/Refinement_illustration/HBspline.csv <==
0,1,0,0,0,0,0.125,0,0.25,0,0.5,0,0.625,0,0.75,0,0.875,0,0.375,0,0.4375,0,0.5,0,0.5625,0
0.00255,0.9596,0.0051,0.07913,0.00765,0.00187,0.13265,0.00187,0.25765,0.00187,0.50765,0.00187,0.63265,0.00187,0.7551,0.00083,0.87755,0.00042,0.37883,0.00187,0.44133,0.00187,0.50383,0.00187,0.56633,0.00187
0.0051,0.92003,0.0102,0.15327,0.01531,0.0075,0.14031,0.0075,0.26531,0.0075,0.51531,0.0075,0.64031,0.0075,0.7602,0.00333,0.8801,0.00167,0.38265,0.0075,0.44515,0.0075,0.50765,0.0075,0.57015,0.0075
0.00765,0.8813,0.01531,0.22241,0.02296,0.01687,0.14796,0.01687,0.27296,0.01687,0.52296,0.01687,0.64796,0.01687,0.76531,0.0075,0.88265,0.00375,0.38648,0.01687,0.44898,0.01687,0.51148,0.01687,0.57398,0.01687
0.0102,0.8434,0.02041,0.28655,0.03061,0.02999,0.15561,0.02999,0.28061,0.02999,0.53061,0.02999,0.65561,0.02999,0.77041,0.01333,0.8852,0.00666,0.39031,0.02999,0.45281,0.02999,0.51531,0.02999,0.57781,0.02999
0.01276,0.80633,0.02551,0.34569,0.03827,0.04686,0.16327,0.04686,0.28827,0.04686,0.53827,0.04686,0.66327,0.04686,0.77551,0.02082,0.88776,0.01041,0.39413,0.04686,0.45663,0.04686,0.51913,0.04686,0.58163,0.04686
0.01531,0.7701,0.03061,0.39983,0.04592,0.06747,0.17092,0.06747,0.29592,0.06747,0.54592,0.06747,0.67092,0.06747,0.78061,0.02999,0.89031,0.01499,0.39796,0.06747,0.46046,0.06747,0.52296,0.06747,0.58546,0.06747
0.01786,0.73469,0.03571,0.44898,0.05357,0.09184,0.17857,0.09184,0.30357,0.09184,0.55357,0.09184,0.67857,0.09184,0.78571,0.04082,0.89286,0.02041,0.40179,0.09184,0.46429,0.09184,0.52679,0.09184,0.58929,0.09184
0.02041,0.70012,0.04082,0.49313,0.06122,0.11995,0.18622,0.11995,0.31122,0.11995,0.56122,0.11995,0.68622,0.11995,0.79082,0.05331,0.89541,0.02666,0.40561,0.11995,0.46811,0.11995,0.53061,0.11995,0.59311,0.11995
0.02296,0.66639,0.04592,0.53228,0.06888,0.15181,0.19388,0.15181,0.31888,0.15181,0.56888,0.15181,0.69388,0.15181,0.79592,0.06747,0.89796,0.03374,0.40944,0.15181,0.47194,0.15181,0.53444,0.15181,0.59694,0.15181
0.02551,0.63349,0.05102,0.56643,0.07653,0.18742,0.20153,0.18742,0.32653,0.18742,0.57653,0.18742,0.70153,0.18742,0.80102,0.0833,0.90051,0.04165,0.41327,0.18742,0.47577,0.18742,0.53827,0.18742,0.60077,0.18742
0.02806,0.60142,0.05612,0.59559,0.08418,0.22678,0.20918,0.22678,0.33418,0.22678,0.58418,0.22678,0.70918,0.22678,0.80612,0.10079,0.90306,0.0504,0.41709,0.22678,0.47959,0.22678,0.54209,0.22678,0.60459,0.22678
0.03061,0.57018,0.06122,0.61974,0.09184,0.26989,0.21684,0.26989,0.34184,0.26989,0.59184,0.26989,0.71684,0.26989,0.81122,0.11995,0.90561,0.05998,0.42092,0.26989,0.48342,0.26989,0.54592,0.26989,0.60842,0.26989
0.03316,0.53978,0.06633,0.6389,0.09949,0.31674,0.22449,0.31674,0.34949,0.31674,0.59949,0.31674,0.72449,0.31674,0.81633,0.14077,0.90816,0.07039,0.42474,0.31674,0.48724,0.31674,0.54974,0.31674,0.61224,0.31674
0.03571,0.5102,0.07143,0.65306,0.10714,0.36735,0.23214,0.36735,0.35714,0.36735,0.60714,0.36735,0.73214,0.36735,0.82143,0.16327,0.91071,0.08163,0.42857,0.36735,0.49107,0.36735,0.55357,0.36735,0.61607,0.36735
0.03827,0.48147,0.07653,0.66222,0.1148,0.4217,0.2398,0.4217,0.3648,0.4217,0.6148,0.4217,0.7398,0.4217,0.82653,0.18742,0.91327,0.09371,0.4324,0.4217,0.4949,0.4217,0.5574,0.4217,0.6199,0.4217
0.04082,0.45356,0.08163,0.66639,0.12245,0.4798,0.24745,0.4798,0.37245,0.4798,0.62245,0.4798,0.74745,0.4798,0.83163,0.21324,0.91582,0.10662,0.43622,0.4798,0.49872,0.4798,0.56122,0.4798,0.62372,0.4798
0.04337,0.42649,0.08673,0.66556,0.1301,0.53915,0.2551,0.53915,0.3801,0.53915,0.6301,0.53915,0.7551,0.53915,0.83673,0.24073,0.91837,0.12037,0.44005,0.53915,0.50255,0.53915,0.56505,0.53915,0.62755,0.53915
0.04592,0.40025,0.09184,0.65973,0.13776,0.59163,0.26276,0.59163,0.38776,0.59163,0.63776,0.59163,0.76276,0.59163,0.84184,0.26989,0.92092,0.13494,0.44388,0.59163,0.50638,0.59163,0.56888,0.59163,0.63138,0.59163
0.04847,0.37484,0.09694,0.6489,0.14541,0.63661,0.27041,0.63661,0.39541,0.63661,0.64541,0.63661,0.77041,0.63661,0.84694,0.30071,0.92347,0.15035,0.4477,0.63661,0.5102,0.63661,0.5727,0.63661,0.6352,0.63661
0.05102,0.35027,0.10204,0.63307,0.15306,0.67409,0.27806,0.67409,0.40306,0.67409,0.65306,0.67409,0.77806,0.67409,0.85204,0.33319,0.92602,0.1666,0.45153,0.67409,0.51403,0.67409,0.57653,0.67409,0.63903,0.67409
0.05357,0.32653,0.10714,0.61224,0.16071,0.70408,0.28571,0.70408,0.41071,0.70408,0.66071,0.70408,0.78571,0.70408,0.85714,0.36735,0.92857,0.18367,0.45536,0.70408,0.51786,0.70408,0.58036,0.70408,0.64286,0.70408
0.05612,0.30362,0.11224,0.58642,0.16837,0.72657,0.29337,0.72657,0.41837,0.72657,0.66837,0.72657,0.79337,0.72657,0.86224,0.40317,0.93112,0.20158,0.45918,0.72657,0.52168,0.72657,0.58418,0.72657,0.64668,0.72657
0.05867,0.28155,0.11735,0.5556,0.17602,0.74157,0.30102,0.74157,0.42602,0.74157,0.67602,0.74157,0.80102,0.74157,0.86735,0.44065,0.93367,0.22032,0.46301,0.74157,0.52551,0.74157,0.58801,0.74157,0.65051,0.74157
0.06122,0.26031,0.12245,0.51978,0.18367,0.74906,0.30867,0.74906,0.43367,0.74906,0.68367,0.74906,0.80867,0.74906,0.87245,0.4798,0.93622,0.2399,0.46684,0.74906,0.52934,0.74906,0.59184,0.74906,0.65434,0.74906
0.06378,0.2399,0.12755,0.4798,0.19133,0.74906,0.31633,0.74906,0.44133,0.74906,0.69133,0.74906,0.81633,0.74906,0.87755,0.51978,0.93878,0.26031,0.47066,0.74906,0.53316,0.74906,0.59566,0.74906,0.65816,0.74906
0.06633,0.22032,0.13265,0.44065,0.19898,0.74157,0.32398,0.74157,0.44898,0.74157,0.69898,0.74157,0.82398,0.74157,0.88265,0.5556,0.94133,0.28155,0.47449,0.74157,0.53699,0.74157,0.59949,0.74157,0.66199,0.74157
0.06888,0.20158,0.13776,0.40317,0.20663,0.72657,0.33163,0.72657,0.45663,0.72657,0.70663,0.72657,0.83163,0.72657,0.88776,0.58642,0.94388,0.30362,0.47832,0.72657,0.54082,0.72657,0.60332,0.72657,0.66582,0.72657
0.07143,0.18367,0.14286,0.36735,0.21429,0.70408,0.33929,0.70408,0.46429,0.70408,0.71429,0.70408,0.83929,0.70408,0.89286,0.61224,0.94643,0.32653,0.48214,0.70408,0.54464,0.70408,0.60714,0.70408,0.66964,0.70408
0.07398,0.1666,0.14796,0.33319,0.22194,0.67409,0.34694,0.67409,0.47194,0.67409,0.72194,0.67409,0.84694,0.67409,0.89796,0.63307,0.94898,0.35027,0.48597,0.67409,0.54847,0.67409,0.61097,0.67409,0.67347,0.67409
0.07653,0.15035,0.15306,0.30071,0.22959,0.63661,0.35459,0.63661,0.47959,0.63661,0.72959,0.63661,0.85459,0.63661,0.90306,0.6489,0.95153,0.37484,0.4898,0.63661,0.5523,0.63661,0.6148,0.63661,0.6773,0.63661
0.07908,0.13494,0.15816,0.26989,0.23724,0.59163,0.36224,0.59163,0.48724,0.59163,0.73724,0.59163,0.86224,0.59163,0.90816,0.65973,0.95408,0.40025,0.49362,0.59163,0.55612,0.59163,0.61862,0.59163,0.68112,0.59163
0.08163,0.12037,0.16327,0.24073,0.2449,0.53915,0.3699,0.53915,0.4949,0.53915,0.7449,0.53915,0.8699,0.53915,0.91327,0.66556,0.95663,0.42649,0.49745,0.53915,0.55995,0.53915,0.62245,0.53915,0.68495,0.53915
0.08418,0.10662,0.16837,0.21324,0.25255,0.4798,0.37755,0.4798,0.50255,0.4798,0.75255,0.4798,0.87755,0.4798,0.91837,0.66639,0.95918,0.45356,0.50128,0.4798,0.56378,0.4798,0.62628,0.4798,0.68878,0.4798
0.08673,0.09371,0.17347,0.18742,0.2602,0.4217,0.3852,0.4217,0.5102,0.4217,0.7602,0.4217,0.8852,0.4217,0.92347,0.66222,0.96173,0.48147,0.5051,0.4217,0.5676,0.4217,0.6301,0.4217,0.6926,0.4217
0.08929,0.08163,0.17857,0.16327,0.26786,0.36735,0.39286,0.36735,0.51786,0.36735,0.76786,0.36735,0.89286,0.36735,0.92857,0.65306,0.96429,0.5102,0.50893,0.36735,0.57143,0.36735,0.63393,0.36735,0.69643,0.36735
0.09184,0.07039,0.18367,0.14077,0.27551,0.31674,0.40051,0.31674,0.52551,0.31674,0.77551,0.31674,0.90051,0.31674,0.93367,0.6389,0.96684,0.53978,0.51276,0.31674,0.57526,0.31674,0.63776,0.31674,0.70026,0.31674
0.09439,0.05998,0.18878,0.11995,0.28316,0.26989,0.40816,0.26989,0.53316,0.26989,0.78316,0.26989,0.90816,0.26989,0.93878,0.61974,0.96939,0.57018,0.51658,0.26989,0.57908,0.26989,0.64158,0.26989,0.70408,0.26989
0.09694,0.0504,0.19388,0.10079,0.29082,0.22678,0.41582,0.22678,0.54082,0.22678,0.79082,0.22678,0.91582,0.22678,0.94388,0.59559,0.97194,0.60142,0.52041,0.22678,0.58291,0.22678,0.64541,0.22678,0.70791,0.22678
0.09949,0.04165,0.19898,0.0833,0.29847,0.18742,0.42347,0.18742,0.54847,0.18742,0.79847,0.18742,0.92347,0.18742,0.94898,0.56643,0.97449,0.63349,0.52423,0.18742,0.58673,0.18742,0.64923,0.18742,0.71173,0.18742
0.10204,0.03374,0.20408,0.06747,0.30612,0.15181,0.43112,0.15181,0.55612,0.15181,0.80612,0.15181,0.93112,0.15181,0.95408,0.53228,0.97704,0.66639,0.52806,0.15181,0.59056,0.15181,0.65306,0.15181,0.71556,0.15181
0.10459,0.02666,0.20918,0.05331,0.31378,0.11995,0.43878,0.11995,0.56378,0.11995,0.81378,0.11995,0.93878,0.11995,0.95918,0.49313,0.97959,0.70012,0.53189,0.11995,0.59439,0.11995,0.65689,0.11995,0.71939,0.11995
0.10714,0.02041,0.21429,0.04082,0.32143,0.09184,0.44643,0.09184,0.57143,0.09184,0.82143,0.09184,0.94643,0.09184,0.96429,0.44898,0.98214,0.73469,0.53571,0.09184,0.59821,0.09184,0.66071,0.09184,0.72321,0.09184
0.10969,0.01499,0.21939,0.02999,0.32908,0.06747,0.45408,0.06747,0.57908,0.06747,0.82908,0.06747,0.95408,0.06747,0.96939,0.39983,0.98469,0.7701,0.53954,0.06747,0.60204,0.06747,0.66454,0.06747,0.72704,0.06747
0.11224,0.01041,0.22449,0.02082,0.33673,0.04686,0.46173,0.04686,0.58673,0.04686,0.83673,0.04686,0.96173,0.04686,0.97449,0.34569,0.98724,0.80633,0.54337,0.04686,0.60587,0.04686,0.66837,0.04686,0.73087,0.04686
0.1148,0.00666,0.22959,0.01333,0.34439,0.02999,0.46939,0.02999,0.59439,0.02999,0.84439,0.02999,0.96939,0.02999,0.97959,0.28655,0.9898,0.8434,0.54719,0.02999,0.60969,0.02999,0.67219,0.02999,0.73469,0.02999
0.11735,0.00375,0.23469,0.0075,0.35204,0.01687,0.47704,0.01687,0.60204,0.01687,0.85204,0.01687,0.97704,0.01687,0.98469,0.22241,0.99235,0.8813,0.55102,0.01687,0.61352,0.01687,0.67602,0.01687,0.73852,0.01687
0.1199,0.00167,0.2398,0.00333,0.35969,0.0075,0.48469,0.0075,0.60969,0.0075,0.85969,0.0075,0.98469,0.0075,0.9898,0.15327,0.9949,0.92003,0.55485,0.0075,0.61735,0.0075,0.67985,0.0075,0.74235,0.0075
0.12245,0.00042,0.2449,0.00083,0.36735,0.00187,0.49235,0.00187,0.61735,0.00187,0.86735,0.00187,0.99235,0.00187,0.9949,0.07913,0.99745,0.9596,0.55867,0.00187,0.62117,0.00187,0.68367,0.00187,0.74617,0.00187
0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.875,0,1,0,1,0,1,1,0.5625,0,0.625,0,0.6875,0,0.75,0


==> Data/Refinement_illustration/THBspline.csv <==
0,1,0,0,0,0,0.125,0,0.25,0,0.5,0,0.625,0,0.75,0,0.875,0,0.375,0,0.4375,0,0.5,0,0.5625,0
0.00255,0.9596,0.0051,0.07913,0.00765,0.00187,0.13265,0.00187,0.25765,0.00187,0.50765,0,0.63265,0.00187,0.7551,0.00083,0.87755,0.00042,0.37883,0.00187,0.44133,0.00187,0.50383,0.00187,0.56633,0.00187
0.0051,0.92003,0.0102,0.15327,0.01531,0.0075,0.14031,0.0075,0.26531,0.0075,0.51531,0,0.64031,0.0075,0.7602,0.00333,0.8801,0.00167,0.38265,0.0075,0.44515,0.0075,0.50765,0.0075,0.57015,0.0075
0.00765,0.8813,0.01531,0.22241,0.02296,0.01687,0.14796,0.01687,0.27296,0.01687,0.52296,0,0.64796,0.01687,0.76531,0.0075,0.88265,0.00375,0.38648,0.01687,0.44898,0.01687,0.51148,0.01687,0.57398,0.01687
0.0102,0.8434,0.02041,0.28655,0.03061,0.02999,0.15561,0.02999,0.28061,0.02999,0.53061,0,0.65561,0.02999,0.77041,0.01333,0.8852,0.00666,0.39031,0.02999,0.45281,0.02999,0.51531,0.02999,0.57781,0.02999
0.01276,0.80633,0.02551,0.34569,0.03827,0.04686,0.16327,0.04686,0.28827,0.04686,0.53827,0,0.66327,0.04686,0.77551,0.02082,0.88776,0.01041,0.39413,0.04686,0.45663,0.04686,0.51913,0.04686,0.58163,0.04686
0.01531,0.7701,0.03061,0.39983,0.04592,0.06747,0.17092,0.06747,0.29592,0.06747,0.54592,0,0.67092,0.06747,0.78061,0.02999,0.89031,0.01499,0.39796,0.06747,0.46046,0.06747,0.52296,0.06747,0.58546,0.06747
0.01786,0.73469,0.03571,0.44898,0.05357,0.09184,0.17857,0.09184,0.30357,0.09184,0.55357,0,0.67857,0.09184,0.78571,0.04082,0.89286,0.02041,0.40179,0.09184,0.46429,0.09184,0.52679,0.09184,0.58929,0.09184
0.02041,0.70012,0.04082,0.49313,0.06122,0.11995,0.18622,0.11995,0.31122,0.11995,0.56122,0,0.68622,0.11995,0.79082,0.05331,0.89541,0.02666,0.40561,0.11995,0.46811,0.11995,0.53061,0.11995,0.59311,0.11995
0.02296,0.66639,0.04592,0.53228,0.06888,0.15181,0.19388,0.15181,0.31888,0.15181,0.56888,0,0.69388,0.15181,0.79592,0.06747,0.89796,0.03374,0.40944,0.15181,0.47194,0.15181,0.53444,0.15181,0.59694,0.15181
0.02551,0.63349,0.05102,0.56643,0.07653,0.18742,0.20153,0.18742,0.32653,0.18742,0.57653,0,0.70153,0.18742,0.80102,0.0833,0.90051,0.04165,0.41327,0.18742,0.47577,0.18742,0.53827,0.18742,0.60077,0.18742
0.02806,0.60142,0.05612,0.59559,0.08418,0.22678,0.20918,0.22678,0.33418,0.22678,0.58418,0,0.70918,0.22678,0.80612,0.10079,0.90306,0.0504,0.41709,0.22678,0.47959,0.22678,0.54209,0.22678,0.60459,0.22678
0.03061,0.57018,0.06122,0.61974,0.09184,0.26989,0.21684,0.26989,0.34184,0.26989,0.59184,0,0.71684,0.26989,0.81122,0.11995,0.90561,0.05998,0.42092,0.26989,0.48342,0.26989,0.54592,0.26989,0.60842,0.26989
0.03316,0.53978,0.06633,0.6389,0.09949,0.31674,0.22449,0.31674,0.34949,0.31674,0.59949,0,0.72449,0.31674,0.81633,0.14077,0.90816,0.07039,0.42474,0.31674,0.48724,0.31674,0.54974,0.31674,0.61224,0.31674
0.03571,0.5102,0.07143,0.65306,0.10714,0.36735,0.23214,0.36735,0.35714,0.36735,0.60714,0,0.73214,0.36735,0.82143,0.16327,0.91071,0.08163,0.42857,0.36735,0.49107,0.36735,0.55357,0.36735,0.61607,0.36735
0.03827,0.48147,0.07653,0.66222,0.1148,0.4217,0.2398,0.4217,0.3648,0.4217,0.6148,0,0.7398,0.4217,0.82653,0.18742,0.91327,0.09371,0.4324,0.4217,0.4949,0.4217,0.5574,0.4217,0.6199,0.4217
0.04082,0.45356,0.08163,0.66639,0.12245,0.4798,0.24745,0.4798,0.37245,0.4798,0.62245,0,0.74745,0.4798,0.83163,0.21324,0.91582,0.10662,0.43622,0.4798,0.49872,0.4798,0.56122,0.4798,0.62372,0.4798
0.04337,0.42649,0.08673,0.66556,0.1301,0.53915,0.2551,0.53915,0.3801,0.53665,0.6301,0.0025,0.7551,0.53915,0.83673,0.24073,0.91837,0.12037,0.44005,0.53915,0.50255,0.53915,0.56505,0.53915,0.62755,0.53915
0.04592,0.40025,0.09184,0.65973,0.13776,0.59163,0.26276,0.59163,0.38776,0.57601,0.63776,0.01562,0.76276,0.59163,0.84184,0.26989,0.92092,0.13494,0.44388,0.59163,0.50638,0.59163,0.56888,0.59163,0.63138,0.59163
0.04847,0.37484,0.09694,0.6489,0.14541,0.63661,0.27041,0.63661,0.39541,0.59663,0.64541,0.03998,0.77041,0.63661,0.84694,0.30071,0.92347,0.15035,0.4477,0.63661,0.5102,0.63661,0.5727,0.63661,0.6352,0.63661
0.05102,0.35027,0.10204,0.63307,0.15306,0.67409,0.27806,0.67409,0.40306,0.5985,0.65306,0.07559,0.77806,0.67409,0.85204,0.33319,0.92602,0.1666,0.45153,0.67409,0.51403,0.67409,0.57653,0.67409,0.63903,0.67409
0.05357,0.32653,0.10714,0.61224,0.16071,0.70408,0.28571,0.70408,0.41071,0.58163,0.66071,0.12245,0.78571,0.70408,0.85714,0.36735,0.92857,0.18367,0.45536,0.70408,0.51786,0.70408,0.58036,0.70408,0.64286,0.70408
0.05612,0.30362,0.11224,0.58642,0.16837,0.72657,0.29337,0.72657,0.41837,0.54602,0.66837,0.18055,0.79337,0.72657,0.86224,0.40317,0.93112,0.20158,0.45918,0.72657,0.52168,0.72657,0.58418,0.72657,0.64668,0.72657
0.05867,0.28155,0.11735,0.5556,0.17602,0.74157,0.30102,0.74157,0.42602,0.49167,0.67602,0.2499,0.80102,0.74157,0.86735,0.44065,0.93367,0.22032,0.46301,0.74157,0.52551,0.74157,0.58801,0.74157,0.65051,0.74157
0.06122,0.26031,0.12245,0.51978,0.18367,0.74906,0.30867,0.74906,0.43367,0.41858,0.68367,0.33049,0.80867,0.74906,0.87245,0.4798,0.93622,0.2399,0.46684,0.74906,0.52934,0.74906,0.59184,0.74906,0.65434,0.74906
0.06378,0.2399,0.12755,0.4798,0.19133,0.74906,0.31633,0.74906,0.44133,0.33049,0.69133,0.41858,0.81633,0.74906,0.87755,0.51978,0.93878,0.26031,0.47066,0.74906,0.53316,0.74906,0.59566,0.74906,0.65816,0.74906
0.06633,0.22032,0.13265,0.44065,0.19898,0.74157,0.32398,0.74157,0.44898,0.2499,0.69898,0.49167,0.82398,0.74157,0.88265,0.5556,0.94133,0.28155,0.47449,0.74157,0.53699,0.74157,0.59949,0.74157,0.66199,0.74157
0.06888,0.20158,0.13776,0.40317,0.20663,0.72657,0.33163,0.72657,0.45663,0.18055,0.70663,0.54602,0.83163,0.72657,0.88776,0.58642,0.94388,0.30362,0.47832,0.72657,0.54082,0.72657,0.60332,0.72657,0.66582,0.72657
0.07143,0.18367,0.14286,0.36735,0.21429,0.70408,0.33929,0.70408,0.46429,0.12245,0.71429,0.58163,0.83929,0.70408,0.89286,0.61224,0.94643,0.32653,0.48214,0.70408,0.54464,0.70408,0.60714,0.70408,0.66964,0.70408
0.07398,0.1666,0.14796,0.33319,0.22194,0.67409,0.34694,0.67409,0.47194,0.07559,0.72194,0.5985,0.84694,0.67409,0.89796,0.63307,0.94898,0.35027,0.48597,0.67409,0.54847,0.67409,0.61097,0.67409,0.67347,0.67409
0.07653,0.15035,0.15306,0.30071,0.22959,0.63661,0.35459,0.63661,0.47959,0.03998,0.72959,0.59663,0.85459,0.63661,0.90306,0.6489,0.95153,0.37484,0.4898,0.63661,0.5523,0.63661,0.6148,0.63661,0.6773,0.63661
0.07908,0.13494,0.15816,0.26989,0.23724,0.59163,0.36224,0.59163,0.48724,0.01562,0.73724,0.57601,0.86224,0.59163,0.90816,0.65973,0.95408,0.40025,0.49362,0.59163,0.55612,0.59163,0.61862,0.59163,0.68112,0.59163
0.08163,0.12037,0.16327,0.24073,0.2449,0.53915,0.3699,0.53915,0.4949,0.0025,0.7449,0.53665,0.8699,0.53915,0.91327,0.66556,0.95663,0.42649,0.49745,0.53915,0.55995,0.53915,0.62245,0.53915,0.68495,0.53915
0.08418,0.10662,0.16837,0.21324,0.25255,0.4798,0.37755,0.4798,0.50255,0,0.75255,0.4798,0.87755,0.4798,0.91837,0.66639,0.95918,0.45356,0.50128,0.4798,0.56378,0.4798,0.62628,0.4798,0.68878,0.4798
0.08673,0.09371,0.17347,0.18742,0.2602,0.4217,0.3852,0.4217,0.5102,0,0.7602,0.4217,0.8852,0.4217,0.92347,0.66222,0.96173,0.48147,0.5051,0.4217,0.5676,0.4217,0.6301,0.4217,0.6926,0.4217
0.08929,0.08163,0.17857,0.16327,0.26786,0.36735,0.39286,0.36735,0.51786,0,0.76786,0.36735,0.89286,0.36735,0.92857,0.65306,0.96429,0.5102,0.50893,0.36735,0.57143,0.36735,0.63393,0.36735,0.69643,0.36735
0.09184,0.07039,0.18367,0.14077,0.27551,0.31674,0.40051,0.31674,0.52551,0,0.77551,0.31674,0.90051,0.31674,0.93367,0.6389,0.96684,0.53978,0.51276,0.31674,0.57526,0.31674,0.63776,0.31674,0.70026,0.31674
0.09439,0.05998,0.18878,0.11995,0.28316,0.26989,0.40816,0.26989,0.53316,0,0.78316,0.26989,0.90816,0.26989,0.93878,0.61974,0.96939,0.57018,0.51658,0.26989,0.57908,0.26989,0.64158,0.26989,0.70408,0.26989
0.09694,0.0504,0.19388,0.10079,0.29082,0.22678,0.41582,0.22678,0.54082,0,0.79082,0.22678,0.91582,0.22678,0.94388,0.59559,0.97194,0.60142,0.52041,0.22678,0.58291,0.22678,0.64541,0.22678,0.70791,0.22678
0.09949,0.04165,0.19898,0.0833,0.29847,0.18742,0.42347,0.18742,0.54847,0,0.79847,0.18742,0.92347,0.18742,0.94898,0.56643,0.97449,0.63349,0.52423,0.18742,0.58673,0.18742,0.64923,0.18742,0.71173,0.18742
0.10204,0.03374,0.20408,0.06747,0.30612,0.15181,0.43112,0.15181,0.55612,0,0.80612,0.15181,0.93112,0.15181,0.95408,0.53228,0.97704,0.66639,0.52806,0.15181,0.59056,0.15181,0.65306,0.15181,0.71556,0.15181
0.10459,0.02666,0.20918,0.05331,0.31378,0.11995,0.43878,0.11995,0.56378,0,0.81378,0.11995,0.93878,0.11995,0.95918,0.49313,0.97959,0.70012,0.53189,0.11995,0.59439,0.11995,0.65689,0.11995,0.71939,0.11995
0.10714,0.02041,0.21429,0.04082,0.32143,0.09184,0.44643,0.09184,0.57143,0,0.82143,0.09184,0.94643,0.09184,0.96429,0.44898,0.98214,0.73469,0.53571,0.09184,0.59821,0.09184,0.66071,0.09184,0.72321,0.09184
0.10969,0.01499,0.21939,0.02999,0.32908,0.06747,0.45408,0.06747,0.57908,0,0.82908,0.06747,0.95408,0.06747,0.96939,0.39983,0.98469,0.7701,0.53954,0.06747,0.60204,0.06747,0.66454,0.06747,0.72704,0.06747
0.11224,0.01041,0.22449,0.02082,0.33673,0.04686,0.46173,0.04686,0.58673,0,0.83673,0.04686,0.96173,0.04686,0.97449,0.34569,0.98724,0.80633,0.54337,0.04686,0.60587,0.04686,0.66837,0.04686,0.73087,0.04686
0.1148,0.00666,0.22959,0.01333,0.34439,0.02999,0.46939,0.02999,0.59439,0,0.84439,0.02999,0.96939,0.02999,0.97959,0.28655,0.9898,0.8434,0.54719,0.02999,0.60969,0.02999,0.67219,0.02999,0.73469,0.02999
0.11735,0.00375,0.23469,0.0075,0.35204,0.01687,0.47704,0.01687,0.60204,0,0.85204,0.01687,0.97704,0.01687,0.98469,0.22241,0.99235,0.8813,0.55102,0.01687,0.61352,0.01687,0.67602,0.01687,0.73852,0.01687
0.1199,0.00167,0.2398,0.00333,0.35969,0.0075,0.48469,0.0075,0.60969,0,0.85969,0.0075,0.98469,0.0075,0.9898,0.15327,0.9949,0.92003,0.55485,0.0075,0.61735,0.0075,0.67985,0.0075,0.74235,0.0075
0.12245,0.00042,0.2449,0.00083,0.36735,0.00187,0.49235,0.00187,0.61735,0,0.86735,0.00187,0.99235,0.00187,0.9949,0.07913,0.99745,0.9596,0.55867,0.00187,0.62117,0.00187,0.68367,0.00187,0.74617,0.00187
0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.875,0,1,0,1,0,1,1,0.5625,0,0.625,0,0.6875,0,0.75,0


==> Data/Refinement_illustration/init.csv <==
0,1,0,0,0,0,0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.75,0,0.875,0
0.00255,0.9596,0.0051,0.07913,0.00765,0.00187,0.13265,0.00187,0.25765,0.00187,0.38265,0.00187,0.50765,0.00187,0.63265,0.00187,0.7551,0.00083,0.87755,0.00042
0.0051,0.92003,0.0102,0.15327,0.01531,0.0075,0.14031,0.0075,0.26531,0.0075,0.39031,0.0075,0.51531,0.0075,0.64031,0.0075,0.7602,0.00333,0.8801,0.00167
0.00765,0.8813,0.01531,0.22241,0.02296,0.01687,0.14796,0.01687,0.27296,0.01687,0.39796,0.01687,0.52296,0.01687,0.64796,0.01687,0.76531,0.0075,0.88265,0.00375
0.0102,0.8434,0.02041,0.28655,0.03061,0.02999,0.15561,0.02999,0.28061,0.02999,0.40561,0.02999,0.53061,0.02999,0.65561,0.02999,0.77041,0.01333,0.8852,0.00666
0.01276,0.80633,0.02551,0.34569,0.03827,0.04686,0.16327,0.04686,0.28827,0.04686,0.41327,0.04686,0.53827,0.04686,0.66327,0.04686,0.77551,0.02082,0.88776,0.01041
0.01531,0.7701,0.03061,0.39983,0.04592,0.06747,0.17092,0.06747,0.29592,0.06747,0.42092,0.06747,0.54592,0.06747,0.67092,0.06747,0.78061,0.02999,0.89031,0.01499
0.01786,0.73469,0.03571,0.44898,0.05357,0.09184,0.17857,0.09184,0.30357,0.09184,0.42857,0.09184,0.55357,0.09184,0.67857,0.09184,0.78571,0.04082,0.89286,0.02041
0.02041,0.70012,0.04082,0.49313,0.06122,0.11995,0.18622,0.11995,0.31122,0.11995,0.43622,0.11995,0.56122,0.11995,0.68622,0.11995,0.79082,0.05331,0.89541,0.02666
0.02296,0.66639,0.04592,0.53228,0.06888,0.15181,0.19388,0.15181,0.31888,0.15181,0.44388,0.15181,0.56888,0.15181,0.69388,0.15181,0.79592,0.06747,0.89796,0.03374
0.02551,0.63349,0.05102,0.56643,0.07653,0.18742,0.20153,0.18742,0.32653,0.18742,0.45153,0.18742,0.57653,0.18742,0.70153,0.18742,0.80102,0.0833,0.90051,0.04165
0.02806,0.60142,0.05612,0.59559,0.08418,0.22678,0.20918,0.22678,0.33418,0.22678,0.45918,0.22678,0.58418,0.22678,0.70918,0.22678,0.80612,0.10079,0.90306,0.0504
0.03061,0.57018,0.06122,0.61974,0.09184,0.26989,0.21684,0.26989,0.34184,0.26989,0.46684,0.26989,0.59184,0.26989,0.71684,0.26989,0.81122,0.11995,0.90561,0.05998
0.03316,0.53978,0.06633,0.6389,0.09949,0.31674,0.22449,0.31674,0.34949,0.31674,0.47449,0.31674,0.59949,0.31674,0.72449,0.31674,0.81633,0.14077,0.90816,0.07039
0.03571,0.5102,0.07143,0.65306,0.10714,0.36735,0.23214,0.36735,0.35714,0.36735,0.48214,0.36735,0.60714,0.36735,0.73214,0.36735,0.82143,0.16327,0.91071,0.08163
0.03827,0.48147,0.07653,0.66222,0.1148,0.4217,0.2398,0.4217,0.3648,0.4217,0.4898,0.4217,0.6148,0.4217,0.7398,0.4217,0.82653,0.18742,0.91327,0.09371
0.04082,0.45356,0.08163,0.66639,0.12245,0.4798,0.24745,0.4798,0.37245,0.4798,0.49745,0.4798,0.62245,0.4798,0.74745,0.4798,0.83163,0.21324,0.91582,0.10662
0.04337,0.42649,0.08673,0.66556,0.1301,0.53915,0.2551,0.53915,0.3801,0.53915,0.5051,0.53915,0.6301,0.53915,0.7551,0.53915,0.83673,0.24073,0.91837,0.12037
0.04592,0.40025,0.09184,0.65973,0.13776,0.59163,0.26276,0.59163,0.38776,0.59163,0.51276,0.59163,0.63776,0.59163,0.76276,0.59163,0.84184,0.26989,0.92092,0.13494
0.04847,0.37484,0.09694,0.6489,0.14541,0.63661,0.27041,0.63661,0.39541,0.63661,0.52041,0.63661,0.64541,0.63661,0.77041,0.63661,0.84694,0.30071,0.92347,0.15035
0.05102,0.35027,0.10204,0.63307,0.15306,0.67409,0.27806,0.67409,0.40306,0.67409,0.52806,0.67409,0.65306,0.67409,0.77806,0.67409,0.85204,0.33319,0.92602,0.1666
0.05357,0.32653,0.10714,0.61224,0.16071,0.70408,0.28571,0.70408,0.41071,0.70408,0.53571,0.70408,0.66071,0.70408,0.78571,0.70408,0.85714,0.36735,0.92857,0.18367
0.05612,0.30362,0.11224,0.58642,0.16837,0.72657,0.29337,0.72657,0.41837,0.72657,0.54337,0.72657,0.66837,0.72657,0.79337,0.72657,0.86224,0.40317,0.93112,0.20158
0.05867,0.28155,0.11735,0.5556,0.17602,0.74157,0.30102,0.74157,0.42602,0.74157,0.55102,0.74157,0.67602,0.74157,0.80102,0.74157,0.86735,0.44065,0.93367,0.22032
0.06122,0.26031,0.12245,0.51978,0.18367,0.74906,0.30867,0.74906,0.43367,0.74906,0.55867,0.74906,0.68367,0.74906,0.80867,0.74906,0.87245,0.4798,0.93622,0.2399
0.06378,0.2399,0.12755,0.4798,0.19133,0.74906,0.31633,0.74906,0.44133,0.74906,0.56633,0.74906,0.69133,0.74906,0.81633,0.74906,0.87755,0.51978,0.93878,0.26031
0.06633,0.22032,0.13265,0.44065,0.19898,0.74157,0.32398,0.74157,0.44898,0.74157,0.57398,0.74157,0.69898,0.74157,0.82398,0.74157,0.88265,0.5556,0.94133,0.28155
0.06888,0.20158,0.13776,0.40317,0.20663,0.72657,0.33163,0.72657,0.45663,0.72657,0.58163,0.72657,0.70663,0.72657,0.83163,0.72657,0.88776,0.58642,0.94388,0.30362
0.07143,0.18367,0.14286,0.36735,0.21429,0.70408,0.33929,0.70408,0.46429,0.70408,0.58929,0.70408,0.71429,0.70408,0.83929,0.70408,0.89286,0.61224,0.94643,0.32653
0.07398,0.1666,0.14796,0.33319,0.22194,0.67409,0.34694,0.67409,0.47194,0.67409,0.59694,0.67409,0.72194,0.67409,0.84694,0.67409,0.89796,0.63307,0.94898,0.35027
0.07653,0.15035,0.15306,0.30071,0.22959,0.63661,0.35459,0.63661,0.47959,0.63661,0.60459,0.63661,0.72959,0.63661,0.85459,0.63661,0.90306,0.6489,0.95153,0.37484
0.07908,0.13494,0.15816,0.26989,0.23724,0.59163,0.36224,0.59163,0.48724,0.59163,0.61224,0.59163,0.73724,0.59163,0.86224,0.59163,0.90816,0.65973,0.95408,0.40025
0.08163,0.12037,0.16327,0.24073,0.2449,0.53915,0.3699,0.53915,0.4949,0.53915,0.6199,0.53915,0.7449,0.53915,0.8699,0.53915,0.91327,0.66556,0.95663,0.42649
0.08418,0.10662,0.16837,0.21324,0.25255,0.4798,0.37755,0.4798,0.50255,0.4798,0.62755,0.4798,0.75255,0.4798,0.87755,0.4798,0.91837,0.66639,0.95918,0.45356
0.08673,0.09371,0.17347,0.18742,0.2602,0.4217,0.3852,0.4217,0.5102,0.4217,0.6352,0.4217,0.7602,0.4217,0.8852,0.4217,0.92347,0.66222,0.96173,0.48147
0.08929,0.08163,0.17857,0.16327,0.26786,0.36735,0.39286,0.36735,0.51786,0.36735,0.64286,0.36735,0.76786,0.36735,0.89286,0.36735,0.92857,0.65306,0.96429,0.5102
0.09184,0.07039,0.18367,0.14077,0.27551,0.31674,0.40051,0.31674,0.52551,0.31674,0.65051,0.31674,0.77551,0.31674,0.90051,0.31674,0.93367,0.6389,0.96684,0.53978
0.09439,0.05998,0.18878,0.11995,0.28316,0.26989,0.40816,0.26989,0.53316,0.26989,0.65816,0.26989,0.78316,0.26989,0.90816,0.26989,0.93878,0.61974,0.96939,0.57018
0.09694,0.0504,0.19388,0.10079,0.29082,0.22678,0.41582,0.22678,0.54082,0.22678,0.66582,0.22678,0.79082,0.22678,0.91582,0.22678,0.94388,0.59559,0.97194,0.60142
0.09949,0.04165,0.19898,0.0833,0.29847,0.18742,0.42347,0.18742,0.54847,0.18742,0.67347,0.18742,0.79847,0.18742,0.92347,0.18742,0.94898,0.56643,0.97449,0.63349
0.10204,0.03374,0.20408,0.06747,0.30612,0.15181,0.43112,0.15181,0.55612,0.15181,0.68112,0.15181,0.80612,0.15181,0.93112,0.15181,0.95408,0.53228,0.97704,0.66639
0.10459,0.02666,0.20918,0.05331,0.31378,0.11995,0.43878,0.11995,0.56378,0.11995,0.68878,0.11995,0.81378,0.11995,0.93878,0.11995,0.95918,0.49313,0.97959,0.70012
0.10714,0.02041,0.21429,0.04082,0.32143,0.09184,0.44643,0.09184,0.57143,0.09184,0.69643,0.09184,0.82143,0.09184,0.94643,0.09184,0.96429,0.44898,0.98214,0.73469
0.10969,0.01499,0.21939,0.02999,0.32908,0.06747,0.45408,0.06747,0.57908,0.06747,0.70408,0.06747,0.82908,0.06747,0.95408,0.06747,0.96939,0.39983,0.98469,0.7701
0.11224,0.01041,0.22449,0.02082,0.33673,0.04686,0.46173,0.04686,0.58673,0.04686,0.71173,0.04686,0.83673,0.04686,0.96173,0.04686,0.97449,0.34569,0.98724,0.80633
0.1148,0.00666,0.22959,0.01333,0.34439,0.02999,0.46939,0.02999,0.59439,0.02999,0.71939,0.02999,0.84439,0.02999,0.96939,0.02999,0.97959,0.28655,0.9898,0.8434
0.11735,0.00375,0.23469,0.0075,0.35204,0.01687,0.47704,0.01687,0.60204,0.01687,0.72704,0.01687,0.85204,0.01687,0.97704,0.01687,0.98469,0.22241,0.99235,0.8813
0.1199,0.00167,0.2398,0.00333,0.35969,0.0075,0.48469,0.0075,0.60969,0.0075,0.73469,0.0075,0.85969,0.0075,0.98469,0.0075,0.9898,0.15327,0.9949,0.92003
0.12245,0.00042,0.2449,0.00083,0.36735,0.00187,0.49235,0.00187,0.61735,0.00187,0.74235,0.00187,0.86735,0.00187,0.99235,0.00187,0.9949,0.07913,0.99745,0.9596
0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.75,0,0.875,0,1,0,1,0,1,1


==> Data/TB/shear_TB_0.25l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0.006,-0.267353,0.00140087,0.000802039,0.00149575,18.1419,16.1275,1.66076,0.508091,161604,7,3,3
1,0.0063,-0.280646,0.00148169,0.000884003,0.00149599,8.37208,4.57557,1.07002,0.262958,161604,2,2,2
2,0.0066,-0.293923,0.00156503,0.000969903,0.00149627,8.4267,4.63081,1.08689,0.261935,161604,2,2,2
3,0.0069,-0.307183,0.00165085,0.00105973,0.00149661,8.50162,4.67181,1.0788,0.265712,161604,2,2,2
4,0.0072,-0.320424,0.00173964,0.00115345,0.00149702,8.53967,4.71354,1.11138,0.272073,161604,2,2,2
5,0.0075,-0.333642,0.00183174,0.00125107,0.00149751,8.54188,4.62121,1.10785,0.281844,161604,2,2,2
6,0.0078,-0.346833,0.00192809,0.00135252,0.00149811,8.54928,4.75867,1.13766,0.303233,161604,2,2,2
7,0.0081,-0.35999,0.00203036,0.00145779,0.00149885,8.49618,4.62228,1.08722,0.348184,161604,2,2,2
8,0.0084,-0.373107,0.00213865,0.00156683,0.00149976,8.55607,4.71704,1.10237,0.31561,161604,2,2,2
9,0.0087,-0.386106,0.00226662,0.00167945,0.00150101,12.8608,7.01972,1.73227,0.43408,161604,3,3,3
10,0.009,-0.399096,0.0023961,0.00179578,0.00150244,12.9446,6.94917,1.65143,0.44509,161604,3,3,3
11,0.0093,-0.41193,0.00254689,0.00191532,0.00150455,17.1158,9.38516,2.23236,0.559851,161604,4,4,4
12,0.0096,-0.42453,0.00272592,0.00203752,0.00150778,21.3561,11.6438,2.72552,0.678283,161604,5,5,5
13,0.0099,-0.436771,0.00299276,0.00216177,0.00151269,29.6555,16.0861,3.78643,0.847944,161604,7,7,7
14,0.0102,-0.379326,0.050847,0.00193438,0.00185027,1996.09,1179.97,256.502,25.3377,161604,484,473,473
15,0.0105,-0.363299,0.0698845,0.00190713,0.00198654,1037.1,601.136,134.404,11.3523,161604,245,245,245
16,0.0108,-0.349605,0.0875652,0.00188767,0.00211094,1039.21,591.889,134.586,10.8629,161604,247,246,246
17,0.0111,-0.341242,0.101872,0.00189369,0.002207,760.294,458.285,98.4325,9.02408,161604,181,180,180
18,0.0114,-0.333063,0.116254,0.00189825,0.00230211,796.717,462.561,106.956,8.9855,161604,191,191,191
19,0.0117,-0.327514,0.128652,0.00191574,0.00238257,576.574,344.183,75.6987,7.16357,161604,147,147,147
20,0.012,-0.321205,0.141655,0.001927,0.00246745,656.572,407.518,85.8092,7.62132,161604,168,168,168


==> Data/TB/shear_TB_0.25l0_AT-1_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48805,0.49051,0
0.5,0.49051,0.49013,0
0.5,0.49367,0.48967,0
0.5,0.49684,0.48949,0
0.5,0.5,0.48998,0
0.5,0.50114,0.49051,0
0.5,0,0.49219,0
0.5,0.0031646,0.49219,0
0.5,0.0063291,0.49219,0
0.5,0.0094937,0.49219,0
0.5,0.012658,0.49219,0
0.5,0.015823,0.49219,0
0.5,0.018987,0.49219,0
0.5,0.022152,0.49219,0
0.5,0.025316,0.49219,0
0.5,0.028481,0.49219,0
0.5,0.031646,0.49219,0
0.5,0.03481,0.49219,0
0.5,0.037975,0.49219,0
0.5,0.041139,0.49219,0
0.5,0.044304,0.49219,0
0.5,0.047468,0.49219,0
0.5,0.050633,0.49219,0
0.5,0.053797,0.49219,0
0.5,0.056962,0.49219,0
0.5,0.060127,0.49219,0
0.5,0.063291,0.49219,0
0.5,0.066456,0.49219,0
0.5,0.06962,0.49219,0
0.5,0.072785,0.49219,0
0.5,0.075949,0.49219,0
0.5,0.079114,0.49219,0
0.5,0.082278,0.49219,0
0.5,0.085443,0.49219,0
0.5,0.088608,0.49219,0
0.5,0.091772,0.49219,0
0.5,0.094937,0.49219,0
0.5,0.098101,0.49219,0
0.5,0.10127,0.49219,0
0.5,0.10443,0.49219,0
0.5,0.10759,0.49219,0
0.5,0.11076,0.49219,0
0.5,0.11392,0.49219,0
0.5,0.11709,0.49219,0
0.5,0.12025,0.49219,0
0.5,0.12342,0.49219,0
0.5,0.12658,0.49219,0
0.5,0.12975,0.49219,0
0.5,0.13291,0.49219,0
0.5,0.13608,0.49219,0
0.5,0.13924,0.49219,0
0.5,0.14241,0.49219,0
0.5,0.14557,0.49219,0
0.5,0.14873,0.49219,0
0.5,0.1519,0.49219,0
0.5,0.15506,0.49219,0
0.5,0.15823,0.49219,0
0.5,0.16139,0.49219,0
0.5,0.16456,0.49219,0
0.5,0.16772,0.49219,0
0.5,0.17089,0.49219,0
0.5,0.17405,0.49219,0
0.5,0.17722,0.49219,0
0.5,0.18038,0.49219,0
0.5,0.18354,0.49219,0
0.5,0.18671,0.49219,0
0.5,0.18987,0.49219,0
0.5,0.19304,0.49219,0
0.5,0.1962,0.49219,0
0.5,0.19937,0.49219,0
0.5,0.20253,0.49219,0
0.5,0.2057,0.49219,0
0.5,0.20886,0.49219,0
0.5,0.21203,0.49219,0
0.5,0.21519,0.49219,0
0.5,0.21835,0.49219,0
0.5,0.22152,0.49219,0
0.5,0.22468,0.49219,0
0.5,0.22785,0.49219,0
0.5,0.23101,0.49219,0
0.5,0.23418,0.49219,0
0.5,0.23734,0.49219,0
0.5,0.24051,0.49219,0
0.5,0.24367,0.49218,0
0.5,0.24684,0.49218,0
0.5,0.25,0.49218,0
0.5,0.25316,0.49218,0
0.5,0.25633,0.49218,0
0.5,0.25949,0.49218,0
0.5,0.26266,0.49218,0
0.5,0.26582,0.49218,0
0.5,0.26899,0.49218,0
0.5,0.27215,0.49218,0
0.5,0.27532,0.49218,0
0.5,0.27848,0.49218,0
0.5,0.28165,0.49218,0
0.5,0.28481,0.49218,0
0.5,0.28797,0.49218,0
0.5,0.29114,0.49218,0
0.5,0.2943,0.49218,0
0.5,0.29747,0.49218,0
0.5,0.30063,0.49218,0
0.5,0.3038,0.49218,0
0.5,0.30696,0.49218,0
0.5,0.31013,0.49217,0
0.5,0.31329,0.49217,0
0.5,0.31646,0.49217,0
0.5,0.31962,0.49217,0
0.5,0.32278,0.49217,0
0.5,0.32595,0.49217,0
0.5,0.32911,0.49217,0
0.5,0.33228,0.49217,0
0.5,0.33544,0.49217,0
0.5,0.33861,0.49216,0
0.5,0.34177,0.49216,0
0.5,0.34494,0.49216,0
0.5,0.3481,0.49216,0
0.5,0.35127,0.49216,0
0.5,0.35443,0.49216,0
0.5,0.35759,0.49216,0
0.5,0.36076,0.49215,0
0.5,0.36392,0.49215,0
0.5,0.36709,0.49215,0
0.5,0.37025,0.49215,0
0.5,0.37342,0.49214,0
0.5,0.37658,0.49214,0
0.5,0.37975,0.49214,0
0.5,0.38291,0.49214,0
0.5,0.38608,0.49213,0
0.5,0.38924,0.49213,0
0.5,0.39241,0.49213,0
0.5,0.39557,0.49212,0
0.5,0.39873,0.49212,0
0.5,0.4019,0.49212,0
0.5,0.40506,0.49211,0
0.5,0.40823,0.49211,0
0.5,0.41139,0.4921,0
0.5,0.41456,0.4921,0
0.5,0.41772,0.49209,0
0.5,0.42089,0.49209,0
0.5,0.42405,0.49208,0
0.5,0.42722,0.49207,0
0.5,0.43038,0.49207,0
0.5,0.43354,0.49206,0
0.5,0.43671,0.49205,0
0.5,0.43987,0.49204,0
0.5,0.44304,0.49203,0
0.5,0.4462,0.49201,0
0.5,0.44937,0.49199,0
0.5,0.45253,0.49197,0
0.5,0.4557,0.49195,0
0.5,0.45886,0.49191,0
0.5,0.46203,0.49187,0
0.5,0.46519,0.49182,0
0.5,0.46835,0.49176,0
0.5,0.47152,0.49167,0
0.5,0.47468,0.49156,0
0.5,0.47785,0.49141,0
0.5,0.48101,0.49121,0
0.5,0.48418,0.49095,0
0.5,0.48734,0.4906,0
0.5,0.50316,0.4916,0
0.5,0.50513,0.49367,0
0.5,0.50633,0.49618,0
0.5,0.5066,0.49684,0
0.5,0.50688,0.5,0
0.5,0.50633,0.50154,0
0.5,0.50579,0.50316,0
0.5,0.50316,0.5062,0
0.5,0.50299,0.50633,0
0.5,0.0031646,0.50781,0
0.5,0,0.50781,0
0.5,0.0063291,0.50781,0
0.5,0.0094937,0.50781,0
0.5,0.012658,0.50781,0
0.5,0.015823,0.50781,0
0.5,0.018987,0.50781,0
0.5,0.022152,0.50781,0
0.5,0.025316,0.50781,0
0.5,0.028481,0.50781,0
0.5,0.031646,0.50781,0
0.5,0.03481,0.50781,0
0.5,0.037975,0.50781,0
0.5,0.041139,0.50781,0
0.5,0.044304,0.50781,0
0.5,0.047468,0.50781,0
0.5,0.050633,0.50781,0
0.5,0.053797,0.50781,0
0.5,0.056962,0.50781,0
0.5,0.060127,0.50781,0
0.5,0.063291,0.50781,0
0.5,0.066456,0.50781,0
0.5,0.06962,0.50781,0
0.5,0.072785,0.50781,0
0.5,0.075949,0.50781,0
0.5,0.079114,0.50781,0
0.5,0.082278,0.50781,0
0.5,0.085443,0.50781,0
0.5,0.088608,0.50781,0
0.5,0.091772,0.50781,0
0.5,0.094937,0.50781,0
0.5,0.098101,0.50781,0
0.5,0.10127,0.50781,0
0.5,0.10443,0.50781,0
0.5,0.10759,0.50781,0
0.5,0.11076,0.50781,0
0.5,0.11392,0.50781,0
0.5,0.11709,0.50781,0
0.5,0.12025,0.50781,0
0.5,0.12342,0.50781,0
0.5,0.12658,0.50781,0
0.5,0.12975,0.50781,0
0.5,0.13291,0.50781,0
0.5,0.13608,0.50781,0
0.5,0.13924,0.50781,0
0.5,0.14241,0.50781,0
0.5,0.14557,0.50781,0
0.5,0.14873,0.50781,0
0.5,0.1519,0.50781,0
0.5,0.15506,0.50781,0
0.5,0.15823,0.50781,0
0.5,0.16139,0.50781,0
0.5,0.16456,0.50781,0
0.5,0.16772,0.50781,0
0.5,0.17089,0.50781,0
0.5,0.17405,0.50781,0
0.5,0.17722,0.50781,0
0.5,0.18038,0.50781,0
0.5,0.18354,0.50781,0
0.5,0.18671,0.50781,0
0.5,0.18987,0.50781,0
0.5,0.19304,0.50781,0
0.5,0.1962,0.50781,0
0.5,0.19937,0.50781,0
0.5,0.20253,0.50781,0
0.5,0.2057,0.50781,0
0.5,0.20886,0.50781,0
0.5,0.21203,0.50781,0
0.5,0.21519,0.50781,0
0.5,0.21835,0.50781,0
0.5,0.22152,0.50781,0
0.5,0.22468,0.50781,0
0.5,0.22785,0.50781,0
0.5,0.23101,0.50781,0
0.5,0.23418,0.50781,0
0.5,0.23734,0.50781,0
0.5,0.24051,0.50781,0
0.5,0.24367,0.50782,0
0.5,0.24684,0.50782,0
0.5,0.25,0.50782,0
0.5,0.25316,0.50782,0
0.5,0.25633,0.50782,0
0.5,0.25949,0.50782,0
0.5,0.26266,0.50782,0
0.5,0.26582,0.50782,0
0.5,0.26899,0.50782,0
0.5,0.27215,0.50782,0
0.5,0.27532,0.50782,0
0.5,0.27848,0.50782,0
0.5,0.28165,0.50782,0
0.5,0.28481,0.50782,0
0.5,0.28797,0.50782,0
0.5,0.29114,0.50782,0
0.5,0.2943,0.50782,0
0.5,0.29747,0.50782,0
0.5,0.30063,0.50782,0
0.5,0.3038,0.50782,0
0.5,0.30696,0.50782,0
0.5,0.31013,0.50783,0
0.5,0.31329,0.50783,0
0.5,0.31646,0.50783,0
0.5,0.31962,0.50783,0
0.5,0.32278,0.50783,0
0.5,0.32595,0.50783,0
0.5,0.32911,0.50783,0
0.5,0.33228,0.50783,0
0.5,0.33544,0.50783,0
0.5,0.33861,0.50783,0
0.5,0.34177,0.50784,0
0.5,0.34494,0.50784,0
0.5,0.3481,0.50784,0
0.5,0.35127,0.50784,0
0.5,0.35443,0.50784,0
0.5,0.35759,0.50784,0
0.5,0.36076,0.50785,0
0.5,0.36392,0.50785,0
0.5,0.36709,0.50785,0
0.5,0.37025,0.50785,0
0.5,0.37342,0.50785,0
0.5,0.37658,0.50786,0
0.5,0.37975,0.50786,0
0.5,0.38291,0.50786,0
0.5,0.38608,0.50787,0
0.5,0.38924,0.50787,0
0.5,0.39241,0.50787,0
0.5,0.39557,0.50788,0
0.5,0.39873,0.50788,0
0.5,0.4019,0.50788,0
0.5,0.40506,0.50789,0
0.5,0.40823,0.50789,0
0.5,0.41139,0.5079,0
0.5,0.41456,0.5079,0
0.5,0.41772,0.50791,0
0.5,0.42089,0.50792,0
0.5,0.42405,0.50792,0
0.5,0.42722,0.50793,0
0.5,0.43038,0.50794,0
0.5,0.43354,0.50795,0
0.5,0.43671,0.50796,0
0.5,0.43987,0.50798,0
0.5,0.44304,0.50799,0
0.5,0.4462,0.50801,0
0.5,0.44937,0.50803,0
0.5,0.45253,0.50805,0
0.5,0.4557,0.50808,0
0.5,0.45886,0.50811,0
0.5,0.46203,0.50816,0
0.5,0.46519,0.50821,0
0.5,0.46835,0.50827,0
0.5,0.47152,0.50834,0
0.5,0.47468,0.50843,0
0.5,0.47785,0.50855,0
0.5,0.48101,0.50868,0
0.5,0.48418,0.50884,0
0.5,0.48734,0.50901,0
0.5,0.49051,0.50916,0
0.5,0.49367,0.50919,0
0.5,0.49684,0.50894,0
0.5,0.5,0.50811,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48691,0.49051,0
0.5,0.48734,0.49044,0
0.5,0.49051,0.48984,0
0.5,0.49367,0.4892,0
0.5,0.49684,0.48879,0
0.5,0.5,0.48902,0
0.5,0.50316,0.49033,0
0.5,0.5034,0.49051,0
0.5,0,0.49219,0
0.5,0.0031646,0.49219,0
0.5,0.0063291,0.49219,0
0.5,0.0094937,0.49219,0
0.5,0.012658,0.49219,0
0.5,0.015823,0.49219,0
0.5,0.018987,0.49219,0
0.5,0.022152,0.49219,0
0.5,0.025316,0.49219,0
0.5,0.028481,0.49219,0
0.5,0.031646,0.49219,0
0.5,0.03481,0.49219,0
0.5,0.037975,0.49219,0
0.5,0.041139,0.49219,0
0.5,0.044304,0.49219,0
0.5,0.047468,0.49219,0
0.5,0.050633,0.49219,0
0.5,0.053797,0.49219,0
0.5,0.056962,0.49219,0
0.5,0.060127,0.49219,0
0.5,0.063291,0.49219,0
0.5,0.066456,0.49219,0
0.5,0.06962,0.49219,0
0.5,0.072785,0.49219,0
0.5,0.075949,0.49219,0
0.5,0.079114,0.49219,0
0.5,0.082278,0.49219,0
0.5,0.085443,0.49219,0
0.5,0.088608,0.49219,0
0.5,0.091772,0.49219,0
0.5,0.094937,0.49219,0
0.5,0.098101,0.49219,0
0.5,0.10127,0.49219,0
0.5,0.10443,0.49219,0
0.5,0.10759,0.49219,0
0.5,0.11076,0.49219,0
0.5,0.11392,0.49219,0
0.5,0.11709,0.49219,0
0.5,0.12025,0.49219,0
0.5,0.12342,0.49219,0
0.5,0.12658,0.49219,0
0.5,0.12975,0.49219,0
0.5,0.13291,0.49219,0
0.5,0.13608,0.49219,0
0.5,0.13924,0.49219,0
0.5,0.14241,0.49219,0
0.5,0.14557,0.49219,0
0.5,0.14873,0.49219,0
0.5,0.1519,0.49219,0
0.5,0.15506,0.49219,0
0.5,0.15823,0.49219,0
0.5,0.16139,0.49219,0
0.5,0.16456,0.49219,0
0.5,0.16772,0.49219,0
0.5,0.17089,0.49219,0
0.5,0.17405,0.49219,0
0.5,0.17722,0.49219,0
0.5,0.18038,0.49219,0
0.5,0.18354,0.49219,0
0.5,0.18671,0.49219,0
0.5,0.18987,0.49219,0
0.5,0.19304,0.49219,0
0.5,0.1962,0.49219,0
0.5,0.19937,0.49219,0
0.5,0.20253,0.49219,0
0.5,0.2057,0.49219,0
0.5,0.20886,0.49219,0
0.5,0.21203,0.49219,0
0.5,0.21519,0.49219,0
0.5,0.21835,0.49219,0
0.5,0.22152,0.49219,0
0.5,0.22468,0.49219,0
0.5,0.22785,0.49219,0
0.5,0.23101,0.49219,0
0.5,0.23418,0.49219,0
0.5,0.23734,0.49219,0
0.5,0.24051,0.49218,0
0.5,0.24367,0.49218,0
0.5,0.24684,0.49218,0
0.5,0.25,0.49218,0
0.5,0.25316,0.49218,0
0.5,0.25633,0.49218,0
0.5,0.25949,0.49218,0
0.5,0.26266,0.49218,0
0.5,0.26582,0.49218,0
0.5,0.26899,0.49218,0
0.5,0.27215,0.49218,0
0.5,0.27532,0.49218,0
0.5,0.27848,0.49218,0
0.5,0.28165,0.49218,0
0.5,0.28481,0.49218,0
0.5,0.28797,0.49218,0
0.5,0.29114,0.49218,0
0.5,0.2943,0.49218,0
0.5,0.29747,0.49218,0
0.5,0.30063,0.49218,0
0.5,0.3038,0.49218,0
0.5,0.30696,0.49217,0
0.5,0.31013,0.49217,0
0.5,0.31329,0.49217,0
0.5,0.31646,0.49217,0
0.5,0.31962,0.49217,0
0.5,0.32278,0.49217,0
0.5,0.32595,0.49217,0
0.5,0.32911,0.49217,0
0.5,0.33228,0.49217,0
0.5,0.33544,0.49216,0
0.5,0.33861,0.49216,0
0.5,0.34177,0.49216,0
0.5,0.34494,0.49216,0
0.5,0.3481,0.49216,0
0.5,0.35127,0.49216,0
0.5,0.35443,0.49216,0
0.5,0.35759,0.49215,0
0.5,0.36076,0.49215,0
0.5,0.36392,0.49215,0
0.5,0.36709,0.49215,0
0.5,0.37025,0.49215,0
0.5,0.37342,0.49214,0
0.5,0.37658,0.49214,0
0.5,0.37975,0.49214,0
0.5,0.38291,0.49213,0
0.5,0.38608,0.49213,0
0.5,0.38924,0.49213,0
0.5,0.39241,0.49213,0
0.5,0.39557,0.49212,0
0.5,0.39873,0.49212,0
0.5,0.4019,0.49211,0
0.5,0.40506,0.49211,0
0.5,0.40823,0.4921,0
0.5,0.41139,0.4921,0
0.5,0.41456,0.49209,0
0.5,0.41772,0.49209,0
0.5,0.42089,0.49208,0
0.5,0.42405,0.49208,0
0.5,0.42722,0.49207,0
0.5,0.43038,0.49206,0
0.5,0.43354,0.49205,0
0.5,0.43671,0.49204,0
0.5,0.43987,0.49203,0
0.5,0.44304,0.49202,0
0.5,0.4462,0.492,0
0.5,0.44937,0.49199,0
0.5,0.45253,0.49196,0
0.5,0.4557,0.49194,0
0.5,0.45886,0.4919,0
0.5,0.46203,0.49186,0
0.5,0.46519,0.49181,0
0.5,0.46835,0.49174,0
0.5,0.47152,0.49165,0
0.5,0.47468,0.49153,0
0.5,0.47785,0.49137,0
0.5,0.48101,0.49115,0
0.5,0.48418,0.49085,0
0.5,0.50628,0.49367,0
0.5,0.50633,0.49379,0
0.5,0.50747,0.49684,0
0.5,0.50756,0.5,0
0.5,0.50635,0.50316,0
0.5,0.50633,0.50319,0
0.5,0.50366,0.50633,0
0.5,0.0031646,0.50781,0
0.5,0,0.50781,0
0.5,0.0063291,0.50781,0
0.5,0.0094937,0.50781,0
0.5,0.012658,0.50781,0
0.5,0.015823,0.50781,0
0.5,0.018987,0.50781,0
0.5,0.022152,0.50781,0
0.5,0.025316,0.50781,0
0.5,0.028481,0.50781,0
0.5,0.031646,0.50781,0
0.5,0.03481,0.50781,0
0.5,0.037975,0.50781,0
0.5,0.041139,0.50781,0
0.5,0.044304,0.50781,0
0.5,0.047468,0.50781,0
0.5,0.050633,0.50781,0
0.5,0.053797,0.50781,0
0.5,0.056962,0.50781,0
0.5,0.060127,0.50781,0
0.5,0.063291,0.50781,0
0.5,0.066456,0.50781,0
0.5,0.06962,0.50781,0
0.5,0.072785,0.50781,0
0.5,0.075949,0.50781,0
0.5,0.079114,0.50781,0
0.5,0.082278,0.50781,0
0.5,0.085443,0.50781,0
0.5,0.088608,0.50781,0
0.5,0.091772,0.50781,0
0.5,0.094937,0.50781,0
0.5,0.098101,0.50781,0
0.5,0.10127,0.50781,0
0.5,0.10443,0.50781,0
0.5,0.10759,0.50781,0
0.5,0.11076,0.50781,0
0.5,0.11392,0.50781,0
0.5,0.11709,0.50781,0
0.5,0.12025,0.50781,0
0.5,0.12342,0.50781,0
0.5,0.12658,0.50781,0
0.5,0.12975,0.50781,0
0.5,0.13291,0.50781,0
0.5,0.13608,0.50781,0
0.5,0.13924,0.50781,0
0.5,0.14241,0.50781,0
0.5,0.14557,0.50781,0
0.5,0.14873,0.50781,0
0.5,0.1519,0.50781,0
0.5,0.15506,0.50781,0
0.5,0.15823,0.50781,0
0.5,0.16139,0.50781,0
0.5,0.16456,0.50781,0
0.5,0.16772,0.50781,0
0.5,0.17089,0.50781,0
0.5,0.17405,0.50781,0
0.5,0.17722,0.50781,0
0.5,0.18038,0.50781,0
0.5,0.18354,0.50781,0
0.5,0.18671,0.50781,0
0.5,0.18987,0.50781,0
0.5,0.19304,0.50781,0
0.5,0.1962,0.50781,0
0.5,0.19937,0.50781,0
0.5,0.20253,0.50781,0
0.5,0.2057,0.50781,0
0.5,0.20886,0.50781,0
0.5,0.21203,0.50781,0
0.5,0.21519,0.50781,0
0.5,0.21835,0.50781,0
0.5,0.22152,0.50781,0
0.5,0.22468,0.50781,0
0.5,0.22785,0.50781,0
0.5,0.23101,0.50781,0
0.5,0.23418,0.50781,0
0.5,0.23734,0.50781,0
0.5,0.24051,0.50782,0
0.5,0.24367,0.50782,0
0.5,0.24684,0.50782,0
0.5,0.25,0.50782,0
0.5,0.25316,0.50782,0
0.5,0.25633,0.50782,0
0.5,0.25949,0.50782,0
0.5,0.26266,0.50782,0
0.5,0.26582,0.50782,0
0.5,0.26899,0.50782,0
0.5,0.27215,0.50782,0
0.5,0.27532,0.50782,0
0.5,0.27848,0.50782,0
0.5,0.28165,0.50782,0
0.5,0.28481,0.50782,0
0.5,0.28797,0.50782,0
0.5,0.29114,0.50782,0
0.5,0.2943,0.50782,0
0.5,0.29747,0.50782,0
0.5,0.30063,0.50782,0
0.5,0.3038,0.50782,0
0.5,0.30696,0.50783,0
0.5,0.31013,0.50783,0
0.5,0.31329,0.50783,0
0.5,0.31646,0.50783,0
0.5,0.31962,0.50783,0
0.5,0.32278,0.50783,0
0.5,0.32595,0.50783,0
0.5,0.32911,0.50783,0
0.5,0.33228,0.50783,0
0.5,0.33544,0.50783,0
0.5,0.33861,0.50784,0
0.5,0.34177,0.50784,0
0.5,0.34494,0.50784,0
0.5,0.3481,0.50784,0
0.5,0.35127,0.50784,0
0.5,0.35443,0.50784,0
0.5,0.35759,0.50785,0
0.5,0.36076,0.50785,0
0.5,0.36392,0.50785,0
0.5,0.36709,0.50785,0
0.5,0.37025,0.50785,0
0.5,0.37342,0.50786,0
0.5,0.37658,0.50786,0
0.5,0.37975,0.50786,0
0.5,0.38291,0.50787,0
0.5,0.38608,0.50787,0
0.5,0.38924,0.50787,0
0.5,0.39241,0.50788,0
0.5,0.39557,0.50788,0
0.5,0.39873,0.50788,0
0.5,0.4019,0.50789,0
0.5,0.40506,0.50789,0
0.5,0.40823,0.5079,0
0.5,0.41139,0.5079,0
0.5,0.41456,0.50791,0
0.5,0.41772,0.50792,0
0.5,0.42089,0.50792,0
0.5,0.42405,0.50793,0
0.5,0.42722,0.50794,0
0.5,0.43038,0.50795,0
0.5,0.43354,0.50796,0
0.5,0.43671,0.50797,0
0.5,0.43987,0.50798,0
0.5,0.44304,0.508,0
0.5,0.4462,0.50802,0
0.5,0.44937,0.50804,0
0.5,0.45253,0.50806,0
0.5,0.4557,0.50809,0
0.5,0.45886,0.50813,0
0.5,0.46203,0.50818,0
0.5,0.46519,0.50823,0
0.5,0.46835,0.50829,0
0.5,0.47152,0.50837,0
0.5,0.47468,0.50847,0
0.5,0.47785,0.5086,0
0.5,0.48101,0.50875,0
0.5,0.48418,0.50892,0
0.5,0.48734,0.50912,0
0.5,0.49051,0.50931,0
0.5,0.49367,0.5094,0
0.5,0.49684,0.50919,0
0.5,0.5,0.50845,0
0.5,0.50316,0.50673,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4861,0.49051,0
0.5,0.48734,0.49029,0
0.5,0.49051,0.48956,0
0.5,0.49367,0.48868,0
0.5,0.49684,0.48794,0
0.5,0.5,0.48777,0
0.5,0.50316,0.48859,0
0.5,0.5058,0.49051,0
0.5,0,0.49219,0
0.5,0.0031646,0.49219,0
0.5,0.0063291,0.49219,0
0.5,0.0094937,0.49219,0
0.5,0.012658,0.49219,0
0.5,0.015823,0.49219,0
0.5,0.018987,0.49219,0
0.5,0.022152,0.49219,0
0.5,0.025316,0.49219,0
0.5,0.028481,0.49219,0
0.5,0.031646,0.49219,0
0.5,0.03481,0.49219,0
0.5,0.037975,0.49219,0
0.5,0.041139,0.49219,0
0.5,0.044304,0.49219,0
0.5,0.047468,0.49219,0
0.5,0.050633,0.49219,0
0.5,0.053797,0.49219,0
0.5,0.056962,0.49219,0
0.5,0.060127,0.49219,0
0.5,0.063291,0.49219,0
0.5,0.066456,0.49219,0
0.5,0.06962,0.49219,0
0.5,0.072785,0.49219,0
0.5,0.075949,0.49219,0
0.5,0.079114,0.49219,0
0.5,0.082278,0.49219,0
0.5,0.085443,0.49219,0
0.5,0.088608,0.49219,0
0.5,0.091772,0.49219,0
0.5,0.094937,0.49219,0
0.5,0.098101,0.49219,0
0.5,0.10127,0.49219,0
0.5,0.10443,0.49219,0
0.5,0.10759,0.49219,0
0.5,0.11076,0.49219,0
0.5,0.11392,0.49219,0
0.5,0.11709,0.49219,0
0.5,0.12025,0.49219,0
0.5,0.12342,0.49219,0
0.5,0.12658,0.49219,0
0.5,0.12975,0.49219,0
0.5,0.13291,0.49219,0
0.5,0.13608,0.49219,0
0.5,0.13924,0.49219,0
0.5,0.14241,0.49219,0
0.5,0.14557,0.49219,0
0.5,0.14873,0.49219,0
0.5,0.1519,0.49219,0
0.5,0.15506,0.49219,0
0.5,0.15823,0.49219,0
0.5,0.16139,0.49219,0
0.5,0.16456,0.49219,0
0.5,0.16772,0.49219,0
0.5,0.17089,0.49219,0
0.5,0.17405,0.49219,0
0.5,0.17722,0.49219,0
0.5,0.18038,0.49219,0
0.5,0.18354,0.49219,0
0.5,0.18671,0.49219,0
0.5,0.18987,0.49219,0
0.5,0.19304,0.49219,0
0.5,0.1962,0.49219,0
0.5,0.19937,0.49219,0
0.5,0.20253,0.49219,0
0.5,0.2057,0.49219,0
0.5,0.20886,0.49219,0
0.5,0.21203,0.49219,0
0.5,0.21519,0.49219,0
0.5,0.21835,0.49219,0
0.5,0.22152,0.49219,0
0.5,0.22468,0.49219,0
0.5,0.22785,0.49219,0
0.5,0.23101,0.49219,0
0.5,0.23418,0.49219,0
0.5,0.23734,0.49218,0
0.5,0.24051,0.49218,0
0.5,0.24367,0.49218,0
0.5,0.24684,0.49218,0
0.5,0.25,0.49218,0
0.5,0.25316,0.49218,0
0.5,0.25633,0.49218,0
0.5,0.25949,0.49218,0
0.5,0.26266,0.49218,0
0.5,0.26582,0.49218,0
0.5,0.26899,0.49218,0
0.5,0.27215,0.49218,0
0.5,0.27532,0.49218,0
0.5,0.27848,0.49218,0
0.5,0.28165,0.49218,0
0.5,0.28481,0.49218,0
0.5,0.28797,0.49218,0
0.5,0.29114,0.49218,0
0.5,0.2943,0.49218,0
0.5,0.29747,0.49218,0
0.5,0.30063,0.49218,0
0.5,0.3038,0.49217,0
0.5,0.30696,0.49217,0
0.5,0.31013,0.49217,0
0.5,0.31329,0.49217,0
0.5,0.31646,0.49217,0
0.5,0.31962,0.49217,0
0.5,0.32278,0.49217,0
0.5,0.32595,0.49217,0
0.5,0.32911,0.49217,0
0.5,0.33228,0.49217,0
0.5,0.33544,0.49216,0
0.5,0.33861,0.49216,0
0.5,0.34177,0.49216,0
0.5,0.34494,0.49216,0
0.5,0.3481,0.49216,0
0.5,0.35127,0.49216,0
0.5,0.35443,0.49215,0
0.5,0.35759,0.49215,0
0.5,0.36076,0.49215,0
0.5,0.36392,0.49215,0
0.5,0.36709,0.49215,0
0.5,0.37025,0.49214,0
0.5,0.37342,0.49214,0
0.5,0.37658,0.49214,0
0.5,0.37975,0.49214,0
0.5,0.38291,0.49213,0
0.5,0.38608,0.49213,0
0.5,0.38924,0.49213,0
0.5,0.39241,0.49212,0
0.5,0.39557,0.49212,0
0.5,0.39873,0.49212,0
0.5,0.4019,0.49211,0
0.5,0.40506,0.49211,0
0.5,0.40823,0.4921,0
0.5,0.41139,0.4921,0
0.5,0.41456,0.49209,0
0.5,0.41772,0.49209,0
0.5,0.42089,0.49208,0
0.5,0.42405,0.49207,0
0.5,0.42722,0.49207,0
0.5,0.43038,0.49206,0
0.5,0.43354,0.49205,0
0.5,0.43671,0.49204,0
0.5,0.43987,0.49203,0
0.5,0.44304,0.49202,0
0.5,0.4462,0.492,0
0.5,0.44937,0.49198,0
0.5,0.45253,0.49196,0
0.5,0.4557,0.49194,0
0.5,0.45886,0.4919,0
0.5,0.46203,0.49186,0
0.5,0.46519,0.49181,0
0.5,0.46835,0.49174,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49111,0
0.5,0.48418,0.49079,0
0.5,0.50633,0.49112,0
0.5,0.50788,0.49367,0
0.5,0.50866,0.49684,0
0.5,0.50851,0.5,0
0.5,0.50727,0.50316,0
0.5,0.50633,0.50438,0
0.5,0.50454,0.50633,0
0.5,0.0031646,0.50781,0
0.5,0,0.50781,0
0.5,0.0063291,0.50781,0
0.5,0.0094937,0.50781,0
0.5,0.012658,0.50781,0
0.5,0.015823,0.50781,0
0.5,0.018987,0.50781,0
0.5,0.022152,0.50781,0
0.5,0.025316,0.50781,0
0.5,0.028481,0.50781,0
0.5,0.031646,0.50781,0
0.5,0.03481,0.50781,0
0.5,0.037975,0.50781,0
0.5,0.041139,0.50781,0
0.5,0.044304,0.50781,0
0.5,0.047468,0.50781,0
0.5,0.050633,0.50781,0
0.5,0.053797,0.50781,0
0.5,0.056962,0.50781,0
0.5,0.060127,0.50781,0
0.5,0.063291,0.50781,0
0.5,0.066456,0.50781,0
0.5,0.06962,0.50781,0
0.5,0.072785,0.50781,0
0.5,0.075949,0.50781,0
0.5,0.079114,0.50781,0
0.5,0.082278,0.50781,0
0.5,0.085443,0.50781,0
0.5,0.088608,0.50781,0
0.5,0.091772,0.50781,0
0.5,0.094937,0.50781,0
0.5,0.098101,0.50781,0
0.5,0.10127,0.50781,0
0.5,0.10443,0.50781,0
0.5,0.10759,0.50781,0
0.5,0.11076,0.50781,0
0.5,0.11392,0.50781,0
0.5,0.11709,0.50781,0
0.5,0.12025,0.50781,0
0.5,0.12342,0.50781,0
0.5,0.12658,0.50781,0
0.5,0.12975,0.50781,0
0.5,0.13291,0.50781,0
0.5,0.13608,0.50781,0
0.5,0.13924,0.50781,0
0.5,0.14241,0.50781,0
0.5,0.14557,0.50781,0
0.5,0.14873,0.50781,0
0.5,0.1519,0.50781,0
0.5,0.15506,0.50781,0
0.5,0.15823,0.50781,0
0.5,0.16139,0.50781,0
0.5,0.16456,0.50781,0
0.5,0.16772,0.50781,0
0.5,0.17089,0.50781,0
0.5,0.17405,0.50781,0
0.5,0.17722,0.50781,0
0.5,0.18038,0.50781,0
0.5,0.18354,0.50781,0
0.5,0.18671,0.50781,0
0.5,0.18987,0.50781,0
0.5,0.19304,0.50781,0
0.5,0.1962,0.50781,0
0.5,0.19937,0.50781,0
0.5,0.20253,0.50781,0
0.5,0.2057,0.50781,0
0.5,0.20886,0.50781,0
0.5,0.21203,0.50781,0
0.5,0.21519,0.50781,0
0.5,0.21835,0.50781,0
0.5,0.22152,0.50781,0
0.5,0.22468,0.50781,0
0.5,0.22785,0.50781,0
0.5,0.23101,0.50781,0
0.5,0.23418,0.50781,0
0.5,0.23734,0.50782,0
0.5,0.24051,0.50782,0
0.5,0.24367,0.50782,0
0.5,0.24684,0.50782,0
0.5,0.25,0.50782,0
0.5,0.25316,0.50782,0
0.5,0.25633,0.50782,0
0.5,0.25949,0.50782,0
0.5,0.26266,0.50782,0
0.5,0.26582,0.50782,0
0.5,0.26899,0.50782,0
0.5,0.27215,0.50782,0
0.5,0.27532,0.50782,0
0.5,0.27848,0.50782,0
0.5,0.28165,0.50782,0
0.5,0.28481,0.50782,0
0.5,0.28797,0.50782,0
0.5,0.29114,0.50782,0
0.5,0.2943,0.50782,0
0.5,0.29747,0.50782,0
0.5,0.30063,0.50782,0
0.5,0.3038,0.50783,0
0.5,0.30696,0.50783,0
0.5,0.31013,0.50783,0
0.5,0.31329,0.50783,0
0.5,0.31646,0.50783,0
0.5,0.31962,0.50783,0
0.5,0.32278,0.50783,0
0.5,0.32595,0.50783,0
0.5,0.32911,0.50783,0
0.5,0.33228,0.50783,0
0.5,0.33544,0.50784,0
0.5,0.33861,0.50784,0
0.5,0.34177,0.50784,0
0.5,0.34494,0.50784,0
0.5,0.3481,0.50784,0
0.5,0.35127,0.50784,0
0.5,0.35443,0.50785,0
0.5,0.35759,0.50785,0
0.5,0.36076,0.50785,0
0.5,0.36392,0.50785,0
0.5,0.36709,0.50785,0
0.5,0.37025,0.50786,0
0.5,0.37342,0.50786,0
0.5,0.37658,0.50786,0
0.5,0.37975,0.50786,0
0.5,0.38291,0.50787,0
0.5,0.38608,0.50787,0
0.5,0.38924,0.50787,0
0.5,0.39241,0.50788,0
0.5,0.39557,0.50788,0
0.5,0.39873,0.50789,0
0.5,0.4019,0.50789,0
0.5,0.40506,0.5079,0
0.5,0.40823,0.5079,0
0.5,0.41139,0.50791,0
0.5,0.41456,0.50791,0
0.5,0.41772,0.50792,0
0.5,0.42089,0.50793,0
0.5,0.42405,0.50793,0
0.5,0.42722,0.50794,0
0.5,0.43038,0.50795,0
0.5,0.43354,0.50796,0
0.5,0.43671,0.50798,0
0.5,0.43987,0.50799,0
0.5,0.44304,0.50801,0
0.5,0.4462,0.50803,0
0.5,0.44937,0.50805,0
0.5,0.45253,0.50807,0
0.5,0.4557,0.50811,0
0.5,0.45886,0.50815,0
0.5,0.46203,0.50819,0
0.5,0.46519,0.50825,0
0.5,0.46835,0.50832,0
0.5,0.47152,0.5084,0
0.5,0.47468,0.50851,0
0.5,0.47785,0.50864,0
0.5,0.48101,0.5088,0
0.5,0.48418,0.509,0
0.5,0.48734,0.50923,0
0.5,0.49051,0.50947,0
0.5,0.49113,0.50949,0
0.5,0.49684,0.50948,0
0.5,0.49656,0.50949,0
0.5,0.5,0.50885,0
0.5,0.50316,0.50736,0
0.5,0.49367,0.50962,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.55061,0.38608,0
0.5,0.55063,0.38606,0
0.5,0.5513,0.38608,0
0.5,0.54611,0.38924,0
0.5,0.54747,0.38783,0
0.5,0.5538,0.38613,0
0.5,0.55684,0.38924,0
0.5,0.54389,0.39241,0
0.5,0.5443,0.39179,0
0.5,0.55696,0.39003,0
0.5,0.55729,0.39241,0
0.5,0.54201,0.39557,0
0.5,0.55696,0.39414,0
0.5,0.55674,0.39557,0
0.5,0.54028,0.39873,0
0.5,0.54114,0.39722,0
0.5,0.55568,0.39873,0
0.5,0.53862,0.4019,0
0.5,0.5543,0.4019,0
0.5,0.53694,0.40506,0
0.5,0.53797,0.40317,0
0.5,0.5538,0.40294,0
0.5,0.55288,0.40506,0
0.5,0.53534,0.40823,0
0.5,0.55139,0.40823,0
0.5,0.53368,0.41139,0
0.5,0.53481,0.40928,0
0.5,0.55063,0.40976,0
0.5,0.5499,0.41139,0
0.5,0.53208,0.41456,0
0.5,0.54841,0.41456,0
0.5,0.53043,0.41772,0
0.5,0.53165,0.41544,0
0.5,0.54747,0.41646,0
0.5,0.54689,0.41772,0
0.5,0.52884,0.42089,0
0.5,0.54542,0.42089,0
0.5,0.5272,0.42405,0
0.5,0.52848,0.42163,0
0.5,0.5443,0.4231,0
0.5,0.54387,0.42405,0
0.5,0.52567,0.42722,0
0.5,0.54239,0.42722,0
0.5,0.52409,0.43038,0
0.5,0.52532,0.42795,0
0.5,0.54114,0.42972,0
0.5,0.54084,0.43038,0
0.5,0.52262,0.43354,0
0.5,0.53939,0.43354,0
0.5,0.5212,0.43671,0
0.5,0.52215,0.43466,0
0.5,0.53797,0.43651,0
0.5,0.53789,0.43671,0
0.5,0.51987,0.43987,0
0.5,0.53656,0.43987,0
0.5,0.5185,0.44304,0
0.5,0.51899,0.44201,0
0.5,0.53523,0.44304,0
0.5,0.51699,0.4462,0
0.5,0.53481,0.44402,0
0.5,0.534,0.4462,0
0.5,0.51548,0.44937,0
0.5,0.51582,0.4487,0
0.5,0.53267,0.44937,0
0.5,0.51388,0.45253,0
0.5,0.53165,0.45154,0
0.5,0.53121,0.45253,0
0.5,0.51232,0.4557,0
0.5,0.51266,0.45506,0
0.5,0.52977,0.4557,0
0.5,0.5107,0.45886,0
0.5,0.52848,0.45832,0
0.5,0.52823,0.45886,0
0.5,0.50912,0.46203,0
0.5,0.50949,0.46133,0
0.5,0.52678,0.46203,0
0.5,0.50747,0.46519,0
0.5,0.52532,0.465,0
0.5,0.52523,0.46519,0
0.5,0.50585,0.46835,0
0.5,0.50633,0.46748,0
0.5,0.52379,0.46835,0
0.5,0.50416,0.47152,0
0.5,0.52228,0.47152,0
0.5,0.50245,0.47468,0
0.5,0.50316,0.47345,0
0.5,0.52215,0.47178,0
0.5,0.52086,0.47468,0
0.5,0.50066,0.47785,0
0.5,0.51941,0.47785,0
0.5,0.49867,0.48101,0
0.5,0.5,0.47901,0
0.5,0.51899,0.47877,0
0.5,0.51803,0.48101,0
0.5,0.49648,0.48418,0
0.5,0.49684,0.48376,0
0.5,0.51669,0.48418,0
0.5,0.49347,0.48734,0
0.5,0.49367,0.4872,0
0.5,0.51582,0.48624,0
0.5,0.51539,0.48734,0
0.5,0.48578,0.49051,0
0.5,0.48734,0.4902,0
0.5,0.49051,0.48917,0
0.5,0.51419,0.49051,0
0.5,0,0.49218,0
0.5,0.0031646,0.49218,0
0.5,0.0063291,0.49218,0
0.5,0.0094937,0.49218,0
0.5,0.012658,0.49218,0
0.5,0.015823,0.49218,0
0.5,0.018987,0.49218,0
0.5,0.022152,0.49218,0
0.5,0.025316,0.49218,0
0.5,0.028481,0.49218,0
0.5,0.031646,0.49218,0
0.5,0.03481,0.49218,0
0.5,0.037975,0.49218,0
0.5,0.041139,0.49218,0
0.5,0.044304,0.49218,0
0.5,0.047468,0.49218,0
0.5,0.050633,0.49218,0
0.5,0.053797,0.49218,0
0.5,0.056962,0.49218,0
0.5,0.060127,0.49218,0
0.5,0.063291,0.49218,0
0.5,0.066456,0.49218,0
0.5,0.06962,0.49218,0
0.5,0.072785,0.49218,0
0.5,0.075949,0.49218,0
0.5,0.079114,0.49218,0
0.5,0.082278,0.49218,0
0.5,0.085443,0.49218,0
0.5,0.088608,0.49218,0
0.5,0.091772,0.49218,0
0.5,0.094937,0.49218,0
0.5,0.098101,0.49218,0
0.5,0.10127,0.49218,0
0.5,0.10443,0.49218,0
0.5,0.10759,0.49218,0
0.5,0.11076,0.49218,0
0.5,0.11392,0.49218,0
0.5,0.11709,0.49218,0
0.5,0.12025,0.49218,0
0.5,0.12342,0.49218,0
0.5,0.12658,0.49218,0
0.5,0.12975,0.49218,0
0.5,0.13291,0.49218,0
0.5,0.13608,0.49218,0
0.5,0.13924,0.49218,0
0.5,0.14241,0.49218,0
0.5,0.14557,0.49218,0
0.5,0.14873,0.49218,0
0.5,0.1519,0.49218,0
0.5,0.15506,0.49218,0
0.5,0.15823,0.49218,0
0.5,0.16139,0.49218,0
0.5,0.16456,0.49218,0
0.5,0.16772,0.49218,0
0.5,0.17089,0.49218,0
0.5,0.17405,0.49218,0
0.5,0.17722,0.49218,0
0.5,0.18038,0.49218,0
0.5,0.18354,0.49218,0
0.5,0.18671,0.49218,0
0.5,0.18987,0.49218,0
0.5,0.19304,0.49218,0
0.5,0.1962,0.49218,0
0.5,0.19937,0.49218,0
0.5,0.20253,0.49218,0
0.5,0.2057,0.49218,0
0.5,0.20886,0.49218,0
0.5,0.21203,0.49218,0
0.5,0.21519,0.49218,0
0.5,0.21835,0.49218,0
0.5,0.22152,0.49218,0
0.5,0.22468,0.49218,0
0.5,0.22785,0.49218,0
0.5,0.23101,0.49218,0
0.5,0.23418,0.49218,0
0.5,0.23734,0.49218,0
0.5,0.24051,0.49218,0
0.5,0.24367,0.49218,0
0.5,0.24684,0.49218,0
0.5,0.25,0.49218,0
0.5,0.25316,0.49218,0
0.5,0.25633,0.49218,0
0.5,0.25949,0.49218,0
0.5,0.26266,0.49218,0
0.5,0.26582,0.49218,0
0.5,0.26899,0.49218,0
0.5,0.27215,0.49218,0
0.5,0.27532,0.49218,0
0.5,0.27848,0.49218,0
0.5,0.28165,0.49218,0
0.5,0.28481,0.49217,0
0.5,0.28797,0.49217,0
0.5,0.29114,0.49217,0
0.5,0.2943,0.49217,0
0.5,0.29747,0.49217,0
0.5,0.30063,0.49217,0
0.5,0.3038,0.49217,0
0.5,0.30696,0.49217,0
0.5,0.31013,0.49217,0
0.5,0.31329,0.49217,0
0.5,0.31646,0.49217,0
0.5,0.31962,0.49217,0
0.5,0.32278,0.49217,0
0.5,0.32595,0.49216,0
0.5,0.32911,0.49216,0
0.5,0.33228,0.49216,0
0.5,0.33544,0.49216,0
0.5,0.33861,0.49216,0
0.5,0.34177,0.49216,0
0.5,0.34494,0.49216,0
0.5,0.3481,0.49215,0
0.5,0.35127,0.49215,0
0.5,0.35443,0.49215,0
0.5,0.35759,0.49215,0
0.5,0.36076,0.49215,0
0.5,0.36392,0.49215,0
0.5,0.36709,0.49214,0
0.5,0.37025,0.49214,0
0.5,0.37342,0.49214,0
0.5,0.37658,0.49214,0
0.5,0.37975,0.49213,0
0.5,0.38291,0.49213,0
0.5,0.38608,0.49213,0
0.5,0.38924,0.49212,0
0.5,0.39241,0.49212,0
0.5,0.39557,0.49212,0
0.5,0.39873,0.49211,0
0.5,0.4019,0.49211,0
0.5,0.40506,0.4921,0
0.5,0.40823,0.4921,0
0.5,0.41139,0.4921,0
0.5,0.41456,0.49209,0
0.5,0.41772,0.49208,0
0.5,0.42089,0.49208,0
0.5,0.42405,0.49207,0
0.5,0.42722,0.49206,0
0.5,0.43038,0.49206,0
0.5,0.43354,0.49205,0
0.5,0.43671,0.49204,0
0.5,0.43987,0.49203,0
0.5,0.44304,0.49202,0
0.5,0.4462,0.492,0
0.5,0.44937,0.49198,0
0.5,0.45253,0.49196,0
0.5,0.4557,0.49194,0
0.5,0.45886,0.4919,0
0.5,0.46203,0.49186,0
0.5,0.46519,0.49181,0
0.5,0.46835,0.49174,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49111,0
0.5,0.48418,0.49076,0
0.5,0.51297,0.49367,0
0.5,0.51266,0.49448,0
0.5,0.51179,0.49684,0
0.5,0.51045,0.5,0
0.5,0.50949,0.50172,0
0.5,0.50868,0.50316,0
0.5,0.50633,0.5059,0
0.5,0.50586,0.50633,0
0.5,0.0031646,0.50782,0
0.5,0,0.50782,0
0.5,0.0063291,0.50782,0
0.5,0.0094937,0.50782,0
0.5,0.012658,0.50782,0
0.5,0.015823,0.50782,0
0.5,0.018987,0.50782,0
0.5,0.022152,0.50782,0
0.5,0.025316,0.50782,0
0.5,0.028481,0.50782,0
0.5,0.031646,0.50782,0
0.5,0.03481,0.50782,0
0.5,0.037975,0.50782,0
0.5,0.041139,0.50782,0
0.5,0.044304,0.50782,0
0.5,0.047468,0.50782,0
0.5,0.050633,0.50782,0
0.5,0.053797,0.50782,0
0.5,0.056962,0.50782,0
0.5,0.060127,0.50782,0
0.5,0.063291,0.50782,0
0.5,0.066456,0.50782,0
0.5,0.06962,0.50782,0
0.5,0.072785,0.50782,0
0.5,0.075949,0.50782,0
0.5,0.079114,0.50782,0
0.5,0.082278,0.50782,0
0.5,0.085443,0.50782,0
0.5,0.088608,0.50782,0
0.5,0.091772,0.50782,0
0.5,0.094937,0.50782,0
0.5,0.098101,0.50782,0
0.5,0.10127,0.50782,0
0.5,0.10443,0.50782,0
0.5,0.10759,0.50782,0
0.5,0.11076,0.50782,0
0.5,0.11392,0.50782,0
0.5,0.11709,0.50782,0
0.5,0.12025,0.50782,0
0.5,0.12342,0.50782,0
0.5,0.12658,0.50782,0
0.5,0.12975,0.50782,0
0.5,0.13291,0.50782,0
0.5,0.13608,0.50782,0
0.5,0.13924,0.50782,0
0.5,0.14241,0.50782,0
0.5,0.14557,0.50782,0
0.5,0.14873,0.50782,0
0.5,0.1519,0.50782,0
0.5,0.15506,0.50782,0
0.5,0.15823,0.50782,0
0.5,0.16139,0.50782,0
0.5,0.16456,0.50782,0
0.5,0.16772,0.50782,0
0.5,0.17089,0.50782,0
0.5,0.17405,0.50782,0
0.5,0.17722,0.50782,0
0.5,0.18038,0.50782,0
0.5,0.18354,0.50782,0
0.5,0.18671,0.50782,0
0.5,0.18987,0.50782,0
0.5,0.19304,0.50782,0
0.5,0.1962,0.50782,0
0.5,0.19937,0.50782,0
0.5,0.20253,0.50782,0
0.5,0.2057,0.50782,0
0.5,0.20886,0.50782,0
0.5,0.21203,0.50782,0
0.5,0.21519,0.50782,0
0.5,0.21835,0.50782,0
0.5,0.22152,0.50782,0
0.5,0.22468,0.50782,0
0.5,0.22785,0.50782,0
0.5,0.23101,0.50782,0
0.5,0.23418,0.50782,0
0.5,0.23734,0.50782,0
0.5,0.24051,0.50782,0
0.5,0.24367,0.50782,0
0.5,0.24684,0.50782,0
0.5,0.25,0.50782,0
0.5,0.25316,0.50782,0
0.5,0.25633,0.50782,0
0.5,0.25949,0.50782,0
0.5,0.26266,0.50782,0
0.5,0.26582,0.50782,0
0.5,0.26899,0.50782,0
0.5,0.27215,0.50782,0
0.5,0.27532,0.50783,0
0.5,0.27848,0.50783,0
0.5,0.28165,0.50783,0
0.5,0.28481,0.50783,0
0.5,0.28797,0.50783,0
0.5,0.29114,0.50783,0
0.5,0.2943,0.50783,0
0.5,0.29747,0.50783,0
0.5,0.30063,0.50783,0
0.5,0.3038,0.50783,0
0.5,0.30696,0.50783,0
0.5,0.31013,0.50783,0
0.5,0.31329,0.50783,0
0.5,0.31646,0.50783,0
0.5,0.31962,0.50783,0
0.5,0.32278,0.50784,0
0.5,0.32595,0.50784,0
0.5,0.32911,0.50784,0
0.5,0.33228,0.50784,0
0.5,0.33544,0.50784,0
0.5,0.33861,0.50784,0
0.5,0.34177,0.50784,0
0.5,0.34494,0.50784,0
0.5,0.3481,0.50785,0
0.5,0.35127,0.50785,0
0.5,0.35443,0.50785,0
0.5,0.35759,0.50785,0
0.5,0.36076,0.50785,0
0.5,0.36392,0.50786,0
0.5,0.36709,0.50786,0
0.5,0.37025,0.50786,0
0.5,0.37342,0.50786,0
0.5,0.37658,0.50787,0
0.5,0.37975,0.50787,0
0.5,0.38291,0.50787,0
0.5,0.38608,0.50788,0
0.5,0.38924,0.50788,0
0.5,0.39241,0.50788,0
0.5,0.39557,0.50789,0
0.5,0.39873,0.50789,0
0.5,0.4019,0.5079,0
0.5,0.40506,0.5079,0
0.5,0.40823,0.50791,0
0.5,0.41139,0.50791,0
0.5,0.41456,0.50792,0
0.5,0.41772,0.50792,0
0.5,0.42089,0.50793,0
0.5,0.42405,0.50794,0
0.5,0.42722,0.50795,0
0.5,0.43038,0.50796,0
0.5,0.43354,0.50797,0
0.5,0.43671,0.50798,0
0.5,0.43987,0.508,0
0.5,0.44304,0.50801,0
0.5,0.4462,0.50803,0
0.5,0.44937,0.50805,0
0.5,0.45253,0.50808,0
0.5,0.4557,0.50812,0
0.5,0.45886,0.50815,0
0.5,0.46203,0.5082,0
0.5,0.46519,0.50826,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50885,0
0.5,0.48418,0.50907,0
0.5,0.48734,0.50933,0
0.5,0.48918,0.50949,0
0.5,0.5,0.50935,0
0.5,0.49906,0.50949,0
0.5,0.50316,0.50817,0
0.5,0.49051,0.50963,0
0.5,0.49367,0.50987,0
0.5,0.49684,0.50986,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56777,0.3481,0
0.5,0.56962,0.34671,0
0.5,0.57278,0.34599,0
0.5,0.57595,0.34745,0
0.5,0.57653,0.3481,0
0.5,0.56487,0.35127,0
0.5,0.56646,0.34931,0
0.5,0.57766,0.35127,0
0.5,0.56285,0.35443,0
0.5,0.56329,0.35374,0
0.5,0.57741,0.35443,0
0.5,0.56102,0.35759,0
0.5,0.57634,0.35759,0
0.5,0.55928,0.36076,0
0.5,0.56013,0.35927,0
0.5,0.57595,0.35844,0
0.5,0.57498,0.36076,0
0.5,0.55761,0.36392,0
0.5,0.57348,0.36392,0
0.5,0.55593,0.36709,0
0.5,0.55696,0.3652,0
0.5,0.57278,0.3653,0
0.5,0.57196,0.36709,0
0.5,0.55429,0.37025,0
0.5,0.57047,0.37025,0
0.5,0.55263,0.37342,0
0.5,0.5538,0.37126,0
0.5,0.56962,0.37193,0
0.5,0.56894,0.37342,0
0.5,0.55103,0.37658,0
0.5,0.56744,0.37658,0
0.5,0.54936,0.37975,0
0.5,0.55063,0.37738,0
0.5,0.56646,0.37852,0
0.5,0.56589,0.37975,0
0.5,0.54779,0.38291,0
0.5,0.56438,0.38291,0
0.5,0.54614,0.38608,0
0.5,0.54747,0.38356,0
0.5,0.56329,0.38505,0
0.5,0.56282,0.38608,0
0.5,0.54456,0.38924,0
0.5,0.56131,0.38924,0
0.5,0.54291,0.39241,0
0.5,0.5443,0.38978,0
0.5,0.56013,0.39159,0
0.5,0.55975,0.39241,0
0.5,0.54133,0.39557,0
0.5,0.55825,0.39557,0
0.5,0.53967,0.39873,0
0.5,0.54114,0.39598,0
0.5,0.55696,0.39811,0
0.5,0.55667,0.39873,0
0.5,0.53812,0.4019,0
0.5,0.55517,0.4019,0
0.5,0.53647,0.40506,0
0.5,0.53797,0.40219,0
0.5,0.5538,0.40458,0
0.5,0.55357,0.40506,0
0.5,0.53492,0.40823,0
0.5,0.55207,0.40823,0
0.5,0.53327,0.41139,0
0.5,0.53481,0.40845,0
0.5,0.55063,0.41105,0
0.5,0.55047,0.41139,0
0.5,0.53172,0.41456,0
0.5,0.54897,0.41456,0
0.5,0.53006,0.41772,0
0.5,0.53165,0.41472,0
0.5,0.54747,0.41753,0
0.5,0.54738,0.41772,0
0.5,0.52853,0.42089,0
0.5,0.54589,0.42089,0
0.5,0.52688,0.42405,0
0.5,0.52848,0.42098,0
0.5,0.5443,0.42402,0
0.5,0.54429,0.42405,0
0.5,0.52538,0.42722,0
0.5,0.54281,0.42722,0
0.5,0.5238,0.43038,0
0.5,0.52532,0.42735,0
0.5,0.54122,0.43038,0
0.5,0.52236,0.43354,0
0.5,0.54114,0.43055,0
0.5,0.53977,0.43354,0
0.5,0.52091,0.43671,0
0.5,0.52215,0.43405,0
0.5,0.53827,0.43671,0
0.5,0.51962,0.43987,0
0.5,0.53797,0.43733,0
0.5,0.5369,0.43987,0
0.5,0.51824,0.44304,0
0.5,0.51899,0.44143,0
0.5,0.53558,0.44304,0
0.5,0.51677,0.4462,0
0.5,0.53481,0.44486,0
0.5,0.53431,0.4462,0
0.5,0.51524,0.44937,0
0.5,0.51582,0.44822,0
0.5,0.53299,0.44937,0
0.5,0.51367,0.45253,0
0.5,0.53165,0.4522,0
0.5,0.5315,0.45253,0
0.5,0.51211,0.4557,0
0.5,0.51266,0.45464,0
0.5,0.53008,0.4557,0
0.5,0.5105,0.45886,0
0.5,0.52851,0.45886,0
0.5,0.50891,0.46203,0
0.5,0.50949,0.46093,0
0.5,0.52848,0.45892,0
0.5,0.52706,0.46203,0
0.5,0.50728,0.46519,0
0.5,0.52551,0.46519,0
0.5,0.50564,0.46835,0
0.5,0.50633,0.4671,0
0.5,0.52532,0.46559,0
0.5,0.52406,0.46835,0
0.5,0.50398,0.47152,0
0.5,0.52256,0.47152,0
0.5,0.50226,0.47468,0
0.5,0.50316,0.47311,0
0.5,0.52215,0.47237,0
0.5,0.52111,0.47468,0
0.5,0.50049,0.47785,0
0.5,0.51968,0.47785,0
0.5,0.49851,0.48101,0
0.5,0.5,0.47873,0
0.5,0.51899,0.47935,0
0.5,0.51827,0.48101,0
0.5,0.49629,0.48418,0
0.5,0.49684,0.48353,0
0.5,0.51694,0.48418,0
0.5,0.49329,0.48734,0
0.5,0.49367,0.48705,0
0.5,0.51582,0.48681,0
0.5,0.51561,0.48734,0
0.5,0.48578,0.49051,0
0.5,0.48734,0.4902,0
0.5,0.49051,0.48911,0
0.5,0.51441,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49218,0
0.5,0.0063291,0.49218,0
0.5,0.0094937,0.49218,0
0.5,0.012658,0.49218,0
0.5,0.015823,0.49218,0
0.5,0.018987,0.49218,0
0.5,0.022152,0.49218,0
0.5,0.025316,0.49218,0
0.5,0.028481,0.49218,0
0.5,0.031646,0.49218,0
0.5,0.03481,0.49218,0
0.5,0.037975,0.49218,0
0.5,0.041139,0.49218,0
0.5,0.044304,0.49218,0
0.5,0.047468,0.49218,0
0.5,0.050633,0.49218,0
0.5,0.053797,0.49218,0
0.5,0.056962,0.49218,0
0.5,0.060127,0.49218,0
0.5,0.063291,0.49218,0
0.5,0.066456,0.49218,0
0.5,0.06962,0.49218,0
0.5,0.072785,0.49218,0
0.5,0.075949,0.49218,0
0.5,0.079114,0.49218,0
0.5,0.082278,0.49218,0
0.5,0.085443,0.49218,0
0.5,0.088608,0.49218,0
0.5,0.091772,0.49218,0
0.5,0.094937,0.49218,0
0.5,0.098101,0.49218,0
0.5,0.10127,0.49218,0
0.5,0.10443,0.49218,0
0.5,0.10759,0.49218,0
0.5,0.11076,0.49218,0
0.5,0.11392,0.49218,0
0.5,0.11709,0.49218,0
0.5,0.12025,0.49218,0
0.5,0.12342,0.49218,0
0.5,0.12658,0.49218,0
0.5,0.12975,0.49218,0
0.5,0.13291,0.49218,0
0.5,0.13608,0.49218,0
0.5,0.13924,0.49218,0
0.5,0.14241,0.49218,0
0.5,0.14557,0.49218,0
0.5,0.14873,0.49218,0
0.5,0.1519,0.49218,0
0.5,0.15506,0.49218,0
0.5,0.15823,0.49218,0
0.5,0.16139,0.49218,0
0.5,0.16456,0.49218,0
0.5,0.16772,0.49218,0
0.5,0.17089,0.49218,0
0.5,0.17405,0.49218,0
0.5,0.17722,0.49218,0
0.5,0.18038,0.49218,0
0.5,0.18354,0.49218,0
0.5,0.18671,0.49218,0
0.5,0.18987,0.49218,0
0.5,0.19304,0.49218,0
0.5,0.1962,0.49218,0
0.5,0.19937,0.49218,0
0.5,0.20253,0.49218,0
0.5,0.2057,0.49218,0
0.5,0.20886,0.49218,0
0.5,0.21203,0.49218,0
0.5,0.21519,0.49218,0
0.5,0.21835,0.49218,0
0.5,0.22152,0.49218,0
0.5,0.22468,0.49218,0
0.5,0.22785,0.49218,0
0.5,0.23101,0.49218,0
0.5,0.23418,0.49218,0
0.5,0.23734,0.49218,0
0.5,0.24051,0.49218,0
0.5,0.24367,0.49218,0
0.5,0.24684,0.49218,0
0.5,0.25,0.49218,0
0.5,0.25316,0.49218,0
0.5,0.25633,0.49218,0
0.5,0.25949,0.49217,0
0.5,0.26266,0.49217,0
0.5,0.26582,0.49217,0
0.5,0.26899,0.49217,0
0.5,0.27215,0.49217,0
0.5,0.27532,0.49217,0
0.5,0.27848,0.49217,0
0.5,0.28165,0.49217,0
0.5,0.28481,0.49217,0
0.5,0.28797,0.49217,0
0.5,0.29114,0.49217,0
0.5,0.2943,0.49217,0
0.5,0.29747,0.49217,0
0.5,0.30063,0.49217,0
0.5,0.3038,0.49217,0
0.5,0.30696,0.49217,0
0.5,0.31013,0.49217,0
0.5,0.31329,0.49217,0
0.5,0.31646,0.49217,0
0.5,0.31962,0.49217,0
0.5,0.32278,0.49216,0
0.5,0.32595,0.49216,0
0.5,0.32911,0.49216,0
0.5,0.33228,0.49216,0
0.5,0.33544,0.49216,0
0.5,0.33861,0.49216,0
0.5,0.34177,0.49216,0
0.5,0.34494,0.49216,0
0.5,0.3481,0.49215,0
0.5,0.35127,0.49215,0
0.5,0.35443,0.49215,0
0.5,0.35759,0.49215,0
0.5,0.36076,0.49215,0
0.5,0.36392,0.49214,0
0.5,0.36709,0.49214,0
0.5,0.37025,0.49214,0
0.5,0.37342,0.49214,0
0.5,0.37658,0.49213,0
0.5,0.37975,0.49213,0
0.5,0.38291,0.49213,0
0.5,0.38608,0.49213,0
0.5,0.38924,0.49212,0
0.5,0.39241,0.49212,0
0.5,0.39557,0.49212,0
0.5,0.39873,0.49211,0
0.5,0.4019,0.49211,0
0.5,0.40506,0.4921,0
0.5,0.40823,0.4921,0
0.5,0.41139,0.49209,0
0.5,0.41456,0.49209,0
0.5,0.41772,0.49208,0
0.5,0.42089,0.49208,0
0.5,0.42405,0.49207,0
0.5,0.42722,0.49206,0
0.5,0.43038,0.49206,0
0.5,0.43354,0.49205,0
0.5,0.43671,0.49204,0
0.5,0.43987,0.49203,0
0.5,0.44304,0.49202,0
0.5,0.4462,0.492,0
0.5,0.44937,0.49198,0
0.5,0.45253,0.49196,0
0.5,0.4557,0.49194,0
0.5,0.45886,0.4919,0
0.5,0.46203,0.49186,0
0.5,0.46519,0.49181,0
0.5,0.46835,0.49174,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49111,0
0.5,0.48418,0.49076,0
0.5,0.51319,0.49367,0
0.5,0.51266,0.495,0
0.5,0.51196,0.49684,0
0.5,0.51058,0.5,0
0.5,0.50949,0.50189,0
0.5,0.50875,0.50316,0
0.5,0.50633,0.50591,0
0.5,0.50586,0.50633,0
0.5,0.0031646,0.50782,0
0.5,0,0.50782,0
0.5,0.0063291,0.50782,0
0.5,0.0094937,0.50782,0
0.5,0.012658,0.50782,0
0.5,0.015823,0.50782,0
0.5,0.018987,0.50782,0
0.5,0.022152,0.50782,0
0.5,0.025316,0.50782,0
0.5,0.028481,0.50782,0
0.5,0.031646,0.50782,0
0.5,0.03481,0.50782,0
0.5,0.037975,0.50782,0
0.5,0.041139,0.50782,0
0.5,0.044304,0.50782,0
0.5,0.047468,0.50782,0
0.5,0.050633,0.50782,0
0.5,0.053797,0.50782,0
0.5,0.056962,0.50782,0
0.5,0.060127,0.50782,0
0.5,0.063291,0.50782,0
0.5,0.066456,0.50782,0
0.5,0.06962,0.50782,0
0.5,0.072785,0.50782,0
0.5,0.075949,0.50782,0
0.5,0.079114,0.50782,0
0.5,0.082278,0.50782,0
0.5,0.085443,0.50782,0
0.5,0.088608,0.50782,0
0.5,0.091772,0.50782,0
0.5,0.094937,0.50782,0
0.5,0.098101,0.50782,0
0.5,0.10127,0.50782,0
0.5,0.10443,0.50782,0
0.5,0.10759,0.50782,0
0.5,0.11076,0.50782,0
0.5,0.11392,0.50782,0
0.5,0.11709,0.50782,0
0.5,0.12025,0.50782,0
0.5,0.12342,0.50782,0
0.5,0.12658,0.50782,0
0.5,0.12975,0.50782,0
0.5,0.13291,0.50782,0
0.5,0.13608,0.50782,0
0.5,0.13924,0.50782,0
0.5,0.14241,0.50782,0
0.5,0.14557,0.50782,0
0.5,0.14873,0.50782,0
0.5,0.1519,0.50782,0
0.5,0.15506,0.50782,0
0.5,0.15823,0.50782,0
0.5,0.16139,0.50782,0
0.5,0.16456,0.50782,0
0.5,0.16772,0.50782,0
0.5,0.17089,0.50782,0
0.5,0.17405,0.50782,0
0.5,0.17722,0.50782,0
0.5,0.18038,0.50782,0
0.5,0.18354,0.50782,0
0.5,0.18671,0.50782,0
0.5,0.18987,0.50782,0
0.5,0.19304,0.50782,0
0.5,0.1962,0.50782,0
0.5,0.19937,0.50782,0
0.5,0.20253,0.50782,0
0.5,0.2057,0.50782,0
0.5,0.20886,0.50782,0
0.5,0.21203,0.50782,0
0.5,0.21519,0.50782,0
0.5,0.21835,0.50782,0
0.5,0.22152,0.50782,0
0.5,0.22468,0.50782,0
0.5,0.22785,0.50782,0
0.5,0.23101,0.50782,0
0.5,0.23418,0.50782,0
0.5,0.23734,0.50782,0
0.5,0.24051,0.50782,0
0.5,0.24367,0.50782,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50783,0
0.5,0.25949,0.50783,0
0.5,0.26266,0.50783,0
0.5,0.26582,0.50783,0
0.5,0.26899,0.50783,0
0.5,0.27215,0.50783,0
0.5,0.27532,0.50783,0
0.5,0.27848,0.50783,0
0.5,0.28165,0.50783,0
0.5,0.28481,0.50783,0
0.5,0.28797,0.50783,0
0.5,0.29114,0.50783,0
0.5,0.2943,0.50783,0
0.5,0.29747,0.50783,0
0.5,0.30063,0.50783,0
0.5,0.3038,0.50783,0
0.5,0.30696,0.50783,0
0.5,0.31013,0.50783,0
0.5,0.31329,0.50783,0
0.5,0.31646,0.50783,0
0.5,0.31962,0.50784,0
0.5,0.32278,0.50784,0
0.5,0.32595,0.50784,0
0.5,0.32911,0.50784,0
0.5,0.33228,0.50784,0
0.5,0.33544,0.50784,0
0.5,0.33861,0.50784,0
0.5,0.34177,0.50784,0
0.5,0.34494,0.50785,0
0.5,0.3481,0.50785,0
0.5,0.35127,0.50785,0
0.5,0.35443,0.50785,0
0.5,0.35759,0.50785,0
0.5,0.36076,0.50785,0
0.5,0.36392,0.50786,0
0.5,0.36709,0.50786,0
0.5,0.37025,0.50786,0
0.5,0.37342,0.50786,0
0.5,0.37658,0.50787,0
0.5,0.37975,0.50787,0
0.5,0.38291,0.50787,0
0.5,0.38608,0.50788,0
0.5,0.38924,0.50788,0
0.5,0.39241,0.50788,0
0.5,0.39557,0.50789,0
0.5,0.39873,0.50789,0
0.5,0.4019,0.5079,0
0.5,0.40506,0.5079,0
0.5,0.40823,0.50791,0
0.5,0.41139,0.50791,0
0.5,0.41456,0.50792,0
0.5,0.41772,0.50792,0
0.5,0.42089,0.50793,0
0.5,0.42405,0.50794,0
0.5,0.42722,0.50795,0
0.5,0.43038,0.50796,0
0.5,0.43354,0.50797,0
0.5,0.43671,0.50798,0
0.5,0.43987,0.508,0
0.5,0.44304,0.50801,0
0.5,0.4462,0.50803,0
0.5,0.44937,0.50805,0
0.5,0.45253,0.50808,0
0.5,0.4557,0.50812,0
0.5,0.45886,0.50815,0
0.5,0.46203,0.5082,0
0.5,0.46519,0.50826,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50885,0
0.5,0.48418,0.50907,0
0.5,0.48734,0.50933,0
0.5,0.48918,0.50949,0
0.5,0.5,0.50935,0
0.5,0.49906,0.50949,0
0.5,0.50316,0.50817,0
0.5,0.49051,0.50963,0
0.5,0.49367,0.50987,0
0.5,0.49684,0.50986,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58648,0.31329,0
0.5,0.58861,0.31148,0
0.5,0.59177,0.31044,0
0.5,0.59494,0.31133,0
0.5,0.59662,0.31329,0
0.5,0.58388,0.31646,0
0.5,0.58544,0.31444,0
0.5,0.5973,0.31646,0
0.5,0.5818,0.31962,0
0.5,0.58228,0.31889,0
0.5,0.59676,0.31962,0
0.5,0.57981,0.32278,0
0.5,0.59553,0.32278,0
0.5,0.57794,0.32595,0
0.5,0.57911,0.32403,0
0.5,0.59494,0.32398,0
0.5,0.59402,0.32595,0
0.5,0.57618,0.32911,0
0.5,0.59236,0.32911,0
0.5,0.57432,0.33228,0
0.5,0.57595,0.32954,0
0.5,0.59177,0.33018,0
0.5,0.59072,0.33228,0
0.5,0.57248,0.33544,0
0.5,0.57278,0.33495,0
0.5,0.58905,0.33544,0
0.5,0.57056,0.33861,0
0.5,0.58861,0.33625,0
0.5,0.58743,0.33861,0
0.5,0.56869,0.34177,0
0.5,0.56962,0.34022,0
0.5,0.58566,0.34177,0
0.5,0.56694,0.34494,0
0.5,0.58544,0.34215,0
0.5,0.5839,0.34494,0
0.5,0.56522,0.3481,0
0.5,0.56646,0.34589,0
0.5,0.58228,0.34775,0
0.5,0.58209,0.3481,0
0.5,0.5636,0.35127,0
0.5,0.58045,0.35127,0
0.5,0.56192,0.35443,0
0.5,0.56329,0.35189,0
0.5,0.57911,0.35375,0
0.5,0.57878,0.35443,0
0.5,0.56035,0.35759,0
0.5,0.57724,0.35759,0
0.5,0.5587,0.36076,0
0.5,0.56013,0.35805,0
0.5,0.57595,0.36007,0
0.5,0.57562,0.36076,0
0.5,0.55713,0.36392,0
0.5,0.5741,0.36392,0
0.5,0.55547,0.36709,0
0.5,0.55696,0.36428,0
0.5,0.57278,0.36651,0
0.5,0.57251,0.36709,0
0.5,0.55391,0.37025,0
0.5,0.57101,0.37025,0
0.5,0.55225,0.37342,0
0.5,0.5538,0.3705,0
0.5,0.56962,0.37298,0
0.5,0.56941,0.37342,0
0.5,0.5507,0.37658,0
0.5,0.56791,0.37658,0
0.5,0.54904,0.37975,0
0.5,0.55063,0.37672,0
0.5,0.56646,0.37942,0
0.5,0.5663,0.37975,0
0.5,0.54751,0.38291,0
0.5,0.5648,0.38291,0
0.5,0.54585,0.38608,0
0.5,0.54747,0.38299,0
0.5,0.56329,0.38584,0
0.5,0.56318,0.38608,0
0.5,0.54431,0.38924,0
0.5,0.56168,0.38924,0
0.5,0.54264,0.39241,0
0.5,0.5443,0.38926,0
0.5,0.56013,0.3923,0
0.5,0.56008,0.39241,0
0.5,0.5411,0.39557,0
0.5,0.54114,0.3955,0
0.5,0.55858,0.39557,0
0.5,0.53944,0.39873,0
0.5,0.55697,0.39873,0
0.5,0.53789,0.4019,0
0.5,0.53797,0.40175,0
0.5,0.55696,0.39875,0
0.5,0.55547,0.4019,0
0.5,0.53625,0.40506,0
0.5,0.55385,0.40506,0
0.5,0.53471,0.40823,0
0.5,0.53481,0.40804,0
0.5,0.5538,0.40517,0
0.5,0.55236,0.40823,0
0.5,0.53306,0.41139,0
0.5,0.55074,0.41139,0
0.5,0.53152,0.41456,0
0.5,0.53165,0.41432,0
0.5,0.55063,0.41159,0
0.5,0.54924,0.41456,0
0.5,0.52987,0.41772,0
0.5,0.54764,0.41772,0
0.5,0.52833,0.42089,0
0.5,0.52848,0.4206,0
0.5,0.54747,0.41805,0
0.5,0.54613,0.42089,0
0.5,0.52671,0.42405,0
0.5,0.54455,0.42405,0
0.5,0.5252,0.42722,0
0.5,0.52532,0.42699,0
0.5,0.5443,0.42453,0
0.5,0.54304,0.42722,0
0.5,0.52362,0.43038,0
0.5,0.54147,0.43038,0
0.5,0.52221,0.43354,0
0.5,0.54114,0.43105,0
0.5,0.54,0.43354,0
0.5,0.52074,0.43671,0
0.5,0.52215,0.43369,0
0.5,0.5385,0.43671,0
0.5,0.51946,0.43987,0
0.5,0.53797,0.43784,0
0.5,0.53712,0.43987,0
0.5,0.51807,0.44304,0
0.5,0.51899,0.44106,0
0.5,0.5358,0.44304,0
0.5,0.51662,0.4462,0
0.5,0.53481,0.4454,0
0.5,0.53452,0.4462,0
0.5,0.51508,0.44937,0
0.5,0.51582,0.44791,0
0.5,0.53319,0.44937,0
0.5,0.51352,0.45253,0
0.5,0.53171,0.45253,0
0.5,0.51196,0.4557,0
0.5,0.51266,0.45436,0
0.5,0.53165,0.45265,0
0.5,0.53028,0.4557,0
0.5,0.51036,0.45886,0
0.5,0.52873,0.45886,0
0.5,0.50877,0.46203,0
0.5,0.50949,0.46065,0
0.5,0.52848,0.45936,0
0.5,0.52726,0.46203,0
0.5,0.50714,0.46519,0
0.5,0.52572,0.46519,0
0.5,0.5055,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.52532,0.46601,0
0.5,0.52425,0.46835,0
0.5,0.50386,0.47152,0
0.5,0.52277,0.47152,0
0.5,0.50213,0.47468,0
0.5,0.50316,0.47288,0
0.5,0.52215,0.47279,0
0.5,0.5213,0.47468,0
0.5,0.50037,0.47785,0
0.5,0.51988,0.47785,0
0.5,0.49839,0.48101,0
0.5,0.5,0.47852,0
0.5,0.51899,0.47978,0
0.5,0.51846,0.48101,0
0.5,0.49616,0.48418,0
0.5,0.49684,0.48337,0
0.5,0.51713,0.48418,0
0.5,0.49315,0.48734,0
0.5,0.49367,0.48694,0
0.5,0.51582,0.48726,0
0.5,0.51579,0.48734,0
0.5,0.48574,0.49051,0
0.5,0.48734,0.49019,0
0.5,0.49051,0.48905,0
0.5,0.51459,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49217,0
0.5,0.25633,0.49217,0
0.5,0.25949,0.49217,0
0.5,0.26266,0.49217,0
0.5,0.26582,0.49217,0
0.5,0.26899,0.49217,0
0.5,0.27215,0.49217,0
0.5,0.27532,0.49217,0
0.5,0.27848,0.49217,0
0.5,0.28165,0.49217,0
0.5,0.28481,0.49217,0
0.5,0.28797,0.49217,0
0.5,0.29114,0.49217,0
0.5,0.2943,0.49217,0
0.5,0.29747,0.49217,0
0.5,0.30063,0.49217,0
0.5,0.3038,0.49217,0
0.5,0.30696,0.49217,0
0.5,0.31013,0.49217,0
0.5,0.31329,0.49217,0
0.5,0.31646,0.49216,0
0.5,0.31962,0.49216,0
0.5,0.32278,0.49216,0
0.5,0.32595,0.49216,0
0.5,0.32911,0.49216,0
0.5,0.33228,0.49216,0
0.5,0.33544,0.49216,0
0.5,0.33861,0.49216,0
0.5,0.34177,0.49216,0
0.5,0.34494,0.49215,0
0.5,0.3481,0.49215,0
0.5,0.35127,0.49215,0
0.5,0.35443,0.49215,0
0.5,0.35759,0.49215,0
0.5,0.36076,0.49215,0
0.5,0.36392,0.49214,0
0.5,0.36709,0.49214,0
0.5,0.37025,0.49214,0
0.5,0.37342,0.49214,0
0.5,0.37658,0.49213,0
0.5,0.37975,0.49213,0
0.5,0.38291,0.49213,0
0.5,0.38608,0.49213,0
0.5,0.38924,0.49212,0
0.5,0.39241,0.49212,0
0.5,0.39557,0.49212,0
0.5,0.39873,0.49211,0
0.5,0.4019,0.49211,0
0.5,0.40506,0.4921,0
0.5,0.40823,0.4921,0
0.5,0.41139,0.49209,0
0.5,0.41456,0.49209,0
0.5,0.41772,0.49208,0
0.5,0.42089,0.49208,0
0.5,0.42405,0.49207,0
0.5,0.42722,0.49206,0
0.5,0.43038,0.49206,0
0.5,0.43354,0.49205,0
0.5,0.43671,0.49204,0
0.5,0.43987,0.49203,0
0.5,0.44304,0.49202,0
0.5,0.4462,0.492,0
0.5,0.44937,0.49198,0
0.5,0.45253,0.49196,0
0.5,0.4557,0.49194,0
0.5,0.45886,0.4919,0
0.5,0.46203,0.49186,0
0.5,0.46519,0.49181,0
0.5,0.46835,0.49174,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49111,0
0.5,0.48418,0.49076,0
0.5,0.51337,0.49367,0
0.5,0.51266,0.49544,0
0.5,0.51212,0.49684,0
0.5,0.51071,0.5,0
0.5,0.50949,0.50206,0
0.5,0.50882,0.50316,0
0.5,0.50633,0.50593,0
0.5,0.50587,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50783,0
0.5,0.25949,0.50783,0
0.5,0.26266,0.50783,0
0.5,0.26582,0.50783,0
0.5,0.26899,0.50783,0
0.5,0.27215,0.50783,0
0.5,0.27532,0.50783,0
0.5,0.27848,0.50783,0
0.5,0.28165,0.50783,0
0.5,0.28481,0.50783,0
0.5,0.28797,0.50783,0
0.5,0.29114,0.50783,0
0.5,0.2943,0.50783,0
0.5,0.29747,0.50783,0
0.5,0.30063,0.50783,0
0.5,0.3038,0.50783,0
0.5,0.30696,0.50783,0
0.5,0.31013,0.50783,0
0.5,0.31329,0.50783,0
0.5,0.31646,0.50784,0
0.5,0.31962,0.50784,0
0.5,0.32278,0.50784,0
0.5,0.32595,0.50784,0
0.5,0.32911,0.50784,0
0.5,0.33228,0.50784,0
0.5,0.33544,0.50784,0
0.5,0.33861,0.50784,0
0.5,0.34177,0.50784,0
0.5,0.34494,0.50785,0
0.5,0.3481,0.50785,0
0.5,0.35127,0.50785,0
0.5,0.35443,0.50785,0
0.5,0.35759,0.50785,0
0.5,0.36076,0.50786,0
0.5,0.36392,0.50786,0
0.5,0.36709,0.50786,0
0.5,0.37025,0.50786,0
0.5,0.37342,0.50786,0
0.5,0.37658,0.50787,0
0.5,0.37975,0.50787,0
0.5,0.38291,0.50787,0
0.5,0.38608,0.50788,0
0.5,0.38924,0.50788,0
0.5,0.39241,0.50788,0
0.5,0.39557,0.50789,0
0.5,0.39873,0.50789,0
0.5,0.4019,0.5079,0
0.5,0.40506,0.5079,0
0.5,0.40823,0.50791,0
0.5,0.41139,0.50791,0
0.5,0.41456,0.50792,0
0.5,0.41772,0.50793,0
0.5,0.42089,0.50793,0
0.5,0.42405,0.50794,0
0.5,0.42722,0.50795,0
0.5,0.43038,0.50796,0
0.5,0.43354,0.50797,0
0.5,0.43671,0.50798,0
0.5,0.43987,0.508,0
0.5,0.44304,0.50801,0
0.5,0.4462,0.50803,0
0.5,0.44937,0.50805,0
0.5,0.45253,0.50808,0
0.5,0.4557,0.50812,0
0.5,0.45886,0.50815,0
0.5,0.46203,0.5082,0
0.5,0.46519,0.50826,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50885,0
0.5,0.48418,0.50907,0
0.5,0.48734,0.50933,0
0.5,0.48918,0.50949,0
0.5,0.5,0.50935,0
0.5,0.49906,0.50949,0
0.5,0.50316,0.50817,0
0.5,0.49051,0.50963,0
0.5,0.49367,0.50987,0
0.5,0.49684,0.50986,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60424,0.28481,0
0.5,0.60443,0.28466,0
0.5,0.60759,0.28354,0
0.5,0.61076,0.28442,0
0.5,0.6112,0.28481,0
0.5,0.6008,0.28797,0
0.5,0.60127,0.28744,0
0.5,0.61298,0.28797,0
0.5,0.5985,0.29114,0
0.5,0.61297,0.29114,0
0.5,0.59644,0.2943,0
0.5,0.5981,0.29176,0
0.5,0.61199,0.2943,0
0.5,0.59454,0.29747,0
0.5,0.59494,0.29685,0
0.5,0.61076,0.29684,0
0.5,0.61047,0.29747,0
0.5,0.59259,0.30063,0
0.5,0.60888,0.30063,0
0.5,0.59058,0.3038,0
0.5,0.59177,0.30195,0
0.5,0.60759,0.30296,0
0.5,0.60717,0.3038,0
0.5,0.58871,0.30696,0
0.5,0.60547,0.30696,0
0.5,0.58682,0.31013,0
0.5,0.58861,0.30715,0
0.5,0.60443,0.30871,0
0.5,0.60362,0.31013,0
0.5,0.58506,0.31329,0
0.5,0.58544,0.31266,0
0.5,0.60183,0.31329,0
0.5,0.58324,0.31646,0
0.5,0.60127,0.31427,0
0.5,0.60012,0.31646,0
0.5,0.58132,0.31962,0
0.5,0.58228,0.31809,0
0.5,0.5984,0.31962,0
0.5,0.57941,0.32278,0
0.5,0.5981,0.32014,0
0.5,0.59672,0.32278,0
0.5,0.57754,0.32595,0
0.5,0.57911,0.32333,0
0.5,0.59494,0.32588,0
0.5,0.5949,0.32595,0
0.5,0.57583,0.32911,0
0.5,0.57595,0.32892,0
0.5,0.5931,0.32911,0
0.5,0.57402,0.33228,0
0.5,0.59177,0.33137,0
0.5,0.59128,0.33228,0
0.5,0.57219,0.33544,0
0.5,0.57278,0.33447,0
0.5,0.5896,0.33544,0
0.5,0.57028,0.33861,0
0.5,0.58861,0.3372,0
0.5,0.58789,0.33861,0
0.5,0.5684,0.34177,0
0.5,0.56962,0.33974,0
0.5,0.58614,0.34177,0
0.5,0.56669,0.34494,0
0.5,0.58544,0.34294,0
0.5,0.58429,0.34494,0
0.5,0.56497,0.3481,0
0.5,0.56646,0.34542,0
0.5,0.58244,0.3481,0
0.5,0.56338,0.35127,0
0.5,0.58228,0.34838,0
0.5,0.58076,0.35127,0
0.5,0.56171,0.35443,0
0.5,0.56329,0.35146,0
0.5,0.57911,0.35431,0
0.5,0.57906,0.35443,0
0.5,0.56016,0.35759,0
0.5,0.57751,0.35759,0
0.5,0.5585,0.36076,0
0.5,0.56013,0.35766,0
0.5,0.57595,0.36058,0
0.5,0.57587,0.36076,0
0.5,0.55696,0.36392,0
0.5,0.55696,0.36392,0
0.5,0.57436,0.36392,0
0.5,0.55529,0.36709,0
0.5,0.57278,0.36698,0
0.5,0.57273,0.36709,0
0.5,0.55374,0.37025,0
0.5,0.5538,0.37015,0
0.5,0.57123,0.37025,0
0.5,0.55208,0.37342,0
0.5,0.56962,0.37342,0
0.5,0.56962,0.37342,0
0.5,0.55053,0.37658,0
0.5,0.55063,0.3764,0
0.5,0.56812,0.37658,0
0.5,0.54889,0.37975,0
0.5,0.5665,0.37975,0
0.5,0.54735,0.38291,0
0.5,0.54747,0.38269,0
0.5,0.56646,0.37984,0
0.5,0.565,0.38291,0
0.5,0.5457,0.38608,0
0.5,0.56338,0.38608,0
0.5,0.54416,0.38924,0
0.5,0.5443,0.38897,0
0.5,0.56329,0.38624,0
0.5,0.56188,0.38924,0
0.5,0.5425,0.39241,0
0.5,0.56027,0.39241,0
0.5,0.54095,0.39557,0
0.5,0.54114,0.39521,0
0.5,0.56013,0.39268,0
0.5,0.55876,0.39557,0
0.5,0.53931,0.39873,0
0.5,0.55717,0.39873,0
0.5,0.53776,0.4019,0
0.5,0.53797,0.40149,0
0.5,0.55696,0.39913,0
0.5,0.55564,0.4019,0
0.5,0.53613,0.40506,0
0.5,0.55404,0.40506,0
0.5,0.53458,0.40823,0
0.5,0.53481,0.40779,0
0.5,0.5538,0.40553,0
0.5,0.55252,0.40823,0
0.5,0.53294,0.41139,0
0.5,0.55091,0.41139,0
0.5,0.53139,0.41456,0
0.5,0.53165,0.41407,0
0.5,0.55063,0.41193,0
0.5,0.54939,0.41456,0
0.5,0.52975,0.41772,0
0.5,0.54781,0.41772,0
0.5,0.5282,0.42089,0
0.5,0.52848,0.42036,0
0.5,0.54747,0.41838,0
0.5,0.54628,0.42089,0
0.5,0.5266,0.42405,0
0.5,0.54472,0.42405,0
0.5,0.52508,0.42722,0
0.5,0.52532,0.42676,0
0.5,0.5443,0.42485,0
0.5,0.54319,0.42722,0
0.5,0.52352,0.43038,0
0.5,0.54164,0.43038,0
0.5,0.52211,0.43354,0
0.5,0.52215,0.43346,0
0.5,0.54114,0.43137,0
0.5,0.54014,0.43354,0
0.5,0.52063,0.43671,0
0.5,0.53866,0.43671,0
0.5,0.51936,0.43987,0
0.5,0.53797,0.43819,0
0.5,0.53727,0.43987,0
0.5,0.51796,0.44304,0
0.5,0.51899,0.44081,0
0.5,0.53596,0.44304,0
0.5,0.51652,0.4462,0
0.5,0.53481,0.44578,0
0.5,0.53466,0.4462,0
0.5,0.51498,0.44937,0
0.5,0.51582,0.4477,0
0.5,0.53334,0.44937,0
0.5,0.51343,0.45253,0
0.5,0.53187,0.45253,0
0.5,0.51187,0.4557,0
0.5,0.51266,0.45416,0
0.5,0.53165,0.45298,0
0.5,0.53042,0.4557,0
0.5,0.51027,0.45886,0
0.5,0.52888,0.45886,0
0.5,0.50867,0.46203,0
0.5,0.50949,0.46047,0
0.5,0.52848,0.45967,0
0.5,0.5274,0.46203,0
0.5,0.50705,0.46519,0
0.5,0.52587,0.46519,0
0.5,0.50541,0.46835,0
0.5,0.50633,0.46666,0
0.5,0.52532,0.46633,0
0.5,0.52439,0.46835,0
0.5,0.50377,0.47152,0
0.5,0.52292,0.47152,0
0.5,0.50204,0.47468,0
0.5,0.50316,0.47271,0
0.5,0.52215,0.47311,0
0.5,0.52144,0.47468,0
0.5,0.50029,0.47785,0
0.5,0.52004,0.47785,0
0.5,0.4983,0.48101,0
0.5,0.5,0.47838,0
0.5,0.51899,0.48013,0
0.5,0.51861,0.48101,0
0.5,0.49606,0.48418,0
0.5,0.49684,0.48325,0
0.5,0.51729,0.48418,0
0.5,0.49304,0.48734,0
0.5,0.49367,0.48685,0
0.5,0.51596,0.48734,0
0.5,0.48569,0.49051,0
0.5,0.48734,0.49016,0
0.5,0.49051,0.489,0
0.5,0.51582,0.48769,0
0.5,0.51476,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49217,0
0.5,0.25633,0.49217,0
0.5,0.25949,0.49217,0
0.5,0.26266,0.49217,0
0.5,0.26582,0.49217,0
0.5,0.26899,0.49217,0
0.5,0.27215,0.49217,0
0.5,0.27532,0.49217,0
0.5,0.27848,0.49217,0
0.5,0.28165,0.49217,0
0.5,0.28481,0.49217,0
0.5,0.28797,0.49217,0
0.5,0.29114,0.49217,0
0.5,0.2943,0.49217,0
0.5,0.29747,0.49217,0
0.5,0.30063,0.49217,0
0.5,0.3038,0.49217,0
0.5,0.30696,0.49217,0
0.5,0.31013,0.49217,0
0.5,0.31329,0.49216,0
0.5,0.31646,0.49216,0
0.5,0.31962,0.49216,0
0.5,0.32278,0.49216,0
0.5,0.32595,0.49216,0
0.5,0.32911,0.49216,0
0.5,0.33228,0.49216,0
0.5,0.33544,0.49216,0
0.5,0.33861,0.49216,0
0.5,0.34177,0.49216,0
0.5,0.34494,0.49215,0
0.5,0.3481,0.49215,0
0.5,0.35127,0.49215,0
0.5,0.35443,0.49215,0
0.5,0.35759,0.49215,0
0.5,0.36076,0.49214,0
0.5,0.36392,0.49214,0
0.5,0.36709,0.49214,0
0.5,0.37025,0.49214,0
0.5,0.37342,0.49214,0
0.5,0.37658,0.49213,0
0.5,0.37975,0.49213,0
0.5,0.38291,0.49213,0
0.5,0.38608,0.49212,0
0.5,0.38924,0.49212,0
0.5,0.39241,0.49212,0
0.5,0.39557,0.49211,0
0.5,0.39873,0.49211,0
0.5,0.4019,0.49211,0
0.5,0.40506,0.4921,0
0.5,0.40823,0.4921,0
0.5,0.41139,0.49209,0
0.5,0.41456,0.49209,0
0.5,0.41772,0.49208,0
0.5,0.42089,0.49208,0
0.5,0.42405,0.49207,0
0.5,0.42722,0.49206,0
0.5,0.43038,0.49206,0
0.5,0.43354,0.49205,0
0.5,0.43671,0.49204,0
0.5,0.43987,0.49203,0
0.5,0.44304,0.49202,0
0.5,0.4462,0.492,0
0.5,0.44937,0.49198,0
0.5,0.45253,0.49196,0
0.5,0.4557,0.49194,0
0.5,0.45886,0.4919,0
0.5,0.46203,0.49186,0
0.5,0.46519,0.49181,0
0.5,0.46835,0.49174,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49111,0
0.5,0.48418,0.49076,0
0.5,0.51355,0.49367,0
0.5,0.51266,0.49585,0
0.5,0.51227,0.49684,0
0.5,0.51084,0.5,0
0.5,0.50949,0.50223,0
0.5,0.50891,0.50316,0
0.5,0.50633,0.50597,0
0.5,0.50591,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50783,0
0.5,0.25949,0.50783,0
0.5,0.26266,0.50783,0
0.5,0.26582,0.50783,0
0.5,0.26899,0.50783,0
0.5,0.27215,0.50783,0
0.5,0.27532,0.50783,0
0.5,0.27848,0.50783,0
0.5,0.28165,0.50783,0
0.5,0.28481,0.50783,0
0.5,0.28797,0.50783,0
0.5,0.29114,0.50783,0
0.5,0.2943,0.50783,0
0.5,0.29747,0.50783,0
0.5,0.30063,0.50783,0
0.5,0.3038,0.50783,0
0.5,0.30696,0.50783,0
0.5,0.31013,0.50784,0
0.5,0.31329,0.50784,0
0.5,0.31646,0.50784,0
0.5,0.31962,0.50784,0
0.5,0.32278,0.50784,0
0.5,0.32595,0.50784,0
0.5,0.32911,0.50784,0
0.5,0.33228,0.50784,0
0.5,0.33544,0.50784,0
0.5,0.33861,0.50784,0
0.5,0.34177,0.50785,0
0.5,0.34494,0.50785,0
0.5,0.3481,0.50785,0
0.5,0.35127,0.50785,0
0.5,0.35443,0.50785,0
0.5,0.35759,0.50785,0
0.5,0.36076,0.50786,0
0.5,0.36392,0.50786,0
0.5,0.36709,0.50786,0
0.5,0.37025,0.50786,0
0.5,0.37342,0.50787,0
0.5,0.37658,0.50787,0
0.5,0.37975,0.50787,0
0.5,0.38291,0.50787,0
0.5,0.38608,0.50788,0
0.5,0.38924,0.50788,0
0.5,0.39241,0.50788,0
0.5,0.39557,0.50789,0
0.5,0.39873,0.50789,0
0.5,0.4019,0.5079,0
0.5,0.40506,0.5079,0
0.5,0.40823,0.50791,0
0.5,0.41139,0.50791,0
0.5,0.41456,0.50792,0
0.5,0.41772,0.50793,0
0.5,0.42089,0.50793,0
0.5,0.42405,0.50794,0
0.5,0.42722,0.50795,0
0.5,0.43038,0.50796,0
0.5,0.43354,0.50797,0
0.5,0.43671,0.50798,0
0.5,0.43987,0.508,0
0.5,0.44304,0.50801,0
0.5,0.4462,0.50803,0
0.5,0.44937,0.50805,0
0.5,0.45253,0.50808,0
0.5,0.4557,0.50812,0
0.5,0.45886,0.50815,0
0.5,0.46203,0.5082,0
0.5,0.46519,0.50826,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50885,0
0.5,0.48418,0.50907,0
0.5,0.48734,0.50933,0
0.5,0.48918,0.50949,0
0.5,0.5,0.50935,0
0.5,0.49906,0.50949,0
0.5,0.50316,0.50817,0
0.5,0.49051,0.50963,0
0.5,0.49367,0.50987,0
0.5,0.49684,0.50986,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61953,0.25949,0
0.5,0.62025,0.2589,0
0.5,0.62342,0.25755,0
0.5,0.62658,0.25807,0
0.5,0.62817,0.25949,0
0.5,0.61651,0.26266,0
0.5,0.61709,0.26197,0
0.5,0.62938,0.26266,0
0.5,0.61419,0.26582,0
0.5,0.62908,0.26582,0
0.5,0.61201,0.26899,0
0.5,0.61392,0.26623,0
0.5,0.62793,0.26899,0
0.5,0.60992,0.27215,0
0.5,0.61076,0.27091,0
0.5,0.62658,0.27155,0
0.5,0.62628,0.27215,0
0.5,0.60789,0.27532,0
0.5,0.62456,0.27532,0
0.5,0.6058,0.27848,0
0.5,0.60759,0.27578,0
0.5,0.62342,0.27718,0
0.5,0.62266,0.27848,0
0.5,0.60381,0.28165,0
0.5,0.60443,0.28069,0
0.5,0.62079,0.28165,0
0.5,0.60189,0.28481,0
0.5,0.62025,0.28251,0
0.5,0.6189,0.28481,0
0.5,0.59992,0.28797,0
0.5,0.60127,0.28587,0
0.5,0.61709,0.28779,0
0.5,0.61698,0.28797,0
0.5,0.59795,0.29114,0
0.5,0.5981,0.29091,0
0.5,0.61523,0.29114,0
0.5,0.59599,0.2943,0
0.5,0.61392,0.29332,0
0.5,0.61339,0.2943,0
0.5,0.59412,0.29747,0
0.5,0.59494,0.29614,0
0.5,0.61149,0.29747,0
0.5,0.59224,0.30063,0
0.5,0.61076,0.29865,0
0.5,0.60961,0.30063,0
0.5,0.59022,0.3038,0
0.5,0.59177,0.30137,0
0.5,0.60778,0.3038,0
0.5,0.58836,0.30696,0
0.5,0.58861,0.30656,0
0.5,0.60759,0.3041,0
0.5,0.60601,0.30696,0
0.5,0.58653,0.31013,0
0.5,0.60443,0.30955,0
0.5,0.60409,0.31013,0
0.5,0.58478,0.31329,0
0.5,0.58544,0.31217,0
0.5,0.60226,0.31329,0
0.5,0.583,0.31646,0
0.5,0.60127,0.315,0
0.5,0.60049,0.31646,0
0.5,0.58109,0.31962,0
0.5,0.58228,0.3177,0
0.5,0.59878,0.31962,0
0.5,0.5792,0.32278,0
0.5,0.5981,0.32081,0
0.5,0.59706,0.32278,0
0.5,0.57732,0.32595,0
0.5,0.57911,0.32294,0
0.5,0.59524,0.32595,0
0.5,0.57561,0.32911,0
0.5,0.57595,0.32853,0
0.5,0.59494,0.32645,0
0.5,0.59339,0.32911,0
0.5,0.57383,0.33228,0
0.5,0.59177,0.33183,0
0.5,0.59153,0.33228,0
0.5,0.572,0.33544,0
0.5,0.57278,0.33415,0
0.5,0.58986,0.33544,0
0.5,0.57011,0.33861,0
0.5,0.58861,0.33765,0
0.5,0.58812,0.33861,0
0.5,0.56822,0.34177,0
0.5,0.56962,0.33943,0
0.5,0.58638,0.34177,0
0.5,0.56654,0.34494,0
0.5,0.58544,0.34334,0
0.5,0.5845,0.34494,0
0.5,0.56481,0.3481,0
0.5,0.56646,0.34511,0
0.5,0.58266,0.3481,0
0.5,0.56323,0.35127,0
0.5,0.56329,0.35115,0
0.5,0.58228,0.34876,0
0.5,0.58096,0.35127,0
0.5,0.56156,0.35443,0
0.5,0.57926,0.35443,0
0.5,0.56001,0.35759,0
0.5,0.56013,0.35737,0
0.5,0.57911,0.3547,0
0.5,0.5777,0.35759,0
0.5,0.55836,0.36076,0
0.5,0.57605,0.36076,0
0.5,0.55681,0.36392,0
0.5,0.55696,0.36364,0
0.5,0.57595,0.36096,0
0.5,0.57454,0.36392,0
0.5,0.55515,0.36709,0
0.5,0.57291,0.36709,0
0.5,0.5536,0.37025,0
0.5,0.5538,0.36988,0
0.5,0.57278,0.36733,0
0.5,0.5714,0.37025,0
0.5,0.55196,0.37342,0
0.5,0.5698,0.37342,0
0.5,0.5504,0.37658,0
0.5,0.55063,0.37615,0
0.5,0.56962,0.37377,0
0.5,0.56828,0.37658,0
0.5,0.54877,0.37975,0
0.5,0.56668,0.37975,0
0.5,0.54723,0.38291,0
0.5,0.54747,0.38245,0
0.5,0.56646,0.38018,0
0.5,0.56516,0.38291,0
0.5,0.54558,0.38608,0
0.5,0.56355,0.38608,0
0.5,0.54403,0.38924,0
0.5,0.5443,0.38873,0
0.5,0.56329,0.38657,0
0.5,0.56203,0.38924,0
0.5,0.54239,0.39241,0
0.5,0.56043,0.39241,0
0.5,0.54083,0.39557,0
0.5,0.54114,0.39498,0
0.5,0.56013,0.39298,0
0.5,0.5589,0.39557,0
0.5,0.5392,0.39873,0
0.5,0.55732,0.39873,0
0.5,0.53764,0.4019,0
0.5,0.53797,0.40127,0
0.5,0.55696,0.39943,0
0.5,0.55578,0.4019,0
0.5,0.53602,0.40506,0
0.5,0.5542,0.40506,0
0.5,0.53447,0.40823,0
0.5,0.53481,0.40759,0
0.5,0.5538,0.40583,0
0.5,0.55266,0.40823,0
0.5,0.53284,0.41139,0
0.5,0.55106,0.41139,0
0.5,0.53128,0.41456,0
0.5,0.53165,0.41387,0
0.5,0.55063,0.41222,0
0.5,0.54953,0.41456,0
0.5,0.52966,0.41772,0
0.5,0.54794,0.41772,0
0.5,0.5281,0.42089,0
0.5,0.52848,0.42016,0
0.5,0.54747,0.41865,0
0.5,0.54641,0.42089,0
0.5,0.5265,0.42405,0
0.5,0.54485,0.42405,0
0.5,0.52499,0.42722,0
0.5,0.52532,0.42657,0
0.5,0.5443,0.42512,0
0.5,0.54332,0.42722,0
0.5,0.52343,0.43038,0
0.5,0.54178,0.43038,0
0.5,0.52202,0.43354,0
0.5,0.52215,0.43327,0
0.5,0.54114,0.43165,0
0.5,0.54027,0.43354,0
0.5,0.52054,0.43671,0
0.5,0.53881,0.43671,0
0.5,0.51928,0.43987,0
0.5,0.53797,0.43851,0
0.5,0.53741,0.43987,0
0.5,0.51787,0.44304,0
0.5,0.51899,0.44061,0
0.5,0.5361,0.44304,0
0.5,0.51643,0.4462,0
0.5,0.53481,0.44612,0
0.5,0.53478,0.4462,0
0.5,0.51489,0.44937,0
0.5,0.51582,0.44752,0
0.5,0.53347,0.44937,0
0.5,0.51335,0.45253,0
0.5,0.53201,0.45253,0
0.5,0.51178,0.4557,0
0.5,0.51266,0.454,0
0.5,0.53165,0.45327,0
0.5,0.53055,0.4557,0
0.5,0.51019,0.45886,0
0.5,0.52902,0.45886,0
0.5,0.50858,0.46203,0
0.5,0.50949,0.4603,0
0.5,0.52848,0.45995,0
0.5,0.52753,0.46203,0
0.5,0.50698,0.46519,0
0.5,0.52601,0.46519,0
0.5,0.50532,0.46835,0
0.5,0.50633,0.4665,0
0.5,0.52532,0.46661,0
0.5,0.52452,0.46835,0
0.5,0.50369,0.47152,0
0.5,0.52306,0.47152,0
0.5,0.50197,0.47468,0
0.5,0.50316,0.47256,0
0.5,0.52215,0.47341,0
0.5,0.52158,0.47468,0
0.5,0.50022,0.47785,0
0.5,0.52018,0.47785,0
0.5,0.49823,0.48101,0
0.5,0.5,0.47825,0
0.5,0.51899,0.48045,0
0.5,0.51874,0.48101,0
0.5,0.49598,0.48418,0
0.5,0.49684,0.48314,0
0.5,0.51744,0.48418,0
0.5,0.49295,0.48734,0
0.5,0.49367,0.48678,0
0.5,0.51613,0.48734,0
0.5,0.48564,0.49051,0
0.5,0.48734,0.49014,0
0.5,0.49051,0.48895,0
0.5,0.51582,0.48811,0
0.5,0.51492,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49217,0
0.5,0.25633,0.49217,0
0.5,0.25949,0.49217,0
0.5,0.26266,0.49217,0
0.5,0.26582,0.49217,0
0.5,0.26899,0.49217,0
0.5,0.27215,0.49217,0
0.5,0.27532,0.49217,0
0.5,0.27848,0.49217,0
0.5,0.28165,0.49217,0
0.5,0.28481,0.49217,0
0.5,0.28797,0.49217,0
0.5,0.29114,0.49217,0
0.5,0.2943,0.49217,0
0.5,0.29747,0.49217,0
0.5,0.30063,0.49217,0
0.5,0.3038,0.49217,0
0.5,0.30696,0.49217,0
0.5,0.31013,0.49216,0
0.5,0.31329,0.49216,0
0.5,0.31646,0.49216,0
0.5,0.31962,0.49216,0
0.5,0.32278,0.49216,0
0.5,0.32595,0.49216,0
0.5,0.32911,0.49216,0
0.5,0.33228,0.49216,0
0.5,0.33544,0.49216,0
0.5,0.33861,0.49216,0
0.5,0.34177,0.49215,0
0.5,0.34494,0.49215,0
0.5,0.3481,0.49215,0
0.5,0.35127,0.49215,0
0.5,0.35443,0.49215,0
0.5,0.35759,0.49215,0
0.5,0.36076,0.49214,0
0.5,0.36392,0.49214,0
0.5,0.36709,0.49214,0
0.5,0.37025,0.49214,0
0.5,0.37342,0.49214,0
0.5,0.37658,0.49213,0
0.5,0.37975,0.49213,0
0.5,0.38291,0.49213,0
0.5,0.38608,0.49212,0
0.5,0.38924,0.49212,0
0.5,0.39241,0.49212,0
0.5,0.39557,0.49211,0
0.5,0.39873,0.49211,0
0.5,0.4019,0.49211,0
0.5,0.40506,0.4921,0
0.5,0.40823,0.4921,0
0.5,0.41139,0.49209,0
0.5,0.41456,0.49209,0
0.5,0.41772,0.49208,0
0.5,0.42089,0.49208,0
0.5,0.42405,0.49207,0
0.5,0.42722,0.49206,0
0.5,0.43038,0.49206,0
0.5,0.43354,0.49205,0
0.5,0.43671,0.49204,0
0.5,0.43987,0.49203,0
0.5,0.44304,0.49202,0
0.5,0.4462,0.492,0
0.5,0.44937,0.49198,0
0.5,0.45253,0.49196,0
0.5,0.4557,0.49193,0
0.5,0.45886,0.4919,0
0.5,0.46203,0.49186,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49151,0
0.5,0.47785,0.49134,0
0.5,0.48101,0.4911,0
0.5,0.48418,0.49076,0
0.5,0.51372,0.49367,0
0.5,0.51266,0.49626,0
0.5,0.51243,0.49684,0
0.5,0.51099,0.5,0
0.5,0.50949,0.50243,0
0.5,0.50902,0.50316,0
0.5,0.50633,0.50603,0
0.5,0.50597,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50783,0
0.5,0.25949,0.50783,0
0.5,0.26266,0.50783,0
0.5,0.26582,0.50783,0
0.5,0.26899,0.50783,0
0.5,0.27215,0.50783,0
0.5,0.27532,0.50783,0
0.5,0.27848,0.50783,0
0.5,0.28165,0.50783,0
0.5,0.28481,0.50783,0
0.5,0.28797,0.50783,0
0.5,0.29114,0.50783,0
0.5,0.2943,0.50783,0
0.5,0.29747,0.50783,0
0.5,0.30063,0.50783,0
0.5,0.3038,0.50783,0
0.5,0.30696,0.50784,0
0.5,0.31013,0.50784,0
0.5,0.31329,0.50784,0
0.5,0.31646,0.50784,0
0.5,0.31962,0.50784,0
0.5,0.32278,0.50784,0
0.5,0.32595,0.50784,0
0.5,0.32911,0.50784,0
0.5,0.33228,0.50784,0
0.5,0.33544,0.50784,0
0.5,0.33861,0.50784,0
0.5,0.34177,0.50785,0
0.5,0.34494,0.50785,0
0.5,0.3481,0.50785,0
0.5,0.35127,0.50785,0
0.5,0.35443,0.50785,0
0.5,0.35759,0.50785,0
0.5,0.36076,0.50786,0
0.5,0.36392,0.50786,0
0.5,0.36709,0.50786,0
0.5,0.37025,0.50786,0
0.5,0.37342,0.50787,0
0.5,0.37658,0.50787,0
0.5,0.37975,0.50787,0
0.5,0.38291,0.50787,0
0.5,0.38608,0.50788,0
0.5,0.38924,0.50788,0
0.5,0.39241,0.50789,0
0.5,0.39557,0.50789,0
0.5,0.39873,0.50789,0
0.5,0.4019,0.5079,0
0.5,0.40506,0.5079,0
0.5,0.40823,0.50791,0
0.5,0.41139,0.50791,0
0.5,0.41456,0.50792,0
0.5,0.41772,0.50793,0
0.5,0.42089,0.50793,0
0.5,0.42405,0.50794,0
0.5,0.42722,0.50795,0
0.5,0.43038,0.50796,0
0.5,0.43354,0.50797,0
0.5,0.43671,0.50798,0
0.5,0.43987,0.508,0
0.5,0.44304,0.50801,0
0.5,0.4462,0.50803,0
0.5,0.44937,0.50806,0
0.5,0.45253,0.50809,0
0.5,0.4557,0.50812,0
0.5,0.45886,0.50816,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50834,0
0.5,0.47152,0.50843,0
0.5,0.47468,0.50854,0
0.5,0.47785,0.50868,0
0.5,0.48101,0.50886,0
0.5,0.48418,0.50907,0
0.5,0.48734,0.50933,0
0.5,0.48917,0.50949,0
0.5,0.5,0.50935,0
0.5,0.49906,0.50949,0
0.5,0.50316,0.50817,0
0.5,0.49051,0.50963,0
0.5,0.49367,0.50987,0
0.5,0.49684,0.50986,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63518,0.23734,0
0.5,0.63608,0.23689,0
0.5,0.63924,0.23697,0
0.5,0.63985,0.23734,0
0.5,0.63085,0.24051,0
0.5,0.63291,0.23853,0
0.5,0.64241,0.2404,0
0.5,0.64246,0.24051,0
0.5,0.62832,0.24367,0
0.5,0.62975,0.24184,0
0.5,0.64259,0.24367,0
0.5,0.62614,0.24684,0
0.5,0.62658,0.2462,0
0.5,0.64241,0.24431,0
0.5,0.64175,0.24684,0
0.5,0.62398,0.25,0
0.5,0.64027,0.25,0
0.5,0.62181,0.25316,0
0.5,0.62342,0.25083,0
0.5,0.63924,0.25179,0
0.5,0.63851,0.25316,0
0.5,0.61973,0.25633,0
0.5,0.62025,0.25557,0
0.5,0.63663,0.25633,0
0.5,0.61765,0.25949,0
0.5,0.63608,0.25721,0
0.5,0.63471,0.25949,0
0.5,0.61565,0.26266,0
0.5,0.61709,0.26042,0
0.5,0.63291,0.26237,0
0.5,0.63274,0.26266,0
0.5,0.61376,0.26582,0
0.5,0.61392,0.26557,0
0.5,0.63085,0.26582,0
0.5,0.61171,0.26899,0
0.5,0.62975,0.2676,0
0.5,0.62895,0.26899,0
0.5,0.60961,0.27215,0
0.5,0.61076,0.27045,0
0.5,0.62712,0.27215,0
0.5,0.6076,0.27532,0
0.5,0.62658,0.27303,0
0.5,0.62527,0.27532,0
0.5,0.60551,0.27848,0
0.5,0.60759,0.27533,0
0.5,0.62342,0.27818,0
0.5,0.62323,0.27848,0
0.5,0.60352,0.28165,0
0.5,0.60443,0.28023,0
0.5,0.62129,0.28165,0
0.5,0.60165,0.28481,0
0.5,0.62025,0.28328,0
0.5,0.61931,0.28481,0
0.5,0.59969,0.28797,0
0.5,0.60127,0.28548,0
0.5,0.61736,0.28797,0
0.5,0.5977,0.29114,0
0.5,0.5981,0.29053,0
0.5,0.61709,0.28841,0
0.5,0.61555,0.29114,0
0.5,0.59578,0.2943,0
0.5,0.61392,0.29384,0
0.5,0.61367,0.2943,0
0.5,0.59392,0.29747,0
0.5,0.59494,0.2958,0
0.5,0.61178,0.29747,0
0.5,0.59206,0.30063,0
0.5,0.61076,0.2991,0
0.5,0.60986,0.30063,0
0.5,0.59004,0.3038,0
0.5,0.59177,0.30109,0
0.5,0.60803,0.3038,0
0.5,0.58817,0.30696,0
0.5,0.58861,0.30625,0
0.5,0.60759,0.30452,0
0.5,0.60623,0.30696,0
0.5,0.58637,0.31013,0
0.5,0.60443,0.3099,0
0.5,0.60429,0.31013,0
0.5,0.58463,0.31329,0
0.5,0.58544,0.31189,0
0.5,0.60246,0.31329,0
0.5,0.58286,0.31646,0
0.5,0.60127,0.31533,0
0.5,0.60067,0.31646,0
0.5,0.58095,0.31962,0
0.5,0.58228,0.31747,0
0.5,0.59897,0.31962,0
0.5,0.57907,0.32278,0
0.5,0.57911,0.32271,0
0.5,0.5981,0.32115,0
0.5,0.59724,0.32278,0
0.5,0.57719,0.32595,0
0.5,0.59543,0.32595,0
0.5,0.57547,0.32911,0
0.5,0.57595,0.3283,0
0.5,0.59494,0.32675,0
0.5,0.59354,0.32911,0
0.5,0.57371,0.33228,0
0.5,0.59177,0.33211,0
0.5,0.59168,0.33228,0
0.5,0.57189,0.33544,0
0.5,0.57278,0.33395,0
0.5,0.59001,0.33544,0
0.5,0.57,0.33861,0
0.5,0.58861,0.33793,0
0.5,0.58826,0.33861,0
0.5,0.5681,0.34177,0
0.5,0.56962,0.33925,0
0.5,0.58653,0.34177,0
0.5,0.56643,0.34494,0
0.5,0.56646,0.3449,0
0.5,0.58544,0.34359,0
0.5,0.58464,0.34494,0
0.5,0.5647,0.3481,0
0.5,0.5828,0.3481,0
0.5,0.56311,0.35127,0
0.5,0.56329,0.35094,0
0.5,0.58228,0.34901,0
0.5,0.58109,0.35127,0
0.5,0.56146,0.35443,0
0.5,0.57941,0.35443,0
0.5,0.5599,0.35759,0
0.5,0.56013,0.35718,0
0.5,0.57911,0.35497,0
0.5,0.57783,0.35759,0
0.5,0.55826,0.36076,0
0.5,0.5762,0.36076,0
0.5,0.55671,0.36392,0
0.5,0.55696,0.36344,0
0.5,0.57595,0.36123,0
0.5,0.57466,0.36392,0
0.5,0.55506,0.36709,0
0.5,0.57305,0.36709,0
0.5,0.5535,0.37025,0
0.5,0.5538,0.36969,0
0.5,0.57278,0.36759,0
0.5,0.57152,0.37025,0
0.5,0.55187,0.37342,0
0.5,0.56993,0.37342,0
0.5,0.5503,0.37658,0
0.5,0.55063,0.37596,0
0.5,0.56962,0.37402,0
0.5,0.5684,0.37658,0
0.5,0.54868,0.37975,0
0.5,0.56681,0.37975,0
0.5,0.54714,0.38291,0
0.5,0.54747,0.38228,0
0.5,0.56646,0.38043,0
0.5,0.56528,0.38291,0
0.5,0.5455,0.38608,0
0.5,0.56367,0.38608,0
0.5,0.54394,0.38924,0
0.5,0.5443,0.38855,0
0.5,0.56329,0.38681,0
0.5,0.56214,0.38924,0
0.5,0.54231,0.39241,0
0.5,0.56055,0.39241,0
0.5,0.54073,0.39557,0
0.5,0.54114,0.39481,0
0.5,0.56013,0.39322,0
0.5,0.55901,0.39557,0
0.5,0.53912,0.39873,0
0.5,0.55744,0.39873,0
0.5,0.53756,0.4019,0
0.5,0.53797,0.40111,0
0.5,0.55696,0.39966,0
0.5,0.55589,0.4019,0
0.5,0.53594,0.40506,0
0.5,0.55432,0.40506,0
0.5,0.53439,0.40823,0
0.5,0.53481,0.40743,0
0.5,0.5538,0.40606,0
0.5,0.55277,0.40823,0
0.5,0.53276,0.41139,0
0.5,0.55117,0.41139,0
0.5,0.5312,0.41456,0
0.5,0.53165,0.41371,0
0.5,0.55063,0.41244,0
0.5,0.54963,0.41456,0
0.5,0.52958,0.41772,0
0.5,0.54806,0.41772,0
0.5,0.52802,0.42089,0
0.5,0.52848,0.42,0
0.5,0.54747,0.41887,0
0.5,0.54651,0.42089,0
0.5,0.52643,0.42405,0
0.5,0.54497,0.42405,0
0.5,0.52491,0.42722,0
0.5,0.52532,0.42643,0
0.5,0.5443,0.42535,0
0.5,0.54342,0.42722,0
0.5,0.52336,0.43038,0
0.5,0.54189,0.43038,0
0.5,0.52195,0.43354,0
0.5,0.52215,0.43313,0
0.5,0.54114,0.43189,0
0.5,0.54038,0.43354,0
0.5,0.52048,0.43671,0
0.5,0.53893,0.43671,0
0.5,0.51922,0.43987,0
0.5,0.53797,0.43879,0
0.5,0.53753,0.43987,0
0.5,0.5178,0.44304,0
0.5,0.51899,0.44046,0
0.5,0.53623,0.44304,0
0.5,0.51636,0.4462,0
0.5,0.5349,0.4462,0
0.5,0.51482,0.44937,0
0.5,0.51582,0.44738,0
0.5,0.53481,0.44641,0
0.5,0.53358,0.44937,0
0.5,0.51328,0.45253,0
0.5,0.53213,0.45253,0
0.5,0.51172,0.4557,0
0.5,0.51266,0.45386,0
0.5,0.53165,0.45352,0
0.5,0.53066,0.4557,0
0.5,0.51012,0.45886,0
0.5,0.52914,0.45886,0
0.5,0.50851,0.46203,0
0.5,0.50949,0.46017,0
0.5,0.52848,0.46019,0
0.5,0.52764,0.46203,0
0.5,0.50691,0.46519,0
0.5,0.52613,0.46519,0
0.5,0.50526,0.46835,0
0.5,0.50633,0.46638,0
0.5,0.52532,0.46685,0
0.5,0.52463,0.46835,0
0.5,0.50363,0.47152,0
0.5,0.52318,0.47152,0
0.5,0.5019,0.47468,0
0.5,0.50316,0.47244,0
0.5,0.52215,0.47368,0
0.5,0.5217,0.47468,0
0.5,0.50016,0.47785,0
0.5,0.52032,0.47785,0
0.5,0.49817,0.48101,0
0.5,0.5,0.47814,0
0.5,0.51899,0.48075,0
0.5,0.51888,0.48101,0
0.5,0.49591,0.48418,0
0.5,0.49684,0.48305,0
0.5,0.51759,0.48418,0
0.5,0.49287,0.48734,0
0.5,0.49367,0.48671,0
0.5,0.5163,0.48734,0
0.5,0.48556,0.49051,0
0.5,0.48734,0.49012,0
0.5,0.49051,0.4889,0
0.5,0.51582,0.48854,0
0.5,0.51508,0.49051,0
0.5,0,0.49215,0
0.5,0.0031646,0.49215,0
0.5,0.0063291,0.49215,0
0.5,0.0094937,0.49214,0
0.5,0.012658,0.49214,0
0.5,0.015823,0.49214,0
0.5,0.018987,0.49214,0
0.5,0.022152,0.49214,0
0.5,0.025316,0.49214,0
0.5,0.028481,0.49214,0
0.5,0.031646,0.49214,0
0.5,0.03481,0.49214,0
0.5,0.037975,0.49214,0
0.5,0.041139,0.49214,0
0.5,0.044304,0.49214,0
0.5,0.047468,0.49214,0
0.5,0.050633,0.49214,0
0.5,0.053797,0.49214,0
0.5,0.056962,0.49214,0
0.5,0.060127,0.49214,0
0.5,0.063291,0.49214,0
0.5,0.066456,0.49213,0
0.5,0.06962,0.49213,0
0.5,0.072785,0.49213,0
0.5,0.075949,0.49213,0
0.5,0.079114,0.49213,0
0.5,0.082278,0.49213,0
0.5,0.085443,0.49213,0
0.5,0.088608,0.49213,0
0.5,0.091772,0.49213,0
0.5,0.094937,0.49213,0
0.5,0.098101,0.49213,0
0.5,0.10127,0.49213,0
0.5,0.10443,0.49213,0
0.5,0.10759,0.49213,0
0.5,0.11076,0.49213,0
0.5,0.11392,0.49213,0
0.5,0.11709,0.49213,0
0.5,0.12025,0.49213,0
0.5,0.12342,0.49213,0
0.5,0.12658,0.49213,0
0.5,0.12975,0.49213,0
0.5,0.13291,0.49213,0
0.5,0.13608,0.49213,0
0.5,0.13924,0.49213,0
0.5,0.14241,0.49213,0
0.5,0.14557,0.49213,0
0.5,0.14873,0.49213,0
0.5,0.1519,0.49213,0
0.5,0.15506,0.49213,0
0.5,0.15823,0.49213,0
0.5,0.16139,0.49213,0
0.5,0.16456,0.49213,0
0.5,0.16772,0.49213,0
0.5,0.17089,0.49213,0
0.5,0.17405,0.49212,0
0.5,0.17722,0.49212,0
0.5,0.18038,0.49212,0
0.5,0.18354,0.49212,0
0.5,0.18671,0.49212,0
0.5,0.18987,0.49212,0
0.5,0.19304,0.49212,0
0.5,0.1962,0.49212,0
0.5,0.19937,0.49212,0
0.5,0.20253,0.49212,0
0.5,0.2057,0.49212,0
0.5,0.20886,0.49212,0
0.5,0.21203,0.49212,0
0.5,0.21519,0.49212,0
0.5,0.21835,0.49212,0
0.5,0.22152,0.49212,0
0.5,0.22468,0.49212,0
0.5,0.22785,0.49212,0
0.5,0.23101,0.49212,0
0.5,0.23418,0.49212,0
0.5,0.23734,0.49212,0
0.5,0.24051,0.49212,0
0.5,0.24367,0.49212,0
0.5,0.24684,0.49212,0
0.5,0.25,0.49212,0
0.5,0.25316,0.49212,0
0.5,0.25633,0.49212,0
0.5,0.25949,0.49212,0
0.5,0.26266,0.49212,0
0.5,0.26582,0.49212,0
0.5,0.26899,0.49212,0
0.5,0.27215,0.49212,0
0.5,0.27532,0.49212,0
0.5,0.27848,0.49212,0
0.5,0.28165,0.49212,0
0.5,0.28481,0.49212,0
0.5,0.28797,0.49212,0
0.5,0.29114,0.49212,0
0.5,0.2943,0.49212,0
0.5,0.29747,0.49212,0
0.5,0.30063,0.49212,0
0.5,0.3038,0.49212,0
0.5,0.30696,0.49212,0
0.5,0.31013,0.49212,0
0.5,0.31329,0.49212,0
0.5,0.31646,0.49212,0
0.5,0.31962,0.49212,0
0.5,0.32278,0.49212,0
0.5,0.32595,0.49212,0
0.5,0.32911,0.49212,0
0.5,0.33228,0.49212,0
0.5,0.33544,0.49212,0
0.5,0.33861,0.49212,0
0.5,0.34177,0.49212,0
0.5,0.34494,0.49212,0
0.5,0.3481,0.49211,0
0.5,0.35127,0.49211,0
0.5,0.35443,0.49211,0
0.5,0.35759,0.49211,0
0.5,0.36076,0.49211,0
0.5,0.36392,0.49211,0
0.5,0.36709,0.49211,0
0.5,0.37025,0.49211,0
0.5,0.37342,0.49211,0
0.5,0.37658,0.4921,0
0.5,0.37975,0.4921,0
0.5,0.38291,0.4921,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.49209,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49208,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49206,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49205,0
0.5,0.43038,0.49204,0
0.5,0.43354,0.49203,0
0.5,0.43671,0.49202,0
0.5,0.43987,0.49201,0
0.5,0.44304,0.492,0
0.5,0.4462,0.49199,0
0.5,0.44937,0.49197,0
0.5,0.45253,0.49195,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.49179,0
0.5,0.46835,0.49172,0
0.5,0.47152,0.49163,0
0.5,0.47468,0.4915,0
0.5,0.47785,0.49133,0
0.5,0.48101,0.49109,0
0.5,0.48418,0.49075,0
0.5,0.5139,0.49367,0
0.5,0.51266,0.49669,0
0.5,0.5126,0.49684,0
0.5,0.51115,0.5,0
0.5,0.50949,0.50264,0
0.5,0.50915,0.50316,0
0.5,0.50633,0.5061,0
0.5,0.50605,0.50633,0
0.5,0.0031646,0.50785,0
0.5,0,0.50785,0
0.5,0.0063291,0.50785,0
0.5,0.0094937,0.50786,0
0.5,0.012658,0.50786,0
0.5,0.015823,0.50786,0
0.5,0.018987,0.50786,0
0.5,0.022152,0.50786,0
0.5,0.025316,0.50786,0
0.5,0.028481,0.50786,0
0.5,0.031646,0.50786,0
0.5,0.03481,0.50786,0
0.5,0.037975,0.50786,0
0.5,0.041139,0.50786,0
0.5,0.044304,0.50786,0
0.5,0.047468,0.50786,0
0.5,0.050633,0.50786,0
0.5,0.053797,0.50786,0
0.5,0.056962,0.50786,0
0.5,0.060127,0.50786,0
0.5,0.063291,0.50786,0
0.5,0.066456,0.50786,0
0.5,0.06962,0.50787,0
0.5,0.072785,0.50787,0
0.5,0.075949,0.50787,0
0.5,0.079114,0.50787,0
0.5,0.082278,0.50787,0
0.5,0.085443,0.50787,0
0.5,0.088608,0.50787,0
0.5,0.091772,0.50787,0
0.5,0.094937,0.50787,0
0.5,0.098101,0.50787,0
0.5,0.10127,0.50787,0
0.5,0.10443,0.50787,0
0.5,0.10759,0.50787,0
0.5,0.11076,0.50787,0
0.5,0.11392,0.50787,0
0.5,0.11709,0.50787,0
0.5,0.12025,0.50787,0
0.5,0.12342,0.50787,0
0.5,0.12658,0.50787,0
0.5,0.12975,0.50787,0
0.5,0.13291,0.50787,0
0.5,0.13608,0.50787,0
0.5,0.13924,0.50787,0
0.5,0.14241,0.50787,0
0.5,0.14557,0.50787,0
0.5,0.14873,0.50787,0
0.5,0.1519,0.50787,0
0.5,0.15506,0.50787,0
0.5,0.15823,0.50787,0
0.5,0.16139,0.50787,0
0.5,0.16456,0.50787,0
0.5,0.16772,0.50787,0
0.5,0.17089,0.50787,0
0.5,0.17405,0.50787,0
0.5,0.17722,0.50788,0
0.5,0.18038,0.50788,0
0.5,0.18354,0.50788,0
0.5,0.18671,0.50788,0
0.5,0.18987,0.50788,0
0.5,0.19304,0.50788,0
0.5,0.1962,0.50788,0
0.5,0.19937,0.50788,0
0.5,0.20253,0.50788,0
0.5,0.2057,0.50788,0
0.5,0.20886,0.50788,0
0.5,0.21203,0.50788,0
0.5,0.21519,0.50788,0
0.5,0.21835,0.50788,0
0.5,0.22152,0.50788,0
0.5,0.22468,0.50788,0
0.5,0.22785,0.50788,0
0.5,0.23101,0.50788,0
0.5,0.23418,0.50788,0
0.5,0.23734,0.50788,0
0.5,0.24051,0.50788,0
0.5,0.24367,0.50788,0
0.5,0.24684,0.50788,0
0.5,0.25,0.50788,0
0.5,0.25316,0.50788,0
0.5,0.25633,0.50788,0
0.5,0.25949,0.50788,0
0.5,0.26266,0.50788,0
0.5,0.26582,0.50788,0
0.5,0.26899,0.50788,0
0.5,0.27215,0.50788,0
0.5,0.27532,0.50788,0
0.5,0.27848,0.50788,0
0.5,0.28165,0.50788,0
0.5,0.28481,0.50788,0
0.5,0.28797,0.50788,0
0.5,0.29114,0.50788,0
0.5,0.2943,0.50788,0
0.5,0.29747,0.50788,0
0.5,0.30063,0.50788,0
0.5,0.3038,0.50789,0
0.5,0.30696,0.50789,0
0.5,0.31013,0.50789,0
0.5,0.31329,0.50789,0
0.5,0.31646,0.50789,0
0.5,0.31962,0.50789,0
0.5,0.32278,0.50789,0
0.5,0.32595,0.50789,0
0.5,0.32911,0.50789,0
0.5,0.33228,0.50789,0
0.5,0.33544,0.50789,0
0.5,0.33861,0.50789,0
0.5,0.34177,0.50789,0
0.5,0.34494,0.50789,0
0.5,0.3481,0.50789,0
0.5,0.35127,0.50789,0
0.5,0.35443,0.50789,0
0.5,0.35759,0.50789,0
0.5,0.36076,0.5079,0
0.5,0.36392,0.5079,0
0.5,0.36709,0.5079,0
0.5,0.37025,0.5079,0
0.5,0.37342,0.5079,0
0.5,0.37658,0.5079,0
0.5,0.37975,0.50791,0
0.5,0.38291,0.50791,0
0.5,0.38608,0.50791,0
0.5,0.38924,0.50791,0
0.5,0.39241,0.50792,0
0.5,0.39557,0.50792,0
0.5,0.39873,0.50792,0
0.5,0.4019,0.50793,0
0.5,0.40506,0.50793,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50794,0
0.5,0.41456,0.50795,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50797,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50803,0
0.5,0.4462,0.50805,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50822,0
0.5,0.46519,0.50828,0
0.5,0.46835,0.50835,0
0.5,0.47152,0.50844,0
0.5,0.47468,0.50855,0
0.5,0.47785,0.50869,0
0.5,0.48101,0.50886,0
0.5,0.48418,0.50908,0
0.5,0.48734,0.50934,0
0.5,0.48917,0.50949,0
0.5,0.5,0.50935,0
0.5,0.49906,0.50949,0
0.5,0.50316,0.50817,0
0.5,0.49051,0.50963,0
0.5,0.49367,0.50987,0
0.5,0.49684,0.50986,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64604,0.21835,0
0.5,0.64873,0.21625,0
0.5,0.6519,0.21541,0
0.5,0.65506,0.21654,0
0.5,0.65653,0.21835,0
0.5,0.64326,0.22152,0
0.5,0.64557,0.21881,0
0.5,0.65711,0.22152,0
0.5,0.64096,0.22468,0
0.5,0.64241,0.2227,0
0.5,0.65639,0.22468,0
0.5,0.63877,0.22785,0
0.5,0.63924,0.22719,0
0.5,0.65506,0.22756,0
0.5,0.65494,0.22785,0
0.5,0.63658,0.23101,0
0.5,0.65328,0.23101,0
0.5,0.63439,0.23418,0
0.5,0.63608,0.23179,0
0.5,0.6519,0.23326,0
0.5,0.65136,0.23418,0
0.5,0.63222,0.23734,0
0.5,0.63291,0.23637,0
0.5,0.64942,0.23734,0
0.5,0.63011,0.24051,0
0.5,0.64873,0.2384,0
0.5,0.64746,0.24051,0
0.5,0.6279,0.24367,0
0.5,0.62975,0.24103,0
0.5,0.64557,0.24337,0
0.5,0.64538,0.24367,0
0.5,0.62578,0.24684,0
0.5,0.62658,0.24568,0
0.5,0.64341,0.24684,0
0.5,0.62367,0.25,0
0.5,0.64241,0.24836,0
0.5,0.64137,0.25,0
0.5,0.6215,0.25316,0
0.5,0.62342,0.25037,0
0.5,0.6393,0.25316,0
0.5,0.61941,0.25633,0
0.5,0.62025,0.25509,0
0.5,0.63924,0.25325,0
0.5,0.63732,0.25633,0
0.5,0.61737,0.25949,0
0.5,0.63608,0.25818,0
0.5,0.63524,0.25949,0
0.5,0.61537,0.26266,0
0.5,0.61709,0.25996,0
0.5,0.6332,0.26266,0
0.5,0.61349,0.26582,0
0.5,0.61392,0.26515,0
0.5,0.63291,0.2631,0
0.5,0.63123,0.26582,0
0.5,0.6115,0.26899,0
0.5,0.62975,0.26818,0
0.5,0.62928,0.26899,0
0.5,0.60939,0.27215,0
0.5,0.61076,0.27013,0
0.5,0.62746,0.27215,0
0.5,0.60739,0.27532,0
0.5,0.60759,0.27501,0
0.5,0.62658,0.27356,0
0.5,0.62557,0.27532,0
0.5,0.60532,0.27848,0
0.5,0.6235,0.27848,0
0.5,0.60332,0.28165,0
0.5,0.60443,0.27991,0
0.5,0.62342,0.27861,0
0.5,0.62155,0.28165,0
0.5,0.60149,0.28481,0
0.5,0.62025,0.28367,0
0.5,0.61954,0.28481,0
0.5,0.59953,0.28797,0
0.5,0.60127,0.2852,0
0.5,0.61759,0.28797,0
0.5,0.59754,0.29114,0
0.5,0.5981,0.29027,0
0.5,0.61709,0.28878,0
0.5,0.61575,0.29114,0
0.5,0.59563,0.2943,0
0.5,0.61392,0.29418,0
0.5,0.61386,0.2943,0
0.5,0.59377,0.29747,0
0.5,0.59494,0.29555,0
0.5,0.61197,0.29747,0
0.5,0.59193,0.30063,0
0.5,0.61076,0.29941,0
0.5,0.61004,0.30063,0
0.5,0.58991,0.3038,0
0.5,0.59177,0.30089,0
0.5,0.60821,0.3038,0
0.5,0.58803,0.30696,0
0.5,0.58861,0.30603,0
0.5,0.60759,0.30482,0
0.5,0.6064,0.30696,0
0.5,0.58625,0.31013,0
0.5,0.60446,0.31013,0
0.5,0.58451,0.31329,0
0.5,0.58544,0.31167,0
0.5,0.60443,0.31017,0
0.5,0.60262,0.31329,0
0.5,0.58275,0.31646,0
0.5,0.60127,0.31561,0
0.5,0.60082,0.31646,0
0.5,0.58084,0.31962,0
0.5,0.58228,0.31728,0
0.5,0.59913,0.31962,0
0.5,0.57895,0.32278,0
0.5,0.57911,0.32251,0
0.5,0.5981,0.32142,0
0.5,0.59738,0.32278,0
0.5,0.57709,0.32595,0
0.5,0.59558,0.32595,0
0.5,0.57536,0.32911,0
0.5,0.57595,0.3281,0
0.5,0.59494,0.32699,0
0.5,0.59368,0.32911,0
0.5,0.57361,0.33228,0
0.5,0.59181,0.33228,0
0.5,0.57179,0.33544,0
0.5,0.57278,0.33378,0
0.5,0.59177,0.33235,0
0.5,0.59015,0.33544,0
0.5,0.5699,0.33861,0
0.5,0.58861,0.33817,0
0.5,0.58838,0.33861,0
0.5,0.568,0.34177,0
0.5,0.56962,0.33908,0
0.5,0.58667,0.34177,0
0.5,0.56633,0.34494,0
0.5,0.56646,0.34471,0
0.5,0.58544,0.3438,0
0.5,0.58477,0.34494,0
0.5,0.56461,0.3481,0
0.5,0.58293,0.3481,0
0.5,0.56301,0.35127,0
0.5,0.56329,0.35075,0
0.5,0.58228,0.34924,0
0.5,0.58121,0.35127,0
0.5,0.56137,0.35443,0
0.5,0.57954,0.35443,0
0.5,0.55981,0.35759,0
0.5,0.56013,0.357,0
0.5,0.57911,0.35522,0
0.5,0.57795,0.35759,0
0.5,0.55817,0.36076,0
0.5,0.57632,0.36076,0
0.5,0.55661,0.36392,0
0.5,0.55696,0.36326,0
0.5,0.57595,0.36147,0
0.5,0.57478,0.36392,0
0.5,0.55497,0.36709,0
0.5,0.57317,0.36709,0
0.5,0.5534,0.37025,0
0.5,0.5538,0.36951,0
0.5,0.57278,0.36783,0
0.5,0.57164,0.37025,0
0.5,0.55178,0.37342,0
0.5,0.57005,0.37342,0
0.5,0.55022,0.37658,0
0.5,0.55063,0.37579,0
0.5,0.56962,0.37425,0
0.5,0.56851,0.37658,0
0.5,0.5486,0.37975,0
0.5,0.56693,0.37975,0
0.5,0.54705,0.38291,0
0.5,0.54747,0.38212,0
0.5,0.56646,0.38066,0
0.5,0.56539,0.38291,0
0.5,0.54542,0.38608,0
0.5,0.56379,0.38608,0
0.5,0.54385,0.38924,0
0.5,0.5443,0.38839,0
0.5,0.56329,0.38704,0
0.5,0.56225,0.38924,0
0.5,0.54223,0.39241,0
0.5,0.56066,0.39241,0
0.5,0.54065,0.39557,0
0.5,0.54114,0.39465,0
0.5,0.56013,0.39344,0
0.5,0.55912,0.39557,0
0.5,0.53905,0.39873,0
0.5,0.55755,0.39873,0
0.5,0.53748,0.4019,0
0.5,0.53797,0.40096,0
0.5,0.55696,0.39987,0
0.5,0.55599,0.4019,0
0.5,0.53587,0.40506,0
0.5,0.55443,0.40506,0
0.5,0.53432,0.40823,0
0.5,0.53481,0.40728,0
0.5,0.5538,0.40627,0
0.5,0.55287,0.40823,0
0.5,0.53268,0.41139,0
0.5,0.55128,0.41139,0
0.5,0.53112,0.41456,0
0.5,0.53165,0.41356,0
0.5,0.55063,0.41266,0
0.5,0.54974,0.41456,0
0.5,0.52951,0.41772,0
0.5,0.54816,0.41772,0
0.5,0.52794,0.42089,0
0.5,0.52848,0.41986,0
0.5,0.54747,0.41908,0
0.5,0.54662,0.42089,0
0.5,0.52637,0.42405,0
0.5,0.54508,0.42405,0
0.5,0.52485,0.42722,0
0.5,0.52532,0.4263,0
0.5,0.5443,0.42557,0
0.5,0.54353,0.42722,0
0.5,0.5233,0.43038,0
0.5,0.54201,0.43038,0
0.5,0.5219,0.43354,0
0.5,0.52215,0.43303,0
0.5,0.54114,0.43213,0
0.5,0.5405,0.43354,0
0.5,0.52044,0.43671,0
0.5,0.53906,0.43671,0
0.5,0.51918,0.43987,0
0.5,0.53797,0.4391,0
0.5,0.53766,0.43987,0
0.5,0.51774,0.44304,0
0.5,0.51899,0.44035,0
0.5,0.53637,0.44304,0
0.5,0.5163,0.4462,0
0.5,0.53504,0.4462,0
0.5,0.51476,0.44937,0
0.5,0.51582,0.44725,0
0.5,0.53481,0.4467,0
0.5,0.53369,0.44937,0
0.5,0.51322,0.45253,0
0.5,0.53225,0.45253,0
0.5,0.51165,0.4557,0
0.5,0.51266,0.45373,0
0.5,0.53165,0.45376,0
0.5,0.53076,0.4557,0
0.5,0.51006,0.45886,0
0.5,0.52926,0.45886,0
0.5,0.50845,0.46203,0
0.5,0.50949,0.46005,0
0.5,0.52848,0.46042,0
0.5,0.52775,0.46203,0
0.5,0.50685,0.46519,0
0.5,0.52624,0.46519,0
0.5,0.5052,0.46835,0
0.5,0.50633,0.46626,0
0.5,0.52532,0.4671,0
0.5,0.52474,0.46835,0
0.5,0.50358,0.47152,0
0.5,0.5233,0.47152,0
0.5,0.50185,0.47468,0
0.5,0.50316,0.47234,0
0.5,0.52215,0.47395,0
0.5,0.52182,0.47468,0
0.5,0.50011,0.47785,0
0.5,0.52045,0.47785,0
0.5,0.49812,0.48101,0
0.5,0.5,0.47805,0
0.5,0.51902,0.48101,0
0.5,0.49585,0.48418,0
0.5,0.49684,0.48298,0
0.5,0.51899,0.48109,0
0.5,0.51775,0.48418,0
0.5,0.4928,0.48734,0
0.5,0.49367,0.48665,0
0.5,0.51648,0.48734,0
0.5,0.48547,0.49051,0
0.5,0.48734,0.49008,0
0.5,0.49051,0.48886,0
0.5,0.51582,0.48901,0
0.5,0.51526,0.49051,0
0.5,0,0.49209,0
0.5,0.0031646,0.49209,0
0.5,0.0063291,0.49209,0
0.5,0.0094937,0.49208,0
0.5,0.012658,0.49208,0
0.5,0.015823,0.49208,0
0.5,0.018987,0.49208,0
0.5,0.022152,0.49208,0
0.5,0.025316,0.49208,0
0.5,0.028481,0.49208,0
0.5,0.031646,0.49208,0
0.5,0.03481,0.49208,0
0.5,0.037975,0.49208,0
0.5,0.041139,0.49208,0
0.5,0.044304,0.49208,0
0.5,0.047468,0.49208,0
0.5,0.050633,0.49208,0
0.5,0.053797,0.49208,0
0.5,0.056962,0.49208,0
0.5,0.060127,0.49208,0
0.5,0.063291,0.49208,0
0.5,0.066456,0.49208,0
0.5,0.06962,0.49208,0
0.5,0.072785,0.49208,0
0.5,0.075949,0.49208,0
0.5,0.079114,0.49208,0
0.5,0.082278,0.49208,0
0.5,0.085443,0.49208,0
0.5,0.088608,0.49207,0
0.5,0.091772,0.49207,0
0.5,0.094937,0.49207,0
0.5,0.098101,0.49207,0
0.5,0.10127,0.49207,0
0.5,0.10443,0.49207,0
0.5,0.10759,0.49207,0
0.5,0.11076,0.49207,0
0.5,0.11392,0.49207,0
0.5,0.11709,0.49207,0
0.5,0.12025,0.49207,0
0.5,0.12342,0.49207,0
0.5,0.12658,0.49207,0
0.5,0.12975,0.49207,0
0.5,0.13291,0.49207,0
0.5,0.13608,0.49207,0
0.5,0.13924,0.49207,0
0.5,0.14241,0.49207,0
0.5,0.14557,0.49207,0
0.5,0.14873,0.49207,0
0.5,0.1519,0.49207,0
0.5,0.15506,0.49207,0
0.5,0.15823,0.49207,0
0.5,0.16139,0.49207,0
0.5,0.16456,0.49207,0
0.5,0.16772,0.49207,0
0.5,0.17089,0.49207,0
0.5,0.17405,0.49207,0
0.5,0.17722,0.49207,0
0.5,0.18038,0.49207,0
0.5,0.18354,0.49207,0
0.5,0.18671,0.49207,0
0.5,0.18987,0.49207,0
0.5,0.19304,0.49207,0
0.5,0.1962,0.49207,0
0.5,0.19937,0.49207,0
0.5,0.20253,0.49207,0
0.5,0.2057,0.49207,0
0.5,0.20886,0.49206,0
0.5,0.21203,0.49206,0
0.5,0.21519,0.49206,0
0.5,0.21835,0.49206,0
0.5,0.22152,0.49206,0
0.5,0.22468,0.49206,0
0.5,0.22785,0.49206,0
0.5,0.23101,0.49206,0
0.5,0.23418,0.49206,0
0.5,0.23734,0.49206,0
0.5,0.24051,0.49206,0
0.5,0.24367,0.49206,0
0.5,0.24684,0.49206,0
0.5,0.25,0.49206,0
0.5,0.25316,0.49206,0
0.5,0.25633,0.49206,0
0.5,0.25949,0.49206,0
0.5,0.26266,0.49206,0
0.5,0.26582,0.49206,0
0.5,0.26899,0.49206,0
0.5,0.27215,0.49206,0
0.5,0.27532,0.49206,0
0.5,0.27848,0.49206,0
0.5,0.28165,0.49206,0
0.5,0.28481,0.49206,0
0.5,0.28797,0.49206,0
0.5,0.29114,0.49206,0
0.5,0.2943,0.49206,0
0.5,0.29747,0.49206,0
0.5,0.30063,0.49206,0
0.5,0.3038,0.49206,0
0.5,0.30696,0.49206,0
0.5,0.31013,0.49206,0
0.5,0.31329,0.49206,0
0.5,0.31646,0.49206,0
0.5,0.31962,0.49206,0
0.5,0.32278,0.49206,0
0.5,0.32595,0.49206,0
0.5,0.32911,0.49206,0
0.5,0.33228,0.49206,0
0.5,0.33544,0.49206,0
0.5,0.33861,0.49206,0
0.5,0.34177,0.49206,0
0.5,0.34494,0.49206,0
0.5,0.3481,0.49206,0
0.5,0.35127,0.49206,0
0.5,0.35443,0.49206,0
0.5,0.35759,0.49206,0
0.5,0.36076,0.49206,0
0.5,0.36392,0.49206,0
0.5,0.36709,0.49206,0
0.5,0.37025,0.49206,0
0.5,0.37342,0.49206,0
0.5,0.37658,0.49206,0
0.5,0.37975,0.49206,0
0.5,0.38291,0.49206,0
0.5,0.38608,0.49205,0
0.5,0.38924,0.49205,0
0.5,0.39241,0.49205,0
0.5,0.39557,0.49205,0
0.5,0.39873,0.49205,0
0.5,0.4019,0.49204,0
0.5,0.40506,0.49204,0
0.5,0.40823,0.49204,0
0.5,0.41139,0.49204,0
0.5,0.41456,0.49203,0
0.5,0.41772,0.49203,0
0.5,0.42089,0.49202,0
0.5,0.42405,0.49202,0
0.5,0.42722,0.49201,0
0.5,0.43038,0.49201,0
0.5,0.43354,0.492,0
0.5,0.43671,0.49199,0
0.5,0.43987,0.49198,0
0.5,0.44304,0.49197,0
0.5,0.4462,0.49196,0
0.5,0.44937,0.49194,0
0.5,0.45253,0.49192,0
0.5,0.4557,0.4919,0
0.5,0.45886,0.49187,0
0.5,0.46203,0.49183,0
0.5,0.46519,0.49177,0
0.5,0.46835,0.49171,0
0.5,0.47152,0.49162,0
0.5,0.47468,0.49149,0
0.5,0.47785,0.49132,0
0.5,0.48101,0.49109,0
0.5,0.48418,0.49074,0
0.5,0.5141,0.49367,0
0.5,0.51282,0.49684,0
0.5,0.51266,0.49718,0
0.5,0.51137,0.5,0
0.5,0.50949,0.50295,0
0.5,0.50935,0.50316,0
0.5,0.50633,0.50625,0
0.5,0.50622,0.50633,0
0.5,0.0031646,0.5079,0
0.5,0,0.5079,0
0.5,0.0063291,0.50791,0
0.5,0.0094937,0.50791,0
0.5,0.012658,0.50792,0
0.5,0.015823,0.50792,0
0.5,0.018987,0.50792,0
0.5,0.022152,0.50792,0
0.5,0.025316,0.50792,0
0.5,0.028481,0.50792,0
0.5,0.031646,0.50792,0
0.5,0.03481,0.50792,0
0.5,0.037975,0.50792,0
0.5,0.041139,0.50792,0
0.5,0.044304,0.50792,0
0.5,0.047468,0.50792,0
0.5,0.050633,0.50792,0
0.5,0.053797,0.50792,0
0.5,0.056962,0.50792,0
0.5,0.060127,0.50792,0
0.5,0.063291,0.50792,0
0.5,0.066456,0.50792,0
0.5,0.06962,0.50792,0
0.5,0.072785,0.50792,0
0.5,0.075949,0.50792,0
0.5,0.079114,0.50792,0
0.5,0.082278,0.50792,0
0.5,0.085443,0.50792,0
0.5,0.088608,0.50792,0
0.5,0.091772,0.50793,0
0.5,0.094937,0.50793,0
0.5,0.098101,0.50793,0
0.5,0.10127,0.50793,0
0.5,0.10443,0.50793,0
0.5,0.10759,0.50793,0
0.5,0.11076,0.50793,0
0.5,0.11392,0.50793,0
0.5,0.11709,0.50793,0
0.5,0.12025,0.50793,0
0.5,0.12342,0.50793,0
0.5,0.12658,0.50793,0
0.5,0.12975,0.50793,0
0.5,0.13291,0.50793,0
0.5,0.13608,0.50793,0
0.5,0.13924,0.50793,0
0.5,0.14241,0.50793,0
0.5,0.14557,0.50793,0
0.5,0.14873,0.50793,0
0.5,0.1519,0.50793,0
0.5,0.15506,0.50793,0
0.5,0.15823,0.50793,0
0.5,0.16139,0.50793,0
0.5,0.16456,0.50793,0
0.5,0.16772,0.50793,0
0.5,0.17089,0.50793,0
0.5,0.17405,0.50793,0
0.5,0.17722,0.50793,0
0.5,0.18038,0.50793,0
0.5,0.18354,0.50793,0
0.5,0.18671,0.50793,0
0.5,0.18987,0.50793,0
0.5,0.19304,0.50793,0
0.5,0.1962,0.50793,0
0.5,0.19937,0.50793,0
0.5,0.20253,0.50793,0
0.5,0.2057,0.50793,0
0.5,0.20886,0.50794,0
0.5,0.21203,0.50794,0
0.5,0.21519,0.50794,0
0.5,0.21835,0.50794,0
0.5,0.22152,0.50794,0
0.5,0.22468,0.50794,0
0.5,0.22785,0.50794,0
0.5,0.23101,0.50794,0
0.5,0.23418,0.50794,0
0.5,0.23734,0.50794,0
0.5,0.24051,0.50794,0
0.5,0.24367,0.50794,0
0.5,0.24684,0.50794,0
0.5,0.25,0.50794,0
0.5,0.25316,0.50794,0
0.5,0.25633,0.50794,0
0.5,0.25949,0.50794,0
0.5,0.26266,0.50794,0
0.5,0.26582,0.50794,0
0.5,0.26899,0.50794,0
0.5,0.27215,0.50794,0
0.5,0.27532,0.50794,0
0.5,0.27848,0.50794,0
0.5,0.28165,0.50794,0
0.5,0.28481,0.50794,0
0.5,0.28797,0.50794,0
0.5,0.29114,0.50794,0
0.5,0.2943,0.50794,0
0.5,0.29747,0.50794,0
0.5,0.30063,0.50794,0
0.5,0.3038,0.50794,0
0.5,0.30696,0.50794,0
0.5,0.31013,0.50794,0
0.5,0.31329,0.50794,0
0.5,0.31646,0.50794,0
0.5,0.31962,0.50794,0
0.5,0.32278,0.50794,0
0.5,0.32595,0.50794,0
0.5,0.32911,0.50794,0
0.5,0.33228,0.50794,0
0.5,0.33544,0.50794,0
0.5,0.33861,0.50795,0
0.5,0.34177,0.50795,0
0.5,0.34494,0.50795,0
0.5,0.3481,0.50795,0
0.5,0.35127,0.50795,0
0.5,0.35443,0.50795,0
0.5,0.35759,0.50795,0
0.5,0.36076,0.50795,0
0.5,0.36392,0.50795,0
0.5,0.36709,0.50795,0
0.5,0.37025,0.50795,0
0.5,0.37342,0.50795,0
0.5,0.37658,0.50795,0
0.5,0.37975,0.50796,0
0.5,0.38291,0.50796,0
0.5,0.38608,0.50796,0
0.5,0.38924,0.50796,0
0.5,0.39241,0.50796,0
0.5,0.39557,0.50797,0
0.5,0.39873,0.50797,0
0.5,0.4019,0.50797,0
0.5,0.40506,0.50797,0
0.5,0.40823,0.50798,0
0.5,0.41139,0.50798,0
0.5,0.41456,0.50799,0
0.5,0.41772,0.50799,0
0.5,0.42089,0.508,0
0.5,0.42405,0.508,0
0.5,0.42722,0.50801,0
0.5,0.43038,0.50802,0
0.5,0.43354,0.50803,0
0.5,0.43671,0.50804,0
0.5,0.43987,0.50805,0
0.5,0.44304,0.50807,0
0.5,0.4462,0.50808,0
0.5,0.44937,0.50811,0
0.5,0.45253,0.50813,0
0.5,0.4557,0.50817,0
0.5,0.45886,0.5082,0
0.5,0.46203,0.50825,0
0.5,0.46519,0.50831,0
0.5,0.46835,0.50838,0
0.5,0.47152,0.50846,0
0.5,0.47468,0.50857,0
0.5,0.47785,0.50871,0
0.5,0.48101,0.50888,0
0.5,0.48418,0.50909,0
0.5,0.48734,0.50934,0
0.5,0.48915,0.50949,0
0.5,0.5,0.50935,0
0.5,0.49906,0.50949,0
0.5,0.50316,0.50822,0
0.5,0.49051,0.50963,0
0.5,0.49367,0.50987,0
0.5,0.49684,0.50986,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0.006,-0.258257,0.00253507,0.00077468,0.00139369,28.4563,32.9558,1.63881,47.0072,161604,14,3,3
1,0.0063,-0.270985,0.00268097,0.000853474,0.00139427,8.59017,4.63854,1.08504,21.552,161604,2,2,2
2,0.0066,-0.283668,0.00283097,0.000935939,0.00139499,8.46972,4.72094,1.09293,22.5746,161604,2,2,2
3,0.0069,-0.296307,0.00298572,0.00102204,0.00139587,8.53671,4.64538,1.10203,23.2739,161604,2,2,2
4,0.0072,-0.308886,0.00314649,0.00111171,0.00139696,8.43583,4.6867,1.08389,24.5587,161604,2,2,2
5,0.0075,-0.321397,0.00331403,0.00120487,0.00139831,8.46734,4.6935,1.15412,25.5459,161604,2,2,2
6,0.0078,-0.333705,0.0035034,0.00130127,0.00140014,12.789,6.95857,1.65392,36.1858,161604,3,3,3
7,0.0081,-0.345992,0.00369495,0.00140101,0.00140233,12.6163,6.74305,1.65404,36.5633,161604,3,3,3
8,0.0084,-0.358144,0.0039026,0.00150382,0.00140512,12.4716,6.91611,1.56011,38.7043,161604,3,3,3
9,0.0087,-0.369974,0.00415133,0.00160904,0.00140907,17.0389,9.41288,2.15013,49.1557,161604,4,4,4
10,0.009,-0.381467,0.00445595,0.0017162,0.00141458,21.3078,11.6066,2.74351,58.2782,161604,5,5,5
11,0.0093,-0.392227,0.00490429,0.00182333,0.00142343,29.5727,16.372,3.93052,71.2959,161604,7,7,7
12,0.0096,-0.309584,0.0647971,0.00148554,0.00184706,1134.31,691.571,143.8,795.04,161604,280,260,260
13,0.0099,-0.295139,0.0813431,0.00146047,0.00196068,454.44,261.18,59.3735,186.824,161604,107,107,107
14,0.0102,-0.284597,0.0954629,0.00145096,0.00205534,378.078,222.198,48.9983,173.631,161604,90,89,89
15,0.0105,-0.276578,0.108108,0.00145154,0.00213732,327.558,193.293,42.2823,165.36,161604,77,77,77
16,0.0108,-0.270458,0.119709,0.00145996,0.0022095,288.293,160.26,37.3019,131.334,161604,68,68,68
17,0.0111,-0.265744,0.130578,0.00147435,0.00227422,258.764,143.942,33.2391,123.195,161604,61,61,61
18,0.0114,-0.262152,0.140885,0.00149373,0.00233281,232.723,141.822,30.3299,135.91,161604,55,55,55
19,0.0117,-0.259432,0.150773,0.00151713,0.00238649,213.111,132.237,27.6638,129.112,161604,50,50,50
20,0.012,-0.25741,0.16034,0.00154389,0.00243617,197.085,122.424,25.8706,127.961,161604,47,46,46


==> Data/TB/shear_TB_0.25l0_AT-1_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.50064,0.47785,0
0.5,0.50316,0.4777,0
0.5,0.50502,0.47785,0
0.5,0.4875,0.48101,0
0.5,0.49051,0.48011,0
0.5,0.49367,0.4792,0
0.5,0.49684,0.47842,0
0.5,0.5,0.47789,0
0.5,0.50633,0.47796,0
0.5,0.50949,0.47881,0
0.5,0.51266,0.4804,0
0.5,0.51349,0.48101,0
0.5,0.47106,0.48418,0
0.5,0.47152,0.48413,0
0.5,0.47468,0.48374,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.4819,0
0.5,0.48734,0.48106,0
0.5,0.51582,0.48318,0
0.5,0.51665,0.48418,0
0.5,0.0016537,0.48734,0
0.5,0.0031646,0.48703,0
0.5,0.0063291,0.48656,0
0.5,0.0094937,0.48619,0
0.5,0.012658,0.48591,0
0.5,0.015823,0.48572,0
0.5,0.018987,0.48559,0
0.5,0.022152,0.48551,0
0.5,0.025316,0.48546,0
0.5,0.028481,0.48544,0
0.5,0.031646,0.48542,0
0.5,0.03481,0.48541,0
0.5,0.037975,0.48541,0
0.5,0.041139,0.48541,0
0.5,0.044304,0.48541,0
0.5,0.047468,0.48541,0
0.5,0.050633,0.48541,0
0.5,0.053797,0.48541,0
0.5,0.056962,0.48541,0
0.5,0.060127,0.48541,0
0.5,0.063291,0.48541,0
0.5,0.066456,0.48541,0
0.5,0.06962,0.48541,0
0.5,0.072785,0.48541,0
0.5,0.075949,0.48541,0
0.5,0.079114,0.48541,0
0.5,0.082278,0.48541,0
0.5,0.085443,0.48541,0
0.5,0.088608,0.48541,0
0.5,0.091772,0.48541,0
0.5,0.094937,0.48541,0
0.5,0.098101,0.48541,0
0.5,0.10127,0.48541,0
0.5,0.10443,0.48541,0
0.5,0.10759,0.48541,0
0.5,0.11076,0.48541,0
0.5,0.11392,0.48541,0
0.5,0.11709,0.48541,0
0.5,0.12025,0.48541,0
0.5,0.12342,0.48541,0
0.5,0.12658,0.48541,0
0.5,0.12975,0.48541,0
0.5,0.13291,0.48541,0
0.5,0.13608,0.48541,0
0.5,0.13924,0.48541,0
0.5,0.14241,0.48541,0
0.5,0.14557,0.48541,0
0.5,0.14873,0.48541,0
0.5,0.1519,0.48541,0
0.5,0.15506,0.48541,0
0.5,0.15823,0.48541,0
0.5,0.16139,0.48541,0
0.5,0.16456,0.48541,0
0.5,0.16772,0.48541,0
0.5,0.17089,0.48541,0
0.5,0.17405,0.48541,0
0.5,0.17722,0.48541,0
0.5,0.18038,0.48541,0
0.5,0.18354,0.48541,0
0.5,0.18671,0.48541,0
0.5,0.18987,0.48541,0
0.5,0.19304,0.48541,0
0.5,0.1962,0.48541,0
0.5,0.19937,0.48541,0
0.5,0.20253,0.48541,0
0.5,0.2057,0.48541,0
0.5,0.20886,0.48541,0
0.5,0.21203,0.48541,0
0.5,0.21519,0.48541,0
0.5,0.21835,0.48541,0
0.5,0.22152,0.48541,0
0.5,0.22468,0.48541,0
0.5,0.22785,0.48541,0
0.5,0.23101,0.48541,0
0.5,0.23418,0.48541,0
0.5,0.23734,0.48541,0
0.5,0.24051,0.48541,0
0.5,0.24367,0.48541,0
0.5,0.24684,0.48541,0
0.5,0.25,0.48541,0
0.5,0.25316,0.48541,0
0.5,0.25633,0.48541,0
0.5,0.25949,0.48541,0
0.5,0.26266,0.48541,0
0.5,0.26582,0.48541,0
0.5,0.26899,0.48541,0
0.5,0.27215,0.48541,0
0.5,0.27532,0.48541,0
0.5,0.27848,0.48541,0
0.5,0.28165,0.48541,0
0.5,0.28481,0.48541,0
0.5,0.28797,0.48541,0
0.5,0.29114,0.48541,0
0.5,0.2943,0.48541,0
0.5,0.29747,0.48541,0
0.5,0.30063,0.48541,0
0.5,0.3038,0.48541,0
0.5,0.30696,0.48541,0
0.5,0.31013,0.48541,0
0.5,0.31329,0.48541,0
0.5,0.31646,0.48541,0
0.5,0.31962,0.48541,0
0.5,0.32278,0.48541,0
0.5,0.32595,0.48541,0
0.5,0.32911,0.48541,0
0.5,0.33228,0.48541,0
0.5,0.33544,0.48541,0
0.5,0.33861,0.48541,0
0.5,0.34177,0.48541,0
0.5,0.34494,0.48541,0
0.5,0.3481,0.48541,0
0.5,0.35127,0.48541,0
0.5,0.35443,0.48541,0
0.5,0.35759,0.48541,0
0.5,0.36076,0.48541,0
0.5,0.36392,0.48541,0
0.5,0.36709,0.48541,0
0.5,0.37025,0.48541,0
0.5,0.37342,0.48541,0
0.5,0.37658,0.48541,0
0.5,0.37975,0.48541,0
0.5,0.38291,0.48541,0
0.5,0.38608,0.48541,0
0.5,0.38924,0.48541,0
0.5,0.39241,0.48541,0
0.5,0.39557,0.48541,0
0.5,0.39873,0.48541,0
0.5,0.4019,0.48541,0
0.5,0.40506,0.48541,0
0.5,0.40823,0.48541,0
0.5,0.41139,0.48541,0
0.5,0.41456,0.4854,0
0.5,0.41772,0.4854,0
0.5,0.42089,0.4854,0
0.5,0.42405,0.4854,0
0.5,0.42722,0.4854,0
0.5,0.43038,0.48539,0
0.5,0.43354,0.48537,0
0.5,0.43671,0.48536,0
0.5,0.43987,0.48533,0
0.5,0.44304,0.4853,0
0.5,0.4462,0.48526,0
0.5,0.44937,0.48521,0
0.5,0.45253,0.48515,0
0.5,0.4557,0.48506,0
0.5,0.45886,0.48496,0
0.5,0.46203,0.48483,0
0.5,0.46519,0.48465,0
0.5,0.46835,0.48443,0
0.5,0.51851,0.48734,0
0.5,0,0.4876,0
0.5,0.51899,0.48866,0
0.5,0.5196,0.49051,0
0.5,0.52011,0.49367,0
0.5,0.52012,0.49684,0
0.5,0.51964,0.5,0
0.5,0.51899,0.50213,0
0.5,0.51867,0.50316,0
0.5,0.51716,0.50633,0
0.5,0.51582,0.50829,0
0.5,0.51493,0.50949,0
0.5,0.0015183,0.51266,0
0.5,0,0.51243,0
0.5,0.51266,0.51182,0
0.5,0.51167,0.51266,0
0.5,0.0031646,0.51298,0
0.5,0.0063291,0.51344,0
0.5,0.0094937,0.51379,0
0.5,0.012658,0.51405,0
0.5,0.015823,0.51424,0
0.5,0.018987,0.51436,0
0.5,0.022152,0.51444,0
0.5,0.025316,0.51448,0
0.5,0.028481,0.51451,0
0.5,0.031646,0.51452,0
0.5,0.03481,0.51452,0
0.5,0.037975,0.51452,0
0.5,0.041139,0.51453,0
0.5,0.044304,0.51453,0
0.5,0.047468,0.51452,0
0.5,0.050633,0.51452,0
0.5,0.053797,0.51452,0
0.5,0.056962,0.51452,0
0.5,0.060127,0.51452,0
0.5,0.063291,0.51453,0
0.5,0.066456,0.51453,0
0.5,0.06962,0.51453,0
0.5,0.072785,0.51453,0
0.5,0.075949,0.51453,0
0.5,0.079114,0.51453,0
0.5,0.082278,0.51453,0
0.5,0.085443,0.51453,0
0.5,0.088608,0.51453,0
0.5,0.091772,0.51453,0
0.5,0.094937,0.51453,0
0.5,0.098101,0.51453,0
0.5,0.10127,0.51453,0
0.5,0.10443,0.51453,0
0.5,0.10759,0.51453,0
0.5,0.11076,0.51453,0
0.5,0.11392,0.51453,0
0.5,0.11709,0.51453,0
0.5,0.12025,0.51453,0
0.5,0.12342,0.51453,0
0.5,0.12658,0.51453,0
0.5,0.12975,0.51453,0
0.5,0.13291,0.51453,0
0.5,0.13608,0.51453,0
0.5,0.13924,0.51453,0
0.5,0.14241,0.51453,0
0.5,0.14557,0.51453,0
0.5,0.14873,0.51453,0
0.5,0.1519,0.51453,0
0.5,0.15506,0.51453,0
0.5,0.15823,0.51453,0
0.5,0.16139,0.51453,0
0.5,0.16456,0.51453,0
0.5,0.16772,0.51453,0
0.5,0.17089,0.51453,0
0.5,0.17405,0.51453,0
0.5,0.17722,0.51453,0
0.5,0.18038,0.51453,0
0.5,0.18354,0.51453,0
0.5,0.18671,0.51453,0
0.5,0.18987,0.51453,0
0.5,0.19304,0.51453,0
0.5,0.1962,0.51453,0
0.5,0.19937,0.51453,0
0.5,0.20253,0.51453,0
0.5,0.2057,0.51453,0
0.5,0.20886,0.51453,0
0.5,0.21203,0.51453,0
0.5,0.21519,0.51453,0
0.5,0.21835,0.51453,0
0.5,0.22152,0.51453,0
0.5,0.22468,0.51453,0
0.5,0.22785,0.51453,0
0.5,0.23101,0.51453,0
0.5,0.23418,0.51453,0
0.5,0.23734,0.51453,0
0.5,0.24051,0.51453,0
0.5,0.24367,0.51453,0
0.5,0.24684,0.51453,0
0.5,0.25,0.51453,0
0.5,0.25316,0.51453,0
0.5,0.25633,0.51453,0
0.5,0.25949,0.51453,0
0.5,0.26266,0.51453,0
0.5,0.26582,0.51453,0
0.5,0.26899,0.51453,0
0.5,0.27215,0.51453,0
0.5,0.27532,0.51453,0
0.5,0.27848,0.51453,0
0.5,0.28165,0.51453,0
0.5,0.28481,0.51453,0
0.5,0.28797,0.51453,0
0.5,0.29114,0.51453,0
0.5,0.2943,0.51453,0
0.5,0.29747,0.51453,0
0.5,0.30063,0.51453,0
0.5,0.3038,0.51453,0
0.5,0.30696,0.51453,0
0.5,0.31013,0.51453,0
0.5,0.31329,0.51453,0
0.5,0.31646,0.51453,0
0.5,0.31962,0.51453,0
0.5,0.32278,0.51453,0
0.5,0.32595,0.51453,0
0.5,0.32911,0.51453,0
0.5,0.33228,0.51453,0
0.5,0.33544,0.51453,0
0.5,0.33861,0.51453,0
0.5,0.34177,0.51453,0
0.5,0.34494,0.51453,0
0.5,0.3481,0.51453,0
0.5,0.35127,0.51453,0
0.5,0.35443,0.51453,0
0.5,0.35759,0.51453,0
0.5,0.36076,0.51453,0
0.5,0.36392,0.51453,0
0.5,0.36709,0.51453,0
0.5,0.37025,0.51453,0
0.5,0.37342,0.51453,0
0.5,0.37658,0.51453,0
0.5,0.37975,0.51453,0
0.5,0.38291,0.51453,0
0.5,0.38608,0.51453,0
0.5,0.38924,0.51453,0
0.5,0.39241,0.51453,0
0.5,0.39557,0.51453,0
0.5,0.39873,0.51453,0
0.5,0.4019,0.51453,0
0.5,0.40506,0.51453,0
0.5,0.40823,0.51454,0
0.5,0.41139,0.51455,0
0.5,0.41456,0.51456,0
0.5,0.41772,0.51458,0
0.5,0.42089,0.51459,0
0.5,0.42405,0.51461,0
0.5,0.42722,0.51463,0
0.5,0.43038,0.51466,0
0.5,0.43354,0.51468,0
0.5,0.43671,0.51471,0
0.5,0.43987,0.51475,0
0.5,0.44304,0.51479,0
0.5,0.4462,0.51484,0
0.5,0.44937,0.5149,0
0.5,0.45253,0.51497,0
0.5,0.4557,0.51506,0
0.5,0.45886,0.51516,0
0.5,0.46203,0.51529,0
0.5,0.46519,0.51545,0
0.5,0.46835,0.51564,0
0.5,0.47087,0.51582,0
0.5,0.50949,0.5142,0
0.5,0.5064,0.51582,0
0.5,0.47152,0.51587,0
0.5,0.47468,0.51616,0
0.5,0.47785,0.51648,0
0.5,0.48101,0.51684,0
0.5,0.48418,0.51721,0
0.5,0.48734,0.51757,0
0.5,0.49051,0.51785,0
0.5,0.49367,0.51801,0
0.5,0.49684,0.51796,0
0.5,0.5,0.51764,0
0.5,0.50316,0.51697,0
0.5,0.50633,0.51586,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57785,0.34494,0
0.5,0.57911,0.34434,0
0.5,0.58228,0.34359,0
0.5,0.58544,0.34365,0
0.5,0.58861,0.34463,0
0.5,0.58912,0.34494,0
0.5,0.57297,0.3481,0
0.5,0.57595,0.34587,0
0.5,0.59177,0.347,0
0.5,0.59269,0.3481,0
0.5,0.5699,0.35127,0
0.5,0.57278,0.34825,0
0.5,0.59435,0.35127,0
0.5,0.56749,0.35443,0
0.5,0.56962,0.35159,0
0.5,0.59494,0.35364,0
0.5,0.59511,0.35443,0
0.5,0.56543,0.35759,0
0.5,0.56646,0.35599,0
0.5,0.59524,0.35759,0
0.5,0.5636,0.36076,0
0.5,0.59494,0.36016,0
0.5,0.59487,0.36076,0
0.5,0.56184,0.36392,0
0.5,0.56329,0.36132,0
0.5,0.59414,0.36392,0
0.5,0.56016,0.36709,0
0.5,0.59308,0.36709,0
0.5,0.55845,0.37025,0
0.5,0.56013,0.36715,0
0.5,0.59177,0.37018,0
0.5,0.59174,0.37025,0
0.5,0.55678,0.37342,0
0.5,0.55696,0.37307,0
0.5,0.59027,0.37342,0
0.5,0.55508,0.37658,0
0.5,0.58866,0.37658,0
0.5,0.55341,0.37975,0
0.5,0.5538,0.37903,0
0.5,0.58861,0.37668,0
0.5,0.58703,0.37975,0
0.5,0.55173,0.38291,0
0.5,0.58544,0.38272,0
0.5,0.58534,0.38291,0
0.5,0.55006,0.38608,0
0.5,0.55063,0.38502,0
0.5,0.58371,0.38608,0
0.5,0.5484,0.38924,0
0.5,0.58228,0.38877,0
0.5,0.58203,0.38924,0
0.5,0.54674,0.39241,0
0.5,0.54747,0.39104,0
0.5,0.5804,0.39241,0
0.5,0.54509,0.39557,0
0.5,0.57911,0.39484,0
0.5,0.57874,0.39557,0
0.5,0.54343,0.39873,0
0.5,0.5443,0.39709,0
0.5,0.57712,0.39873,0
0.5,0.5418,0.4019,0
0.5,0.57595,0.40097,0
0.5,0.57548,0.4019,0
0.5,0.54014,0.40506,0
0.5,0.54114,0.40317,0
0.5,0.57387,0.40506,0
0.5,0.53851,0.40823,0
0.5,0.57278,0.40714,0
0.5,0.57223,0.40823,0
0.5,0.53686,0.41139,0
0.5,0.53797,0.40928,0
0.5,0.57063,0.41139,0
0.5,0.53524,0.41456,0
0.5,0.56962,0.41334,0
0.5,0.56901,0.41456,0
0.5,0.53359,0.41772,0
0.5,0.53481,0.41539,0
0.5,0.56741,0.41772,0
0.5,0.53196,0.42089,0
0.5,0.56646,0.41956,0
0.5,0.56579,0.42089,0
0.5,0.53031,0.42405,0
0.5,0.53165,0.42151,0
0.5,0.56419,0.42405,0
0.5,0.52868,0.42722,0
0.5,0.56329,0.4258,0
0.5,0.56258,0.42722,0
0.5,0.52701,0.43038,0
0.5,0.52848,0.4276,0
0.5,0.56099,0.43038,0
0.5,0.52537,0.43354,0
0.5,0.56013,0.43207,0
0.5,0.55939,0.43354,0
0.5,0.52368,0.43671,0
0.5,0.52532,0.43365,0
0.5,0.5578,0.43671,0
0.5,0.52201,0.43987,0
0.5,0.52215,0.43962,0
0.5,0.55696,0.43836,0
0.5,0.55621,0.43987,0
0.5,0.52029,0.44304,0
0.5,0.55463,0.44304,0
0.5,0.51856,0.4462,0
0.5,0.51899,0.44544,0
0.5,0.5538,0.44468,0
0.5,0.55305,0.4462,0
0.5,0.51679,0.44937,0
0.5,0.55148,0.44937,0
0.5,0.51497,0.45253,0
0.5,0.51582,0.45107,0
0.5,0.55063,0.45104,0
0.5,0.5499,0.45253,0
0.5,0.5131,0.4557,0
0.5,0.54834,0.4557,0
0.5,0.51112,0.45886,0
0.5,0.51266,0.45642,0
0.5,0.54747,0.45744,0
0.5,0.54677,0.45886,0
0.5,0.50905,0.46203,0
0.5,0.50949,0.46138,0
0.5,0.54522,0.46203,0
0.5,0.50682,0.46519,0
0.5,0.5443,0.46384,0
0.5,0.54364,0.46519,0
0.5,0.50434,0.46835,0
0.5,0.50633,0.46586,0
0.5,0.54207,0.46835,0
0.5,0.50153,0.47152,0
0.5,0.50316,0.46976,0
0.5,0.54114,0.47019,0
0.5,0.54047,0.47152,0
0.5,0.49816,0.47468,0
0.5,0.5,0.47307,0
0.5,0.53888,0.47468,0
0.5,0.49378,0.47785,0
0.5,0.49684,0.47577,0
0.5,0.53797,0.47646,0
0.5,0.53727,0.47785,0
0.5,0.48673,0.48101,0
0.5,0.48734,0.48081,0
0.5,0.49051,0.47954,0
0.5,0.49367,0.47791,0
0.5,0.53567,0.48101,0
0.5,0.47106,0.48418,0
0.5,0.47152,0.48413,0
0.5,0.47468,0.48373,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.48179,0
0.5,0.53481,0.48267,0
0.5,0.53404,0.48418,0
0.5,0.001045,0.48734,0
0.5,0.0031646,0.48693,0
0.5,0.0063291,0.48649,0
0.5,0.0094937,0.48614,0
0.5,0.012658,0.48588,0
0.5,0.015823,0.4857,0
0.5,0.018987,0.48558,0
0.5,0.022152,0.4855,0
0.5,0.025316,0.48546,0
0.5,0.028481,0.48543,0
0.5,0.031646,0.48542,0
0.5,0.03481,0.48541,0
0.5,0.037975,0.48541,0
0.5,0.041139,0.48541,0
0.5,0.044304,0.48541,0
0.5,0.047468,0.48541,0
0.5,0.050633,0.48541,0
0.5,0.053797,0.48541,0
0.5,0.056962,0.4854,0
0.5,0.060127,0.4854,0
0.5,0.063291,0.4854,0
0.5,0.066456,0.4854,0
0.5,0.06962,0.4854,0
0.5,0.072785,0.4854,0
0.5,0.075949,0.4854,0
0.5,0.079114,0.4854,0
0.5,0.082278,0.4854,0
0.5,0.085443,0.4854,0
0.5,0.088608,0.4854,0
0.5,0.091772,0.4854,0
0.5,0.094937,0.4854,0
0.5,0.098101,0.4854,0
0.5,0.10127,0.4854,0
0.5,0.10443,0.4854,0
0.5,0.10759,0.4854,0
0.5,0.11076,0.4854,0
0.5,0.11392,0.4854,0
0.5,0.11709,0.4854,0
0.5,0.12025,0.4854,0
0.5,0.12342,0.4854,0
0.5,0.12658,0.4854,0
0.5,0.12975,0.4854,0
0.5,0.13291,0.4854,0
0.5,0.13608,0.4854,0
0.5,0.13924,0.4854,0
0.5,0.14241,0.4854,0
0.5,0.14557,0.4854,0
0.5,0.14873,0.4854,0
0.5,0.1519,0.4854,0
0.5,0.15506,0.4854,0
0.5,0.15823,0.4854,0
0.5,0.16139,0.4854,0
0.5,0.16456,0.4854,0
0.5,0.16772,0.4854,0
0.5,0.17089,0.4854,0
0.5,0.17405,0.4854,0
0.5,0.17722,0.4854,0
0.5,0.18038,0.4854,0
0.5,0.18354,0.4854,0
0.5,0.18671,0.4854,0
0.5,0.18987,0.4854,0
0.5,0.19304,0.4854,0
0.5,0.1962,0.4854,0
0.5,0.19937,0.4854,0
0.5,0.20253,0.4854,0
0.5,0.2057,0.4854,0
0.5,0.20886,0.4854,0
0.5,0.21203,0.4854,0
0.5,0.21519,0.4854,0
0.5,0.21835,0.4854,0
0.5,0.22152,0.4854,0
0.5,0.22468,0.4854,0
0.5,0.22785,0.4854,0
0.5,0.23101,0.4854,0
0.5,0.23418,0.4854,0
0.5,0.23734,0.4854,0
0.5,0.24051,0.4854,0
0.5,0.24367,0.4854,0
0.5,0.24684,0.4854,0
0.5,0.25,0.4854,0
0.5,0.25316,0.4854,0
0.5,0.25633,0.4854,0
0.5,0.25949,0.4854,0
0.5,0.26266,0.4854,0
0.5,0.26582,0.4854,0
0.5,0.26899,0.4854,0
0.5,0.27215,0.4854,0
0.5,0.27532,0.4854,0
0.5,0.27848,0.4854,0
0.5,0.28165,0.4854,0
0.5,0.28481,0.4854,0
0.5,0.28797,0.4854,0
0.5,0.29114,0.4854,0
0.5,0.2943,0.4854,0
0.5,0.29747,0.4854,0
0.5,0.30063,0.4854,0
0.5,0.3038,0.4854,0
0.5,0.30696,0.4854,0
0.5,0.31013,0.4854,0
0.5,0.31329,0.4854,0
0.5,0.31646,0.4854,0
0.5,0.31962,0.4854,0
0.5,0.32278,0.4854,0
0.5,0.32595,0.4854,0
0.5,0.32911,0.4854,0
0.5,0.33228,0.4854,0
0.5,0.33544,0.4854,0
0.5,0.33861,0.4854,0
0.5,0.34177,0.4854,0
0.5,0.34494,0.4854,0
0.5,0.3481,0.4854,0
0.5,0.35127,0.4854,0
0.5,0.35443,0.4854,0
0.5,0.35759,0.4854,0
0.5,0.36076,0.4854,0
0.5,0.36392,0.4854,0
0.5,0.36709,0.4854,0
0.5,0.37025,0.4854,0
0.5,0.37342,0.4854,0
0.5,0.37658,0.4854,0
0.5,0.37975,0.4854,0
0.5,0.38291,0.4854,0
0.5,0.38608,0.4854,0
0.5,0.38924,0.4854,0
0.5,0.39241,0.4854,0
0.5,0.39557,0.4854,0
0.5,0.39873,0.4854,0
0.5,0.4019,0.4854,0
0.5,0.40506,0.4854,0
0.5,0.40823,0.4854,0
0.5,0.41139,0.4854,0
0.5,0.41456,0.4854,0
0.5,0.41772,0.4854,0
0.5,0.42089,0.4854,0
0.5,0.42405,0.4854,0
0.5,0.42722,0.48539,0
0.5,0.43038,0.48539,0
0.5,0.43354,0.48537,0
0.5,0.43671,0.48535,0
0.5,0.43987,0.48533,0
0.5,0.44304,0.4853,0
0.5,0.4462,0.48526,0
0.5,0.44937,0.48521,0
0.5,0.45253,0.48515,0
0.5,0.4557,0.48506,0
0.5,0.45886,0.48496,0
0.5,0.46203,0.48482,0
0.5,0.46519,0.48465,0
0.5,0.46835,0.48443,0
0.5,0.5324,0.48734,0
0.5,0,0.48749,0
0.5,0.53165,0.48878,0
0.5,0.53074,0.49051,0
0.5,0.52903,0.49367,0
0.5,0.52848,0.49466,0
0.5,0.52725,0.49684,0
0.5,0.52535,0.5,0
0.5,0.52532,0.50006,0
0.5,0.52328,0.50316,0
0.5,0.52215,0.50471,0
0.5,0.5209,0.50633,0
0.5,0.51899,0.50851,0
0.5,0.51804,0.50949,0
0.5,0.0011002,0.51266,0
0.5,0,0.5125,0
0.5,0.51582,0.5115,0
0.5,0.51433,0.51266,0
0.5,0.0031646,0.51304,0
0.5,0.0063291,0.51348,0
0.5,0.0094937,0.51382,0
0.5,0.012658,0.51407,0
0.5,0.015823,0.51425,0
0.5,0.018987,0.51437,0
0.5,0.022152,0.51444,0
0.5,0.025316,0.51449,0
0.5,0.028481,0.51451,0
0.5,0.031646,0.51452,0
0.5,0.03481,0.51453,0
0.5,0.037975,0.51453,0
0.5,0.041139,0.51453,0
0.5,0.044304,0.51453,0
0.5,0.047468,0.51453,0
0.5,0.050633,0.51453,0
0.5,0.053797,0.51453,0
0.5,0.056962,0.51453,0
0.5,0.060127,0.51453,0
0.5,0.063291,0.51453,0
0.5,0.066456,0.51453,0
0.5,0.06962,0.51453,0
0.5,0.072785,0.51453,0
0.5,0.075949,0.51453,0
0.5,0.079114,0.51453,0
0.5,0.082278,0.51453,0
0.5,0.085443,0.51453,0
0.5,0.088608,0.51453,0
0.5,0.091772,0.51453,0
0.5,0.094937,0.51453,0
0.5,0.098101,0.51453,0
0.5,0.10127,0.51453,0
0.5,0.10443,0.51453,0
0.5,0.10759,0.51453,0
0.5,0.11076,0.51453,0
0.5,0.11392,0.51453,0
0.5,0.11709,0.51453,0
0.5,0.12025,0.51453,0
0.5,0.12342,0.51453,0
0.5,0.12658,0.51453,0
0.5,0.12975,0.51453,0
0.5,0.13291,0.51453,0
0.5,0.13608,0.51453,0
0.5,0.13924,0.51453,0
0.5,0.14241,0.51453,0
0.5,0.14557,0.51453,0
0.5,0.14873,0.51453,0
0.5,0.1519,0.51453,0
0.5,0.15506,0.51453,0
0.5,0.15823,0.51453,0
0.5,0.16139,0.51453,0
0.5,0.16456,0.51453,0
0.5,0.16772,0.51453,0
0.5,0.17089,0.51453,0
0.5,0.17405,0.51453,0
0.5,0.17722,0.51453,0
0.5,0.18038,0.51453,0
0.5,0.18354,0.51453,0
0.5,0.18671,0.51453,0
0.5,0.18987,0.51453,0
0.5,0.19304,0.51453,0
0.5,0.1962,0.51453,0
0.5,0.19937,0.51453,0
0.5,0.20253,0.51453,0
0.5,0.2057,0.51453,0
0.5,0.20886,0.51453,0
0.5,0.21203,0.51453,0
0.5,0.21519,0.51453,0
0.5,0.21835,0.51453,0
0.5,0.22152,0.51453,0
0.5,0.22468,0.51453,0
0.5,0.22785,0.51453,0
0.5,0.23101,0.51453,0
0.5,0.23418,0.51453,0
0.5,0.23734,0.51453,0
0.5,0.24051,0.51453,0
0.5,0.24367,0.51453,0
0.5,0.24684,0.51453,0
0.5,0.25,0.51453,0
0.5,0.25316,0.51453,0
0.5,0.25633,0.51453,0
0.5,0.25949,0.51453,0
0.5,0.26266,0.51453,0
0.5,0.26582,0.51453,0
0.5,0.26899,0.51453,0
0.5,0.27215,0.51453,0
0.5,0.27532,0.51453,0
0.5,0.27848,0.51453,0
0.5,0.28165,0.51453,0
0.5,0.28481,0.51453,0
0.5,0.28797,0.51453,0
0.5,0.29114,0.51453,0
0.5,0.2943,0.51453,0
0.5,0.29747,0.51453,0
0.5,0.30063,0.51453,0
0.5,0.3038,0.51453,0
0.5,0.30696,0.51453,0
0.5,0.31013,0.51453,0
0.5,0.31329,0.51453,0
0.5,0.31646,0.51453,0
0.5,0.31962,0.51453,0
0.5,0.32278,0.51453,0
0.5,0.32595,0.51453,0
0.5,0.32911,0.51453,0
0.5,0.33228,0.51453,0
0.5,0.33544,0.51453,0
0.5,0.33861,0.51453,0
0.5,0.34177,0.51453,0
0.5,0.34494,0.51453,0
0.5,0.3481,0.51453,0
0.5,0.35127,0.51453,0
0.5,0.35443,0.51453,0
0.5,0.35759,0.51453,0
0.5,0.36076,0.51453,0
0.5,0.36392,0.51453,0
0.5,0.36709,0.51453,0
0.5,0.37025,0.51453,0
0.5,0.37342,0.51453,0
0.5,0.37658,0.51453,0
0.5,0.37975,0.51453,0
0.5,0.38291,0.51453,0
0.5,0.38608,0.51453,0
0.5,0.38924,0.51453,0
0.5,0.39241,0.51453,0
0.5,0.39557,0.51453,0
0.5,0.39873,0.51453,0
0.5,0.4019,0.51454,0
0.5,0.40506,0.51454,0
0.5,0.40823,0.51455,0
0.5,0.41139,0.51456,0
0.5,0.41456,0.51457,0
0.5,0.41772,0.51459,0
0.5,0.42089,0.5146,0
0.5,0.42405,0.51462,0
0.5,0.42722,0.51464,0
0.5,0.43038,0.51466,0
0.5,0.43354,0.51469,0
0.5,0.43671,0.51472,0
0.5,0.43987,0.51476,0
0.5,0.44304,0.5148,0
0.5,0.4462,0.51485,0
0.5,0.44937,0.51491,0
0.5,0.45253,0.51498,0
0.5,0.4557,0.51507,0
0.5,0.45886,0.51518,0
0.5,0.46203,0.51531,0
0.5,0.46519,0.51547,0
0.5,0.46835,0.51567,0
0.5,0.47043,0.51582,0
0.5,0.50949,0.51554,0
0.5,0.50882,0.51582,0
0.5,0.51266,0.51381,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51806,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51832,0
0.5,0.5,0.51813,0
0.5,0.50316,0.51764,0
0.5,0.50633,0.5168,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59512,0.31013,0
0.5,0.5981,0.30838,0
0.5,0.60127,0.30733,0
0.5,0.60443,0.30704,0
0.5,0.60759,0.30761,0
0.5,0.61076,0.30927,0
0.5,0.61172,0.31013,0
0.5,0.59144,0.31329,0
0.5,0.59177,0.31294,0
0.5,0.59494,0.31024,0
0.5,0.61392,0.31302,0
0.5,0.61408,0.31329,0
0.5,0.58872,0.31646,0
0.5,0.61518,0.31646,0
0.5,0.58647,0.31962,0
0.5,0.58861,0.3166,0
0.5,0.61556,0.31962,0
0.5,0.58447,0.32278,0
0.5,0.58544,0.32122,0
0.5,0.61539,0.32278,0
0.5,0.58262,0.32595,0
0.5,0.61478,0.32595,0
0.5,0.58081,0.32911,0
0.5,0.58228,0.32656,0
0.5,0.61392,0.32867,0
0.5,0.61379,0.32911,0
0.5,0.57906,0.33228,0
0.5,0.57911,0.33219,0
0.5,0.61254,0.33228,0
0.5,0.57728,0.33544,0
0.5,0.61104,0.33544,0
0.5,0.57553,0.33861,0
0.5,0.57595,0.33787,0
0.5,0.61076,0.33598,0
0.5,0.60942,0.33861,0
0.5,0.57378,0.34177,0
0.5,0.60769,0.34177,0
0.5,0.57204,0.34494,0
0.5,0.57278,0.3436,0
0.5,0.60759,0.34195,0
0.5,0.60597,0.34494,0
0.5,0.57031,0.3481,0
0.5,0.60443,0.3477,0
0.5,0.60421,0.3481,0
0.5,0.56858,0.35127,0
0.5,0.56962,0.34938,0
0.5,0.60249,0.35127,0
0.5,0.56688,0.35443,0
0.5,0.60127,0.35348,0
0.5,0.60075,0.35443,0
0.5,0.56517,0.35759,0
0.5,0.56646,0.35523,0
0.5,0.59904,0.35759,0
0.5,0.5635,0.36076,0
0.5,0.5981,0.35929,0
0.5,0.59731,0.36076,0
0.5,0.5618,0.36392,0
0.5,0.56329,0.36115,0
0.5,0.59559,0.36392,0
0.5,0.56015,0.36709,0
0.5,0.59494,0.36512,0
0.5,0.59388,0.36709,0
0.5,0.55844,0.37025,0
0.5,0.56013,0.36713,0
0.5,0.59216,0.37025,0
0.5,0.55678,0.37342,0
0.5,0.55696,0.37307,0
0.5,0.59177,0.37096,0
0.5,0.59046,0.37342,0
0.5,0.55508,0.37658,0
0.5,0.58874,0.37658,0
0.5,0.55341,0.37975,0
0.5,0.5538,0.37903,0
0.5,0.58861,0.37683,0
0.5,0.58707,0.37975,0
0.5,0.55173,0.38291,0
0.5,0.58544,0.38279,0
0.5,0.58538,0.38291,0
0.5,0.55006,0.38608,0
0.5,0.55063,0.38502,0
0.5,0.58375,0.38608,0
0.5,0.5484,0.38924,0
0.5,0.58228,0.38886,0
0.5,0.58208,0.38924,0
0.5,0.54674,0.39241,0
0.5,0.54747,0.39104,0
0.5,0.58047,0.39241,0
0.5,0.54509,0.39557,0
0.5,0.57911,0.39501,0
0.5,0.57883,0.39557,0
0.5,0.54343,0.39873,0
0.5,0.5443,0.39709,0
0.5,0.57723,0.39873,0
0.5,0.5418,0.4019,0
0.5,0.57595,0.40122,0
0.5,0.5756,0.4019,0
0.5,0.54014,0.40506,0
0.5,0.54114,0.40317,0
0.5,0.57401,0.40506,0
0.5,0.53851,0.40823,0
0.5,0.57278,0.40743,0
0.5,0.57238,0.40823,0
0.5,0.53686,0.41139,0
0.5,0.53797,0.40928,0
0.5,0.57079,0.41139,0
0.5,0.53524,0.41456,0
0.5,0.56962,0.41365,0
0.5,0.56916,0.41456,0
0.5,0.53359,0.41772,0
0.5,0.53481,0.41539,0
0.5,0.56756,0.41772,0
0.5,0.53196,0.42089,0
0.5,0.56646,0.41983,0
0.5,0.56592,0.42089,0
0.5,0.5303,0.42405,0
0.5,0.53165,0.4215,0
0.5,0.56431,0.42405,0
0.5,0.52867,0.42722,0
0.5,0.56329,0.42601,0
0.5,0.56268,0.42722,0
0.5,0.527,0.43038,0
0.5,0.52848,0.42759,0
0.5,0.56106,0.43038,0
0.5,0.52537,0.43354,0
0.5,0.56013,0.43219,0
0.5,0.55944,0.43354,0
0.5,0.52368,0.43671,0
0.5,0.52532,0.43364,0
0.5,0.55784,0.43671,0
0.5,0.52201,0.43987,0
0.5,0.52215,0.43961,0
0.5,0.55696,0.43843,0
0.5,0.55624,0.43987,0
0.5,0.52029,0.44304,0
0.5,0.55466,0.44304,0
0.5,0.51856,0.4462,0
0.5,0.51899,0.44544,0
0.5,0.5538,0.44474,0
0.5,0.55308,0.4462,0
0.5,0.51679,0.44937,0
0.5,0.55152,0.44937,0
0.5,0.51497,0.45253,0
0.5,0.51582,0.45107,0
0.5,0.55063,0.45113,0
0.5,0.54995,0.45253,0
0.5,0.5131,0.4557,0
0.5,0.5484,0.4557,0
0.5,0.51112,0.45886,0
0.5,0.51266,0.45642,0
0.5,0.54747,0.45758,0
0.5,0.54685,0.45886,0
0.5,0.50905,0.46203,0
0.5,0.50949,0.46138,0
0.5,0.5453,0.46203,0
0.5,0.50682,0.46519,0
0.5,0.5443,0.46403,0
0.5,0.54374,0.46519,0
0.5,0.50434,0.46835,0
0.5,0.50633,0.46586,0
0.5,0.54218,0.46835,0
0.5,0.50153,0.47152,0
0.5,0.50316,0.46976,0
0.5,0.54114,0.47042,0
0.5,0.54059,0.47152,0
0.5,0.49816,0.47468,0
0.5,0.5,0.47307,0
0.5,0.53901,0.47468,0
0.5,0.49378,0.47785,0
0.5,0.49684,0.47577,0
0.5,0.53797,0.47671,0
0.5,0.53739,0.47785,0
0.5,0.48673,0.48101,0
0.5,0.48734,0.48081,0
0.5,0.49051,0.47954,0
0.5,0.49367,0.47791,0
0.5,0.53579,0.48101,0
0.5,0.47106,0.48418,0
0.5,0.47152,0.48413,0
0.5,0.47468,0.48373,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.48179,0
0.5,0.53481,0.4829,0
0.5,0.53415,0.48418,0
0.5,0.00073725,0.48734,0
0.5,0.0031646,0.48689,0
0.5,0.0063291,0.48645,0
0.5,0.0094937,0.48612,0
0.5,0.012658,0.48587,0
0.5,0.015823,0.48569,0
0.5,0.018987,0.48557,0
0.5,0.022152,0.4855,0
0.5,0.025316,0.48545,0
0.5,0.028481,0.48543,0
0.5,0.031646,0.48541,0
0.5,0.03481,0.48541,0
0.5,0.037975,0.4854,0
0.5,0.041139,0.4854,0
0.5,0.044304,0.4854,0
0.5,0.047468,0.4854,0
0.5,0.050633,0.4854,0
0.5,0.053797,0.4854,0
0.5,0.056962,0.4854,0
0.5,0.060127,0.4854,0
0.5,0.063291,0.4854,0
0.5,0.066456,0.4854,0
0.5,0.06962,0.4854,0
0.5,0.072785,0.4854,0
0.5,0.075949,0.4854,0
0.5,0.079114,0.4854,0
0.5,0.082278,0.4854,0
0.5,0.085443,0.4854,0
0.5,0.088608,0.4854,0
0.5,0.091772,0.4854,0
0.5,0.094937,0.4854,0
0.5,0.098101,0.4854,0
0.5,0.10127,0.4854,0
0.5,0.10443,0.4854,0
0.5,0.10759,0.4854,0
0.5,0.11076,0.4854,0
0.5,0.11392,0.4854,0
0.5,0.11709,0.4854,0
0.5,0.12025,0.4854,0
0.5,0.12342,0.4854,0
0.5,0.12658,0.4854,0
0.5,0.12975,0.4854,0
0.5,0.13291,0.4854,0
0.5,0.13608,0.4854,0
0.5,0.13924,0.4854,0
0.5,0.14241,0.4854,0
0.5,0.14557,0.4854,0
0.5,0.14873,0.4854,0
0.5,0.1519,0.4854,0
0.5,0.15506,0.4854,0
0.5,0.15823,0.4854,0
0.5,0.16139,0.4854,0
0.5,0.16456,0.4854,0
0.5,0.16772,0.4854,0
0.5,0.17089,0.4854,0
0.5,0.17405,0.4854,0
0.5,0.17722,0.4854,0
0.5,0.18038,0.4854,0
0.5,0.18354,0.4854,0
0.5,0.18671,0.4854,0
0.5,0.18987,0.4854,0
0.5,0.19304,0.4854,0
0.5,0.1962,0.4854,0
0.5,0.19937,0.4854,0
0.5,0.20253,0.4854,0
0.5,0.2057,0.4854,0
0.5,0.20886,0.4854,0
0.5,0.21203,0.4854,0
0.5,0.21519,0.4854,0
0.5,0.21835,0.4854,0
0.5,0.22152,0.4854,0
0.5,0.22468,0.4854,0
0.5,0.22785,0.4854,0
0.5,0.23101,0.4854,0
0.5,0.23418,0.4854,0
0.5,0.23734,0.4854,0
0.5,0.24051,0.4854,0
0.5,0.24367,0.4854,0
0.5,0.24684,0.4854,0
0.5,0.25,0.4854,0
0.5,0.25316,0.4854,0
0.5,0.25633,0.4854,0
0.5,0.25949,0.4854,0
0.5,0.26266,0.4854,0
0.5,0.26582,0.4854,0
0.5,0.26899,0.4854,0
0.5,0.27215,0.4854,0
0.5,0.27532,0.4854,0
0.5,0.27848,0.4854,0
0.5,0.28165,0.4854,0
0.5,0.28481,0.4854,0
0.5,0.28797,0.4854,0
0.5,0.29114,0.4854,0
0.5,0.2943,0.4854,0
0.5,0.29747,0.4854,0
0.5,0.30063,0.4854,0
0.5,0.3038,0.4854,0
0.5,0.30696,0.4854,0
0.5,0.31013,0.4854,0
0.5,0.31329,0.4854,0
0.5,0.31646,0.4854,0
0.5,0.31962,0.4854,0
0.5,0.32278,0.4854,0
0.5,0.32595,0.4854,0
0.5,0.32911,0.4854,0
0.5,0.33228,0.4854,0
0.5,0.33544,0.4854,0
0.5,0.33861,0.4854,0
0.5,0.34177,0.4854,0
0.5,0.34494,0.4854,0
0.5,0.3481,0.4854,0
0.5,0.35127,0.4854,0
0.5,0.35443,0.4854,0
0.5,0.35759,0.4854,0
0.5,0.36076,0.4854,0
0.5,0.36392,0.4854,0
0.5,0.36709,0.4854,0
0.5,0.37025,0.4854,0
0.5,0.37342,0.4854,0
0.5,0.37658,0.4854,0
0.5,0.37975,0.4854,0
0.5,0.38291,0.4854,0
0.5,0.38608,0.4854,0
0.5,0.38924,0.4854,0
0.5,0.39241,0.4854,0
0.5,0.39557,0.4854,0
0.5,0.39873,0.4854,0
0.5,0.4019,0.4854,0
0.5,0.40506,0.4854,0
0.5,0.40823,0.4854,0
0.5,0.41139,0.4854,0
0.5,0.41456,0.4854,0
0.5,0.41772,0.4854,0
0.5,0.42089,0.4854,0
0.5,0.42405,0.4854,0
0.5,0.42722,0.48539,0
0.5,0.43038,0.48538,0
0.5,0.43354,0.48537,0
0.5,0.43671,0.48535,0
0.5,0.43987,0.48533,0
0.5,0.44304,0.4853,0
0.5,0.4462,0.48526,0
0.5,0.44937,0.48521,0
0.5,0.45253,0.48514,0
0.5,0.4557,0.48506,0
0.5,0.45886,0.48496,0
0.5,0.46203,0.48482,0
0.5,0.46519,0.48465,0
0.5,0.46835,0.48443,0
0.5,0.53251,0.48734,0
0.5,0,0.48744,0
0.5,0.53165,0.48898,0
0.5,0.53083,0.49051,0
0.5,0.52911,0.49367,0
0.5,0.52848,0.49479,0
0.5,0.52731,0.49684,0
0.5,0.52539,0.5,0
0.5,0.52532,0.50011,0
0.5,0.52329,0.50316,0
0.5,0.52215,0.50472,0
0.5,0.5209,0.50633,0
0.5,0.51899,0.50851,0
0.5,0.51804,0.50949,0
0.5,0.00087351,0.51266,0
0.5,0,0.51254,0
0.5,0.51582,0.5115,0
0.5,0.51433,0.51266,0
0.5,0.0031646,0.51307,0
0.5,0.0063291,0.5135,0
0.5,0.0094937,0.51383,0
0.5,0.012658,0.51408,0
0.5,0.015823,0.51426,0
0.5,0.018987,0.51437,0
0.5,0.022152,0.51445,0
0.5,0.025316,0.51449,0
0.5,0.028481,0.51451,0
0.5,0.031646,0.51452,0
0.5,0.03481,0.51453,0
0.5,0.037975,0.51453,0
0.5,0.041139,0.51453,0
0.5,0.044304,0.51453,0
0.5,0.047468,0.51453,0
0.5,0.050633,0.51453,0
0.5,0.053797,0.51453,0
0.5,0.056962,0.51453,0
0.5,0.060127,0.51453,0
0.5,0.063291,0.51453,0
0.5,0.066456,0.51453,0
0.5,0.06962,0.51453,0
0.5,0.072785,0.51453,0
0.5,0.075949,0.51453,0
0.5,0.079114,0.51453,0
0.5,0.082278,0.51453,0
0.5,0.085443,0.51453,0
0.5,0.088608,0.51453,0
0.5,0.091772,0.51453,0
0.5,0.094937,0.51453,0
0.5,0.098101,0.51453,0
0.5,0.10127,0.51453,0
0.5,0.10443,0.51453,0
0.5,0.10759,0.51453,0
0.5,0.11076,0.51453,0
0.5,0.11392,0.51453,0
0.5,0.11709,0.51453,0
0.5,0.12025,0.51453,0
0.5,0.12342,0.51453,0
0.5,0.12658,0.51453,0
0.5,0.12975,0.51453,0
0.5,0.13291,0.51453,0
0.5,0.13608,0.51453,0
0.5,0.13924,0.51453,0
0.5,0.14241,0.51453,0
0.5,0.14557,0.51453,0
0.5,0.14873,0.51453,0
0.5,0.1519,0.51453,0
0.5,0.15506,0.51453,0
0.5,0.15823,0.51453,0
0.5,0.16139,0.51453,0
0.5,0.16456,0.51453,0
0.5,0.16772,0.51453,0
0.5,0.17089,0.51453,0
0.5,0.17405,0.51453,0
0.5,0.17722,0.51453,0
0.5,0.18038,0.51453,0
0.5,0.18354,0.51453,0
0.5,0.18671,0.51453,0
0.5,0.18987,0.51453,0
0.5,0.19304,0.51453,0
0.5,0.1962,0.51453,0
0.5,0.19937,0.51453,0
0.5,0.20253,0.51453,0
0.5,0.2057,0.51453,0
0.5,0.20886,0.51453,0
0.5,0.21203,0.51453,0
0.5,0.21519,0.51453,0
0.5,0.21835,0.51453,0
0.5,0.22152,0.51453,0
0.5,0.22468,0.51453,0
0.5,0.22785,0.51453,0
0.5,0.23101,0.51453,0
0.5,0.23418,0.51453,0
0.5,0.23734,0.51453,0
0.5,0.24051,0.51453,0
0.5,0.24367,0.51453,0
0.5,0.24684,0.51453,0
0.5,0.25,0.51453,0
0.5,0.25316,0.51453,0
0.5,0.25633,0.51453,0
0.5,0.25949,0.51453,0
0.5,0.26266,0.51453,0
0.5,0.26582,0.51453,0
0.5,0.26899,0.51453,0
0.5,0.27215,0.51453,0
0.5,0.27532,0.51453,0
0.5,0.27848,0.51453,0
0.5,0.28165,0.51453,0
0.5,0.28481,0.51453,0
0.5,0.28797,0.51453,0
0.5,0.29114,0.51453,0
0.5,0.2943,0.51453,0
0.5,0.29747,0.51453,0
0.5,0.30063,0.51453,0
0.5,0.3038,0.51453,0
0.5,0.30696,0.51453,0
0.5,0.31013,0.51453,0
0.5,0.31329,0.51453,0
0.5,0.31646,0.51453,0
0.5,0.31962,0.51453,0
0.5,0.32278,0.51453,0
0.5,0.32595,0.51453,0
0.5,0.32911,0.51453,0
0.5,0.33228,0.51453,0
0.5,0.33544,0.51453,0
0.5,0.33861,0.51453,0
0.5,0.34177,0.51453,0
0.5,0.34494,0.51453,0
0.5,0.3481,0.51453,0
0.5,0.35127,0.51453,0
0.5,0.35443,0.51453,0
0.5,0.35759,0.51453,0
0.5,0.36076,0.51453,0
0.5,0.36392,0.51453,0
0.5,0.36709,0.51453,0
0.5,0.37025,0.51453,0
0.5,0.37342,0.51453,0
0.5,0.37658,0.51453,0
0.5,0.37975,0.51453,0
0.5,0.38291,0.51453,0
0.5,0.38608,0.51453,0
0.5,0.38924,0.51453,0
0.5,0.39241,0.51453,0
0.5,0.39557,0.51453,0
0.5,0.39873,0.51454,0
0.5,0.4019,0.51454,0
0.5,0.40506,0.51455,0
0.5,0.40823,0.51455,0
0.5,0.41139,0.51456,0
0.5,0.41456,0.51457,0
0.5,0.41772,0.51459,0
0.5,0.42089,0.5146,0
0.5,0.42405,0.51462,0
0.5,0.42722,0.51464,0
0.5,0.43038,0.51467,0
0.5,0.43354,0.51469,0
0.5,0.43671,0.51472,0
0.5,0.43987,0.51476,0
0.5,0.44304,0.5148,0
0.5,0.4462,0.51485,0
0.5,0.44937,0.51491,0
0.5,0.45253,0.51498,0
0.5,0.4557,0.51507,0
0.5,0.45886,0.51518,0
0.5,0.46203,0.51531,0
0.5,0.46519,0.51547,0
0.5,0.46835,0.51567,0
0.5,0.47043,0.51582,0
0.5,0.50949,0.51554,0
0.5,0.50882,0.51582,0
0.5,0.51266,0.51381,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51806,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51832,0
0.5,0.5,0.51813,0
0.5,0.50316,0.51764,0
0.5,0.50633,0.5168,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61571,0.27848,0
0.5,0.61709,0.27787,0
0.5,0.62025,0.27719,0
0.5,0.62342,0.27731,0
0.5,0.62658,0.27835,0
0.5,0.6268,0.27848,0
0.5,0.61062,0.28165,0
0.5,0.61076,0.28152,0
0.5,0.61392,0.2793,0
0.5,0.62975,0.28083,0
0.5,0.63042,0.28165,0
0.5,0.60742,0.28481,0
0.5,0.60759,0.28461,0
0.5,0.63209,0.28481,0
0.5,0.60491,0.28797,0
0.5,0.63284,0.28797,0
0.5,0.60272,0.29114,0
0.5,0.60443,0.28863,0
0.5,0.63291,0.29032,0
0.5,0.63293,0.29114,0
0.5,0.60074,0.2943,0
0.5,0.60127,0.29346,0
0.5,0.63291,0.29131,0
0.5,0.63253,0.2943,0
0.5,0.59885,0.29747,0
0.5,0.63172,0.29747,0
0.5,0.59699,0.30063,0
0.5,0.5981,0.29876,0
0.5,0.63056,0.30063,0
0.5,0.59517,0.3038,0
0.5,0.62975,0.3024,0
0.5,0.62912,0.3038,0
0.5,0.59332,0.30696,0
0.5,0.59494,0.3042,0
0.5,0.6275,0.30696,0
0.5,0.59151,0.31013,0
0.5,0.59177,0.30968,0
0.5,0.62658,0.30861,0
0.5,0.62575,0.31013,0
0.5,0.58969,0.31329,0
0.5,0.62395,0.31329,0
0.5,0.58789,0.31646,0
0.5,0.58861,0.31522,0
0.5,0.62342,0.3142,0
0.5,0.62214,0.31646,0
0.5,0.58611,0.31962,0
0.5,0.62031,0.31962,0
0.5,0.58432,0.32278,0
0.5,0.58544,0.32082,0
0.5,0.62025,0.31971,0
0.5,0.61852,0.32278,0
0.5,0.58258,0.32595,0
0.5,0.61709,0.32526,0
0.5,0.6167,0.32595,0
0.5,0.5808,0.32911,0
0.5,0.58228,0.32649,0
0.5,0.61492,0.32911,0
0.5,0.57906,0.33228,0
0.5,0.57911,0.33218,0
0.5,0.61392,0.33084,0
0.5,0.61312,0.33228,0
0.5,0.57728,0.33544,0
0.5,0.61133,0.33544,0
0.5,0.57553,0.33861,0
0.5,0.57595,0.33787,0
0.5,0.61076,0.33643,0
0.5,0.60955,0.33861,0
0.5,0.57378,0.34177,0
0.5,0.60775,0.34177,0
0.5,0.57204,0.34494,0
0.5,0.57278,0.3436,0
0.5,0.60759,0.34205,0
0.5,0.60601,0.34494,0
0.5,0.57031,0.3481,0
0.5,0.60443,0.34774,0
0.5,0.60423,0.3481,0
0.5,0.56858,0.35127,0
0.5,0.56962,0.34938,0
0.5,0.60252,0.35127,0
0.5,0.56688,0.35443,0
0.5,0.60127,0.35352,0
0.5,0.60078,0.35443,0
0.5,0.56517,0.35759,0
0.5,0.56646,0.35523,0
0.5,0.59907,0.35759,0
0.5,0.5635,0.36076,0
0.5,0.5981,0.35936,0
0.5,0.59735,0.36076,0
0.5,0.5618,0.36392,0
0.5,0.56329,0.36115,0
0.5,0.59564,0.36392,0
0.5,0.56014,0.36709,0
0.5,0.59494,0.36521,0
0.5,0.59393,0.36709,0
0.5,0.55844,0.37025,0
0.5,0.56013,0.36712,0
0.5,0.59221,0.37025,0
0.5,0.55677,0.37342,0
0.5,0.55696,0.37307,0
0.5,0.59177,0.37106,0
0.5,0.59051,0.37342,0
0.5,0.55508,0.37658,0
0.5,0.5888,0.37658,0
0.5,0.55341,0.37975,0
0.5,0.5538,0.37903,0
0.5,0.58861,0.37693,0
0.5,0.58713,0.37975,0
0.5,0.55173,0.38291,0
0.5,0.58544,0.3829,0
0.5,0.58544,0.38291,0
0.5,0.55006,0.38608,0
0.5,0.55063,0.38502,0
0.5,0.58381,0.38608,0
0.5,0.5484,0.38924,0
0.5,0.58228,0.389,0
0.5,0.58216,0.38924,0
0.5,0.54674,0.39241,0
0.5,0.54747,0.39104,0
0.5,0.58056,0.39241,0
0.5,0.54509,0.39557,0
0.5,0.57911,0.3952,0
0.5,0.57893,0.39557,0
0.5,0.54343,0.39873,0
0.5,0.5443,0.39709,0
0.5,0.57734,0.39873,0
0.5,0.5418,0.4019,0
0.5,0.57595,0.40144,0
0.5,0.57572,0.4019,0
0.5,0.54014,0.40506,0
0.5,0.54114,0.40317,0
0.5,0.57414,0.40506,0
0.5,0.53851,0.40823,0
0.5,0.57278,0.40769,0
0.5,0.57252,0.40823,0
0.5,0.53686,0.41139,0
0.5,0.53797,0.40928,0
0.5,0.57093,0.41139,0
0.5,0.53524,0.41456,0
0.5,0.56962,0.41392,0
0.5,0.5693,0.41456,0
0.5,0.53358,0.41772,0
0.5,0.53481,0.41539,0
0.5,0.5677,0.41772,0
0.5,0.53196,0.42089,0
0.5,0.56646,0.4201,0
0.5,0.56606,0.42089,0
0.5,0.5303,0.42405,0
0.5,0.53165,0.42149,0
0.5,0.56444,0.42405,0
0.5,0.52867,0.42722,0
0.5,0.56329,0.42624,0
0.5,0.56279,0.42722,0
0.5,0.52699,0.43038,0
0.5,0.52848,0.42758,0
0.5,0.56117,0.43038,0
0.5,0.52536,0.43354,0
0.5,0.56013,0.43238,0
0.5,0.55953,0.43354,0
0.5,0.52367,0.43671,0
0.5,0.52532,0.43363,0
0.5,0.55792,0.43671,0
0.5,0.52201,0.43987,0
0.5,0.52215,0.43961,0
0.5,0.55696,0.43856,0
0.5,0.5563,0.43987,0
0.5,0.52029,0.44304,0
0.5,0.55472,0.44304,0
0.5,0.51856,0.4462,0
0.5,0.51899,0.44544,0
0.5,0.5538,0.44485,0
0.5,0.55313,0.4462,0
0.5,0.51679,0.44937,0
0.5,0.55157,0.44937,0
0.5,0.51497,0.45253,0
0.5,0.51582,0.45107,0
0.5,0.55063,0.45125,0
0.5,0.55001,0.45253,0
0.5,0.5131,0.4557,0
0.5,0.54847,0.4557,0
0.5,0.51112,0.45886,0
0.5,0.51266,0.45642,0
0.5,0.54747,0.45773,0
0.5,0.54692,0.45886,0
0.5,0.50905,0.46203,0
0.5,0.50949,0.46138,0
0.5,0.54539,0.46203,0
0.5,0.50682,0.46519,0
0.5,0.5443,0.46422,0
0.5,0.54383,0.46519,0
0.5,0.50434,0.46835,0
0.5,0.50633,0.46586,0
0.5,0.54229,0.46835,0
0.5,0.50153,0.47152,0
0.5,0.50316,0.46976,0
0.5,0.54114,0.47065,0
0.5,0.54071,0.47152,0
0.5,0.49816,0.47468,0
0.5,0.5,0.47307,0
0.5,0.53913,0.47468,0
0.5,0.49378,0.47785,0
0.5,0.49684,0.47577,0
0.5,0.53797,0.47696,0
0.5,0.53752,0.47785,0
0.5,0.48673,0.48101,0
0.5,0.48734,0.48081,0
0.5,0.49051,0.47954,0
0.5,0.49367,0.47791,0
0.5,0.53592,0.48101,0
0.5,0.47106,0.48418,0
0.5,0.47152,0.48413,0
0.5,0.47468,0.48373,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.48179,0
0.5,0.53481,0.48315,0
0.5,0.53428,0.48418,0
0.5,0.00038623,0.48734,0
0.5,0.0031646,0.48685,0
0.5,0.0063291,0.48642,0
0.5,0.0094937,0.48609,0
0.5,0.012658,0.48585,0
0.5,0.015823,0.48568,0
0.5,0.018987,0.48556,0
0.5,0.022152,0.48549,0
0.5,0.025316,0.48545,0
0.5,0.028481,0.48542,0
0.5,0.031646,0.48541,0
0.5,0.03481,0.4854,0
0.5,0.037975,0.4854,0
0.5,0.041139,0.4854,0
0.5,0.044304,0.4854,0
0.5,0.047468,0.4854,0
0.5,0.050633,0.4854,0
0.5,0.053797,0.4854,0
0.5,0.056962,0.4854,0
0.5,0.060127,0.4854,0
0.5,0.063291,0.4854,0
0.5,0.066456,0.4854,0
0.5,0.06962,0.4854,0
0.5,0.072785,0.4854,0
0.5,0.075949,0.4854,0
0.5,0.079114,0.48539,0
0.5,0.082278,0.48539,0
0.5,0.085443,0.48539,0
0.5,0.088608,0.48539,0
0.5,0.091772,0.48539,0
0.5,0.094937,0.48539,0
0.5,0.098101,0.48539,0
0.5,0.10127,0.48539,0
0.5,0.10443,0.48539,0
0.5,0.10759,0.48539,0
0.5,0.11076,0.48539,0
0.5,0.11392,0.48539,0
0.5,0.11709,0.48539,0
0.5,0.12025,0.48539,0
0.5,0.12342,0.48539,0
0.5,0.12658,0.48539,0
0.5,0.12975,0.48539,0
0.5,0.13291,0.48539,0
0.5,0.13608,0.48539,0
0.5,0.13924,0.48539,0
0.5,0.14241,0.48539,0
0.5,0.14557,0.48539,0
0.5,0.14873,0.48539,0
0.5,0.1519,0.48539,0
0.5,0.15506,0.48539,0
0.5,0.15823,0.48539,0
0.5,0.16139,0.48539,0
0.5,0.16456,0.48539,0
0.5,0.16772,0.48539,0
0.5,0.17089,0.48539,0
0.5,0.17405,0.48539,0
0.5,0.17722,0.48539,0
0.5,0.18038,0.48539,0
0.5,0.18354,0.48539,0
0.5,0.18671,0.48539,0
0.5,0.18987,0.48539,0
0.5,0.19304,0.48539,0
0.5,0.1962,0.48539,0
0.5,0.19937,0.48539,0
0.5,0.20253,0.48539,0
0.5,0.2057,0.48539,0
0.5,0.20886,0.48539,0
0.5,0.21203,0.48539,0
0.5,0.21519,0.48539,0
0.5,0.21835,0.48539,0
0.5,0.22152,0.48539,0
0.5,0.22468,0.48539,0
0.5,0.22785,0.48539,0
0.5,0.23101,0.48539,0
0.5,0.23418,0.48539,0
0.5,0.23734,0.48539,0
0.5,0.24051,0.48539,0
0.5,0.24367,0.48539,0
0.5,0.24684,0.48539,0
0.5,0.25,0.48539,0
0.5,0.25316,0.48539,0
0.5,0.25633,0.48539,0
0.5,0.25949,0.48539,0
0.5,0.26266,0.48539,0
0.5,0.26582,0.48539,0
0.5,0.26899,0.48539,0
0.5,0.27215,0.48539,0
0.5,0.27532,0.48539,0
0.5,0.27848,0.48539,0
0.5,0.28165,0.48539,0
0.5,0.28481,0.48539,0
0.5,0.28797,0.48539,0
0.5,0.29114,0.48539,0
0.5,0.2943,0.48539,0
0.5,0.29747,0.48539,0
0.5,0.30063,0.48539,0
0.5,0.3038,0.48539,0
0.5,0.30696,0.48539,0
0.5,0.31013,0.48539,0
0.5,0.31329,0.48539,0
0.5,0.31646,0.48539,0
0.5,0.31962,0.48539,0
0.5,0.32278,0.48539,0
0.5,0.32595,0.48539,0
0.5,0.32911,0.48539,0
0.5,0.33228,0.48539,0
0.5,0.33544,0.48539,0
0.5,0.33861,0.48539,0
0.5,0.34177,0.48539,0
0.5,0.34494,0.48539,0
0.5,0.3481,0.48539,0
0.5,0.35127,0.48539,0
0.5,0.35443,0.48539,0
0.5,0.35759,0.48539,0
0.5,0.36076,0.48539,0
0.5,0.36392,0.48539,0
0.5,0.36709,0.48539,0
0.5,0.37025,0.48539,0
0.5,0.37342,0.48539,0
0.5,0.37658,0.48539,0
0.5,0.37975,0.48539,0
0.5,0.38291,0.4854,0
0.5,0.38608,0.4854,0
0.5,0.38924,0.4854,0
0.5,0.39241,0.4854,0
0.5,0.39557,0.4854,0
0.5,0.39873,0.4854,0
0.5,0.4019,0.4854,0
0.5,0.40506,0.4854,0
0.5,0.40823,0.4854,0
0.5,0.41139,0.4854,0
0.5,0.41456,0.4854,0
0.5,0.41772,0.4854,0
0.5,0.42089,0.4854,0
0.5,0.42405,0.48539,0
0.5,0.42722,0.48539,0
0.5,0.43038,0.48538,0
0.5,0.43354,0.48537,0
0.5,0.43671,0.48535,0
0.5,0.43987,0.48533,0
0.5,0.44304,0.4853,0
0.5,0.4462,0.48526,0
0.5,0.44937,0.48521,0
0.5,0.45253,0.48514,0
0.5,0.4557,0.48506,0
0.5,0.45886,0.48496,0
0.5,0.46203,0.48482,0
0.5,0.46519,0.48465,0
0.5,0.46835,0.48443,0
0.5,0.53263,0.48734,0
0.5,0,0.48739,0
0.5,0.53165,0.4892,0
0.5,0.53094,0.49051,0
0.5,0.52921,0.49367,0
0.5,0.52848,0.49495,0
0.5,0.52739,0.49684,0
0.5,0.52545,0.5,0
0.5,0.52532,0.5002,0
0.5,0.52333,0.50316,0
0.5,0.52215,0.50475,0
0.5,0.52091,0.50633,0
0.5,0.51899,0.50852,0
0.5,0.51804,0.50949,0
0.5,0.00053511,0.51266,0
0.5,0,0.51259,0
0.5,0.51582,0.5115,0
0.5,0.51433,0.51266,0
0.5,0.0031646,0.51311,0
0.5,0.0063291,0.51353,0
0.5,0.0094937,0.51385,0
0.5,0.012658,0.51409,0
0.5,0.015823,0.51426,0
0.5,0.018987,0.51437,0
0.5,0.022152,0.51445,0
0.5,0.025316,0.51449,0
0.5,0.028481,0.51451,0
0.5,0.031646,0.51453,0
0.5,0.03481,0.51453,0
0.5,0.037975,0.51453,0
0.5,0.041139,0.51453,0
0.5,0.044304,0.51453,0
0.5,0.047468,0.51453,0
0.5,0.050633,0.51453,0
0.5,0.053797,0.51453,0
0.5,0.056962,0.51453,0
0.5,0.060127,0.51453,0
0.5,0.063291,0.51453,0
0.5,0.066456,0.51453,0
0.5,0.06962,0.51453,0
0.5,0.072785,0.51453,0
0.5,0.075949,0.51453,0
0.5,0.079114,0.51453,0
0.5,0.082278,0.51453,0
0.5,0.085443,0.51453,0
0.5,0.088608,0.51453,0
0.5,0.091772,0.51453,0
0.5,0.094937,0.51453,0
0.5,0.098101,0.51453,0
0.5,0.10127,0.51453,0
0.5,0.10443,0.51453,0
0.5,0.10759,0.51453,0
0.5,0.11076,0.51453,0
0.5,0.11392,0.51453,0
0.5,0.11709,0.51453,0
0.5,0.12025,0.51453,0
0.5,0.12342,0.51453,0
0.5,0.12658,0.51453,0
0.5,0.12975,0.51453,0
0.5,0.13291,0.51453,0
0.5,0.13608,0.51453,0
0.5,0.13924,0.51453,0
0.5,0.14241,0.51453,0
0.5,0.14557,0.51453,0
0.5,0.14873,0.51453,0
0.5,0.1519,0.51453,0
0.5,0.15506,0.51453,0
0.5,0.15823,0.51453,0
0.5,0.16139,0.51453,0
0.5,0.16456,0.51453,0
0.5,0.16772,0.51453,0
0.5,0.17089,0.51453,0
0.5,0.17405,0.51453,0
0.5,0.17722,0.51453,0
0.5,0.18038,0.51453,0
0.5,0.18354,0.51453,0
0.5,0.18671,0.51453,0
0.5,0.18987,0.51453,0
0.5,0.19304,0.51453,0
0.5,0.1962,0.51453,0
0.5,0.19937,0.51453,0
0.5,0.20253,0.51453,0
0.5,0.2057,0.51453,0
0.5,0.20886,0.51453,0
0.5,0.21203,0.51453,0
0.5,0.21519,0.51453,0
0.5,0.21835,0.51453,0
0.5,0.22152,0.51453,0
0.5,0.22468,0.51453,0
0.5,0.22785,0.51453,0
0.5,0.23101,0.51453,0
0.5,0.23418,0.51453,0
0.5,0.23734,0.51453,0
0.5,0.24051,0.51453,0
0.5,0.24367,0.51453,0
0.5,0.24684,0.51453,0
0.5,0.25,0.51453,0
0.5,0.25316,0.51453,0
0.5,0.25633,0.51453,0
0.5,0.25949,0.51453,0
0.5,0.26266,0.51453,0
0.5,0.26582,0.51453,0
0.5,0.26899,0.51453,0
0.5,0.27215,0.51453,0
0.5,0.27532,0.51453,0
0.5,0.27848,0.51453,0
0.5,0.28165,0.51453,0
0.5,0.28481,0.51453,0
0.5,0.28797,0.51453,0
0.5,0.29114,0.51453,0
0.5,0.2943,0.51453,0
0.5,0.29747,0.51453,0
0.5,0.30063,0.51453,0
0.5,0.3038,0.51453,0
0.5,0.30696,0.51453,0
0.5,0.31013,0.51453,0
0.5,0.31329,0.51453,0
0.5,0.31646,0.51453,0
0.5,0.31962,0.51453,0
0.5,0.32278,0.51453,0
0.5,0.32595,0.51453,0
0.5,0.32911,0.51453,0
0.5,0.33228,0.51453,0
0.5,0.33544,0.51453,0
0.5,0.33861,0.51453,0
0.5,0.34177,0.51453,0
0.5,0.34494,0.51454,0
0.5,0.3481,0.51454,0
0.5,0.35127,0.51454,0
0.5,0.35443,0.51454,0
0.5,0.35759,0.51454,0
0.5,0.36076,0.51454,0
0.5,0.36392,0.51454,0
0.5,0.36709,0.51454,0
0.5,0.37025,0.51454,0
0.5,0.37342,0.51454,0
0.5,0.37658,0.51454,0
0.5,0.37975,0.51454,0
0.5,0.38291,0.51454,0
0.5,0.38608,0.51454,0
0.5,0.38924,0.51454,0
0.5,0.39241,0.51454,0
0.5,0.39557,0.51454,0
0.5,0.39873,0.51454,0
0.5,0.4019,0.51454,0
0.5,0.40506,0.51455,0
0.5,0.40823,0.51456,0
0.5,0.41139,0.51457,0
0.5,0.41456,0.51458,0
0.5,0.41772,0.51459,0
0.5,0.42089,0.51461,0
0.5,0.42405,0.51463,0
0.5,0.42722,0.51465,0
0.5,0.43038,0.51467,0
0.5,0.43354,0.5147,0
0.5,0.43671,0.51473,0
0.5,0.43987,0.51476,0
0.5,0.44304,0.5148,0
0.5,0.4462,0.51485,0
0.5,0.44937,0.51491,0
0.5,0.45253,0.51498,0
0.5,0.4557,0.51507,0
0.5,0.45886,0.51518,0
0.5,0.46203,0.51531,0
0.5,0.46519,0.51547,0
0.5,0.46835,0.51567,0
0.5,0.47043,0.51582,0
0.5,0.50949,0.51554,0
0.5,0.50882,0.51582,0
0.5,0.51266,0.51381,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51806,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51832,0
0.5,0.5,0.51813,0
0.5,0.50316,0.51764,0
0.5,0.50633,0.5168,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63071,0.25316,0
0.5,0.63291,0.25223,0
0.5,0.63608,0.25165,0
0.5,0.63924,0.25185,0
0.5,0.64241,0.25299,0
0.5,0.64268,0.25316,0
0.5,0.62582,0.25633,0
0.5,0.62658,0.25567,0
0.5,0.62975,0.25358,0
0.5,0.64557,0.25565,0
0.5,0.6461,0.25633,0
0.5,0.62262,0.25949,0
0.5,0.62342,0.2586,0
0.5,0.64769,0.25949,0
0.5,0.62007,0.26266,0
0.5,0.62025,0.26241,0
0.5,0.64838,0.26266,0
0.5,0.61785,0.26582,0
0.5,0.64842,0.26582,0
0.5,0.61581,0.26899,0
0.5,0.61709,0.267,0
0.5,0.64796,0.26899,0
0.5,0.61387,0.27215,0
0.5,0.61392,0.27207,0
0.5,0.64709,0.27215,0
0.5,0.61193,0.27532,0
0.5,0.64584,0.27532,0
0.5,0.61002,0.27848,0
0.5,0.61076,0.27727,0
0.5,0.64557,0.27588,0
0.5,0.64435,0.27848,0
0.5,0.60813,0.28165,0
0.5,0.64264,0.28165,0
0.5,0.60624,0.28481,0
0.5,0.60759,0.28255,0
0.5,0.64241,0.28205,0
0.5,0.64083,0.28481,0
0.5,0.60438,0.28797,0
0.5,0.60443,0.2879,0
0.5,0.63924,0.28747,0
0.5,0.63894,0.28797,0
0.5,0.60251,0.29114,0
0.5,0.63707,0.29114,0
0.5,0.60066,0.2943,0
0.5,0.60127,0.29328,0
0.5,0.63608,0.29278,0
0.5,0.63518,0.2943,0
0.5,0.59883,0.29747,0
0.5,0.63329,0.29747,0
0.5,0.59699,0.30063,0
0.5,0.5981,0.29873,0
0.5,0.63291,0.2981,0
0.5,0.63143,0.30063,0
0.5,0.59517,0.3038,0
0.5,0.62975,0.30345,0
0.5,0.62954,0.3038,0
0.5,0.59332,0.30696,0
0.5,0.59494,0.3042,0
0.5,0.6277,0.30696,0
0.5,0.59151,0.31013,0
0.5,0.59177,0.30968,0
0.5,0.62658,0.30883,0
0.5,0.62583,0.31013,0
0.5,0.58969,0.31329,0
0.5,0.62399,0.31329,0
0.5,0.58789,0.31646,0
0.5,0.58861,0.31522,0
0.5,0.62342,0.31425,0
0.5,0.62216,0.31646,0
0.5,0.58611,0.31962,0
0.5,0.62032,0.31962,0
0.5,0.58432,0.32278,0
0.5,0.58544,0.32082,0
0.5,0.62025,0.31974,0
0.5,0.61854,0.32278,0
0.5,0.58258,0.32595,0
0.5,0.61709,0.32529,0
0.5,0.61672,0.32595,0
0.5,0.5808,0.32911,0
0.5,0.58228,0.32649,0
0.5,0.61494,0.32911,0
0.5,0.57906,0.33228,0
0.5,0.57911,0.33218,0
0.5,0.61392,0.33088,0
0.5,0.61314,0.33228,0
0.5,0.57728,0.33544,0
0.5,0.61136,0.33544,0
0.5,0.57553,0.33861,0
0.5,0.57595,0.33787,0
0.5,0.61076,0.3365,0
0.5,0.60959,0.33861,0
0.5,0.57378,0.34177,0
0.5,0.60781,0.34177,0
0.5,0.57204,0.34494,0
0.5,0.57278,0.3436,0
0.5,0.60759,0.34216,0
0.5,0.60607,0.34494,0
0.5,0.57031,0.3481,0
0.5,0.60443,0.34786,0
0.5,0.6043,0.3481,0
0.5,0.56858,0.35127,0
0.5,0.56962,0.34938,0
0.5,0.60258,0.35127,0
0.5,0.56688,0.35443,0
0.5,0.60127,0.35364,0
0.5,0.60084,0.35443,0
0.5,0.56517,0.35759,0
0.5,0.56646,0.35523,0
0.5,0.59914,0.35759,0
0.5,0.5635,0.36076,0
0.5,0.5981,0.35949,0
0.5,0.59742,0.36076,0
0.5,0.5618,0.36392,0
0.5,0.56329,0.36115,0
0.5,0.59573,0.36392,0
0.5,0.56014,0.36709,0
0.5,0.59494,0.36536,0
0.5,0.59402,0.36709,0
0.5,0.55844,0.37025,0
0.5,0.56013,0.36712,0
0.5,0.5923,0.37025,0
0.5,0.55677,0.37342,0
0.5,0.55696,0.37307,0
0.5,0.59177,0.37122,0
0.5,0.5906,0.37342,0
0.5,0.55508,0.37658,0
0.5,0.58889,0.37658,0
0.5,0.55341,0.37975,0
0.5,0.5538,0.37903,0
0.5,0.58861,0.3771,0
0.5,0.58721,0.37975,0
0.5,0.55173,0.38291,0
0.5,0.58552,0.38291,0
0.5,0.55006,0.38608,0
0.5,0.55063,0.38502,0
0.5,0.58544,0.38306,0
0.5,0.58389,0.38608,0
0.5,0.5484,0.38924,0
0.5,0.58228,0.38916,0
0.5,0.58224,0.38924,0
0.5,0.54674,0.39241,0
0.5,0.54747,0.39104,0
0.5,0.58065,0.39241,0
0.5,0.54509,0.39557,0
0.5,0.57911,0.39538,0
0.5,0.57902,0.39557,0
0.5,0.54343,0.39873,0
0.5,0.5443,0.39709,0
0.5,0.57744,0.39873,0
0.5,0.5418,0.4019,0
0.5,0.57595,0.40165,0
0.5,0.57582,0.4019,0
0.5,0.54014,0.40506,0
0.5,0.54114,0.40317,0
0.5,0.57425,0.40506,0
0.5,0.53851,0.40823,0
0.5,0.57278,0.40792,0
0.5,0.57263,0.40823,0
0.5,0.53686,0.41139,0
0.5,0.53797,0.40928,0
0.5,0.57105,0.41139,0
0.5,0.53524,0.41456,0
0.5,0.56962,0.41417,0
0.5,0.56942,0.41456,0
0.5,0.53358,0.41772,0
0.5,0.53481,0.41539,0
0.5,0.56783,0.41772,0
0.5,0.53196,0.42089,0
0.5,0.56646,0.42035,0
0.5,0.56618,0.42089,0
0.5,0.53029,0.42405,0
0.5,0.53165,0.42149,0
0.5,0.56457,0.42405,0
0.5,0.52866,0.42722,0
0.5,0.56329,0.42648,0
0.5,0.56291,0.42722,0
0.5,0.52699,0.43038,0
0.5,0.52848,0.42757,0
0.5,0.56129,0.43038,0
0.5,0.52536,0.43354,0
0.5,0.56013,0.43258,0
0.5,0.55963,0.43354,0
0.5,0.52366,0.43671,0
0.5,0.52532,0.43362,0
0.5,0.55802,0.43671,0
0.5,0.522,0.43987,0
0.5,0.52215,0.4396,0
0.5,0.55696,0.43874,0
0.5,0.55639,0.43987,0
0.5,0.52028,0.44304,0
0.5,0.5548,0.44304,0
0.5,0.51856,0.4462,0
0.5,0.51899,0.44544,0
0.5,0.5538,0.44501,0
0.5,0.5532,0.4462,0
0.5,0.51679,0.44937,0
0.5,0.55165,0.44937,0
0.5,0.51497,0.45253,0
0.5,0.51582,0.45107,0
0.5,0.55063,0.4514,0
0.5,0.55008,0.45253,0
0.5,0.5131,0.4557,0
0.5,0.54855,0.4557,0
0.5,0.51112,0.45886,0
0.5,0.51266,0.45642,0
0.5,0.54747,0.4579,0
0.5,0.54701,0.45886,0
0.5,0.50905,0.46203,0
0.5,0.50949,0.46138,0
0.5,0.54549,0.46203,0
0.5,0.50682,0.46519,0
0.5,0.5443,0.46443,0
0.5,0.54394,0.46519,0
0.5,0.50434,0.46835,0
0.5,0.50633,0.46586,0
0.5,0.5424,0.46835,0
0.5,0.50153,0.47152,0
0.5,0.50316,0.46976,0
0.5,0.54114,0.47089,0
0.5,0.54083,0.47152,0
0.5,0.49816,0.47468,0
0.5,0.5,0.47307,0
0.5,0.53927,0.47468,0
0.5,0.49378,0.47785,0
0.5,0.49684,0.47577,0
0.5,0.53797,0.47722,0
0.5,0.53766,0.47785,0
0.5,0.48673,0.48101,0
0.5,0.48734,0.48081,0
0.5,0.49051,0.47954,0
0.5,0.49367,0.47791,0
0.5,0.53606,0.48101,0
0.5,0.47106,0.48418,0
0.5,0.47152,0.48413,0
0.5,0.47468,0.48373,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.48179,0
0.5,0.53481,0.48342,0
0.5,0.53442,0.48418,0
0.5,3.8782e-05,0.48734,0
0.5,0.0031646,0.48681,0
0.5,0.0063291,0.48639,0
0.5,0.0094937,0.48606,0
0.5,0.012658,0.48583,0
0.5,0.015823,0.48566,0
0.5,0.018987,0.48555,0
0.5,0.022152,0.48548,0
0.5,0.025316,0.48544,0
0.5,0.028481,0.48542,0
0.5,0.031646,0.48541,0
0.5,0.03481,0.4854,0
0.5,0.037975,0.4854,0
0.5,0.041139,0.4854,0
0.5,0.044304,0.4854,0
0.5,0.047468,0.4854,0
0.5,0.050633,0.48539,0
0.5,0.053797,0.48539,0
0.5,0.056962,0.48539,0
0.5,0.060127,0.48539,0
0.5,0.063291,0.48539,0
0.5,0.066456,0.48539,0
0.5,0.06962,0.48539,0
0.5,0.072785,0.48539,0
0.5,0.075949,0.48539,0
0.5,0.079114,0.48539,0
0.5,0.082278,0.48539,0
0.5,0.085443,0.48539,0
0.5,0.088608,0.48539,0
0.5,0.091772,0.48539,0
0.5,0.094937,0.48539,0
0.5,0.098101,0.48539,0
0.5,0.10127,0.48539,0
0.5,0.10443,0.48539,0
0.5,0.10759,0.48539,0
0.5,0.11076,0.48539,0
0.5,0.11392,0.48539,0
0.5,0.11709,0.48539,0
0.5,0.12025,0.48539,0
0.5,0.12342,0.48539,0
0.5,0.12658,0.48539,0
0.5,0.12975,0.48539,0
0.5,0.13291,0.48539,0
0.5,0.13608,0.48539,0
0.5,0.13924,0.48539,0
0.5,0.14241,0.48539,0
0.5,0.14557,0.48539,0
0.5,0.14873,0.48539,0
0.5,0.1519,0.48539,0
0.5,0.15506,0.48539,0
0.5,0.15823,0.48539,0
0.5,0.16139,0.48539,0
0.5,0.16456,0.48539,0
0.5,0.16772,0.48539,0
0.5,0.17089,0.48539,0
0.5,0.17405,0.48539,0
0.5,0.17722,0.48539,0
0.5,0.18038,0.48539,0
0.5,0.18354,0.48539,0
0.5,0.18671,0.48539,0
0.5,0.18987,0.48539,0
0.5,0.19304,0.48539,0
0.5,0.1962,0.48539,0
0.5,0.19937,0.48539,0
0.5,0.20253,0.48539,0
0.5,0.2057,0.48539,0
0.5,0.20886,0.48539,0
0.5,0.21203,0.48539,0
0.5,0.21519,0.48539,0
0.5,0.21835,0.48539,0
0.5,0.22152,0.48539,0
0.5,0.22468,0.48539,0
0.5,0.22785,0.48539,0
0.5,0.23101,0.48539,0
0.5,0.23418,0.48539,0
0.5,0.23734,0.48539,0
0.5,0.24051,0.48539,0
0.5,0.24367,0.48539,0
0.5,0.24684,0.48539,0
0.5,0.25,0.48539,0
0.5,0.25316,0.48539,0
0.5,0.25633,0.48539,0
0.5,0.25949,0.48539,0
0.5,0.26266,0.48539,0
0.5,0.26582,0.48539,0
0.5,0.26899,0.48539,0
0.5,0.27215,0.48539,0
0.5,0.27532,0.48539,0
0.5,0.27848,0.48539,0
0.5,0.28165,0.48539,0
0.5,0.28481,0.48539,0
0.5,0.28797,0.48539,0
0.5,0.29114,0.48539,0
0.5,0.2943,0.48539,0
0.5,0.29747,0.48539,0
0.5,0.30063,0.48539,0
0.5,0.3038,0.48539,0
0.5,0.30696,0.48539,0
0.5,0.31013,0.48539,0
0.5,0.31329,0.48539,0
0.5,0.31646,0.48539,0
0.5,0.31962,0.48539,0
0.5,0.32278,0.48539,0
0.5,0.32595,0.48539,0
0.5,0.32911,0.48539,0
0.5,0.33228,0.48539,0
0.5,0.33544,0.48539,0
0.5,0.33861,0.48539,0
0.5,0.34177,0.48539,0
0.5,0.34494,0.48539,0
0.5,0.3481,0.48539,0
0.5,0.35127,0.48539,0
0.5,0.35443,0.48539,0
0.5,0.35759,0.48539,0
0.5,0.36076,0.48539,0
0.5,0.36392,0.48539,0
0.5,0.36709,0.48539,0
0.5,0.37025,0.48539,0
0.5,0.37342,0.48539,0
0.5,0.37658,0.48539,0
0.5,0.37975,0.48539,0
0.5,0.38291,0.48539,0
0.5,0.38608,0.48539,0
0.5,0.38924,0.48539,0
0.5,0.39241,0.48539,0
0.5,0.39557,0.48539,0
0.5,0.39873,0.48539,0
0.5,0.4019,0.48539,0
0.5,0.40506,0.48539,0
0.5,0.40823,0.48539,0
0.5,0.41139,0.48539,0
0.5,0.41456,0.48539,0
0.5,0.41772,0.48539,0
0.5,0.42089,0.48539,0
0.5,0.42405,0.48539,0
0.5,0.42722,0.48539,0
0.5,0.43038,0.48538,0
0.5,0.43354,0.48536,0
0.5,0.43671,0.48535,0
0.5,0.43987,0.48532,0
0.5,0.44304,0.48529,0
0.5,0.4462,0.48525,0
0.5,0.44937,0.48521,0
0.5,0.45253,0.48514,0
0.5,0.4557,0.48506,0
0.5,0.45886,0.48496,0
0.5,0.46203,0.48482,0
0.5,0.46519,0.48465,0
0.5,0.46835,0.48443,0
0.5,0.53277,0.48734,0
0.5,0,0.48735,0
0.5,0.53165,0.48945,0
0.5,0.53107,0.49051,0
0.5,0.52933,0.49367,0
0.5,0.52848,0.49514,0
0.5,0.52749,0.49684,0
0.5,0.52552,0.5,0
0.5,0.52532,0.50031,0
0.5,0.52337,0.50316,0
0.5,0.52215,0.50479,0
0.5,0.52093,0.50633,0
0.5,0.51899,0.50852,0
0.5,0.51804,0.50949,0
0.5,0.00016884,0.51266,0
0.5,0,0.51264,0
0.5,0.51582,0.5115,0
0.5,0.51433,0.51266,0
0.5,0.0031646,0.51315,0
0.5,0.0063291,0.51356,0
0.5,0.0094937,0.51387,0
0.5,0.012658,0.5141,0
0.5,0.015823,0.51427,0
0.5,0.018987,0.51438,0
0.5,0.022152,0.51445,0
0.5,0.025316,0.51449,0
0.5,0.028481,0.51452,0
0.5,0.031646,0.51453,0
0.5,0.03481,0.51453,0
0.5,0.037975,0.51454,0
0.5,0.041139,0.51454,0
0.5,0.044304,0.51454,0
0.5,0.047468,0.51454,0
0.5,0.050633,0.51454,0
0.5,0.053797,0.51454,0
0.5,0.056962,0.51454,0
0.5,0.060127,0.51454,0
0.5,0.063291,0.51454,0
0.5,0.066456,0.51454,0
0.5,0.06962,0.51454,0
0.5,0.072785,0.51454,0
0.5,0.075949,0.51454,0
0.5,0.079114,0.51454,0
0.5,0.082278,0.51454,0
0.5,0.085443,0.51454,0
0.5,0.088608,0.51454,0
0.5,0.091772,0.51454,0
0.5,0.094937,0.51454,0
0.5,0.098101,0.51454,0
0.5,0.10127,0.51454,0
0.5,0.10443,0.51454,0
0.5,0.10759,0.51454,0
0.5,0.11076,0.51454,0
0.5,0.11392,0.51454,0
0.5,0.11709,0.51454,0
0.5,0.12025,0.51454,0
0.5,0.12342,0.51454,0
0.5,0.12658,0.51454,0
0.5,0.12975,0.51454,0
0.5,0.13291,0.51454,0
0.5,0.13608,0.51454,0
0.5,0.13924,0.51454,0
0.5,0.14241,0.51454,0
0.5,0.14557,0.51454,0
0.5,0.14873,0.51454,0
0.5,0.1519,0.51454,0
0.5,0.15506,0.51454,0
0.5,0.15823,0.51454,0
0.5,0.16139,0.51454,0
0.5,0.16456,0.51454,0
0.5,0.16772,0.51454,0
0.5,0.17089,0.51454,0
0.5,0.17405,0.51454,0
0.5,0.17722,0.51454,0
0.5,0.18038,0.51454,0
0.5,0.18354,0.51454,0
0.5,0.18671,0.51454,0
0.5,0.18987,0.51454,0
0.5,0.19304,0.51454,0
0.5,0.1962,0.51454,0
0.5,0.19937,0.51454,0
0.5,0.20253,0.51454,0
0.5,0.2057,0.51454,0
0.5,0.20886,0.51454,0
0.5,0.21203,0.51454,0
0.5,0.21519,0.51454,0
0.5,0.21835,0.51454,0
0.5,0.22152,0.51454,0
0.5,0.22468,0.51454,0
0.5,0.22785,0.51454,0
0.5,0.23101,0.51454,0
0.5,0.23418,0.51454,0
0.5,0.23734,0.51454,0
0.5,0.24051,0.51454,0
0.5,0.24367,0.51454,0
0.5,0.24684,0.51454,0
0.5,0.25,0.51454,0
0.5,0.25316,0.51454,0
0.5,0.25633,0.51454,0
0.5,0.25949,0.51454,0
0.5,0.26266,0.51454,0
0.5,0.26582,0.51454,0
0.5,0.26899,0.51454,0
0.5,0.27215,0.51454,0
0.5,0.27532,0.51454,0
0.5,0.27848,0.51454,0
0.5,0.28165,0.51454,0
0.5,0.28481,0.51454,0
0.5,0.28797,0.51454,0
0.5,0.29114,0.51454,0
0.5,0.2943,0.51454,0
0.5,0.29747,0.51454,0
0.5,0.30063,0.51454,0
0.5,0.3038,0.51454,0
0.5,0.30696,0.51454,0
0.5,0.31013,0.51454,0
0.5,0.31329,0.51454,0
0.5,0.31646,0.51454,0
0.5,0.31962,0.51454,0
0.5,0.32278,0.51454,0
0.5,0.32595,0.51454,0
0.5,0.32911,0.51454,0
0.5,0.33228,0.51454,0
0.5,0.33544,0.51454,0
0.5,0.33861,0.51454,0
0.5,0.34177,0.51454,0
0.5,0.34494,0.51454,0
0.5,0.3481,0.51454,0
0.5,0.35127,0.51454,0
0.5,0.35443,0.51454,0
0.5,0.35759,0.51454,0
0.5,0.36076,0.51454,0
0.5,0.36392,0.51454,0
0.5,0.36709,0.51454,0
0.5,0.37025,0.51454,0
0.5,0.37342,0.51454,0
0.5,0.37658,0.51454,0
0.5,0.37975,0.51454,0
0.5,0.38291,0.51454,0
0.5,0.38608,0.51454,0
0.5,0.38924,0.51454,0
0.5,0.39241,0.51454,0
0.5,0.39557,0.51454,0
0.5,0.39873,0.51454,0
0.5,0.4019,0.51455,0
0.5,0.40506,0.51455,0
0.5,0.40823,0.51456,0
0.5,0.41139,0.51457,0
0.5,0.41456,0.51458,0
0.5,0.41772,0.5146,0
0.5,0.42089,0.51461,0
0.5,0.42405,0.51463,0
0.5,0.42722,0.51465,0
0.5,0.43038,0.51467,0
0.5,0.43354,0.5147,0
0.5,0.43671,0.51473,0
0.5,0.43987,0.51477,0
0.5,0.44304,0.51481,0
0.5,0.4462,0.51486,0
0.5,0.44937,0.51491,0
0.5,0.45253,0.51499,0
0.5,0.4557,0.51507,0
0.5,0.45886,0.51518,0
0.5,0.46203,0.51531,0
0.5,0.46519,0.51547,0
0.5,0.46835,0.51567,0
0.5,0.47043,0.51582,0
0.5,0.50949,0.51554,0
0.5,0.50882,0.51582,0
0.5,0.51266,0.51381,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51806,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51832,0
0.5,0.5,0.51813,0
0.5,0.50316,0.51764,0
0.5,0.50633,0.5168,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64458,0.23101,0
0.5,0.64557,0.23051,0
0.5,0.64873,0.22961,0
0.5,0.6519,0.22946,0
0.5,0.65506,0.23016,0
0.5,0.6567,0.23101,0
0.5,0.63971,0.23418,0
0.5,0.64241,0.23215,0
0.5,0.65823,0.23203,0
0.5,0.66017,0.23418,0
0.5,0.63648,0.23734,0
0.5,0.63924,0.23456,0
0.5,0.66139,0.23644,0
0.5,0.66178,0.23734,0
0.5,0.63388,0.24051,0
0.5,0.63608,0.23778,0
0.5,0.66244,0.24051,0
0.5,0.6316,0.24367,0
0.5,0.63291,0.24182,0
0.5,0.66245,0.24367,0
0.5,0.62951,0.24684,0
0.5,0.62975,0.24648,0
0.5,0.66195,0.24684,0
0.5,0.62749,0.25,0
0.5,0.66139,0.2487,0
0.5,0.66102,0.25,0
0.5,0.62549,0.25316,0
0.5,0.62658,0.25145,0
0.5,0.65975,0.25316,0
0.5,0.62353,0.25633,0
0.5,0.65823,0.25621,0
0.5,0.65817,0.25633,0
0.5,0.62155,0.25949,0
0.5,0.62342,0.25651,0
0.5,0.65642,0.25949,0
0.5,0.6196,0.26266,0
0.5,0.62025,0.26161,0
0.5,0.65506,0.26175,0
0.5,0.65452,0.26266,0
0.5,0.61767,0.26582,0
0.5,0.65258,0.26582,0
0.5,0.61574,0.26899,0
0.5,0.61709,0.26679,0
0.5,0.6519,0.26691,0
0.5,0.65062,0.26899,0
0.5,0.61385,0.27215,0
0.5,0.61392,0.27203,0
0.5,0.64873,0.27201,0
0.5,0.64865,0.27215,0
0.5,0.61193,0.27532,0
0.5,0.64672,0.27532,0
0.5,0.61002,0.27848,0
0.5,0.61076,0.27727,0
0.5,0.64557,0.27716,0
0.5,0.64477,0.27848,0
0.5,0.60813,0.28165,0
0.5,0.64283,0.28165,0
0.5,0.60624,0.28481,0
0.5,0.60759,0.28255,0
0.5,0.64241,0.28233,0
0.5,0.64091,0.28481,0
0.5,0.60438,0.28797,0
0.5,0.60443,0.2879,0
0.5,0.63924,0.28752,0
0.5,0.63897,0.28797,0
0.5,0.60251,0.29114,0
0.5,0.63708,0.29114,0
0.5,0.60066,0.2943,0
0.5,0.60127,0.29328,0
0.5,0.63608,0.2928,0
0.5,0.63519,0.2943,0
0.5,0.59883,0.29747,0
0.5,0.6333,0.29747,0
0.5,0.59699,0.30063,0
0.5,0.5981,0.29873,0
0.5,0.63291,0.29812,0
0.5,0.63144,0.30063,0
0.5,0.59517,0.3038,0
0.5,0.62975,0.30348,0
0.5,0.62956,0.3038,0
0.5,0.59332,0.30696,0
0.5,0.59494,0.3042,0
0.5,0.62772,0.30696,0
0.5,0.59151,0.31013,0
0.5,0.59177,0.30968,0
0.5,0.62658,0.30889,0
0.5,0.62587,0.31013,0
0.5,0.58969,0.31329,0
0.5,0.62403,0.31329,0
0.5,0.58789,0.31646,0
0.5,0.58861,0.31521,0
0.5,0.62342,0.31433,0
0.5,0.62221,0.31646,0
0.5,0.58611,0.31962,0
0.5,0.62037,0.31962,0
0.5,0.58432,0.32278,0
0.5,0.58544,0.32082,0
0.5,0.62025,0.31983,0
0.5,0.61859,0.32278,0
0.5,0.58258,0.32595,0
0.5,0.61709,0.32538,0
0.5,0.61677,0.32595,0
0.5,0.5808,0.32911,0
0.5,0.58228,0.32649,0
0.5,0.61499,0.32911,0
0.5,0.57906,0.33228,0
0.5,0.57911,0.33218,0
0.5,0.61392,0.33098,0
0.5,0.6132,0.33228,0
0.5,0.57728,0.33544,0
0.5,0.61143,0.33544,0
0.5,0.57553,0.33861,0
0.5,0.57595,0.33786,0
0.5,0.61076,0.33663,0
0.5,0.60967,0.33861,0
0.5,0.57378,0.34177,0
0.5,0.6079,0.34177,0
0.5,0.57204,0.34494,0
0.5,0.57278,0.34359,0
0.5,0.60759,0.34231,0
0.5,0.60616,0.34494,0
0.5,0.57031,0.3481,0
0.5,0.60443,0.34802,0
0.5,0.60438,0.3481,0
0.5,0.56858,0.35127,0
0.5,0.56962,0.34938,0
0.5,0.60267,0.35127,0
0.5,0.56688,0.35443,0
0.5,0.60127,0.3538,0
0.5,0.60093,0.35443,0
0.5,0.56517,0.35759,0
0.5,0.56646,0.35523,0
0.5,0.59923,0.35759,0
0.5,0.5635,0.36076,0
0.5,0.5981,0.35966,0
0.5,0.59751,0.36076,0
0.5,0.5618,0.36392,0
0.5,0.56329,0.36115,0
0.5,0.59582,0.36392,0
0.5,0.56014,0.36709,0
0.5,0.59494,0.36555,0
0.5,0.59412,0.36709,0
0.5,0.55843,0.37025,0
0.5,0.56013,0.36711,0
0.5,0.59241,0.37025,0
0.5,0.55677,0.37342,0
0.5,0.55696,0.37306,0
0.5,0.59177,0.37142,0
0.5,0.5907,0.37342,0
0.5,0.55507,0.37658,0
0.5,0.58899,0.37658,0
0.5,0.55341,0.37975,0
0.5,0.5538,0.37903,0
0.5,0.58861,0.37729,0
0.5,0.58731,0.37975,0
0.5,0.55173,0.38291,0
0.5,0.58562,0.38291,0
0.5,0.55006,0.38608,0
0.5,0.55063,0.38502,0
0.5,0.58544,0.38325,0
0.5,0.58399,0.38608,0
0.5,0.5484,0.38924,0
0.5,0.58233,0.38924,0
0.5,0.54674,0.39241,0
0.5,0.54747,0.39104,0
0.5,0.58228,0.38934,0
0.5,0.58074,0.39241,0
0.5,0.54509,0.39557,0
0.5,0.57911,0.39556,0
0.5,0.57911,0.39557,0
0.5,0.54343,0.39873,0
0.5,0.5443,0.39709,0
0.5,0.57754,0.39873,0
0.5,0.5418,0.4019,0
0.5,0.57595,0.40185,0
0.5,0.57592,0.4019,0
0.5,0.54014,0.40506,0
0.5,0.54114,0.40317,0
0.5,0.57436,0.40506,0
0.5,0.53851,0.40823,0
0.5,0.57278,0.40814,0
0.5,0.57274,0.40823,0
0.5,0.53686,0.41139,0
0.5,0.53797,0.40928,0
0.5,0.57117,0.41139,0
0.5,0.53524,0.41456,0
0.5,0.56962,0.41439,0
0.5,0.56954,0.41456,0
0.5,0.53358,0.41772,0
0.5,0.53481,0.41539,0
0.5,0.56795,0.41772,0
0.5,0.53196,0.42089,0
0.5,0.56646,0.42058,0
0.5,0.5663,0.42089,0
0.5,0.53029,0.42405,0
0.5,0.53165,0.42149,0
0.5,0.56469,0.42405,0
0.5,0.52866,0.42722,0
0.5,0.56329,0.42671,0
0.5,0.56303,0.42722,0
0.5,0.52698,0.43038,0
0.5,0.52848,0.42756,0
0.5,0.5614,0.43038,0
0.5,0.52535,0.43354,0
0.5,0.56013,0.4328,0
0.5,0.55974,0.43354,0
0.5,0.52366,0.43671,0
0.5,0.52532,0.43361,0
0.5,0.55812,0.43671,0
0.5,0.522,0.43987,0
0.5,0.52215,0.43959,0
0.5,0.55696,0.43893,0
0.5,0.55648,0.43987,0
0.5,0.52028,0.44304,0
0.5,0.55489,0.44304,0
0.5,0.51856,0.4462,0
0.5,0.51899,0.44544,0
0.5,0.5538,0.44518,0
0.5,0.55329,0.4462,0
0.5,0.51679,0.44937,0
0.5,0.55174,0.44937,0
0.5,0.51497,0.45253,0
0.5,0.51582,0.45107,0
0.5,0.55063,0.45158,0
0.5,0.55017,0.45253,0
0.5,0.5131,0.4557,0
0.5,0.54865,0.4557,0
0.5,0.51112,0.45886,0
0.5,0.51266,0.45642,0
0.5,0.54747,0.4581,0
0.5,0.5471,0.45886,0
0.5,0.50905,0.46203,0
0.5,0.50949,0.46138,0
0.5,0.54559,0.46203,0
0.5,0.50682,0.46519,0
0.5,0.5443,0.46466,0
0.5,0.54405,0.46519,0
0.5,0.50434,0.46835,0
0.5,0.50633,0.46586,0
0.5,0.54253,0.46835,0
0.5,0.50153,0.47152,0
0.5,0.50316,0.46976,0
0.5,0.54114,0.47115,0
0.5,0.54096,0.47152,0
0.5,0.49816,0.47468,0
0.5,0.5,0.47307,0
0.5,0.53941,0.47468,0
0.5,0.49378,0.47785,0
0.5,0.49684,0.47577,0
0.5,0.53797,0.47751,0
0.5,0.5378,0.47785,0
0.5,0.48673,0.48101,0
0.5,0.48734,0.48081,0
0.5,0.49051,0.47954,0
0.5,0.49367,0.47791,0
0.5,0.53621,0.48101,0
0.5,0.47106,0.48418,0
0.5,0.47152,0.48413,0
0.5,0.47468,0.48373,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.48179,0
0.5,0.53481,0.48372,0
0.5,0.53457,0.48418,0
0.5,0,0.4873,0
0.5,0.0031646,0.48677,0
0.5,0.0063291,0.48636,0
0.5,0.0094937,0.48604,0
0.5,0.012658,0.48581,0
0.5,0.015823,0.48564,0
0.5,0.018987,0.48554,0
0.5,0.022152,0.48547,0
0.5,0.025316,0.48543,0
0.5,0.028481,0.48541,0
0.5,0.031646,0.4854,0
0.5,0.03481,0.48539,0
0.5,0.037975,0.48539,0
0.5,0.041139,0.48539,0
0.5,0.044304,0.48539,0
0.5,0.047468,0.48539,0
0.5,0.050633,0.48539,0
0.5,0.053797,0.48539,0
0.5,0.056962,0.48539,0
0.5,0.060127,0.48539,0
0.5,0.063291,0.48539,0
0.5,0.066456,0.48539,0
0.5,0.06962,0.48539,0
0.5,0.072785,0.48539,0
0.5,0.075949,0.48539,0
0.5,0.079114,0.48539,0
0.5,0.082278,0.48539,0
0.5,0.085443,0.48539,0
0.5,0.088608,0.48539,0
0.5,0.091772,0.48539,0
0.5,0.094937,0.48539,0
0.5,0.098101,0.48539,0
0.5,0.10127,0.48539,0
0.5,0.10443,0.48539,0
0.5,0.10759,0.48539,0
0.5,0.11076,0.48539,0
0.5,0.11392,0.48539,0
0.5,0.11709,0.48539,0
0.5,0.12025,0.48539,0
0.5,0.12342,0.48539,0
0.5,0.12658,0.48539,0
0.5,0.12975,0.48539,0
0.5,0.13291,0.48539,0
0.5,0.13608,0.48539,0
0.5,0.13924,0.48539,0
0.5,0.14241,0.48539,0
0.5,0.14557,0.48539,0
0.5,0.14873,0.48539,0
0.5,0.1519,0.48539,0
0.5,0.15506,0.48539,0
0.5,0.15823,0.48539,0
0.5,0.16139,0.48539,0
0.5,0.16456,0.48539,0
0.5,0.16772,0.48539,0
0.5,0.17089,0.48539,0
0.5,0.17405,0.48539,0
0.5,0.17722,0.48539,0
0.5,0.18038,0.48539,0
0.5,0.18354,0.48539,0
0.5,0.18671,0.48539,0
0.5,0.18987,0.48539,0
0.5,0.19304,0.48539,0
0.5,0.1962,0.48539,0
0.5,0.19937,0.48539,0
0.5,0.20253,0.48539,0
0.5,0.2057,0.48539,0
0.5,0.20886,0.48539,0
0.5,0.21203,0.48539,0
0.5,0.21519,0.48539,0
0.5,0.21835,0.48539,0
0.5,0.22152,0.48539,0
0.5,0.22468,0.48539,0
0.5,0.22785,0.48539,0
0.5,0.23101,0.48539,0
0.5,0.23418,0.48539,0
0.5,0.23734,0.48539,0
0.5,0.24051,0.48539,0
0.5,0.24367,0.48539,0
0.5,0.24684,0.48539,0
0.5,0.25,0.48539,0
0.5,0.25316,0.48539,0
0.5,0.25633,0.48539,0
0.5,0.25949,0.48539,0
0.5,0.26266,0.48539,0
0.5,0.26582,0.48539,0
0.5,0.26899,0.48539,0
0.5,0.27215,0.48539,0
0.5,0.27532,0.48539,0
0.5,0.27848,0.48539,0
0.5,0.28165,0.48539,0
0.5,0.28481,0.48539,0
0.5,0.28797,0.48539,0
0.5,0.29114,0.48539,0
0.5,0.2943,0.48539,0
0.5,0.29747,0.48539,0
0.5,0.30063,0.48539,0
0.5,0.3038,0.48539,0
0.5,0.30696,0.48539,0
0.5,0.31013,0.48539,0
0.5,0.31329,0.48539,0
0.5,0.31646,0.48539,0
0.5,0.31962,0.48539,0
0.5,0.32278,0.48539,0
0.5,0.32595,0.48539,0
0.5,0.32911,0.48539,0
0.5,0.33228,0.48539,0
0.5,0.33544,0.48539,0
0.5,0.33861,0.48539,0
0.5,0.34177,0.48539,0
0.5,0.34494,0.48539,0
0.5,0.3481,0.48539,0
0.5,0.35127,0.48539,0
0.5,0.35443,0.48539,0
0.5,0.35759,0.48539,0
0.5,0.36076,0.48539,0
0.5,0.36392,0.48539,0
0.5,0.36709,0.48539,0
0.5,0.37025,0.48539,0
0.5,0.37342,0.48539,0
0.5,0.37658,0.48539,0
0.5,0.37975,0.48539,0
0.5,0.38291,0.48539,0
0.5,0.38608,0.48539,0
0.5,0.38924,0.48539,0
0.5,0.39241,0.48539,0
0.5,0.39557,0.48539,0
0.5,0.39873,0.48539,0
0.5,0.4019,0.48539,0
0.5,0.40506,0.48539,0
0.5,0.40823,0.48539,0
0.5,0.41139,0.48539,0
0.5,0.41456,0.48539,0
0.5,0.41772,0.48539,0
0.5,0.42089,0.48539,0
0.5,0.42405,0.48539,0
0.5,0.42722,0.48538,0
0.5,0.43038,0.48537,0
0.5,0.43354,0.48536,0
0.5,0.43671,0.48534,0
0.5,0.43987,0.48532,0
0.5,0.44304,0.48529,0
0.5,0.4462,0.48525,0
0.5,0.44937,0.4852,0
0.5,0.45253,0.48514,0
0.5,0.4557,0.48506,0
0.5,0.45886,0.48496,0
0.5,0.46203,0.48482,0
0.5,0.46519,0.48465,0
0.5,0.46835,0.48443,0
0.5,0.53292,0.48734,0
0.5,0.53165,0.48972,0
0.5,0.53121,0.49051,0
0.5,0.52946,0.49367,0
0.5,0.52848,0.49535,0
0.5,0.5276,0.49684,0
0.5,0.52561,0.5,0
0.5,0.52532,0.50044,0
0.5,0.52343,0.50316,0
0.5,0.52215,0.50485,0
0.5,0.52096,0.50633,0
0.5,0.51899,0.50854,0
0.5,0.51805,0.50949,0
0.5,0.51582,0.5115,0
0.5,0.51433,0.51266,0
0.5,0.0031646,0.51319,0
0.5,0,0.51269,0
0.5,0.0063291,0.51358,0
0.5,0.0094937,0.51389,0
0.5,0.012658,0.51412,0
0.5,0.015823,0.51428,0
0.5,0.018987,0.51438,0
0.5,0.022152,0.51445,0
0.5,0.025316,0.5145,0
0.5,0.028481,0.51452,0
0.5,0.031646,0.51453,0
0.5,0.03481,0.51454,0
0.5,0.037975,0.51454,0
0.5,0.041139,0.51454,0
0.5,0.044304,0.51454,0
0.5,0.047468,0.51454,0
0.5,0.050633,0.51454,0
0.5,0.053797,0.51454,0
0.5,0.056962,0.51454,0
0.5,0.060127,0.51454,0
0.5,0.063291,0.51454,0
0.5,0.066456,0.51454,0
0.5,0.06962,0.51454,0
0.5,0.072785,0.51454,0
0.5,0.075949,0.51454,0
0.5,0.079114,0.51454,0
0.5,0.082278,0.51454,0
0.5,0.085443,0.51454,0
0.5,0.088608,0.51454,0
0.5,0.091772,0.51454,0
0.5,0.094937,0.51454,0
0.5,0.098101,0.51454,0
0.5,0.10127,0.51454,0
0.5,0.10443,0.51454,0
0.5,0.10759,0.51454,0
0.5,0.11076,0.51454,0
0.5,0.11392,0.51454,0
0.5,0.11709,0.51454,0
0.5,0.12025,0.51454,0
0.5,0.12342,0.51454,0
0.5,0.12658,0.51454,0
0.5,0.12975,0.51454,0
0.5,0.13291,0.51454,0
0.5,0.13608,0.51454,0
0.5,0.13924,0.51454,0
0.5,0.14241,0.51454,0
0.5,0.14557,0.51454,0
0.5,0.14873,0.51454,0
0.5,0.1519,0.51454,0
0.5,0.15506,0.51454,0
0.5,0.15823,0.51454,0
0.5,0.16139,0.51454,0
0.5,0.16456,0.51454,0
0.5,0.16772,0.51454,0
0.5,0.17089,0.51454,0
0.5,0.17405,0.51454,0
0.5,0.17722,0.51454,0
0.5,0.18038,0.51454,0
0.5,0.18354,0.51454,0
0.5,0.18671,0.51454,0
0.5,0.18987,0.51454,0
0.5,0.19304,0.51454,0
0.5,0.1962,0.51454,0
0.5,0.19937,0.51454,0
0.5,0.20253,0.51454,0
0.5,0.2057,0.51454,0
0.5,0.20886,0.51454,0
0.5,0.21203,0.51454,0
0.5,0.21519,0.51454,0
0.5,0.21835,0.51454,0
0.5,0.22152,0.51454,0
0.5,0.22468,0.51454,0
0.5,0.22785,0.51454,0
0.5,0.23101,0.51454,0
0.5,0.23418,0.51454,0
0.5,0.23734,0.51454,0
0.5,0.24051,0.51454,0
0.5,0.24367,0.51454,0
0.5,0.24684,0.51454,0
0.5,0.25,0.51454,0
0.5,0.25316,0.51454,0
0.5,0.25633,0.51454,0
0.5,0.25949,0.51454,0
0.5,0.26266,0.51454,0
0.5,0.26582,0.51454,0
0.5,0.26899,0.51454,0
0.5,0.27215,0.51454,0
0.5,0.27532,0.51454,0
0.5,0.27848,0.51454,0
0.5,0.28165,0.51454,0
0.5,0.28481,0.51454,0
0.5,0.28797,0.51454,0
0.5,0.29114,0.51454,0
0.5,0.2943,0.51454,0
0.5,0.29747,0.51454,0
0.5,0.30063,0.51454,0
0.5,0.3038,0.51454,0
0.5,0.30696,0.51454,0
0.5,0.31013,0.51454,0
0.5,0.31329,0.51454,0
0.5,0.31646,0.51454,0
0.5,0.31962,0.51454,0
0.5,0.32278,0.51454,0
0.5,0.32595,0.51454,0
0.5,0.32911,0.51454,0
0.5,0.33228,0.51454,0
0.5,0.33544,0.51454,0
0.5,0.33861,0.51454,0
0.5,0.34177,0.51454,0
0.5,0.34494,0.51454,0
0.5,0.3481,0.51454,0
0.5,0.35127,0.51454,0
0.5,0.35443,0.51454,0
0.5,0.35759,0.51454,0
0.5,0.36076,0.51454,0
0.5,0.36392,0.51454,0
0.5,0.36709,0.51454,0
0.5,0.37025,0.51454,0
0.5,0.37342,0.51454,0
0.5,0.37658,0.51454,0
0.5,0.37975,0.51454,0
0.5,0.38291,0.51454,0
0.5,0.38608,0.51454,0
0.5,0.38924,0.51454,0
0.5,0.39241,0.51454,0
0.5,0.39557,0.51455,0
0.5,0.39873,0.51455,0
0.5,0.4019,0.51455,0
0.5,0.40506,0.51456,0
0.5,0.40823,0.51457,0
0.5,0.41139,0.51458,0
0.5,0.41456,0.51459,0
0.5,0.41772,0.5146,0
0.5,0.42089,0.51462,0
0.5,0.42405,0.51463,0
0.5,0.42722,0.51466,0
0.5,0.43038,0.51468,0
0.5,0.43354,0.5147,0
0.5,0.43671,0.51473,0
0.5,0.43987,0.51477,0
0.5,0.44304,0.51481,0
0.5,0.4462,0.51486,0
0.5,0.44937,0.51492,0
0.5,0.45253,0.51499,0
0.5,0.4557,0.51507,0
0.5,0.45886,0.51518,0
0.5,0.46203,0.51531,0
0.5,0.46519,0.51547,0
0.5,0.46835,0.51567,0
0.5,0.47042,0.51582,0
0.5,0.50949,0.51554,0
0.5,0.50882,0.51582,0
0.5,0.51266,0.51381,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51806,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51832,0
0.5,0.5,0.51813,0
0.5,0.50316,0.51764,0
0.5,0.50633,0.5168,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65618,0.21203,0
0.5,0.65823,0.21095,0
0.5,0.66139,0.21001,0
0.5,0.66456,0.2098,0
0.5,0.66772,0.21042,0
0.5,0.67076,0.21203,0
0.5,0.65175,0.21519,0
0.5,0.6519,0.21505,0
0.5,0.65506,0.21263,0
0.5,0.67089,0.21211,0
0.5,0.67357,0.21519,0
0.5,0.64865,0.21835,0
0.5,0.64873,0.21826,0
0.5,0.67405,0.21617,0
0.5,0.67492,0.21835,0
0.5,0.6461,0.22152,0
0.5,0.67542,0.22152,0
0.5,0.64381,0.22468,0
0.5,0.64557,0.22223,0
0.5,0.6753,0.22468,0
0.5,0.64167,0.22785,0
0.5,0.64241,0.22676,0
0.5,0.67467,0.22785,0
0.5,0.6396,0.23101,0
0.5,0.67405,0.22968,0
0.5,0.67362,0.23101,0
0.5,0.63752,0.23418,0
0.5,0.63924,0.23156,0
0.5,0.67224,0.23418,0
0.5,0.63549,0.23734,0
0.5,0.63608,0.23644,0
0.5,0.67089,0.23671,0
0.5,0.67055,0.23734,0
0.5,0.63346,0.24051,0
0.5,0.6687,0.24051,0
0.5,0.63144,0.24367,0
0.5,0.63291,0.24138,0
0.5,0.66772,0.24206,0
0.5,0.66672,0.24367,0
0.5,0.62946,0.24684,0
0.5,0.62975,0.24639,0
0.5,0.66468,0.24684,0
0.5,0.62747,0.25,0
0.5,0.66456,0.24703,0
0.5,0.66267,0.25,0
0.5,0.62549,0.25316,0
0.5,0.62658,0.25144,0
0.5,0.66139,0.25197,0
0.5,0.66063,0.25316,0
0.5,0.62353,0.25633,0
0.5,0.65861,0.25633,0
0.5,0.62155,0.25949,0
0.5,0.62342,0.25651,0
0.5,0.65823,0.25693,0
0.5,0.65661,0.25949,0
0.5,0.6196,0.26266,0
0.5,0.62025,0.26161,0
0.5,0.65506,0.26191,0
0.5,0.65459,0.26266,0
0.5,0.61767,0.26582,0
0.5,0.65261,0.26582,0
0.5,0.61574,0.26899,0
0.5,0.61709,0.26679,0
0.5,0.6519,0.26694,0
0.5,0.65064,0.26899,0
0.5,0.61385,0.27215,0
0.5,0.61392,0.27203,0
0.5,0.64873,0.27202,0
0.5,0.64866,0.27215,0
0.5,0.61193,0.27532,0
0.5,0.64673,0.27532,0
0.5,0.61002,0.27848,0
0.5,0.61076,0.27727,0
0.5,0.64557,0.27718,0
0.5,0.64478,0.27848,0
0.5,0.60813,0.28165,0
0.5,0.64285,0.28165,0
0.5,0.60624,0.28481,0
0.5,0.60759,0.28255,0
0.5,0.64241,0.28236,0
0.5,0.64093,0.28481,0
0.5,0.60438,0.28797,0
0.5,0.60443,0.2879,0
0.5,0.63924,0.28758,0
0.5,0.639,0.28797,0
0.5,0.60251,0.29114,0
0.5,0.63712,0.29114,0
0.5,0.60066,0.2943,0
0.5,0.60127,0.29328,0
0.5,0.63608,0.29287,0
0.5,0.63523,0.2943,0
0.5,0.59883,0.29747,0
0.5,0.63335,0.29747,0
0.5,0.59699,0.30063,0
0.5,0.5981,0.29873,0
0.5,0.63291,0.29819,0
0.5,0.63149,0.30063,0
0.5,0.59517,0.3038,0
0.5,0.62975,0.30356,0
0.5,0.62961,0.3038,0
0.5,0.59332,0.30696,0
0.5,0.59494,0.3042,0
0.5,0.62778,0.30696,0
0.5,0.59151,0.31013,0
0.5,0.59177,0.30968,0
0.5,0.62658,0.30899,0
0.5,0.62593,0.31013,0
0.5,0.58969,0.31329,0
0.5,0.6241,0.31329,0
0.5,0.58789,0.31646,0
0.5,0.58861,0.31521,0
0.5,0.62342,0.31445,0
0.5,0.62228,0.31646,0
0.5,0.58611,0.31962,0
0.5,0.62045,0.31962,0
0.5,0.58432,0.32278,0
0.5,0.58544,0.32082,0
0.5,0.62025,0.31996,0
0.5,0.61866,0.32278,0
0.5,0.58258,0.32595,0
0.5,0.61709,0.32552,0
0.5,0.61685,0.32595,0
0.5,0.5808,0.32911,0
0.5,0.58228,0.32649,0
0.5,0.61507,0.32911,0
0.5,0.57906,0.33228,0
0.5,0.57911,0.33218,0
0.5,0.61392,0.33112,0
0.5,0.61328,0.33228,0
0.5,0.57728,0.33544,0
0.5,0.61152,0.33544,0
0.5,0.57553,0.33861,0
0.5,0.57595,0.33786,0
0.5,0.61076,0.33678,0
0.5,0.60976,0.33861,0
0.5,0.57378,0.34177,0
0.5,0.60799,0.34177,0
0.5,0.57204,0.34494,0
0.5,0.57278,0.34359,0
0.5,0.60759,0.34248,0
0.5,0.60625,0.34494,0
0.5,0.57031,0.3481,0
0.5,0.60448,0.3481,0
0.5,0.56858,0.35127,0
0.5,0.56962,0.34938,0
0.5,0.60443,0.34819,0
0.5,0.60276,0.35127,0
0.5,0.56688,0.35443,0
0.5,0.60127,0.35398,0
0.5,0.60102,0.35443,0
0.5,0.56517,0.35759,0
0.5,0.56646,0.35523,0
0.5,0.59933,0.35759,0
0.5,0.5635,0.36076,0
0.5,0.5981,0.35984,0
0.5,0.59761,0.36076,0
0.5,0.56179,0.36392,0
0.5,0.56329,0.36115,0
0.5,0.59593,0.36392,0
0.5,0.56014,0.36709,0
0.5,0.59494,0.36574,0
0.5,0.59422,0.36709,0
0.5,0.55843,0.37025,0
0.5,0.56013,0.36711,0
0.5,0.59252,0.37025,0
0.5,0.55677,0.37342,0
0.5,0.55696,0.37306,0
0.5,0.59177,0.37162,0
0.5,0.59081,0.37342,0
0.5,0.55507,0.37658,0
0.5,0.5891,0.37658,0
0.5,0.55341,0.37975,0
0.5,0.5538,0.37903,0
0.5,0.58861,0.37749,0
0.5,0.58741,0.37975,0
0.5,0.55173,0.38291,0
0.5,0.58573,0.38291,0
0.5,0.55006,0.38608,0
0.5,0.55063,0.38502,0
0.5,0.58544,0.38344,0
0.5,0.58408,0.38608,0
0.5,0.5484,0.38924,0
0.5,0.58243,0.38924,0
0.5,0.54674,0.39241,0
0.5,0.54747,0.39104,0
0.5,0.58228,0.38953,0
0.5,0.58083,0.39241,0
0.5,0.54509,0.39557,0
0.5,0.57921,0.39557,0
0.5,0.54343,0.39873,0
0.5,0.5443,0.39709,0
0.5,0.57911,0.39575,0
0.5,0.57763,0.39873,0
0.5,0.5418,0.4019,0
0.5,0.57602,0.4019,0
0.5,0.54014,0.40506,0
0.5,0.54114,0.40317,0
0.5,0.57595,0.40204,0
0.5,0.57446,0.40506,0
0.5,0.53851,0.40823,0
0.5,0.57285,0.40823,0
0.5,0.53686,0.41139,0
0.5,0.53797,0.40928,0
0.5,0.57278,0.40835,0
0.5,0.57127,0.41139,0
0.5,0.53524,0.41456,0
0.5,0.56965,0.41456,0
0.5,0.53358,0.41772,0
0.5,0.53481,0.41539,0
0.5,0.56962,0.41461,0
0.5,0.56806,0.41772,0
0.5,0.53195,0.42089,0
0.5,0.56646,0.42081,0
0.5,0.56642,0.42089,0
0.5,0.53029,0.42405,0
0.5,0.53165,0.42148,0
0.5,0.56481,0.42405,0
0.5,0.52865,0.42722,0
0.5,0.56329,0.42693,0
0.5,0.56315,0.42722,0
0.5,0.52698,0.43038,0
0.5,0.52848,0.42755,0
0.5,0.56152,0.43038,0
0.5,0.52535,0.43354,0
0.5,0.56013,0.43302,0
0.5,0.55985,0.43354,0
0.5,0.52365,0.43671,0
0.5,0.52532,0.4336,0
0.5,0.55823,0.43671,0
0.5,0.522,0.43987,0
0.5,0.52215,0.43959,0
0.5,0.55696,0.43914,0
0.5,0.55659,0.43987,0
0.5,0.52028,0.44304,0
0.5,0.55499,0.44304,0
0.5,0.51856,0.4462,0
0.5,0.51899,0.44544,0
0.5,0.5538,0.44538,0
0.5,0.55339,0.4462,0
0.5,0.51679,0.44937,0
0.5,0.55183,0.44937,0
0.5,0.51497,0.45253,0
0.5,0.51582,0.45107,0
0.5,0.55063,0.45178,0
0.5,0.55027,0.45253,0
0.5,0.5131,0.4557,0
0.5,0.54875,0.4557,0
0.5,0.51112,0.45886,0
0.5,0.51266,0.45642,0
0.5,0.54747,0.45831,0
0.5,0.54721,0.45886,0
0.5,0.50905,0.46203,0
0.5,0.50949,0.46138,0
0.5,0.5457,0.46203,0
0.5,0.50682,0.46519,0
0.5,0.5443,0.4649,0
0.5,0.54417,0.46519,0
0.5,0.50434,0.46835,0
0.5,0.50633,0.46586,0
0.5,0.54266,0.46835,0
0.5,0.50153,0.47152,0
0.5,0.50316,0.46976,0
0.5,0.54114,0.47143,0
0.5,0.5411,0.47152,0
0.5,0.49816,0.47468,0
0.5,0.5,0.47307,0
0.5,0.53955,0.47468,0
0.5,0.49378,0.47785,0
0.5,0.49684,0.47577,0
0.5,0.53797,0.47781,0
0.5,0.53796,0.47785,0
0.5,0.48673,0.48101,0
0.5,0.48734,0.48081,0
0.5,0.49051,0.47954,0
0.5,0.49367,0.47791,0
0.5,0.53637,0.48101,0
0.5,0.47106,0.48418,0
0.5,0.47152,0.48413,0
0.5,0.47468,0.48373,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.48179,0
0.5,0.53481,0.48403,0
0.5,0.53473,0.48418,0
0.5,0,0.48725,0
0.5,0.0031646,0.48674,0
0.5,0.0063291,0.48633,0
0.5,0.0094937,0.48601,0
0.5,0.012658,0.48579,0
0.5,0.015823,0.48563,0
0.5,0.018987,0.48553,0
0.5,0.022152,0.48547,0
0.5,0.025316,0.48543,0
0.5,0.028481,0.48541,0
0.5,0.031646,0.4854,0
0.5,0.03481,0.48539,0
0.5,0.037975,0.48539,0
0.5,0.041139,0.48539,0
0.5,0.044304,0.48539,0
0.5,0.047468,0.48539,0
0.5,0.050633,0.48539,0
0.5,0.053797,0.48539,0
0.5,0.056962,0.48539,0
0.5,0.060127,0.48539,0
0.5,0.063291,0.48539,0
0.5,0.066456,0.48539,0
0.5,0.06962,0.48538,0
0.5,0.072785,0.48538,0
0.5,0.075949,0.48538,0
0.5,0.079114,0.48538,0
0.5,0.082278,0.48538,0
0.5,0.085443,0.48538,0
0.5,0.088608,0.48538,0
0.5,0.091772,0.48538,0
0.5,0.094937,0.48538,0
0.5,0.098101,0.48538,0
0.5,0.10127,0.48538,0
0.5,0.10443,0.48538,0
0.5,0.10759,0.48538,0
0.5,0.11076,0.48538,0
0.5,0.11392,0.48538,0
0.5,0.11709,0.48538,0
0.5,0.12025,0.48538,0
0.5,0.12342,0.48538,0
0.5,0.12658,0.48538,0
0.5,0.12975,0.48538,0
0.5,0.13291,0.48538,0
0.5,0.13608,0.48538,0
0.5,0.13924,0.48538,0
0.5,0.14241,0.48538,0
0.5,0.14557,0.48538,0
0.5,0.14873,0.48538,0
0.5,0.1519,0.48538,0
0.5,0.15506,0.48538,0
0.5,0.15823,0.48538,0
0.5,0.16139,0.48538,0
0.5,0.16456,0.48538,0
0.5,0.16772,0.48538,0
0.5,0.17089,0.48538,0
0.5,0.17405,0.48538,0
0.5,0.17722,0.48538,0
0.5,0.18038,0.48538,0
0.5,0.18354,0.48538,0
0.5,0.18671,0.48538,0
0.5,0.18987,0.48538,0
0.5,0.19304,0.48538,0
0.5,0.1962,0.48538,0
0.5,0.19937,0.48538,0
0.5,0.20253,0.48538,0
0.5,0.2057,0.48538,0
0.5,0.20886,0.48538,0
0.5,0.21203,0.48538,0
0.5,0.21519,0.48538,0
0.5,0.21835,0.48538,0
0.5,0.22152,0.48538,0
0.5,0.22468,0.48538,0
0.5,0.22785,0.48538,0
0.5,0.23101,0.48538,0
0.5,0.23418,0.48538,0
0.5,0.23734,0.48538,0
0.5,0.24051,0.48538,0
0.5,0.24367,0.48538,0
0.5,0.24684,0.48538,0
0.5,0.25,0.48538,0
0.5,0.25316,0.48538,0
0.5,0.25633,0.48538,0
0.5,0.25949,0.48538,0
0.5,0.26266,0.48538,0
0.5,0.26582,0.48538,0
0.5,0.26899,0.48538,0
0.5,0.27215,0.48538,0
0.5,0.27532,0.48538,0
0.5,0.27848,0.48538,0
0.5,0.28165,0.48538,0
0.5,0.28481,0.48538,0
0.5,0.28797,0.48538,0
0.5,0.29114,0.48538,0
0.5,0.2943,0.48538,0
0.5,0.29747,0.48538,0
0.5,0.30063,0.48538,0
0.5,0.3038,0.48538,0
0.5,0.30696,0.48538,0
0.5,0.31013,0.48538,0
0.5,0.31329,0.48538,0
0.5,0.31646,0.48538,0
0.5,0.31962,0.48538,0
0.5,0.32278,0.48538,0
0.5,0.32595,0.48538,0
0.5,0.32911,0.48538,0
0.5,0.33228,0.48538,0
0.5,0.33544,0.48538,0
0.5,0.33861,0.48538,0
0.5,0.34177,0.48538,0
0.5,0.34494,0.48538,0
0.5,0.3481,0.48538,0
0.5,0.35127,0.48538,0
0.5,0.35443,0.48538,0
0.5,0.35759,0.48538,0
0.5,0.36076,0.48538,0
0.5,0.36392,0.48538,0
0.5,0.36709,0.48538,0
0.5,0.37025,0.48538,0
0.5,0.37342,0.48538,0
0.5,0.37658,0.48538,0
0.5,0.37975,0.48538,0
0.5,0.38291,0.48538,0
0.5,0.38608,0.48538,0
0.5,0.38924,0.48538,0
0.5,0.39241,0.48538,0
0.5,0.39557,0.48538,0
0.5,0.39873,0.48538,0
0.5,0.4019,0.48539,0
0.5,0.40506,0.48539,0
0.5,0.40823,0.48539,0
0.5,0.41139,0.48539,0
0.5,0.41456,0.48539,0
0.5,0.41772,0.48539,0
0.5,0.42089,0.48539,0
0.5,0.42405,0.48538,0
0.5,0.42722,0.48538,0
0.5,0.43038,0.48537,0
0.5,0.43354,0.48536,0
0.5,0.43671,0.48534,0
0.5,0.43987,0.48532,0
0.5,0.44304,0.48529,0
0.5,0.4462,0.48525,0
0.5,0.44937,0.4852,0
0.5,0.45253,0.48514,0
0.5,0.4557,0.48506,0
0.5,0.45886,0.48496,0
0.5,0.46203,0.48482,0
0.5,0.46519,0.48465,0
0.5,0.46835,0.48443,0
0.5,0.53309,0.48734,0
0.5,0.53165,0.49001,0
0.5,0.53137,0.49051,0
0.5,0.52961,0.49367,0
0.5,0.52848,0.49559,0
0.5,0.52773,0.49684,0
0.5,0.52572,0.5,0
0.5,0.52532,0.5006,0
0.5,0.52351,0.50316,0
0.5,0.52215,0.50493,0
0.5,0.52101,0.50633,0
0.5,0.51899,0.50856,0
0.5,0.51806,0.50949,0
0.5,0.51582,0.5115,0
0.5,0.51433,0.51266,0
0.5,0.0031646,0.51323,0
0.5,0,0.51274,0
0.5,0.0063291,0.51361,0
0.5,0.0094937,0.51391,0
0.5,0.012658,0.51413,0
0.5,0.015823,0.51428,0
0.5,0.018987,0.51439,0
0.5,0.022152,0.51446,0
0.5,0.025316,0.5145,0
0.5,0.028481,0.51452,0
0.5,0.031646,0.51454,0
0.5,0.03481,0.51454,0
0.5,0.037975,0.51454,0
0.5,0.041139,0.51454,0
0.5,0.044304,0.51454,0
0.5,0.047468,0.51454,0
0.5,0.050633,0.51454,0
0.5,0.053797,0.51454,0
0.5,0.056962,0.51454,0
0.5,0.060127,0.51454,0
0.5,0.063291,0.51454,0
0.5,0.066456,0.51454,0
0.5,0.06962,0.51454,0
0.5,0.072785,0.51454,0
0.5,0.075949,0.51454,0
0.5,0.079114,0.51454,0
0.5,0.082278,0.51454,0
0.5,0.085443,0.51454,0
0.5,0.088608,0.51454,0
0.5,0.091772,0.51454,0
0.5,0.094937,0.51454,0
0.5,0.098101,0.51454,0
0.5,0.10127,0.51454,0
0.5,0.10443,0.51454,0
0.5,0.10759,0.51454,0
0.5,0.11076,0.51454,0
0.5,0.11392,0.51454,0
0.5,0.11709,0.51454,0
0.5,0.12025,0.51454,0
0.5,0.12342,0.51454,0
0.5,0.12658,0.51454,0
0.5,0.12975,0.51454,0
0.5,0.13291,0.51454,0
0.5,0.13608,0.51454,0
0.5,0.13924,0.51454,0
0.5,0.14241,0.51454,0
0.5,0.14557,0.51454,0
0.5,0.14873,0.51454,0
0.5,0.1519,0.51454,0
0.5,0.15506,0.51455,0
0.5,0.15823,0.51455,0
0.5,0.16139,0.51455,0
0.5,0.16456,0.51455,0
0.5,0.16772,0.51455,0
0.5,0.17089,0.51455,0
0.5,0.17405,0.51455,0
0.5,0.17722,0.51455,0
0.5,0.18038,0.51455,0
0.5,0.18354,0.51455,0
0.5,0.18671,0.51455,0
0.5,0.18987,0.51455,0
0.5,0.19304,0.51455,0
0.5,0.1962,0.51455,0
0.5,0.19937,0.51455,0
0.5,0.20253,0.51455,0
0.5,0.2057,0.51455,0
0.5,0.20886,0.51455,0
0.5,0.21203,0.51455,0
0.5,0.21519,0.51455,0
0.5,0.21835,0.51455,0
0.5,0.22152,0.51455,0
0.5,0.22468,0.51455,0
0.5,0.22785,0.51455,0
0.5,0.23101,0.51455,0
0.5,0.23418,0.51455,0
0.5,0.23734,0.51455,0
0.5,0.24051,0.51455,0
0.5,0.24367,0.51455,0
0.5,0.24684,0.51455,0
0.5,0.25,0.51455,0
0.5,0.25316,0.51455,0
0.5,0.25633,0.51455,0
0.5,0.25949,0.51455,0
0.5,0.26266,0.51455,0
0.5,0.26582,0.51455,0
0.5,0.26899,0.51455,0
0.5,0.27215,0.51455,0
0.5,0.27532,0.51455,0
0.5,0.27848,0.51455,0
0.5,0.28165,0.51455,0
0.5,0.28481,0.51455,0
0.5,0.28797,0.51455,0
0.5,0.29114,0.51455,0
0.5,0.2943,0.51455,0
0.5,0.29747,0.51455,0
0.5,0.30063,0.51455,0
0.5,0.3038,0.51455,0
0.5,0.30696,0.51455,0
0.5,0.31013,0.51455,0
0.5,0.31329,0.51455,0
0.5,0.31646,0.51455,0
0.5,0.31962,0.51455,0
0.5,0.32278,0.51455,0
0.5,0.32595,0.51455,0
0.5,0.32911,0.51455,0
0.5,0.33228,0.51455,0
0.5,0.33544,0.51455,0
0.5,0.33861,0.51455,0
0.5,0.34177,0.51455,0
0.5,0.34494,0.51455,0
0.5,0.3481,0.51455,0
0.5,0.35127,0.51455,0
0.5,0.35443,0.51455,0
0.5,0.35759,0.51455,0
0.5,0.36076,0.51455,0
0.5,0.36392,0.51455,0
0.5,0.36709,0.51455,0
0.5,0.37025,0.51455,0
0.5,0.37342,0.51455,0
0.5,0.37658,0.51455,0
0.5,0.37975,0.51455,0
0.5,0.38291,0.51455,0
0.5,0.38608,0.51455,0
0.5,0.38924,0.51455,0
0.5,0.39241,0.51455,0
0.5,0.39557,0.51455,0
0.5,0.39873,0.51455,0
0.5,0.4019,0.51456,0
0.5,0.40506,0.51456,0
0.5,0.40823,0.51457,0
0.5,0.41139,0.51458,0
0.5,0.41456,0.51459,0
0.5,0.41772,0.51461,0
0.5,0.42089,0.51462,0
0.5,0.42405,0.51464,0
0.5,0.42722,0.51466,0
0.5,0.43038,0.51468,0
0.5,0.43354,0.51471,0
0.5,0.43671,0.51474,0
0.5,0.43987,0.51477,0
0.5,0.44304,0.51481,0
0.5,0.4462,0.51486,0
0.5,0.44937,0.51492,0
0.5,0.45253,0.51499,0
0.5,0.4557,0.51508,0
0.5,0.45886,0.51518,0
0.5,0.46203,0.51531,0
0.5,0.46519,0.51547,0
0.5,0.46835,0.51567,0
0.5,0.47042,0.51582,0
0.5,0.50949,0.51554,0
0.5,0.50882,0.51582,0
0.5,0.51266,0.51381,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51806,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51832,0
0.5,0.5,0.51813,0
0.5,0.50316,0.51764,0
0.5,0.50633,0.5168,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67134,0.19304,0
0.5,0.67405,0.19236,0
0.5,0.67722,0.19231,0
0.5,0.68014,0.19304,0
0.5,0.66545,0.1962,0
0.5,0.66772,0.19463,0
0.5,0.67089,0.19315,0
0.5,0.68038,0.19311,0
0.5,0.68354,0.19516,0
0.5,0.68454,0.1962,0
0.5,0.66185,0.19937,0
0.5,0.66456,0.19686,0
0.5,0.68644,0.19937,0
0.5,0.65902,0.20253,0
0.5,0.66139,0.19982,0
0.5,0.68671,0.20027,0
0.5,0.68728,0.20253,0
0.5,0.65656,0.2057,0
0.5,0.65823,0.20352,0
0.5,0.6874,0.2057,0
0.5,0.65431,0.20886,0
0.5,0.65506,0.20779,0
0.5,0.68696,0.20886,0
0.5,0.65215,0.21203,0
0.5,0.68671,0.20974,0
0.5,0.68607,0.21203,0
0.5,0.65,0.21519,0
0.5,0.6519,0.2124,0
0.5,0.6848,0.21519,0
0.5,0.64788,0.21835,0
0.5,0.64873,0.21709,0
0.5,0.68354,0.21763,0
0.5,0.68317,0.21835,0
0.5,0.64579,0.22152,0
0.5,0.68134,0.22152,0
0.5,0.6437,0.22468,0
0.5,0.64557,0.22186,0
0.5,0.68038,0.22302,0
0.5,0.67933,0.22468,0
0.5,0.64163,0.22785,0
0.5,0.64241,0.22668,0
0.5,0.67723,0.22785,0
0.5,0.63959,0.23101,0
0.5,0.67722,0.22787,0
0.5,0.67514,0.23101,0
0.5,0.63752,0.23418,0
0.5,0.63924,0.23155,0
0.5,0.67405,0.23264,0
0.5,0.67304,0.23418,0
0.5,0.63549,0.23734,0
0.5,0.63608,0.23644,0
0.5,0.67093,0.23734,0
0.5,0.63346,0.24051,0
0.5,0.67089,0.23741,0
0.5,0.66886,0.24051,0
0.5,0.63144,0.24367,0
0.5,0.63291,0.24138,0
0.5,0.66772,0.24222,0
0.5,0.66678,0.24367,0
0.5,0.62946,0.24684,0
0.5,0.62975,0.24639,0
0.5,0.66471,0.24684,0
0.5,0.62747,0.25,0
0.5,0.66456,0.24706,0
0.5,0.66268,0.25,0
0.5,0.62549,0.25316,0
0.5,0.62658,0.25144,0
0.5,0.66139,0.25198,0
0.5,0.66064,0.25316,0
0.5,0.62353,0.25633,0
0.5,0.65862,0.25633,0
0.5,0.62155,0.25949,0
0.5,0.62342,0.25651,0
0.5,0.65823,0.25694,0
0.5,0.65663,0.25949,0
0.5,0.6196,0.26266,0
0.5,0.62025,0.26161,0
0.5,0.65506,0.26194,0
0.5,0.65461,0.26266,0
0.5,0.61767,0.26582,0
0.5,0.65264,0.26582,0
0.5,0.61574,0.26899,0
0.5,0.61709,0.26679,0
0.5,0.6519,0.26699,0
0.5,0.65067,0.26899,0
0.5,0.61385,0.27215,0
0.5,0.61392,0.27203,0
0.5,0.64873,0.27208,0
0.5,0.64869,0.27215,0
0.5,0.61193,0.27532,0
0.5,0.64677,0.27532,0
0.5,0.61002,0.27848,0
0.5,0.61076,0.27727,0
0.5,0.64557,0.27725,0
0.5,0.64482,0.27848,0
0.5,0.60813,0.28165,0
0.5,0.6429,0.28165,0
0.5,0.60624,0.28481,0
0.5,0.60759,0.28255,0
0.5,0.64241,0.28244,0
0.5,0.64099,0.28481,0
0.5,0.60438,0.28797,0
0.5,0.60443,0.2879,0
0.5,0.63924,0.28768,0
0.5,0.63906,0.28797,0
0.5,0.60251,0.29114,0
0.5,0.63719,0.29114,0
0.5,0.60066,0.2943,0
0.5,0.60127,0.29328,0
0.5,0.63608,0.29298,0
0.5,0.6353,0.2943,0
0.5,0.59883,0.29747,0
0.5,0.63342,0.29747,0
0.5,0.59699,0.30063,0
0.5,0.5981,0.29873,0
0.5,0.63291,0.29832,0
0.5,0.63156,0.30063,0
0.5,0.59517,0.3038,0
0.5,0.62975,0.30369,0
0.5,0.62969,0.3038,0
0.5,0.59332,0.30696,0
0.5,0.59494,0.3042,0
0.5,0.62786,0.30696,0
0.5,0.59151,0.31013,0
0.5,0.59177,0.30968,0
0.5,0.62658,0.30913,0
0.5,0.62601,0.31013,0
0.5,0.58969,0.31329,0
0.5,0.62418,0.31329,0
0.5,0.58789,0.31646,0
0.5,0.58861,0.31521,0
0.5,0.62342,0.3146,0
0.5,0.62236,0.31646,0
0.5,0.58611,0.31962,0
0.5,0.62054,0.31962,0
0.5,0.58432,0.32278,0
0.5,0.58544,0.32082,0
0.5,0.62025,0.32012,0
0.5,0.61875,0.32278,0
0.5,0.58258,0.32595,0
0.5,0.61709,0.32568,0
0.5,0.61694,0.32595,0
0.5,0.5808,0.32911,0
0.5,0.58228,0.32649,0
0.5,0.61517,0.32911,0
0.5,0.57906,0.33228,0
0.5,0.57911,0.33218,0
0.5,0.61392,0.33129,0
0.5,0.61337,0.33228,0
0.5,0.57728,0.33544,0
0.5,0.61162,0.33544,0
0.5,0.57553,0.33861,0
0.5,0.57595,0.33786,0
0.5,0.61076,0.33696,0
0.5,0.60985,0.33861,0
0.5,0.57378,0.34177,0
0.5,0.6081,0.34177,0
0.5,0.57204,0.34494,0
0.5,0.57278,0.34359,0
0.5,0.60759,0.34267,0
0.5,0.60635,0.34494,0
0.5,0.57031,0.3481,0
0.5,0.60459,0.3481,0
0.5,0.56858,0.35127,0
0.5,0.56962,0.34938,0
0.5,0.60443,0.34839,0
0.5,0.60287,0.35127,0
0.5,0.56688,0.35443,0
0.5,0.60127,0.35416,0
0.5,0.60112,0.35443,0
0.5,0.56517,0.35759,0
0.5,0.56646,0.35523,0
0.5,0.59943,0.35759,0
0.5,0.5635,0.36076,0
0.5,0.5981,0.36002,0
0.5,0.59771,0.36076,0
0.5,0.56179,0.36392,0
0.5,0.56329,0.36115,0
0.5,0.59603,0.36392,0
0.5,0.56013,0.36709,0
0.5,0.59494,0.36593,0
0.5,0.59432,0.36709,0
0.5,0.55843,0.37025,0
0.5,0.56013,0.3671,0
0.5,0.59263,0.37025,0
0.5,0.55676,0.37342,0
0.5,0.55696,0.37305,0
0.5,0.59177,0.37182,0
0.5,0.59092,0.37342,0
0.5,0.55507,0.37658,0
0.5,0.58921,0.37658,0
0.5,0.55341,0.37975,0
0.5,0.5538,0.37902,0
0.5,0.58861,0.37769,0
0.5,0.58752,0.37975,0
0.5,0.55173,0.38291,0
0.5,0.58583,0.38291,0
0.5,0.55006,0.38608,0
0.5,0.55063,0.38502,0
0.5,0.58544,0.38364,0
0.5,0.58418,0.38608,0
0.5,0.5484,0.38924,0
0.5,0.58253,0.38924,0
0.5,0.54674,0.39241,0
0.5,0.54747,0.39104,0
0.5,0.58228,0.38972,0
0.5,0.58092,0.39241,0
0.5,0.54509,0.39557,0
0.5,0.5793,0.39557,0
0.5,0.54343,0.39873,0
0.5,0.5443,0.39709,0
0.5,0.57911,0.39594,0
0.5,0.57773,0.39873,0
0.5,0.5418,0.4019,0
0.5,0.57612,0.4019,0
0.5,0.54014,0.40506,0
0.5,0.54114,0.40317,0
0.5,0.57595,0.40224,0
0.5,0.57455,0.40506,0
0.5,0.53851,0.40823,0
0.5,0.57295,0.40823,0
0.5,0.53686,0.41139,0
0.5,0.53797,0.40928,0
0.5,0.57278,0.40855,0
0.5,0.57138,0.41139,0
0.5,0.53524,0.41456,0
0.5,0.56976,0.41456,0
0.5,0.53358,0.41772,0
0.5,0.53481,0.41539,0
0.5,0.56962,0.41483,0
0.5,0.56817,0.41772,0
0.5,0.53195,0.42089,0
0.5,0.56653,0.42089,0
0.5,0.53028,0.42405,0
0.5,0.53165,0.42148,0
0.5,0.56646,0.42103,0
0.5,0.56492,0.42405,0
0.5,0.52865,0.42722,0
0.5,0.56329,0.42716,0
0.5,0.56326,0.42722,0
0.5,0.52697,0.43038,0
0.5,0.52848,0.42754,0
0.5,0.56164,0.43038,0
0.5,0.52534,0.43354,0
0.5,0.56013,0.43324,0
0.5,0.55997,0.43354,0
0.5,0.52365,0.43671,0
0.5,0.52532,0.43359,0
0.5,0.55835,0.43671,0
0.5,0.52199,0.43987,0
0.5,0.52215,0.43958,0
0.5,0.55696,0.43935,0
0.5,0.5567,0.43987,0
0.5,0.52027,0.44304,0
0.5,0.5551,0.44304,0
0.5,0.51856,0.4462,0
0.5,0.51899,0.44544,0
0.5,0.5538,0.44559,0
0.5,0.55349,0.4462,0
0.5,0.51679,0.44937,0
0.5,0.55194,0.44937,0
0.5,0.51497,0.45253,0
0.5,0.51582,0.45107,0
0.5,0.55063,0.452,0
0.5,0.55037,0.45253,0
0.5,0.5131,0.4557,0
0.5,0.54886,0.4557,0
0.5,0.51112,0.45886,0
0.5,0.51266,0.45642,0
0.5,0.54747,0.45855,0
0.5,0.54732,0.45886,0
0.5,0.50905,0.46203,0
0.5,0.50949,0.46138,0
0.5,0.54583,0.46203,0
0.5,0.50682,0.46519,0
0.5,0.5443,0.46516,0
0.5,0.54429,0.46519,0
0.5,0.50434,0.46835,0
0.5,0.50633,0.46586,0
0.5,0.54279,0.46835,0
0.5,0.50153,0.47152,0
0.5,0.50316,0.46976,0
0.5,0.54125,0.47152,0
0.5,0.49816,0.47468,0
0.5,0.5,0.47307,0
0.5,0.54114,0.47173,0
0.5,0.53971,0.47468,0
0.5,0.49378,0.47785,0
0.5,0.49684,0.47577,0
0.5,0.53813,0.47785,0
0.5,0.48673,0.48101,0
0.5,0.48734,0.48081,0
0.5,0.49051,0.47954,0
0.5,0.49367,0.47791,0
0.5,0.53797,0.47815,0
0.5,0.53654,0.48101,0
0.5,0.47106,0.48418,0
0.5,0.47152,0.48413,0
0.5,0.47468,0.48373,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.48179,0
0.5,0.53491,0.48418,0
0.5,0,0.48721,0
0.5,0.0031646,0.4867,0
0.5,0.0063291,0.4863,0
0.5,0.0094937,0.48599,0
0.5,0.012658,0.48576,0
0.5,0.015823,0.48561,0
0.5,0.018987,0.48552,0
0.5,0.022152,0.48546,0
0.5,0.025316,0.48542,0
0.5,0.028481,0.4854,0
0.5,0.031646,0.48539,0
0.5,0.03481,0.48539,0
0.5,0.037975,0.48538,0
0.5,0.041139,0.48538,0
0.5,0.044304,0.48538,0
0.5,0.047468,0.48538,0
0.5,0.050633,0.48538,0
0.5,0.053797,0.48538,0
0.5,0.056962,0.48538,0
0.5,0.060127,0.48538,0
0.5,0.063291,0.48538,0
0.5,0.066456,0.48538,0
0.5,0.06962,0.48538,0
0.5,0.072785,0.48538,0
0.5,0.075949,0.48538,0
0.5,0.079114,0.48538,0
0.5,0.082278,0.48538,0
0.5,0.085443,0.48538,0
0.5,0.088608,0.48538,0
0.5,0.091772,0.48538,0
0.5,0.094937,0.48538,0
0.5,0.098101,0.48538,0
0.5,0.10127,0.48538,0
0.5,0.10443,0.48538,0
0.5,0.10759,0.48538,0
0.5,0.11076,0.48538,0
0.5,0.11392,0.48538,0
0.5,0.11709,0.48538,0
0.5,0.12025,0.48538,0
0.5,0.12342,0.48538,0
0.5,0.12658,0.48538,0
0.5,0.12975,0.48538,0
0.5,0.13291,0.48538,0
0.5,0.13608,0.48538,0
0.5,0.13924,0.48538,0
0.5,0.14241,0.48538,0
0.5,0.14557,0.48538,0
0.5,0.14873,0.48538,0
0.5,0.1519,0.48538,0
0.5,0.15506,0.48538,0
0.5,0.15823,0.48538,0
0.5,0.16139,0.48538,0
0.5,0.16456,0.48538,0
0.5,0.16772,0.48538,0
0.5,0.17089,0.48538,0
0.5,0.17405,0.48538,0
0.5,0.17722,0.48538,0
0.5,0.18038,0.48538,0
0.5,0.18354,0.48538,0
0.5,0.18671,0.48538,0
0.5,0.18987,0.48538,0
0.5,0.19304,0.48538,0
0.5,0.1962,0.48538,0
0.5,0.19937,0.48538,0
0.5,0.20253,0.48538,0
0.5,0.2057,0.48538,0
0.5,0.20886,0.48538,0
0.5,0.21203,0.48538,0
0.5,0.21519,0.48538,0
0.5,0.21835,0.48538,0
0.5,0.22152,0.48538,0
0.5,0.22468,0.48538,0
0.5,0.22785,0.48538,0
0.5,0.23101,0.48538,0
0.5,0.23418,0.48538,0
0.5,0.23734,0.48538,0
0.5,0.24051,0.48538,0
0.5,0.24367,0.48538,0
0.5,0.24684,0.48538,0
0.5,0.25,0.48538,0
0.5,0.25316,0.48538,0
0.5,0.25633,0.48538,0
0.5,0.25949,0.48538,0
0.5,0.26266,0.48538,0
0.5,0.26582,0.48538,0
0.5,0.26899,0.48538,0
0.5,0.27215,0.48538,0
0.5,0.27532,0.48538,0
0.5,0.27848,0.48538,0
0.5,0.28165,0.48538,0
0.5,0.28481,0.48538,0
0.5,0.28797,0.48538,0
0.5,0.29114,0.48538,0
0.5,0.2943,0.48538,0
0.5,0.29747,0.48538,0
0.5,0.30063,0.48538,0
0.5,0.3038,0.48538,0
0.5,0.30696,0.48538,0
0.5,0.31013,0.48538,0
0.5,0.31329,0.48538,0
0.5,0.31646,0.48538,0
0.5,0.31962,0.48538,0
0.5,0.32278,0.48538,0
0.5,0.32595,0.48538,0
0.5,0.32911,0.48538,0
0.5,0.33228,0.48538,0
0.5,0.33544,0.48538,0
0.5,0.33861,0.48538,0
0.5,0.34177,0.48538,0
0.5,0.34494,0.48538,0
0.5,0.3481,0.48538,0
0.5,0.35127,0.48538,0
0.5,0.35443,0.48538,0
0.5,0.35759,0.48538,0
0.5,0.36076,0.48538,0
0.5,0.36392,0.48538,0
0.5,0.36709,0.48538,0
0.5,0.37025,0.48538,0
0.5,0.37342,0.48538,0
0.5,0.37658,0.48538,0
0.5,0.37975,0.48538,0
0.5,0.38291,0.48538,0
0.5,0.38608,0.48538,0
0.5,0.38924,0.48538,0
0.5,0.39241,0.48538,0
0.5,0.39557,0.48538,0
0.5,0.39873,0.48538,0
0.5,0.4019,0.48538,0
0.5,0.40506,0.48538,0
0.5,0.40823,0.48538,0
0.5,0.41139,0.48538,0
0.5,0.41456,0.48538,0
0.5,0.41772,0.48538,0
0.5,0.42089,0.48538,0
0.5,0.42405,0.48538,0
0.5,0.42722,0.48537,0
0.5,0.43038,0.48537,0
0.5,0.43354,0.48535,0
0.5,0.43671,0.48534,0
0.5,0.43987,0.48531,0
0.5,0.44304,0.48528,0
0.5,0.4462,0.48525,0
0.5,0.44937,0.4852,0
0.5,0.45253,0.48514,0
0.5,0.4557,0.48506,0
0.5,0.45886,0.48495,0
0.5,0.46203,0.48482,0
0.5,0.46519,0.48465,0
0.5,0.46835,0.48442,0
0.5,0.53481,0.48438,0
0.5,0.53327,0.48734,0
0.5,0.53165,0.49033,0
0.5,0.53155,0.49051,0
0.5,0.52978,0.49367,0
0.5,0.52848,0.49586,0
0.5,0.52788,0.49684,0
0.5,0.52585,0.5,0
0.5,0.52532,0.50078,0
0.5,0.52362,0.50316,0
0.5,0.52215,0.50503,0
0.5,0.52108,0.50633,0
0.5,0.51899,0.5086,0
0.5,0.51809,0.50949,0
0.5,0.51582,0.51151,0
0.5,0.51433,0.51266,0
0.5,0.0031646,0.51326,0
0.5,0,0.5128,0
0.5,0.0063291,0.51364,0
0.5,0.0094937,0.51393,0
0.5,0.012658,0.51414,0
0.5,0.015823,0.51429,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.51446,0
0.5,0.025316,0.5145,0
0.5,0.028481,0.51453,0
0.5,0.031646,0.51454,0
0.5,0.03481,0.51455,0
0.5,0.037975,0.51455,0
0.5,0.041139,0.51455,0
0.5,0.044304,0.51455,0
0.5,0.047468,0.51455,0
0.5,0.050633,0.51455,0
0.5,0.053797,0.51455,0
0.5,0.056962,0.51455,0
0.5,0.060127,0.51455,0
0.5,0.063291,0.51455,0
0.5,0.066456,0.51455,0
0.5,0.06962,0.51455,0
0.5,0.072785,0.51455,0
0.5,0.075949,0.51455,0
0.5,0.079114,0.51455,0
0.5,0.082278,0.51455,0
0.5,0.085443,0.51455,0
0.5,0.088608,0.51455,0
0.5,0.091772,0.51455,0
0.5,0.094937,0.51455,0
0.5,0.098101,0.51455,0
0.5,0.10127,0.51455,0
0.5,0.10443,0.51455,0
0.5,0.10759,0.51455,0
0.5,0.11076,0.51455,0
0.5,0.11392,0.51455,0
0.5,0.11709,0.51455,0
0.5,0.12025,0.51455,0
0.5,0.12342,0.51455,0
0.5,0.12658,0.51455,0
0.5,0.12975,0.51455,0
0.5,0.13291,0.51455,0
0.5,0.13608,0.51455,0
0.5,0.13924,0.51455,0
0.5,0.14241,0.51455,0
0.5,0.14557,0.51455,0
0.5,0.14873,0.51455,0
0.5,0.1519,0.51455,0
0.5,0.15506,0.51455,0
0.5,0.15823,0.51455,0
0.5,0.16139,0.51455,0
0.5,0.16456,0.51455,0
0.5,0.16772,0.51455,0
0.5,0.17089,0.51455,0
0.5,0.17405,0.51455,0
0.5,0.17722,0.51455,0
0.5,0.18038,0.51455,0
0.5,0.18354,0.51455,0
0.5,0.18671,0.51455,0
0.5,0.18987,0.51455,0
0.5,0.19304,0.51455,0
0.5,0.1962,0.51455,0
0.5,0.19937,0.51455,0
0.5,0.20253,0.51455,0
0.5,0.2057,0.51455,0
0.5,0.20886,0.51455,0
0.5,0.21203,0.51455,0
0.5,0.21519,0.51455,0
0.5,0.21835,0.51455,0
0.5,0.22152,0.51455,0
0.5,0.22468,0.51455,0
0.5,0.22785,0.51455,0
0.5,0.23101,0.51455,0
0.5,0.23418,0.51455,0
0.5,0.23734,0.51455,0
0.5,0.24051,0.51455,0
0.5,0.24367,0.51455,0
0.5,0.24684,0.51455,0
0.5,0.25,0.51455,0
0.5,0.25316,0.51455,0
0.5,0.25633,0.51455,0
0.5,0.25949,0.51455,0
0.5,0.26266,0.51455,0
0.5,0.26582,0.51455,0
0.5,0.26899,0.51455,0
0.5,0.27215,0.51455,0
0.5,0.27532,0.51455,0
0.5,0.27848,0.51455,0
0.5,0.28165,0.51455,0
0.5,0.28481,0.51455,0
0.5,0.28797,0.51455,0
0.5,0.29114,0.51455,0
0.5,0.2943,0.51455,0
0.5,0.29747,0.51455,0
0.5,0.30063,0.51455,0
0.5,0.3038,0.51455,0
0.5,0.30696,0.51455,0
0.5,0.31013,0.51455,0
0.5,0.31329,0.51455,0
0.5,0.31646,0.51455,0
0.5,0.31962,0.51455,0
0.5,0.32278,0.51455,0
0.5,0.32595,0.51455,0
0.5,0.32911,0.51455,0
0.5,0.33228,0.51455,0
0.5,0.33544,0.51455,0
0.5,0.33861,0.51455,0
0.5,0.34177,0.51455,0
0.5,0.34494,0.51455,0
0.5,0.3481,0.51455,0
0.5,0.35127,0.51455,0
0.5,0.35443,0.51455,0
0.5,0.35759,0.51455,0
0.5,0.36076,0.51455,0
0.5,0.36392,0.51455,0
0.5,0.36709,0.51455,0
0.5,0.37025,0.51455,0
0.5,0.37342,0.51455,0
0.5,0.37658,0.51455,0
0.5,0.37975,0.51455,0
0.5,0.38291,0.51455,0
0.5,0.38608,0.51455,0
0.5,0.38924,0.51455,0
0.5,0.39241,0.51455,0
0.5,0.39557,0.51455,0
0.5,0.39873,0.51456,0
0.5,0.4019,0.51456,0
0.5,0.40506,0.51457,0
0.5,0.40823,0.51458,0
0.5,0.41139,0.51459,0
0.5,0.41456,0.5146,0
0.5,0.41772,0.51461,0
0.5,0.42089,0.51463,0
0.5,0.42405,0.51464,0
0.5,0.42722,0.51466,0
0.5,0.43038,0.51469,0
0.5,0.43354,0.51471,0
0.5,0.43671,0.51474,0
0.5,0.43987,0.51477,0
0.5,0.44304,0.51482,0
0.5,0.4462,0.51486,0
0.5,0.44937,0.51492,0
0.5,0.45253,0.51499,0
0.5,0.4557,0.51508,0
0.5,0.45886,0.51518,0
0.5,0.46203,0.51531,0
0.5,0.46519,0.51547,0
0.5,0.46835,0.51567,0
0.5,0.47042,0.51582,0
0.5,0.50949,0.51554,0
0.5,0.50882,0.51582,0
0.5,0.51266,0.51381,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51806,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51832,0
0.5,0.5,0.51813,0
0.5,0.50316,0.51764,0
0.5,0.50633,0.5168,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68258,0.17722,0
0.5,0.68354,0.17686,0
0.5,0.68671,0.1764,0
0.5,0.68987,0.17671,0
0.5,0.69125,0.17722,0
0.5,0.67656,0.18038,0
0.5,0.67722,0.17987,0
0.5,0.68038,0.17802,0
0.5,0.69304,0.178,0
0.5,0.69584,0.18038,0
0.5,0.67293,0.18354,0
0.5,0.67405,0.18244,0
0.5,0.6962,0.18086,0
0.5,0.6977,0.18354,0
0.5,0.67004,0.18671,0
0.5,0.67089,0.18572,0
0.5,0.69853,0.18671,0
0.5,0.66754,0.18987,0
0.5,0.66772,0.18964,0
0.5,0.69863,0.18987,0
0.5,0.66522,0.19304,0
0.5,0.69818,0.19304,0
0.5,0.66297,0.1962,0
0.5,0.66456,0.19397,0
0.5,0.69726,0.1962,0
0.5,0.66077,0.19937,0
0.5,0.66139,0.19848,0
0.5,0.6962,0.19867,0
0.5,0.69591,0.19937,0
0.5,0.65859,0.20253,0
0.5,0.69426,0.20253,0
0.5,0.6564,0.2057,0
0.5,0.65823,0.20305,0
0.5,0.69304,0.20454,0
0.5,0.69234,0.2057,0
0.5,0.65426,0.20886,0
0.5,0.65506,0.20768,0
0.5,0.69026,0.20886,0
0.5,0.65214,0.21203,0
0.5,0.68987,0.20943,0
0.5,0.68812,0.21203,0
0.5,0.65,0.21519,0
0.5,0.6519,0.21238,0
0.5,0.68671,0.21405,0
0.5,0.68593,0.21519,0
0.5,0.64788,0.21835,0
0.5,0.64873,0.21709,0
0.5,0.68374,0.21835,0
0.5,0.64579,0.22152,0
0.5,0.68354,0.21864,0
0.5,0.68159,0.22152,0
0.5,0.6437,0.22468,0
0.5,0.64557,0.22186,0
0.5,0.68038,0.22328,0
0.5,0.67943,0.22468,0
0.5,0.64163,0.22785,0
0.5,0.64241,0.22668,0
0.5,0.67727,0.22785,0
0.5,0.63959,0.23101,0
0.5,0.67722,0.22792,0
0.5,0.67516,0.23101,0
0.5,0.63752,0.23418,0
0.5,0.63924,0.23155,0
0.5,0.67405,0.23265,0
0.5,0.67304,0.23418,0
0.5,0.63549,0.23734,0
0.5,0.63608,0.23644,0
0.5,0.67093,0.23734,0
0.5,0.63346,0.24051,0
0.5,0.67089,0.23741,0
0.5,0.66887,0.24051,0
0.5,0.63144,0.24367,0
0.5,0.63291,0.24138,0
0.5,0.66772,0.24224,0
0.5,0.6668,0.24367,0
0.5,0.62946,0.24684,0
0.5,0.62975,0.24639,0
0.5,0.66473,0.24684,0
0.5,0.62747,0.25,0
0.5,0.66456,0.2471,0
0.5,0.66271,0.25,0
0.5,0.62549,0.25316,0
0.5,0.62658,0.25143,0
0.5,0.66139,0.25203,0
0.5,0.66067,0.25316,0
0.5,0.62353,0.25633,0
0.5,0.65866,0.25633,0
0.5,0.62155,0.25949,0
0.5,0.62342,0.25651,0
0.5,0.65823,0.25699,0
0.5,0.65666,0.25949,0
0.5,0.6196,0.26266,0
0.5,0.62025,0.26161,0
0.5,0.65506,0.26201,0
0.5,0.65466,0.26266,0
0.5,0.61767,0.26582,0
0.5,0.65269,0.26582,0
0.5,0.61574,0.26899,0
0.5,0.61709,0.26679,0
0.5,0.6519,0.26708,0
0.5,0.65073,0.26899,0
0.5,0.61385,0.27215,0
0.5,0.61392,0.27203,0
0.5,0.64875,0.27215,0
0.5,0.61193,0.27532,0
0.5,0.64873,0.27218,0
0.5,0.64683,0.27532,0
0.5,0.61002,0.27848,0
0.5,0.61076,0.27727,0
0.5,0.64557,0.27736,0
0.5,0.64489,0.27848,0
0.5,0.60813,0.28165,0
0.5,0.64297,0.28165,0
0.5,0.60624,0.28481,0
0.5,0.60759,0.28255,0
0.5,0.64241,0.28257,0
0.5,0.64107,0.28481,0
0.5,0.60438,0.28797,0
0.5,0.60443,0.2879,0
0.5,0.63924,0.28781,0
0.5,0.63914,0.28797,0
0.5,0.60251,0.29114,0
0.5,0.63727,0.29114,0
0.5,0.60066,0.2943,0
0.5,0.60127,0.29328,0
0.5,0.63608,0.29313,0
0.5,0.63538,0.2943,0
0.5,0.59883,0.29747,0
0.5,0.63351,0.29747,0
0.5,0.59699,0.30063,0
0.5,0.5981,0.29873,0
0.5,0.63291,0.29847,0
0.5,0.63165,0.30063,0
0.5,0.59517,0.3038,0
0.5,0.62978,0.3038,0
0.5,0.59332,0.30696,0
0.5,0.59494,0.3042,0
0.5,0.62975,0.30385,0
0.5,0.62795,0.30696,0
0.5,0.59151,0.31013,0
0.5,0.59177,0.30968,0
0.5,0.62658,0.30929,0
0.5,0.6261,0.31013,0
0.5,0.58969,0.31329,0
0.5,0.62428,0.31329,0
0.5,0.58789,0.31646,0
0.5,0.58861,0.31521,0
0.5,0.62342,0.31477,0
0.5,0.62246,0.31646,0
0.5,0.58611,0.31962,0
0.5,0.62064,0.31962,0
0.5,0.58432,0.32278,0
0.5,0.58544,0.32082,0
0.5,0.62025,0.32029,0
0.5,0.61885,0.32278,0
0.5,0.58258,0.32595,0
0.5,0.61709,0.32585,0
0.5,0.61704,0.32595,0
0.5,0.5808,0.32911,0
0.5,0.58228,0.32649,0
0.5,0.61527,0.32911,0
0.5,0.57906,0.33228,0
0.5,0.57911,0.33218,0
0.5,0.61392,0.33147,0
0.5,0.61347,0.33228,0
0.5,0.57728,0.33544,0
0.5,0.61172,0.33544,0
0.5,0.57553,0.33861,0
0.5,0.57595,0.33786,0
0.5,0.61076,0.33715,0
0.5,0.60996,0.33861,0
0.5,0.57378,0.34177,0
0.5,0.60821,0.34177,0
0.5,0.57204,0.34494,0
0.5,0.57278,0.34359,0
0.5,0.60759,0.34286,0
0.5,0.60646,0.34494,0
0.5,0.57031,0.3481,0
0.5,0.6047,0.3481,0
0.5,0.56858,0.35127,0
0.5,0.56962,0.34938,0
0.5,0.60443,0.34858,0
0.5,0.60297,0.35127,0
0.5,0.56688,0.35443,0
0.5,0.60127,0.35435,0
0.5,0.60122,0.35443,0
0.5,0.56517,0.35759,0
0.5,0.56646,0.35523,0
0.5,0.59953,0.35759,0
0.5,0.5635,0.36076,0
0.5,0.5981,0.36021,0
0.5,0.59781,0.36076,0
0.5,0.56179,0.36392,0
0.5,0.56329,0.36115,0
0.5,0.59613,0.36392,0
0.5,0.56013,0.36709,0
0.5,0.59494,0.36613,0
0.5,0.59443,0.36709,0
0.5,0.55842,0.37025,0
0.5,0.56013,0.3671,0
0.5,0.59274,0.37025,0
0.5,0.55676,0.37342,0
0.5,0.55696,0.37304,0
0.5,0.59177,0.37202,0
0.5,0.59102,0.37342,0
0.5,0.55507,0.37658,0
0.5,0.58932,0.37658,0
0.5,0.5534,0.37975,0
0.5,0.5538,0.37902,0
0.5,0.58861,0.37789,0
0.5,0.58762,0.37975,0
0.5,0.55173,0.38291,0
0.5,0.58593,0.38291,0
0.5,0.55006,0.38608,0
0.5,0.55063,0.38502,0
0.5,0.58544,0.38382,0
0.5,0.58427,0.38608,0
0.5,0.5484,0.38924,0
0.5,0.58262,0.38924,0
0.5,0.54674,0.39241,0
0.5,0.54747,0.39104,0
0.5,0.58228,0.3899,0
0.5,0.58101,0.39241,0
0.5,0.54509,0.39557,0
0.5,0.5794,0.39557,0
0.5,0.54343,0.39873,0
0.5,0.5443,0.39709,0
0.5,0.57911,0.39612,0
0.5,0.57782,0.39873,0
0.5,0.5418,0.4019,0
0.5,0.57622,0.4019,0
0.5,0.54014,0.40506,0
0.5,0.54114,0.40317,0
0.5,0.57595,0.40242,0
0.5,0.57465,0.40506,0
0.5,0.53851,0.40823,0
0.5,0.57305,0.40823,0
0.5,0.53686,0.41139,0
0.5,0.53797,0.40928,0
0.5,0.57278,0.40874,0
0.5,0.57147,0.41139,0
0.5,0.53524,0.41456,0
0.5,0.56987,0.41456,0
0.5,0.53358,0.41772,0
0.5,0.53481,0.41539,0
0.5,0.56962,0.41503,0
0.5,0.56828,0.41772,0
0.5,0.53195,0.42089,0
0.5,0.56664,0.42089,0
0.5,0.53028,0.42405,0
0.5,0.53165,0.42148,0
0.5,0.56646,0.42125,0
0.5,0.56503,0.42405,0
0.5,0.52865,0.42722,0
0.5,0.56338,0.42722,0
0.5,0.52697,0.43038,0
0.5,0.52848,0.42754,0
0.5,0.56329,0.42738,0
0.5,0.56175,0.43038,0
0.5,0.52533,0.43354,0
0.5,0.56013,0.43346,0
0.5,0.56008,0.43354,0
0.5,0.52364,0.43671,0
0.5,0.52532,0.43358,0
0.5,0.55846,0.43671,0
0.5,0.52199,0.43987,0
0.5,0.52215,0.43957,0
0.5,0.55696,0.43957,0
0.5,0.55681,0.43987,0
0.5,0.52027,0.44304,0
0.5,0.55521,0.44304,0
0.5,0.51856,0.4462,0
0.5,0.51899,0.44543,0
0.5,0.5538,0.44581,0
0.5,0.5536,0.4462,0
0.5,0.51678,0.44937,0
0.5,0.55205,0.44937,0
0.5,0.51497,0.45253,0
0.5,0.51582,0.45107,0
0.5,0.55063,0.45222,0
0.5,0.55048,0.45253,0
0.5,0.5131,0.4557,0
0.5,0.54897,0.4557,0
0.5,0.51112,0.45886,0
0.5,0.51266,0.45642,0
0.5,0.54747,0.4588,0
0.5,0.54744,0.45886,0
0.5,0.50905,0.46203,0
0.5,0.50949,0.46138,0
0.5,0.54595,0.46203,0
0.5,0.50682,0.46519,0
0.5,0.54443,0.46519,0
0.5,0.50434,0.46835,0
0.5,0.50633,0.46586,0
0.5,0.5443,0.46545,0
0.5,0.54294,0.46835,0
0.5,0.50153,0.47152,0
0.5,0.50316,0.46976,0
0.5,0.54141,0.47152,0
0.5,0.49816,0.47468,0
0.5,0.5,0.47307,0
0.5,0.54114,0.47206,0
0.5,0.53988,0.47468,0
0.5,0.49378,0.47785,0
0.5,0.49684,0.47577,0
0.5,0.53831,0.47785,0
0.5,0.48673,0.48101,0
0.5,0.48734,0.48081,0
0.5,0.49051,0.47954,0
0.5,0.49367,0.47791,0
0.5,0.53797,0.47852,0
0.5,0.53673,0.48101,0
0.5,0.47106,0.48418,0
0.5,0.47152,0.48413,0
0.5,0.47468,0.48373,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.48179,0
0.5,0.53511,0.48418,0
0.5,0,0.48716,0
0.5,0.0031646,0.48666,0
0.5,0.0063291,0.48627,0
0.5,0.0094937,0.48596,0
0.5,0.012658,0.48574,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4855,0
0.5,0.022152,0.48545,0
0.5,0.025316,0.48542,0
0.5,0.028481,0.4854,0
0.5,0.031646,0.48539,0
0.5,0.03481,0.48538,0
0.5,0.037975,0.48538,0
0.5,0.041139,0.48538,0
0.5,0.044304,0.48538,0
0.5,0.047468,0.48538,0
0.5,0.050633,0.48538,0
0.5,0.053797,0.48538,0
0.5,0.056962,0.48538,0
0.5,0.060127,0.48538,0
0.5,0.063291,0.48538,0
0.5,0.066456,0.48538,0
0.5,0.06962,0.48538,0
0.5,0.072785,0.48538,0
0.5,0.075949,0.48538,0
0.5,0.079114,0.48538,0
0.5,0.082278,0.48538,0
0.5,0.085443,0.48538,0
0.5,0.088608,0.48538,0
0.5,0.091772,0.48538,0
0.5,0.094937,0.48538,0
0.5,0.098101,0.48538,0
0.5,0.10127,0.48538,0
0.5,0.10443,0.48538,0
0.5,0.10759,0.48538,0
0.5,0.11076,0.48538,0
0.5,0.11392,0.48538,0
0.5,0.11709,0.48538,0
0.5,0.12025,0.48538,0
0.5,0.12342,0.48538,0
0.5,0.12658,0.48538,0
0.5,0.12975,0.48538,0
0.5,0.13291,0.48538,0
0.5,0.13608,0.48538,0
0.5,0.13924,0.48538,0
0.5,0.14241,0.48538,0
0.5,0.14557,0.48538,0
0.5,0.14873,0.48538,0
0.5,0.1519,0.48538,0
0.5,0.15506,0.48538,0
0.5,0.15823,0.48538,0
0.5,0.16139,0.48538,0
0.5,0.16456,0.48538,0
0.5,0.16772,0.48538,0
0.5,0.17089,0.48538,0
0.5,0.17405,0.48538,0
0.5,0.17722,0.48538,0
0.5,0.18038,0.48538,0
0.5,0.18354,0.48538,0
0.5,0.18671,0.48538,0
0.5,0.18987,0.48538,0
0.5,0.19304,0.48538,0
0.5,0.1962,0.48538,0
0.5,0.19937,0.48538,0
0.5,0.20253,0.48538,0
0.5,0.2057,0.48538,0
0.5,0.20886,0.48538,0
0.5,0.21203,0.48538,0
0.5,0.21519,0.48538,0
0.5,0.21835,0.48538,0
0.5,0.22152,0.48538,0
0.5,0.22468,0.48538,0
0.5,0.22785,0.48538,0
0.5,0.23101,0.48538,0
0.5,0.23418,0.48538,0
0.5,0.23734,0.48538,0
0.5,0.24051,0.48538,0
0.5,0.24367,0.48538,0
0.5,0.24684,0.48538,0
0.5,0.25,0.48538,0
0.5,0.25316,0.48538,0
0.5,0.25633,0.48538,0
0.5,0.25949,0.48538,0
0.5,0.26266,0.48538,0
0.5,0.26582,0.48538,0
0.5,0.26899,0.48538,0
0.5,0.27215,0.48538,0
0.5,0.27532,0.48538,0
0.5,0.27848,0.48538,0
0.5,0.28165,0.48538,0
0.5,0.28481,0.48538,0
0.5,0.28797,0.48538,0
0.5,0.29114,0.48538,0
0.5,0.2943,0.48538,0
0.5,0.29747,0.48538,0
0.5,0.30063,0.48538,0
0.5,0.3038,0.48538,0
0.5,0.30696,0.48538,0
0.5,0.31013,0.48538,0
0.5,0.31329,0.48538,0
0.5,0.31646,0.48538,0
0.5,0.31962,0.48538,0
0.5,0.32278,0.48538,0
0.5,0.32595,0.48538,0
0.5,0.32911,0.48538,0
0.5,0.33228,0.48538,0
0.5,0.33544,0.48538,0
0.5,0.33861,0.48538,0
0.5,0.34177,0.48538,0
0.5,0.34494,0.48538,0
0.5,0.3481,0.48538,0
0.5,0.35127,0.48538,0
0.5,0.35443,0.48538,0
0.5,0.35759,0.48538,0
0.5,0.36076,0.48538,0
0.5,0.36392,0.48538,0
0.5,0.36709,0.48538,0
0.5,0.37025,0.48538,0
0.5,0.37342,0.48538,0
0.5,0.37658,0.48538,0
0.5,0.37975,0.48538,0
0.5,0.38291,0.48538,0
0.5,0.38608,0.48538,0
0.5,0.38924,0.48538,0
0.5,0.39241,0.48538,0
0.5,0.39557,0.48538,0
0.5,0.39873,0.48538,0
0.5,0.4019,0.48538,0
0.5,0.40506,0.48538,0
0.5,0.40823,0.48538,0
0.5,0.41139,0.48538,0
0.5,0.41456,0.48538,0
0.5,0.41772,0.48538,0
0.5,0.42089,0.48538,0
0.5,0.42405,0.48538,0
0.5,0.42722,0.48537,0
0.5,0.43038,0.48536,0
0.5,0.43354,0.48535,0
0.5,0.43671,0.48533,0
0.5,0.43987,0.48531,0
0.5,0.44304,0.48528,0
0.5,0.4462,0.48524,0
0.5,0.44937,0.4852,0
0.5,0.45253,0.48513,0
0.5,0.4557,0.48505,0
0.5,0.45886,0.48495,0
0.5,0.46203,0.48482,0
0.5,0.46519,0.48465,0
0.5,0.46835,0.48442,0
0.5,0.53481,0.48476,0
0.5,0.53347,0.48734,0
0.5,0.53175,0.49051,0
0.5,0.53165,0.4907,0
0.5,0.52997,0.49367,0
0.5,0.52848,0.49617,0
0.5,0.52807,0.49684,0
0.5,0.52602,0.5,0
0.5,0.52532,0.50101,0
0.5,0.52375,0.50316,0
0.5,0.52215,0.50517,0
0.5,0.52117,0.50633,0
0.5,0.51899,0.50866,0
0.5,0.51814,0.50949,0
0.5,0.51582,0.51153,0
0.5,0.51434,0.51266,0
0.5,0.0031646,0.51331,0
0.5,0,0.51285,0
0.5,0.0063291,0.51367,0
0.5,0.0094937,0.51395,0
0.5,0.012658,0.51416,0
0.5,0.015823,0.5143,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.51447,0
0.5,0.025316,0.51451,0
0.5,0.028481,0.51453,0
0.5,0.031646,0.51454,0
0.5,0.03481,0.51455,0
0.5,0.037975,0.51455,0
0.5,0.041139,0.51455,0
0.5,0.044304,0.51455,0
0.5,0.047468,0.51455,0
0.5,0.050633,0.51455,0
0.5,0.053797,0.51455,0
0.5,0.056962,0.51455,0
0.5,0.060127,0.51455,0
0.5,0.063291,0.51455,0
0.5,0.066456,0.51455,0
0.5,0.06962,0.51455,0
0.5,0.072785,0.51455,0
0.5,0.075949,0.51455,0
0.5,0.079114,0.51455,0
0.5,0.082278,0.51455,0
0.5,0.085443,0.51455,0
0.5,0.088608,0.51455,0
0.5,0.091772,0.51455,0
0.5,0.094937,0.51455,0
0.5,0.098101,0.51455,0
0.5,0.10127,0.51455,0
0.5,0.10443,0.51455,0
0.5,0.10759,0.51455,0
0.5,0.11076,0.51455,0
0.5,0.11392,0.51455,0
0.5,0.11709,0.51455,0
0.5,0.12025,0.51455,0
0.5,0.12342,0.51455,0
0.5,0.12658,0.51455,0
0.5,0.12975,0.51455,0
0.5,0.13291,0.51455,0
0.5,0.13608,0.51455,0
0.5,0.13924,0.51455,0
0.5,0.14241,0.51455,0
0.5,0.14557,0.51455,0
0.5,0.14873,0.51455,0
0.5,0.1519,0.51455,0
0.5,0.15506,0.51455,0
0.5,0.15823,0.51455,0
0.5,0.16139,0.51455,0
0.5,0.16456,0.51455,0
0.5,0.16772,0.51455,0
0.5,0.17089,0.51455,0
0.5,0.17405,0.51455,0
0.5,0.17722,0.51455,0
0.5,0.18038,0.51455,0
0.5,0.18354,0.51455,0
0.5,0.18671,0.51455,0
0.5,0.18987,0.51455,0
0.5,0.19304,0.51455,0
0.5,0.1962,0.51455,0
0.5,0.19937,0.51455,0
0.5,0.20253,0.51455,0
0.5,0.2057,0.51455,0
0.5,0.20886,0.51455,0
0.5,0.21203,0.51455,0
0.5,0.21519,0.51455,0
0.5,0.21835,0.51455,0
0.5,0.22152,0.51455,0
0.5,0.22468,0.51455,0
0.5,0.22785,0.51455,0
0.5,0.23101,0.51455,0
0.5,0.23418,0.51455,0
0.5,0.23734,0.51455,0
0.5,0.24051,0.51455,0
0.5,0.24367,0.51455,0
0.5,0.24684,0.51455,0
0.5,0.25,0.51455,0
0.5,0.25316,0.51455,0
0.5,0.25633,0.51455,0
0.5,0.25949,0.51455,0
0.5,0.26266,0.51455,0
0.5,0.26582,0.51455,0
0.5,0.26899,0.51455,0
0.5,0.27215,0.51455,0
0.5,0.27532,0.51455,0
0.5,0.27848,0.51455,0
0.5,0.28165,0.51455,0
0.5,0.28481,0.51455,0
0.5,0.28797,0.51455,0
0.5,0.29114,0.51455,0
0.5,0.2943,0.51455,0
0.5,0.29747,0.51455,0
0.5,0.30063,0.51455,0
0.5,0.3038,0.51455,0
0.5,0.30696,0.51455,0
0.5,0.31013,0.51455,0
0.5,0.31329,0.51455,0
0.5,0.31646,0.51455,0
0.5,0.31962,0.51455,0
0.5,0.32278,0.51455,0
0.5,0.32595,0.51455,0
0.5,0.32911,0.51455,0
0.5,0.33228,0.51455,0
0.5,0.33544,0.51455,0
0.5,0.33861,0.51455,0
0.5,0.34177,0.51455,0
0.5,0.34494,0.51455,0
0.5,0.3481,0.51455,0
0.5,0.35127,0.51455,0
0.5,0.35443,0.51455,0
0.5,0.35759,0.51455,0
0.5,0.36076,0.51455,0
0.5,0.36392,0.51455,0
0.5,0.36709,0.51455,0
0.5,0.37025,0.51455,0
0.5,0.37342,0.51455,0
0.5,0.37658,0.51455,0
0.5,0.37975,0.51456,0
0.5,0.38291,0.51456,0
0.5,0.38608,0.51456,0
0.5,0.38924,0.51456,0
0.5,0.39241,0.51456,0
0.5,0.39557,0.51456,0
0.5,0.39873,0.51456,0
0.5,0.4019,0.51457,0
0.5,0.40506,0.51457,0
0.5,0.40823,0.51458,0
0.5,0.41139,0.51459,0
0.5,0.41456,0.5146,0
0.5,0.41772,0.51461,0
0.5,0.42089,0.51463,0
0.5,0.42405,0.51465,0
0.5,0.42722,0.51467,0
0.5,0.43038,0.51469,0
0.5,0.43354,0.51471,0
0.5,0.43671,0.51474,0
0.5,0.43987,0.51478,0
0.5,0.44304,0.51482,0
0.5,0.4462,0.51487,0
0.5,0.44937,0.51492,0
0.5,0.45253,0.51499,0
0.5,0.4557,0.51508,0
0.5,0.45886,0.51519,0
0.5,0.46203,0.51532,0
0.5,0.46519,0.51548,0
0.5,0.46835,0.51567,0
0.5,0.47041,0.51582,0
0.5,0.50949,0.51554,0
0.5,0.50882,0.51582,0
0.5,0.51266,0.51381,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51806,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51832,0
0.5,0.5,0.51813,0
0.5,0.50316,0.51764,0
0.5,0.50633,0.5168,0


==> Data/TB/shear_TB_0.25l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6892,0.16456,0
0.5,0.68987,0.16413,0
0.5,0.69304,0.16275,0
0.5,0.6962,0.16206,0
0.5,0.69937,0.16208,0
0.5,0.70253,0.16297,0
0.5,0.70505,0.16456,0
0.5,0.68491,0.16772,0
0.5,0.68671,0.16619,0
0.5,0.7057,0.16511,0
0.5,0.70768,0.16772,0
0.5,0.6817,0.17089,0
0.5,0.68354,0.16896,0
0.5,0.70886,0.17072,0
0.5,0.70892,0.17089,0
0.5,0.679,0.17405,0
0.5,0.68038,0.17238,0
0.5,0.7093,0.17405,0
0.5,0.67655,0.17722,0
0.5,0.67722,0.17634,0
0.5,0.70905,0.17722,0
0.5,0.67422,0.18038,0
0.5,0.70886,0.17796,0
0.5,0.70829,0.18038,0
0.5,0.67192,0.18354,0
0.5,0.67405,0.18062,0
0.5,0.7071,0.18354,0
0.5,0.66964,0.18671,0
0.5,0.67089,0.18499,0
0.5,0.7057,0.18632,0
0.5,0.7055,0.18671,0
0.5,0.66741,0.18987,0
0.5,0.66772,0.18943,0
0.5,0.70365,0.18987,0
0.5,0.66518,0.19304,0
0.5,0.70253,0.19156,0
0.5,0.70156,0.19304,0
0.5,0.66296,0.1962,0
0.5,0.66456,0.19393,0
0.5,0.69937,0.19617,0
0.5,0.69934,0.1962,0
0.5,0.66076,0.19937,0
0.5,0.66139,0.19847,0
0.5,0.69711,0.19937,0
0.5,0.65859,0.20253,0
0.5,0.6962,0.20063,0
0.5,0.69485,0.20253,0
0.5,0.6564,0.2057,0
0.5,0.65823,0.20305,0
0.5,0.69304,0.20507,0
0.5,0.6926,0.2057,0
0.5,0.65426,0.20886,0
0.5,0.65506,0.20768,0
0.5,0.69037,0.20886,0
0.5,0.65214,0.21203,0
0.5,0.68987,0.20955,0
0.5,0.68815,0.21203,0
0.5,0.65,0.21519,0
0.5,0.6519,0.21238,0
0.5,0.68671,0.21408,0
0.5,0.68594,0.21519,0
0.5,0.64788,0.21835,0
0.5,0.64873,0.21709,0
0.5,0.68375,0.21835,0
0.5,0.64579,0.22152,0
0.5,0.68354,0.21865,0
0.5,0.6816,0.22152,0
0.5,0.6437,0.22468,0
0.5,0.64557,0.22186,0
0.5,0.68038,0.22329,0
0.5,0.67944,0.22468,0
0.5,0.64163,0.22785,0
0.5,0.64241,0.22668,0
0.5,0.67729,0.22785,0
0.5,0.63959,0.23101,0
0.5,0.67722,0.22795,0
0.5,0.67518,0.23101,0
0.5,0.63752,0.23418,0
0.5,0.63924,0.23155,0
0.5,0.67405,0.23269,0
0.5,0.67307,0.23418,0
0.5,0.63549,0.23734,0
0.5,0.63608,0.23644,0
0.5,0.67097,0.23734,0
0.5,0.63346,0.24051,0
0.5,0.67089,0.23746,0
0.5,0.66891,0.24051,0
0.5,0.63144,0.24367,0
0.5,0.63291,0.24138,0
0.5,0.66772,0.24231,0
0.5,0.66684,0.24367,0
0.5,0.62946,0.24684,0
0.5,0.62975,0.24639,0
0.5,0.66478,0.24684,0
0.5,0.62747,0.25,0
0.5,0.66456,0.24718,0
0.5,0.66276,0.25,0
0.5,0.62549,0.25316,0
0.5,0.62658,0.25143,0
0.5,0.66139,0.25212,0
0.5,0.66073,0.25316,0
0.5,0.62353,0.25633,0
0.5,0.65872,0.25633,0
0.5,0.62155,0.25949,0
0.5,0.62342,0.25651,0
0.5,0.65823,0.25709,0
0.5,0.65673,0.25949,0
0.5,0.6196,0.26266,0
0.5,0.62025,0.26161,0
0.5,0.65506,0.26212,0
0.5,0.65473,0.26266,0
0.5,0.61767,0.26582,0
0.5,0.65277,0.26582,0
0.5,0.61574,0.26899,0
0.5,0.61709,0.26679,0
0.5,0.6519,0.2672,0
0.5,0.6508,0.26899,0
0.5,0.61385,0.27215,0
0.5,0.61392,0.27203,0
0.5,0.64884,0.27215,0
0.5,0.61193,0.27532,0
0.5,0.64873,0.27232,0
0.5,0.64692,0.27532,0
0.5,0.61002,0.27848,0
0.5,0.61076,0.27727,0
0.5,0.64557,0.2775,0
0.5,0.64498,0.27848,0
0.5,0.60813,0.28165,0
0.5,0.64306,0.28165,0
0.5,0.60624,0.28481,0
0.5,0.60759,0.28255,0
0.5,0.64241,0.28272,0
0.5,0.64116,0.28481,0
0.5,0.60438,0.28797,0
0.5,0.60443,0.2879,0
0.5,0.63924,0.28797,0
0.5,0.63924,0.28797,0
0.5,0.60251,0.29114,0
0.5,0.63737,0.29114,0
0.5,0.60066,0.2943,0
0.5,0.60127,0.29328,0
0.5,0.63608,0.29329,0
0.5,0.63548,0.2943,0
0.5,0.59883,0.29747,0
0.5,0.63361,0.29747,0
0.5,0.59699,0.30063,0
0.5,0.5981,0.29873,0
0.5,0.63291,0.29864,0
0.5,0.63175,0.30063,0
0.5,0.59517,0.3038,0
0.5,0.62988,0.3038,0
0.5,0.59332,0.30696,0
0.5,0.59494,0.3042,0
0.5,0.62975,0.30403,0
0.5,0.62806,0.30696,0
0.5,0.59151,0.31013,0
0.5,0.59177,0.30968,0
0.5,0.62658,0.30947,0
0.5,0.6262,0.31013,0
0.5,0.58969,0.31329,0
0.5,0.62438,0.31329,0
0.5,0.58789,0.31646,0
0.5,0.58861,0.31521,0
0.5,0.62342,0.31495,0
0.5,0.62256,0.31646,0
0.5,0.58611,0.31962,0
0.5,0.62075,0.31962,0
0.5,0.58432,0.32278,0
0.5,0.58544,0.32082,0
0.5,0.62025,0.32048,0
0.5,0.61895,0.32278,0
0.5,0.58258,0.32595,0
0.5,0.61714,0.32595,0
0.5,0.5808,0.32911,0
0.5,0.58228,0.32649,0
0.5,0.61709,0.32604,0
0.5,0.61537,0.32911,0
0.5,0.57906,0.33228,0
0.5,0.57911,0.33218,0
0.5,0.61392,0.33166,0
0.5,0.61358,0.33228,0
0.5,0.57728,0.33544,0
0.5,0.61182,0.33544,0
0.5,0.57553,0.33861,0
0.5,0.57595,0.33786,0
0.5,0.61076,0.33733,0
0.5,0.61006,0.33861,0
0.5,0.57378,0.34177,0
0.5,0.60831,0.34177,0
0.5,0.57203,0.34494,0
0.5,0.57278,0.34359,0
0.5,0.60759,0.34305,0
0.5,0.60656,0.34494,0
0.5,0.57031,0.3481,0
0.5,0.60481,0.3481,0
0.5,0.56858,0.35127,0
0.5,0.56962,0.34938,0
0.5,0.60443,0.34877,0
0.5,0.60307,0.35127,0
0.5,0.56688,0.35443,0
0.5,0.60132,0.35443,0
0.5,0.56517,0.35759,0
0.5,0.56646,0.35523,0
0.5,0.60127,0.35453,0
0.5,0.59963,0.35759,0
0.5,0.5635,0.36076,0
0.5,0.5981,0.36039,0
0.5,0.59791,0.36076,0
0.5,0.56179,0.36392,0
0.5,0.56329,0.36115,0
0.5,0.59623,0.36392,0
0.5,0.56013,0.36709,0
0.5,0.59494,0.36631,0
0.5,0.59452,0.36709,0
0.5,0.55842,0.37025,0
0.5,0.56013,0.36709,0
0.5,0.59284,0.37025,0
0.5,0.55676,0.37342,0
0.5,0.55696,0.37304,0
0.5,0.59177,0.3722,0
0.5,0.59112,0.37342,0
0.5,0.55506,0.37658,0
0.5,0.58942,0.37658,0
0.5,0.5534,0.37975,0
0.5,0.5538,0.37901,0
0.5,0.58861,0.37807,0
0.5,0.58772,0.37975,0
0.5,0.55173,0.38291,0
0.5,0.58603,0.38291,0
0.5,0.55006,0.38608,0
0.5,0.55063,0.38502,0
0.5,0.58544,0.384,0
0.5,0.58436,0.38608,0
0.5,0.5484,0.38924,0
0.5,0.58271,0.38924,0
0.5,0.54674,0.39241,0
0.5,0.54747,0.39104,0
0.5,0.58228,0.39007,0
0.5,0.5811,0.39241,0
0.5,0.54509,0.39557,0
0.5,0.57948,0.39557,0
0.5,0.54343,0.39873,0
0.5,0.5443,0.39709,0
0.5,0.57911,0.39629,0
0.5,0.5779,0.39873,0
0.5,0.5418,0.4019,0
0.5,0.5763,0.4019,0
0.5,0.54014,0.40506,0
0.5,0.54114,0.40317,0
0.5,0.57595,0.40259,0
0.5,0.57473,0.40506,0
0.5,0.53851,0.40823,0
0.5,0.57314,0.40823,0
0.5,0.53686,0.41139,0
0.5,0.53797,0.40928,0
0.5,0.57278,0.40892,0
0.5,0.57156,0.41139,0
0.5,0.53524,0.41456,0
0.5,0.56996,0.41456,0
0.5,0.53358,0.41772,0
0.5,0.53481,0.41539,0
0.5,0.56962,0.41522,0
0.5,0.56837,0.41772,0
0.5,0.53195,0.42089,0
0.5,0.56675,0.42089,0
0.5,0.53028,0.42405,0
0.5,0.53165,0.42148,0
0.5,0.56646,0.42145,0
0.5,0.56514,0.42405,0
0.5,0.52865,0.42722,0
0.5,0.56349,0.42722,0
0.5,0.52696,0.43038,0
0.5,0.52848,0.42753,0
0.5,0.56329,0.42759,0
0.5,0.56186,0.43038,0
0.5,0.52533,0.43354,0
0.5,0.5602,0.43354,0
0.5,0.52364,0.43671,0
0.5,0.52532,0.43357,0
0.5,0.56013,0.43368,0
0.5,0.55857,0.43671,0
0.5,0.52198,0.43987,0
0.5,0.52215,0.43956,0
0.5,0.55696,0.43979,0
0.5,0.55692,0.43987,0
0.5,0.52027,0.44304,0
0.5,0.55532,0.44304,0
0.5,0.51855,0.4462,0
0.5,0.51899,0.44543,0
0.5,0.5538,0.44603,0
0.5,0.55371,0.4462,0
0.5,0.51678,0.44937,0
0.5,0.55216,0.44937,0
0.5,0.51497,0.45253,0
0.5,0.51582,0.45107,0
0.5,0.55063,0.45245,0
0.5,0.5506,0.45253,0
0.5,0.5131,0.4557,0
0.5,0.54909,0.4557,0
0.5,0.51112,0.45886,0
0.5,0.51266,0.45642,0
0.5,0.54756,0.45886,0
0.5,0.50905,0.46203,0
0.5,0.50949,0.46138,0
0.5,0.54747,0.45906,0
0.5,0.54608,0.46203,0
0.5,0.50682,0.46519,0
0.5,0.54458,0.46519,0
0.5,0.50434,0.46835,0
0.5,0.50633,0.46586,0
0.5,0.5443,0.46576,0
0.5,0.54309,0.46835,0
0.5,0.50153,0.47152,0
0.5,0.50316,0.46976,0
0.5,0.54157,0.47152,0
0.5,0.49816,0.47468,0
0.5,0.5,0.47307,0
0.5,0.54114,0.47242,0
0.5,0.54006,0.47468,0
0.5,0.49378,0.47785,0
0.5,0.49684,0.47577,0
0.5,0.53851,0.47785,0
0.5,0.48673,0.48101,0
0.5,0.48734,0.48081,0
0.5,0.49051,0.47954,0
0.5,0.49367,0.47791,0
0.5,0.53797,0.47892,0
0.5,0.53694,0.48101,0
0.5,0.47106,0.48418,0
0.5,0.47152,0.48413,0
0.5,0.47468,0.48373,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.48179,0
0.5,0.53534,0.48418,0
0.5,0,0.48712,0
0.5,0.0031646,0.48663,0
0.5,0.0063291,0.48624,0
0.5,0.0094937,0.48594,0
0.5,0.012658,0.48572,0
0.5,0.015823,0.48558,0
0.5,0.018987,0.48549,0
0.5,0.022152,0.48544,0
0.5,0.025316,0.48541,0
0.5,0.028481,0.48539,0
0.5,0.031646,0.48538,0
0.5,0.03481,0.48538,0
0.5,0.037975,0.48538,0
0.5,0.041139,0.48538,0
0.5,0.044304,0.48538,0
0.5,0.047468,0.48538,0
0.5,0.050633,0.48538,0
0.5,0.053797,0.48538,0
0.5,0.056962,0.48538,0
0.5,0.060127,0.48538,0
0.5,0.063291,0.48538,0
0.5,0.066456,0.48538,0
0.5,0.06962,0.48537,0
0.5,0.072785,0.48537,0
0.5,0.075949,0.48537,0
0.5,0.079114,0.48537,0
0.5,0.082278,0.48537,0
0.5,0.085443,0.48537,0
0.5,0.088608,0.48537,0
0.5,0.091772,0.48537,0
0.5,0.094937,0.48537,0
0.5,0.098101,0.48537,0
0.5,0.10127,0.48537,0
0.5,0.10443,0.48537,0
0.5,0.10759,0.48537,0
0.5,0.11076,0.48537,0
0.5,0.11392,0.48537,0
0.5,0.11709,0.48537,0
0.5,0.12025,0.48537,0
0.5,0.12342,0.48537,0
0.5,0.12658,0.48537,0
0.5,0.12975,0.48537,0
0.5,0.13291,0.48537,0
0.5,0.13608,0.48537,0
0.5,0.13924,0.48537,0
0.5,0.14241,0.48537,0
0.5,0.14557,0.48537,0
0.5,0.14873,0.48537,0
0.5,0.1519,0.48537,0
0.5,0.15506,0.48537,0
0.5,0.15823,0.48537,0
0.5,0.16139,0.48537,0
0.5,0.16456,0.48537,0
0.5,0.16772,0.48537,0
0.5,0.17089,0.48537,0
0.5,0.17405,0.48537,0
0.5,0.17722,0.48537,0
0.5,0.18038,0.48537,0
0.5,0.18354,0.48537,0
0.5,0.18671,0.48537,0
0.5,0.18987,0.48537,0
0.5,0.19304,0.48537,0
0.5,0.1962,0.48537,0
0.5,0.19937,0.48537,0
0.5,0.20253,0.48537,0
0.5,0.2057,0.48537,0
0.5,0.20886,0.48537,0
0.5,0.21203,0.48537,0
0.5,0.21519,0.48537,0
0.5,0.21835,0.48537,0
0.5,0.22152,0.48537,0
0.5,0.22468,0.48537,0
0.5,0.22785,0.48537,0
0.5,0.23101,0.48537,0
0.5,0.23418,0.48537,0
0.5,0.23734,0.48537,0
0.5,0.24051,0.48537,0
0.5,0.24367,0.48537,0
0.5,0.24684,0.48537,0
0.5,0.25,0.48537,0
0.5,0.25316,0.48537,0
0.5,0.25633,0.48537,0
0.5,0.25949,0.48537,0
0.5,0.26266,0.48537,0
0.5,0.26582,0.48537,0
0.5,0.26899,0.48537,0
0.5,0.27215,0.48537,0
0.5,0.27532,0.48537,0
0.5,0.27848,0.48537,0
0.5,0.28165,0.48537,0
0.5,0.28481,0.48537,0
0.5,0.28797,0.48537,0
0.5,0.29114,0.48537,0
0.5,0.2943,0.48537,0
0.5,0.29747,0.48537,0
0.5,0.30063,0.48537,0
0.5,0.3038,0.48537,0
0.5,0.30696,0.48537,0
0.5,0.31013,0.48537,0
0.5,0.31329,0.48537,0
0.5,0.31646,0.48537,0
0.5,0.31962,0.48537,0
0.5,0.32278,0.48537,0
0.5,0.32595,0.48537,0
0.5,0.32911,0.48537,0
0.5,0.33228,0.48537,0
0.5,0.33544,0.48537,0
0.5,0.33861,0.48537,0
0.5,0.34177,0.48537,0
0.5,0.34494,0.48537,0
0.5,0.3481,0.48537,0
0.5,0.35127,0.48537,0
0.5,0.35443,0.48537,0
0.5,0.35759,0.48537,0
0.5,0.36076,0.48537,0
0.5,0.36392,0.48537,0
0.5,0.36709,0.48537,0
0.5,0.37025,0.48537,0
0.5,0.37342,0.48537,0
0.5,0.37658,0.48537,0
0.5,0.37975,0.48537,0
0.5,0.38291,0.48537,0
0.5,0.38608,0.48537,0
0.5,0.38924,0.48537,0
0.5,0.39241,0.48537,0
0.5,0.39557,0.48537,0
0.5,0.39873,0.48537,0
0.5,0.4019,0.48538,0
0.5,0.40506,0.48538,0
0.5,0.40823,0.48538,0
0.5,0.41139,0.48538,0
0.5,0.41456,0.48538,0
0.5,0.41772,0.48538,0
0.5,0.42089,0.48538,0
0.5,0.42405,0.48537,0
0.5,0.42722,0.48537,0
0.5,0.43038,0.48536,0
0.5,0.43354,0.48535,0
0.5,0.43671,0.48533,0
0.5,0.43987,0.48531,0
0.5,0.44304,0.48528,0
0.5,0.4462,0.48524,0
0.5,0.44937,0.48519,0
0.5,0.45253,0.48513,0
0.5,0.4557,0.48505,0
0.5,0.45886,0.48495,0
0.5,0.46203,0.48482,0
0.5,0.46519,0.48465,0
0.5,0.46835,0.48442,0
0.5,0.53481,0.48519,0
0.5,0.53369,0.48734,0
0.5,0.53199,0.49051,0
0.5,0.53165,0.49112,0
0.5,0.5302,0.49367,0
0.5,0.52848,0.49653,0
0.5,0.52829,0.49684,0
0.5,0.52622,0.5,0
0.5,0.52532,0.50128,0
0.5,0.52392,0.50316,0
0.5,0.52215,0.50534,0
0.5,0.5213,0.50633,0
0.5,0.51899,0.50875,0
0.5,0.51822,0.50949,0
0.5,0.51582,0.51156,0
0.5,0.51436,0.51266,0
0.5,0.0031646,0.51335,0
0.5,0,0.51292,0
0.5,0.0063291,0.5137,0
0.5,0.0094937,0.51397,0
0.5,0.012658,0.51417,0
0.5,0.015823,0.51431,0
0.5,0.018987,0.51441,0
0.5,0.022152,0.51447,0
0.5,0.025316,0.51451,0
0.5,0.028481,0.51453,0
0.5,0.031646,0.51455,0
0.5,0.03481,0.51455,0
0.5,0.037975,0.51455,0
0.5,0.041139,0.51456,0
0.5,0.044304,0.51456,0
0.5,0.047468,0.51455,0
0.5,0.050633,0.51455,0
0.5,0.053797,0.51455,0
0.5,0.056962,0.51455,0
0.5,0.060127,0.51455,0
0.5,0.063291,0.51455,0
0.5,0.066456,0.51455,0
0.5,0.06962,0.51456,0
0.5,0.072785,0.51456,0
0.5,0.075949,0.51456,0
0.5,0.079114,0.51456,0
0.5,0.082278,0.51456,0
0.5,0.085443,0.51456,0
0.5,0.088608,0.51456,0
0.5,0.091772,0.51456,0
0.5,0.094937,0.51456,0
0.5,0.098101,0.51456,0
0.5,0.10127,0.51456,0
0.5,0.10443,0.51456,0
0.5,0.10759,0.51456,0
0.5,0.11076,0.51456,0
0.5,0.11392,0.51456,0
0.5,0.11709,0.51456,0
0.5,0.12025,0.51456,0
0.5,0.12342,0.51456,0
0.5,0.12658,0.51456,0
0.5,0.12975,0.51456,0
0.5,0.13291,0.51456,0
0.5,0.13608,0.51456,0
0.5,0.13924,0.51456,0
0.5,0.14241,0.51456,0
0.5,0.14557,0.51456,0
0.5,0.14873,0.51456,0
0.5,0.1519,0.51456,0
0.5,0.15506,0.51456,0
0.5,0.15823,0.51456,0
0.5,0.16139,0.51456,0
0.5,0.16456,0.51456,0
0.5,0.16772,0.51456,0
0.5,0.17089,0.51456,0
0.5,0.17405,0.51456,0
0.5,0.17722,0.51456,0
0.5,0.18038,0.51456,0
0.5,0.18354,0.51456,0
0.5,0.18671,0.51456,0
0.5,0.18987,0.51456,0
0.5,0.19304,0.51456,0
0.5,0.1962,0.51456,0
0.5,0.19937,0.51456,0
0.5,0.20253,0.51456,0
0.5,0.2057,0.51456,0
0.5,0.20886,0.51456,0
0.5,0.21203,0.51456,0
0.5,0.21519,0.51456,0
0.5,0.21835,0.51456,0
0.5,0.22152,0.51456,0
0.5,0.22468,0.51456,0
0.5,0.22785,0.51456,0
0.5,0.23101,0.51456,0
0.5,0.23418,0.51456,0
0.5,0.23734,0.51456,0
0.5,0.24051,0.51456,0
0.5,0.24367,0.51456,0
0.5,0.24684,0.51456,0
0.5,0.25,0.51456,0
0.5,0.25316,0.51456,0
0.5,0.25633,0.51456,0
0.5,0.25949,0.51456,0
0.5,0.26266,0.51456,0
0.5,0.26582,0.51456,0
0.5,0.26899,0.51456,0
0.5,0.27215,0.51456,0
0.5,0.27532,0.51456,0
0.5,0.27848,0.51456,0
0.5,0.28165,0.51456,0
0.5,0.28481,0.51456,0
0.5,0.28797,0.51456,0
0.5,0.29114,0.51456,0
0.5,0.2943,0.51456,0
0.5,0.29747,0.51456,0
0.5,0.30063,0.51456,0
0.5,0.3038,0.51456,0
0.5,0.30696,0.51456,0
0.5,0.31013,0.51456,0
0.5,0.31329,0.51456,0
0.5,0.31646,0.51456,0
0.5,0.31962,0.51456,0
0.5,0.32278,0.51456,0
0.5,0.32595,0.51456,0
0.5,0.32911,0.51456,0
0.5,0.33228,0.51456,0
0.5,0.33544,0.51456,0
0.5,0.33861,0.51456,0
0.5,0.34177,0.51456,0
0.5,0.34494,0.51456,0
0.5,0.3481,0.51456,0
0.5,0.35127,0.51456,0
0.5,0.35443,0.51456,0
0.5,0.35759,0.51456,0
0.5,0.36076,0.51456,0
0.5,0.36392,0.51456,0
0.5,0.36709,0.51456,0
0.5,0.37025,0.51456,0
0.5,0.37342,0.51456,0
0.5,0.37658,0.51456,0
0.5,0.37975,0.51456,0
0.5,0.38291,0.51456,0
0.5,0.38608,0.51456,0
0.5,0.38924,0.51456,0
0.5,0.39241,0.51456,0
0.5,0.39557,0.51456,0
0.5,0.39873,0.51457,0
0.5,0.4019,0.51457,0
0.5,0.40506,0.51458,0
0.5,0.40823,0.51459,0
0.5,0.41139,0.5146,0
0.5,0.41456,0.51461,0
0.5,0.41772,0.51462,0
0.5,0.42089,0.51463,0
0.5,0.42405,0.51465,0
0.5,0.42722,0.51467,0
0.5,0.43038,0.51469,0
0.5,0.43354,0.51472,0
0.5,0.43671,0.51475,0
0.5,0.43987,0.51478,0
0.5,0.44304,0.51482,0
0.5,0.4462,0.51487,0
0.5,0.44937,0.51493,0
0.5,0.45253,0.515,0
0.5,0.4557,0.51508,0
0.5,0.45886,0.51519,0
0.5,0.46203,0.51532,0
0.5,0.46519,0.51548,0
0.5,0.46835,0.51567,0
0.5,0.47041,0.51582,0
0.5,0.50949,0.51554,0
0.5,0.50882,0.51582,0
0.5,0.51266,0.51381,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51806,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51832,0
0.5,0.5,0.51813,0
0.5,0.50316,0.51764,0
0.5,0.50633,0.5168,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0.006,-0.259724,0.00276435,0.000779072,0.00153708,19.7605,18.9436,1.65124,0.981644,161604,8,3,3
1,0.0063,-0.272211,0.00298044,0.000857077,0.00153886,8.32626,4.63796,1.16129,0.391169,161604,2,2,2
2,0.0066,-0.284518,0.00322273,0.000938462,0.00154096,8.4097,4.78293,1.10019,0.41368,161604,2,2,2
3,0.0069,-0.296726,0.00347928,0.00102318,0.0015434,8.59311,4.67555,1.04201,0.399442,161604,2,2,2
4,0.0072,-0.30882,0.00375152,0.00111115,0.00154623,8.56637,4.66844,1.10762,0.422664,161604,2,2,2
5,0.0075,-0.320804,0.00403879,0.00120231,0.00154947,8.54372,4.66729,1.0998,0.411747,161604,2,2,2
6,0.0078,-0.332666,0.00434202,0.00129657,0.00155318,8.43029,4.59119,1.17889,0.417747,161604,2,2,2
7,0.0081,-0.344388,0.00466276,0.00139386,0.0015574,8.476,4.82757,1.10731,0.429545,161604,2,2,2
8,0.0084,-0.355971,0.00500051,0.00149398,0.00156227,8.60959,4.62807,1.06239,0.428164,161604,2,2,2
9,0.0087,-0.367075,0.00538466,0.00159643,0.00156823,12.8624,7.35498,1.66578,0.578316,161604,3,3,3
10,0.009,-0.378227,0.00576246,0.00170157,0.00157487,12.7267,6.93352,1.65015,0.585404,161604,3,3,3
11,0.0093,-0.389165,0.0061603,0.00180899,0.00158253,12.8928,6.88689,1.6565,0.586304,161604,3,3,3
12,0.0096,-0.399668,0.00658752,0.0019179,0.0015919,16.9831,9.51486,2.17093,0.717353,161604,4,4,4
13,0.0099,-0.409761,0.00704173,0.00202779,0.00160337,20.9376,11.4792,2.90884,0.93834,161604,5,5,5
14,0.0102,-0.419109,0.00754082,0.00213684,0.00161856,29.503,16.897,3.87384,0.983189,161604,7,7,7
15,0.0105,-0.42645,0.00816269,0.00223811,0.00164396,55.1179,30.1585,7.6682,1.51514,161604,13,13,13
16,0.0108,-0.328551,0.0595775,0.00177388,0.00220216,1828.4,1121.94,234.267,25.3562,161604,481,451,451
17,0.0111,-0.316228,0.0718525,0.00175478,0.00231621,650.352,365.977,84.4613,7.0855,161604,168,166,166
18,0.0114,-0.306081,0.0831305,0.00174437,0.0024181,538.575,330.468,70.6559,7.2067,161604,138,138,138
19,0.0117,-0.296889,0.0938418,0.0017365,0.00251461,515.284,309.198,67.035,6.58086,161604,134,131,131
20,0.012,-0.288236,0.104203,0.0017291,0.0026082,542.688,307.184,70.7341,6.0052,161604,140,139,139


==> Data/TB/shear_TB_0.25l0_AT-2_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47175,0.49051,0
0.5,0.47468,0.49037,0
0.5,0.47785,0.49018,0
0.5,0.48101,0.48994,0
0.5,0.48418,0.48965,0
0.5,0.48734,0.48927,0
0.5,0.49051,0.48885,0
0.5,0.49367,0.48846,0
0.5,0.49684,0.48825,0
0.5,0.5,0.48848,0
0.5,0.50316,0.48937,0
0.5,0.50524,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49115,0
0.5,0.26899,0.49115,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49114,0
0.5,0.31013,0.49114,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49113,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49112,0
0.5,0.35127,0.49112,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.49111,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.4911,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49109,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49108,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49107,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49106,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49105,0
0.5,0.41139,0.49104,0
0.5,0.41456,0.49103,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49102,0
0.5,0.42405,0.49101,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49098,0
0.5,0.43354,0.49097,0
0.5,0.43671,0.49096,0
0.5,0.43987,0.49094,0
0.5,0.44304,0.49092,0
0.5,0.4462,0.4909,0
0.5,0.44937,0.49087,0
0.5,0.45253,0.49085,0
0.5,0.4557,0.49081,0
0.5,0.45886,0.49077,0
0.5,0.46203,0.49073,0
0.5,0.46519,0.49067,0
0.5,0.46835,0.4906,0
0.5,0.47152,0.49051,0
0.5,0.50633,0.49124,0
0.5,0.50883,0.49367,0
0.5,0.50949,0.49498,0
0.5,0.51043,0.49684,0
0.5,0.51052,0.5,0
0.5,0.50949,0.50225,0
0.5,0.50913,0.50316,0
0.5,0.50633,0.50608,0
0.5,0.50606,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50885,0
0.5,0.26899,0.50885,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50886,0
0.5,0.31013,0.50886,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50887,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50888,0
0.5,0.35127,0.50888,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.50889,0
0.5,0.36392,0.50889,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.5089,0
0.5,0.37342,0.5089,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50891,0
0.5,0.38291,0.50891,0
0.5,0.38608,0.50892,0
0.5,0.38924,0.50892,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50893,0
0.5,0.39873,0.50894,0
0.5,0.4019,0.50894,0
0.5,0.40506,0.50895,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50897,0
0.5,0.41772,0.50898,0
0.5,0.42089,0.50899,0
0.5,0.42405,0.509,0
0.5,0.42722,0.50901,0
0.5,0.43038,0.50903,0
0.5,0.43354,0.50904,0
0.5,0.43671,0.50906,0
0.5,0.43987,0.50908,0
0.5,0.44304,0.50909,0
0.5,0.4462,0.50912,0
0.5,0.44937,0.50914,0
0.5,0.45253,0.50917,0
0.5,0.4557,0.5092,0
0.5,0.45886,0.50924,0
0.5,0.46203,0.50928,0
0.5,0.46519,0.50933,0
0.5,0.46835,0.50939,0
0.5,0.47152,0.50946,0
0.5,0.47281,0.50949,0
0.5,0.5,0.50942,0
0.5,0.4996,0.50949,0
0.5,0.50316,0.50822,0
0.5,0.47468,0.50956,0
0.5,0.47785,0.50969,0
0.5,0.48101,0.50984,0
0.5,0.48418,0.51001,0
0.5,0.48734,0.51019,0
0.5,0.49051,0.51034,0
0.5,0.49367,0.51037,0
0.5,0.49684,0.51014,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47103,0.49051,0
0.5,0.47152,0.49049,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49014,0
0.5,0.48101,0.48988,0
0.5,0.48418,0.48956,0
0.5,0.48734,0.48916,0
0.5,0.49051,0.48869,0
0.5,0.49367,0.48821,0
0.5,0.49684,0.48789,0
0.5,0.5,0.48792,0
0.5,0.50316,0.48851,0
0.5,0.50633,0.4899,0
0.5,0.50729,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49115,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49114,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49113,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49112,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49108,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49107,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49104,0
0.5,0.41456,0.49103,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.491,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49098,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49095,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49087,0
0.5,0.45253,0.49084,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.50949,0.4924,0
0.5,0.51068,0.49367,0
0.5,0.51214,0.49684,0
0.5,0.51211,0.5,0
0.5,0.51056,0.50316,0
0.5,0.50949,0.50422,0
0.5,0.5072,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50885,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50886,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50888,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.50889,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.5089,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50891,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50892,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50894,0
0.5,0.4019,0.50895,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50898,0
0.5,0.41772,0.50899,0
0.5,0.42089,0.509,0
0.5,0.42405,0.50901,0
0.5,0.42722,0.50902,0
0.5,0.43038,0.50904,0
0.5,0.43354,0.50905,0
0.5,0.43671,0.50907,0
0.5,0.43987,0.50909,0
0.5,0.44304,0.50911,0
0.5,0.4462,0.50913,0
0.5,0.44937,0.50915,0
0.5,0.45253,0.50918,0
0.5,0.4557,0.50922,0
0.5,0.45886,0.50926,0
0.5,0.46203,0.5093,0
0.5,0.46519,0.50935,0
0.5,0.46835,0.50942,0
0.5,0.47152,0.50949,0
0.5,0.47168,0.50949,0
0.5,0.50316,0.50866,0
0.5,0.50066,0.50949,0
0.5,0.50633,0.50691,0
0.5,0.47468,0.5096,0
0.5,0.47785,0.50974,0
0.5,0.48101,0.5099,0
0.5,0.48418,0.51009,0
0.5,0.48734,0.51028,0
0.5,0.49051,0.51046,0
0.5,0.49367,0.51053,0
0.5,0.49684,0.51035,0
0.5,0.5,0.50973,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47069,0.49051,0
0.5,0.47152,0.49047,0
0.5,0.47468,0.49032,0
0.5,0.47785,0.49011,0
0.5,0.48101,0.48985,0
0.5,0.48418,0.48951,0
0.5,0.48734,0.48909,0
0.5,0.49051,0.48857,0
0.5,0.49367,0.48801,0
0.5,0.49684,0.48754,0
0.5,0.5,0.48736,0
0.5,0.50316,0.48762,0
0.5,0.50633,0.48849,0
0.5,0.50949,0.49012,0
0.5,0.51008,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.491,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49075,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49057,0
0.5,0.51266,0.49299,0
0.5,0.51327,0.49367,0
0.5,0.51461,0.49684,0
0.5,0.5144,0.5,0
0.5,0.51266,0.50287,0
0.5,0.51249,0.50316,0
0.5,0.50949,0.50575,0
0.5,0.50874,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50895,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50898,0
0.5,0.41772,0.50899,0
0.5,0.42089,0.509,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50904,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50907,0
0.5,0.43987,0.50909,0
0.5,0.44304,0.50911,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50923,0
0.5,0.45886,0.50927,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50937,0
0.5,0.46835,0.50944,0
0.5,0.4708,0.50949,0
0.5,0.50316,0.50913,0
0.5,0.50186,0.50949,0
0.5,0.50633,0.50774,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50978,0
0.5,0.48101,0.50995,0
0.5,0.48418,0.51015,0
0.5,0.48734,0.51036,0
0.5,0.49051,0.51056,0
0.5,0.49367,0.51067,0
0.5,0.49684,0.51056,0
0.5,0.5,0.51006,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49655,0.48734,0
0.5,0.49684,0.48728,0
0.5,0.5,0.4868,0
0.5,0.50316,0.48668,0
0.5,0.50633,0.48703,0
0.5,0.50751,0.48734,0
0.5,0.47069,0.49051,0
0.5,0.47152,0.49047,0
0.5,0.47468,0.49032,0
0.5,0.47785,0.49011,0
0.5,0.48101,0.48985,0
0.5,0.48418,0.48951,0
0.5,0.48734,0.48907,0
0.5,0.49051,0.48852,0
0.5,0.49367,0.48788,0
0.5,0.50949,0.48789,0
0.5,0.51266,0.48937,0
0.5,0.51439,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49092,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49088,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49075,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49057,0
0.5,0.51582,0.49193,0
0.5,0.51731,0.49367,0
0.5,0.51837,0.49684,0
0.5,0.51789,0.5,0
0.5,0.51582,0.5029,0
0.5,0.51563,0.50316,0
0.5,0.51266,0.50544,0
0.5,0.51129,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50915,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50933,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50945,0
0.5,0.47032,0.50949,0
0.5,0.50633,0.50863,0
0.5,0.5036,0.50949,0
0.5,0.50949,0.50725,0
0.5,0.47152,0.50953,0
0.5,0.47468,0.50966,0
0.5,0.47785,0.50981,0
0.5,0.48101,0.50998,0
0.5,0.48418,0.51018,0
0.5,0.48734,0.51041,0
0.5,0.49051,0.51063,0
0.5,0.49367,0.51077,0
0.5,0.49684,0.51073,0
0.5,0.5,0.51037,0
0.5,0.50316,0.50964,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49612,0.48734,0
0.5,0.49684,0.48716,0
0.5,0.5,0.48647,0
0.5,0.50316,0.48595,0
0.5,0.50633,0.48561,0
0.5,0.50949,0.48555,0
0.5,0.51266,0.48587,0
0.5,0.51582,0.48664,0
0.5,0.5176,0.48734,0
0.5,0.47069,0.49051,0
0.5,0.47152,0.49047,0
0.5,0.47468,0.49032,0
0.5,0.47785,0.49011,0
0.5,0.48101,0.48985,0
0.5,0.48418,0.48951,0
0.5,0.48734,0.48907,0
0.5,0.49051,0.48852,0
0.5,0.49367,0.48787,0
0.5,0.51899,0.48799,0
0.5,0.52215,0.49015,0
0.5,0.52258,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49092,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49088,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49075,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49057,0
0.5,0.52482,0.49367,0
0.5,0.52532,0.4967,0
0.5,0.52534,0.49684,0
0.5,0.52532,0.49691,0
0.5,0.52433,0.5,0
0.5,0.52215,0.50243,0
0.5,0.52145,0.50316,0
0.5,0.51899,0.5048,0
0.5,0.51616,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50915,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50933,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50945,0
0.5,0.47032,0.50949,0
0.5,0.50949,0.50877,0
0.5,0.50641,0.50949,0
0.5,0.51266,0.50777,0
0.5,0.51582,0.50648,0
0.5,0.47152,0.50953,0
0.5,0.47468,0.50966,0
0.5,0.47785,0.50981,0
0.5,0.48101,0.50998,0
0.5,0.48418,0.51019,0
0.5,0.48734,0.51041,0
0.5,0.49051,0.51064,0
0.5,0.49367,0.51081,0
0.5,0.49684,0.51083,0
0.5,0.5,0.51062,0
0.5,0.50316,0.51017,0
0.5,0.50633,0.50952,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6062,0.36709,0
0.5,0.60759,0.3658,0
0.5,0.61076,0.36429,0
0.5,0.61392,0.36419,0
0.5,0.61709,0.3658,0
0.5,0.61824,0.36709,0
0.5,0.60361,0.37025,0
0.5,0.60443,0.36912,0
0.5,0.61947,0.37025,0
0.5,0.60171,0.37342,0
0.5,0.61946,0.37342,0
0.5,0.59992,0.37658,0
0.5,0.60127,0.37426,0
0.5,0.61868,0.37658,0
0.5,0.59833,0.37975,0
0.5,0.61725,0.37975,0
0.5,0.59657,0.38291,0
0.5,0.5981,0.38021,0
0.5,0.61709,0.38007,0
0.5,0.61588,0.38291,0
0.5,0.59504,0.38608,0
0.5,0.61428,0.38608,0
0.5,0.59329,0.38924,0
0.5,0.59494,0.38628,0
0.5,0.61392,0.38676,0
0.5,0.61285,0.38924,0
0.5,0.59178,0.39241,0
0.5,0.61129,0.39241,0
0.5,0.59004,0.39557,0
0.5,0.59177,0.39243,0
0.5,0.61076,0.39344,0
0.5,0.60984,0.39557,0
0.5,0.58854,0.39873,0
0.5,0.58861,0.3986,0
0.5,0.60832,0.39873,0
0.5,0.5868,0.4019,0
0.5,0.60759,0.40013,0
0.5,0.60683,0.4019,0
0.5,0.58528,0.40506,0
0.5,0.58544,0.40476,0
0.5,0.60533,0.40506,0
0.5,0.58356,0.40823,0
0.5,0.60443,0.40681,0
0.5,0.60381,0.40823,0
0.5,0.58203,0.41139,0
0.5,0.58228,0.41094,0
0.5,0.60235,0.41139,0
0.5,0.58034,0.41456,0
0.5,0.60127,0.41352,0
0.5,0.60082,0.41456,0
0.5,0.57881,0.41772,0
0.5,0.57911,0.41716,0
0.5,0.5994,0.41772,0
0.5,0.57712,0.42089,0
0.5,0.5981,0.42027,0
0.5,0.59784,0.42089,0
0.5,0.57556,0.42405,0
0.5,0.57595,0.42335,0
0.5,0.59645,0.42405,0
0.5,0.57387,0.42722,0
0.5,0.59494,0.42704,0
0.5,0.59486,0.42722,0
0.5,0.57227,0.43038,0
0.5,0.57278,0.42947,0
0.5,0.59352,0.43038,0
0.5,0.57058,0.43354,0
0.5,0.59196,0.43354,0
0.5,0.56893,0.43671,0
0.5,0.56962,0.43552,0
0.5,0.59177,0.43394,0
0.5,0.59063,0.43671,0
0.5,0.56722,0.43987,0
0.5,0.58914,0.43987,0
0.5,0.56543,0.44304,0
0.5,0.56646,0.44136,0
0.5,0.58861,0.44098,0
0.5,0.58776,0.44304,0
0.5,0.56361,0.4462,0
0.5,0.58634,0.4462,0
0.5,0.5615,0.44937,0
0.5,0.56329,0.44674,0
0.5,0.58544,0.44807,0
0.5,0.58491,0.44937,0
0.5,0.5594,0.45253,0
0.5,0.56013,0.45153,0
0.5,0.58352,0.45253,0
0.5,0.5572,0.4557,0
0.5,0.58228,0.45501,0
0.5,0.58198,0.4557,0
0.5,0.55468,0.45886,0
0.5,0.55696,0.45603,0
0.5,0.58054,0.45886,0
0.5,0.55196,0.46203,0
0.5,0.5538,0.45999,0
0.5,0.57911,0.46156,0
0.5,0.57889,0.46203,0
0.5,0.54888,0.46519,0
0.5,0.55063,0.46346,0
0.5,0.57745,0.46519,0
0.5,0.54542,0.46835,0
0.5,0.54747,0.46653,0
0.5,0.57595,0.46805,0
0.5,0.5758,0.46835,0
0.5,0.54157,0.47152,0
0.5,0.5443,0.4693,0
0.5,0.5742,0.47152,0
0.5,0.53684,0.47468,0
0.5,0.53797,0.47399,0
0.5,0.54114,0.47183,0
0.5,0.57278,0.4739,0
0.5,0.57234,0.47468,0
0.5,0.53084,0.47785,0
0.5,0.53165,0.47747,0
0.5,0.53481,0.47581,0
0.5,0.57033,0.47785,0
0.5,0.52284,0.48101,0
0.5,0.52532,0.48009,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47886,0
0.5,0.56813,0.48101,0
0.5,0.51111,0.48418,0
0.5,0.51266,0.48382,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48216,0
0.5,0.52215,0.48124,0
0.5,0.56646,0.48303,0
0.5,0.56549,0.48418,0
0.5,0.49612,0.48734,0
0.5,0.49684,0.48716,0
0.5,0.5,0.48643,0
0.5,0.50316,0.48574,0
0.5,0.50633,0.4851,0
0.5,0.50949,0.4845,0
0.5,0.56329,0.48637,0
0.5,0.56227,0.48734,0
0.5,0.47069,0.49051,0
0.5,0.47152,0.49047,0
0.5,0.47468,0.49032,0
0.5,0.47785,0.49011,0
0.5,0.48101,0.48985,0
0.5,0.48418,0.48951,0
0.5,0.48734,0.48907,0
0.5,0.49051,0.48852,0
0.5,0.49367,0.48787,0
0.5,0.56013,0.48912,0
0.5,0.55835,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49092,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49088,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49075,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49057,0
0.5,0.5538,0.49355,0
0.5,0.5536,0.49367,0
0.5,0.55696,0.49149,0
0.5,0.55063,0.49543,0
0.5,0.54793,0.49684,0
0.5,0.54114,0.49999,0
0.5,0.54111,0.5,0
0.5,0.5443,0.49863,0
0.5,0.54747,0.49707,0
0.5,0.53481,0.50252,0
0.5,0.53293,0.50316,0
0.5,0.53797,0.50133,0
0.5,0.52532,0.50567,0
0.5,0.52292,0.50633,0
0.5,0.52848,0.50471,0
0.5,0.53165,0.50364,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50915,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50933,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50945,0
0.5,0.47032,0.50949,0
0.5,0.50949,0.50944,0
0.5,0.50916,0.50949,0
0.5,0.51266,0.50888,0
0.5,0.51582,0.5082,0
0.5,0.51899,0.50743,0
0.5,0.52215,0.50656,0
0.5,0.47152,0.50953,0
0.5,0.47468,0.50966,0
0.5,0.47785,0.50981,0
0.5,0.48101,0.50998,0
0.5,0.48418,0.51019,0
0.5,0.48734,0.51041,0
0.5,0.49051,0.51064,0
0.5,0.49367,0.51081,0
0.5,0.49684,0.51085,0
0.5,0.5,0.5107,0
0.5,0.50316,0.5104,0
0.5,0.50633,0.50997,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6239,0.33544,0
0.5,0.62658,0.3341,0
0.5,0.62975,0.334,0
0.5,0.63261,0.33544,0
0.5,0.62046,0.33861,0
0.5,0.62342,0.33568,0
0.5,0.63291,0.33567,0
0.5,0.63488,0.33861,0
0.5,0.6182,0.34177,0
0.5,0.62025,0.33887,0
0.5,0.63534,0.34177,0
0.5,0.61633,0.34494,0
0.5,0.61709,0.3437,0
0.5,0.63485,0.34494,0
0.5,0.61451,0.3481,0
0.5,0.63365,0.3481,0
0.5,0.61268,0.35127,0
0.5,0.61392,0.34918,0
0.5,0.63291,0.34953,0
0.5,0.63216,0.35127,0
0.5,0.61102,0.35443,0
0.5,0.63051,0.35443,0
0.5,0.60923,0.35759,0
0.5,0.61076,0.35495,0
0.5,0.62975,0.35578,0
0.5,0.62886,0.35759,0
0.5,0.60768,0.36076,0
0.5,0.62719,0.36076,0
0.5,0.60592,0.36392,0
0.5,0.60759,0.36094,0
0.5,0.62658,0.36188,0
0.5,0.62564,0.36392,0
0.5,0.60442,0.36709,0
0.5,0.60443,0.36706,0
0.5,0.62404,0.36709,0
0.5,0.60269,0.37025,0
0.5,0.62342,0.36826,0
0.5,0.62252,0.37025,0
0.5,0.60118,0.37342,0
0.5,0.60127,0.37326,0
0.5,0.62094,0.37342,0
0.5,0.59946,0.37658,0
0.5,0.62025,0.37471,0
0.5,0.61941,0.37658,0
0.5,0.59794,0.37975,0
0.5,0.5981,0.37946,0
0.5,0.61783,0.37975,0
0.5,0.59622,0.38291,0
0.5,0.61709,0.38114,0
0.5,0.61629,0.38291,0
0.5,0.59469,0.38608,0
0.5,0.59494,0.38564,0
0.5,0.61474,0.38608,0
0.5,0.59301,0.38924,0
0.5,0.61392,0.38765,0
0.5,0.61321,0.38924,0
0.5,0.59147,0.39241,0
0.5,0.59177,0.39186,0
0.5,0.6117,0.39241,0
0.5,0.5898,0.39557,0
0.5,0.61076,0.39421,0
0.5,0.61015,0.39557,0
0.5,0.58826,0.39873,0
0.5,0.58861,0.3981,0
0.5,0.60867,0.39873,0
0.5,0.58658,0.4019,0
0.5,0.60759,0.40079,0
0.5,0.6071,0.4019,0
0.5,0.58503,0.40506,0
0.5,0.58544,0.40431,0
0.5,0.60563,0.40506,0
0.5,0.58337,0.40823,0
0.5,0.60443,0.40737,0
0.5,0.60405,0.40823,0
0.5,0.58181,0.41139,0
0.5,0.58228,0.41054,0
0.5,0.60261,0.41139,0
0.5,0.58017,0.41456,0
0.5,0.60127,0.41401,0
0.5,0.60102,0.41456,0
0.5,0.57861,0.41772,0
0.5,0.57911,0.4168,0
0.5,0.59962,0.41772,0
0.5,0.57696,0.42089,0
0.5,0.5981,0.42069,0
0.5,0.59802,0.42089,0
0.5,0.57538,0.42405,0
0.5,0.57595,0.42302,0
0.5,0.59665,0.42405,0
0.5,0.57372,0.42722,0
0.5,0.59505,0.42722,0
0.5,0.57211,0.43038,0
0.5,0.57278,0.42918,0
0.5,0.59494,0.42745,0
0.5,0.5937,0.43038,0
0.5,0.57046,0.43354,0
0.5,0.59216,0.43354,0
0.5,0.5688,0.43671,0
0.5,0.56962,0.43527,0
0.5,0.59177,0.43434,0
0.5,0.59078,0.43671,0
0.5,0.56712,0.43987,0
0.5,0.58932,0.43987,0
0.5,0.56534,0.44304,0
0.5,0.56646,0.44118,0
0.5,0.58861,0.44134,0
0.5,0.58791,0.44304,0
0.5,0.56355,0.4462,0
0.5,0.58651,0.4462,0
0.5,0.56143,0.44937,0
0.5,0.56329,0.44663,0
0.5,0.58544,0.4484,0
0.5,0.58504,0.44937,0
0.5,0.55932,0.45253,0
0.5,0.56013,0.45142,0
0.5,0.58367,0.45253,0
0.5,0.55715,0.4557,0
0.5,0.58228,0.45529,0
0.5,0.58209,0.4557,0
0.5,0.55465,0.45886,0
0.5,0.55696,0.45597,0
0.5,0.58065,0.45886,0
0.5,0.55195,0.46203,0
0.5,0.5538,0.45998,0
0.5,0.57911,0.46172,0
0.5,0.57896,0.46203,0
0.5,0.54888,0.46519,0
0.5,0.55063,0.46346,0
0.5,0.5775,0.46519,0
0.5,0.54542,0.46835,0
0.5,0.54747,0.46653,0
0.5,0.57595,0.4681,0
0.5,0.57582,0.46835,0
0.5,0.54156,0.47152,0
0.5,0.5443,0.46929,0
0.5,0.57423,0.47152,0
0.5,0.53684,0.47468,0
0.5,0.53797,0.47399,0
0.5,0.54114,0.47183,0
0.5,0.57278,0.47393,0
0.5,0.57235,0.47468,0
0.5,0.53084,0.47785,0
0.5,0.53165,0.47747,0
0.5,0.53481,0.47581,0
0.5,0.57033,0.47785,0
0.5,0.52284,0.48101,0
0.5,0.52532,0.48009,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47886,0
0.5,0.56813,0.48101,0
0.5,0.51111,0.48418,0
0.5,0.51266,0.48382,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48216,0
0.5,0.52215,0.48124,0
0.5,0.56646,0.48303,0
0.5,0.56549,0.48418,0
0.5,0.49612,0.48734,0
0.5,0.49684,0.48716,0
0.5,0.5,0.48643,0
0.5,0.50316,0.48574,0
0.5,0.50633,0.4851,0
0.5,0.50949,0.4845,0
0.5,0.56329,0.48637,0
0.5,0.56227,0.48734,0
0.5,0.47069,0.49051,0
0.5,0.47152,0.49047,0
0.5,0.47468,0.49032,0
0.5,0.47785,0.49011,0
0.5,0.48101,0.48985,0
0.5,0.48418,0.48951,0
0.5,0.48734,0.48907,0
0.5,0.49051,0.48852,0
0.5,0.49367,0.48787,0
0.5,0.56013,0.48912,0
0.5,0.55835,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49106,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49092,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49088,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49075,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49057,0
0.5,0.5538,0.49355,0
0.5,0.5536,0.49367,0
0.5,0.55696,0.49149,0
0.5,0.55063,0.49543,0
0.5,0.54793,0.49684,0
0.5,0.54114,0.49999,0
0.5,0.54111,0.5,0
0.5,0.5443,0.49863,0
0.5,0.54747,0.49707,0
0.5,0.53481,0.50252,0
0.5,0.53293,0.50316,0
0.5,0.53797,0.50133,0
0.5,0.52532,0.50567,0
0.5,0.52292,0.50633,0
0.5,0.52848,0.50471,0
0.5,0.53165,0.50364,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50915,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50933,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50945,0
0.5,0.47032,0.50949,0
0.5,0.50949,0.50944,0
0.5,0.50916,0.50949,0
0.5,0.51266,0.50888,0
0.5,0.51582,0.5082,0
0.5,0.51899,0.50743,0
0.5,0.52215,0.50656,0
0.5,0.47152,0.50953,0
0.5,0.47468,0.50966,0
0.5,0.47785,0.50981,0
0.5,0.48101,0.50998,0
0.5,0.48418,0.51019,0
0.5,0.48734,0.51041,0
0.5,0.49051,0.51064,0
0.5,0.49367,0.51081,0
0.5,0.49684,0.51085,0
0.5,0.5,0.5107,0
0.5,0.50316,0.5104,0
0.5,0.50633,0.50997,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63764,0.31013,0
0.5,0.63924,0.30885,0
0.5,0.64241,0.3077,0
0.5,0.64557,0.30796,0
0.5,0.64868,0.31013,0
0.5,0.63467,0.31329,0
0.5,0.63608,0.31157,0
0.5,0.64873,0.3102,0
0.5,0.65023,0.31329,0
0.5,0.6326,0.31646,0
0.5,0.63291,0.31598,0
0.5,0.65035,0.31646,0
0.5,0.6306,0.31962,0
0.5,0.64954,0.31962,0
0.5,0.62868,0.32278,0
0.5,0.62975,0.3211,0
0.5,0.64873,0.32134,0
0.5,0.64817,0.32278,0
0.5,0.62683,0.32595,0
0.5,0.64656,0.32595,0
0.5,0.62489,0.32911,0
0.5,0.62658,0.32638,0
0.5,0.64557,0.32763,0
0.5,0.64481,0.32911,0
0.5,0.6232,0.33228,0
0.5,0.62342,0.33191,0
0.5,0.64301,0.33228,0
0.5,0.62137,0.33544,0
0.5,0.64241,0.33329,0
0.5,0.64127,0.33544,0
0.5,0.61968,0.33861,0
0.5,0.62025,0.33765,0
0.5,0.63945,0.33861,0
0.5,0.61791,0.34177,0
0.5,0.63924,0.33898,0
0.5,0.6379,0.34177,0
0.5,0.61611,0.34494,0
0.5,0.61709,0.34331,0
0.5,0.63614,0.34494,0
0.5,0.61428,0.3481,0
0.5,0.63608,0.34506,0
0.5,0.63462,0.3481,0
0.5,0.61237,0.35127,0
0.5,0.61392,0.34872,0
0.5,0.63291,0.35109,0
0.5,0.63282,0.35127,0
0.5,0.61075,0.35443,0
0.5,0.61076,0.35442,0
0.5,0.63116,0.35443,0
0.5,0.60895,0.35759,0
0.5,0.62975,0.35674,0
0.5,0.62928,0.35759,0
0.5,0.60739,0.36076,0
0.5,0.60759,0.3604,0
0.5,0.62758,0.36076,0
0.5,0.60569,0.36392,0
0.5,0.62658,0.36253,0
0.5,0.62592,0.36392,0
0.5,0.60415,0.36709,0
0.5,0.60443,0.36658,0
0.5,0.62433,0.36709,0
0.5,0.60248,0.37025,0
0.5,0.62342,0.36879,0
0.5,0.62275,0.37025,0
0.5,0.60095,0.37342,0
0.5,0.60127,0.37283,0
0.5,0.62121,0.37342,0
0.5,0.59927,0.37658,0
0.5,0.62025,0.37519,0
0.5,0.61962,0.37658,0
0.5,0.59773,0.37975,0
0.5,0.5981,0.37906,0
0.5,0.61809,0.37975,0
0.5,0.59606,0.38291,0
0.5,0.61709,0.38161,0
0.5,0.6165,0.38291,0
0.5,0.5945,0.38608,0
0.5,0.59494,0.38529,0
0.5,0.61498,0.38608,0
0.5,0.59285,0.38924,0
0.5,0.61392,0.38809,0
0.5,0.6134,0.38924,0
0.5,0.5913,0.39241,0
0.5,0.59177,0.39154,0
0.5,0.61191,0.39241,0
0.5,0.58965,0.39557,0
0.5,0.61076,0.39461,0
0.5,0.61033,0.39557,0
0.5,0.5881,0.39873,0
0.5,0.58861,0.3978,0
0.5,0.60886,0.39873,0
0.5,0.58645,0.4019,0
0.5,0.60759,0.40115,0
0.5,0.60726,0.4019,0
0.5,0.58488,0.40506,0
0.5,0.58544,0.40404,0
0.5,0.60581,0.40506,0
0.5,0.58325,0.40823,0
0.5,0.60443,0.40771,0
0.5,0.6042,0.40823,0
0.5,0.58167,0.41139,0
0.5,0.58228,0.41029,0
0.5,0.60278,0.41139,0
0.5,0.58005,0.41456,0
0.5,0.60127,0.41432,0
0.5,0.60116,0.41456,0
0.5,0.57848,0.41772,0
0.5,0.57911,0.41655,0
0.5,0.59977,0.41772,0
0.5,0.57685,0.42089,0
0.5,0.59816,0.42089,0
0.5,0.57525,0.42405,0
0.5,0.57595,0.42279,0
0.5,0.5981,0.421,0
0.5,0.59679,0.42405,0
0.5,0.57362,0.42722,0
0.5,0.59521,0.42722,0
0.5,0.572,0.43038,0
0.5,0.57278,0.42897,0
0.5,0.59494,0.42777,0
0.5,0.59383,0.43038,0
0.5,0.57037,0.43354,0
0.5,0.59231,0.43354,0
0.5,0.5687,0.43671,0
0.5,0.56962,0.43509,0
0.5,0.59177,0.43463,0
0.5,0.5909,0.43671,0
0.5,0.56704,0.43987,0
0.5,0.58945,0.43987,0
0.5,0.56526,0.44304,0
0.5,0.56646,0.44104,0
0.5,0.58861,0.44162,0
0.5,0.58802,0.44304,0
0.5,0.56349,0.4462,0
0.5,0.58664,0.4462,0
0.5,0.56137,0.44937,0
0.5,0.56329,0.44654,0
0.5,0.58544,0.44866,0
0.5,0.58515,0.44937,0
0.5,0.55926,0.45253,0
0.5,0.56013,0.45132,0
0.5,0.58379,0.45253,0
0.5,0.55711,0.4557,0
0.5,0.58228,0.4555,0
0.5,0.58219,0.4557,0
0.5,0.55462,0.45886,0
0.5,0.55696,0.45591,0
0.5,0.58074,0.45886,0
0.5,0.55194,0.46203,0
0.5,0.5538,0.45997,0
0.5,0.57911,0.46188,0
0.5,0.57904,0.46203,0
0.5,0.54888,0.46519,0
0.5,0.55063,0.46345,0
0.5,0.57757,0.46519,0
0.5,0.54542,0.46835,0
0.5,0.54747,0.46652,0
0.5,0.57595,0.46818,0
0.5,0.57586,0.46835,0
0.5,0.54156,0.47152,0
0.5,0.5443,0.46929,0
0.5,0.57426,0.47152,0
0.5,0.53684,0.47468,0
0.5,0.53797,0.47399,0
0.5,0.54114,0.47182,0
0.5,0.57278,0.47395,0
0.5,0.57235,0.47468,0
0.5,0.53084,0.47785,0
0.5,0.53165,0.47747,0
0.5,0.53481,0.47581,0
0.5,0.57033,0.47785,0
0.5,0.52284,0.48101,0
0.5,0.52532,0.48009,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47886,0
0.5,0.56813,0.48101,0
0.5,0.51111,0.48418,0
0.5,0.51266,0.48382,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48216,0
0.5,0.52215,0.48124,0
0.5,0.56646,0.48303,0
0.5,0.56549,0.48418,0
0.5,0.49612,0.48734,0
0.5,0.49684,0.48716,0
0.5,0.5,0.48643,0
0.5,0.50316,0.48574,0
0.5,0.50633,0.4851,0
0.5,0.50949,0.4845,0
0.5,0.56329,0.48637,0
0.5,0.56227,0.48734,0
0.5,0.47069,0.49051,0
0.5,0.47152,0.49047,0
0.5,0.47468,0.49032,0
0.5,0.47785,0.49011,0
0.5,0.48101,0.48985,0
0.5,0.48418,0.48951,0
0.5,0.48734,0.48907,0
0.5,0.49051,0.48852,0
0.5,0.49367,0.48787,0
0.5,0.56013,0.48912,0
0.5,0.55835,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49106,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49092,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49088,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49075,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49057,0
0.5,0.5538,0.49355,0
0.5,0.5536,0.49367,0
0.5,0.55696,0.49149,0
0.5,0.55063,0.49543,0
0.5,0.54793,0.49684,0
0.5,0.54114,0.49999,0
0.5,0.54111,0.5,0
0.5,0.5443,0.49863,0
0.5,0.54747,0.49707,0
0.5,0.53481,0.50252,0
0.5,0.53293,0.50316,0
0.5,0.53797,0.50133,0
0.5,0.52532,0.50567,0
0.5,0.52292,0.50633,0
0.5,0.52848,0.50471,0
0.5,0.53165,0.50364,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50904,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50915,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50933,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50945,0
0.5,0.47032,0.50949,0
0.5,0.50949,0.50944,0
0.5,0.50916,0.50949,0
0.5,0.51266,0.50888,0
0.5,0.51582,0.5082,0
0.5,0.51899,0.50743,0
0.5,0.52215,0.50656,0
0.5,0.47152,0.50953,0
0.5,0.47468,0.50966,0
0.5,0.47785,0.50981,0
0.5,0.48101,0.50998,0
0.5,0.48418,0.51019,0
0.5,0.48734,0.51041,0
0.5,0.49051,0.51064,0
0.5,0.49367,0.51081,0
0.5,0.49684,0.51085,0
0.5,0.5,0.5107,0
0.5,0.50316,0.5104,0
0.5,0.50633,0.50997,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65338,0.28481,0
0.5,0.65506,0.28374,0
0.5,0.65823,0.2831,0
0.5,0.66139,0.28399,0
0.5,0.66245,0.28481,0
0.5,0.64989,0.28797,0
0.5,0.6519,0.28582,0
0.5,0.66456,0.28796,0
0.5,0.66456,0.28797,0
0.5,0.64757,0.29114,0
0.5,0.64873,0.28951,0
0.5,0.66497,0.29114,0
0.5,0.64561,0.2943,0
0.5,0.66456,0.293,0
0.5,0.66434,0.2943,0
0.5,0.64352,0.29747,0
0.5,0.64557,0.29437,0
0.5,0.66314,0.29747,0
0.5,0.64161,0.30063,0
0.5,0.64241,0.2994,0
0.5,0.66139,0.30054,0
0.5,0.66134,0.30063,0
0.5,0.63976,0.3038,0
0.5,0.65966,0.3038,0
0.5,0.63782,0.30696,0
0.5,0.63924,0.30472,0
0.5,0.65823,0.30614,0
0.5,0.65779,0.30696,0
0.5,0.63604,0.31013,0
0.5,0.63608,0.31007,0
0.5,0.65608,0.31013,0
0.5,0.63401,0.31329,0
0.5,0.65506,0.31182,0
0.5,0.65431,0.31329,0
0.5,0.63216,0.31646,0
0.5,0.63291,0.31526,0
0.5,0.65252,0.31646,0
0.5,0.63034,0.31962,0
0.5,0.6519,0.31748,0
0.5,0.65073,0.31962,0
0.5,0.62841,0.32278,0
0.5,0.62975,0.32067,0
0.5,0.64877,0.32278,0
0.5,0.62659,0.32595,0
0.5,0.64873,0.32285,0
0.5,0.6471,0.32595,0
0.5,0.62462,0.32911,0
0.5,0.62658,0.32595,0
0.5,0.64557,0.32849,0
0.5,0.64524,0.32911,0
0.5,0.62291,0.33228,0
0.5,0.62342,0.33142,0
0.5,0.64347,0.33228,0
0.5,0.62116,0.33544,0
0.5,0.64241,0.33399,0
0.5,0.64159,0.33544,0
0.5,0.61947,0.33861,0
0.5,0.62025,0.33726,0
0.5,0.6398,0.33861,0
0.5,0.61775,0.34177,0
0.5,0.63924,0.33958,0
0.5,0.63817,0.34177,0
0.5,0.61592,0.34494,0
0.5,0.61709,0.34301,0
0.5,0.63646,0.34494,0
0.5,0.61411,0.3481,0
0.5,0.63608,0.34561,0
0.5,0.63488,0.3481,0
0.5,0.61218,0.35127,0
0.5,0.61392,0.34843,0
0.5,0.63309,0.35127,0
0.5,0.61054,0.35443,0
0.5,0.61076,0.35406,0
0.5,0.63291,0.35157,0
0.5,0.6314,0.35443,0
0.5,0.60879,0.35759,0
0.5,0.62975,0.3571,0
0.5,0.62947,0.35759,0
0.5,0.60721,0.36076,0
0.5,0.60759,0.36007,0
0.5,0.62779,0.36076,0
0.5,0.60554,0.36392,0
0.5,0.62658,0.36289,0
0.5,0.62608,0.36392,0
0.5,0.60399,0.36709,0
0.5,0.60443,0.36628,0
0.5,0.62452,0.36709,0
0.5,0.60234,0.37025,0
0.5,0.62342,0.36914,0
0.5,0.6229,0.37025,0
0.5,0.60079,0.37342,0
0.5,0.60127,0.37255,0
0.5,0.62138,0.37342,0
0.5,0.59914,0.37658,0
0.5,0.62025,0.37552,0
0.5,0.61977,0.37658,0
0.5,0.59758,0.37975,0
0.5,0.5981,0.37879,0
0.5,0.61826,0.37975,0
0.5,0.59594,0.38291,0
0.5,0.61709,0.38193,0
0.5,0.61664,0.38291,0
0.5,0.59437,0.38608,0
0.5,0.59494,0.38504,0
0.5,0.61515,0.38608,0
0.5,0.59274,0.38924,0
0.5,0.61392,0.3884,0
0.5,0.61354,0.38924,0
0.5,0.59118,0.39241,0
0.5,0.59177,0.39131,0
0.5,0.61207,0.39241,0
0.5,0.58955,0.39557,0
0.5,0.61076,0.39491,0
0.5,0.61046,0.39557,0
0.5,0.58798,0.39873,0
0.5,0.58861,0.39758,0
0.5,0.60901,0.39873,0
0.5,0.58635,0.4019,0
0.5,0.60759,0.40143,0
0.5,0.60738,0.4019,0
0.5,0.58476,0.40506,0
0.5,0.58544,0.40382,0
0.5,0.60595,0.40506,0
0.5,0.58316,0.40823,0
0.5,0.60443,0.40797,0
0.5,0.60431,0.40823,0
0.5,0.58157,0.41139,0
0.5,0.58228,0.41009,0
0.5,0.60291,0.41139,0
0.5,0.57996,0.41456,0
0.5,0.60127,0.41456,0
0.5,0.57837,0.41772,0
0.5,0.57911,0.41636,0
0.5,0.60127,0.41457,0
0.5,0.59989,0.41772,0
0.5,0.57676,0.42089,0
0.5,0.5983,0.42089,0
0.5,0.57515,0.42405,0
0.5,0.57595,0.42261,0
0.5,0.5981,0.42128,0
0.5,0.59691,0.42405,0
0.5,0.57354,0.42722,0
0.5,0.59535,0.42722,0
0.5,0.5719,0.43038,0
0.5,0.57278,0.4288,0
0.5,0.59494,0.42804,0
0.5,0.59394,0.43038,0
0.5,0.5703,0.43354,0
0.5,0.59243,0.43354,0
0.5,0.56862,0.43671,0
0.5,0.56962,0.43494,0
0.5,0.59177,0.43489,0
0.5,0.59101,0.43671,0
0.5,0.56698,0.43987,0
0.5,0.58957,0.43987,0
0.5,0.56519,0.44304,0
0.5,0.56646,0.44091,0
0.5,0.58861,0.44186,0
0.5,0.58812,0.44304,0
0.5,0.56344,0.4462,0
0.5,0.58675,0.4462,0
0.5,0.56132,0.44937,0
0.5,0.56329,0.44645,0
0.5,0.58544,0.44889,0
0.5,0.58524,0.44937,0
0.5,0.5592,0.45253,0
0.5,0.56013,0.45124,0
0.5,0.5839,0.45253,0
0.5,0.55707,0.4557,0
0.5,0.58228,0.4557,0
0.5,0.58228,0.4557,0
0.5,0.5546,0.45886,0
0.5,0.55696,0.45585,0
0.5,0.58083,0.45886,0
0.5,0.55193,0.46203,0
0.5,0.5538,0.45995,0
0.5,0.57912,0.46203,0
0.5,0.54888,0.46519,0
0.5,0.55063,0.46345,0
0.5,0.57911,0.46203,0
0.5,0.57764,0.46519,0
0.5,0.54542,0.46835,0
0.5,0.54747,0.46652,0
0.5,0.57595,0.46824,0
0.5,0.57589,0.46835,0
0.5,0.54156,0.47152,0
0.5,0.5443,0.46929,0
0.5,0.57429,0.47152,0
0.5,0.53684,0.47468,0
0.5,0.53797,0.47399,0
0.5,0.54114,0.47182,0
0.5,0.57278,0.47396,0
0.5,0.57236,0.47468,0
0.5,0.53084,0.47785,0
0.5,0.53165,0.47747,0
0.5,0.53481,0.47581,0
0.5,0.57033,0.47785,0
0.5,0.52284,0.48101,0
0.5,0.52532,0.48009,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47887,0
0.5,0.56813,0.48101,0
0.5,0.51111,0.48418,0
0.5,0.51266,0.48382,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48216,0
0.5,0.52215,0.48123,0
0.5,0.56646,0.48303,0
0.5,0.56549,0.48418,0
0.5,0.49612,0.48734,0
0.5,0.49684,0.48716,0
0.5,0.5,0.48643,0
0.5,0.50316,0.48574,0
0.5,0.50633,0.4851,0
0.5,0.50949,0.4845,0
0.5,0.56329,0.48637,0
0.5,0.56227,0.48734,0
0.5,0.47069,0.49051,0
0.5,0.47152,0.49047,0
0.5,0.47468,0.49032,0
0.5,0.47785,0.49011,0
0.5,0.48101,0.48985,0
0.5,0.48418,0.48951,0
0.5,0.48734,0.48907,0
0.5,0.49051,0.48852,0
0.5,0.49367,0.48787,0
0.5,0.56013,0.48912,0
0.5,0.55835,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49113,0
0.5,0.26899,0.49113,0
0.5,0.27215,0.49113,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49112,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49106,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49092,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49088,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49075,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49057,0
0.5,0.5538,0.49355,0
0.5,0.5536,0.49367,0
0.5,0.55696,0.49149,0
0.5,0.55063,0.49543,0
0.5,0.54793,0.49684,0
0.5,0.54114,0.49999,0
0.5,0.54111,0.5,0
0.5,0.5443,0.49863,0
0.5,0.54747,0.49707,0
0.5,0.53481,0.50252,0
0.5,0.53293,0.50316,0
0.5,0.53797,0.50133,0
0.5,0.52532,0.50567,0
0.5,0.52292,0.50633,0
0.5,0.52848,0.50471,0
0.5,0.53165,0.50364,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50887,0
0.5,0.26899,0.50887,0
0.5,0.27215,0.50887,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50904,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50915,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50933,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50945,0
0.5,0.47032,0.50949,0
0.5,0.50949,0.50944,0
0.5,0.50916,0.50949,0
0.5,0.51266,0.50888,0
0.5,0.51582,0.5082,0
0.5,0.51899,0.50743,0
0.5,0.52215,0.50656,0
0.5,0.47152,0.50953,0
0.5,0.47468,0.50966,0
0.5,0.47785,0.50981,0
0.5,0.48101,0.50998,0
0.5,0.48418,0.51019,0
0.5,0.48734,0.51041,0
0.5,0.49051,0.51064,0
0.5,0.49367,0.51081,0
0.5,0.49684,0.51085,0
0.5,0.5,0.5107,0
0.5,0.50316,0.5104,0
0.5,0.50633,0.50997,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66613,0.26266,0
0.5,0.66772,0.26129,0
0.5,0.67089,0.2599,0
0.5,0.67405,0.25986,0
0.5,0.67722,0.26157,0
0.5,0.67818,0.26266,0
0.5,0.6633,0.26582,0
0.5,0.66456,0.26427,0
0.5,0.67941,0.26582,0
0.5,0.66115,0.26899,0
0.5,0.66139,0.26864,0
0.5,0.67933,0.26899,0
0.5,0.65903,0.27215,0
0.5,0.67838,0.27215,0
0.5,0.65696,0.27532,0
0.5,0.65823,0.27343,0
0.5,0.67722,0.27435,0
0.5,0.67678,0.27532,0
0.5,0.65504,0.27848,0
0.5,0.65506,0.27845,0
0.5,0.67505,0.27848,0
0.5,0.6529,0.28165,0
0.5,0.67405,0.28006,0
0.5,0.67317,0.28165,0
0.5,0.65089,0.28481,0
0.5,0.6519,0.28328,0
0.5,0.67121,0.28481,0
0.5,0.64902,0.28797,0
0.5,0.67089,0.28531,0
0.5,0.66938,0.28797,0
0.5,0.64703,0.29114,0
0.5,0.64873,0.28848,0
0.5,0.66772,0.29056,0
0.5,0.66738,0.29114,0
0.5,0.64513,0.2943,0
0.5,0.64557,0.29363,0
0.5,0.66555,0.2943,0
0.5,0.64314,0.29747,0
0.5,0.66456,0.29589,0
0.5,0.66371,0.29747,0
0.5,0.64125,0.30063,0
0.5,0.64241,0.29879,0
0.5,0.6618,0.30063,0
0.5,0.63954,0.3038,0
0.5,0.66139,0.30128,0
0.5,0.65998,0.3038,0
0.5,0.63767,0.30696,0
0.5,0.63924,0.30437,0
0.5,0.65823,0.30664,0
0.5,0.65805,0.30696,0
0.5,0.63591,0.31013,0
0.5,0.63608,0.30986,0
0.5,0.6564,0.31013,0
0.5,0.63388,0.31329,0
0.5,0.65506,0.31241,0
0.5,0.65462,0.31329,0
0.5,0.63198,0.31646,0
0.5,0.63291,0.31498,0
0.5,0.65292,0.31646,0
0.5,0.63018,0.31962,0
0.5,0.6519,0.31811,0
0.5,0.65106,0.31962,0
0.5,0.62823,0.32278,0
0.5,0.62975,0.3204,0
0.5,0.64912,0.32278,0
0.5,0.62639,0.32595,0
0.5,0.62658,0.32564,0
0.5,0.64873,0.32341,0
0.5,0.64736,0.32595,0
0.5,0.62446,0.32911,0
0.5,0.64557,0.3289,0
0.5,0.64546,0.32911,0
0.5,0.62273,0.33228,0
0.5,0.62342,0.33112,0
0.5,0.6437,0.33228,0
0.5,0.62102,0.33544,0
0.5,0.64241,0.33434,0
0.5,0.64178,0.33544,0
0.5,0.61932,0.33861,0
0.5,0.62025,0.33699,0
0.5,0.64001,0.33861,0
0.5,0.61764,0.34177,0
0.5,0.63924,0.33994,0
0.5,0.63834,0.34177,0
0.5,0.61579,0.34494,0
0.5,0.61709,0.3428,0
0.5,0.63666,0.34494,0
0.5,0.614,0.3481,0
0.5,0.63608,0.34597,0
0.5,0.63504,0.3481,0
0.5,0.61206,0.35127,0
0.5,0.61392,0.34823,0
0.5,0.63329,0.35127,0
0.5,0.6104,0.35443,0
0.5,0.61076,0.35381,0
0.5,0.63291,0.35189,0
0.5,0.63156,0.35443,0
0.5,0.60867,0.35759,0
0.5,0.62975,0.35735,0
0.5,0.6296,0.35759,0
0.5,0.60708,0.36076,0
0.5,0.60759,0.35983,0
0.5,0.62794,0.36076,0
0.5,0.60543,0.36392,0
0.5,0.62658,0.36315,0
0.5,0.62621,0.36392,0
0.5,0.60387,0.36709,0
0.5,0.60443,0.36605,0
0.5,0.62466,0.36709,0
0.5,0.60224,0.37025,0
0.5,0.62342,0.3694,0
0.5,0.62302,0.37025,0
0.5,0.60067,0.37342,0
0.5,0.60127,0.37232,0
0.5,0.62152,0.37342,0
0.5,0.59904,0.37658,0
0.5,0.62025,0.37578,0
0.5,0.61988,0.37658,0
0.5,0.59746,0.37975,0
0.5,0.5981,0.37858,0
0.5,0.61839,0.37975,0
0.5,0.59585,0.38291,0
0.5,0.61709,0.38219,0
0.5,0.61676,0.38291,0
0.5,0.59426,0.38608,0
0.5,0.59494,0.38484,0
0.5,0.61528,0.38608,0
0.5,0.59266,0.38924,0
0.5,0.61392,0.38864,0
0.5,0.61365,0.38924,0
0.5,0.59108,0.39241,0
0.5,0.59177,0.39112,0
0.5,0.61219,0.39241,0
0.5,0.58946,0.39557,0
0.5,0.61076,0.39515,0
0.5,0.61057,0.39557,0
0.5,0.58788,0.39873,0
0.5,0.58861,0.39739,0
0.5,0.60913,0.39873,0
0.5,0.58627,0.4019,0
0.5,0.60759,0.40167,0
0.5,0.60749,0.4019,0
0.5,0.58467,0.40506,0
0.5,0.58544,0.40365,0
0.5,0.60607,0.40506,0
0.5,0.58308,0.40823,0
0.5,0.60443,0.40819,0
0.5,0.60441,0.40823,0
0.5,0.58148,0.41139,0
0.5,0.58228,0.40992,0
0.5,0.60302,0.41139,0
0.5,0.57989,0.41456,0
0.5,0.6014,0.41456,0
0.5,0.57829,0.41772,0
0.5,0.57911,0.4162,0
0.5,0.60127,0.41482,0
0.5,0.6,0.41772,0
0.5,0.57669,0.42089,0
0.5,0.59843,0.42089,0
0.5,0.57507,0.42405,0
0.5,0.57595,0.42245,0
0.5,0.5981,0.42153,0
0.5,0.59701,0.42405,0
0.5,0.57347,0.42722,0
0.5,0.59547,0.42722,0
0.5,0.57182,0.43038,0
0.5,0.57278,0.42865,0
0.5,0.59494,0.42828,0
0.5,0.59404,0.43038,0
0.5,0.57023,0.43354,0
0.5,0.59255,0.43354,0
0.5,0.56855,0.43671,0
0.5,0.56962,0.43481,0
0.5,0.59177,0.43511,0
0.5,0.5911,0.43671,0
0.5,0.56692,0.43987,0
0.5,0.58968,0.43987,0
0.5,0.56513,0.44304,0
0.5,0.56646,0.4408,0
0.5,0.58861,0.44208,0
0.5,0.58821,0.44304,0
0.5,0.56339,0.4462,0
0.5,0.58685,0.4462,0
0.5,0.56127,0.44937,0
0.5,0.56329,0.44637,0
0.5,0.58544,0.44909,0
0.5,0.58533,0.44937,0
0.5,0.55914,0.45253,0
0.5,0.56013,0.45117,0
0.5,0.58399,0.45253,0
0.5,0.55703,0.4557,0
0.5,0.58239,0.4557,0
0.5,0.55456,0.45886,0
0.5,0.55696,0.45579,0
0.5,0.58228,0.45591,0
0.5,0.58092,0.45886,0
0.5,0.55191,0.46203,0
0.5,0.5538,0.4599,0
0.5,0.57921,0.46203,0
0.5,0.54888,0.46519,0
0.5,0.55063,0.46345,0
0.5,0.57911,0.46222,0
0.5,0.5777,0.46519,0
0.5,0.54542,0.46835,0
0.5,0.54747,0.46652,0
0.5,0.57595,0.4683,0
0.5,0.57592,0.46835,0
0.5,0.54155,0.47152,0
0.5,0.5443,0.46929,0
0.5,0.57431,0.47152,0
0.5,0.53683,0.47468,0
0.5,0.53797,0.47398,0
0.5,0.54114,0.47182,0
0.5,0.57278,0.47399,0
0.5,0.57237,0.47468,0
0.5,0.53084,0.47785,0
0.5,0.53165,0.47747,0
0.5,0.53481,0.47581,0
0.5,0.57034,0.47785,0
0.5,0.52284,0.48101,0
0.5,0.52532,0.48009,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47888,0
0.5,0.56813,0.48101,0
0.5,0.51111,0.48418,0
0.5,0.51266,0.48382,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48216,0
0.5,0.52215,0.48123,0
0.5,0.56646,0.48303,0
0.5,0.56549,0.48418,0
0.5,0.49612,0.48734,0
0.5,0.49684,0.48716,0
0.5,0.5,0.48643,0
0.5,0.50316,0.48574,0
0.5,0.50633,0.4851,0
0.5,0.50949,0.4845,0
0.5,0.56329,0.48637,0
0.5,0.56227,0.48734,0
0.5,0.47069,0.49051,0
0.5,0.47152,0.49047,0
0.5,0.47468,0.49032,0
0.5,0.47785,0.49011,0
0.5,0.48101,0.48985,0
0.5,0.48418,0.48951,0
0.5,0.48734,0.48907,0
0.5,0.49051,0.48852,0
0.5,0.49367,0.48787,0
0.5,0.56013,0.48912,0
0.5,0.55835,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49113,0
0.5,0.25633,0.49113,0
0.5,0.25949,0.49113,0
0.5,0.26266,0.49113,0
0.5,0.26582,0.49113,0
0.5,0.26899,0.49113,0
0.5,0.27215,0.49113,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49112,0
0.5,0.31646,0.49112,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49111,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.49109,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49108,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49106,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49103,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49092,0
0.5,0.44304,0.4909,0
0.5,0.4462,0.49088,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49075,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49057,0
0.5,0.5538,0.49355,0
0.5,0.5536,0.49367,0
0.5,0.55696,0.49149,0
0.5,0.55063,0.49543,0
0.5,0.54793,0.49684,0
0.5,0.54114,0.49999,0
0.5,0.54111,0.5,0
0.5,0.5443,0.49863,0
0.5,0.54747,0.49707,0
0.5,0.53481,0.50252,0
0.5,0.53293,0.50316,0
0.5,0.53797,0.50133,0
0.5,0.52532,0.50567,0
0.5,0.52292,0.50633,0
0.5,0.52848,0.50471,0
0.5,0.53165,0.50364,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50887,0
0.5,0.25633,0.50887,0
0.5,0.25949,0.50887,0
0.5,0.26266,0.50887,0
0.5,0.26582,0.50887,0
0.5,0.26899,0.50887,0
0.5,0.27215,0.50887,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50888,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50904,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50915,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50933,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50945,0
0.5,0.47032,0.50949,0
0.5,0.50949,0.50944,0
0.5,0.50916,0.50949,0
0.5,0.51266,0.50888,0
0.5,0.51582,0.5082,0
0.5,0.51899,0.50743,0
0.5,0.52215,0.50656,0
0.5,0.47152,0.50953,0
0.5,0.47468,0.50966,0
0.5,0.47785,0.50981,0
0.5,0.48101,0.50998,0
0.5,0.48418,0.51019,0
0.5,0.48734,0.51041,0
0.5,0.49051,0.51064,0
0.5,0.49367,0.51081,0
0.5,0.49684,0.51085,0
0.5,0.5,0.5107,0
0.5,0.50316,0.5104,0
0.5,0.50633,0.50997,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0.006,-0.259757,0.00263297,0.000779092,0.00139503,17.0009,15.4751,1.73771,7.45391,161604,7,3,3
1,0.0063,-0.272168,0.00285096,0.000856918,0.00139698,7.80304,4.40298,1.02146,2.92848,161604,2,2,2
2,0.0066,-0.284394,0.00309427,0.000937996,0.00139936,7.83501,4.45925,1.02306,2.93666,161604,2,2,2
3,0.0069,-0.296505,0.00335323,0.00102235,0.0014021,7.85884,4.38525,1.06202,2.94656,161604,2,2,2
4,0.0072,-0.308492,0.00362799,0.00110987,0.00140529,7.73698,4.36351,1.03888,3.18158,161604,2,2,2
5,0.0075,-0.320345,0.00391924,0.00120047,0.00140896,7.8133,4.34369,1.09159,3.18911,161604,2,2,2
6,0.0078,-0.332053,0.00422789,0.00129402,0.0014132,7.75124,4.4008,1.01364,3.23357,161604,2,2,2
7,0.0081,-0.343311,0.00457952,0.00139011,0.00141838,11.6249,6.46511,1.53259,4.11116,161604,3,3,3
8,0.0084,-0.354623,0.004928,0.00148903,0.00142414,11.611,6.64875,1.51566,4.04768,161604,3,3,3
9,0.0087,-0.36573,0.0052967,0.00159038,0.00143081,11.6079,6.69661,1.54414,4.06948,161604,3,3,3
10,0.009,-0.376417,0.00569768,0.00169345,0.00143902,15.5643,8.60033,2.05934,4.97806,161604,4,4,4
11,0.0093,-0.38674,0.0061243,0.0017979,0.00144901,19.4215,10.8262,2.53786,5.74988,161604,5,5,5
12,0.0096,-0.39637,0.00659352,0.00190207,0.00146224,27.1645,15.1454,3.55489,6.70504,161604,7,7,7
13,0.0099,-0.404483,0.00715564,0.0020015,0.00148281,42.6906,23.6515,5.53608,8.00224,161604,11,11,11
14,0.0102,-0.300286,0.0602864,0.00153114,0.00204352,1796.02,1086.37,231.02,110.941,161604,476,452,452
15,0.0105,-0.286539,0.0728501,0.001504,0.00215689,559.5,315.655,72.9456,25.1046,161604,148,147,147
16,0.0108,-0.276055,0.083754,0.00149036,0.00225342,468.193,306.822,62.6335,27.546,161604,128,127,127
17,0.0111,-0.267521,0.0936438,0.0014844,0.00233953,410.089,252.361,55.1806,22.4503,161604,112,112,112
18,0.0114,-0.260599,0.102718,0.00148506,0.00241679,357.882,202.882,47.8018,18.3147,161604,98,98,98
19,0.0117,-0.254639,0.111279,0.00148928,0.0024886,328.816,186.85,43.9859,17.2987,161604,90,90,90
20,0.012,-0.249521,0.119384,0.00149676,0.00255557,306.871,174.356,41.0448,16.4978,161604,84,84,84


==> Data/TB/shear_TB_0.25l0_AT-2_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48201,0.49051,0
0.5,0.48418,0.49031,0
0.5,0.48734,0.48991,0
0.5,0.49051,0.48936,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48805,0
0.5,0.5,0.48758,0
0.5,0.50316,0.48747,0
0.5,0.50633,0.48791,0
0.5,0.50949,0.4891,0
0.5,0.51171,0.49051,0
0.5,0,0.49214,0
0.5,0.0031646,0.49161,0
0.5,0.0063291,0.4914,0
0.5,0.0094937,0.49132,0
0.5,0.012658,0.49129,0
0.5,0.015823,0.49128,0
0.5,0.018987,0.49128,0
0.5,0.022152,0.49128,0
0.5,0.025316,0.49128,0
0.5,0.028481,0.49128,0
0.5,0.031646,0.49128,0
0.5,0.03481,0.49128,0
0.5,0.037975,0.49128,0
0.5,0.041139,0.49128,0
0.5,0.044304,0.49128,0
0.5,0.047468,0.49128,0
0.5,0.050633,0.49128,0
0.5,0.053797,0.49128,0
0.5,0.056962,0.49128,0
0.5,0.060127,0.49128,0
0.5,0.063291,0.49128,0
0.5,0.066456,0.49128,0
0.5,0.06962,0.49128,0
0.5,0.072785,0.49128,0
0.5,0.075949,0.49128,0
0.5,0.079114,0.49128,0
0.5,0.082278,0.49128,0
0.5,0.085443,0.49128,0
0.5,0.088608,0.49128,0
0.5,0.091772,0.49128,0
0.5,0.094937,0.49128,0
0.5,0.098101,0.49128,0
0.5,0.10127,0.49128,0
0.5,0.10443,0.49128,0
0.5,0.10759,0.49128,0
0.5,0.11076,0.49128,0
0.5,0.11392,0.49128,0
0.5,0.11709,0.49128,0
0.5,0.12025,0.49128,0
0.5,0.12342,0.49128,0
0.5,0.12658,0.49128,0
0.5,0.12975,0.49128,0
0.5,0.13291,0.49128,0
0.5,0.13608,0.49128,0
0.5,0.13924,0.49128,0
0.5,0.14241,0.49128,0
0.5,0.14557,0.49128,0
0.5,0.14873,0.49128,0
0.5,0.1519,0.49128,0
0.5,0.15506,0.49128,0
0.5,0.15823,0.49128,0
0.5,0.16139,0.49128,0
0.5,0.16456,0.49128,0
0.5,0.16772,0.49128,0
0.5,0.17089,0.49128,0
0.5,0.17405,0.49128,0
0.5,0.17722,0.49128,0
0.5,0.18038,0.49128,0
0.5,0.18354,0.49128,0
0.5,0.18671,0.49128,0
0.5,0.18987,0.49128,0
0.5,0.19304,0.49128,0
0.5,0.1962,0.49128,0
0.5,0.19937,0.49128,0
0.5,0.20253,0.49128,0
0.5,0.2057,0.49128,0
0.5,0.20886,0.49128,0
0.5,0.21203,0.49128,0
0.5,0.21519,0.49128,0
0.5,0.21835,0.49128,0
0.5,0.22152,0.49128,0
0.5,0.22468,0.49128,0
0.5,0.22785,0.49128,0
0.5,0.23101,0.49128,0
0.5,0.23418,0.49128,0
0.5,0.23734,0.49128,0
0.5,0.24051,0.49128,0
0.5,0.24367,0.49128,0
0.5,0.24684,0.49128,0
0.5,0.25,0.49128,0
0.5,0.25316,0.49128,0
0.5,0.25633,0.49128,0
0.5,0.25949,0.49128,0
0.5,0.26266,0.49128,0
0.5,0.26582,0.49128,0
0.5,0.26899,0.49128,0
0.5,0.27215,0.49128,0
0.5,0.27532,0.49128,0
0.5,0.27848,0.49128,0
0.5,0.28165,0.49128,0
0.5,0.28481,0.49128,0
0.5,0.28797,0.49128,0
0.5,0.29114,0.49128,0
0.5,0.2943,0.49128,0
0.5,0.29747,0.49128,0
0.5,0.30063,0.49128,0
0.5,0.3038,0.49128,0
0.5,0.30696,0.49127,0
0.5,0.31013,0.49127,0
0.5,0.31329,0.49127,0
0.5,0.31646,0.49127,0
0.5,0.31962,0.49127,0
0.5,0.32278,0.49127,0
0.5,0.32595,0.49127,0
0.5,0.32911,0.49127,0
0.5,0.33228,0.49127,0
0.5,0.33544,0.49127,0
0.5,0.33861,0.49127,0
0.5,0.34177,0.49127,0
0.5,0.34494,0.49127,0
0.5,0.3481,0.49127,0
0.5,0.35127,0.49127,0
0.5,0.35443,0.49127,0
0.5,0.35759,0.49126,0
0.5,0.36076,0.49126,0
0.5,0.36392,0.49126,0
0.5,0.36709,0.49126,0
0.5,0.37025,0.49126,0
0.5,0.37342,0.49126,0
0.5,0.37658,0.49126,0
0.5,0.37975,0.49125,0
0.5,0.38291,0.49125,0
0.5,0.38608,0.49125,0
0.5,0.38924,0.49125,0
0.5,0.39241,0.49125,0
0.5,0.39557,0.49124,0
0.5,0.39873,0.49124,0
0.5,0.4019,0.49124,0
0.5,0.40506,0.49123,0
0.5,0.40823,0.49123,0
0.5,0.41139,0.49123,0
0.5,0.41456,0.49122,0
0.5,0.41772,0.49122,0
0.5,0.42089,0.49121,0
0.5,0.42405,0.49121,0
0.5,0.42722,0.4912,0
0.5,0.43038,0.49119,0
0.5,0.43354,0.49119,0
0.5,0.43671,0.49118,0
0.5,0.43987,0.49117,0
0.5,0.44304,0.49116,0
0.5,0.4462,0.49115,0
0.5,0.44937,0.49113,0
0.5,0.45253,0.49112,0
0.5,0.4557,0.4911,0
0.5,0.45886,0.49107,0
0.5,0.46203,0.49104,0
0.5,0.46519,0.49101,0
0.5,0.46835,0.49096,0
0.5,0.47152,0.49091,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49072,0
0.5,0.48101,0.49057,0
0.5,0.51266,0.49143,0
0.5,0.51457,0.49367,0
0.5,0.51561,0.49684,0
0.5,0.5153,0.5,0
0.5,0.51358,0.50316,0
0.5,0.51266,0.50407,0
0.5,0.51028,0.50633,0
0.5,0.0031646,0.5084,0
0.5,0,0.50788,0
0.5,0.0063291,0.5086,0
0.5,0.0094937,0.50868,0
0.5,0.012658,0.50871,0
0.5,0.015823,0.50872,0
0.5,0.018987,0.50872,0
0.5,0.022152,0.50872,0
0.5,0.025316,0.50872,0
0.5,0.028481,0.50872,0
0.5,0.031646,0.50872,0
0.5,0.03481,0.50872,0
0.5,0.037975,0.50872,0
0.5,0.041139,0.50872,0
0.5,0.044304,0.50872,0
0.5,0.047468,0.50872,0
0.5,0.050633,0.50872,0
0.5,0.053797,0.50872,0
0.5,0.056962,0.50872,0
0.5,0.060127,0.50872,0
0.5,0.063291,0.50872,0
0.5,0.066456,0.50872,0
0.5,0.06962,0.50872,0
0.5,0.072785,0.50872,0
0.5,0.075949,0.50872,0
0.5,0.079114,0.50872,0
0.5,0.082278,0.50872,0
0.5,0.085443,0.50872,0
0.5,0.088608,0.50872,0
0.5,0.091772,0.50872,0
0.5,0.094937,0.50872,0
0.5,0.098101,0.50872,0
0.5,0.10127,0.50872,0
0.5,0.10443,0.50872,0
0.5,0.10759,0.50872,0
0.5,0.11076,0.50872,0
0.5,0.11392,0.50872,0
0.5,0.11709,0.50872,0
0.5,0.12025,0.50872,0
0.5,0.12342,0.50872,0
0.5,0.12658,0.50872,0
0.5,0.12975,0.50872,0
0.5,0.13291,0.50872,0
0.5,0.13608,0.50872,0
0.5,0.13924,0.50872,0
0.5,0.14241,0.50872,0
0.5,0.14557,0.50872,0
0.5,0.14873,0.50872,0
0.5,0.1519,0.50872,0
0.5,0.15506,0.50872,0
0.5,0.15823,0.50872,0
0.5,0.16139,0.50872,0
0.5,0.16456,0.50872,0
0.5,0.16772,0.50872,0
0.5,0.17089,0.50872,0
0.5,0.17405,0.50872,0
0.5,0.17722,0.50872,0
0.5,0.18038,0.50872,0
0.5,0.18354,0.50872,0
0.5,0.18671,0.50872,0
0.5,0.18987,0.50872,0
0.5,0.19304,0.50872,0
0.5,0.1962,0.50872,0
0.5,0.19937,0.50872,0
0.5,0.20253,0.50872,0
0.5,0.2057,0.50872,0
0.5,0.20886,0.50872,0
0.5,0.21203,0.50872,0
0.5,0.21519,0.50872,0
0.5,0.21835,0.50872,0
0.5,0.22152,0.50872,0
0.5,0.22468,0.50872,0
0.5,0.22785,0.50872,0
0.5,0.23101,0.50872,0
0.5,0.23418,0.50872,0
0.5,0.23734,0.50872,0
0.5,0.24051,0.50872,0
0.5,0.24367,0.50872,0
0.5,0.24684,0.50872,0
0.5,0.25,0.50872,0
0.5,0.25316,0.50872,0
0.5,0.25633,0.50872,0
0.5,0.25949,0.50872,0
0.5,0.26266,0.50872,0
0.5,0.26582,0.50872,0
0.5,0.26899,0.50872,0
0.5,0.27215,0.50872,0
0.5,0.27532,0.50872,0
0.5,0.27848,0.50872,0
0.5,0.28165,0.50872,0
0.5,0.28481,0.50872,0
0.5,0.28797,0.50872,0
0.5,0.29114,0.50872,0
0.5,0.2943,0.50872,0
0.5,0.29747,0.50872,0
0.5,0.30063,0.50872,0
0.5,0.3038,0.50872,0
0.5,0.30696,0.50872,0
0.5,0.31013,0.50872,0
0.5,0.31329,0.50873,0
0.5,0.31646,0.50873,0
0.5,0.31962,0.50873,0
0.5,0.32278,0.50873,0
0.5,0.32595,0.50873,0
0.5,0.32911,0.50873,0
0.5,0.33228,0.50873,0
0.5,0.33544,0.50873,0
0.5,0.33861,0.50873,0
0.5,0.34177,0.50873,0
0.5,0.34494,0.50873,0
0.5,0.3481,0.50873,0
0.5,0.35127,0.50873,0
0.5,0.35443,0.50873,0
0.5,0.35759,0.50874,0
0.5,0.36076,0.50874,0
0.5,0.36392,0.50874,0
0.5,0.36709,0.50874,0
0.5,0.37025,0.50874,0
0.5,0.37342,0.50874,0
0.5,0.37658,0.50874,0
0.5,0.37975,0.50875,0
0.5,0.38291,0.50875,0
0.5,0.38608,0.50875,0
0.5,0.38924,0.50875,0
0.5,0.39241,0.50876,0
0.5,0.39557,0.50876,0
0.5,0.39873,0.50876,0
0.5,0.4019,0.50876,0
0.5,0.40506,0.50877,0
0.5,0.40823,0.50877,0
0.5,0.41139,0.50878,0
0.5,0.41456,0.50878,0
0.5,0.41772,0.50879,0
0.5,0.42089,0.50879,0
0.5,0.42405,0.5088,0
0.5,0.42722,0.50881,0
0.5,0.43038,0.50882,0
0.5,0.43354,0.50883,0
0.5,0.43671,0.50884,0
0.5,0.43987,0.50885,0
0.5,0.44304,0.50886,0
0.5,0.4462,0.50888,0
0.5,0.44937,0.50889,0
0.5,0.45253,0.50891,0
0.5,0.4557,0.50894,0
0.5,0.45886,0.50896,0
0.5,0.46203,0.50899,0
0.5,0.46519,0.50903,0
0.5,0.46835,0.50908,0
0.5,0.47152,0.50913,0
0.5,0.47468,0.50921,0
0.5,0.47785,0.5093,0
0.5,0.48101,0.50941,0
0.5,0.48266,0.50949,0
0.5,0.50633,0.50866,0
0.5,0.50399,0.50949,0
0.5,0.50949,0.50685,0
0.5,0.48418,0.50959,0
0.5,0.48734,0.50984,0
0.5,0.49051,0.51014,0
0.5,0.49367,0.51042,0
0.5,0.49684,0.51056,0
0.5,0.5,0.5104,0
0.5,0.50316,0.50978,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49972,0.48734,0
0.5,0.5,0.48727,0
0.5,0.50316,0.48683,0
0.5,0.50633,0.48684,0
0.5,0.50927,0.48734,0
0.5,0.482,0.49051,0
0.5,0.48418,0.49031,0
0.5,0.48734,0.48991,0
0.5,0.49051,0.48935,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48791,0
0.5,0.50949,0.48738,0
0.5,0.51266,0.48857,0
0.5,0.51574,0.49051,0
0.5,0,0.49212,0
0.5,0.0031646,0.4916,0
0.5,0.0063291,0.49139,0
0.5,0.0094937,0.49131,0
0.5,0.012658,0.49128,0
0.5,0.015823,0.49127,0
0.5,0.018987,0.49127,0
0.5,0.022152,0.49127,0
0.5,0.025316,0.49127,0
0.5,0.028481,0.49127,0
0.5,0.031646,0.49127,0
0.5,0.03481,0.49127,0
0.5,0.037975,0.49127,0
0.5,0.041139,0.49127,0
0.5,0.044304,0.49127,0
0.5,0.047468,0.49127,0
0.5,0.050633,0.49127,0
0.5,0.053797,0.49127,0
0.5,0.056962,0.49127,0
0.5,0.060127,0.49127,0
0.5,0.063291,0.49127,0
0.5,0.066456,0.49127,0
0.5,0.06962,0.49127,0
0.5,0.072785,0.49127,0
0.5,0.075949,0.49127,0
0.5,0.079114,0.49127,0
0.5,0.082278,0.49127,0
0.5,0.085443,0.49127,0
0.5,0.088608,0.49127,0
0.5,0.091772,0.49127,0
0.5,0.094937,0.49127,0
0.5,0.098101,0.49127,0
0.5,0.10127,0.49127,0
0.5,0.10443,0.49127,0
0.5,0.10759,0.49127,0
0.5,0.11076,0.49127,0
0.5,0.11392,0.49127,0
0.5,0.11709,0.49127,0
0.5,0.12025,0.49127,0
0.5,0.12342,0.49127,0
0.5,0.12658,0.49127,0
0.5,0.12975,0.49127,0
0.5,0.13291,0.49127,0
0.5,0.13608,0.49127,0
0.5,0.13924,0.49127,0
0.5,0.14241,0.49127,0
0.5,0.14557,0.49127,0
0.5,0.14873,0.49127,0
0.5,0.1519,0.49127,0
0.5,0.15506,0.49127,0
0.5,0.15823,0.49127,0
0.5,0.16139,0.49127,0
0.5,0.16456,0.49127,0
0.5,0.16772,0.49127,0
0.5,0.17089,0.49127,0
0.5,0.17405,0.49127,0
0.5,0.17722,0.49127,0
0.5,0.18038,0.49127,0
0.5,0.18354,0.49127,0
0.5,0.18671,0.49127,0
0.5,0.18987,0.49127,0
0.5,0.19304,0.49127,0
0.5,0.1962,0.49127,0
0.5,0.19937,0.49127,0
0.5,0.20253,0.49127,0
0.5,0.2057,0.49127,0
0.5,0.20886,0.49127,0
0.5,0.21203,0.49127,0
0.5,0.21519,0.49127,0
0.5,0.21835,0.49127,0
0.5,0.22152,0.49127,0
0.5,0.22468,0.49127,0
0.5,0.22785,0.49127,0
0.5,0.23101,0.49127,0
0.5,0.23418,0.49127,0
0.5,0.23734,0.49127,0
0.5,0.24051,0.49127,0
0.5,0.24367,0.49127,0
0.5,0.24684,0.49127,0
0.5,0.25,0.49127,0
0.5,0.25316,0.49127,0
0.5,0.25633,0.49127,0
0.5,0.25949,0.49127,0
0.5,0.26266,0.49127,0
0.5,0.26582,0.49127,0
0.5,0.26899,0.49127,0
0.5,0.27215,0.49127,0
0.5,0.27532,0.49127,0
0.5,0.27848,0.49127,0
0.5,0.28165,0.49127,0
0.5,0.28481,0.49127,0
0.5,0.28797,0.49127,0
0.5,0.29114,0.49127,0
0.5,0.2943,0.49127,0
0.5,0.29747,0.49127,0
0.5,0.30063,0.49127,0
0.5,0.3038,0.49127,0
0.5,0.30696,0.49127,0
0.5,0.31013,0.49126,0
0.5,0.31329,0.49126,0
0.5,0.31646,0.49126,0
0.5,0.31962,0.49126,0
0.5,0.32278,0.49126,0
0.5,0.32595,0.49126,0
0.5,0.32911,0.49126,0
0.5,0.33228,0.49126,0
0.5,0.33544,0.49126,0
0.5,0.33861,0.49126,0
0.5,0.34177,0.49126,0
0.5,0.34494,0.49126,0
0.5,0.3481,0.49126,0
0.5,0.35127,0.49126,0
0.5,0.35443,0.49126,0
0.5,0.35759,0.49126,0
0.5,0.36076,0.49125,0
0.5,0.36392,0.49125,0
0.5,0.36709,0.49125,0
0.5,0.37025,0.49125,0
0.5,0.37342,0.49125,0
0.5,0.37658,0.49125,0
0.5,0.37975,0.49124,0
0.5,0.38291,0.49124,0
0.5,0.38608,0.49124,0
0.5,0.38924,0.49124,0
0.5,0.39241,0.49124,0
0.5,0.39557,0.49123,0
0.5,0.39873,0.49123,0
0.5,0.4019,0.49123,0
0.5,0.40506,0.49122,0
0.5,0.40823,0.49122,0
0.5,0.41139,0.49122,0
0.5,0.41456,0.49121,0
0.5,0.41772,0.49121,0
0.5,0.42089,0.4912,0
0.5,0.42405,0.4912,0
0.5,0.42722,0.49119,0
0.5,0.43038,0.49118,0
0.5,0.43354,0.49118,0
0.5,0.43671,0.49117,0
0.5,0.43987,0.49116,0
0.5,0.44304,0.49115,0
0.5,0.4462,0.49114,0
0.5,0.44937,0.49112,0
0.5,0.45253,0.49111,0
0.5,0.4557,0.49109,0
0.5,0.45886,0.49107,0
0.5,0.46203,0.49104,0
0.5,0.46519,0.491,0
0.5,0.46835,0.49096,0
0.5,0.47152,0.4909,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49072,0
0.5,0.48101,0.49057,0
0.5,0.51582,0.49059,0
0.5,0.5184,0.49367,0
0.5,0.51899,0.49587,0
0.5,0.51926,0.49684,0
0.5,0.51899,0.49807,0
0.5,0.51861,0.5,0
0.5,0.51637,0.50316,0
0.5,0.51266,0.50607,0
0.5,0.5123,0.50633,0
0.5,0.51582,0.50361,0
0.5,0.0031646,0.50841,0
0.5,0,0.50789,0
0.5,0.0063291,0.50861,0
0.5,0.0094937,0.50869,0
0.5,0.012658,0.50872,0
0.5,0.015823,0.50873,0
0.5,0.018987,0.50873,0
0.5,0.022152,0.50873,0
0.5,0.025316,0.50873,0
0.5,0.028481,0.50873,0
0.5,0.031646,0.50873,0
0.5,0.03481,0.50873,0
0.5,0.037975,0.50873,0
0.5,0.041139,0.50873,0
0.5,0.044304,0.50873,0
0.5,0.047468,0.50873,0
0.5,0.050633,0.50873,0
0.5,0.053797,0.50873,0
0.5,0.056962,0.50873,0
0.5,0.060127,0.50873,0
0.5,0.063291,0.50873,0
0.5,0.066456,0.50873,0
0.5,0.06962,0.50873,0
0.5,0.072785,0.50873,0
0.5,0.075949,0.50873,0
0.5,0.079114,0.50873,0
0.5,0.082278,0.50873,0
0.5,0.085443,0.50873,0
0.5,0.088608,0.50873,0
0.5,0.091772,0.50873,0
0.5,0.094937,0.50873,0
0.5,0.098101,0.50873,0
0.5,0.10127,0.50873,0
0.5,0.10443,0.50873,0
0.5,0.10759,0.50873,0
0.5,0.11076,0.50873,0
0.5,0.11392,0.50873,0
0.5,0.11709,0.50873,0
0.5,0.12025,0.50873,0
0.5,0.12342,0.50873,0
0.5,0.12658,0.50873,0
0.5,0.12975,0.50873,0
0.5,0.13291,0.50873,0
0.5,0.13608,0.50873,0
0.5,0.13924,0.50873,0
0.5,0.14241,0.50873,0
0.5,0.14557,0.50873,0
0.5,0.14873,0.50873,0
0.5,0.1519,0.50873,0
0.5,0.15506,0.50873,0
0.5,0.15823,0.50873,0
0.5,0.16139,0.50873,0
0.5,0.16456,0.50873,0
0.5,0.16772,0.50873,0
0.5,0.17089,0.50873,0
0.5,0.17405,0.50873,0
0.5,0.17722,0.50873,0
0.5,0.18038,0.50873,0
0.5,0.18354,0.50873,0
0.5,0.18671,0.50873,0
0.5,0.18987,0.50873,0
0.5,0.19304,0.50873,0
0.5,0.1962,0.50873,0
0.5,0.19937,0.50873,0
0.5,0.20253,0.50873,0
0.5,0.2057,0.50873,0
0.5,0.20886,0.50873,0
0.5,0.21203,0.50873,0
0.5,0.21519,0.50873,0
0.5,0.21835,0.50873,0
0.5,0.22152,0.50873,0
0.5,0.22468,0.50873,0
0.5,0.22785,0.50873,0
0.5,0.23101,0.50873,0
0.5,0.23418,0.50873,0
0.5,0.23734,0.50873,0
0.5,0.24051,0.50873,0
0.5,0.24367,0.50873,0
0.5,0.24684,0.50873,0
0.5,0.25,0.50873,0
0.5,0.25316,0.50873,0
0.5,0.25633,0.50873,0
0.5,0.25949,0.50873,0
0.5,0.26266,0.50873,0
0.5,0.26582,0.50873,0
0.5,0.26899,0.50873,0
0.5,0.27215,0.50873,0
0.5,0.27532,0.50873,0
0.5,0.27848,0.50873,0
0.5,0.28165,0.50873,0
0.5,0.28481,0.50873,0
0.5,0.28797,0.50873,0
0.5,0.29114,0.50873,0
0.5,0.2943,0.50873,0
0.5,0.29747,0.50873,0
0.5,0.30063,0.50873,0
0.5,0.3038,0.50873,0
0.5,0.30696,0.50873,0
0.5,0.31013,0.50873,0
0.5,0.31329,0.50874,0
0.5,0.31646,0.50874,0
0.5,0.31962,0.50874,0
0.5,0.32278,0.50874,0
0.5,0.32595,0.50874,0
0.5,0.32911,0.50874,0
0.5,0.33228,0.50874,0
0.5,0.33544,0.50874,0
0.5,0.33861,0.50874,0
0.5,0.34177,0.50874,0
0.5,0.34494,0.50874,0
0.5,0.3481,0.50874,0
0.5,0.35127,0.50874,0
0.5,0.35443,0.50874,0
0.5,0.35759,0.50875,0
0.5,0.36076,0.50875,0
0.5,0.36392,0.50875,0
0.5,0.36709,0.50875,0
0.5,0.37025,0.50875,0
0.5,0.37342,0.50875,0
0.5,0.37658,0.50875,0
0.5,0.37975,0.50876,0
0.5,0.38291,0.50876,0
0.5,0.38608,0.50876,0
0.5,0.38924,0.50876,0
0.5,0.39241,0.50877,0
0.5,0.39557,0.50877,0
0.5,0.39873,0.50877,0
0.5,0.4019,0.50878,0
0.5,0.40506,0.50878,0
0.5,0.40823,0.50878,0
0.5,0.41139,0.50879,0
0.5,0.41456,0.50879,0
0.5,0.41772,0.5088,0
0.5,0.42089,0.5088,0
0.5,0.42405,0.50881,0
0.5,0.42722,0.50882,0
0.5,0.43038,0.50883,0
0.5,0.43354,0.50884,0
0.5,0.43671,0.50885,0
0.5,0.43987,0.50886,0
0.5,0.44304,0.50887,0
0.5,0.4462,0.50889,0
0.5,0.44937,0.50891,0
0.5,0.45253,0.50893,0
0.5,0.4557,0.50895,0
0.5,0.45886,0.50898,0
0.5,0.46203,0.50901,0
0.5,0.46519,0.50905,0
0.5,0.46835,0.50909,0
0.5,0.47152,0.50915,0
0.5,0.47468,0.50922,0
0.5,0.47785,0.50931,0
0.5,0.48101,0.50943,0
0.5,0.48229,0.50949,0
0.5,0.50633,0.5092,0
0.5,0.50529,0.50949,0
0.5,0.50949,0.50788,0
0.5,0.48418,0.50962,0
0.5,0.48734,0.50987,0
0.5,0.49051,0.51018,0
0.5,0.49367,0.51048,0
0.5,0.49684,0.51066,0
0.5,0.5,0.51057,0
0.5,0.50316,0.5101,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49917,0.48734,0
0.5,0.5,0.4871,0
0.5,0.50316,0.4864,0
0.5,0.50633,0.48593,0
0.5,0.50949,0.48575,0
0.5,0.51266,0.48593,0
0.5,0.51582,0.48656,0
0.5,0.51803,0.48734,0
0.5,0.482,0.49051,0
0.5,0.48418,0.49031,0
0.5,0.48734,0.48991,0
0.5,0.49051,0.48935,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48788,0
0.5,0.51899,0.48776,0
0.5,0.52215,0.48979,0
0.5,0.52305,0.49051,0
0.5,0,0.49211,0
0.5,0.0031646,0.49158,0
0.5,0.0063291,0.49138,0
0.5,0.0094937,0.4913,0
0.5,0.012658,0.49127,0
0.5,0.015823,0.49126,0
0.5,0.018987,0.49126,0
0.5,0.022152,0.49126,0
0.5,0.025316,0.49126,0
0.5,0.028481,0.49126,0
0.5,0.031646,0.49126,0
0.5,0.03481,0.49126,0
0.5,0.037975,0.49126,0
0.5,0.041139,0.49126,0
0.5,0.044304,0.49126,0
0.5,0.047468,0.49126,0
0.5,0.050633,0.49126,0
0.5,0.053797,0.49126,0
0.5,0.056962,0.49126,0
0.5,0.060127,0.49126,0
0.5,0.063291,0.49126,0
0.5,0.066456,0.49126,0
0.5,0.06962,0.49126,0
0.5,0.072785,0.49126,0
0.5,0.075949,0.49126,0
0.5,0.079114,0.49126,0
0.5,0.082278,0.49126,0
0.5,0.085443,0.49126,0
0.5,0.088608,0.49126,0
0.5,0.091772,0.49126,0
0.5,0.094937,0.49126,0
0.5,0.098101,0.49126,0
0.5,0.10127,0.49126,0
0.5,0.10443,0.49126,0
0.5,0.10759,0.49126,0
0.5,0.11076,0.49126,0
0.5,0.11392,0.49126,0
0.5,0.11709,0.49126,0
0.5,0.12025,0.49126,0
0.5,0.12342,0.49126,0
0.5,0.12658,0.49126,0
0.5,0.12975,0.49126,0
0.5,0.13291,0.49126,0
0.5,0.13608,0.49126,0
0.5,0.13924,0.49126,0
0.5,0.14241,0.49126,0
0.5,0.14557,0.49126,0
0.5,0.14873,0.49126,0
0.5,0.1519,0.49125,0
0.5,0.15506,0.49125,0
0.5,0.15823,0.49125,0
0.5,0.16139,0.49125,0
0.5,0.16456,0.49125,0
0.5,0.16772,0.49125,0
0.5,0.17089,0.49125,0
0.5,0.17405,0.49125,0
0.5,0.17722,0.49125,0
0.5,0.18038,0.49125,0
0.5,0.18354,0.49125,0
0.5,0.18671,0.49125,0
0.5,0.18987,0.49125,0
0.5,0.19304,0.49125,0
0.5,0.1962,0.49125,0
0.5,0.19937,0.49125,0
0.5,0.20253,0.49125,0
0.5,0.2057,0.49125,0
0.5,0.20886,0.49125,0
0.5,0.21203,0.49125,0
0.5,0.21519,0.49125,0
0.5,0.21835,0.49125,0
0.5,0.22152,0.49125,0
0.5,0.22468,0.49125,0
0.5,0.22785,0.49125,0
0.5,0.23101,0.49125,0
0.5,0.23418,0.49125,0
0.5,0.23734,0.49125,0
0.5,0.24051,0.49125,0
0.5,0.24367,0.49125,0
0.5,0.24684,0.49125,0
0.5,0.25,0.49125,0
0.5,0.25316,0.49125,0
0.5,0.25633,0.49125,0
0.5,0.25949,0.49125,0
0.5,0.26266,0.49125,0
0.5,0.26582,0.49125,0
0.5,0.26899,0.49125,0
0.5,0.27215,0.49125,0
0.5,0.27532,0.49125,0
0.5,0.27848,0.49125,0
0.5,0.28165,0.49125,0
0.5,0.28481,0.49125,0
0.5,0.28797,0.49125,0
0.5,0.29114,0.49125,0
0.5,0.2943,0.49125,0
0.5,0.29747,0.49125,0
0.5,0.30063,0.49125,0
0.5,0.3038,0.49125,0
0.5,0.30696,0.49125,0
0.5,0.31013,0.49125,0
0.5,0.31329,0.49125,0
0.5,0.31646,0.49125,0
0.5,0.31962,0.49125,0
0.5,0.32278,0.49125,0
0.5,0.32595,0.49125,0
0.5,0.32911,0.49125,0
0.5,0.33228,0.49125,0
0.5,0.33544,0.49125,0
0.5,0.33861,0.49125,0
0.5,0.34177,0.49125,0
0.5,0.34494,0.49125,0
0.5,0.3481,0.49125,0
0.5,0.35127,0.49125,0
0.5,0.35443,0.49125,0
0.5,0.35759,0.49124,0
0.5,0.36076,0.49124,0
0.5,0.36392,0.49124,0
0.5,0.36709,0.49124,0
0.5,0.37025,0.49124,0
0.5,0.37342,0.49124,0
0.5,0.37658,0.49124,0
0.5,0.37975,0.49123,0
0.5,0.38291,0.49123,0
0.5,0.38608,0.49123,0
0.5,0.38924,0.49123,0
0.5,0.39241,0.49123,0
0.5,0.39557,0.49122,0
0.5,0.39873,0.49122,0
0.5,0.4019,0.49122,0
0.5,0.40506,0.49121,0
0.5,0.40823,0.49121,0
0.5,0.41139,0.49121,0
0.5,0.41456,0.4912,0
0.5,0.41772,0.4912,0
0.5,0.42089,0.49119,0
0.5,0.42405,0.49119,0
0.5,0.42722,0.49118,0
0.5,0.43038,0.49118,0
0.5,0.43354,0.49117,0
0.5,0.43671,0.49116,0
0.5,0.43987,0.49115,0
0.5,0.44304,0.49114,0
0.5,0.4462,0.49113,0
0.5,0.44937,0.49112,0
0.5,0.45253,0.4911,0
0.5,0.4557,0.49108,0
0.5,0.45886,0.49106,0
0.5,0.46203,0.49104,0
0.5,0.46519,0.491,0
0.5,0.46835,0.49096,0
0.5,0.47152,0.4909,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49072,0
0.5,0.48101,0.49057,0
0.5,0.5252,0.49367,0
0.5,0.52532,0.49453,0
0.5,0.52565,0.49684,0
0.5,0.52532,0.49772,0
0.5,0.5245,0.5,0
0.5,0.52215,0.50252,0
0.5,0.52151,0.50316,0
0.5,0.51899,0.5048,0
0.5,0.51618,0.50633,0
0.5,0.0031646,0.50843,0
0.5,0,0.50791,0
0.5,0.0063291,0.50862,0
0.5,0.0094937,0.5087,0
0.5,0.012658,0.50873,0
0.5,0.015823,0.50874,0
0.5,0.018987,0.50874,0
0.5,0.022152,0.50874,0
0.5,0.025316,0.50874,0
0.5,0.028481,0.50874,0
0.5,0.031646,0.50874,0
0.5,0.03481,0.50874,0
0.5,0.037975,0.50874,0
0.5,0.041139,0.50874,0
0.5,0.044304,0.50874,0
0.5,0.047468,0.50874,0
0.5,0.050633,0.50874,0
0.5,0.053797,0.50874,0
0.5,0.056962,0.50874,0
0.5,0.060127,0.50874,0
0.5,0.063291,0.50874,0
0.5,0.066456,0.50874,0
0.5,0.06962,0.50874,0
0.5,0.072785,0.50874,0
0.5,0.075949,0.50874,0
0.5,0.079114,0.50874,0
0.5,0.082278,0.50874,0
0.5,0.085443,0.50874,0
0.5,0.088608,0.50874,0
0.5,0.091772,0.50874,0
0.5,0.094937,0.50874,0
0.5,0.098101,0.50874,0
0.5,0.10127,0.50874,0
0.5,0.10443,0.50874,0
0.5,0.10759,0.50874,0
0.5,0.11076,0.50874,0
0.5,0.11392,0.50874,0
0.5,0.11709,0.50874,0
0.5,0.12025,0.50874,0
0.5,0.12342,0.50874,0
0.5,0.12658,0.50874,0
0.5,0.12975,0.50874,0
0.5,0.13291,0.50874,0
0.5,0.13608,0.50874,0
0.5,0.13924,0.50874,0
0.5,0.14241,0.50874,0
0.5,0.14557,0.50874,0
0.5,0.14873,0.50874,0
0.5,0.1519,0.50874,0
0.5,0.15506,0.50874,0
0.5,0.15823,0.50874,0
0.5,0.16139,0.50874,0
0.5,0.16456,0.50874,0
0.5,0.16772,0.50874,0
0.5,0.17089,0.50874,0
0.5,0.17405,0.50874,0
0.5,0.17722,0.50874,0
0.5,0.18038,0.50874,0
0.5,0.18354,0.50874,0
0.5,0.18671,0.50874,0
0.5,0.18987,0.50874,0
0.5,0.19304,0.50874,0
0.5,0.1962,0.50874,0
0.5,0.19937,0.50874,0
0.5,0.20253,0.50874,0
0.5,0.2057,0.50874,0
0.5,0.20886,0.50874,0
0.5,0.21203,0.50874,0
0.5,0.21519,0.50874,0
0.5,0.21835,0.50874,0
0.5,0.22152,0.50874,0
0.5,0.22468,0.50874,0
0.5,0.22785,0.50874,0
0.5,0.23101,0.50874,0
0.5,0.23418,0.50874,0
0.5,0.23734,0.50874,0
0.5,0.24051,0.50874,0
0.5,0.24367,0.50874,0
0.5,0.24684,0.50874,0
0.5,0.25,0.50874,0
0.5,0.25316,0.50874,0
0.5,0.25633,0.50874,0
0.5,0.25949,0.50874,0
0.5,0.26266,0.50874,0
0.5,0.26582,0.50874,0
0.5,0.26899,0.50874,0
0.5,0.27215,0.50874,0
0.5,0.27532,0.50874,0
0.5,0.27848,0.50874,0
0.5,0.28165,0.50874,0
0.5,0.28481,0.50874,0
0.5,0.28797,0.50874,0
0.5,0.29114,0.50874,0
0.5,0.2943,0.50875,0
0.5,0.29747,0.50875,0
0.5,0.30063,0.50875,0
0.5,0.3038,0.50875,0
0.5,0.30696,0.50875,0
0.5,0.31013,0.50875,0
0.5,0.31329,0.50875,0
0.5,0.31646,0.50875,0
0.5,0.31962,0.50875,0
0.5,0.32278,0.50875,0
0.5,0.32595,0.50875,0
0.5,0.32911,0.50875,0
0.5,0.33228,0.50875,0
0.5,0.33544,0.50875,0
0.5,0.33861,0.50875,0
0.5,0.34177,0.50875,0
0.5,0.34494,0.50875,0
0.5,0.3481,0.50875,0
0.5,0.35127,0.50875,0
0.5,0.35443,0.50876,0
0.5,0.35759,0.50876,0
0.5,0.36076,0.50876,0
0.5,0.36392,0.50876,0
0.5,0.36709,0.50876,0
0.5,0.37025,0.50876,0
0.5,0.37342,0.50876,0
0.5,0.37658,0.50877,0
0.5,0.37975,0.50877,0
0.5,0.38291,0.50877,0
0.5,0.38608,0.50877,0
0.5,0.38924,0.50877,0
0.5,0.39241,0.50878,0
0.5,0.39557,0.50878,0
0.5,0.39873,0.50878,0
0.5,0.4019,0.50879,0
0.5,0.40506,0.50879,0
0.5,0.40823,0.50879,0
0.5,0.41139,0.5088,0
0.5,0.41456,0.5088,0
0.5,0.41772,0.50881,0
0.5,0.42089,0.50882,0
0.5,0.42405,0.50882,0
0.5,0.42722,0.50883,0
0.5,0.43038,0.50884,0
0.5,0.43354,0.50885,0
0.5,0.43671,0.50886,0
0.5,0.43987,0.50887,0
0.5,0.44304,0.50888,0
0.5,0.4462,0.5089,0
0.5,0.44937,0.50891,0
0.5,0.45253,0.50893,0
0.5,0.4557,0.50896,0
0.5,0.45886,0.50898,0
0.5,0.46203,0.50901,0
0.5,0.46519,0.50905,0
0.5,0.46835,0.5091,0
0.5,0.47152,0.50915,0
0.5,0.47468,0.50922,0
0.5,0.47785,0.50931,0
0.5,0.48101,0.50943,0
0.5,0.48229,0.50949,0
0.5,0.50949,0.50886,0
0.5,0.50709,0.50949,0
0.5,0.51266,0.5078,0
0.5,0.51582,0.50649,0
0.5,0.48418,0.50962,0
0.5,0.48734,0.50988,0
0.5,0.49051,0.51018,0
0.5,0.49367,0.51048,0
0.5,0.49684,0.51069,0
0.5,0.5,0.51067,0
0.5,0.50316,0.51034,0
0.5,0.50633,0.5097,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61767,0.35759,0
0.5,0.62025,0.35582,0
0.5,0.62342,0.35504,0
0.5,0.62658,0.35556,0
0.5,0.6293,0.35759,0
0.5,0.61468,0.36076,0
0.5,0.61709,0.35802,0
0.5,0.62975,0.35821,0
0.5,0.63096,0.36076,0
0.5,0.61256,0.36392,0
0.5,0.61392,0.36181,0
0.5,0.6313,0.36392,0
0.5,0.61088,0.36709,0
0.5,0.63084,0.36709,0
0.5,0.60913,0.37025,0
0.5,0.61076,0.36733,0
0.5,0.62975,0.3702,0
0.5,0.62973,0.37025,0
0.5,0.60759,0.37342,0
0.5,0.60759,0.3734,0
0.5,0.62847,0.37342,0
0.5,0.60585,0.37658,0
0.5,0.62687,0.37658,0
0.5,0.60431,0.37975,0
0.5,0.60443,0.37952,0
0.5,0.62658,0.37711,0
0.5,0.62535,0.37975,0
0.5,0.6026,0.38291,0
0.5,0.62371,0.38291,0
0.5,0.60106,0.38608,0
0.5,0.60127,0.3857,0
0.5,0.62342,0.38346,0
0.5,0.62223,0.38608,0
0.5,0.59938,0.38924,0
0.5,0.62063,0.38924,0
0.5,0.59785,0.39241,0
0.5,0.5981,0.39193,0
0.5,0.62025,0.38996,0
0.5,0.61916,0.39241,0
0.5,0.59618,0.39557,0
0.5,0.61759,0.39557,0
0.5,0.59465,0.39873,0
0.5,0.59494,0.39821,0
0.5,0.61709,0.39654,0
0.5,0.61611,0.39873,0
0.5,0.593,0.4019,0
0.5,0.61457,0.4019,0
0.5,0.59147,0.40506,0
0.5,0.59177,0.40451,0
0.5,0.61392,0.40314,0
0.5,0.61306,0.40506,0
0.5,0.58983,0.40823,0
0.5,0.61155,0.40823,0
0.5,0.5883,0.41139,0
0.5,0.58861,0.41082,0
0.5,0.61076,0.40974,0
0.5,0.61002,0.41139,0
0.5,0.58665,0.41456,0
0.5,0.60853,0.41456,0
0.5,0.58511,0.41772,0
0.5,0.58544,0.41711,0
0.5,0.60759,0.41637,0
0.5,0.60699,0.41772,0
0.5,0.58346,0.42089,0
0.5,0.60552,0.42089,0
0.5,0.5819,0.42405,0
0.5,0.58228,0.42336,0
0.5,0.60443,0.42301,0
0.5,0.60396,0.42405,0
0.5,0.58023,0.42722,0
0.5,0.60253,0.42722,0
0.5,0.57863,0.43038,0
0.5,0.57911,0.42951,0
0.5,0.60127,0.42968,0
0.5,0.60095,0.43038,0
0.5,0.57694,0.43354,0
0.5,0.59955,0.43354,0
0.5,0.57527,0.43671,0
0.5,0.57595,0.43552,0
0.5,0.5981,0.43641,0
0.5,0.59797,0.43671,0
0.5,0.57354,0.43987,0
0.5,0.59661,0.43987,0
0.5,0.57175,0.44304,0
0.5,0.57278,0.44131,0
0.5,0.59502,0.44304,0
0.5,0.56995,0.4462,0
0.5,0.59494,0.44321,0
0.5,0.59366,0.4462,0
0.5,0.56794,0.44937,0
0.5,0.56962,0.44677,0
0.5,0.59208,0.44937,0
0.5,0.56591,0.45253,0
0.5,0.56646,0.45176,0
0.5,0.59177,0.44996,0
0.5,0.59062,0.45253,0
0.5,0.56369,0.4557,0
0.5,0.58899,0.4557,0
0.5,0.56121,0.45886,0
0.5,0.56329,0.45626,0
0.5,0.58861,0.45643,0
0.5,0.58749,0.45886,0
0.5,0.55846,0.46203,0
0.5,0.56013,0.46019,0
0.5,0.58583,0.46203,0
0.5,0.55532,0.46519,0
0.5,0.55696,0.4636,0
0.5,0.58544,0.46277,0
0.5,0.58431,0.46519,0
0.5,0.5517,0.46835,0
0.5,0.5538,0.46659,0
0.5,0.58254,0.46835,0
0.5,0.54744,0.47152,0
0.5,0.54747,0.4715,0
0.5,0.55063,0.4692,0
0.5,0.58228,0.46881,0
0.5,0.58086,0.47152,0
0.5,0.54195,0.47468,0
0.5,0.5443,0.47334,0
0.5,0.57911,0.47421,0
0.5,0.57882,0.47468,0
0.5,0.53517,0.47785,0
0.5,0.53797,0.47655,0
0.5,0.54114,0.47508,0
0.5,0.57662,0.47785,0
0.5,0.52627,0.48101,0
0.5,0.52848,0.48026,0
0.5,0.53165,0.47914,0
0.5,0.53481,0.47799,0
0.5,0.57595,0.47868,0
0.5,0.57403,0.48101,0
0.5,0.51376,0.48418,0
0.5,0.51582,0.48371,0
0.5,0.51899,0.48294,0
0.5,0.52215,0.48213,0
0.5,0.52532,0.48129,0
0.5,0.57278,0.48232,0
0.5,0.57092,0.48418,0
0.5,0.49914,0.48734,0
0.5,0.5,0.48709,0
0.5,0.50316,0.48629,0
0.5,0.50633,0.48559,0
0.5,0.50949,0.48498,0
0.5,0.51266,0.48439,0
0.5,0.56962,0.48533,0
0.5,0.56719,0.48734,0
0.5,0.48165,0.49051,0
0.5,0.48418,0.49029,0
0.5,0.48734,0.4899,0
0.5,0.49051,0.48935,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48788,0
0.5,0.56329,0.49015,0
0.5,0.56273,0.49051,0
0.5,0.56646,0.4879,0
0.5,0,0.49191,0
0.5,0.0031646,0.49142,0
0.5,0.0063291,0.49123,0
0.5,0.0094937,0.49116,0
0.5,0.012658,0.49113,0
0.5,0.015823,0.49112,0
0.5,0.018987,0.49112,0
0.5,0.022152,0.49112,0
0.5,0.025316,0.49112,0
0.5,0.028481,0.49112,0
0.5,0.031646,0.49112,0
0.5,0.03481,0.49112,0
0.5,0.037975,0.49112,0
0.5,0.041139,0.49112,0
0.5,0.044304,0.49112,0
0.5,0.047468,0.49112,0
0.5,0.050633,0.49112,0
0.5,0.053797,0.49112,0
0.5,0.056962,0.49112,0
0.5,0.060127,0.49112,0
0.5,0.063291,0.49112,0
0.5,0.066456,0.49112,0
0.5,0.06962,0.49112,0
0.5,0.072785,0.49112,0
0.5,0.075949,0.49112,0
0.5,0.079114,0.49112,0
0.5,0.082278,0.49112,0
0.5,0.085443,0.49112,0
0.5,0.088608,0.49112,0
0.5,0.091772,0.49112,0
0.5,0.094937,0.49112,0
0.5,0.098101,0.49112,0
0.5,0.10127,0.49112,0
0.5,0.10443,0.49112,0
0.5,0.10759,0.49112,0
0.5,0.11076,0.49112,0
0.5,0.11392,0.49112,0
0.5,0.11709,0.49112,0
0.5,0.12025,0.49112,0
0.5,0.12342,0.49112,0
0.5,0.12658,0.49112,0
0.5,0.12975,0.49112,0
0.5,0.13291,0.49112,0
0.5,0.13608,0.49112,0
0.5,0.13924,0.49112,0
0.5,0.14241,0.49112,0
0.5,0.14557,0.49112,0
0.5,0.14873,0.49112,0
0.5,0.1519,0.49112,0
0.5,0.15506,0.49112,0
0.5,0.15823,0.49112,0
0.5,0.16139,0.49112,0
0.5,0.16456,0.49112,0
0.5,0.16772,0.49112,0
0.5,0.17089,0.49112,0
0.5,0.17405,0.49112,0
0.5,0.17722,0.49112,0
0.5,0.18038,0.49112,0
0.5,0.18354,0.49112,0
0.5,0.18671,0.49112,0
0.5,0.18987,0.49112,0
0.5,0.19304,0.49112,0
0.5,0.1962,0.49112,0
0.5,0.19937,0.49112,0
0.5,0.20253,0.49112,0
0.5,0.2057,0.49112,0
0.5,0.20886,0.49112,0
0.5,0.21203,0.49112,0
0.5,0.21519,0.49112,0
0.5,0.21835,0.49112,0
0.5,0.22152,0.49112,0
0.5,0.22468,0.49112,0
0.5,0.22785,0.49112,0
0.5,0.23101,0.49112,0
0.5,0.23418,0.49112,0
0.5,0.23734,0.49112,0
0.5,0.24051,0.49112,0
0.5,0.24367,0.49112,0
0.5,0.24684,0.49112,0
0.5,0.25,0.49112,0
0.5,0.25316,0.49112,0
0.5,0.25633,0.49112,0
0.5,0.25949,0.49112,0
0.5,0.26266,0.49112,0
0.5,0.26582,0.49112,0
0.5,0.26899,0.49112,0
0.5,0.27215,0.49112,0
0.5,0.27532,0.49112,0
0.5,0.27848,0.49112,0
0.5,0.28165,0.49112,0
0.5,0.28481,0.49112,0
0.5,0.28797,0.49112,0
0.5,0.29114,0.49112,0
0.5,0.2943,0.49112,0
0.5,0.29747,0.49112,0
0.5,0.30063,0.49112,0
0.5,0.3038,0.49112,0
0.5,0.30696,0.49112,0
0.5,0.31013,0.49112,0
0.5,0.31329,0.49112,0
0.5,0.31646,0.49112,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.49111,0
0.5,0.36709,0.49111,0
0.5,0.37025,0.49111,0
0.5,0.37342,0.49111,0
0.5,0.37658,0.49111,0
0.5,0.37975,0.49111,0
0.5,0.38291,0.49111,0
0.5,0.38608,0.49111,0
0.5,0.38924,0.4911,0
0.5,0.39241,0.4911,0
0.5,0.39557,0.4911,0
0.5,0.39873,0.4911,0
0.5,0.4019,0.4911,0
0.5,0.40506,0.4911,0
0.5,0.40823,0.49109,0
0.5,0.41139,0.49109,0
0.5,0.41456,0.49109,0
0.5,0.41772,0.49109,0
0.5,0.42089,0.49108,0
0.5,0.42405,0.49108,0
0.5,0.42722,0.49107,0
0.5,0.43038,0.49107,0
0.5,0.43354,0.49106,0
0.5,0.43671,0.49106,0
0.5,0.43987,0.49105,0
0.5,0.44304,0.49104,0
0.5,0.4462,0.49104,0
0.5,0.44937,0.49102,0
0.5,0.45253,0.49101,0
0.5,0.4557,0.491,0
0.5,0.45886,0.49098,0
0.5,0.46203,0.49096,0
0.5,0.46519,0.49093,0
0.5,0.46835,0.49089,0
0.5,0.47152,0.49084,0
0.5,0.47468,0.49078,0
0.5,0.47785,0.49068,0
0.5,0.48101,0.49055,0
0.5,0.56013,0.49216,0
0.5,0.55739,0.49367,0
0.5,0.5538,0.49556,0
0.5,0.55096,0.49684,0
0.5,0.55696,0.4939,0
0.5,0.5443,0.49962,0
0.5,0.54322,0.5,0
0.5,0.54747,0.4984,0
0.5,0.55063,0.49699,0
0.5,0.53481,0.5029,0
0.5,0.53389,0.50316,0
0.5,0.53797,0.50192,0
0.5,0.54114,0.5008,0
0.5,0.52532,0.50569,0
0.5,0.52266,0.50633,0
0.5,0.52848,0.50484,0
0.5,0.53165,0.5039,0
0.5,0.0031646,0.50858,0
0.5,0,0.5081,0
0.5,0.0063291,0.50877,0
0.5,0.0094937,0.50884,0
0.5,0.012658,0.50887,0
0.5,0.015823,0.50888,0
0.5,0.018987,0.50888,0
0.5,0.022152,0.50888,0
0.5,0.025316,0.50888,0
0.5,0.028481,0.50888,0
0.5,0.031646,0.50888,0
0.5,0.03481,0.50888,0
0.5,0.037975,0.50888,0
0.5,0.041139,0.50888,0
0.5,0.044304,0.50888,0
0.5,0.047468,0.50888,0
0.5,0.050633,0.50888,0
0.5,0.053797,0.50888,0
0.5,0.056962,0.50888,0
0.5,0.060127,0.50888,0
0.5,0.063291,0.50888,0
0.5,0.066456,0.50888,0
0.5,0.06962,0.50888,0
0.5,0.072785,0.50888,0
0.5,0.075949,0.50888,0
0.5,0.079114,0.50888,0
0.5,0.082278,0.50888,0
0.5,0.085443,0.50888,0
0.5,0.088608,0.50888,0
0.5,0.091772,0.50888,0
0.5,0.094937,0.50888,0
0.5,0.098101,0.50888,0
0.5,0.10127,0.50888,0
0.5,0.10443,0.50888,0
0.5,0.10759,0.50888,0
0.5,0.11076,0.50888,0
0.5,0.11392,0.50888,0
0.5,0.11709,0.50888,0
0.5,0.12025,0.50888,0
0.5,0.12342,0.50888,0
0.5,0.12658,0.50888,0
0.5,0.12975,0.50888,0
0.5,0.13291,0.50888,0
0.5,0.13608,0.50888,0
0.5,0.13924,0.50888,0
0.5,0.14241,0.50888,0
0.5,0.14557,0.50888,0
0.5,0.14873,0.50888,0
0.5,0.1519,0.50888,0
0.5,0.15506,0.50888,0
0.5,0.15823,0.50888,0
0.5,0.16139,0.50888,0
0.5,0.16456,0.50888,0
0.5,0.16772,0.50888,0
0.5,0.17089,0.50888,0
0.5,0.17405,0.50888,0
0.5,0.17722,0.50888,0
0.5,0.18038,0.50888,0
0.5,0.18354,0.50888,0
0.5,0.18671,0.50888,0
0.5,0.18987,0.50888,0
0.5,0.19304,0.50888,0
0.5,0.1962,0.50888,0
0.5,0.19937,0.50888,0
0.5,0.20253,0.50888,0
0.5,0.2057,0.50888,0
0.5,0.20886,0.50888,0
0.5,0.21203,0.50888,0
0.5,0.21519,0.50888,0
0.5,0.21835,0.50888,0
0.5,0.22152,0.50888,0
0.5,0.22468,0.50888,0
0.5,0.22785,0.50888,0
0.5,0.23101,0.50888,0
0.5,0.23418,0.50888,0
0.5,0.23734,0.50888,0
0.5,0.24051,0.50888,0
0.5,0.24367,0.50888,0
0.5,0.24684,0.50888,0
0.5,0.25,0.50888,0
0.5,0.25316,0.50888,0
0.5,0.25633,0.50888,0
0.5,0.25949,0.50888,0
0.5,0.26266,0.50888,0
0.5,0.26582,0.50888,0
0.5,0.26899,0.50888,0
0.5,0.27215,0.50888,0
0.5,0.27532,0.50888,0
0.5,0.27848,0.50888,0
0.5,0.28165,0.50888,0
0.5,0.28481,0.50888,0
0.5,0.28797,0.50888,0
0.5,0.29114,0.50889,0
0.5,0.2943,0.50889,0
0.5,0.29747,0.50889,0
0.5,0.30063,0.50889,0
0.5,0.3038,0.50889,0
0.5,0.30696,0.50889,0
0.5,0.31013,0.50889,0
0.5,0.31329,0.50889,0
0.5,0.31646,0.50889,0
0.5,0.31962,0.50889,0
0.5,0.32278,0.50889,0
0.5,0.32595,0.50889,0
0.5,0.32911,0.50889,0
0.5,0.33228,0.50889,0
0.5,0.33544,0.50889,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.5089,0
0.5,0.37342,0.5089,0
0.5,0.37658,0.5089,0
0.5,0.37975,0.5089,0
0.5,0.38291,0.5089,0
0.5,0.38608,0.50891,0
0.5,0.38924,0.50891,0
0.5,0.39241,0.50891,0
0.5,0.39557,0.50891,0
0.5,0.39873,0.50891,0
0.5,0.4019,0.50892,0
0.5,0.40506,0.50892,0
0.5,0.40823,0.50892,0
0.5,0.41139,0.50892,0
0.5,0.41456,0.50893,0
0.5,0.41772,0.50893,0
0.5,0.42089,0.50894,0
0.5,0.42405,0.50894,0
0.5,0.42722,0.50895,0
0.5,0.43038,0.50895,0
0.5,0.43354,0.50896,0
0.5,0.43671,0.50897,0
0.5,0.43987,0.50897,0
0.5,0.44304,0.50898,0
0.5,0.4462,0.50899,0
0.5,0.44937,0.50901,0
0.5,0.45253,0.50902,0
0.5,0.4557,0.50904,0
0.5,0.45886,0.50906,0
0.5,0.46203,0.50909,0
0.5,0.46519,0.50912,0
0.5,0.46835,0.50915,0
0.5,0.47152,0.5092,0
0.5,0.47468,0.50926,0
0.5,0.47785,0.50934,0
0.5,0.48101,0.50945,0
0.5,0.48197,0.50949,0
0.5,0.50949,0.50935,0
0.5,0.50869,0.50949,0
0.5,0.51266,0.50873,0
0.5,0.51582,0.50805,0
0.5,0.51899,0.5073,0
0.5,0.52215,0.50647,0
0.5,0.48418,0.50963,0
0.5,0.48734,0.50988,0
0.5,0.49051,0.51018,0
0.5,0.49367,0.51048,0
0.5,0.49684,0.51069,0
0.5,0.5,0.51069,0
0.5,0.50316,0.51044,0
0.5,0.50633,0.50996,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63898,0.32278,0
0.5,0.63924,0.32267,0
0.5,0.64241,0.32258,0
0.5,0.64293,0.32278,0
0.5,0.63375,0.32595,0
0.5,0.63608,0.32397,0
0.5,0.64557,0.3241,0
0.5,0.64715,0.32595,0
0.5,0.63107,0.32911,0
0.5,0.63291,0.32674,0
0.5,0.64828,0.32911,0
0.5,0.62907,0.33228,0
0.5,0.62975,0.33119,0
0.5,0.64831,0.33228,0
0.5,0.62732,0.33544,0
0.5,0.64766,0.33544,0
0.5,0.62561,0.33861,0
0.5,0.62658,0.3369,0
0.5,0.64647,0.33861,0
0.5,0.62397,0.34177,0
0.5,0.64557,0.34037,0
0.5,0.64495,0.34177,0
0.5,0.62225,0.34494,0
0.5,0.62342,0.34287,0
0.5,0.64336,0.34494,0
0.5,0.62063,0.3481,0
0.5,0.64241,0.34666,0
0.5,0.6417,0.3481,0
0.5,0.61891,0.35127,0
0.5,0.62025,0.34887,0
0.5,0.64008,0.35127,0
0.5,0.61733,0.35443,0
0.5,0.63924,0.35278,0
0.5,0.63844,0.35443,0
0.5,0.61561,0.35759,0
0.5,0.61709,0.35492,0
0.5,0.63682,0.35759,0
0.5,0.61406,0.36076,0
0.5,0.63608,0.35894,0
0.5,0.63521,0.36076,0
0.5,0.61236,0.36392,0
0.5,0.61392,0.36105,0
0.5,0.63359,0.36392,0
0.5,0.61084,0.36709,0
0.5,0.63291,0.36515,0
0.5,0.632,0.36709,0
0.5,0.60913,0.37025,0
0.5,0.61076,0.36726,0
0.5,0.63038,0.37025,0
0.5,0.60759,0.37342,0
0.5,0.60759,0.3734,0
0.5,0.62975,0.37142,0
0.5,0.62881,0.37342,0
0.5,0.60585,0.37658,0
0.5,0.62722,0.37658,0
0.5,0.60431,0.37975,0
0.5,0.60443,0.37952,0
0.5,0.62658,0.37777,0
0.5,0.62567,0.37975,0
0.5,0.6026,0.38291,0
0.5,0.6241,0.38291,0
0.5,0.60106,0.38608,0
0.5,0.60127,0.3857,0
0.5,0.62342,0.38419,0
0.5,0.62255,0.38608,0
0.5,0.59938,0.38924,0
0.5,0.621,0.38924,0
0.5,0.59785,0.39241,0
0.5,0.5981,0.39193,0
0.5,0.62025,0.39066,0
0.5,0.61945,0.39241,0
0.5,0.59618,0.39557,0
0.5,0.61792,0.39557,0
0.5,0.59465,0.39873,0
0.5,0.59494,0.39821,0
0.5,0.61709,0.39714,0
0.5,0.61636,0.39873,0
0.5,0.593,0.4019,0
0.5,0.61484,0.4019,0
0.5,0.59147,0.40506,0
0.5,0.59177,0.40451,0
0.5,0.61392,0.40364,0
0.5,0.61328,0.40506,0
0.5,0.58983,0.40823,0
0.5,0.61177,0.40823,0
0.5,0.5883,0.41139,0
0.5,0.58861,0.41082,0
0.5,0.61076,0.41017,0
0.5,0.6102,0.41139,0
0.5,0.58665,0.41456,0
0.5,0.60872,0.41456,0
0.5,0.58511,0.41772,0
0.5,0.58544,0.41711,0
0.5,0.60759,0.41673,0
0.5,0.60715,0.41772,0
0.5,0.58346,0.42089,0
0.5,0.60569,0.42089,0
0.5,0.5819,0.42405,0
0.5,0.58228,0.42335,0
0.5,0.60443,0.42332,0
0.5,0.6041,0.42405,0
0.5,0.58023,0.42722,0
0.5,0.60267,0.42722,0
0.5,0.57863,0.43038,0
0.5,0.57911,0.42951,0
0.5,0.60127,0.42996,0
0.5,0.60108,0.43038,0
0.5,0.57694,0.43354,0
0.5,0.59969,0.43354,0
0.5,0.57527,0.43671,0
0.5,0.57595,0.43552,0
0.5,0.5981,0.43668,0
0.5,0.59809,0.43671,0
0.5,0.57354,0.43987,0
0.5,0.59674,0.43987,0
0.5,0.57175,0.44304,0
0.5,0.57278,0.44131,0
0.5,0.59519,0.44304,0
0.5,0.56995,0.4462,0
0.5,0.59494,0.44354,0
0.5,0.5938,0.4462,0
0.5,0.56793,0.44937,0
0.5,0.56962,0.44677,0
0.5,0.59226,0.44937,0
0.5,0.56591,0.45253,0
0.5,0.56646,0.45176,0
0.5,0.59177,0.45032,0
0.5,0.59079,0.45253,0
0.5,0.56369,0.4557,0
0.5,0.58919,0.4557,0
0.5,0.56121,0.45886,0
0.5,0.56329,0.45626,0
0.5,0.58861,0.4568,0
0.5,0.58763,0.45886,0
0.5,0.55846,0.46203,0
0.5,0.56013,0.46019,0
0.5,0.58598,0.46203,0
0.5,0.55532,0.46519,0
0.5,0.55696,0.4636,0
0.5,0.58544,0.46303,0
0.5,0.5844,0.46519,0
0.5,0.5517,0.46835,0
0.5,0.5538,0.46659,0
0.5,0.58263,0.46835,0
0.5,0.54743,0.47152,0
0.5,0.54747,0.4715,0
0.5,0.55063,0.4692,0
0.5,0.58228,0.46897,0
0.5,0.58093,0.47152,0
0.5,0.54192,0.47468,0
0.5,0.5443,0.47332,0
0.5,0.57911,0.47429,0
0.5,0.57886,0.47468,0
0.5,0.53515,0.47785,0
0.5,0.53797,0.47653,0
0.5,0.54114,0.47507,0
0.5,0.57665,0.47785,0
0.5,0.52627,0.48101,0
0.5,0.52848,0.48026,0
0.5,0.53165,0.47913,0
0.5,0.53481,0.47798,0
0.5,0.57595,0.47872,0
0.5,0.57405,0.48101,0
0.5,0.51376,0.48418,0
0.5,0.51582,0.48371,0
0.5,0.51899,0.48294,0
0.5,0.52215,0.48213,0
0.5,0.52532,0.48129,0
0.5,0.57278,0.48234,0
0.5,0.57094,0.48418,0
0.5,0.49914,0.48734,0
0.5,0.5,0.48709,0
0.5,0.50316,0.48629,0
0.5,0.50633,0.48559,0
0.5,0.50949,0.48497,0
0.5,0.51266,0.48439,0
0.5,0.56962,0.48535,0
0.5,0.5672,0.48734,0
0.5,0.48141,0.49051,0
0.5,0.48418,0.49028,0
0.5,0.48734,0.48989,0
0.5,0.49051,0.48935,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48788,0
0.5,0.56329,0.49015,0
0.5,0.56274,0.49051,0
0.5,0.56646,0.4879,0
0.5,0,0.49184,0
0.5,0.0031646,0.49136,0
0.5,0.0063291,0.49119,0
0.5,0.0094937,0.49111,0
0.5,0.012658,0.49109,0
0.5,0.015823,0.49108,0
0.5,0.018987,0.49108,0
0.5,0.022152,0.49108,0
0.5,0.025316,0.49108,0
0.5,0.028481,0.49108,0
0.5,0.031646,0.49108,0
0.5,0.03481,0.49108,0
0.5,0.037975,0.49108,0
0.5,0.041139,0.49108,0
0.5,0.044304,0.49108,0
0.5,0.047468,0.49108,0
0.5,0.050633,0.49108,0
0.5,0.053797,0.49108,0
0.5,0.056962,0.49108,0
0.5,0.060127,0.49108,0
0.5,0.063291,0.49108,0
0.5,0.066456,0.49108,0
0.5,0.06962,0.49108,0
0.5,0.072785,0.49108,0
0.5,0.075949,0.49108,0
0.5,0.079114,0.49108,0
0.5,0.082278,0.49108,0
0.5,0.085443,0.49108,0
0.5,0.088608,0.49108,0
0.5,0.091772,0.49108,0
0.5,0.094937,0.49108,0
0.5,0.098101,0.49108,0
0.5,0.10127,0.49108,0
0.5,0.10443,0.49108,0
0.5,0.10759,0.49108,0
0.5,0.11076,0.49108,0
0.5,0.11392,0.49108,0
0.5,0.11709,0.49108,0
0.5,0.12025,0.49108,0
0.5,0.12342,0.49108,0
0.5,0.12658,0.49108,0
0.5,0.12975,0.49108,0
0.5,0.13291,0.49108,0
0.5,0.13608,0.49108,0
0.5,0.13924,0.49108,0
0.5,0.14241,0.49108,0
0.5,0.14557,0.49108,0
0.5,0.14873,0.49108,0
0.5,0.1519,0.49108,0
0.5,0.15506,0.49108,0
0.5,0.15823,0.49108,0
0.5,0.16139,0.49108,0
0.5,0.16456,0.49108,0
0.5,0.16772,0.49108,0
0.5,0.17089,0.49108,0
0.5,0.17405,0.49108,0
0.5,0.17722,0.49108,0
0.5,0.18038,0.49108,0
0.5,0.18354,0.49108,0
0.5,0.18671,0.49108,0
0.5,0.18987,0.49108,0
0.5,0.19304,0.49108,0
0.5,0.1962,0.49108,0
0.5,0.19937,0.49108,0
0.5,0.20253,0.49108,0
0.5,0.2057,0.49108,0
0.5,0.20886,0.49108,0
0.5,0.21203,0.49108,0
0.5,0.21519,0.49108,0
0.5,0.21835,0.49108,0
0.5,0.22152,0.49108,0
0.5,0.22468,0.49108,0
0.5,0.22785,0.49108,0
0.5,0.23101,0.49108,0
0.5,0.23418,0.49108,0
0.5,0.23734,0.49108,0
0.5,0.24051,0.49108,0
0.5,0.24367,0.49108,0
0.5,0.24684,0.49108,0
0.5,0.25,0.49108,0
0.5,0.25316,0.49108,0
0.5,0.25633,0.49108,0
0.5,0.25949,0.49108,0
0.5,0.26266,0.49108,0
0.5,0.26582,0.49108,0
0.5,0.26899,0.49108,0
0.5,0.27215,0.49108,0
0.5,0.27532,0.49108,0
0.5,0.27848,0.49108,0
0.5,0.28165,0.49108,0
0.5,0.28481,0.49108,0
0.5,0.28797,0.49108,0
0.5,0.29114,0.49108,0
0.5,0.2943,0.49108,0
0.5,0.29747,0.49108,0
0.5,0.30063,0.49108,0
0.5,0.3038,0.49108,0
0.5,0.30696,0.49108,0
0.5,0.31013,0.49108,0
0.5,0.31329,0.49108,0
0.5,0.31646,0.49108,0
0.5,0.31962,0.49108,0
0.5,0.32278,0.49108,0
0.5,0.32595,0.49108,0
0.5,0.32911,0.49108,0
0.5,0.33228,0.49108,0
0.5,0.33544,0.49108,0
0.5,0.33861,0.49108,0
0.5,0.34177,0.49108,0
0.5,0.34494,0.49108,0
0.5,0.3481,0.49108,0
0.5,0.35127,0.49108,0
0.5,0.35443,0.49107,0
0.5,0.35759,0.49107,0
0.5,0.36076,0.49107,0
0.5,0.36392,0.49107,0
0.5,0.36709,0.49107,0
0.5,0.37025,0.49107,0
0.5,0.37342,0.49107,0
0.5,0.37658,0.49107,0
0.5,0.37975,0.49107,0
0.5,0.38291,0.49107,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49106,0
0.5,0.40506,0.49106,0
0.5,0.40823,0.49106,0
0.5,0.41139,0.49105,0
0.5,0.41456,0.49105,0
0.5,0.41772,0.49105,0
0.5,0.42089,0.49105,0
0.5,0.42405,0.49104,0
0.5,0.42722,0.49104,0
0.5,0.43038,0.49103,0
0.5,0.43354,0.49103,0
0.5,0.43671,0.49102,0
0.5,0.43987,0.49102,0
0.5,0.44304,0.49101,0
0.5,0.4462,0.491,0
0.5,0.44937,0.49099,0
0.5,0.45253,0.49098,0
0.5,0.4557,0.49097,0
0.5,0.45886,0.49095,0
0.5,0.46203,0.49093,0
0.5,0.46519,0.4909,0
0.5,0.46835,0.49087,0
0.5,0.47152,0.49082,0
0.5,0.47468,0.49075,0
0.5,0.47785,0.49066,0
0.5,0.48101,0.49053,0
0.5,0.56013,0.49217,0
0.5,0.55739,0.49367,0
0.5,0.5538,0.49556,0
0.5,0.55096,0.49684,0
0.5,0.55696,0.4939,0
0.5,0.5443,0.49962,0
0.5,0.54322,0.5,0
0.5,0.54747,0.4984,0
0.5,0.55063,0.49699,0
0.5,0.53481,0.5029,0
0.5,0.5339,0.50316,0
0.5,0.53797,0.50192,0
0.5,0.54114,0.5008,0
0.5,0.52532,0.50569,0
0.5,0.52267,0.50633,0
0.5,0.52848,0.50485,0
0.5,0.53165,0.5039,0
0.5,0.0031646,0.50863,0
0.5,0,0.50816,0
0.5,0.0063291,0.50881,0
0.5,0.0094937,0.50888,0
0.5,0.012658,0.50891,0
0.5,0.015823,0.50892,0
0.5,0.018987,0.50892,0
0.5,0.022152,0.50892,0
0.5,0.025316,0.50891,0
0.5,0.028481,0.50891,0
0.5,0.031646,0.50891,0
0.5,0.03481,0.50891,0
0.5,0.037975,0.50891,0
0.5,0.041139,0.50891,0
0.5,0.044304,0.50891,0
0.5,0.047468,0.50891,0
0.5,0.050633,0.50891,0
0.5,0.053797,0.50891,0
0.5,0.056962,0.50891,0
0.5,0.060127,0.50891,0
0.5,0.063291,0.50891,0
0.5,0.066456,0.50891,0
0.5,0.06962,0.50891,0
0.5,0.072785,0.50891,0
0.5,0.075949,0.50892,0
0.5,0.079114,0.50892,0
0.5,0.082278,0.50892,0
0.5,0.085443,0.50892,0
0.5,0.088608,0.50892,0
0.5,0.091772,0.50892,0
0.5,0.094937,0.50892,0
0.5,0.098101,0.50892,0
0.5,0.10127,0.50892,0
0.5,0.10443,0.50892,0
0.5,0.10759,0.50892,0
0.5,0.11076,0.50892,0
0.5,0.11392,0.50892,0
0.5,0.11709,0.50892,0
0.5,0.12025,0.50892,0
0.5,0.12342,0.50892,0
0.5,0.12658,0.50892,0
0.5,0.12975,0.50892,0
0.5,0.13291,0.50892,0
0.5,0.13608,0.50892,0
0.5,0.13924,0.50892,0
0.5,0.14241,0.50892,0
0.5,0.14557,0.50892,0
0.5,0.14873,0.50892,0
0.5,0.1519,0.50892,0
0.5,0.15506,0.50892,0
0.5,0.15823,0.50892,0
0.5,0.16139,0.50892,0
0.5,0.16456,0.50892,0
0.5,0.16772,0.50892,0
0.5,0.17089,0.50892,0
0.5,0.17405,0.50892,0
0.5,0.17722,0.50892,0
0.5,0.18038,0.50892,0
0.5,0.18354,0.50892,0
0.5,0.18671,0.50892,0
0.5,0.18987,0.50892,0
0.5,0.19304,0.50892,0
0.5,0.1962,0.50892,0
0.5,0.19937,0.50892,0
0.5,0.20253,0.50892,0
0.5,0.2057,0.50892,0
0.5,0.20886,0.50892,0
0.5,0.21203,0.50892,0
0.5,0.21519,0.50892,0
0.5,0.21835,0.50892,0
0.5,0.22152,0.50892,0
0.5,0.22468,0.50892,0
0.5,0.22785,0.50892,0
0.5,0.23101,0.50892,0
0.5,0.23418,0.50892,0
0.5,0.23734,0.50892,0
0.5,0.24051,0.50892,0
0.5,0.24367,0.50892,0
0.5,0.24684,0.50892,0
0.5,0.25,0.50892,0
0.5,0.25316,0.50892,0
0.5,0.25633,0.50892,0
0.5,0.25949,0.50892,0
0.5,0.26266,0.50892,0
0.5,0.26582,0.50892,0
0.5,0.26899,0.50892,0
0.5,0.27215,0.50892,0
0.5,0.27532,0.50892,0
0.5,0.27848,0.50892,0
0.5,0.28165,0.50892,0
0.5,0.28481,0.50892,0
0.5,0.28797,0.50892,0
0.5,0.29114,0.50892,0
0.5,0.2943,0.50892,0
0.5,0.29747,0.50892,0
0.5,0.30063,0.50892,0
0.5,0.3038,0.50892,0
0.5,0.30696,0.50892,0
0.5,0.31013,0.50892,0
0.5,0.31329,0.50893,0
0.5,0.31646,0.50893,0
0.5,0.31962,0.50893,0
0.5,0.32278,0.50893,0
0.5,0.32595,0.50893,0
0.5,0.32911,0.50893,0
0.5,0.33228,0.50893,0
0.5,0.33544,0.50893,0
0.5,0.33861,0.50893,0
0.5,0.34177,0.50893,0
0.5,0.34494,0.50893,0
0.5,0.3481,0.50893,0
0.5,0.35127,0.50893,0
0.5,0.35443,0.50893,0
0.5,0.35759,0.50893,0
0.5,0.36076,0.50893,0
0.5,0.36392,0.50893,0
0.5,0.36709,0.50894,0
0.5,0.37025,0.50894,0
0.5,0.37342,0.50894,0
0.5,0.37658,0.50894,0
0.5,0.37975,0.50894,0
0.5,0.38291,0.50894,0
0.5,0.38608,0.50894,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50895,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50895,0
0.5,0.40506,0.50895,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50896,0
0.5,0.41456,0.50896,0
0.5,0.41772,0.50897,0
0.5,0.42089,0.50897,0
0.5,0.42405,0.50898,0
0.5,0.42722,0.50898,0
0.5,0.43038,0.50899,0
0.5,0.43354,0.50899,0
0.5,0.43671,0.509,0
0.5,0.43987,0.50901,0
0.5,0.44304,0.50902,0
0.5,0.4462,0.50903,0
0.5,0.44937,0.50904,0
0.5,0.45253,0.50905,0
0.5,0.4557,0.50907,0
0.5,0.45886,0.50909,0
0.5,0.46203,0.50911,0
0.5,0.46519,0.50914,0
0.5,0.46835,0.50918,0
0.5,0.47152,0.50922,0
0.5,0.47468,0.50928,0
0.5,0.47785,0.50936,0
0.5,0.48101,0.50946,0
0.5,0.48172,0.50949,0
0.5,0.50949,0.50935,0
0.5,0.50869,0.50949,0
0.5,0.51266,0.50873,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50731,0
0.5,0.52215,0.50647,0
0.5,0.48418,0.50964,0
0.5,0.48734,0.50988,0
0.5,0.49051,0.51018,0
0.5,0.49367,0.51048,0
0.5,0.49684,0.51069,0
0.5,0.5,0.51069,0
0.5,0.50316,0.51044,0
0.5,0.50633,0.50996,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65012,0.29747,0
0.5,0.6519,0.29616,0
0.5,0.65506,0.29512,0
0.5,0.65823,0.29535,0
0.5,0.66139,0.29732,0
0.5,0.66152,0.29747,0
0.5,0.64692,0.30063,0
0.5,0.64873,0.29854,0
0.5,0.66319,0.30063,0
0.5,0.64469,0.3038,0
0.5,0.64557,0.30248,0
0.5,0.66353,0.3038,0
0.5,0.64285,0.30696,0
0.5,0.66305,0.30696,0
0.5,0.64101,0.31013,0
0.5,0.64241,0.30778,0
0.5,0.66192,0.31013,0
0.5,0.63933,0.31329,0
0.5,0.66139,0.31116,0
0.5,0.66047,0.31329,0
0.5,0.63748,0.31646,0
0.5,0.63924,0.31347,0
0.5,0.65878,0.31646,0
0.5,0.63578,0.31962,0
0.5,0.63608,0.31912,0
0.5,0.65823,0.3174,0
0.5,0.65709,0.31962,0
0.5,0.63399,0.32278,0
0.5,0.6553,0.32278,0
0.5,0.63229,0.32595,0
0.5,0.63291,0.32487,0
0.5,0.65506,0.3232,0
0.5,0.65367,0.32595,0
0.5,0.63056,0.32911,0
0.5,0.6519,0.32904,0
0.5,0.65186,0.32911,0
0.5,0.62884,0.33228,0
0.5,0.62975,0.33068,0
0.5,0.65025,0.33228,0
0.5,0.62717,0.33544,0
0.5,0.64873,0.33488,0
0.5,0.64844,0.33544,0
0.5,0.62545,0.33861,0
0.5,0.62658,0.3366,0
0.5,0.64678,0.33861,0
0.5,0.62384,0.34177,0
0.5,0.64557,0.34071,0
0.5,0.64503,0.34177,0
0.5,0.62212,0.34494,0
0.5,0.62342,0.34262,0
0.5,0.64338,0.34494,0
0.5,0.62055,0.3481,0
0.5,0.64241,0.34668,0
0.5,0.64171,0.3481,0
0.5,0.61884,0.35127,0
0.5,0.62025,0.34871,0
0.5,0.64011,0.35127,0
0.5,0.61729,0.35443,0
0.5,0.63924,0.35285,0
0.5,0.63849,0.35443,0
0.5,0.61557,0.35759,0
0.5,0.61709,0.35484,0
0.5,0.6369,0.35759,0
0.5,0.61405,0.36076,0
0.5,0.63608,0.35911,0
0.5,0.6353,0.36076,0
0.5,0.61234,0.36392,0
0.5,0.61392,0.36101,0
0.5,0.63372,0.36392,0
0.5,0.61084,0.36709,0
0.5,0.63291,0.3654,0
0.5,0.63212,0.36709,0
0.5,0.60911,0.37025,0
0.5,0.61076,0.36725,0
0.5,0.63053,0.37025,0
0.5,0.60758,0.37342,0
0.5,0.60759,0.37339,0
0.5,0.62975,0.37171,0
0.5,0.62895,0.37342,0
0.5,0.60585,0.37658,0
0.5,0.62738,0.37658,0
0.5,0.60431,0.37975,0
0.5,0.60443,0.37952,0
0.5,0.62658,0.37808,0
0.5,0.62581,0.37975,0
0.5,0.6026,0.38291,0
0.5,0.62426,0.38291,0
0.5,0.60106,0.38608,0
0.5,0.60127,0.3857,0
0.5,0.62342,0.3845,0
0.5,0.62269,0.38608,0
0.5,0.59938,0.38924,0
0.5,0.62116,0.38924,0
0.5,0.59784,0.39241,0
0.5,0.5981,0.39193,0
0.5,0.62025,0.39095,0
0.5,0.61959,0.39241,0
0.5,0.59618,0.39557,0
0.5,0.61806,0.39557,0
0.5,0.59465,0.39873,0
0.5,0.59494,0.39821,0
0.5,0.61709,0.39742,0
0.5,0.61648,0.39873,0
0.5,0.593,0.4019,0
0.5,0.61498,0.4019,0
0.5,0.59147,0.40506,0
0.5,0.59177,0.40451,0
0.5,0.61392,0.40391,0
0.5,0.61339,0.40506,0
0.5,0.58982,0.40823,0
0.5,0.6119,0.40823,0
0.5,0.5883,0.41139,0
0.5,0.58861,0.41081,0
0.5,0.61076,0.41042,0
0.5,0.61031,0.41139,0
0.5,0.58665,0.41456,0
0.5,0.60884,0.41456,0
0.5,0.58511,0.41772,0
0.5,0.58544,0.4171,0
0.5,0.60759,0.41696,0
0.5,0.60725,0.41772,0
0.5,0.58345,0.42089,0
0.5,0.6058,0.42089,0
0.5,0.58189,0.42405,0
0.5,0.58228,0.42335,0
0.5,0.60443,0.42354,0
0.5,0.6042,0.42405,0
0.5,0.58022,0.42722,0
0.5,0.60278,0.42722,0
0.5,0.57863,0.43038,0
0.5,0.57911,0.4295,0
0.5,0.60127,0.43017,0
0.5,0.60117,0.43038,0
0.5,0.57694,0.43354,0
0.5,0.59979,0.43354,0
0.5,0.57527,0.43671,0
0.5,0.57595,0.43552,0
0.5,0.5982,0.43671,0
0.5,0.57354,0.43987,0
0.5,0.5981,0.4369,0
0.5,0.59684,0.43987,0
0.5,0.57175,0.44304,0
0.5,0.57278,0.44131,0
0.5,0.5953,0.44304,0
0.5,0.56995,0.4462,0
0.5,0.59494,0.44377,0
0.5,0.5939,0.4462,0
0.5,0.56793,0.44937,0
0.5,0.56962,0.44677,0
0.5,0.5924,0.44937,0
0.5,0.56591,0.45253,0
0.5,0.56646,0.45175,0
0.5,0.59177,0.45059,0
0.5,0.59091,0.45253,0
0.5,0.56369,0.4557,0
0.5,0.58934,0.4557,0
0.5,0.5612,0.45886,0
0.5,0.56329,0.45626,0
0.5,0.58861,0.45707,0
0.5,0.58775,0.45886,0
0.5,0.55846,0.46203,0
0.5,0.56013,0.46019,0
0.5,0.58609,0.46203,0
0.5,0.55532,0.46519,0
0.5,0.55696,0.4636,0
0.5,0.58544,0.46322,0
0.5,0.58448,0.46519,0
0.5,0.5517,0.46835,0
0.5,0.5538,0.46659,0
0.5,0.58272,0.46835,0
0.5,0.54743,0.47152,0
0.5,0.54747,0.47149,0
0.5,0.55063,0.4692,0
0.5,0.58228,0.46911,0
0.5,0.58099,0.47152,0
0.5,0.5419,0.47468,0
0.5,0.5443,0.47331,0
0.5,0.57911,0.47435,0
0.5,0.5789,0.47468,0
0.5,0.53513,0.47785,0
0.5,0.53797,0.47652,0
0.5,0.54114,0.47506,0
0.5,0.57668,0.47785,0
0.5,0.52627,0.48101,0
0.5,0.52848,0.48026,0
0.5,0.53165,0.47913,0
0.5,0.53481,0.47798,0
0.5,0.57595,0.47875,0
0.5,0.57407,0.48101,0
0.5,0.51376,0.48418,0
0.5,0.51582,0.48371,0
0.5,0.51899,0.48294,0
0.5,0.52215,0.48213,0
0.5,0.52532,0.48129,0
0.5,0.57278,0.48236,0
0.5,0.57096,0.48418,0
0.5,0.49914,0.48734,0
0.5,0.5,0.48709,0
0.5,0.50316,0.48629,0
0.5,0.50633,0.48559,0
0.5,0.50949,0.48497,0
0.5,0.51266,0.48439,0
0.5,0.56962,0.48537,0
0.5,0.56722,0.48734,0
0.5,0.48116,0.49051,0
0.5,0.48418,0.49026,0
0.5,0.48734,0.48988,0
0.5,0.49051,0.48935,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48788,0
0.5,0.56329,0.49016,0
0.5,0.56275,0.49051,0
0.5,0.56646,0.48792,0
0.5,0,0.49178,0
0.5,0.0031646,0.49132,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49108,0
0.5,0.012658,0.49105,0
0.5,0.015823,0.49105,0
0.5,0.018987,0.49105,0
0.5,0.022152,0.49105,0
0.5,0.025316,0.49105,0
0.5,0.028481,0.49105,0
0.5,0.031646,0.49105,0
0.5,0.03481,0.49105,0
0.5,0.037975,0.49105,0
0.5,0.041139,0.49105,0
0.5,0.044304,0.49105,0
0.5,0.047468,0.49105,0
0.5,0.050633,0.49105,0
0.5,0.053797,0.49105,0
0.5,0.056962,0.49105,0
0.5,0.060127,0.49105,0
0.5,0.063291,0.49105,0
0.5,0.066456,0.49105,0
0.5,0.06962,0.49105,0
0.5,0.072785,0.49105,0
0.5,0.075949,0.49105,0
0.5,0.079114,0.49105,0
0.5,0.082278,0.49105,0
0.5,0.085443,0.49105,0
0.5,0.088608,0.49105,0
0.5,0.091772,0.49105,0
0.5,0.094937,0.49105,0
0.5,0.098101,0.49105,0
0.5,0.10127,0.49105,0
0.5,0.10443,0.49105,0
0.5,0.10759,0.49105,0
0.5,0.11076,0.49105,0
0.5,0.11392,0.49105,0
0.5,0.11709,0.49105,0
0.5,0.12025,0.49105,0
0.5,0.12342,0.49105,0
0.5,0.12658,0.49105,0
0.5,0.12975,0.49105,0
0.5,0.13291,0.49105,0
0.5,0.13608,0.49105,0
0.5,0.13924,0.49105,0
0.5,0.14241,0.49105,0
0.5,0.14557,0.49105,0
0.5,0.14873,0.49105,0
0.5,0.1519,0.49105,0
0.5,0.15506,0.49105,0
0.5,0.15823,0.49105,0
0.5,0.16139,0.49105,0
0.5,0.16456,0.49105,0
0.5,0.16772,0.49105,0
0.5,0.17089,0.49105,0
0.5,0.17405,0.49105,0
0.5,0.17722,0.49105,0
0.5,0.18038,0.49105,0
0.5,0.18354,0.49105,0
0.5,0.18671,0.49105,0
0.5,0.18987,0.49105,0
0.5,0.19304,0.49105,0
0.5,0.1962,0.49105,0
0.5,0.19937,0.49105,0
0.5,0.20253,0.49104,0
0.5,0.2057,0.49104,0
0.5,0.20886,0.49104,0
0.5,0.21203,0.49104,0
0.5,0.21519,0.49104,0
0.5,0.21835,0.49104,0
0.5,0.22152,0.49104,0
0.5,0.22468,0.49104,0
0.5,0.22785,0.49104,0
0.5,0.23101,0.49104,0
0.5,0.23418,0.49104,0
0.5,0.23734,0.49104,0
0.5,0.24051,0.49104,0
0.5,0.24367,0.49104,0
0.5,0.24684,0.49104,0
0.5,0.25,0.49104,0
0.5,0.25316,0.49104,0
0.5,0.25633,0.49104,0
0.5,0.25949,0.49104,0
0.5,0.26266,0.49104,0
0.5,0.26582,0.49104,0
0.5,0.26899,0.49104,0
0.5,0.27215,0.49104,0
0.5,0.27532,0.49104,0
0.5,0.27848,0.49104,0
0.5,0.28165,0.49104,0
0.5,0.28481,0.49104,0
0.5,0.28797,0.49104,0
0.5,0.29114,0.49104,0
0.5,0.2943,0.49104,0
0.5,0.29747,0.49104,0
0.5,0.30063,0.49104,0
0.5,0.3038,0.49104,0
0.5,0.30696,0.49104,0
0.5,0.31013,0.49104,0
0.5,0.31329,0.49104,0
0.5,0.31646,0.49104,0
0.5,0.31962,0.49104,0
0.5,0.32278,0.49104,0
0.5,0.32595,0.49104,0
0.5,0.32911,0.49104,0
0.5,0.33228,0.49104,0
0.5,0.33544,0.49104,0
0.5,0.33861,0.49104,0
0.5,0.34177,0.49104,0
0.5,0.34494,0.49104,0
0.5,0.3481,0.49104,0
0.5,0.35127,0.49104,0
0.5,0.35443,0.49104,0
0.5,0.35759,0.49104,0
0.5,0.36076,0.49104,0
0.5,0.36392,0.49104,0
0.5,0.36709,0.49104,0
0.5,0.37025,0.49104,0
0.5,0.37342,0.49104,0
0.5,0.37658,0.49104,0
0.5,0.37975,0.49104,0
0.5,0.38291,0.49104,0
0.5,0.38608,0.49103,0
0.5,0.38924,0.49103,0
0.5,0.39241,0.49103,0
0.5,0.39557,0.49103,0
0.5,0.39873,0.49103,0
0.5,0.4019,0.49103,0
0.5,0.40506,0.49103,0
0.5,0.40823,0.49102,0
0.5,0.41139,0.49102,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.49101,0
0.5,0.42722,0.49101,0
0.5,0.43038,0.491,0
0.5,0.43354,0.491,0
0.5,0.43671,0.49099,0
0.5,0.43987,0.49099,0
0.5,0.44304,0.49098,0
0.5,0.4462,0.49097,0
0.5,0.44937,0.49096,0
0.5,0.45253,0.49095,0
0.5,0.4557,0.49094,0
0.5,0.45886,0.49092,0
0.5,0.46203,0.4909,0
0.5,0.46519,0.49087,0
0.5,0.46835,0.49084,0
0.5,0.47152,0.49079,0
0.5,0.47468,0.49073,0
0.5,0.47785,0.49064,0
0.5,0.48101,0.49051,0
0.5,0.56013,0.49217,0
0.5,0.55739,0.49367,0
0.5,0.5538,0.49556,0
0.5,0.55096,0.49684,0
0.5,0.55696,0.4939,0
0.5,0.5443,0.49962,0
0.5,0.54323,0.5,0
0.5,0.54747,0.4984,0
0.5,0.55063,0.49699,0
0.5,0.53481,0.50291,0
0.5,0.53391,0.50316,0
0.5,0.53797,0.50192,0
0.5,0.54114,0.5008,0
0.5,0.52532,0.5057,0
0.5,0.52268,0.50633,0
0.5,0.52848,0.50486,0
0.5,0.53165,0.50391,0
0.5,0.0031646,0.50868,0
0.5,0,0.50822,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50892,0
0.5,0.012658,0.50894,0
0.5,0.015823,0.50895,0
0.5,0.018987,0.50895,0
0.5,0.022152,0.50895,0
0.5,0.025316,0.50895,0
0.5,0.028481,0.50895,0
0.5,0.031646,0.50895,0
0.5,0.03481,0.50895,0
0.5,0.037975,0.50895,0
0.5,0.041139,0.50895,0
0.5,0.044304,0.50895,0
0.5,0.047468,0.50895,0
0.5,0.050633,0.50895,0
0.5,0.053797,0.50895,0
0.5,0.056962,0.50895,0
0.5,0.060127,0.50895,0
0.5,0.063291,0.50895,0
0.5,0.066456,0.50895,0
0.5,0.06962,0.50895,0
0.5,0.072785,0.50895,0
0.5,0.075949,0.50895,0
0.5,0.079114,0.50895,0
0.5,0.082278,0.50895,0
0.5,0.085443,0.50895,0
0.5,0.088608,0.50895,0
0.5,0.091772,0.50895,0
0.5,0.094937,0.50895,0
0.5,0.098101,0.50895,0
0.5,0.10127,0.50895,0
0.5,0.10443,0.50895,0
0.5,0.10759,0.50895,0
0.5,0.11076,0.50895,0
0.5,0.11392,0.50895,0
0.5,0.11709,0.50895,0
0.5,0.12025,0.50895,0
0.5,0.12342,0.50895,0
0.5,0.12658,0.50895,0
0.5,0.12975,0.50895,0
0.5,0.13291,0.50895,0
0.5,0.13608,0.50895,0
0.5,0.13924,0.50895,0
0.5,0.14241,0.50895,0
0.5,0.14557,0.50895,0
0.5,0.14873,0.50895,0
0.5,0.1519,0.50895,0
0.5,0.15506,0.50895,0
0.5,0.15823,0.50895,0
0.5,0.16139,0.50895,0
0.5,0.16456,0.50895,0
0.5,0.16772,0.50895,0
0.5,0.17089,0.50895,0
0.5,0.17405,0.50895,0
0.5,0.17722,0.50895,0
0.5,0.18038,0.50895,0
0.5,0.18354,0.50895,0
0.5,0.18671,0.50895,0
0.5,0.18987,0.50895,0
0.5,0.19304,0.50895,0
0.5,0.1962,0.50895,0
0.5,0.19937,0.50895,0
0.5,0.20253,0.50895,0
0.5,0.2057,0.50895,0
0.5,0.20886,0.50895,0
0.5,0.21203,0.50895,0
0.5,0.21519,0.50895,0
0.5,0.21835,0.50895,0
0.5,0.22152,0.50895,0
0.5,0.22468,0.50895,0
0.5,0.22785,0.50895,0
0.5,0.23101,0.50895,0
0.5,0.23418,0.50895,0
0.5,0.23734,0.50895,0
0.5,0.24051,0.50895,0
0.5,0.24367,0.50895,0
0.5,0.24684,0.50896,0
0.5,0.25,0.50896,0
0.5,0.25316,0.50896,0
0.5,0.25633,0.50896,0
0.5,0.25949,0.50896,0
0.5,0.26266,0.50896,0
0.5,0.26582,0.50896,0
0.5,0.26899,0.50896,0
0.5,0.27215,0.50896,0
0.5,0.27532,0.50896,0
0.5,0.27848,0.50896,0
0.5,0.28165,0.50896,0
0.5,0.28481,0.50896,0
0.5,0.28797,0.50896,0
0.5,0.29114,0.50896,0
0.5,0.2943,0.50896,0
0.5,0.29747,0.50896,0
0.5,0.30063,0.50896,0
0.5,0.3038,0.50896,0
0.5,0.30696,0.50896,0
0.5,0.31013,0.50896,0
0.5,0.31329,0.50896,0
0.5,0.31646,0.50896,0
0.5,0.31962,0.50896,0
0.5,0.32278,0.50896,0
0.5,0.32595,0.50896,0
0.5,0.32911,0.50896,0
0.5,0.33228,0.50896,0
0.5,0.33544,0.50896,0
0.5,0.33861,0.50896,0
0.5,0.34177,0.50896,0
0.5,0.34494,0.50896,0
0.5,0.3481,0.50896,0
0.5,0.35127,0.50896,0
0.5,0.35443,0.50896,0
0.5,0.35759,0.50897,0
0.5,0.36076,0.50897,0
0.5,0.36392,0.50897,0
0.5,0.36709,0.50897,0
0.5,0.37025,0.50897,0
0.5,0.37342,0.50897,0
0.5,0.37658,0.50897,0
0.5,0.37975,0.50897,0
0.5,0.38291,0.50897,0
0.5,0.38608,0.50898,0
0.5,0.38924,0.50898,0
0.5,0.39241,0.50898,0
0.5,0.39557,0.50898,0
0.5,0.39873,0.50898,0
0.5,0.4019,0.50898,0
0.5,0.40506,0.50899,0
0.5,0.40823,0.50899,0
0.5,0.41139,0.50899,0
0.5,0.41456,0.509,0
0.5,0.41772,0.509,0
0.5,0.42089,0.509,0
0.5,0.42405,0.50901,0
0.5,0.42722,0.50901,0
0.5,0.43038,0.50902,0
0.5,0.43354,0.50902,0
0.5,0.43671,0.50903,0
0.5,0.43987,0.50904,0
0.5,0.44304,0.50905,0
0.5,0.4462,0.50906,0
0.5,0.44937,0.50907,0
0.5,0.45253,0.50908,0
0.5,0.4557,0.5091,0
0.5,0.45886,0.50912,0
0.5,0.46203,0.50914,0
0.5,0.46519,0.50917,0
0.5,0.46835,0.5092,0
0.5,0.47152,0.50924,0
0.5,0.47468,0.5093,0
0.5,0.47785,0.50938,0
0.5,0.48101,0.50948,0
0.5,0.48143,0.50949,0
0.5,0.50949,0.50935,0
0.5,0.50869,0.50949,0
0.5,0.51266,0.50873,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50731,0
0.5,0.52215,0.50648,0
0.5,0.48418,0.50965,0
0.5,0.48734,0.50989,0
0.5,0.49051,0.51018,0
0.5,0.49367,0.51048,0
0.5,0.49684,0.51069,0
0.5,0.5,0.51069,0
0.5,0.50316,0.51044,0
0.5,0.50633,0.50996,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66596,0.27215,0
0.5,0.66772,0.27129,0
0.5,0.67089,0.27103,0
0.5,0.67387,0.27215,0
0.5,0.66176,0.27532,0
0.5,0.66456,0.2728,0
0.5,0.67405,0.27224,0
0.5,0.67655,0.27532,0
0.5,0.65923,0.27848,0
0.5,0.66139,0.27568,0
0.5,0.67722,0.27816,0
0.5,0.67728,0.27848,0
0.5,0.65718,0.28165,0
0.5,0.65823,0.28002,0
0.5,0.67722,0.27923,0
0.5,0.67705,0.28165,0
0.5,0.65537,0.28481,0
0.5,0.67619,0.28481,0
0.5,0.65347,0.28797,0
0.5,0.65506,0.28536,0
0.5,0.67478,0.28797,0
0.5,0.65172,0.29114,0
0.5,0.6519,0.29085,0
0.5,0.67405,0.28926,0
0.5,0.67312,0.29114,0
0.5,0.64984,0.2943,0
0.5,0.6713,0.2943,0
0.5,0.64805,0.29747,0
0.5,0.64873,0.29633,0
0.5,0.67089,0.29499,0
0.5,0.66957,0.29747,0
0.5,0.64627,0.30063,0
0.5,0.66772,0.30056,0
0.5,0.66768,0.30063,0
0.5,0.64448,0.3038,0
0.5,0.64557,0.30194,0
0.5,0.66602,0.3038,0
0.5,0.64276,0.30696,0
0.5,0.66456,0.30624,0
0.5,0.66417,0.30696,0
0.5,0.64093,0.31013,0
0.5,0.64241,0.30763,0
0.5,0.66244,0.31013,0
0.5,0.63929,0.31329,0
0.5,0.66139,0.31187,0
0.5,0.66063,0.31329,0
0.5,0.63745,0.31646,0
0.5,0.63924,0.31338,0
0.5,0.65885,0.31646,0
0.5,0.63578,0.31962,0
0.5,0.63608,0.31912,0
0.5,0.65823,0.31751,0
0.5,0.65715,0.31962,0
0.5,0.63399,0.32278,0
0.5,0.65542,0.32278,0
0.5,0.63227,0.32595,0
0.5,0.63291,0.32485,0
0.5,0.65506,0.32341,0
0.5,0.65382,0.32595,0
0.5,0.63051,0.32911,0
0.5,0.65207,0.32911,0
0.5,0.62874,0.33228,0
0.5,0.62975,0.33055,0
0.5,0.6519,0.3294,0
0.5,0.65044,0.33228,0
0.5,0.62707,0.33544,0
0.5,0.64873,0.33517,0
0.5,0.64859,0.33544,0
0.5,0.62534,0.33861,0
0.5,0.62658,0.3364,0
0.5,0.64689,0.33861,0
0.5,0.62375,0.34177,0
0.5,0.64557,0.34084,0
0.5,0.64508,0.34177,0
0.5,0.62204,0.34494,0
0.5,0.62342,0.34244,0
0.5,0.64342,0.34494,0
0.5,0.62048,0.3481,0
0.5,0.64241,0.34677,0
0.5,0.64176,0.3481,0
0.5,0.61877,0.35127,0
0.5,0.62025,0.34858,0
0.5,0.64018,0.35127,0
0.5,0.61724,0.35443,0
0.5,0.63924,0.35299,0
0.5,0.63856,0.35443,0
0.5,0.61553,0.35759,0
0.5,0.61709,0.35474,0
0.5,0.63699,0.35759,0
0.5,0.61401,0.36076,0
0.5,0.63608,0.35929,0
0.5,0.63539,0.36076,0
0.5,0.61231,0.36392,0
0.5,0.61392,0.36095,0
0.5,0.63382,0.36392,0
0.5,0.61081,0.36709,0
0.5,0.63291,0.3656,0
0.5,0.63221,0.36709,0
0.5,0.60909,0.37025,0
0.5,0.61076,0.36719,0
0.5,0.63065,0.37025,0
0.5,0.60756,0.37342,0
0.5,0.60759,0.37335,0
0.5,0.62975,0.37192,0
0.5,0.62905,0.37342,0
0.5,0.60583,0.37658,0
0.5,0.6275,0.37658,0
0.5,0.60429,0.37975,0
0.5,0.60443,0.3795,0
0.5,0.62658,0.3783,0
0.5,0.62591,0.37975,0
0.5,0.60259,0.38291,0
0.5,0.62438,0.38291,0
0.5,0.60106,0.38608,0
0.5,0.60127,0.38569,0
0.5,0.62342,0.38472,0
0.5,0.62279,0.38608,0
0.5,0.59938,0.38924,0
0.5,0.62127,0.38924,0
0.5,0.59784,0.39241,0
0.5,0.5981,0.39193,0
0.5,0.62025,0.39117,0
0.5,0.61968,0.39241,0
0.5,0.59618,0.39557,0
0.5,0.61817,0.39557,0
0.5,0.59465,0.39873,0
0.5,0.59494,0.3982,0
0.5,0.61709,0.39763,0
0.5,0.61658,0.39873,0
0.5,0.59299,0.4019,0
0.5,0.61508,0.4019,0
0.5,0.59147,0.40506,0
0.5,0.59177,0.40449,0
0.5,0.61392,0.40411,0
0.5,0.61348,0.40506,0
0.5,0.58981,0.40823,0
0.5,0.612,0.40823,0
0.5,0.58829,0.41139,0
0.5,0.58861,0.4108,0
0.5,0.61076,0.41061,0
0.5,0.6104,0.41139,0
0.5,0.58663,0.41456,0
0.5,0.60894,0.41456,0
0.5,0.58509,0.41772,0
0.5,0.58544,0.41708,0
0.5,0.60759,0.41714,0
0.5,0.60733,0.41772,0
0.5,0.58344,0.42089,0
0.5,0.60589,0.42089,0
0.5,0.58188,0.42405,0
0.5,0.58228,0.42332,0
0.5,0.60443,0.42371,0
0.5,0.60428,0.42405,0
0.5,0.58021,0.42722,0
0.5,0.60287,0.42722,0
0.5,0.57862,0.43038,0
0.5,0.57911,0.42949,0
0.5,0.60127,0.43033,0
0.5,0.60125,0.43038,0
0.5,0.57693,0.43354,0
0.5,0.59987,0.43354,0
0.5,0.57527,0.43671,0
0.5,0.57595,0.43552,0
0.5,0.5983,0.43671,0
0.5,0.57354,0.43987,0
0.5,0.5981,0.4371,0
0.5,0.59692,0.43987,0
0.5,0.57175,0.44304,0
0.5,0.57278,0.44131,0
0.5,0.5954,0.44304,0
0.5,0.56995,0.4462,0
0.5,0.59494,0.44398,0
0.5,0.59399,0.4462,0
0.5,0.56793,0.44937,0
0.5,0.56962,0.44676,0
0.5,0.59251,0.44937,0
0.5,0.56591,0.45253,0
0.5,0.56646,0.45175,0
0.5,0.59177,0.45081,0
0.5,0.59101,0.45253,0
0.5,0.56369,0.4557,0
0.5,0.58946,0.4557,0
0.5,0.5612,0.45886,0
0.5,0.56329,0.45626,0
0.5,0.58861,0.45729,0
0.5,0.58784,0.45886,0
0.5,0.55846,0.46203,0
0.5,0.56013,0.46019,0
0.5,0.5862,0.46203,0
0.5,0.55532,0.46519,0
0.5,0.55696,0.4636,0
0.5,0.58544,0.4634,0
0.5,0.58455,0.46519,0
0.5,0.5517,0.46835,0
0.5,0.5538,0.46659,0
0.5,0.5828,0.46835,0
0.5,0.54742,0.47152,0
0.5,0.54747,0.47149,0
0.5,0.55063,0.4692,0
0.5,0.58228,0.46924,0
0.5,0.58104,0.47152,0
0.5,0.54188,0.47468,0
0.5,0.5443,0.4733,0
0.5,0.57911,0.47442,0
0.5,0.57894,0.47468,0
0.5,0.53511,0.47785,0
0.5,0.53797,0.4765,0
0.5,0.54114,0.47505,0
0.5,0.57672,0.47785,0
0.5,0.52626,0.48101,0
0.5,0.52848,0.48026,0
0.5,0.53165,0.47913,0
0.5,0.53481,0.47797,0
0.5,0.57595,0.4788,0
0.5,0.57409,0.48101,0
0.5,0.51376,0.48418,0
0.5,0.51582,0.48371,0
0.5,0.51899,0.48294,0
0.5,0.52215,0.48213,0
0.5,0.52532,0.48129,0
0.5,0.57278,0.48238,0
0.5,0.57098,0.48418,0
0.5,0.49914,0.48734,0
0.5,0.5,0.48709,0
0.5,0.50316,0.48629,0
0.5,0.50633,0.48559,0
0.5,0.50949,0.48497,0
0.5,0.51266,0.48439,0
0.5,0.56962,0.48539,0
0.5,0.56724,0.48734,0
0.5,0.48083,0.49051,0
0.5,0.48101,0.4905,0
0.5,0.48418,0.49025,0
0.5,0.48734,0.48988,0
0.5,0.49051,0.48935,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48788,0
0.5,0.56329,0.49017,0
0.5,0.56275,0.49051,0
0.5,0.56646,0.48794,0
0.5,0,0.49173,0
0.5,0.0031646,0.49127,0
0.5,0.0063291,0.49111,0
0.5,0.0094937,0.49104,0
0.5,0.012658,0.49102,0
0.5,0.015823,0.49102,0
0.5,0.018987,0.49102,0
0.5,0.022152,0.49102,0
0.5,0.025316,0.49102,0
0.5,0.028481,0.49102,0
0.5,0.031646,0.49102,0
0.5,0.03481,0.49102,0
0.5,0.037975,0.49102,0
0.5,0.041139,0.49102,0
0.5,0.044304,0.49102,0
0.5,0.047468,0.49102,0
0.5,0.050633,0.49102,0
0.5,0.053797,0.49102,0
0.5,0.056962,0.49102,0
0.5,0.060127,0.49102,0
0.5,0.063291,0.49102,0
0.5,0.066456,0.49102,0
0.5,0.06962,0.49102,0
0.5,0.072785,0.49102,0
0.5,0.075949,0.49102,0
0.5,0.079114,0.49102,0
0.5,0.082278,0.49102,0
0.5,0.085443,0.49102,0
0.5,0.088608,0.49102,0
0.5,0.091772,0.49102,0
0.5,0.094937,0.49102,0
0.5,0.098101,0.49102,0
0.5,0.10127,0.49102,0
0.5,0.10443,0.49102,0
0.5,0.10759,0.49102,0
0.5,0.11076,0.49102,0
0.5,0.11392,0.49102,0
0.5,0.11709,0.49102,0
0.5,0.12025,0.49102,0
0.5,0.12342,0.49102,0
0.5,0.12658,0.49102,0
0.5,0.12975,0.49102,0
0.5,0.13291,0.49102,0
0.5,0.13608,0.49102,0
0.5,0.13924,0.49102,0
0.5,0.14241,0.49102,0
0.5,0.14557,0.49102,0
0.5,0.14873,0.49102,0
0.5,0.1519,0.49102,0
0.5,0.15506,0.49102,0
0.5,0.15823,0.49102,0
0.5,0.16139,0.49102,0
0.5,0.16456,0.49102,0
0.5,0.16772,0.49102,0
0.5,0.17089,0.49102,0
0.5,0.17405,0.49102,0
0.5,0.17722,0.49101,0
0.5,0.18038,0.49101,0
0.5,0.18354,0.49101,0
0.5,0.18671,0.49101,0
0.5,0.18987,0.49101,0
0.5,0.19304,0.49101,0
0.5,0.1962,0.49101,0
0.5,0.19937,0.49101,0
0.5,0.20253,0.49101,0
0.5,0.2057,0.49101,0
0.5,0.20886,0.49101,0
0.5,0.21203,0.49101,0
0.5,0.21519,0.49101,0
0.5,0.21835,0.49101,0
0.5,0.22152,0.49101,0
0.5,0.22468,0.49101,0
0.5,0.22785,0.49101,0
0.5,0.23101,0.49101,0
0.5,0.23418,0.49101,0
0.5,0.23734,0.49101,0
0.5,0.24051,0.49101,0
0.5,0.24367,0.49101,0
0.5,0.24684,0.49101,0
0.5,0.25,0.49101,0
0.5,0.25316,0.49101,0
0.5,0.25633,0.49101,0
0.5,0.25949,0.49101,0
0.5,0.26266,0.49101,0
0.5,0.26582,0.49101,0
0.5,0.26899,0.49101,0
0.5,0.27215,0.49101,0
0.5,0.27532,0.49101,0
0.5,0.27848,0.49101,0
0.5,0.28165,0.49101,0
0.5,0.28481,0.49101,0
0.5,0.28797,0.49101,0
0.5,0.29114,0.49101,0
0.5,0.2943,0.49101,0
0.5,0.29747,0.49101,0
0.5,0.30063,0.49101,0
0.5,0.3038,0.49101,0
0.5,0.30696,0.49101,0
0.5,0.31013,0.49101,0
0.5,0.31329,0.49101,0
0.5,0.31646,0.49101,0
0.5,0.31962,0.49101,0
0.5,0.32278,0.49101,0
0.5,0.32595,0.49101,0
0.5,0.32911,0.49101,0
0.5,0.33228,0.49101,0
0.5,0.33544,0.49101,0
0.5,0.33861,0.49101,0
0.5,0.34177,0.49101,0
0.5,0.34494,0.49101,0
0.5,0.3481,0.49101,0
0.5,0.35127,0.49101,0
0.5,0.35443,0.49101,0
0.5,0.35759,0.49101,0
0.5,0.36076,0.49101,0
0.5,0.36392,0.49101,0
0.5,0.36709,0.49101,0
0.5,0.37025,0.49101,0
0.5,0.37342,0.49101,0
0.5,0.37658,0.49101,0
0.5,0.37975,0.49101,0
0.5,0.38291,0.49101,0
0.5,0.38608,0.491,0
0.5,0.38924,0.491,0
0.5,0.39241,0.491,0
0.5,0.39557,0.491,0
0.5,0.39873,0.491,0
0.5,0.4019,0.491,0
0.5,0.40506,0.491,0
0.5,0.40823,0.49099,0
0.5,0.41139,0.49099,0
0.5,0.41456,0.49099,0
0.5,0.41772,0.49099,0
0.5,0.42089,0.49099,0
0.5,0.42405,0.49098,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49097,0
0.5,0.43671,0.49096,0
0.5,0.43987,0.49096,0
0.5,0.44304,0.49095,0
0.5,0.4462,0.49095,0
0.5,0.44937,0.49094,0
0.5,0.45253,0.49093,0
0.5,0.4557,0.49091,0
0.5,0.45886,0.4909,0
0.5,0.46203,0.49088,0
0.5,0.46519,0.49085,0
0.5,0.46835,0.49082,0
0.5,0.47152,0.49077,0
0.5,0.47468,0.49071,0
0.5,0.47785,0.49062,0
0.5,0.56013,0.49218,0
0.5,0.55739,0.49367,0
0.5,0.5538,0.49556,0
0.5,0.55096,0.49684,0
0.5,0.55696,0.4939,0
0.5,0.5443,0.49962,0
0.5,0.54323,0.5,0
0.5,0.54747,0.4984,0
0.5,0.55063,0.49699,0
0.5,0.53481,0.50291,0
0.5,0.53392,0.50316,0
0.5,0.53797,0.50193,0
0.5,0.54114,0.50081,0
0.5,0.52532,0.5057,0
0.5,0.52269,0.50633,0
0.5,0.52848,0.50486,0
0.5,0.53165,0.50391,0
0.5,0.0031646,0.50873,0
0.5,0,0.50827,0
0.5,0.0063291,0.50889,0
0.5,0.0094937,0.50896,0
0.5,0.012658,0.50898,0
0.5,0.015823,0.50898,0
0.5,0.018987,0.50898,0
0.5,0.022152,0.50898,0
0.5,0.025316,0.50898,0
0.5,0.028481,0.50898,0
0.5,0.031646,0.50898,0
0.5,0.03481,0.50898,0
0.5,0.037975,0.50898,0
0.5,0.041139,0.50898,0
0.5,0.044304,0.50898,0
0.5,0.047468,0.50898,0
0.5,0.050633,0.50898,0
0.5,0.053797,0.50898,0
0.5,0.056962,0.50898,0
0.5,0.060127,0.50898,0
0.5,0.063291,0.50898,0
0.5,0.066456,0.50898,0
0.5,0.06962,0.50898,0
0.5,0.072785,0.50898,0
0.5,0.075949,0.50898,0
0.5,0.079114,0.50898,0
0.5,0.082278,0.50898,0
0.5,0.085443,0.50898,0
0.5,0.088608,0.50898,0
0.5,0.091772,0.50898,0
0.5,0.094937,0.50898,0
0.5,0.098101,0.50898,0
0.5,0.10127,0.50898,0
0.5,0.10443,0.50898,0
0.5,0.10759,0.50898,0
0.5,0.11076,0.50898,0
0.5,0.11392,0.50898,0
0.5,0.11709,0.50898,0
0.5,0.12025,0.50898,0
0.5,0.12342,0.50898,0
0.5,0.12658,0.50898,0
0.5,0.12975,0.50898,0
0.5,0.13291,0.50898,0
0.5,0.13608,0.50898,0
0.5,0.13924,0.50898,0
0.5,0.14241,0.50898,0
0.5,0.14557,0.50898,0
0.5,0.14873,0.50898,0
0.5,0.1519,0.50898,0
0.5,0.15506,0.50898,0
0.5,0.15823,0.50898,0
0.5,0.16139,0.50898,0
0.5,0.16456,0.50898,0
0.5,0.16772,0.50898,0
0.5,0.17089,0.50898,0
0.5,0.17405,0.50898,0
0.5,0.17722,0.50898,0
0.5,0.18038,0.50898,0
0.5,0.18354,0.50898,0
0.5,0.18671,0.50898,0
0.5,0.18987,0.50898,0
0.5,0.19304,0.50898,0
0.5,0.1962,0.50898,0
0.5,0.19937,0.50898,0
0.5,0.20253,0.50898,0
0.5,0.2057,0.50898,0
0.5,0.20886,0.50898,0
0.5,0.21203,0.50899,0
0.5,0.21519,0.50899,0
0.5,0.21835,0.50899,0
0.5,0.22152,0.50899,0
0.5,0.22468,0.50899,0
0.5,0.22785,0.50899,0
0.5,0.23101,0.50899,0
0.5,0.23418,0.50899,0
0.5,0.23734,0.50899,0
0.5,0.24051,0.50899,0
0.5,0.24367,0.50899,0
0.5,0.24684,0.50899,0
0.5,0.25,0.50899,0
0.5,0.25316,0.50899,0
0.5,0.25633,0.50899,0
0.5,0.25949,0.50899,0
0.5,0.26266,0.50899,0
0.5,0.26582,0.50899,0
0.5,0.26899,0.50899,0
0.5,0.27215,0.50899,0
0.5,0.27532,0.50899,0
0.5,0.27848,0.50899,0
0.5,0.28165,0.50899,0
0.5,0.28481,0.50899,0
0.5,0.28797,0.50899,0
0.5,0.29114,0.50899,0
0.5,0.2943,0.50899,0
0.5,0.29747,0.50899,0
0.5,0.30063,0.50899,0
0.5,0.3038,0.50899,0
0.5,0.30696,0.50899,0
0.5,0.31013,0.50899,0
0.5,0.31329,0.50899,0
0.5,0.31646,0.50899,0
0.5,0.31962,0.50899,0
0.5,0.32278,0.50899,0
0.5,0.32595,0.50899,0
0.5,0.32911,0.50899,0
0.5,0.33228,0.50899,0
0.5,0.33544,0.50899,0
0.5,0.33861,0.50899,0
0.5,0.34177,0.50899,0
0.5,0.34494,0.50899,0
0.5,0.3481,0.50899,0
0.5,0.35127,0.50899,0
0.5,0.35443,0.509,0
0.5,0.35759,0.509,0
0.5,0.36076,0.509,0
0.5,0.36392,0.509,0
0.5,0.36709,0.509,0
0.5,0.37025,0.509,0
0.5,0.37342,0.509,0
0.5,0.37658,0.509,0
0.5,0.37975,0.509,0
0.5,0.38291,0.509,0
0.5,0.38608,0.50901,0
0.5,0.38924,0.50901,0
0.5,0.39241,0.50901,0
0.5,0.39557,0.50901,0
0.5,0.39873,0.50901,0
0.5,0.4019,0.50901,0
0.5,0.40506,0.50902,0
0.5,0.40823,0.50902,0
0.5,0.41139,0.50902,0
0.5,0.41456,0.50902,0
0.5,0.41772,0.50903,0
0.5,0.42089,0.50903,0
0.5,0.42405,0.50904,0
0.5,0.42722,0.50904,0
0.5,0.43038,0.50904,0
0.5,0.43354,0.50905,0
0.5,0.43671,0.50906,0
0.5,0.43987,0.50906,0
0.5,0.44304,0.50907,0
0.5,0.4462,0.50908,0
0.5,0.44937,0.50909,0
0.5,0.45253,0.50911,0
0.5,0.4557,0.50912,0
0.5,0.45886,0.50914,0
0.5,0.46203,0.50916,0
0.5,0.46519,0.50919,0
0.5,0.46835,0.50922,0
0.5,0.47152,0.50926,0
0.5,0.47468,0.50932,0
0.5,0.47785,0.50939,0
0.5,0.48101,0.50949,0
0.5,0.48113,0.50949,0
0.5,0.50949,0.50935,0
0.5,0.50869,0.50949,0
0.5,0.51266,0.50873,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50731,0
0.5,0.52215,0.50648,0
0.5,0.48418,0.50966,0
0.5,0.48734,0.5099,0
0.5,0.49051,0.51019,0
0.5,0.49367,0.51048,0
0.5,0.49684,0.51069,0
0.5,0.5,0.51069,0
0.5,0.50316,0.51044,0
0.5,0.50633,0.50996,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68189,0.25,0
0.5,0.68354,0.24984,0
0.5,0.68404,0.25,0
0.5,0.67535,0.25316,0
0.5,0.67722,0.25156,0
0.5,0.68038,0.25012,0
0.5,0.68671,0.25103,0
0.5,0.68873,0.25316,0
0.5,0.67247,0.25633,0
0.5,0.67405,0.25438,0
0.5,0.68987,0.25633,0
0.5,0.6703,0.25949,0
0.5,0.67089,0.25863,0
0.5,0.68985,0.25949,0
0.5,0.66834,0.26266,0
0.5,0.68914,0.26266,0
0.5,0.66639,0.26582,0
0.5,0.66772,0.26372,0
0.5,0.68785,0.26582,0
0.5,0.66459,0.26899,0
0.5,0.68671,0.26784,0
0.5,0.68614,0.26899,0
0.5,0.66263,0.27215,0
0.5,0.66456,0.26904,0
0.5,0.68432,0.27215,0
0.5,0.6608,0.27532,0
0.5,0.66139,0.27436,0
0.5,0.68354,0.27339,0
0.5,0.68247,0.27532,0
0.5,0.65896,0.27848,0
0.5,0.68053,0.27848,0
0.5,0.65711,0.28165,0
0.5,0.65823,0.2798,0
0.5,0.68038,0.27872,0
0.5,0.67877,0.28165,0
0.5,0.65535,0.28481,0
0.5,0.67722,0.28418,0
0.5,0.67687,0.28481,0
0.5,0.65343,0.28797,0
0.5,0.65506,0.28532,0
0.5,0.67511,0.28797,0
0.5,0.65169,0.29114,0
0.5,0.6519,0.29079,0
0.5,0.67405,0.2897,0
0.5,0.67327,0.29114,0
0.5,0.64981,0.2943,0
0.5,0.67144,0.2943,0
0.5,0.64805,0.29747,0
0.5,0.64873,0.29632,0
0.5,0.67089,0.29521,0
0.5,0.66967,0.29747,0
0.5,0.64627,0.30063,0
0.5,0.6678,0.30063,0
0.5,0.64445,0.3038,0
0.5,0.64557,0.30192,0
0.5,0.66772,0.30076,0
0.5,0.66616,0.3038,0
0.5,0.64272,0.30696,0
0.5,0.66456,0.30652,0
0.5,0.66433,0.30696,0
0.5,0.64087,0.31013,0
0.5,0.64241,0.30754,0
0.5,0.66263,0.31013,0
0.5,0.63924,0.31329,0
0.5,0.63924,0.31329,0
0.5,0.66139,0.31215,0
0.5,0.66077,0.31329,0
0.5,0.63741,0.31646,0
0.5,0.65897,0.31646,0
0.5,0.63576,0.31962,0
0.5,0.63608,0.31908,0
0.5,0.65823,0.31772,0
0.5,0.65724,0.31962,0
0.5,0.63397,0.32278,0
0.5,0.65553,0.32278,0
0.5,0.63223,0.32595,0
0.5,0.63291,0.32479,0
0.5,0.65506,0.32361,0
0.5,0.65392,0.32595,0
0.5,0.63045,0.32911,0
0.5,0.6522,0.32911,0
0.5,0.62865,0.33228,0
0.5,0.62975,0.33042,0
0.5,0.6519,0.32963,0
0.5,0.65055,0.33228,0
0.5,0.62698,0.33544,0
0.5,0.64873,0.33534,0
0.5,0.64868,0.33544,0
0.5,0.62525,0.33861,0
0.5,0.62658,0.33624,0
0.5,0.64696,0.33861,0
0.5,0.62368,0.34177,0
0.5,0.64557,0.34095,0
0.5,0.64513,0.34177,0
0.5,0.62197,0.34494,0
0.5,0.62342,0.3423,0
0.5,0.64349,0.34494,0
0.5,0.62043,0.3481,0
0.5,0.64241,0.34688,0
0.5,0.64181,0.3481,0
0.5,0.61872,0.35127,0
0.5,0.62025,0.34846,0
0.5,0.64025,0.35127,0
0.5,0.61719,0.35443,0
0.5,0.63924,0.35312,0
0.5,0.63863,0.35443,0
0.5,0.61548,0.35759,0
0.5,0.61709,0.35465,0
0.5,0.63707,0.35759,0
0.5,0.61398,0.36076,0
0.5,0.63608,0.35944,0
0.5,0.63546,0.36076,0
0.5,0.61228,0.36392,0
0.5,0.61392,0.36087,0
0.5,0.63391,0.36392,0
0.5,0.61078,0.36709,0
0.5,0.63291,0.36576,0
0.5,0.63229,0.36709,0
0.5,0.60905,0.37025,0
0.5,0.61076,0.36713,0
0.5,0.63074,0.37025,0
0.5,0.60753,0.37342,0
0.5,0.60759,0.3733,0
0.5,0.62975,0.3721,0
0.5,0.62913,0.37342,0
0.5,0.60581,0.37658,0
0.5,0.62759,0.37658,0
0.5,0.60428,0.37975,0
0.5,0.60443,0.37947,0
0.5,0.62658,0.37848,0
0.5,0.62599,0.37975,0
0.5,0.60258,0.38291,0
0.5,0.62447,0.38291,0
0.5,0.60104,0.38608,0
0.5,0.60127,0.38567,0
0.5,0.62342,0.3849,0
0.5,0.62287,0.38608,0
0.5,0.59936,0.38924,0
0.5,0.62136,0.38924,0
0.5,0.59783,0.39241,0
0.5,0.5981,0.3919,0
0.5,0.62025,0.39134,0
0.5,0.61976,0.39241,0
0.5,0.59616,0.39557,0
0.5,0.61826,0.39557,0
0.5,0.59463,0.39873,0
0.5,0.59494,0.39817,0
0.5,0.61709,0.3978,0
0.5,0.61666,0.39873,0
0.5,0.59298,0.4019,0
0.5,0.61517,0.4019,0
0.5,0.59145,0.40506,0
0.5,0.59177,0.40447,0
0.5,0.61392,0.40427,0
0.5,0.61356,0.40506,0
0.5,0.5898,0.40823,0
0.5,0.61209,0.40823,0
0.5,0.58827,0.41139,0
0.5,0.58861,0.41076,0
0.5,0.61076,0.41077,0
0.5,0.61047,0.41139,0
0.5,0.58662,0.41456,0
0.5,0.60902,0.41456,0
0.5,0.58508,0.41772,0
0.5,0.58544,0.41705,0
0.5,0.60759,0.4173,0
0.5,0.6074,0.41772,0
0.5,0.58342,0.42089,0
0.5,0.60597,0.42089,0
0.5,0.58186,0.42405,0
0.5,0.58228,0.42329,0
0.5,0.60443,0.42386,0
0.5,0.60434,0.42405,0
0.5,0.5802,0.42722,0
0.5,0.60294,0.42722,0
0.5,0.57861,0.43038,0
0.5,0.57911,0.42947,0
0.5,0.60133,0.43038,0
0.5,0.57692,0.43354,0
0.5,0.60127,0.4305,0
0.5,0.59994,0.43354,0
0.5,0.57527,0.43671,0
0.5,0.57595,0.43551,0
0.5,0.59838,0.43671,0
0.5,0.57354,0.43987,0
0.5,0.5981,0.43728,0
0.5,0.59699,0.43987,0
0.5,0.57175,0.44304,0
0.5,0.57278,0.44131,0
0.5,0.59549,0.44304,0
0.5,0.56995,0.4462,0
0.5,0.59494,0.44415,0
0.5,0.59407,0.4462,0
0.5,0.56793,0.44937,0
0.5,0.56962,0.44676,0
0.5,0.5926,0.44937,0
0.5,0.5659,0.45253,0
0.5,0.56646,0.45175,0
0.5,0.59177,0.451,0
0.5,0.59109,0.45253,0
0.5,0.56369,0.4557,0
0.5,0.58957,0.4557,0
0.5,0.5612,0.45886,0
0.5,0.56329,0.45625,0
0.5,0.58861,0.45747,0
0.5,0.58793,0.45886,0
0.5,0.55846,0.46203,0
0.5,0.56013,0.46019,0
0.5,0.58629,0.46203,0
0.5,0.55532,0.46519,0
0.5,0.55696,0.4636,0
0.5,0.58544,0.46356,0
0.5,0.58462,0.46519,0
0.5,0.5517,0.46835,0
0.5,0.5538,0.46659,0
0.5,0.58287,0.46835,0
0.5,0.54742,0.47152,0
0.5,0.54747,0.47149,0
0.5,0.55063,0.46919,0
0.5,0.58228,0.46935,0
0.5,0.5811,0.47152,0
0.5,0.54187,0.47468,0
0.5,0.5443,0.4733,0
0.5,0.57911,0.47449,0
0.5,0.57899,0.47468,0
0.5,0.5351,0.47785,0
0.5,0.53797,0.47649,0
0.5,0.54114,0.47504,0
0.5,0.57677,0.47785,0
0.5,0.52626,0.48101,0
0.5,0.52848,0.48026,0
0.5,0.53165,0.47912,0
0.5,0.53481,0.47797,0
0.5,0.57595,0.47885,0
0.5,0.57412,0.48101,0
0.5,0.51376,0.48418,0
0.5,0.51582,0.48371,0
0.5,0.51899,0.48294,0
0.5,0.52215,0.48213,0
0.5,0.52532,0.48129,0
0.5,0.57278,0.48241,0
0.5,0.57099,0.48418,0
0.5,0.49914,0.48734,0
0.5,0.5,0.48709,0
0.5,0.50316,0.48629,0
0.5,0.50633,0.48559,0
0.5,0.50949,0.48497,0
0.5,0.51266,0.48439,0
0.5,0.56962,0.4854,0
0.5,0.56725,0.48734,0
0.5,0.48044,0.49051,0
0.5,0.48101,0.49048,0
0.5,0.48418,0.49023,0
0.5,0.48734,0.48987,0
0.5,0.49051,0.48934,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48788,0
0.5,0.56329,0.49017,0
0.5,0.56276,0.49051,0
0.5,0.56646,0.48795,0
0.5,0,0.49167,0
0.5,0.0031646,0.49123,0
0.5,0.0063291,0.49107,0
0.5,0.0094937,0.49101,0
0.5,0.012658,0.49099,0
0.5,0.015823,0.49099,0
0.5,0.018987,0.49099,0
0.5,0.022152,0.49099,0
0.5,0.025316,0.49099,0
0.5,0.028481,0.49099,0
0.5,0.031646,0.49099,0
0.5,0.03481,0.49099,0
0.5,0.037975,0.49099,0
0.5,0.041139,0.49099,0
0.5,0.044304,0.49099,0
0.5,0.047468,0.49099,0
0.5,0.050633,0.49099,0
0.5,0.053797,0.49099,0
0.5,0.056962,0.49099,0
0.5,0.060127,0.49099,0
0.5,0.063291,0.49099,0
0.5,0.066456,0.49099,0
0.5,0.06962,0.49099,0
0.5,0.072785,0.49099,0
0.5,0.075949,0.49099,0
0.5,0.079114,0.49099,0
0.5,0.082278,0.49099,0
0.5,0.085443,0.49099,0
0.5,0.088608,0.49099,0
0.5,0.091772,0.49099,0
0.5,0.094937,0.49099,0
0.5,0.098101,0.49099,0
0.5,0.10127,0.49099,0
0.5,0.10443,0.49099,0
0.5,0.10759,0.49099,0
0.5,0.11076,0.49099,0
0.5,0.11392,0.49099,0
0.5,0.11709,0.49099,0
0.5,0.12025,0.49099,0
0.5,0.12342,0.49099,0
0.5,0.12658,0.49099,0
0.5,0.12975,0.49099,0
0.5,0.13291,0.49099,0
0.5,0.13608,0.49099,0
0.5,0.13924,0.49099,0
0.5,0.14241,0.49099,0
0.5,0.14557,0.49099,0
0.5,0.14873,0.49099,0
0.5,0.1519,0.49099,0
0.5,0.15506,0.49099,0
0.5,0.15823,0.49099,0
0.5,0.16139,0.49099,0
0.5,0.16456,0.49099,0
0.5,0.16772,0.49099,0
0.5,0.17089,0.49099,0
0.5,0.17405,0.49099,0
0.5,0.17722,0.49099,0
0.5,0.18038,0.49099,0
0.5,0.18354,0.49099,0
0.5,0.18671,0.49099,0
0.5,0.18987,0.49099,0
0.5,0.19304,0.49099,0
0.5,0.1962,0.49099,0
0.5,0.19937,0.49099,0
0.5,0.20253,0.49099,0
0.5,0.2057,0.49099,0
0.5,0.20886,0.49098,0
0.5,0.21203,0.49098,0
0.5,0.21519,0.49098,0
0.5,0.21835,0.49098,0
0.5,0.22152,0.49098,0
0.5,0.22468,0.49098,0
0.5,0.22785,0.49098,0
0.5,0.23101,0.49098,0
0.5,0.23418,0.49098,0
0.5,0.23734,0.49098,0
0.5,0.24051,0.49098,0
0.5,0.24367,0.49098,0
0.5,0.24684,0.49098,0
0.5,0.25,0.49098,0
0.5,0.25316,0.49098,0
0.5,0.25633,0.49098,0
0.5,0.25949,0.49098,0
0.5,0.26266,0.49098,0
0.5,0.26582,0.49098,0
0.5,0.26899,0.49098,0
0.5,0.27215,0.49098,0
0.5,0.27532,0.49098,0
0.5,0.27848,0.49098,0
0.5,0.28165,0.49098,0
0.5,0.28481,0.49098,0
0.5,0.28797,0.49098,0
0.5,0.29114,0.49098,0
0.5,0.2943,0.49098,0
0.5,0.29747,0.49098,0
0.5,0.30063,0.49098,0
0.5,0.3038,0.49098,0
0.5,0.30696,0.49098,0
0.5,0.31013,0.49098,0
0.5,0.31329,0.49098,0
0.5,0.31646,0.49098,0
0.5,0.31962,0.49098,0
0.5,0.32278,0.49098,0
0.5,0.32595,0.49098,0
0.5,0.32911,0.49098,0
0.5,0.33228,0.49098,0
0.5,0.33544,0.49098,0
0.5,0.33861,0.49098,0
0.5,0.34177,0.49098,0
0.5,0.34494,0.49098,0
0.5,0.3481,0.49098,0
0.5,0.35127,0.49098,0
0.5,0.35443,0.49098,0
0.5,0.35759,0.49098,0
0.5,0.36076,0.49098,0
0.5,0.36392,0.49098,0
0.5,0.36709,0.49098,0
0.5,0.37025,0.49098,0
0.5,0.37342,0.49098,0
0.5,0.37658,0.49098,0
0.5,0.37975,0.49098,0
0.5,0.38291,0.49098,0
0.5,0.38608,0.49098,0
0.5,0.38924,0.49097,0
0.5,0.39241,0.49097,0
0.5,0.39557,0.49097,0
0.5,0.39873,0.49097,0
0.5,0.4019,0.49097,0
0.5,0.40506,0.49097,0
0.5,0.40823,0.49097,0
0.5,0.41139,0.49096,0
0.5,0.41456,0.49096,0
0.5,0.41772,0.49096,0
0.5,0.42089,0.49096,0
0.5,0.42405,0.49095,0
0.5,0.42722,0.49095,0
0.5,0.43038,0.49095,0
0.5,0.43354,0.49094,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49093,0
0.5,0.4462,0.49092,0
0.5,0.44937,0.49091,0
0.5,0.45253,0.4909,0
0.5,0.4557,0.49089,0
0.5,0.45886,0.49087,0
0.5,0.46203,0.49085,0
0.5,0.46519,0.49083,0
0.5,0.46835,0.49079,0
0.5,0.47152,0.49075,0
0.5,0.47468,0.49069,0
0.5,0.47785,0.49061,0
0.5,0.56013,0.49218,0
0.5,0.55739,0.49367,0
0.5,0.5538,0.49556,0
0.5,0.55096,0.49684,0
0.5,0.55696,0.4939,0
0.5,0.5443,0.49962,0
0.5,0.54323,0.5,0
0.5,0.54747,0.4984,0
0.5,0.55063,0.49699,0
0.5,0.53481,0.50291,0
0.5,0.53393,0.50316,0
0.5,0.53797,0.50193,0
0.5,0.54114,0.50081,0
0.5,0.52532,0.50571,0
0.5,0.5227,0.50633,0
0.5,0.52848,0.50487,0
0.5,0.53165,0.50392,0
0.5,0.0031646,0.50877,0
0.5,0,0.50833,0
0.5,0.0063291,0.50893,0
0.5,0.0094937,0.50899,0
0.5,0.012658,0.50901,0
0.5,0.015823,0.50901,0
0.5,0.018987,0.50901,0
0.5,0.022152,0.50901,0
0.5,0.025316,0.50901,0
0.5,0.028481,0.50901,0
0.5,0.031646,0.50901,0
0.5,0.03481,0.50901,0
0.5,0.037975,0.50901,0
0.5,0.041139,0.50901,0
0.5,0.044304,0.50901,0
0.5,0.047468,0.50901,0
0.5,0.050633,0.50901,0
0.5,0.053797,0.50901,0
0.5,0.056962,0.50901,0
0.5,0.060127,0.50901,0
0.5,0.063291,0.50901,0
0.5,0.066456,0.50901,0
0.5,0.06962,0.50901,0
0.5,0.072785,0.50901,0
0.5,0.075949,0.50901,0
0.5,0.079114,0.50901,0
0.5,0.082278,0.50901,0
0.5,0.085443,0.50901,0
0.5,0.088608,0.50901,0
0.5,0.091772,0.50901,0
0.5,0.094937,0.50901,0
0.5,0.098101,0.50901,0
0.5,0.10127,0.50901,0
0.5,0.10443,0.50901,0
0.5,0.10759,0.50901,0
0.5,0.11076,0.50901,0
0.5,0.11392,0.50901,0
0.5,0.11709,0.50901,0
0.5,0.12025,0.50901,0
0.5,0.12342,0.50901,0
0.5,0.12658,0.50901,0
0.5,0.12975,0.50901,0
0.5,0.13291,0.50901,0
0.5,0.13608,0.50901,0
0.5,0.13924,0.50901,0
0.5,0.14241,0.50901,0
0.5,0.14557,0.50901,0
0.5,0.14873,0.50901,0
0.5,0.1519,0.50901,0
0.5,0.15506,0.50901,0
0.5,0.15823,0.50901,0
0.5,0.16139,0.50901,0
0.5,0.16456,0.50901,0
0.5,0.16772,0.50901,0
0.5,0.17089,0.50901,0
0.5,0.17405,0.50901,0
0.5,0.17722,0.50901,0
0.5,0.18038,0.50901,0
0.5,0.18354,0.50901,0
0.5,0.18671,0.50901,0
0.5,0.18987,0.50901,0
0.5,0.19304,0.50901,0
0.5,0.1962,0.50901,0
0.5,0.19937,0.50901,0
0.5,0.20253,0.50901,0
0.5,0.2057,0.50901,0
0.5,0.20886,0.50901,0
0.5,0.21203,0.50901,0
0.5,0.21519,0.50901,0
0.5,0.21835,0.50901,0
0.5,0.22152,0.50901,0
0.5,0.22468,0.50901,0
0.5,0.22785,0.50901,0
0.5,0.23101,0.50901,0
0.5,0.23418,0.50901,0
0.5,0.23734,0.50901,0
0.5,0.24051,0.50901,0
0.5,0.24367,0.50901,0
0.5,0.24684,0.50902,0
0.5,0.25,0.50902,0
0.5,0.25316,0.50902,0
0.5,0.25633,0.50902,0
0.5,0.25949,0.50902,0
0.5,0.26266,0.50902,0
0.5,0.26582,0.50902,0
0.5,0.26899,0.50902,0
0.5,0.27215,0.50902,0
0.5,0.27532,0.50902,0
0.5,0.27848,0.50902,0
0.5,0.28165,0.50902,0
0.5,0.28481,0.50902,0
0.5,0.28797,0.50902,0
0.5,0.29114,0.50902,0
0.5,0.2943,0.50902,0
0.5,0.29747,0.50902,0
0.5,0.30063,0.50902,0
0.5,0.3038,0.50902,0
0.5,0.30696,0.50902,0
0.5,0.31013,0.50902,0
0.5,0.31329,0.50902,0
0.5,0.31646,0.50902,0
0.5,0.31962,0.50902,0
0.5,0.32278,0.50902,0
0.5,0.32595,0.50902,0
0.5,0.32911,0.50902,0
0.5,0.33228,0.50902,0
0.5,0.33544,0.50902,0
0.5,0.33861,0.50902,0
0.5,0.34177,0.50902,0
0.5,0.34494,0.50902,0
0.5,0.3481,0.50902,0
0.5,0.35127,0.50902,0
0.5,0.35443,0.50902,0
0.5,0.35759,0.50902,0
0.5,0.36076,0.50903,0
0.5,0.36392,0.50903,0
0.5,0.36709,0.50903,0
0.5,0.37025,0.50903,0
0.5,0.37342,0.50903,0
0.5,0.37658,0.50903,0
0.5,0.37975,0.50903,0
0.5,0.38291,0.50903,0
0.5,0.38608,0.50903,0
0.5,0.38924,0.50903,0
0.5,0.39241,0.50904,0
0.5,0.39557,0.50904,0
0.5,0.39873,0.50904,0
0.5,0.4019,0.50904,0
0.5,0.40506,0.50904,0
0.5,0.40823,0.50905,0
0.5,0.41139,0.50905,0
0.5,0.41456,0.50905,0
0.5,0.41772,0.50905,0
0.5,0.42089,0.50906,0
0.5,0.42405,0.50906,0
0.5,0.42722,0.50907,0
0.5,0.43038,0.50907,0
0.5,0.43354,0.50908,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.50909,0
0.5,0.44304,0.5091,0
0.5,0.4462,0.50911,0
0.5,0.44937,0.50912,0
0.5,0.45253,0.50913,0
0.5,0.4557,0.50914,0
0.5,0.45886,0.50916,0
0.5,0.46203,0.50918,0
0.5,0.46519,0.50921,0
0.5,0.46835,0.50924,0
0.5,0.47152,0.50928,0
0.5,0.47468,0.50934,0
0.5,0.47785,0.50941,0
0.5,0.48071,0.50949,0
0.5,0.50949,0.50935,0
0.5,0.50869,0.50949,0
0.5,0.51266,0.50873,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50731,0
0.5,0.52215,0.50648,0
0.5,0.48101,0.50951,0
0.5,0.48418,0.50968,0
0.5,0.48734,0.50991,0
0.5,0.49051,0.51019,0
0.5,0.49367,0.51048,0
0.5,0.49684,0.51069,0
0.5,0.5,0.51069,0
0.5,0.50316,0.51044,0
0.5,0.50633,0.50996,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69184,0.23101,0
0.5,0.69304,0.23053,0
0.5,0.6962,0.23054,0
0.5,0.69731,0.23101,0
0.5,0.68678,0.23418,0
0.5,0.68987,0.23173,0
0.5,0.69937,0.23218,0
0.5,0.70096,0.23418,0
0.5,0.68406,0.23734,0
0.5,0.68671,0.23424,0
0.5,0.70192,0.23734,0
0.5,0.68183,0.24051,0
0.5,0.68354,0.23804,0
0.5,0.7018,0.24051,0
0.5,0.67985,0.24367,0
0.5,0.68038,0.24287,0
0.5,0.70096,0.24367,0
0.5,0.67788,0.24684,0
0.5,0.69944,0.24684,0
0.5,0.6759,0.25,0
0.5,0.67722,0.24797,0
0.5,0.69937,0.24696,0
0.5,0.69777,0.25,0
0.5,0.67406,0.25316,0
0.5,0.6962,0.25247,0
0.5,0.6958,0.25316,0
0.5,0.67206,0.25633,0
0.5,0.67405,0.25319,0
0.5,0.69392,0.25633,0
0.5,0.67019,0.25949,0
0.5,0.67089,0.25839,0
0.5,0.69304,0.25771,0
0.5,0.69201,0.25949,0
0.5,0.66831,0.26266,0
0.5,0.69003,0.26266,0
0.5,0.66638,0.26582,0
0.5,0.66772,0.2637,0
0.5,0.68987,0.2629,0
0.5,0.68821,0.26582,0
0.5,0.66457,0.26899,0
0.5,0.68671,0.26819,0
0.5,0.68625,0.26899,0
0.5,0.66259,0.27215,0
0.5,0.66456,0.26902,0
0.5,0.68442,0.27215,0
0.5,0.66077,0.27532,0
0.5,0.66139,0.27431,0
0.5,0.68354,0.27356,0
0.5,0.68257,0.27532,0
0.5,0.65894,0.27848,0
0.5,0.68066,0.27848,0
0.5,0.65711,0.28165,0
0.5,0.65823,0.27979,0
0.5,0.68038,0.27892,0
0.5,0.67888,0.28165,0
0.5,0.65534,0.28481,0
0.5,0.67722,0.28436,0
0.5,0.67697,0.28481,0
0.5,0.65341,0.28797,0
0.5,0.65506,0.2853,0
0.5,0.67526,0.28797,0
0.5,0.65165,0.29114,0
0.5,0.6519,0.29073,0
0.5,0.67405,0.28998,0
0.5,0.67343,0.29114,0
0.5,0.64979,0.2943,0
0.5,0.67163,0.2943,0
0.5,0.64803,0.29747,0
0.5,0.64873,0.2963,0
0.5,0.67089,0.29551,0
0.5,0.6698,0.29747,0
0.5,0.64626,0.30063,0
0.5,0.66794,0.30063,0
0.5,0.64443,0.3038,0
0.5,0.64557,0.30189,0
0.5,0.66772,0.301,0
0.5,0.66628,0.3038,0
0.5,0.64267,0.30696,0
0.5,0.66456,0.30675,0
0.5,0.66444,0.30696,0
0.5,0.64081,0.31013,0
0.5,0.64241,0.30745,0
0.5,0.66276,0.31013,0
0.5,0.63917,0.31329,0
0.5,0.63924,0.31317,0
0.5,0.66139,0.31237,0
0.5,0.66088,0.31329,0
0.5,0.63737,0.31646,0
0.5,0.65908,0.31646,0
0.5,0.63572,0.31962,0
0.5,0.63608,0.31901,0
0.5,0.65823,0.3179,0
0.5,0.65733,0.31962,0
0.5,0.63394,0.32278,0
0.5,0.65562,0.32278,0
0.5,0.63217,0.32595,0
0.5,0.63291,0.32471,0
0.5,0.65506,0.32378,0
0.5,0.654,0.32595,0
0.5,0.63037,0.32911,0
0.5,0.65229,0.32911,0
0.5,0.62856,0.33228,0
0.5,0.62975,0.33026,0
0.5,0.6519,0.32979,0
0.5,0.65063,0.33228,0
0.5,0.62691,0.33544,0
0.5,0.64873,0.33544,0
0.5,0.64873,0.33544,0
0.5,0.62517,0.33861,0
0.5,0.62658,0.33609,0
0.5,0.64701,0.33861,0
0.5,0.62362,0.34177,0
0.5,0.64557,0.34102,0
0.5,0.64517,0.34177,0
0.5,0.62191,0.34494,0
0.5,0.62342,0.34218,0
0.5,0.64354,0.34494,0
0.5,0.62038,0.3481,0
0.5,0.64241,0.34698,0
0.5,0.64187,0.3481,0
0.5,0.61867,0.35127,0
0.5,0.62025,0.34836,0
0.5,0.64031,0.35127,0
0.5,0.61715,0.35443,0
0.5,0.63924,0.35325,0
0.5,0.63869,0.35443,0
0.5,0.61544,0.35759,0
0.5,0.61709,0.35456,0
0.5,0.63715,0.35759,0
0.5,0.61394,0.36076,0
0.5,0.63608,0.35958,0
0.5,0.63552,0.36076,0
0.5,0.61224,0.36392,0
0.5,0.61392,0.3608,0
0.5,0.63398,0.36392,0
0.5,0.61074,0.36709,0
0.5,0.61076,0.36706,0
0.5,0.63291,0.36591,0
0.5,0.63236,0.36709,0
0.5,0.60902,0.37025,0
0.5,0.63082,0.37025,0
0.5,0.6075,0.37342,0
0.5,0.60759,0.37325,0
0.5,0.62975,0.37225,0
0.5,0.6292,0.37342,0
0.5,0.60578,0.37658,0
0.5,0.62767,0.37658,0
0.5,0.60425,0.37975,0
0.5,0.60443,0.37943,0
0.5,0.62658,0.37864,0
0.5,0.62607,0.37975,0
0.5,0.60256,0.38291,0
0.5,0.62455,0.38291,0
0.5,0.60102,0.38608,0
0.5,0.60127,0.38563,0
0.5,0.62342,0.38506,0
0.5,0.62295,0.38608,0
0.5,0.59935,0.38924,0
0.5,0.62144,0.38924,0
0.5,0.59781,0.39241,0
0.5,0.5981,0.39187,0
0.5,0.62025,0.3915,0
0.5,0.61983,0.39241,0
0.5,0.59615,0.39557,0
0.5,0.61834,0.39557,0
0.5,0.59462,0.39873,0
0.5,0.59494,0.39814,0
0.5,0.61709,0.39795,0
0.5,0.61673,0.39873,0
0.5,0.59296,0.4019,0
0.5,0.61525,0.4019,0
0.5,0.59143,0.40506,0
0.5,0.59177,0.40443,0
0.5,0.61392,0.40442,0
0.5,0.61363,0.40506,0
0.5,0.58978,0.40823,0
0.5,0.61216,0.40823,0
0.5,0.58825,0.41139,0
0.5,0.58861,0.41073,0
0.5,0.61076,0.41091,0
0.5,0.61054,0.41139,0
0.5,0.5866,0.41456,0
0.5,0.60909,0.41456,0
0.5,0.58505,0.41772,0
0.5,0.58544,0.41701,0
0.5,0.60759,0.41744,0
0.5,0.60747,0.41772,0
0.5,0.5834,0.42089,0
0.5,0.60604,0.42089,0
0.5,0.58184,0.42405,0
0.5,0.58228,0.42326,0
0.5,0.60443,0.424,0
0.5,0.60441,0.42405,0
0.5,0.58018,0.42722,0
0.5,0.60301,0.42722,0
0.5,0.57859,0.43038,0
0.5,0.57911,0.42944,0
0.5,0.60141,0.43038,0
0.5,0.57691,0.43354,0
0.5,0.60127,0.43066,0
0.5,0.60001,0.43354,0
0.5,0.57526,0.43671,0
0.5,0.57595,0.4355,0
0.5,0.59846,0.43671,0
0.5,0.57354,0.43987,0
0.5,0.5981,0.43743,0
0.5,0.59706,0.43987,0
0.5,0.57175,0.44304,0
0.5,0.57278,0.44131,0
0.5,0.59557,0.44304,0
0.5,0.56995,0.4462,0
0.5,0.59494,0.44431,0
0.5,0.59413,0.4462,0
0.5,0.56792,0.44937,0
0.5,0.56962,0.44676,0
0.5,0.59268,0.44937,0
0.5,0.5659,0.45253,0
0.5,0.56646,0.45174,0
0.5,0.59177,0.45116,0
0.5,0.59117,0.45253,0
0.5,0.56369,0.4557,0
0.5,0.58965,0.4557,0
0.5,0.5612,0.45886,0
0.5,0.56329,0.45625,0
0.5,0.58861,0.45764,0
0.5,0.58801,0.45886,0
0.5,0.55846,0.46203,0
0.5,0.56013,0.46019,0
0.5,0.58637,0.46203,0
0.5,0.55532,0.46519,0
0.5,0.55696,0.4636,0
0.5,0.58544,0.4637,0
0.5,0.58468,0.46519,0
0.5,0.5517,0.46835,0
0.5,0.5538,0.46659,0
0.5,0.58294,0.46835,0
0.5,0.54741,0.47152,0
0.5,0.54747,0.47148,0
0.5,0.55063,0.46919,0
0.5,0.58228,0.46947,0
0.5,0.58115,0.47152,0
0.5,0.54185,0.47468,0
0.5,0.5443,0.47328,0
0.5,0.57911,0.47457,0
0.5,0.57904,0.47468,0
0.5,0.53508,0.47785,0
0.5,0.53797,0.47648,0
0.5,0.54114,0.47503,0
0.5,0.57682,0.47785,0
0.5,0.52626,0.48101,0
0.5,0.52848,0.48026,0
0.5,0.53165,0.47912,0
0.5,0.53481,0.47796,0
0.5,0.57595,0.47891,0
0.5,0.57415,0.48101,0
0.5,0.51376,0.48418,0
0.5,0.51582,0.48371,0
0.5,0.51899,0.48294,0
0.5,0.52215,0.48213,0
0.5,0.52532,0.48129,0
0.5,0.57278,0.48243,0
0.5,0.57101,0.48418,0
0.5,0.49914,0.48734,0
0.5,0.5,0.48709,0
0.5,0.50316,0.48629,0
0.5,0.50633,0.48559,0
0.5,0.50949,0.48497,0
0.5,0.51266,0.48439,0
0.5,0.56962,0.48542,0
0.5,0.56727,0.48734,0
0.5,0.48005,0.49051,0
0.5,0.48101,0.49046,0
0.5,0.48418,0.49022,0
0.5,0.48734,0.48986,0
0.5,0.49051,0.48934,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48788,0
0.5,0.56329,0.49018,0
0.5,0.56277,0.49051,0
0.5,0.56646,0.48797,0
0.5,0,0.4916,0
0.5,0.0031646,0.49118,0
0.5,0.0063291,0.49103,0
0.5,0.0094937,0.49098,0
0.5,0.012658,0.49096,0
0.5,0.015823,0.49096,0
0.5,0.018987,0.49096,0
0.5,0.022152,0.49096,0
0.5,0.025316,0.49096,0
0.5,0.028481,0.49096,0
0.5,0.031646,0.49096,0
0.5,0.03481,0.49096,0
0.5,0.037975,0.49096,0
0.5,0.041139,0.49096,0
0.5,0.044304,0.49096,0
0.5,0.047468,0.49096,0
0.5,0.050633,0.49096,0
0.5,0.053797,0.49096,0
0.5,0.056962,0.49096,0
0.5,0.060127,0.49096,0
0.5,0.063291,0.49096,0
0.5,0.066456,0.49096,0
0.5,0.06962,0.49096,0
0.5,0.072785,0.49096,0
0.5,0.075949,0.49096,0
0.5,0.079114,0.49096,0
0.5,0.082278,0.49096,0
0.5,0.085443,0.49096,0
0.5,0.088608,0.49096,0
0.5,0.091772,0.49096,0
0.5,0.094937,0.49096,0
0.5,0.098101,0.49096,0
0.5,0.10127,0.49096,0
0.5,0.10443,0.49096,0
0.5,0.10759,0.49096,0
0.5,0.11076,0.49096,0
0.5,0.11392,0.49096,0
0.5,0.11709,0.49096,0
0.5,0.12025,0.49096,0
0.5,0.12342,0.49096,0
0.5,0.12658,0.49096,0
0.5,0.12975,0.49096,0
0.5,0.13291,0.49096,0
0.5,0.13608,0.49096,0
0.5,0.13924,0.49096,0
0.5,0.14241,0.49096,0
0.5,0.14557,0.49096,0
0.5,0.14873,0.49096,0
0.5,0.1519,0.49096,0
0.5,0.15506,0.49096,0
0.5,0.15823,0.49096,0
0.5,0.16139,0.49096,0
0.5,0.16456,0.49096,0
0.5,0.16772,0.49096,0
0.5,0.17089,0.49096,0
0.5,0.17405,0.49096,0
0.5,0.17722,0.49096,0
0.5,0.18038,0.49096,0
0.5,0.18354,0.49096,0
0.5,0.18671,0.49096,0
0.5,0.18987,0.49096,0
0.5,0.19304,0.49096,0
0.5,0.1962,0.49096,0
0.5,0.19937,0.49096,0
0.5,0.20253,0.49096,0
0.5,0.2057,0.49096,0
0.5,0.20886,0.49096,0
0.5,0.21203,0.49096,0
0.5,0.21519,0.49096,0
0.5,0.21835,0.49096,0
0.5,0.22152,0.49096,0
0.5,0.22468,0.49096,0
0.5,0.22785,0.49096,0
0.5,0.23101,0.49096,0
0.5,0.23418,0.49096,0
0.5,0.23734,0.49096,0
0.5,0.24051,0.49096,0
0.5,0.24367,0.49096,0
0.5,0.24684,0.49096,0
0.5,0.25,0.49096,0
0.5,0.25316,0.49096,0
0.5,0.25633,0.49096,0
0.5,0.25949,0.49096,0
0.5,0.26266,0.49096,0
0.5,0.26582,0.49096,0
0.5,0.26899,0.49096,0
0.5,0.27215,0.49096,0
0.5,0.27532,0.49096,0
0.5,0.27848,0.49096,0
0.5,0.28165,0.49096,0
0.5,0.28481,0.49096,0
0.5,0.28797,0.49096,0
0.5,0.29114,0.49096,0
0.5,0.2943,0.49096,0
0.5,0.29747,0.49096,0
0.5,0.30063,0.49096,0
0.5,0.3038,0.49096,0
0.5,0.30696,0.49096,0
0.5,0.31013,0.49096,0
0.5,0.31329,0.49096,0
0.5,0.31646,0.49096,0
0.5,0.31962,0.49096,0
0.5,0.32278,0.49096,0
0.5,0.32595,0.49096,0
0.5,0.32911,0.49096,0
0.5,0.33228,0.49096,0
0.5,0.33544,0.49096,0
0.5,0.33861,0.49096,0
0.5,0.34177,0.49096,0
0.5,0.34494,0.49095,0
0.5,0.3481,0.49095,0
0.5,0.35127,0.49095,0
0.5,0.35443,0.49095,0
0.5,0.35759,0.49095,0
0.5,0.36076,0.49095,0
0.5,0.36392,0.49095,0
0.5,0.36709,0.49095,0
0.5,0.37025,0.49095,0
0.5,0.37342,0.49095,0
0.5,0.37658,0.49095,0
0.5,0.37975,0.49095,0
0.5,0.38291,0.49095,0
0.5,0.38608,0.49095,0
0.5,0.38924,0.49095,0
0.5,0.39241,0.49095,0
0.5,0.39557,0.49095,0
0.5,0.39873,0.49094,0
0.5,0.4019,0.49094,0
0.5,0.40506,0.49094,0
0.5,0.40823,0.49094,0
0.5,0.41139,0.49094,0
0.5,0.41456,0.49094,0
0.5,0.41772,0.49093,0
0.5,0.42089,0.49093,0
0.5,0.42405,0.49093,0
0.5,0.42722,0.49093,0
0.5,0.43038,0.49092,0
0.5,0.43354,0.49092,0
0.5,0.43671,0.49091,0
0.5,0.43987,0.49091,0
0.5,0.44304,0.4909,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49089,0
0.5,0.45253,0.49088,0
0.5,0.4557,0.49086,0
0.5,0.45886,0.49085,0
0.5,0.46203,0.49083,0
0.5,0.46519,0.49081,0
0.5,0.46835,0.49077,0
0.5,0.47152,0.49073,0
0.5,0.47468,0.49067,0
0.5,0.47785,0.49059,0
0.5,0.56013,0.49219,0
0.5,0.55739,0.49367,0
0.5,0.5538,0.49556,0
0.5,0.55096,0.49684,0
0.5,0.55696,0.4939,0
0.5,0.5443,0.49962,0
0.5,0.54323,0.5,0
0.5,0.54747,0.4984,0
0.5,0.55063,0.49699,0
0.5,0.53481,0.50292,0
0.5,0.53394,0.50316,0
0.5,0.53797,0.50193,0
0.5,0.54114,0.50081,0
0.5,0.52532,0.50571,0
0.5,0.5227,0.50633,0
0.5,0.52848,0.50487,0
0.5,0.53165,0.50392,0
0.5,0.0031646,0.50882,0
0.5,0,0.50839,0
0.5,0.0063291,0.50897,0
0.5,0.0094937,0.50902,0
0.5,0.012658,0.50904,0
0.5,0.015823,0.50904,0
0.5,0.018987,0.50904,0
0.5,0.022152,0.50904,0
0.5,0.025316,0.50904,0
0.5,0.028481,0.50904,0
0.5,0.031646,0.50904,0
0.5,0.03481,0.50904,0
0.5,0.037975,0.50904,0
0.5,0.041139,0.50904,0
0.5,0.044304,0.50904,0
0.5,0.047468,0.50904,0
0.5,0.050633,0.50904,0
0.5,0.053797,0.50904,0
0.5,0.056962,0.50904,0
0.5,0.060127,0.50904,0
0.5,0.063291,0.50904,0
0.5,0.066456,0.50904,0
0.5,0.06962,0.50904,0
0.5,0.072785,0.50904,0
0.5,0.075949,0.50904,0
0.5,0.079114,0.50904,0
0.5,0.082278,0.50904,0
0.5,0.085443,0.50904,0
0.5,0.088608,0.50904,0
0.5,0.091772,0.50904,0
0.5,0.094937,0.50904,0
0.5,0.098101,0.50904,0
0.5,0.10127,0.50904,0
0.5,0.10443,0.50904,0
0.5,0.10759,0.50904,0
0.5,0.11076,0.50904,0
0.5,0.11392,0.50904,0
0.5,0.11709,0.50904,0
0.5,0.12025,0.50904,0
0.5,0.12342,0.50904,0
0.5,0.12658,0.50904,0
0.5,0.12975,0.50904,0
0.5,0.13291,0.50904,0
0.5,0.13608,0.50904,0
0.5,0.13924,0.50904,0
0.5,0.14241,0.50904,0
0.5,0.14557,0.50904,0
0.5,0.14873,0.50904,0
0.5,0.1519,0.50904,0
0.5,0.15506,0.50904,0
0.5,0.15823,0.50904,0
0.5,0.16139,0.50904,0
0.5,0.16456,0.50904,0
0.5,0.16772,0.50904,0
0.5,0.17089,0.50904,0
0.5,0.17405,0.50904,0
0.5,0.17722,0.50904,0
0.5,0.18038,0.50904,0
0.5,0.18354,0.50904,0
0.5,0.18671,0.50904,0
0.5,0.18987,0.50904,0
0.5,0.19304,0.50904,0
0.5,0.1962,0.50904,0
0.5,0.19937,0.50904,0
0.5,0.20253,0.50904,0
0.5,0.2057,0.50904,0
0.5,0.20886,0.50904,0
0.5,0.21203,0.50904,0
0.5,0.21519,0.50904,0
0.5,0.21835,0.50904,0
0.5,0.22152,0.50904,0
0.5,0.22468,0.50904,0
0.5,0.22785,0.50904,0
0.5,0.23101,0.50904,0
0.5,0.23418,0.50904,0
0.5,0.23734,0.50904,0
0.5,0.24051,0.50904,0
0.5,0.24367,0.50904,0
0.5,0.24684,0.50904,0
0.5,0.25,0.50904,0
0.5,0.25316,0.50904,0
0.5,0.25633,0.50904,0
0.5,0.25949,0.50904,0
0.5,0.26266,0.50904,0
0.5,0.26582,0.50904,0
0.5,0.26899,0.50904,0
0.5,0.27215,0.50904,0
0.5,0.27532,0.50904,0
0.5,0.27848,0.50904,0
0.5,0.28165,0.50904,0
0.5,0.28481,0.50904,0
0.5,0.28797,0.50904,0
0.5,0.29114,0.50904,0
0.5,0.2943,0.50904,0
0.5,0.29747,0.50904,0
0.5,0.30063,0.50905,0
0.5,0.3038,0.50905,0
0.5,0.30696,0.50905,0
0.5,0.31013,0.50905,0
0.5,0.31329,0.50905,0
0.5,0.31646,0.50905,0
0.5,0.31962,0.50905,0
0.5,0.32278,0.50905,0
0.5,0.32595,0.50905,0
0.5,0.32911,0.50905,0
0.5,0.33228,0.50905,0
0.5,0.33544,0.50905,0
0.5,0.33861,0.50905,0
0.5,0.34177,0.50905,0
0.5,0.34494,0.50905,0
0.5,0.3481,0.50905,0
0.5,0.35127,0.50905,0
0.5,0.35443,0.50905,0
0.5,0.35759,0.50905,0
0.5,0.36076,0.50905,0
0.5,0.36392,0.50905,0
0.5,0.36709,0.50905,0
0.5,0.37025,0.50905,0
0.5,0.37342,0.50906,0
0.5,0.37658,0.50906,0
0.5,0.37975,0.50906,0
0.5,0.38291,0.50906,0
0.5,0.38608,0.50906,0
0.5,0.38924,0.50906,0
0.5,0.39241,0.50906,0
0.5,0.39557,0.50906,0
0.5,0.39873,0.50907,0
0.5,0.4019,0.50907,0
0.5,0.40506,0.50907,0
0.5,0.40823,0.50907,0
0.5,0.41139,0.50907,0
0.5,0.41456,0.50908,0
0.5,0.41772,0.50908,0
0.5,0.42089,0.50908,0
0.5,0.42405,0.50909,0
0.5,0.42722,0.50909,0
0.5,0.43038,0.5091,0
0.5,0.43354,0.5091,0
0.5,0.43671,0.50911,0
0.5,0.43987,0.50911,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50913,0
0.5,0.44937,0.50914,0
0.5,0.45253,0.50915,0
0.5,0.4557,0.50917,0
0.5,0.45886,0.50918,0
0.5,0.46203,0.50921,0
0.5,0.46519,0.50923,0
0.5,0.46835,0.50926,0
0.5,0.47152,0.5093,0
0.5,0.47468,0.50935,0
0.5,0.47785,0.50942,0
0.5,0.48024,0.50949,0
0.5,0.50949,0.50935,0
0.5,0.50869,0.50949,0
0.5,0.51266,0.50874,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50731,0
0.5,0.52215,0.50648,0
0.5,0.48101,0.50952,0
0.5,0.48418,0.50969,0
0.5,0.48734,0.50992,0
0.5,0.49051,0.51019,0
0.5,0.49367,0.51048,0
0.5,0.49684,0.51069,0
0.5,0.5,0.51069,0
0.5,0.50316,0.51044,0
0.5,0.50633,0.50996,0


==> Data/TB/shear_TB_0.25l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6994,0.21519,0
0.5,0.70253,0.21326,0
0.5,0.7057,0.21261,0
0.5,0.70886,0.21321,0
0.5,0.71143,0.21519,0
0.5,0.69623,0.21835,0
0.5,0.69937,0.21521,0
0.5,0.71203,0.21609,0
0.5,0.71304,0.21835,0
0.5,0.69384,0.22152,0
0.5,0.6962,0.21839,0
0.5,0.71327,0.22152,0
0.5,0.69171,0.22468,0
0.5,0.69304,0.22273,0
0.5,0.7126,0.22468,0
0.5,0.68977,0.22785,0
0.5,0.68987,0.22769,0
0.5,0.71203,0.22598,0
0.5,0.71133,0.22785,0
0.5,0.68769,0.23101,0
0.5,0.70963,0.23101,0
0.5,0.68569,0.23418,0
0.5,0.68671,0.23263,0
0.5,0.70886,0.23222,0
0.5,0.70773,0.23418,0
0.5,0.68378,0.23734,0
0.5,0.7057,0.23729,0
0.5,0.70567,0.23734,0
0.5,0.68176,0.24051,0
0.5,0.68354,0.23773,0
0.5,0.70378,0.24051,0
0.5,0.67983,0.24367,0
0.5,0.68038,0.24283,0
0.5,0.70253,0.24241,0
0.5,0.70179,0.24367,0
0.5,0.67786,0.24684,0
0.5,0.69979,0.24684,0
0.5,0.67588,0.25,0
0.5,0.67722,0.24794,0
0.5,0.69937,0.24748,0
0.5,0.69789,0.25,0
0.5,0.67406,0.25316,0
0.5,0.6962,0.25262,0
0.5,0.69588,0.25316,0
0.5,0.67205,0.25633,0
0.5,0.67405,0.25317,0
0.5,0.69401,0.25633,0
0.5,0.67016,0.25949,0
0.5,0.67089,0.25834,0
0.5,0.69304,0.25785,0
0.5,0.6921,0.25949,0
0.5,0.66828,0.26266,0
0.5,0.69015,0.26266,0
0.5,0.66635,0.26582,0
0.5,0.66772,0.26365,0
0.5,0.68987,0.2631,0
0.5,0.68832,0.26582,0
0.5,0.66454,0.26899,0
0.5,0.66456,0.26896,0
0.5,0.68671,0.26836,0
0.5,0.68635,0.26899,0
0.5,0.66255,0.27215,0
0.5,0.68453,0.27215,0
0.5,0.66073,0.27532,0
0.5,0.66139,0.27424,0
0.5,0.68354,0.27374,0
0.5,0.68267,0.27532,0
0.5,0.65892,0.27848,0
0.5,0.68077,0.27848,0
0.5,0.6571,0.28165,0
0.5,0.65823,0.27977,0
0.5,0.68038,0.2791,0
0.5,0.67896,0.28165,0
0.5,0.65533,0.28481,0
0.5,0.67722,0.28452,0
0.5,0.67706,0.28481,0
0.5,0.65338,0.28797,0
0.5,0.65506,0.28528,0
0.5,0.67537,0.28797,0
0.5,0.65161,0.29114,0
0.5,0.6519,0.29066,0
0.5,0.67405,0.2902,0
0.5,0.67355,0.29114,0
0.5,0.64976,0.2943,0
0.5,0.67177,0.2943,0
0.5,0.64801,0.29747,0
0.5,0.64873,0.29625,0
0.5,0.67089,0.29573,0
0.5,0.66991,0.29747,0
0.5,0.64624,0.30063,0
0.5,0.66806,0.30063,0
0.5,0.64439,0.3038,0
0.5,0.64557,0.30184,0
0.5,0.66772,0.30119,0
0.5,0.66637,0.3038,0
0.5,0.64262,0.30696,0
0.5,0.66456,0.30691,0
0.5,0.66453,0.30696,0
0.5,0.64075,0.31013,0
0.5,0.64241,0.30736,0
0.5,0.66286,0.31013,0
0.5,0.63911,0.31329,0
0.5,0.63924,0.31307,0
0.5,0.66139,0.31253,0
0.5,0.66096,0.31329,0
0.5,0.63733,0.31646,0
0.5,0.65917,0.31646,0
0.5,0.63568,0.31962,0
0.5,0.63608,0.31894,0
0.5,0.65823,0.31803,0
0.5,0.6574,0.31962,0
0.5,0.63391,0.32278,0
0.5,0.6557,0.32278,0
0.5,0.63211,0.32595,0
0.5,0.63291,0.32462,0
0.5,0.65506,0.32392,0
0.5,0.65407,0.32595,0
0.5,0.63031,0.32911,0
0.5,0.65238,0.32911,0
0.5,0.62849,0.33228,0
0.5,0.62975,0.33014,0
0.5,0.6519,0.32994,0
0.5,0.65069,0.33228,0
0.5,0.62685,0.33544,0
0.5,0.6488,0.33544,0
0.5,0.62511,0.33861,0
0.5,0.62658,0.33597,0
0.5,0.64873,0.33555,0
0.5,0.64705,0.33861,0
0.5,0.62357,0.34177,0
0.5,0.64557,0.3411,0
0.5,0.64521,0.34177,0
0.5,0.62185,0.34494,0
0.5,0.62342,0.34208,0
0.5,0.64359,0.34494,0
0.5,0.62033,0.3481,0
0.5,0.64241,0.34709,0
0.5,0.64192,0.3481,0
0.5,0.61862,0.35127,0
0.5,0.62025,0.34827,0
0.5,0.64037,0.35127,0
0.5,0.61712,0.35443,0
0.5,0.63924,0.35337,0
0.5,0.63874,0.35443,0
0.5,0.6154,0.35759,0
0.5,0.61709,0.35449,0
0.5,0.63721,0.35759,0
0.5,0.61391,0.36076,0
0.5,0.61392,0.36073,0
0.5,0.63608,0.35971,0
0.5,0.63558,0.36076,0
0.5,0.61221,0.36392,0
0.5,0.63405,0.36392,0
0.5,0.6107,0.36709,0
0.5,0.61076,0.36698,0
0.5,0.63291,0.36604,0
0.5,0.63242,0.36709,0
0.5,0.60899,0.37025,0
0.5,0.63089,0.37025,0
0.5,0.60746,0.37342,0
0.5,0.60759,0.37318,0
0.5,0.62975,0.37239,0
0.5,0.62927,0.37342,0
0.5,0.60576,0.37658,0
0.5,0.62775,0.37658,0
0.5,0.60423,0.37975,0
0.5,0.60443,0.37938,0
0.5,0.62658,0.37879,0
0.5,0.62613,0.37975,0
0.5,0.60254,0.38291,0
0.5,0.62463,0.38291,0
0.5,0.601,0.38608,0
0.5,0.60127,0.38559,0
0.5,0.62342,0.3852,0
0.5,0.62301,0.38608,0
0.5,0.59933,0.38924,0
0.5,0.62152,0.38924,0
0.5,0.59779,0.39241,0
0.5,0.5981,0.39183,0
0.5,0.62025,0.39164,0
0.5,0.6199,0.39241,0
0.5,0.59613,0.39557,0
0.5,0.61842,0.39557,0
0.5,0.59459,0.39873,0
0.5,0.59494,0.3981,0
0.5,0.61709,0.3981,0
0.5,0.61679,0.39873,0
0.5,0.59294,0.4019,0
0.5,0.61532,0.4019,0
0.5,0.59141,0.40506,0
0.5,0.59177,0.40439,0
0.5,0.61392,0.40456,0
0.5,0.61369,0.40506,0
0.5,0.58976,0.40823,0
0.5,0.61223,0.40823,0
0.5,0.58822,0.41139,0
0.5,0.58861,0.41068,0
0.5,0.61076,0.41105,0
0.5,0.6106,0.41139,0
0.5,0.58658,0.41456,0
0.5,0.60916,0.41456,0
0.5,0.58503,0.41772,0
0.5,0.58544,0.41697,0
0.5,0.60759,0.41757,0
0.5,0.60753,0.41772,0
0.5,0.58338,0.42089,0
0.5,0.60611,0.42089,0
0.5,0.58182,0.42405,0
0.5,0.58228,0.42322,0
0.5,0.60448,0.42405,0
0.5,0.58017,0.42722,0
0.5,0.60443,0.42414,0
0.5,0.60307,0.42722,0
0.5,0.57858,0.43038,0
0.5,0.57911,0.42941,0
0.5,0.60149,0.43038,0
0.5,0.5769,0.43354,0
0.5,0.60127,0.43081,0
0.5,0.60008,0.43354,0
0.5,0.57525,0.43671,0
0.5,0.57595,0.43548,0
0.5,0.59854,0.43671,0
0.5,0.57353,0.43987,0
0.5,0.5981,0.43758,0
0.5,0.59712,0.43987,0
0.5,0.57175,0.44304,0
0.5,0.57278,0.44131,0
0.5,0.59564,0.44304,0
0.5,0.56995,0.4462,0
0.5,0.59494,0.44446,0
0.5,0.59419,0.4462,0
0.5,0.56792,0.44937,0
0.5,0.56962,0.44676,0
0.5,0.59276,0.44937,0
0.5,0.5659,0.45253,0
0.5,0.56646,0.45174,0
0.5,0.59177,0.45132,0
0.5,0.59123,0.45253,0
0.5,0.56368,0.4557,0
0.5,0.58974,0.4557,0
0.5,0.5612,0.45886,0
0.5,0.56329,0.45625,0
0.5,0.58861,0.45779,0
0.5,0.58808,0.45886,0
0.5,0.55846,0.46203,0
0.5,0.56013,0.46019,0
0.5,0.58645,0.46203,0
0.5,0.55532,0.46519,0
0.5,0.55696,0.4636,0
0.5,0.58544,0.46382,0
0.5,0.58474,0.46519,0
0.5,0.5517,0.46835,0
0.5,0.5538,0.46659,0
0.5,0.58301,0.46835,0
0.5,0.54741,0.47152,0
0.5,0.54747,0.47148,0
0.5,0.55063,0.46919,0
0.5,0.58228,0.46958,0
0.5,0.58121,0.47152,0
0.5,0.54183,0.47468,0
0.5,0.5443,0.47327,0
0.5,0.57911,0.47464,0
0.5,0.57909,0.47468,0
0.5,0.53507,0.47785,0
0.5,0.53797,0.47647,0
0.5,0.54114,0.47502,0
0.5,0.57686,0.47785,0
0.5,0.52626,0.48101,0
0.5,0.52848,0.48026,0
0.5,0.53165,0.47911,0
0.5,0.53481,0.47796,0
0.5,0.57595,0.47896,0
0.5,0.57418,0.48101,0
0.5,0.51376,0.48418,0
0.5,0.51582,0.48371,0
0.5,0.51899,0.48294,0
0.5,0.52215,0.48213,0
0.5,0.52532,0.48129,0
0.5,0.57278,0.48246,0
0.5,0.57103,0.48418,0
0.5,0.49914,0.48734,0
0.5,0.5,0.48709,0
0.5,0.50316,0.48629,0
0.5,0.50633,0.48559,0
0.5,0.50949,0.48497,0
0.5,0.51266,0.48439,0
0.5,0.56962,0.48543,0
0.5,0.56729,0.48734,0
0.5,0.47963,0.49051,0
0.5,0.48101,0.49044,0
0.5,0.48418,0.4902,0
0.5,0.48734,0.48985,0
0.5,0.49051,0.48933,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48788,0
0.5,0.56329,0.49019,0
0.5,0.56278,0.49051,0
0.5,0.56646,0.48798,0
0.5,0,0.49153,0
0.5,0.0031646,0.49112,0
0.5,0.0063291,0.49099,0
0.5,0.0094937,0.49095,0
0.5,0.012658,0.49093,0
0.5,0.015823,0.49093,0
0.5,0.018987,0.49093,0
0.5,0.022152,0.49093,0
0.5,0.025316,0.49093,0
0.5,0.028481,0.49094,0
0.5,0.031646,0.49094,0
0.5,0.03481,0.49094,0
0.5,0.037975,0.49094,0
0.5,0.041139,0.49094,0
0.5,0.044304,0.49094,0
0.5,0.047468,0.49094,0
0.5,0.050633,0.49094,0
0.5,0.053797,0.49094,0
0.5,0.056962,0.49094,0
0.5,0.060127,0.49094,0
0.5,0.063291,0.49094,0
0.5,0.066456,0.49094,0
0.5,0.06962,0.49094,0
0.5,0.072785,0.49094,0
0.5,0.075949,0.49094,0
0.5,0.079114,0.49094,0
0.5,0.082278,0.49094,0
0.5,0.085443,0.49093,0
0.5,0.088608,0.49093,0
0.5,0.091772,0.49093,0
0.5,0.094937,0.49093,0
0.5,0.098101,0.49093,0
0.5,0.10127,0.49093,0
0.5,0.10443,0.49093,0
0.5,0.10759,0.49093,0
0.5,0.11076,0.49093,0
0.5,0.11392,0.49093,0
0.5,0.11709,0.49093,0
0.5,0.12025,0.49093,0
0.5,0.12342,0.49093,0
0.5,0.12658,0.49093,0
0.5,0.12975,0.49093,0
0.5,0.13291,0.49093,0
0.5,0.13608,0.49093,0
0.5,0.13924,0.49093,0
0.5,0.14241,0.49093,0
0.5,0.14557,0.49093,0
0.5,0.14873,0.49093,0
0.5,0.1519,0.49093,0
0.5,0.15506,0.49093,0
0.5,0.15823,0.49093,0
0.5,0.16139,0.49093,0
0.5,0.16456,0.49093,0
0.5,0.16772,0.49093,0
0.5,0.17089,0.49093,0
0.5,0.17405,0.49093,0
0.5,0.17722,0.49093,0
0.5,0.18038,0.49093,0
0.5,0.18354,0.49093,0
0.5,0.18671,0.49093,0
0.5,0.18987,0.49093,0
0.5,0.19304,0.49093,0
0.5,0.1962,0.49093,0
0.5,0.19937,0.49093,0
0.5,0.20253,0.49093,0
0.5,0.2057,0.49093,0
0.5,0.20886,0.49093,0
0.5,0.21203,0.49093,0
0.5,0.21519,0.49093,0
0.5,0.21835,0.49093,0
0.5,0.22152,0.49093,0
0.5,0.22468,0.49093,0
0.5,0.22785,0.49093,0
0.5,0.23101,0.49093,0
0.5,0.23418,0.49093,0
0.5,0.23734,0.49093,0
0.5,0.24051,0.49093,0
0.5,0.24367,0.49093,0
0.5,0.24684,0.49093,0
0.5,0.25,0.49093,0
0.5,0.25316,0.49093,0
0.5,0.25633,0.49093,0
0.5,0.25949,0.49093,0
0.5,0.26266,0.49093,0
0.5,0.26582,0.49093,0
0.5,0.26899,0.49093,0
0.5,0.27215,0.49093,0
0.5,0.27532,0.49093,0
0.5,0.27848,0.49093,0
0.5,0.28165,0.49093,0
0.5,0.28481,0.49093,0
0.5,0.28797,0.49093,0
0.5,0.29114,0.49093,0
0.5,0.2943,0.49093,0
0.5,0.29747,0.49093,0
0.5,0.30063,0.49093,0
0.5,0.3038,0.49093,0
0.5,0.30696,0.49093,0
0.5,0.31013,0.49093,0
0.5,0.31329,0.49093,0
0.5,0.31646,0.49093,0
0.5,0.31962,0.49093,0
0.5,0.32278,0.49093,0
0.5,0.32595,0.49093,0
0.5,0.32911,0.49093,0
0.5,0.33228,0.49093,0
0.5,0.33544,0.49093,0
0.5,0.33861,0.49093,0
0.5,0.34177,0.49093,0
0.5,0.34494,0.49093,0
0.5,0.3481,0.49093,0
0.5,0.35127,0.49093,0
0.5,0.35443,0.49093,0
0.5,0.35759,0.49093,0
0.5,0.36076,0.49093,0
0.5,0.36392,0.49093,0
0.5,0.36709,0.49093,0
0.5,0.37025,0.49093,0
0.5,0.37342,0.49093,0
0.5,0.37658,0.49092,0
0.5,0.37975,0.49092,0
0.5,0.38291,0.49092,0
0.5,0.38608,0.49092,0
0.5,0.38924,0.49092,0
0.5,0.39241,0.49092,0
0.5,0.39557,0.49092,0
0.5,0.39873,0.49092,0
0.5,0.4019,0.49092,0
0.5,0.40506,0.49092,0
0.5,0.40823,0.49091,0
0.5,0.41139,0.49091,0
0.5,0.41456,0.49091,0
0.5,0.41772,0.49091,0
0.5,0.42089,0.49091,0
0.5,0.42405,0.4909,0
0.5,0.42722,0.4909,0
0.5,0.43038,0.4909,0
0.5,0.43354,0.49089,0
0.5,0.43671,0.49089,0
0.5,0.43987,0.49088,0
0.5,0.44304,0.49088,0
0.5,0.4462,0.49087,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49085,0
0.5,0.4557,0.49084,0
0.5,0.45886,0.49083,0
0.5,0.46203,0.49081,0
0.5,0.46519,0.49078,0
0.5,0.46835,0.49075,0
0.5,0.47152,0.49071,0
0.5,0.47468,0.49065,0
0.5,0.47785,0.49057,0
0.5,0.56013,0.49219,0
0.5,0.55739,0.49367,0
0.5,0.5538,0.49556,0
0.5,0.55096,0.49684,0
0.5,0.55696,0.4939,0
0.5,0.5443,0.49962,0
0.5,0.54323,0.5,0
0.5,0.54747,0.4984,0
0.5,0.55063,0.49699,0
0.5,0.53481,0.50292,0
0.5,0.53395,0.50316,0
0.5,0.53797,0.50194,0
0.5,0.54114,0.50081,0
0.5,0.52532,0.50572,0
0.5,0.52271,0.50633,0
0.5,0.52848,0.50488,0
0.5,0.53165,0.50393,0
0.5,0.0031646,0.50886,0
0.5,0,0.50844,0
0.5,0.0063291,0.509,0
0.5,0.0094937,0.50905,0
0.5,0.012658,0.50906,0
0.5,0.015823,0.50907,0
0.5,0.018987,0.50907,0
0.5,0.022152,0.50906,0
0.5,0.025316,0.50906,0
0.5,0.028481,0.50906,0
0.5,0.031646,0.50906,0
0.5,0.03481,0.50906,0
0.5,0.037975,0.50906,0
0.5,0.041139,0.50906,0
0.5,0.044304,0.50906,0
0.5,0.047468,0.50906,0
0.5,0.050633,0.50906,0
0.5,0.053797,0.50906,0
0.5,0.056962,0.50906,0
0.5,0.060127,0.50906,0
0.5,0.063291,0.50906,0
0.5,0.066456,0.50906,0
0.5,0.06962,0.50906,0
0.5,0.072785,0.50906,0
0.5,0.075949,0.50906,0
0.5,0.079114,0.50906,0
0.5,0.082278,0.50906,0
0.5,0.085443,0.50906,0
0.5,0.088608,0.50906,0
0.5,0.091772,0.50906,0
0.5,0.094937,0.50906,0
0.5,0.098101,0.50906,0
0.5,0.10127,0.50906,0
0.5,0.10443,0.50906,0
0.5,0.10759,0.50906,0
0.5,0.11076,0.50906,0
0.5,0.11392,0.50907,0
0.5,0.11709,0.50907,0
0.5,0.12025,0.50907,0
0.5,0.12342,0.50907,0
0.5,0.12658,0.50907,0
0.5,0.12975,0.50907,0
0.5,0.13291,0.50907,0
0.5,0.13608,0.50907,0
0.5,0.13924,0.50907,0
0.5,0.14241,0.50907,0
0.5,0.14557,0.50907,0
0.5,0.14873,0.50907,0
0.5,0.1519,0.50907,0
0.5,0.15506,0.50907,0
0.5,0.15823,0.50907,0
0.5,0.16139,0.50907,0
0.5,0.16456,0.50907,0
0.5,0.16772,0.50907,0
0.5,0.17089,0.50907,0
0.5,0.17405,0.50907,0
0.5,0.17722,0.50907,0
0.5,0.18038,0.50907,0
0.5,0.18354,0.50907,0
0.5,0.18671,0.50907,0
0.5,0.18987,0.50907,0
0.5,0.19304,0.50907,0
0.5,0.1962,0.50907,0
0.5,0.19937,0.50907,0
0.5,0.20253,0.50907,0
0.5,0.2057,0.50907,0
0.5,0.20886,0.50907,0
0.5,0.21203,0.50907,0
0.5,0.21519,0.50907,0
0.5,0.21835,0.50907,0
0.5,0.22152,0.50907,0
0.5,0.22468,0.50907,0
0.5,0.22785,0.50907,0
0.5,0.23101,0.50907,0
0.5,0.23418,0.50907,0
0.5,0.23734,0.50907,0
0.5,0.24051,0.50907,0
0.5,0.24367,0.50907,0
0.5,0.24684,0.50907,0
0.5,0.25,0.50907,0
0.5,0.25316,0.50907,0
0.5,0.25633,0.50907,0
0.5,0.25949,0.50907,0
0.5,0.26266,0.50907,0
0.5,0.26582,0.50907,0
0.5,0.26899,0.50907,0
0.5,0.27215,0.50907,0
0.5,0.27532,0.50907,0
0.5,0.27848,0.50907,0
0.5,0.28165,0.50907,0
0.5,0.28481,0.50907,0
0.5,0.28797,0.50907,0
0.5,0.29114,0.50907,0
0.5,0.2943,0.50907,0
0.5,0.29747,0.50907,0
0.5,0.30063,0.50907,0
0.5,0.3038,0.50907,0
0.5,0.30696,0.50907,0
0.5,0.31013,0.50907,0
0.5,0.31329,0.50907,0
0.5,0.31646,0.50907,0
0.5,0.31962,0.50907,0
0.5,0.32278,0.50907,0
0.5,0.32595,0.50907,0
0.5,0.32911,0.50907,0
0.5,0.33228,0.50907,0
0.5,0.33544,0.50907,0
0.5,0.33861,0.50907,0
0.5,0.34177,0.50908,0
0.5,0.34494,0.50908,0
0.5,0.3481,0.50908,0
0.5,0.35127,0.50908,0
0.5,0.35443,0.50908,0
0.5,0.35759,0.50908,0
0.5,0.36076,0.50908,0
0.5,0.36392,0.50908,0
0.5,0.36709,0.50908,0
0.5,0.37025,0.50908,0
0.5,0.37342,0.50908,0
0.5,0.37658,0.50908,0
0.5,0.37975,0.50908,0
0.5,0.38291,0.50908,0
0.5,0.38608,0.50909,0
0.5,0.38924,0.50909,0
0.5,0.39241,0.50909,0
0.5,0.39557,0.50909,0
0.5,0.39873,0.50909,0
0.5,0.4019,0.50909,0
0.5,0.40506,0.5091,0
0.5,0.40823,0.5091,0
0.5,0.41139,0.5091,0
0.5,0.41456,0.5091,0
0.5,0.41772,0.50911,0
0.5,0.42089,0.50911,0
0.5,0.42405,0.50911,0
0.5,0.42722,0.50912,0
0.5,0.43038,0.50912,0
0.5,0.43354,0.50913,0
0.5,0.43671,0.50913,0
0.5,0.43987,0.50914,0
0.5,0.44304,0.50915,0
0.5,0.4462,0.50915,0
0.5,0.44937,0.50916,0
0.5,0.45253,0.50918,0
0.5,0.4557,0.50919,0
0.5,0.45886,0.50921,0
0.5,0.46203,0.50923,0
0.5,0.46519,0.50925,0
0.5,0.46835,0.50928,0
0.5,0.47152,0.50932,0
0.5,0.47468,0.50937,0
0.5,0.47785,0.50944,0
0.5,0.47975,0.50949,0
0.5,0.50949,0.50935,0
0.5,0.50869,0.50949,0
0.5,0.51266,0.50874,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50731,0
0.5,0.52215,0.50648,0
0.5,0.48101,0.50954,0
0.5,0.48418,0.50971,0
0.5,0.48734,0.50992,0
0.5,0.49051,0.5102,0
0.5,0.49367,0.51049,0
0.5,0.49684,0.51069,0
0.5,0.5,0.51069,0
0.5,0.50316,0.51044,0
0.5,0.50633,0.50996,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0.006,-0.262858,0.00172795,0.000788563,0.00179535,5.36062,5.42564,0.427243,0.0713603,40804,9,3,3
1,0.0063,-0.275944,0.00182298,0.000869208,0.00179553,2.10953,1.15683,0.268338,0.0339709,40804,2,2,2
2,0.0066,-0.28902,0.00191888,0.000953744,0.00179573,2.09579,1.15243,0.274664,0.0334866,40804,2,2,2
3,0.0069,-0.30208,0.00201742,0.00104214,0.001796,2.09003,1.18679,0.265999,0.0345308,40804,2,2,2
4,0.0072,-0.315112,0.00212224,0.00113435,0.00179637,2.14077,1.14469,0.27188,0.0392259,40804,2,2,2
5,0.0075,-0.328124,0.00223154,0.0012304,0.0017968,2.12651,1.16865,0.272303,0.0406216,40804,2,2,2
6,0.0078,-0.341096,0.00234931,0.00133025,0.00179732,3.16319,1.74045,0.413999,0.0516134,40804,3,3,3
7,0.0081,-0.354043,0.00246932,0.00143384,0.001798,3.16756,1.74511,0.418864,0.0494566,40804,3,3,3
8,0.0084,-0.366955,0.00259522,0.00154117,0.00179883,3.17072,1.79005,0.411254,0.0536566,40804,3,3,3
9,0.0087,-0.379832,0.00272745,0.00165221,0.0017998,3.19523,1.76627,0.415593,0.0537229,40804,3,3,3
10,0.009,-0.392671,0.00286689,0.00176693,0.00180094,3.1814,1.78229,0.407724,0.0539794,40804,3,3,3
11,0.0093,-0.40542,0.00302505,0.00188514,0.00180244,4.27613,2.38144,0.541025,0.0773798,40804,4,4,4
12,0.0096,-0.418111,0.00319478,0.00200684,0.00180427,4.33254,2.80354,0.569565,0.0892401,40804,4,4,4
13,0.0099,-0.430693,0.00338853,0.00213185,0.00180657,5.51708,4.39324,0.726482,0.154122,40804,5,5,5
14,0.0102,-0.443013,0.00366384,0.00225928,0.0018102,9.98323,8.44722,1.33795,0.255318,40804,9,9,9
15,0.0105,-0.405831,0.0389455,0.00213051,0.00206015,384.511,225.356,49.1836,3.90042,40804,363,356,356
16,0.0108,-0.390662,0.0578596,0.00210947,0.00219897,228.027,127.084,29.2543,2.16472,40804,214,213,213
17,0.0111,-0.379664,0.0735041,0.00210702,0.00231529,162.206,89.6339,20.9205,1.56002,40804,161,161,161
18,0.0114,-0.365722,0.0914151,0.0020845,0.00244788,201.325,112.187,25.976,1.81357,40804,206,205,205
19,0.0117,-0.354325,0.108043,0.00207268,0.00256718,261.251,154.326,33.8021,2.08653,40804,265,265,265
20,0.012,-0.351472,0.118726,0.00210871,0.00263657,109.532,61.0166,14.1307,1.01891,40804,112,112,112


==> Data/TB/shear_TB_0.50l0_AT-1_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49127,0.48734,0
0.5,0.49367,0.48705,0
0.5,0.49684,0.48679,0
0.5,0.5,0.48696,0
0.5,0.50154,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48876,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48875,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48874,0
0.5,0.36076,0.48874,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48873,0
0.5,0.38291,0.48873,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48872,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.48871,0
0.5,0.40823,0.48871,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.4887,0
0.5,0.41772,0.4887,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48869,0
0.5,0.42722,0.48869,0
0.5,0.43038,0.48868,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48867,0
0.5,0.43987,0.48866,0
0.5,0.44304,0.48865,0
0.5,0.4462,0.48864,0
0.5,0.44937,0.48862,0
0.5,0.45253,0.48861,0
0.5,0.4557,0.48858,0
0.5,0.45886,0.48856,0
0.5,0.46203,0.48853,0
0.5,0.46519,0.48849,0
0.5,0.46835,0.48844,0
0.5,0.47152,0.48838,0
0.5,0.47468,0.4883,0
0.5,0.47785,0.4882,0
0.5,0.48101,0.48808,0
0.5,0.48418,0.48791,0
0.5,0.48734,0.48769,0
0.5,0.49051,0.48741,0
0.5,0.50316,0.48774,0
0.5,0.50633,0.4899,0
0.5,0.5069,0.49051,0
0.5,0.50933,0.49367,0
0.5,0.50949,0.49396,0
0.5,0.51073,0.49684,0
0.5,0.51098,0.5,0
0.5,0.5104,0.50316,0
0.5,0.50949,0.50469,0
0.5,0.50825,0.50633,0
0.5,0.50633,0.50835,0
0.5,0.50502,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51124,0
0.5,0.26899,0.51124,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51125,0
0.5,0.33228,0.51125,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51126,0
0.5,0.36076,0.51126,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51127,0
0.5,0.37975,0.51127,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51128,0
0.5,0.39557,0.51128,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.51129,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.5113,0
0.5,0.41456,0.5113,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51131,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51132,0
0.5,0.43038,0.51133,0
0.5,0.43354,0.51133,0
0.5,0.43671,0.51134,0
0.5,0.43987,0.51135,0
0.5,0.44304,0.51136,0
0.5,0.4462,0.51137,0
0.5,0.44937,0.51139,0
0.5,0.45253,0.5114,0
0.5,0.4557,0.51142,0
0.5,0.45886,0.51145,0
0.5,0.46203,0.51148,0
0.5,0.46519,0.51152,0
0.5,0.46835,0.51156,0
0.5,0.47152,0.51161,0
0.5,0.47468,0.51168,0
0.5,0.47785,0.51176,0
0.5,0.48101,0.51185,0
0.5,0.48418,0.51197,0
0.5,0.48734,0.51209,0
0.5,0.49051,0.51222,0
0.5,0.49367,0.5123,0
0.5,0.49684,0.51224,0
0.5,0.5,0.5118,0
0.5,0.50316,0.5108,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48966,0.48734,0
0.5,0.49051,0.48722,0
0.5,0.49367,0.48675,0
0.5,0.49684,0.48639,0
0.5,0.5,0.48644,0
0.5,0.50316,0.48713,0
0.5,0.50358,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48874,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48873,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.48871,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.4887,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48869,0
0.5,0.42722,0.48868,0
0.5,0.43038,0.48868,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48866,0
0.5,0.43987,0.48865,0
0.5,0.44304,0.48864,0
0.5,0.4462,0.48863,0
0.5,0.44937,0.48861,0
0.5,0.45253,0.4886,0
0.5,0.4557,0.48857,0
0.5,0.45886,0.48855,0
0.5,0.46203,0.48851,0
0.5,0.46519,0.48847,0
0.5,0.46835,0.48842,0
0.5,0.47152,0.48836,0
0.5,0.47468,0.48827,0
0.5,0.47785,0.48817,0
0.5,0.48101,0.48803,0
0.5,0.48418,0.48784,0
0.5,0.48734,0.48758,0
0.5,0.50633,0.48911,0
0.5,0.50763,0.49051,0
0.5,0.50949,0.49309,0
0.5,0.50982,0.49367,0
0.5,0.51099,0.49684,0
0.5,0.51117,0.5,0
0.5,0.51059,0.50316,0
0.5,0.50949,0.50503,0
0.5,0.50853,0.50633,0
0.5,0.50633,0.50863,0
0.5,0.50533,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51124,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51125,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51126,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51127,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51128,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.51129,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.5113,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51131,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51132,0
0.5,0.43038,0.51133,0
0.5,0.43354,0.51134,0
0.5,0.43671,0.51135,0
0.5,0.43987,0.51136,0
0.5,0.44304,0.51137,0
0.5,0.4462,0.51138,0
0.5,0.44937,0.5114,0
0.5,0.45253,0.51142,0
0.5,0.4557,0.51144,0
0.5,0.45886,0.51147,0
0.5,0.46203,0.5115,0
0.5,0.46519,0.51154,0
0.5,0.46835,0.51158,0
0.5,0.47152,0.51164,0
0.5,0.47468,0.51171,0
0.5,0.47785,0.5118,0
0.5,0.48101,0.5119,0
0.5,0.48418,0.51203,0
0.5,0.48734,0.51218,0
0.5,0.49051,0.51233,0
0.5,0.49367,0.51244,0
0.5,0.49684,0.51241,0
0.5,0.5,0.51198,0
0.5,0.50316,0.511,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48838,0.48734,0
0.5,0.49051,0.48699,0
0.5,0.49367,0.48641,0
0.5,0.49684,0.48591,0
0.5,0.5,0.4858,0
0.5,0.50316,0.48635,0
0.5,0.50517,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.4887,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48868,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48866,0
0.5,0.43987,0.48865,0
0.5,0.44304,0.48864,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.48861,0
0.5,0.45253,0.48859,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48854,0
0.5,0.46203,0.4885,0
0.5,0.46519,0.48846,0
0.5,0.46835,0.48841,0
0.5,0.47152,0.48834,0
0.5,0.47468,0.48825,0
0.5,0.47785,0.48813,0
0.5,0.48101,0.48798,0
0.5,0.48418,0.48776,0
0.5,0.48734,0.48747,0
0.5,0.50633,0.4881,0
0.5,0.50853,0.49051,0
0.5,0.50949,0.49192,0
0.5,0.51039,0.49367,0
0.5,0.5113,0.49684,0
0.5,0.5114,0.5,0
0.5,0.51082,0.50316,0
0.5,0.50949,0.50545,0
0.5,0.50885,0.50633,0
0.5,0.50633,0.50897,0
0.5,0.5057,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51127,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.5113,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51132,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51133,0
0.5,0.43038,0.51134,0
0.5,0.43354,0.51134,0
0.5,0.43671,0.51135,0
0.5,0.43987,0.51136,0
0.5,0.44304,0.51137,0
0.5,0.4462,0.51139,0
0.5,0.44937,0.51141,0
0.5,0.45253,0.51143,0
0.5,0.4557,0.51145,0
0.5,0.45886,0.51148,0
0.5,0.46203,0.51152,0
0.5,0.46519,0.51156,0
0.5,0.46835,0.51161,0
0.5,0.47152,0.51167,0
0.5,0.47468,0.51175,0
0.5,0.47785,0.51184,0
0.5,0.48101,0.51196,0
0.5,0.48418,0.5121,0
0.5,0.48734,0.51227,0
0.5,0.49051,0.51245,0
0.5,0.49367,0.51259,0
0.5,0.49684,0.51259,0
0.5,0.5,0.51219,0
0.5,0.50316,0.51123,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48741,0.48734,0
0.5,0.49051,0.48674,0
0.5,0.49367,0.486,0
0.5,0.49684,0.48527,0
0.5,0.5,0.48488,0
0.5,0.50316,0.48514,0
0.5,0.50633,0.4865,0
0.5,0.50738,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48868,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48823,0
0.5,0.47785,0.4881,0
0.5,0.48101,0.48793,0
0.5,0.48418,0.48769,0
0.5,0.48734,0.48735,0
0.5,0.50949,0.48987,0
0.5,0.50988,0.49051,0
0.5,0.51116,0.49367,0
0.5,0.51174,0.49684,0
0.5,0.51171,0.5,0
0.5,0.5111,0.50316,0
0.5,0.50949,0.50598,0
0.5,0.50925,0.50633,0
0.5,0.50633,0.50937,0
0.5,0.50618,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51132,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51133,0
0.5,0.43038,0.51134,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51137,0
0.5,0.44304,0.51138,0
0.5,0.4462,0.5114,0
0.5,0.44937,0.51142,0
0.5,0.45253,0.51144,0
0.5,0.4557,0.51147,0
0.5,0.45886,0.5115,0
0.5,0.46203,0.51153,0
0.5,0.46519,0.51158,0
0.5,0.46835,0.51163,0
0.5,0.47152,0.5117,0
0.5,0.47468,0.51178,0
0.5,0.47785,0.51188,0
0.5,0.48101,0.51201,0
0.5,0.48418,0.51217,0
0.5,0.48734,0.51236,0
0.5,0.49051,0.51258,0
0.5,0.49194,0.51266,0
0.5,0.5,0.51243,0
0.5,0.49808,0.51266,0
0.5,0.50316,0.5115,0
0.5,0.49367,0.51278,0
0.5,0.49684,0.51283,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.53274,0.41456,0
0.5,0.53481,0.41306,0
0.5,0.53797,0.4121,0
0.5,0.54114,0.41271,0
0.5,0.54316,0.41456,0
0.5,0.5299,0.41772,0
0.5,0.53165,0.41547,0
0.5,0.5443,0.41748,0
0.5,0.54437,0.41772,0
0.5,0.52827,0.42089,0
0.5,0.52848,0.4205,0
0.5,0.5443,0.41852,0
0.5,0.54413,0.42089,0
0.5,0.52642,0.42405,0
0.5,0.54345,0.42405,0
0.5,0.52447,0.42722,0
0.5,0.52532,0.42586,0
0.5,0.54253,0.42722,0
0.5,0.52298,0.43038,0
0.5,0.54135,0.43038,0
0.5,0.52131,0.43354,0
0.5,0.52215,0.43215,0
0.5,0.54114,0.43086,0
0.5,0.54003,0.43354,0
0.5,0.51941,0.43671,0
0.5,0.53846,0.43671,0
0.5,0.51788,0.43987,0
0.5,0.51899,0.43762,0
0.5,0.53797,0.43771,0
0.5,0.53717,0.43987,0
0.5,0.51632,0.44304,0
0.5,0.53592,0.44304,0
0.5,0.51431,0.4462,0
0.5,0.51582,0.44382,0
0.5,0.53481,0.44515,0
0.5,0.53426,0.4462,0
0.5,0.51294,0.44937,0
0.5,0.53278,0.44937,0
0.5,0.5113,0.45253,0
0.5,0.51266,0.45004,0
0.5,0.53165,0.45197,0
0.5,0.53144,0.45253,0
0.5,0.50941,0.4557,0
0.5,0.50949,0.45556,0
0.5,0.52999,0.4557,0
0.5,0.50784,0.45886,0
0.5,0.52848,0.4584,0
0.5,0.52826,0.45886,0
0.5,0.50644,0.46203,0
0.5,0.52708,0.46203,0
0.5,0.5044,0.46519,0
0.5,0.50633,0.46221,0
0.5,0.5256,0.46519,0
0.5,0.50288,0.46835,0
0.5,0.50316,0.46782,0
0.5,0.52532,0.46573,0
0.5,0.52397,0.46835,0
0.5,0.50123,0.47152,0
0.5,0.52256,0.47152,0
0.5,0.49918,0.47468,0
0.5,0.5,0.47347,0
0.5,0.52215,0.47244,0
0.5,0.52129,0.47468,0
0.5,0.49737,0.47785,0
0.5,0.5197,0.47785,0
0.5,0.49519,0.48101,0
0.5,0.49684,0.47889,0
0.5,0.51899,0.47937,0
0.5,0.51834,0.48101,0
0.5,0.49219,0.48418,0
0.5,0.49367,0.48279,0
0.5,0.51721,0.48418,0
0.5,0.48602,0.48734,0
0.5,0.48734,0.48704,0
0.5,0.49051,0.48562,0
0.5,0.51583,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.4879,0
0.5,0.48418,0.48762,0
0.5,0.51582,0.48737,0
0.5,0.51472,0.49051,0
0.5,0.51383,0.49367,0
0.5,0.51306,0.49684,0
0.5,0.51266,0.49839,0
0.5,0.5123,0.5,0
0.5,0.51147,0.50316,0
0.5,0.50983,0.50633,0
0.5,0.50949,0.50677,0
0.5,0.50692,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.51159,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51206,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48989,0.51266,0
0.5,0.50316,0.51187,0
0.5,0.50031,0.51266,0
0.5,0.50633,0.50998,0
0.5,0.49051,0.51272,0
0.5,0.49367,0.513,0
0.5,0.49684,0.5131,0
0.5,0.5,0.51275,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.5534,0.37658,0
0.5,0.5538,0.37629,0
0.5,0.55696,0.3751,0
0.5,0.56013,0.37554,0
0.5,0.56166,0.37658,0
0.5,0.54997,0.37975,0
0.5,0.55063,0.37891,0
0.5,0.56329,0.37914,0
0.5,0.56352,0.37975,0
0.5,0.5479,0.38291,0
0.5,0.56367,0.38291,0
0.5,0.54566,0.38608,0
0.5,0.54747,0.38357,0
0.5,0.56329,0.38439,0
0.5,0.56295,0.38608,0
0.5,0.54382,0.38924,0
0.5,0.5443,0.38841,0
0.5,0.56201,0.38924,0
0.5,0.54218,0.39241,0
0.5,0.56059,0.39241,0
0.5,0.54017,0.39557,0
0.5,0.54114,0.39414,0
0.5,0.56013,0.39331,0
0.5,0.55902,0.39557,0
0.5,0.53855,0.39873,0
0.5,0.55752,0.39873,0
0.5,0.53704,0.4019,0
0.5,0.53797,0.4001,0
0.5,0.55696,0.39995,0
0.5,0.55623,0.4019,0
0.5,0.53512,0.40506,0
0.5,0.55474,0.40506,0
0.5,0.5334,0.40823,0
0.5,0.53481,0.40562,0
0.5,0.5538,0.40674,0
0.5,0.55308,0.40823,0
0.5,0.53207,0.41139,0
0.5,0.55182,0.41139,0
0.5,0.53012,0.41456,0
0.5,0.53165,0.41217,0
0.5,0.55063,0.41393,0
0.5,0.55034,0.41456,0
0.5,0.52852,0.41772,0
0.5,0.54867,0.41772,0
0.5,0.52703,0.42089,0
0.5,0.52848,0.41783,0
0.5,0.54747,0.42019,0
0.5,0.54721,0.42089,0
0.5,0.52527,0.42405,0
0.5,0.52532,0.42397,0
0.5,0.54596,0.42405,0
0.5,0.52346,0.42722,0
0.5,0.5443,0.42698,0
0.5,0.54417,0.42722,0
0.5,0.52222,0.43038,0
0.5,0.54275,0.43038,0
0.5,0.52035,0.43354,0
0.5,0.52215,0.43052,0
0.5,0.54136,0.43354,0
0.5,0.51861,0.43671,0
0.5,0.51899,0.43602,0
0.5,0.54114,0.43398,0
0.5,0.53977,0.43671,0
0.5,0.51716,0.43987,0
0.5,0.53805,0.43987,0
0.5,0.51553,0.44304,0
0.5,0.51582,0.44255,0
0.5,0.53797,0.44004,0
0.5,0.53686,0.44304,0
0.5,0.51368,0.4462,0
0.5,0.53528,0.4462,0
0.5,0.51233,0.44937,0
0.5,0.51266,0.44873,0
0.5,0.53481,0.44705,0
0.5,0.53362,0.44937,0
0.5,0.51065,0.45253,0
0.5,0.53223,0.45253,0
0.5,0.50881,0.4557,0
0.5,0.50949,0.4545,0
0.5,0.53165,0.45373,0
0.5,0.53077,0.4557,0
0.5,0.50735,0.45886,0
0.5,0.52907,0.45886,0
0.5,0.50579,0.46203,0
0.5,0.50633,0.46108,0
0.5,0.52848,0.46003,0
0.5,0.52768,0.46203,0
0.5,0.50393,0.46519,0
0.5,0.52631,0.46519,0
0.5,0.50237,0.46835,0
0.5,0.50316,0.46688,0
0.5,0.52532,0.46708,0
0.5,0.52464,0.46835,0
0.5,0.50072,0.47152,0
0.5,0.52321,0.47152,0
0.5,0.49871,0.47468,0
0.5,0.5,0.47267,0
0.5,0.52215,0.4738,0
0.5,0.52181,0.47468,0
0.5,0.49702,0.47785,0
0.5,0.52036,0.47785,0
0.5,0.49472,0.48101,0
0.5,0.49684,0.4782,0
0.5,0.51899,0.48067,0
0.5,0.51884,0.48101,0
0.5,0.49183,0.48418,0
0.5,0.49367,0.48234,0
0.5,0.51768,0.48418,0
0.5,0.48568,0.48734,0
0.5,0.48734,0.48692,0
0.5,0.49051,0.48539,0
0.5,0.51637,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.4879,0
0.5,0.48418,0.4876,0
0.5,0.51582,0.48875,0
0.5,0.51516,0.49051,0
0.5,0.51418,0.49367,0
0.5,0.51333,0.49684,0
0.5,0.51266,0.49921,0
0.5,0.51246,0.5,0
0.5,0.51156,0.50316,0
0.5,0.5099,0.50633,0
0.5,0.50949,0.50686,0
0.5,0.50697,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.51159,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51206,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48989,0.51266,0
0.5,0.50316,0.51187,0
0.5,0.50031,0.51266,0
0.5,0.50633,0.51002,0
0.5,0.49051,0.51272,0
0.5,0.49367,0.513,0
0.5,0.49684,0.5131,0
0.5,0.5,0.51275,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57172,0.34494,0
0.5,0.57278,0.34455,0
0.5,0.57583,0.34494,0
0.5,0.5665,0.3481,0
0.5,0.56962,0.34568,0
0.5,0.57595,0.34496,0
0.5,0.57905,0.3481,0
0.5,0.56407,0.35127,0
0.5,0.56646,0.34814,0
0.5,0.57911,0.34842,0
0.5,0.57951,0.35127,0
0.5,0.56186,0.35443,0
0.5,0.56329,0.35243,0
0.5,0.57911,0.35362,0
0.5,0.57899,0.35443,0
0.5,0.55976,0.35759,0
0.5,0.56013,0.35705,0
0.5,0.57794,0.35759,0
0.5,0.55806,0.36076,0
0.5,0.57659,0.36076,0
0.5,0.5563,0.36392,0
0.5,0.55696,0.3629,0
0.5,0.57595,0.36202,0
0.5,0.57502,0.36392,0
0.5,0.55434,0.36709,0
0.5,0.57336,0.36709,0
0.5,0.55282,0.37025,0
0.5,0.5538,0.36829,0
0.5,0.57278,0.36822,0
0.5,0.572,0.37025,0
0.5,0.55116,0.37342,0
0.5,0.57064,0.37342,0
0.5,0.54916,0.37658,0
0.5,0.55063,0.37423,0
0.5,0.56962,0.37528,0
0.5,0.56892,0.37658,0
0.5,0.54782,0.37975,0
0.5,0.56747,0.37975,0
0.5,0.54613,0.38291,0
0.5,0.54747,0.38055,0
0.5,0.56646,0.38201,0
0.5,0.56611,0.38291,0
0.5,0.54426,0.38608,0
0.5,0.5443,0.386,0
0.5,0.56455,0.38608,0
0.5,0.54273,0.38924,0
0.5,0.56329,0.38833,0
0.5,0.56287,0.38924,0
0.5,0.54129,0.39241,0
0.5,0.56168,0.39241,0
0.5,0.53927,0.39557,0
0.5,0.54114,0.39264,0
0.5,0.56013,0.39546,0
0.5,0.56007,0.39557,0
0.5,0.53791,0.39873,0
0.5,0.53797,0.3986,0
0.5,0.55842,0.39873,0
0.5,0.5363,0.4019,0
0.5,0.55696,0.4019,0
0.5,0.53442,0.40506,0
0.5,0.53481,0.4044,0
0.5,0.55696,0.4019,0
0.5,0.55564,0.40506,0
0.5,0.53286,0.40823,0
0.5,0.5538,0.40822,0
0.5,0.55379,0.40823,0
0.5,0.53152,0.41139,0
0.5,0.53165,0.41116,0
0.5,0.55249,0.41139,0
0.5,0.52957,0.41456,0
0.5,0.55107,0.41456,0
0.5,0.52802,0.41772,0
0.5,0.52848,0.41683,0
0.5,0.55063,0.41537,0
0.5,0.54937,0.41772,0
0.5,0.52654,0.42089,0
0.5,0.54778,0.42089,0
0.5,0.52473,0.42405,0
0.5,0.52532,0.42306,0
0.5,0.54747,0.42154,0
0.5,0.5465,0.42405,0
0.5,0.52309,0.42722,0
0.5,0.54483,0.42722,0
0.5,0.52173,0.43038,0
0.5,0.52215,0.42957,0
0.5,0.5443,0.42817,0
0.5,0.54325,0.43038,0
0.5,0.51993,0.43354,0
0.5,0.54188,0.43354,0
0.5,0.51823,0.43671,0
0.5,0.51899,0.4353,0
0.5,0.54114,0.435,0
0.5,0.54029,0.43671,0
0.5,0.5168,0.43987,0
0.5,0.53863,0.43987,0
0.5,0.51508,0.44304,0
0.5,0.51582,0.44176,0
0.5,0.53797,0.44118,0
0.5,0.53725,0.44304,0
0.5,0.51339,0.4462,0
0.5,0.53578,0.4462,0
0.5,0.51194,0.44937,0
0.5,0.51266,0.44799,0
0.5,0.53481,0.44799,0
0.5,0.53408,0.44937,0
0.5,0.51028,0.45253,0
0.5,0.53266,0.45253,0
0.5,0.5085,0.4557,0
0.5,0.50949,0.45392,0
0.5,0.53165,0.4546,0
0.5,0.53116,0.4557,0
0.5,0.50706,0.45886,0
0.5,0.52957,0.45886,0
0.5,0.5054,0.46203,0
0.5,0.50633,0.46039,0
0.5,0.52848,0.46097,0
0.5,0.52803,0.46203,0
0.5,0.50368,0.46519,0
0.5,0.52669,0.46519,0
0.5,0.50206,0.46835,0
0.5,0.50316,0.46632,0
0.5,0.52532,0.46785,0
0.5,0.52505,0.46835,0
0.5,0.50039,0.47152,0
0.5,0.5236,0.47152,0
0.5,0.49844,0.47468,0
0.5,0.5,0.47216,0
0.5,0.52215,0.47457,0
0.5,0.52211,0.47468,0
0.5,0.49676,0.47785,0
0.5,0.49684,0.47774,0
0.5,0.52074,0.47785,0
0.5,0.49439,0.48101,0
0.5,0.51923,0.48101,0
0.5,0.49154,0.48418,0
0.5,0.49367,0.48197,0
0.5,0.51899,0.48155,0
0.5,0.51798,0.48418,0
0.5,0.48525,0.48734,0
0.5,0.48734,0.48674,0
0.5,0.49051,0.48514,0
0.5,0.5167,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.4879,0
0.5,0.48418,0.48755,0
0.5,0.51582,0.48955,0
0.5,0.51545,0.49051,0
0.5,0.51442,0.49367,0
0.5,0.51352,0.49684,0
0.5,0.51266,0.49975,0
0.5,0.51259,0.5,0
0.5,0.51166,0.50316,0
0.5,0.51,0.50633,0
0.5,0.50949,0.50697,0
0.5,0.50704,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.51159,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51206,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48989,0.51266,0
0.5,0.50316,0.51188,0
0.5,0.50031,0.51266,0
0.5,0.50633,0.51007,0
0.5,0.49051,0.51272,0
0.5,0.49367,0.513,0
0.5,0.49684,0.5131,0
0.5,0.5,0.51275,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58742,0.31329,0
0.5,0.58861,0.31236,0
0.5,0.59177,0.31101,0
0.5,0.59494,0.31116,0
0.5,0.59797,0.31329,0
0.5,0.58432,0.31646,0
0.5,0.58544,0.31505,0
0.5,0.5981,0.31354,0
0.5,0.59901,0.31646,0
0.5,0.58205,0.31962,0
0.5,0.58228,0.31933,0
0.5,0.59876,0.31962,0
0.5,0.57982,0.32278,0
0.5,0.5981,0.32146,0
0.5,0.59772,0.32278,0
0.5,0.57803,0.32595,0
0.5,0.57911,0.32405,0
0.5,0.5965,0.32595,0
0.5,0.5762,0.32911,0
0.5,0.59494,0.3289,0
0.5,0.59482,0.32911,0
0.5,0.57409,0.33228,0
0.5,0.57595,0.32949,0
0.5,0.59325,0.33228,0
0.5,0.57256,0.33544,0
0.5,0.57278,0.33506,0
0.5,0.59177,0.3353,0
0.5,0.59172,0.33544,0
0.5,0.57055,0.33861,0
0.5,0.59033,0.33861,0
0.5,0.56841,0.34177,0
0.5,0.56962,0.33999,0
0.5,0.58861,0.34148,0
0.5,0.58845,0.34177,0
0.5,0.56585,0.34494,0
0.5,0.56646,0.34418,0
0.5,0.58699,0.34494,0
0.5,0.56384,0.3481,0
0.5,0.58544,0.34792,0
0.5,0.58535,0.3481,0
0.5,0.56224,0.35127,0
0.5,0.56329,0.34934,0
0.5,0.58316,0.35127,0
0.5,0.56028,0.35443,0
0.5,0.58228,0.35252,0
0.5,0.58107,0.35443,0
0.5,0.55844,0.35759,0
0.5,0.56013,0.35468,0
0.5,0.57914,0.35759,0
0.5,0.55716,0.36076,0
0.5,0.57911,0.35764,0
0.5,0.57762,0.36076,0
0.5,0.55523,0.36392,0
0.5,0.55696,0.36114,0
0.5,0.57609,0.36392,0
0.5,0.55353,0.36709,0
0.5,0.5538,0.36659,0
0.5,0.57595,0.36418,0
0.5,0.5744,0.36709,0
0.5,0.55208,0.37025,0
0.5,0.57278,0.37008,0
0.5,0.57271,0.37025,0
0.5,0.55037,0.37342,0
0.5,0.55063,0.37299,0
0.5,0.57151,0.37342,0
0.5,0.54855,0.37658,0
0.5,0.5698,0.37658,0
0.5,0.54726,0.37975,0
0.5,0.54747,0.37933,0
0.5,0.56962,0.3769,0
0.5,0.5682,0.37975,0
0.5,0.5455,0.38291,0
0.5,0.56681,0.38291,0
0.5,0.54369,0.38608,0
0.5,0.5443,0.38499,0
0.5,0.56646,0.38361,0
0.5,0.56529,0.38608,0
0.5,0.54226,0.38924,0
0.5,0.56351,0.38924,0
0.5,0.54068,0.39241,0
0.5,0.54114,0.39161,0
0.5,0.56329,0.38967,0
0.5,0.56223,0.39241,0
0.5,0.53885,0.39557,0
0.5,0.56074,0.39557,0
0.5,0.53742,0.39873,0
0.5,0.53797,0.39764,0
0.5,0.56013,0.39668,0
0.5,0.55901,0.39873,0
0.5,0.53582,0.4019,0
0.5,0.55754,0.4019,0
0.5,0.53398,0.40506,0
0.5,0.53481,0.40363,0
0.5,0.55696,0.40307,0
0.5,0.55613,0.40506,0
0.5,0.53251,0.40823,0
0.5,0.55443,0.40823,0
0.5,0.53101,0.41139,0
0.5,0.53165,0.41023,0
0.5,0.5538,0.40941,0
0.5,0.55292,0.41139,0
0.5,0.52922,0.41456,0
0.5,0.55154,0.41456,0
0.5,0.52765,0.41772,0
0.5,0.52848,0.41612,0
0.5,0.55063,0.41628,0
0.5,0.54986,0.41772,0
0.5,0.52615,0.42089,0
0.5,0.54829,0.42089,0
0.5,0.52435,0.42405,0
0.5,0.52532,0.42237,0
0.5,0.54747,0.42253,0
0.5,0.54687,0.42405,0
0.5,0.52281,0.42722,0
0.5,0.54533,0.42722,0
0.5,0.52132,0.43038,0
0.5,0.52215,0.42881,0
0.5,0.5443,0.42911,0
0.5,0.54367,0.43038,0
0.5,0.51961,0.43354,0
0.5,0.54227,0.43354,0
0.5,0.51794,0.43671,0
0.5,0.51899,0.43474,0
0.5,0.54114,0.43578,0
0.5,0.54068,0.43671,0
0.5,0.51648,0.43987,0
0.5,0.5391,0.43987,0
0.5,0.51474,0.44304,0
0.5,0.51582,0.44112,0
0.5,0.53797,0.44205,0
0.5,0.53757,0.44304,0
0.5,0.51316,0.4462,0
0.5,0.53616,0.4462,0
0.5,0.51161,0.44937,0
0.5,0.51266,0.44739,0
0.5,0.53481,0.44876,0
0.5,0.53449,0.44937,0
0.5,0.50998,0.45253,0
0.5,0.53302,0.45253,0
0.5,0.50825,0.4557,0
0.5,0.50949,0.45342,0
0.5,0.53165,0.45529,0
0.5,0.53147,0.4557,0
0.5,0.5068,0.45886,0
0.5,0.52998,0.45886,0
0.5,0.50508,0.46203,0
0.5,0.50633,0.4598,0
0.5,0.52848,0.46172,0
0.5,0.52834,0.46203,0
0.5,0.50347,0.46519,0
0.5,0.527,0.46519,0
0.5,0.50179,0.46835,0
0.5,0.50316,0.46585,0
0.5,0.52543,0.46835,0
0.5,0.5001,0.47152,0
0.5,0.52532,0.46857,0
0.5,0.52395,0.47152,0
0.5,0.49821,0.47468,0
0.5,0.5,0.47169,0
0.5,0.52244,0.47468,0
0.5,0.49643,0.47785,0
0.5,0.49684,0.47729,0
0.5,0.52215,0.4753,0
0.5,0.52108,0.47785,0
0.5,0.49409,0.48101,0
0.5,0.51963,0.48101,0
0.5,0.49127,0.48418,0
0.5,0.49367,0.4816,0
0.5,0.51899,0.48239,0
0.5,0.51827,0.48418,0
0.5,0.48487,0.48734,0
0.5,0.48734,0.48654,0
0.5,0.49051,0.48488,0
0.5,0.51701,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.4879,0
0.5,0.48418,0.4875,0
0.5,0.51582,0.4903,0
0.5,0.51574,0.49051,0
0.5,0.51467,0.49367,0
0.5,0.51372,0.49684,0
0.5,0.51275,0.5,0
0.5,0.51266,0.50025,0
0.5,0.51176,0.50316,0
0.5,0.5101,0.50633,0
0.5,0.50949,0.5071,0
0.5,0.50713,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.51159,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51206,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48989,0.51266,0
0.5,0.50316,0.51189,0
0.5,0.50031,0.51266,0
0.5,0.50633,0.51014,0
0.5,0.49051,0.51272,0
0.5,0.49367,0.513,0
0.5,0.49684,0.5131,0
0.5,0.5,0.51275,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60602,0.28481,0
0.5,0.60759,0.28342,0
0.5,0.61076,0.282,0
0.5,0.61392,0.28196,0
0.5,0.61709,0.28417,0
0.5,0.61751,0.28481,0
0.5,0.60315,0.28797,0
0.5,0.60443,0.28642,0
0.5,0.61829,0.28797,0
0.5,0.60058,0.29114,0
0.5,0.60127,0.29029,0
0.5,0.61779,0.29114,0
0.5,0.59851,0.2943,0
0.5,0.61709,0.29313,0
0.5,0.61676,0.2943,0
0.5,0.59647,0.29747,0
0.5,0.5981,0.29502,0
0.5,0.61533,0.29747,0
0.5,0.59431,0.30063,0
0.5,0.59494,0.29974,0
0.5,0.61392,0.29989,0
0.5,0.61353,0.30063,0
0.5,0.59201,0.3038,0
0.5,0.61202,0.3038,0
0.5,0.58956,0.30696,0
0.5,0.59177,0.30409,0
0.5,0.61076,0.30618,0
0.5,0.61036,0.30696,0
0.5,0.58776,0.31013,0
0.5,0.58861,0.30874,0
0.5,0.60839,0.31013,0
0.5,0.58584,0.31329,0
0.5,0.60759,0.31125,0
0.5,0.60626,0.31329,0
0.5,0.58361,0.31646,0
0.5,0.58544,0.31387,0
0.5,0.60443,0.31612,0
0.5,0.60422,0.31646,0
0.5,0.58102,0.31962,0
0.5,0.58228,0.31811,0
0.5,0.60249,0.31962,0
0.5,0.5789,0.32278,0
0.5,0.57911,0.32245,0
0.5,0.60127,0.32183,0
0.5,0.6008,0.32278,0
0.5,0.57727,0.32595,0
0.5,0.5986,0.32595,0
0.5,0.57529,0.32911,0
0.5,0.57595,0.32815,0
0.5,0.5981,0.32662,0
0.5,0.59641,0.32911,0
0.5,0.57345,0.33228,0
0.5,0.59494,0.33153,0
0.5,0.59449,0.33228,0
0.5,0.57184,0.33544,0
0.5,0.57278,0.33381,0
0.5,0.59279,0.33544,0
0.5,0.56994,0.33861,0
0.5,0.59177,0.33738,0
0.5,0.59124,0.33861,0
0.5,0.56789,0.34177,0
0.5,0.56962,0.33911,0
0.5,0.58946,0.34177,0
0.5,0.56524,0.34494,0
0.5,0.56646,0.34345,0
0.5,0.58861,0.34313,0
0.5,0.58768,0.34494,0
0.5,0.5634,0.3481,0
0.5,0.58617,0.3481,0
0.5,0.5617,0.35127,0
0.5,0.56329,0.34836,0
0.5,0.58544,0.3492,0
0.5,0.5839,0.35127,0
0.5,0.55973,0.35443,0
0.5,0.56013,0.35381,0
0.5,0.58228,0.35342,0
0.5,0.5816,0.35443,0
0.5,0.55805,0.35759,0
0.5,0.57985,0.35759,0
0.5,0.55669,0.36076,0
0.5,0.55696,0.36026,0
0.5,0.57911,0.35878,0
0.5,0.57811,0.36076,0
0.5,0.5548,0.36392,0
0.5,0.5766,0.36392,0
0.5,0.55314,0.36709,0
0.5,0.5538,0.36585,0
0.5,0.57595,0.36514,0
0.5,0.57492,0.36709,0
0.5,0.5517,0.37025,0
0.5,0.57322,0.37025,0
0.5,0.54993,0.37342,0
0.5,0.55063,0.37222,0
0.5,0.57278,0.37111,0
0.5,0.57189,0.37342,0
0.5,0.54826,0.37658,0
0.5,0.5703,0.37658,0
0.5,0.54685,0.37975,0
0.5,0.54747,0.37856,0
0.5,0.56962,0.37781,0
0.5,0.56862,0.37975,0
0.5,0.54514,0.38291,0
0.5,0.56721,0.38291,0
0.5,0.54339,0.38608,0
0.5,0.5443,0.38441,0
0.5,0.56646,0.3844,0
0.5,0.56567,0.38608,0
0.5,0.54196,0.38924,0
0.5,0.56399,0.38924,0
0.5,0.5403,0.39241,0
0.5,0.54114,0.39093,0
0.5,0.56329,0.39059,0
0.5,0.56255,0.39241,0
0.5,0.5386,0.39557,0
0.5,0.56111,0.39557,0
0.5,0.53711,0.39873,0
0.5,0.53797,0.39705,0
0.5,0.56013,0.3974,0
0.5,0.55941,0.39873,0
0.5,0.53551,0.4019,0
0.5,0.55791,0.4019,0
0.5,0.53372,0.40506,0
0.5,0.53481,0.40312,0
0.5,0.55696,0.40379,0
0.5,0.55643,0.40506,0
0.5,0.53228,0.40823,0
0.5,0.55484,0.40823,0
0.5,0.53067,0.41139,0
0.5,0.53165,0.40962,0
0.5,0.5538,0.41018,0
0.5,0.55324,0.41139,0
0.5,0.52899,0.41456,0
0.5,0.55185,0.41456,0
0.5,0.5274,0.41772,0
0.5,0.52848,0.41565,0
0.5,0.55063,0.4169,0
0.5,0.5502,0.41772,0
0.5,0.52587,0.42089,0
0.5,0.54865,0.42089,0
0.5,0.5241,0.42405,0
0.5,0.52532,0.42187,0
0.5,0.54747,0.42319,0
0.5,0.54712,0.42405,0
0.5,0.52262,0.42722,0
0.5,0.54566,0.42722,0
0.5,0.52103,0.43038,0
0.5,0.52215,0.4283,0
0.5,0.5443,0.42976,0
0.5,0.54398,0.43038,0
0.5,0.51939,0.43354,0
0.5,0.54255,0.43354,0
0.5,0.51773,0.43671,0
0.5,0.51899,0.43433,0
0.5,0.54114,0.43633,0
0.5,0.54096,0.43671,0
0.5,0.51624,0.43987,0
0.5,0.53943,0.43987,0
0.5,0.5145,0.44304,0
0.5,0.51582,0.44064,0
0.5,0.53797,0.44265,0
0.5,0.53781,0.44304,0
0.5,0.51299,0.4462,0
0.5,0.53643,0.4462,0
0.5,0.51137,0.44937,0
0.5,0.51266,0.44697,0
0.5,0.53481,0.44934,0
0.5,0.53479,0.44937,0
0.5,0.50976,0.45253,0
0.5,0.53329,0.45253,0
0.5,0.50807,0.4557,0
0.5,0.50949,0.45303,0
0.5,0.5317,0.4557,0
0.5,0.50659,0.45886,0
0.5,0.53165,0.45581,0
0.5,0.53027,0.45886,0
0.5,0.50485,0.46203,0
0.5,0.50633,0.45937,0
0.5,0.52863,0.46203,0
0.5,0.50331,0.46519,0
0.5,0.52848,0.46231,0
0.5,0.52723,0.46519,0
0.5,0.50159,0.46835,0
0.5,0.50316,0.46551,0
0.5,0.52573,0.46835,0
0.5,0.49987,0.47152,0
0.5,0.5,0.47129,0
0.5,0.52532,0.4692,0
0.5,0.52423,0.47152,0
0.5,0.49805,0.47468,0
0.5,0.52272,0.47468,0
0.5,0.4962,0.47785,0
0.5,0.49684,0.47697,0
0.5,0.52215,0.47587,0
0.5,0.52133,0.47785,0
0.5,0.49392,0.48101,0
0.5,0.51994,0.48101,0
0.5,0.49112,0.48418,0
0.5,0.49367,0.48137,0
0.5,0.51899,0.48303,0
0.5,0.5185,0.48418,0
0.5,0.48475,0.48734,0
0.5,0.48734,0.48645,0
0.5,0.49051,0.48475,0
0.5,0.51726,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.4879,0
0.5,0.48418,0.48748,0
0.5,0.51601,0.49051,0
0.5,0.51582,0.49103,0
0.5,0.5149,0.49367,0
0.5,0.51391,0.49684,0
0.5,0.51291,0.5,0
0.5,0.51266,0.50068,0
0.5,0.51186,0.50316,0
0.5,0.51018,0.50633,0
0.5,0.50949,0.50719,0
0.5,0.50719,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51126,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.51159,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51206,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48989,0.51266,0
0.5,0.50316,0.5119,0
0.5,0.50032,0.51266,0
0.5,0.50633,0.51017,0
0.5,0.49051,0.51272,0
0.5,0.49367,0.513,0
0.5,0.49684,0.5131,0
0.5,0.5,0.51275,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62136,0.26582,0
0.5,0.62342,0.26527,0
0.5,0.62622,0.26582,0
0.5,0.61631,0.26899,0
0.5,0.61709,0.2682,0
0.5,0.62025,0.2661,0
0.5,0.62658,0.26592,0
0.5,0.62906,0.26899,0
0.5,0.6137,0.27215,0
0.5,0.61392,0.27186,0
0.5,0.62951,0.27215,0
0.5,0.61121,0.27532,0
0.5,0.62886,0.27532,0
0.5,0.60895,0.27848,0
0.5,0.61076,0.27593,0
0.5,0.62765,0.27848,0
0.5,0.6071,0.28165,0
0.5,0.60759,0.28091,0
0.5,0.62658,0.28055,0
0.5,0.62606,0.28165,0
0.5,0.60493,0.28481,0
0.5,0.62431,0.28481,0
0.5,0.6026,0.28797,0
0.5,0.60443,0.2855,0
0.5,0.62342,0.28628,0
0.5,0.62259,0.28797,0
0.5,0.60002,0.29114,0
0.5,0.60127,0.28957,0
0.5,0.62106,0.29114,0
0.5,0.59825,0.2943,0
0.5,0.62025,0.29251,0
0.5,0.61917,0.2943,0
0.5,0.59627,0.29747,0
0.5,0.5981,0.29459,0
0.5,0.61709,0.29712,0
0.5,0.61684,0.29747,0
0.5,0.59412,0.30063,0
0.5,0.59494,0.29946,0
0.5,0.6149,0.30063,0
0.5,0.59168,0.3038,0
0.5,0.59177,0.30369,0
0.5,0.61392,0.30211,0
0.5,0.61298,0.3038,0
0.5,0.5892,0.30696,0
0.5,0.61134,0.30696,0
0.5,0.5874,0.31013,0
0.5,0.58861,0.30812,0
0.5,0.61076,0.30789,0
0.5,0.60932,0.31013,0
0.5,0.58549,0.31329,0
0.5,0.60759,0.3123,0
0.5,0.60685,0.31329,0
0.5,0.58332,0.31646,0
0.5,0.58544,0.31336,0
0.5,0.60488,0.31646,0
0.5,0.58067,0.31962,0
0.5,0.58228,0.31772,0
0.5,0.60443,0.31711,0
0.5,0.60298,0.31962,0
0.5,0.57857,0.32278,0
0.5,0.57911,0.32192,0
0.5,0.60127,0.32267,0
0.5,0.60121,0.32278,0
0.5,0.57697,0.32595,0
0.5,0.59909,0.32595,0
0.5,0.57495,0.32911,0
0.5,0.57595,0.32764,0
0.5,0.5981,0.32722,0
0.5,0.59676,0.32911,0
0.5,0.57323,0.33228,0
0.5,0.59494,0.33215,0
0.5,0.59486,0.33228,0
0.5,0.57154,0.33544,0
0.5,0.57278,0.3333,0
0.5,0.59313,0.33544,0
0.5,0.56969,0.33861,0
0.5,0.59177,0.338,0
0.5,0.59151,0.33861,0
0.5,0.56768,0.34177,0
0.5,0.56962,0.33871,0
0.5,0.58982,0.34177,0
0.5,0.565,0.34494,0
0.5,0.56646,0.34317,0
0.5,0.58861,0.3437,0
0.5,0.58795,0.34494,0
0.5,0.56319,0.3481,0
0.5,0.56329,0.34794,0
0.5,0.58645,0.3481,0
0.5,0.56145,0.35127,0
0.5,0.58544,0.34962,0
0.5,0.58419,0.35127,0
0.5,0.55949,0.35443,0
0.5,0.56013,0.35341,0
0.5,0.58228,0.35375,0
0.5,0.58182,0.35443,0
0.5,0.55787,0.35759,0
0.5,0.58015,0.35759,0
0.5,0.55642,0.36076,0
0.5,0.55696,0.35977,0
0.5,0.57911,0.35928,0
0.5,0.57834,0.36076,0
0.5,0.5546,0.36392,0
0.5,0.57683,0.36392,0
0.5,0.55295,0.36709,0
0.5,0.5538,0.3655,0
0.5,0.57595,0.36558,0
0.5,0.57516,0.36709,0
0.5,0.55149,0.37025,0
0.5,0.57349,0.37025,0
0.5,0.54972,0.37342,0
0.5,0.55063,0.37184,0
0.5,0.57278,0.37163,0
0.5,0.57208,0.37342,0
0.5,0.54812,0.37658,0
0.5,0.57055,0.37658,0
0.5,0.54664,0.37975,0
0.5,0.54747,0.37817,0
0.5,0.56962,0.37828,0
0.5,0.56885,0.37975,0
0.5,0.54496,0.38291,0
0.5,0.56742,0.38291,0
0.5,0.54323,0.38608,0
0.5,0.5443,0.3841,0
0.5,0.56646,0.38482,0
0.5,0.56587,0.38608,0
0.5,0.5418,0.38924,0
0.5,0.56425,0.38924,0
0.5,0.5401,0.39241,0
0.5,0.54114,0.39056,0
0.5,0.56329,0.39107,0
0.5,0.56272,0.39241,0
0.5,0.53847,0.39557,0
0.5,0.56132,0.39557,0
0.5,0.53693,0.39873,0
0.5,0.53797,0.39673,0
0.5,0.56013,0.39781,0
0.5,0.55963,0.39873,0
0.5,0.53533,0.4019,0
0.5,0.55812,0.4019,0
0.5,0.53358,0.40506,0
0.5,0.53481,0.40282,0
0.5,0.55696,0.40419,0
0.5,0.55659,0.40506,0
0.5,0.53214,0.40823,0
0.5,0.55507,0.40823,0
0.5,0.53048,0.41139,0
0.5,0.53165,0.40929,0
0.5,0.5538,0.41061,0
0.5,0.55342,0.41139,0
0.5,0.52886,0.41456,0
0.5,0.55203,0.41456,0
0.5,0.52726,0.41772,0
0.5,0.52848,0.41538,0
0.5,0.55063,0.41726,0
0.5,0.5504,0.41772,0
0.5,0.5257,0.42089,0
0.5,0.54886,0.42089,0
0.5,0.52396,0.42405,0
0.5,0.52532,0.42158,0
0.5,0.54747,0.42357,0
0.5,0.54727,0.42405,0
0.5,0.5225,0.42722,0
0.5,0.54585,0.42722,0
0.5,0.52086,0.43038,0
0.5,0.52215,0.428,0
0.5,0.5443,0.43014,0
0.5,0.54418,0.43038,0
0.5,0.51926,0.43354,0
0.5,0.54272,0.43354,0
0.5,0.5176,0.43671,0
0.5,0.51899,0.43409,0
0.5,0.54114,0.43667,0
0.5,0.54112,0.43671,0
0.5,0.51608,0.43987,0
0.5,0.53963,0.43987,0
0.5,0.51436,0.44304,0
0.5,0.51582,0.44036,0
0.5,0.53797,0.443,0
0.5,0.53796,0.44304,0
0.5,0.51288,0.4462,0
0.5,0.53659,0.4462,0
0.5,0.51122,0.44937,0
0.5,0.51266,0.44671,0
0.5,0.53501,0.44937,0
0.5,0.50963,0.45253,0
0.5,0.53481,0.44975,0
0.5,0.53346,0.45253,0
0.5,0.50796,0.4557,0
0.5,0.50949,0.45279,0
0.5,0.53189,0.4557,0
0.5,0.50646,0.45886,0
0.5,0.53165,0.45618,0
0.5,0.53046,0.45886,0
0.5,0.50472,0.46203,0
0.5,0.50633,0.45911,0
0.5,0.52885,0.46203,0
0.5,0.50321,0.46519,0
0.5,0.52848,0.46271,0
0.5,0.52739,0.46519,0
0.5,0.50146,0.46835,0
0.5,0.50316,0.46529,0
0.5,0.52593,0.46835,0
0.5,0.49971,0.47152,0
0.5,0.5,0.47103,0
0.5,0.52532,0.46962,0
0.5,0.52442,0.47152,0
0.5,0.49795,0.47468,0
0.5,0.52291,0.47468,0
0.5,0.49606,0.47785,0
0.5,0.49684,0.47677,0
0.5,0.52215,0.47627,0
0.5,0.5215,0.47785,0
0.5,0.49381,0.48101,0
0.5,0.52016,0.48101,0
0.5,0.49103,0.48418,0
0.5,0.49367,0.48122,0
0.5,0.51899,0.48348,0
0.5,0.51869,0.48418,0
0.5,0.4847,0.48734,0
0.5,0.48734,0.48641,0
0.5,0.49051,0.48467,0
0.5,0.51745,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.4879,0
0.5,0.48418,0.48747,0
0.5,0.51624,0.49051,0
0.5,0.51582,0.49164,0
0.5,0.51509,0.49367,0
0.5,0.51409,0.49684,0
0.5,0.51308,0.5,0
0.5,0.51266,0.50111,0
0.5,0.51198,0.50316,0
0.5,0.51028,0.50633,0
0.5,0.50949,0.5073,0
0.5,0.50727,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51126,0
0.5,0.31646,0.51126,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.51159,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51206,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48989,0.51266,0
0.5,0.50316,0.51191,0
0.5,0.50032,0.51266,0
0.5,0.50633,0.51022,0
0.5,0.49051,0.51272,0
0.5,0.49367,0.513,0
0.5,0.49684,0.5131,0
0.5,0.5,0.51275,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0.006,-0.258662,0.00260474,0.000775947,0.0014085,5.31066,5.50547,0.422817,0.892922,40804,9,3,3
1,0.0063,-0.271458,0.00275291,0.000855032,0.00140893,2.1199,1.1863,0.2666,0.522096,40804,2,2,2
2,0.0066,-0.284211,0.00290487,0.000937798,0.00140951,2.11666,1.16501,0.267469,0.573557,40804,2,2,2
3,0.0069,-0.296875,0.00306595,0.00102419,0.00141028,3.20115,1.75358,0.402487,0.857328,40804,3,3,3
4,0.0072,-0.309493,0.00322824,0.00111412,0.0014113,3.19482,1.73114,0.416056,0.842384,40804,3,3,3
5,0.0075,-0.322025,0.00339891,0.00120749,0.00141265,3.15167,1.73299,0.412546,0.869055,40804,3,3,3
6,0.0078,-0.334471,0.00357904,0.00130429,0.00141431,3.19419,1.76446,0.398081,0.930728,40804,3,3,3
7,0.0081,-0.346769,0.00377629,0.00140432,0.00141645,4.24474,2.37468,0.545387,1.12788,40804,4,4,4
8,0.0084,-0.358967,0.00398598,0.0015075,0.00141913,4.23816,2.3845,0.55002,1.16752,40804,4,4,4
9,0.0087,-0.370881,0.00422923,0.00161317,0.00142292,5.36966,3.1541,0.684435,1.51511,40804,5,5,5
10,0.009,-0.382434,0.00452715,0.0017208,0.00142827,7.67814,6.04313,1.02274,2.33452,40804,7,7,7
11,0.0093,-0.393331,0.00494588,0.00182878,0.00143664,11.1592,9.4387,1.52199,3.2338,40804,10,10,10
12,0.0096,-0.327392,0.0544147,0.0015713,0.00179569,404.74,237.978,51.2611,30.9447,40804,388,373,373
13,0.0099,-0.31201,0.0716102,0.00154427,0.00191779,170.754,95.3694,21.7527,10.3109,40804,161,159,159
14,0.0102,-0.298953,0.0871352,0.00152447,0.00202838,147.626,82.8426,18.8665,9.15507,40804,147,145,145
15,0.0105,-0.290218,0.100036,0.00152345,0.00211708,110.981,62.1163,14.2037,7.4445,40804,114,113,113
16,0.0108,-0.282672,0.112269,0.00152623,0.00219957,107.533,60.8018,13.7178,7.08642,40804,112,109,109
17,0.0111,-0.277329,0.123276,0.00153897,0.00227027,93.4224,52.3461,11.9963,6.43958,40804,96,95,95
18,0.0114,-0.272315,0.134155,0.00155199,0.00233921,99.2547,55.5068,12.7239,6.32636,40804,102,101,101
19,0.0117,-0.269389,0.143845,0.00157571,0.00239638,79.7081,53.7211,10.3142,6.09752,40804,81,80,80
20,0.012,-0.266915,0.153369,0.00160127,0.00245085,75.6714,42.1259,9.67925,5.62322,40804,78,77,77


==> Data/TB/shear_TB_0.50l0_AT-1_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48818,0.48101,0
0.5,0.49051,0.48037,0
0.5,0.49367,0.47951,0
0.5,0.49684,0.47875,0
0.5,0.5,0.4782,0
0.5,0.50316,0.47795,0
0.5,0.50633,0.47811,0
0.5,0.50949,0.4788,0
0.5,0.51266,0.48016,0
0.5,0.51394,0.48101,0
0.5,0.46953,0.48418,0
0.5,0.47152,0.484,0
0.5,0.47468,0.48365,0
0.5,0.47785,0.4832,0
0.5,0.48101,0.48265,0
0.5,0.48418,0.482,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48257,0
0.5,0.51728,0.48418,0
0.5,0,0.4866,0
0.5,0.0031646,0.48616,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48554,0
0.5,0.012658,0.48538,0
0.5,0.015823,0.48529,0
0.5,0.018987,0.48524,0
0.5,0.022152,0.48523,0
0.5,0.025316,0.48523,0
0.5,0.028481,0.48523,0
0.5,0.031646,0.48524,0
0.5,0.03481,0.48524,0
0.5,0.037975,0.48524,0
0.5,0.041139,0.48525,0
0.5,0.044304,0.48525,0
0.5,0.047468,0.48525,0
0.5,0.050633,0.48525,0
0.5,0.053797,0.48525,0
0.5,0.056962,0.48525,0
0.5,0.060127,0.48525,0
0.5,0.063291,0.48525,0
0.5,0.066456,0.48525,0
0.5,0.06962,0.48525,0
0.5,0.072785,0.48525,0
0.5,0.075949,0.48525,0
0.5,0.079114,0.48525,0
0.5,0.082278,0.48525,0
0.5,0.085443,0.48525,0
0.5,0.088608,0.48525,0
0.5,0.091772,0.48525,0
0.5,0.094937,0.48525,0
0.5,0.098101,0.48525,0
0.5,0.10127,0.48525,0
0.5,0.10443,0.48525,0
0.5,0.10759,0.48525,0
0.5,0.11076,0.48525,0
0.5,0.11392,0.48525,0
0.5,0.11709,0.48525,0
0.5,0.12025,0.48525,0
0.5,0.12342,0.48525,0
0.5,0.12658,0.48525,0
0.5,0.12975,0.48525,0
0.5,0.13291,0.48525,0
0.5,0.13608,0.48525,0
0.5,0.13924,0.48525,0
0.5,0.14241,0.48525,0
0.5,0.14557,0.48525,0
0.5,0.14873,0.48525,0
0.5,0.1519,0.48525,0
0.5,0.15506,0.48525,0
0.5,0.15823,0.48525,0
0.5,0.16139,0.48525,0
0.5,0.16456,0.48525,0
0.5,0.16772,0.48525,0
0.5,0.17089,0.48525,0
0.5,0.17405,0.48525,0
0.5,0.17722,0.48525,0
0.5,0.18038,0.48525,0
0.5,0.18354,0.48525,0
0.5,0.18671,0.48525,0
0.5,0.18987,0.48525,0
0.5,0.19304,0.48525,0
0.5,0.1962,0.48525,0
0.5,0.19937,0.48525,0
0.5,0.20253,0.48525,0
0.5,0.2057,0.48525,0
0.5,0.20886,0.48525,0
0.5,0.21203,0.48525,0
0.5,0.21519,0.48525,0
0.5,0.21835,0.48525,0
0.5,0.22152,0.48525,0
0.5,0.22468,0.48525,0
0.5,0.22785,0.48525,0
0.5,0.23101,0.48525,0
0.5,0.23418,0.48525,0
0.5,0.23734,0.48525,0
0.5,0.24051,0.48525,0
0.5,0.24367,0.48525,0
0.5,0.24684,0.48525,0
0.5,0.25,0.48525,0
0.5,0.25316,0.48525,0
0.5,0.25633,0.48525,0
0.5,0.25949,0.48525,0
0.5,0.26266,0.48525,0
0.5,0.26582,0.48525,0
0.5,0.26899,0.48525,0
0.5,0.27215,0.48525,0
0.5,0.27532,0.48525,0
0.5,0.27848,0.48525,0
0.5,0.28165,0.48525,0
0.5,0.28481,0.48525,0
0.5,0.28797,0.48525,0
0.5,0.29114,0.48525,0
0.5,0.2943,0.48525,0
0.5,0.29747,0.48524,0
0.5,0.30063,0.48524,0
0.5,0.3038,0.48524,0
0.5,0.30696,0.48524,0
0.5,0.31013,0.48524,0
0.5,0.31329,0.48524,0
0.5,0.31646,0.48524,0
0.5,0.31962,0.48524,0
0.5,0.32278,0.48524,0
0.5,0.32595,0.48523,0
0.5,0.32911,0.48523,0
0.5,0.33228,0.48523,0
0.5,0.33544,0.48523,0
0.5,0.33861,0.48523,0
0.5,0.34177,0.48523,0
0.5,0.34494,0.48523,0
0.5,0.3481,0.48522,0
0.5,0.35127,0.48522,0
0.5,0.35443,0.48522,0
0.5,0.35759,0.48522,0
0.5,0.36076,0.48521,0
0.5,0.36392,0.48521,0
0.5,0.36709,0.48521,0
0.5,0.37025,0.48521,0
0.5,0.37342,0.4852,0
0.5,0.37658,0.4852,0
0.5,0.37975,0.4852,0
0.5,0.38291,0.4852,0
0.5,0.38608,0.48519,0
0.5,0.38924,0.48519,0
0.5,0.39241,0.48518,0
0.5,0.39557,0.48518,0
0.5,0.39873,0.48518,0
0.5,0.4019,0.48517,0
0.5,0.40506,0.48517,0
0.5,0.40823,0.48516,0
0.5,0.41139,0.48516,0
0.5,0.41456,0.48515,0
0.5,0.41772,0.48515,0
0.5,0.42089,0.48514,0
0.5,0.42405,0.48513,0
0.5,0.42722,0.48512,0
0.5,0.43038,0.48511,0
0.5,0.43354,0.4851,0
0.5,0.43671,0.48508,0
0.5,0.43987,0.48506,0
0.5,0.44304,0.48503,0
0.5,0.4462,0.485,0
0.5,0.44937,0.48496,0
0.5,0.45253,0.48491,0
0.5,0.4557,0.48484,0
0.5,0.45886,0.48475,0
0.5,0.46203,0.48463,0
0.5,0.46519,0.48447,0
0.5,0.46835,0.48427,0
0.5,0.51899,0.48686,0
0.5,0.51925,0.48734,0
0.5,0.52038,0.49051,0
0.5,0.52092,0.49367,0
0.5,0.52095,0.49684,0
0.5,0.52051,0.5,0
0.5,0.51956,0.50316,0
0.5,0.51899,0.50437,0
0.5,0.51804,0.50633,0
0.5,0.51584,0.50949,0
0.5,0.51266,0.51263,0
0.5,0.51262,0.51266,0
0.5,0.51582,0.50951,0
0.5,0.0031646,0.51384,0
0.5,0,0.5134,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51446,0
0.5,0.012658,0.51462,0
0.5,0.015823,0.51471,0
0.5,0.018987,0.51475,0
0.5,0.022152,0.51477,0
0.5,0.025316,0.51477,0
0.5,0.028481,0.51477,0
0.5,0.031646,0.51476,0
0.5,0.03481,0.51476,0
0.5,0.037975,0.51475,0
0.5,0.041139,0.51475,0
0.5,0.044304,0.51475,0
0.5,0.047468,0.51475,0
0.5,0.050633,0.51475,0
0.5,0.053797,0.51475,0
0.5,0.056962,0.51474,0
0.5,0.060127,0.51474,0
0.5,0.063291,0.51474,0
0.5,0.066456,0.51474,0
0.5,0.06962,0.51474,0
0.5,0.072785,0.51474,0
0.5,0.075949,0.51474,0
0.5,0.079114,0.51474,0
0.5,0.082278,0.51474,0
0.5,0.085443,0.51474,0
0.5,0.088608,0.51474,0
0.5,0.091772,0.51474,0
0.5,0.094937,0.51474,0
0.5,0.098101,0.51474,0
0.5,0.10127,0.51474,0
0.5,0.10443,0.51474,0
0.5,0.10759,0.51474,0
0.5,0.11076,0.51474,0
0.5,0.11392,0.51474,0
0.5,0.11709,0.51474,0
0.5,0.12025,0.51474,0
0.5,0.12342,0.51474,0
0.5,0.12658,0.51474,0
0.5,0.12975,0.51474,0
0.5,0.13291,0.51474,0
0.5,0.13608,0.51474,0
0.5,0.13924,0.51474,0
0.5,0.14241,0.51474,0
0.5,0.14557,0.51474,0
0.5,0.14873,0.51474,0
0.5,0.1519,0.51474,0
0.5,0.15506,0.51474,0
0.5,0.15823,0.51474,0
0.5,0.16139,0.51474,0
0.5,0.16456,0.51474,0
0.5,0.16772,0.51474,0
0.5,0.17089,0.51474,0
0.5,0.17405,0.51474,0
0.5,0.17722,0.51474,0
0.5,0.18038,0.51474,0
0.5,0.18354,0.51474,0
0.5,0.18671,0.51474,0
0.5,0.18987,0.51474,0
0.5,0.19304,0.51474,0
0.5,0.1962,0.51474,0
0.5,0.19937,0.51474,0
0.5,0.20253,0.51474,0
0.5,0.2057,0.51474,0
0.5,0.20886,0.51474,0
0.5,0.21203,0.51474,0
0.5,0.21519,0.51474,0
0.5,0.21835,0.51474,0
0.5,0.22152,0.51474,0
0.5,0.22468,0.51474,0
0.5,0.22785,0.51474,0
0.5,0.23101,0.51474,0
0.5,0.23418,0.51474,0
0.5,0.23734,0.51474,0
0.5,0.24051,0.51474,0
0.5,0.24367,0.51475,0
0.5,0.24684,0.51475,0
0.5,0.25,0.51475,0
0.5,0.25316,0.51475,0
0.5,0.25633,0.51475,0
0.5,0.25949,0.51475,0
0.5,0.26266,0.51475,0
0.5,0.26582,0.51475,0
0.5,0.26899,0.51475,0
0.5,0.27215,0.51475,0
0.5,0.27532,0.51475,0
0.5,0.27848,0.51475,0
0.5,0.28165,0.51475,0
0.5,0.28481,0.51475,0
0.5,0.28797,0.51475,0
0.5,0.29114,0.51475,0
0.5,0.2943,0.51475,0
0.5,0.29747,0.51476,0
0.5,0.30063,0.51476,0
0.5,0.3038,0.51476,0
0.5,0.30696,0.51476,0
0.5,0.31013,0.51476,0
0.5,0.31329,0.51476,0
0.5,0.31646,0.51476,0
0.5,0.31962,0.51476,0
0.5,0.32278,0.51476,0
0.5,0.32595,0.51477,0
0.5,0.32911,0.51477,0
0.5,0.33228,0.51477,0
0.5,0.33544,0.51477,0
0.5,0.33861,0.51477,0
0.5,0.34177,0.51477,0
0.5,0.34494,0.51478,0
0.5,0.3481,0.51478,0
0.5,0.35127,0.51478,0
0.5,0.35443,0.51478,0
0.5,0.35759,0.51478,0
0.5,0.36076,0.51479,0
0.5,0.36392,0.51479,0
0.5,0.36709,0.51479,0
0.5,0.37025,0.51479,0
0.5,0.37342,0.5148,0
0.5,0.37658,0.5148,0
0.5,0.37975,0.5148,0
0.5,0.38291,0.51481,0
0.5,0.38608,0.51481,0
0.5,0.38924,0.51482,0
0.5,0.39241,0.51482,0
0.5,0.39557,0.51483,0
0.5,0.39873,0.51483,0
0.5,0.4019,0.51484,0
0.5,0.40506,0.51484,0
0.5,0.40823,0.51485,0
0.5,0.41139,0.51486,0
0.5,0.41456,0.51487,0
0.5,0.41772,0.51488,0
0.5,0.42089,0.5149,0
0.5,0.42405,0.51492,0
0.5,0.42722,0.51493,0
0.5,0.43038,0.51495,0
0.5,0.43354,0.51498,0
0.5,0.43671,0.51501,0
0.5,0.43987,0.51504,0
0.5,0.44304,0.51507,0
0.5,0.4462,0.51511,0
0.5,0.44937,0.51516,0
0.5,0.45253,0.51522,0
0.5,0.4557,0.5153,0
0.5,0.45886,0.51539,0
0.5,0.46203,0.5155,0
0.5,0.46519,0.51564,0
0.5,0.46835,0.5158,0
0.5,0.46871,0.51582,0
0.5,0.50949,0.51474,0
0.5,0.50719,0.51582,0
0.5,0.47152,0.51601,0
0.5,0.47468,0.51626,0
0.5,0.47785,0.51656,0
0.5,0.48101,0.51688,0
0.5,0.48418,0.51722,0
0.5,0.48734,0.51756,0
0.5,0.49051,0.51784,0
0.5,0.49367,0.51801,0
0.5,0.49684,0.51801,0
0.5,0.5,0.51775,0
0.5,0.50316,0.51718,0
0.5,0.50633,0.5162,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57212,0.36709,0
0.5,0.57278,0.36691,0
0.5,0.57595,0.36687,0
0.5,0.57685,0.36709,0
0.5,0.56519,0.37025,0
0.5,0.56646,0.36932,0
0.5,0.56962,0.36774,0
0.5,0.57911,0.36771,0
0.5,0.58228,0.36982,0
0.5,0.5827,0.37025,0
0.5,0.56166,0.37342,0
0.5,0.56329,0.37178,0
0.5,0.5848,0.37342,0
0.5,0.55899,0.37658,0
0.5,0.56013,0.37513,0
0.5,0.58544,0.37524,0
0.5,0.58585,0.37658,0
0.5,0.5568,0.37975,0
0.5,0.55696,0.3795,0
0.5,0.58618,0.37975,0
0.5,0.55484,0.38291,0
0.5,0.586,0.38291,0
0.5,0.55301,0.38608,0
0.5,0.5538,0.38472,0
0.5,0.58544,0.38573,0
0.5,0.58538,0.38608,0
0.5,0.55125,0.38924,0
0.5,0.58447,0.38924,0
0.5,0.54949,0.39241,0
0.5,0.55063,0.39036,0
0.5,0.58326,0.39241,0
0.5,0.54777,0.39557,0
0.5,0.58228,0.39456,0
0.5,0.58183,0.39557,0
0.5,0.546,0.39873,0
0.5,0.54747,0.39612,0
0.5,0.5803,0.39873,0
0.5,0.54427,0.4019,0
0.5,0.5443,0.40184,0
0.5,0.57911,0.401,0
0.5,0.57865,0.4019,0
0.5,0.5425,0.40506,0
0.5,0.577,0.40506,0
0.5,0.54075,0.40823,0
0.5,0.54114,0.40754,0
0.5,0.57595,0.40701,0
0.5,0.57531,0.40823,0
0.5,0.53901,0.41139,0
0.5,0.57366,0.41139,0
0.5,0.53729,0.41456,0
0.5,0.53797,0.41332,0
0.5,0.57278,0.41304,0
0.5,0.572,0.41456,0
0.5,0.53556,0.41772,0
0.5,0.57037,0.41772,0
0.5,0.53383,0.42089,0
0.5,0.53481,0.41911,0
0.5,0.56962,0.41913,0
0.5,0.56872,0.42089,0
0.5,0.53213,0.42405,0
0.5,0.56708,0.42405,0
0.5,0.5304,0.42722,0
0.5,0.53165,0.42495,0
0.5,0.56646,0.42522,0
0.5,0.56543,0.42722,0
0.5,0.5287,0.43038,0
0.5,0.56378,0.43038,0
0.5,0.52695,0.43354,0
0.5,0.52848,0.43078,0
0.5,0.56329,0.43131,0
0.5,0.56213,0.43354,0
0.5,0.52521,0.43671,0
0.5,0.52532,0.43653,0
0.5,0.56046,0.43671,0
0.5,0.52344,0.43987,0
0.5,0.56013,0.43732,0
0.5,0.55879,0.43987,0
0.5,0.52169,0.44304,0
0.5,0.52215,0.44222,0
0.5,0.5571,0.44304,0
0.5,0.51989,0.4462,0
0.5,0.55696,0.44329,0
0.5,0.55545,0.4462,0
0.5,0.51806,0.44937,0
0.5,0.51899,0.4478,0
0.5,0.5538,0.4493,0
0.5,0.55376,0.44937,0
0.5,0.5162,0.45253,0
0.5,0.55213,0.45253,0
0.5,0.51424,0.4557,0
0.5,0.51582,0.45316,0
0.5,0.55063,0.45538,0
0.5,0.55047,0.4557,0
0.5,0.51222,0.45886,0
0.5,0.51266,0.4582,0
0.5,0.54887,0.45886,0
0.5,0.51008,0.46203,0
0.5,0.54747,0.4616,0
0.5,0.54725,0.46203,0
0.5,0.50777,0.46519,0
0.5,0.50949,0.46286,0
0.5,0.54568,0.46519,0
0.5,0.50525,0.46835,0
0.5,0.50633,0.46706,0
0.5,0.5443,0.4679,0
0.5,0.54407,0.46835,0
0.5,0.50236,0.47152,0
0.5,0.50316,0.4707,0
0.5,0.54248,0.47152,0
0.5,0.4989,0.47468,0
0.5,0.5,0.47377,0
0.5,0.54114,0.47411,0
0.5,0.54084,0.47468,0
0.5,0.49447,0.47785,0
0.5,0.49684,0.4763,0
0.5,0.5392,0.47785,0
0.5,0.4874,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47834,0
0.5,0.53797,0.48011,0
0.5,0.53749,0.48101,0
0.5,0.46942,0.48418,0
0.5,0.47152,0.48399,0
0.5,0.47468,0.48364,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48192,0
0.5,0.48734,0.48103,0
0.5,0.53574,0.48418,0
0.5,0,0.48641,0
0.5,0.0031646,0.48603,0
0.5,0.0063291,0.48572,0
0.5,0.0094937,0.48549,0
0.5,0.012658,0.48534,0
0.5,0.015823,0.48525,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48516,0
0.5,0.028481,0.48515,0
0.5,0.031646,0.48516,0
0.5,0.03481,0.48516,0
0.5,0.037975,0.48517,0
0.5,0.041139,0.48517,0
0.5,0.044304,0.48517,0
0.5,0.047468,0.48517,0
0.5,0.050633,0.48518,0
0.5,0.053797,0.48518,0
0.5,0.056962,0.48518,0
0.5,0.060127,0.48518,0
0.5,0.063291,0.48518,0
0.5,0.066456,0.48518,0
0.5,0.06962,0.48518,0
0.5,0.072785,0.48518,0
0.5,0.075949,0.48518,0
0.5,0.079114,0.48518,0
0.5,0.082278,0.48518,0
0.5,0.085443,0.48518,0
0.5,0.088608,0.48518,0
0.5,0.091772,0.48518,0
0.5,0.094937,0.48518,0
0.5,0.098101,0.48518,0
0.5,0.10127,0.48518,0
0.5,0.10443,0.48518,0
0.5,0.10759,0.48518,0
0.5,0.11076,0.48518,0
0.5,0.11392,0.48518,0
0.5,0.11709,0.48518,0
0.5,0.12025,0.48518,0
0.5,0.12342,0.48518,0
0.5,0.12658,0.48517,0
0.5,0.12975,0.48517,0
0.5,0.13291,0.48517,0
0.5,0.13608,0.48517,0
0.5,0.13924,0.48517,0
0.5,0.14241,0.48517,0
0.5,0.14557,0.48517,0
0.5,0.14873,0.48517,0
0.5,0.1519,0.48517,0
0.5,0.15506,0.48517,0
0.5,0.15823,0.48517,0
0.5,0.16139,0.48517,0
0.5,0.16456,0.48517,0
0.5,0.16772,0.48517,0
0.5,0.17089,0.48517,0
0.5,0.17405,0.48517,0
0.5,0.17722,0.48517,0
0.5,0.18038,0.48517,0
0.5,0.18354,0.48517,0
0.5,0.18671,0.48517,0
0.5,0.18987,0.48517,0
0.5,0.19304,0.48517,0
0.5,0.1962,0.48517,0
0.5,0.19937,0.48517,0
0.5,0.20253,0.48517,0
0.5,0.2057,0.48517,0
0.5,0.20886,0.48517,0
0.5,0.21203,0.48517,0
0.5,0.21519,0.48517,0
0.5,0.21835,0.48517,0
0.5,0.22152,0.48517,0
0.5,0.22468,0.48517,0
0.5,0.22785,0.48517,0
0.5,0.23101,0.48517,0
0.5,0.23418,0.48517,0
0.5,0.23734,0.48517,0
0.5,0.24051,0.48517,0
0.5,0.24367,0.48517,0
0.5,0.24684,0.48517,0
0.5,0.25,0.48517,0
0.5,0.25316,0.48517,0
0.5,0.25633,0.48517,0
0.5,0.25949,0.48517,0
0.5,0.26266,0.48517,0
0.5,0.26582,0.48517,0
0.5,0.26899,0.48517,0
0.5,0.27215,0.48517,0
0.5,0.27532,0.48517,0
0.5,0.27848,0.48517,0
0.5,0.28165,0.48517,0
0.5,0.28481,0.48517,0
0.5,0.28797,0.48517,0
0.5,0.29114,0.48517,0
0.5,0.2943,0.48517,0
0.5,0.29747,0.48517,0
0.5,0.30063,0.48517,0
0.5,0.3038,0.48517,0
0.5,0.30696,0.48517,0
0.5,0.31013,0.48517,0
0.5,0.31329,0.48517,0
0.5,0.31646,0.48517,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48517,0
0.5,0.34494,0.48517,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48516,0
0.5,0.36076,0.48516,0
0.5,0.36392,0.48516,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48515,0
0.5,0.37658,0.48515,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48514,0
0.5,0.38608,0.48514,0
0.5,0.38924,0.48514,0
0.5,0.39241,0.48513,0
0.5,0.39557,0.48513,0
0.5,0.39873,0.48513,0
0.5,0.4019,0.48512,0
0.5,0.40506,0.48512,0
0.5,0.40823,0.48511,0
0.5,0.41139,0.48511,0
0.5,0.41456,0.4851,0
0.5,0.41772,0.4851,0
0.5,0.42089,0.48509,0
0.5,0.42405,0.48508,0
0.5,0.42722,0.48507,0
0.5,0.43038,0.48506,0
0.5,0.43354,0.48505,0
0.5,0.43671,0.48503,0
0.5,0.43987,0.48501,0
0.5,0.44304,0.48499,0
0.5,0.4462,0.48496,0
0.5,0.44937,0.48492,0
0.5,0.45253,0.48487,0
0.5,0.4557,0.4848,0
0.5,0.45886,0.48472,0
0.5,0.46203,0.48461,0
0.5,0.46519,0.48446,0
0.5,0.46835,0.48426,0
0.5,0.53481,0.48581,0
0.5,0.53392,0.48734,0
0.5,0.53207,0.49051,0
0.5,0.53165,0.49123,0
0.5,0.53019,0.49367,0
0.5,0.52848,0.49651,0
0.5,0.52828,0.49684,0
0.5,0.52631,0.5,0
0.5,0.52532,0.50153,0
0.5,0.52422,0.50316,0
0.5,0.52215,0.50597,0
0.5,0.52187,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51538,0.51266,0
0.5,0.51899,0.50957,0
0.5,0.0031646,0.51392,0
0.5,0,0.51351,0
0.5,0.0063291,0.51425,0
0.5,0.0094937,0.5145,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51476,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51483,0
0.5,0.025316,0.51484,0
0.5,0.028481,0.51485,0
0.5,0.031646,0.51484,0
0.5,0.03481,0.51484,0
0.5,0.037975,0.51483,0
0.5,0.041139,0.51483,0
0.5,0.044304,0.51483,0
0.5,0.047468,0.51483,0
0.5,0.050633,0.51482,0
0.5,0.053797,0.51482,0
0.5,0.056962,0.51482,0
0.5,0.060127,0.51482,0
0.5,0.063291,0.51482,0
0.5,0.066456,0.51482,0
0.5,0.06962,0.51482,0
0.5,0.072785,0.51482,0
0.5,0.075949,0.51482,0
0.5,0.079114,0.51482,0
0.5,0.082278,0.51482,0
0.5,0.085443,0.51482,0
0.5,0.088608,0.51482,0
0.5,0.091772,0.51482,0
0.5,0.094937,0.51482,0
0.5,0.098101,0.51482,0
0.5,0.10127,0.51482,0
0.5,0.10443,0.51482,0
0.5,0.10759,0.51482,0
0.5,0.11076,0.51482,0
0.5,0.11392,0.51482,0
0.5,0.11709,0.51482,0
0.5,0.12025,0.51482,0
0.5,0.12342,0.51482,0
0.5,0.12658,0.51482,0
0.5,0.12975,0.51483,0
0.5,0.13291,0.51483,0
0.5,0.13608,0.51483,0
0.5,0.13924,0.51483,0
0.5,0.14241,0.51483,0
0.5,0.14557,0.51483,0
0.5,0.14873,0.51483,0
0.5,0.1519,0.51483,0
0.5,0.15506,0.51483,0
0.5,0.15823,0.51483,0
0.5,0.16139,0.51483,0
0.5,0.16456,0.51483,0
0.5,0.16772,0.51483,0
0.5,0.17089,0.51483,0
0.5,0.17405,0.51483,0
0.5,0.17722,0.51483,0
0.5,0.18038,0.51483,0
0.5,0.18354,0.51483,0
0.5,0.18671,0.51483,0
0.5,0.18987,0.51483,0
0.5,0.19304,0.51483,0
0.5,0.1962,0.51483,0
0.5,0.19937,0.51483,0
0.5,0.20253,0.51483,0
0.5,0.2057,0.51483,0
0.5,0.20886,0.51483,0
0.5,0.21203,0.51483,0
0.5,0.21519,0.51483,0
0.5,0.21835,0.51483,0
0.5,0.22152,0.51483,0
0.5,0.22468,0.51483,0
0.5,0.22785,0.51483,0
0.5,0.23101,0.51483,0
0.5,0.23418,0.51483,0
0.5,0.23734,0.51483,0
0.5,0.24051,0.51483,0
0.5,0.24367,0.51483,0
0.5,0.24684,0.51483,0
0.5,0.25,0.51483,0
0.5,0.25316,0.51483,0
0.5,0.25633,0.51483,0
0.5,0.25949,0.51484,0
0.5,0.26266,0.51484,0
0.5,0.26582,0.51484,0
0.5,0.26899,0.51484,0
0.5,0.27215,0.51484,0
0.5,0.27532,0.51484,0
0.5,0.27848,0.51484,0
0.5,0.28165,0.51484,0
0.5,0.28481,0.51484,0
0.5,0.28797,0.51484,0
0.5,0.29114,0.51484,0
0.5,0.2943,0.51484,0
0.5,0.29747,0.51484,0
0.5,0.30063,0.51484,0
0.5,0.3038,0.51484,0
0.5,0.30696,0.51484,0
0.5,0.31013,0.51484,0
0.5,0.31329,0.51485,0
0.5,0.31646,0.51485,0
0.5,0.31962,0.51485,0
0.5,0.32278,0.51485,0
0.5,0.32595,0.51485,0
0.5,0.32911,0.51485,0
0.5,0.33228,0.51485,0
0.5,0.33544,0.51485,0
0.5,0.33861,0.51486,0
0.5,0.34177,0.51486,0
0.5,0.34494,0.51486,0
0.5,0.3481,0.51486,0
0.5,0.35127,0.51486,0
0.5,0.35443,0.51486,0
0.5,0.35759,0.51487,0
0.5,0.36076,0.51487,0
0.5,0.36392,0.51487,0
0.5,0.36709,0.51487,0
0.5,0.37025,0.51488,0
0.5,0.37342,0.51488,0
0.5,0.37658,0.51488,0
0.5,0.37975,0.51489,0
0.5,0.38291,0.51489,0
0.5,0.38608,0.51489,0
0.5,0.38924,0.5149,0
0.5,0.39241,0.5149,0
0.5,0.39557,0.51491,0
0.5,0.39873,0.51492,0
0.5,0.4019,0.51492,0
0.5,0.40506,0.51493,0
0.5,0.40823,0.51494,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51498,0
0.5,0.42405,0.51499,0
0.5,0.42722,0.51501,0
0.5,0.43038,0.51503,0
0.5,0.43354,0.51505,0
0.5,0.43671,0.51507,0
0.5,0.43987,0.5151,0
0.5,0.44304,0.51513,0
0.5,0.4462,0.51517,0
0.5,0.44937,0.51522,0
0.5,0.45253,0.51527,0
0.5,0.4557,0.51534,0
0.5,0.45886,0.51543,0
0.5,0.46203,0.51554,0
0.5,0.46519,0.51567,0
0.5,0.46803,0.51582,0
0.5,0.51266,0.51444,0
0.5,0.50989,0.51582,0
0.5,0.46835,0.51584,0
0.5,0.47152,0.51606,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.51662,0
0.5,0.48101,0.51696,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51804,0
0.5,0.49367,0.51827,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51784,0
0.5,0.50633,0.51712,0
0.5,0.50949,0.51601,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59347,0.32911,0
0.5,0.59494,0.3288,0
0.5,0.5981,0.3289,0
0.5,0.59879,0.32911,0
0.5,0.58658,0.33228,0
0.5,0.58861,0.3309,0
0.5,0.59177,0.32947,0
0.5,0.60127,0.32997,0
0.5,0.60436,0.33228,0
0.5,0.58301,0.33544,0
0.5,0.58544,0.33311,0
0.5,0.60443,0.33235,0
0.5,0.60639,0.33544,0
0.5,0.58033,0.33861,0
0.5,0.58228,0.33622,0
0.5,0.60739,0.33861,0
0.5,0.57807,0.34177,0
0.5,0.57911,0.34027,0
0.5,0.60759,0.34074,0
0.5,0.60769,0.34177,0
0.5,0.57606,0.34494,0
0.5,0.60759,0.34303,0
0.5,0.60746,0.34494,0
0.5,0.57416,0.3481,0
0.5,0.57595,0.34512,0
0.5,0.60684,0.3481,0
0.5,0.57233,0.35127,0
0.5,0.57278,0.35049,0
0.5,0.60586,0.35127,0
0.5,0.5705,0.35443,0
0.5,0.60458,0.35443,0
0.5,0.56868,0.35759,0
0.5,0.56962,0.35598,0
0.5,0.60443,0.35475,0
0.5,0.60311,0.35759,0
0.5,0.56688,0.36076,0
0.5,0.60146,0.36076,0
0.5,0.56508,0.36392,0
0.5,0.56646,0.36151,0
0.5,0.60127,0.3611,0
0.5,0.59976,0.36392,0
0.5,0.56333,0.36709,0
0.5,0.5981,0.36686,0
0.5,0.59798,0.36709,0
0.5,0.56154,0.37025,0
0.5,0.56329,0.36716,0
0.5,0.59623,0.37025,0
0.5,0.55979,0.37342,0
0.5,0.56013,0.37282,0
0.5,0.59494,0.37253,0
0.5,0.59444,0.37342,0
0.5,0.55803,0.37658,0
0.5,0.59268,0.37658,0
0.5,0.5563,0.37975,0
0.5,0.55696,0.37856,0
0.5,0.59177,0.37819,0
0.5,0.59092,0.37975,0
0.5,0.55458,0.38291,0
0.5,0.58917,0.38291,0
0.5,0.55285,0.38608,0
0.5,0.5538,0.38437,0
0.5,0.58861,0.38392,0
0.5,0.58743,0.38608,0
0.5,0.55115,0.38924,0
0.5,0.58569,0.38924,0
0.5,0.54942,0.39241,0
0.5,0.55063,0.3902,0
0.5,0.58544,0.38968,0
0.5,0.58399,0.39241,0
0.5,0.54772,0.39557,0
0.5,0.58228,0.39556,0
0.5,0.58228,0.39557,0
0.5,0.54598,0.39873,0
0.5,0.54747,0.39604,0
0.5,0.58064,0.39873,0
0.5,0.54426,0.4019,0
0.5,0.5443,0.40183,0
0.5,0.57911,0.40162,0
0.5,0.57897,0.4019,0
0.5,0.54249,0.40506,0
0.5,0.57736,0.40506,0
0.5,0.54075,0.40823,0
0.5,0.54114,0.40754,0
0.5,0.57595,0.40779,0
0.5,0.57573,0.40823,0
0.5,0.53901,0.41139,0
0.5,0.57415,0.41139,0
0.5,0.53729,0.41456,0
0.5,0.53797,0.41332,0
0.5,0.57278,0.41407,0
0.5,0.57254,0.41456,0
0.5,0.53556,0.41772,0
0.5,0.57097,0.41772,0
0.5,0.53383,0.42089,0
0.5,0.53481,0.41911,0
0.5,0.56962,0.42037,0
0.5,0.56936,0.42089,0
0.5,0.53213,0.42405,0
0.5,0.56777,0.42405,0
0.5,0.5304,0.42722,0
0.5,0.53165,0.42495,0
0.5,0.56646,0.42659,0
0.5,0.56614,0.42722,0
0.5,0.52869,0.43038,0
0.5,0.56453,0.43038,0
0.5,0.52693,0.43354,0
0.5,0.52848,0.43077,0
0.5,0.56329,0.43274,0
0.5,0.56287,0.43354,0
0.5,0.52519,0.43671,0
0.5,0.52532,0.43648,0
0.5,0.56122,0.43671,0
0.5,0.52341,0.43987,0
0.5,0.56013,0.43875,0
0.5,0.55953,0.43987,0
0.5,0.52164,0.44304,0
0.5,0.52215,0.44214,0
0.5,0.55784,0.44304,0
0.5,0.51984,0.4462,0
0.5,0.55696,0.44464,0
0.5,0.55613,0.4462,0
0.5,0.51801,0.44937,0
0.5,0.51899,0.44771,0
0.5,0.55443,0.44937,0
0.5,0.51616,0.45253,0
0.5,0.5538,0.45053,0
0.5,0.55272,0.45253,0
0.5,0.51421,0.4557,0
0.5,0.51582,0.4531,0
0.5,0.55103,0.4557,0
0.5,0.51221,0.45886,0
0.5,0.51266,0.45819,0
0.5,0.55063,0.45644,0
0.5,0.54938,0.45886,0
0.5,0.51007,0.46203,0
0.5,0.54773,0.46203,0
0.5,0.50777,0.46519,0
0.5,0.50949,0.46286,0
0.5,0.54747,0.46252,0
0.5,0.54612,0.46519,0
0.5,0.50523,0.46835,0
0.5,0.50633,0.46705,0
0.5,0.5445,0.46835,0
0.5,0.50231,0.47152,0
0.5,0.50316,0.47066,0
0.5,0.5443,0.46874,0
0.5,0.5429,0.47152,0
0.5,0.49882,0.47468,0
0.5,0.5,0.4737,0
0.5,0.54126,0.47468,0
0.5,0.49438,0.47785,0
0.5,0.49684,0.47624,0
0.5,0.54114,0.47491,0
0.5,0.53961,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47984,0
0.5,0.49367,0.47829,0
0.5,0.53797,0.48084,0
0.5,0.53788,0.48101,0
0.5,0.46928,0.48418,0
0.5,0.47152,0.48399,0
0.5,0.47468,0.48364,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53611,0.48418,0
0.5,0,0.48633,0
0.5,0.0031646,0.48596,0
0.5,0.0063291,0.48567,0
0.5,0.0094937,0.48545,0
0.5,0.012658,0.4853,0
0.5,0.015823,0.48521,0
0.5,0.018987,0.48515,0
0.5,0.022152,0.48512,0
0.5,0.025316,0.4851,0
0.5,0.028481,0.4851,0
0.5,0.031646,0.4851,0
0.5,0.03481,0.4851,0
0.5,0.037975,0.4851,0
0.5,0.041139,0.4851,0
0.5,0.044304,0.48511,0
0.5,0.047468,0.48511,0
0.5,0.050633,0.48511,0
0.5,0.053797,0.48511,0
0.5,0.056962,0.48511,0
0.5,0.060127,0.48511,0
0.5,0.063291,0.48511,0
0.5,0.066456,0.48511,0
0.5,0.06962,0.48511,0
0.5,0.072785,0.48511,0
0.5,0.075949,0.48511,0
0.5,0.079114,0.48511,0
0.5,0.082278,0.48511,0
0.5,0.085443,0.48511,0
0.5,0.088608,0.48511,0
0.5,0.091772,0.48511,0
0.5,0.094937,0.48511,0
0.5,0.098101,0.48511,0
0.5,0.10127,0.48511,0
0.5,0.10443,0.48511,0
0.5,0.10759,0.48511,0
0.5,0.11076,0.48511,0
0.5,0.11392,0.48511,0
0.5,0.11709,0.48511,0
0.5,0.12025,0.48511,0
0.5,0.12342,0.48511,0
0.5,0.12658,0.48511,0
0.5,0.12975,0.48511,0
0.5,0.13291,0.48511,0
0.5,0.13608,0.48511,0
0.5,0.13924,0.48511,0
0.5,0.14241,0.48511,0
0.5,0.14557,0.48511,0
0.5,0.14873,0.48511,0
0.5,0.1519,0.48511,0
0.5,0.15506,0.48511,0
0.5,0.15823,0.48511,0
0.5,0.16139,0.48511,0
0.5,0.16456,0.48511,0
0.5,0.16772,0.48511,0
0.5,0.17089,0.48511,0
0.5,0.17405,0.48511,0
0.5,0.17722,0.4851,0
0.5,0.18038,0.4851,0
0.5,0.18354,0.4851,0
0.5,0.18671,0.4851,0
0.5,0.18987,0.4851,0
0.5,0.19304,0.4851,0
0.5,0.1962,0.4851,0
0.5,0.19937,0.4851,0
0.5,0.20253,0.4851,0
0.5,0.2057,0.4851,0
0.5,0.20886,0.4851,0
0.5,0.21203,0.4851,0
0.5,0.21519,0.4851,0
0.5,0.21835,0.4851,0
0.5,0.22152,0.4851,0
0.5,0.22468,0.4851,0
0.5,0.22785,0.4851,0
0.5,0.23101,0.4851,0
0.5,0.23418,0.4851,0
0.5,0.23734,0.4851,0
0.5,0.24051,0.4851,0
0.5,0.24367,0.4851,0
0.5,0.24684,0.4851,0
0.5,0.25,0.4851,0
0.5,0.25316,0.4851,0
0.5,0.25633,0.4851,0
0.5,0.25949,0.4851,0
0.5,0.26266,0.4851,0
0.5,0.26582,0.4851,0
0.5,0.26899,0.4851,0
0.5,0.27215,0.4851,0
0.5,0.27532,0.4851,0
0.5,0.27848,0.4851,0
0.5,0.28165,0.4851,0
0.5,0.28481,0.4851,0
0.5,0.28797,0.4851,0
0.5,0.29114,0.4851,0
0.5,0.2943,0.4851,0
0.5,0.29747,0.4851,0
0.5,0.30063,0.4851,0
0.5,0.3038,0.4851,0
0.5,0.30696,0.4851,0
0.5,0.31013,0.4851,0
0.5,0.31329,0.4851,0
0.5,0.31646,0.4851,0
0.5,0.31962,0.4851,0
0.5,0.32278,0.4851,0
0.5,0.32595,0.4851,0
0.5,0.32911,0.4851,0
0.5,0.33228,0.4851,0
0.5,0.33544,0.4851,0
0.5,0.33861,0.4851,0
0.5,0.34177,0.4851,0
0.5,0.34494,0.4851,0
0.5,0.3481,0.4851,0
0.5,0.35127,0.4851,0
0.5,0.35443,0.4851,0
0.5,0.35759,0.4851,0
0.5,0.36076,0.4851,0
0.5,0.36392,0.4851,0
0.5,0.36709,0.4851,0
0.5,0.37025,0.4851,0
0.5,0.37342,0.4851,0
0.5,0.37658,0.4851,0
0.5,0.37975,0.4851,0
0.5,0.38291,0.48509,0
0.5,0.38608,0.48509,0
0.5,0.38924,0.48509,0
0.5,0.39241,0.48509,0
0.5,0.39557,0.48508,0
0.5,0.39873,0.48508,0
0.5,0.4019,0.48508,0
0.5,0.40506,0.48507,0
0.5,0.40823,0.48507,0
0.5,0.41139,0.48506,0
0.5,0.41456,0.48506,0
0.5,0.41772,0.48505,0
0.5,0.42089,0.48505,0
0.5,0.42405,0.48504,0
0.5,0.42722,0.48503,0
0.5,0.43038,0.48502,0
0.5,0.43354,0.48501,0
0.5,0.43671,0.48499,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48478,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48458,0
0.5,0.46519,0.48444,0
0.5,0.46835,0.48425,0
0.5,0.53481,0.4864,0
0.5,0.53424,0.48734,0
0.5,0.53234,0.49051,0
0.5,0.53165,0.49165,0
0.5,0.53039,0.49367,0
0.5,0.52848,0.49674,0
0.5,0.52842,0.49684,0
0.5,0.52639,0.5,0
0.5,0.52532,0.50161,0
0.5,0.52425,0.50316,0
0.5,0.52215,0.50598,0
0.5,0.52188,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51538,0.51266,0
0.5,0.51899,0.50957,0
0.5,0.0031646,0.51396,0
0.5,0,0.51356,0
0.5,0.0063291,0.51429,0
0.5,0.0094937,0.51453,0
0.5,0.012658,0.51469,0
0.5,0.015823,0.51479,0
0.5,0.018987,0.51485,0
0.5,0.022152,0.51488,0
0.5,0.025316,0.5149,0
0.5,0.028481,0.5149,0
0.5,0.031646,0.5149,0
0.5,0.03481,0.5149,0
0.5,0.037975,0.5149,0
0.5,0.041139,0.5149,0
0.5,0.044304,0.51489,0
0.5,0.047468,0.51489,0
0.5,0.050633,0.51489,0
0.5,0.053797,0.51489,0
0.5,0.056962,0.51489,0
0.5,0.060127,0.51489,0
0.5,0.063291,0.51489,0
0.5,0.066456,0.51489,0
0.5,0.06962,0.51489,0
0.5,0.072785,0.51489,0
0.5,0.075949,0.51489,0
0.5,0.079114,0.51489,0
0.5,0.082278,0.51489,0
0.5,0.085443,0.51489,0
0.5,0.088608,0.51489,0
0.5,0.091772,0.51489,0
0.5,0.094937,0.51489,0
0.5,0.098101,0.51489,0
0.5,0.10127,0.51489,0
0.5,0.10443,0.51489,0
0.5,0.10759,0.51489,0
0.5,0.11076,0.51489,0
0.5,0.11392,0.51489,0
0.5,0.11709,0.51489,0
0.5,0.12025,0.51489,0
0.5,0.12342,0.51489,0
0.5,0.12658,0.51489,0
0.5,0.12975,0.51489,0
0.5,0.13291,0.51489,0
0.5,0.13608,0.51489,0
0.5,0.13924,0.51489,0
0.5,0.14241,0.51489,0
0.5,0.14557,0.51489,0
0.5,0.14873,0.51489,0
0.5,0.1519,0.51489,0
0.5,0.15506,0.51489,0
0.5,0.15823,0.51489,0
0.5,0.16139,0.51489,0
0.5,0.16456,0.51489,0
0.5,0.16772,0.51489,0
0.5,0.17089,0.51489,0
0.5,0.17405,0.51489,0
0.5,0.17722,0.51489,0
0.5,0.18038,0.5149,0
0.5,0.18354,0.5149,0
0.5,0.18671,0.5149,0
0.5,0.18987,0.5149,0
0.5,0.19304,0.5149,0
0.5,0.1962,0.5149,0
0.5,0.19937,0.5149,0
0.5,0.20253,0.5149,0
0.5,0.2057,0.5149,0
0.5,0.20886,0.5149,0
0.5,0.21203,0.5149,0
0.5,0.21519,0.5149,0
0.5,0.21835,0.5149,0
0.5,0.22152,0.5149,0
0.5,0.22468,0.5149,0
0.5,0.22785,0.5149,0
0.5,0.23101,0.5149,0
0.5,0.23418,0.5149,0
0.5,0.23734,0.5149,0
0.5,0.24051,0.5149,0
0.5,0.24367,0.5149,0
0.5,0.24684,0.5149,0
0.5,0.25,0.5149,0
0.5,0.25316,0.5149,0
0.5,0.25633,0.5149,0
0.5,0.25949,0.5149,0
0.5,0.26266,0.5149,0
0.5,0.26582,0.5149,0
0.5,0.26899,0.5149,0
0.5,0.27215,0.5149,0
0.5,0.27532,0.5149,0
0.5,0.27848,0.51491,0
0.5,0.28165,0.51491,0
0.5,0.28481,0.51491,0
0.5,0.28797,0.51491,0
0.5,0.29114,0.51491,0
0.5,0.2943,0.51491,0
0.5,0.29747,0.51491,0
0.5,0.30063,0.51491,0
0.5,0.3038,0.51491,0
0.5,0.30696,0.51491,0
0.5,0.31013,0.51491,0
0.5,0.31329,0.51491,0
0.5,0.31646,0.51491,0
0.5,0.31962,0.51492,0
0.5,0.32278,0.51492,0
0.5,0.32595,0.51492,0
0.5,0.32911,0.51492,0
0.5,0.33228,0.51492,0
0.5,0.33544,0.51492,0
0.5,0.33861,0.51492,0
0.5,0.34177,0.51493,0
0.5,0.34494,0.51493,0
0.5,0.3481,0.51493,0
0.5,0.35127,0.51493,0
0.5,0.35443,0.51493,0
0.5,0.35759,0.51493,0
0.5,0.36076,0.51494,0
0.5,0.36392,0.51494,0
0.5,0.36709,0.51494,0
0.5,0.37025,0.51494,0
0.5,0.37342,0.51495,0
0.5,0.37658,0.51495,0
0.5,0.37975,0.51495,0
0.5,0.38291,0.51496,0
0.5,0.38608,0.51496,0
0.5,0.38924,0.51496,0
0.5,0.39241,0.51497,0
0.5,0.39557,0.51497,0
0.5,0.39873,0.51498,0
0.5,0.4019,0.51498,0
0.5,0.40506,0.51499,0
0.5,0.40823,0.515,0
0.5,0.41139,0.515,0
0.5,0.41456,0.51501,0
0.5,0.41772,0.51502,0
0.5,0.42089,0.51503,0
0.5,0.42405,0.51504,0
0.5,0.42722,0.51506,0
0.5,0.43038,0.51507,0
0.5,0.43354,0.51509,0
0.5,0.43671,0.51511,0
0.5,0.43987,0.51514,0
0.5,0.44304,0.51517,0
0.5,0.4462,0.5152,0
0.5,0.44937,0.51525,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51546,0
0.5,0.46203,0.51556,0
0.5,0.46519,0.51569,0
0.5,0.46773,0.51582,0
0.5,0.51266,0.51444,0
0.5,0.50989,0.51582,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.51633,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51697,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51804,0
0.5,0.49367,0.51827,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51784,0
0.5,0.50633,0.51712,0
0.5,0.50949,0.51601,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60822,0.29747,0
0.5,0.61076,0.29618,0
0.5,0.61392,0.29535,0
0.5,0.61709,0.29526,0
0.5,0.62025,0.29605,0
0.5,0.62269,0.29747,0
0.5,0.60395,0.30063,0
0.5,0.60443,0.30018,0
0.5,0.60759,0.29779,0
0.5,0.62342,0.29803,0
0.5,0.62552,0.30063,0
0.5,0.60095,0.3038,0
0.5,0.60127,0.30342,0
0.5,0.62658,0.30301,0
0.5,0.62688,0.3038,0
0.5,0.59852,0.30696,0
0.5,0.62741,0.30696,0
0.5,0.59637,0.31013,0
0.5,0.5981,0.30756,0
0.5,0.62736,0.31013,0
0.5,0.59438,0.31329,0
0.5,0.59494,0.3124,0
0.5,0.62684,0.31329,0
0.5,0.59246,0.31646,0
0.5,0.62658,0.31416,0
0.5,0.62594,0.31646,0
0.5,0.59057,0.31962,0
0.5,0.59177,0.31762,0
0.5,0.62474,0.31962,0
0.5,0.58871,0.32278,0
0.5,0.62342,0.32243,0
0.5,0.62325,0.32278,0
0.5,0.58681,0.32595,0
0.5,0.58861,0.32296,0
0.5,0.62162,0.32595,0
0.5,0.58496,0.32911,0
0.5,0.58544,0.3283,0
0.5,0.62025,0.32838,0
0.5,0.61985,0.32911,0
0.5,0.58312,0.33228,0
0.5,0.61804,0.33228,0
0.5,0.58129,0.33544,0
0.5,0.58228,0.33375,0
0.5,0.61709,0.3339,0
0.5,0.61621,0.33544,0
0.5,0.57949,0.33861,0
0.5,0.61437,0.33861,0
0.5,0.57766,0.34177,0
0.5,0.57911,0.33927,0
0.5,0.61392,0.33937,0
0.5,0.61255,0.34177,0
0.5,0.57588,0.34494,0
0.5,0.57595,0.34483,0
0.5,0.61076,0.34484,0
0.5,0.61071,0.34494,0
0.5,0.57408,0.3481,0
0.5,0.60892,0.3481,0
0.5,0.5723,0.35127,0
0.5,0.57278,0.35042,0
0.5,0.60759,0.35041,0
0.5,0.60712,0.35127,0
0.5,0.5705,0.35443,0
0.5,0.60536,0.35443,0
0.5,0.56868,0.35759,0
0.5,0.56962,0.35598,0
0.5,0.60443,0.35609,0
0.5,0.6036,0.35759,0
0.5,0.56688,0.36076,0
0.5,0.60187,0.36076,0
0.5,0.56508,0.36392,0
0.5,0.56646,0.36151,0
0.5,0.60127,0.36185,0
0.5,0.60016,0.36392,0
0.5,0.56333,0.36709,0
0.5,0.59845,0.36709,0
0.5,0.56153,0.37025,0
0.5,0.56329,0.36716,0
0.5,0.5981,0.36773,0
0.5,0.59676,0.37025,0
0.5,0.55976,0.37342,0
0.5,0.56013,0.37278,0
0.5,0.59503,0.37342,0
0.5,0.55799,0.37658,0
0.5,0.59494,0.37358,0
0.5,0.59331,0.37658,0
0.5,0.55623,0.37975,0
0.5,0.55696,0.37845,0
0.5,0.59177,0.37934,0
0.5,0.59155,0.37975,0
0.5,0.5545,0.38291,0
0.5,0.58981,0.38291,0
0.5,0.55276,0.38608,0
0.5,0.5538,0.38421,0
0.5,0.58861,0.38503,0
0.5,0.58802,0.38608,0
0.5,0.55105,0.38924,0
0.5,0.58625,0.38924,0
0.5,0.54932,0.39241,0
0.5,0.55063,0.39002,0
0.5,0.58544,0.39067,0
0.5,0.58449,0.39241,0
0.5,0.54764,0.39557,0
0.5,0.58275,0.39557,0
0.5,0.54592,0.39873,0
0.5,0.54747,0.3959,0
0.5,0.58228,0.39643,0
0.5,0.58105,0.39873,0
0.5,0.54423,0.4019,0
0.5,0.5443,0.40176,0
0.5,0.57937,0.4019,0
0.5,0.54248,0.40506,0
0.5,0.57911,0.40237,0
0.5,0.57773,0.40506,0
0.5,0.54075,0.40823,0
0.5,0.54114,0.40753,0
0.5,0.57609,0.40823,0
0.5,0.53901,0.41139,0
0.5,0.57595,0.40849,0
0.5,0.5745,0.41139,0
0.5,0.53729,0.41456,0
0.5,0.53797,0.41332,0
0.5,0.57289,0.41456,0
0.5,0.53556,0.41772,0
0.5,0.57278,0.41477,0
0.5,0.57133,0.41772,0
0.5,0.53383,0.42089,0
0.5,0.53481,0.41911,0
0.5,0.56973,0.42089,0
0.5,0.53213,0.42405,0
0.5,0.56962,0.42111,0
0.5,0.56816,0.42405,0
0.5,0.5304,0.42722,0
0.5,0.53165,0.42495,0
0.5,0.56655,0.42722,0
0.5,0.52869,0.43038,0
0.5,0.56646,0.42739,0
0.5,0.56496,0.43038,0
0.5,0.52693,0.43354,0
0.5,0.52848,0.43076,0
0.5,0.56332,0.43354,0
0.5,0.52517,0.43671,0
0.5,0.52532,0.43645,0
0.5,0.56329,0.4336,0
0.5,0.5617,0.43671,0
0.5,0.52338,0.43987,0
0.5,0.56013,0.43967,0
0.5,0.56002,0.43987,0
0.5,0.52161,0.44304,0
0.5,0.52215,0.44209,0
0.5,0.55835,0.44304,0
0.5,0.5198,0.4462,0
0.5,0.55696,0.44559,0
0.5,0.55663,0.4462,0
0.5,0.51797,0.44937,0
0.5,0.51899,0.44765,0
0.5,0.55494,0.44937,0
0.5,0.51613,0.45253,0
0.5,0.5538,0.45145,0
0.5,0.55321,0.45253,0
0.5,0.51419,0.4557,0
0.5,0.51582,0.45305,0
0.5,0.5515,0.4557,0
0.5,0.51221,0.45886,0
0.5,0.51266,0.45818,0
0.5,0.55063,0.45731,0
0.5,0.54981,0.45886,0
0.5,0.51007,0.46203,0
0.5,0.54815,0.46203,0
0.5,0.50776,0.46519,0
0.5,0.50949,0.46286,0
0.5,0.54747,0.46332,0
0.5,0.54651,0.46519,0
0.5,0.5052,0.46835,0
0.5,0.50633,0.46702,0
0.5,0.54488,0.46835,0
0.5,0.50226,0.47152,0
0.5,0.50316,0.47061,0
0.5,0.5443,0.46947,0
0.5,0.54326,0.47152,0
0.5,0.49874,0.47468,0
0.5,0.5,0.47364,0
0.5,0.54161,0.47468,0
0.5,0.49431,0.47785,0
0.5,0.49684,0.47618,0
0.5,0.54114,0.47558,0
0.5,0.53995,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47824,0
0.5,0.53821,0.48101,0
0.5,0.46913,0.48418,0
0.5,0.47152,0.48398,0
0.5,0.47468,0.48363,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48143,0
0.5,0.53642,0.48418,0
0.5,0,0.48625,0
0.5,0.0031646,0.4859,0
0.5,0.0063291,0.48563,0
0.5,0.0094937,0.48542,0
0.5,0.012658,0.48527,0
0.5,0.015823,0.48516,0
0.5,0.018987,0.4851,0
0.5,0.022152,0.48506,0
0.5,0.025316,0.48504,0
0.5,0.028481,0.48504,0
0.5,0.031646,0.48504,0
0.5,0.03481,0.48504,0
0.5,0.037975,0.48504,0
0.5,0.041139,0.48504,0
0.5,0.044304,0.48504,0
0.5,0.047468,0.48505,0
0.5,0.050633,0.48505,0
0.5,0.053797,0.48505,0
0.5,0.056962,0.48505,0
0.5,0.060127,0.48505,0
0.5,0.063291,0.48505,0
0.5,0.066456,0.48505,0
0.5,0.06962,0.48505,0
0.5,0.072785,0.48505,0
0.5,0.075949,0.48505,0
0.5,0.079114,0.48505,0
0.5,0.082278,0.48505,0
0.5,0.085443,0.48505,0
0.5,0.088608,0.48505,0
0.5,0.091772,0.48505,0
0.5,0.094937,0.48505,0
0.5,0.098101,0.48505,0
0.5,0.10127,0.48505,0
0.5,0.10443,0.48505,0
0.5,0.10759,0.48505,0
0.5,0.11076,0.48505,0
0.5,0.11392,0.48505,0
0.5,0.11709,0.48505,0
0.5,0.12025,0.48505,0
0.5,0.12342,0.48505,0
0.5,0.12658,0.48505,0
0.5,0.12975,0.48505,0
0.5,0.13291,0.48505,0
0.5,0.13608,0.48505,0
0.5,0.13924,0.48505,0
0.5,0.14241,0.48505,0
0.5,0.14557,0.48504,0
0.5,0.14873,0.48504,0
0.5,0.1519,0.48504,0
0.5,0.15506,0.48504,0
0.5,0.15823,0.48504,0
0.5,0.16139,0.48504,0
0.5,0.16456,0.48504,0
0.5,0.16772,0.48504,0
0.5,0.17089,0.48504,0
0.5,0.17405,0.48504,0
0.5,0.17722,0.48504,0
0.5,0.18038,0.48504,0
0.5,0.18354,0.48504,0
0.5,0.18671,0.48504,0
0.5,0.18987,0.48504,0
0.5,0.19304,0.48504,0
0.5,0.1962,0.48504,0
0.5,0.19937,0.48504,0
0.5,0.20253,0.48504,0
0.5,0.2057,0.48504,0
0.5,0.20886,0.48504,0
0.5,0.21203,0.48504,0
0.5,0.21519,0.48504,0
0.5,0.21835,0.48504,0
0.5,0.22152,0.48504,0
0.5,0.22468,0.48504,0
0.5,0.22785,0.48504,0
0.5,0.23101,0.48504,0
0.5,0.23418,0.48504,0
0.5,0.23734,0.48504,0
0.5,0.24051,0.48504,0
0.5,0.24367,0.48504,0
0.5,0.24684,0.48504,0
0.5,0.25,0.48504,0
0.5,0.25316,0.48504,0
0.5,0.25633,0.48504,0
0.5,0.25949,0.48504,0
0.5,0.26266,0.48504,0
0.5,0.26582,0.48504,0
0.5,0.26899,0.48504,0
0.5,0.27215,0.48504,0
0.5,0.27532,0.48504,0
0.5,0.27848,0.48504,0
0.5,0.28165,0.48504,0
0.5,0.28481,0.48504,0
0.5,0.28797,0.48504,0
0.5,0.29114,0.48504,0
0.5,0.2943,0.48504,0
0.5,0.29747,0.48504,0
0.5,0.30063,0.48504,0
0.5,0.3038,0.48504,0
0.5,0.30696,0.48504,0
0.5,0.31013,0.48504,0
0.5,0.31329,0.48504,0
0.5,0.31646,0.48504,0
0.5,0.31962,0.48504,0
0.5,0.32278,0.48504,0
0.5,0.32595,0.48504,0
0.5,0.32911,0.48504,0
0.5,0.33228,0.48504,0
0.5,0.33544,0.48504,0
0.5,0.33861,0.48504,0
0.5,0.34177,0.48504,0
0.5,0.34494,0.48504,0
0.5,0.3481,0.48504,0
0.5,0.35127,0.48504,0
0.5,0.35443,0.48504,0
0.5,0.35759,0.48504,0
0.5,0.36076,0.48504,0
0.5,0.36392,0.48504,0
0.5,0.36709,0.48504,0
0.5,0.37025,0.48504,0
0.5,0.37342,0.48504,0
0.5,0.37658,0.48504,0
0.5,0.37975,0.48504,0
0.5,0.38291,0.48504,0
0.5,0.38608,0.48504,0
0.5,0.38924,0.48504,0
0.5,0.39241,0.48503,0
0.5,0.39557,0.48503,0
0.5,0.39873,0.48503,0
0.5,0.4019,0.48503,0
0.5,0.40506,0.48502,0
0.5,0.40823,0.48502,0
0.5,0.41139,0.48502,0
0.5,0.41456,0.48501,0
0.5,0.41772,0.48501,0
0.5,0.42089,0.485,0
0.5,0.42405,0.485,0
0.5,0.42722,0.48499,0
0.5,0.43038,0.48498,0
0.5,0.43354,0.48497,0
0.5,0.43671,0.48496,0
0.5,0.43987,0.48494,0
0.5,0.44304,0.48492,0
0.5,0.4462,0.48489,0
0.5,0.44937,0.48486,0
0.5,0.45253,0.48481,0
0.5,0.4557,0.48475,0
0.5,0.45886,0.48467,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48442,0
0.5,0.46835,0.48424,0
0.5,0.53481,0.48688,0
0.5,0.53452,0.48734,0
0.5,0.53258,0.49051,0
0.5,0.53165,0.492,0
0.5,0.53058,0.49367,0
0.5,0.52856,0.49684,0
0.5,0.52848,0.49695,0
0.5,0.52648,0.5,0
0.5,0.52532,0.5017,0
0.5,0.52429,0.50316,0
0.5,0.52215,0.506,0
0.5,0.52189,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51538,0.51266,0
0.5,0.51899,0.50957,0
0.5,0.0031646,0.514,0
0.5,0,0.51361,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51456,0
0.5,0.012658,0.51473,0
0.5,0.015823,0.51483,0
0.5,0.018987,0.5149,0
0.5,0.022152,0.51494,0
0.5,0.025316,0.51496,0
0.5,0.028481,0.51496,0
0.5,0.031646,0.51496,0
0.5,0.03481,0.51496,0
0.5,0.037975,0.51496,0
0.5,0.041139,0.51496,0
0.5,0.044304,0.51496,0
0.5,0.047468,0.51495,0
0.5,0.050633,0.51495,0
0.5,0.053797,0.51495,0
0.5,0.056962,0.51495,0
0.5,0.060127,0.51495,0
0.5,0.063291,0.51495,0
0.5,0.066456,0.51495,0
0.5,0.06962,0.51495,0
0.5,0.072785,0.51495,0
0.5,0.075949,0.51495,0
0.5,0.079114,0.51495,0
0.5,0.082278,0.51495,0
0.5,0.085443,0.51495,0
0.5,0.088608,0.51495,0
0.5,0.091772,0.51495,0
0.5,0.094937,0.51495,0
0.5,0.098101,0.51495,0
0.5,0.10127,0.51495,0
0.5,0.10443,0.51495,0
0.5,0.10759,0.51495,0
0.5,0.11076,0.51495,0
0.5,0.11392,0.51495,0
0.5,0.11709,0.51495,0
0.5,0.12025,0.51495,0
0.5,0.12342,0.51495,0
0.5,0.12658,0.51495,0
0.5,0.12975,0.51495,0
0.5,0.13291,0.51495,0
0.5,0.13608,0.51495,0
0.5,0.13924,0.51495,0
0.5,0.14241,0.51495,0
0.5,0.14557,0.51495,0
0.5,0.14873,0.51496,0
0.5,0.1519,0.51496,0
0.5,0.15506,0.51496,0
0.5,0.15823,0.51496,0
0.5,0.16139,0.51496,0
0.5,0.16456,0.51496,0
0.5,0.16772,0.51496,0
0.5,0.17089,0.51496,0
0.5,0.17405,0.51496,0
0.5,0.17722,0.51496,0
0.5,0.18038,0.51496,0
0.5,0.18354,0.51496,0
0.5,0.18671,0.51496,0
0.5,0.18987,0.51496,0
0.5,0.19304,0.51496,0
0.5,0.1962,0.51496,0
0.5,0.19937,0.51496,0
0.5,0.20253,0.51496,0
0.5,0.2057,0.51496,0
0.5,0.20886,0.51496,0
0.5,0.21203,0.51496,0
0.5,0.21519,0.51496,0
0.5,0.21835,0.51496,0
0.5,0.22152,0.51496,0
0.5,0.22468,0.51496,0
0.5,0.22785,0.51496,0
0.5,0.23101,0.51496,0
0.5,0.23418,0.51496,0
0.5,0.23734,0.51496,0
0.5,0.24051,0.51496,0
0.5,0.24367,0.51496,0
0.5,0.24684,0.51496,0
0.5,0.25,0.51496,0
0.5,0.25316,0.51496,0
0.5,0.25633,0.51496,0
0.5,0.25949,0.51496,0
0.5,0.26266,0.51496,0
0.5,0.26582,0.51496,0
0.5,0.26899,0.51497,0
0.5,0.27215,0.51497,0
0.5,0.27532,0.51497,0
0.5,0.27848,0.51497,0
0.5,0.28165,0.51497,0
0.5,0.28481,0.51497,0
0.5,0.28797,0.51497,0
0.5,0.29114,0.51497,0
0.5,0.2943,0.51497,0
0.5,0.29747,0.51497,0
0.5,0.30063,0.51497,0
0.5,0.3038,0.51497,0
0.5,0.30696,0.51497,0
0.5,0.31013,0.51497,0
0.5,0.31329,0.51497,0
0.5,0.31646,0.51498,0
0.5,0.31962,0.51498,0
0.5,0.32278,0.51498,0
0.5,0.32595,0.51498,0
0.5,0.32911,0.51498,0
0.5,0.33228,0.51498,0
0.5,0.33544,0.51498,0
0.5,0.33861,0.51498,0
0.5,0.34177,0.51498,0
0.5,0.34494,0.51499,0
0.5,0.3481,0.51499,0
0.5,0.35127,0.51499,0
0.5,0.35443,0.51499,0
0.5,0.35759,0.51499,0
0.5,0.36076,0.515,0
0.5,0.36392,0.515,0
0.5,0.36709,0.515,0
0.5,0.37025,0.515,0
0.5,0.37342,0.515,0
0.5,0.37658,0.51501,0
0.5,0.37975,0.51501,0
0.5,0.38291,0.51501,0
0.5,0.38608,0.51502,0
0.5,0.38924,0.51502,0
0.5,0.39241,0.51502,0
0.5,0.39557,0.51503,0
0.5,0.39873,0.51503,0
0.5,0.4019,0.51504,0
0.5,0.40506,0.51504,0
0.5,0.40823,0.51505,0
0.5,0.41139,0.51506,0
0.5,0.41456,0.51506,0
0.5,0.41772,0.51507,0
0.5,0.42089,0.51508,0
0.5,0.42405,0.51509,0
0.5,0.42722,0.51511,0
0.5,0.43038,0.51512,0
0.5,0.43354,0.51514,0
0.5,0.43671,0.51516,0
0.5,0.43987,0.51518,0
0.5,0.44304,0.51521,0
0.5,0.4462,0.51525,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51534,0
0.5,0.4557,0.51541,0
0.5,0.45886,0.51549,0
0.5,0.46203,0.51559,0
0.5,0.46519,0.51572,0
0.5,0.4672,0.51582,0
0.5,0.51266,0.51444,0
0.5,0.50989,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.51609,0
0.5,0.47468,0.51634,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51697,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51804,0
0.5,0.49367,0.51827,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51784,0
0.5,0.50633,0.51712,0
0.5,0.50949,0.51601,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62941,0.26899,0
0.5,0.62975,0.26889,0
0.5,0.63291,0.26868,0
0.5,0.6345,0.26899,0
0.5,0.62254,0.27215,0
0.5,0.62342,0.2715,0
0.5,0.62658,0.26981,0
0.5,0.63608,0.26933,0
0.5,0.63924,0.27109,0
0.5,0.64035,0.27215,0
0.5,0.61887,0.27532,0
0.5,0.62025,0.27395,0
0.5,0.64241,0.27518,0
0.5,0.64248,0.27532,0
0.5,0.61608,0.27848,0
0.5,0.61709,0.27724,0
0.5,0.64344,0.27848,0
0.5,0.61372,0.28165,0
0.5,0.61392,0.28137,0
0.5,0.64372,0.28165,0
0.5,0.61159,0.28481,0
0.5,0.64346,0.28481,0
0.5,0.60957,0.28797,0
0.5,0.61076,0.2861,0
0.5,0.64275,0.28797,0
0.5,0.60764,0.29114,0
0.5,0.64241,0.28895,0
0.5,0.64167,0.29114,0
0.5,0.60568,0.2943,0
0.5,0.60759,0.29121,0
0.5,0.64032,0.2943,0
0.5,0.60375,0.29747,0
0.5,0.60443,0.29637,0
0.5,0.63924,0.29641,0
0.5,0.6387,0.29747,0
0.5,0.60182,0.30063,0
0.5,0.63695,0.30063,0
0.5,0.59991,0.3038,0
0.5,0.60127,0.30156,0
0.5,0.63608,0.3021,0
0.5,0.63509,0.3038,0
0.5,0.59805,0.30696,0
0.5,0.5981,0.30688,0
0.5,0.6332,0.30696,0
0.5,0.59615,0.31013,0
0.5,0.63291,0.30743,0
0.5,0.63132,0.31013,0
0.5,0.59429,0.31329,0
0.5,0.59494,0.31221,0
0.5,0.62975,0.31272,0
0.5,0.62941,0.31329,0
0.5,0.59243,0.31646,0
0.5,0.62753,0.31646,0
0.5,0.59056,0.31962,0
0.5,0.59177,0.31758,0
0.5,0.62658,0.31803,0
0.5,0.62566,0.31962,0
0.5,0.58871,0.32278,0
0.5,0.62381,0.32278,0
0.5,0.58681,0.32595,0
0.5,0.58861,0.32296,0
0.5,0.62342,0.32345,0
0.5,0.62199,0.32595,0
0.5,0.58496,0.32911,0
0.5,0.58544,0.3283,0
0.5,0.62025,0.32894,0
0.5,0.62016,0.32911,0
0.5,0.58312,0.33228,0
0.5,0.61838,0.33228,0
0.5,0.58128,0.33544,0
0.5,0.58228,0.33374,0
0.5,0.61709,0.33454,0
0.5,0.61659,0.33544,0
0.5,0.57947,0.33861,0
0.5,0.61482,0.33861,0
0.5,0.57764,0.34177,0
0.5,0.57911,0.33923,0
0.5,0.61392,0.34016,0
0.5,0.61302,0.34177,0
0.5,0.57585,0.34494,0
0.5,0.57595,0.34477,0
0.5,0.61121,0.34494,0
0.5,0.57405,0.3481,0
0.5,0.61076,0.34571,0
0.5,0.6094,0.3481,0
0.5,0.57227,0.35127,0
0.5,0.57278,0.35037,0
0.5,0.60759,0.35122,0
0.5,0.60757,0.35127,0
0.5,0.57048,0.35443,0
0.5,0.6058,0.35443,0
0.5,0.56867,0.35759,0
0.5,0.56962,0.35596,0
0.5,0.60443,0.35684,0
0.5,0.60401,0.35759,0
0.5,0.56688,0.36076,0
0.5,0.60228,0.36076,0
0.5,0.56508,0.36392,0
0.5,0.56646,0.36151,0
0.5,0.60127,0.36258,0
0.5,0.60055,0.36392,0
0.5,0.56333,0.36709,0
0.5,0.59885,0.36709,0
0.5,0.56153,0.37025,0
0.5,0.56329,0.36716,0
0.5,0.5981,0.36847,0
0.5,0.59716,0.37025,0
0.5,0.55975,0.37342,0
0.5,0.56013,0.37276,0
0.5,0.59546,0.37342,0
0.5,0.55796,0.37658,0
0.5,0.59494,0.37437,0
0.5,0.59375,0.37658,0
0.5,0.55619,0.37975,0
0.5,0.55696,0.37839,0
0.5,0.592,0.37975,0
0.5,0.55444,0.38291,0
0.5,0.59177,0.38015,0
0.5,0.59026,0.38291,0
0.5,0.55268,0.38608,0
0.5,0.5538,0.38409,0
0.5,0.58861,0.38582,0
0.5,0.58846,0.38608,0
0.5,0.55097,0.38924,0
0.5,0.58669,0.38924,0
0.5,0.54924,0.39241,0
0.5,0.55063,0.38986,0
0.5,0.58544,0.39142,0
0.5,0.58489,0.39241,0
0.5,0.54757,0.39557,0
0.5,0.58313,0.39557,0
0.5,0.54585,0.39873,0
0.5,0.54747,0.39576,0
0.5,0.58228,0.3971,0
0.5,0.58139,0.39873,0
0.5,0.54417,0.4019,0
0.5,0.5443,0.40166,0
0.5,0.57969,0.4019,0
0.5,0.54244,0.40506,0
0.5,0.57911,0.40296,0
0.5,0.57802,0.40506,0
0.5,0.54074,0.40823,0
0.5,0.54114,0.4075,0
0.5,0.57637,0.40823,0
0.5,0.53901,0.41139,0
0.5,0.57595,0.40903,0
0.5,0.57476,0.41139,0
0.5,0.53728,0.41456,0
0.5,0.53797,0.41331,0
0.5,0.57316,0.41456,0
0.5,0.53556,0.41772,0
0.5,0.57278,0.4153,0
0.5,0.57159,0.41772,0
0.5,0.53383,0.42089,0
0.5,0.53481,0.41911,0
0.5,0.57001,0.42089,0
0.5,0.53213,0.42405,0
0.5,0.56962,0.42165,0
0.5,0.56844,0.42405,0
0.5,0.5304,0.42722,0
0.5,0.53165,0.42495,0
0.5,0.56684,0.42722,0
0.5,0.52869,0.43038,0
0.5,0.56646,0.42797,0
0.5,0.56526,0.43038,0
0.5,0.52692,0.43354,0
0.5,0.52848,0.43076,0
0.5,0.56365,0.43354,0
0.5,0.52516,0.43671,0
0.5,0.52532,0.43644,0
0.5,0.56329,0.43424,0
0.5,0.56204,0.43671,0
0.5,0.52337,0.43987,0
0.5,0.56038,0.43987,0
0.5,0.52158,0.44304,0
0.5,0.52215,0.44205,0
0.5,0.56013,0.44034,0
0.5,0.55872,0.44304,0
0.5,0.51977,0.4462,0
0.5,0.55701,0.4462,0
0.5,0.51794,0.44937,0
0.5,0.51899,0.44759,0
0.5,0.55696,0.44629,0
0.5,0.55533,0.44937,0
0.5,0.5161,0.45253,0
0.5,0.5538,0.45216,0
0.5,0.55359,0.45253,0
0.5,0.51417,0.4557,0
0.5,0.51582,0.453,0
0.5,0.55189,0.4557,0
0.5,0.51219,0.45886,0
0.5,0.51266,0.45815,0
0.5,0.55063,0.45801,0
0.5,0.55018,0.45886,0
0.5,0.51007,0.46203,0
0.5,0.5485,0.46203,0
0.5,0.50775,0.46519,0
0.5,0.50949,0.46285,0
0.5,0.54747,0.46397,0
0.5,0.54684,0.46519,0
0.5,0.50518,0.46835,0
0.5,0.50633,0.467,0
0.5,0.54521,0.46835,0
0.5,0.50221,0.47152,0
0.5,0.50316,0.47057,0
0.5,0.5443,0.47008,0
0.5,0.54356,0.47152,0
0.5,0.49868,0.47468,0
0.5,0.5,0.47359,0
0.5,0.54192,0.47468,0
0.5,0.49425,0.47785,0
0.5,0.49684,0.47613,0
0.5,0.54114,0.47614,0
0.5,0.54024,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47821,0
0.5,0.5385,0.48101,0
0.5,0.46891,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48194,0
0.5,0.53669,0.48418,0
0.5,0,0.48619,0
0.5,0.0031646,0.48586,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48539,0
0.5,0.012658,0.48524,0
0.5,0.015823,0.48513,0
0.5,0.018987,0.48506,0
0.5,0.022152,0.48502,0
0.5,0.025316,0.485,0
0.5,0.028481,0.48499,0
0.5,0.031646,0.48499,0
0.5,0.03481,0.48499,0
0.5,0.037975,0.48499,0
0.5,0.041139,0.48499,0
0.5,0.044304,0.48499,0
0.5,0.047468,0.48499,0
0.5,0.050633,0.485,0
0.5,0.053797,0.485,0
0.5,0.056962,0.485,0
0.5,0.060127,0.485,0
0.5,0.063291,0.485,0
0.5,0.066456,0.485,0
0.5,0.06962,0.485,0
0.5,0.072785,0.485,0
0.5,0.075949,0.485,0
0.5,0.079114,0.485,0
0.5,0.082278,0.485,0
0.5,0.085443,0.485,0
0.5,0.088608,0.485,0
0.5,0.091772,0.485,0
0.5,0.094937,0.485,0
0.5,0.098101,0.485,0
0.5,0.10127,0.485,0
0.5,0.10443,0.485,0
0.5,0.10759,0.485,0
0.5,0.11076,0.485,0
0.5,0.11392,0.485,0
0.5,0.11709,0.48499,0
0.5,0.12025,0.48499,0
0.5,0.12342,0.48499,0
0.5,0.12658,0.48499,0
0.5,0.12975,0.48499,0
0.5,0.13291,0.48499,0
0.5,0.13608,0.48499,0
0.5,0.13924,0.48499,0
0.5,0.14241,0.48499,0
0.5,0.14557,0.48499,0
0.5,0.14873,0.48499,0
0.5,0.1519,0.48499,0
0.5,0.15506,0.48499,0
0.5,0.15823,0.48499,0
0.5,0.16139,0.48499,0
0.5,0.16456,0.48499,0
0.5,0.16772,0.48499,0
0.5,0.17089,0.48499,0
0.5,0.17405,0.48499,0
0.5,0.17722,0.48499,0
0.5,0.18038,0.48499,0
0.5,0.18354,0.48499,0
0.5,0.18671,0.48499,0
0.5,0.18987,0.48499,0
0.5,0.19304,0.48499,0
0.5,0.1962,0.48499,0
0.5,0.19937,0.48499,0
0.5,0.20253,0.48499,0
0.5,0.2057,0.48499,0
0.5,0.20886,0.48499,0
0.5,0.21203,0.48499,0
0.5,0.21519,0.48499,0
0.5,0.21835,0.48499,0
0.5,0.22152,0.48499,0
0.5,0.22468,0.48499,0
0.5,0.22785,0.48499,0
0.5,0.23101,0.48499,0
0.5,0.23418,0.48499,0
0.5,0.23734,0.48499,0
0.5,0.24051,0.48499,0
0.5,0.24367,0.48499,0
0.5,0.24684,0.48499,0
0.5,0.25,0.48499,0
0.5,0.25316,0.48499,0
0.5,0.25633,0.48499,0
0.5,0.25949,0.48499,0
0.5,0.26266,0.48499,0
0.5,0.26582,0.48499,0
0.5,0.26899,0.48499,0
0.5,0.27215,0.48499,0
0.5,0.27532,0.48499,0
0.5,0.27848,0.48499,0
0.5,0.28165,0.48499,0
0.5,0.28481,0.48499,0
0.5,0.28797,0.48499,0
0.5,0.29114,0.48499,0
0.5,0.2943,0.48499,0
0.5,0.29747,0.48499,0
0.5,0.30063,0.48499,0
0.5,0.3038,0.48499,0
0.5,0.30696,0.48499,0
0.5,0.31013,0.48499,0
0.5,0.31329,0.48499,0
0.5,0.31646,0.48499,0
0.5,0.31962,0.48499,0
0.5,0.32278,0.48499,0
0.5,0.32595,0.48499,0
0.5,0.32911,0.48499,0
0.5,0.33228,0.48499,0
0.5,0.33544,0.48499,0
0.5,0.33861,0.48499,0
0.5,0.34177,0.48499,0
0.5,0.34494,0.48499,0
0.5,0.3481,0.48499,0
0.5,0.35127,0.48499,0
0.5,0.35443,0.48499,0
0.5,0.35759,0.48499,0
0.5,0.36076,0.48499,0
0.5,0.36392,0.48499,0
0.5,0.36709,0.48499,0
0.5,0.37025,0.48499,0
0.5,0.37342,0.48499,0
0.5,0.37658,0.48499,0
0.5,0.37975,0.48499,0
0.5,0.38291,0.48499,0
0.5,0.38608,0.48499,0
0.5,0.38924,0.48499,0
0.5,0.39241,0.48499,0
0.5,0.39557,0.48499,0
0.5,0.39873,0.48498,0
0.5,0.4019,0.48498,0
0.5,0.40506,0.48498,0
0.5,0.40823,0.48498,0
0.5,0.41139,0.48497,0
0.5,0.41456,0.48497,0
0.5,0.41772,0.48497,0
0.5,0.42089,0.48496,0
0.5,0.42405,0.48496,0
0.5,0.42722,0.48495,0
0.5,0.43038,0.48494,0
0.5,0.43354,0.48493,0
0.5,0.43671,0.48492,0
0.5,0.43987,0.4849,0
0.5,0.44304,0.48488,0
0.5,0.4462,0.48486,0
0.5,0.44937,0.48483,0
0.5,0.45253,0.48478,0
0.5,0.4557,0.48472,0
0.5,0.45886,0.48465,0
0.5,0.46203,0.48454,0
0.5,0.46519,0.4844,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48728,0
0.5,0.53477,0.48734,0
0.5,0.5328,0.49051,0
0.5,0.53165,0.49232,0
0.5,0.53077,0.49367,0
0.5,0.5287,0.49684,0
0.5,0.52848,0.49717,0
0.5,0.52657,0.5,0
0.5,0.52532,0.5018,0
0.5,0.52434,0.50316,0
0.5,0.52215,0.50601,0
0.5,0.5219,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51538,0.51266,0
0.5,0.51899,0.50957,0
0.5,0.0031646,0.51404,0
0.5,0,0.51366,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51476,0
0.5,0.015823,0.51487,0
0.5,0.018987,0.51494,0
0.5,0.022152,0.51498,0
0.5,0.025316,0.515,0
0.5,0.028481,0.51501,0
0.5,0.031646,0.51501,0
0.5,0.03481,0.51501,0
0.5,0.037975,0.51501,0
0.5,0.041139,0.51501,0
0.5,0.044304,0.51501,0
0.5,0.047468,0.51501,0
0.5,0.050633,0.515,0
0.5,0.053797,0.515,0
0.5,0.056962,0.515,0
0.5,0.060127,0.515,0
0.5,0.063291,0.515,0
0.5,0.066456,0.515,0
0.5,0.06962,0.515,0
0.5,0.072785,0.515,0
0.5,0.075949,0.515,0
0.5,0.079114,0.515,0
0.5,0.082278,0.515,0
0.5,0.085443,0.515,0
0.5,0.088608,0.515,0
0.5,0.091772,0.515,0
0.5,0.094937,0.515,0
0.5,0.098101,0.515,0
0.5,0.10127,0.515,0
0.5,0.10443,0.515,0
0.5,0.10759,0.515,0
0.5,0.11076,0.515,0
0.5,0.11392,0.515,0
0.5,0.11709,0.515,0
0.5,0.12025,0.51501,0
0.5,0.12342,0.51501,0
0.5,0.12658,0.51501,0
0.5,0.12975,0.51501,0
0.5,0.13291,0.51501,0
0.5,0.13608,0.51501,0
0.5,0.13924,0.51501,0
0.5,0.14241,0.51501,0
0.5,0.14557,0.51501,0
0.5,0.14873,0.51501,0
0.5,0.1519,0.51501,0
0.5,0.15506,0.51501,0
0.5,0.15823,0.51501,0
0.5,0.16139,0.51501,0
0.5,0.16456,0.51501,0
0.5,0.16772,0.51501,0
0.5,0.17089,0.51501,0
0.5,0.17405,0.51501,0
0.5,0.17722,0.51501,0
0.5,0.18038,0.51501,0
0.5,0.18354,0.51501,0
0.5,0.18671,0.51501,0
0.5,0.18987,0.51501,0
0.5,0.19304,0.51501,0
0.5,0.1962,0.51501,0
0.5,0.19937,0.51501,0
0.5,0.20253,0.51501,0
0.5,0.2057,0.51501,0
0.5,0.20886,0.51501,0
0.5,0.21203,0.51501,0
0.5,0.21519,0.51501,0
0.5,0.21835,0.51501,0
0.5,0.22152,0.51501,0
0.5,0.22468,0.51501,0
0.5,0.22785,0.51501,0
0.5,0.23101,0.51501,0
0.5,0.23418,0.51501,0
0.5,0.23734,0.51501,0
0.5,0.24051,0.51501,0
0.5,0.24367,0.51501,0
0.5,0.24684,0.51501,0
0.5,0.25,0.51501,0
0.5,0.25316,0.51501,0
0.5,0.25633,0.51502,0
0.5,0.25949,0.51502,0
0.5,0.26266,0.51502,0
0.5,0.26582,0.51502,0
0.5,0.26899,0.51502,0
0.5,0.27215,0.51502,0
0.5,0.27532,0.51502,0
0.5,0.27848,0.51502,0
0.5,0.28165,0.51502,0
0.5,0.28481,0.51502,0
0.5,0.28797,0.51502,0
0.5,0.29114,0.51502,0
0.5,0.2943,0.51502,0
0.5,0.29747,0.51502,0
0.5,0.30063,0.51502,0
0.5,0.3038,0.51502,0
0.5,0.30696,0.51502,0
0.5,0.31013,0.51502,0
0.5,0.31329,0.51503,0
0.5,0.31646,0.51503,0
0.5,0.31962,0.51503,0
0.5,0.32278,0.51503,0
0.5,0.32595,0.51503,0
0.5,0.32911,0.51503,0
0.5,0.33228,0.51503,0
0.5,0.33544,0.51503,0
0.5,0.33861,0.51503,0
0.5,0.34177,0.51503,0
0.5,0.34494,0.51504,0
0.5,0.3481,0.51504,0
0.5,0.35127,0.51504,0
0.5,0.35443,0.51504,0
0.5,0.35759,0.51504,0
0.5,0.36076,0.51504,0
0.5,0.36392,0.51505,0
0.5,0.36709,0.51505,0
0.5,0.37025,0.51505,0
0.5,0.37342,0.51505,0
0.5,0.37658,0.51506,0
0.5,0.37975,0.51506,0
0.5,0.38291,0.51506,0
0.5,0.38608,0.51506,0
0.5,0.38924,0.51507,0
0.5,0.39241,0.51507,0
0.5,0.39557,0.51508,0
0.5,0.39873,0.51508,0
0.5,0.4019,0.51508,0
0.5,0.40506,0.51509,0
0.5,0.40823,0.51509,0
0.5,0.41139,0.5151,0
0.5,0.41456,0.51511,0
0.5,0.41772,0.51512,0
0.5,0.42089,0.51513,0
0.5,0.42405,0.51514,0
0.5,0.42722,0.51515,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51518,0
0.5,0.43671,0.5152,0
0.5,0.43987,0.51522,0
0.5,0.44304,0.51525,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51532,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51544,0
0.5,0.45886,0.51552,0
0.5,0.46203,0.51562,0
0.5,0.46519,0.51574,0
0.5,0.46678,0.51582,0
0.5,0.51266,0.51444,0
0.5,0.50989,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51664,0
0.5,0.48101,0.51698,0
0.5,0.48418,0.51734,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51804,0
0.5,0.49367,0.51827,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51784,0
0.5,0.50633,0.51712,0
0.5,0.50949,0.51601,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63936,0.24684,0
0.5,0.64241,0.2453,0
0.5,0.64557,0.24446,0
0.5,0.64873,0.24435,0
0.5,0.6519,0.24509,0
0.5,0.65489,0.24684,0
0.5,0.63522,0.25,0
0.5,0.63608,0.2492,0
0.5,0.63924,0.2469,0
0.5,0.65506,0.24697,0
0.5,0.65748,0.25,0
0.5,0.63219,0.25316,0
0.5,0.63291,0.25234,0
0.5,0.65823,0.25173,0
0.5,0.65874,0.25316,0
0.5,0.62968,0.25633,0
0.5,0.62975,0.25624,0
0.5,0.65919,0.25633,0
0.5,0.62744,0.25949,0
0.5,0.65905,0.25949,0
0.5,0.62534,0.26266,0
0.5,0.62658,0.26078,0
0.5,0.65843,0.26266,0
0.5,0.62334,0.26582,0
0.5,0.62342,0.2657,0
0.5,0.65823,0.26327,0
0.5,0.65742,0.26582,0
0.5,0.62133,0.26899,0
0.5,0.6561,0.26899,0
0.5,0.61933,0.27215,0
0.5,0.62025,0.2707,0
0.5,0.65506,0.27101,0
0.5,0.65448,0.27215,0
0.5,0.61735,0.27532,0
0.5,0.65271,0.27532,0
0.5,0.61536,0.27848,0
0.5,0.61709,0.27573,0
0.5,0.6519,0.27666,0
0.5,0.65082,0.27848,0
0.5,0.61341,0.28165,0
0.5,0.61392,0.28083,0
0.5,0.64887,0.28165,0
0.5,0.61147,0.28481,0
0.5,0.64873,0.28187,0
0.5,0.64694,0.28481,0
0.5,0.60952,0.28797,0
0.5,0.61076,0.28597,0
0.5,0.64557,0.287,0
0.5,0.64497,0.28797,0
0.5,0.60762,0.29114,0
0.5,0.64304,0.29114,0
0.5,0.60568,0.2943,0
0.5,0.60759,0.29118,0
0.5,0.64241,0.29216,0
0.5,0.64112,0.2943,0
0.5,0.60375,0.29747,0
0.5,0.60443,0.29637,0
0.5,0.63924,0.29737,0
0.5,0.63918,0.29747,0
0.5,0.60182,0.30063,0
0.5,0.63729,0.30063,0
0.5,0.59991,0.3038,0
0.5,0.60127,0.30156,0
0.5,0.63608,0.30264,0
0.5,0.6354,0.3038,0
0.5,0.59805,0.30696,0
0.5,0.5981,0.30687,0
0.5,0.63354,0.30696,0
0.5,0.59615,0.31013,0
0.5,0.63291,0.30801,0
0.5,0.63169,0.31013,0
0.5,0.59428,0.31329,0
0.5,0.59494,0.31219,0
0.5,0.62982,0.31329,0
0.5,0.59242,0.31646,0
0.5,0.62975,0.31342,0
0.5,0.62798,0.31646,0
0.5,0.59055,0.31962,0
0.5,0.59177,0.31757,0
0.5,0.62658,0.31881,0
0.5,0.62611,0.31962,0
0.5,0.5887,0.32278,0
0.5,0.62428,0.32278,0
0.5,0.58681,0.32595,0
0.5,0.58861,0.32295,0
0.5,0.62342,0.32425,0
0.5,0.62244,0.32595,0
0.5,0.58496,0.32911,0
0.5,0.58544,0.3283,0
0.5,0.62061,0.32911,0
0.5,0.58312,0.33228,0
0.5,0.62025,0.32972,0
0.5,0.61882,0.33228,0
0.5,0.58127,0.33544,0
0.5,0.58228,0.33373,0
0.5,0.61709,0.3353,0
0.5,0.61701,0.33544,0
0.5,0.57945,0.33861,0
0.5,0.61526,0.33861,0
0.5,0.57761,0.34177,0
0.5,0.57911,0.33919,0
0.5,0.61392,0.34094,0
0.5,0.61345,0.34177,0
0.5,0.57581,0.34494,0
0.5,0.57595,0.3447,0
0.5,0.61166,0.34494,0
0.5,0.57401,0.3481,0
0.5,0.61076,0.34648,0
0.5,0.60983,0.3481,0
0.5,0.57224,0.35127,0
0.5,0.57278,0.35031,0
0.5,0.608,0.35127,0
0.5,0.57046,0.35443,0
0.5,0.60759,0.35195,0
0.5,0.60619,0.35443,0
0.5,0.56866,0.35759,0
0.5,0.56962,0.35593,0
0.5,0.60443,0.35749,0
0.5,0.60437,0.35759,0
0.5,0.56688,0.36076,0
0.5,0.60262,0.36076,0
0.5,0.56508,0.36392,0
0.5,0.56646,0.36151,0
0.5,0.60127,0.36318,0
0.5,0.60086,0.36392,0
0.5,0.56333,0.36709,0
0.5,0.59917,0.36709,0
0.5,0.56152,0.37025,0
0.5,0.56329,0.36716,0
0.5,0.5981,0.36905,0
0.5,0.59746,0.37025,0
0.5,0.55974,0.37342,0
0.5,0.56013,0.37274,0
0.5,0.59578,0.37342,0
0.5,0.55795,0.37658,0
0.5,0.59494,0.37496,0
0.5,0.59407,0.37658,0
0.5,0.55616,0.37975,0
0.5,0.55696,0.37834,0
0.5,0.59235,0.37975,0
0.5,0.55439,0.38291,0
0.5,0.59177,0.38077,0
0.5,0.59061,0.38291,0
0.5,0.55262,0.38608,0
0.5,0.5538,0.38399,0
0.5,0.58882,0.38608,0
0.5,0.5509,0.38924,0
0.5,0.58861,0.38646,0
0.5,0.58705,0.38924,0
0.5,0.54917,0.39241,0
0.5,0.55063,0.38973,0
0.5,0.58544,0.39203,0
0.5,0.58523,0.39241,0
0.5,0.5475,0.39557,0
0.5,0.58346,0.39557,0
0.5,0.54579,0.39873,0
0.5,0.54747,0.39563,0
0.5,0.58228,0.39765,0
0.5,0.58168,0.39873,0
0.5,0.54411,0.4019,0
0.5,0.5443,0.40155,0
0.5,0.57996,0.4019,0
0.5,0.5424,0.40506,0
0.5,0.57911,0.40345,0
0.5,0.57826,0.40506,0
0.5,0.54071,0.40823,0
0.5,0.54114,0.40745,0
0.5,0.57661,0.40823,0
0.5,0.53899,0.41139,0
0.5,0.57595,0.40948,0
0.5,0.57498,0.41139,0
0.5,0.53728,0.41456,0
0.5,0.53797,0.4133,0
0.5,0.57339,0.41456,0
0.5,0.53556,0.41772,0
0.5,0.57278,0.41574,0
0.5,0.57181,0.41772,0
0.5,0.53383,0.42089,0
0.5,0.53481,0.41911,0
0.5,0.57023,0.42089,0
0.5,0.53213,0.42405,0
0.5,0.56962,0.4221,0
0.5,0.56866,0.42405,0
0.5,0.5304,0.42722,0
0.5,0.53165,0.42495,0
0.5,0.56708,0.42722,0
0.5,0.52869,0.43038,0
0.5,0.56646,0.42845,0
0.5,0.5655,0.43038,0
0.5,0.52692,0.43354,0
0.5,0.52848,0.43076,0
0.5,0.56392,0.43354,0
0.5,0.52516,0.43671,0
0.5,0.52532,0.43643,0
0.5,0.56329,0.43475,0
0.5,0.56231,0.43671,0
0.5,0.52336,0.43987,0
0.5,0.56068,0.43987,0
0.5,0.52157,0.44304,0
0.5,0.52215,0.44203,0
0.5,0.56013,0.44091,0
0.5,0.55902,0.44304,0
0.5,0.51975,0.4462,0
0.5,0.55734,0.4462,0
0.5,0.51792,0.44937,0
0.5,0.51899,0.44755,0
0.5,0.55696,0.4469,0
0.5,0.55566,0.44937,0
0.5,0.51607,0.45253,0
0.5,0.55394,0.45253,0
0.5,0.51414,0.4557,0
0.5,0.51582,0.45296,0
0.5,0.5538,0.45279,0
0.5,0.55224,0.4557,0
0.5,0.51217,0.45886,0
0.5,0.51266,0.45812,0
0.5,0.55063,0.45864,0
0.5,0.55051,0.45886,0
0.5,0.51006,0.46203,0
0.5,0.54883,0.46203,0
0.5,0.50774,0.46519,0
0.5,0.50949,0.46284,0
0.5,0.54747,0.46458,0
0.5,0.54715,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46697,0
0.5,0.54551,0.46835,0
0.5,0.50217,0.47152,0
0.5,0.50316,0.47053,0
0.5,0.5443,0.47065,0
0.5,0.54385,0.47152,0
0.5,0.49863,0.47468,0
0.5,0.5,0.47354,0
0.5,0.54221,0.47468,0
0.5,0.4942,0.47785,0
0.5,0.49684,0.47609,0
0.5,0.54114,0.47667,0
0.5,0.54051,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47818,0
0.5,0.53878,0.48101,0
0.5,0.46868,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48241,0
0.5,0.53695,0.48418,0
0.5,0,0.48611,0
0.5,0.0031646,0.48579,0
0.5,0.0063291,0.48554,0
0.5,0.0094937,0.48534,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48508,0
0.5,0.018987,0.48501,0
0.5,0.022152,0.48497,0
0.5,0.025316,0.48495,0
0.5,0.028481,0.48494,0
0.5,0.031646,0.48494,0
0.5,0.03481,0.48494,0
0.5,0.037975,0.48494,0
0.5,0.041139,0.48494,0
0.5,0.044304,0.48494,0
0.5,0.047468,0.48495,0
0.5,0.050633,0.48495,0
0.5,0.053797,0.48495,0
0.5,0.056962,0.48495,0
0.5,0.060127,0.48495,0
0.5,0.063291,0.48495,0
0.5,0.066456,0.48495,0
0.5,0.06962,0.48495,0
0.5,0.072785,0.48495,0
0.5,0.075949,0.48495,0
0.5,0.079114,0.48495,0
0.5,0.082278,0.48495,0
0.5,0.085443,0.48495,0
0.5,0.088608,0.48495,0
0.5,0.091772,0.48495,0
0.5,0.094937,0.48495,0
0.5,0.098101,0.48495,0
0.5,0.10127,0.48495,0
0.5,0.10443,0.48495,0
0.5,0.10759,0.48495,0
0.5,0.11076,0.48495,0
0.5,0.11392,0.48495,0
0.5,0.11709,0.48495,0
0.5,0.12025,0.48495,0
0.5,0.12342,0.48495,0
0.5,0.12658,0.48495,0
0.5,0.12975,0.48495,0
0.5,0.13291,0.48495,0
0.5,0.13608,0.48495,0
0.5,0.13924,0.48494,0
0.5,0.14241,0.48494,0
0.5,0.14557,0.48494,0
0.5,0.14873,0.48494,0
0.5,0.1519,0.48494,0
0.5,0.15506,0.48494,0
0.5,0.15823,0.48494,0
0.5,0.16139,0.48494,0
0.5,0.16456,0.48494,0
0.5,0.16772,0.48494,0
0.5,0.17089,0.48494,0
0.5,0.17405,0.48494,0
0.5,0.17722,0.48494,0
0.5,0.18038,0.48494,0
0.5,0.18354,0.48494,0
0.5,0.18671,0.48494,0
0.5,0.18987,0.48494,0
0.5,0.19304,0.48494,0
0.5,0.1962,0.48494,0
0.5,0.19937,0.48494,0
0.5,0.20253,0.48494,0
0.5,0.2057,0.48494,0
0.5,0.20886,0.48494,0
0.5,0.21203,0.48494,0
0.5,0.21519,0.48494,0
0.5,0.21835,0.48494,0
0.5,0.22152,0.48494,0
0.5,0.22468,0.48494,0
0.5,0.22785,0.48494,0
0.5,0.23101,0.48494,0
0.5,0.23418,0.48494,0
0.5,0.23734,0.48494,0
0.5,0.24051,0.48494,0
0.5,0.24367,0.48494,0
0.5,0.24684,0.48494,0
0.5,0.25,0.48494,0
0.5,0.25316,0.48494,0
0.5,0.25633,0.48494,0
0.5,0.25949,0.48494,0
0.5,0.26266,0.48494,0
0.5,0.26582,0.48494,0
0.5,0.26899,0.48494,0
0.5,0.27215,0.48494,0
0.5,0.27532,0.48494,0
0.5,0.27848,0.48494,0
0.5,0.28165,0.48494,0
0.5,0.28481,0.48494,0
0.5,0.28797,0.48494,0
0.5,0.29114,0.48494,0
0.5,0.2943,0.48494,0
0.5,0.29747,0.48494,0
0.5,0.30063,0.48494,0
0.5,0.3038,0.48494,0
0.5,0.30696,0.48494,0
0.5,0.31013,0.48494,0
0.5,0.31329,0.48494,0
0.5,0.31646,0.48494,0
0.5,0.31962,0.48494,0
0.5,0.32278,0.48494,0
0.5,0.32595,0.48494,0
0.5,0.32911,0.48494,0
0.5,0.33228,0.48494,0
0.5,0.33544,0.48494,0
0.5,0.33861,0.48494,0
0.5,0.34177,0.48494,0
0.5,0.34494,0.48494,0
0.5,0.3481,0.48494,0
0.5,0.35127,0.48494,0
0.5,0.35443,0.48494,0
0.5,0.35759,0.48494,0
0.5,0.36076,0.48494,0
0.5,0.36392,0.48494,0
0.5,0.36709,0.48494,0
0.5,0.37025,0.48494,0
0.5,0.37342,0.48494,0
0.5,0.37658,0.48494,0
0.5,0.37975,0.48494,0
0.5,0.38291,0.48494,0
0.5,0.38608,0.48494,0
0.5,0.38924,0.48494,0
0.5,0.39241,0.48494,0
0.5,0.39557,0.48494,0
0.5,0.39873,0.48494,0
0.5,0.4019,0.48494,0
0.5,0.40506,0.48494,0
0.5,0.40823,0.48494,0
0.5,0.41139,0.48493,0
0.5,0.41456,0.48493,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48492,0
0.5,0.42405,0.48492,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.4849,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48487,0
0.5,0.44304,0.48485,0
0.5,0.4462,0.48483,0
0.5,0.44937,0.48479,0
0.5,0.45253,0.48475,0
0.5,0.4557,0.4847,0
0.5,0.45886,0.48462,0
0.5,0.46203,0.48452,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53503,0.48734,0
0.5,0.53481,0.4877,0
0.5,0.53303,0.49051,0
0.5,0.53165,0.49264,0
0.5,0.53096,0.49367,0
0.5,0.52885,0.49684,0
0.5,0.52848,0.49739,0
0.5,0.52668,0.5,0
0.5,0.52532,0.50191,0
0.5,0.5244,0.50316,0
0.5,0.52215,0.50604,0
0.5,0.52192,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51538,0.51266,0
0.5,0.51899,0.50957,0
0.5,0.0031646,0.51407,0
0.5,0,0.5137,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.51478,0
0.5,0.015823,0.5149,0
0.5,0.018987,0.51498,0
0.5,0.022152,0.51502,0
0.5,0.025316,0.51504,0
0.5,0.028481,0.51506,0
0.5,0.031646,0.51506,0
0.5,0.03481,0.51506,0
0.5,0.037975,0.51506,0
0.5,0.041139,0.51506,0
0.5,0.044304,0.51506,0
0.5,0.047468,0.51505,0
0.5,0.050633,0.51505,0
0.5,0.053797,0.51505,0
0.5,0.056962,0.51505,0
0.5,0.060127,0.51505,0
0.5,0.063291,0.51505,0
0.5,0.066456,0.51505,0
0.5,0.06962,0.51505,0
0.5,0.072785,0.51505,0
0.5,0.075949,0.51505,0
0.5,0.079114,0.51505,0
0.5,0.082278,0.51505,0
0.5,0.085443,0.51505,0
0.5,0.088608,0.51505,0
0.5,0.091772,0.51505,0
0.5,0.094937,0.51505,0
0.5,0.098101,0.51505,0
0.5,0.10127,0.51505,0
0.5,0.10443,0.51505,0
0.5,0.10759,0.51505,0
0.5,0.11076,0.51505,0
0.5,0.11392,0.51505,0
0.5,0.11709,0.51505,0
0.5,0.12025,0.51505,0
0.5,0.12342,0.51505,0
0.5,0.12658,0.51505,0
0.5,0.12975,0.51505,0
0.5,0.13291,0.51505,0
0.5,0.13608,0.51505,0
0.5,0.13924,0.51505,0
0.5,0.14241,0.51506,0
0.5,0.14557,0.51506,0
0.5,0.14873,0.51506,0
0.5,0.1519,0.51506,0
0.5,0.15506,0.51506,0
0.5,0.15823,0.51506,0
0.5,0.16139,0.51506,0
0.5,0.16456,0.51506,0
0.5,0.16772,0.51506,0
0.5,0.17089,0.51506,0
0.5,0.17405,0.51506,0
0.5,0.17722,0.51506,0
0.5,0.18038,0.51506,0
0.5,0.18354,0.51506,0
0.5,0.18671,0.51506,0
0.5,0.18987,0.51506,0
0.5,0.19304,0.51506,0
0.5,0.1962,0.51506,0
0.5,0.19937,0.51506,0
0.5,0.20253,0.51506,0
0.5,0.2057,0.51506,0
0.5,0.20886,0.51506,0
0.5,0.21203,0.51506,0
0.5,0.21519,0.51506,0
0.5,0.21835,0.51506,0
0.5,0.22152,0.51506,0
0.5,0.22468,0.51506,0
0.5,0.22785,0.51506,0
0.5,0.23101,0.51506,0
0.5,0.23418,0.51506,0
0.5,0.23734,0.51506,0
0.5,0.24051,0.51506,0
0.5,0.24367,0.51506,0
0.5,0.24684,0.51506,0
0.5,0.25,0.51506,0
0.5,0.25316,0.51506,0
0.5,0.25633,0.51506,0
0.5,0.25949,0.51506,0
0.5,0.26266,0.51506,0
0.5,0.26582,0.51506,0
0.5,0.26899,0.51506,0
0.5,0.27215,0.51506,0
0.5,0.27532,0.51507,0
0.5,0.27848,0.51507,0
0.5,0.28165,0.51507,0
0.5,0.28481,0.51507,0
0.5,0.28797,0.51507,0
0.5,0.29114,0.51507,0
0.5,0.2943,0.51507,0
0.5,0.29747,0.51507,0
0.5,0.30063,0.51507,0
0.5,0.3038,0.51507,0
0.5,0.30696,0.51507,0
0.5,0.31013,0.51507,0
0.5,0.31329,0.51507,0
0.5,0.31646,0.51507,0
0.5,0.31962,0.51507,0
0.5,0.32278,0.51507,0
0.5,0.32595,0.51508,0
0.5,0.32911,0.51508,0
0.5,0.33228,0.51508,0
0.5,0.33544,0.51508,0
0.5,0.33861,0.51508,0
0.5,0.34177,0.51508,0
0.5,0.34494,0.51508,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51509,0
0.5,0.35443,0.51509,0
0.5,0.35759,0.51509,0
0.5,0.36076,0.51509,0
0.5,0.36392,0.51509,0
0.5,0.36709,0.51509,0
0.5,0.37025,0.5151,0
0.5,0.37342,0.5151,0
0.5,0.37658,0.5151,0
0.5,0.37975,0.5151,0
0.5,0.38291,0.51511,0
0.5,0.38608,0.51511,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51512,0
0.5,0.39557,0.51512,0
0.5,0.39873,0.51512,0
0.5,0.4019,0.51513,0
0.5,0.40506,0.51513,0
0.5,0.40823,0.51514,0
0.5,0.41139,0.51514,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51517,0
0.5,0.42405,0.51518,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.5152,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51523,0
0.5,0.43987,0.51526,0
0.5,0.44304,0.51528,0
0.5,0.4462,0.51531,0
0.5,0.44937,0.51535,0
0.5,0.45253,0.5154,0
0.5,0.4557,0.51547,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51564,0
0.5,0.46519,0.51577,0
0.5,0.46633,0.51582,0
0.5,0.51266,0.51444,0
0.5,0.50989,0.51582,0
0.5,0.46835,0.51593,0
0.5,0.47152,0.51613,0
0.5,0.47468,0.51637,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.51698,0
0.5,0.48418,0.51734,0
0.5,0.48734,0.51771,0
0.5,0.49051,0.51804,0
0.5,0.49367,0.51827,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51784,0
0.5,0.50633,0.51712,0
0.5,0.50949,0.51601,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65645,0.22468,0
0.5,0.65823,0.22409,0
0.5,0.66139,0.22374,0
0.5,0.66456,0.2242,0
0.5,0.66571,0.22468,0
0.5,0.65068,0.22785,0
0.5,0.6519,0.22691,0
0.5,0.65506,0.22515,0
0.5,0.66772,0.22571,0
0.5,0.67,0.22785,0
0.5,0.64715,0.23101,0
0.5,0.64873,0.22944,0
0.5,0.67089,0.22915,0
0.5,0.67186,0.23101,0
0.5,0.64436,0.23418,0
0.5,0.64557,0.23272,0
0.5,0.67266,0.23418,0
0.5,0.64196,0.23734,0
0.5,0.64241,0.23674,0
0.5,0.6728,0.23734,0
0.5,0.63974,0.24051,0
0.5,0.67239,0.24051,0
0.5,0.63759,0.24367,0
0.5,0.63924,0.24125,0
0.5,0.67155,0.24367,0
0.5,0.63549,0.24684,0
0.5,0.63608,0.24596,0
0.5,0.67089,0.24537,0
0.5,0.67033,0.24684,0
0.5,0.63343,0.25,0
0.5,0.66883,0.25,0
0.5,0.63138,0.25316,0
0.5,0.63291,0.25082,0
0.5,0.66772,0.25199,0
0.5,0.66708,0.25316,0
0.5,0.62935,0.25633,0
0.5,0.62975,0.25573,0
0.5,0.66517,0.25633,0
0.5,0.62732,0.25949,0
0.5,0.66456,0.25729,0
0.5,0.66316,0.25949,0
0.5,0.62529,0.26266,0
0.5,0.62658,0.26065,0
0.5,0.66139,0.26221,0
0.5,0.6611,0.26266,0
0.5,0.62333,0.26582,0
0.5,0.62342,0.26568,0
0.5,0.65909,0.26582,0
0.5,0.62132,0.26899,0
0.5,0.65823,0.26715,0
0.5,0.65707,0.26899,0
0.5,0.61932,0.27215,0
0.5,0.62025,0.2707,0
0.5,0.65506,0.27213,0
0.5,0.65505,0.27215,0
0.5,0.61735,0.27532,0
0.5,0.65308,0.27532,0
0.5,0.61536,0.27848,0
0.5,0.61709,0.27573,0
0.5,0.6519,0.27719,0
0.5,0.65111,0.27848,0
0.5,0.61341,0.28165,0
0.5,0.61392,0.28083,0
0.5,0.64916,0.28165,0
0.5,0.61146,0.28481,0
0.5,0.64873,0.28234,0
0.5,0.64724,0.28481,0
0.5,0.60952,0.28797,0
0.5,0.61076,0.28596,0
0.5,0.64557,0.28754,0
0.5,0.64531,0.28797,0
0.5,0.60762,0.29114,0
0.5,0.64342,0.29114,0
0.5,0.60568,0.2943,0
0.5,0.60759,0.29118,0
0.5,0.64241,0.29281,0
0.5,0.64152,0.2943,0
0.5,0.60375,0.29747,0
0.5,0.60443,0.29637,0
0.5,0.63962,0.29747,0
0.5,0.60182,0.30063,0
0.5,0.63924,0.29809,0
0.5,0.63772,0.30063,0
0.5,0.5999,0.3038,0
0.5,0.60127,0.30156,0
0.5,0.63608,0.30335,0
0.5,0.63581,0.3038,0
0.5,0.59804,0.30696,0
0.5,0.5981,0.30687,0
0.5,0.63396,0.30696,0
0.5,0.59614,0.31013,0
0.5,0.63291,0.30873,0
0.5,0.63211,0.31013,0
0.5,0.59426,0.31329,0
0.5,0.59494,0.31217,0
0.5,0.63026,0.31329,0
0.5,0.5924,0.31646,0
0.5,0.62975,0.31415,0
0.5,0.62841,0.31646,0
0.5,0.59053,0.31962,0
0.5,0.59177,0.31754,0
0.5,0.62658,0.31952,0
0.5,0.62653,0.31962,0
0.5,0.5887,0.32278,0
0.5,0.62469,0.32278,0
0.5,0.58681,0.32595,0
0.5,0.58861,0.32294,0
0.5,0.62342,0.32492,0
0.5,0.62281,0.32595,0
0.5,0.58496,0.32911,0
0.5,0.58544,0.3283,0
0.5,0.62098,0.32911,0
0.5,0.58312,0.33228,0
0.5,0.62025,0.33035,0
0.5,0.61915,0.33228,0
0.5,0.58126,0.33544,0
0.5,0.58228,0.33372,0
0.5,0.61734,0.33544,0
0.5,0.57944,0.33861,0
0.5,0.61709,0.33589,0
0.5,0.61558,0.33861,0
0.5,0.57758,0.34177,0
0.5,0.57911,0.33917,0
0.5,0.61392,0.3415,0
0.5,0.61377,0.34177,0
0.5,0.57578,0.34494,0
0.5,0.57595,0.34465,0
0.5,0.61199,0.34494,0
0.5,0.57397,0.3481,0
0.5,0.61076,0.34704,0
0.5,0.61015,0.3481,0
0.5,0.5722,0.35127,0
0.5,0.57278,0.35025,0
0.5,0.60833,0.35127,0
0.5,0.57043,0.35443,0
0.5,0.60759,0.35251,0
0.5,0.6065,0.35443,0
0.5,0.56864,0.35759,0
0.5,0.56962,0.35589,0
0.5,0.60468,0.35759,0
0.5,0.56687,0.36076,0
0.5,0.60443,0.35802,0
0.5,0.6029,0.36076,0
0.5,0.56508,0.36392,0
0.5,0.56646,0.3615,0
0.5,0.60127,0.36366,0
0.5,0.60112,0.36392,0
0.5,0.56333,0.36709,0
0.5,0.59942,0.36709,0
0.5,0.56152,0.37025,0
0.5,0.56329,0.36716,0
0.5,0.5981,0.36951,0
0.5,0.59771,0.37025,0
0.5,0.55973,0.37342,0
0.5,0.56013,0.37273,0
0.5,0.59603,0.37342,0
0.5,0.55793,0.37658,0
0.5,0.59494,0.37543,0
0.5,0.59432,0.37658,0
0.5,0.55613,0.37975,0
0.5,0.55696,0.37829,0
0.5,0.59261,0.37975,0
0.5,0.55435,0.38291,0
0.5,0.59177,0.38126,0
0.5,0.59088,0.38291,0
0.5,0.55257,0.38608,0
0.5,0.5538,0.38391,0
0.5,0.58911,0.38608,0
0.5,0.55084,0.38924,0
0.5,0.58861,0.38696,0
0.5,0.58733,0.38924,0
0.5,0.5491,0.39241,0
0.5,0.55063,0.38962,0
0.5,0.5855,0.39241,0
0.5,0.54743,0.39557,0
0.5,0.54747,0.3955,0
0.5,0.58544,0.39251,0
0.5,0.58371,0.39557,0
0.5,0.54572,0.39873,0
0.5,0.58228,0.39808,0
0.5,0.58191,0.39873,0
0.5,0.54405,0.4019,0
0.5,0.5443,0.40144,0
0.5,0.58018,0.4019,0
0.5,0.54236,0.40506,0
0.5,0.57911,0.40385,0
0.5,0.57846,0.40506,0
0.5,0.54068,0.40823,0
0.5,0.54114,0.40738,0
0.5,0.5768,0.40823,0
0.5,0.53898,0.41139,0
0.5,0.57595,0.40985,0
0.5,0.57517,0.41139,0
0.5,0.53727,0.41456,0
0.5,0.53797,0.41328,0
0.5,0.57357,0.41456,0
0.5,0.53556,0.41772,0
0.5,0.57278,0.4161,0
0.5,0.57198,0.41772,0
0.5,0.53383,0.42089,0
0.5,0.53481,0.41911,0
0.5,0.57042,0.42089,0
0.5,0.53213,0.42405,0
0.5,0.56962,0.42247,0
0.5,0.56884,0.42405,0
0.5,0.5304,0.42722,0
0.5,0.53165,0.42495,0
0.5,0.56728,0.42722,0
0.5,0.52869,0.43038,0
0.5,0.56646,0.42884,0
0.5,0.5657,0.43038,0
0.5,0.52692,0.43354,0
0.5,0.52848,0.43076,0
0.5,0.56413,0.43354,0
0.5,0.52516,0.43671,0
0.5,0.52532,0.43643,0
0.5,0.56329,0.43518,0
0.5,0.56253,0.43671,0
0.5,0.52335,0.43987,0
0.5,0.56092,0.43987,0
0.5,0.52156,0.44304,0
0.5,0.52215,0.44201,0
0.5,0.56013,0.44138,0
0.5,0.55927,0.44304,0
0.5,0.51974,0.4462,0
0.5,0.55762,0.4462,0
0.5,0.51789,0.44937,0
0.5,0.51899,0.44752,0
0.5,0.55696,0.44742,0
0.5,0.55594,0.44937,0
0.5,0.51605,0.45253,0
0.5,0.55424,0.45253,0
0.5,0.51412,0.4557,0
0.5,0.51582,0.45291,0
0.5,0.5538,0.45335,0
0.5,0.55254,0.4557,0
0.5,0.51215,0.45886,0
0.5,0.51266,0.45809,0
0.5,0.55082,0.45886,0
0.5,0.51005,0.46203,0
0.5,0.55063,0.4592,0
0.5,0.54913,0.46203,0
0.5,0.50772,0.46519,0
0.5,0.50949,0.46282,0
0.5,0.54747,0.46511,0
0.5,0.54743,0.46519,0
0.5,0.50512,0.46835,0
0.5,0.50633,0.46695,0
0.5,0.54579,0.46835,0
0.5,0.50213,0.47152,0
0.5,0.50316,0.47049,0
0.5,0.5443,0.47116,0
0.5,0.54412,0.47152,0
0.5,0.49858,0.47468,0
0.5,0.5,0.4735,0
0.5,0.54247,0.47468,0
0.5,0.49416,0.47785,0
0.5,0.49684,0.47606,0
0.5,0.54114,0.47715,0
0.5,0.54077,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47816,0
0.5,0.53903,0.48101,0
0.5,0.46844,0.48418,0
0.5,0.47152,0.48393,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48285,0
0.5,0.5372,0.48418,0
0.5,0,0.48603,0
0.5,0.0031646,0.48571,0
0.5,0.0063291,0.48547,0
0.5,0.0094937,0.48527,0
0.5,0.012658,0.48513,0
0.5,0.015823,0.48503,0
0.5,0.018987,0.48496,0
0.5,0.022152,0.48492,0
0.5,0.025316,0.4849,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.4849,0
0.5,0.041139,0.4849,0
0.5,0.044304,0.4849,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.4849,0
0.5,0.13608,0.4849,0
0.5,0.13924,0.4849,0
0.5,0.14241,0.4849,0
0.5,0.14557,0.4849,0
0.5,0.14873,0.4849,0
0.5,0.1519,0.4849,0
0.5,0.15506,0.4849,0
0.5,0.15823,0.4849,0
0.5,0.16139,0.4849,0
0.5,0.16456,0.4849,0
0.5,0.16772,0.4849,0
0.5,0.17089,0.4849,0
0.5,0.17405,0.4849,0
0.5,0.17722,0.4849,0
0.5,0.18038,0.4849,0
0.5,0.18354,0.4849,0
0.5,0.18671,0.4849,0
0.5,0.18987,0.4849,0
0.5,0.19304,0.4849,0
0.5,0.1962,0.4849,0
0.5,0.19937,0.4849,0
0.5,0.20253,0.4849,0
0.5,0.2057,0.4849,0
0.5,0.20886,0.4849,0
0.5,0.21203,0.4849,0
0.5,0.21519,0.4849,0
0.5,0.21835,0.4849,0
0.5,0.22152,0.4849,0
0.5,0.22468,0.4849,0
0.5,0.22785,0.4849,0
0.5,0.23101,0.4849,0
0.5,0.23418,0.4849,0
0.5,0.23734,0.4849,0
0.5,0.24051,0.4849,0
0.5,0.24367,0.4849,0
0.5,0.24684,0.4849,0
0.5,0.25,0.4849,0
0.5,0.25316,0.4849,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.4849,0
0.5,0.30696,0.4849,0
0.5,0.31013,0.4849,0
0.5,0.31329,0.4849,0
0.5,0.31646,0.4849,0
0.5,0.31962,0.4849,0
0.5,0.32278,0.4849,0
0.5,0.32595,0.4849,0
0.5,0.32911,0.4849,0
0.5,0.33228,0.4849,0
0.5,0.33544,0.4849,0
0.5,0.33861,0.4849,0
0.5,0.34177,0.4849,0
0.5,0.34494,0.4849,0
0.5,0.3481,0.4849,0
0.5,0.35127,0.4849,0
0.5,0.35443,0.4849,0
0.5,0.35759,0.4849,0
0.5,0.36076,0.4849,0
0.5,0.36392,0.4849,0
0.5,0.36709,0.4849,0
0.5,0.37025,0.4849,0
0.5,0.37342,0.4849,0
0.5,0.37658,0.4849,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.4849,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48488,0
0.5,0.42722,0.48488,0
0.5,0.43038,0.48487,0
0.5,0.43354,0.48486,0
0.5,0.43671,0.48485,0
0.5,0.43987,0.48484,0
0.5,0.44304,0.48482,0
0.5,0.4462,0.4848,0
0.5,0.44937,0.48476,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48467,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48436,0
0.5,0.46835,0.48418,0
0.5,0.53527,0.48734,0
0.5,0.53481,0.48807,0
0.5,0.53325,0.49051,0
0.5,0.53165,0.49294,0
0.5,0.53115,0.49367,0
0.5,0.52901,0.49684,0
0.5,0.52848,0.4976,0
0.5,0.52679,0.5,0
0.5,0.52532,0.50203,0
0.5,0.52447,0.50316,0
0.5,0.52215,0.50609,0
0.5,0.52195,0.50633,0
0.5,0.51907,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51538,0.51266,0
0.5,0.51899,0.50957,0
0.5,0.0031646,0.51412,0
0.5,0,0.51376,0
0.5,0.0063291,0.51442,0
0.5,0.0094937,0.51466,0
0.5,0.012658,0.51482,0
0.5,0.015823,0.51494,0
0.5,0.018987,0.51502,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.5151,0
0.5,0.03481,0.5151,0
0.5,0.037975,0.5151,0
0.5,0.041139,0.5151,0
0.5,0.044304,0.5151,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.51509,0
0.5,0.066456,0.51509,0
0.5,0.06962,0.51509,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.5151,0
0.5,0.13924,0.5151,0
0.5,0.14241,0.5151,0
0.5,0.14557,0.5151,0
0.5,0.14873,0.5151,0
0.5,0.1519,0.5151,0
0.5,0.15506,0.5151,0
0.5,0.15823,0.5151,0
0.5,0.16139,0.5151,0
0.5,0.16456,0.5151,0
0.5,0.16772,0.5151,0
0.5,0.17089,0.5151,0
0.5,0.17405,0.5151,0
0.5,0.17722,0.5151,0
0.5,0.18038,0.5151,0
0.5,0.18354,0.5151,0
0.5,0.18671,0.5151,0
0.5,0.18987,0.5151,0
0.5,0.19304,0.5151,0
0.5,0.1962,0.5151,0
0.5,0.19937,0.5151,0
0.5,0.20253,0.5151,0
0.5,0.2057,0.5151,0
0.5,0.20886,0.5151,0
0.5,0.21203,0.5151,0
0.5,0.21519,0.5151,0
0.5,0.21835,0.5151,0
0.5,0.22152,0.5151,0
0.5,0.22468,0.5151,0
0.5,0.22785,0.5151,0
0.5,0.23101,0.5151,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51511,0
0.5,0.27215,0.51511,0
0.5,0.27532,0.51511,0
0.5,0.27848,0.51511,0
0.5,0.28165,0.51511,0
0.5,0.28481,0.51511,0
0.5,0.28797,0.51511,0
0.5,0.29114,0.51511,0
0.5,0.2943,0.51511,0
0.5,0.29747,0.51511,0
0.5,0.30063,0.51511,0
0.5,0.3038,0.51511,0
0.5,0.30696,0.51511,0
0.5,0.31013,0.51511,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51512,0
0.5,0.32595,0.51512,0
0.5,0.32911,0.51512,0
0.5,0.33228,0.51512,0
0.5,0.33544,0.51512,0
0.5,0.33861,0.51512,0
0.5,0.34177,0.51512,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51513,0
0.5,0.35127,0.51513,0
0.5,0.35443,0.51513,0
0.5,0.35759,0.51513,0
0.5,0.36076,0.51513,0
0.5,0.36392,0.51513,0
0.5,0.36709,0.51514,0
0.5,0.37025,0.51514,0
0.5,0.37342,0.51514,0
0.5,0.37658,0.51514,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51515,0
0.5,0.38608,0.51515,0
0.5,0.38924,0.51515,0
0.5,0.39241,0.51516,0
0.5,0.39557,0.51516,0
0.5,0.39873,0.51516,0
0.5,0.4019,0.51517,0
0.5,0.40506,0.51517,0
0.5,0.40823,0.51518,0
0.5,0.41139,0.51518,0
0.5,0.41456,0.51519,0
0.5,0.41772,0.5152,0
0.5,0.42089,0.5152,0
0.5,0.42405,0.51521,0
0.5,0.42722,0.51522,0
0.5,0.43038,0.51524,0
0.5,0.43354,0.51525,0
0.5,0.43671,0.51527,0
0.5,0.43987,0.51529,0
0.5,0.44304,0.51532,0
0.5,0.4462,0.51535,0
0.5,0.44937,0.51539,0
0.5,0.45253,0.51543,0
0.5,0.4557,0.51549,0
0.5,0.45886,0.51557,0
0.5,0.46203,0.51567,0
0.5,0.46519,0.51579,0
0.5,0.46589,0.51582,0
0.5,0.51266,0.51444,0
0.5,0.50989,0.51582,0
0.5,0.46835,0.51595,0
0.5,0.47152,0.51615,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51667,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51734,0
0.5,0.48734,0.51771,0
0.5,0.49051,0.51804,0
0.5,0.49367,0.51827,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51784,0
0.5,0.50633,0.51712,0
0.5,0.50949,0.51601,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66777,0.2057,0
0.5,0.67089,0.20448,0
0.5,0.67405,0.20396,0
0.5,0.67722,0.2042,0
0.5,0.68038,0.20536,0
0.5,0.6809,0.2057,0
0.5,0.66306,0.20886,0
0.5,0.66456,0.20765,0
0.5,0.66772,0.20572,0
0.5,0.68354,0.20806,0
0.5,0.68415,0.20886,0
0.5,0.65973,0.21203,0
0.5,0.66139,0.2103,0
0.5,0.68564,0.21203,0
0.5,0.65702,0.21519,0
0.5,0.65823,0.21372,0
0.5,0.68623,0.21519,0
0.5,0.65464,0.21835,0
0.5,0.65506,0.21777,0
0.5,0.6862,0.21835,0
0.5,0.65241,0.22152,0
0.5,0.68565,0.22152,0
0.5,0.65024,0.22468,0
0.5,0.6519,0.22227,0
0.5,0.68468,0.22468,0
0.5,0.6481,0.22785,0
0.5,0.64873,0.22692,0
0.5,0.68354,0.22733,0
0.5,0.68332,0.22785,0
0.5,0.64595,0.23101,0
0.5,0.6817,0.23101,0
0.5,0.64382,0.23418,0
0.5,0.64557,0.23157,0
0.5,0.68038,0.23326,0
0.5,0.67985,0.23418,0
0.5,0.64173,0.23734,0
0.5,0.64241,0.23633,0
0.5,0.67787,0.23734,0
0.5,0.63966,0.24051,0
0.5,0.67722,0.23833,0
0.5,0.67582,0.24051,0
0.5,0.63756,0.24367,0
0.5,0.63924,0.24115,0
0.5,0.67405,0.24316,0
0.5,0.67372,0.24367,0
0.5,0.63548,0.24684,0
0.5,0.63608,0.24594,0
0.5,0.67162,0.24684,0
0.5,0.63343,0.25,0
0.5,0.67089,0.24793,0
0.5,0.66954,0.25,0
0.5,0.63138,0.25316,0
0.5,0.63291,0.25082,0
0.5,0.66772,0.25277,0
0.5,0.66747,0.25316,0
0.5,0.62935,0.25633,0
0.5,0.62975,0.25573,0
0.5,0.66544,0.25633,0
0.5,0.62732,0.25949,0
0.5,0.66456,0.25769,0
0.5,0.66341,0.25949,0
0.5,0.62529,0.26266,0
0.5,0.62658,0.26065,0
0.5,0.66139,0.26261,0
0.5,0.66136,0.26266,0
0.5,0.62332,0.26582,0
0.5,0.62342,0.26567,0
0.5,0.65938,0.26582,0
0.5,0.62132,0.26899,0
0.5,0.65823,0.26765,0
0.5,0.6574,0.26899,0
0.5,0.61932,0.27215,0
0.5,0.62025,0.27068,0
0.5,0.65542,0.27215,0
0.5,0.61734,0.27532,0
0.5,0.65506,0.27271,0
0.5,0.65346,0.27532,0
0.5,0.61536,0.27848,0
0.5,0.61709,0.27573,0
0.5,0.6519,0.2778,0
0.5,0.65148,0.27848,0
0.5,0.61341,0.28165,0
0.5,0.61392,0.28083,0
0.5,0.64956,0.28165,0
0.5,0.61146,0.28481,0
0.5,0.64873,0.28299,0
0.5,0.64763,0.28481,0
0.5,0.60951,0.28797,0
0.5,0.61076,0.28595,0
0.5,0.64571,0.28797,0
0.5,0.60761,0.29114,0
0.5,0.64557,0.2882,0
0.5,0.64382,0.29114,0
0.5,0.60567,0.2943,0
0.5,0.60759,0.29117,0
0.5,0.64241,0.29347,0
0.5,0.64191,0.2943,0
0.5,0.60374,0.29747,0
0.5,0.60443,0.29636,0
0.5,0.64002,0.29747,0
0.5,0.60182,0.30063,0
0.5,0.63924,0.29874,0
0.5,0.6381,0.30063,0
0.5,0.5999,0.3038,0
0.5,0.60127,0.30156,0
0.5,0.63618,0.3038,0
0.5,0.59804,0.30696,0
0.5,0.5981,0.30686,0
0.5,0.63608,0.30396,0
0.5,0.63432,0.30696,0
0.5,0.59613,0.31013,0
0.5,0.63291,0.30932,0
0.5,0.63244,0.31013,0
0.5,0.59425,0.31329,0
0.5,0.59494,0.31214,0
0.5,0.6306,0.31329,0
0.5,0.59238,0.31646,0
0.5,0.62975,0.31473,0
0.5,0.62874,0.31646,0
0.5,0.59052,0.31962,0
0.5,0.59177,0.31751,0
0.5,0.62687,0.31962,0
0.5,0.58869,0.32278,0
0.5,0.62658,0.3201,0
0.5,0.62502,0.32278,0
0.5,0.5868,0.32595,0
0.5,0.58861,0.32292,0
0.5,0.62342,0.32546,0
0.5,0.62313,0.32595,0
0.5,0.58496,0.32911,0
0.5,0.58544,0.3283,0
0.5,0.62128,0.32911,0
0.5,0.58312,0.33228,0
0.5,0.62025,0.33085,0
0.5,0.61943,0.33228,0
0.5,0.58126,0.33544,0
0.5,0.58228,0.33372,0
0.5,0.61763,0.33544,0
0.5,0.57942,0.33861,0
0.5,0.61709,0.33637,0
0.5,0.61585,0.33861,0
0.5,0.57756,0.34177,0
0.5,0.57911,0.33914,0
0.5,0.61404,0.34177,0
0.5,0.57575,0.34494,0
0.5,0.57595,0.34459,0
0.5,0.61392,0.34198,0
0.5,0.61226,0.34494,0
0.5,0.57394,0.3481,0
0.5,0.61076,0.34752,0
0.5,0.61043,0.3481,0
0.5,0.57216,0.35127,0
0.5,0.57278,0.35018,0
0.5,0.60861,0.35127,0
0.5,0.5704,0.35443,0
0.5,0.60759,0.353,0
0.5,0.60677,0.35443,0
0.5,0.56862,0.35759,0
0.5,0.56962,0.35584,0
0.5,0.60495,0.35759,0
0.5,0.56686,0.36076,0
0.5,0.60443,0.35849,0
0.5,0.60315,0.36076,0
0.5,0.56508,0.36392,0
0.5,0.56646,0.36149,0
0.5,0.60136,0.36392,0
0.5,0.56333,0.36709,0
0.5,0.60127,0.36409,0
0.5,0.59965,0.36709,0
0.5,0.56152,0.37025,0
0.5,0.56329,0.36716,0
0.5,0.5981,0.36992,0
0.5,0.59792,0.37025,0
0.5,0.55973,0.37342,0
0.5,0.56013,0.37272,0
0.5,0.59625,0.37342,0
0.5,0.55791,0.37658,0
0.5,0.59494,0.37584,0
0.5,0.59454,0.37658,0
0.5,0.5561,0.37975,0
0.5,0.55696,0.37825,0
0.5,0.59285,0.37975,0
0.5,0.55431,0.38291,0
0.5,0.59177,0.38169,0
0.5,0.59111,0.38291,0
0.5,0.55251,0.38608,0
0.5,0.5538,0.38382,0
0.5,0.58936,0.38608,0
0.5,0.55078,0.38924,0
0.5,0.58861,0.3874,0
0.5,0.58757,0.38924,0
0.5,0.54903,0.39241,0
0.5,0.55063,0.38951,0
0.5,0.58575,0.39241,0
0.5,0.54736,0.39557,0
0.5,0.54747,0.39537,0
0.5,0.58544,0.39294,0
0.5,0.58395,0.39557,0
0.5,0.54566,0.39873,0
0.5,0.58228,0.39846,0
0.5,0.58212,0.39873,0
0.5,0.54399,0.4019,0
0.5,0.5443,0.40132,0
0.5,0.58038,0.4019,0
0.5,0.54231,0.40506,0
0.5,0.57911,0.4042,0
0.5,0.57865,0.40506,0
0.5,0.54063,0.40823,0
0.5,0.54114,0.40729,0
0.5,0.57698,0.40823,0
0.5,0.53895,0.41139,0
0.5,0.57595,0.41018,0
0.5,0.57533,0.41139,0
0.5,0.53726,0.41456,0
0.5,0.53797,0.41325,0
0.5,0.57374,0.41456,0
0.5,0.53555,0.41772,0
0.5,0.57278,0.41643,0
0.5,0.57215,0.41772,0
0.5,0.53383,0.42089,0
0.5,0.53481,0.41911,0
0.5,0.57058,0.42089,0
0.5,0.53213,0.42405,0
0.5,0.56962,0.42281,0
0.5,0.56901,0.42405,0
0.5,0.5304,0.42722,0
0.5,0.53165,0.42495,0
0.5,0.56745,0.42722,0
0.5,0.52869,0.43038,0
0.5,0.56646,0.4292,0
0.5,0.56588,0.43038,0
0.5,0.52692,0.43354,0
0.5,0.52848,0.43076,0
0.5,0.56432,0.43354,0
0.5,0.52515,0.43671,0
0.5,0.52532,0.43642,0
0.5,0.56329,0.43557,0
0.5,0.56272,0.43671,0
0.5,0.52335,0.43987,0
0.5,0.56113,0.43987,0
0.5,0.52155,0.44304,0
0.5,0.52215,0.442,0
0.5,0.56013,0.44181,0
0.5,0.5595,0.44304,0
0.5,0.51972,0.4462,0
0.5,0.55786,0.4462,0
0.5,0.51787,0.44937,0
0.5,0.51899,0.44749,0
0.5,0.55696,0.4479,0
0.5,0.5562,0.44937,0
0.5,0.51603,0.45253,0
0.5,0.55452,0.45253,0
0.5,0.5141,0.4557,0
0.5,0.51582,0.45288,0
0.5,0.5538,0.45387,0
0.5,0.55282,0.4557,0
0.5,0.51213,0.45886,0
0.5,0.51266,0.45806,0
0.5,0.55111,0.45886,0
0.5,0.51003,0.46203,0
0.5,0.55063,0.45975,0
0.5,0.54941,0.46203,0
0.5,0.50771,0.46519,0
0.5,0.50949,0.4628,0
0.5,0.54771,0.46519,0
0.5,0.50509,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.54747,0.46565,0
0.5,0.54606,0.46835,0
0.5,0.50209,0.47152,0
0.5,0.50316,0.47045,0
0.5,0.54439,0.47152,0
0.5,0.49853,0.47468,0
0.5,0.5,0.47346,0
0.5,0.5443,0.47168,0
0.5,0.54274,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.47602,0
0.5,0.54114,0.47764,0
0.5,0.54103,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47813,0
0.5,0.53929,0.48101,0
0.5,0.46814,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48392,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48101,0
0.5,0.53797,0.48329,0
0.5,0.53746,0.48418,0
0.5,0,0.48595,0
0.5,0.0031646,0.48564,0
0.5,0.0063291,0.4854,0
0.5,0.0094937,0.48522,0
0.5,0.012658,0.48508,0
0.5,0.015823,0.48498,0
0.5,0.018987,0.48492,0
0.5,0.022152,0.48488,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48485,0
0.5,0.03481,0.48485,0
0.5,0.037975,0.48485,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48486,0
0.5,0.047468,0.48486,0
0.5,0.050633,0.48486,0
0.5,0.053797,0.48486,0
0.5,0.056962,0.48486,0
0.5,0.060127,0.48486,0
0.5,0.063291,0.48486,0
0.5,0.066456,0.48486,0
0.5,0.06962,0.48486,0
0.5,0.072785,0.48486,0
0.5,0.075949,0.48486,0
0.5,0.079114,0.48486,0
0.5,0.082278,0.48486,0
0.5,0.085443,0.48486,0
0.5,0.088608,0.48486,0
0.5,0.091772,0.48486,0
0.5,0.094937,0.48486,0
0.5,0.098101,0.48486,0
0.5,0.10127,0.48486,0
0.5,0.10443,0.48486,0
0.5,0.10759,0.48486,0
0.5,0.11076,0.48486,0
0.5,0.11392,0.48486,0
0.5,0.11709,0.48486,0
0.5,0.12025,0.48486,0
0.5,0.12342,0.48486,0
0.5,0.12658,0.48486,0
0.5,0.12975,0.48486,0
0.5,0.13291,0.48486,0
0.5,0.13608,0.48486,0
0.5,0.13924,0.48486,0
0.5,0.14241,0.48486,0
0.5,0.14557,0.48486,0
0.5,0.14873,0.48486,0
0.5,0.1519,0.48486,0
0.5,0.15506,0.48486,0
0.5,0.15823,0.48486,0
0.5,0.16139,0.48486,0
0.5,0.16456,0.48486,0
0.5,0.16772,0.48486,0
0.5,0.17089,0.48486,0
0.5,0.17405,0.48486,0
0.5,0.17722,0.48486,0
0.5,0.18038,0.48486,0
0.5,0.18354,0.48485,0
0.5,0.18671,0.48485,0
0.5,0.18987,0.48485,0
0.5,0.19304,0.48485,0
0.5,0.1962,0.48485,0
0.5,0.19937,0.48485,0
0.5,0.20253,0.48485,0
0.5,0.2057,0.48485,0
0.5,0.20886,0.48485,0
0.5,0.21203,0.48485,0
0.5,0.21519,0.48485,0
0.5,0.21835,0.48485,0
0.5,0.22152,0.48485,0
0.5,0.22468,0.48485,0
0.5,0.22785,0.48485,0
0.5,0.23101,0.48485,0
0.5,0.23418,0.48485,0
0.5,0.23734,0.48485,0
0.5,0.24051,0.48485,0
0.5,0.24367,0.48485,0
0.5,0.24684,0.48485,0
0.5,0.25,0.48485,0
0.5,0.25316,0.48485,0
0.5,0.25633,0.48485,0
0.5,0.25949,0.48485,0
0.5,0.26266,0.48485,0
0.5,0.26582,0.48485,0
0.5,0.26899,0.48485,0
0.5,0.27215,0.48485,0
0.5,0.27532,0.48485,0
0.5,0.27848,0.48485,0
0.5,0.28165,0.48485,0
0.5,0.28481,0.48485,0
0.5,0.28797,0.48485,0
0.5,0.29114,0.48485,0
0.5,0.2943,0.48485,0
0.5,0.29747,0.48485,0
0.5,0.30063,0.48485,0
0.5,0.3038,0.48485,0
0.5,0.30696,0.48485,0
0.5,0.31013,0.48485,0
0.5,0.31329,0.48485,0
0.5,0.31646,0.48485,0
0.5,0.31962,0.48485,0
0.5,0.32278,0.48485,0
0.5,0.32595,0.48485,0
0.5,0.32911,0.48485,0
0.5,0.33228,0.48485,0
0.5,0.33544,0.48485,0
0.5,0.33861,0.48485,0
0.5,0.34177,0.48485,0
0.5,0.34494,0.48485,0
0.5,0.3481,0.48485,0
0.5,0.35127,0.48485,0
0.5,0.35443,0.48486,0
0.5,0.35759,0.48486,0
0.5,0.36076,0.48486,0
0.5,0.36392,0.48486,0
0.5,0.36709,0.48486,0
0.5,0.37025,0.48486,0
0.5,0.37342,0.48486,0
0.5,0.37658,0.48486,0
0.5,0.37975,0.48486,0
0.5,0.38291,0.48486,0
0.5,0.38608,0.48486,0
0.5,0.38924,0.48486,0
0.5,0.39241,0.48486,0
0.5,0.39557,0.48486,0
0.5,0.39873,0.48486,0
0.5,0.4019,0.48486,0
0.5,0.40506,0.48486,0
0.5,0.40823,0.48486,0
0.5,0.41139,0.48486,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48485,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48484,0
0.5,0.43038,0.48483,0
0.5,0.43354,0.48483,0
0.5,0.43671,0.48482,0
0.5,0.43987,0.4848,0
0.5,0.44304,0.48479,0
0.5,0.4462,0.48476,0
0.5,0.44937,0.48473,0
0.5,0.45253,0.48469,0
0.5,0.4557,0.48464,0
0.5,0.45886,0.48457,0
0.5,0.46203,0.48447,0
0.5,0.46519,0.48434,0
0.5,0.53552,0.48734,0
0.5,0.53481,0.48846,0
0.5,0.53348,0.49051,0
0.5,0.53165,0.49325,0
0.5,0.53136,0.49367,0
0.5,0.52918,0.49684,0
0.5,0.52848,0.49784,0
0.5,0.52693,0.5,0
0.5,0.52532,0.50217,0
0.5,0.52456,0.50316,0
0.5,0.52215,0.50615,0
0.5,0.522,0.50633,0
0.5,0.51908,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51538,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.5142,0
0.5,0,0.51385,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51472,0
0.5,0.012658,0.51488,0
0.5,0.015823,0.51499,0
0.5,0.018987,0.51507,0
0.5,0.022152,0.51511,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51514,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51514,0
0.5,0.044304,0.51514,0
0.5,0.047468,0.51514,0
0.5,0.050633,0.51514,0
0.5,0.053797,0.51514,0
0.5,0.056962,0.51514,0
0.5,0.060127,0.51514,0
0.5,0.063291,0.51514,0
0.5,0.066456,0.51514,0
0.5,0.06962,0.51514,0
0.5,0.072785,0.51514,0
0.5,0.075949,0.51514,0
0.5,0.079114,0.51514,0
0.5,0.082278,0.51514,0
0.5,0.085443,0.51514,0
0.5,0.088608,0.51514,0
0.5,0.091772,0.51514,0
0.5,0.094937,0.51514,0
0.5,0.098101,0.51514,0
0.5,0.10127,0.51514,0
0.5,0.10443,0.51514,0
0.5,0.10759,0.51514,0
0.5,0.11076,0.51514,0
0.5,0.11392,0.51514,0
0.5,0.11709,0.51514,0
0.5,0.12025,0.51514,0
0.5,0.12342,0.51514,0
0.5,0.12658,0.51514,0
0.5,0.12975,0.51514,0
0.5,0.13291,0.51514,0
0.5,0.13608,0.51514,0
0.5,0.13924,0.51514,0
0.5,0.14241,0.51514,0
0.5,0.14557,0.51514,0
0.5,0.14873,0.51514,0
0.5,0.1519,0.51514,0
0.5,0.15506,0.51514,0
0.5,0.15823,0.51514,0
0.5,0.16139,0.51514,0
0.5,0.16456,0.51514,0
0.5,0.16772,0.51514,0
0.5,0.17089,0.51514,0
0.5,0.17405,0.51514,0
0.5,0.17722,0.51514,0
0.5,0.18038,0.51514,0
0.5,0.18354,0.51515,0
0.5,0.18671,0.51515,0
0.5,0.18987,0.51515,0
0.5,0.19304,0.51515,0
0.5,0.1962,0.51515,0
0.5,0.19937,0.51515,0
0.5,0.20253,0.51515,0
0.5,0.2057,0.51515,0
0.5,0.20886,0.51515,0
0.5,0.21203,0.51515,0
0.5,0.21519,0.51515,0
0.5,0.21835,0.51515,0
0.5,0.22152,0.51515,0
0.5,0.22468,0.51515,0
0.5,0.22785,0.51515,0
0.5,0.23101,0.51515,0
0.5,0.23418,0.51515,0
0.5,0.23734,0.51515,0
0.5,0.24051,0.51515,0
0.5,0.24367,0.51515,0
0.5,0.24684,0.51515,0
0.5,0.25,0.51515,0
0.5,0.25316,0.51515,0
0.5,0.25633,0.51515,0
0.5,0.25949,0.51515,0
0.5,0.26266,0.51515,0
0.5,0.26582,0.51515,0
0.5,0.26899,0.51515,0
0.5,0.27215,0.51515,0
0.5,0.27532,0.51515,0
0.5,0.27848,0.51515,0
0.5,0.28165,0.51515,0
0.5,0.28481,0.51515,0
0.5,0.28797,0.51515,0
0.5,0.29114,0.51515,0
0.5,0.2943,0.51515,0
0.5,0.29747,0.51515,0
0.5,0.30063,0.51516,0
0.5,0.3038,0.51516,0
0.5,0.30696,0.51516,0
0.5,0.31013,0.51516,0
0.5,0.31329,0.51516,0
0.5,0.31646,0.51516,0
0.5,0.31962,0.51516,0
0.5,0.32278,0.51516,0
0.5,0.32595,0.51516,0
0.5,0.32911,0.51516,0
0.5,0.33228,0.51516,0
0.5,0.33544,0.51516,0
0.5,0.33861,0.51516,0
0.5,0.34177,0.51517,0
0.5,0.34494,0.51517,0
0.5,0.3481,0.51517,0
0.5,0.35127,0.51517,0
0.5,0.35443,0.51517,0
0.5,0.35759,0.51517,0
0.5,0.36076,0.51517,0
0.5,0.36392,0.51518,0
0.5,0.36709,0.51518,0
0.5,0.37025,0.51518,0
0.5,0.37342,0.51518,0
0.5,0.37658,0.51518,0
0.5,0.37975,0.51519,0
0.5,0.38291,0.51519,0
0.5,0.38608,0.51519,0
0.5,0.38924,0.51519,0
0.5,0.39241,0.5152,0
0.5,0.39557,0.5152,0
0.5,0.39873,0.5152,0
0.5,0.4019,0.51521,0
0.5,0.40506,0.51521,0
0.5,0.40823,0.51522,0
0.5,0.41139,0.51522,0
0.5,0.41456,0.51523,0
0.5,0.41772,0.51524,0
0.5,0.42089,0.51524,0
0.5,0.42405,0.51525,0
0.5,0.42722,0.51526,0
0.5,0.43038,0.51527,0
0.5,0.43354,0.51529,0
0.5,0.43671,0.5153,0
0.5,0.43987,0.51532,0
0.5,0.44304,0.51535,0
0.5,0.4462,0.51538,0
0.5,0.44937,0.51542,0
0.5,0.45253,0.51546,0
0.5,0.4557,0.51552,0
0.5,0.45886,0.5156,0
0.5,0.46203,0.51569,0
0.5,0.46519,0.51581,0
0.5,0.46541,0.51582,0
0.5,0.51266,0.51444,0
0.5,0.50989,0.51582,0
0.5,0.46835,0.51597,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.5164,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51771,0
0.5,0.49051,0.51804,0
0.5,0.49367,0.51827,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51784,0
0.5,0.50633,0.51712,0
0.5,0.50949,0.51601,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67862,0.18987,0
0.5,0.68038,0.18898,0
0.5,0.68354,0.18806,0
0.5,0.68671,0.18784,0
0.5,0.68987,0.18843,0
0.5,0.69275,0.18987,0
0.5,0.67394,0.19304,0
0.5,0.67405,0.19294,0
0.5,0.67722,0.1906,0
0.5,0.69304,0.19006,0
0.5,0.69571,0.19304,0
0.5,0.67066,0.1962,0
0.5,0.67089,0.19595,0
0.5,0.6962,0.194,0
0.5,0.69712,0.1962,0
0.5,0.66798,0.19937,0
0.5,0.69764,0.19937,0
0.5,0.66556,0.20253,0
0.5,0.66772,0.19969,0
0.5,0.69754,0.20253,0
0.5,0.66329,0.2057,0
0.5,0.66456,0.20393,0
0.5,0.69691,0.2057,0
0.5,0.66108,0.20886,0
0.5,0.66139,0.20842,0
0.5,0.6962,0.2078,0
0.5,0.69586,0.20886,0
0.5,0.65887,0.21203,0
0.5,0.69446,0.21203,0
0.5,0.65666,0.21519,0
0.5,0.65823,0.21296,0
0.5,0.69304,0.21466,0
0.5,0.69275,0.21519,0
0.5,0.65448,0.21835,0
0.5,0.65506,0.21752,0
0.5,0.69086,0.21835,0
0.5,0.65235,0.22152,0
0.5,0.68987,0.21987,0
0.5,0.68881,0.22152,0
0.5,0.65021,0.22468,0
0.5,0.6519,0.22219,0
0.5,0.68671,0.22463,0
0.5,0.68667,0.22468,0
0.5,0.64809,0.22785,0
0.5,0.64873,0.2269,0
0.5,0.68455,0.22785,0
0.5,0.64594,0.23101,0
0.5,0.68354,0.2293,0
0.5,0.68238,0.23101,0
0.5,0.64382,0.23418,0
0.5,0.64557,0.23157,0
0.5,0.68038,0.23394,0
0.5,0.68022,0.23418,0
0.5,0.64173,0.23734,0
0.5,0.64241,0.23633,0
0.5,0.67812,0.23734,0
0.5,0.63966,0.24051,0
0.5,0.67722,0.23869,0
0.5,0.67603,0.24051,0
0.5,0.63756,0.24367,0
0.5,0.63924,0.24115,0
0.5,0.67405,0.2435,0
0.5,0.67394,0.24367,0
0.5,0.63548,0.24684,0
0.5,0.63608,0.24594,0
0.5,0.67188,0.24684,0
0.5,0.63343,0.25,0
0.5,0.67089,0.24834,0
0.5,0.66982,0.25,0
0.5,0.63138,0.25316,0
0.5,0.63291,0.25081,0
0.5,0.66778,0.25316,0
0.5,0.62935,0.25633,0
0.5,0.62975,0.25572,0
0.5,0.66772,0.25325,0
0.5,0.66578,0.25633,0
0.5,0.62732,0.25949,0
0.5,0.66456,0.25822,0
0.5,0.66375,0.25949,0
0.5,0.62529,0.26266,0
0.5,0.62658,0.26065,0
0.5,0.66172,0.26266,0
0.5,0.62332,0.26582,0
0.5,0.62342,0.26566,0
0.5,0.66139,0.26316,0
0.5,0.65973,0.26582,0
0.5,0.62131,0.26899,0
0.5,0.65823,0.26821,0
0.5,0.65774,0.26899,0
0.5,0.61931,0.27215,0
0.5,0.62025,0.27068,0
0.5,0.65578,0.27215,0
0.5,0.61734,0.27532,0
0.5,0.65506,0.27328,0
0.5,0.65381,0.27532,0
0.5,0.61536,0.27848,0
0.5,0.61709,0.27573,0
0.5,0.6519,0.27836,0
0.5,0.65182,0.27848,0
0.5,0.61341,0.28165,0
0.5,0.61392,0.28083,0
0.5,0.6499,0.28165,0
0.5,0.61146,0.28481,0
0.5,0.64873,0.28353,0
0.5,0.64796,0.28481,0
0.5,0.6095,0.28797,0
0.5,0.61076,0.28594,0
0.5,0.64603,0.28797,0
0.5,0.6076,0.29114,0
0.5,0.64557,0.28872,0
0.5,0.64413,0.29114,0
0.5,0.60566,0.2943,0
0.5,0.60759,0.29115,0
0.5,0.64241,0.29397,0
0.5,0.64221,0.2943,0
0.5,0.60374,0.29747,0
0.5,0.60443,0.29635,0
0.5,0.64032,0.29747,0
0.5,0.60182,0.30063,0
0.5,0.63924,0.29922,0
0.5,0.63838,0.30063,0
0.5,0.5999,0.3038,0
0.5,0.60127,0.30155,0
0.5,0.63646,0.3038,0
0.5,0.59803,0.30696,0
0.5,0.5981,0.30685,0
0.5,0.63608,0.30443,0
0.5,0.63458,0.30696,0
0.5,0.59611,0.31013,0
0.5,0.63291,0.30976,0
0.5,0.63269,0.31013,0
0.5,0.59423,0.31329,0
0.5,0.59494,0.31211,0
0.5,0.63086,0.31329,0
0.5,0.59236,0.31646,0
0.5,0.62975,0.31517,0
0.5,0.62899,0.31646,0
0.5,0.59049,0.31962,0
0.5,0.59177,0.31747,0
0.5,0.62713,0.31962,0
0.5,0.58867,0.32278,0
0.5,0.62658,0.32054,0
0.5,0.62527,0.32278,0
0.5,0.5868,0.32595,0
0.5,0.58861,0.3229,0
0.5,0.62342,0.32587,0
0.5,0.62337,0.32595,0
0.5,0.58496,0.32911,0
0.5,0.58544,0.32829,0
0.5,0.62152,0.32911,0
0.5,0.58311,0.33228,0
0.5,0.62025,0.33125,0
0.5,0.61966,0.33228,0
0.5,0.58125,0.33544,0
0.5,0.58228,0.33371,0
0.5,0.61785,0.33544,0
0.5,0.57941,0.33861,0
0.5,0.61709,0.33676,0
0.5,0.61606,0.33861,0
0.5,0.57755,0.34177,0
0.5,0.57911,0.33912,0
0.5,0.61427,0.34177,0
0.5,0.57572,0.34494,0
0.5,0.57595,0.34455,0
0.5,0.61392,0.34238,0
0.5,0.61249,0.34494,0
0.5,0.57391,0.3481,0
0.5,0.61076,0.34793,0
0.5,0.61066,0.3481,0
0.5,0.57213,0.35127,0
0.5,0.57278,0.35013,0
0.5,0.60885,0.35127,0
0.5,0.57037,0.35443,0
0.5,0.60759,0.3534,0
0.5,0.607,0.35443,0
0.5,0.5686,0.35759,0
0.5,0.56962,0.35579,0
0.5,0.60519,0.35759,0
0.5,0.56685,0.36076,0
0.5,0.60443,0.3589,0
0.5,0.60337,0.36076,0
0.5,0.56507,0.36392,0
0.5,0.56646,0.36148,0
0.5,0.60157,0.36392,0
0.5,0.56333,0.36709,0
0.5,0.60127,0.36447,0
0.5,0.59984,0.36709,0
0.5,0.56152,0.37025,0
0.5,0.56329,0.36715,0
0.5,0.59811,0.37025,0
0.5,0.55972,0.37342,0
0.5,0.56013,0.37271,0
0.5,0.5981,0.37027,0
0.5,0.59644,0.37342,0
0.5,0.5579,0.37658,0
0.5,0.59494,0.37619,0
0.5,0.59473,0.37658,0
0.5,0.55607,0.37975,0
0.5,0.55696,0.37822,0
0.5,0.59304,0.37975,0
0.5,0.55427,0.38291,0
0.5,0.59177,0.38205,0
0.5,0.59131,0.38291,0
0.5,0.55247,0.38608,0
0.5,0.5538,0.38376,0
0.5,0.58957,0.38608,0
0.5,0.55073,0.38924,0
0.5,0.58861,0.38776,0
0.5,0.58778,0.38924,0
0.5,0.54898,0.39241,0
0.5,0.55063,0.38941,0
0.5,0.58597,0.39241,0
0.5,0.5473,0.39557,0
0.5,0.54747,0.39526,0
0.5,0.58544,0.3933,0
0.5,0.58414,0.39557,0
0.5,0.5456,0.39873,0
0.5,0.58231,0.39873,0
0.5,0.54394,0.4019,0
0.5,0.5443,0.40122,0
0.5,0.58228,0.39879,0
0.5,0.58056,0.4019,0
0.5,0.54226,0.40506,0
0.5,0.57911,0.40451,0
0.5,0.57881,0.40506,0
0.5,0.54059,0.40823,0
0.5,0.54114,0.40721,0
0.5,0.57714,0.40823,0
0.5,0.53892,0.41139,0
0.5,0.57595,0.41047,0
0.5,0.57548,0.41139,0
0.5,0.53724,0.41456,0
0.5,0.53797,0.4132,0
0.5,0.57388,0.41456,0
0.5,0.53555,0.41772,0
0.5,0.57278,0.41671,0
0.5,0.57229,0.41772,0
0.5,0.53383,0.42089,0
0.5,0.53481,0.4191,0
0.5,0.57073,0.42089,0
0.5,0.53213,0.42405,0
0.5,0.56962,0.4231,0
0.5,0.56916,0.42405,0
0.5,0.5304,0.42722,0
0.5,0.53165,0.42495,0
0.5,0.56761,0.42722,0
0.5,0.52869,0.43038,0
0.5,0.56646,0.42951,0
0.5,0.56603,0.43038,0
0.5,0.52692,0.43354,0
0.5,0.52848,0.43076,0
0.5,0.56448,0.43354,0
0.5,0.52515,0.43671,0
0.5,0.52532,0.43642,0
0.5,0.56329,0.43591,0
0.5,0.5629,0.43671,0
0.5,0.52335,0.43987,0
0.5,0.56132,0.43987,0
0.5,0.52154,0.44304,0
0.5,0.52215,0.44199,0
0.5,0.56013,0.44219,0
0.5,0.5597,0.44304,0
0.5,0.51971,0.4462,0
0.5,0.55808,0.4462,0
0.5,0.51786,0.44937,0
0.5,0.51899,0.44746,0
0.5,0.55696,0.44834,0
0.5,0.55643,0.44937,0
0.5,0.51601,0.45253,0
0.5,0.55478,0.45253,0
0.5,0.51408,0.4557,0
0.5,0.51582,0.45284,0
0.5,0.5538,0.45435,0
0.5,0.55308,0.4557,0
0.5,0.51212,0.45886,0
0.5,0.51266,0.45803,0
0.5,0.55139,0.45886,0
0.5,0.51001,0.46203,0
0.5,0.55063,0.46026,0
0.5,0.54969,0.46203,0
0.5,0.50769,0.46519,0
0.5,0.50949,0.46278,0
0.5,0.548,0.46519,0
0.5,0.50507,0.46835,0
0.5,0.50633,0.46689,0
0.5,0.54747,0.46619,0
0.5,0.54633,0.46835,0
0.5,0.50205,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.54467,0.47152,0
0.5,0.49849,0.47468,0
0.5,0.5,0.47343,0
0.5,0.5443,0.4722,0
0.5,0.54301,0.47468,0
0.5,0.49408,0.47785,0
0.5,0.49684,0.47599,0
0.5,0.5413,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.47811,0
0.5,0.54114,0.47813,0
0.5,0.53956,0.48101,0
0.5,0.4678,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.4839,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.53797,0.48373,0
0.5,0.53771,0.48418,0
0.5,0,0.48588,0
0.5,0.0031646,0.48558,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48517,0
0.5,0.012658,0.48503,0
0.5,0.015823,0.48494,0
0.5,0.018987,0.48487,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.48481,0
0.5,0.031646,0.48481,0
0.5,0.03481,0.48481,0
0.5,0.037975,0.48481,0
0.5,0.041139,0.48481,0
0.5,0.044304,0.48482,0
0.5,0.047468,0.48482,0
0.5,0.050633,0.48482,0
0.5,0.053797,0.48482,0
0.5,0.056962,0.48482,0
0.5,0.060127,0.48482,0
0.5,0.063291,0.48482,0
0.5,0.066456,0.48482,0
0.5,0.06962,0.48482,0
0.5,0.072785,0.48482,0
0.5,0.075949,0.48482,0
0.5,0.079114,0.48482,0
0.5,0.082278,0.48482,0
0.5,0.085443,0.48482,0
0.5,0.088608,0.48482,0
0.5,0.091772,0.48482,0
0.5,0.094937,0.48482,0
0.5,0.098101,0.48482,0
0.5,0.10127,0.48482,0
0.5,0.10443,0.48482,0
0.5,0.10759,0.48482,0
0.5,0.11076,0.48482,0
0.5,0.11392,0.48482,0
0.5,0.11709,0.48482,0
0.5,0.12025,0.48482,0
0.5,0.12342,0.48482,0
0.5,0.12658,0.48482,0
0.5,0.12975,0.48482,0
0.5,0.13291,0.48482,0
0.5,0.13608,0.48482,0
0.5,0.13924,0.48482,0
0.5,0.14241,0.48482,0
0.5,0.14557,0.48482,0
0.5,0.14873,0.48482,0
0.5,0.1519,0.48482,0
0.5,0.15506,0.48482,0
0.5,0.15823,0.48482,0
0.5,0.16139,0.48482,0
0.5,0.16456,0.48482,0
0.5,0.16772,0.48482,0
0.5,0.17089,0.48482,0
0.5,0.17405,0.48482,0
0.5,0.17722,0.48482,0
0.5,0.18038,0.48482,0
0.5,0.18354,0.48482,0
0.5,0.18671,0.48481,0
0.5,0.18987,0.48481,0
0.5,0.19304,0.48481,0
0.5,0.1962,0.48481,0
0.5,0.19937,0.48481,0
0.5,0.20253,0.48481,0
0.5,0.2057,0.48481,0
0.5,0.20886,0.48481,0
0.5,0.21203,0.48481,0
0.5,0.21519,0.48481,0
0.5,0.21835,0.48481,0
0.5,0.22152,0.48481,0
0.5,0.22468,0.48481,0
0.5,0.22785,0.48481,0
0.5,0.23101,0.48481,0
0.5,0.23418,0.48481,0
0.5,0.23734,0.48481,0
0.5,0.24051,0.48481,0
0.5,0.24367,0.48481,0
0.5,0.24684,0.48481,0
0.5,0.25,0.48481,0
0.5,0.25316,0.48481,0
0.5,0.25633,0.48481,0
0.5,0.25949,0.48481,0
0.5,0.26266,0.48481,0
0.5,0.26582,0.48481,0
0.5,0.26899,0.48481,0
0.5,0.27215,0.48481,0
0.5,0.27532,0.48481,0
0.5,0.27848,0.48481,0
0.5,0.28165,0.48481,0
0.5,0.28481,0.48481,0
0.5,0.28797,0.48481,0
0.5,0.29114,0.48481,0
0.5,0.2943,0.48481,0
0.5,0.29747,0.48481,0
0.5,0.30063,0.48481,0
0.5,0.3038,0.48481,0
0.5,0.30696,0.48481,0
0.5,0.31013,0.48481,0
0.5,0.31329,0.48481,0
0.5,0.31646,0.48481,0
0.5,0.31962,0.48481,0
0.5,0.32278,0.48481,0
0.5,0.32595,0.48481,0
0.5,0.32911,0.48481,0
0.5,0.33228,0.48481,0
0.5,0.33544,0.48481,0
0.5,0.33861,0.48481,0
0.5,0.34177,0.48481,0
0.5,0.34494,0.48481,0
0.5,0.3481,0.48481,0
0.5,0.35127,0.48482,0
0.5,0.35443,0.48482,0
0.5,0.35759,0.48482,0
0.5,0.36076,0.48482,0
0.5,0.36392,0.48482,0
0.5,0.36709,0.48482,0
0.5,0.37025,0.48482,0
0.5,0.37342,0.48482,0
0.5,0.37658,0.48482,0
0.5,0.37975,0.48482,0
0.5,0.38291,0.48482,0
0.5,0.38608,0.48482,0
0.5,0.38924,0.48482,0
0.5,0.39241,0.48482,0
0.5,0.39557,0.48482,0
0.5,0.39873,0.48482,0
0.5,0.4019,0.48482,0
0.5,0.40506,0.48482,0
0.5,0.40823,0.48482,0
0.5,0.41139,0.48482,0
0.5,0.41456,0.48482,0
0.5,0.41772,0.48482,0
0.5,0.42089,0.48481,0
0.5,0.42405,0.48481,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.4848,0
0.5,0.43354,0.48479,0
0.5,0.43671,0.48478,0
0.5,0.43987,0.48477,0
0.5,0.44304,0.48476,0
0.5,0.4462,0.48473,0
0.5,0.44937,0.4847,0
0.5,0.45253,0.48467,0
0.5,0.4557,0.48461,0
0.5,0.45886,0.48454,0
0.5,0.46203,0.48445,0
0.5,0.46519,0.48432,0
0.5,0.53577,0.48734,0
0.5,0.53481,0.48884,0
0.5,0.53371,0.49051,0
0.5,0.53165,0.49356,0
0.5,0.53157,0.49367,0
0.5,0.52936,0.49684,0
0.5,0.52848,0.49807,0
0.5,0.52706,0.5,0
0.5,0.52532,0.50231,0
0.5,0.52465,0.50316,0
0.5,0.52215,0.50621,0
0.5,0.52205,0.50633,0
0.5,0.51909,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51538,0.51266,0
0.5,0.51899,0.50959,0
0.5,0.0031646,0.51427,0
0.5,0,0.51393,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.51477,0
0.5,0.012658,0.51493,0
0.5,0.015823,0.51504,0
0.5,0.018987,0.51511,0
0.5,0.022152,0.51515,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51518,0
0.5,0.031646,0.51519,0
0.5,0.03481,0.51519,0
0.5,0.037975,0.51519,0
0.5,0.041139,0.51518,0
0.5,0.044304,0.51518,0
0.5,0.047468,0.51518,0
0.5,0.050633,0.51518,0
0.5,0.053797,0.51518,0
0.5,0.056962,0.51518,0
0.5,0.060127,0.51518,0
0.5,0.063291,0.51518,0
0.5,0.066456,0.51518,0
0.5,0.06962,0.51518,0
0.5,0.072785,0.51518,0
0.5,0.075949,0.51518,0
0.5,0.079114,0.51518,0
0.5,0.082278,0.51518,0
0.5,0.085443,0.51518,0
0.5,0.088608,0.51518,0
0.5,0.091772,0.51518,0
0.5,0.094937,0.51518,0
0.5,0.098101,0.51518,0
0.5,0.10127,0.51518,0
0.5,0.10443,0.51518,0
0.5,0.10759,0.51518,0
0.5,0.11076,0.51518,0
0.5,0.11392,0.51518,0
0.5,0.11709,0.51518,0
0.5,0.12025,0.51518,0
0.5,0.12342,0.51518,0
0.5,0.12658,0.51518,0
0.5,0.12975,0.51518,0
0.5,0.13291,0.51518,0
0.5,0.13608,0.51518,0
0.5,0.13924,0.51518,0
0.5,0.14241,0.51518,0
0.5,0.14557,0.51518,0
0.5,0.14873,0.51518,0
0.5,0.1519,0.51518,0
0.5,0.15506,0.51518,0
0.5,0.15823,0.51518,0
0.5,0.16139,0.51518,0
0.5,0.16456,0.51518,0
0.5,0.16772,0.51518,0
0.5,0.17089,0.51518,0
0.5,0.17405,0.51518,0
0.5,0.17722,0.51518,0
0.5,0.18038,0.51518,0
0.5,0.18354,0.51518,0
0.5,0.18671,0.51519,0
0.5,0.18987,0.51519,0
0.5,0.19304,0.51519,0
0.5,0.1962,0.51519,0
0.5,0.19937,0.51519,0
0.5,0.20253,0.51519,0
0.5,0.2057,0.51519,0
0.5,0.20886,0.51519,0
0.5,0.21203,0.51519,0
0.5,0.21519,0.51519,0
0.5,0.21835,0.51519,0
0.5,0.22152,0.51519,0
0.5,0.22468,0.51519,0
0.5,0.22785,0.51519,0
0.5,0.23101,0.51519,0
0.5,0.23418,0.51519,0
0.5,0.23734,0.51519,0
0.5,0.24051,0.51519,0
0.5,0.24367,0.51519,0
0.5,0.24684,0.51519,0
0.5,0.25,0.51519,0
0.5,0.25316,0.51519,0
0.5,0.25633,0.51519,0
0.5,0.25949,0.51519,0
0.5,0.26266,0.51519,0
0.5,0.26582,0.51519,0
0.5,0.26899,0.51519,0
0.5,0.27215,0.51519,0
0.5,0.27532,0.51519,0
0.5,0.27848,0.51519,0
0.5,0.28165,0.51519,0
0.5,0.28481,0.51519,0
0.5,0.28797,0.51519,0
0.5,0.29114,0.51519,0
0.5,0.2943,0.51519,0
0.5,0.29747,0.51519,0
0.5,0.30063,0.51519,0
0.5,0.3038,0.5152,0
0.5,0.30696,0.5152,0
0.5,0.31013,0.5152,0
0.5,0.31329,0.5152,0
0.5,0.31646,0.5152,0
0.5,0.31962,0.5152,0
0.5,0.32278,0.5152,0
0.5,0.32595,0.5152,0
0.5,0.32911,0.5152,0
0.5,0.33228,0.5152,0
0.5,0.33544,0.5152,0
0.5,0.33861,0.5152,0
0.5,0.34177,0.5152,0
0.5,0.34494,0.51521,0
0.5,0.3481,0.51521,0
0.5,0.35127,0.51521,0
0.5,0.35443,0.51521,0
0.5,0.35759,0.51521,0
0.5,0.36076,0.51521,0
0.5,0.36392,0.51521,0
0.5,0.36709,0.51522,0
0.5,0.37025,0.51522,0
0.5,0.37342,0.51522,0
0.5,0.37658,0.51522,0
0.5,0.37975,0.51522,0
0.5,0.38291,0.51523,0
0.5,0.38608,0.51523,0
0.5,0.38924,0.51523,0
0.5,0.39241,0.51524,0
0.5,0.39557,0.51524,0
0.5,0.39873,0.51524,0
0.5,0.4019,0.51525,0
0.5,0.40506,0.51525,0
0.5,0.40823,0.51526,0
0.5,0.41139,0.51526,0
0.5,0.41456,0.51527,0
0.5,0.41772,0.51527,0
0.5,0.42089,0.51528,0
0.5,0.42405,0.51529,0
0.5,0.42722,0.5153,0
0.5,0.43038,0.51531,0
0.5,0.43354,0.51532,0
0.5,0.43671,0.51534,0
0.5,0.43987,0.51536,0
0.5,0.44304,0.51538,0
0.5,0.4462,0.51541,0
0.5,0.44937,0.51545,0
0.5,0.45253,0.51549,0
0.5,0.4557,0.51555,0
0.5,0.45886,0.51562,0
0.5,0.46203,0.51572,0
0.5,0.46485,0.51582,0
0.5,0.51266,0.51444,0
0.5,0.50989,0.51582,0
0.5,0.46519,0.51584,0
0.5,0.46835,0.51599,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51771,0
0.5,0.49051,0.51804,0
0.5,0.49367,0.51827,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51784,0
0.5,0.50633,0.51712,0
0.5,0.50949,0.51601,0


==> Data/TB/shear_TB_0.50l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69131,0.17405,0
0.5,0.69304,0.17336,0
0.5,0.6962,0.17277,0
0.5,0.69937,0.17293,0
0.5,0.70253,0.17397,0
0.5,0.70267,0.17405,0
0.5,0.68587,0.17722,0
0.5,0.68671,0.17654,0
0.5,0.68987,0.17463,0
0.5,0.7057,0.17644,0
0.5,0.70635,0.17722,0
0.5,0.68234,0.18038,0
0.5,0.68354,0.17918,0
0.5,0.70801,0.18038,0
0.5,0.67947,0.18354,0
0.5,0.68038,0.18247,0
0.5,0.7087,0.18354,0
0.5,0.67694,0.18671,0
0.5,0.67722,0.18636,0
0.5,0.7087,0.18671,0
0.5,0.67458,0.18987,0
0.5,0.70817,0.18987,0
0.5,0.67225,0.19304,0
0.5,0.67405,0.1906,0
0.5,0.7072,0.19304,0
0.5,0.66994,0.1962,0
0.5,0.67089,0.19491,0
0.5,0.7058,0.1962,0
0.5,0.66768,0.19937,0
0.5,0.66772,0.19931,0
0.5,0.7057,0.19639,0
0.5,0.70414,0.19937,0
0.5,0.66543,0.20253,0
0.5,0.70253,0.20197,0
0.5,0.70219,0.20253,0
0.5,0.66323,0.2057,0
0.5,0.66456,0.2038,0
0.5,0.70011,0.2057,0
0.5,0.66106,0.20886,0
0.5,0.66139,0.20838,0
0.5,0.69937,0.20676,0
0.5,0.69792,0.20886,0
0.5,0.65887,0.21203,0
0.5,0.6962,0.21127,0
0.5,0.69567,0.21203,0
0.5,0.65665,0.21519,0
0.5,0.65823,0.21295,0
0.5,0.69343,0.21519,0
0.5,0.65448,0.21835,0
0.5,0.65506,0.21752,0
0.5,0.69304,0.21574,0
0.5,0.69123,0.21835,0
0.5,0.65235,0.22152,0
0.5,0.68987,0.22029,0
0.5,0.68903,0.22152,0
0.5,0.65021,0.22468,0
0.5,0.6519,0.22219,0
0.5,0.68687,0.22468,0
0.5,0.64809,0.22785,0
0.5,0.64873,0.2269,0
0.5,0.68671,0.22492,0
0.5,0.68475,0.22785,0
0.5,0.64594,0.23101,0
0.5,0.68354,0.22963,0
0.5,0.68262,0.23101,0
0.5,0.64382,0.23418,0
0.5,0.64557,0.23157,0
0.5,0.68049,0.23418,0
0.5,0.64173,0.23734,0
0.5,0.64241,0.23633,0
0.5,0.68038,0.23435,0
0.5,0.67843,0.23734,0
0.5,0.63966,0.24051,0
0.5,0.67722,0.23917,0
0.5,0.67635,0.24051,0
0.5,0.63756,0.24367,0
0.5,0.63924,0.24115,0
0.5,0.67428,0.24367,0
0.5,0.63548,0.24684,0
0.5,0.63608,0.24594,0
0.5,0.67405,0.24402,0
0.5,0.67222,0.24684,0
0.5,0.63343,0.25,0
0.5,0.67089,0.24886,0
0.5,0.67016,0.25,0
0.5,0.63138,0.25316,0
0.5,0.63291,0.25081,0
0.5,0.66813,0.25316,0
0.5,0.62935,0.25633,0
0.5,0.62975,0.25572,0
0.5,0.66772,0.25379,0
0.5,0.66611,0.25633,0
0.5,0.62732,0.25949,0
0.5,0.66456,0.25874,0
0.5,0.66408,0.25949,0
0.5,0.62529,0.26266,0
0.5,0.62658,0.26065,0
0.5,0.66205,0.26266,0
0.5,0.62331,0.26582,0
0.5,0.62342,0.26566,0
0.5,0.66139,0.26368,0
0.5,0.66005,0.26582,0
0.5,0.62131,0.26899,0
0.5,0.65823,0.26871,0
0.5,0.65806,0.26899,0
0.5,0.61931,0.27215,0
0.5,0.62025,0.27067,0
0.5,0.6561,0.27215,0
0.5,0.61734,0.27532,0
0.5,0.65506,0.27379,0
0.5,0.65412,0.27532,0
0.5,0.61536,0.27848,0
0.5,0.61709,0.27572,0
0.5,0.65214,0.27848,0
0.5,0.61341,0.28165,0
0.5,0.61392,0.28083,0
0.5,0.6519,0.27887,0
0.5,0.6502,0.28165,0
0.5,0.61145,0.28481,0
0.5,0.64873,0.28401,0
0.5,0.64825,0.28481,0
0.5,0.60949,0.28797,0
0.5,0.61076,0.28593,0
0.5,0.64631,0.28797,0
0.5,0.60759,0.29114,0
0.5,0.60759,0.29113,0
0.5,0.64557,0.28918,0
0.5,0.64439,0.29114,0
0.5,0.60565,0.2943,0
0.5,0.64247,0.2943,0
0.5,0.60373,0.29747,0
0.5,0.60443,0.29633,0
0.5,0.64241,0.2944,0
0.5,0.64058,0.29747,0
0.5,0.60182,0.30063,0
0.5,0.63924,0.29964,0
0.5,0.63863,0.30063,0
0.5,0.5999,0.3038,0
0.5,0.60127,0.30155,0
0.5,0.63671,0.3038,0
0.5,0.59803,0.30696,0
0.5,0.5981,0.30684,0
0.5,0.63608,0.30483,0
0.5,0.63481,0.30696,0
0.5,0.5961,0.31013,0
0.5,0.63292,0.31013,0
0.5,0.59421,0.31329,0
0.5,0.59494,0.31208,0
0.5,0.63291,0.31014,0
0.5,0.63109,0.31329,0
0.5,0.59234,0.31646,0
0.5,0.62975,0.31555,0
0.5,0.62922,0.31646,0
0.5,0.59047,0.31962,0
0.5,0.59177,0.31743,0
0.5,0.62736,0.31962,0
0.5,0.58866,0.32278,0
0.5,0.62658,0.32092,0
0.5,0.62549,0.32278,0
0.5,0.58679,0.32595,0
0.5,0.58861,0.32287,0
0.5,0.62359,0.32595,0
0.5,0.58496,0.32911,0
0.5,0.58544,0.32829,0
0.5,0.62342,0.32624,0
0.5,0.62173,0.32911,0
0.5,0.58311,0.33228,0
0.5,0.62025,0.3316,0
0.5,0.61986,0.33228,0
0.5,0.58125,0.33544,0
0.5,0.58228,0.33371,0
0.5,0.61806,0.33544,0
0.5,0.57941,0.33861,0
0.5,0.61709,0.33712,0
0.5,0.61626,0.33861,0
0.5,0.57753,0.34177,0
0.5,0.57911,0.33911,0
0.5,0.61448,0.34177,0
0.5,0.5757,0.34494,0
0.5,0.57595,0.34452,0
0.5,0.61392,0.34274,0
0.5,0.6127,0.34494,0
0.5,0.57388,0.3481,0
0.5,0.61088,0.3481,0
0.5,0.5721,0.35127,0
0.5,0.57278,0.35008,0
0.5,0.61076,0.34831,0
0.5,0.60907,0.35127,0
0.5,0.57034,0.35443,0
0.5,0.60759,0.35379,0
0.5,0.60723,0.35443,0
0.5,0.56857,0.35759,0
0.5,0.56962,0.35574,0
0.5,0.60541,0.35759,0
0.5,0.56684,0.36076,0
0.5,0.60443,0.35928,0
0.5,0.60358,0.36076,0
0.5,0.56506,0.36392,0
0.5,0.56646,0.36145,0
0.5,0.60178,0.36392,0
0.5,0.56333,0.36709,0
0.5,0.60127,0.36483,0
0.5,0.60003,0.36709,0
0.5,0.56151,0.37025,0
0.5,0.56329,0.36715,0
0.5,0.5983,0.37025,0
0.5,0.55971,0.37342,0
0.5,0.56013,0.3727,0
0.5,0.5981,0.37061,0
0.5,0.59662,0.37342,0
0.5,0.55789,0.37658,0
0.5,0.59494,0.37652,0
0.5,0.59491,0.37658,0
0.5,0.55604,0.37975,0
0.5,0.55696,0.37818,0
0.5,0.59323,0.37975,0
0.5,0.55424,0.38291,0
0.5,0.59177,0.38239,0
0.5,0.59149,0.38291,0
0.5,0.55242,0.38608,0
0.5,0.5538,0.38369,0
0.5,0.58976,0.38608,0
0.5,0.55068,0.38924,0
0.5,0.58861,0.3881,0
0.5,0.58797,0.38924,0
0.5,0.54892,0.39241,0
0.5,0.55063,0.38932,0
0.5,0.58616,0.39241,0
0.5,0.54724,0.39557,0
0.5,0.54747,0.39516,0
0.5,0.58544,0.39363,0
0.5,0.58433,0.39557,0
0.5,0.54555,0.39873,0
0.5,0.58249,0.39873,0
0.5,0.54389,0.4019,0
0.5,0.5443,0.40113,0
0.5,0.58228,0.3991,0
0.5,0.58072,0.4019,0
0.5,0.54221,0.40506,0
0.5,0.57911,0.40479,0
0.5,0.57897,0.40506,0
0.5,0.54055,0.40823,0
0.5,0.54114,0.40713,0
0.5,0.57729,0.40823,0
0.5,0.53889,0.41139,0
0.5,0.57595,0.41075,0
0.5,0.57562,0.41139,0
0.5,0.53722,0.41456,0
0.5,0.53797,0.41316,0
0.5,0.57402,0.41456,0
0.5,0.53553,0.41772,0
0.5,0.57278,0.41699,0
0.5,0.57242,0.41772,0
0.5,0.53382,0.42089,0
0.5,0.53481,0.41908,0
0.5,0.57087,0.42089,0
0.5,0.53213,0.42405,0
0.5,0.56962,0.42338,0
0.5,0.56929,0.42405,0
0.5,0.5304,0.42722,0
0.5,0.53165,0.42494,0
0.5,0.56775,0.42722,0
0.5,0.52869,0.43038,0
0.5,0.56646,0.42981,0
0.5,0.56618,0.43038,0
0.5,0.52692,0.43354,0
0.5,0.52848,0.43076,0
0.5,0.56464,0.43354,0
0.5,0.52515,0.43671,0
0.5,0.52532,0.43642,0
0.5,0.56329,0.43624,0
0.5,0.56306,0.43671,0
0.5,0.52334,0.43987,0
0.5,0.5615,0.43987,0
0.5,0.52153,0.44304,0
0.5,0.52215,0.44198,0
0.5,0.56013,0.44257,0
0.5,0.55989,0.44304,0
0.5,0.5197,0.4462,0
0.5,0.5583,0.4462,0
0.5,0.51785,0.44937,0
0.5,0.51899,0.44745,0
0.5,0.55696,0.44877,0
0.5,0.55666,0.44937,0
0.5,0.51599,0.45253,0
0.5,0.55502,0.45253,0
0.5,0.51406,0.4557,0
0.5,0.51582,0.45282,0
0.5,0.5538,0.45483,0
0.5,0.55334,0.4557,0
0.5,0.5121,0.45886,0
0.5,0.51266,0.458,0
0.5,0.55167,0.45886,0
0.5,0.51,0.46203,0
0.5,0.55063,0.46078,0
0.5,0.54997,0.46203,0
0.5,0.50767,0.46519,0
0.5,0.50949,0.46275,0
0.5,0.54829,0.46519,0
0.5,0.50504,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54747,0.46673,0
0.5,0.54662,0.46835,0
0.5,0.50202,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.54496,0.47152,0
0.5,0.49845,0.47468,0
0.5,0.5,0.47339,0
0.5,0.5443,0.47274,0
0.5,0.54328,0.47468,0
0.5,0.49404,0.47785,0
0.5,0.49684,0.47596,0
0.5,0.54158,0.47785,0
0.5,0.48733,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47809,0
0.5,0.54114,0.47864,0
0.5,0.53983,0.48101,0
0.5,0.46744,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.53798,0.48418,0
0.5,0,0.48582,0
0.5,0.0031646,0.48552,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.48512,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48489,0
0.5,0.018987,0.48483,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48478,0
0.5,0.028481,0.48477,0
0.5,0.031646,0.48477,0
0.5,0.03481,0.48477,0
0.5,0.037975,0.48477,0
0.5,0.041139,0.48478,0
0.5,0.044304,0.48478,0
0.5,0.047468,0.48478,0
0.5,0.050633,0.48478,0
0.5,0.053797,0.48478,0
0.5,0.056962,0.48478,0
0.5,0.060127,0.48478,0
0.5,0.063291,0.48478,0
0.5,0.066456,0.48478,0
0.5,0.06962,0.48478,0
0.5,0.072785,0.48478,0
0.5,0.075949,0.48478,0
0.5,0.079114,0.48478,0
0.5,0.082278,0.48478,0
0.5,0.085443,0.48478,0
0.5,0.088608,0.48478,0
0.5,0.091772,0.48478,0
0.5,0.094937,0.48478,0
0.5,0.098101,0.48478,0
0.5,0.10127,0.48478,0
0.5,0.10443,0.48478,0
0.5,0.10759,0.48478,0
0.5,0.11076,0.48478,0
0.5,0.11392,0.48478,0
0.5,0.11709,0.48478,0
0.5,0.12025,0.48478,0
0.5,0.12342,0.48478,0
0.5,0.12658,0.48478,0
0.5,0.12975,0.48478,0
0.5,0.13291,0.48478,0
0.5,0.13608,0.48478,0
0.5,0.13924,0.48478,0
0.5,0.14241,0.48478,0
0.5,0.14557,0.48478,0
0.5,0.14873,0.48478,0
0.5,0.1519,0.48478,0
0.5,0.15506,0.48478,0
0.5,0.15823,0.48478,0
0.5,0.16139,0.48478,0
0.5,0.16456,0.48478,0
0.5,0.16772,0.48478,0
0.5,0.17089,0.48478,0
0.5,0.17405,0.48478,0
0.5,0.17722,0.48478,0
0.5,0.18038,0.48478,0
0.5,0.18354,0.48478,0
0.5,0.18671,0.48478,0
0.5,0.18987,0.48478,0
0.5,0.19304,0.48478,0
0.5,0.1962,0.48478,0
0.5,0.19937,0.48478,0
0.5,0.20253,0.48477,0
0.5,0.2057,0.48477,0
0.5,0.20886,0.48477,0
0.5,0.21203,0.48477,0
0.5,0.21519,0.48477,0
0.5,0.21835,0.48477,0
0.5,0.22152,0.48477,0
0.5,0.22468,0.48477,0
0.5,0.22785,0.48477,0
0.5,0.23101,0.48477,0
0.5,0.23418,0.48477,0
0.5,0.23734,0.48477,0
0.5,0.24051,0.48477,0
0.5,0.24367,0.48477,0
0.5,0.24684,0.48477,0
0.5,0.25,0.48477,0
0.5,0.25316,0.48477,0
0.5,0.25633,0.48477,0
0.5,0.25949,0.48477,0
0.5,0.26266,0.48477,0
0.5,0.26582,0.48477,0
0.5,0.26899,0.48477,0
0.5,0.27215,0.48477,0
0.5,0.27532,0.48477,0
0.5,0.27848,0.48477,0
0.5,0.28165,0.48477,0
0.5,0.28481,0.48477,0
0.5,0.28797,0.48477,0
0.5,0.29114,0.48477,0
0.5,0.2943,0.48477,0
0.5,0.29747,0.48477,0
0.5,0.30063,0.48477,0
0.5,0.3038,0.48477,0
0.5,0.30696,0.48477,0
0.5,0.31013,0.48477,0
0.5,0.31329,0.48477,0
0.5,0.31646,0.48477,0
0.5,0.31962,0.48477,0
0.5,0.32278,0.48477,0
0.5,0.32595,0.48477,0
0.5,0.32911,0.48477,0
0.5,0.33228,0.48477,0
0.5,0.33544,0.48477,0
0.5,0.33861,0.48477,0
0.5,0.34177,0.48478,0
0.5,0.34494,0.48478,0
0.5,0.3481,0.48478,0
0.5,0.35127,0.48478,0
0.5,0.35443,0.48478,0
0.5,0.35759,0.48478,0
0.5,0.36076,0.48478,0
0.5,0.36392,0.48478,0
0.5,0.36709,0.48478,0
0.5,0.37025,0.48478,0
0.5,0.37342,0.48478,0
0.5,0.37658,0.48478,0
0.5,0.37975,0.48478,0
0.5,0.38291,0.48478,0
0.5,0.38608,0.48478,0
0.5,0.38924,0.48478,0
0.5,0.39241,0.48478,0
0.5,0.39557,0.48478,0
0.5,0.39873,0.48478,0
0.5,0.4019,0.48478,0
0.5,0.40506,0.48478,0
0.5,0.40823,0.48478,0
0.5,0.41139,0.48478,0
0.5,0.41456,0.48478,0
0.5,0.41772,0.48478,0
0.5,0.42089,0.48478,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48477,0
0.5,0.43038,0.48477,0
0.5,0.43354,0.48476,0
0.5,0.43671,0.48475,0
0.5,0.43987,0.48474,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.4847,0
0.5,0.44937,0.48468,0
0.5,0.45253,0.48464,0
0.5,0.4557,0.48459,0
0.5,0.45886,0.48452,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.4843,0
0.5,0.53797,0.48419,0
0.5,0.53604,0.48734,0
0.5,0.53481,0.48924,0
0.5,0.53397,0.49051,0
0.5,0.5318,0.49367,0
0.5,0.53165,0.4939,0
0.5,0.52956,0.49684,0
0.5,0.52848,0.49833,0
0.5,0.52723,0.5,0
0.5,0.52532,0.50248,0
0.5,0.52477,0.50316,0
0.5,0.52215,0.50629,0
0.5,0.52212,0.50633,0
0.5,0.51912,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51538,0.51266,0
0.5,0.51899,0.50961,0
0.5,0.0031646,0.51434,0
0.5,0,0.514,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51483,0
0.5,0.012658,0.51498,0
0.5,0.015823,0.51509,0
0.5,0.018987,0.51516,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51521,0
0.5,0.028481,0.51522,0
0.5,0.031646,0.51523,0
0.5,0.03481,0.51523,0
0.5,0.037975,0.51523,0
0.5,0.041139,0.51522,0
0.5,0.044304,0.51522,0
0.5,0.047468,0.51522,0
0.5,0.050633,0.51522,0
0.5,0.053797,0.51522,0
0.5,0.056962,0.51522,0
0.5,0.060127,0.51522,0
0.5,0.063291,0.51522,0
0.5,0.066456,0.51522,0
0.5,0.06962,0.51522,0
0.5,0.072785,0.51522,0
0.5,0.075949,0.51522,0
0.5,0.079114,0.51522,0
0.5,0.082278,0.51522,0
0.5,0.085443,0.51522,0
0.5,0.088608,0.51522,0
0.5,0.091772,0.51522,0
0.5,0.094937,0.51522,0
0.5,0.098101,0.51522,0
0.5,0.10127,0.51522,0
0.5,0.10443,0.51522,0
0.5,0.10759,0.51522,0
0.5,0.11076,0.51522,0
0.5,0.11392,0.51522,0
0.5,0.11709,0.51522,0
0.5,0.12025,0.51522,0
0.5,0.12342,0.51522,0
0.5,0.12658,0.51522,0
0.5,0.12975,0.51522,0
0.5,0.13291,0.51522,0
0.5,0.13608,0.51522,0
0.5,0.13924,0.51522,0
0.5,0.14241,0.51522,0
0.5,0.14557,0.51522,0
0.5,0.14873,0.51522,0
0.5,0.1519,0.51522,0
0.5,0.15506,0.51522,0
0.5,0.15823,0.51522,0
0.5,0.16139,0.51522,0
0.5,0.16456,0.51522,0
0.5,0.16772,0.51522,0
0.5,0.17089,0.51522,0
0.5,0.17405,0.51522,0
0.5,0.17722,0.51522,0
0.5,0.18038,0.51522,0
0.5,0.18354,0.51522,0
0.5,0.18671,0.51522,0
0.5,0.18987,0.51522,0
0.5,0.19304,0.51522,0
0.5,0.1962,0.51522,0
0.5,0.19937,0.51523,0
0.5,0.20253,0.51523,0
0.5,0.2057,0.51523,0
0.5,0.20886,0.51523,0
0.5,0.21203,0.51523,0
0.5,0.21519,0.51523,0
0.5,0.21835,0.51523,0
0.5,0.22152,0.51523,0
0.5,0.22468,0.51523,0
0.5,0.22785,0.51523,0
0.5,0.23101,0.51523,0
0.5,0.23418,0.51523,0
0.5,0.23734,0.51523,0
0.5,0.24051,0.51523,0
0.5,0.24367,0.51523,0
0.5,0.24684,0.51523,0
0.5,0.25,0.51523,0
0.5,0.25316,0.51523,0
0.5,0.25633,0.51523,0
0.5,0.25949,0.51523,0
0.5,0.26266,0.51523,0
0.5,0.26582,0.51523,0
0.5,0.26899,0.51523,0
0.5,0.27215,0.51523,0
0.5,0.27532,0.51523,0
0.5,0.27848,0.51523,0
0.5,0.28165,0.51523,0
0.5,0.28481,0.51523,0
0.5,0.28797,0.51523,0
0.5,0.29114,0.51523,0
0.5,0.2943,0.51523,0
0.5,0.29747,0.51523,0
0.5,0.30063,0.51523,0
0.5,0.3038,0.51523,0
0.5,0.30696,0.51523,0
0.5,0.31013,0.51524,0
0.5,0.31329,0.51524,0
0.5,0.31646,0.51524,0
0.5,0.31962,0.51524,0
0.5,0.32278,0.51524,0
0.5,0.32595,0.51524,0
0.5,0.32911,0.51524,0
0.5,0.33228,0.51524,0
0.5,0.33544,0.51524,0
0.5,0.33861,0.51524,0
0.5,0.34177,0.51524,0
0.5,0.34494,0.51524,0
0.5,0.3481,0.51525,0
0.5,0.35127,0.51525,0
0.5,0.35443,0.51525,0
0.5,0.35759,0.51525,0
0.5,0.36076,0.51525,0
0.5,0.36392,0.51525,0
0.5,0.36709,0.51525,0
0.5,0.37025,0.51526,0
0.5,0.37342,0.51526,0
0.5,0.37658,0.51526,0
0.5,0.37975,0.51526,0
0.5,0.38291,0.51526,0
0.5,0.38608,0.51527,0
0.5,0.38924,0.51527,0
0.5,0.39241,0.51527,0
0.5,0.39557,0.51528,0
0.5,0.39873,0.51528,0
0.5,0.4019,0.51528,0
0.5,0.40506,0.51529,0
0.5,0.40823,0.51529,0
0.5,0.41139,0.5153,0
0.5,0.41456,0.5153,0
0.5,0.41772,0.51531,0
0.5,0.42089,0.51532,0
0.5,0.42405,0.51532,0
0.5,0.42722,0.51533,0
0.5,0.43038,0.51534,0
0.5,0.43354,0.51536,0
0.5,0.43671,0.51537,0
0.5,0.43987,0.51539,0
0.5,0.44304,0.51541,0
0.5,0.4462,0.51544,0
0.5,0.44937,0.51548,0
0.5,0.45253,0.51552,0
0.5,0.4557,0.51558,0
0.5,0.45886,0.51565,0
0.5,0.46203,0.51574,0
0.5,0.46421,0.51582,0
0.5,0.51266,0.51444,0
0.5,0.50989,0.51582,0
0.5,0.46519,0.51586,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51621,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.51671,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51771,0
0.5,0.49051,0.51804,0
0.5,0.49367,0.51827,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51784,0
0.5,0.50633,0.51712,0
0.5,0.50949,0.51601,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0.006,-0.255238,0.00309729,0.000765628,0.00191507,4.62099,4.35951,0.383464,0.109288,40804,8,3,3
1,0.0063,-0.267444,0.00333699,0.000842298,0.0019168,1.90165,1.05537,0.260062,0.0508145,40804,2,2,2
2,0.0066,-0.279527,0.00359781,0.000922269,0.00191886,1.97024,1.10229,0.258908,0.0529741,40804,2,2,2
3,0.0069,-0.291514,0.00387283,0.00100551,0.00192126,1.95297,1.08487,0.259943,0.054304,40804,2,2,2
4,0.0072,-0.303399,0.00416239,0.00109198,0.00192401,1.94686,1.07506,0.258256,0.0615557,40804,2,2,2
5,0.0075,-0.315174,0.00446717,0.00118158,0.00192717,1.94224,1.07021,0.25573,0.0566267,40804,2,2,2
6,0.0078,-0.326733,0.00479515,0.00127417,0.00193085,2.92555,1.61971,0.382656,0.0704453,40804,3,3,3
7,0.0081,-0.338248,0.00513381,0.00136979,0.00193498,2.95707,1.61995,0.376245,0.0681754,40804,3,3,3
8,0.0084,-0.349628,0.00548957,0.00146829,0.00193966,2.90612,1.61031,0.377409,0.0685437,40804,3,3,3
9,0.0087,-0.36086,0.0058631,0.00156955,0.00194496,2.9441,1.61558,0.383453,0.0729219,40804,3,3,3
10,0.009,-0.371934,0.00625526,0.00167345,0.00195097,2.94115,1.6119,0.380097,0.0707858,40804,3,3,3
11,0.0093,-0.382833,0.0066667,0.00177984,0.00195778,2.92856,1.60585,0.386149,0.0733384,40804,3,3,3
12,0.0096,-0.393446,0.00710355,0.00188833,0.00196572,3.86622,2.13727,0.500806,0.0875479,40804,4,4,4
13,0.0099,-0.403904,0.00755669,0.00199903,0.00197461,3.91931,2.20979,0.502313,0.0888489,40804,4,4,4
14,0.0102,-0.414017,0.00803565,0.00211122,0.00198509,4.85396,2.72001,0.631484,0.101034,40804,5,5,5
15,0.0105,-0.423773,0.00853695,0.00222452,0.00199746,5.81723,3.22302,0.753387,0.112556,40804,6,6,6
16,0.0108,-0.43293,0.00906957,0.0023375,0.00201297,7.82797,4.36536,1.00159,0.133637,40804,8,8,8
17,0.0111,-0.43883,0.00969458,0.0024351,0.00204621,25.4397,14.358,3.29611,0.253398,40804,26,26,26
18,0.0114,-0.290605,0.0631994,0.00165627,0.00289538,415.295,267.288,52.6199,5.70802,40804,445,406,406
19,0.0117,-0.282462,0.0707225,0.00165222,0.00298495,124.692,68.2937,16.0279,1.2811,40804,117,117,117
20,0.012,-0.274615,0.0780055,0.0016475,0.00307253,110.638,60.3557,14.3672,1.08792,40804,104,104,104


==> Data/TB/shear_TB_0.50l0_AT-2_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47439,0.48734,0
0.5,0.47468,0.48733,0
0.5,0.47785,0.48717,0
0.5,0.48101,0.48697,0
0.5,0.48418,0.48672,0
0.5,0.48734,0.48642,0
0.5,0.49051,0.48607,0
0.5,0.49367,0.48574,0
0.5,0.49684,0.48552,0
0.5,0.5,0.48563,0
0.5,0.50316,0.48621,0
0.5,0.5059,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48788,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48787,0
0.5,0.32278,0.48787,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48786,0
0.5,0.3481,0.48786,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48785,0
0.5,0.36392,0.48785,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48784,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48783,0
0.5,0.38924,0.48783,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48782,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.48781,0
0.5,0.40506,0.48781,0
0.5,0.40823,0.4878,0
0.5,0.41139,0.4878,0
0.5,0.41456,0.48779,0
0.5,0.41772,0.48778,0
0.5,0.42089,0.48778,0
0.5,0.42405,0.48777,0
0.5,0.42722,0.48776,0
0.5,0.43038,0.48775,0
0.5,0.43354,0.48774,0
0.5,0.43671,0.48773,0
0.5,0.43987,0.48772,0
0.5,0.44304,0.4877,0
0.5,0.4462,0.48769,0
0.5,0.44937,0.48767,0
0.5,0.45253,0.48765,0
0.5,0.4557,0.48762,0
0.5,0.45886,0.48759,0
0.5,0.46203,0.48756,0
0.5,0.46519,0.48752,0
0.5,0.46835,0.48747,0
0.5,0.47152,0.48741,0
0.5,0.50633,0.48755,0
0.5,0.50949,0.49028,0
0.5,0.50971,0.49051,0
0.5,0.51214,0.49367,0
0.5,0.51266,0.49542,0
0.5,0.51312,0.49684,0
0.5,0.51316,0.5,0
0.5,0.51266,0.50181,0
0.5,0.51243,0.50316,0
0.5,0.51058,0.50633,0
0.5,0.50949,0.50736,0
0.5,0.50717,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51212,0
0.5,0.28165,0.51212,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51213,0
0.5,0.32278,0.51213,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51214,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51215,0
0.5,0.36392,0.51215,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51216,0
0.5,0.37658,0.51216,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51217,0
0.5,0.38608,0.51217,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51218,0
0.5,0.39557,0.51218,0
0.5,0.39873,0.51219,0
0.5,0.4019,0.51219,0
0.5,0.40506,0.5122,0
0.5,0.40823,0.5122,0
0.5,0.41139,0.51221,0
0.5,0.41456,0.51222,0
0.5,0.41772,0.51222,0
0.5,0.42089,0.51223,0
0.5,0.42405,0.51224,0
0.5,0.42722,0.51225,0
0.5,0.43038,0.51226,0
0.5,0.43354,0.51227,0
0.5,0.43671,0.51228,0
0.5,0.43987,0.51229,0
0.5,0.44304,0.5123,0
0.5,0.4462,0.51232,0
0.5,0.44937,0.51234,0
0.5,0.45253,0.51236,0
0.5,0.4557,0.51238,0
0.5,0.45886,0.51241,0
0.5,0.46203,0.51244,0
0.5,0.46519,0.51247,0
0.5,0.46835,0.51251,0
0.5,0.47152,0.51256,0
0.5,0.47468,0.51262,0
0.5,0.47666,0.51266,0
0.5,0.50316,0.51203,0
0.5,0.50041,0.51266,0
0.5,0.50633,0.51018,0
0.5,0.47785,0.5127,0
0.5,0.48101,0.51283,0
0.5,0.48418,0.51298,0
0.5,0.48734,0.51314,0
0.5,0.49051,0.5133,0
0.5,0.49367,0.51338,0
0.5,0.49684,0.5133,0
0.5,0.5,0.51278,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47328,0.48734,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48711,0
0.5,0.48101,0.4869,0
0.5,0.48418,0.48663,0
0.5,0.48734,0.48629,0
0.5,0.49051,0.4859,0
0.5,0.49367,0.48552,0
0.5,0.49684,0.48523,0
0.5,0.5,0.48525,0
0.5,0.50316,0.4857,0
0.5,0.50633,0.48688,0
0.5,0.50711,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48787,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48786,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48785,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48783,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.48781,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.4878,0
0.5,0.41139,0.48779,0
0.5,0.41456,0.48779,0
0.5,0.41772,0.48778,0
0.5,0.42089,0.48777,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48776,0
0.5,0.43038,0.48775,0
0.5,0.43354,0.48774,0
0.5,0.43671,0.48772,0
0.5,0.43987,0.48771,0
0.5,0.44304,0.4877,0
0.5,0.4462,0.48768,0
0.5,0.44937,0.48766,0
0.5,0.45253,0.48764,0
0.5,0.4557,0.48761,0
0.5,0.45886,0.48758,0
0.5,0.46203,0.48755,0
0.5,0.46519,0.4875,0
0.5,0.46835,0.48745,0
0.5,0.47152,0.48739,0
0.5,0.50949,0.4892,0
0.5,0.51082,0.49051,0
0.5,0.51266,0.49312,0
0.5,0.51301,0.49367,0
0.5,0.51403,0.49684,0
0.5,0.51401,0.5,0
0.5,0.51303,0.50316,0
0.5,0.51266,0.50376,0
0.5,0.51115,0.50633,0
0.5,0.50949,0.50785,0
0.5,0.50765,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51212,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51213,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51214,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51215,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51216,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51217,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51218,0
0.5,0.39557,0.51219,0
0.5,0.39873,0.51219,0
0.5,0.4019,0.5122,0
0.5,0.40506,0.5122,0
0.5,0.40823,0.51221,0
0.5,0.41139,0.51221,0
0.5,0.41456,0.51222,0
0.5,0.41772,0.51223,0
0.5,0.42089,0.51224,0
0.5,0.42405,0.51224,0
0.5,0.42722,0.51225,0
0.5,0.43038,0.51226,0
0.5,0.43354,0.51227,0
0.5,0.43671,0.51229,0
0.5,0.43987,0.5123,0
0.5,0.44304,0.51231,0
0.5,0.4462,0.51233,0
0.5,0.44937,0.51235,0
0.5,0.45253,0.51237,0
0.5,0.4557,0.5124,0
0.5,0.45886,0.51242,0
0.5,0.46203,0.51245,0
0.5,0.46519,0.51249,0
0.5,0.46835,0.51254,0
0.5,0.47152,0.51259,0
0.5,0.47468,0.51265,0
0.5,0.47519,0.51266,0
0.5,0.50316,0.51221,0
0.5,0.50115,0.51266,0
0.5,0.50633,0.51053,0
0.5,0.47785,0.51276,0
0.5,0.48101,0.5129,0
0.5,0.48418,0.51307,0
0.5,0.48734,0.51324,0
0.5,0.49051,0.51342,0
0.5,0.49367,0.51352,0
0.5,0.49684,0.51347,0
0.5,0.5,0.51299,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4724,0.48734,0
0.5,0.47468,0.48724,0
0.5,0.47785,0.48706,0
0.5,0.48101,0.48683,0
0.5,0.48418,0.48654,0
0.5,0.48734,0.48617,0
0.5,0.49051,0.48574,0
0.5,0.49367,0.4853,0
0.5,0.49684,0.48495,0
0.5,0.5,0.48487,0
0.5,0.50316,0.4852,0
0.5,0.50633,0.48621,0
0.5,0.50838,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48779,0
0.5,0.41456,0.48778,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48777,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48775,0
0.5,0.43038,0.48774,0
0.5,0.43354,0.48773,0
0.5,0.43671,0.48772,0
0.5,0.43987,0.4877,0
0.5,0.44304,0.48769,0
0.5,0.4462,0.48767,0
0.5,0.44937,0.48765,0
0.5,0.45253,0.48763,0
0.5,0.4557,0.4876,0
0.5,0.45886,0.48757,0
0.5,0.46203,0.48753,0
0.5,0.46519,0.48749,0
0.5,0.46835,0.48743,0
0.5,0.47152,0.48736,0
0.5,0.50949,0.48814,0
0.5,0.51202,0.49051,0
0.5,0.51266,0.49142,0
0.5,0.51414,0.49367,0
0.5,0.51508,0.49684,0
0.5,0.51498,0.5,0
0.5,0.51393,0.50316,0
0.5,0.51266,0.50501,0
0.5,0.51181,0.50633,0
0.5,0.50949,0.50837,0
0.5,0.50819,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.51219,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.5122,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51221,0
0.5,0.41139,0.51222,0
0.5,0.41456,0.51223,0
0.5,0.41772,0.51223,0
0.5,0.42089,0.51224,0
0.5,0.42405,0.51225,0
0.5,0.42722,0.51226,0
0.5,0.43038,0.51227,0
0.5,0.43354,0.51228,0
0.5,0.43671,0.51229,0
0.5,0.43987,0.51231,0
0.5,0.44304,0.51232,0
0.5,0.4462,0.51234,0
0.5,0.44937,0.51236,0
0.5,0.45253,0.51238,0
0.5,0.4557,0.51241,0
0.5,0.45886,0.51244,0
0.5,0.46203,0.51247,0
0.5,0.46519,0.51251,0
0.5,0.46835,0.51256,0
0.5,0.47152,0.51261,0
0.5,0.47384,0.51266,0
0.5,0.50316,0.51239,0
0.5,0.50194,0.51266,0
0.5,0.50633,0.51087,0
0.5,0.47468,0.51269,0
0.5,0.47785,0.51282,0
0.5,0.48101,0.51297,0
0.5,0.48418,0.51315,0
0.5,0.48734,0.51334,0
0.5,0.49051,0.51353,0
0.5,0.49367,0.51366,0
0.5,0.49684,0.51363,0
0.5,0.5,0.5132,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47169,0.48734,0
0.5,0.47468,0.4872,0
0.5,0.47785,0.48701,0
0.5,0.48101,0.48677,0
0.5,0.48418,0.48646,0
0.5,0.48734,0.48607,0
0.5,0.49051,0.48559,0
0.5,0.49367,0.4851,0
0.5,0.49684,0.48468,0
0.5,0.5,0.4845,0
0.5,0.50316,0.48469,0
0.5,0.50633,0.48548,0
0.5,0.50949,0.48701,0
0.5,0.51,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48778,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48775,0
0.5,0.43038,0.48774,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.4877,0
0.5,0.44304,0.48768,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48762,0
0.5,0.4557,0.48759,0
0.5,0.45886,0.48756,0
0.5,0.46203,0.48752,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48742,0
0.5,0.47152,0.48735,0
0.5,0.51266,0.48959,0
0.5,0.51361,0.49051,0
0.5,0.51565,0.49367,0
0.5,0.51582,0.49428,0
0.5,0.51666,0.49684,0
0.5,0.51643,0.5,0
0.5,0.51582,0.5013,0
0.5,0.51511,0.50316,0
0.5,0.51266,0.50631,0
0.5,0.51265,0.50633,0
0.5,0.50949,0.50895,0
0.5,0.50882,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51222,0
0.5,0.41456,0.51223,0
0.5,0.41772,0.51224,0
0.5,0.42089,0.51225,0
0.5,0.42405,0.51226,0
0.5,0.42722,0.51227,0
0.5,0.43038,0.51228,0
0.5,0.43354,0.51229,0
0.5,0.43671,0.5123,0
0.5,0.43987,0.51232,0
0.5,0.44304,0.51233,0
0.5,0.4462,0.51235,0
0.5,0.44937,0.51237,0
0.5,0.45253,0.5124,0
0.5,0.4557,0.51242,0
0.5,0.45886,0.51245,0
0.5,0.46203,0.51249,0
0.5,0.46519,0.51253,0
0.5,0.46835,0.51258,0
0.5,0.47152,0.51263,0
0.5,0.47262,0.51266,0
0.5,0.50316,0.51258,0
0.5,0.50282,0.51266,0
0.5,0.50633,0.51123,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51287,0
0.5,0.48101,0.51304,0
0.5,0.48418,0.51322,0
0.5,0.48734,0.51343,0
0.5,0.49051,0.51365,0
0.5,0.49367,0.5138,0
0.5,0.49684,0.5138,0
0.5,0.5,0.5134,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49982,0.48418,0
0.5,0.5,0.48416,0
0.5,0.50109,0.48418,0
0.5,0.47115,0.48734,0
0.5,0.47152,0.48733,0
0.5,0.47468,0.48717,0
0.5,0.47785,0.48697,0
0.5,0.48101,0.48672,0
0.5,0.48418,0.4864,0
0.5,0.48734,0.48599,0
0.5,0.49051,0.48548,0
0.5,0.49367,0.48494,0
0.5,0.49684,0.48444,0
0.5,0.50316,0.48421,0
0.5,0.50633,0.48475,0
0.5,0.50949,0.48588,0
0.5,0.51208,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48768,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48759,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.51266,0.48776,0
0.5,0.51581,0.49051,0
0.5,0.51582,0.49052,0
0.5,0.51806,0.49367,0
0.5,0.51896,0.49684,0
0.5,0.51863,0.5,0
0.5,0.51695,0.50316,0
0.5,0.51582,0.50429,0
0.5,0.51398,0.50633,0
0.5,0.51266,0.50737,0
0.5,0.50963,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51224,0
0.5,0.42089,0.51225,0
0.5,0.42405,0.51226,0
0.5,0.42722,0.51227,0
0.5,0.43038,0.51228,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51231,0
0.5,0.43987,0.51232,0
0.5,0.44304,0.51234,0
0.5,0.4462,0.51236,0
0.5,0.44937,0.51238,0
0.5,0.45253,0.51241,0
0.5,0.4557,0.51243,0
0.5,0.45886,0.51247,0
0.5,0.46203,0.5125,0
0.5,0.46519,0.51254,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51266,0
0.5,0.47164,0.51266,0
0.5,0.50633,0.51158,0
0.5,0.50358,0.51266,0
0.5,0.50949,0.50957,0
0.5,0.47468,0.51278,0
0.5,0.47785,0.51292,0
0.5,0.48101,0.51309,0
0.5,0.48418,0.51329,0
0.5,0.48734,0.51351,0
0.5,0.49051,0.51374,0
0.5,0.49367,0.51391,0
0.5,0.49684,0.51394,0
0.5,0.5,0.51359,0
0.5,0.50316,0.51281,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49771,0.48418,0
0.5,0.5,0.48385,0
0.5,0.50316,0.48373,0
0.5,0.50633,0.48406,0
0.5,0.50688,0.48418,0
0.5,0.47089,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.4867,0
0.5,0.48418,0.48637,0
0.5,0.48734,0.48594,0
0.5,0.49051,0.48541,0
0.5,0.49367,0.48484,0
0.5,0.49684,0.48428,0
0.5,0.50949,0.48475,0
0.5,0.51266,0.48589,0
0.5,0.51547,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48763,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.51582,0.48758,0
0.5,0.51899,0.48995,0
0.5,0.51964,0.49051,0
0.5,0.52188,0.49367,0
0.5,0.52215,0.4947,0
0.5,0.52275,0.49684,0
0.5,0.52215,0.49953,0
0.5,0.52206,0.5,0
0.5,0.51996,0.50316,0
0.5,0.51899,0.50397,0
0.5,0.51603,0.50633,0
0.5,0.51266,0.50849,0
0.5,0.51095,0.50949,0
0.5,0.51582,0.50646,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51241,0
0.5,0.4557,0.51244,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51251,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47082,0.51266,0
0.5,0.50633,0.51192,0
0.5,0.50426,0.51266,0
0.5,0.50949,0.51025,0
0.5,0.47152,0.51268,0
0.5,0.47468,0.51281,0
0.5,0.47785,0.51296,0
0.5,0.48101,0.51314,0
0.5,0.48418,0.51335,0
0.5,0.48734,0.51358,0
0.5,0.49051,0.51382,0
0.5,0.49367,0.51401,0
0.5,0.49684,0.51405,0
0.5,0.5,0.51375,0
0.5,0.50316,0.51305,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49731,0.48418,0
0.5,0.5,0.4837,0
0.5,0.50316,0.48341,0
0.5,0.50633,0.48339,0
0.5,0.50949,0.48341,0
0.5,0.51266,0.48348,0
0.5,0.51582,0.48374,0
0.5,0.51854,0.48418,0
0.5,0.47089,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.4867,0
0.5,0.48418,0.48637,0
0.5,0.48734,0.48594,0
0.5,0.49051,0.48541,0
0.5,0.49367,0.48483,0
0.5,0.49684,0.48425,0
0.5,0.51899,0.48425,0
0.5,0.52215,0.48508,0
0.5,0.52532,0.48635,0
0.5,0.52719,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48783,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48763,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.52848,0.48828,0
0.5,0.53098,0.49051,0
0.5,0.53165,0.49172,0
0.5,0.53268,0.49367,0
0.5,0.5328,0.49684,0
0.5,0.53165,0.4992,0
0.5,0.53126,0.5,0
0.5,0.52848,0.50268,0
0.5,0.52792,0.50316,0
0.5,0.52532,0.50474,0
0.5,0.52216,0.50633,0
0.5,0.51582,0.50884,0
0.5,0.51392,0.50949,0
0.5,0.51899,0.50767,0
0.5,0.52215,0.50633,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.51231,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51234,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.5124,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51262,0
0.5,0.47043,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50498,0.51266,0
0.5,0.50949,0.51107,0
0.5,0.51266,0.50993,0
0.5,0.47152,0.5127,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51316,0
0.5,0.48418,0.51337,0
0.5,0.48734,0.51361,0
0.5,0.49051,0.51386,0
0.5,0.49367,0.51405,0
0.5,0.49684,0.51411,0
0.5,0.5,0.51384,0
0.5,0.50316,0.51322,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68261,0.3481,0
0.5,0.68354,0.34796,0
0.5,0.68406,0.3481,0
0.5,0.67578,0.35127,0
0.5,0.67722,0.34996,0
0.5,0.68038,0.34838,0
0.5,0.68671,0.34888,0
0.5,0.68933,0.35127,0
0.5,0.67318,0.35443,0
0.5,0.67405,0.35322,0
0.5,0.68987,0.35256,0
0.5,0.69049,0.35443,0
0.5,0.67125,0.35759,0
0.5,0.69054,0.35759,0
0.5,0.66903,0.36076,0
0.5,0.67089,0.35814,0
0.5,0.68987,0.35998,0
0.5,0.68971,0.36076,0
0.5,0.66747,0.36392,0
0.5,0.66772,0.36345,0
0.5,0.68877,0.36392,0
0.5,0.66581,0.36709,0
0.5,0.68746,0.36709,0
0.5,0.66387,0.37025,0
0.5,0.66456,0.3692,0
0.5,0.68671,0.3686,0
0.5,0.68597,0.37025,0
0.5,0.66224,0.37342,0
0.5,0.68434,0.37342,0
0.5,0.66088,0.37658,0
0.5,0.66139,0.37566,0
0.5,0.68354,0.37506,0
0.5,0.68304,0.37658,0
0.5,0.65882,0.37975,0
0.5,0.68175,0.37975,0
0.5,0.65716,0.38291,0
0.5,0.65823,0.38093,0
0.5,0.68038,0.38221,0
0.5,0.68004,0.38291,0
0.5,0.65576,0.38608,0
0.5,0.67874,0.38608,0
0.5,0.65379,0.38924,0
0.5,0.65506,0.38733,0
0.5,0.67732,0.38924,0
0.5,0.65222,0.39241,0
0.5,0.67722,0.38946,0
0.5,0.67583,0.39241,0
0.5,0.65067,0.39557,0
0.5,0.6519,0.39327,0
0.5,0.67411,0.39557,0
0.5,0.64885,0.39873,0
0.5,0.67405,0.3957,0
0.5,0.67303,0.39873,0
0.5,0.64703,0.4019,0
0.5,0.64873,0.39895,0
0.5,0.67151,0.4019,0
0.5,0.64559,0.40506,0
0.5,0.67089,0.40307,0
0.5,0.66996,0.40506,0
0.5,0.64344,0.40823,0
0.5,0.64557,0.40511,0
0.5,0.66859,0.40823,0
0.5,0.64159,0.41139,0
0.5,0.64241,0.4101,0
0.5,0.66772,0.41006,0
0.5,0.66716,0.41139,0
0.5,0.63901,0.41456,0
0.5,0.63924,0.41426,0
0.5,0.6654,0.41456,0
0.5,0.63703,0.41772,0
0.5,0.66456,0.41609,0
0.5,0.66392,0.41772,0
0.5,0.63544,0.42089,0
0.5,0.63608,0.41991,0
0.5,0.66233,0.42089,0
0.5,0.63332,0.42405,0
0.5,0.66139,0.42235,0
0.5,0.6602,0.42405,0
0.5,0.63147,0.42722,0
0.5,0.63291,0.42483,0
0.5,0.65857,0.42722,0
0.5,0.62977,0.43038,0
0.5,0.65823,0.42786,0
0.5,0.65694,0.43038,0
0.5,0.62728,0.43354,0
0.5,0.62975,0.43042,0
0.5,0.65519,0.43354,0
0.5,0.62464,0.43671,0
0.5,0.62658,0.43446,0
0.5,0.65506,0.43384,0
0.5,0.6541,0.43671,0
0.5,0.62184,0.43987,0
0.5,0.62342,0.43808,0
0.5,0.65254,0.43987,0
0.5,0.6188,0.44304,0
0.5,0.62025,0.44159,0
0.5,0.6519,0.44104,0
0.5,0.65098,0.44304,0
0.5,0.61571,0.4462,0
0.5,0.61709,0.44486,0
0.5,0.64946,0.4462,0
0.5,0.61205,0.44937,0
0.5,0.61392,0.44772,0
0.5,0.64873,0.44755,0
0.5,0.64764,0.44937,0
0.5,0.60804,0.45253,0
0.5,0.61076,0.45051,0
0.5,0.64579,0.45253,0
0.5,0.60334,0.4557,0
0.5,0.60443,0.45502,0
0.5,0.60759,0.45284,0
0.5,0.64557,0.45294,0
0.5,0.64402,0.4557,0
0.5,0.59763,0.45886,0
0.5,0.5981,0.45861,0
0.5,0.60127,0.45684,0
0.5,0.64241,0.4582,0
0.5,0.64196,0.45886,0
0.5,0.5909,0.46203,0
0.5,0.59177,0.46163,0
0.5,0.59494,0.46012,0
0.5,0.63975,0.46203,0
0.5,0.58336,0.46519,0
0.5,0.58544,0.46433,0
0.5,0.58861,0.46298,0
0.5,0.63924,0.46265,0
0.5,0.63714,0.46519,0
0.5,0.57437,0.46835,0
0.5,0.57595,0.46778,0
0.5,0.57911,0.46664,0
0.5,0.58228,0.46556,0
0.5,0.63608,0.4663,0
0.5,0.63405,0.46835,0
0.5,0.56432,0.47152,0
0.5,0.56646,0.47085,0
0.5,0.56962,0.46984,0
0.5,0.57278,0.46885,0
0.5,0.63291,0.46939,0
0.5,0.63045,0.47152,0
0.5,0.55305,0.47468,0
0.5,0.5538,0.47448,0
0.5,0.55696,0.47356,0
0.5,0.56013,0.47266,0
0.5,0.56329,0.4718,0
0.5,0.62658,0.47443,0
0.5,0.62623,0.47468,0
0.5,0.62975,0.47207,0
0.5,0.5398,0.47785,0
0.5,0.54114,0.47753,0
0.5,0.5443,0.47675,0
0.5,0.54747,0.47596,0
0.5,0.55063,0.47519,0
0.5,0.62342,0.47657,0
0.5,0.62133,0.47785,0
0.5,0.52442,0.48101,0
0.5,0.52532,0.48085,0
0.5,0.52848,0.4802,0
0.5,0.53165,0.47954,0
0.5,0.53481,0.47887,0
0.5,0.53797,0.47822,0
0.5,0.61709,0.4803,0
0.5,0.61566,0.48101,0
0.5,0.62025,0.47849,0
0.5,0.49731,0.48418,0
0.5,0.5,0.4837,0
0.5,0.50316,0.48337,0
0.5,0.50633,0.48323,0
0.5,0.50949,0.48299,0
0.5,0.51266,0.48266,0
0.5,0.51582,0.48227,0
0.5,0.51899,0.48183,0
0.5,0.52215,0.48137,0
0.5,0.61076,0.48346,0
0.5,0.60919,0.48418,0
0.5,0.61392,0.48192,0
0.5,0.47089,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.4867,0
0.5,0.48418,0.48637,0
0.5,0.48734,0.48594,0
0.5,0.49051,0.48541,0
0.5,0.49367,0.48483,0
0.5,0.49684,0.48425,0
0.5,0.60443,0.4863,0
0.5,0.60174,0.48734,0
0.5,0.60759,0.48492,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48787,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48783,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48763,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.59494,0.49003,0
0.5,0.59338,0.49051,0
0.5,0.5981,0.48885,0
0.5,0.60127,0.48754,0
0.5,0.58544,0.49321,0
0.5,0.58393,0.49367,0
0.5,0.58861,0.49223,0
0.5,0.59177,0.49111,0
0.5,0.57595,0.49611,0
0.5,0.57305,0.49684,0
0.5,0.57911,0.49523,0
0.5,0.58228,0.49422,0
0.5,0.56329,0.49947,0
0.5,0.56086,0.5,0
0.5,0.56646,0.49867,0
0.5,0.56962,0.49782,0
0.5,0.57278,0.49691,0
0.5,0.54747,0.50309,0
0.5,0.54711,0.50316,0
0.5,0.55063,0.50239,0
0.5,0.5538,0.50167,0
0.5,0.55696,0.50094,0
0.5,0.56013,0.50018,0
0.5,0.53481,0.50586,0
0.5,0.53204,0.50633,0
0.5,0.53797,0.50525,0
0.5,0.54114,0.50458,0
0.5,0.5443,0.50385,0
0.5,0.51899,0.50912,0
0.5,0.51731,0.50949,0
0.5,0.52215,0.50842,0
0.5,0.52532,0.50774,0
0.5,0.52848,0.50708,0
0.5,0.53165,0.50642,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51213,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.51231,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51234,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.5124,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51262,0
0.5,0.47043,0.51266,0
0.5,0.50633,0.51244,0
0.5,0.50547,0.51266,0
0.5,0.50949,0.5115,0
0.5,0.51266,0.51065,0
0.5,0.51582,0.50986,0
0.5,0.47152,0.5127,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51316,0
0.5,0.48418,0.51337,0
0.5,0.48734,0.51361,0
0.5,0.49051,0.51386,0
0.5,0.49367,0.51405,0
0.5,0.49684,0.51411,0
0.5,0.5,0.51385,0
0.5,0.50316,0.51328,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68833,0.32911,0
0.5,0.68987,0.32811,0
0.5,0.69304,0.32723,0
0.5,0.6962,0.32763,0
0.5,0.69865,0.32911,0
0.5,0.68478,0.33228,0
0.5,0.68671,0.33019,0
0.5,0.69937,0.32978,0
0.5,0.70082,0.33228,0
0.5,0.68268,0.33544,0
0.5,0.68354,0.33409,0
0.5,0.70126,0.33544,0
0.5,0.68076,0.33861,0
0.5,0.70093,0.33861,0
0.5,0.67861,0.34177,0
0.5,0.68038,0.3392,0
0.5,0.69973,0.34177,0
0.5,0.6772,0.34494,0
0.5,0.67722,0.34491,0
0.5,0.69937,0.34252,0
0.5,0.69856,0.34494,0
0.5,0.6753,0.3481,0
0.5,0.69717,0.3481,0
0.5,0.67336,0.35127,0
0.5,0.67405,0.35014,0
0.5,0.6962,0.34994,0
0.5,0.69556,0.35127,0
0.5,0.67187,0.35443,0
0.5,0.69397,0.35443,0
0.5,0.67035,0.35759,0
0.5,0.67089,0.35672,0
0.5,0.69304,0.35636,0
0.5,0.69261,0.35759,0
0.5,0.66831,0.36076,0
0.5,0.69116,0.36076,0
0.5,0.66683,0.36392,0
0.5,0.66772,0.36217,0
0.5,0.68987,0.36294,0
0.5,0.68942,0.36392,0
0.5,0.66527,0.36709,0
0.5,0.68819,0.36709,0
0.5,0.66328,0.37025,0
0.5,0.66456,0.36825,0
0.5,0.68671,0.37016,0
0.5,0.68667,0.37025,0
0.5,0.66188,0.37342,0
0.5,0.68507,0.37342,0
0.5,0.66035,0.37658,0
0.5,0.66139,0.37472,0
0.5,0.68354,0.37641,0
0.5,0.68348,0.37658,0
0.5,0.65844,0.37975,0
0.5,0.68235,0.37975,0
0.5,0.65681,0.38291,0
0.5,0.65823,0.38019,0
0.5,0.6806,0.38291,0
0.5,0.65545,0.38608,0
0.5,0.68038,0.38332,0
0.5,0.67922,0.38608,0
0.5,0.65343,0.38924,0
0.5,0.65506,0.38675,0
0.5,0.67784,0.38924,0
0.5,0.65201,0.39241,0
0.5,0.67722,0.3905,0
0.5,0.67632,0.39241,0
0.5,0.65039,0.39557,0
0.5,0.6519,0.39272,0
0.5,0.67464,0.39557,0
0.5,0.64858,0.39873,0
0.5,0.64873,0.39849,0
0.5,0.67405,0.39676,0
0.5,0.67337,0.39873,0
0.5,0.64683,0.4019,0
0.5,0.67195,0.4019,0
0.5,0.64536,0.40506,0
0.5,0.64557,0.40474,0
0.5,0.67089,0.40391,0
0.5,0.67033,0.40506,0
0.5,0.64323,0.40823,0
0.5,0.66897,0.40823,0
0.5,0.64139,0.41139,0
0.5,0.64241,0.40977,0
0.5,0.66772,0.41079,0
0.5,0.66747,0.41139,0
0.5,0.63875,0.41456,0
0.5,0.63924,0.41392,0
0.5,0.66582,0.41456,0
0.5,0.63685,0.41772,0
0.5,0.66456,0.41677,0
0.5,0.66417,0.41772,0
0.5,0.63512,0.42089,0
0.5,0.63608,0.41944,0
0.5,0.66264,0.42089,0
0.5,0.63314,0.42405,0
0.5,0.66139,0.42279,0
0.5,0.66046,0.42405,0
0.5,0.6313,0.42722,0
0.5,0.63291,0.4245,0
0.5,0.6588,0.42722,0
0.5,0.62955,0.43038,0
0.5,0.62975,0.43011,0
0.5,0.65823,0.42832,0
0.5,0.65721,0.43038,0
0.5,0.62719,0.43354,0
0.5,0.65546,0.43354,0
0.5,0.62462,0.43671,0
0.5,0.62658,0.4344,0
0.5,0.65506,0.43445,0
0.5,0.65428,0.43671,0
0.5,0.62179,0.43987,0
0.5,0.62342,0.43805,0
0.5,0.65283,0.43987,0
0.5,0.6187,0.44304,0
0.5,0.62025,0.44152,0
0.5,0.6519,0.4416,0
0.5,0.65122,0.44304,0
0.5,0.61562,0.4462,0
0.5,0.61709,0.44476,0
0.5,0.64971,0.4462,0
0.5,0.61197,0.44937,0
0.5,0.61392,0.44763,0
0.5,0.64873,0.44798,0
0.5,0.64786,0.44937,0
0.5,0.60802,0.45253,0
0.5,0.61076,0.45046,0
0.5,0.64595,0.45253,0
0.5,0.60334,0.4557,0
0.5,0.60443,0.45502,0
0.5,0.60759,0.45283,0
0.5,0.64557,0.4532,0
0.5,0.64411,0.4557,0
0.5,0.59763,0.45886,0
0.5,0.5981,0.45861,0
0.5,0.60127,0.45684,0
0.5,0.64241,0.45825,0
0.5,0.64197,0.45886,0
0.5,0.59089,0.46203,0
0.5,0.59177,0.46163,0
0.5,0.59494,0.46011,0
0.5,0.63975,0.46203,0
0.5,0.58336,0.46519,0
0.5,0.58544,0.46433,0
0.5,0.58861,0.46298,0
0.5,0.63924,0.46265,0
0.5,0.63714,0.46519,0
0.5,0.57437,0.46835,0
0.5,0.57595,0.46778,0
0.5,0.57911,0.46664,0
0.5,0.58228,0.46556,0
0.5,0.63608,0.4663,0
0.5,0.63405,0.46835,0
0.5,0.56432,0.47152,0
0.5,0.56646,0.47085,0
0.5,0.56962,0.46984,0
0.5,0.57278,0.46885,0
0.5,0.63291,0.46939,0
0.5,0.63045,0.47152,0
0.5,0.55292,0.47468,0
0.5,0.5538,0.47443,0
0.5,0.55696,0.47348,0
0.5,0.56013,0.47263,0
0.5,0.56329,0.47179,0
0.5,0.62658,0.47443,0
0.5,0.62623,0.47468,0
0.5,0.62975,0.47207,0
0.5,0.53958,0.47785,0
0.5,0.54114,0.47748,0
0.5,0.5443,0.47673,0
0.5,0.54747,0.47596,0
0.5,0.55063,0.47518,0
0.5,0.62342,0.47657,0
0.5,0.62133,0.47785,0
0.5,0.52442,0.48101,0
0.5,0.52532,0.48085,0
0.5,0.52848,0.4802,0
0.5,0.53165,0.47953,0
0.5,0.53481,0.47882,0
0.5,0.53797,0.47816,0
0.5,0.61709,0.4803,0
0.5,0.61566,0.48101,0
0.5,0.62025,0.47849,0
0.5,0.49731,0.48418,0
0.5,0.5,0.4837,0
0.5,0.50316,0.48337,0
0.5,0.50633,0.48323,0
0.5,0.50949,0.48297,0
0.5,0.51266,0.48262,0
0.5,0.51582,0.48222,0
0.5,0.51899,0.48181,0
0.5,0.52215,0.48137,0
0.5,0.61076,0.48347,0
0.5,0.60919,0.48418,0
0.5,0.61392,0.48192,0
0.5,0.47089,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.4867,0
0.5,0.48418,0.48637,0
0.5,0.48734,0.48594,0
0.5,0.49051,0.48541,0
0.5,0.49367,0.48483,0
0.5,0.49684,0.48425,0
0.5,0.60443,0.4863,0
0.5,0.60176,0.48734,0
0.5,0.60759,0.48492,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48787,0
0.5,0.26266,0.48787,0
0.5,0.26582,0.48787,0
0.5,0.26899,0.48787,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48783,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48763,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.59494,0.49004,0
0.5,0.59343,0.49051,0
0.5,0.5981,0.48886,0
0.5,0.60127,0.48755,0
0.5,0.58544,0.49324,0
0.5,0.58397,0.49367,0
0.5,0.58861,0.49229,0
0.5,0.59177,0.49114,0
0.5,0.57595,0.49614,0
0.5,0.57325,0.49684,0
0.5,0.57911,0.49524,0
0.5,0.58228,0.49423,0
0.5,0.56329,0.49948,0
0.5,0.56086,0.5,0
0.5,0.56646,0.49869,0
0.5,0.56962,0.49786,0
0.5,0.57278,0.49698,0
0.5,0.54747,0.50311,0
0.5,0.54719,0.50316,0
0.5,0.55063,0.50244,0
0.5,0.5538,0.50173,0
0.5,0.55696,0.50096,0
0.5,0.56013,0.50018,0
0.5,0.53481,0.50591,0
0.5,0.53241,0.50633,0
0.5,0.53797,0.50526,0
0.5,0.54114,0.50458,0
0.5,0.5443,0.50385,0
0.5,0.51899,0.50912,0
0.5,0.51731,0.50949,0
0.5,0.52215,0.50844,0
0.5,0.52532,0.50779,0
0.5,0.52848,0.50714,0
0.5,0.53165,0.5065,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51213,0
0.5,0.25949,0.51213,0
0.5,0.26266,0.51213,0
0.5,0.26582,0.51213,0
0.5,0.26899,0.51213,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.51231,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51234,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.5124,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51262,0
0.5,0.47043,0.51266,0
0.5,0.50633,0.51244,0
0.5,0.50548,0.51266,0
0.5,0.50949,0.51151,0
0.5,0.51266,0.51066,0
0.5,0.51582,0.50986,0
0.5,0.47152,0.5127,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51316,0
0.5,0.48418,0.51337,0
0.5,0.48734,0.51361,0
0.5,0.49051,0.51386,0
0.5,0.49367,0.51405,0
0.5,0.49684,0.51411,0
0.5,0.5,0.51385,0
0.5,0.50316,0.51328,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69725,0.31013,0
0.5,0.69937,0.30853,0
0.5,0.70253,0.30733,0
0.5,0.7057,0.30734,0
0.5,0.70886,0.30872,0
0.5,0.71015,0.31013,0
0.5,0.69426,0.31329,0
0.5,0.6962,0.31096,0
0.5,0.71142,0.31329,0
0.5,0.69229,0.31646,0
0.5,0.69304,0.31527,0
0.5,0.71154,0.31646,0
0.5,0.69023,0.31962,0
0.5,0.711,0.31962,0
0.5,0.68819,0.32278,0
0.5,0.68987,0.32019,0
0.5,0.70969,0.32278,0
0.5,0.68684,0.32595,0
0.5,0.70886,0.32441,0
0.5,0.7083,0.32595,0
0.5,0.68473,0.32911,0
0.5,0.68671,0.32621,0
0.5,0.70691,0.32911,0
0.5,0.68292,0.33228,0
0.5,0.68354,0.33119,0
0.5,0.7057,0.33135,0
0.5,0.70525,0.33228,0
0.5,0.68147,0.33544,0
0.5,0.70374,0.33544,0
0.5,0.6797,0.33861,0
0.5,0.68038,0.33757,0
0.5,0.70253,0.33782,0
0.5,0.70222,0.33861,0
0.5,0.67784,0.34177,0
0.5,0.70061,0.34177,0
0.5,0.67647,0.34494,0
0.5,0.67722,0.34347,0
0.5,0.69937,0.3439,0
0.5,0.69893,0.34494,0
0.5,0.67468,0.3481,0
0.5,0.69774,0.3481,0
0.5,0.67281,0.35127,0
0.5,0.67405,0.34916,0
0.5,0.6962,0.35106,0
0.5,0.6961,0.35127,0
0.5,0.67149,0.35443,0
0.5,0.6945,0.35443,0
0.5,0.66979,0.35759,0
0.5,0.67089,0.35581,0
0.5,0.69304,0.35746,0
0.5,0.69299,0.35759,0
0.5,0.66798,0.36076,0
0.5,0.69172,0.36076,0
0.5,0.66646,0.36392,0
0.5,0.66772,0.36141,0
0.5,0.68987,0.36384,0
0.5,0.68983,0.36392,0
0.5,0.66492,0.36709,0
0.5,0.68861,0.36709,0
0.5,0.66296,0.37025,0
0.5,0.66456,0.36767,0
0.5,0.68716,0.37025,0
0.5,0.66165,0.37342,0
0.5,0.68671,0.37111,0
0.5,0.68553,0.37342,0
0.5,0.65998,0.37658,0
0.5,0.66139,0.3741,0
0.5,0.68392,0.37658,0
0.5,0.6582,0.37975,0
0.5,0.65823,0.37969,0
0.5,0.68354,0.37734,0
0.5,0.68269,0.37975,0
0.5,0.65656,0.38291,0
0.5,0.68106,0.38291,0
0.5,0.65519,0.38608,0
0.5,0.68038,0.38417,0
0.5,0.67955,0.38608,0
0.5,0.65319,0.38924,0
0.5,0.65506,0.3863,0
0.5,0.67818,0.38924,0
0.5,0.65182,0.39241,0
0.5,0.6519,0.39226,0
0.5,0.67722,0.39118,0
0.5,0.67665,0.39241,0
0.5,0.65012,0.39557,0
0.5,0.67503,0.39557,0
0.5,0.64833,0.39873,0
0.5,0.64873,0.39806,0
0.5,0.67405,0.3975,0
0.5,0.67361,0.39873,0
0.5,0.64666,0.4019,0
0.5,0.67227,0.4019,0
0.5,0.64506,0.40506,0
0.5,0.64557,0.4043,0
0.5,0.67089,0.40451,0
0.5,0.67062,0.40506,0
0.5,0.64305,0.40823,0
0.5,0.66925,0.40823,0
0.5,0.64119,0.41139,0
0.5,0.64241,0.40947,0
0.5,0.66772,0.41131,0
0.5,0.66769,0.41139,0
0.5,0.63854,0.41456,0
0.5,0.63924,0.41365,0
0.5,0.66614,0.41456,0
0.5,0.6367,0.41772,0
0.5,0.66456,0.41727,0
0.5,0.66436,0.41772,0
0.5,0.63486,0.42089,0
0.5,0.63608,0.41907,0
0.5,0.66288,0.42089,0
0.5,0.63299,0.42405,0
0.5,0.66139,0.42314,0
0.5,0.6607,0.42405,0
0.5,0.63114,0.42722,0
0.5,0.63291,0.42422,0
0.5,0.659,0.42722,0
0.5,0.62931,0.43038,0
0.5,0.62975,0.42978,0
0.5,0.65823,0.42872,0
0.5,0.65744,0.43038,0
0.5,0.6271,0.43354,0
0.5,0.65571,0.43354,0
0.5,0.62455,0.43671,0
0.5,0.62658,0.43431,0
0.5,0.65506,0.43494,0
0.5,0.65443,0.43671,0
0.5,0.62172,0.43987,0
0.5,0.62342,0.43797,0
0.5,0.65306,0.43987,0
0.5,0.61862,0.44304,0
0.5,0.62025,0.44145,0
0.5,0.6519,0.44205,0
0.5,0.65143,0.44304,0
0.5,0.61554,0.4462,0
0.5,0.61709,0.44468,0
0.5,0.64991,0.4462,0
0.5,0.6119,0.44937,0
0.5,0.61392,0.44756,0
0.5,0.64873,0.4483,0
0.5,0.64804,0.44937,0
0.5,0.60801,0.45253,0
0.5,0.61076,0.45042,0
0.5,0.64607,0.45253,0
0.5,0.60334,0.4557,0
0.5,0.60443,0.45501,0
0.5,0.60759,0.45283,0
0.5,0.64557,0.4534,0
0.5,0.64418,0.4557,0
0.5,0.59763,0.45886,0
0.5,0.5981,0.45861,0
0.5,0.60127,0.45684,0
0.5,0.64241,0.45828,0
0.5,0.64197,0.45886,0
0.5,0.59089,0.46203,0
0.5,0.59177,0.46163,0
0.5,0.59494,0.46011,0
0.5,0.63975,0.46203,0
0.5,0.58336,0.46519,0
0.5,0.58544,0.46433,0
0.5,0.58861,0.46298,0
0.5,0.63924,0.46265,0
0.5,0.63714,0.46519,0
0.5,0.57437,0.46835,0
0.5,0.57595,0.46778,0
0.5,0.57911,0.46664,0
0.5,0.58228,0.46556,0
0.5,0.63608,0.4663,0
0.5,0.63405,0.46835,0
0.5,0.5643,0.47152,0
0.5,0.56646,0.47085,0
0.5,0.56962,0.46984,0
0.5,0.57278,0.46885,0
0.5,0.63291,0.46939,0
0.5,0.63045,0.47152,0
0.5,0.55281,0.47468,0
0.5,0.5538,0.47439,0
0.5,0.55696,0.47341,0
0.5,0.56013,0.47259,0
0.5,0.56329,0.47178,0
0.5,0.62658,0.47443,0
0.5,0.62623,0.47468,0
0.5,0.62975,0.47207,0
0.5,0.53936,0.47785,0
0.5,0.54114,0.47743,0
0.5,0.5443,0.47671,0
0.5,0.54747,0.47595,0
0.5,0.55063,0.47518,0
0.5,0.62342,0.47657,0
0.5,0.62133,0.47785,0
0.5,0.52442,0.48101,0
0.5,0.52532,0.48085,0
0.5,0.52848,0.4802,0
0.5,0.53165,0.47952,0
0.5,0.53481,0.47878,0
0.5,0.53797,0.47811,0
0.5,0.61709,0.48031,0
0.5,0.61566,0.48101,0
0.5,0.62025,0.47849,0
0.5,0.49731,0.48418,0
0.5,0.5,0.4837,0
0.5,0.50316,0.48337,0
0.5,0.50633,0.48322,0
0.5,0.50949,0.48294,0
0.5,0.51266,0.48257,0
0.5,0.51582,0.48218,0
0.5,0.51899,0.48179,0
0.5,0.52215,0.48136,0
0.5,0.61076,0.48348,0
0.5,0.6092,0.48418,0
0.5,0.61392,0.48192,0
0.5,0.47089,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.4867,0
0.5,0.48418,0.48637,0
0.5,0.48734,0.48594,0
0.5,0.49051,0.48541,0
0.5,0.49367,0.48483,0
0.5,0.49684,0.48425,0
0.5,0.60443,0.4863,0
0.5,0.6018,0.48734,0
0.5,0.60759,0.48492,0
0.5,0,0.48787,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48787,0
0.5,0.25,0.48787,0
0.5,0.25316,0.48787,0
0.5,0.25633,0.48787,0
0.5,0.25949,0.48787,0
0.5,0.26266,0.48787,0
0.5,0.26582,0.48787,0
0.5,0.26899,0.48787,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48783,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48763,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.59494,0.49005,0
0.5,0.59347,0.49051,0
0.5,0.5981,0.48889,0
0.5,0.60127,0.48756,0
0.5,0.58544,0.49327,0
0.5,0.58401,0.49367,0
0.5,0.58861,0.49234,0
0.5,0.59177,0.49117,0
0.5,0.57595,0.49618,0
0.5,0.57342,0.49684,0
0.5,0.57911,0.49525,0
0.5,0.58228,0.49424,0
0.5,0.56329,0.49948,0
0.5,0.56086,0.5,0
0.5,0.56646,0.49871,0
0.5,0.56962,0.49791,0
0.5,0.57278,0.49703,0
0.5,0.54747,0.50312,0
0.5,0.54727,0.50316,0
0.5,0.55063,0.50249,0
0.5,0.5538,0.50179,0
0.5,0.55696,0.50098,0
0.5,0.56013,0.50018,0
0.5,0.53481,0.50595,0
0.5,0.53272,0.50633,0
0.5,0.53797,0.50527,0
0.5,0.54114,0.50459,0
0.5,0.5443,0.50386,0
0.5,0.51899,0.50913,0
0.5,0.51731,0.50949,0
0.5,0.52215,0.50847,0
0.5,0.52532,0.50783,0
0.5,0.52848,0.5072,0
0.5,0.53165,0.50658,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51213,0
0.5,0.25,0.51213,0
0.5,0.25316,0.51213,0
0.5,0.25633,0.51213,0
0.5,0.25949,0.51213,0
0.5,0.26266,0.51213,0
0.5,0.26582,0.51213,0
0.5,0.26899,0.51213,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51214,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.51231,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51234,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.5124,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51262,0
0.5,0.47043,0.51266,0
0.5,0.50633,0.51247,0
0.5,0.50555,0.51266,0
0.5,0.50949,0.51156,0
0.5,0.51266,0.51067,0
0.5,0.51582,0.50986,0
0.5,0.47152,0.5127,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51316,0
0.5,0.48418,0.51337,0
0.5,0.48734,0.51361,0
0.5,0.49051,0.51386,0
0.5,0.49367,0.51405,0
0.5,0.49684,0.51411,0
0.5,0.5,0.51385,0
0.5,0.50316,0.51328,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0.006,-0.255884,0.00293493,0.00076755,0.0017019,4.58096,4.33734,0.393594,0.261824,40804,8,3,3
1,0.0063,-0.268112,0.00316993,0.000844381,0.00170366,1.9391,1.08981,0.260054,0.121741,40804,2,2,2
2,0.0066,-0.280212,0.00342658,0.000924489,0.00170578,1.91317,1.08364,0.257,0.116982,40804,2,2,2
3,0.0069,-0.292212,0.00369746,0.00100789,0.00170824,1.95921,1.08036,0.257289,0.119443,40804,2,2,2
4,0.0072,-0.304107,0.00398341,0.00109448,0.00171107,1.98745,1.08642,0.251674,0.126682,40804,2,2,2
5,0.0075,-0.315789,0.00429169,0.00118414,0.00171438,2.94448,1.59355,0.382974,0.159556,40804,3,3,3
6,0.0078,-0.32743,0.00461117,0.00127688,0.00171812,2.95303,1.60413,0.380718,0.157974,40804,3,3,3
7,0.0081,-0.338938,0.00494836,0.00137257,0.00172239,2.96103,1.62246,0.383929,0.158398,40804,3,3,3
8,0.0084,-0.3503,0.00530358,0.00147108,0.00172725,2.91878,1.61001,0.372438,0.175893,40804,3,3,3
9,0.0087,-0.361505,0.00567736,0.00157231,0.00173279,2.88858,1.61245,0.385506,0.186149,40804,3,3,3
10,0.009,-0.372464,0.00607464,0.00167595,0.00173924,3.92297,2.18186,0.512829,0.196312,40804,4,4,4
11,0.0093,-0.383274,0.00648867,0.00178202,0.00174653,3.86931,2.15262,0.49972,0.20005,40804,4,4,4
12,0.0096,-0.393785,0.00692631,0.00188999,0.00175511,4.86372,2.67685,0.634022,0.219123,40804,5,5,5
13,0.0099,-0.403978,0.00738483,0.00199946,0.0017653,5.88425,3.24422,0.748687,0.242568,40804,6,6,6
14,0.0102,-0.413272,0.00790054,0.00210745,0.0017799,9.79702,5.51301,1.25864,0.332769,40804,10,10,10
15,0.0105,-0.418313,0.00858443,0.0021958,0.00181644,36.2072,20.1144,4.70424,0.605651,40804,37,37,37
16,0.0108,-0.266789,0.0632484,0.0014405,0.00263273,383.677,246.206,48.0413,6.80876,40804,415,372,372
17,0.0111,-0.259484,0.0704244,0.00143997,0.00271173,115.037,62.9718,14.5275,1.2878,40804,108,107,107
18,0.0114,-0.252543,0.0773525,0.00143933,0.00278858,106.403,59.5141,13.566,1.26587,40804,101,100,100
19,0.0117,-0.24593,0.0842133,0.00143852,0.00286368,119.405,66.7266,15.0956,1.21688,40804,115,114,114
20,0.012,-0.240736,0.0904673,0.00144424,0.00293031,88.2947,49.0096,11.1365,1.09011,40804,84,83,83


==> Data/TB/shear_TB_0.50l0_AT-2_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47398,0.48734,0
0.5,0.47468,0.48732,0
0.5,0.47785,0.48721,0
0.5,0.48101,0.48706,0
0.5,0.48418,0.48687,0
0.5,0.48734,0.48661,0
0.5,0.49051,0.48628,0
0.5,0.49367,0.48596,0
0.5,0.49684,0.4857,0
0.5,0.5,0.48568,0
0.5,0.50316,0.48605,0
0.5,0.50633,0.48708,0
0.5,0.50684,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48778,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48777,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48776,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48775,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48774,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48773,0
0.5,0.39241,0.48773,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48772,0
0.5,0.4019,0.48772,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.48771,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.4877,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48769,0
0.5,0.42405,0.48768,0
0.5,0.42722,0.48768,0
0.5,0.43038,0.48767,0
0.5,0.43354,0.48766,0
0.5,0.43671,0.48765,0
0.5,0.43987,0.48764,0
0.5,0.44304,0.48763,0
0.5,0.4462,0.48762,0
0.5,0.44937,0.4876,0
0.5,0.45253,0.48759,0
0.5,0.4557,0.48757,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48752,0
0.5,0.46519,0.48748,0
0.5,0.46835,0.48744,0
0.5,0.47152,0.48739,0
0.5,0.50949,0.4889,0
0.5,0.51128,0.49051,0
0.5,0.51266,0.4925,0
0.5,0.51342,0.49367,0
0.5,0.51446,0.49684,0
0.5,0.51446,0.5,0
0.5,0.51354,0.50316,0
0.5,0.51266,0.50453,0
0.5,0.51162,0.50633,0
0.5,0.50949,0.50851,0
0.5,0.50835,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51222,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51223,0
0.5,0.31962,0.51223,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51224,0
0.5,0.3481,0.51224,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51225,0
0.5,0.36709,0.51225,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51226,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51227,0
0.5,0.39241,0.51227,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51228,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.51229,0
0.5,0.40823,0.51229,0
0.5,0.41139,0.5123,0
0.5,0.41456,0.5123,0
0.5,0.41772,0.51231,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51232,0
0.5,0.42722,0.51233,0
0.5,0.43038,0.51234,0
0.5,0.43354,0.51235,0
0.5,0.43671,0.51235,0
0.5,0.43987,0.51236,0
0.5,0.44304,0.51238,0
0.5,0.4462,0.51239,0
0.5,0.44937,0.5124,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51244,0
0.5,0.45886,0.51246,0
0.5,0.46203,0.51249,0
0.5,0.46519,0.51252,0
0.5,0.46835,0.51255,0
0.5,0.47152,0.51259,0
0.5,0.47468,0.51265,0
0.5,0.47517,0.51266,0
0.5,0.50316,0.51226,0
0.5,0.50139,0.51266,0
0.5,0.50633,0.51085,0
0.5,0.47785,0.51273,0
0.5,0.48101,0.51284,0
0.5,0.48418,0.51297,0
0.5,0.48734,0.51312,0
0.5,0.49051,0.51329,0
0.5,0.49367,0.5134,0
0.5,0.49684,0.51338,0
0.5,0.5,0.51301,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47316,0.48734,0
0.5,0.47468,0.4873,0
0.5,0.47785,0.48718,0
0.5,0.48101,0.48702,0
0.5,0.48418,0.48681,0
0.5,0.48734,0.48654,0
0.5,0.49051,0.48619,0
0.5,0.49367,0.48582,0
0.5,0.49684,0.48551,0
0.5,0.5,0.48541,0
0.5,0.50316,0.48566,0
0.5,0.50633,0.48649,0
0.5,0.5082,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48775,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48773,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48772,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.4877,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48768,0
0.5,0.42722,0.48767,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48766,0
0.5,0.43671,0.48765,0
0.5,0.43987,0.48764,0
0.5,0.44304,0.48763,0
0.5,0.4462,0.48761,0
0.5,0.44937,0.4876,0
0.5,0.45253,0.48758,0
0.5,0.4557,0.48756,0
0.5,0.45886,0.48754,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48743,0
0.5,0.47152,0.48738,0
0.5,0.50949,0.48803,0
0.5,0.51244,0.49051,0
0.5,0.51266,0.49081,0
0.5,0.5146,0.49367,0
0.5,0.51549,0.49684,0
0.5,0.51537,0.5,0
0.5,0.51433,0.50316,0
0.5,0.51266,0.50552,0
0.5,0.51215,0.50633,0
0.5,0.50949,0.50891,0
0.5,0.50879,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51223,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51224,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51225,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51227,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51228,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.51229,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.5123,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51231,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51233,0
0.5,0.42722,0.51233,0
0.5,0.43038,0.51234,0
0.5,0.43354,0.51235,0
0.5,0.43671,0.51236,0
0.5,0.43987,0.51237,0
0.5,0.44304,0.51238,0
0.5,0.4462,0.5124,0
0.5,0.44937,0.51241,0
0.5,0.45253,0.51243,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51247,0
0.5,0.46203,0.5125,0
0.5,0.46519,0.51253,0
0.5,0.46835,0.51257,0
0.5,0.47152,0.51261,0
0.5,0.47397,0.51266,0
0.5,0.50316,0.5124,0
0.5,0.50197,0.51266,0
0.5,0.50633,0.51107,0
0.5,0.47468,0.51267,0
0.5,0.47785,0.51277,0
0.5,0.48101,0.51288,0
0.5,0.48418,0.51302,0
0.5,0.48734,0.51318,0
0.5,0.49051,0.51336,0
0.5,0.49367,0.51349,0
0.5,0.49684,0.51348,0
0.5,0.5,0.51314,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47257,0.48734,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48716,0
0.5,0.48101,0.48699,0
0.5,0.48418,0.48677,0
0.5,0.48734,0.48648,0
0.5,0.49051,0.48611,0
0.5,0.49367,0.48571,0
0.5,0.49684,0.48534,0
0.5,0.5,0.48515,0
0.5,0.50316,0.48527,0
0.5,0.50633,0.48587,0
0.5,0.50949,0.48706,0
0.5,0.51003,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48767,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.48761,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48753,0
0.5,0.46203,0.4875,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48742,0
0.5,0.47152,0.48736,0
0.5,0.51266,0.48914,0
0.5,0.51422,0.49051,0
0.5,0.51582,0.49286,0
0.5,0.51638,0.49367,0
0.5,0.51732,0.49684,0
0.5,0.51698,0.5,0
0.5,0.51582,0.5023,0
0.5,0.51547,0.50316,0
0.5,0.51292,0.50633,0
0.5,0.50949,0.50935,0
0.5,0.50931,0.50949,0
0.5,0.51266,0.50655,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51233,0
0.5,0.42722,0.51234,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51237,0
0.5,0.43987,0.51238,0
0.5,0.44304,0.51239,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51242,0
0.5,0.45253,0.51244,0
0.5,0.4557,0.51246,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51251,0
0.5,0.46519,0.51254,0
0.5,0.46835,0.51258,0
0.5,0.47152,0.51263,0
0.5,0.47291,0.51266,0
0.5,0.50316,0.51254,0
0.5,0.50258,0.51266,0
0.5,0.50633,0.5113,0
0.5,0.47468,0.5127,0
0.5,0.47785,0.5128,0
0.5,0.48101,0.51292,0
0.5,0.48418,0.51306,0
0.5,0.48734,0.51324,0
0.5,0.49051,0.51343,0
0.5,0.49367,0.51357,0
0.5,0.49684,0.51358,0
0.5,0.5,0.51326,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47223,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48714,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48675,0
0.5,0.48734,0.48645,0
0.5,0.49051,0.48606,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48521,0
0.5,0.5,0.4849,0
0.5,0.50316,0.48479,0
0.5,0.50633,0.485,0
0.5,0.50949,0.48561,0
0.5,0.51266,0.48672,0
0.5,0.51394,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48777,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.51582,0.48854,0
0.5,0.51835,0.49051,0
0.5,0.51899,0.49138,0
0.5,0.52064,0.49367,0
0.5,0.52135,0.49684,0
0.5,0.5205,0.5,0
0.5,0.51899,0.50194,0
0.5,0.51812,0.50316,0
0.5,0.51582,0.50508,0
0.5,0.51446,0.50633,0
0.5,0.51266,0.50758,0
0.5,0.51004,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51223,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51234,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51237,0
0.5,0.43987,0.51238,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.51249,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47208,0.51266,0
0.5,0.50633,0.51153,0
0.5,0.50318,0.51266,0
0.5,0.50949,0.50982,0
0.5,0.47468,0.51272,0
0.5,0.47785,0.51282,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51365,0
0.5,0.5,0.51336,0
0.5,0.50316,0.51266,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.51233,0.48418,0
0.5,0.51266,0.48417,0
0.5,0.51582,0.48417,0
0.5,0.51595,0.48418,0
0.5,0.47223,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48714,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48675,0
0.5,0.48734,0.48645,0
0.5,0.49051,0.48606,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48519,0
0.5,0.5,0.48479,0
0.5,0.50316,0.48448,0
0.5,0.50633,0.48434,0
0.5,0.50949,0.48424,0
0.5,0.51899,0.48434,0
0.5,0.52215,0.48478,0
0.5,0.52532,0.48558,0
0.5,0.52848,0.48684,0
0.5,0.52946,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48777,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48772,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48771,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.53165,0.48898,0
0.5,0.53332,0.49051,0
0.5,0.53481,0.49363,0
0.5,0.53483,0.49367,0
0.5,0.53481,0.49392,0
0.5,0.53463,0.49684,0
0.5,0.53264,0.5,0
0.5,0.52848,0.50316,0
0.5,0.52847,0.50316,0
0.5,0.53165,0.50083,0
0.5,0.52215,0.50596,0
0.5,0.52115,0.50633,0
0.5,0.52532,0.5047,0
0.5,0.51266,0.50923,0
0.5,0.51202,0.50949,0
0.5,0.51582,0.50813,0
0.5,0.51899,0.50707,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51223,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51227,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51236,0
0.5,0.43354,0.51237,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51242,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47181,0.51266,0
0.5,0.50633,0.51179,0
0.5,0.50351,0.51266,0
0.5,0.50949,0.51053,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51296,0
0.5,0.48418,0.51311,0
0.5,0.48734,0.51329,0
0.5,0.49051,0.5135,0
0.5,0.49367,0.51365,0
0.5,0.49684,0.51367,0
0.5,0.5,0.5134,0
0.5,0.50316,0.51277,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68754,0.33861,0
0.5,0.68987,0.33712,0
0.5,0.69304,0.3363,0
0.5,0.6962,0.33675,0
0.5,0.69902,0.33861,0
0.5,0.68428,0.34177,0
0.5,0.68671,0.33914,0
0.5,0.69937,0.33897,0
0.5,0.70086,0.34177,0
0.5,0.68203,0.34494,0
0.5,0.68354,0.34272,0
0.5,0.70128,0.34494,0
0.5,0.68012,0.3481,0
0.5,0.68038,0.34768,0
0.5,0.70099,0.3481,0
0.5,0.67824,0.35127,0
0.5,0.70009,0.35127,0
0.5,0.67659,0.35443,0
0.5,0.67722,0.35331,0
0.5,0.69937,0.35299,0
0.5,0.69886,0.35443,0
0.5,0.67488,0.35759,0
0.5,0.69743,0.35759,0
0.5,0.67312,0.36076,0
0.5,0.67405,0.35916,0
0.5,0.6962,0.35989,0
0.5,0.69579,0.36076,0
0.5,0.67151,0.36392,0
0.5,0.69429,0.36392,0
0.5,0.66981,0.36709,0
0.5,0.67089,0.36519,0
0.5,0.69304,0.36637,0
0.5,0.69272,0.36709,0
0.5,0.66811,0.37025,0
0.5,0.69129,0.37025,0
0.5,0.66641,0.37342,0
0.5,0.66772,0.37105,0
0.5,0.68987,0.37295,0
0.5,0.68965,0.37342,0
0.5,0.66482,0.37658,0
0.5,0.68826,0.37658,0
0.5,0.66302,0.37975,0
0.5,0.66456,0.37708,0
0.5,0.68671,0.37967,0
0.5,0.68667,0.37975,0
0.5,0.66147,0.38291,0
0.5,0.68524,0.38291,0
0.5,0.65974,0.38608,0
0.5,0.66139,0.38308,0
0.5,0.68367,0.38608,0
0.5,0.65809,0.38924,0
0.5,0.65823,0.389,0
0.5,0.68354,0.38632,0
0.5,0.6823,0.38924,0
0.5,0.65637,0.39241,0
0.5,0.68071,0.39241,0
0.5,0.65479,0.39557,0
0.5,0.65506,0.39509,0
0.5,0.68038,0.39305,0
0.5,0.67927,0.39557,0
0.5,0.65303,0.39873,0
0.5,0.67778,0.39873,0
0.5,0.6514,0.4019,0
0.5,0.6519,0.40101,0
0.5,0.67722,0.39985,0
0.5,0.67629,0.4019,0
0.5,0.64968,0.40506,0
0.5,0.67477,0.40506,0
0.5,0.64791,0.40823,0
0.5,0.64873,0.40683,0
0.5,0.67405,0.40648,0
0.5,0.6733,0.40823,0
0.5,0.64603,0.41139,0
0.5,0.67177,0.41139,0
0.5,0.64387,0.41456,0
0.5,0.64557,0.41208,0
0.5,0.67089,0.41304,0
0.5,0.67015,0.41456,0
0.5,0.64204,0.41772,0
0.5,0.64241,0.41713,0
0.5,0.66856,0.41772,0
0.5,0.64021,0.42089,0
0.5,0.66772,0.41918,0
0.5,0.66681,0.42089,0
0.5,0.63835,0.42405,0
0.5,0.63924,0.42262,0
0.5,0.6648,0.42405,0
0.5,0.63659,0.42722,0
0.5,0.66456,0.42445,0
0.5,0.66309,0.42722,0
0.5,0.63473,0.43038,0
0.5,0.63608,0.42822,0
0.5,0.66139,0.43027,0
0.5,0.66134,0.43038,0
0.5,0.63276,0.43354,0
0.5,0.63291,0.43334,0
0.5,0.65999,0.43354,0
0.5,0.63031,0.43671,0
0.5,0.65846,0.43671,0
0.5,0.62746,0.43987,0
0.5,0.62975,0.43734,0
0.5,0.65823,0.43717,0
0.5,0.65709,0.43987,0
0.5,0.62438,0.44304,0
0.5,0.62658,0.44081,0
0.5,0.65559,0.44304,0
0.5,0.62116,0.4462,0
0.5,0.62342,0.44399,0
0.5,0.65506,0.44416,0
0.5,0.65416,0.4462,0
0.5,0.61773,0.44937,0
0.5,0.62025,0.44706,0
0.5,0.65243,0.44937,0
0.5,0.61412,0.45253,0
0.5,0.61709,0.44998,0
0.5,0.6519,0.45037,0
0.5,0.65072,0.45253,0
0.5,0.60961,0.4557,0
0.5,0.61076,0.455,0
0.5,0.61392,0.4527,0
0.5,0.64888,0.4557,0
0.5,0.60378,0.45886,0
0.5,0.60443,0.45853,0
0.5,0.60759,0.45682,0
0.5,0.64873,0.45593,0
0.5,0.64702,0.45886,0
0.5,0.59681,0.46203,0
0.5,0.5981,0.46144,0
0.5,0.60127,0.45999,0
0.5,0.64557,0.46084,0
0.5,0.6447,0.46203,0
0.5,0.58856,0.46519,0
0.5,0.58861,0.46517,0
0.5,0.59177,0.4639,0
0.5,0.59494,0.46274,0
0.5,0.64241,0.46462,0
0.5,0.64189,0.46519,0
0.5,0.57927,0.46835,0
0.5,0.58228,0.4673,0
0.5,0.58544,0.46618,0
0.5,0.63924,0.46774,0
0.5,0.63857,0.46835,0
0.5,0.56906,0.47152,0
0.5,0.56962,0.47133,0
0.5,0.57278,0.47025,0
0.5,0.57595,0.46926,0
0.5,0.57911,0.4684,0
0.5,0.63608,0.47043,0
0.5,0.63466,0.47152,0
0.5,0.5577,0.47468,0
0.5,0.56013,0.47396,0
0.5,0.56329,0.47307,0
0.5,0.56646,0.47223,0
0.5,0.63291,0.47279,0
0.5,0.63003,0.47468,0
0.5,0.54418,0.47785,0
0.5,0.5443,0.47782,0
0.5,0.54747,0.47712,0
0.5,0.55063,0.47637,0
0.5,0.5538,0.4756,0
0.5,0.55696,0.47486,0
0.5,0.62658,0.47686,0
0.5,0.62486,0.47785,0
0.5,0.62975,0.47486,0
0.5,0.52907,0.48101,0
0.5,0.53165,0.48037,0
0.5,0.53481,0.47955,0
0.5,0.53797,0.47887,0
0.5,0.54114,0.47834,0
0.5,0.62025,0.48038,0
0.5,0.61891,0.48101,0
0.5,0.62342,0.47867,0
0.5,0.50711,0.48418,0
0.5,0.50949,0.48388,0
0.5,0.51266,0.4834,0
0.5,0.51582,0.483,0
0.5,0.51899,0.48261,0
0.5,0.52215,0.4822,0
0.5,0.52532,0.48171,0
0.5,0.52848,0.48113,0
0.5,0.61392,0.48334,0
0.5,0.61185,0.48418,0
0.5,0.61709,0.48193,0
0.5,0.47223,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48714,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48675,0
0.5,0.48734,0.48645,0
0.5,0.49051,0.48606,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48519,0
0.5,0.5,0.48479,0
0.5,0.50316,0.48446,0
0.5,0.50633,0.48426,0
0.5,0.60443,0.48715,0
0.5,0.60382,0.48734,0
0.5,0.60759,0.48605,0
0.5,0.61076,0.48468,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48777,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48772,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48771,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.59494,0.49036,0
0.5,0.59444,0.49051,0
0.5,0.5981,0.48939,0
0.5,0.60127,0.48831,0
0.5,0.58544,0.49336,0
0.5,0.58431,0.49367,0
0.5,0.58861,0.49246,0
0.5,0.59177,0.49143,0
0.5,0.57595,0.49611,0
0.5,0.57301,0.49684,0
0.5,0.57911,0.49524,0
0.5,0.58228,0.49431,0
0.5,0.56329,0.49954,0
0.5,0.56134,0.5,0
0.5,0.56646,0.49868,0
0.5,0.56962,0.49778,0
0.5,0.57278,0.4969,0
0.5,0.54747,0.50273,0
0.5,0.54507,0.50316,0
0.5,0.55063,0.50221,0
0.5,0.5538,0.5017,0
0.5,0.55696,0.50112,0
0.5,0.56013,0.50035,0
0.5,0.53165,0.50609,0
0.5,0.52988,0.50633,0
0.5,0.53481,0.50554,0
0.5,0.53797,0.50484,0
0.5,0.54114,0.5041,0
0.5,0.5443,0.50334,0
0.5,0.51582,0.50895,0
0.5,0.51371,0.50949,0
0.5,0.51899,0.50821,0
0.5,0.52215,0.50762,0
0.5,0.52532,0.50709,0
0.5,0.52848,0.50658,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51223,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51227,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51236,0
0.5,0.43354,0.51237,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51242,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47181,0.51266,0
0.5,0.50633,0.51192,0
0.5,0.50359,0.51266,0
0.5,0.50949,0.51091,0
0.5,0.51266,0.50982,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51296,0
0.5,0.48418,0.51311,0
0.5,0.48734,0.51329,0
0.5,0.49051,0.5135,0
0.5,0.49367,0.51365,0
0.5,0.49684,0.51367,0
0.5,0.5,0.5134,0
0.5,0.50316,0.51279,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.701,0.31646,0
0.5,0.70253,0.31579,0
0.5,0.7057,0.31568,0
0.5,0.70779,0.31646,0
0.5,0.69624,0.31962,0
0.5,0.69937,0.31713,0
0.5,0.70886,0.31697,0
0.5,0.711,0.31962,0
0.5,0.69372,0.32278,0
0.5,0.6962,0.31965,0
0.5,0.71192,0.32278,0
0.5,0.6917,0.32595,0
0.5,0.69304,0.32382,0
0.5,0.71187,0.32595,0
0.5,0.68992,0.32911,0
0.5,0.71128,0.32911,0
0.5,0.68807,0.33228,0
0.5,0.68987,0.32919,0
0.5,0.71019,0.33228,0
0.5,0.68648,0.33544,0
0.5,0.68671,0.33504,0
0.5,0.70886,0.33506,0
0.5,0.7087,0.33544,0
0.5,0.6847,0.33861,0
0.5,0.70724,0.33861,0
0.5,0.68302,0.34177,0
0.5,0.68354,0.34085,0
0.5,0.7057,0.34142,0
0.5,0.70552,0.34177,0
0.5,0.68137,0.34494,0
0.5,0.70402,0.34494,0
0.5,0.6797,0.3481,0
0.5,0.68038,0.34691,0
0.5,0.70253,0.34774,0
0.5,0.70237,0.3481,0
0.5,0.67798,0.35127,0
0.5,0.70088,0.35127,0
0.5,0.67635,0.35443,0
0.5,0.67722,0.35288,0
0.5,0.69937,0.3541,0
0.5,0.69921,0.35443,0
0.5,0.6747,0.35759,0
0.5,0.69781,0.35759,0
0.5,0.67294,0.36076,0
0.5,0.67405,0.35883,0
0.5,0.6962,0.36069,0
0.5,0.69617,0.36076,0
0.5,0.67136,0.36392,0
0.5,0.69471,0.36392,0
0.5,0.66964,0.36709,0
0.5,0.67089,0.36489,0
0.5,0.69313,0.36709,0
0.5,0.668,0.37025,0
0.5,0.69304,0.36727,0
0.5,0.69173,0.37025,0
0.5,0.6663,0.37342,0
0.5,0.66772,0.37084,0
0.5,0.6901,0.37342,0
0.5,0.66472,0.37658,0
0.5,0.68987,0.37385,0
0.5,0.68867,0.37658,0
0.5,0.66293,0.37975,0
0.5,0.66456,0.37689,0
0.5,0.68714,0.37975,0
0.5,0.66143,0.38291,0
0.5,0.68671,0.38057,0
0.5,0.68563,0.38291,0
0.5,0.65966,0.38608,0
0.5,0.66139,0.38298,0
0.5,0.68409,0.38608,0
0.5,0.65803,0.38924,0
0.5,0.65823,0.38889,0
0.5,0.68354,0.38716,0
0.5,0.68265,0.38924,0
0.5,0.65633,0.39241,0
0.5,0.68111,0.39241,0
0.5,0.65476,0.39557,0
0.5,0.65506,0.39503,0
0.5,0.68038,0.39382,0
0.5,0.67959,0.39557,0
0.5,0.653,0.39873,0
0.5,0.67815,0.39873,0
0.5,0.65139,0.4019,0
0.5,0.6519,0.40097,0
0.5,0.67722,0.40056,0
0.5,0.67661,0.4019,0
0.5,0.64968,0.40506,0
0.5,0.67512,0.40506,0
0.5,0.64788,0.40823,0
0.5,0.64873,0.40681,0
0.5,0.67405,0.40719,0
0.5,0.6736,0.40823,0
0.5,0.64594,0.41139,0
0.5,0.67214,0.41139,0
0.5,0.64369,0.41456,0
0.5,0.64557,0.41191,0
0.5,0.67089,0.41371,0
0.5,0.67047,0.41456,0
0.5,0.64181,0.41772,0
0.5,0.64241,0.41678,0
0.5,0.6689,0.41772,0
0.5,0.64001,0.42089,0
0.5,0.66772,0.41974,0
0.5,0.66709,0.42089,0
0.5,0.63815,0.42405,0
0.5,0.63924,0.42228,0
0.5,0.66507,0.42405,0
0.5,0.63646,0.42722,0
0.5,0.66456,0.42488,0
0.5,0.66327,0.42722,0
0.5,0.63461,0.43038,0
0.5,0.63608,0.42798,0
0.5,0.66151,0.43038,0
0.5,0.63265,0.43354,0
0.5,0.63291,0.43319,0
0.5,0.66139,0.4306,0
0.5,0.66013,0.43354,0
0.5,0.63019,0.43671,0
0.5,0.65867,0.43671,0
0.5,0.62731,0.43987,0
0.5,0.62975,0.4372,0
0.5,0.65823,0.4376,0
0.5,0.65728,0.43987,0
0.5,0.62423,0.44304,0
0.5,0.62658,0.44066,0
0.5,0.65581,0.44304,0
0.5,0.621,0.4462,0
0.5,0.62342,0.44384,0
0.5,0.65506,0.44458,0
0.5,0.65432,0.4462,0
0.5,0.61759,0.44937,0
0.5,0.62025,0.44691,0
0.5,0.65259,0.44937,0
0.5,0.61399,0.45253,0
0.5,0.61709,0.44984,0
0.5,0.6519,0.4506,0
0.5,0.65076,0.45253,0
0.5,0.60952,0.4557,0
0.5,0.61076,0.45492,0
0.5,0.61392,0.45259,0
0.5,0.64888,0.4557,0
0.5,0.60378,0.45886,0
0.5,0.60443,0.45853,0
0.5,0.60759,0.4568,0
0.5,0.64873,0.45594,0
0.5,0.64702,0.45886,0
0.5,0.59678,0.46203,0
0.5,0.5981,0.46143,0
0.5,0.60127,0.45998,0
0.5,0.64557,0.46084,0
0.5,0.6447,0.46203,0
0.5,0.58839,0.46519,0
0.5,0.58861,0.4651,0
0.5,0.59177,0.46384,0
0.5,0.59494,0.46271,0
0.5,0.64241,0.46462,0
0.5,0.64189,0.46519,0
0.5,0.57916,0.46835,0
0.5,0.58228,0.46727,0
0.5,0.58544,0.46613,0
0.5,0.63924,0.46774,0
0.5,0.63857,0.46835,0
0.5,0.56895,0.47152,0
0.5,0.56962,0.47129,0
0.5,0.57278,0.47019,0
0.5,0.57595,0.46922,0
0.5,0.57911,0.46837,0
0.5,0.63608,0.47043,0
0.5,0.63466,0.47152,0
0.5,0.55766,0.47468,0
0.5,0.56013,0.47394,0
0.5,0.56329,0.47304,0
0.5,0.56646,0.47221,0
0.5,0.63291,0.47279,0
0.5,0.63003,0.47468,0
0.5,0.54407,0.47785,0
0.5,0.5443,0.4778,0
0.5,0.54747,0.4771,0
0.5,0.55063,0.47637,0
0.5,0.5538,0.4756,0
0.5,0.55696,0.47486,0
0.5,0.62658,0.47687,0
0.5,0.62488,0.47785,0
0.5,0.62975,0.47486,0
0.5,0.52897,0.48101,0
0.5,0.53165,0.48033,0
0.5,0.53481,0.47951,0
0.5,0.53797,0.47883,0
0.5,0.54114,0.47831,0
0.5,0.62025,0.48041,0
0.5,0.61897,0.48101,0
0.5,0.62342,0.47868,0
0.5,0.50694,0.48418,0
0.5,0.50949,0.48384,0
0.5,0.51266,0.48337,0
0.5,0.51582,0.48297,0
0.5,0.51899,0.48259,0
0.5,0.52215,0.48218,0
0.5,0.52532,0.4817,0
0.5,0.52848,0.48112,0
0.5,0.61392,0.48336,0
0.5,0.6119,0.48418,0
0.5,0.61709,0.48196,0
0.5,0.47223,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48714,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48675,0
0.5,0.48734,0.48645,0
0.5,0.49051,0.48606,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48519,0
0.5,0.5,0.48479,0
0.5,0.50316,0.48446,0
0.5,0.50633,0.48424,0
0.5,0.60443,0.48717,0
0.5,0.60388,0.48734,0
0.5,0.60759,0.48608,0
0.5,0.61076,0.48471,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48777,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48772,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48771,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.59494,0.49038,0
0.5,0.5945,0.49051,0
0.5,0.5981,0.4894,0
0.5,0.60127,0.48832,0
0.5,0.58544,0.49337,0
0.5,0.58434,0.49367,0
0.5,0.58861,0.49248,0
0.5,0.59177,0.49146,0
0.5,0.57595,0.49614,0
0.5,0.57312,0.49684,0
0.5,0.57911,0.49527,0
0.5,0.58228,0.49432,0
0.5,0.56329,0.49958,0
0.5,0.56153,0.5,0
0.5,0.56646,0.49871,0
0.5,0.56962,0.4978,0
0.5,0.57278,0.49693,0
0.5,0.54747,0.50275,0
0.5,0.54512,0.50316,0
0.5,0.55063,0.50223,0
0.5,0.5538,0.50173,0
0.5,0.55696,0.50117,0
0.5,0.56013,0.50041,0
0.5,0.53165,0.50612,0
0.5,0.5301,0.50633,0
0.5,0.53481,0.50558,0
0.5,0.53797,0.50488,0
0.5,0.54114,0.50412,0
0.5,0.5443,0.50335,0
0.5,0.51582,0.50897,0
0.5,0.51384,0.50949,0
0.5,0.51899,0.50822,0
0.5,0.52215,0.50764,0
0.5,0.52532,0.50712,0
0.5,0.52848,0.50662,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51223,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51227,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51236,0
0.5,0.43354,0.51237,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51242,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47181,0.51266,0
0.5,0.50633,0.51194,0
0.5,0.50361,0.51266,0
0.5,0.50949,0.51095,0
0.5,0.51266,0.50986,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51296,0
0.5,0.48418,0.51311,0
0.5,0.48734,0.51329,0
0.5,0.49051,0.5135,0
0.5,0.49367,0.51365,0
0.5,0.49684,0.51367,0
0.5,0.5,0.5134,0
0.5,0.50316,0.51279,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.70967,0.29747,0
0.5,0.71203,0.29615,0
0.5,0.71519,0.29566,0
0.5,0.71835,0.2964,0
0.5,0.71978,0.29747,0
0.5,0.70587,0.30063,0
0.5,0.70886,0.29791,0
0.5,0.72152,0.29975,0
0.5,0.72198,0.30063,0
0.5,0.70348,0.3038,0
0.5,0.7057,0.30081,0
0.5,0.72256,0.3038,0
0.5,0.70152,0.30696,0
0.5,0.70253,0.30534,0
0.5,0.72228,0.30696,0
0.5,0.69971,0.31013,0
0.5,0.72152,0.30953,0
0.5,0.72138,0.31013,0
0.5,0.69788,0.31329,0
0.5,0.69937,0.31075,0
0.5,0.72021,0.31329,0
0.5,0.69625,0.31646,0
0.5,0.71863,0.31646,0
0.5,0.69438,0.31962,0
0.5,0.6962,0.31655,0
0.5,0.71835,0.31696,0
0.5,0.71711,0.31962,0
0.5,0.69271,0.32278,0
0.5,0.69304,0.32221,0
0.5,0.71542,0.32278,0
0.5,0.691,0.32595,0
0.5,0.71519,0.32319,0
0.5,0.71385,0.32595,0
0.5,0.6893,0.32911,0
0.5,0.68987,0.32812,0
0.5,0.71213,0.32911,0
0.5,0.6876,0.33228,0
0.5,0.71203,0.3293,0
0.5,0.71057,0.33228,0
0.5,0.686,0.33544,0
0.5,0.68671,0.33416,0
0.5,0.70886,0.33544,0
0.5,0.68431,0.33861,0
0.5,0.70886,0.33545,0
0.5,0.70743,0.33861,0
0.5,0.68262,0.34177,0
0.5,0.68354,0.34012,0
0.5,0.70573,0.34177,0
0.5,0.68105,0.34494,0
0.5,0.7057,0.34184,0
0.5,0.70426,0.34494,0
0.5,0.67935,0.3481,0
0.5,0.68038,0.34627,0
0.5,0.70268,0.3481,0
0.5,0.67771,0.35127,0
0.5,0.70253,0.34837,0
0.5,0.70121,0.35127,0
0.5,0.67608,0.35443,0
0.5,0.67722,0.35233,0
0.5,0.69956,0.35443,0
0.5,0.67447,0.35759,0
0.5,0.69937,0.35481,0
0.5,0.69815,0.35759,0
0.5,0.6727,0.36076,0
0.5,0.67405,0.35839,0
0.5,0.69656,0.36076,0
0.5,0.67118,0.36392,0
0.5,0.6962,0.36144,0
0.5,0.69504,0.36392,0
0.5,0.66946,0.36709,0
0.5,0.67089,0.36453,0
0.5,0.6935,0.36709,0
0.5,0.66786,0.37025,0
0.5,0.69304,0.368,0
0.5,0.69205,0.37025,0
0.5,0.66615,0.37342,0
0.5,0.66772,0.37054,0
0.5,0.69045,0.37342,0
0.5,0.66461,0.37658,0
0.5,0.68987,0.37454,0
0.5,0.68896,0.37658,0
0.5,0.66281,0.37975,0
0.5,0.66456,0.37668,0
0.5,0.68746,0.37975,0
0.5,0.66129,0.38291,0
0.5,0.66139,0.38273,0
0.5,0.68671,0.38119,0
0.5,0.6859,0.38291,0
0.5,0.65956,0.38608,0
0.5,0.68439,0.38608,0
0.5,0.65794,0.38924,0
0.5,0.65823,0.38873,0
0.5,0.68354,0.38775,0
0.5,0.6829,0.38924,0
0.5,0.65625,0.39241,0
0.5,0.6814,0.39241,0
0.5,0.65467,0.39557,0
0.5,0.65506,0.39487,0
0.5,0.68038,0.39438,0
0.5,0.67983,0.39557,0
0.5,0.65294,0.39873,0
0.5,0.67841,0.39873,0
0.5,0.65136,0.4019,0
0.5,0.6519,0.40093,0
0.5,0.67722,0.40108,0
0.5,0.67684,0.4019,0
0.5,0.64967,0.40506,0
0.5,0.67539,0.40506,0
0.5,0.64786,0.40823,0
0.5,0.64873,0.40679,0
0.5,0.67405,0.40772,0
0.5,0.67383,0.40823,0
0.5,0.64585,0.41139,0
0.5,0.67241,0.41139,0
0.5,0.64354,0.41456,0
0.5,0.64557,0.41177,0
0.5,0.67089,0.41421,0
0.5,0.67072,0.41456,0
0.5,0.64163,0.41772,0
0.5,0.64241,0.4165,0
0.5,0.66917,0.41772,0
0.5,0.63985,0.42089,0
0.5,0.66772,0.42017,0
0.5,0.66732,0.42089,0
0.5,0.63799,0.42405,0
0.5,0.63924,0.42198,0
0.5,0.66531,0.42405,0
0.5,0.63634,0.42722,0
0.5,0.66456,0.42523,0
0.5,0.66343,0.42722,0
0.5,0.63448,0.43038,0
0.5,0.63608,0.42774,0
0.5,0.66171,0.43038,0
0.5,0.63251,0.43354,0
0.5,0.63291,0.43299,0
0.5,0.66139,0.431,0
0.5,0.66029,0.43354,0
0.5,0.63007,0.43671,0
0.5,0.65885,0.43671,0
0.5,0.62719,0.43987,0
0.5,0.62975,0.43707,0
0.5,0.65823,0.43799,0
0.5,0.65744,0.43987,0
0.5,0.6241,0.44304,0
0.5,0.62658,0.44053,0
0.5,0.656,0.44304,0
0.5,0.62088,0.4462,0
0.5,0.62342,0.44371,0
0.5,0.65506,0.44493,0
0.5,0.65447,0.4462,0
0.5,0.61747,0.44937,0
0.5,0.62025,0.4468,0
0.5,0.65274,0.44937,0
0.5,0.61388,0.45253,0
0.5,0.61392,0.45249,0
0.5,0.61709,0.44973,0
0.5,0.6519,0.45081,0
0.5,0.65084,0.45253,0
0.5,0.60944,0.4557,0
0.5,0.61076,0.45485,0
0.5,0.64893,0.4557,0
0.5,0.60378,0.45886,0
0.5,0.60443,0.45853,0
0.5,0.60759,0.45678,0
0.5,0.64873,0.45601,0
0.5,0.64702,0.45886,0
0.5,0.59675,0.46203,0
0.5,0.5981,0.46142,0
0.5,0.60127,0.45998,0
0.5,0.64557,0.46085,0
0.5,0.6447,0.46203,0
0.5,0.58824,0.46519,0
0.5,0.58861,0.46504,0
0.5,0.59177,0.4638,0
0.5,0.59494,0.46269,0
0.5,0.64241,0.46462,0
0.5,0.64189,0.46519,0
0.5,0.57907,0.46835,0
0.5,0.57911,0.46834,0
0.5,0.58228,0.46724,0
0.5,0.58544,0.46609,0
0.5,0.63924,0.46774,0
0.5,0.63857,0.46835,0
0.5,0.56885,0.47152,0
0.5,0.56962,0.47126,0
0.5,0.57278,0.47015,0
0.5,0.57595,0.46918,0
0.5,0.63608,0.47043,0
0.5,0.63466,0.47152,0
0.5,0.55763,0.47468,0
0.5,0.56013,0.47391,0
0.5,0.56329,0.47301,0
0.5,0.56646,0.47219,0
0.5,0.63291,0.47279,0
0.5,0.63003,0.47468,0
0.5,0.54396,0.47785,0
0.5,0.5443,0.47778,0
0.5,0.54747,0.47709,0
0.5,0.55063,0.47636,0
0.5,0.5538,0.4756,0
0.5,0.55696,0.47485,0
0.5,0.62658,0.47689,0
0.5,0.62493,0.47785,0
0.5,0.62975,0.47486,0
0.5,0.52889,0.48101,0
0.5,0.53165,0.48028,0
0.5,0.53481,0.47946,0
0.5,0.53797,0.4788,0
0.5,0.54114,0.47828,0
0.5,0.62025,0.48045,0
0.5,0.61905,0.48101,0
0.5,0.62342,0.47872,0
0.5,0.50679,0.48418,0
0.5,0.50949,0.48381,0
0.5,0.51266,0.48333,0
0.5,0.51582,0.48294,0
0.5,0.51899,0.48256,0
0.5,0.52215,0.48216,0
0.5,0.52532,0.48169,0
0.5,0.52848,0.4811,0
0.5,0.61392,0.4834,0
0.5,0.61201,0.48418,0
0.5,0.61709,0.482,0
0.5,0.47223,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48714,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48675,0
0.5,0.48734,0.48645,0
0.5,0.49051,0.48606,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48519,0
0.5,0.5,0.48479,0
0.5,0.50316,0.48445,0
0.5,0.50633,0.48423,0
0.5,0.60443,0.48719,0
0.5,0.60393,0.48734,0
0.5,0.60759,0.48612,0
0.5,0.61076,0.48476,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48777,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48772,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48771,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.59494,0.49039,0
0.5,0.59456,0.49051,0
0.5,0.5981,0.48941,0
0.5,0.60127,0.48834,0
0.5,0.58544,0.49338,0
0.5,0.58437,0.49367,0
0.5,0.58861,0.4925,0
0.5,0.59177,0.49149,0
0.5,0.57595,0.49617,0
0.5,0.57321,0.49684,0
0.5,0.57911,0.4953,0
0.5,0.58228,0.49433,0
0.5,0.56329,0.49962,0
0.5,0.5617,0.5,0
0.5,0.56646,0.49874,0
0.5,0.56962,0.49782,0
0.5,0.57278,0.49696,0
0.5,0.54747,0.50276,0
0.5,0.54516,0.50316,0
0.5,0.55063,0.50226,0
0.5,0.5538,0.50177,0
0.5,0.55696,0.50121,0
0.5,0.56013,0.50046,0
0.5,0.53165,0.50615,0
0.5,0.5303,0.50633,0
0.5,0.53481,0.50561,0
0.5,0.53797,0.50491,0
0.5,0.54114,0.50414,0
0.5,0.5443,0.50336,0
0.5,0.51582,0.50899,0
0.5,0.51395,0.50949,0
0.5,0.51899,0.50824,0
0.5,0.52215,0.50766,0
0.5,0.52532,0.50715,0
0.5,0.52848,0.50665,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51223,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51227,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51236,0
0.5,0.43354,0.51237,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51242,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47181,0.51266,0
0.5,0.50633,0.51195,0
0.5,0.50362,0.51266,0
0.5,0.50949,0.51098,0
0.5,0.51266,0.5099,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51296,0
0.5,0.48418,0.51311,0
0.5,0.48734,0.51329,0
0.5,0.49051,0.5135,0
0.5,0.49367,0.51365,0
0.5,0.49684,0.51367,0
0.5,0.5,0.5134,0
0.5,0.50316,0.51279,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.7203,0.27848,0
0.5,0.72152,0.27763,0
0.5,0.72468,0.27665,0
0.5,0.72785,0.2768,0
0.5,0.73076,0.27848,0
0.5,0.71662,0.28165,0
0.5,0.71835,0.27986,0
0.5,0.73101,0.2787,0
0.5,0.73287,0.28165,0
0.5,0.71408,0.28481,0
0.5,0.71519,0.28327,0
0.5,0.73336,0.28481,0
0.5,0.71217,0.28797,0
0.5,0.73306,0.28797,0
0.5,0.71025,0.29114,0
0.5,0.71203,0.28824,0
0.5,0.73215,0.29114,0
0.5,0.7084,0.2943,0
0.5,0.70886,0.29355,0
0.5,0.73101,0.29373,0
0.5,0.7308,0.2943,0
0.5,0.70648,0.29747,0
0.5,0.72933,0.29747,0
0.5,0.70447,0.30063,0
0.5,0.7057,0.29873,0
0.5,0.72785,0.30016,0
0.5,0.72762,0.30063,0
0.5,0.7027,0.3038,0
0.5,0.72596,0.3038,0
0.5,0.70082,0.30696,0
0.5,0.70253,0.30411,0
0.5,0.72468,0.30586,0
0.5,0.72405,0.30696,0
0.5,0.699,0.31013,0
0.5,0.69937,0.30953,0
0.5,0.72229,0.31013,0
0.5,0.69724,0.31329,0
0.5,0.72152,0.31145,0
0.5,0.72056,0.31329,0
0.5,0.69561,0.31646,0
0.5,0.6962,0.3154,0
0.5,0.71879,0.31646,0
0.5,0.69386,0.31962,0
0.5,0.71835,0.31722,0
0.5,0.71717,0.31962,0
0.5,0.69221,0.32278,0
0.5,0.69304,0.32128,0
0.5,0.71544,0.32278,0
0.5,0.69062,0.32595,0
0.5,0.71519,0.32324,0
0.5,0.71392,0.32595,0
0.5,0.68889,0.32911,0
0.5,0.68987,0.32738,0
0.5,0.71229,0.32911,0
0.5,0.68729,0.33228,0
0.5,0.71203,0.3296,0
0.5,0.71075,0.33228,0
0.5,0.68567,0.33544,0
0.5,0.68671,0.33353,0
0.5,0.70912,0.33544,0
0.5,0.68403,0.33861,0
0.5,0.70886,0.33594,0
0.5,0.70769,0.33861,0
0.5,0.68233,0.34177,0
0.5,0.68354,0.33958,0
0.5,0.70607,0.34177,0
0.5,0.68081,0.34494,0
0.5,0.7057,0.34247,0
0.5,0.70454,0.34494,0
0.5,0.67908,0.3481,0
0.5,0.68038,0.34579,0
0.5,0.703,0.3481,0
0.5,0.6775,0.35127,0
0.5,0.70253,0.34898,0
0.5,0.70149,0.35127,0
0.5,0.67585,0.35443,0
0.5,0.67722,0.35188,0
0.5,0.69988,0.35443,0
0.5,0.67426,0.35759,0
0.5,0.69937,0.35542,0
0.5,0.69841,0.35759,0
0.5,0.6725,0.36076,0
0.5,0.67405,0.358,0
0.5,0.69687,0.36076,0
0.5,0.67102,0.36392,0
0.5,0.6962,0.36202,0
0.5,0.6953,0.36392,0
0.5,0.66928,0.36709,0
0.5,0.67089,0.36419,0
0.5,0.69379,0.36709,0
0.5,0.6677,0.37025,0
0.5,0.66772,0.37022,0
0.5,0.69304,0.36855,0
0.5,0.69229,0.37025,0
0.5,0.66601,0.37342,0
0.5,0.69074,0.37342,0
0.5,0.66446,0.37658,0
0.5,0.66456,0.3764,0
0.5,0.68987,0.37508,0
0.5,0.68919,0.37658,0
0.5,0.66268,0.37975,0
0.5,0.68773,0.37975,0
0.5,0.66116,0.38291,0
0.5,0.66139,0.38249,0
0.5,0.68671,0.3817,0
0.5,0.68614,0.38291,0
0.5,0.65947,0.38608,0
0.5,0.68465,0.38608,0
0.5,0.65785,0.38924,0
0.5,0.65823,0.38857,0
0.5,0.68354,0.38826,0
0.5,0.68312,0.38924,0
0.5,0.65616,0.39241,0
0.5,0.68165,0.39241,0
0.5,0.65458,0.39557,0
0.5,0.65506,0.3947,0
0.5,0.68038,0.39486,0
0.5,0.68005,0.39557,0
0.5,0.65288,0.39873,0
0.5,0.67865,0.39873,0
0.5,0.65128,0.4019,0
0.5,0.6519,0.40079,0
0.5,0.67722,0.40155,0
0.5,0.67706,0.4019,0
0.5,0.64961,0.40506,0
0.5,0.67562,0.40506,0
0.5,0.6478,0.40823,0
0.5,0.64873,0.40669,0
0.5,0.67405,0.40817,0
0.5,0.67403,0.40823,0
0.5,0.64575,0.41139,0
0.5,0.67263,0.41139,0
0.5,0.6434,0.41456,0
0.5,0.64557,0.41162,0
0.5,0.67092,0.41456,0
0.5,0.64147,0.41772,0
0.5,0.64241,0.41625,0
0.5,0.67089,0.41462,0
0.5,0.66937,0.41772,0
0.5,0.6397,0.42089,0
0.5,0.66772,0.4205,0
0.5,0.6675,0.42089,0
0.5,0.63784,0.42405,0
0.5,0.63924,0.42172,0
0.5,0.66551,0.42405,0
0.5,0.63622,0.42722,0
0.5,0.66456,0.42554,0
0.5,0.66359,0.42722,0
0.5,0.63434,0.43038,0
0.5,0.63608,0.4275,0
0.5,0.66189,0.43038,0
0.5,0.63237,0.43354,0
0.5,0.63291,0.43279,0
0.5,0.66139,0.43134,0
0.5,0.66043,0.43354,0
0.5,0.62996,0.43671,0
0.5,0.65901,0.43671,0
0.5,0.62709,0.43987,0
0.5,0.62975,0.43695,0
0.5,0.65823,0.43833,0
0.5,0.65758,0.43987,0
0.5,0.62399,0.44304,0
0.5,0.62658,0.44042,0
0.5,0.65617,0.44304,0
0.5,0.62078,0.4462,0
0.5,0.62342,0.44361,0
0.5,0.65506,0.44522,0
0.5,0.65459,0.4462,0
0.5,0.61737,0.44937,0
0.5,0.62025,0.4467,0
0.5,0.65287,0.44937,0
0.5,0.61375,0.45253,0
0.5,0.61392,0.4524,0
0.5,0.61709,0.44964,0
0.5,0.6519,0.45098,0
0.5,0.65092,0.45253,0
0.5,0.60937,0.4557,0
0.5,0.61076,0.45479,0
0.5,0.64898,0.4557,0
0.5,0.60377,0.45886,0
0.5,0.60443,0.45852,0
0.5,0.60759,0.45677,0
0.5,0.64873,0.45609,0
0.5,0.64703,0.45886,0
0.5,0.59672,0.46203,0
0.5,0.5981,0.46141,0
0.5,0.60127,0.45997,0
0.5,0.64557,0.46085,0
0.5,0.6447,0.46203,0
0.5,0.58811,0.46519,0
0.5,0.58861,0.46499,0
0.5,0.59177,0.46376,0
0.5,0.59494,0.46267,0
0.5,0.64241,0.46462,0
0.5,0.64189,0.46519,0
0.5,0.57897,0.46835,0
0.5,0.57911,0.46831,0
0.5,0.58228,0.46721,0
0.5,0.58544,0.46606,0
0.5,0.63924,0.46774,0
0.5,0.63857,0.46835,0
0.5,0.56877,0.47152,0
0.5,0.56962,0.47122,0
0.5,0.57278,0.4701,0
0.5,0.57595,0.46914,0
0.5,0.63608,0.47043,0
0.5,0.63466,0.47152,0
0.5,0.55753,0.47468,0
0.5,0.56013,0.47388,0
0.5,0.56329,0.47298,0
0.5,0.56646,0.47217,0
0.5,0.63291,0.47279,0
0.5,0.63003,0.47468,0
0.5,0.54385,0.47785,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47707,0
0.5,0.55063,0.47635,0
0.5,0.5538,0.47559,0
0.5,0.55696,0.47483,0
0.5,0.62658,0.47692,0
0.5,0.62501,0.47785,0
0.5,0.62975,0.47487,0
0.5,0.52882,0.48101,0
0.5,0.53165,0.48025,0
0.5,0.53481,0.47942,0
0.5,0.53797,0.47876,0
0.5,0.54114,0.47826,0
0.5,0.62025,0.48049,0
0.5,0.61913,0.48101,0
0.5,0.62342,0.47878,0
0.5,0.50664,0.48418,0
0.5,0.50949,0.48378,0
0.5,0.51266,0.4833,0
0.5,0.51582,0.48291,0
0.5,0.51899,0.48254,0
0.5,0.52215,0.48215,0
0.5,0.52532,0.48168,0
0.5,0.52848,0.48109,0
0.5,0.61392,0.48345,0
0.5,0.61212,0.48418,0
0.5,0.61709,0.48205,0
0.5,0.47223,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48714,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48675,0
0.5,0.48734,0.48645,0
0.5,0.49051,0.48606,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48519,0
0.5,0.5,0.48479,0
0.5,0.50316,0.48445,0
0.5,0.50633,0.48421,0
0.5,0.60443,0.48721,0
0.5,0.60399,0.48734,0
0.5,0.60759,0.48616,0
0.5,0.61076,0.48482,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48777,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48772,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48771,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.59494,0.49041,0
0.5,0.59462,0.49051,0
0.5,0.5981,0.48942,0
0.5,0.60127,0.48835,0
0.5,0.58544,0.49339,0
0.5,0.58439,0.49367,0
0.5,0.58861,0.49252,0
0.5,0.59177,0.49152,0
0.5,0.57595,0.4962,0
0.5,0.5733,0.49684,0
0.5,0.57911,0.49532,0
0.5,0.58228,0.49435,0
0.5,0.56329,0.49965,0
0.5,0.56184,0.5,0
0.5,0.56646,0.49876,0
0.5,0.56962,0.49784,0
0.5,0.57278,0.49698,0
0.5,0.54747,0.50277,0
0.5,0.54521,0.50316,0
0.5,0.55063,0.50228,0
0.5,0.5538,0.5018,0
0.5,0.55696,0.50125,0
0.5,0.56013,0.50051,0
0.5,0.53165,0.50618,0
0.5,0.53049,0.50633,0
0.5,0.53481,0.50564,0
0.5,0.53797,0.50494,0
0.5,0.54114,0.50416,0
0.5,0.5443,0.50336,0
0.5,0.51582,0.50901,0
0.5,0.51404,0.50949,0
0.5,0.51899,0.50825,0
0.5,0.52215,0.50768,0
0.5,0.52532,0.50717,0
0.5,0.52848,0.50668,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51223,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51227,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51236,0
0.5,0.43354,0.51237,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51242,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47181,0.51266,0
0.5,0.50633,0.51197,0
0.5,0.50363,0.51266,0
0.5,0.50949,0.51101,0
0.5,0.51266,0.50994,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51296,0
0.5,0.48418,0.51311,0
0.5,0.48734,0.51329,0
0.5,0.49051,0.5135,0
0.5,0.49367,0.51365,0
0.5,0.49684,0.51367,0
0.5,0.5,0.5134,0
0.5,0.50316,0.51279,0


==> Data/TB/shear_TB_0.50l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.72902,0.26266,0
0.5,0.73101,0.26122,0
0.5,0.73418,0.2602,0
0.5,0.73734,0.26027,0
0.5,0.74051,0.26199,0
0.5,0.74114,0.26266,0
0.5,0.72567,0.26582,0
0.5,0.72785,0.26351,0
0.5,0.74276,0.26582,0
0.5,0.72326,0.26899,0
0.5,0.72468,0.267,0
0.5,0.74305,0.26899,0
0.5,0.72131,0.27215,0
0.5,0.72152,0.27183,0
0.5,0.7426,0.27215,0
0.5,0.71932,0.27532,0
0.5,0.74157,0.27532,0
0.5,0.71747,0.27848,0
0.5,0.71835,0.27704,0
0.5,0.74051,0.27752,0
0.5,0.7401,0.27848,0
0.5,0.71568,0.28165,0
0.5,0.73847,0.28165,0
0.5,0.71374,0.28481,0
0.5,0.71519,0.28249,0
0.5,0.73734,0.28357,0
0.5,0.7367,0.28481,0
0.5,0.71205,0.28797,0
0.5,0.73497,0.28797,0
0.5,0.71017,0.29114,0
0.5,0.71203,0.28803,0
0.5,0.73418,0.28934,0
0.5,0.73329,0.29114,0
0.5,0.70825,0.2943,0
0.5,0.70886,0.29337,0
0.5,0.73161,0.2943,0
0.5,0.70619,0.29747,0
0.5,0.73101,0.29533,0
0.5,0.72991,0.29747,0
0.5,0.70398,0.30063,0
0.5,0.7057,0.29816,0
0.5,0.72815,0.30063,0
0.5,0.70219,0.3038,0
0.5,0.70253,0.30324,0
0.5,0.72785,0.30115,0
0.5,0.72648,0.3038,0
0.5,0.70037,0.30696,0
0.5,0.72468,0.30652,0
0.5,0.72439,0.30696,0
0.5,0.69855,0.31013,0
0.5,0.69937,0.30876,0
0.5,0.72243,0.31013,0
0.5,0.69691,0.31329,0
0.5,0.72152,0.3116,0
0.5,0.72059,0.31329,0
0.5,0.69526,0.31646,0
0.5,0.6962,0.31476,0
0.5,0.71887,0.31646,0
0.5,0.69359,0.31962,0
0.5,0.71835,0.31738,0
0.5,0.71729,0.31962,0
0.5,0.69193,0.32278,0
0.5,0.69304,0.32075,0
0.5,0.71561,0.32278,0
0.5,0.69038,0.32595,0
0.5,0.71519,0.32357,0
0.5,0.71408,0.32595,0
0.5,0.68864,0.32911,0
0.5,0.68987,0.32692,0
0.5,0.71253,0.32911,0
0.5,0.68708,0.33228,0
0.5,0.71203,0.33005,0
0.5,0.71097,0.33228,0
0.5,0.68545,0.33544,0
0.5,0.68671,0.33309,0
0.5,0.70938,0.33544,0
0.5,0.68384,0.33861,0
0.5,0.70886,0.33643,0
0.5,0.70791,0.33861,0
0.5,0.68214,0.34177,0
0.5,0.68354,0.33919,0
0.5,0.70633,0.34177,0
0.5,0.68063,0.34494,0
0.5,0.7057,0.34296,0
0.5,0.70476,0.34494,0
0.5,0.67889,0.3481,0
0.5,0.68038,0.34543,0
0.5,0.70325,0.3481,0
0.5,0.67734,0.35127,0
0.5,0.70253,0.34947,0
0.5,0.70171,0.35127,0
0.5,0.67567,0.35443,0
0.5,0.67722,0.35155,0
0.5,0.70013,0.35443,0
0.5,0.6741,0.35759,0
0.5,0.69937,0.35591,0
0.5,0.69861,0.35759,0
0.5,0.67235,0.36076,0
0.5,0.67405,0.3577,0
0.5,0.69711,0.36076,0
0.5,0.67087,0.36392,0
0.5,0.67089,0.36389,0
0.5,0.6962,0.36248,0
0.5,0.69551,0.36392,0
0.5,0.66912,0.36709,0
0.5,0.69402,0.36709,0
0.5,0.66754,0.37025,0
0.5,0.66772,0.36993,0
0.5,0.69304,0.369,0
0.5,0.69249,0.37025,0
0.5,0.66588,0.37342,0
0.5,0.69096,0.37342,0
0.5,0.6643,0.37658,0
0.5,0.66456,0.37613,0
0.5,0.68987,0.37551,0
0.5,0.68938,0.37658,0
0.5,0.66257,0.37975,0
0.5,0.68794,0.37975,0
0.5,0.66103,0.38291,0
0.5,0.66139,0.38226,0
0.5,0.68671,0.38211,0
0.5,0.68633,0.38291,0
0.5,0.65936,0.38608,0
0.5,0.68485,0.38608,0
0.5,0.65773,0.38924,0
0.5,0.65823,0.38835,0
0.5,0.68354,0.38866,0
0.5,0.68329,0.38924,0
0.5,0.65608,0.39241,0
0.5,0.68185,0.39241,0
0.5,0.65449,0.39557,0
0.5,0.65506,0.39453,0
0.5,0.68038,0.39525,0
0.5,0.68023,0.39557,0
0.5,0.65281,0.39873,0
0.5,0.67884,0.39873,0
0.5,0.65119,0.4019,0
0.5,0.6519,0.40064,0
0.5,0.67723,0.4019,0
0.5,0.64953,0.40506,0
0.5,0.67722,0.40193,0
0.5,0.67582,0.40506,0
0.5,0.64769,0.40823,0
0.5,0.64873,0.40653,0
0.5,0.67424,0.40823,0
0.5,0.64564,0.41139,0
0.5,0.67405,0.4086,0
0.5,0.67281,0.41139,0
0.5,0.64328,0.41456,0
0.5,0.64557,0.41148,0
0.5,0.67114,0.41456,0
0.5,0.64133,0.41772,0
0.5,0.64241,0.41604,0
0.5,0.67089,0.41502,0
0.5,0.66955,0.41772,0
0.5,0.63958,0.42089,0
0.5,0.66772,0.42077,0
0.5,0.66766,0.42089,0
0.5,0.63772,0.42405,0
0.5,0.63924,0.4215,0
0.5,0.66569,0.42405,0
0.5,0.63612,0.42722,0
0.5,0.66456,0.42578,0
0.5,0.66372,0.42722,0
0.5,0.63423,0.43038,0
0.5,0.63608,0.4273,0
0.5,0.66204,0.43038,0
0.5,0.63226,0.43354,0
0.5,0.63291,0.43263,0
0.5,0.66139,0.43163,0
0.5,0.66054,0.43354,0
0.5,0.62988,0.43671,0
0.5,0.65914,0.43671,0
0.5,0.62701,0.43987,0
0.5,0.62975,0.43685,0
0.5,0.65823,0.43861,0
0.5,0.6577,0.43987,0
0.5,0.62391,0.44304,0
0.5,0.62658,0.44033,0
0.5,0.65631,0.44304,0
0.5,0.62069,0.4462,0
0.5,0.62342,0.44353,0
0.5,0.65506,0.44545,0
0.5,0.6547,0.4462,0
0.5,0.61729,0.44937,0
0.5,0.62025,0.44662,0
0.5,0.65297,0.44937,0
0.5,0.61365,0.45253,0
0.5,0.61392,0.45232,0
0.5,0.61709,0.44956,0
0.5,0.6519,0.45112,0
0.5,0.65098,0.45253,0
0.5,0.60931,0.4557,0
0.5,0.61076,0.45473,0
0.5,0.64902,0.4557,0
0.5,0.60374,0.45886,0
0.5,0.60443,0.45851,0
0.5,0.60759,0.45674,0
0.5,0.64873,0.45616,0
0.5,0.64703,0.45886,0
0.5,0.5967,0.46203,0
0.5,0.5981,0.4614,0
0.5,0.60127,0.45997,0
0.5,0.64557,0.46085,0
0.5,0.6447,0.46203,0
0.5,0.588,0.46519,0
0.5,0.58861,0.46494,0
0.5,0.59177,0.46373,0
0.5,0.59494,0.46265,0
0.5,0.64241,0.46462,0
0.5,0.64189,0.46519,0
0.5,0.57888,0.46835,0
0.5,0.57911,0.46828,0
0.5,0.58228,0.46719,0
0.5,0.58544,0.46603,0
0.5,0.63924,0.46774,0
0.5,0.63857,0.46835,0
0.5,0.56871,0.47152,0
0.5,0.56962,0.4712,0
0.5,0.57278,0.47007,0
0.5,0.57595,0.46911,0
0.5,0.63608,0.47043,0
0.5,0.63467,0.47152,0
0.5,0.55743,0.47468,0
0.5,0.56013,0.47385,0
0.5,0.56329,0.47296,0
0.5,0.56646,0.47216,0
0.5,0.63291,0.47279,0
0.5,0.63003,0.47468,0
0.5,0.54376,0.47785,0
0.5,0.5443,0.47773,0
0.5,0.54747,0.47706,0
0.5,0.55063,0.47634,0
0.5,0.5538,0.47557,0
0.5,0.55696,0.4748,0
0.5,0.62658,0.47694,0
0.5,0.62508,0.47785,0
0.5,0.62975,0.47487,0
0.5,0.52876,0.48101,0
0.5,0.53165,0.48021,0
0.5,0.53481,0.47939,0
0.5,0.53797,0.47873,0
0.5,0.54114,0.47824,0
0.5,0.62025,0.48053,0
0.5,0.61921,0.48101,0
0.5,0.62342,0.47883,0
0.5,0.50648,0.48418,0
0.5,0.50949,0.48375,0
0.5,0.51266,0.48327,0
0.5,0.51582,0.48289,0
0.5,0.51899,0.48252,0
0.5,0.52215,0.48213,0
0.5,0.52532,0.48167,0
0.5,0.52848,0.48108,0
0.5,0.61392,0.48349,0
0.5,0.61223,0.48418,0
0.5,0.61709,0.48208,0
0.5,0.47223,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48714,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48675,0
0.5,0.48734,0.48645,0
0.5,0.49051,0.48606,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48519,0
0.5,0.5,0.48479,0
0.5,0.50316,0.48444,0
0.5,0.50633,0.4842,0
0.5,0.60443,0.48722,0
0.5,0.60404,0.48734,0
0.5,0.60759,0.48619,0
0.5,0.61076,0.48487,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48777,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48772,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48771,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.59494,0.49043,0
0.5,0.59468,0.49051,0
0.5,0.5981,0.48943,0
0.5,0.60127,0.48837,0
0.5,0.58544,0.4934,0
0.5,0.58442,0.49367,0
0.5,0.58861,0.49254,0
0.5,0.59177,0.49154,0
0.5,0.57595,0.49622,0
0.5,0.57339,0.49684,0
0.5,0.57911,0.49535,0
0.5,0.58228,0.49436,0
0.5,0.56329,0.49968,0
0.5,0.56198,0.5,0
0.5,0.56646,0.49879,0
0.5,0.56962,0.49788,0
0.5,0.57278,0.49701,0
0.5,0.54747,0.50278,0
0.5,0.54525,0.50316,0
0.5,0.55063,0.5023,0
0.5,0.5538,0.50182,0
0.5,0.55696,0.50129,0
0.5,0.56013,0.50055,0
0.5,0.53165,0.5062,0
0.5,0.53067,0.50633,0
0.5,0.53481,0.50567,0
0.5,0.53797,0.50497,0
0.5,0.54114,0.50418,0
0.5,0.5443,0.50337,0
0.5,0.51582,0.50902,0
0.5,0.51412,0.50949,0
0.5,0.51899,0.50826,0
0.5,0.52215,0.50769,0
0.5,0.52532,0.5072,0
0.5,0.52848,0.50671,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51223,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51227,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51236,0
0.5,0.43354,0.51237,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51242,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47181,0.51266,0
0.5,0.50633,0.51198,0
0.5,0.50364,0.51266,0
0.5,0.50949,0.51104,0
0.5,0.51266,0.50997,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51296,0
0.5,0.48418,0.51311,0
0.5,0.48734,0.51329,0
0.5,0.49051,0.5135,0
0.5,0.49367,0.51365,0
0.5,0.49684,0.51367,0
0.5,0.5,0.5134,0
0.5,0.50316,0.5128,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0,-0,-0,0,0.00164166,2.86846,1.53757,0.360185,0.0477576,103684,1,1,1
1,0.0003,-6.37483e-09,-0.0413911,6.2086e-06,0.00164166,6.63305,7.59456,0.386838,0.0373478,103684,5,1,1
2,0.0006,-1.15077e-08,-0.0827813,2.48331e-05,0.00164166,2.81958,1.5165,0.38236,0.0647119,103684,1,1,1
3,0.0009,-3.4221e-08,-0.124166,5.5869e-05,0.00164167,2.82134,1.502,0.378489,0.084969,103684,1,1,1
4,0.0012,-5.55236e-08,-0.165538,9.93083e-05,0.00164168,2.80765,1.51734,0.375108,0.0937329,103684,1,1,1
5,0.0015,-7.20029e-08,-0.206892,0.00015514,0.0016417,2.8221,1.52637,0.373526,0.0987315,103684,1,1,1
6,0.0018,-8.52312e-08,-0.248161,0.00022334,0.00164175,5.62887,3.01725,0.764195,0.221479,103684,2,2,2
7,0.0021,-7.601e-08,-0.289433,0.000303896,0.00164183,5.5574,2.95296,0.707494,0.224994,103684,2,2,2
8,0.0024,-1.01675e-07,-0.330661,0.000396777,0.00164197,5.62188,3.01333,0.7502,0.238042,103684,2,2,2
9,0.0027,-1.30479e-07,-0.371805,0.0005019,0.00164221,5.56972,2.97994,0.741462,0.251123,103684,2,2,2
10,0.003,-1.61635e-07,-0.412847,0.0006192,0.0016426,5.60721,3.0172,0.744681,0.282224,103684,2,2,2
11,0.0033,-1.53796e-07,-0.453771,0.000748601,0.00164317,5.64789,3.02631,0.754982,0.282075,103684,2,2,2
12,0.0036,1.57046e-07,-0.494424,0.000889897,0.00164409,8.5054,4.53921,1.13719,0.412657,103684,3,3,3
13,0.0039,2.00664e-07,-0.534905,0.00104293,0.00164544,8.45797,4.56952,1.1563,0.434988,103684,3,3,3
14,0.0042,3.15556e-07,-0.574892,0.00120712,0.00164769,11.2916,6.11738,1.51471,0.547498,103684,4,4,4
15,0.0045,4.42154e-07,-0.614154,0.00138158,0.00165155,13.9872,7.49153,1.8687,0.649077,103684,5,5,5
16,0.0048,-3.28895e-09,-0.568754,0.00136466,0.0018509,946.36,504.114,126.256,9.20391,103684,343,343,343
17,0.0051,4.12833e-09,-0.0182706,4.64028e-05,0.00306999,1950.6,1057.11,257.746,35.2002,103684,726,708,708
18,0.0054,4.02623e-09,-0.0176097,4.72906e-05,0.00307446,4.79919,2.59101,0.633836,0.219497,103684,2,2,2
19,0.0057,4.08224e-09,-0.0168977,4.79103e-05,0.00307899,4.69899,2.56416,0.629612,0.222059,103684,2,2,2
20,0.006,4.07601e-09,-0.0176954,4.85531e-05,0.0030833,2.34141,1.27873,0.317081,0.10652,103684,1,1,1


==> Data/TB/tensile_TB_0.25l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48729,0
0.5,0.0031646,0.48729,0
0.5,0.0063291,0.48729,0
0.5,0.0094937,0.48729,0
0.5,0.012658,0.48729,0
0.5,0.015823,0.48729,0
0.5,0.018987,0.48729,0
0.5,0.022152,0.48729,0
0.5,0.025316,0.48729,0
0.5,0.028481,0.48729,0
0.5,0.031646,0.48729,0
0.5,0.03481,0.48729,0
0.5,0.037975,0.48729,0
0.5,0.041139,0.48729,0
0.5,0.044304,0.48729,0
0.5,0.047468,0.48729,0
0.5,0.050633,0.48729,0
0.5,0.053797,0.48729,0
0.5,0.056962,0.48729,0
0.5,0.060127,0.48729,0
0.5,0.063291,0.48729,0
0.5,0.066456,0.48729,0
0.5,0.06962,0.48729,0
0.5,0.072785,0.48729,0
0.5,0.075949,0.48729,0
0.5,0.079114,0.48729,0
0.5,0.082278,0.48729,0
0.5,0.085443,0.48729,0
0.5,0.088608,0.48729,0
0.5,0.091772,0.48729,0
0.5,0.094937,0.48729,0
0.5,0.098101,0.48729,0
0.5,0.10127,0.48729,0
0.5,0.10443,0.48729,0
0.5,0.10759,0.48729,0
0.5,0.11076,0.48729,0
0.5,0.11392,0.48729,0
0.5,0.11709,0.48729,0
0.5,0.12025,0.48729,0
0.5,0.12342,0.48729,0
0.5,0.12658,0.48729,0
0.5,0.12975,0.48729,0
0.5,0.13291,0.48729,0
0.5,0.13608,0.48729,0
0.5,0.13924,0.48729,0
0.5,0.14241,0.48729,0
0.5,0.14557,0.48729,0
0.5,0.14873,0.48729,0
0.5,0.1519,0.48729,0
0.5,0.15506,0.48729,0
0.5,0.15823,0.48729,0
0.5,0.16139,0.48729,0
0.5,0.16456,0.48729,0
0.5,0.16772,0.48729,0
0.5,0.17089,0.48729,0
0.5,0.17405,0.48729,0
0.5,0.17722,0.48729,0
0.5,0.18038,0.48729,0
0.5,0.18354,0.48729,0
0.5,0.18671,0.48729,0
0.5,0.18987,0.48729,0
0.5,0.19304,0.48729,0
0.5,0.1962,0.48729,0
0.5,0.19937,0.48729,0
0.5,0.20253,0.48729,0
0.5,0.2057,0.48729,0
0.5,0.20886,0.48729,0
0.5,0.21203,0.48729,0
0.5,0.21519,0.48729,0
0.5,0.21835,0.48729,0
0.5,0.22152,0.48729,0
0.5,0.22468,0.48729,0
0.5,0.22785,0.48729,0
0.5,0.23101,0.48729,0
0.5,0.23418,0.48728,0
0.5,0.23734,0.48728,0
0.5,0.24051,0.48728,0
0.5,0.24367,0.48728,0
0.5,0.24684,0.48728,0
0.5,0.25,0.48728,0
0.5,0.25316,0.48728,0
0.5,0.25633,0.48728,0
0.5,0.25949,0.48728,0
0.5,0.26266,0.48728,0
0.5,0.26582,0.48728,0
0.5,0.26899,0.48728,0
0.5,0.27215,0.48728,0
0.5,0.27532,0.48728,0
0.5,0.27848,0.48728,0
0.5,0.28165,0.48728,0
0.5,0.28481,0.48728,0
0.5,0.28797,0.48728,0
0.5,0.29114,0.48728,0
0.5,0.2943,0.48728,0
0.5,0.29747,0.48728,0
0.5,0.30063,0.48728,0
0.5,0.3038,0.48728,0
0.5,0.30696,0.48728,0
0.5,0.31013,0.48728,0
0.5,0.31329,0.48728,0
0.5,0.31646,0.48728,0
0.5,0.31962,0.48728,0
0.5,0.32278,0.48727,0
0.5,0.32595,0.48727,0
0.5,0.32911,0.48727,0
0.5,0.33228,0.48727,0
0.5,0.33544,0.48727,0
0.5,0.33861,0.48727,0
0.5,0.34177,0.48727,0
0.5,0.34494,0.48727,0
0.5,0.3481,0.48727,0
0.5,0.35127,0.48727,0
0.5,0.35443,0.48727,0
0.5,0.35759,0.48727,0
0.5,0.36076,0.48727,0
0.5,0.36392,0.48727,0
0.5,0.36709,0.48727,0
0.5,0.37025,0.48727,0
0.5,0.37342,0.48727,0
0.5,0.37658,0.48727,0
0.5,0.37975,0.48727,0
0.5,0.38291,0.48727,0
0.5,0.38608,0.48727,0
0.5,0.38924,0.48727,0
0.5,0.39241,0.48727,0
0.5,0.39557,0.48726,0
0.5,0.39873,0.48726,0
0.5,0.4019,0.48726,0
0.5,0.40506,0.48726,0
0.5,0.40823,0.48726,0
0.5,0.41139,0.48726,0
0.5,0.41456,0.48726,0
0.5,0.41772,0.48726,0
0.5,0.42089,0.48726,0
0.5,0.42405,0.48726,0
0.5,0.42722,0.48726,0
0.5,0.43038,0.48726,0
0.5,0.43354,0.48727,0
0.5,0.43671,0.48727,0
0.5,0.43987,0.48727,0
0.5,0.44304,0.48727,0
0.5,0.4462,0.48727,0
0.5,0.44937,0.48727,0
0.5,0.45253,0.48727,0
0.5,0.4557,0.48727,0
0.5,0.45886,0.48728,0
0.5,0.46203,0.48728,0
0.5,0.46519,0.48729,0
0.5,0.46835,0.48729,0
0.5,0.47152,0.4873,0
0.5,0.47468,0.48731,0
0.5,0.47785,0.48733,0
0.5,0.47866,0.48734,0
0.5,0.48101,0.48736,0
0.5,0.48418,0.4874,0
0.5,0.48734,0.48746,0
0.5,0.49051,0.48756,0
0.5,0.49367,0.48772,0
0.5,0.49684,0.48798,0
0.5,0.5,0.48843,0
0.5,0.50316,0.48914,0
0.5,0.50633,0.49028,0
0.5,0.50679,0.49051,0
0.5,0.50949,0.49203,0
0.5,0.51146,0.49367,0
0.5,0.51266,0.49529,0
0.5,0.5136,0.49684,0
0.5,0.51425,0.5,0
0.5,0.5136,0.50316,0
0.5,0.51266,0.50471,0
0.5,0.51146,0.50633,0
0.5,0.50949,0.50797,0
0.5,0.50678,0.50949,0
0.5,0.48101,0.51264,0
0.5,0.47866,0.51266,0
0.5,0.48418,0.5126,0
0.5,0.48734,0.51254,0
0.5,0.49051,0.51244,0
0.5,0.49367,0.51228,0
0.5,0.49684,0.51202,0
0.5,0.5,0.51157,0
0.5,0.50316,0.51086,0
0.5,0.50633,0.50972,0
0.5,0.0031646,0.51271,0
0.5,0,0.51271,0
0.5,0.0063291,0.51271,0
0.5,0.0094937,0.51271,0
0.5,0.012658,0.51271,0
0.5,0.015823,0.51271,0
0.5,0.018987,0.51271,0
0.5,0.022152,0.51271,0
0.5,0.025316,0.51271,0
0.5,0.028481,0.51271,0
0.5,0.031646,0.51271,0
0.5,0.03481,0.51271,0
0.5,0.037975,0.51271,0
0.5,0.041139,0.51271,0
0.5,0.044304,0.51271,0
0.5,0.047468,0.51271,0
0.5,0.050633,0.51271,0
0.5,0.053797,0.51271,0
0.5,0.056962,0.51271,0
0.5,0.060127,0.51271,0
0.5,0.063291,0.51271,0
0.5,0.066456,0.51271,0
0.5,0.06962,0.51271,0
0.5,0.072785,0.51271,0
0.5,0.075949,0.51271,0
0.5,0.079114,0.51271,0
0.5,0.082278,0.51271,0
0.5,0.085443,0.51271,0
0.5,0.088608,0.51271,0
0.5,0.091772,0.51271,0
0.5,0.094937,0.51271,0
0.5,0.098101,0.51271,0
0.5,0.10127,0.51271,0
0.5,0.10443,0.51271,0
0.5,0.10759,0.51271,0
0.5,0.11076,0.51271,0
0.5,0.11392,0.51271,0
0.5,0.11709,0.51271,0
0.5,0.12025,0.51271,0
0.5,0.12342,0.51271,0
0.5,0.12658,0.51271,0
0.5,0.12975,0.51271,0
0.5,0.13291,0.51271,0
0.5,0.13608,0.51271,0
0.5,0.13924,0.51271,0
0.5,0.14241,0.51271,0
0.5,0.14557,0.51271,0
0.5,0.14873,0.51271,0
0.5,0.1519,0.51271,0
0.5,0.15506,0.51271,0
0.5,0.15823,0.51271,0
0.5,0.16139,0.51271,0
0.5,0.16456,0.51271,0
0.5,0.16772,0.51271,0
0.5,0.17089,0.51271,0
0.5,0.17405,0.51271,0
0.5,0.17722,0.51271,0
0.5,0.18038,0.51271,0
0.5,0.18354,0.51271,0
0.5,0.18671,0.51271,0
0.5,0.18987,0.51271,0
0.5,0.19304,0.51271,0
0.5,0.1962,0.51271,0
0.5,0.19937,0.51271,0
0.5,0.20253,0.51271,0
0.5,0.2057,0.51271,0
0.5,0.20886,0.51271,0
0.5,0.21203,0.51271,0
0.5,0.21519,0.51271,0
0.5,0.21835,0.51271,0
0.5,0.22152,0.51271,0
0.5,0.22468,0.51271,0
0.5,0.22785,0.51271,0
0.5,0.23101,0.51271,0
0.5,0.23418,0.51272,0
0.5,0.23734,0.51272,0
0.5,0.24051,0.51272,0
0.5,0.24367,0.51272,0
0.5,0.24684,0.51272,0
0.5,0.25,0.51272,0
0.5,0.25316,0.51272,0
0.5,0.25633,0.51272,0
0.5,0.25949,0.51272,0
0.5,0.26266,0.51272,0
0.5,0.26582,0.51272,0
0.5,0.26899,0.51272,0
0.5,0.27215,0.51272,0
0.5,0.27532,0.51272,0
0.5,0.27848,0.51272,0
0.5,0.28165,0.51272,0
0.5,0.28481,0.51272,0
0.5,0.28797,0.51272,0
0.5,0.29114,0.51272,0
0.5,0.2943,0.51272,0
0.5,0.29747,0.51272,0
0.5,0.30063,0.51272,0
0.5,0.3038,0.51272,0
0.5,0.30696,0.51272,0
0.5,0.31013,0.51272,0
0.5,0.31329,0.51272,0
0.5,0.31646,0.51272,0
0.5,0.31962,0.51272,0
0.5,0.32278,0.51273,0
0.5,0.32595,0.51273,0
0.5,0.32911,0.51273,0
0.5,0.33228,0.51273,0
0.5,0.33544,0.51273,0
0.5,0.33861,0.51273,0
0.5,0.34177,0.51273,0
0.5,0.34494,0.51273,0
0.5,0.3481,0.51273,0
0.5,0.35127,0.51273,0
0.5,0.35443,0.51273,0
0.5,0.35759,0.51273,0
0.5,0.36076,0.51273,0
0.5,0.36392,0.51273,0
0.5,0.36709,0.51273,0
0.5,0.37025,0.51273,0
0.5,0.37342,0.51273,0
0.5,0.37658,0.51273,0
0.5,0.37975,0.51273,0
0.5,0.38291,0.51273,0
0.5,0.38608,0.51273,0
0.5,0.38924,0.51273,0
0.5,0.39241,0.51273,0
0.5,0.39557,0.51274,0
0.5,0.39873,0.51274,0
0.5,0.4019,0.51274,0
0.5,0.40506,0.51274,0
0.5,0.40823,0.51274,0
0.5,0.41139,0.51274,0
0.5,0.41456,0.51274,0
0.5,0.41772,0.51274,0
0.5,0.42089,0.51274,0
0.5,0.42405,0.51274,0
0.5,0.42722,0.51274,0
0.5,0.43038,0.51274,0
0.5,0.43354,0.51273,0
0.5,0.43671,0.51273,0
0.5,0.43987,0.51273,0
0.5,0.44304,0.51273,0
0.5,0.4462,0.51273,0
0.5,0.44937,0.51273,0
0.5,0.45253,0.51273,0
0.5,0.4557,0.51273,0
0.5,0.45886,0.51272,0
0.5,0.46203,0.51272,0
0.5,0.46519,0.51271,0
0.5,0.46835,0.51271,0
0.5,0.47152,0.5127,0
0.5,0.47468,0.51269,0
0.5,0.47785,0.51267,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48729,0
0.5,0.0031646,0.48729,0
0.5,0.0063291,0.48729,0
0.5,0.0094937,0.48729,0
0.5,0.012658,0.48729,0
0.5,0.015823,0.48729,0
0.5,0.018987,0.48729,0
0.5,0.022152,0.48729,0
0.5,0.025316,0.48729,0
0.5,0.028481,0.48729,0
0.5,0.031646,0.48729,0
0.5,0.03481,0.48729,0
0.5,0.037975,0.48729,0
0.5,0.041139,0.48729,0
0.5,0.044304,0.48729,0
0.5,0.047468,0.48729,0
0.5,0.050633,0.48729,0
0.5,0.053797,0.48729,0
0.5,0.056962,0.48729,0
0.5,0.060127,0.48729,0
0.5,0.063291,0.48729,0
0.5,0.066456,0.48729,0
0.5,0.06962,0.48729,0
0.5,0.072785,0.48729,0
0.5,0.075949,0.48729,0
0.5,0.079114,0.48729,0
0.5,0.082278,0.48729,0
0.5,0.085443,0.48729,0
0.5,0.088608,0.48729,0
0.5,0.091772,0.48729,0
0.5,0.094937,0.48729,0
0.5,0.098101,0.48729,0
0.5,0.10127,0.48729,0
0.5,0.10443,0.48729,0
0.5,0.10759,0.48729,0
0.5,0.11076,0.48729,0
0.5,0.11392,0.48729,0
0.5,0.11709,0.48729,0
0.5,0.12025,0.48729,0
0.5,0.12342,0.48729,0
0.5,0.12658,0.48729,0
0.5,0.12975,0.48729,0
0.5,0.13291,0.48729,0
0.5,0.13608,0.48729,0
0.5,0.13924,0.48729,0
0.5,0.14241,0.48729,0
0.5,0.14557,0.48729,0
0.5,0.14873,0.48729,0
0.5,0.1519,0.48729,0
0.5,0.15506,0.48729,0
0.5,0.15823,0.48729,0
0.5,0.16139,0.48729,0
0.5,0.16456,0.48729,0
0.5,0.16772,0.48729,0
0.5,0.17089,0.48729,0
0.5,0.17405,0.48729,0
0.5,0.17722,0.48729,0
0.5,0.18038,0.48729,0
0.5,0.18354,0.48729,0
0.5,0.18671,0.48729,0
0.5,0.18987,0.48729,0
0.5,0.19304,0.48729,0
0.5,0.1962,0.48729,0
0.5,0.19937,0.48729,0
0.5,0.20253,0.48729,0
0.5,0.2057,0.48729,0
0.5,0.20886,0.48729,0
0.5,0.21203,0.48729,0
0.5,0.21519,0.48729,0
0.5,0.21835,0.48729,0
0.5,0.22152,0.48728,0
0.5,0.22468,0.48728,0
0.5,0.22785,0.48728,0
0.5,0.23101,0.48728,0
0.5,0.23418,0.48728,0
0.5,0.23734,0.48728,0
0.5,0.24051,0.48728,0
0.5,0.24367,0.48728,0
0.5,0.24684,0.48728,0
0.5,0.25,0.48728,0
0.5,0.25316,0.48728,0
0.5,0.25633,0.48728,0
0.5,0.25949,0.48728,0
0.5,0.26266,0.48728,0
0.5,0.26582,0.48728,0
0.5,0.26899,0.48728,0
0.5,0.27215,0.48728,0
0.5,0.27532,0.48728,0
0.5,0.27848,0.48728,0
0.5,0.28165,0.48728,0
0.5,0.28481,0.48728,0
0.5,0.28797,0.48728,0
0.5,0.29114,0.48728,0
0.5,0.2943,0.48728,0
0.5,0.29747,0.48728,0
0.5,0.30063,0.48728,0
0.5,0.3038,0.48728,0
0.5,0.30696,0.48727,0
0.5,0.31013,0.48727,0
0.5,0.31329,0.48727,0
0.5,0.31646,0.48727,0
0.5,0.31962,0.48727,0
0.5,0.32278,0.48727,0
0.5,0.32595,0.48727,0
0.5,0.32911,0.48727,0
0.5,0.33228,0.48727,0
0.5,0.33544,0.48727,0
0.5,0.33861,0.48727,0
0.5,0.34177,0.48727,0
0.5,0.34494,0.48727,0
0.5,0.3481,0.48727,0
0.5,0.35127,0.48727,0
0.5,0.35443,0.48727,0
0.5,0.35759,0.48727,0
0.5,0.36076,0.48727,0
0.5,0.36392,0.48727,0
0.5,0.36709,0.48727,0
0.5,0.37025,0.48726,0
0.5,0.37342,0.48726,0
0.5,0.37658,0.48726,0
0.5,0.37975,0.48726,0
0.5,0.38291,0.48726,0
0.5,0.38608,0.48726,0
0.5,0.38924,0.48726,0
0.5,0.39241,0.48726,0
0.5,0.39557,0.48726,0
0.5,0.39873,0.48726,0
0.5,0.4019,0.48726,0
0.5,0.40506,0.48726,0
0.5,0.40823,0.48726,0
0.5,0.41139,0.48726,0
0.5,0.41456,0.48726,0
0.5,0.41772,0.48726,0
0.5,0.42089,0.48726,0
0.5,0.42405,0.48726,0
0.5,0.42722,0.48726,0
0.5,0.43038,0.48726,0
0.5,0.43354,0.48726,0
0.5,0.43671,0.48726,0
0.5,0.43987,0.48726,0
0.5,0.44304,0.48726,0
0.5,0.4462,0.48726,0
0.5,0.44937,0.48726,0
0.5,0.45253,0.48726,0
0.5,0.4557,0.48726,0
0.5,0.45886,0.48726,0
0.5,0.46203,0.48726,0
0.5,0.46519,0.48727,0
0.5,0.46835,0.48727,0
0.5,0.47152,0.48728,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.4873,0
0.5,0.48101,0.48732,0
0.5,0.48317,0.48734,0
0.5,0.48418,0.48735,0
0.5,0.48734,0.4874,0
0.5,0.49051,0.48747,0
0.5,0.49367,0.48759,0
0.5,0.49684,0.48778,0
0.5,0.5,0.48805,0
0.5,0.50316,0.48838,0
0.5,0.50633,0.48871,0
0.5,0.50949,0.48897,0
0.5,0.51266,0.48916,0
0.5,0.51582,0.4893,0
0.5,0.51899,0.4894,0
0.5,0.52215,0.48947,0
0.5,0.52532,0.48954,0
0.5,0.52848,0.48959,0
0.5,0.53165,0.48963,0
0.5,0.53481,0.48968,0
0.5,0.53797,0.48972,0
0.5,0.54114,0.48975,0
0.5,0.5443,0.48979,0
0.5,0.54747,0.48983,0
0.5,0.55063,0.48987,0
0.5,0.5538,0.48991,0
0.5,0.55696,0.48996,0
0.5,0.56013,0.49002,0
0.5,0.56329,0.49009,0
0.5,0.56646,0.49018,0
0.5,0.56962,0.49033,0
0.5,0.57187,0.49051,0
0.5,0.57278,0.49057,0
0.5,0.57595,0.49099,0
0.5,0.57911,0.4918,0
0.5,0.58228,0.49337,0
0.5,0.58269,0.49367,0
0.5,0.58542,0.49684,0
0.5,0.58544,0.49692,0
0.5,0.58619,0.5,0
0.5,0.58544,0.50308,0
0.5,0.58542,0.50316,0
0.5,0.58269,0.50633,0
0.5,0.57278,0.50943,0
0.5,0.57186,0.50949,0
0.5,0.57595,0.50901,0
0.5,0.57911,0.5082,0
0.5,0.58228,0.50663,0
0.5,0.48418,0.51265,0
0.5,0.48313,0.51266,0
0.5,0.48734,0.5126,0
0.5,0.49051,0.51253,0
0.5,0.49367,0.51241,0
0.5,0.49684,0.51222,0
0.5,0.5,0.51195,0
0.5,0.50316,0.51161,0
0.5,0.50633,0.51129,0
0.5,0.50949,0.51103,0
0.5,0.51266,0.51084,0
0.5,0.51582,0.5107,0
0.5,0.51899,0.5106,0
0.5,0.52215,0.51052,0
0.5,0.52532,0.51046,0
0.5,0.52848,0.51041,0
0.5,0.53165,0.51037,0
0.5,0.53481,0.51032,0
0.5,0.53797,0.51028,0
0.5,0.54114,0.51025,0
0.5,0.5443,0.51021,0
0.5,0.54747,0.51017,0
0.5,0.55063,0.51013,0
0.5,0.5538,0.51009,0
0.5,0.55696,0.51004,0
0.5,0.56013,0.50998,0
0.5,0.56329,0.50991,0
0.5,0.56646,0.50982,0
0.5,0.56962,0.50967,0
0.5,0.0031646,0.51271,0
0.5,0,0.51271,0
0.5,0.0063291,0.51271,0
0.5,0.0094937,0.51271,0
0.5,0.012658,0.51271,0
0.5,0.015823,0.51271,0
0.5,0.018987,0.51271,0
0.5,0.022152,0.51271,0
0.5,0.025316,0.51271,0
0.5,0.028481,0.51271,0
0.5,0.031646,0.51271,0
0.5,0.03481,0.51271,0
0.5,0.037975,0.51271,0
0.5,0.041139,0.51271,0
0.5,0.044304,0.51271,0
0.5,0.047468,0.51271,0
0.5,0.050633,0.51271,0
0.5,0.053797,0.51271,0
0.5,0.056962,0.51271,0
0.5,0.060127,0.51271,0
0.5,0.063291,0.51271,0
0.5,0.066456,0.51271,0
0.5,0.06962,0.51271,0
0.5,0.072785,0.51271,0
0.5,0.075949,0.51271,0
0.5,0.079114,0.51271,0
0.5,0.082278,0.51271,0
0.5,0.085443,0.51271,0
0.5,0.088608,0.51271,0
0.5,0.091772,0.51271,0
0.5,0.094937,0.51271,0
0.5,0.098101,0.51271,0
0.5,0.10127,0.51271,0
0.5,0.10443,0.51271,0
0.5,0.10759,0.51271,0
0.5,0.11076,0.51271,0
0.5,0.11392,0.51271,0
0.5,0.11709,0.51271,0
0.5,0.12025,0.51271,0
0.5,0.12342,0.51271,0
0.5,0.12658,0.51271,0
0.5,0.12975,0.51271,0
0.5,0.13291,0.51271,0
0.5,0.13608,0.51271,0
0.5,0.13924,0.51271,0
0.5,0.14241,0.51271,0
0.5,0.14557,0.51271,0
0.5,0.14873,0.51271,0
0.5,0.1519,0.51271,0
0.5,0.15506,0.51271,0
0.5,0.15823,0.51271,0
0.5,0.16139,0.51271,0
0.5,0.16456,0.51271,0
0.5,0.16772,0.51271,0
0.5,0.17089,0.51271,0
0.5,0.17405,0.51271,0
0.5,0.17722,0.51271,0
0.5,0.18038,0.51271,0
0.5,0.18354,0.51271,0
0.5,0.18671,0.51271,0
0.5,0.18987,0.51271,0
0.5,0.19304,0.51271,0
0.5,0.1962,0.51271,0
0.5,0.19937,0.51271,0
0.5,0.20253,0.51271,0
0.5,0.2057,0.51271,0
0.5,0.20886,0.51271,0
0.5,0.21203,0.51271,0
0.5,0.21519,0.51271,0
0.5,0.21835,0.51271,0
0.5,0.22152,0.51272,0
0.5,0.22468,0.51272,0
0.5,0.22785,0.51272,0
0.5,0.23101,0.51272,0
0.5,0.23418,0.51272,0
0.5,0.23734,0.51272,0
0.5,0.24051,0.51272,0
0.5,0.24367,0.51272,0
0.5,0.24684,0.51272,0
0.5,0.25,0.51272,0
0.5,0.25316,0.51272,0
0.5,0.25633,0.51272,0
0.5,0.25949,0.51272,0
0.5,0.26266,0.51272,0
0.5,0.26582,0.51272,0
0.5,0.26899,0.51272,0
0.5,0.27215,0.51272,0
0.5,0.27532,0.51272,0
0.5,0.27848,0.51272,0
0.5,0.28165,0.51272,0
0.5,0.28481,0.51272,0
0.5,0.28797,0.51272,0
0.5,0.29114,0.51272,0
0.5,0.2943,0.51272,0
0.5,0.29747,0.51272,0
0.5,0.30063,0.51272,0
0.5,0.3038,0.51272,0
0.5,0.30696,0.51273,0
0.5,0.31013,0.51273,0
0.5,0.31329,0.51273,0
0.5,0.31646,0.51273,0
0.5,0.31962,0.51273,0
0.5,0.32278,0.51273,0
0.5,0.32595,0.51273,0
0.5,0.32911,0.51273,0
0.5,0.33228,0.51273,0
0.5,0.33544,0.51273,0
0.5,0.33861,0.51273,0
0.5,0.34177,0.51273,0
0.5,0.34494,0.51273,0
0.5,0.3481,0.51273,0
0.5,0.35127,0.51273,0
0.5,0.35443,0.51273,0
0.5,0.35759,0.51273,0
0.5,0.36076,0.51273,0
0.5,0.36392,0.51273,0
0.5,0.36709,0.51273,0
0.5,0.37025,0.51274,0
0.5,0.37342,0.51274,0
0.5,0.37658,0.51274,0
0.5,0.37975,0.51274,0
0.5,0.38291,0.51274,0
0.5,0.38608,0.51274,0
0.5,0.38924,0.51274,0
0.5,0.39241,0.51274,0
0.5,0.39557,0.51274,0
0.5,0.39873,0.51274,0
0.5,0.4019,0.51274,0
0.5,0.40506,0.51274,0
0.5,0.40823,0.51274,0
0.5,0.41139,0.51274,0
0.5,0.41456,0.51274,0
0.5,0.41772,0.51274,0
0.5,0.42089,0.51274,0
0.5,0.42405,0.51274,0
0.5,0.42722,0.51274,0
0.5,0.43038,0.51274,0
0.5,0.43354,0.51274,0
0.5,0.43671,0.51274,0
0.5,0.43987,0.51274,0
0.5,0.44304,0.51274,0
0.5,0.4462,0.51274,0
0.5,0.44937,0.51274,0
0.5,0.45253,0.51274,0
0.5,0.4557,0.51274,0
0.5,0.45886,0.51274,0
0.5,0.46203,0.51274,0
0.5,0.46519,0.51273,0
0.5,0.46835,0.51273,0
0.5,0.47152,0.51272,0
0.5,0.47468,0.51272,0
0.5,0.47785,0.5127,0
0.5,0.48101,0.51268,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98497,0.48418,0
0.5,0.98734,0.48356,0
0.5,0.99051,0.48273,0
0.5,0.99367,0.48196,0
0.5,0.99684,0.48135,0
0.5,1,0.48107,0
0.5,0,0.48729,0
0.5,0.0031646,0.48729,0
0.5,0.0063291,0.48729,0
0.5,0.0094937,0.48729,0
0.5,0.012658,0.48729,0
0.5,0.015823,0.48729,0
0.5,0.018987,0.48729,0
0.5,0.022152,0.48729,0
0.5,0.025316,0.48729,0
0.5,0.028481,0.48729,0
0.5,0.031646,0.48729,0
0.5,0.03481,0.48729,0
0.5,0.037975,0.48729,0
0.5,0.041139,0.48729,0
0.5,0.044304,0.48729,0
0.5,0.047468,0.48729,0
0.5,0.050633,0.48729,0
0.5,0.053797,0.48729,0
0.5,0.056962,0.48729,0
0.5,0.060127,0.48729,0
0.5,0.063291,0.48729,0
0.5,0.066456,0.48729,0
0.5,0.06962,0.48729,0
0.5,0.072785,0.48729,0
0.5,0.075949,0.48729,0
0.5,0.079114,0.48729,0
0.5,0.082278,0.48729,0
0.5,0.085443,0.48729,0
0.5,0.088608,0.48729,0
0.5,0.091772,0.48729,0
0.5,0.094937,0.48729,0
0.5,0.098101,0.48729,0
0.5,0.10127,0.48729,0
0.5,0.10443,0.48729,0
0.5,0.10759,0.48729,0
0.5,0.11076,0.48729,0
0.5,0.11392,0.48729,0
0.5,0.11709,0.48729,0
0.5,0.12025,0.48729,0
0.5,0.12342,0.48729,0
0.5,0.12658,0.48729,0
0.5,0.12975,0.48729,0
0.5,0.13291,0.48729,0
0.5,0.13608,0.48729,0
0.5,0.13924,0.48729,0
0.5,0.14241,0.48729,0
0.5,0.14557,0.48729,0
0.5,0.14873,0.48729,0
0.5,0.1519,0.48729,0
0.5,0.15506,0.48729,0
0.5,0.15823,0.48729,0
0.5,0.16139,0.48729,0
0.5,0.16456,0.48729,0
0.5,0.16772,0.48729,0
0.5,0.17089,0.48729,0
0.5,0.17405,0.48729,0
0.5,0.17722,0.48729,0
0.5,0.18038,0.48729,0
0.5,0.18354,0.48729,0
0.5,0.18671,0.48729,0
0.5,0.18987,0.48729,0
0.5,0.19304,0.48729,0
0.5,0.1962,0.48729,0
0.5,0.19937,0.48729,0
0.5,0.20253,0.48729,0
0.5,0.2057,0.48729,0
0.5,0.20886,0.48729,0
0.5,0.21203,0.48729,0
0.5,0.21519,0.48729,0
0.5,0.21835,0.48729,0
0.5,0.22152,0.48728,0
0.5,0.22468,0.48728,0
0.5,0.22785,0.48728,0
0.5,0.23101,0.48728,0
0.5,0.23418,0.48728,0
0.5,0.23734,0.48728,0
0.5,0.24051,0.48728,0
0.5,0.24367,0.48728,0
0.5,0.24684,0.48728,0
0.5,0.25,0.48728,0
0.5,0.25316,0.48728,0
0.5,0.25633,0.48728,0
0.5,0.25949,0.48728,0
0.5,0.26266,0.48728,0
0.5,0.26582,0.48728,0
0.5,0.26899,0.48728,0
0.5,0.27215,0.48728,0
0.5,0.27532,0.48728,0
0.5,0.27848,0.48728,0
0.5,0.28165,0.48728,0
0.5,0.28481,0.48728,0
0.5,0.28797,0.48728,0
0.5,0.29114,0.48728,0
0.5,0.2943,0.48728,0
0.5,0.29747,0.48728,0
0.5,0.30063,0.48728,0
0.5,0.3038,0.48728,0
0.5,0.30696,0.48727,0
0.5,0.31013,0.48727,0
0.5,0.31329,0.48727,0
0.5,0.31646,0.48727,0
0.5,0.31962,0.48727,0
0.5,0.32278,0.48727,0
0.5,0.32595,0.48727,0
0.5,0.32911,0.48727,0
0.5,0.33228,0.48727,0
0.5,0.33544,0.48727,0
0.5,0.33861,0.48727,0
0.5,0.34177,0.48727,0
0.5,0.34494,0.48727,0
0.5,0.3481,0.48727,0
0.5,0.35127,0.48727,0
0.5,0.35443,0.48727,0
0.5,0.35759,0.48727,0
0.5,0.36076,0.48727,0
0.5,0.36392,0.48727,0
0.5,0.36709,0.48727,0
0.5,0.37025,0.48726,0
0.5,0.37342,0.48726,0
0.5,0.37658,0.48726,0
0.5,0.37975,0.48726,0
0.5,0.38291,0.48726,0
0.5,0.38608,0.48726,0
0.5,0.38924,0.48726,0
0.5,0.39241,0.48726,0
0.5,0.39557,0.48726,0
0.5,0.39873,0.48726,0
0.5,0.4019,0.48726,0
0.5,0.40506,0.48726,0
0.5,0.40823,0.48726,0
0.5,0.41139,0.48726,0
0.5,0.41456,0.48726,0
0.5,0.41772,0.48726,0
0.5,0.42089,0.48726,0
0.5,0.42405,0.48726,0
0.5,0.42722,0.48726,0
0.5,0.43038,0.48726,0
0.5,0.43354,0.48726,0
0.5,0.43671,0.48726,0
0.5,0.43987,0.48726,0
0.5,0.44304,0.48726,0
0.5,0.4462,0.48725,0
0.5,0.44937,0.48725,0
0.5,0.45253,0.48725,0
0.5,0.4557,0.48726,0
0.5,0.45886,0.48726,0
0.5,0.46203,0.48726,0
0.5,0.46519,0.48726,0
0.5,0.46835,0.48726,0
0.5,0.47152,0.48727,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48729,0
0.5,0.48101,0.48732,0
0.5,0.48358,0.48734,0
0.5,0.97057,0.48734,0
0.5,0.97152,0.48717,0
0.5,0.97468,0.48645,0
0.5,0.97785,0.48574,0
0.5,0.98101,0.48506,0
0.5,0.98418,0.48437,0
0.5,0.48418,0.48735,0
0.5,0.48734,0.48739,0
0.5,0.49051,0.48746,0
0.5,0.49367,0.48756,0
0.5,0.49684,0.48771,0
0.5,0.5,0.48792,0
0.5,0.50316,0.48816,0
0.5,0.50633,0.48837,0
0.5,0.50949,0.48854,0
0.5,0.51266,0.48865,0
0.5,0.51582,0.48873,0
0.5,0.51899,0.48878,0
0.5,0.52215,0.48881,0
0.5,0.52532,0.48884,0
0.5,0.52848,0.48886,0
0.5,0.53165,0.48887,0
0.5,0.53481,0.48888,0
0.5,0.53797,0.48889,0
0.5,0.54114,0.48889,0
0.5,0.5443,0.48889,0
0.5,0.54747,0.4889,0
0.5,0.55063,0.4889,0
0.5,0.5538,0.4889,0
0.5,0.55696,0.4889,0
0.5,0.56013,0.4889,0
0.5,0.56329,0.4889,0
0.5,0.56646,0.4889,0
0.5,0.56962,0.4889,0
0.5,0.57278,0.4889,0
0.5,0.57595,0.4889,0
0.5,0.57911,0.4889,0
0.5,0.58228,0.4889,0
0.5,0.58544,0.4889,0
0.5,0.58861,0.4889,0
0.5,0.59177,0.4889,0
0.5,0.59494,0.4889,0
0.5,0.5981,0.4889,0
0.5,0.60127,0.4889,0
0.5,0.60443,0.4889,0
0.5,0.60759,0.4889,0
0.5,0.61076,0.4889,0
0.5,0.61392,0.4889,0
0.5,0.61709,0.4889,0
0.5,0.62025,0.4889,0
0.5,0.62342,0.48891,0
0.5,0.62658,0.48891,0
0.5,0.62975,0.48891,0
0.5,0.63291,0.48891,0
0.5,0.63608,0.48891,0
0.5,0.63924,0.48891,0
0.5,0.64241,0.48891,0
0.5,0.64557,0.48891,0
0.5,0.64873,0.48891,0
0.5,0.6519,0.48891,0
0.5,0.65506,0.48891,0
0.5,0.65823,0.48891,0
0.5,0.66139,0.48891,0
0.5,0.66456,0.48891,0
0.5,0.66772,0.48891,0
0.5,0.67089,0.48891,0
0.5,0.67405,0.48891,0
0.5,0.67722,0.48891,0
0.5,0.68038,0.48891,0
0.5,0.68354,0.48891,0
0.5,0.68671,0.48891,0
0.5,0.68987,0.48892,0
0.5,0.69304,0.48892,0
0.5,0.6962,0.48892,0
0.5,0.69937,0.48892,0
0.5,0.70253,0.48892,0
0.5,0.7057,0.48892,0
0.5,0.70886,0.48892,0
0.5,0.71203,0.48892,0
0.5,0.71519,0.48892,0
0.5,0.71835,0.48892,0
0.5,0.72152,0.48892,0
0.5,0.72468,0.48892,0
0.5,0.72785,0.48892,0
0.5,0.73101,0.48892,0
0.5,0.73418,0.48892,0
0.5,0.73734,0.48892,0
0.5,0.74051,0.48892,0
0.5,0.74367,0.48892,0
0.5,0.74684,0.48892,0
0.5,0.75,0.48892,0
0.5,0.75316,0.48892,0
0.5,0.75633,0.48892,0
0.5,0.75949,0.48892,0
0.5,0.76266,0.48892,0
0.5,0.76582,0.48892,0
0.5,0.76899,0.48892,0
0.5,0.77215,0.48892,0
0.5,0.77532,0.48892,0
0.5,0.77848,0.48892,0
0.5,0.78165,0.48892,0
0.5,0.78481,0.48892,0
0.5,0.78797,0.48892,0
0.5,0.79114,0.48892,0
0.5,0.7943,0.48892,0
0.5,0.79747,0.48892,0
0.5,0.80063,0.48892,0
0.5,0.8038,0.48892,0
0.5,0.80696,0.48892,0
0.5,0.81013,0.48892,0
0.5,0.81329,0.48892,0
0.5,0.81646,0.48892,0
0.5,0.81962,0.48892,0
0.5,0.82278,0.48892,0
0.5,0.82595,0.48892,0
0.5,0.82911,0.48892,0
0.5,0.83228,0.48892,0
0.5,0.83544,0.48892,0
0.5,0.83861,0.48892,0
0.5,0.84177,0.48892,0
0.5,0.84494,0.48892,0
0.5,0.8481,0.48892,0
0.5,0.85127,0.48892,0
0.5,0.85443,0.48892,0
0.5,0.85759,0.48892,0
0.5,0.86076,0.48892,0
0.5,0.86392,0.48892,0
0.5,0.86709,0.48892,0
0.5,0.87025,0.48892,0
0.5,0.87342,0.48892,0
0.5,0.87658,0.48892,0
0.5,0.87975,0.48892,0
0.5,0.88291,0.48892,0
0.5,0.88608,0.48892,0
0.5,0.88924,0.48892,0
0.5,0.89241,0.48892,0
0.5,0.89557,0.48892,0
0.5,0.89873,0.48892,0
0.5,0.9019,0.48892,0
0.5,0.90506,0.48892,0
0.5,0.90823,0.48892,0
0.5,0.91139,0.48892,0
0.5,0.91456,0.48891,0
0.5,0.91772,0.48891,0
0.5,0.92089,0.48891,0
0.5,0.92405,0.48891,0
0.5,0.92722,0.4889,0
0.5,0.93038,0.48889,0
0.5,0.93354,0.48889,0
0.5,0.93671,0.48887,0
0.5,0.93987,0.48886,0
0.5,0.94304,0.48883,0
0.5,0.9462,0.4888,0
0.5,0.94937,0.48876,0
0.5,0.95253,0.4887,0
0.5,0.9557,0.48861,0
0.5,0.95886,0.48849,0
0.5,0.96203,0.48831,0
0.5,0.96519,0.48807,0
0.5,0.96835,0.48771,0
0.5,0.48418,0.51265,0
0.5,0.48354,0.51266,0
0.5,0.48734,0.51261,0
0.5,0.49051,0.51254,0
0.5,0.49367,0.51244,0
0.5,0.49684,0.51229,0
0.5,0.5,0.51208,0
0.5,0.50316,0.51184,0
0.5,0.50633,0.51162,0
0.5,0.50949,0.51146,0
0.5,0.51266,0.51135,0
0.5,0.51582,0.51127,0
0.5,0.51899,0.51122,0
0.5,0.52215,0.51119,0
0.5,0.52532,0.51116,0
0.5,0.52848,0.51114,0
0.5,0.53165,0.51113,0
0.5,0.53481,0.51112,0
0.5,0.53797,0.51111,0
0.5,0.54114,0.51111,0
0.5,0.5443,0.51111,0
0.5,0.54747,0.5111,0
0.5,0.55063,0.5111,0
0.5,0.5538,0.5111,0
0.5,0.55696,0.5111,0
0.5,0.56013,0.5111,0
0.5,0.56329,0.5111,0
0.5,0.56646,0.5111,0
0.5,0.56962,0.5111,0
0.5,0.57278,0.5111,0
0.5,0.57595,0.5111,0
0.5,0.57911,0.5111,0
0.5,0.58228,0.5111,0
0.5,0.58544,0.5111,0
0.5,0.58861,0.5111,0
0.5,0.59177,0.5111,0
0.5,0.59494,0.5111,0
0.5,0.5981,0.5111,0
0.5,0.60127,0.5111,0
0.5,0.60443,0.5111,0
0.5,0.60759,0.5111,0
0.5,0.61076,0.5111,0
0.5,0.61392,0.5111,0
0.5,0.61709,0.5111,0
0.5,0.62025,0.5111,0
0.5,0.62342,0.51109,0
0.5,0.62658,0.51109,0
0.5,0.62975,0.51109,0
0.5,0.63291,0.51109,0
0.5,0.63608,0.51109,0
0.5,0.63924,0.51109,0
0.5,0.64241,0.51109,0
0.5,0.64557,0.51109,0
0.5,0.64873,0.51109,0
0.5,0.6519,0.51109,0
0.5,0.65506,0.51109,0
0.5,0.65823,0.51109,0
0.5,0.66139,0.51109,0
0.5,0.66456,0.51109,0
0.5,0.66772,0.51109,0
0.5,0.67089,0.51109,0
0.5,0.67405,0.51109,0
0.5,0.67722,0.51109,0
0.5,0.68038,0.51109,0
0.5,0.68354,0.51109,0
0.5,0.68671,0.51108,0
0.5,0.68987,0.51108,0
0.5,0.69304,0.51108,0
0.5,0.6962,0.51108,0
0.5,0.69937,0.51108,0
0.5,0.70253,0.51108,0
0.5,0.7057,0.51108,0
0.5,0.70886,0.51108,0
0.5,0.71203,0.51108,0
0.5,0.71519,0.51108,0
0.5,0.71835,0.51108,0
0.5,0.72152,0.51108,0
0.5,0.72468,0.51108,0
0.5,0.72785,0.51108,0
0.5,0.73101,0.51108,0
0.5,0.73418,0.51108,0
0.5,0.73734,0.51108,0
0.5,0.74051,0.51108,0
0.5,0.74367,0.51108,0
0.5,0.74684,0.51108,0
0.5,0.75,0.51108,0
0.5,0.75316,0.51108,0
0.5,0.75633,0.51108,0
0.5,0.75949,0.51108,0
0.5,0.76266,0.51108,0
0.5,0.76582,0.51108,0
0.5,0.76899,0.51108,0
0.5,0.77215,0.51108,0
0.5,0.77532,0.51108,0
0.5,0.77848,0.51108,0
0.5,0.78165,0.51108,0
0.5,0.78481,0.51108,0
0.5,0.78797,0.51108,0
0.5,0.79114,0.51108,0
0.5,0.7943,0.51108,0
0.5,0.79747,0.51108,0
0.5,0.80063,0.51108,0
0.5,0.8038,0.51108,0
0.5,0.80696,0.51108,0
0.5,0.81013,0.51108,0
0.5,0.81329,0.51108,0
0.5,0.81646,0.51108,0
0.5,0.81962,0.51108,0
0.5,0.82278,0.51108,0
0.5,0.82595,0.51108,0
0.5,0.82911,0.51108,0
0.5,0.83228,0.51108,0
0.5,0.83544,0.51108,0
0.5,0.83861,0.51108,0
0.5,0.84177,0.51108,0
0.5,0.84494,0.51108,0
0.5,0.8481,0.51108,0
0.5,0.85127,0.51108,0
0.5,0.85443,0.51108,0
0.5,0.85759,0.51108,0
0.5,0.86076,0.51108,0
0.5,0.86392,0.51108,0
0.5,0.86709,0.51108,0
0.5,0.87025,0.51108,0
0.5,0.87342,0.51108,0
0.5,0.87658,0.51108,0
0.5,0.87975,0.51108,0
0.5,0.88291,0.51108,0
0.5,0.88608,0.51108,0
0.5,0.88924,0.51108,0
0.5,0.89241,0.51108,0
0.5,0.89557,0.51108,0
0.5,0.89873,0.51108,0
0.5,0.9019,0.51108,0
0.5,0.90506,0.51108,0
0.5,0.90823,0.51108,0
0.5,0.91139,0.51108,0
0.5,0.91456,0.51108,0
0.5,0.91772,0.51109,0
0.5,0.92089,0.51109,0
0.5,0.92405,0.51109,0
0.5,0.92722,0.5111,0
0.5,0.93038,0.5111,0
0.5,0.93354,0.51111,0
0.5,0.93671,0.51113,0
0.5,0.93987,0.51114,0
0.5,0.94304,0.51117,0
0.5,0.9462,0.5112,0
0.5,0.94937,0.51124,0
0.5,0.95253,0.5113,0
0.5,0.9557,0.51139,0
0.5,0.95886,0.51151,0
0.5,0.96203,0.51169,0
0.5,0.96519,0.51194,0
0.5,0.96835,0.5123,0
0.5,0.97054,0.51266,0
0.5,0.0031646,0.51271,0
0.5,0,0.51271,0
0.5,0.0063291,0.51271,0
0.5,0.0094937,0.51271,0
0.5,0.012658,0.51271,0
0.5,0.015823,0.51271,0
0.5,0.018987,0.51271,0
0.5,0.022152,0.51271,0
0.5,0.025316,0.51271,0
0.5,0.028481,0.51271,0
0.5,0.031646,0.51271,0
0.5,0.03481,0.51271,0
0.5,0.037975,0.51271,0
0.5,0.041139,0.51271,0
0.5,0.044304,0.51271,0
0.5,0.047468,0.51271,0
0.5,0.050633,0.51271,0
0.5,0.053797,0.51271,0
0.5,0.056962,0.51271,0
0.5,0.060127,0.51271,0
0.5,0.063291,0.51271,0
0.5,0.066456,0.51271,0
0.5,0.06962,0.51271,0
0.5,0.072785,0.51271,0
0.5,0.075949,0.51271,0
0.5,0.079114,0.51271,0
0.5,0.082278,0.51271,0
0.5,0.085443,0.51271,0
0.5,0.088608,0.51271,0
0.5,0.091772,0.51271,0
0.5,0.094937,0.51271,0
0.5,0.098101,0.51271,0
0.5,0.10127,0.51271,0
0.5,0.10443,0.51271,0
0.5,0.10759,0.51271,0
0.5,0.11076,0.51271,0
0.5,0.11392,0.51271,0
0.5,0.11709,0.51271,0
0.5,0.12025,0.51271,0
0.5,0.12342,0.51271,0
0.5,0.12658,0.51271,0
0.5,0.12975,0.51271,0
0.5,0.13291,0.51271,0
0.5,0.13608,0.51271,0
0.5,0.13924,0.51271,0
0.5,0.14241,0.51271,0
0.5,0.14557,0.51271,0
0.5,0.14873,0.51271,0
0.5,0.1519,0.51271,0
0.5,0.15506,0.51271,0
0.5,0.15823,0.51271,0
0.5,0.16139,0.51271,0
0.5,0.16456,0.51271,0
0.5,0.16772,0.51271,0
0.5,0.17089,0.51271,0
0.5,0.17405,0.51271,0
0.5,0.17722,0.51271,0
0.5,0.18038,0.51271,0
0.5,0.18354,0.51271,0
0.5,0.18671,0.51271,0
0.5,0.18987,0.51271,0
0.5,0.19304,0.51271,0
0.5,0.1962,0.51271,0
0.5,0.19937,0.51271,0
0.5,0.20253,0.51271,0
0.5,0.2057,0.51271,0
0.5,0.20886,0.51271,0
0.5,0.21203,0.51271,0
0.5,0.21519,0.51271,0
0.5,0.21835,0.51271,0
0.5,0.22152,0.51272,0
0.5,0.22468,0.51272,0
0.5,0.22785,0.51272,0
0.5,0.23101,0.51272,0
0.5,0.23418,0.51272,0
0.5,0.23734,0.51272,0
0.5,0.24051,0.51272,0
0.5,0.24367,0.51272,0
0.5,0.24684,0.51272,0
0.5,0.25,0.51272,0
0.5,0.25316,0.51272,0
0.5,0.25633,0.51272,0
0.5,0.25949,0.51272,0
0.5,0.26266,0.51272,0
0.5,0.26582,0.51272,0
0.5,0.26899,0.51272,0
0.5,0.27215,0.51272,0
0.5,0.27532,0.51272,0
0.5,0.27848,0.51272,0
0.5,0.28165,0.51272,0
0.5,0.28481,0.51272,0
0.5,0.28797,0.51272,0
0.5,0.29114,0.51272,0
0.5,0.2943,0.51272,0
0.5,0.29747,0.51272,0
0.5,0.30063,0.51272,0
0.5,0.3038,0.51272,0
0.5,0.30696,0.51273,0
0.5,0.31013,0.51273,0
0.5,0.31329,0.51273,0
0.5,0.31646,0.51273,0
0.5,0.31962,0.51273,0
0.5,0.32278,0.51273,0
0.5,0.32595,0.51273,0
0.5,0.32911,0.51273,0
0.5,0.33228,0.51273,0
0.5,0.33544,0.51273,0
0.5,0.33861,0.51273,0
0.5,0.34177,0.51273,0
0.5,0.34494,0.51273,0
0.5,0.3481,0.51273,0
0.5,0.35127,0.51273,0
0.5,0.35443,0.51273,0
0.5,0.35759,0.51273,0
0.5,0.36076,0.51273,0
0.5,0.36392,0.51273,0
0.5,0.36709,0.51273,0
0.5,0.37025,0.51274,0
0.5,0.37342,0.51274,0
0.5,0.37658,0.51274,0
0.5,0.37975,0.51274,0
0.5,0.38291,0.51274,0
0.5,0.38608,0.51274,0
0.5,0.38924,0.51274,0
0.5,0.39241,0.51274,0
0.5,0.39557,0.51274,0
0.5,0.39873,0.51274,0
0.5,0.4019,0.51274,0
0.5,0.40506,0.51274,0
0.5,0.40823,0.51274,0
0.5,0.41139,0.51274,0
0.5,0.41456,0.51274,0
0.5,0.41772,0.51274,0
0.5,0.42089,0.51274,0
0.5,0.42405,0.51274,0
0.5,0.42722,0.51274,0
0.5,0.43038,0.51274,0
0.5,0.43354,0.51274,0
0.5,0.43671,0.51274,0
0.5,0.43987,0.51274,0
0.5,0.44304,0.51274,0
0.5,0.4462,0.51275,0
0.5,0.44937,0.51275,0
0.5,0.45253,0.51275,0
0.5,0.4557,0.51274,0
0.5,0.45886,0.51274,0
0.5,0.46203,0.51274,0
0.5,0.46519,0.51274,0
0.5,0.46835,0.51274,0
0.5,0.47152,0.51273,0
0.5,0.47468,0.51272,0
0.5,0.47785,0.51271,0
0.5,0.48101,0.51268,0
0.5,0.97152,0.51284,0
0.5,0.97468,0.51355,0
0.5,0.97785,0.51427,0
0.5,0.98101,0.51495,0
0.5,0.98418,0.51564,0
0.5,0.98492,0.51582,0
0.5,0.98734,0.51645,0
0.5,0.99051,0.51728,0
0.5,0.99367,0.51805,0
0.5,0.99684,0.51867,0
0.5,1,0.51895,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98497,0.48418,0
0.5,0.98734,0.48356,0
0.5,0.99051,0.48273,0
0.5,0.99367,0.48196,0
0.5,0.99684,0.48135,0
0.5,1,0.48107,0
0.5,0,0.48729,0
0.5,0.0031646,0.48729,0
0.5,0.0063291,0.48729,0
0.5,0.0094937,0.48729,0
0.5,0.012658,0.48729,0
0.5,0.015823,0.48729,0
0.5,0.018987,0.48729,0
0.5,0.022152,0.48729,0
0.5,0.025316,0.48729,0
0.5,0.028481,0.48729,0
0.5,0.031646,0.48729,0
0.5,0.03481,0.48729,0
0.5,0.037975,0.48729,0
0.5,0.041139,0.48729,0
0.5,0.044304,0.48729,0
0.5,0.047468,0.48729,0
0.5,0.050633,0.48729,0
0.5,0.053797,0.48729,0
0.5,0.056962,0.48729,0
0.5,0.060127,0.48729,0
0.5,0.063291,0.48729,0
0.5,0.066456,0.48729,0
0.5,0.06962,0.48729,0
0.5,0.072785,0.48729,0
0.5,0.075949,0.48729,0
0.5,0.079114,0.48729,0
0.5,0.082278,0.48729,0
0.5,0.085443,0.48729,0
0.5,0.088608,0.48729,0
0.5,0.091772,0.48729,0
0.5,0.094937,0.48729,0
0.5,0.098101,0.48729,0
0.5,0.10127,0.48729,0
0.5,0.10443,0.48729,0
0.5,0.10759,0.48729,0
0.5,0.11076,0.48729,0
0.5,0.11392,0.48729,0
0.5,0.11709,0.48729,0
0.5,0.12025,0.48729,0
0.5,0.12342,0.48729,0
0.5,0.12658,0.48729,0
0.5,0.12975,0.48729,0
0.5,0.13291,0.48729,0
0.5,0.13608,0.48729,0
0.5,0.13924,0.48729,0
0.5,0.14241,0.48729,0
0.5,0.14557,0.48729,0
0.5,0.14873,0.48729,0
0.5,0.1519,0.48729,0
0.5,0.15506,0.48729,0
0.5,0.15823,0.48729,0
0.5,0.16139,0.48729,0
0.5,0.16456,0.48729,0
0.5,0.16772,0.48729,0
0.5,0.17089,0.48729,0
0.5,0.17405,0.48729,0
0.5,0.17722,0.48729,0
0.5,0.18038,0.48729,0
0.5,0.18354,0.48729,0
0.5,0.18671,0.48729,0
0.5,0.18987,0.48729,0
0.5,0.19304,0.48729,0
0.5,0.1962,0.48729,0
0.5,0.19937,0.48729,0
0.5,0.20253,0.48729,0
0.5,0.2057,0.48729,0
0.5,0.20886,0.48729,0
0.5,0.21203,0.48729,0
0.5,0.21519,0.48729,0
0.5,0.21835,0.48729,0
0.5,0.22152,0.48728,0
0.5,0.22468,0.48728,0
0.5,0.22785,0.48728,0
0.5,0.23101,0.48728,0
0.5,0.23418,0.48728,0
0.5,0.23734,0.48728,0
0.5,0.24051,0.48728,0
0.5,0.24367,0.48728,0
0.5,0.24684,0.48728,0
0.5,0.25,0.48728,0
0.5,0.25316,0.48728,0
0.5,0.25633,0.48728,0
0.5,0.25949,0.48728,0
0.5,0.26266,0.48728,0
0.5,0.26582,0.48728,0
0.5,0.26899,0.48728,0
0.5,0.27215,0.48728,0
0.5,0.27532,0.48728,0
0.5,0.27848,0.48728,0
0.5,0.28165,0.48728,0
0.5,0.28481,0.48728,0
0.5,0.28797,0.48728,0
0.5,0.29114,0.48728,0
0.5,0.2943,0.48728,0
0.5,0.29747,0.48728,0
0.5,0.30063,0.48728,0
0.5,0.3038,0.48728,0
0.5,0.30696,0.48727,0
0.5,0.31013,0.48727,0
0.5,0.31329,0.48727,0
0.5,0.31646,0.48727,0
0.5,0.31962,0.48727,0
0.5,0.32278,0.48727,0
0.5,0.32595,0.48727,0
0.5,0.32911,0.48727,0
0.5,0.33228,0.48727,0
0.5,0.33544,0.48727,0
0.5,0.33861,0.48727,0
0.5,0.34177,0.48727,0
0.5,0.34494,0.48727,0
0.5,0.3481,0.48727,0
0.5,0.35127,0.48727,0
0.5,0.35443,0.48727,0
0.5,0.35759,0.48727,0
0.5,0.36076,0.48727,0
0.5,0.36392,0.48727,0
0.5,0.36709,0.48727,0
0.5,0.37025,0.48726,0
0.5,0.37342,0.48726,0
0.5,0.37658,0.48726,0
0.5,0.37975,0.48726,0
0.5,0.38291,0.48726,0
0.5,0.38608,0.48726,0
0.5,0.38924,0.48726,0
0.5,0.39241,0.48726,0
0.5,0.39557,0.48726,0
0.5,0.39873,0.48726,0
0.5,0.4019,0.48726,0
0.5,0.40506,0.48726,0
0.5,0.40823,0.48726,0
0.5,0.41139,0.48726,0
0.5,0.41456,0.48726,0
0.5,0.41772,0.48726,0
0.5,0.42089,0.48726,0
0.5,0.42405,0.48726,0
0.5,0.42722,0.48726,0
0.5,0.43038,0.48726,0
0.5,0.43354,0.48726,0
0.5,0.43671,0.48726,0
0.5,0.43987,0.48726,0
0.5,0.44304,0.48726,0
0.5,0.4462,0.48725,0
0.5,0.44937,0.48725,0
0.5,0.45253,0.48725,0
0.5,0.4557,0.48726,0
0.5,0.45886,0.48726,0
0.5,0.46203,0.48726,0
0.5,0.46519,0.48726,0
0.5,0.46835,0.48726,0
0.5,0.47152,0.48727,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48729,0
0.5,0.48101,0.48732,0
0.5,0.48358,0.48734,0
0.5,0.97048,0.48734,0
0.5,0.97152,0.48716,0
0.5,0.97468,0.48645,0
0.5,0.97785,0.48574,0
0.5,0.98101,0.48506,0
0.5,0.98418,0.48437,0
0.5,0.48418,0.48735,0
0.5,0.48734,0.48739,0
0.5,0.49051,0.48745,0
0.5,0.49367,0.48755,0
0.5,0.49684,0.4877,0
0.5,0.5,0.4879,0
0.5,0.50316,0.48813,0
0.5,0.50633,0.48833,0
0.5,0.50949,0.48848,0
0.5,0.51266,0.48858,0
0.5,0.51582,0.48865,0
0.5,0.51899,0.4887,0
0.5,0.52215,0.48874,0
0.5,0.52532,0.48876,0
0.5,0.52848,0.48877,0
0.5,0.53165,0.48879,0
0.5,0.53481,0.4888,0
0.5,0.53797,0.4888,0
0.5,0.54114,0.48881,0
0.5,0.5443,0.48881,0
0.5,0.54747,0.48881,0
0.5,0.55063,0.48881,0
0.5,0.5538,0.48881,0
0.5,0.55696,0.48882,0
0.5,0.56013,0.48882,0
0.5,0.56329,0.48882,0
0.5,0.56646,0.48882,0
0.5,0.56962,0.48882,0
0.5,0.57278,0.48882,0
0.5,0.57595,0.48882,0
0.5,0.57911,0.48882,0
0.5,0.58228,0.48882,0
0.5,0.58544,0.48882,0
0.5,0.58861,0.48882,0
0.5,0.59177,0.48882,0
0.5,0.59494,0.48882,0
0.5,0.5981,0.48882,0
0.5,0.60127,0.48882,0
0.5,0.60443,0.48882,0
0.5,0.60759,0.48882,0
0.5,0.61076,0.48882,0
0.5,0.61392,0.48882,0
0.5,0.61709,0.48882,0
0.5,0.62025,0.48882,0
0.5,0.62342,0.48882,0
0.5,0.62658,0.48882,0
0.5,0.62975,0.48882,0
0.5,0.63291,0.48882,0
0.5,0.63608,0.48882,0
0.5,0.63924,0.48882,0
0.5,0.64241,0.48882,0
0.5,0.64557,0.48882,0
0.5,0.64873,0.48882,0
0.5,0.6519,0.48882,0
0.5,0.65506,0.48882,0
0.5,0.65823,0.48883,0
0.5,0.66139,0.48883,0
0.5,0.66456,0.48883,0
0.5,0.66772,0.48883,0
0.5,0.67089,0.48883,0
0.5,0.67405,0.48883,0
0.5,0.67722,0.48883,0
0.5,0.68038,0.48883,0
0.5,0.68354,0.48883,0
0.5,0.68671,0.48883,0
0.5,0.68987,0.48883,0
0.5,0.69304,0.48883,0
0.5,0.6962,0.48883,0
0.5,0.69937,0.48883,0
0.5,0.70253,0.48883,0
0.5,0.7057,0.48883,0
0.5,0.70886,0.48883,0
0.5,0.71203,0.48883,0
0.5,0.71519,0.48883,0
0.5,0.71835,0.48883,0
0.5,0.72152,0.48883,0
0.5,0.72468,0.48883,0
0.5,0.72785,0.48883,0
0.5,0.73101,0.48883,0
0.5,0.73418,0.48883,0
0.5,0.73734,0.48883,0
0.5,0.74051,0.48883,0
0.5,0.74367,0.48883,0
0.5,0.74684,0.48883,0
0.5,0.75,0.48883,0
0.5,0.75316,0.48883,0
0.5,0.75633,0.48883,0
0.5,0.75949,0.48883,0
0.5,0.76266,0.48883,0
0.5,0.76582,0.48883,0
0.5,0.76899,0.48883,0
0.5,0.77215,0.48883,0
0.5,0.77532,0.48883,0
0.5,0.77848,0.48883,0
0.5,0.78165,0.48883,0
0.5,0.78481,0.48883,0
0.5,0.78797,0.48883,0
0.5,0.79114,0.48883,0
0.5,0.7943,0.48883,0
0.5,0.79747,0.48883,0
0.5,0.80063,0.48883,0
0.5,0.8038,0.48883,0
0.5,0.80696,0.48883,0
0.5,0.81013,0.48883,0
0.5,0.81329,0.48883,0
0.5,0.81646,0.48883,0
0.5,0.81962,0.48883,0
0.5,0.82278,0.48883,0
0.5,0.82595,0.48883,0
0.5,0.82911,0.48883,0
0.5,0.83228,0.48883,0
0.5,0.83544,0.48883,0
0.5,0.83861,0.48883,0
0.5,0.84177,0.48883,0
0.5,0.84494,0.48883,0
0.5,0.8481,0.48883,0
0.5,0.85127,0.48883,0
0.5,0.85443,0.48883,0
0.5,0.85759,0.48883,0
0.5,0.86076,0.48883,0
0.5,0.86392,0.48883,0
0.5,0.86709,0.48883,0
0.5,0.87025,0.48883,0
0.5,0.87342,0.48883,0
0.5,0.87658,0.48883,0
0.5,0.87975,0.48883,0
0.5,0.88291,0.48883,0
0.5,0.88608,0.48883,0
0.5,0.88924,0.48883,0
0.5,0.89241,0.48883,0
0.5,0.89557,0.48883,0
0.5,0.89873,0.48883,0
0.5,0.9019,0.48883,0
0.5,0.90506,0.48883,0
0.5,0.90823,0.48883,0
0.5,0.91139,0.48883,0
0.5,0.91456,0.48883,0
0.5,0.91772,0.48883,0
0.5,0.92089,0.48882,0
0.5,0.92405,0.48882,0
0.5,0.92722,0.48882,0
0.5,0.93038,0.48881,0
0.5,0.93354,0.4888,0
0.5,0.93671,0.48879,0
0.5,0.93987,0.48877,0
0.5,0.94304,0.48875,0
0.5,0.9462,0.48872,0
0.5,0.94937,0.48868,0
0.5,0.95253,0.48862,0
0.5,0.9557,0.48854,0
0.5,0.95886,0.48842,0
0.5,0.96203,0.48826,0
0.5,0.96519,0.48802,0
0.5,0.96835,0.48768,0
0.5,0.48418,0.51265,0
0.5,0.48354,0.51266,0
0.5,0.48734,0.51261,0
0.5,0.49051,0.51254,0
0.5,0.49367,0.51245,0
0.5,0.49684,0.5123,0
0.5,0.5,0.5121,0
0.5,0.50316,0.51187,0
0.5,0.50633,0.51167,0
0.5,0.50949,0.51152,0
0.5,0.51266,0.51141,0
0.5,0.51582,0.51134,0
0.5,0.51899,0.5113,0
0.5,0.52215,0.51126,0
0.5,0.52532,0.51124,0
0.5,0.52848,0.51122,0
0.5,0.53165,0.51121,0
0.5,0.53481,0.5112,0
0.5,0.53797,0.5112,0
0.5,0.54114,0.51119,0
0.5,0.5443,0.51119,0
0.5,0.54747,0.51119,0
0.5,0.55063,0.51119,0
0.5,0.5538,0.51118,0
0.5,0.55696,0.51118,0
0.5,0.56013,0.51118,0
0.5,0.56329,0.51118,0
0.5,0.56646,0.51118,0
0.5,0.56962,0.51118,0
0.5,0.57278,0.51118,0
0.5,0.57595,0.51118,0
0.5,0.57911,0.51118,0
0.5,0.58228,0.51118,0
0.5,0.58544,0.51118,0
0.5,0.58861,0.51118,0
0.5,0.59177,0.51118,0
0.5,0.59494,0.51118,0
0.5,0.5981,0.51118,0
0.5,0.60127,0.51118,0
0.5,0.60443,0.51118,0
0.5,0.60759,0.51118,0
0.5,0.61076,0.51118,0
0.5,0.61392,0.51118,0
0.5,0.61709,0.51118,0
0.5,0.62025,0.51118,0
0.5,0.62342,0.51118,0
0.5,0.62658,0.51118,0
0.5,0.62975,0.51118,0
0.5,0.63291,0.51118,0
0.5,0.63608,0.51118,0
0.5,0.63924,0.51118,0
0.5,0.64241,0.51118,0
0.5,0.64557,0.51117,0
0.5,0.64873,0.51117,0
0.5,0.6519,0.51117,0
0.5,0.65506,0.51117,0
0.5,0.65823,0.51117,0
0.5,0.66139,0.51117,0
0.5,0.66456,0.51117,0
0.5,0.66772,0.51117,0
0.5,0.67089,0.51117,0
0.5,0.67405,0.51117,0
0.5,0.67722,0.51117,0
0.5,0.68038,0.51117,0
0.5,0.68354,0.51117,0
0.5,0.68671,0.51117,0
0.5,0.68987,0.51117,0
0.5,0.69304,0.51117,0
0.5,0.6962,0.51117,0
0.5,0.69937,0.51117,0
0.5,0.70253,0.51117,0
0.5,0.7057,0.51117,0
0.5,0.70886,0.51117,0
0.5,0.71203,0.51117,0
0.5,0.71519,0.51117,0
0.5,0.71835,0.51117,0
0.5,0.72152,0.51117,0
0.5,0.72468,0.51117,0
0.5,0.72785,0.51117,0
0.5,0.73101,0.51117,0
0.5,0.73418,0.51117,0
0.5,0.73734,0.51117,0
0.5,0.74051,0.51117,0
0.5,0.74367,0.51117,0
0.5,0.74684,0.51117,0
0.5,0.75,0.51117,0
0.5,0.75316,0.51117,0
0.5,0.75633,0.51117,0
0.5,0.75949,0.51117,0
0.5,0.76266,0.51117,0
0.5,0.76582,0.51117,0
0.5,0.76899,0.51117,0
0.5,0.77215,0.51117,0
0.5,0.77532,0.51117,0
0.5,0.77848,0.51117,0
0.5,0.78165,0.51117,0
0.5,0.78481,0.51117,0
0.5,0.78797,0.51117,0
0.5,0.79114,0.51117,0
0.5,0.7943,0.51117,0
0.5,0.79747,0.51117,0
0.5,0.80063,0.51117,0
0.5,0.8038,0.51117,0
0.5,0.80696,0.51117,0
0.5,0.81013,0.51117,0
0.5,0.81329,0.51117,0
0.5,0.81646,0.51117,0
0.5,0.81962,0.51117,0
0.5,0.82278,0.51117,0
0.5,0.82595,0.51117,0
0.5,0.82911,0.51117,0
0.5,0.83228,0.51117,0
0.5,0.83544,0.51117,0
0.5,0.83861,0.51117,0
0.5,0.84177,0.51117,0
0.5,0.84494,0.51117,0
0.5,0.8481,0.51117,0
0.5,0.85127,0.51117,0
0.5,0.85443,0.51117,0
0.5,0.85759,0.51117,0
0.5,0.86076,0.51117,0
0.5,0.86392,0.51117,0
0.5,0.86709,0.51117,0
0.5,0.87025,0.51117,0
0.5,0.87342,0.51117,0
0.5,0.87658,0.51117,0
0.5,0.87975,0.51117,0
0.5,0.88291,0.51117,0
0.5,0.88608,0.51117,0
0.5,0.88924,0.51117,0
0.5,0.89241,0.51117,0
0.5,0.89557,0.51117,0
0.5,0.89873,0.51117,0
0.5,0.9019,0.51117,0
0.5,0.90506,0.51117,0
0.5,0.90823,0.51117,0
0.5,0.91139,0.51117,0
0.5,0.91456,0.51117,0
0.5,0.91772,0.51117,0
0.5,0.92089,0.51118,0
0.5,0.92405,0.51118,0
0.5,0.92722,0.51118,0
0.5,0.93038,0.51119,0
0.5,0.93354,0.5112,0
0.5,0.93671,0.51121,0
0.5,0.93987,0.51123,0
0.5,0.94304,0.51125,0
0.5,0.9462,0.51128,0
0.5,0.94937,0.51132,0
0.5,0.95253,0.51138,0
0.5,0.9557,0.51146,0
0.5,0.95886,0.51158,0
0.5,0.96203,0.51174,0
0.5,0.96519,0.51198,0
0.5,0.96835,0.51232,0
0.5,0.97045,0.51266,0
0.5,0.0031646,0.51271,0
0.5,0,0.51271,0
0.5,0.0063291,0.51271,0
0.5,0.0094937,0.51271,0
0.5,0.012658,0.51271,0
0.5,0.015823,0.51271,0
0.5,0.018987,0.51271,0
0.5,0.022152,0.51271,0
0.5,0.025316,0.51271,0
0.5,0.028481,0.51271,0
0.5,0.031646,0.51271,0
0.5,0.03481,0.51271,0
0.5,0.037975,0.51271,0
0.5,0.041139,0.51271,0
0.5,0.044304,0.51271,0
0.5,0.047468,0.51271,0
0.5,0.050633,0.51271,0
0.5,0.053797,0.51271,0
0.5,0.056962,0.51271,0
0.5,0.060127,0.51271,0
0.5,0.063291,0.51271,0
0.5,0.066456,0.51271,0
0.5,0.06962,0.51271,0
0.5,0.072785,0.51271,0
0.5,0.075949,0.51271,0
0.5,0.079114,0.51271,0
0.5,0.082278,0.51271,0
0.5,0.085443,0.51271,0
0.5,0.088608,0.51271,0
0.5,0.091772,0.51271,0
0.5,0.094937,0.51271,0
0.5,0.098101,0.51271,0
0.5,0.10127,0.51271,0
0.5,0.10443,0.51271,0
0.5,0.10759,0.51271,0
0.5,0.11076,0.51271,0
0.5,0.11392,0.51271,0
0.5,0.11709,0.51271,0
0.5,0.12025,0.51271,0
0.5,0.12342,0.51271,0
0.5,0.12658,0.51271,0
0.5,0.12975,0.51271,0
0.5,0.13291,0.51271,0
0.5,0.13608,0.51271,0
0.5,0.13924,0.51271,0
0.5,0.14241,0.51271,0
0.5,0.14557,0.51271,0
0.5,0.14873,0.51271,0
0.5,0.1519,0.51271,0
0.5,0.15506,0.51271,0
0.5,0.15823,0.51271,0
0.5,0.16139,0.51271,0
0.5,0.16456,0.51271,0
0.5,0.16772,0.51271,0
0.5,0.17089,0.51271,0
0.5,0.17405,0.51271,0
0.5,0.17722,0.51271,0
0.5,0.18038,0.51271,0
0.5,0.18354,0.51271,0
0.5,0.18671,0.51271,0
0.5,0.18987,0.51271,0
0.5,0.19304,0.51271,0
0.5,0.1962,0.51271,0
0.5,0.19937,0.51271,0
0.5,0.20253,0.51271,0
0.5,0.2057,0.51271,0
0.5,0.20886,0.51271,0
0.5,0.21203,0.51271,0
0.5,0.21519,0.51271,0
0.5,0.21835,0.51271,0
0.5,0.22152,0.51272,0
0.5,0.22468,0.51272,0
0.5,0.22785,0.51272,0
0.5,0.23101,0.51272,0
0.5,0.23418,0.51272,0
0.5,0.23734,0.51272,0
0.5,0.24051,0.51272,0
0.5,0.24367,0.51272,0
0.5,0.24684,0.51272,0
0.5,0.25,0.51272,0
0.5,0.25316,0.51272,0
0.5,0.25633,0.51272,0
0.5,0.25949,0.51272,0
0.5,0.26266,0.51272,0
0.5,0.26582,0.51272,0
0.5,0.26899,0.51272,0
0.5,0.27215,0.51272,0
0.5,0.27532,0.51272,0
0.5,0.27848,0.51272,0
0.5,0.28165,0.51272,0
0.5,0.28481,0.51272,0
0.5,0.28797,0.51272,0
0.5,0.29114,0.51272,0
0.5,0.2943,0.51272,0
0.5,0.29747,0.51272,0
0.5,0.30063,0.51272,0
0.5,0.3038,0.51272,0
0.5,0.30696,0.51273,0
0.5,0.31013,0.51273,0
0.5,0.31329,0.51273,0
0.5,0.31646,0.51273,0
0.5,0.31962,0.51273,0
0.5,0.32278,0.51273,0
0.5,0.32595,0.51273,0
0.5,0.32911,0.51273,0
0.5,0.33228,0.51273,0
0.5,0.33544,0.51273,0
0.5,0.33861,0.51273,0
0.5,0.34177,0.51273,0
0.5,0.34494,0.51273,0
0.5,0.3481,0.51273,0
0.5,0.35127,0.51273,0
0.5,0.35443,0.51273,0
0.5,0.35759,0.51273,0
0.5,0.36076,0.51273,0
0.5,0.36392,0.51273,0
0.5,0.36709,0.51273,0
0.5,0.37025,0.51274,0
0.5,0.37342,0.51274,0
0.5,0.37658,0.51274,0
0.5,0.37975,0.51274,0
0.5,0.38291,0.51274,0
0.5,0.38608,0.51274,0
0.5,0.38924,0.51274,0
0.5,0.39241,0.51274,0
0.5,0.39557,0.51274,0
0.5,0.39873,0.51274,0
0.5,0.4019,0.51274,0
0.5,0.40506,0.51274,0
0.5,0.40823,0.51274,0
0.5,0.41139,0.51274,0
0.5,0.41456,0.51274,0
0.5,0.41772,0.51274,0
0.5,0.42089,0.51274,0
0.5,0.42405,0.51274,0
0.5,0.42722,0.51274,0
0.5,0.43038,0.51274,0
0.5,0.43354,0.51274,0
0.5,0.43671,0.51274,0
0.5,0.43987,0.51274,0
0.5,0.44304,0.51274,0
0.5,0.4462,0.51275,0
0.5,0.44937,0.51275,0
0.5,0.45253,0.51275,0
0.5,0.4557,0.51274,0
0.5,0.45886,0.51274,0
0.5,0.46203,0.51274,0
0.5,0.46519,0.51274,0
0.5,0.46835,0.51274,0
0.5,0.47152,0.51273,0
0.5,0.47468,0.51272,0
0.5,0.47785,0.51271,0
0.5,0.48101,0.51268,0
0.5,0.97152,0.51285,0
0.5,0.97468,0.51355,0
0.5,0.97785,0.51427,0
0.5,0.98101,0.51495,0
0.5,0.98418,0.51564,0
0.5,0.98492,0.51582,0
0.5,0.98734,0.51645,0
0.5,0.99051,0.51728,0
0.5,0.99367,0.51805,0
0.5,0.99684,0.51867,0
0.5,1,0.51895,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98497,0.48418,0
0.5,0.98734,0.48356,0
0.5,0.99051,0.48273,0
0.5,0.99367,0.48196,0
0.5,0.99684,0.48135,0
0.5,1,0.48107,0
0.5,0,0.48729,0
0.5,0.0031646,0.48729,0
0.5,0.0063291,0.48729,0
0.5,0.0094937,0.48729,0
0.5,0.012658,0.48729,0
0.5,0.015823,0.48729,0
0.5,0.018987,0.48729,0
0.5,0.022152,0.48729,0
0.5,0.025316,0.48729,0
0.5,0.028481,0.48729,0
0.5,0.031646,0.48729,0
0.5,0.03481,0.48729,0
0.5,0.037975,0.48729,0
0.5,0.041139,0.48729,0
0.5,0.044304,0.48729,0
0.5,0.047468,0.48729,0
0.5,0.050633,0.48729,0
0.5,0.053797,0.48729,0
0.5,0.056962,0.48729,0
0.5,0.060127,0.48729,0
0.5,0.063291,0.48729,0
0.5,0.066456,0.48729,0
0.5,0.06962,0.48729,0
0.5,0.072785,0.48729,0
0.5,0.075949,0.48729,0
0.5,0.079114,0.48729,0
0.5,0.082278,0.48729,0
0.5,0.085443,0.48729,0
0.5,0.088608,0.48729,0
0.5,0.091772,0.48729,0
0.5,0.094937,0.48729,0
0.5,0.098101,0.48729,0
0.5,0.10127,0.48729,0
0.5,0.10443,0.48729,0
0.5,0.10759,0.48729,0
0.5,0.11076,0.48729,0
0.5,0.11392,0.48729,0
0.5,0.11709,0.48729,0
0.5,0.12025,0.48729,0
0.5,0.12342,0.48729,0
0.5,0.12658,0.48729,0
0.5,0.12975,0.48729,0
0.5,0.13291,0.48729,0
0.5,0.13608,0.48729,0
0.5,0.13924,0.48729,0
0.5,0.14241,0.48729,0
0.5,0.14557,0.48729,0
0.5,0.14873,0.48729,0
0.5,0.1519,0.48729,0
0.5,0.15506,0.48729,0
0.5,0.15823,0.48729,0
0.5,0.16139,0.48729,0
0.5,0.16456,0.48729,0
0.5,0.16772,0.48729,0
0.5,0.17089,0.48729,0
0.5,0.17405,0.48729,0
0.5,0.17722,0.48729,0
0.5,0.18038,0.48729,0
0.5,0.18354,0.48729,0
0.5,0.18671,0.48729,0
0.5,0.18987,0.48729,0
0.5,0.19304,0.48729,0
0.5,0.1962,0.48729,0
0.5,0.19937,0.48729,0
0.5,0.20253,0.48729,0
0.5,0.2057,0.48729,0
0.5,0.20886,0.48729,0
0.5,0.21203,0.48729,0
0.5,0.21519,0.48729,0
0.5,0.21835,0.48729,0
0.5,0.22152,0.48728,0
0.5,0.22468,0.48728,0
0.5,0.22785,0.48728,0
0.5,0.23101,0.48728,0
0.5,0.23418,0.48728,0
0.5,0.23734,0.48728,0
0.5,0.24051,0.48728,0
0.5,0.24367,0.48728,0
0.5,0.24684,0.48728,0
0.5,0.25,0.48728,0
0.5,0.25316,0.48728,0
0.5,0.25633,0.48728,0
0.5,0.25949,0.48728,0
0.5,0.26266,0.48728,0
0.5,0.26582,0.48728,0
0.5,0.26899,0.48728,0
0.5,0.27215,0.48728,0
0.5,0.27532,0.48728,0
0.5,0.27848,0.48728,0
0.5,0.28165,0.48728,0
0.5,0.28481,0.48728,0
0.5,0.28797,0.48728,0
0.5,0.29114,0.48728,0
0.5,0.2943,0.48728,0
0.5,0.29747,0.48728,0
0.5,0.30063,0.48728,0
0.5,0.3038,0.48728,0
0.5,0.30696,0.48727,0
0.5,0.31013,0.48727,0
0.5,0.31329,0.48727,0
0.5,0.31646,0.48727,0
0.5,0.31962,0.48727,0
0.5,0.32278,0.48727,0
0.5,0.32595,0.48727,0
0.5,0.32911,0.48727,0
0.5,0.33228,0.48727,0
0.5,0.33544,0.48727,0
0.5,0.33861,0.48727,0
0.5,0.34177,0.48727,0
0.5,0.34494,0.48727,0
0.5,0.3481,0.48727,0
0.5,0.35127,0.48727,0
0.5,0.35443,0.48727,0
0.5,0.35759,0.48727,0
0.5,0.36076,0.48727,0
0.5,0.36392,0.48727,0
0.5,0.36709,0.48727,0
0.5,0.37025,0.48726,0
0.5,0.37342,0.48726,0
0.5,0.37658,0.48726,0
0.5,0.37975,0.48726,0
0.5,0.38291,0.48726,0
0.5,0.38608,0.48726,0
0.5,0.38924,0.48726,0
0.5,0.39241,0.48726,0
0.5,0.39557,0.48726,0
0.5,0.39873,0.48726,0
0.5,0.4019,0.48726,0
0.5,0.40506,0.48726,0
0.5,0.40823,0.48726,0
0.5,0.41139,0.48726,0
0.5,0.41456,0.48726,0
0.5,0.41772,0.48726,0
0.5,0.42089,0.48726,0
0.5,0.42405,0.48726,0
0.5,0.42722,0.48726,0
0.5,0.43038,0.48726,0
0.5,0.43354,0.48726,0
0.5,0.43671,0.48726,0
0.5,0.43987,0.48726,0
0.5,0.44304,0.48726,0
0.5,0.4462,0.48725,0
0.5,0.44937,0.48725,0
0.5,0.45253,0.48725,0
0.5,0.4557,0.48726,0
0.5,0.45886,0.48726,0
0.5,0.46203,0.48726,0
0.5,0.46519,0.48726,0
0.5,0.46835,0.48726,0
0.5,0.47152,0.48727,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48729,0
0.5,0.48101,0.48732,0
0.5,0.48358,0.48734,0
0.5,0.97037,0.48734,0
0.5,0.97152,0.48715,0
0.5,0.97468,0.48645,0
0.5,0.97785,0.48574,0
0.5,0.98101,0.48506,0
0.5,0.98418,0.48437,0
0.5,0.48418,0.48735,0
0.5,0.48734,0.48739,0
0.5,0.49051,0.48745,0
0.5,0.49367,0.48755,0
0.5,0.49684,0.48768,0
0.5,0.5,0.48788,0
0.5,0.50316,0.48809,0
0.5,0.50633,0.48828,0
0.5,0.50949,0.48843,0
0.5,0.51266,0.48852,0
0.5,0.51582,0.48859,0
0.5,0.51899,0.48863,0
0.5,0.52215,0.48866,0
0.5,0.52532,0.48868,0
0.5,0.52848,0.4887,0
0.5,0.53165,0.48871,0
0.5,0.53481,0.48872,0
0.5,0.53797,0.48872,0
0.5,0.54114,0.48873,0
0.5,0.5443,0.48873,0
0.5,0.54747,0.48873,0
0.5,0.55063,0.48873,0
0.5,0.5538,0.48873,0
0.5,0.55696,0.48874,0
0.5,0.56013,0.48874,0
0.5,0.56329,0.48874,0
0.5,0.56646,0.48874,0
0.5,0.56962,0.48874,0
0.5,0.57278,0.48874,0
0.5,0.57595,0.48874,0
0.5,0.57911,0.48874,0
0.5,0.58228,0.48874,0
0.5,0.58544,0.48874,0
0.5,0.58861,0.48874,0
0.5,0.59177,0.48874,0
0.5,0.59494,0.48874,0
0.5,0.5981,0.48874,0
0.5,0.60127,0.48874,0
0.5,0.60443,0.48874,0
0.5,0.60759,0.48874,0
0.5,0.61076,0.48874,0
0.5,0.61392,0.48874,0
0.5,0.61709,0.48874,0
0.5,0.62025,0.48874,0
0.5,0.62342,0.48874,0
0.5,0.62658,0.48874,0
0.5,0.62975,0.48874,0
0.5,0.63291,0.48874,0
0.5,0.63608,0.48874,0
0.5,0.63924,0.48874,0
0.5,0.64241,0.48874,0
0.5,0.64557,0.48874,0
0.5,0.64873,0.48874,0
0.5,0.6519,0.48874,0
0.5,0.65506,0.48874,0
0.5,0.65823,0.48874,0
0.5,0.66139,0.48874,0
0.5,0.66456,0.48874,0
0.5,0.66772,0.48874,0
0.5,0.67089,0.48874,0
0.5,0.67405,0.48874,0
0.5,0.67722,0.48874,0
0.5,0.68038,0.48874,0
0.5,0.68354,0.48874,0
0.5,0.68671,0.48875,0
0.5,0.68987,0.48875,0
0.5,0.69304,0.48875,0
0.5,0.6962,0.48875,0
0.5,0.69937,0.48875,0
0.5,0.70253,0.48875,0
0.5,0.7057,0.48875,0
0.5,0.70886,0.48875,0
0.5,0.71203,0.48875,0
0.5,0.71519,0.48875,0
0.5,0.71835,0.48875,0
0.5,0.72152,0.48875,0
0.5,0.72468,0.48875,0
0.5,0.72785,0.48875,0
0.5,0.73101,0.48875,0
0.5,0.73418,0.48875,0
0.5,0.73734,0.48875,0
0.5,0.74051,0.48875,0
0.5,0.74367,0.48875,0
0.5,0.74684,0.48875,0
0.5,0.75,0.48875,0
0.5,0.75316,0.48875,0
0.5,0.75633,0.48875,0
0.5,0.75949,0.48875,0
0.5,0.76266,0.48875,0
0.5,0.76582,0.48875,0
0.5,0.76899,0.48875,0
0.5,0.77215,0.48875,0
0.5,0.77532,0.48875,0
0.5,0.77848,0.48875,0
0.5,0.78165,0.48875,0
0.5,0.78481,0.48875,0
0.5,0.78797,0.48875,0
0.5,0.79114,0.48875,0
0.5,0.7943,0.48875,0
0.5,0.79747,0.48875,0
0.5,0.80063,0.48875,0
0.5,0.8038,0.48875,0
0.5,0.80696,0.48875,0
0.5,0.81013,0.48875,0
0.5,0.81329,0.48875,0
0.5,0.81646,0.48875,0
0.5,0.81962,0.48875,0
0.5,0.82278,0.48875,0
0.5,0.82595,0.48875,0
0.5,0.82911,0.48875,0
0.5,0.83228,0.48875,0
0.5,0.83544,0.48875,0
0.5,0.83861,0.48875,0
0.5,0.84177,0.48875,0
0.5,0.84494,0.48875,0
0.5,0.8481,0.48875,0
0.5,0.85127,0.48875,0
0.5,0.85443,0.48875,0
0.5,0.85759,0.48875,0
0.5,0.86076,0.48875,0
0.5,0.86392,0.48875,0
0.5,0.86709,0.48875,0
0.5,0.87025,0.48875,0
0.5,0.87342,0.48875,0
0.5,0.87658,0.48875,0
0.5,0.87975,0.48875,0
0.5,0.88291,0.48875,0
0.5,0.88608,0.48875,0
0.5,0.88924,0.48875,0
0.5,0.89241,0.48875,0
0.5,0.89557,0.48875,0
0.5,0.89873,0.48875,0
0.5,0.9019,0.48875,0
0.5,0.90506,0.48875,0
0.5,0.90823,0.48875,0
0.5,0.91139,0.48875,0
0.5,0.91456,0.48875,0
0.5,0.91772,0.48874,0
0.5,0.92089,0.48874,0
0.5,0.92405,0.48874,0
0.5,0.92722,0.48873,0
0.5,0.93038,0.48873,0
0.5,0.93354,0.48872,0
0.5,0.93671,0.48871,0
0.5,0.93987,0.48869,0
0.5,0.94304,0.48867,0
0.5,0.9462,0.48864,0
0.5,0.94937,0.4886,0
0.5,0.95253,0.48855,0
0.5,0.9557,0.48847,0
0.5,0.95886,0.48836,0
0.5,0.96203,0.4882,0
0.5,0.96519,0.48797,0
0.5,0.96835,0.48765,0
0.5,0.48418,0.51265,0
0.5,0.48354,0.51266,0
0.5,0.48734,0.51261,0
0.5,0.49051,0.51255,0
0.5,0.49367,0.51245,0
0.5,0.49684,0.51232,0
0.5,0.5,0.51212,0
0.5,0.50316,0.51191,0
0.5,0.50633,0.51171,0
0.5,0.50949,0.51157,0
0.5,0.51266,0.51148,0
0.5,0.51582,0.51141,0
0.5,0.51899,0.51137,0
0.5,0.52215,0.51134,0
0.5,0.52532,0.51132,0
0.5,0.52848,0.5113,0
0.5,0.53165,0.51129,0
0.5,0.53481,0.51128,0
0.5,0.53797,0.51128,0
0.5,0.54114,0.51127,0
0.5,0.5443,0.51127,0
0.5,0.54747,0.51127,0
0.5,0.55063,0.51127,0
0.5,0.5538,0.51126,0
0.5,0.55696,0.51126,0
0.5,0.56013,0.51126,0
0.5,0.56329,0.51126,0
0.5,0.56646,0.51126,0
0.5,0.56962,0.51126,0
0.5,0.57278,0.51126,0
0.5,0.57595,0.51126,0
0.5,0.57911,0.51126,0
0.5,0.58228,0.51126,0
0.5,0.58544,0.51126,0
0.5,0.58861,0.51126,0
0.5,0.59177,0.51126,0
0.5,0.59494,0.51126,0
0.5,0.5981,0.51126,0
0.5,0.60127,0.51126,0
0.5,0.60443,0.51126,0
0.5,0.60759,0.51126,0
0.5,0.61076,0.51126,0
0.5,0.61392,0.51126,0
0.5,0.61709,0.51126,0
0.5,0.62025,0.51126,0
0.5,0.62342,0.51126,0
0.5,0.62658,0.51126,0
0.5,0.62975,0.51126,0
0.5,0.63291,0.51126,0
0.5,0.63608,0.51126,0
0.5,0.63924,0.51126,0
0.5,0.64241,0.51126,0
0.5,0.64557,0.51126,0
0.5,0.64873,0.51126,0
0.5,0.6519,0.51126,0
0.5,0.65506,0.51126,0
0.5,0.65823,0.51126,0
0.5,0.66139,0.51125,0
0.5,0.66456,0.51125,0
0.5,0.66772,0.51125,0
0.5,0.67089,0.51125,0
0.5,0.67405,0.51125,0
0.5,0.67722,0.51125,0
0.5,0.68038,0.51125,0
0.5,0.68354,0.51125,0
0.5,0.68671,0.51125,0
0.5,0.68987,0.51125,0
0.5,0.69304,0.51125,0
0.5,0.6962,0.51125,0
0.5,0.69937,0.51125,0
0.5,0.70253,0.51125,0
0.5,0.7057,0.51125,0
0.5,0.70886,0.51125,0
0.5,0.71203,0.51125,0
0.5,0.71519,0.51125,0
0.5,0.71835,0.51125,0
0.5,0.72152,0.51125,0
0.5,0.72468,0.51125,0
0.5,0.72785,0.51125,0
0.5,0.73101,0.51125,0
0.5,0.73418,0.51125,0
0.5,0.73734,0.51125,0
0.5,0.74051,0.51125,0
0.5,0.74367,0.51125,0
0.5,0.74684,0.51125,0
0.5,0.75,0.51125,0
0.5,0.75316,0.51125,0
0.5,0.75633,0.51125,0
0.5,0.75949,0.51125,0
0.5,0.76266,0.51125,0
0.5,0.76582,0.51125,0
0.5,0.76899,0.51125,0
0.5,0.77215,0.51125,0
0.5,0.77532,0.51125,0
0.5,0.77848,0.51125,0
0.5,0.78165,0.51125,0
0.5,0.78481,0.51125,0
0.5,0.78797,0.51125,0
0.5,0.79114,0.51125,0
0.5,0.7943,0.51125,0
0.5,0.79747,0.51125,0
0.5,0.80063,0.51125,0
0.5,0.8038,0.51125,0
0.5,0.80696,0.51125,0
0.5,0.81013,0.51125,0
0.5,0.81329,0.51125,0
0.5,0.81646,0.51125,0
0.5,0.81962,0.51125,0
0.5,0.82278,0.51125,0
0.5,0.82595,0.51125,0
0.5,0.82911,0.51125,0
0.5,0.83228,0.51125,0
0.5,0.83544,0.51125,0
0.5,0.83861,0.51125,0
0.5,0.84177,0.51125,0
0.5,0.84494,0.51125,0
0.5,0.8481,0.51125,0
0.5,0.85127,0.51125,0
0.5,0.85443,0.51125,0
0.5,0.85759,0.51125,0
0.5,0.86076,0.51125,0
0.5,0.86392,0.51125,0
0.5,0.86709,0.51125,0
0.5,0.87025,0.51125,0
0.5,0.87342,0.51125,0
0.5,0.87658,0.51125,0
0.5,0.87975,0.51125,0
0.5,0.88291,0.51125,0
0.5,0.88608,0.51125,0
0.5,0.88924,0.51125,0
0.5,0.89241,0.51125,0
0.5,0.89557,0.51125,0
0.5,0.89873,0.51125,0
0.5,0.9019,0.51125,0
0.5,0.90506,0.51125,0
0.5,0.90823,0.51125,0
0.5,0.91139,0.51125,0
0.5,0.91456,0.51125,0
0.5,0.91772,0.51126,0
0.5,0.92089,0.51126,0
0.5,0.92405,0.51126,0
0.5,0.92722,0.51126,0
0.5,0.93038,0.51127,0
0.5,0.93354,0.51128,0
0.5,0.93671,0.51129,0
0.5,0.93987,0.5113,0
0.5,0.94304,0.51133,0
0.5,0.9462,0.51136,0
0.5,0.94937,0.5114,0
0.5,0.95253,0.51145,0
0.5,0.9557,0.51153,0
0.5,0.95886,0.51164,0
0.5,0.96203,0.5118,0
0.5,0.96519,0.51203,0
0.5,0.96835,0.51236,0
0.5,0.97034,0.51266,0
0.5,0.0031646,0.51271,0
0.5,0,0.51271,0
0.5,0.0063291,0.51271,0
0.5,0.0094937,0.51271,0
0.5,0.012658,0.51271,0
0.5,0.015823,0.51271,0
0.5,0.018987,0.51271,0
0.5,0.022152,0.51271,0
0.5,0.025316,0.51271,0
0.5,0.028481,0.51271,0
0.5,0.031646,0.51271,0
0.5,0.03481,0.51271,0
0.5,0.037975,0.51271,0
0.5,0.041139,0.51271,0
0.5,0.044304,0.51271,0
0.5,0.047468,0.51271,0
0.5,0.050633,0.51271,0
0.5,0.053797,0.51271,0
0.5,0.056962,0.51271,0
0.5,0.060127,0.51271,0
0.5,0.063291,0.51271,0
0.5,0.066456,0.51271,0
0.5,0.06962,0.51271,0
0.5,0.072785,0.51271,0
0.5,0.075949,0.51271,0
0.5,0.079114,0.51271,0
0.5,0.082278,0.51271,0
0.5,0.085443,0.51271,0
0.5,0.088608,0.51271,0
0.5,0.091772,0.51271,0
0.5,0.094937,0.51271,0
0.5,0.098101,0.51271,0
0.5,0.10127,0.51271,0
0.5,0.10443,0.51271,0
0.5,0.10759,0.51271,0
0.5,0.11076,0.51271,0
0.5,0.11392,0.51271,0
0.5,0.11709,0.51271,0
0.5,0.12025,0.51271,0
0.5,0.12342,0.51271,0
0.5,0.12658,0.51271,0
0.5,0.12975,0.51271,0
0.5,0.13291,0.51271,0
0.5,0.13608,0.51271,0
0.5,0.13924,0.51271,0
0.5,0.14241,0.51271,0
0.5,0.14557,0.51271,0
0.5,0.14873,0.51271,0
0.5,0.1519,0.51271,0
0.5,0.15506,0.51271,0
0.5,0.15823,0.51271,0
0.5,0.16139,0.51271,0
0.5,0.16456,0.51271,0
0.5,0.16772,0.51271,0
0.5,0.17089,0.51271,0
0.5,0.17405,0.51271,0
0.5,0.17722,0.51271,0
0.5,0.18038,0.51271,0
0.5,0.18354,0.51271,0
0.5,0.18671,0.51271,0
0.5,0.18987,0.51271,0
0.5,0.19304,0.51271,0
0.5,0.1962,0.51271,0
0.5,0.19937,0.51271,0
0.5,0.20253,0.51271,0
0.5,0.2057,0.51271,0
0.5,0.20886,0.51271,0
0.5,0.21203,0.51271,0
0.5,0.21519,0.51271,0
0.5,0.21835,0.51271,0
0.5,0.22152,0.51272,0
0.5,0.22468,0.51272,0
0.5,0.22785,0.51272,0
0.5,0.23101,0.51272,0
0.5,0.23418,0.51272,0
0.5,0.23734,0.51272,0
0.5,0.24051,0.51272,0
0.5,0.24367,0.51272,0
0.5,0.24684,0.51272,0
0.5,0.25,0.51272,0
0.5,0.25316,0.51272,0
0.5,0.25633,0.51272,0
0.5,0.25949,0.51272,0
0.5,0.26266,0.51272,0
0.5,0.26582,0.51272,0
0.5,0.26899,0.51272,0
0.5,0.27215,0.51272,0
0.5,0.27532,0.51272,0
0.5,0.27848,0.51272,0
0.5,0.28165,0.51272,0
0.5,0.28481,0.51272,0
0.5,0.28797,0.51272,0
0.5,0.29114,0.51272,0
0.5,0.2943,0.51272,0
0.5,0.29747,0.51272,0
0.5,0.30063,0.51272,0
0.5,0.3038,0.51272,0
0.5,0.30696,0.51273,0
0.5,0.31013,0.51273,0
0.5,0.31329,0.51273,0
0.5,0.31646,0.51273,0
0.5,0.31962,0.51273,0
0.5,0.32278,0.51273,0
0.5,0.32595,0.51273,0
0.5,0.32911,0.51273,0
0.5,0.33228,0.51273,0
0.5,0.33544,0.51273,0
0.5,0.33861,0.51273,0
0.5,0.34177,0.51273,0
0.5,0.34494,0.51273,0
0.5,0.3481,0.51273,0
0.5,0.35127,0.51273,0
0.5,0.35443,0.51273,0
0.5,0.35759,0.51273,0
0.5,0.36076,0.51273,0
0.5,0.36392,0.51273,0
0.5,0.36709,0.51273,0
0.5,0.37025,0.51274,0
0.5,0.37342,0.51274,0
0.5,0.37658,0.51274,0
0.5,0.37975,0.51274,0
0.5,0.38291,0.51274,0
0.5,0.38608,0.51274,0
0.5,0.38924,0.51274,0
0.5,0.39241,0.51274,0
0.5,0.39557,0.51274,0
0.5,0.39873,0.51274,0
0.5,0.4019,0.51274,0
0.5,0.40506,0.51274,0
0.5,0.40823,0.51274,0
0.5,0.41139,0.51274,0
0.5,0.41456,0.51274,0
0.5,0.41772,0.51274,0
0.5,0.42089,0.51274,0
0.5,0.42405,0.51274,0
0.5,0.42722,0.51274,0
0.5,0.43038,0.51274,0
0.5,0.43354,0.51274,0
0.5,0.43671,0.51274,0
0.5,0.43987,0.51274,0
0.5,0.44304,0.51274,0
0.5,0.4462,0.51275,0
0.5,0.44937,0.51275,0
0.5,0.45253,0.51275,0
0.5,0.4557,0.51274,0
0.5,0.45886,0.51274,0
0.5,0.46203,0.51274,0
0.5,0.46519,0.51274,0
0.5,0.46835,0.51274,0
0.5,0.47152,0.51273,0
0.5,0.47468,0.51272,0
0.5,0.47785,0.51271,0
0.5,0.48101,0.51268,0
0.5,0.97152,0.51286,0
0.5,0.97468,0.51355,0
0.5,0.97785,0.51427,0
0.5,0.98101,0.51495,0
0.5,0.98418,0.51564,0
0.5,0.98492,0.51582,0
0.5,0.98734,0.51645,0
0.5,0.99051,0.51728,0
0.5,0.99367,0.51805,0
0.5,0.99684,0.51867,0
0.5,1,0.51895,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98497,0.48418,0
0.5,0.98734,0.48356,0
0.5,0.99051,0.48273,0
0.5,0.99367,0.48196,0
0.5,0.99684,0.48135,0
0.5,1,0.48107,0
0.5,0,0.48729,0
0.5,0.0031646,0.48729,0
0.5,0.0063291,0.48729,0
0.5,0.0094937,0.48729,0
0.5,0.012658,0.48729,0
0.5,0.015823,0.48729,0
0.5,0.018987,0.48729,0
0.5,0.022152,0.48729,0
0.5,0.025316,0.48729,0
0.5,0.028481,0.48729,0
0.5,0.031646,0.48729,0
0.5,0.03481,0.48729,0
0.5,0.037975,0.48729,0
0.5,0.041139,0.48729,0
0.5,0.044304,0.48729,0
0.5,0.047468,0.48729,0
0.5,0.050633,0.48729,0
0.5,0.053797,0.48729,0
0.5,0.056962,0.48729,0
0.5,0.060127,0.48729,0
0.5,0.063291,0.48729,0
0.5,0.066456,0.48729,0
0.5,0.06962,0.48729,0
0.5,0.072785,0.48729,0
0.5,0.075949,0.48729,0
0.5,0.079114,0.48729,0
0.5,0.082278,0.48729,0
0.5,0.085443,0.48729,0
0.5,0.088608,0.48729,0
0.5,0.091772,0.48729,0
0.5,0.094937,0.48729,0
0.5,0.098101,0.48729,0
0.5,0.10127,0.48729,0
0.5,0.10443,0.48729,0
0.5,0.10759,0.48729,0
0.5,0.11076,0.48729,0
0.5,0.11392,0.48729,0
0.5,0.11709,0.48729,0
0.5,0.12025,0.48729,0
0.5,0.12342,0.48729,0
0.5,0.12658,0.48729,0
0.5,0.12975,0.48729,0
0.5,0.13291,0.48729,0
0.5,0.13608,0.48729,0
0.5,0.13924,0.48729,0
0.5,0.14241,0.48729,0
0.5,0.14557,0.48729,0
0.5,0.14873,0.48729,0
0.5,0.1519,0.48729,0
0.5,0.15506,0.48729,0
0.5,0.15823,0.48729,0
0.5,0.16139,0.48729,0
0.5,0.16456,0.48729,0
0.5,0.16772,0.48729,0
0.5,0.17089,0.48729,0
0.5,0.17405,0.48729,0
0.5,0.17722,0.48729,0
0.5,0.18038,0.48729,0
0.5,0.18354,0.48729,0
0.5,0.18671,0.48729,0
0.5,0.18987,0.48729,0
0.5,0.19304,0.48729,0
0.5,0.1962,0.48729,0
0.5,0.19937,0.48729,0
0.5,0.20253,0.48729,0
0.5,0.2057,0.48729,0
0.5,0.20886,0.48729,0
0.5,0.21203,0.48729,0
0.5,0.21519,0.48729,0
0.5,0.21835,0.48729,0
0.5,0.22152,0.48728,0
0.5,0.22468,0.48728,0
0.5,0.22785,0.48728,0
0.5,0.23101,0.48728,0
0.5,0.23418,0.48728,0
0.5,0.23734,0.48728,0
0.5,0.24051,0.48728,0
0.5,0.24367,0.48728,0
0.5,0.24684,0.48728,0
0.5,0.25,0.48728,0
0.5,0.25316,0.48728,0
0.5,0.25633,0.48728,0
0.5,0.25949,0.48728,0
0.5,0.26266,0.48728,0
0.5,0.26582,0.48728,0
0.5,0.26899,0.48728,0
0.5,0.27215,0.48728,0
0.5,0.27532,0.48728,0
0.5,0.27848,0.48728,0
0.5,0.28165,0.48728,0
0.5,0.28481,0.48728,0
0.5,0.28797,0.48728,0
0.5,0.29114,0.48728,0
0.5,0.2943,0.48728,0
0.5,0.29747,0.48728,0
0.5,0.30063,0.48728,0
0.5,0.3038,0.48728,0
0.5,0.30696,0.48727,0
0.5,0.31013,0.48727,0
0.5,0.31329,0.48727,0
0.5,0.31646,0.48727,0
0.5,0.31962,0.48727,0
0.5,0.32278,0.48727,0
0.5,0.32595,0.48727,0
0.5,0.32911,0.48727,0
0.5,0.33228,0.48727,0
0.5,0.33544,0.48727,0
0.5,0.33861,0.48727,0
0.5,0.34177,0.48727,0
0.5,0.34494,0.48727,0
0.5,0.3481,0.48727,0
0.5,0.35127,0.48727,0
0.5,0.35443,0.48727,0
0.5,0.35759,0.48727,0
0.5,0.36076,0.48727,0
0.5,0.36392,0.48727,0
0.5,0.36709,0.48727,0
0.5,0.37025,0.48726,0
0.5,0.37342,0.48726,0
0.5,0.37658,0.48726,0
0.5,0.37975,0.48726,0
0.5,0.38291,0.48726,0
0.5,0.38608,0.48726,0
0.5,0.38924,0.48726,0
0.5,0.39241,0.48726,0
0.5,0.39557,0.48726,0
0.5,0.39873,0.48726,0
0.5,0.4019,0.48726,0
0.5,0.40506,0.48726,0
0.5,0.40823,0.48726,0
0.5,0.41139,0.48726,0
0.5,0.41456,0.48726,0
0.5,0.41772,0.48726,0
0.5,0.42089,0.48726,0
0.5,0.42405,0.48726,0
0.5,0.42722,0.48726,0
0.5,0.43038,0.48726,0
0.5,0.43354,0.48726,0
0.5,0.43671,0.48726,0
0.5,0.43987,0.48726,0
0.5,0.44304,0.48726,0
0.5,0.4462,0.48725,0
0.5,0.44937,0.48725,0
0.5,0.45253,0.48725,0
0.5,0.4557,0.48726,0
0.5,0.45886,0.48726,0
0.5,0.46203,0.48726,0
0.5,0.46519,0.48726,0
0.5,0.46835,0.48726,0
0.5,0.47152,0.48727,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48729,0
0.5,0.48101,0.48732,0
0.5,0.48362,0.48734,0
0.5,0.97026,0.48734,0
0.5,0.97152,0.48713,0
0.5,0.97468,0.48645,0
0.5,0.97785,0.48574,0
0.5,0.98101,0.48506,0
0.5,0.98418,0.48437,0
0.5,0.48418,0.48735,0
0.5,0.48734,0.48739,0
0.5,0.49051,0.48745,0
0.5,0.49367,0.48754,0
0.5,0.49684,0.48767,0
0.5,0.5,0.48786,0
0.5,0.50316,0.48807,0
0.5,0.50633,0.48824,0
0.5,0.50949,0.48838,0
0.5,0.51266,0.48847,0
0.5,0.51582,0.48853,0
0.5,0.51899,0.48857,0
0.5,0.52215,0.4886,0
0.5,0.52532,0.48862,0
0.5,0.52848,0.48863,0
0.5,0.53165,0.48864,0
0.5,0.53481,0.48865,0
0.5,0.53797,0.48866,0
0.5,0.54114,0.48866,0
0.5,0.5443,0.48866,0
0.5,0.54747,0.48866,0
0.5,0.55063,0.48867,0
0.5,0.5538,0.48867,0
0.5,0.55696,0.48867,0
0.5,0.56013,0.48867,0
0.5,0.56329,0.48867,0
0.5,0.56646,0.48867,0
0.5,0.56962,0.48867,0
0.5,0.57278,0.48867,0
0.5,0.57595,0.48867,0
0.5,0.57911,0.48867,0
0.5,0.58228,0.48867,0
0.5,0.58544,0.48867,0
0.5,0.58861,0.48867,0
0.5,0.59177,0.48867,0
0.5,0.59494,0.48867,0
0.5,0.5981,0.48867,0
0.5,0.60127,0.48867,0
0.5,0.60443,0.48867,0
0.5,0.60759,0.48867,0
0.5,0.61076,0.48867,0
0.5,0.61392,0.48867,0
0.5,0.61709,0.48867,0
0.5,0.62025,0.48867,0
0.5,0.62342,0.48868,0
0.5,0.62658,0.48868,0
0.5,0.62975,0.48868,0
0.5,0.63291,0.48868,0
0.5,0.63608,0.48868,0
0.5,0.63924,0.48868,0
0.5,0.64241,0.48868,0
0.5,0.64557,0.48868,0
0.5,0.64873,0.48868,0
0.5,0.6519,0.48868,0
0.5,0.65506,0.48868,0
0.5,0.65823,0.48868,0
0.5,0.66139,0.48868,0
0.5,0.66456,0.48868,0
0.5,0.66772,0.48868,0
0.5,0.67089,0.48868,0
0.5,0.67405,0.48868,0
0.5,0.67722,0.48868,0
0.5,0.68038,0.48868,0
0.5,0.68354,0.48868,0
0.5,0.68671,0.48868,0
0.5,0.68987,0.48868,0
0.5,0.69304,0.48868,0
0.5,0.6962,0.48868,0
0.5,0.69937,0.48868,0
0.5,0.70253,0.48868,0
0.5,0.7057,0.48868,0
0.5,0.70886,0.48868,0
0.5,0.71203,0.48868,0
0.5,0.71519,0.48868,0
0.5,0.71835,0.48868,0
0.5,0.72152,0.48868,0
0.5,0.72468,0.48868,0
0.5,0.72785,0.48868,0
0.5,0.73101,0.48868,0
0.5,0.73418,0.48868,0
0.5,0.73734,0.48868,0
0.5,0.74051,0.48868,0
0.5,0.74367,0.48868,0
0.5,0.74684,0.48868,0
0.5,0.75,0.48868,0
0.5,0.75316,0.48868,0
0.5,0.75633,0.48868,0
0.5,0.75949,0.48868,0
0.5,0.76266,0.48868,0
0.5,0.76582,0.48868,0
0.5,0.76899,0.48868,0
0.5,0.77215,0.48868,0
0.5,0.77532,0.48868,0
0.5,0.77848,0.48868,0
0.5,0.78165,0.48868,0
0.5,0.78481,0.48868,0
0.5,0.78797,0.48868,0
0.5,0.79114,0.48868,0
0.5,0.7943,0.48868,0
0.5,0.79747,0.48868,0
0.5,0.80063,0.48868,0
0.5,0.8038,0.48868,0
0.5,0.80696,0.48868,0
0.5,0.81013,0.48868,0
0.5,0.81329,0.48868,0
0.5,0.81646,0.48868,0
0.5,0.81962,0.48868,0
0.5,0.82278,0.48868,0
0.5,0.82595,0.48868,0
0.5,0.82911,0.48868,0
0.5,0.83228,0.48868,0
0.5,0.83544,0.48868,0
0.5,0.83861,0.48868,0
0.5,0.84177,0.48868,0
0.5,0.84494,0.48868,0
0.5,0.8481,0.48868,0
0.5,0.85127,0.48868,0
0.5,0.85443,0.48868,0
0.5,0.85759,0.48868,0
0.5,0.86076,0.48868,0
0.5,0.86392,0.48868,0
0.5,0.86709,0.48868,0
0.5,0.87025,0.48868,0
0.5,0.87342,0.48868,0
0.5,0.87658,0.48868,0
0.5,0.87975,0.48868,0
0.5,0.88291,0.48868,0
0.5,0.88608,0.48868,0
0.5,0.88924,0.48868,0
0.5,0.89241,0.48868,0
0.5,0.89557,0.48868,0
0.5,0.89873,0.48868,0
0.5,0.9019,0.48868,0
0.5,0.90506,0.48868,0
0.5,0.90823,0.48868,0
0.5,0.91139,0.48868,0
0.5,0.91456,0.48868,0
0.5,0.91772,0.48868,0
0.5,0.92089,0.48867,0
0.5,0.92405,0.48867,0
0.5,0.92722,0.48867,0
0.5,0.93038,0.48866,0
0.5,0.93354,0.48865,0
0.5,0.93671,0.48864,0
0.5,0.93987,0.48863,0
0.5,0.94304,0.48861,0
0.5,0.9462,0.48858,0
0.5,0.94937,0.48854,0
0.5,0.95253,0.48849,0
0.5,0.9557,0.48841,0
0.5,0.95886,0.4883,0
0.5,0.96203,0.48815,0
0.5,0.96519,0.48793,0
0.5,0.96835,0.48762,0
0.5,0.48418,0.51265,0
0.5,0.48358,0.51266,0
0.5,0.48734,0.51261,0
0.5,0.49051,0.51255,0
0.5,0.49367,0.51246,0
0.5,0.49684,0.51233,0
0.5,0.5,0.51214,0
0.5,0.50316,0.51193,0
0.5,0.50633,0.51176,0
0.5,0.50949,0.51162,0
0.5,0.51266,0.51153,0
0.5,0.51582,0.51147,0
0.5,0.51899,0.51143,0
0.5,0.52215,0.5114,0
0.5,0.52532,0.51138,0
0.5,0.52848,0.51137,0
0.5,0.53165,0.51136,0
0.5,0.53481,0.51135,0
0.5,0.53797,0.51135,0
0.5,0.54114,0.51134,0
0.5,0.5443,0.51134,0
0.5,0.54747,0.51134,0
0.5,0.55063,0.51133,0
0.5,0.5538,0.51133,0
0.5,0.55696,0.51133,0
0.5,0.56013,0.51133,0
0.5,0.56329,0.51133,0
0.5,0.56646,0.51133,0
0.5,0.56962,0.51133,0
0.5,0.57278,0.51133,0
0.5,0.57595,0.51133,0
0.5,0.57911,0.51133,0
0.5,0.58228,0.51133,0
0.5,0.58544,0.51133,0
0.5,0.58861,0.51133,0
0.5,0.59177,0.51133,0
0.5,0.59494,0.51133,0
0.5,0.5981,0.51133,0
0.5,0.60127,0.51133,0
0.5,0.60443,0.51133,0
0.5,0.60759,0.51133,0
0.5,0.61076,0.51133,0
0.5,0.61392,0.51133,0
0.5,0.61709,0.51133,0
0.5,0.62025,0.51133,0
0.5,0.62342,0.51133,0
0.5,0.62658,0.51133,0
0.5,0.62975,0.51133,0
0.5,0.63291,0.51133,0
0.5,0.63608,0.51133,0
0.5,0.63924,0.51132,0
0.5,0.64241,0.51132,0
0.5,0.64557,0.51132,0
0.5,0.64873,0.51132,0
0.5,0.6519,0.51132,0
0.5,0.65506,0.51132,0
0.5,0.65823,0.51132,0
0.5,0.66139,0.51132,0
0.5,0.66456,0.51132,0
0.5,0.66772,0.51132,0
0.5,0.67089,0.51132,0
0.5,0.67405,0.51132,0
0.5,0.67722,0.51132,0
0.5,0.68038,0.51132,0
0.5,0.68354,0.51132,0
0.5,0.68671,0.51132,0
0.5,0.68987,0.51132,0
0.5,0.69304,0.51132,0
0.5,0.6962,0.51132,0
0.5,0.69937,0.51132,0
0.5,0.70253,0.51132,0
0.5,0.7057,0.51132,0
0.5,0.70886,0.51132,0
0.5,0.71203,0.51132,0
0.5,0.71519,0.51132,0
0.5,0.71835,0.51132,0
0.5,0.72152,0.51132,0
0.5,0.72468,0.51132,0
0.5,0.72785,0.51132,0
0.5,0.73101,0.51132,0
0.5,0.73418,0.51132,0
0.5,0.73734,0.51132,0
0.5,0.74051,0.51132,0
0.5,0.74367,0.51132,0
0.5,0.74684,0.51132,0
0.5,0.75,0.51132,0
0.5,0.75316,0.51132,0
0.5,0.75633,0.51132,0
0.5,0.75949,0.51132,0
0.5,0.76266,0.51132,0
0.5,0.76582,0.51132,0
0.5,0.76899,0.51132,0
0.5,0.77215,0.51132,0
0.5,0.77532,0.51132,0
0.5,0.77848,0.51132,0
0.5,0.78165,0.51132,0
0.5,0.78481,0.51132,0
0.5,0.78797,0.51132,0
0.5,0.79114,0.51132,0
0.5,0.7943,0.51132,0
0.5,0.79747,0.51132,0
0.5,0.80063,0.51132,0
0.5,0.8038,0.51132,0
0.5,0.80696,0.51132,0
0.5,0.81013,0.51132,0
0.5,0.81329,0.51132,0
0.5,0.81646,0.51132,0
0.5,0.81962,0.51132,0
0.5,0.82278,0.51132,0
0.5,0.82595,0.51132,0
0.5,0.82911,0.51132,0
0.5,0.83228,0.51132,0
0.5,0.83544,0.51132,0
0.5,0.83861,0.51132,0
0.5,0.84177,0.51132,0
0.5,0.84494,0.51132,0
0.5,0.8481,0.51132,0
0.5,0.85127,0.51132,0
0.5,0.85443,0.51132,0
0.5,0.85759,0.51132,0
0.5,0.86076,0.51132,0
0.5,0.86392,0.51132,0
0.5,0.86709,0.51132,0
0.5,0.87025,0.51132,0
0.5,0.87342,0.51132,0
0.5,0.87658,0.51132,0
0.5,0.87975,0.51132,0
0.5,0.88291,0.51132,0
0.5,0.88608,0.51132,0
0.5,0.88924,0.51132,0
0.5,0.89241,0.51132,0
0.5,0.89557,0.51132,0
0.5,0.89873,0.51132,0
0.5,0.9019,0.51132,0
0.5,0.90506,0.51132,0
0.5,0.90823,0.51132,0
0.5,0.91139,0.51132,0
0.5,0.91456,0.51132,0
0.5,0.91772,0.51132,0
0.5,0.92089,0.51133,0
0.5,0.92405,0.51133,0
0.5,0.92722,0.51133,0
0.5,0.93038,0.51134,0
0.5,0.93354,0.51135,0
0.5,0.93671,0.51136,0
0.5,0.93987,0.51137,0
0.5,0.94304,0.51139,0
0.5,0.9462,0.51142,0
0.5,0.94937,0.51146,0
0.5,0.95253,0.51152,0
0.5,0.9557,0.51159,0
0.5,0.95886,0.5117,0
0.5,0.96203,0.51185,0
0.5,0.96519,0.51207,0
0.5,0.96835,0.51239,0
0.5,0.97022,0.51266,0
0.5,0.0031646,0.51271,0
0.5,0,0.51271,0
0.5,0.0063291,0.51271,0
0.5,0.0094937,0.51271,0
0.5,0.012658,0.51271,0
0.5,0.015823,0.51271,0
0.5,0.018987,0.51271,0
0.5,0.022152,0.51271,0
0.5,0.025316,0.51271,0
0.5,0.028481,0.51271,0
0.5,0.031646,0.51271,0
0.5,0.03481,0.51271,0
0.5,0.037975,0.51271,0
0.5,0.041139,0.51271,0
0.5,0.044304,0.51271,0
0.5,0.047468,0.51271,0
0.5,0.050633,0.51271,0
0.5,0.053797,0.51271,0
0.5,0.056962,0.51271,0
0.5,0.060127,0.51271,0
0.5,0.063291,0.51271,0
0.5,0.066456,0.51271,0
0.5,0.06962,0.51271,0
0.5,0.072785,0.51271,0
0.5,0.075949,0.51271,0
0.5,0.079114,0.51271,0
0.5,0.082278,0.51271,0
0.5,0.085443,0.51271,0
0.5,0.088608,0.51271,0
0.5,0.091772,0.51271,0
0.5,0.094937,0.51271,0
0.5,0.098101,0.51271,0
0.5,0.10127,0.51271,0
0.5,0.10443,0.51271,0
0.5,0.10759,0.51271,0
0.5,0.11076,0.51271,0
0.5,0.11392,0.51271,0
0.5,0.11709,0.51271,0
0.5,0.12025,0.51271,0
0.5,0.12342,0.51271,0
0.5,0.12658,0.51271,0
0.5,0.12975,0.51271,0
0.5,0.13291,0.51271,0
0.5,0.13608,0.51271,0
0.5,0.13924,0.51271,0
0.5,0.14241,0.51271,0
0.5,0.14557,0.51271,0
0.5,0.14873,0.51271,0
0.5,0.1519,0.51271,0
0.5,0.15506,0.51271,0
0.5,0.15823,0.51271,0
0.5,0.16139,0.51271,0
0.5,0.16456,0.51271,0
0.5,0.16772,0.51271,0
0.5,0.17089,0.51271,0
0.5,0.17405,0.51271,0
0.5,0.17722,0.51271,0
0.5,0.18038,0.51271,0
0.5,0.18354,0.51271,0
0.5,0.18671,0.51271,0
0.5,0.18987,0.51271,0
0.5,0.19304,0.51271,0
0.5,0.1962,0.51271,0
0.5,0.19937,0.51271,0
0.5,0.20253,0.51271,0
0.5,0.2057,0.51271,0
0.5,0.20886,0.51271,0
0.5,0.21203,0.51271,0
0.5,0.21519,0.51271,0
0.5,0.21835,0.51271,0
0.5,0.22152,0.51272,0
0.5,0.22468,0.51272,0
0.5,0.22785,0.51272,0
0.5,0.23101,0.51272,0
0.5,0.23418,0.51272,0
0.5,0.23734,0.51272,0
0.5,0.24051,0.51272,0
0.5,0.24367,0.51272,0
0.5,0.24684,0.51272,0
0.5,0.25,0.51272,0
0.5,0.25316,0.51272,0
0.5,0.25633,0.51272,0
0.5,0.25949,0.51272,0
0.5,0.26266,0.51272,0
0.5,0.26582,0.51272,0
0.5,0.26899,0.51272,0
0.5,0.27215,0.51272,0
0.5,0.27532,0.51272,0
0.5,0.27848,0.51272,0
0.5,0.28165,0.51272,0
0.5,0.28481,0.51272,0
0.5,0.28797,0.51272,0
0.5,0.29114,0.51272,0
0.5,0.2943,0.51272,0
0.5,0.29747,0.51272,0
0.5,0.30063,0.51272,0
0.5,0.3038,0.51272,0
0.5,0.30696,0.51273,0
0.5,0.31013,0.51273,0
0.5,0.31329,0.51273,0
0.5,0.31646,0.51273,0
0.5,0.31962,0.51273,0
0.5,0.32278,0.51273,0
0.5,0.32595,0.51273,0
0.5,0.32911,0.51273,0
0.5,0.33228,0.51273,0
0.5,0.33544,0.51273,0
0.5,0.33861,0.51273,0
0.5,0.34177,0.51273,0
0.5,0.34494,0.51273,0
0.5,0.3481,0.51273,0
0.5,0.35127,0.51273,0
0.5,0.35443,0.51273,0
0.5,0.35759,0.51273,0
0.5,0.36076,0.51273,0
0.5,0.36392,0.51273,0
0.5,0.36709,0.51273,0
0.5,0.37025,0.51274,0
0.5,0.37342,0.51274,0
0.5,0.37658,0.51274,0
0.5,0.37975,0.51274,0
0.5,0.38291,0.51274,0
0.5,0.38608,0.51274,0
0.5,0.38924,0.51274,0
0.5,0.39241,0.51274,0
0.5,0.39557,0.51274,0
0.5,0.39873,0.51274,0
0.5,0.4019,0.51274,0
0.5,0.40506,0.51274,0
0.5,0.40823,0.51274,0
0.5,0.41139,0.51274,0
0.5,0.41456,0.51274,0
0.5,0.41772,0.51274,0
0.5,0.42089,0.51274,0
0.5,0.42405,0.51274,0
0.5,0.42722,0.51274,0
0.5,0.43038,0.51274,0
0.5,0.43354,0.51274,0
0.5,0.43671,0.51274,0
0.5,0.43987,0.51274,0
0.5,0.44304,0.51274,0
0.5,0.4462,0.51275,0
0.5,0.44937,0.51275,0
0.5,0.45253,0.51275,0
0.5,0.4557,0.51274,0
0.5,0.45886,0.51274,0
0.5,0.46203,0.51274,0
0.5,0.46519,0.51274,0
0.5,0.46835,0.51274,0
0.5,0.47152,0.51273,0
0.5,0.47468,0.51272,0
0.5,0.47785,0.51271,0
0.5,0.48101,0.51268,0
0.5,0.97152,0.51287,0
0.5,0.97468,0.51355,0
0.5,0.97785,0.51427,0
0.5,0.98101,0.51495,0
0.5,0.98418,0.51564,0
0.5,0.98492,0.51582,0
0.5,0.98734,0.51645,0
0.5,0.99051,0.51728,0
0.5,0.99367,0.51805,0
0.5,0.99684,0.51867,0
0.5,1,0.51895,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0,-0,-0,0,0.00145189,2.80476,1.54612,0.351064,0.0468301,103684,1,1,1
1,0.0003,4.36633e-07,-0.0408139,6.12209e-06,0.00145189,5.58969,6.03509,0.384349,0.0533778,103684,4,1,1
2,0.0006,9.73028e-07,-0.0816278,2.44883e-05,0.00145189,2.7822,1.50589,0.376055,0.357171,103684,1,1,1
3,0.0009,1.46217e-06,-0.122441,5.50953e-05,0.00145189,2.80028,1.52615,0.361725,3.97896,103684,1,1,1
4,0.0012,1.84325e-06,-0.163245,9.79292e-05,0.00145191,2.79553,1.49494,0.375565,6.43332,103684,1,1,1
5,0.0015,1.88937e-06,-0.204019,0.00015297,0.00145194,2.80181,1.51421,0.37262,7.83948,103684,1,1,1
6,0.0018,1.7092e-06,-0.244752,0.000220187,0.00145202,2.83652,1.49936,0.36613,9.54746,103684,1,1,1
7,0.0021,7.9977e-07,-0.285246,0.000299483,0.0014522,5.60013,3.00465,0.958022,21.6087,103684,2,2,2
8,0.0024,3.308e-07,-0.325731,0.000390831,0.0014525,5.61469,2.99723,0.750834,23.4393,103684,2,2,2
9,0.0027,-1.97749e-07,-0.366078,0.000494123,0.00145297,5.62238,2.99999,0.746362,25.2412,103684,2,2,2
10,0.003,-7.60022e-07,-0.406249,0.000609224,0.00145369,5.59408,2.96587,0.746259,26.8871,103684,2,2,2
11,0.0033,-1.2483e-06,-0.44618,0.000735929,0.00145481,5.6428,2.99625,0.744052,29.2883,103684,2,2,2
12,0.0036,-1.81207e-06,-0.485789,0.000873944,0.00145652,5.71264,3.02553,0.837854,30.7353,103684,2,2,2
13,0.0039,-2.0255e-06,-0.524499,0.00102239,0.00145952,7.84443,4.26007,1.06712,42.8194,103684,3,3,3
14,0.0042,-2.2091e-06,-0.562217,0.00118017,0.00146466,10.5886,5.8284,1.45437,55.0764,103684,4,4,4
15,0.0045,-1.32813e-06,-0.596844,0.00134213,0.00147645,17.9619,9.4898,2.35705,77.1765,103684,7,7,7
16,0.0048,5.57453e-06,-0.00889021,1.94651e-05,0.00274351,1131.67,628.115,151.009,1463.88,103684,485,476,476
17,0.0051,5.86009e-06,-0.00849753,2.11033e-05,0.00274403,5.24889,6.22924,0.301859,0.6374,103684,5,1,1
18,0.0054,6.18679e-06,-0.00876212,2.31829e-05,0.00274448,2.98308,2.48576,0.303674,2.06819,103684,2,1,1
19,0.0057,6.62306e-06,-0.00906281,2.5402e-05,0.00274488,2.24286,1.24364,0.311664,2.24057,103684,1,1,1
20,0.006,7.02195e-06,-0.00938125,2.77531e-05,0.00274525,2.25663,1.24818,0.303452,2.36759,103684,1,1,1


==> Data/TB/tensile_TB_0.25l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.012398,0.47785,0
0.5,0.012658,0.47782,0
0.5,0.015823,0.47756,0
0.5,0.018987,0.47734,0
0.5,0.022152,0.47716,0
0.5,0.025316,0.47702,0
0.5,0.028481,0.47691,0
0.5,0.031646,0.47683,0
0.5,0.03481,0.47677,0
0.5,0.037975,0.47673,0
0.5,0.041139,0.47671,0
0.5,0.044304,0.47669,0
0.5,0.047468,0.47667,0
0.5,0.050633,0.47666,0
0.5,0.053797,0.47665,0
0.5,0.056962,0.47665,0
0.5,0.060127,0.47664,0
0.5,0.063291,0.47664,0
0.5,0.066456,0.47663,0
0.5,0.06962,0.47663,0
0.5,0.072785,0.47663,0
0.5,0.075949,0.47662,0
0.5,0.079114,0.47662,0
0.5,0.082278,0.47662,0
0.5,0.085443,0.47661,0
0.5,0.088608,0.47661,0
0.5,0.091772,0.47661,0
0.5,0.094937,0.47661,0
0.5,0.098101,0.47661,0
0.5,0.10127,0.47661,0
0.5,0.10443,0.47661,0
0.5,0.10759,0.47661,0
0.5,0.11076,0.47661,0
0.5,0.11392,0.47661,0
0.5,0.11709,0.47661,0
0.5,0.12025,0.47661,0
0.5,0.12342,0.47661,0
0.5,0.12658,0.47661,0
0.5,0.12975,0.47661,0
0.5,0.13291,0.47661,0
0.5,0.13608,0.47661,0
0.5,0.13924,0.47661,0
0.5,0.14241,0.47661,0
0.5,0.14557,0.47661,0
0.5,0.14873,0.47661,0
0.5,0.1519,0.47661,0
0.5,0.15506,0.47661,0
0.5,0.15823,0.47661,0
0.5,0.16139,0.47661,0
0.5,0.16456,0.47661,0
0.5,0.16772,0.47661,0
0.5,0.17089,0.47661,0
0.5,0.17405,0.47661,0
0.5,0.17722,0.47661,0
0.5,0.18038,0.47661,0
0.5,0.18354,0.47661,0
0.5,0.18671,0.47661,0
0.5,0.18987,0.47661,0
0.5,0.19304,0.47661,0
0.5,0.1962,0.47661,0
0.5,0.19937,0.47661,0
0.5,0.20253,0.47661,0
0.5,0.2057,0.47661,0
0.5,0.20886,0.47661,0
0.5,0.21203,0.47661,0
0.5,0.21519,0.47661,0
0.5,0.21835,0.47661,0
0.5,0.22152,0.47661,0
0.5,0.22468,0.47661,0
0.5,0.22785,0.47661,0
0.5,0.23101,0.47661,0
0.5,0.23418,0.47661,0
0.5,0.23734,0.47661,0
0.5,0.24051,0.47661,0
0.5,0.24367,0.47661,0
0.5,0.24684,0.47661,0
0.5,0.25,0.47661,0
0.5,0.25316,0.47661,0
0.5,0.25633,0.47661,0
0.5,0.25949,0.47661,0
0.5,0.26266,0.47661,0
0.5,0.26582,0.47661,0
0.5,0.26899,0.47661,0
0.5,0.27215,0.47661,0
0.5,0.27532,0.47661,0
0.5,0.27848,0.47661,0
0.5,0.28165,0.47661,0
0.5,0.28481,0.47661,0
0.5,0.28797,0.47661,0
0.5,0.29114,0.47661,0
0.5,0.2943,0.47661,0
0.5,0.29747,0.47661,0
0.5,0.30063,0.47661,0
0.5,0.3038,0.47661,0
0.5,0.30696,0.47661,0
0.5,0.31013,0.47661,0
0.5,0.31329,0.47661,0
0.5,0.31646,0.47661,0
0.5,0.31962,0.47661,0
0.5,0.32278,0.47661,0
0.5,0.32595,0.47661,0
0.5,0.32911,0.47661,0
0.5,0.33228,0.47661,0
0.5,0.33544,0.47661,0
0.5,0.33861,0.47661,0
0.5,0.34177,0.47661,0
0.5,0.34494,0.47661,0
0.5,0.3481,0.47661,0
0.5,0.35127,0.47661,0
0.5,0.35443,0.47661,0
0.5,0.35759,0.47661,0
0.5,0.36076,0.47661,0
0.5,0.36392,0.47661,0
0.5,0.36709,0.47661,0
0.5,0.37025,0.47661,0
0.5,0.37342,0.47661,0
0.5,0.37658,0.47661,0
0.5,0.37975,0.47661,0
0.5,0.38291,0.47661,0
0.5,0.38608,0.47661,0
0.5,0.38924,0.47661,0
0.5,0.39241,0.47661,0
0.5,0.39557,0.4766,0
0.5,0.39873,0.4766,0
0.5,0.4019,0.4766,0
0.5,0.40506,0.4766,0
0.5,0.40823,0.4766,0
0.5,0.41139,0.4766,0
0.5,0.41456,0.4766,0
0.5,0.41772,0.4766,0
0.5,0.42089,0.47659,0
0.5,0.42405,0.47659,0
0.5,0.42722,0.47659,0
0.5,0.43038,0.47659,0
0.5,0.43354,0.47659,0
0.5,0.43671,0.4766,0
0.5,0.43987,0.4766,0
0.5,0.44304,0.4766,0
0.5,0.4462,0.47661,0
0.5,0.44937,0.47662,0
0.5,0.45253,0.47663,0
0.5,0.4557,0.47664,0
0.5,0.45886,0.47666,0
0.5,0.46203,0.47668,0
0.5,0.46519,0.47671,0
0.5,0.46835,0.47675,0
0.5,0.47152,0.4768,0
0.5,0.47468,0.47685,0
0.5,0.47785,0.4769,0
0.5,0.48101,0.47695,0
0.5,0.48418,0.477,0
0.5,0.48734,0.47706,0
0.5,0.49051,0.47714,0
0.5,0.49367,0.47727,0
0.5,0.49684,0.47746,0
0.5,0.5,0.47774,0
0.5,0.50087,0.47785,0
0.5,0,0.47944,0
0.5,0.0031646,0.47889,0
0.5,0.0063291,0.47847,0
0.5,0.0094937,0.47812,0
0.5,0.50316,0.47812,0
0.5,0.50633,0.47865,0
0.5,0.50949,0.47934,0
0.5,0.51266,0.48026,0
0.5,0.51469,0.48101,0
0.5,0.51582,0.48146,0
0.5,0.51899,0.48301,0
0.5,0.52092,0.48418,0
0.5,0.52215,0.48505,0
0.5,0.52484,0.48734,0
0.5,0.52532,0.48787,0
0.5,0.52744,0.49051,0
0.5,0.52848,0.49239,0
0.5,0.52914,0.49367,0
0.5,0.5301,0.49684,0
0.5,0.53041,0.5,0
0.5,0.5301,0.50316,0
0.5,0.52913,0.50633,0
0.5,0.52848,0.50759,0
0.5,0.52743,0.50949,0
0.5,0.52532,0.51211,0
0.5,0.52482,0.51266,0
0.5,0.52215,0.51493,0
0.5,0.52089,0.51582,0
0.5,0.51582,0.51852,0
0.5,0.51463,0.51899,0
0.5,0.51899,0.51697,0
0.5,0.0031646,0.5208,0
0.5,0,0.52027,0
0.5,0.0063291,0.52123,0
0.5,0.0094937,0.5216,0
0.5,0.012658,0.52192,0
0.5,0.01541,0.52215,0
0.5,0.50316,0.52184,0
0.5,0.50057,0.52215,0
0.5,0.50633,0.52133,0
0.5,0.50949,0.52063,0
0.5,0.51266,0.51971,0
0.5,0.015823,0.52219,0
0.5,0.018987,0.52243,0
0.5,0.022152,0.52262,0
0.5,0.025316,0.52277,0
0.5,0.028481,0.52289,0
0.5,0.031646,0.52297,0
0.5,0.03481,0.52303,0
0.5,0.037975,0.52307,0
0.5,0.041139,0.5231,0
0.5,0.044304,0.52312,0
0.5,0.047468,0.52314,0
0.5,0.050633,0.52315,0
0.5,0.053797,0.52316,0
0.5,0.056962,0.52316,0
0.5,0.060127,0.52317,0
0.5,0.063291,0.52317,0
0.5,0.066456,0.52318,0
0.5,0.06962,0.52318,0
0.5,0.072785,0.52318,0
0.5,0.075949,0.52318,0
0.5,0.079114,0.52319,0
0.5,0.082278,0.52319,0
0.5,0.085443,0.52319,0
0.5,0.088608,0.52319,0
0.5,0.091772,0.52319,0
0.5,0.094937,0.52319,0
0.5,0.098101,0.52319,0
0.5,0.10127,0.52319,0
0.5,0.10443,0.52319,0
0.5,0.10759,0.52319,0
0.5,0.11076,0.52319,0
0.5,0.11392,0.52319,0
0.5,0.11709,0.52319,0
0.5,0.12025,0.52319,0
0.5,0.12342,0.52319,0
0.5,0.12658,0.52319,0
0.5,0.12975,0.52319,0
0.5,0.13291,0.52319,0
0.5,0.13608,0.52319,0
0.5,0.13924,0.52319,0
0.5,0.14241,0.52319,0
0.5,0.14557,0.52319,0
0.5,0.14873,0.52319,0
0.5,0.1519,0.52319,0
0.5,0.15506,0.52319,0
0.5,0.15823,0.52319,0
0.5,0.16139,0.52319,0
0.5,0.16456,0.52319,0
0.5,0.16772,0.52319,0
0.5,0.17089,0.52319,0
0.5,0.17405,0.52319,0
0.5,0.17722,0.52319,0
0.5,0.18038,0.52319,0
0.5,0.18354,0.52319,0
0.5,0.18671,0.52319,0
0.5,0.18987,0.52319,0
0.5,0.19304,0.52319,0
0.5,0.1962,0.52319,0
0.5,0.19937,0.52319,0
0.5,0.20253,0.52319,0
0.5,0.2057,0.52319,0
0.5,0.20886,0.52319,0
0.5,0.21203,0.52319,0
0.5,0.21519,0.52319,0
0.5,0.21835,0.52319,0
0.5,0.22152,0.52319,0
0.5,0.22468,0.52319,0
0.5,0.22785,0.52319,0
0.5,0.23101,0.52319,0
0.5,0.23418,0.52319,0
0.5,0.23734,0.52319,0
0.5,0.24051,0.52319,0
0.5,0.24367,0.52319,0
0.5,0.24684,0.52319,0
0.5,0.25,0.52319,0
0.5,0.25316,0.52319,0
0.5,0.25633,0.52319,0
0.5,0.25949,0.52319,0
0.5,0.26266,0.52319,0
0.5,0.26582,0.52319,0
0.5,0.26899,0.52319,0
0.5,0.27215,0.52319,0
0.5,0.27532,0.52319,0
0.5,0.27848,0.52319,0
0.5,0.28165,0.52319,0
0.5,0.28481,0.52319,0
0.5,0.28797,0.52319,0
0.5,0.29114,0.52319,0
0.5,0.2943,0.52319,0
0.5,0.29747,0.52319,0
0.5,0.30063,0.52319,0
0.5,0.3038,0.52319,0
0.5,0.30696,0.52319,0
0.5,0.31013,0.52319,0
0.5,0.31329,0.52319,0
0.5,0.31646,0.52319,0
0.5,0.31962,0.52319,0
0.5,0.32278,0.52319,0
0.5,0.32595,0.52319,0
0.5,0.32911,0.52319,0
0.5,0.33228,0.52319,0
0.5,0.33544,0.52319,0
0.5,0.33861,0.52319,0
0.5,0.34177,0.52319,0
0.5,0.34494,0.52319,0
0.5,0.3481,0.52319,0
0.5,0.35127,0.52319,0
0.5,0.35443,0.52319,0
0.5,0.35759,0.52319,0
0.5,0.36076,0.52319,0
0.5,0.36392,0.52319,0
0.5,0.36709,0.52319,0
0.5,0.37025,0.52319,0
0.5,0.37342,0.52319,0
0.5,0.37658,0.52319,0
0.5,0.37975,0.52319,0
0.5,0.38291,0.52319,0
0.5,0.38608,0.52319,0
0.5,0.38924,0.52319,0
0.5,0.39241,0.5232,0
0.5,0.39557,0.5232,0
0.5,0.39873,0.5232,0
0.5,0.4019,0.5232,0
0.5,0.40506,0.5232,0
0.5,0.40823,0.5232,0
0.5,0.41139,0.5232,0
0.5,0.41456,0.5232,0
0.5,0.41772,0.5232,0
0.5,0.42089,0.5232,0
0.5,0.42405,0.5232,0
0.5,0.42722,0.52321,0
0.5,0.43038,0.5232,0
0.5,0.43354,0.5232,0
0.5,0.43671,0.5232,0
0.5,0.43987,0.5232,0
0.5,0.44304,0.5232,0
0.5,0.4462,0.52319,0
0.5,0.44937,0.52319,0
0.5,0.45253,0.52318,0
0.5,0.4557,0.52317,0
0.5,0.45886,0.52315,0
0.5,0.46203,0.52313,0
0.5,0.46519,0.52311,0
0.5,0.46835,0.52307,0
0.5,0.47152,0.52304,0
0.5,0.47468,0.523,0
0.5,0.47785,0.52297,0
0.5,0.48101,0.52294,0
0.5,0.48418,0.52291,0
0.5,0.48734,0.52287,0
0.5,0.49051,0.52279,0
0.5,0.49367,0.52268,0
0.5,0.49684,0.52249,0
0.5,0.5,0.52222,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9894,0.47468,0
0.5,0.99051,0.47467,0
0.5,0.99367,0.47467,0
0.5,0.99406,0.47468,0
0.5,0.011734,0.47785,0
0.5,0.012658,0.47776,0
0.5,0.015823,0.47752,0
0.5,0.018987,0.47732,0
0.5,0.022152,0.47715,0
0.5,0.025316,0.47701,0
0.5,0.028481,0.47691,0
0.5,0.031646,0.47683,0
0.5,0.03481,0.47677,0
0.5,0.037975,0.47673,0
0.5,0.041139,0.47671,0
0.5,0.044304,0.47669,0
0.5,0.047468,0.47667,0
0.5,0.050633,0.47666,0
0.5,0.053797,0.47665,0
0.5,0.056962,0.47665,0
0.5,0.060127,0.47664,0
0.5,0.063291,0.47664,0
0.5,0.066456,0.47663,0
0.5,0.06962,0.47663,0
0.5,0.072785,0.47663,0
0.5,0.075949,0.47662,0
0.5,0.079114,0.47662,0
0.5,0.082278,0.47662,0
0.5,0.085443,0.47661,0
0.5,0.088608,0.47661,0
0.5,0.091772,0.47661,0
0.5,0.094937,0.47661,0
0.5,0.098101,0.47661,0
0.5,0.10127,0.47661,0
0.5,0.10443,0.47661,0
0.5,0.10759,0.47661,0
0.5,0.11076,0.47661,0
0.5,0.11392,0.47661,0
0.5,0.11709,0.47661,0
0.5,0.12025,0.47661,0
0.5,0.12342,0.47661,0
0.5,0.12658,0.47661,0
0.5,0.12975,0.47661,0
0.5,0.13291,0.47661,0
0.5,0.13608,0.47661,0
0.5,0.13924,0.47661,0
0.5,0.14241,0.47661,0
0.5,0.14557,0.47661,0
0.5,0.14873,0.47661,0
0.5,0.1519,0.47661,0
0.5,0.15506,0.47661,0
0.5,0.15823,0.47661,0
0.5,0.16139,0.47661,0
0.5,0.16456,0.47661,0
0.5,0.16772,0.47661,0
0.5,0.17089,0.47661,0
0.5,0.17405,0.47661,0
0.5,0.17722,0.47661,0
0.5,0.18038,0.47661,0
0.5,0.18354,0.47661,0
0.5,0.18671,0.47661,0
0.5,0.18987,0.47661,0
0.5,0.19304,0.47661,0
0.5,0.1962,0.47661,0
0.5,0.19937,0.47661,0
0.5,0.20253,0.47661,0
0.5,0.2057,0.47661,0
0.5,0.20886,0.47661,0
0.5,0.21203,0.47661,0
0.5,0.21519,0.47661,0
0.5,0.21835,0.47661,0
0.5,0.22152,0.47661,0
0.5,0.22468,0.47661,0
0.5,0.22785,0.47661,0
0.5,0.23101,0.47661,0
0.5,0.23418,0.47661,0
0.5,0.23734,0.47661,0
0.5,0.24051,0.47661,0
0.5,0.24367,0.47661,0
0.5,0.24684,0.47661,0
0.5,0.25,0.47661,0
0.5,0.25316,0.47661,0
0.5,0.25633,0.47661,0
0.5,0.25949,0.47661,0
0.5,0.26266,0.47661,0
0.5,0.26582,0.47661,0
0.5,0.26899,0.47661,0
0.5,0.27215,0.47661,0
0.5,0.27532,0.47661,0
0.5,0.27848,0.47661,0
0.5,0.28165,0.47661,0
0.5,0.28481,0.47661,0
0.5,0.28797,0.47661,0
0.5,0.29114,0.47661,0
0.5,0.2943,0.47661,0
0.5,0.29747,0.47661,0
0.5,0.30063,0.47661,0
0.5,0.3038,0.47661,0
0.5,0.30696,0.47661,0
0.5,0.31013,0.47661,0
0.5,0.31329,0.47661,0
0.5,0.31646,0.47661,0
0.5,0.31962,0.47661,0
0.5,0.32278,0.47661,0
0.5,0.32595,0.47661,0
0.5,0.32911,0.47661,0
0.5,0.33228,0.47661,0
0.5,0.33544,0.47661,0
0.5,0.33861,0.47661,0
0.5,0.34177,0.47661,0
0.5,0.34494,0.47661,0
0.5,0.3481,0.47661,0
0.5,0.35127,0.47661,0
0.5,0.35443,0.47661,0
0.5,0.35759,0.47661,0
0.5,0.36076,0.47661,0
0.5,0.36392,0.47661,0
0.5,0.36709,0.47661,0
0.5,0.37025,0.47661,0
0.5,0.37342,0.47661,0
0.5,0.37658,0.47661,0
0.5,0.37975,0.47661,0
0.5,0.38291,0.47661,0
0.5,0.38608,0.47661,0
0.5,0.38924,0.47661,0
0.5,0.39241,0.47661,0
0.5,0.39557,0.4766,0
0.5,0.39873,0.4766,0
0.5,0.4019,0.4766,0
0.5,0.40506,0.4766,0
0.5,0.40823,0.4766,0
0.5,0.41139,0.4766,0
0.5,0.41456,0.4766,0
0.5,0.41772,0.4766,0
0.5,0.42089,0.47659,0
0.5,0.42405,0.47659,0
0.5,0.42722,0.47659,0
0.5,0.43038,0.47659,0
0.5,0.43354,0.47659,0
0.5,0.43671,0.4766,0
0.5,0.43987,0.4766,0
0.5,0.44304,0.4766,0
0.5,0.4462,0.47661,0
0.5,0.44937,0.47662,0
0.5,0.45253,0.47663,0
0.5,0.4557,0.47664,0
0.5,0.45886,0.47666,0
0.5,0.46203,0.47668,0
0.5,0.46519,0.47671,0
0.5,0.46835,0.47675,0
0.5,0.47152,0.4768,0
0.5,0.47468,0.47685,0
0.5,0.47785,0.47689,0
0.5,0.48101,0.47693,0
0.5,0.48418,0.47696,0
0.5,0.48734,0.47699,0
0.5,0.49051,0.47702,0
0.5,0.49367,0.47707,0
0.5,0.49684,0.47713,0
0.5,0.5,0.47721,0
0.5,0.50316,0.47729,0
0.5,0.50633,0.47738,0
0.5,0.50949,0.47747,0
0.5,0.51266,0.47754,0
0.5,0.51582,0.4776,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47768,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47776,0
0.5,0.54114,0.47776,0
0.5,0.5443,0.47776,0
0.5,0.54747,0.47777,0
0.5,0.55063,0.47777,0
0.5,0.5538,0.47777,0
0.5,0.55696,0.47778,0
0.5,0.56013,0.47778,0
0.5,0.56329,0.47778,0
0.5,0.56646,0.47778,0
0.5,0.56962,0.47779,0
0.5,0.57278,0.47779,0
0.5,0.57595,0.47779,0
0.5,0.57911,0.47779,0
0.5,0.58228,0.47779,0
0.5,0.58544,0.4778,0
0.5,0.58861,0.4778,0
0.5,0.59177,0.4778,0
0.5,0.59494,0.4778,0
0.5,0.5981,0.47781,0
0.5,0.60127,0.47781,0
0.5,0.60443,0.47781,0
0.5,0.60759,0.47781,0
0.5,0.61076,0.47782,0
0.5,0.61392,0.47782,0
0.5,0.61709,0.47782,0
0.5,0.62025,0.47783,0
0.5,0.62342,0.47783,0
0.5,0.62658,0.47783,0
0.5,0.62975,0.47783,0
0.5,0.63291,0.47784,0
0.5,0.63608,0.47784,0
0.5,0.63924,0.47784,0
0.5,0.64241,0.47784,0
0.5,0.64557,0.47785,0
0.5,0.6467,0.47785,0
0.5,0.91266,0.47785,0
0.5,0.91456,0.47783,0
0.5,0.91772,0.4778,0
0.5,0.92089,0.47777,0
0.5,0.92405,0.47772,0
0.5,0.92722,0.47767,0
0.5,0.93038,0.47761,0
0.5,0.93354,0.47753,0
0.5,0.93671,0.47744,0
0.5,0.93987,0.47732,0
0.5,0.94304,0.47719,0
0.5,0.9462,0.47704,0
0.5,0.94937,0.47688,0
0.5,0.95253,0.4767,0
0.5,0.9557,0.47652,0
0.5,0.95886,0.47632,0
0.5,0.96203,0.47611,0
0.5,0.96519,0.47589,0
0.5,0.96835,0.47568,0
0.5,0.97152,0.47547,0
0.5,0.97468,0.47527,0
0.5,0.97785,0.47509,0
0.5,0.98101,0.47494,0
0.5,0.98418,0.47481,0
0.5,0.98734,0.47472,0
0.5,0.99684,0.47476,0
0.5,1,0.47497,0
0.5,0,0.47926,0
0.5,0.0031646,0.47874,0
0.5,0.0063291,0.47835,0
0.5,0.0094937,0.47803,0
0.5,0.64873,0.47785,0
0.5,0.6519,0.47785,0
0.5,0.65506,0.47786,0
0.5,0.65823,0.47786,0
0.5,0.66139,0.47786,0
0.5,0.66456,0.47786,0
0.5,0.66772,0.47787,0
0.5,0.67089,0.47787,0
0.5,0.67405,0.47787,0
0.5,0.67722,0.47788,0
0.5,0.68038,0.47788,0
0.5,0.68354,0.47788,0
0.5,0.68671,0.47788,0
0.5,0.68987,0.47789,0
0.5,0.69304,0.47789,0
0.5,0.6962,0.47789,0
0.5,0.69937,0.4779,0
0.5,0.70253,0.4779,0
0.5,0.7057,0.4779,0
0.5,0.70886,0.4779,0
0.5,0.71203,0.47791,0
0.5,0.71519,0.47791,0
0.5,0.71835,0.47791,0
0.5,0.72152,0.47792,0
0.5,0.72468,0.47792,0
0.5,0.72785,0.47792,0
0.5,0.73101,0.47793,0
0.5,0.73418,0.47793,0
0.5,0.73734,0.47793,0
0.5,0.74051,0.47793,0
0.5,0.74367,0.47794,0
0.5,0.74684,0.47794,0
0.5,0.75,0.47794,0
0.5,0.75316,0.47795,0
0.5,0.75633,0.47795,0
0.5,0.75949,0.47795,0
0.5,0.76266,0.47796,0
0.5,0.76582,0.47796,0
0.5,0.76899,0.47796,0
0.5,0.77215,0.47796,0
0.5,0.77532,0.47797,0
0.5,0.77848,0.47797,0
0.5,0.78165,0.47797,0
0.5,0.78481,0.47798,0
0.5,0.78797,0.47798,0
0.5,0.79114,0.47798,0
0.5,0.7943,0.47798,0
0.5,0.79747,0.47799,0
0.5,0.80063,0.47799,0
0.5,0.8038,0.47799,0
0.5,0.80696,0.47799,0
0.5,0.81013,0.47799,0
0.5,0.81329,0.478,0
0.5,0.81646,0.478,0
0.5,0.81962,0.478,0
0.5,0.82278,0.478,0
0.5,0.82595,0.478,0
0.5,0.82911,0.47801,0
0.5,0.83228,0.47801,0
0.5,0.83544,0.47801,0
0.5,0.83861,0.47801,0
0.5,0.84177,0.47801,0
0.5,0.84494,0.47801,0
0.5,0.8481,0.47801,0
0.5,0.85127,0.47801,0
0.5,0.85443,0.47801,0
0.5,0.85759,0.47801,0
0.5,0.86076,0.47801,0
0.5,0.86392,0.478,0
0.5,0.86709,0.478,0
0.5,0.87025,0.478,0
0.5,0.87342,0.47799,0
0.5,0.87658,0.47799,0
0.5,0.87975,0.47798,0
0.5,0.88291,0.47798,0
0.5,0.88608,0.47797,0
0.5,0.88924,0.47796,0
0.5,0.89241,0.47795,0
0.5,0.89557,0.47794,0
0.5,0.89873,0.47793,0
0.5,0.9019,0.47792,0
0.5,0.90506,0.4779,0
0.5,0.90823,0.47788,0
0.5,0.91139,0.47786,0
0.5,0.0031646,0.52093,0
0.5,0,0.52042,0
0.5,0.0063291,0.52133,0
0.5,0.0094937,0.52167,0
0.5,0.012658,0.52196,0
0.5,0.015074,0.52215,0
0.5,0.63291,0.52215,0
0.5,0.63205,0.52215,0
0.5,0.63608,0.52215,0
0.5,0.63924,0.52215,0
0.5,0.64241,0.52214,0
0.5,0.64557,0.52214,0
0.5,0.64873,0.52214,0
0.5,0.6519,0.52214,0
0.5,0.65506,0.52213,0
0.5,0.65823,0.52213,0
0.5,0.66139,0.52213,0
0.5,0.66456,0.52212,0
0.5,0.66772,0.52212,0
0.5,0.67089,0.52212,0
0.5,0.67405,0.52212,0
0.5,0.67722,0.52211,0
0.5,0.68038,0.52211,0
0.5,0.68354,0.52211,0
0.5,0.68671,0.52211,0
0.5,0.68987,0.5221,0
0.5,0.69304,0.5221,0
0.5,0.6962,0.5221,0
0.5,0.69937,0.52209,0
0.5,0.70253,0.52209,0
0.5,0.7057,0.52209,0
0.5,0.70886,0.52208,0
0.5,0.71203,0.52208,0
0.5,0.71519,0.52208,0
0.5,0.71835,0.52208,0
0.5,0.72152,0.52207,0
0.5,0.72468,0.52207,0
0.5,0.72785,0.52207,0
0.5,0.73101,0.52206,0
0.5,0.73418,0.52206,0
0.5,0.73734,0.52206,0
0.5,0.74051,0.52206,0
0.5,0.74367,0.52205,0
0.5,0.74684,0.52205,0
0.5,0.75,0.52205,0
0.5,0.75316,0.52204,0
0.5,0.75633,0.52204,0
0.5,0.75949,0.52204,0
0.5,0.76266,0.52203,0
0.5,0.76582,0.52203,0
0.5,0.76899,0.52203,0
0.5,0.77215,0.52203,0
0.5,0.77532,0.52202,0
0.5,0.77848,0.52202,0
0.5,0.78165,0.52202,0
0.5,0.78481,0.52202,0
0.5,0.78797,0.52201,0
0.5,0.79114,0.52201,0
0.5,0.7943,0.52201,0
0.5,0.79747,0.52201,0
0.5,0.80063,0.522,0
0.5,0.8038,0.522,0
0.5,0.80696,0.522,0
0.5,0.81013,0.522,0
0.5,0.81329,0.52199,0
0.5,0.81646,0.52199,0
0.5,0.81962,0.52199,0
0.5,0.82278,0.52199,0
0.5,0.82595,0.52199,0
0.5,0.82911,0.52199,0
0.5,0.83228,0.52199,0
0.5,0.83544,0.52199,0
0.5,0.83861,0.52198,0
0.5,0.84177,0.52198,0
0.5,0.84494,0.52198,0
0.5,0.8481,0.52198,0
0.5,0.85127,0.52198,0
0.5,0.85443,0.52199,0
0.5,0.85759,0.52199,0
0.5,0.86076,0.52199,0
0.5,0.86392,0.52199,0
0.5,0.86709,0.52199,0
0.5,0.87025,0.522,0
0.5,0.87342,0.522,0
0.5,0.87658,0.52201,0
0.5,0.87975,0.52201,0
0.5,0.88291,0.52202,0
0.5,0.88608,0.52203,0
0.5,0.88924,0.52203,0
0.5,0.89241,0.52204,0
0.5,0.89557,0.52206,0
0.5,0.89873,0.52207,0
0.5,0.9019,0.52208,0
0.5,0.90506,0.5221,0
0.5,0.90823,0.52212,0
0.5,0.91139,0.52214,0
0.5,0.91266,0.52215,0
0.5,0.015823,0.52222,0
0.5,0.018987,0.52244,0
0.5,0.022152,0.52262,0
0.5,0.025316,0.52277,0
0.5,0.028481,0.52289,0
0.5,0.031646,0.52297,0
0.5,0.03481,0.52303,0
0.5,0.037975,0.52307,0
0.5,0.041139,0.5231,0
0.5,0.044304,0.52312,0
0.5,0.047468,0.52314,0
0.5,0.050633,0.52315,0
0.5,0.053797,0.52316,0
0.5,0.056962,0.52316,0
0.5,0.060127,0.52317,0
0.5,0.063291,0.52317,0
0.5,0.066456,0.52318,0
0.5,0.06962,0.52318,0
0.5,0.072785,0.52318,0
0.5,0.075949,0.52318,0
0.5,0.079114,0.52319,0
0.5,0.082278,0.52319,0
0.5,0.085443,0.52319,0
0.5,0.088608,0.52319,0
0.5,0.091772,0.52319,0
0.5,0.094937,0.52319,0
0.5,0.098101,0.52319,0
0.5,0.10127,0.52319,0
0.5,0.10443,0.52319,0
0.5,0.10759,0.52319,0
0.5,0.11076,0.52319,0
0.5,0.11392,0.52319,0
0.5,0.11709,0.52319,0
0.5,0.12025,0.52319,0
0.5,0.12342,0.52319,0
0.5,0.12658,0.52319,0
0.5,0.12975,0.52319,0
0.5,0.13291,0.52319,0
0.5,0.13608,0.52319,0
0.5,0.13924,0.52319,0
0.5,0.14241,0.52319,0
0.5,0.14557,0.52319,0
0.5,0.14873,0.52319,0
0.5,0.1519,0.52319,0
0.5,0.15506,0.52319,0
0.5,0.15823,0.52319,0
0.5,0.16139,0.52319,0
0.5,0.16456,0.52319,0
0.5,0.16772,0.52319,0
0.5,0.17089,0.52319,0
0.5,0.17405,0.52319,0
0.5,0.17722,0.52319,0
0.5,0.18038,0.52319,0
0.5,0.18354,0.52319,0
0.5,0.18671,0.52319,0
0.5,0.18987,0.52319,0
0.5,0.19304,0.52319,0
0.5,0.1962,0.52319,0
0.5,0.19937,0.52319,0
0.5,0.20253,0.52319,0
0.5,0.2057,0.52319,0
0.5,0.20886,0.52319,0
0.5,0.21203,0.52319,0
0.5,0.21519,0.52319,0
0.5,0.21835,0.52319,0
0.5,0.22152,0.52319,0
0.5,0.22468,0.52319,0
0.5,0.22785,0.52319,0
0.5,0.23101,0.52319,0
0.5,0.23418,0.52319,0
0.5,0.23734,0.52319,0
0.5,0.24051,0.52319,0
0.5,0.24367,0.52319,0
0.5,0.24684,0.52319,0
0.5,0.25,0.52319,0
0.5,0.25316,0.52319,0
0.5,0.25633,0.52319,0
0.5,0.25949,0.52319,0
0.5,0.26266,0.52319,0
0.5,0.26582,0.52319,0
0.5,0.26899,0.52319,0
0.5,0.27215,0.52319,0
0.5,0.27532,0.52319,0
0.5,0.27848,0.52319,0
0.5,0.28165,0.52319,0
0.5,0.28481,0.52319,0
0.5,0.28797,0.52319,0
0.5,0.29114,0.52319,0
0.5,0.2943,0.52319,0
0.5,0.29747,0.52319,0
0.5,0.30063,0.52319,0
0.5,0.3038,0.52319,0
0.5,0.30696,0.52319,0
0.5,0.31013,0.52319,0
0.5,0.31329,0.52319,0
0.5,0.31646,0.52319,0
0.5,0.31962,0.52319,0
0.5,0.32278,0.52319,0
0.5,0.32595,0.52319,0
0.5,0.32911,0.52319,0
0.5,0.33228,0.52319,0
0.5,0.33544,0.52319,0
0.5,0.33861,0.52319,0
0.5,0.34177,0.52319,0
0.5,0.34494,0.52319,0
0.5,0.3481,0.52319,0
0.5,0.35127,0.52319,0
0.5,0.35443,0.52319,0
0.5,0.35759,0.52319,0
0.5,0.36076,0.52319,0
0.5,0.36392,0.52319,0
0.5,0.36709,0.52319,0
0.5,0.37025,0.52319,0
0.5,0.37342,0.52319,0
0.5,0.37658,0.52319,0
0.5,0.37975,0.52319,0
0.5,0.38291,0.52319,0
0.5,0.38608,0.52319,0
0.5,0.38924,0.52319,0
0.5,0.39241,0.5232,0
0.5,0.39557,0.5232,0
0.5,0.39873,0.5232,0
0.5,0.4019,0.5232,0
0.5,0.40506,0.5232,0
0.5,0.40823,0.5232,0
0.5,0.41139,0.5232,0
0.5,0.41456,0.5232,0
0.5,0.41772,0.5232,0
0.5,0.42089,0.5232,0
0.5,0.42405,0.5232,0
0.5,0.42722,0.52321,0
0.5,0.43038,0.5232,0
0.5,0.43354,0.5232,0
0.5,0.43671,0.5232,0
0.5,0.43987,0.5232,0
0.5,0.44304,0.5232,0
0.5,0.4462,0.52319,0
0.5,0.44937,0.52319,0
0.5,0.45253,0.52318,0
0.5,0.4557,0.52317,0
0.5,0.45886,0.52315,0
0.5,0.46203,0.52313,0
0.5,0.46519,0.52311,0
0.5,0.46835,0.52307,0
0.5,0.47152,0.52304,0
0.5,0.47468,0.52301,0
0.5,0.47785,0.52298,0
0.5,0.48101,0.52296,0
0.5,0.48418,0.52295,0
0.5,0.48734,0.52293,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52287,0
0.5,0.49684,0.52282,0
0.5,0.5,0.52275,0
0.5,0.50316,0.52267,0
0.5,0.50633,0.52259,0
0.5,0.50949,0.52251,0
0.5,0.51266,0.52243,0
0.5,0.51582,0.52238,0
0.5,0.51899,0.52233,0
0.5,0.52215,0.5223,0
0.5,0.52532,0.52227,0
0.5,0.52848,0.52225,0
0.5,0.53165,0.52224,0
0.5,0.53481,0.52223,0
0.5,0.53797,0.52223,0
0.5,0.54114,0.52222,0
0.5,0.5443,0.52222,0
0.5,0.54747,0.52221,0
0.5,0.55063,0.52221,0
0.5,0.5538,0.52221,0
0.5,0.55696,0.52221,0
0.5,0.56013,0.52221,0
0.5,0.56329,0.5222,0
0.5,0.56646,0.5222,0
0.5,0.56962,0.5222,0
0.5,0.57278,0.5222,0
0.5,0.57595,0.52219,0
0.5,0.57911,0.52219,0
0.5,0.58228,0.52219,0
0.5,0.58544,0.52219,0
0.5,0.58861,0.52219,0
0.5,0.59177,0.52218,0
0.5,0.59494,0.52218,0
0.5,0.5981,0.52218,0
0.5,0.60127,0.52218,0
0.5,0.60443,0.52217,0
0.5,0.60759,0.52217,0
0.5,0.61076,0.52217,0
0.5,0.61392,0.52217,0
0.5,0.61709,0.52216,0
0.5,0.62025,0.52216,0
0.5,0.62342,0.52216,0
0.5,0.62658,0.52216,0
0.5,0.62975,0.52215,0
0.5,0.91456,0.52217,0
0.5,0.91772,0.5222,0
0.5,0.92089,0.52224,0
0.5,0.92405,0.52228,0
0.5,0.92722,0.52233,0
0.5,0.93038,0.52239,0
0.5,0.93354,0.52247,0
0.5,0.93671,0.52257,0
0.5,0.93987,0.52268,0
0.5,0.94304,0.52282,0
0.5,0.9462,0.52297,0
0.5,0.94937,0.52313,0
0.5,0.95253,0.5233,0
0.5,0.9557,0.52349,0
0.5,0.95886,0.52369,0
0.5,0.96203,0.5239,0
0.5,0.96519,0.52411,0
0.5,0.96835,0.52433,0
0.5,0.97152,0.52454,0
0.5,0.97468,0.52474,0
0.5,0.97785,0.52492,0
0.5,0.98101,0.52507,0
0.5,0.98418,0.5252,0
0.5,0.98734,0.5253,0
0.5,0.98861,0.52532,0
0.5,0.99684,0.52525,0
0.5,0.99453,0.52532,0
0.5,1,0.52505,0
0.5,0.99051,0.52535,0
0.5,0.99367,0.52534,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9894,0.47468,0
0.5,0.99051,0.47467,0
0.5,0.99367,0.47467,0
0.5,0.99406,0.47468,0
0.5,0.011727,0.47785,0
0.5,0.012658,0.47776,0
0.5,0.015823,0.47752,0
0.5,0.018987,0.47732,0
0.5,0.022152,0.47715,0
0.5,0.025316,0.47701,0
0.5,0.028481,0.47691,0
0.5,0.031646,0.47683,0
0.5,0.03481,0.47677,0
0.5,0.037975,0.47673,0
0.5,0.041139,0.47671,0
0.5,0.044304,0.47669,0
0.5,0.047468,0.47667,0
0.5,0.050633,0.47666,0
0.5,0.053797,0.47665,0
0.5,0.056962,0.47665,0
0.5,0.060127,0.47664,0
0.5,0.063291,0.47664,0
0.5,0.066456,0.47663,0
0.5,0.06962,0.47663,0
0.5,0.072785,0.47663,0
0.5,0.075949,0.47662,0
0.5,0.079114,0.47662,0
0.5,0.082278,0.47662,0
0.5,0.085443,0.47661,0
0.5,0.088608,0.47661,0
0.5,0.091772,0.47661,0
0.5,0.094937,0.47661,0
0.5,0.098101,0.47661,0
0.5,0.10127,0.47661,0
0.5,0.10443,0.47661,0
0.5,0.10759,0.47661,0
0.5,0.11076,0.47661,0
0.5,0.11392,0.47661,0
0.5,0.11709,0.47661,0
0.5,0.12025,0.47661,0
0.5,0.12342,0.47661,0
0.5,0.12658,0.47661,0
0.5,0.12975,0.47661,0
0.5,0.13291,0.47661,0
0.5,0.13608,0.47661,0
0.5,0.13924,0.47661,0
0.5,0.14241,0.47661,0
0.5,0.14557,0.47661,0
0.5,0.14873,0.47661,0
0.5,0.1519,0.47661,0
0.5,0.15506,0.47661,0
0.5,0.15823,0.47661,0
0.5,0.16139,0.47661,0
0.5,0.16456,0.47661,0
0.5,0.16772,0.47661,0
0.5,0.17089,0.47661,0
0.5,0.17405,0.47661,0
0.5,0.17722,0.47661,0
0.5,0.18038,0.47661,0
0.5,0.18354,0.47661,0
0.5,0.18671,0.47661,0
0.5,0.18987,0.47661,0
0.5,0.19304,0.47661,0
0.5,0.1962,0.47661,0
0.5,0.19937,0.47661,0
0.5,0.20253,0.47661,0
0.5,0.2057,0.47661,0
0.5,0.20886,0.47661,0
0.5,0.21203,0.47661,0
0.5,0.21519,0.47661,0
0.5,0.21835,0.47661,0
0.5,0.22152,0.47661,0
0.5,0.22468,0.47661,0
0.5,0.22785,0.47661,0
0.5,0.23101,0.47661,0
0.5,0.23418,0.47661,0
0.5,0.23734,0.47661,0
0.5,0.24051,0.47661,0
0.5,0.24367,0.47661,0
0.5,0.24684,0.47661,0
0.5,0.25,0.47661,0
0.5,0.25316,0.47661,0
0.5,0.25633,0.47661,0
0.5,0.25949,0.47661,0
0.5,0.26266,0.47661,0
0.5,0.26582,0.47661,0
0.5,0.26899,0.47661,0
0.5,0.27215,0.47661,0
0.5,0.27532,0.47661,0
0.5,0.27848,0.47661,0
0.5,0.28165,0.47661,0
0.5,0.28481,0.47661,0
0.5,0.28797,0.47661,0
0.5,0.29114,0.47661,0
0.5,0.2943,0.47661,0
0.5,0.29747,0.47661,0
0.5,0.30063,0.47661,0
0.5,0.3038,0.47661,0
0.5,0.30696,0.47661,0
0.5,0.31013,0.47661,0
0.5,0.31329,0.47661,0
0.5,0.31646,0.47661,0
0.5,0.31962,0.47661,0
0.5,0.32278,0.47661,0
0.5,0.32595,0.47661,0
0.5,0.32911,0.47661,0
0.5,0.33228,0.47661,0
0.5,0.33544,0.47661,0
0.5,0.33861,0.47661,0
0.5,0.34177,0.47661,0
0.5,0.34494,0.47661,0
0.5,0.3481,0.47661,0
0.5,0.35127,0.47661,0
0.5,0.35443,0.47661,0
0.5,0.35759,0.47661,0
0.5,0.36076,0.47661,0
0.5,0.36392,0.47661,0
0.5,0.36709,0.47661,0
0.5,0.37025,0.47661,0
0.5,0.37342,0.47661,0
0.5,0.37658,0.47661,0
0.5,0.37975,0.47661,0
0.5,0.38291,0.47661,0
0.5,0.38608,0.47661,0
0.5,0.38924,0.47661,0
0.5,0.39241,0.47661,0
0.5,0.39557,0.4766,0
0.5,0.39873,0.4766,0
0.5,0.4019,0.4766,0
0.5,0.40506,0.4766,0
0.5,0.40823,0.4766,0
0.5,0.41139,0.4766,0
0.5,0.41456,0.4766,0
0.5,0.41772,0.4766,0
0.5,0.42089,0.47659,0
0.5,0.42405,0.47659,0
0.5,0.42722,0.47659,0
0.5,0.43038,0.47659,0
0.5,0.43354,0.47659,0
0.5,0.43671,0.4766,0
0.5,0.43987,0.4766,0
0.5,0.44304,0.4766,0
0.5,0.4462,0.47661,0
0.5,0.44937,0.47662,0
0.5,0.45253,0.47663,0
0.5,0.4557,0.47664,0
0.5,0.45886,0.47666,0
0.5,0.46203,0.47668,0
0.5,0.46519,0.47671,0
0.5,0.46835,0.47675,0
0.5,0.47152,0.4768,0
0.5,0.47468,0.47685,0
0.5,0.47785,0.47689,0
0.5,0.48101,0.47693,0
0.5,0.48418,0.47696,0
0.5,0.48734,0.47699,0
0.5,0.49051,0.47702,0
0.5,0.49367,0.47707,0
0.5,0.49684,0.47713,0
0.5,0.5,0.47721,0
0.5,0.50316,0.47729,0
0.5,0.50633,0.47738,0
0.5,0.50949,0.47747,0
0.5,0.51266,0.47754,0
0.5,0.51582,0.4776,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47768,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47772,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47776,0
0.5,0.5443,0.47776,0
0.5,0.54747,0.47777,0
0.5,0.55063,0.47777,0
0.5,0.5538,0.47777,0
0.5,0.55696,0.47778,0
0.5,0.56013,0.47778,0
0.5,0.56329,0.47778,0
0.5,0.56646,0.47778,0
0.5,0.56962,0.47778,0
0.5,0.57278,0.47779,0
0.5,0.57595,0.47779,0
0.5,0.57911,0.47779,0
0.5,0.58228,0.47779,0
0.5,0.58544,0.4778,0
0.5,0.58861,0.4778,0
0.5,0.59177,0.4778,0
0.5,0.59494,0.4778,0
0.5,0.5981,0.47781,0
0.5,0.60127,0.47781,0
0.5,0.60443,0.47781,0
0.5,0.60759,0.47781,0
0.5,0.61076,0.47782,0
0.5,0.61392,0.47782,0
0.5,0.61709,0.47782,0
0.5,0.62025,0.47782,0
0.5,0.62342,0.47783,0
0.5,0.62658,0.47783,0
0.5,0.62975,0.47783,0
0.5,0.63291,0.47784,0
0.5,0.63608,0.47784,0
0.5,0.63924,0.47784,0
0.5,0.64241,0.47784,0
0.5,0.64557,0.47785,0
0.5,0.64738,0.47785,0
0.5,0.91259,0.47785,0
0.5,0.91456,0.47783,0
0.5,0.91772,0.4778,0
0.5,0.92089,0.47776,0
0.5,0.92405,0.47772,0
0.5,0.92722,0.47767,0
0.5,0.93038,0.47761,0
0.5,0.93354,0.47753,0
0.5,0.93671,0.47744,0
0.5,0.93987,0.47732,0
0.5,0.94304,0.47719,0
0.5,0.9462,0.47704,0
0.5,0.94937,0.47688,0
0.5,0.95253,0.4767,0
0.5,0.9557,0.47652,0
0.5,0.95886,0.47632,0
0.5,0.96203,0.47611,0
0.5,0.96519,0.47589,0
0.5,0.96835,0.47568,0
0.5,0.97152,0.47547,0
0.5,0.97468,0.47527,0
0.5,0.97785,0.47509,0
0.5,0.98101,0.47494,0
0.5,0.98418,0.47481,0
0.5,0.98734,0.47472,0
0.5,0.99684,0.47476,0
0.5,1,0.47497,0
0.5,0,0.47926,0
0.5,0.0031646,0.47874,0
0.5,0.0063291,0.47835,0
0.5,0.0094937,0.47803,0
0.5,0.64873,0.47785,0
0.5,0.6519,0.47785,0
0.5,0.65506,0.47785,0
0.5,0.65823,0.47786,0
0.5,0.66139,0.47786,0
0.5,0.66456,0.47786,0
0.5,0.66772,0.47787,0
0.5,0.67089,0.47787,0
0.5,0.67405,0.47787,0
0.5,0.67722,0.47787,0
0.5,0.68038,0.47788,0
0.5,0.68354,0.47788,0
0.5,0.68671,0.47788,0
0.5,0.68987,0.47789,0
0.5,0.69304,0.47789,0
0.5,0.6962,0.47789,0
0.5,0.69937,0.47789,0
0.5,0.70253,0.4779,0
0.5,0.7057,0.4779,0
0.5,0.70886,0.4779,0
0.5,0.71203,0.47791,0
0.5,0.71519,0.47791,0
0.5,0.71835,0.47791,0
0.5,0.72152,0.47792,0
0.5,0.72468,0.47792,0
0.5,0.72785,0.47792,0
0.5,0.73101,0.47792,0
0.5,0.73418,0.47793,0
0.5,0.73734,0.47793,0
0.5,0.74051,0.47793,0
0.5,0.74367,0.47794,0
0.5,0.74684,0.47794,0
0.5,0.75,0.47794,0
0.5,0.75316,0.47795,0
0.5,0.75633,0.47795,0
0.5,0.75949,0.47795,0
0.5,0.76266,0.47795,0
0.5,0.76582,0.47796,0
0.5,0.76899,0.47796,0
0.5,0.77215,0.47796,0
0.5,0.77532,0.47797,0
0.5,0.77848,0.47797,0
0.5,0.78165,0.47797,0
0.5,0.78481,0.47797,0
0.5,0.78797,0.47798,0
0.5,0.79114,0.47798,0
0.5,0.7943,0.47798,0
0.5,0.79747,0.47798,0
0.5,0.80063,0.47799,0
0.5,0.8038,0.47799,0
0.5,0.80696,0.47799,0
0.5,0.81013,0.47799,0
0.5,0.81329,0.478,0
0.5,0.81646,0.478,0
0.5,0.81962,0.478,0
0.5,0.82278,0.478,0
0.5,0.82595,0.478,0
0.5,0.82911,0.478,0
0.5,0.83228,0.478,0
0.5,0.83544,0.47801,0
0.5,0.83861,0.47801,0
0.5,0.84177,0.47801,0
0.5,0.84494,0.47801,0
0.5,0.8481,0.47801,0
0.5,0.85127,0.47801,0
0.5,0.85443,0.47801,0
0.5,0.85759,0.47801,0
0.5,0.86076,0.478,0
0.5,0.86392,0.478,0
0.5,0.86709,0.478,0
0.5,0.87025,0.478,0
0.5,0.87342,0.47799,0
0.5,0.87658,0.47799,0
0.5,0.87975,0.47798,0
0.5,0.88291,0.47798,0
0.5,0.88608,0.47797,0
0.5,0.88924,0.47796,0
0.5,0.89241,0.47795,0
0.5,0.89557,0.47794,0
0.5,0.89873,0.47793,0
0.5,0.9019,0.47792,0
0.5,0.90506,0.4779,0
0.5,0.90823,0.47788,0
0.5,0.91139,0.47786,0
0.5,0.0031646,0.52093,0
0.5,0,0.52042,0
0.5,0.0063291,0.52133,0
0.5,0.0094937,0.52167,0
0.5,0.012658,0.52196,0
0.5,0.015069,0.52215,0
0.5,0.63291,0.52215,0
0.5,0.63279,0.52215,0
0.5,0.63608,0.52215,0
0.5,0.63924,0.52215,0
0.5,0.64241,0.52214,0
0.5,0.64557,0.52214,0
0.5,0.64873,0.52214,0
0.5,0.6519,0.52214,0
0.5,0.65506,0.52213,0
0.5,0.65823,0.52213,0
0.5,0.66139,0.52213,0
0.5,0.66456,0.52213,0
0.5,0.66772,0.52212,0
0.5,0.67089,0.52212,0
0.5,0.67405,0.52212,0
0.5,0.67722,0.52211,0
0.5,0.68038,0.52211,0
0.5,0.68354,0.52211,0
0.5,0.68671,0.52211,0
0.5,0.68987,0.5221,0
0.5,0.69304,0.5221,0
0.5,0.6962,0.5221,0
0.5,0.69937,0.52209,0
0.5,0.70253,0.52209,0
0.5,0.7057,0.52209,0
0.5,0.70886,0.52209,0
0.5,0.71203,0.52208,0
0.5,0.71519,0.52208,0
0.5,0.71835,0.52208,0
0.5,0.72152,0.52207,0
0.5,0.72468,0.52207,0
0.5,0.72785,0.52207,0
0.5,0.73101,0.52207,0
0.5,0.73418,0.52206,0
0.5,0.73734,0.52206,0
0.5,0.74051,0.52206,0
0.5,0.74367,0.52205,0
0.5,0.74684,0.52205,0
0.5,0.75,0.52205,0
0.5,0.75316,0.52205,0
0.5,0.75633,0.52204,0
0.5,0.75949,0.52204,0
0.5,0.76266,0.52204,0
0.5,0.76582,0.52203,0
0.5,0.76899,0.52203,0
0.5,0.77215,0.52203,0
0.5,0.77532,0.52203,0
0.5,0.77848,0.52202,0
0.5,0.78165,0.52202,0
0.5,0.78481,0.52202,0
0.5,0.78797,0.52202,0
0.5,0.79114,0.52201,0
0.5,0.7943,0.52201,0
0.5,0.79747,0.52201,0
0.5,0.80063,0.52201,0
0.5,0.8038,0.522,0
0.5,0.80696,0.522,0
0.5,0.81013,0.522,0
0.5,0.81329,0.522,0
0.5,0.81646,0.522,0
0.5,0.81962,0.52199,0
0.5,0.82278,0.52199,0
0.5,0.82595,0.52199,0
0.5,0.82911,0.52199,0
0.5,0.83228,0.52199,0
0.5,0.83544,0.52199,0
0.5,0.83861,0.52199,0
0.5,0.84177,0.52199,0
0.5,0.84494,0.52199,0
0.5,0.8481,0.52199,0
0.5,0.85127,0.52199,0
0.5,0.85443,0.52199,0
0.5,0.85759,0.52199,0
0.5,0.86076,0.52199,0
0.5,0.86392,0.52199,0
0.5,0.86709,0.522,0
0.5,0.87025,0.522,0
0.5,0.87342,0.522,0
0.5,0.87658,0.52201,0
0.5,0.87975,0.52201,0
0.5,0.88291,0.52202,0
0.5,0.88608,0.52203,0
0.5,0.88924,0.52204,0
0.5,0.89241,0.52205,0
0.5,0.89557,0.52206,0
0.5,0.89873,0.52207,0
0.5,0.9019,0.52208,0
0.5,0.90506,0.5221,0
0.5,0.90823,0.52212,0
0.5,0.91139,0.52214,0
0.5,0.91259,0.52215,0
0.5,0.015823,0.52222,0
0.5,0.018987,0.52244,0
0.5,0.022152,0.52262,0
0.5,0.025316,0.52277,0
0.5,0.028481,0.52289,0
0.5,0.031646,0.52297,0
0.5,0.03481,0.52303,0
0.5,0.037975,0.52307,0
0.5,0.041139,0.5231,0
0.5,0.044304,0.52312,0
0.5,0.047468,0.52314,0
0.5,0.050633,0.52315,0
0.5,0.053797,0.52316,0
0.5,0.056962,0.52316,0
0.5,0.060127,0.52317,0
0.5,0.063291,0.52317,0
0.5,0.066456,0.52318,0
0.5,0.06962,0.52318,0
0.5,0.072785,0.52318,0
0.5,0.075949,0.52318,0
0.5,0.079114,0.52319,0
0.5,0.082278,0.52319,0
0.5,0.085443,0.52319,0
0.5,0.088608,0.52319,0
0.5,0.091772,0.52319,0
0.5,0.094937,0.52319,0
0.5,0.098101,0.52319,0
0.5,0.10127,0.52319,0
0.5,0.10443,0.52319,0
0.5,0.10759,0.52319,0
0.5,0.11076,0.52319,0
0.5,0.11392,0.52319,0
0.5,0.11709,0.52319,0
0.5,0.12025,0.52319,0
0.5,0.12342,0.52319,0
0.5,0.12658,0.52319,0
0.5,0.12975,0.52319,0
0.5,0.13291,0.52319,0
0.5,0.13608,0.52319,0
0.5,0.13924,0.52319,0
0.5,0.14241,0.52319,0
0.5,0.14557,0.52319,0
0.5,0.14873,0.52319,0
0.5,0.1519,0.52319,0
0.5,0.15506,0.52319,0
0.5,0.15823,0.52319,0
0.5,0.16139,0.52319,0
0.5,0.16456,0.52319,0
0.5,0.16772,0.52319,0
0.5,0.17089,0.52319,0
0.5,0.17405,0.52319,0
0.5,0.17722,0.52319,0
0.5,0.18038,0.52319,0
0.5,0.18354,0.52319,0
0.5,0.18671,0.52319,0
0.5,0.18987,0.52319,0
0.5,0.19304,0.52319,0
0.5,0.1962,0.52319,0
0.5,0.19937,0.52319,0
0.5,0.20253,0.52319,0
0.5,0.2057,0.52319,0
0.5,0.20886,0.52319,0
0.5,0.21203,0.52319,0
0.5,0.21519,0.52319,0
0.5,0.21835,0.52319,0
0.5,0.22152,0.52319,0
0.5,0.22468,0.52319,0
0.5,0.22785,0.52319,0
0.5,0.23101,0.52319,0
0.5,0.23418,0.52319,0
0.5,0.23734,0.52319,0
0.5,0.24051,0.52319,0
0.5,0.24367,0.52319,0
0.5,0.24684,0.52319,0
0.5,0.25,0.52319,0
0.5,0.25316,0.52319,0
0.5,0.25633,0.52319,0
0.5,0.25949,0.52319,0
0.5,0.26266,0.52319,0
0.5,0.26582,0.52319,0
0.5,0.26899,0.52319,0
0.5,0.27215,0.52319,0
0.5,0.27532,0.52319,0
0.5,0.27848,0.52319,0
0.5,0.28165,0.52319,0
0.5,0.28481,0.52319,0
0.5,0.28797,0.52319,0
0.5,0.29114,0.52319,0
0.5,0.2943,0.52319,0
0.5,0.29747,0.52319,0
0.5,0.30063,0.52319,0
0.5,0.3038,0.52319,0
0.5,0.30696,0.52319,0
0.5,0.31013,0.52319,0
0.5,0.31329,0.52319,0
0.5,0.31646,0.52319,0
0.5,0.31962,0.52319,0
0.5,0.32278,0.52319,0
0.5,0.32595,0.52319,0
0.5,0.32911,0.52319,0
0.5,0.33228,0.52319,0
0.5,0.33544,0.52319,0
0.5,0.33861,0.52319,0
0.5,0.34177,0.52319,0
0.5,0.34494,0.52319,0
0.5,0.3481,0.52319,0
0.5,0.35127,0.52319,0
0.5,0.35443,0.52319,0
0.5,0.35759,0.52319,0
0.5,0.36076,0.52319,0
0.5,0.36392,0.52319,0
0.5,0.36709,0.52319,0
0.5,0.37025,0.52319,0
0.5,0.37342,0.52319,0
0.5,0.37658,0.52319,0
0.5,0.37975,0.52319,0
0.5,0.38291,0.52319,0
0.5,0.38608,0.52319,0
0.5,0.38924,0.52319,0
0.5,0.39241,0.5232,0
0.5,0.39557,0.5232,0
0.5,0.39873,0.5232,0
0.5,0.4019,0.5232,0
0.5,0.40506,0.5232,0
0.5,0.40823,0.5232,0
0.5,0.41139,0.5232,0
0.5,0.41456,0.5232,0
0.5,0.41772,0.5232,0
0.5,0.42089,0.5232,0
0.5,0.42405,0.5232,0
0.5,0.42722,0.52321,0
0.5,0.43038,0.5232,0
0.5,0.43354,0.5232,0
0.5,0.43671,0.5232,0
0.5,0.43987,0.5232,0
0.5,0.44304,0.5232,0
0.5,0.4462,0.52319,0
0.5,0.44937,0.52319,0
0.5,0.45253,0.52318,0
0.5,0.4557,0.52317,0
0.5,0.45886,0.52315,0
0.5,0.46203,0.52313,0
0.5,0.46519,0.52311,0
0.5,0.46835,0.52307,0
0.5,0.47152,0.52304,0
0.5,0.47468,0.52301,0
0.5,0.47785,0.52298,0
0.5,0.48101,0.52296,0
0.5,0.48418,0.52295,0
0.5,0.48734,0.52293,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52287,0
0.5,0.49684,0.52282,0
0.5,0.5,0.52275,0
0.5,0.50316,0.52267,0
0.5,0.50633,0.52259,0
0.5,0.50949,0.52251,0
0.5,0.51266,0.52244,0
0.5,0.51582,0.52238,0
0.5,0.51899,0.52233,0
0.5,0.52215,0.5223,0
0.5,0.52532,0.52227,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52224,0
0.5,0.53481,0.52223,0
0.5,0.53797,0.52223,0
0.5,0.54114,0.52222,0
0.5,0.5443,0.52222,0
0.5,0.54747,0.52222,0
0.5,0.55063,0.52221,0
0.5,0.5538,0.52221,0
0.5,0.55696,0.52221,0
0.5,0.56013,0.52221,0
0.5,0.56329,0.5222,0
0.5,0.56646,0.5222,0
0.5,0.56962,0.5222,0
0.5,0.57278,0.5222,0
0.5,0.57595,0.5222,0
0.5,0.57911,0.52219,0
0.5,0.58228,0.52219,0
0.5,0.58544,0.52219,0
0.5,0.58861,0.52219,0
0.5,0.59177,0.52218,0
0.5,0.59494,0.52218,0
0.5,0.5981,0.52218,0
0.5,0.60127,0.52218,0
0.5,0.60443,0.52217,0
0.5,0.60759,0.52217,0
0.5,0.61076,0.52217,0
0.5,0.61392,0.52217,0
0.5,0.61709,0.52216,0
0.5,0.62025,0.52216,0
0.5,0.62342,0.52216,0
0.5,0.62658,0.52216,0
0.5,0.62975,0.52215,0
0.5,0.91456,0.52217,0
0.5,0.91772,0.5222,0
0.5,0.92089,0.52224,0
0.5,0.92405,0.52228,0
0.5,0.92722,0.52233,0
0.5,0.93038,0.52239,0
0.5,0.93354,0.52247,0
0.5,0.93671,0.52257,0
0.5,0.93987,0.52268,0
0.5,0.94304,0.52282,0
0.5,0.9462,0.52297,0
0.5,0.94937,0.52313,0
0.5,0.95253,0.5233,0
0.5,0.9557,0.52349,0
0.5,0.95886,0.52369,0
0.5,0.96203,0.5239,0
0.5,0.96519,0.52411,0
0.5,0.96835,0.52433,0
0.5,0.97152,0.52454,0
0.5,0.97468,0.52474,0
0.5,0.97785,0.52492,0
0.5,0.98101,0.52507,0
0.5,0.98418,0.5252,0
0.5,0.98734,0.5253,0
0.5,0.98861,0.52532,0
0.5,0.99684,0.52525,0
0.5,0.99453,0.52532,0
0.5,1,0.52505,0
0.5,0.99051,0.52535,0
0.5,0.99367,0.52534,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9894,0.47468,0
0.5,0.99051,0.47467,0
0.5,0.99367,0.47467,0
0.5,0.99406,0.47468,0
0.5,0.011535,0.47785,0
0.5,0.012658,0.47775,0
0.5,0.015823,0.47752,0
0.5,0.018987,0.47732,0
0.5,0.022152,0.47715,0
0.5,0.025316,0.47701,0
0.5,0.028481,0.47691,0
0.5,0.031646,0.47683,0
0.5,0.03481,0.47677,0
0.5,0.037975,0.47673,0
0.5,0.041139,0.47671,0
0.5,0.044304,0.47669,0
0.5,0.047468,0.47667,0
0.5,0.050633,0.47666,0
0.5,0.053797,0.47665,0
0.5,0.056962,0.47665,0
0.5,0.060127,0.47664,0
0.5,0.063291,0.47664,0
0.5,0.066456,0.47663,0
0.5,0.06962,0.47663,0
0.5,0.072785,0.47662,0
0.5,0.075949,0.47662,0
0.5,0.079114,0.47662,0
0.5,0.082278,0.47662,0
0.5,0.085443,0.47661,0
0.5,0.088608,0.47661,0
0.5,0.091772,0.47661,0
0.5,0.094937,0.47661,0
0.5,0.098101,0.47661,0
0.5,0.10127,0.47661,0
0.5,0.10443,0.47661,0
0.5,0.10759,0.47661,0
0.5,0.11076,0.47661,0
0.5,0.11392,0.47661,0
0.5,0.11709,0.47661,0
0.5,0.12025,0.47661,0
0.5,0.12342,0.47661,0
0.5,0.12658,0.47661,0
0.5,0.12975,0.47661,0
0.5,0.13291,0.47661,0
0.5,0.13608,0.47661,0
0.5,0.13924,0.47661,0
0.5,0.14241,0.47661,0
0.5,0.14557,0.47661,0
0.5,0.14873,0.47661,0
0.5,0.1519,0.47661,0
0.5,0.15506,0.47661,0
0.5,0.15823,0.47661,0
0.5,0.16139,0.47661,0
0.5,0.16456,0.47661,0
0.5,0.16772,0.47661,0
0.5,0.17089,0.47661,0
0.5,0.17405,0.47661,0
0.5,0.17722,0.47661,0
0.5,0.18038,0.47661,0
0.5,0.18354,0.47661,0
0.5,0.18671,0.47661,0
0.5,0.18987,0.47661,0
0.5,0.19304,0.47661,0
0.5,0.1962,0.47661,0
0.5,0.19937,0.47661,0
0.5,0.20253,0.47661,0
0.5,0.2057,0.47661,0
0.5,0.20886,0.47661,0
0.5,0.21203,0.47661,0
0.5,0.21519,0.47661,0
0.5,0.21835,0.47661,0
0.5,0.22152,0.47661,0
0.5,0.22468,0.47661,0
0.5,0.22785,0.47661,0
0.5,0.23101,0.47661,0
0.5,0.23418,0.47661,0
0.5,0.23734,0.47661,0
0.5,0.24051,0.47661,0
0.5,0.24367,0.47661,0
0.5,0.24684,0.47661,0
0.5,0.25,0.47661,0
0.5,0.25316,0.47661,0
0.5,0.25633,0.47661,0
0.5,0.25949,0.47661,0
0.5,0.26266,0.47661,0
0.5,0.26582,0.47661,0
0.5,0.26899,0.47661,0
0.5,0.27215,0.47661,0
0.5,0.27532,0.47661,0
0.5,0.27848,0.47661,0
0.5,0.28165,0.47661,0
0.5,0.28481,0.47661,0
0.5,0.28797,0.47661,0
0.5,0.29114,0.47661,0
0.5,0.2943,0.47661,0
0.5,0.29747,0.47661,0
0.5,0.30063,0.47661,0
0.5,0.3038,0.47661,0
0.5,0.30696,0.47661,0
0.5,0.31013,0.47661,0
0.5,0.31329,0.47661,0
0.5,0.31646,0.47661,0
0.5,0.31962,0.47661,0
0.5,0.32278,0.47661,0
0.5,0.32595,0.47661,0
0.5,0.32911,0.47661,0
0.5,0.33228,0.47661,0
0.5,0.33544,0.47661,0
0.5,0.33861,0.47661,0
0.5,0.34177,0.47661,0
0.5,0.34494,0.47661,0
0.5,0.3481,0.47661,0
0.5,0.35127,0.47661,0
0.5,0.35443,0.47661,0
0.5,0.35759,0.47661,0
0.5,0.36076,0.47661,0
0.5,0.36392,0.47661,0
0.5,0.36709,0.47661,0
0.5,0.37025,0.47661,0
0.5,0.37342,0.47661,0
0.5,0.37658,0.47661,0
0.5,0.37975,0.47661,0
0.5,0.38291,0.47661,0
0.5,0.38608,0.47661,0
0.5,0.38924,0.47661,0
0.5,0.39241,0.47661,0
0.5,0.39557,0.4766,0
0.5,0.39873,0.4766,0
0.5,0.4019,0.4766,0
0.5,0.40506,0.4766,0
0.5,0.40823,0.4766,0
0.5,0.41139,0.4766,0
0.5,0.41456,0.4766,0
0.5,0.41772,0.47659,0
0.5,0.42089,0.47659,0
0.5,0.42405,0.47659,0
0.5,0.42722,0.47659,0
0.5,0.43038,0.47659,0
0.5,0.43354,0.47659,0
0.5,0.43671,0.4766,0
0.5,0.43987,0.4766,0
0.5,0.44304,0.4766,0
0.5,0.4462,0.47661,0
0.5,0.44937,0.47662,0
0.5,0.45253,0.47663,0
0.5,0.4557,0.47664,0
0.5,0.45886,0.47666,0
0.5,0.46203,0.47668,0
0.5,0.46519,0.47671,0
0.5,0.46835,0.47675,0
0.5,0.47152,0.4768,0
0.5,0.47468,0.47685,0
0.5,0.47785,0.47689,0
0.5,0.48101,0.47693,0
0.5,0.48418,0.47696,0
0.5,0.48734,0.47699,0
0.5,0.49051,0.47702,0
0.5,0.49367,0.47707,0
0.5,0.49684,0.47713,0
0.5,0.5,0.47721,0
0.5,0.50316,0.47729,0
0.5,0.50633,0.47738,0
0.5,0.50949,0.47746,0
0.5,0.51266,0.47754,0
0.5,0.51582,0.4776,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47768,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47772,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47776,0
0.5,0.5443,0.47776,0
0.5,0.54747,0.47777,0
0.5,0.55063,0.47777,0
0.5,0.5538,0.47777,0
0.5,0.55696,0.47778,0
0.5,0.56013,0.47778,0
0.5,0.56329,0.47778,0
0.5,0.56646,0.47778,0
0.5,0.56962,0.47778,0
0.5,0.57278,0.47779,0
0.5,0.57595,0.47779,0
0.5,0.57911,0.47779,0
0.5,0.58228,0.47779,0
0.5,0.58544,0.4778,0
0.5,0.58861,0.4778,0
0.5,0.59177,0.4778,0
0.5,0.59494,0.4778,0
0.5,0.5981,0.47781,0
0.5,0.60127,0.47781,0
0.5,0.60443,0.47781,0
0.5,0.60759,0.47781,0
0.5,0.61076,0.47782,0
0.5,0.61392,0.47782,0
0.5,0.61709,0.47782,0
0.5,0.62025,0.47782,0
0.5,0.62342,0.47783,0
0.5,0.62658,0.47783,0
0.5,0.62975,0.47783,0
0.5,0.63291,0.47783,0
0.5,0.63608,0.47784,0
0.5,0.63924,0.47784,0
0.5,0.64241,0.47784,0
0.5,0.64557,0.47785,0
0.5,0.64808,0.47785,0
0.5,0.91251,0.47785,0
0.5,0.91456,0.47783,0
0.5,0.91772,0.4778,0
0.5,0.92089,0.47776,0
0.5,0.92405,0.47772,0
0.5,0.92722,0.47767,0
0.5,0.93038,0.47761,0
0.5,0.93354,0.47753,0
0.5,0.93671,0.47744,0
0.5,0.93987,0.47732,0
0.5,0.94304,0.47719,0
0.5,0.9462,0.47704,0
0.5,0.94937,0.47688,0
0.5,0.95253,0.4767,0
0.5,0.9557,0.47652,0
0.5,0.95886,0.47632,0
0.5,0.96203,0.47611,0
0.5,0.96519,0.47589,0
0.5,0.96835,0.47568,0
0.5,0.97152,0.47547,0
0.5,0.97468,0.47527,0
0.5,0.97785,0.47509,0
0.5,0.98101,0.47494,0
0.5,0.98418,0.47481,0
0.5,0.98734,0.47472,0
0.5,0.99684,0.47476,0
0.5,1,0.47497,0
0.5,0,0.47922,0
0.5,0.0031646,0.47871,0
0.5,0.0063291,0.47832,0
0.5,0.0094937,0.47801,0
0.5,0.64873,0.47785,0
0.5,0.6519,0.47785,0
0.5,0.65506,0.47785,0
0.5,0.65823,0.47786,0
0.5,0.66139,0.47786,0
0.5,0.66456,0.47786,0
0.5,0.66772,0.47787,0
0.5,0.67089,0.47787,0
0.5,0.67405,0.47787,0
0.5,0.67722,0.47787,0
0.5,0.68038,0.47788,0
0.5,0.68354,0.47788,0
0.5,0.68671,0.47788,0
0.5,0.68987,0.47788,0
0.5,0.69304,0.47789,0
0.5,0.6962,0.47789,0
0.5,0.69937,0.47789,0
0.5,0.70253,0.4779,0
0.5,0.7057,0.4779,0
0.5,0.70886,0.4779,0
0.5,0.71203,0.4779,0
0.5,0.71519,0.47791,0
0.5,0.71835,0.47791,0
0.5,0.72152,0.47791,0
0.5,0.72468,0.47792,0
0.5,0.72785,0.47792,0
0.5,0.73101,0.47792,0
0.5,0.73418,0.47793,0
0.5,0.73734,0.47793,0
0.5,0.74051,0.47793,0
0.5,0.74367,0.47793,0
0.5,0.74684,0.47794,0
0.5,0.75,0.47794,0
0.5,0.75316,0.47794,0
0.5,0.75633,0.47795,0
0.5,0.75949,0.47795,0
0.5,0.76266,0.47795,0
0.5,0.76582,0.47795,0
0.5,0.76899,0.47796,0
0.5,0.77215,0.47796,0
0.5,0.77532,0.47796,0
0.5,0.77848,0.47797,0
0.5,0.78165,0.47797,0
0.5,0.78481,0.47797,0
0.5,0.78797,0.47797,0
0.5,0.79114,0.47798,0
0.5,0.7943,0.47798,0
0.5,0.79747,0.47798,0
0.5,0.80063,0.47798,0
0.5,0.8038,0.47799,0
0.5,0.80696,0.47799,0
0.5,0.81013,0.47799,0
0.5,0.81329,0.47799,0
0.5,0.81646,0.47799,0
0.5,0.81962,0.478,0
0.5,0.82278,0.478,0
0.5,0.82595,0.478,0
0.5,0.82911,0.478,0
0.5,0.83228,0.478,0
0.5,0.83544,0.478,0
0.5,0.83861,0.478,0
0.5,0.84177,0.478,0
0.5,0.84494,0.47801,0
0.5,0.8481,0.47801,0
0.5,0.85127,0.478,0
0.5,0.85443,0.478,0
0.5,0.85759,0.478,0
0.5,0.86076,0.478,0
0.5,0.86392,0.478,0
0.5,0.86709,0.478,0
0.5,0.87025,0.47799,0
0.5,0.87342,0.47799,0
0.5,0.87658,0.47799,0
0.5,0.87975,0.47798,0
0.5,0.88291,0.47797,0
0.5,0.88608,0.47797,0
0.5,0.88924,0.47796,0
0.5,0.89241,0.47795,0
0.5,0.89557,0.47794,0
0.5,0.89873,0.47793,0
0.5,0.9019,0.47791,0
0.5,0.90506,0.4779,0
0.5,0.90823,0.47788,0
0.5,0.91139,0.47786,0
0.5,0.0031646,0.52096,0
0.5,0,0.52046,0
0.5,0.0063291,0.52136,0
0.5,0.0094937,0.52169,0
0.5,0.012658,0.52198,0
0.5,0.014947,0.52215,0
0.5,0.63608,0.52215,0
0.5,0.63353,0.52215,0
0.5,0.63924,0.52215,0
0.5,0.64241,0.52214,0
0.5,0.64557,0.52214,0
0.5,0.64873,0.52214,0
0.5,0.6519,0.52214,0
0.5,0.65506,0.52213,0
0.5,0.65823,0.52213,0
0.5,0.66139,0.52213,0
0.5,0.66456,0.52213,0
0.5,0.66772,0.52212,0
0.5,0.67089,0.52212,0
0.5,0.67405,0.52212,0
0.5,0.67722,0.52212,0
0.5,0.68038,0.52211,0
0.5,0.68354,0.52211,0
0.5,0.68671,0.52211,0
0.5,0.68987,0.5221,0
0.5,0.69304,0.5221,0
0.5,0.6962,0.5221,0
0.5,0.69937,0.5221,0
0.5,0.70253,0.52209,0
0.5,0.7057,0.52209,0
0.5,0.70886,0.52209,0
0.5,0.71203,0.52209,0
0.5,0.71519,0.52208,0
0.5,0.71835,0.52208,0
0.5,0.72152,0.52208,0
0.5,0.72468,0.52207,0
0.5,0.72785,0.52207,0
0.5,0.73101,0.52207,0
0.5,0.73418,0.52206,0
0.5,0.73734,0.52206,0
0.5,0.74051,0.52206,0
0.5,0.74367,0.52206,0
0.5,0.74684,0.52205,0
0.5,0.75,0.52205,0
0.5,0.75316,0.52205,0
0.5,0.75633,0.52204,0
0.5,0.75949,0.52204,0
0.5,0.76266,0.52204,0
0.5,0.76582,0.52204,0
0.5,0.76899,0.52203,0
0.5,0.77215,0.52203,0
0.5,0.77532,0.52203,0
0.5,0.77848,0.52203,0
0.5,0.78165,0.52202,0
0.5,0.78481,0.52202,0
0.5,0.78797,0.52202,0
0.5,0.79114,0.52201,0
0.5,0.7943,0.52201,0
0.5,0.79747,0.52201,0
0.5,0.80063,0.52201,0
0.5,0.8038,0.52201,0
0.5,0.80696,0.522,0
0.5,0.81013,0.522,0
0.5,0.81329,0.522,0
0.5,0.81646,0.522,0
0.5,0.81962,0.522,0
0.5,0.82278,0.52199,0
0.5,0.82595,0.52199,0
0.5,0.82911,0.52199,0
0.5,0.83228,0.52199,0
0.5,0.83544,0.52199,0
0.5,0.83861,0.52199,0
0.5,0.84177,0.52199,0
0.5,0.84494,0.52199,0
0.5,0.8481,0.52199,0
0.5,0.85127,0.52199,0
0.5,0.85443,0.52199,0
0.5,0.85759,0.52199,0
0.5,0.86076,0.52199,0
0.5,0.86392,0.522,0
0.5,0.86709,0.522,0
0.5,0.87025,0.522,0
0.5,0.87342,0.52201,0
0.5,0.87658,0.52201,0
0.5,0.87975,0.52202,0
0.5,0.88291,0.52202,0
0.5,0.88608,0.52203,0
0.5,0.88924,0.52204,0
0.5,0.89241,0.52205,0
0.5,0.89557,0.52206,0
0.5,0.89873,0.52207,0
0.5,0.9019,0.52209,0
0.5,0.90506,0.5221,0
0.5,0.90823,0.52212,0
0.5,0.91139,0.52214,0
0.5,0.91251,0.52215,0
0.5,0.015823,0.52222,0
0.5,0.018987,0.52244,0
0.5,0.022152,0.52263,0
0.5,0.025316,0.52277,0
0.5,0.028481,0.52289,0
0.5,0.031646,0.52297,0
0.5,0.03481,0.52303,0
0.5,0.037975,0.52307,0
0.5,0.041139,0.5231,0
0.5,0.044304,0.52312,0
0.5,0.047468,0.52314,0
0.5,0.050633,0.52315,0
0.5,0.053797,0.52316,0
0.5,0.056962,0.52316,0
0.5,0.060127,0.52317,0
0.5,0.063291,0.52317,0
0.5,0.066456,0.52318,0
0.5,0.06962,0.52318,0
0.5,0.072785,0.52318,0
0.5,0.075949,0.52318,0
0.5,0.079114,0.52319,0
0.5,0.082278,0.52319,0
0.5,0.085443,0.52319,0
0.5,0.088608,0.52319,0
0.5,0.091772,0.52319,0
0.5,0.094937,0.52319,0
0.5,0.098101,0.52319,0
0.5,0.10127,0.52319,0
0.5,0.10443,0.52319,0
0.5,0.10759,0.52319,0
0.5,0.11076,0.52319,0
0.5,0.11392,0.52319,0
0.5,0.11709,0.52319,0
0.5,0.12025,0.52319,0
0.5,0.12342,0.52319,0
0.5,0.12658,0.52319,0
0.5,0.12975,0.52319,0
0.5,0.13291,0.52319,0
0.5,0.13608,0.52319,0
0.5,0.13924,0.52319,0
0.5,0.14241,0.52319,0
0.5,0.14557,0.52319,0
0.5,0.14873,0.52319,0
0.5,0.1519,0.52319,0
0.5,0.15506,0.52319,0
0.5,0.15823,0.52319,0
0.5,0.16139,0.52319,0
0.5,0.16456,0.52319,0
0.5,0.16772,0.52319,0
0.5,0.17089,0.52319,0
0.5,0.17405,0.52319,0
0.5,0.17722,0.52319,0
0.5,0.18038,0.52319,0
0.5,0.18354,0.52319,0
0.5,0.18671,0.52319,0
0.5,0.18987,0.52319,0
0.5,0.19304,0.52319,0
0.5,0.1962,0.52319,0
0.5,0.19937,0.52319,0
0.5,0.20253,0.52319,0
0.5,0.2057,0.52319,0
0.5,0.20886,0.52319,0
0.5,0.21203,0.52319,0
0.5,0.21519,0.52319,0
0.5,0.21835,0.52319,0
0.5,0.22152,0.52319,0
0.5,0.22468,0.52319,0
0.5,0.22785,0.52319,0
0.5,0.23101,0.52319,0
0.5,0.23418,0.52319,0
0.5,0.23734,0.52319,0
0.5,0.24051,0.52319,0
0.5,0.24367,0.52319,0
0.5,0.24684,0.52319,0
0.5,0.25,0.52319,0
0.5,0.25316,0.52319,0
0.5,0.25633,0.52319,0
0.5,0.25949,0.52319,0
0.5,0.26266,0.52319,0
0.5,0.26582,0.52319,0
0.5,0.26899,0.52319,0
0.5,0.27215,0.52319,0
0.5,0.27532,0.52319,0
0.5,0.27848,0.52319,0
0.5,0.28165,0.52319,0
0.5,0.28481,0.52319,0
0.5,0.28797,0.52319,0
0.5,0.29114,0.52319,0
0.5,0.2943,0.52319,0
0.5,0.29747,0.52319,0
0.5,0.30063,0.52319,0
0.5,0.3038,0.52319,0
0.5,0.30696,0.52319,0
0.5,0.31013,0.52319,0
0.5,0.31329,0.52319,0
0.5,0.31646,0.52319,0
0.5,0.31962,0.52319,0
0.5,0.32278,0.52319,0
0.5,0.32595,0.52319,0
0.5,0.32911,0.52319,0
0.5,0.33228,0.52319,0
0.5,0.33544,0.52319,0
0.5,0.33861,0.52319,0
0.5,0.34177,0.52319,0
0.5,0.34494,0.52319,0
0.5,0.3481,0.52319,0
0.5,0.35127,0.52319,0
0.5,0.35443,0.52319,0
0.5,0.35759,0.52319,0
0.5,0.36076,0.52319,0
0.5,0.36392,0.52319,0
0.5,0.36709,0.52319,0
0.5,0.37025,0.52319,0
0.5,0.37342,0.52319,0
0.5,0.37658,0.52319,0
0.5,0.37975,0.52319,0
0.5,0.38291,0.52319,0
0.5,0.38608,0.52319,0
0.5,0.38924,0.52319,0
0.5,0.39241,0.5232,0
0.5,0.39557,0.5232,0
0.5,0.39873,0.5232,0
0.5,0.4019,0.5232,0
0.5,0.40506,0.5232,0
0.5,0.40823,0.5232,0
0.5,0.41139,0.5232,0
0.5,0.41456,0.5232,0
0.5,0.41772,0.5232,0
0.5,0.42089,0.5232,0
0.5,0.42405,0.5232,0
0.5,0.42722,0.52321,0
0.5,0.43038,0.5232,0
0.5,0.43354,0.5232,0
0.5,0.43671,0.5232,0
0.5,0.43987,0.5232,0
0.5,0.44304,0.5232,0
0.5,0.4462,0.52319,0
0.5,0.44937,0.52319,0
0.5,0.45253,0.52318,0
0.5,0.4557,0.52317,0
0.5,0.45886,0.52315,0
0.5,0.46203,0.52313,0
0.5,0.46519,0.52311,0
0.5,0.46835,0.52307,0
0.5,0.47152,0.52304,0
0.5,0.47468,0.52301,0
0.5,0.47785,0.52298,0
0.5,0.48101,0.52296,0
0.5,0.48418,0.52295,0
0.5,0.48734,0.52293,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52287,0
0.5,0.49684,0.52282,0
0.5,0.5,0.52275,0
0.5,0.50316,0.52267,0
0.5,0.50633,0.52259,0
0.5,0.50949,0.52251,0
0.5,0.51266,0.52244,0
0.5,0.51582,0.52238,0
0.5,0.51899,0.52233,0
0.5,0.52215,0.5223,0
0.5,0.52532,0.52227,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52224,0
0.5,0.53481,0.52223,0
0.5,0.53797,0.52223,0
0.5,0.54114,0.52222,0
0.5,0.5443,0.52222,0
0.5,0.54747,0.52222,0
0.5,0.55063,0.52221,0
0.5,0.5538,0.52221,0
0.5,0.55696,0.52221,0
0.5,0.56013,0.52221,0
0.5,0.56329,0.5222,0
0.5,0.56646,0.5222,0
0.5,0.56962,0.5222,0
0.5,0.57278,0.5222,0
0.5,0.57595,0.5222,0
0.5,0.57911,0.52219,0
0.5,0.58228,0.52219,0
0.5,0.58544,0.52219,0
0.5,0.58861,0.52219,0
0.5,0.59177,0.52218,0
0.5,0.59494,0.52218,0
0.5,0.5981,0.52218,0
0.5,0.60127,0.52218,0
0.5,0.60443,0.52218,0
0.5,0.60759,0.52217,0
0.5,0.61076,0.52217,0
0.5,0.61392,0.52217,0
0.5,0.61709,0.52217,0
0.5,0.62025,0.52216,0
0.5,0.62342,0.52216,0
0.5,0.62658,0.52216,0
0.5,0.62975,0.52216,0
0.5,0.63291,0.52215,0
0.5,0.91456,0.52217,0
0.5,0.91772,0.5222,0
0.5,0.92089,0.52224,0
0.5,0.92405,0.52228,0
0.5,0.92722,0.52233,0
0.5,0.93038,0.52239,0
0.5,0.93354,0.52247,0
0.5,0.93671,0.52257,0
0.5,0.93987,0.52268,0
0.5,0.94304,0.52282,0
0.5,0.9462,0.52297,0
0.5,0.94937,0.52313,0
0.5,0.95253,0.5233,0
0.5,0.9557,0.52349,0
0.5,0.95886,0.52369,0
0.5,0.96203,0.5239,0
0.5,0.96519,0.52411,0
0.5,0.96835,0.52433,0
0.5,0.97152,0.52454,0
0.5,0.97468,0.52474,0
0.5,0.97785,0.52492,0
0.5,0.98101,0.52507,0
0.5,0.98418,0.5252,0
0.5,0.98734,0.5253,0
0.5,0.98861,0.52532,0
0.5,0.99684,0.52525,0
0.5,0.99453,0.52532,0
0.5,1,0.52505,0
0.5,0.99051,0.52535,0
0.5,0.99367,0.52534,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9894,0.47468,0
0.5,0.99051,0.47467,0
0.5,0.99367,0.47467,0
0.5,0.99406,0.47468,0
0.5,0.01125,0.47785,0
0.5,0.012658,0.47773,0
0.5,0.015823,0.4775,0
0.5,0.018987,0.47731,0
0.5,0.022152,0.47715,0
0.5,0.025316,0.47701,0
0.5,0.028481,0.47691,0
0.5,0.031646,0.47683,0
0.5,0.03481,0.47677,0
0.5,0.037975,0.47673,0
0.5,0.041139,0.47671,0
0.5,0.044304,0.47669,0
0.5,0.047468,0.47667,0
0.5,0.050633,0.47666,0
0.5,0.053797,0.47665,0
0.5,0.056962,0.47665,0
0.5,0.060127,0.47664,0
0.5,0.063291,0.47664,0
0.5,0.066456,0.47663,0
0.5,0.06962,0.47663,0
0.5,0.072785,0.47662,0
0.5,0.075949,0.47662,0
0.5,0.079114,0.47662,0
0.5,0.082278,0.47662,0
0.5,0.085443,0.47661,0
0.5,0.088608,0.47661,0
0.5,0.091772,0.47661,0
0.5,0.094937,0.47661,0
0.5,0.098101,0.47661,0
0.5,0.10127,0.47661,0
0.5,0.10443,0.47661,0
0.5,0.10759,0.47661,0
0.5,0.11076,0.47661,0
0.5,0.11392,0.47661,0
0.5,0.11709,0.47661,0
0.5,0.12025,0.47661,0
0.5,0.12342,0.47661,0
0.5,0.12658,0.47661,0
0.5,0.12975,0.47661,0
0.5,0.13291,0.47661,0
0.5,0.13608,0.47661,0
0.5,0.13924,0.47661,0
0.5,0.14241,0.47661,0
0.5,0.14557,0.47661,0
0.5,0.14873,0.47661,0
0.5,0.1519,0.47661,0
0.5,0.15506,0.47661,0
0.5,0.15823,0.47661,0
0.5,0.16139,0.47661,0
0.5,0.16456,0.47661,0
0.5,0.16772,0.47661,0
0.5,0.17089,0.47661,0
0.5,0.17405,0.47661,0
0.5,0.17722,0.47661,0
0.5,0.18038,0.47661,0
0.5,0.18354,0.47661,0
0.5,0.18671,0.47661,0
0.5,0.18987,0.47661,0
0.5,0.19304,0.47661,0
0.5,0.1962,0.47661,0
0.5,0.19937,0.47661,0
0.5,0.20253,0.47661,0
0.5,0.2057,0.47661,0
0.5,0.20886,0.47661,0
0.5,0.21203,0.47661,0
0.5,0.21519,0.47661,0
0.5,0.21835,0.47661,0
0.5,0.22152,0.47661,0
0.5,0.22468,0.47661,0
0.5,0.22785,0.47661,0
0.5,0.23101,0.47661,0
0.5,0.23418,0.47661,0
0.5,0.23734,0.47661,0
0.5,0.24051,0.47661,0
0.5,0.24367,0.47661,0
0.5,0.24684,0.47661,0
0.5,0.25,0.47661,0
0.5,0.25316,0.47661,0
0.5,0.25633,0.47661,0
0.5,0.25949,0.47661,0
0.5,0.26266,0.47661,0
0.5,0.26582,0.47661,0
0.5,0.26899,0.47661,0
0.5,0.27215,0.47661,0
0.5,0.27532,0.47661,0
0.5,0.27848,0.47661,0
0.5,0.28165,0.47661,0
0.5,0.28481,0.47661,0
0.5,0.28797,0.47661,0
0.5,0.29114,0.47661,0
0.5,0.2943,0.47661,0
0.5,0.29747,0.47661,0
0.5,0.30063,0.47661,0
0.5,0.3038,0.47661,0
0.5,0.30696,0.47661,0
0.5,0.31013,0.47661,0
0.5,0.31329,0.47661,0
0.5,0.31646,0.47661,0
0.5,0.31962,0.47661,0
0.5,0.32278,0.47661,0
0.5,0.32595,0.47661,0
0.5,0.32911,0.47661,0
0.5,0.33228,0.47661,0
0.5,0.33544,0.47661,0
0.5,0.33861,0.47661,0
0.5,0.34177,0.47661,0
0.5,0.34494,0.47661,0
0.5,0.3481,0.47661,0
0.5,0.35127,0.47661,0
0.5,0.35443,0.47661,0
0.5,0.35759,0.47661,0
0.5,0.36076,0.47661,0
0.5,0.36392,0.47661,0
0.5,0.36709,0.47661,0
0.5,0.37025,0.47661,0
0.5,0.37342,0.47661,0
0.5,0.37658,0.47661,0
0.5,0.37975,0.47661,0
0.5,0.38291,0.47661,0
0.5,0.38608,0.47661,0
0.5,0.38924,0.47661,0
0.5,0.39241,0.47661,0
0.5,0.39557,0.4766,0
0.5,0.39873,0.4766,0
0.5,0.4019,0.4766,0
0.5,0.40506,0.4766,0
0.5,0.40823,0.4766,0
0.5,0.41139,0.4766,0
0.5,0.41456,0.4766,0
0.5,0.41772,0.47659,0
0.5,0.42089,0.47659,0
0.5,0.42405,0.47659,0
0.5,0.42722,0.47659,0
0.5,0.43038,0.47659,0
0.5,0.43354,0.47659,0
0.5,0.43671,0.4766,0
0.5,0.43987,0.4766,0
0.5,0.44304,0.4766,0
0.5,0.4462,0.47661,0
0.5,0.44937,0.47662,0
0.5,0.45253,0.47663,0
0.5,0.4557,0.47664,0
0.5,0.45886,0.47666,0
0.5,0.46203,0.47668,0
0.5,0.46519,0.47671,0
0.5,0.46835,0.47675,0
0.5,0.47152,0.4768,0
0.5,0.47468,0.47685,0
0.5,0.47785,0.47689,0
0.5,0.48101,0.47693,0
0.5,0.48418,0.47696,0
0.5,0.48734,0.47699,0
0.5,0.49051,0.47702,0
0.5,0.49367,0.47707,0
0.5,0.49684,0.47713,0
0.5,0.5,0.47721,0
0.5,0.50316,0.47729,0
0.5,0.50633,0.47738,0
0.5,0.50949,0.47746,0
0.5,0.51266,0.47754,0
0.5,0.51582,0.4776,0
0.5,0.51899,0.47764,0
0.5,0.52215,0.47768,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47772,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47776,0
0.5,0.5443,0.47776,0
0.5,0.54747,0.47777,0
0.5,0.55063,0.47777,0
0.5,0.5538,0.47777,0
0.5,0.55696,0.47777,0
0.5,0.56013,0.47778,0
0.5,0.56329,0.47778,0
0.5,0.56646,0.47778,0
0.5,0.56962,0.47778,0
0.5,0.57278,0.47779,0
0.5,0.57595,0.47779,0
0.5,0.57911,0.47779,0
0.5,0.58228,0.47779,0
0.5,0.58544,0.4778,0
0.5,0.58861,0.4778,0
0.5,0.59177,0.4778,0
0.5,0.59494,0.4778,0
0.5,0.5981,0.47781,0
0.5,0.60127,0.47781,0
0.5,0.60443,0.47781,0
0.5,0.60759,0.47781,0
0.5,0.61076,0.47782,0
0.5,0.61392,0.47782,0
0.5,0.61709,0.47782,0
0.5,0.62025,0.47782,0
0.5,0.62342,0.47783,0
0.5,0.62658,0.47783,0
0.5,0.62975,0.47783,0
0.5,0.63291,0.47783,0
0.5,0.63608,0.47784,0
0.5,0.63924,0.47784,0
0.5,0.64241,0.47784,0
0.5,0.64557,0.47784,0
0.5,0.64873,0.47785,0
0.5,0.64919,0.47785,0
0.5,0.9124,0.47785,0
0.5,0.91456,0.47783,0
0.5,0.91772,0.4778,0
0.5,0.92089,0.47776,0
0.5,0.92405,0.47772,0
0.5,0.92722,0.47767,0
0.5,0.93038,0.47761,0
0.5,0.93354,0.47753,0
0.5,0.93671,0.47744,0
0.5,0.93987,0.47732,0
0.5,0.94304,0.47719,0
0.5,0.9462,0.47704,0
0.5,0.94937,0.47688,0
0.5,0.95253,0.4767,0
0.5,0.9557,0.47652,0
0.5,0.95886,0.47632,0
0.5,0.96203,0.47611,0
0.5,0.96519,0.47589,0
0.5,0.96835,0.47568,0
0.5,0.97152,0.47547,0
0.5,0.97468,0.47527,0
0.5,0.97785,0.47509,0
0.5,0.98101,0.47494,0
0.5,0.98418,0.47481,0
0.5,0.98734,0.47472,0
0.5,0.99684,0.47476,0
0.5,1,0.47497,0
0.5,0,0.47916,0
0.5,0.0031646,0.47866,0
0.5,0.0063291,0.47828,0
0.5,0.0094937,0.47798,0
0.5,0.6519,0.47785,0
0.5,0.65506,0.47785,0
0.5,0.65823,0.47786,0
0.5,0.66139,0.47786,0
0.5,0.66456,0.47786,0
0.5,0.66772,0.47786,0
0.5,0.67089,0.47787,0
0.5,0.67405,0.47787,0
0.5,0.67722,0.47787,0
0.5,0.68038,0.47787,0
0.5,0.68354,0.47788,0
0.5,0.68671,0.47788,0
0.5,0.68987,0.47788,0
0.5,0.69304,0.47789,0
0.5,0.6962,0.47789,0
0.5,0.69937,0.47789,0
0.5,0.70253,0.47789,0
0.5,0.7057,0.4779,0
0.5,0.70886,0.4779,0
0.5,0.71203,0.4779,0
0.5,0.71519,0.47791,0
0.5,0.71835,0.47791,0
0.5,0.72152,0.47791,0
0.5,0.72468,0.47791,0
0.5,0.72785,0.47792,0
0.5,0.73101,0.47792,0
0.5,0.73418,0.47792,0
0.5,0.73734,0.47793,0
0.5,0.74051,0.47793,0
0.5,0.74367,0.47793,0
0.5,0.74684,0.47794,0
0.5,0.75,0.47794,0
0.5,0.75316,0.47794,0
0.5,0.75633,0.47794,0
0.5,0.75949,0.47795,0
0.5,0.76266,0.47795,0
0.5,0.76582,0.47795,0
0.5,0.76899,0.47796,0
0.5,0.77215,0.47796,0
0.5,0.77532,0.47796,0
0.5,0.77848,0.47796,0
0.5,0.78165,0.47797,0
0.5,0.78481,0.47797,0
0.5,0.78797,0.47797,0
0.5,0.79114,0.47797,0
0.5,0.7943,0.47798,0
0.5,0.79747,0.47798,0
0.5,0.80063,0.47798,0
0.5,0.8038,0.47798,0
0.5,0.80696,0.47799,0
0.5,0.81013,0.47799,0
0.5,0.81329,0.47799,0
0.5,0.81646,0.47799,0
0.5,0.81962,0.47799,0
0.5,0.82278,0.478,0
0.5,0.82595,0.478,0
0.5,0.82911,0.478,0
0.5,0.83228,0.478,0
0.5,0.83544,0.478,0
0.5,0.83861,0.478,0
0.5,0.84177,0.478,0
0.5,0.84494,0.478,0
0.5,0.8481,0.478,0
0.5,0.85127,0.478,0
0.5,0.85443,0.478,0
0.5,0.85759,0.478,0
0.5,0.86076,0.478,0
0.5,0.86392,0.478,0
0.5,0.86709,0.478,0
0.5,0.87025,0.47799,0
0.5,0.87342,0.47799,0
0.5,0.87658,0.47798,0
0.5,0.87975,0.47798,0
0.5,0.88291,0.47797,0
0.5,0.88608,0.47797,0
0.5,0.88924,0.47796,0
0.5,0.89241,0.47795,0
0.5,0.89557,0.47794,0
0.5,0.89873,0.47793,0
0.5,0.9019,0.47791,0
0.5,0.90506,0.4779,0
0.5,0.90823,0.47788,0
0.5,0.91139,0.47786,0
0.5,0.0031646,0.52101,0
0.5,0,0.52052,0
0.5,0.0063291,0.52139,0
0.5,0.0094937,0.52172,0
0.5,0.012658,0.52199,0
0.5,0.014771,0.52215,0
0.5,0.63608,0.52215,0
0.5,0.63508,0.52215,0
0.5,0.63924,0.52215,0
0.5,0.64241,0.52215,0
0.5,0.64557,0.52214,0
0.5,0.64873,0.52214,0
0.5,0.6519,0.52214,0
0.5,0.65506,0.52214,0
0.5,0.65823,0.52213,0
0.5,0.66139,0.52213,0
0.5,0.66456,0.52213,0
0.5,0.66772,0.52213,0
0.5,0.67089,0.52212,0
0.5,0.67405,0.52212,0
0.5,0.67722,0.52212,0
0.5,0.68038,0.52211,0
0.5,0.68354,0.52211,0
0.5,0.68671,0.52211,0
0.5,0.68987,0.52211,0
0.5,0.69304,0.5221,0
0.5,0.6962,0.5221,0
0.5,0.69937,0.5221,0
0.5,0.70253,0.5221,0
0.5,0.7057,0.52209,0
0.5,0.70886,0.52209,0
0.5,0.71203,0.52209,0
0.5,0.71519,0.52208,0
0.5,0.71835,0.52208,0
0.5,0.72152,0.52208,0
0.5,0.72468,0.52208,0
0.5,0.72785,0.52207,0
0.5,0.73101,0.52207,0
0.5,0.73418,0.52207,0
0.5,0.73734,0.52206,0
0.5,0.74051,0.52206,0
0.5,0.74367,0.52206,0
0.5,0.74684,0.52206,0
0.5,0.75,0.52205,0
0.5,0.75316,0.52205,0
0.5,0.75633,0.52205,0
0.5,0.75949,0.52204,0
0.5,0.76266,0.52204,0
0.5,0.76582,0.52204,0
0.5,0.76899,0.52204,0
0.5,0.77215,0.52203,0
0.5,0.77532,0.52203,0
0.5,0.77848,0.52203,0
0.5,0.78165,0.52202,0
0.5,0.78481,0.52202,0
0.5,0.78797,0.52202,0
0.5,0.79114,0.52202,0
0.5,0.7943,0.52201,0
0.5,0.79747,0.52201,0
0.5,0.80063,0.52201,0
0.5,0.8038,0.52201,0
0.5,0.80696,0.52201,0
0.5,0.81013,0.522,0
0.5,0.81329,0.522,0
0.5,0.81646,0.522,0
0.5,0.81962,0.522,0
0.5,0.82278,0.522,0
0.5,0.82595,0.52199,0
0.5,0.82911,0.52199,0
0.5,0.83228,0.52199,0
0.5,0.83544,0.52199,0
0.5,0.83861,0.52199,0
0.5,0.84177,0.52199,0
0.5,0.84494,0.52199,0
0.5,0.8481,0.52199,0
0.5,0.85127,0.52199,0
0.5,0.85443,0.52199,0
0.5,0.85759,0.52199,0
0.5,0.86076,0.522,0
0.5,0.86392,0.522,0
0.5,0.86709,0.522,0
0.5,0.87025,0.522,0
0.5,0.87342,0.52201,0
0.5,0.87658,0.52201,0
0.5,0.87975,0.52202,0
0.5,0.88291,0.52202,0
0.5,0.88608,0.52203,0
0.5,0.88924,0.52204,0
0.5,0.89241,0.52205,0
0.5,0.89557,0.52206,0
0.5,0.89873,0.52207,0
0.5,0.9019,0.52209,0
0.5,0.90506,0.5221,0
0.5,0.90823,0.52212,0
0.5,0.91139,0.52214,0
0.5,0.9124,0.52215,0
0.5,0.015823,0.52224,0
0.5,0.018987,0.52245,0
0.5,0.022152,0.52263,0
0.5,0.025316,0.52277,0
0.5,0.028481,0.52289,0
0.5,0.031646,0.52297,0
0.5,0.03481,0.52303,0
0.5,0.037975,0.52307,0
0.5,0.041139,0.5231,0
0.5,0.044304,0.52312,0
0.5,0.047468,0.52314,0
0.5,0.050633,0.52315,0
0.5,0.053797,0.52316,0
0.5,0.056962,0.52316,0
0.5,0.060127,0.52317,0
0.5,0.063291,0.52317,0
0.5,0.066456,0.52318,0
0.5,0.06962,0.52318,0
0.5,0.072785,0.52318,0
0.5,0.075949,0.52318,0
0.5,0.079114,0.52319,0
0.5,0.082278,0.52319,0
0.5,0.085443,0.52319,0
0.5,0.088608,0.52319,0
0.5,0.091772,0.52319,0
0.5,0.094937,0.52319,0
0.5,0.098101,0.52319,0
0.5,0.10127,0.52319,0
0.5,0.10443,0.52319,0
0.5,0.10759,0.52319,0
0.5,0.11076,0.52319,0
0.5,0.11392,0.52319,0
0.5,0.11709,0.52319,0
0.5,0.12025,0.52319,0
0.5,0.12342,0.52319,0
0.5,0.12658,0.52319,0
0.5,0.12975,0.52319,0
0.5,0.13291,0.52319,0
0.5,0.13608,0.52319,0
0.5,0.13924,0.52319,0
0.5,0.14241,0.52319,0
0.5,0.14557,0.52319,0
0.5,0.14873,0.52319,0
0.5,0.1519,0.52319,0
0.5,0.15506,0.52319,0
0.5,0.15823,0.52319,0
0.5,0.16139,0.52319,0
0.5,0.16456,0.52319,0
0.5,0.16772,0.52319,0
0.5,0.17089,0.52319,0
0.5,0.17405,0.52319,0
0.5,0.17722,0.52319,0
0.5,0.18038,0.52319,0
0.5,0.18354,0.52319,0
0.5,0.18671,0.52319,0
0.5,0.18987,0.52319,0
0.5,0.19304,0.52319,0
0.5,0.1962,0.52319,0
0.5,0.19937,0.52319,0
0.5,0.20253,0.52319,0
0.5,0.2057,0.52319,0
0.5,0.20886,0.52319,0
0.5,0.21203,0.52319,0
0.5,0.21519,0.52319,0
0.5,0.21835,0.52319,0
0.5,0.22152,0.52319,0
0.5,0.22468,0.52319,0
0.5,0.22785,0.52319,0
0.5,0.23101,0.52319,0
0.5,0.23418,0.52319,0
0.5,0.23734,0.52319,0
0.5,0.24051,0.52319,0
0.5,0.24367,0.52319,0
0.5,0.24684,0.52319,0
0.5,0.25,0.52319,0
0.5,0.25316,0.52319,0
0.5,0.25633,0.52319,0
0.5,0.25949,0.52319,0
0.5,0.26266,0.52319,0
0.5,0.26582,0.52319,0
0.5,0.26899,0.52319,0
0.5,0.27215,0.52319,0
0.5,0.27532,0.52319,0
0.5,0.27848,0.52319,0
0.5,0.28165,0.52319,0
0.5,0.28481,0.52319,0
0.5,0.28797,0.52319,0
0.5,0.29114,0.52319,0
0.5,0.2943,0.52319,0
0.5,0.29747,0.52319,0
0.5,0.30063,0.52319,0
0.5,0.3038,0.52319,0
0.5,0.30696,0.52319,0
0.5,0.31013,0.52319,0
0.5,0.31329,0.52319,0
0.5,0.31646,0.52319,0
0.5,0.31962,0.52319,0
0.5,0.32278,0.52319,0
0.5,0.32595,0.52319,0
0.5,0.32911,0.52319,0
0.5,0.33228,0.52319,0
0.5,0.33544,0.52319,0
0.5,0.33861,0.52319,0
0.5,0.34177,0.52319,0
0.5,0.34494,0.52319,0
0.5,0.3481,0.52319,0
0.5,0.35127,0.52319,0
0.5,0.35443,0.52319,0
0.5,0.35759,0.52319,0
0.5,0.36076,0.52319,0
0.5,0.36392,0.52319,0
0.5,0.36709,0.52319,0
0.5,0.37025,0.52319,0
0.5,0.37342,0.52319,0
0.5,0.37658,0.52319,0
0.5,0.37975,0.52319,0
0.5,0.38291,0.52319,0
0.5,0.38608,0.52319,0
0.5,0.38924,0.52319,0
0.5,0.39241,0.5232,0
0.5,0.39557,0.5232,0
0.5,0.39873,0.5232,0
0.5,0.4019,0.5232,0
0.5,0.40506,0.5232,0
0.5,0.40823,0.5232,0
0.5,0.41139,0.5232,0
0.5,0.41456,0.5232,0
0.5,0.41772,0.5232,0
0.5,0.42089,0.5232,0
0.5,0.42405,0.5232,0
0.5,0.42722,0.52321,0
0.5,0.43038,0.5232,0
0.5,0.43354,0.5232,0
0.5,0.43671,0.5232,0
0.5,0.43987,0.5232,0
0.5,0.44304,0.5232,0
0.5,0.4462,0.52319,0
0.5,0.44937,0.52319,0
0.5,0.45253,0.52318,0
0.5,0.4557,0.52317,0
0.5,0.45886,0.52315,0
0.5,0.46203,0.52313,0
0.5,0.46519,0.52311,0
0.5,0.46835,0.52307,0
0.5,0.47152,0.52304,0
0.5,0.47468,0.52301,0
0.5,0.47785,0.52298,0
0.5,0.48101,0.52296,0
0.5,0.48418,0.52295,0
0.5,0.48734,0.52293,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52287,0
0.5,0.49684,0.52282,0
0.5,0.5,0.52275,0
0.5,0.50316,0.52267,0
0.5,0.50633,0.52259,0
0.5,0.50949,0.52251,0
0.5,0.51266,0.52244,0
0.5,0.51582,0.52238,0
0.5,0.51899,0.52233,0
0.5,0.52215,0.5223,0
0.5,0.52532,0.52227,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52224,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52223,0
0.5,0.54114,0.52222,0
0.5,0.5443,0.52222,0
0.5,0.54747,0.52222,0
0.5,0.55063,0.52221,0
0.5,0.5538,0.52221,0
0.5,0.55696,0.52221,0
0.5,0.56013,0.52221,0
0.5,0.56329,0.5222,0
0.5,0.56646,0.5222,0
0.5,0.56962,0.5222,0
0.5,0.57278,0.5222,0
0.5,0.57595,0.5222,0
0.5,0.57911,0.52219,0
0.5,0.58228,0.52219,0
0.5,0.58544,0.52219,0
0.5,0.58861,0.52219,0
0.5,0.59177,0.52219,0
0.5,0.59494,0.52218,0
0.5,0.5981,0.52218,0
0.5,0.60127,0.52218,0
0.5,0.60443,0.52218,0
0.5,0.60759,0.52217,0
0.5,0.61076,0.52217,0
0.5,0.61392,0.52217,0
0.5,0.61709,0.52217,0
0.5,0.62025,0.52216,0
0.5,0.62342,0.52216,0
0.5,0.62658,0.52216,0
0.5,0.62975,0.52216,0
0.5,0.63291,0.52215,0
0.5,0.91456,0.52217,0
0.5,0.91772,0.5222,0
0.5,0.92089,0.52224,0
0.5,0.92405,0.52228,0
0.5,0.92722,0.52233,0
0.5,0.93038,0.52239,0
0.5,0.93354,0.52247,0
0.5,0.93671,0.52257,0
0.5,0.93987,0.52268,0
0.5,0.94304,0.52282,0
0.5,0.9462,0.52297,0
0.5,0.94937,0.52313,0
0.5,0.95253,0.5233,0
0.5,0.9557,0.52349,0
0.5,0.95886,0.52369,0
0.5,0.96203,0.5239,0
0.5,0.96519,0.52411,0
0.5,0.96835,0.52433,0
0.5,0.97152,0.52454,0
0.5,0.97468,0.52474,0
0.5,0.97785,0.52492,0
0.5,0.98101,0.52507,0
0.5,0.98418,0.5252,0
0.5,0.98734,0.5253,0
0.5,0.98861,0.52532,0
0.5,0.99684,0.52525,0
0.5,0.99453,0.52532,0
0.5,1,0.52505,0
0.5,0.99051,0.52535,0
0.5,0.99367,0.52534,0


==> Data/TB/tensile_TB_0.25l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9894,0.47468,0
0.5,0.99051,0.47467,0
0.5,0.99367,0.47467,0
0.5,0.99406,0.47468,0
0.5,0.010872,0.47785,0
0.5,0.012658,0.4777,0
0.5,0.015823,0.47749,0
0.5,0.018987,0.4773,0
0.5,0.022152,0.47714,0
0.5,0.025316,0.47701,0
0.5,0.028481,0.47691,0
0.5,0.031646,0.47683,0
0.5,0.03481,0.47677,0
0.5,0.037975,0.47673,0
0.5,0.041139,0.47671,0
0.5,0.044304,0.47669,0
0.5,0.047468,0.47667,0
0.5,0.050633,0.47666,0
0.5,0.053797,0.47665,0
0.5,0.056962,0.47665,0
0.5,0.060127,0.47664,0
0.5,0.063291,0.47664,0
0.5,0.066456,0.47663,0
0.5,0.06962,0.47663,0
0.5,0.072785,0.47662,0
0.5,0.075949,0.47662,0
0.5,0.079114,0.47662,0
0.5,0.082278,0.47662,0
0.5,0.085443,0.47661,0
0.5,0.088608,0.47661,0
0.5,0.091772,0.47661,0
0.5,0.094937,0.47661,0
0.5,0.098101,0.47661,0
0.5,0.10127,0.47661,0
0.5,0.10443,0.47661,0
0.5,0.10759,0.47661,0
0.5,0.11076,0.47661,0
0.5,0.11392,0.47661,0
0.5,0.11709,0.47661,0
0.5,0.12025,0.47661,0
0.5,0.12342,0.47661,0
0.5,0.12658,0.47661,0
0.5,0.12975,0.47661,0
0.5,0.13291,0.47661,0
0.5,0.13608,0.47661,0
0.5,0.13924,0.47661,0
0.5,0.14241,0.47661,0
0.5,0.14557,0.47661,0
0.5,0.14873,0.47661,0
0.5,0.1519,0.47661,0
0.5,0.15506,0.47661,0
0.5,0.15823,0.47661,0
0.5,0.16139,0.47661,0
0.5,0.16456,0.47661,0
0.5,0.16772,0.47661,0
0.5,0.17089,0.47661,0
0.5,0.17405,0.47661,0
0.5,0.17722,0.47661,0
0.5,0.18038,0.47661,0
0.5,0.18354,0.47661,0
0.5,0.18671,0.47661,0
0.5,0.18987,0.47661,0
0.5,0.19304,0.47661,0
0.5,0.1962,0.47661,0
0.5,0.19937,0.47661,0
0.5,0.20253,0.47661,0
0.5,0.2057,0.47661,0
0.5,0.20886,0.47661,0
0.5,0.21203,0.47661,0
0.5,0.21519,0.47661,0
0.5,0.21835,0.47661,0
0.5,0.22152,0.47661,0
0.5,0.22468,0.47661,0
0.5,0.22785,0.47661,0
0.5,0.23101,0.47661,0
0.5,0.23418,0.47661,0
0.5,0.23734,0.47661,0
0.5,0.24051,0.47661,0
0.5,0.24367,0.47661,0
0.5,0.24684,0.47661,0
0.5,0.25,0.47661,0
0.5,0.25316,0.47661,0
0.5,0.25633,0.47661,0
0.5,0.25949,0.47661,0
0.5,0.26266,0.47661,0
0.5,0.26582,0.47661,0
0.5,0.26899,0.47661,0
0.5,0.27215,0.47661,0
0.5,0.27532,0.47661,0
0.5,0.27848,0.47661,0
0.5,0.28165,0.47661,0
0.5,0.28481,0.47661,0
0.5,0.28797,0.47661,0
0.5,0.29114,0.47661,0
0.5,0.2943,0.47661,0
0.5,0.29747,0.47661,0
0.5,0.30063,0.47661,0
0.5,0.3038,0.47661,0
0.5,0.30696,0.47661,0
0.5,0.31013,0.47661,0
0.5,0.31329,0.47661,0
0.5,0.31646,0.47661,0
0.5,0.31962,0.47661,0
0.5,0.32278,0.47661,0
0.5,0.32595,0.47661,0
0.5,0.32911,0.47661,0
0.5,0.33228,0.47661,0
0.5,0.33544,0.47661,0
0.5,0.33861,0.47661,0
0.5,0.34177,0.47661,0
0.5,0.34494,0.47661,0
0.5,0.3481,0.47661,0
0.5,0.35127,0.47661,0
0.5,0.35443,0.47661,0
0.5,0.35759,0.47661,0
0.5,0.36076,0.47661,0
0.5,0.36392,0.47661,0
0.5,0.36709,0.47661,0
0.5,0.37025,0.47661,0
0.5,0.37342,0.47661,0
0.5,0.37658,0.47661,0
0.5,0.37975,0.47661,0
0.5,0.38291,0.47661,0
0.5,0.38608,0.47661,0
0.5,0.38924,0.47661,0
0.5,0.39241,0.4766,0
0.5,0.39557,0.4766,0
0.5,0.39873,0.4766,0
0.5,0.4019,0.4766,0
0.5,0.40506,0.4766,0
0.5,0.40823,0.4766,0
0.5,0.41139,0.4766,0
0.5,0.41456,0.4766,0
0.5,0.41772,0.47659,0
0.5,0.42089,0.47659,0
0.5,0.42405,0.47659,0
0.5,0.42722,0.47659,0
0.5,0.43038,0.47659,0
0.5,0.43354,0.47659,0
0.5,0.43671,0.47659,0
0.5,0.43987,0.4766,0
0.5,0.44304,0.4766,0
0.5,0.4462,0.47661,0
0.5,0.44937,0.47661,0
0.5,0.45253,0.47663,0
0.5,0.4557,0.47664,0
0.5,0.45886,0.47666,0
0.5,0.46203,0.47668,0
0.5,0.46519,0.47671,0
0.5,0.46835,0.47675,0
0.5,0.47152,0.4768,0
0.5,0.47468,0.47685,0
0.5,0.47785,0.47689,0
0.5,0.48101,0.47693,0
0.5,0.48418,0.47696,0
0.5,0.48734,0.47699,0
0.5,0.49051,0.47702,0
0.5,0.49367,0.47707,0
0.5,0.49684,0.47713,0
0.5,0.5,0.47721,0
0.5,0.50316,0.47729,0
0.5,0.50633,0.47738,0
0.5,0.50949,0.47746,0
0.5,0.51266,0.47754,0
0.5,0.51582,0.4776,0
0.5,0.51899,0.47764,0
0.5,0.52215,0.47768,0
0.5,0.52532,0.4777,0
0.5,0.52848,0.47772,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47776,0
0.5,0.5443,0.47776,0
0.5,0.54747,0.47777,0
0.5,0.55063,0.47777,0
0.5,0.5538,0.47777,0
0.5,0.55696,0.47777,0
0.5,0.56013,0.47778,0
0.5,0.56329,0.47778,0
0.5,0.56646,0.47778,0
0.5,0.56962,0.47778,0
0.5,0.57278,0.47779,0
0.5,0.57595,0.47779,0
0.5,0.57911,0.47779,0
0.5,0.58228,0.47779,0
0.5,0.58544,0.47779,0
0.5,0.58861,0.4778,0
0.5,0.59177,0.4778,0
0.5,0.59494,0.4778,0
0.5,0.5981,0.4778,0
0.5,0.60127,0.47781,0
0.5,0.60443,0.47781,0
0.5,0.60759,0.47781,0
0.5,0.61076,0.47781,0
0.5,0.61392,0.47782,0
0.5,0.61709,0.47782,0
0.5,0.62025,0.47782,0
0.5,0.62342,0.47782,0
0.5,0.62658,0.47783,0
0.5,0.62975,0.47783,0
0.5,0.63291,0.47783,0
0.5,0.63608,0.47784,0
0.5,0.63924,0.47784,0
0.5,0.64241,0.47784,0
0.5,0.64557,0.47784,0
0.5,0.64873,0.47785,0
0.5,0.65136,0.47785,0
0.5,0.91225,0.47785,0
0.5,0.91456,0.47783,0
0.5,0.91772,0.4778,0
0.5,0.92089,0.47776,0
0.5,0.92405,0.47772,0
0.5,0.92722,0.47767,0
0.5,0.93038,0.47761,0
0.5,0.93354,0.47753,0
0.5,0.93671,0.47744,0
0.5,0.93987,0.47732,0
0.5,0.94304,0.47719,0
0.5,0.9462,0.47704,0
0.5,0.94937,0.47688,0
0.5,0.95253,0.4767,0
0.5,0.9557,0.47652,0
0.5,0.95886,0.47632,0
0.5,0.96203,0.47611,0
0.5,0.96519,0.47589,0
0.5,0.96835,0.47568,0
0.5,0.97152,0.47547,0
0.5,0.97468,0.47527,0
0.5,0.97785,0.47509,0
0.5,0.98101,0.47494,0
0.5,0.98418,0.47481,0
0.5,0.98734,0.47472,0
0.5,0.99684,0.47476,0
0.5,1,0.47497,0
0.5,0,0.47909,0
0.5,0.0031646,0.4786,0
0.5,0.0063291,0.47824,0
0.5,0.0094937,0.47795,0
0.5,0.6519,0.47785,0
0.5,0.65506,0.47785,0
0.5,0.65823,0.47785,0
0.5,0.66139,0.47786,0
0.5,0.66456,0.47786,0
0.5,0.66772,0.47786,0
0.5,0.67089,0.47786,0
0.5,0.67405,0.47787,0
0.5,0.67722,0.47787,0
0.5,0.68038,0.47787,0
0.5,0.68354,0.47788,0
0.5,0.68671,0.47788,0
0.5,0.68987,0.47788,0
0.5,0.69304,0.47788,0
0.5,0.6962,0.47789,0
0.5,0.69937,0.47789,0
0.5,0.70253,0.47789,0
0.5,0.7057,0.4779,0
0.5,0.70886,0.4779,0
0.5,0.71203,0.4779,0
0.5,0.71519,0.4779,0
0.5,0.71835,0.47791,0
0.5,0.72152,0.47791,0
0.5,0.72468,0.47791,0
0.5,0.72785,0.47792,0
0.5,0.73101,0.47792,0
0.5,0.73418,0.47792,0
0.5,0.73734,0.47792,0
0.5,0.74051,0.47793,0
0.5,0.74367,0.47793,0
0.5,0.74684,0.47793,0
0.5,0.75,0.47794,0
0.5,0.75316,0.47794,0
0.5,0.75633,0.47794,0
0.5,0.75949,0.47794,0
0.5,0.76266,0.47795,0
0.5,0.76582,0.47795,0
0.5,0.76899,0.47795,0
0.5,0.77215,0.47796,0
0.5,0.77532,0.47796,0
0.5,0.77848,0.47796,0
0.5,0.78165,0.47796,0
0.5,0.78481,0.47797,0
0.5,0.78797,0.47797,0
0.5,0.79114,0.47797,0
0.5,0.7943,0.47797,0
0.5,0.79747,0.47798,0
0.5,0.80063,0.47798,0
0.5,0.8038,0.47798,0
0.5,0.80696,0.47798,0
0.5,0.81013,0.47799,0
0.5,0.81329,0.47799,0
0.5,0.81646,0.47799,0
0.5,0.81962,0.47799,0
0.5,0.82278,0.47799,0
0.5,0.82595,0.478,0
0.5,0.82911,0.478,0
0.5,0.83228,0.478,0
0.5,0.83544,0.478,0
0.5,0.83861,0.478,0
0.5,0.84177,0.478,0
0.5,0.84494,0.478,0
0.5,0.8481,0.478,0
0.5,0.85127,0.478,0
0.5,0.85443,0.478,0
0.5,0.85759,0.478,0
0.5,0.86076,0.478,0
0.5,0.86392,0.478,0
0.5,0.86709,0.47799,0
0.5,0.87025,0.47799,0
0.5,0.87342,0.47799,0
0.5,0.87658,0.47798,0
0.5,0.87975,0.47798,0
0.5,0.88291,0.47797,0
0.5,0.88608,0.47796,0
0.5,0.88924,0.47796,0
0.5,0.89241,0.47795,0
0.5,0.89557,0.47794,0
0.5,0.89873,0.47792,0
0.5,0.9019,0.47791,0
0.5,0.90506,0.47789,0
0.5,0.90823,0.47788,0
0.5,0.91139,0.47785,0
0.5,0.0031646,0.52106,0
0.5,0,0.52058,0
0.5,0.0063291,0.52144,0
0.5,0.0094937,0.52175,0
0.5,0.012658,0.52202,0
0.5,0.01454,0.52215,0
0.5,0.63924,0.52215,0
0.5,0.63742,0.52215,0
0.5,0.64241,0.52215,0
0.5,0.64557,0.52215,0
0.5,0.64873,0.52214,0
0.5,0.6519,0.52214,0
0.5,0.65506,0.52214,0
0.5,0.65823,0.52214,0
0.5,0.66139,0.52213,0
0.5,0.66456,0.52213,0
0.5,0.66772,0.52213,0
0.5,0.67089,0.52212,0
0.5,0.67405,0.52212,0
0.5,0.67722,0.52212,0
0.5,0.68038,0.52212,0
0.5,0.68354,0.52211,0
0.5,0.68671,0.52211,0
0.5,0.68987,0.52211,0
0.5,0.69304,0.52211,0
0.5,0.6962,0.5221,0
0.5,0.69937,0.5221,0
0.5,0.70253,0.5221,0
0.5,0.7057,0.52209,0
0.5,0.70886,0.52209,0
0.5,0.71203,0.52209,0
0.5,0.71519,0.52209,0
0.5,0.71835,0.52208,0
0.5,0.72152,0.52208,0
0.5,0.72468,0.52208,0
0.5,0.72785,0.52207,0
0.5,0.73101,0.52207,0
0.5,0.73418,0.52207,0
0.5,0.73734,0.52207,0
0.5,0.74051,0.52206,0
0.5,0.74367,0.52206,0
0.5,0.74684,0.52206,0
0.5,0.75,0.52205,0
0.5,0.75316,0.52205,0
0.5,0.75633,0.52205,0
0.5,0.75949,0.52205,0
0.5,0.76266,0.52204,0
0.5,0.76582,0.52204,0
0.5,0.76899,0.52204,0
0.5,0.77215,0.52203,0
0.5,0.77532,0.52203,0
0.5,0.77848,0.52203,0
0.5,0.78165,0.52203,0
0.5,0.78481,0.52202,0
0.5,0.78797,0.52202,0
0.5,0.79114,0.52202,0
0.5,0.7943,0.52202,0
0.5,0.79747,0.52201,0
0.5,0.80063,0.52201,0
0.5,0.8038,0.52201,0
0.5,0.80696,0.52201,0
0.5,0.81013,0.52201,0
0.5,0.81329,0.522,0
0.5,0.81646,0.522,0
0.5,0.81962,0.522,0
0.5,0.82278,0.522,0
0.5,0.82595,0.522,0
0.5,0.82911,0.522,0
0.5,0.83228,0.52199,0
0.5,0.83544,0.52199,0
0.5,0.83861,0.52199,0
0.5,0.84177,0.52199,0
0.5,0.84494,0.52199,0
0.5,0.8481,0.52199,0
0.5,0.85127,0.52199,0
0.5,0.85443,0.52199,0
0.5,0.85759,0.522,0
0.5,0.86076,0.522,0
0.5,0.86392,0.522,0
0.5,0.86709,0.522,0
0.5,0.87025,0.52201,0
0.5,0.87342,0.52201,0
0.5,0.87658,0.52201,0
0.5,0.87975,0.52202,0
0.5,0.88291,0.52203,0
0.5,0.88608,0.52203,0
0.5,0.88924,0.52204,0
0.5,0.89241,0.52205,0
0.5,0.89557,0.52206,0
0.5,0.89873,0.52207,0
0.5,0.9019,0.52209,0
0.5,0.90506,0.5221,0
0.5,0.90823,0.52212,0
0.5,0.91139,0.52215,0
0.5,0.91226,0.52215,0
0.5,0.015823,0.52225,0
0.5,0.018987,0.52246,0
0.5,0.022152,0.52263,0
0.5,0.025316,0.52278,0
0.5,0.028481,0.52289,0
0.5,0.031646,0.52297,0
0.5,0.03481,0.52303,0
0.5,0.037975,0.52307,0
0.5,0.041139,0.5231,0
0.5,0.044304,0.52312,0
0.5,0.047468,0.52314,0
0.5,0.050633,0.52315,0
0.5,0.053797,0.52316,0
0.5,0.056962,0.52316,0
0.5,0.060127,0.52317,0
0.5,0.063291,0.52317,0
0.5,0.066456,0.52318,0
0.5,0.06962,0.52318,0
0.5,0.072785,0.52318,0
0.5,0.075949,0.52318,0
0.5,0.079114,0.52319,0
0.5,0.082278,0.52319,0
0.5,0.085443,0.52319,0
0.5,0.088608,0.52319,0
0.5,0.091772,0.52319,0
0.5,0.094937,0.52319,0
0.5,0.098101,0.52319,0
0.5,0.10127,0.52319,0
0.5,0.10443,0.52319,0
0.5,0.10759,0.52319,0
0.5,0.11076,0.52319,0
0.5,0.11392,0.52319,0
0.5,0.11709,0.52319,0
0.5,0.12025,0.52319,0
0.5,0.12342,0.52319,0
0.5,0.12658,0.52319,0
0.5,0.12975,0.52319,0
0.5,0.13291,0.52319,0
0.5,0.13608,0.52319,0
0.5,0.13924,0.52319,0
0.5,0.14241,0.52319,0
0.5,0.14557,0.52319,0
0.5,0.14873,0.52319,0
0.5,0.1519,0.52319,0
0.5,0.15506,0.52319,0
0.5,0.15823,0.52319,0
0.5,0.16139,0.52319,0
0.5,0.16456,0.52319,0
0.5,0.16772,0.52319,0
0.5,0.17089,0.52319,0
0.5,0.17405,0.52319,0
0.5,0.17722,0.52319,0
0.5,0.18038,0.52319,0
0.5,0.18354,0.52319,0
0.5,0.18671,0.52319,0
0.5,0.18987,0.52319,0
0.5,0.19304,0.52319,0
0.5,0.1962,0.52319,0
0.5,0.19937,0.52319,0
0.5,0.20253,0.52319,0
0.5,0.2057,0.52319,0
0.5,0.20886,0.52319,0
0.5,0.21203,0.52319,0
0.5,0.21519,0.52319,0
0.5,0.21835,0.52319,0
0.5,0.22152,0.52319,0
0.5,0.22468,0.52319,0
0.5,0.22785,0.52319,0
0.5,0.23101,0.52319,0
0.5,0.23418,0.52319,0
0.5,0.23734,0.52319,0
0.5,0.24051,0.52319,0
0.5,0.24367,0.52319,0
0.5,0.24684,0.52319,0
0.5,0.25,0.52319,0
0.5,0.25316,0.52319,0
0.5,0.25633,0.52319,0
0.5,0.25949,0.52319,0
0.5,0.26266,0.52319,0
0.5,0.26582,0.52319,0
0.5,0.26899,0.52319,0
0.5,0.27215,0.52319,0
0.5,0.27532,0.52319,0
0.5,0.27848,0.52319,0
0.5,0.28165,0.52319,0
0.5,0.28481,0.52319,0
0.5,0.28797,0.52319,0
0.5,0.29114,0.52319,0
0.5,0.2943,0.52319,0
0.5,0.29747,0.52319,0
0.5,0.30063,0.52319,0
0.5,0.3038,0.52319,0
0.5,0.30696,0.52319,0
0.5,0.31013,0.52319,0
0.5,0.31329,0.52319,0
0.5,0.31646,0.52319,0
0.5,0.31962,0.52319,0
0.5,0.32278,0.52319,0
0.5,0.32595,0.52319,0
0.5,0.32911,0.52319,0
0.5,0.33228,0.52319,0
0.5,0.33544,0.52319,0
0.5,0.33861,0.52319,0
0.5,0.34177,0.52319,0
0.5,0.34494,0.52319,0
0.5,0.3481,0.52319,0
0.5,0.35127,0.52319,0
0.5,0.35443,0.52319,0
0.5,0.35759,0.52319,0
0.5,0.36076,0.52319,0
0.5,0.36392,0.52319,0
0.5,0.36709,0.52319,0
0.5,0.37025,0.52319,0
0.5,0.37342,0.52319,0
0.5,0.37658,0.52319,0
0.5,0.37975,0.52319,0
0.5,0.38291,0.52319,0
0.5,0.38608,0.52319,0
0.5,0.38924,0.52319,0
0.5,0.39241,0.5232,0
0.5,0.39557,0.5232,0
0.5,0.39873,0.5232,0
0.5,0.4019,0.5232,0
0.5,0.40506,0.5232,0
0.5,0.40823,0.5232,0
0.5,0.41139,0.5232,0
0.5,0.41456,0.5232,0
0.5,0.41772,0.5232,0
0.5,0.42089,0.5232,0
0.5,0.42405,0.52321,0
0.5,0.42722,0.52321,0
0.5,0.43038,0.52321,0
0.5,0.43354,0.5232,0
0.5,0.43671,0.5232,0
0.5,0.43987,0.5232,0
0.5,0.44304,0.5232,0
0.5,0.4462,0.52319,0
0.5,0.44937,0.52319,0
0.5,0.45253,0.52318,0
0.5,0.4557,0.52317,0
0.5,0.45886,0.52315,0
0.5,0.46203,0.52313,0
0.5,0.46519,0.52311,0
0.5,0.46835,0.52307,0
0.5,0.47152,0.52304,0
0.5,0.47468,0.52301,0
0.5,0.47785,0.52298,0
0.5,0.48101,0.52296,0
0.5,0.48418,0.52295,0
0.5,0.48734,0.52293,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52287,0
0.5,0.49684,0.52282,0
0.5,0.5,0.52275,0
0.5,0.50316,0.52267,0
0.5,0.50633,0.52259,0
0.5,0.50949,0.52251,0
0.5,0.51266,0.52244,0
0.5,0.51582,0.52238,0
0.5,0.51899,0.52233,0
0.5,0.52215,0.5223,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52224,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52223,0
0.5,0.54114,0.52222,0
0.5,0.5443,0.52222,0
0.5,0.54747,0.52222,0
0.5,0.55063,0.52221,0
0.5,0.5538,0.52221,0
0.5,0.55696,0.52221,0
0.5,0.56013,0.52221,0
0.5,0.56329,0.52221,0
0.5,0.56646,0.5222,0
0.5,0.56962,0.5222,0
0.5,0.57278,0.5222,0
0.5,0.57595,0.5222,0
0.5,0.57911,0.5222,0
0.5,0.58228,0.52219,0
0.5,0.58544,0.52219,0
0.5,0.58861,0.52219,0
0.5,0.59177,0.52219,0
0.5,0.59494,0.52218,0
0.5,0.5981,0.52218,0
0.5,0.60127,0.52218,0
0.5,0.60443,0.52218,0
0.5,0.60759,0.52218,0
0.5,0.61076,0.52217,0
0.5,0.61392,0.52217,0
0.5,0.61709,0.52217,0
0.5,0.62025,0.52217,0
0.5,0.62342,0.52216,0
0.5,0.62658,0.52216,0
0.5,0.62975,0.52216,0
0.5,0.63291,0.52216,0
0.5,0.63608,0.52215,0
0.5,0.91456,0.52217,0
0.5,0.91772,0.5222,0
0.5,0.92089,0.52224,0
0.5,0.92405,0.52228,0
0.5,0.92722,0.52233,0
0.5,0.93038,0.52239,0
0.5,0.93354,0.52247,0
0.5,0.93671,0.52257,0
0.5,0.93987,0.52268,0
0.5,0.94304,0.52282,0
0.5,0.9462,0.52297,0
0.5,0.94937,0.52313,0
0.5,0.95253,0.5233,0
0.5,0.9557,0.52349,0
0.5,0.95886,0.52369,0
0.5,0.96203,0.5239,0
0.5,0.96519,0.52411,0
0.5,0.96835,0.52433,0
0.5,0.97152,0.52454,0
0.5,0.97468,0.52474,0
0.5,0.97785,0.52492,0
0.5,0.98101,0.52507,0
0.5,0.98418,0.5252,0
0.5,0.98734,0.5253,0
0.5,0.98861,0.52532,0
0.5,0.99684,0.52525,0
0.5,0.99453,0.52532,0
0.5,1,0.52505,0
0.5,0.99051,0.52535,0
0.5,0.99367,0.52534,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0,-0,-0,0,0.00172711,2.27753,1.27983,0.291642,0.0366674,103684,1,1,1
1,0.0003,2.33971e-07,-0.0410173,6.1521e-06,0.00172711,5.31575,6.32365,0.313924,0.03698,103684,5,1,1
2,0.0006,9.36183e-07,-0.0820244,2.45905e-05,0.00172712,2.27184,1.28086,0.305839,0.110209,103684,1,1,1
3,0.0009,1.84652e-06,-0.122943,5.52505e-05,0.00172717,2.26134,1.25969,0.317083,0.142096,103684,1,1,1
4,0.0012,3.10374e-06,-0.163688,9.80231e-05,0.00172731,2.27263,1.27826,0.307677,0.153331,103684,1,1,1
5,0.0015,4.78614e-06,-0.204187,0.000152758,0.00172762,2.26588,1.25372,0.311649,0.168886,103684,1,1,1
6,0.0018,6.89692e-06,-0.244373,0.000219258,0.0017282,2.26259,1.57312,0.307287,0.176208,103684,1,1,1
7,0.0021,3.62569e-07,-0.283122,0.000297052,0.0017294,4.51738,2.50873,0.624631,0.363874,103684,2,2,2
8,0.0024,4.26607e-07,-0.322119,0.000386235,0.00173097,4.52216,2.50693,0.617303,0.353973,103684,2,2,2
9,0.0027,4.49993e-07,-0.360527,0.000486295,0.00173328,4.53238,2.52979,0.617116,0.368262,103684,2,2,2
10,0.003,4.57825e-07,-0.39828,0.000596863,0.00173648,4.55344,2.50658,0.62047,0.378041,103684,2,2,2
11,0.0033,4.28407e-07,-0.43529,0.000717492,0.00174083,4.53594,2.48512,0.611406,0.391412,103684,2,2,2
12,0.0036,4.52772e-07,-0.471481,0.000847654,0.0017466,4.51468,2.49159,0.614139,0.390105,103684,2,2,2
13,0.0039,-3.24892e-07,-0.506054,0.000986622,0.00175423,6.80043,3.74492,0.925096,0.547079,103684,3,3,3
14,0.0042,-3.27083e-07,-0.540097,0.00113387,0.00176394,6.80235,3.75897,0.927756,0.542946,103684,3,3,3
15,0.0045,-3.97055e-07,-0.572601,0.00128802,0.00177672,9.00294,4.99908,1.23492,0.662334,103684,4,4,4
16,0.0048,-1.92286e-07,-0.602527,0.00144563,0.00179542,18.0912,10.023,2.45969,0.887152,103684,8,8,8
17,0.0051,-3.46304e-07,-0.492983,0.00125659,0.0021486,728.064,403.665,99.1583,10.184,103684,322,322,322
18,0.0054,1.41511e-08,-0.020898,5.62791e-05,0.00327583,1393.98,783.549,185.063,25.3147,103684,626,604,604
19,0.0057,7.66292e-09,-0.0204034,5.79196e-05,0.00328037,4.56932,2.49042,0.614188,0.159609,103684,2,2,2
20,0.006,8.09508e-09,-0.0213922,5.9535e-05,0.00328477,2.26857,1.2456,0.304311,0.0869332,103684,1,1,1


==> Data/TB/tensile_TB_0.25l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.4856,0
0.5,0.26266,0.4856,0
0.5,0.26582,0.4856,0
0.5,0.26899,0.4856,0
0.5,0.27215,0.4856,0
0.5,0.27532,0.4856,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48559,0
0.5,0.32595,0.48559,0
0.5,0.32911,0.48559,0
0.5,0.33228,0.48559,0
0.5,0.33544,0.48559,0
0.5,0.33861,0.48559,0
0.5,0.34177,0.48559,0
0.5,0.34494,0.48559,0
0.5,0.3481,0.48559,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48558,0
0.5,0.38291,0.48558,0
0.5,0.38608,0.48558,0
0.5,0.38924,0.48558,0
0.5,0.39241,0.48558,0
0.5,0.39557,0.48558,0
0.5,0.39873,0.48558,0
0.5,0.4019,0.48558,0
0.5,0.40506,0.48558,0
0.5,0.40823,0.48558,0
0.5,0.41139,0.48558,0
0.5,0.41456,0.48558,0
0.5,0.41772,0.48558,0
0.5,0.42089,0.48558,0
0.5,0.42405,0.48558,0
0.5,0.42722,0.48558,0
0.5,0.43038,0.48557,0
0.5,0.43354,0.48557,0
0.5,0.43671,0.48557,0
0.5,0.43987,0.48557,0
0.5,0.44304,0.48557,0
0.5,0.4462,0.48557,0
0.5,0.44937,0.48557,0
0.5,0.45253,0.48557,0
0.5,0.4557,0.48556,0
0.5,0.45886,0.48556,0
0.5,0.46203,0.48556,0
0.5,0.46519,0.48555,0
0.5,0.46835,0.48555,0
0.5,0.47152,0.48555,0
0.5,0.47468,0.48555,0
0.5,0.47785,0.48555,0
0.5,0.48101,0.48555,0
0.5,0.48418,0.48557,0
0.5,0.48734,0.4856,0
0.5,0.49051,0.48566,0
0.5,0.49367,0.48578,0
0.5,0.49684,0.48599,0
0.5,0.5,0.48636,0
0.5,0.50316,0.487,0
0.5,0.50435,0.48734,0
0.5,0.50633,0.48788,0
0.5,0.50949,0.4892,0
0.5,0.51159,0.49051,0
0.5,0.51266,0.49133,0
0.5,0.51489,0.49367,0
0.5,0.51582,0.49545,0
0.5,0.51651,0.49684,0
0.5,0.51702,0.5,0
0.5,0.51651,0.50316,0
0.5,0.51582,0.50455,0
0.5,0.51489,0.50633,0
0.5,0.51266,0.50866,0
0.5,0.51159,0.50949,0
0.5,0.50633,0.51212,0
0.5,0.50435,0.51266,0
0.5,0.50949,0.5108,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.5144,0
0.5,0.26266,0.5144,0
0.5,0.26582,0.5144,0
0.5,0.26899,0.5144,0
0.5,0.27215,0.5144,0
0.5,0.27532,0.5144,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51441,0
0.5,0.32595,0.51441,0
0.5,0.32911,0.51441,0
0.5,0.33228,0.51441,0
0.5,0.33544,0.51441,0
0.5,0.33861,0.51441,0
0.5,0.34177,0.51441,0
0.5,0.34494,0.51441,0
0.5,0.3481,0.51441,0
0.5,0.35127,0.51441,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51442,0
0.5,0.38291,0.51442,0
0.5,0.38608,0.51442,0
0.5,0.38924,0.51442,0
0.5,0.39241,0.51442,0
0.5,0.39557,0.51442,0
0.5,0.39873,0.51442,0
0.5,0.4019,0.51442,0
0.5,0.40506,0.51442,0
0.5,0.40823,0.51442,0
0.5,0.41139,0.51442,0
0.5,0.41456,0.51442,0
0.5,0.41772,0.51442,0
0.5,0.42089,0.51442,0
0.5,0.42405,0.51442,0
0.5,0.42722,0.51442,0
0.5,0.43038,0.51443,0
0.5,0.43354,0.51443,0
0.5,0.43671,0.51443,0
0.5,0.43987,0.51443,0
0.5,0.44304,0.51443,0
0.5,0.4462,0.51443,0
0.5,0.44937,0.51443,0
0.5,0.45253,0.51443,0
0.5,0.4557,0.51444,0
0.5,0.45886,0.51444,0
0.5,0.46203,0.51444,0
0.5,0.46519,0.51445,0
0.5,0.46835,0.51445,0
0.5,0.47152,0.51445,0
0.5,0.47468,0.51445,0
0.5,0.47785,0.51445,0
0.5,0.48101,0.51445,0
0.5,0.48418,0.51443,0
0.5,0.48734,0.5144,0
0.5,0.49051,0.51434,0
0.5,0.49367,0.51422,0
0.5,0.49684,0.51401,0
0.5,0.5,0.51364,0
0.5,0.50316,0.513,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.4856,0
0.5,0.26266,0.4856,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48559,0
0.5,0.32595,0.48559,0
0.5,0.32911,0.48559,0
0.5,0.33228,0.48559,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48558,0
0.5,0.38291,0.48558,0
0.5,0.38608,0.48558,0
0.5,0.38924,0.48558,0
0.5,0.39241,0.48558,0
0.5,0.39557,0.48558,0
0.5,0.39873,0.48558,0
0.5,0.4019,0.48558,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48557,0
0.5,0.43354,0.48557,0
0.5,0.43671,0.48557,0
0.5,0.43987,0.48557,0
0.5,0.44304,0.48557,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48556,0
0.5,0.45253,0.48556,0
0.5,0.4557,0.48556,0
0.5,0.45886,0.48555,0
0.5,0.46203,0.48555,0
0.5,0.46519,0.48554,0
0.5,0.46835,0.48554,0
0.5,0.47152,0.48553,0
0.5,0.47468,0.48552,0
0.5,0.47785,0.48552,0
0.5,0.48101,0.48551,0
0.5,0.48418,0.48552,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48564,0
0.5,0.49684,0.48578,0
0.5,0.5,0.48604,0
0.5,0.50316,0.48646,0
0.5,0.50633,0.48706,0
0.5,0.50741,0.48734,0
0.5,0.50949,0.48785,0
0.5,0.51266,0.48901,0
0.5,0.51529,0.49051,0
0.5,0.51582,0.49088,0
0.5,0.5187,0.49367,0
0.5,0.51899,0.49418,0
0.5,0.52038,0.49684,0
0.5,0.5209,0.5,0
0.5,0.52038,0.50316,0
0.5,0.51899,0.50582,0
0.5,0.51869,0.50633,0
0.5,0.51582,0.50912,0
0.5,0.51528,0.50949,0
0.5,0.50949,0.51215,0
0.5,0.5074,0.51266,0
0.5,0.51266,0.51098,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.5144,0
0.5,0.26266,0.5144,0
0.5,0.26582,0.5144,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51441,0
0.5,0.32595,0.51441,0
0.5,0.32911,0.51441,0
0.5,0.33228,0.51441,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51442,0
0.5,0.38291,0.51442,0
0.5,0.38608,0.51442,0
0.5,0.38924,0.51442,0
0.5,0.39241,0.51442,0
0.5,0.39557,0.51442,0
0.5,0.39873,0.51442,0
0.5,0.4019,0.51442,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51443,0
0.5,0.43354,0.51443,0
0.5,0.43671,0.51443,0
0.5,0.43987,0.51443,0
0.5,0.44304,0.51443,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51444,0
0.5,0.45253,0.51444,0
0.5,0.4557,0.51444,0
0.5,0.45886,0.51445,0
0.5,0.46203,0.51445,0
0.5,0.46519,0.51446,0
0.5,0.46835,0.51446,0
0.5,0.47152,0.51447,0
0.5,0.47468,0.51448,0
0.5,0.47785,0.51448,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51448,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51436,0
0.5,0.49684,0.51422,0
0.5,0.5,0.51396,0
0.5,0.50316,0.51354,0
0.5,0.50633,0.51293,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48558,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48555,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48554,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48553,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48551,0
0.5,0.47468,0.4855,0
0.5,0.47785,0.48549,0
0.5,0.48101,0.48549,0
0.5,0.48418,0.48548,0
0.5,0.48734,0.48549,0
0.5,0.49051,0.48551,0
0.5,0.49367,0.48555,0
0.5,0.49684,0.48564,0
0.5,0.5,0.48581,0
0.5,0.50316,0.48606,0
0.5,0.50633,0.48635,0
0.5,0.50949,0.4866,0
0.5,0.51266,0.4868,0
0.5,0.51582,0.48694,0
0.5,0.51899,0.48705,0
0.5,0.52215,0.48713,0
0.5,0.52532,0.48719,0
0.5,0.52848,0.48723,0
0.5,0.53165,0.48727,0
0.5,0.53481,0.4873,0
0.5,0.53797,0.48733,0
0.5,0.53897,0.48734,0
0.5,0.54114,0.48736,0
0.5,0.5443,0.48738,0
0.5,0.54747,0.4874,0
0.5,0.55063,0.48741,0
0.5,0.5538,0.48743,0
0.5,0.55696,0.48745,0
0.5,0.56013,0.48747,0
0.5,0.56329,0.48749,0
0.5,0.56646,0.48751,0
0.5,0.56962,0.48753,0
0.5,0.57278,0.48755,0
0.5,0.57595,0.48757,0
0.5,0.57911,0.48759,0
0.5,0.58228,0.48761,0
0.5,0.58544,0.48763,0
0.5,0.58861,0.48766,0
0.5,0.59177,0.48768,0
0.5,0.59494,0.4877,0
0.5,0.5981,0.48773,0
0.5,0.60127,0.48776,0
0.5,0.60443,0.48778,0
0.5,0.60759,0.48781,0
0.5,0.61076,0.48783,0
0.5,0.61392,0.48786,0
0.5,0.61709,0.48791,0
0.5,0.62025,0.48802,0
0.5,0.62342,0.48825,0
0.5,0.62658,0.48875,0
0.5,0.62975,0.48971,0
0.5,0.63139,0.49051,0
0.5,0.63291,0.49138,0
0.5,0.63548,0.49367,0
0.5,0.63608,0.4946,0
0.5,0.63733,0.49684,0
0.5,0.63788,0.5,0
0.5,0.63733,0.50316,0
0.5,0.63608,0.5054,0
0.5,0.63548,0.50633,0
0.5,0.63291,0.50862,0
0.5,0.63139,0.50949,0
0.5,0.54114,0.51264,0
0.5,0.5389,0.51266,0
0.5,0.5443,0.51262,0
0.5,0.54747,0.5126,0
0.5,0.55063,0.51258,0
0.5,0.5538,0.51257,0
0.5,0.55696,0.51255,0
0.5,0.56013,0.51253,0
0.5,0.56329,0.51251,0
0.5,0.56646,0.51249,0
0.5,0.56962,0.51247,0
0.5,0.57278,0.51245,0
0.5,0.57595,0.51243,0
0.5,0.57911,0.51241,0
0.5,0.58228,0.51239,0
0.5,0.58544,0.51237,0
0.5,0.58861,0.51234,0
0.5,0.59177,0.51232,0
0.5,0.59494,0.5123,0
0.5,0.5981,0.51227,0
0.5,0.60127,0.51224,0
0.5,0.60443,0.51222,0
0.5,0.60759,0.51219,0
0.5,0.61076,0.51217,0
0.5,0.61392,0.51214,0
0.5,0.61709,0.51209,0
0.5,0.62025,0.51198,0
0.5,0.62342,0.51175,0
0.5,0.62658,0.51125,0
0.5,0.62975,0.51029,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51445,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51446,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51447,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51449,0
0.5,0.47468,0.5145,0
0.5,0.47785,0.51451,0
0.5,0.48101,0.51451,0
0.5,0.48418,0.51452,0
0.5,0.48734,0.51451,0
0.5,0.49051,0.51449,0
0.5,0.49367,0.51445,0
0.5,0.49684,0.51436,0
0.5,0.5,0.51419,0
0.5,0.50316,0.51394,0
0.5,0.50633,0.51365,0
0.5,0.50949,0.51339,0
0.5,0.51266,0.5132,0
0.5,0.51582,0.51305,0
0.5,0.51899,0.51295,0
0.5,0.52215,0.51287,0
0.5,0.52532,0.51281,0
0.5,0.52848,0.51277,0
0.5,0.53165,0.51273,0
0.5,0.53481,0.5127,0
0.5,0.53797,0.51267,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9928,0.47785,0
0.5,0.99367,0.47758,0
0.5,0.99684,0.4768,0
0.5,1,0.47647,0
0.5,0.98226,0.48101,0
0.5,0.98418,0.48043,0
0.5,0.98734,0.47944,0
0.5,0.99051,0.47849,0
0.5,0.96873,0.48418,0
0.5,0.97152,0.48358,0
0.5,0.97468,0.48283,0
0.5,0.97785,0.48211,0
0.5,0.98101,0.48135,0
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48558,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48555,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48554,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48553,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48551,0
0.5,0.47468,0.4855,0
0.5,0.47785,0.48549,0
0.5,0.48101,0.48549,0
0.5,0.48418,0.48548,0
0.5,0.48734,0.48549,0
0.5,0.49051,0.48551,0
0.5,0.49367,0.48555,0
0.5,0.49684,0.48564,0
0.5,0.5,0.4858,0
0.5,0.50316,0.48603,0
0.5,0.50633,0.48626,0
0.5,0.50949,0.48646,0
0.5,0.51266,0.4866,0
0.5,0.51582,0.4867,0
0.5,0.51899,0.48676,0
0.5,0.52215,0.48682,0
0.5,0.52532,0.48685,0
0.5,0.52848,0.48688,0
0.5,0.53165,0.4869,0
0.5,0.53481,0.48692,0
0.5,0.53797,0.48694,0
0.5,0.54114,0.48695,0
0.5,0.5443,0.48696,0
0.5,0.54747,0.48697,0
0.5,0.55063,0.48698,0
0.5,0.5538,0.48699,0
0.5,0.55696,0.48699,0
0.5,0.56013,0.487,0
0.5,0.56329,0.48701,0
0.5,0.56646,0.48701,0
0.5,0.56962,0.48702,0
0.5,0.57278,0.48703,0
0.5,0.57595,0.48703,0
0.5,0.57911,0.48704,0
0.5,0.58228,0.48704,0
0.5,0.58544,0.48705,0
0.5,0.58861,0.48705,0
0.5,0.59177,0.48706,0
0.5,0.59494,0.48706,0
0.5,0.5981,0.48706,0
0.5,0.60127,0.48706,0
0.5,0.60443,0.48706,0
0.5,0.60759,0.48705,0
0.5,0.61076,0.48705,0
0.5,0.61392,0.48703,0
0.5,0.61709,0.48701,0
0.5,0.62025,0.48699,0
0.5,0.62342,0.48696,0
0.5,0.62658,0.48693,0
0.5,0.62975,0.48691,0
0.5,0.63291,0.48689,0
0.5,0.63608,0.48688,0
0.5,0.63924,0.48686,0
0.5,0.64241,0.48686,0
0.5,0.64557,0.48685,0
0.5,0.64873,0.48685,0
0.5,0.6519,0.48685,0
0.5,0.65506,0.48685,0
0.5,0.65823,0.48685,0
0.5,0.66139,0.48685,0
0.5,0.66456,0.48685,0
0.5,0.66772,0.48686,0
0.5,0.67089,0.48686,0
0.5,0.67405,0.48687,0
0.5,0.67722,0.48687,0
0.5,0.68038,0.48688,0
0.5,0.68354,0.48688,0
0.5,0.68671,0.48689,0
0.5,0.68987,0.48689,0
0.5,0.69304,0.4869,0
0.5,0.6962,0.4869,0
0.5,0.69937,0.48691,0
0.5,0.70253,0.48691,0
0.5,0.7057,0.48692,0
0.5,0.70886,0.48692,0
0.5,0.71203,0.48692,0
0.5,0.71519,0.48693,0
0.5,0.71835,0.48693,0
0.5,0.72152,0.48694,0
0.5,0.72468,0.48694,0
0.5,0.72785,0.48694,0
0.5,0.73101,0.48695,0
0.5,0.73418,0.48695,0
0.5,0.73734,0.48695,0
0.5,0.74051,0.48696,0
0.5,0.74367,0.48696,0
0.5,0.74684,0.48697,0
0.5,0.75,0.48697,0
0.5,0.75316,0.48697,0
0.5,0.75633,0.48698,0
0.5,0.75949,0.48698,0
0.5,0.76266,0.48698,0
0.5,0.76582,0.48699,0
0.5,0.76899,0.48699,0
0.5,0.77215,0.48699,0
0.5,0.77532,0.487,0
0.5,0.77848,0.487,0
0.5,0.78165,0.487,0
0.5,0.78481,0.48701,0
0.5,0.78797,0.48701,0
0.5,0.79114,0.48701,0
0.5,0.7943,0.48701,0
0.5,0.79747,0.48702,0
0.5,0.80063,0.48702,0
0.5,0.8038,0.48702,0
0.5,0.80696,0.48702,0
0.5,0.81013,0.48703,0
0.5,0.81329,0.48703,0
0.5,0.81646,0.48703,0
0.5,0.81962,0.48703,0
0.5,0.82278,0.48704,0
0.5,0.82595,0.48704,0
0.5,0.82911,0.48704,0
0.5,0.83228,0.48704,0
0.5,0.83544,0.48704,0
0.5,0.83861,0.48705,0
0.5,0.84177,0.48705,0
0.5,0.84494,0.48705,0
0.5,0.8481,0.48705,0
0.5,0.85127,0.48705,0
0.5,0.85443,0.48705,0
0.5,0.85759,0.48705,0
0.5,0.86076,0.48705,0
0.5,0.86392,0.48705,0
0.5,0.86709,0.48705,0
0.5,0.87025,0.48705,0
0.5,0.87342,0.48705,0
0.5,0.87658,0.48705,0
0.5,0.87975,0.48704,0
0.5,0.88291,0.48704,0
0.5,0.88608,0.48704,0
0.5,0.88924,0.48704,0
0.5,0.89241,0.48703,0
0.5,0.89557,0.48703,0
0.5,0.89873,0.48702,0
0.5,0.9019,0.48702,0
0.5,0.90506,0.48701,0
0.5,0.90823,0.487,0
0.5,0.91139,0.48699,0
0.5,0.91456,0.48698,0
0.5,0.91772,0.48696,0
0.5,0.92089,0.48695,0
0.5,0.92405,0.48693,0
0.5,0.92722,0.4869,0
0.5,0.93038,0.48687,0
0.5,0.93354,0.48684,0
0.5,0.93671,0.48679,0
0.5,0.93987,0.48673,0
0.5,0.94304,0.48665,0
0.5,0.9462,0.48655,0
0.5,0.94937,0.48642,0
0.5,0.95253,0.48623,0
0.5,0.9557,0.48598,0
0.5,0.95886,0.48564,0
0.5,0.96203,0.48524,0
0.5,0.96519,0.48477,0
0.5,0.96835,0.48425,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51445,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51446,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51447,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51449,0
0.5,0.47468,0.5145,0
0.5,0.47785,0.51451,0
0.5,0.48101,0.51451,0
0.5,0.48418,0.51452,0
0.5,0.48734,0.51451,0
0.5,0.49051,0.51449,0
0.5,0.49367,0.51445,0
0.5,0.49684,0.51436,0
0.5,0.5,0.51419,0
0.5,0.50316,0.51397,0
0.5,0.50633,0.51374,0
0.5,0.50949,0.51354,0
0.5,0.51266,0.5134,0
0.5,0.51582,0.5133,0
0.5,0.51899,0.51323,0
0.5,0.52215,0.51318,0
0.5,0.52532,0.51315,0
0.5,0.52848,0.51312,0
0.5,0.53165,0.51309,0
0.5,0.53481,0.51308,0
0.5,0.53797,0.51306,0
0.5,0.54114,0.51305,0
0.5,0.5443,0.51304,0
0.5,0.54747,0.51303,0
0.5,0.55063,0.51302,0
0.5,0.5538,0.51301,0
0.5,0.55696,0.51301,0
0.5,0.56013,0.513,0
0.5,0.56329,0.51299,0
0.5,0.56646,0.51299,0
0.5,0.56962,0.51298,0
0.5,0.57278,0.51297,0
0.5,0.57595,0.51297,0
0.5,0.57911,0.51296,0
0.5,0.58228,0.51296,0
0.5,0.58544,0.51295,0
0.5,0.58861,0.51295,0
0.5,0.59177,0.51294,0
0.5,0.59494,0.51294,0
0.5,0.5981,0.51294,0
0.5,0.60127,0.51294,0
0.5,0.60443,0.51294,0
0.5,0.60759,0.51295,0
0.5,0.61076,0.51295,0
0.5,0.61392,0.51297,0
0.5,0.61709,0.51299,0
0.5,0.62025,0.51301,0
0.5,0.62342,0.51304,0
0.5,0.62658,0.51306,0
0.5,0.62975,0.51309,0
0.5,0.63291,0.51311,0
0.5,0.63608,0.51312,0
0.5,0.63924,0.51314,0
0.5,0.64241,0.51314,0
0.5,0.64557,0.51315,0
0.5,0.64873,0.51315,0
0.5,0.6519,0.51315,0
0.5,0.65506,0.51315,0
0.5,0.65823,0.51315,0
0.5,0.66139,0.51315,0
0.5,0.66456,0.51315,0
0.5,0.66772,0.51314,0
0.5,0.67089,0.51314,0
0.5,0.67405,0.51313,0
0.5,0.67722,0.51313,0
0.5,0.68038,0.51312,0
0.5,0.68354,0.51312,0
0.5,0.68671,0.51311,0
0.5,0.68987,0.51311,0
0.5,0.69304,0.5131,0
0.5,0.6962,0.5131,0
0.5,0.69937,0.51309,0
0.5,0.70253,0.51309,0
0.5,0.7057,0.51308,0
0.5,0.70886,0.51308,0
0.5,0.71203,0.51308,0
0.5,0.71519,0.51307,0
0.5,0.71835,0.51307,0
0.5,0.72152,0.51306,0
0.5,0.72468,0.51306,0
0.5,0.72785,0.51306,0
0.5,0.73101,0.51305,0
0.5,0.73418,0.51305,0
0.5,0.73734,0.51305,0
0.5,0.74051,0.51304,0
0.5,0.74367,0.51304,0
0.5,0.74684,0.51303,0
0.5,0.75,0.51303,0
0.5,0.75316,0.51303,0
0.5,0.75633,0.51302,0
0.5,0.75949,0.51302,0
0.5,0.76266,0.51302,0
0.5,0.76582,0.51301,0
0.5,0.76899,0.51301,0
0.5,0.77215,0.51301,0
0.5,0.77532,0.513,0
0.5,0.77848,0.513,0
0.5,0.78165,0.513,0
0.5,0.78481,0.51299,0
0.5,0.78797,0.51299,0
0.5,0.79114,0.51299,0
0.5,0.7943,0.51299,0
0.5,0.79747,0.51298,0
0.5,0.80063,0.51298,0
0.5,0.8038,0.51298,0
0.5,0.80696,0.51298,0
0.5,0.81013,0.51297,0
0.5,0.81329,0.51297,0
0.5,0.81646,0.51297,0
0.5,0.81962,0.51297,0
0.5,0.82278,0.51296,0
0.5,0.82595,0.51296,0
0.5,0.82911,0.51296,0
0.5,0.83228,0.51296,0
0.5,0.83544,0.51296,0
0.5,0.83861,0.51295,0
0.5,0.84177,0.51295,0
0.5,0.84494,0.51295,0
0.5,0.8481,0.51295,0
0.5,0.85127,0.51295,0
0.5,0.85443,0.51295,0
0.5,0.85759,0.51295,0
0.5,0.86076,0.51295,0
0.5,0.86392,0.51295,0
0.5,0.86709,0.51295,0
0.5,0.87025,0.51295,0
0.5,0.87342,0.51295,0
0.5,0.87658,0.51295,0
0.5,0.87975,0.51295,0
0.5,0.88291,0.51296,0
0.5,0.88608,0.51296,0
0.5,0.88924,0.51296,0
0.5,0.89241,0.51297,0
0.5,0.89557,0.51297,0
0.5,0.89873,0.51298,0
0.5,0.9019,0.51298,0
0.5,0.90506,0.51299,0
0.5,0.90823,0.513,0
0.5,0.91139,0.51301,0
0.5,0.91456,0.51302,0
0.5,0.91772,0.51304,0
0.5,0.92089,0.51305,0
0.5,0.92405,0.51307,0
0.5,0.92722,0.5131,0
0.5,0.93038,0.51313,0
0.5,0.93354,0.51316,0
0.5,0.93671,0.51321,0
0.5,0.93987,0.51327,0
0.5,0.94304,0.51335,0
0.5,0.9462,0.51345,0
0.5,0.94937,0.51359,0
0.5,0.95253,0.51377,0
0.5,0.9557,0.51403,0
0.5,0.95886,0.51436,0
0.5,0.96203,0.51477,0
0.5,0.96519,0.51524,0
0.5,0.96835,0.51576,0
0.5,0.96868,0.51582,0
0.5,0.97152,0.51644,0
0.5,0.97468,0.51718,0
0.5,0.97785,0.51791,0
0.5,0.98101,0.51867,0
0.5,0.98219,0.51899,0
0.5,0.98418,0.5196,0
0.5,0.98734,0.52058,0
0.5,0.99051,0.52154,0
0.5,0.99271,0.52215,0
0.5,0.99367,0.52245,0
0.5,0.99684,0.52323,0
0.5,1,0.52356,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9928,0.47785,0
0.5,0.99367,0.47758,0
0.5,0.99684,0.4768,0
0.5,1,0.47647,0
0.5,0.98226,0.48101,0
0.5,0.98418,0.48043,0
0.5,0.98734,0.47944,0
0.5,0.99051,0.47849,0
0.5,0.96873,0.48418,0
0.5,0.97152,0.48358,0
0.5,0.97468,0.48283,0
0.5,0.97785,0.48211,0
0.5,0.98101,0.48135,0
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48558,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48555,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48554,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48553,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48551,0
0.5,0.47468,0.4855,0
0.5,0.47785,0.48549,0
0.5,0.48101,0.48549,0
0.5,0.48418,0.48548,0
0.5,0.48734,0.48549,0
0.5,0.49051,0.48551,0
0.5,0.49367,0.48555,0
0.5,0.49684,0.48564,0
0.5,0.5,0.4858,0
0.5,0.50316,0.48603,0
0.5,0.50633,0.48624,0
0.5,0.50949,0.48642,0
0.5,0.51266,0.48655,0
0.5,0.51582,0.48664,0
0.5,0.51899,0.48671,0
0.5,0.52215,0.48675,0
0.5,0.52532,0.48679,0
0.5,0.52848,0.48682,0
0.5,0.53165,0.48684,0
0.5,0.53481,0.48685,0
0.5,0.53797,0.48687,0
0.5,0.54114,0.48688,0
0.5,0.5443,0.48689,0
0.5,0.54747,0.4869,0
0.5,0.55063,0.48691,0
0.5,0.5538,0.48691,0
0.5,0.55696,0.48692,0
0.5,0.56013,0.48693,0
0.5,0.56329,0.48694,0
0.5,0.56646,0.48694,0
0.5,0.56962,0.48695,0
0.5,0.57278,0.48695,0
0.5,0.57595,0.48696,0
0.5,0.57911,0.48696,0
0.5,0.58228,0.48697,0
0.5,0.58544,0.48697,0
0.5,0.58861,0.48698,0
0.5,0.59177,0.48698,0
0.5,0.59494,0.48698,0
0.5,0.5981,0.48699,0
0.5,0.60127,0.48699,0
0.5,0.60443,0.48698,0
0.5,0.60759,0.48698,0
0.5,0.61076,0.48697,0
0.5,0.61392,0.48696,0
0.5,0.61709,0.48694,0
0.5,0.62025,0.48692,0
0.5,0.62342,0.48689,0
0.5,0.62658,0.48687,0
0.5,0.62975,0.48685,0
0.5,0.63291,0.48683,0
0.5,0.63608,0.48681,0
0.5,0.63924,0.4868,0
0.5,0.64241,0.48679,0
0.5,0.64557,0.48679,0
0.5,0.64873,0.48678,0
0.5,0.6519,0.48678,0
0.5,0.65506,0.48678,0
0.5,0.65823,0.48678,0
0.5,0.66139,0.48679,0
0.5,0.66456,0.48679,0
0.5,0.66772,0.48679,0
0.5,0.67089,0.4868,0
0.5,0.67405,0.4868,0
0.5,0.67722,0.48681,0
0.5,0.68038,0.48681,0
0.5,0.68354,0.48682,0
0.5,0.68671,0.48682,0
0.5,0.68987,0.48682,0
0.5,0.69304,0.48683,0
0.5,0.6962,0.48683,0
0.5,0.69937,0.48684,0
0.5,0.70253,0.48684,0
0.5,0.7057,0.48684,0
0.5,0.70886,0.48685,0
0.5,0.71203,0.48685,0
0.5,0.71519,0.48686,0
0.5,0.71835,0.48686,0
0.5,0.72152,0.48686,0
0.5,0.72468,0.48687,0
0.5,0.72785,0.48687,0
0.5,0.73101,0.48687,0
0.5,0.73418,0.48688,0
0.5,0.73734,0.48688,0
0.5,0.74051,0.48689,0
0.5,0.74367,0.48689,0
0.5,0.74684,0.48689,0
0.5,0.75,0.4869,0
0.5,0.75316,0.4869,0
0.5,0.75633,0.4869,0
0.5,0.75949,0.48691,0
0.5,0.76266,0.48691,0
0.5,0.76582,0.48691,0
0.5,0.76899,0.48692,0
0.5,0.77215,0.48692,0
0.5,0.77532,0.48692,0
0.5,0.77848,0.48693,0
0.5,0.78165,0.48693,0
0.5,0.78481,0.48693,0
0.5,0.78797,0.48693,0
0.5,0.79114,0.48694,0
0.5,0.7943,0.48694,0
0.5,0.79747,0.48694,0
0.5,0.80063,0.48695,0
0.5,0.8038,0.48695,0
0.5,0.80696,0.48695,0
0.5,0.81013,0.48695,0
0.5,0.81329,0.48696,0
0.5,0.81646,0.48696,0
0.5,0.81962,0.48696,0
0.5,0.82278,0.48696,0
0.5,0.82595,0.48696,0
0.5,0.82911,0.48697,0
0.5,0.83228,0.48697,0
0.5,0.83544,0.48697,0
0.5,0.83861,0.48697,0
0.5,0.84177,0.48697,0
0.5,0.84494,0.48697,0
0.5,0.8481,0.48697,0
0.5,0.85127,0.48697,0
0.5,0.85443,0.48697,0
0.5,0.85759,0.48698,0
0.5,0.86076,0.48698,0
0.5,0.86392,0.48698,0
0.5,0.86709,0.48697,0
0.5,0.87025,0.48697,0
0.5,0.87342,0.48697,0
0.5,0.87658,0.48697,0
0.5,0.87975,0.48697,0
0.5,0.88291,0.48697,0
0.5,0.88608,0.48697,0
0.5,0.88924,0.48696,0
0.5,0.89241,0.48696,0
0.5,0.89557,0.48695,0
0.5,0.89873,0.48695,0
0.5,0.9019,0.48694,0
0.5,0.90506,0.48694,0
0.5,0.90823,0.48693,0
0.5,0.91139,0.48692,0
0.5,0.91456,0.48691,0
0.5,0.91772,0.48689,0
0.5,0.92089,0.48688,0
0.5,0.92405,0.48686,0
0.5,0.92722,0.48684,0
0.5,0.93038,0.48681,0
0.5,0.93354,0.48677,0
0.5,0.93671,0.48673,0
0.5,0.93987,0.48667,0
0.5,0.94304,0.4866,0
0.5,0.9462,0.48651,0
0.5,0.94937,0.48638,0
0.5,0.95253,0.4862,0
0.5,0.9557,0.48596,0
0.5,0.95886,0.48564,0
0.5,0.96203,0.48524,0
0.5,0.96519,0.48477,0
0.5,0.96835,0.48425,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51445,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51446,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51447,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51449,0
0.5,0.47468,0.5145,0
0.5,0.47785,0.51451,0
0.5,0.48101,0.51451,0
0.5,0.48418,0.51452,0
0.5,0.48734,0.51451,0
0.5,0.49051,0.51449,0
0.5,0.49367,0.51445,0
0.5,0.49684,0.51436,0
0.5,0.5,0.5142,0
0.5,0.50316,0.51397,0
0.5,0.50633,0.51376,0
0.5,0.50949,0.51358,0
0.5,0.51266,0.51345,0
0.5,0.51582,0.51336,0
0.5,0.51899,0.51329,0
0.5,0.52215,0.51324,0
0.5,0.52532,0.51321,0
0.5,0.52848,0.51318,0
0.5,0.53165,0.51316,0
0.5,0.53481,0.51315,0
0.5,0.53797,0.51313,0
0.5,0.54114,0.51312,0
0.5,0.5443,0.51311,0
0.5,0.54747,0.5131,0
0.5,0.55063,0.51309,0
0.5,0.5538,0.51308,0
0.5,0.55696,0.51308,0
0.5,0.56013,0.51307,0
0.5,0.56329,0.51306,0
0.5,0.56646,0.51306,0
0.5,0.56962,0.51305,0
0.5,0.57278,0.51304,0
0.5,0.57595,0.51304,0
0.5,0.57911,0.51303,0
0.5,0.58228,0.51303,0
0.5,0.58544,0.51302,0
0.5,0.58861,0.51302,0
0.5,0.59177,0.51302,0
0.5,0.59494,0.51301,0
0.5,0.5981,0.51301,0
0.5,0.60127,0.51301,0
0.5,0.60443,0.51302,0
0.5,0.60759,0.51302,0
0.5,0.61076,0.51303,0
0.5,0.61392,0.51304,0
0.5,0.61709,0.51306,0
0.5,0.62025,0.51308,0
0.5,0.62342,0.51311,0
0.5,0.62658,0.51313,0
0.5,0.62975,0.51315,0
0.5,0.63291,0.51317,0
0.5,0.63608,0.51319,0
0.5,0.63924,0.5132,0
0.5,0.64241,0.51321,0
0.5,0.64557,0.51321,0
0.5,0.64873,0.51322,0
0.5,0.6519,0.51322,0
0.5,0.65506,0.51322,0
0.5,0.65823,0.51321,0
0.5,0.66139,0.51321,0
0.5,0.66456,0.51321,0
0.5,0.66772,0.51321,0
0.5,0.67089,0.5132,0
0.5,0.67405,0.5132,0
0.5,0.67722,0.51319,0
0.5,0.68038,0.51319,0
0.5,0.68354,0.51318,0
0.5,0.68671,0.51318,0
0.5,0.68987,0.51318,0
0.5,0.69304,0.51317,0
0.5,0.6962,0.51317,0
0.5,0.69937,0.51316,0
0.5,0.70253,0.51316,0
0.5,0.7057,0.51316,0
0.5,0.70886,0.51315,0
0.5,0.71203,0.51315,0
0.5,0.71519,0.51314,0
0.5,0.71835,0.51314,0
0.5,0.72152,0.51314,0
0.5,0.72468,0.51313,0
0.5,0.72785,0.51313,0
0.5,0.73101,0.51312,0
0.5,0.73418,0.51312,0
0.5,0.73734,0.51312,0
0.5,0.74051,0.51311,0
0.5,0.74367,0.51311,0
0.5,0.74684,0.51311,0
0.5,0.75,0.5131,0
0.5,0.75316,0.5131,0
0.5,0.75633,0.5131,0
0.5,0.75949,0.51309,0
0.5,0.76266,0.51309,0
0.5,0.76582,0.51309,0
0.5,0.76899,0.51308,0
0.5,0.77215,0.51308,0
0.5,0.77532,0.51308,0
0.5,0.77848,0.51307,0
0.5,0.78165,0.51307,0
0.5,0.78481,0.51307,0
0.5,0.78797,0.51306,0
0.5,0.79114,0.51306,0
0.5,0.7943,0.51306,0
0.5,0.79747,0.51306,0
0.5,0.80063,0.51305,0
0.5,0.8038,0.51305,0
0.5,0.80696,0.51305,0
0.5,0.81013,0.51305,0
0.5,0.81329,0.51304,0
0.5,0.81646,0.51304,0
0.5,0.81962,0.51304,0
0.5,0.82278,0.51304,0
0.5,0.82595,0.51303,0
0.5,0.82911,0.51303,0
0.5,0.83228,0.51303,0
0.5,0.83544,0.51303,0
0.5,0.83861,0.51303,0
0.5,0.84177,0.51303,0
0.5,0.84494,0.51303,0
0.5,0.8481,0.51302,0
0.5,0.85127,0.51302,0
0.5,0.85443,0.51302,0
0.5,0.85759,0.51302,0
0.5,0.86076,0.51302,0
0.5,0.86392,0.51302,0
0.5,0.86709,0.51302,0
0.5,0.87025,0.51302,0
0.5,0.87342,0.51303,0
0.5,0.87658,0.51303,0
0.5,0.87975,0.51303,0
0.5,0.88291,0.51303,0
0.5,0.88608,0.51303,0
0.5,0.88924,0.51304,0
0.5,0.89241,0.51304,0
0.5,0.89557,0.51305,0
0.5,0.89873,0.51305,0
0.5,0.9019,0.51306,0
0.5,0.90506,0.51306,0
0.5,0.90823,0.51307,0
0.5,0.91139,0.51308,0
0.5,0.91456,0.51309,0
0.5,0.91772,0.51311,0
0.5,0.92089,0.51312,0
0.5,0.92405,0.51314,0
0.5,0.92722,0.51316,0
0.5,0.93038,0.51319,0
0.5,0.93354,0.51323,0
0.5,0.93671,0.51327,0
0.5,0.93987,0.51333,0
0.5,0.94304,0.5134,0
0.5,0.9462,0.5135,0
0.5,0.94937,0.51363,0
0.5,0.95253,0.5138,0
0.5,0.9557,0.51404,0
0.5,0.95886,0.51437,0
0.5,0.96203,0.51477,0
0.5,0.96519,0.51524,0
0.5,0.96835,0.51576,0
0.5,0.96868,0.51582,0
0.5,0.97152,0.51644,0
0.5,0.97468,0.51718,0
0.5,0.97785,0.51791,0
0.5,0.98101,0.51867,0
0.5,0.98219,0.51899,0
0.5,0.98418,0.5196,0
0.5,0.98734,0.52058,0
0.5,0.99051,0.52154,0
0.5,0.99271,0.52215,0
0.5,0.99367,0.52245,0
0.5,0.99684,0.52323,0
0.5,1,0.52356,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9928,0.47785,0
0.5,0.99367,0.47758,0
0.5,0.99684,0.4768,0
0.5,1,0.47647,0
0.5,0.98226,0.48101,0
0.5,0.98418,0.48043,0
0.5,0.98734,0.47944,0
0.5,0.99051,0.47849,0
0.5,0.96873,0.48418,0
0.5,0.97152,0.48358,0
0.5,0.97468,0.48283,0
0.5,0.97785,0.48211,0
0.5,0.98101,0.48135,0
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48558,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48555,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48554,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48553,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48551,0
0.5,0.47468,0.4855,0
0.5,0.47785,0.48549,0
0.5,0.48101,0.48549,0
0.5,0.48418,0.48548,0
0.5,0.48734,0.48549,0
0.5,0.49051,0.48551,0
0.5,0.49367,0.48555,0
0.5,0.49684,0.48564,0
0.5,0.5,0.4858,0
0.5,0.50316,0.48601,0
0.5,0.50633,0.48622,0
0.5,0.50949,0.48638,0
0.5,0.51266,0.48651,0
0.5,0.51582,0.48659,0
0.5,0.51899,0.48665,0
0.5,0.52215,0.4867,0
0.5,0.52532,0.48673,0
0.5,0.52848,0.48675,0
0.5,0.53165,0.48677,0
0.5,0.53481,0.48679,0
0.5,0.53797,0.4868,0
0.5,0.54114,0.48681,0
0.5,0.5443,0.48682,0
0.5,0.54747,0.48683,0
0.5,0.55063,0.48684,0
0.5,0.5538,0.48685,0
0.5,0.55696,0.48686,0
0.5,0.56013,0.48686,0
0.5,0.56329,0.48687,0
0.5,0.56646,0.48688,0
0.5,0.56962,0.48688,0
0.5,0.57278,0.48689,0
0.5,0.57595,0.48689,0
0.5,0.57911,0.4869,0
0.5,0.58228,0.4869,0
0.5,0.58544,0.48691,0
0.5,0.58861,0.48691,0
0.5,0.59177,0.48691,0
0.5,0.59494,0.48692,0
0.5,0.5981,0.48692,0
0.5,0.60127,0.48692,0
0.5,0.60443,0.48692,0
0.5,0.60759,0.48691,0
0.5,0.61076,0.4869,0
0.5,0.61392,0.48689,0
0.5,0.61709,0.48688,0
0.5,0.62025,0.48686,0
0.5,0.62342,0.48683,0
0.5,0.62658,0.48681,0
0.5,0.62975,0.48679,0
0.5,0.63291,0.48677,0
0.5,0.63608,0.48676,0
0.5,0.63924,0.48674,0
0.5,0.64241,0.48674,0
0.5,0.64557,0.48673,0
0.5,0.64873,0.48673,0
0.5,0.6519,0.48673,0
0.5,0.65506,0.48673,0
0.5,0.65823,0.48673,0
0.5,0.66139,0.48673,0
0.5,0.66456,0.48673,0
0.5,0.66772,0.48674,0
0.5,0.67089,0.48674,0
0.5,0.67405,0.48674,0
0.5,0.67722,0.48675,0
0.5,0.68038,0.48675,0
0.5,0.68354,0.48675,0
0.5,0.68671,0.48676,0
0.5,0.68987,0.48676,0
0.5,0.69304,0.48676,0
0.5,0.6962,0.48677,0
0.5,0.69937,0.48677,0
0.5,0.70253,0.48678,0
0.5,0.7057,0.48678,0
0.5,0.70886,0.48678,0
0.5,0.71203,0.48679,0
0.5,0.71519,0.48679,0
0.5,0.71835,0.4868,0
0.5,0.72152,0.4868,0
0.5,0.72468,0.4868,0
0.5,0.72785,0.48681,0
0.5,0.73101,0.48681,0
0.5,0.73418,0.48681,0
0.5,0.73734,0.48682,0
0.5,0.74051,0.48682,0
0.5,0.74367,0.48682,0
0.5,0.74684,0.48683,0
0.5,0.75,0.48683,0
0.5,0.75316,0.48684,0
0.5,0.75633,0.48684,0
0.5,0.75949,0.48684,0
0.5,0.76266,0.48685,0
0.5,0.76582,0.48685,0
0.5,0.76899,0.48685,0
0.5,0.77215,0.48686,0
0.5,0.77532,0.48686,0
0.5,0.77848,0.48686,0
0.5,0.78165,0.48686,0
0.5,0.78481,0.48687,0
0.5,0.78797,0.48687,0
0.5,0.79114,0.48687,0
0.5,0.7943,0.48688,0
0.5,0.79747,0.48688,0
0.5,0.80063,0.48688,0
0.5,0.8038,0.48688,0
0.5,0.80696,0.48689,0
0.5,0.81013,0.48689,0
0.5,0.81329,0.48689,0
0.5,0.81646,0.48689,0
0.5,0.81962,0.48689,0
0.5,0.82278,0.4869,0
0.5,0.82595,0.4869,0
0.5,0.82911,0.4869,0
0.5,0.83228,0.4869,0
0.5,0.83544,0.4869,0
0.5,0.83861,0.4869,0
0.5,0.84177,0.4869,0
0.5,0.84494,0.48691,0
0.5,0.8481,0.48691,0
0.5,0.85127,0.48691,0
0.5,0.85443,0.48691,0
0.5,0.85759,0.48691,0
0.5,0.86076,0.48691,0
0.5,0.86392,0.48691,0
0.5,0.86709,0.48691,0
0.5,0.87025,0.48691,0
0.5,0.87342,0.48691,0
0.5,0.87658,0.4869,0
0.5,0.87975,0.4869,0
0.5,0.88291,0.4869,0
0.5,0.88608,0.4869,0
0.5,0.88924,0.4869,0
0.5,0.89241,0.48689,0
0.5,0.89557,0.48689,0
0.5,0.89873,0.48688,0
0.5,0.9019,0.48688,0
0.5,0.90506,0.48687,0
0.5,0.90823,0.48686,0
0.5,0.91139,0.48685,0
0.5,0.91456,0.48684,0
0.5,0.91772,0.48683,0
0.5,0.92089,0.48681,0
0.5,0.92405,0.48679,0
0.5,0.92722,0.48677,0
0.5,0.93038,0.48675,0
0.5,0.93354,0.48671,0
0.5,0.93671,0.48667,0
0.5,0.93987,0.48662,0
0.5,0.94304,0.48655,0
0.5,0.9462,0.48646,0
0.5,0.94937,0.48634,0
0.5,0.95253,0.48617,0
0.5,0.9557,0.48595,0
0.5,0.95886,0.48563,0
0.5,0.96203,0.48524,0
0.5,0.96519,0.48477,0
0.5,0.96835,0.48425,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51445,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51446,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51447,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51449,0
0.5,0.47468,0.5145,0
0.5,0.47785,0.51451,0
0.5,0.48101,0.51451,0
0.5,0.48418,0.51452,0
0.5,0.48734,0.51451,0
0.5,0.49051,0.51449,0
0.5,0.49367,0.51445,0
0.5,0.49684,0.51436,0
0.5,0.5,0.5142,0
0.5,0.50316,0.51398,0
0.5,0.50633,0.51378,0
0.5,0.50949,0.51362,0
0.5,0.51266,0.51349,0
0.5,0.51582,0.51341,0
0.5,0.51899,0.51335,0
0.5,0.52215,0.5133,0
0.5,0.52532,0.51327,0
0.5,0.52848,0.51325,0
0.5,0.53165,0.51323,0
0.5,0.53481,0.51321,0
0.5,0.53797,0.5132,0
0.5,0.54114,0.51319,0
0.5,0.5443,0.51318,0
0.5,0.54747,0.51317,0
0.5,0.55063,0.51316,0
0.5,0.5538,0.51315,0
0.5,0.55696,0.51314,0
0.5,0.56013,0.51314,0
0.5,0.56329,0.51313,0
0.5,0.56646,0.51312,0
0.5,0.56962,0.51312,0
0.5,0.57278,0.51311,0
0.5,0.57595,0.51311,0
0.5,0.57911,0.5131,0
0.5,0.58228,0.5131,0
0.5,0.58544,0.51309,0
0.5,0.58861,0.51309,0
0.5,0.59177,0.51309,0
0.5,0.59494,0.51308,0
0.5,0.5981,0.51308,0
0.5,0.60127,0.51308,0
0.5,0.60443,0.51308,0
0.5,0.60759,0.51309,0
0.5,0.61076,0.5131,0
0.5,0.61392,0.51311,0
0.5,0.61709,0.51312,0
0.5,0.62025,0.51314,0
0.5,0.62342,0.51317,0
0.5,0.62658,0.51319,0
0.5,0.62975,0.51321,0
0.5,0.63291,0.51323,0
0.5,0.63608,0.51324,0
0.5,0.63924,0.51326,0
0.5,0.64241,0.51326,0
0.5,0.64557,0.51327,0
0.5,0.64873,0.51327,0
0.5,0.6519,0.51327,0
0.5,0.65506,0.51327,0
0.5,0.65823,0.51327,0
0.5,0.66139,0.51327,0
0.5,0.66456,0.51327,0
0.5,0.66772,0.51326,0
0.5,0.67089,0.51326,0
0.5,0.67405,0.51326,0
0.5,0.67722,0.51325,0
0.5,0.68038,0.51325,0
0.5,0.68354,0.51325,0
0.5,0.68671,0.51324,0
0.5,0.68987,0.51324,0
0.5,0.69304,0.51324,0
0.5,0.6962,0.51323,0
0.5,0.69937,0.51323,0
0.5,0.70253,0.51322,0
0.5,0.7057,0.51322,0
0.5,0.70886,0.51322,0
0.5,0.71203,0.51321,0
0.5,0.71519,0.51321,0
0.5,0.71835,0.5132,0
0.5,0.72152,0.5132,0
0.5,0.72468,0.5132,0
0.5,0.72785,0.51319,0
0.5,0.73101,0.51319,0
0.5,0.73418,0.51319,0
0.5,0.73734,0.51318,0
0.5,0.74051,0.51318,0
0.5,0.74367,0.51318,0
0.5,0.74684,0.51317,0
0.5,0.75,0.51317,0
0.5,0.75316,0.51316,0
0.5,0.75633,0.51316,0
0.5,0.75949,0.51316,0
0.5,0.76266,0.51315,0
0.5,0.76582,0.51315,0
0.5,0.76899,0.51315,0
0.5,0.77215,0.51314,0
0.5,0.77532,0.51314,0
0.5,0.77848,0.51314,0
0.5,0.78165,0.51314,0
0.5,0.78481,0.51313,0
0.5,0.78797,0.51313,0
0.5,0.79114,0.51313,0
0.5,0.7943,0.51312,0
0.5,0.79747,0.51312,0
0.5,0.80063,0.51312,0
0.5,0.8038,0.51312,0
0.5,0.80696,0.51311,0
0.5,0.81013,0.51311,0
0.5,0.81329,0.51311,0
0.5,0.81646,0.51311,0
0.5,0.81962,0.51311,0
0.5,0.82278,0.5131,0
0.5,0.82595,0.5131,0
0.5,0.82911,0.5131,0
0.5,0.83228,0.5131,0
0.5,0.83544,0.5131,0
0.5,0.83861,0.5131,0
0.5,0.84177,0.5131,0
0.5,0.84494,0.51309,0
0.5,0.8481,0.51309,0
0.5,0.85127,0.51309,0
0.5,0.85443,0.51309,0
0.5,0.85759,0.51309,0
0.5,0.86076,0.51309,0
0.5,0.86392,0.51309,0
0.5,0.86709,0.51309,0
0.5,0.87025,0.51309,0
0.5,0.87342,0.51309,0
0.5,0.87658,0.5131,0
0.5,0.87975,0.5131,0
0.5,0.88291,0.5131,0
0.5,0.88608,0.5131,0
0.5,0.88924,0.5131,0
0.5,0.89241,0.51311,0
0.5,0.89557,0.51311,0
0.5,0.89873,0.51312,0
0.5,0.9019,0.51312,0
0.5,0.90506,0.51313,0
0.5,0.90823,0.51314,0
0.5,0.91139,0.51315,0
0.5,0.91456,0.51316,0
0.5,0.91772,0.51317,0
0.5,0.92089,0.51319,0
0.5,0.92405,0.51321,0
0.5,0.92722,0.51323,0
0.5,0.93038,0.51325,0
0.5,0.93354,0.51329,0
0.5,0.93671,0.51333,0
0.5,0.93987,0.51338,0
0.5,0.94304,0.51345,0
0.5,0.9462,0.51354,0
0.5,0.94937,0.51366,0
0.5,0.95253,0.51383,0
0.5,0.9557,0.51406,0
0.5,0.95886,0.51437,0
0.5,0.96203,0.51477,0
0.5,0.96519,0.51524,0
0.5,0.96835,0.51576,0
0.5,0.96868,0.51582,0
0.5,0.97152,0.51644,0
0.5,0.97468,0.51718,0
0.5,0.97785,0.51791,0
0.5,0.98101,0.51867,0
0.5,0.98219,0.51899,0
0.5,0.98418,0.5196,0
0.5,0.98734,0.52058,0
0.5,0.99051,0.52154,0
0.5,0.99271,0.52215,0
0.5,0.99367,0.52245,0
0.5,0.99684,0.52323,0
0.5,1,0.52356,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0,-0,-0,0,0.00160781,2.39017,1.31548,0.299855,0.0312013,103684,1,1,1
1,0.0003,9.86856e-07,-0.0418676,6.28002e-06,0.00160781,4.73396,5.15556,0.323997,0.133933,103684,4,1,1
2,0.0006,2.56866e-06,-0.0837297,2.51064e-05,0.00160782,2.36094,1.31733,0.324741,0.77475,103684,1,1,1
3,0.0009,4.3105e-06,-0.125522,5.64156e-05,0.00160786,2.35316,1.29552,0.314706,1.14316,103684,1,1,1
4,0.0012,5.73339e-06,-0.167139,0.00010009,0.00160801,2.35933,1.30123,0.324272,1.50171,103684,1,1,1
5,0.0015,6.97622e-06,-0.208493,0.000155987,0.00160832,2.35777,1.3098,0.312853,1.62123,103684,1,1,1
6,0.0018,8.67832e-06,-0.249537,0.000223909,0.0016089,2.36635,1.2919,0.312025,1.76685,103684,1,1,1
7,0.0021,9.83593e-07,-0.289153,0.0003034,0.00161008,4.71301,2.57558,0.632321,3.58049,103684,2,2,2
8,0.0024,7.11798e-07,-0.329006,0.000394527,0.00161165,4.70615,2.55594,0.641193,3.5265,103684,2,2,2
9,0.0027,4.50203e-07,-0.368281,0.000496792,0.00161395,4.68532,2.60263,0.633329,3.66078,103684,2,2,2
10,0.003,2.18344e-07,-0.406894,0.000609814,0.00161716,4.70126,2.58426,0.638067,3.76818,103684,2,2,2
11,0.0033,-9.46842e-09,-0.444761,0.000733147,0.00162152,4.6934,2.58016,0.633623,3.8428,103684,2,2,2
12,0.0036,-2.4905e-07,-0.481794,0.000866283,0.00162729,4.71238,2.59281,0.628187,3.91562,103684,2,2,2
13,0.0039,-2.02914e-06,-0.517241,0.00100843,0.00163497,7.07848,3.90564,0.953594,5.2518,103684,3,3,3
14,0.0042,-2.35333e-06,-0.55209,0.00115904,0.0016448,7.05043,3.86557,0.942527,5.28914,103684,3,3,3
15,0.0045,-2.63545e-06,-0.585036,0.00131596,0.00165848,11.7779,6.43998,1.577,6.96137,103684,5,5,5
16,0.0048,-2.85054e-06,-0.611749,0.00146761,0.00168645,35.2072,19.2371,4.7205,10.8096,103684,15,15,15
17,0.0051,-1.04188e-06,-0.275495,0.000701826,0.00257744,1343.45,736.465,180.257,124.273,103684,572,572,572
18,0.0054,1.46923e-07,-0.0305,8.21593e-05,0.00306488,230.055,144.129,28.6164,71.7816,103684,112,91,91
19,0.0057,1.46106e-07,-0.0321192,9.01573e-05,0.00306619,2.35618,1.28336,0.312352,0.297808,103684,1,1,1
20,0.006,1.50887e-07,-0.0332986,9.84576e-05,0.00306756,2.33613,1.30434,0.314436,0.497506,103684,1,1,1


==> Data/TB/tensile_TB_0.25l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48589,0
0.5,0.0031646,0.48525,0
0.5,0.0063291,0.48494,0
0.5,0.0094937,0.48478,0
0.5,0.012658,0.48469,0
0.5,0.015823,0.48466,0
0.5,0.018987,0.48464,0
0.5,0.022152,0.48463,0
0.5,0.025316,0.48463,0
0.5,0.028481,0.48464,0
0.5,0.031646,0.48464,0
0.5,0.03481,0.48464,0
0.5,0.037975,0.48464,0
0.5,0.041139,0.48464,0
0.5,0.044304,0.48464,0
0.5,0.047468,0.48464,0
0.5,0.050633,0.48464,0
0.5,0.053797,0.48465,0
0.5,0.056962,0.48465,0
0.5,0.060127,0.48465,0
0.5,0.063291,0.48465,0
0.5,0.066456,0.48465,0
0.5,0.06962,0.48465,0
0.5,0.072785,0.48465,0
0.5,0.075949,0.48465,0
0.5,0.079114,0.48465,0
0.5,0.082278,0.48465,0
0.5,0.085443,0.48465,0
0.5,0.088608,0.48465,0
0.5,0.091772,0.48465,0
0.5,0.094937,0.48465,0
0.5,0.098101,0.48465,0
0.5,0.10127,0.48465,0
0.5,0.10443,0.48465,0
0.5,0.10759,0.48465,0
0.5,0.11076,0.48465,0
0.5,0.11392,0.48465,0
0.5,0.11709,0.48465,0
0.5,0.12025,0.48465,0
0.5,0.12342,0.48465,0
0.5,0.12658,0.48465,0
0.5,0.12975,0.48465,0
0.5,0.13291,0.48465,0
0.5,0.13608,0.48465,0
0.5,0.13924,0.48465,0
0.5,0.14241,0.48465,0
0.5,0.14557,0.48465,0
0.5,0.14873,0.48465,0
0.5,0.1519,0.48465,0
0.5,0.15506,0.48465,0
0.5,0.15823,0.48465,0
0.5,0.16139,0.48465,0
0.5,0.16456,0.48465,0
0.5,0.16772,0.48465,0
0.5,0.17089,0.48465,0
0.5,0.17405,0.48465,0
0.5,0.17722,0.48465,0
0.5,0.18038,0.48465,0
0.5,0.18354,0.48466,0
0.5,0.18671,0.48466,0
0.5,0.18987,0.48466,0
0.5,0.19304,0.48466,0
0.5,0.1962,0.48466,0
0.5,0.19937,0.48466,0
0.5,0.20253,0.48466,0
0.5,0.2057,0.48466,0
0.5,0.20886,0.48466,0
0.5,0.21203,0.48466,0
0.5,0.21519,0.48466,0
0.5,0.21835,0.48466,0
0.5,0.22152,0.48466,0
0.5,0.22468,0.48466,0
0.5,0.22785,0.48466,0
0.5,0.23101,0.48466,0
0.5,0.23418,0.48466,0
0.5,0.23734,0.48466,0
0.5,0.24051,0.48466,0
0.5,0.24367,0.48466,0
0.5,0.24684,0.48466,0
0.5,0.25,0.48466,0
0.5,0.25316,0.48466,0
0.5,0.25633,0.48466,0
0.5,0.25949,0.48466,0
0.5,0.26266,0.48466,0
0.5,0.26582,0.48466,0
0.5,0.26899,0.48466,0
0.5,0.27215,0.48466,0
0.5,0.27532,0.48466,0
0.5,0.27848,0.48466,0
0.5,0.28165,0.48466,0
0.5,0.28481,0.48466,0
0.5,0.28797,0.48466,0
0.5,0.29114,0.48466,0
0.5,0.2943,0.48466,0
0.5,0.29747,0.48466,0
0.5,0.30063,0.48467,0
0.5,0.3038,0.48467,0
0.5,0.30696,0.48467,0
0.5,0.31013,0.48467,0
0.5,0.31329,0.48467,0
0.5,0.31646,0.48467,0
0.5,0.31962,0.48467,0
0.5,0.32278,0.48467,0
0.5,0.32595,0.48467,0
0.5,0.32911,0.48467,0
0.5,0.33228,0.48467,0
0.5,0.33544,0.48467,0
0.5,0.33861,0.48467,0
0.5,0.34177,0.48467,0
0.5,0.34494,0.48467,0
0.5,0.3481,0.48467,0
0.5,0.35127,0.48467,0
0.5,0.35443,0.48467,0
0.5,0.35759,0.48467,0
0.5,0.36076,0.48467,0
0.5,0.36392,0.48467,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48468,0
0.5,0.39557,0.48468,0
0.5,0.39873,0.48468,0
0.5,0.4019,0.48468,0
0.5,0.40506,0.48468,0
0.5,0.40823,0.48468,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48469,0
0.5,0.43671,0.48469,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.4847,0
0.5,0.4462,0.4847,0
0.5,0.44937,0.4847,0
0.5,0.45253,0.4847,0
0.5,0.4557,0.48471,0
0.5,0.45886,0.48471,0
0.5,0.46203,0.48471,0
0.5,0.46519,0.48471,0
0.5,0.46835,0.48471,0
0.5,0.47152,0.48471,0
0.5,0.47468,0.4847,0
0.5,0.47785,0.48469,0
0.5,0.48101,0.48468,0
0.5,0.48418,0.48467,0
0.5,0.48734,0.48466,0
0.5,0.49051,0.48467,0
0.5,0.49367,0.48472,0
0.5,0.49684,0.48486,0
0.5,0.5,0.48515,0
0.5,0.50316,0.48564,0
0.5,0.50633,0.48639,0
0.5,0.5091,0.48734,0
0.5,0.50949,0.48749,0
0.5,0.51266,0.48901,0
0.5,0.5149,0.49051,0
0.5,0.51582,0.49136,0
0.5,0.51791,0.49367,0
0.5,0.51899,0.49586,0
0.5,0.51945,0.49684,0
0.5,0.51994,0.5,0
0.5,0.51944,0.50316,0
0.5,0.51899,0.50413,0
0.5,0.51791,0.50633,0
0.5,0.51582,0.50864,0
0.5,0.51489,0.50949,0
0.5,0.50949,0.51251,0
0.5,0.50909,0.51266,0
0.5,0.51266,0.51099,0
0.5,0.0031646,0.51474,0
0.5,0,0.5141,0
0.5,0.0063291,0.51505,0
0.5,0.0094937,0.51521,0
0.5,0.012658,0.51529,0
0.5,0.015823,0.51533,0
0.5,0.018987,0.51535,0
0.5,0.022152,0.51535,0
0.5,0.025316,0.51535,0
0.5,0.028481,0.51535,0
0.5,0.031646,0.51535,0
0.5,0.03481,0.51535,0
0.5,0.037975,0.51535,0
0.5,0.041139,0.51535,0
0.5,0.044304,0.51535,0
0.5,0.047468,0.51534,0
0.5,0.050633,0.51534,0
0.5,0.053797,0.51534,0
0.5,0.056962,0.51534,0
0.5,0.060127,0.51534,0
0.5,0.063291,0.51534,0
0.5,0.066456,0.51534,0
0.5,0.06962,0.51534,0
0.5,0.072785,0.51534,0
0.5,0.075949,0.51534,0
0.5,0.079114,0.51534,0
0.5,0.082278,0.51534,0
0.5,0.085443,0.51534,0
0.5,0.088608,0.51534,0
0.5,0.091772,0.51534,0
0.5,0.094937,0.51534,0
0.5,0.098101,0.51534,0
0.5,0.10127,0.51534,0
0.5,0.10443,0.51534,0
0.5,0.10759,0.51534,0
0.5,0.11076,0.51534,0
0.5,0.11392,0.51534,0
0.5,0.11709,0.51534,0
0.5,0.12025,0.51534,0
0.5,0.12342,0.51534,0
0.5,0.12658,0.51534,0
0.5,0.12975,0.51534,0
0.5,0.13291,0.51534,0
0.5,0.13608,0.51534,0
0.5,0.13924,0.51534,0
0.5,0.14241,0.51534,0
0.5,0.14557,0.51534,0
0.5,0.14873,0.51534,0
0.5,0.1519,0.51534,0
0.5,0.15506,0.51534,0
0.5,0.15823,0.51534,0
0.5,0.16139,0.51534,0
0.5,0.16456,0.51533,0
0.5,0.16772,0.51533,0
0.5,0.17089,0.51533,0
0.5,0.17405,0.51533,0
0.5,0.17722,0.51533,0
0.5,0.18038,0.51533,0
0.5,0.18354,0.51533,0
0.5,0.18671,0.51533,0
0.5,0.18987,0.51533,0
0.5,0.19304,0.51533,0
0.5,0.1962,0.51533,0
0.5,0.19937,0.51533,0
0.5,0.20253,0.51533,0
0.5,0.2057,0.51533,0
0.5,0.20886,0.51533,0
0.5,0.21203,0.51533,0
0.5,0.21519,0.51533,0
0.5,0.21835,0.51533,0
0.5,0.22152,0.51533,0
0.5,0.22468,0.51533,0
0.5,0.22785,0.51533,0
0.5,0.23101,0.51533,0
0.5,0.23418,0.51533,0
0.5,0.23734,0.51533,0
0.5,0.24051,0.51533,0
0.5,0.24367,0.51533,0
0.5,0.24684,0.51533,0
0.5,0.25,0.51533,0
0.5,0.25316,0.51533,0
0.5,0.25633,0.51533,0
0.5,0.25949,0.51533,0
0.5,0.26266,0.51533,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51532,0
0.5,0.29114,0.51532,0
0.5,0.2943,0.51532,0
0.5,0.29747,0.51532,0
0.5,0.30063,0.51532,0
0.5,0.3038,0.51532,0
0.5,0.30696,0.51532,0
0.5,0.31013,0.51532,0
0.5,0.31329,0.51532,0
0.5,0.31646,0.51532,0
0.5,0.31962,0.51532,0
0.5,0.32278,0.51532,0
0.5,0.32595,0.51532,0
0.5,0.32911,0.51532,0
0.5,0.33228,0.51532,0
0.5,0.33544,0.51532,0
0.5,0.33861,0.51532,0
0.5,0.34177,0.51532,0
0.5,0.34494,0.51532,0
0.5,0.3481,0.51532,0
0.5,0.35127,0.51532,0
0.5,0.35443,0.51532,0
0.5,0.35759,0.51532,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51531,0
0.5,0.37975,0.51531,0
0.5,0.38291,0.51531,0
0.5,0.38608,0.51531,0
0.5,0.38924,0.51531,0
0.5,0.39241,0.51531,0
0.5,0.39557,0.51531,0
0.5,0.39873,0.51531,0
0.5,0.4019,0.51531,0
0.5,0.40506,0.5153,0
0.5,0.40823,0.5153,0
0.5,0.41139,0.5153,0
0.5,0.41456,0.5153,0
0.5,0.41772,0.5153,0
0.5,0.42089,0.5153,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.5153,0
0.5,0.43038,0.5153,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51529,0
0.5,0.43987,0.51529,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51529,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51529,0
0.5,0.4557,0.51528,0
0.5,0.45886,0.51528,0
0.5,0.46203,0.51528,0
0.5,0.46519,0.51528,0
0.5,0.46835,0.51528,0
0.5,0.47152,0.51529,0
0.5,0.47468,0.51529,0
0.5,0.47785,0.5153,0
0.5,0.48101,0.51532,0
0.5,0.48418,0.51533,0
0.5,0.48734,0.51534,0
0.5,0.49051,0.51533,0
0.5,0.49367,0.51528,0
0.5,0.49684,0.51514,0
0.5,0.5,0.51485,0
0.5,0.50316,0.51436,0
0.5,0.50633,0.51361,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48586,0
0.5,0.0031646,0.48523,0
0.5,0.0063291,0.48492,0
0.5,0.0094937,0.48476,0
0.5,0.012658,0.48468,0
0.5,0.015823,0.48464,0
0.5,0.018987,0.48462,0
0.5,0.022152,0.48462,0
0.5,0.025316,0.48462,0
0.5,0.028481,0.48462,0
0.5,0.031646,0.48462,0
0.5,0.03481,0.48463,0
0.5,0.037975,0.48463,0
0.5,0.041139,0.48463,0
0.5,0.044304,0.48463,0
0.5,0.047468,0.48463,0
0.5,0.050633,0.48463,0
0.5,0.053797,0.48463,0
0.5,0.056962,0.48463,0
0.5,0.060127,0.48463,0
0.5,0.063291,0.48463,0
0.5,0.066456,0.48463,0
0.5,0.06962,0.48463,0
0.5,0.072785,0.48463,0
0.5,0.075949,0.48463,0
0.5,0.079114,0.48463,0
0.5,0.082278,0.48463,0
0.5,0.085443,0.48463,0
0.5,0.088608,0.48463,0
0.5,0.091772,0.48463,0
0.5,0.094937,0.48463,0
0.5,0.098101,0.48463,0
0.5,0.10127,0.48464,0
0.5,0.10443,0.48464,0
0.5,0.10759,0.48464,0
0.5,0.11076,0.48464,0
0.5,0.11392,0.48464,0
0.5,0.11709,0.48464,0
0.5,0.12025,0.48464,0
0.5,0.12342,0.48464,0
0.5,0.12658,0.48464,0
0.5,0.12975,0.48464,0
0.5,0.13291,0.48464,0
0.5,0.13608,0.48464,0
0.5,0.13924,0.48464,0
0.5,0.14241,0.48464,0
0.5,0.14557,0.48464,0
0.5,0.14873,0.48464,0
0.5,0.1519,0.48464,0
0.5,0.15506,0.48464,0
0.5,0.15823,0.48464,0
0.5,0.16139,0.48464,0
0.5,0.16456,0.48464,0
0.5,0.16772,0.48464,0
0.5,0.17089,0.48464,0
0.5,0.17405,0.48464,0
0.5,0.17722,0.48464,0
0.5,0.18038,0.48464,0
0.5,0.18354,0.48464,0
0.5,0.18671,0.48464,0
0.5,0.18987,0.48464,0
0.5,0.19304,0.48464,0
0.5,0.1962,0.48464,0
0.5,0.19937,0.48464,0
0.5,0.20253,0.48464,0
0.5,0.2057,0.48464,0
0.5,0.20886,0.48464,0
0.5,0.21203,0.48464,0
0.5,0.21519,0.48464,0
0.5,0.21835,0.48464,0
0.5,0.22152,0.48464,0
0.5,0.22468,0.48464,0
0.5,0.22785,0.48465,0
0.5,0.23101,0.48465,0
0.5,0.23418,0.48465,0
0.5,0.23734,0.48465,0
0.5,0.24051,0.48465,0
0.5,0.24367,0.48465,0
0.5,0.24684,0.48465,0
0.5,0.25,0.48465,0
0.5,0.25316,0.48465,0
0.5,0.25633,0.48465,0
0.5,0.25949,0.48465,0
0.5,0.26266,0.48465,0
0.5,0.26582,0.48465,0
0.5,0.26899,0.48465,0
0.5,0.27215,0.48465,0
0.5,0.27532,0.48465,0
0.5,0.27848,0.48465,0
0.5,0.28165,0.48465,0
0.5,0.28481,0.48465,0
0.5,0.28797,0.48465,0
0.5,0.29114,0.48465,0
0.5,0.2943,0.48465,0
0.5,0.29747,0.48465,0
0.5,0.30063,0.48465,0
0.5,0.3038,0.48465,0
0.5,0.30696,0.48465,0
0.5,0.31013,0.48465,0
0.5,0.31329,0.48465,0
0.5,0.31646,0.48465,0
0.5,0.31962,0.48465,0
0.5,0.32278,0.48466,0
0.5,0.32595,0.48466,0
0.5,0.32911,0.48466,0
0.5,0.33228,0.48466,0
0.5,0.33544,0.48466,0
0.5,0.33861,0.48466,0
0.5,0.34177,0.48466,0
0.5,0.34494,0.48466,0
0.5,0.3481,0.48466,0
0.5,0.35127,0.48466,0
0.5,0.35443,0.48466,0
0.5,0.35759,0.48466,0
0.5,0.36076,0.48466,0
0.5,0.36392,0.48466,0
0.5,0.36709,0.48466,0
0.5,0.37025,0.48466,0
0.5,0.37342,0.48466,0
0.5,0.37658,0.48466,0
0.5,0.37975,0.48467,0
0.5,0.38291,0.48467,0
0.5,0.38608,0.48467,0
0.5,0.38924,0.48467,0
0.5,0.39241,0.48467,0
0.5,0.39557,0.48467,0
0.5,0.39873,0.48467,0
0.5,0.4019,0.48467,0
0.5,0.40506,0.48467,0
0.5,0.40823,0.48467,0
0.5,0.41139,0.48467,0
0.5,0.41456,0.48468,0
0.5,0.41772,0.48468,0
0.5,0.42089,0.48468,0
0.5,0.42405,0.48468,0
0.5,0.42722,0.48468,0
0.5,0.43038,0.48468,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48469,0
0.5,0.44304,0.48469,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48469,0
0.5,0.4557,0.4847,0
0.5,0.45886,0.4847,0
0.5,0.46203,0.4847,0
0.5,0.46519,0.4847,0
0.5,0.46835,0.4847,0
0.5,0.47152,0.4847,0
0.5,0.47468,0.48469,0
0.5,0.47785,0.48468,0
0.5,0.48101,0.48467,0
0.5,0.48418,0.48465,0
0.5,0.48734,0.48464,0
0.5,0.49051,0.48463,0
0.5,0.49367,0.48466,0
0.5,0.49684,0.48476,0
0.5,0.5,0.48495,0
0.5,0.50316,0.48524,0
0.5,0.50633,0.48561,0
0.5,0.50949,0.48606,0
0.5,0.51266,0.48662,0
0.5,0.51556,0.48734,0
0.5,0.51582,0.48741,0
0.5,0.51899,0.4885,0
0.5,0.52215,0.49017,0
0.5,0.52265,0.49051,0
0.5,0.52532,0.49297,0
0.5,0.52593,0.49367,0
0.5,0.52757,0.49684,0
0.5,0.52806,0.5,0
0.5,0.52757,0.50316,0
0.5,0.52593,0.50633,0
0.5,0.52532,0.50702,0
0.5,0.52264,0.50949,0
0.5,0.51582,0.51259,0
0.5,0.51554,0.51266,0
0.5,0.51899,0.51149,0
0.5,0.52215,0.50982,0
0.5,0.0031646,0.51476,0
0.5,0,0.51413,0
0.5,0.0063291,0.51507,0
0.5,0.0094937,0.51523,0
0.5,0.012658,0.51531,0
0.5,0.015823,0.51535,0
0.5,0.018987,0.51536,0
0.5,0.022152,0.51537,0
0.5,0.025316,0.51537,0
0.5,0.028481,0.51537,0
0.5,0.031646,0.51537,0
0.5,0.03481,0.51536,0
0.5,0.037975,0.51536,0
0.5,0.041139,0.51536,0
0.5,0.044304,0.51536,0
0.5,0.047468,0.51536,0
0.5,0.050633,0.51536,0
0.5,0.053797,0.51536,0
0.5,0.056962,0.51536,0
0.5,0.060127,0.51536,0
0.5,0.063291,0.51536,0
0.5,0.066456,0.51536,0
0.5,0.06962,0.51536,0
0.5,0.072785,0.51536,0
0.5,0.075949,0.51536,0
0.5,0.079114,0.51536,0
0.5,0.082278,0.51536,0
0.5,0.085443,0.51536,0
0.5,0.088608,0.51536,0
0.5,0.091772,0.51535,0
0.5,0.094937,0.51535,0
0.5,0.098101,0.51535,0
0.5,0.10127,0.51535,0
0.5,0.10443,0.51535,0
0.5,0.10759,0.51535,0
0.5,0.11076,0.51535,0
0.5,0.11392,0.51535,0
0.5,0.11709,0.51535,0
0.5,0.12025,0.51535,0
0.5,0.12342,0.51535,0
0.5,0.12658,0.51535,0
0.5,0.12975,0.51535,0
0.5,0.13291,0.51535,0
0.5,0.13608,0.51535,0
0.5,0.13924,0.51535,0
0.5,0.14241,0.51535,0
0.5,0.14557,0.51535,0
0.5,0.14873,0.51535,0
0.5,0.1519,0.51535,0
0.5,0.15506,0.51535,0
0.5,0.15823,0.51535,0
0.5,0.16139,0.51535,0
0.5,0.16456,0.51535,0
0.5,0.16772,0.51535,0
0.5,0.17089,0.51535,0
0.5,0.17405,0.51535,0
0.5,0.17722,0.51535,0
0.5,0.18038,0.51535,0
0.5,0.18354,0.51535,0
0.5,0.18671,0.51535,0
0.5,0.18987,0.51535,0
0.5,0.19304,0.51535,0
0.5,0.1962,0.51535,0
0.5,0.19937,0.51535,0
0.5,0.20253,0.51535,0
0.5,0.2057,0.51535,0
0.5,0.20886,0.51535,0
0.5,0.21203,0.51535,0
0.5,0.21519,0.51535,0
0.5,0.21835,0.51535,0
0.5,0.22152,0.51534,0
0.5,0.22468,0.51534,0
0.5,0.22785,0.51534,0
0.5,0.23101,0.51534,0
0.5,0.23418,0.51534,0
0.5,0.23734,0.51534,0
0.5,0.24051,0.51534,0
0.5,0.24367,0.51534,0
0.5,0.24684,0.51534,0
0.5,0.25,0.51534,0
0.5,0.25316,0.51534,0
0.5,0.25633,0.51534,0
0.5,0.25949,0.51534,0
0.5,0.26266,0.51534,0
0.5,0.26582,0.51534,0
0.5,0.26899,0.51534,0
0.5,0.27215,0.51534,0
0.5,0.27532,0.51534,0
0.5,0.27848,0.51534,0
0.5,0.28165,0.51534,0
0.5,0.28481,0.51534,0
0.5,0.28797,0.51534,0
0.5,0.29114,0.51534,0
0.5,0.2943,0.51534,0
0.5,0.29747,0.51534,0
0.5,0.30063,0.51534,0
0.5,0.3038,0.51534,0
0.5,0.30696,0.51534,0
0.5,0.31013,0.51534,0
0.5,0.31329,0.51534,0
0.5,0.31646,0.51534,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51533,0
0.5,0.33544,0.51533,0
0.5,0.33861,0.51533,0
0.5,0.34177,0.51533,0
0.5,0.34494,0.51533,0
0.5,0.3481,0.51533,0
0.5,0.35127,0.51533,0
0.5,0.35443,0.51533,0
0.5,0.35759,0.51533,0
0.5,0.36076,0.51533,0
0.5,0.36392,0.51533,0
0.5,0.36709,0.51533,0
0.5,0.37025,0.51533,0
0.5,0.37342,0.51533,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51532,0
0.5,0.39241,0.51532,0
0.5,0.39557,0.51532,0
0.5,0.39873,0.51532,0
0.5,0.4019,0.51532,0
0.5,0.40506,0.51532,0
0.5,0.40823,0.51532,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51531,0
0.5,0.41772,0.51531,0
0.5,0.42089,0.51531,0
0.5,0.42405,0.51531,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51531,0
0.5,0.43354,0.51531,0
0.5,0.43671,0.5153,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.5153,0
0.5,0.4462,0.5153,0
0.5,0.44937,0.5153,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51529,0
0.5,0.45886,0.51529,0
0.5,0.46203,0.51529,0
0.5,0.46519,0.51529,0
0.5,0.46835,0.51529,0
0.5,0.47152,0.5153,0
0.5,0.47468,0.51531,0
0.5,0.47785,0.51532,0
0.5,0.48101,0.51533,0
0.5,0.48418,0.51535,0
0.5,0.48734,0.51536,0
0.5,0.49051,0.51537,0
0.5,0.49367,0.51534,0
0.5,0.49684,0.51524,0
0.5,0.5,0.51505,0
0.5,0.50316,0.51476,0
0.5,0.50633,0.51439,0
0.5,0.50949,0.51394,0
0.5,0.51266,0.51337,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48583,0
0.5,0.0031646,0.4852,0
0.5,0.0063291,0.4849,0
0.5,0.0094937,0.48474,0
0.5,0.012658,0.48466,0
0.5,0.015823,0.48462,0
0.5,0.018987,0.48461,0
0.5,0.022152,0.4846,0
0.5,0.025316,0.4846,0
0.5,0.028481,0.4846,0
0.5,0.031646,0.48461,0
0.5,0.03481,0.48461,0
0.5,0.037975,0.48461,0
0.5,0.041139,0.48461,0
0.5,0.044304,0.48461,0
0.5,0.047468,0.48461,0
0.5,0.050633,0.48461,0
0.5,0.053797,0.48461,0
0.5,0.056962,0.48461,0
0.5,0.060127,0.48461,0
0.5,0.063291,0.48461,0
0.5,0.066456,0.48462,0
0.5,0.06962,0.48462,0
0.5,0.072785,0.48462,0
0.5,0.075949,0.48462,0
0.5,0.079114,0.48462,0
0.5,0.082278,0.48462,0
0.5,0.085443,0.48462,0
0.5,0.088608,0.48462,0
0.5,0.091772,0.48462,0
0.5,0.094937,0.48462,0
0.5,0.098101,0.48462,0
0.5,0.10127,0.48462,0
0.5,0.10443,0.48462,0
0.5,0.10759,0.48462,0
0.5,0.11076,0.48462,0
0.5,0.11392,0.48462,0
0.5,0.11709,0.48462,0
0.5,0.12025,0.48462,0
0.5,0.12342,0.48462,0
0.5,0.12658,0.48462,0
0.5,0.12975,0.48462,0
0.5,0.13291,0.48462,0
0.5,0.13608,0.48462,0
0.5,0.13924,0.48462,0
0.5,0.14241,0.48462,0
0.5,0.14557,0.48462,0
0.5,0.14873,0.48462,0
0.5,0.1519,0.48462,0
0.5,0.15506,0.48462,0
0.5,0.15823,0.48462,0
0.5,0.16139,0.48462,0
0.5,0.16456,0.48462,0
0.5,0.16772,0.48462,0
0.5,0.17089,0.48462,0
0.5,0.17405,0.48462,0
0.5,0.17722,0.48462,0
0.5,0.18038,0.48462,0
0.5,0.18354,0.48462,0
0.5,0.18671,0.48462,0
0.5,0.18987,0.48462,0
0.5,0.19304,0.48462,0
0.5,0.1962,0.48462,0
0.5,0.19937,0.48462,0
0.5,0.20253,0.48462,0
0.5,0.2057,0.48462,0
0.5,0.20886,0.48462,0
0.5,0.21203,0.48462,0
0.5,0.21519,0.48462,0
0.5,0.21835,0.48462,0
0.5,0.22152,0.48462,0
0.5,0.22468,0.48462,0
0.5,0.22785,0.48462,0
0.5,0.23101,0.48462,0
0.5,0.23418,0.48462,0
0.5,0.23734,0.48462,0
0.5,0.24051,0.48462,0
0.5,0.24367,0.48462,0
0.5,0.24684,0.48462,0
0.5,0.25,0.48462,0
0.5,0.25316,0.48462,0
0.5,0.25633,0.48462,0
0.5,0.25949,0.48462,0
0.5,0.26266,0.48462,0
0.5,0.26582,0.48462,0
0.5,0.26899,0.48462,0
0.5,0.27215,0.48462,0
0.5,0.27532,0.48462,0
0.5,0.27848,0.48462,0
0.5,0.28165,0.48462,0
0.5,0.28481,0.48462,0
0.5,0.28797,0.48462,0
0.5,0.29114,0.48462,0
0.5,0.2943,0.48462,0
0.5,0.29747,0.48462,0
0.5,0.30063,0.48462,0
0.5,0.3038,0.48462,0
0.5,0.30696,0.48462,0
0.5,0.31013,0.48462,0
0.5,0.31329,0.48462,0
0.5,0.31646,0.48462,0
0.5,0.31962,0.48462,0
0.5,0.32278,0.48462,0
0.5,0.32595,0.48462,0
0.5,0.32911,0.48462,0
0.5,0.33228,0.48462,0
0.5,0.33544,0.48462,0
0.5,0.33861,0.48462,0
0.5,0.34177,0.48462,0
0.5,0.34494,0.48462,0
0.5,0.3481,0.48462,0
0.5,0.35127,0.48462,0
0.5,0.35443,0.48462,0
0.5,0.35759,0.48462,0
0.5,0.36076,0.48462,0
0.5,0.36392,0.48462,0
0.5,0.36709,0.48462,0
0.5,0.37025,0.48462,0
0.5,0.37342,0.48462,0
0.5,0.37658,0.48462,0
0.5,0.37975,0.48462,0
0.5,0.38291,0.48462,0
0.5,0.38608,0.48462,0
0.5,0.38924,0.48462,0
0.5,0.39241,0.48462,0
0.5,0.39557,0.48462,0
0.5,0.39873,0.48462,0
0.5,0.4019,0.48462,0
0.5,0.40506,0.48462,0
0.5,0.40823,0.48462,0
0.5,0.41139,0.48462,0
0.5,0.41456,0.48462,0
0.5,0.41772,0.48462,0
0.5,0.42089,0.48462,0
0.5,0.42405,0.48462,0
0.5,0.42722,0.48462,0
0.5,0.43038,0.48462,0
0.5,0.43354,0.48462,0
0.5,0.43671,0.48462,0
0.5,0.43987,0.48462,0
0.5,0.44304,0.48462,0
0.5,0.4462,0.48462,0
0.5,0.44937,0.48462,0
0.5,0.45253,0.48462,0
0.5,0.4557,0.48462,0
0.5,0.45886,0.48462,0
0.5,0.46203,0.48462,0
0.5,0.46519,0.48462,0
0.5,0.46835,0.48462,0
0.5,0.47152,0.48461,0
0.5,0.47468,0.48461,0
0.5,0.47785,0.4846,0
0.5,0.48101,0.48459,0
0.5,0.48418,0.48459,0
0.5,0.48734,0.48459,0
0.5,0.49051,0.4846,0
0.5,0.49367,0.48465,0
0.5,0.49684,0.48475,0
0.5,0.5,0.48491,0
0.5,0.50316,0.48513,0
0.5,0.50633,0.48535,0
0.5,0.50949,0.48552,0
0.5,0.51266,0.48564,0
0.5,0.51582,0.4857,0
0.5,0.51899,0.48573,0
0.5,0.52215,0.48574,0
0.5,0.52532,0.48575,0
0.5,0.52848,0.48575,0
0.5,0.53165,0.48575,0
0.5,0.53481,0.48576,0
0.5,0.53797,0.48576,0
0.5,0.54114,0.48577,0
0.5,0.5443,0.48578,0
0.5,0.54747,0.48579,0
0.5,0.55063,0.48579,0
0.5,0.5538,0.4858,0
0.5,0.55696,0.48581,0
0.5,0.56013,0.48582,0
0.5,0.56329,0.48583,0
0.5,0.56646,0.48584,0
0.5,0.56962,0.48584,0
0.5,0.57278,0.48585,0
0.5,0.57595,0.48586,0
0.5,0.57911,0.48587,0
0.5,0.58228,0.48587,0
0.5,0.58544,0.48588,0
0.5,0.58861,0.48589,0
0.5,0.59177,0.48589,0
0.5,0.59494,0.4859,0
0.5,0.5981,0.4859,0
0.5,0.60127,0.48591,0
0.5,0.60443,0.48592,0
0.5,0.60759,0.48592,0
0.5,0.61076,0.48593,0
0.5,0.61392,0.48593,0
0.5,0.61709,0.48594,0
0.5,0.62025,0.48594,0
0.5,0.62342,0.48595,0
0.5,0.62658,0.48595,0
0.5,0.62975,0.48596,0
0.5,0.63291,0.48596,0
0.5,0.63608,0.48597,0
0.5,0.63924,0.48597,0
0.5,0.64241,0.48598,0
0.5,0.64557,0.48598,0
0.5,0.64873,0.48599,0
0.5,0.6519,0.48599,0
0.5,0.65506,0.486,0
0.5,0.65823,0.486,0
0.5,0.66139,0.48601,0
0.5,0.66456,0.48601,0
0.5,0.66772,0.48602,0
0.5,0.67089,0.48602,0
0.5,0.67405,0.48603,0
0.5,0.67722,0.48603,0
0.5,0.68038,0.48604,0
0.5,0.68354,0.48604,0
0.5,0.68671,0.48605,0
0.5,0.68987,0.48605,0
0.5,0.69304,0.48606,0
0.5,0.6962,0.48606,0
0.5,0.69937,0.48607,0
0.5,0.70253,0.48607,0
0.5,0.7057,0.48608,0
0.5,0.70886,0.48608,0
0.5,0.71203,0.48609,0
0.5,0.71519,0.48609,0
0.5,0.71835,0.4861,0
0.5,0.72152,0.4861,0
0.5,0.72468,0.48611,0
0.5,0.72785,0.48612,0
0.5,0.73101,0.48612,0
0.5,0.73418,0.48613,0
0.5,0.73734,0.48613,0
0.5,0.74051,0.48614,0
0.5,0.74367,0.48614,0
0.5,0.74684,0.48615,0
0.5,0.75,0.48616,0
0.5,0.75316,0.48616,0
0.5,0.75633,0.48617,0
0.5,0.75949,0.48618,0
0.5,0.76266,0.48618,0
0.5,0.76582,0.48619,0
0.5,0.76899,0.4862,0
0.5,0.77215,0.4862,0
0.5,0.77532,0.48621,0
0.5,0.77848,0.48621,0
0.5,0.78165,0.48622,0
0.5,0.78481,0.48623,0
0.5,0.78797,0.48623,0
0.5,0.79114,0.48624,0
0.5,0.7943,0.48624,0
0.5,0.79747,0.48625,0
0.5,0.80063,0.48625,0
0.5,0.8038,0.48626,0
0.5,0.80696,0.48626,0
0.5,0.81013,0.48626,0
0.5,0.81329,0.48627,0
0.5,0.81646,0.48631,0
0.5,0.81962,0.48641,0
0.5,0.82278,0.48664,0
0.5,0.82595,0.48706,0
0.5,0.82726,0.48734,0
0.5,0.82911,0.48774,0
0.5,0.83228,0.48882,0
0.5,0.8354,0.49051,0
0.5,0.83544,0.49054,0
0.5,0.83861,0.49352,0
0.5,0.83874,0.49367,0
0.5,0.8404,0.49684,0
0.5,0.8409,0.5,0
0.5,0.8404,0.50316,0
0.5,0.83874,0.50633,0
0.5,0.83544,0.50946,0
0.5,0.83539,0.50949,0
0.5,0.83861,0.50648,0
0.5,0.82911,0.51226,0
0.5,0.82724,0.51266,0
0.5,0.83228,0.51118,0
0.5,0.0031646,0.51479,0
0.5,0,0.51417,0
0.5,0.0063291,0.51509,0
0.5,0.0094937,0.51525,0
0.5,0.012658,0.51533,0
0.5,0.015823,0.51536,0
0.5,0.018987,0.51538,0
0.5,0.022152,0.51539,0
0.5,0.025316,0.51539,0
0.5,0.028481,0.51538,0
0.5,0.031646,0.51538,0
0.5,0.03481,0.51538,0
0.5,0.037975,0.51538,0
0.5,0.041139,0.51538,0
0.5,0.044304,0.51538,0
0.5,0.047468,0.51538,0
0.5,0.050633,0.51538,0
0.5,0.053797,0.51538,0
0.5,0.056962,0.51538,0
0.5,0.060127,0.51538,0
0.5,0.063291,0.51537,0
0.5,0.066456,0.51537,0
0.5,0.06962,0.51537,0
0.5,0.072785,0.51537,0
0.5,0.075949,0.51537,0
0.5,0.079114,0.51537,0
0.5,0.082278,0.51537,0
0.5,0.085443,0.51537,0
0.5,0.088608,0.51537,0
0.5,0.091772,0.51537,0
0.5,0.094937,0.51537,0
0.5,0.098101,0.51537,0
0.5,0.10127,0.51537,0
0.5,0.10443,0.51537,0
0.5,0.10759,0.51537,0
0.5,0.11076,0.51537,0
0.5,0.11392,0.51537,0
0.5,0.11709,0.51537,0
0.5,0.12025,0.51537,0
0.5,0.12342,0.51537,0
0.5,0.12658,0.51537,0
0.5,0.12975,0.51537,0
0.5,0.13291,0.51537,0
0.5,0.13608,0.51537,0
0.5,0.13924,0.51537,0
0.5,0.14241,0.51537,0
0.5,0.14557,0.51537,0
0.5,0.14873,0.51537,0
0.5,0.1519,0.51537,0
0.5,0.15506,0.51537,0
0.5,0.15823,0.51537,0
0.5,0.16139,0.51537,0
0.5,0.16456,0.51537,0
0.5,0.16772,0.51537,0
0.5,0.17089,0.51537,0
0.5,0.17405,0.51537,0
0.5,0.17722,0.51537,0
0.5,0.18038,0.51537,0
0.5,0.18354,0.51537,0
0.5,0.18671,0.51537,0
0.5,0.18987,0.51537,0
0.5,0.19304,0.51537,0
0.5,0.1962,0.51537,0
0.5,0.19937,0.51537,0
0.5,0.20253,0.51537,0
0.5,0.2057,0.51537,0
0.5,0.20886,0.51537,0
0.5,0.21203,0.51537,0
0.5,0.21519,0.51537,0
0.5,0.21835,0.51537,0
0.5,0.22152,0.51537,0
0.5,0.22468,0.51537,0
0.5,0.22785,0.51537,0
0.5,0.23101,0.51537,0
0.5,0.23418,0.51537,0
0.5,0.23734,0.51537,0
0.5,0.24051,0.51537,0
0.5,0.24367,0.51537,0
0.5,0.24684,0.51537,0
0.5,0.25,0.51537,0
0.5,0.25316,0.51537,0
0.5,0.25633,0.51537,0
0.5,0.25949,0.51537,0
0.5,0.26266,0.51537,0
0.5,0.26582,0.51537,0
0.5,0.26899,0.51537,0
0.5,0.27215,0.51537,0
0.5,0.27532,0.51537,0
0.5,0.27848,0.51537,0
0.5,0.28165,0.51537,0
0.5,0.28481,0.51537,0
0.5,0.28797,0.51537,0
0.5,0.29114,0.51537,0
0.5,0.2943,0.51537,0
0.5,0.29747,0.51537,0
0.5,0.30063,0.51537,0
0.5,0.3038,0.51537,0
0.5,0.30696,0.51537,0
0.5,0.31013,0.51537,0
0.5,0.31329,0.51537,0
0.5,0.31646,0.51537,0
0.5,0.31962,0.51537,0
0.5,0.32278,0.51537,0
0.5,0.32595,0.51537,0
0.5,0.32911,0.51537,0
0.5,0.33228,0.51537,0
0.5,0.33544,0.51537,0
0.5,0.33861,0.51537,0
0.5,0.34177,0.51537,0
0.5,0.34494,0.51537,0
0.5,0.3481,0.51537,0
0.5,0.35127,0.51537,0
0.5,0.35443,0.51537,0
0.5,0.35759,0.51537,0
0.5,0.36076,0.51537,0
0.5,0.36392,0.51537,0
0.5,0.36709,0.51537,0
0.5,0.37025,0.51537,0
0.5,0.37342,0.51537,0
0.5,0.37658,0.51537,0
0.5,0.37975,0.51537,0
0.5,0.38291,0.51537,0
0.5,0.38608,0.51537,0
0.5,0.38924,0.51537,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51537,0
0.5,0.40506,0.51537,0
0.5,0.40823,0.51537,0
0.5,0.41139,0.51537,0
0.5,0.41456,0.51537,0
0.5,0.41772,0.51537,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51537,0
0.5,0.42722,0.51537,0
0.5,0.43038,0.51537,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51537,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51537,0
0.5,0.4462,0.51537,0
0.5,0.44937,0.51537,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51537,0
0.5,0.46203,0.51537,0
0.5,0.46519,0.51537,0
0.5,0.46835,0.51538,0
0.5,0.47152,0.51538,0
0.5,0.47468,0.51539,0
0.5,0.47785,0.5154,0
0.5,0.48101,0.5154,0
0.5,0.48418,0.51541,0
0.5,0.48734,0.51541,0
0.5,0.49051,0.5154,0
0.5,0.49367,0.51535,0
0.5,0.49684,0.51525,0
0.5,0.5,0.51508,0
0.5,0.50316,0.51487,0
0.5,0.50633,0.51465,0
0.5,0.50949,0.51447,0
0.5,0.51266,0.51436,0
0.5,0.51582,0.5143,0
0.5,0.51899,0.51427,0
0.5,0.52215,0.51426,0
0.5,0.52532,0.51425,0
0.5,0.52848,0.51425,0
0.5,0.53165,0.51424,0
0.5,0.53481,0.51424,0
0.5,0.53797,0.51423,0
0.5,0.54114,0.51423,0
0.5,0.5443,0.51422,0
0.5,0.54747,0.51421,0
0.5,0.55063,0.5142,0
0.5,0.5538,0.5142,0
0.5,0.55696,0.51419,0
0.5,0.56013,0.51418,0
0.5,0.56329,0.51417,0
0.5,0.56646,0.51416,0
0.5,0.56962,0.51416,0
0.5,0.57278,0.51415,0
0.5,0.57595,0.51414,0
0.5,0.57911,0.51413,0
0.5,0.58228,0.51413,0
0.5,0.58544,0.51412,0
0.5,0.58861,0.51411,0
0.5,0.59177,0.51411,0
0.5,0.59494,0.5141,0
0.5,0.5981,0.5141,0
0.5,0.60127,0.51409,0
0.5,0.60443,0.51408,0
0.5,0.60759,0.51408,0
0.5,0.61076,0.51407,0
0.5,0.61392,0.51407,0
0.5,0.61709,0.51406,0
0.5,0.62025,0.51406,0
0.5,0.62342,0.51405,0
0.5,0.62658,0.51405,0
0.5,0.62975,0.51404,0
0.5,0.63291,0.51404,0
0.5,0.63608,0.51403,0
0.5,0.63924,0.51403,0
0.5,0.64241,0.51402,0
0.5,0.64557,0.51402,0
0.5,0.64873,0.51401,0
0.5,0.6519,0.51401,0
0.5,0.65506,0.514,0
0.5,0.65823,0.514,0
0.5,0.66139,0.51399,0
0.5,0.66456,0.51399,0
0.5,0.66772,0.51398,0
0.5,0.67089,0.51398,0
0.5,0.67405,0.51397,0
0.5,0.67722,0.51397,0
0.5,0.68038,0.51396,0
0.5,0.68354,0.51396,0
0.5,0.68671,0.51395,0
0.5,0.68987,0.51395,0
0.5,0.69304,0.51394,0
0.5,0.6962,0.51394,0
0.5,0.69937,0.51393,0
0.5,0.70253,0.51393,0
0.5,0.7057,0.51392,0
0.5,0.70886,0.51392,0
0.5,0.71203,0.51391,0
0.5,0.71519,0.5139,0
0.5,0.71835,0.5139,0
0.5,0.72152,0.51389,0
0.5,0.72468,0.51389,0
0.5,0.72785,0.51388,0
0.5,0.73101,0.51388,0
0.5,0.73418,0.51387,0
0.5,0.73734,0.51387,0
0.5,0.74051,0.51386,0
0.5,0.74367,0.51385,0
0.5,0.74684,0.51385,0
0.5,0.75,0.51384,0
0.5,0.75316,0.51383,0
0.5,0.75633,0.51383,0
0.5,0.75949,0.51382,0
0.5,0.76266,0.51382,0
0.5,0.76582,0.51381,0
0.5,0.76899,0.5138,0
0.5,0.77215,0.5138,0
0.5,0.77532,0.51379,0
0.5,0.77848,0.51378,0
0.5,0.78165,0.51378,0
0.5,0.78481,0.51377,0
0.5,0.78797,0.51377,0
0.5,0.79114,0.51376,0
0.5,0.7943,0.51376,0
0.5,0.79747,0.51375,0
0.5,0.80063,0.51375,0
0.5,0.8038,0.51374,0
0.5,0.80696,0.51374,0
0.5,0.81013,0.51373,0
0.5,0.81329,0.51372,0
0.5,0.81646,0.51369,0
0.5,0.81962,0.51358,0
0.5,0.82278,0.51336,0
0.5,0.82595,0.51294,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99179,0.47785,0
0.5,0.99367,0.47722,0
0.5,0.99684,0.47641,0
0.5,1,0.47606,0
0.5,0.98106,0.48101,0
0.5,0.98418,0.48016,0
0.5,0.98734,0.4792,0
0.5,0.99051,0.47823,0
0.5,0.96044,0.48418,0
0.5,0.96203,0.48403,0
0.5,0.96519,0.48368,0
0.5,0.96835,0.48329,0
0.5,0.97152,0.48282,0
0.5,0.97468,0.48228,0
0.5,0.97785,0.48168,0
0.5,0.98101,0.48102,0
0.5,0,0.4858,0
0.5,0.0031646,0.48518,0
0.5,0.0063291,0.48488,0
0.5,0.0094937,0.48473,0
0.5,0.012658,0.48465,0
0.5,0.015823,0.48461,0
0.5,0.018987,0.4846,0
0.5,0.022152,0.48459,0
0.5,0.025316,0.48459,0
0.5,0.028481,0.48459,0
0.5,0.031646,0.48459,0
0.5,0.03481,0.4846,0
0.5,0.037975,0.4846,0
0.5,0.041139,0.4846,0
0.5,0.044304,0.4846,0
0.5,0.047468,0.4846,0
0.5,0.050633,0.4846,0
0.5,0.053797,0.4846,0
0.5,0.056962,0.4846,0
0.5,0.060127,0.4846,0
0.5,0.063291,0.4846,0
0.5,0.066456,0.4846,0
0.5,0.06962,0.4846,0
0.5,0.072785,0.4846,0
0.5,0.075949,0.4846,0
0.5,0.079114,0.4846,0
0.5,0.082278,0.4846,0
0.5,0.085443,0.4846,0
0.5,0.088608,0.4846,0
0.5,0.091772,0.4846,0
0.5,0.094937,0.4846,0
0.5,0.098101,0.4846,0
0.5,0.10127,0.4846,0
0.5,0.10443,0.4846,0
0.5,0.10759,0.4846,0
0.5,0.11076,0.4846,0
0.5,0.11392,0.4846,0
0.5,0.11709,0.4846,0
0.5,0.12025,0.4846,0
0.5,0.12342,0.4846,0
0.5,0.12658,0.4846,0
0.5,0.12975,0.4846,0
0.5,0.13291,0.4846,0
0.5,0.13608,0.4846,0
0.5,0.13924,0.4846,0
0.5,0.14241,0.4846,0
0.5,0.14557,0.4846,0
0.5,0.14873,0.4846,0
0.5,0.1519,0.4846,0
0.5,0.15506,0.4846,0
0.5,0.15823,0.4846,0
0.5,0.16139,0.4846,0
0.5,0.16456,0.4846,0
0.5,0.16772,0.4846,0
0.5,0.17089,0.4846,0
0.5,0.17405,0.4846,0
0.5,0.17722,0.4846,0
0.5,0.18038,0.4846,0
0.5,0.18354,0.4846,0
0.5,0.18671,0.4846,0
0.5,0.18987,0.4846,0
0.5,0.19304,0.4846,0
0.5,0.1962,0.4846,0
0.5,0.19937,0.4846,0
0.5,0.20253,0.4846,0
0.5,0.2057,0.4846,0
0.5,0.20886,0.4846,0
0.5,0.21203,0.4846,0
0.5,0.21519,0.4846,0
0.5,0.21835,0.4846,0
0.5,0.22152,0.4846,0
0.5,0.22468,0.48461,0
0.5,0.22785,0.48461,0
0.5,0.23101,0.48461,0
0.5,0.23418,0.48461,0
0.5,0.23734,0.48461,0
0.5,0.24051,0.48461,0
0.5,0.24367,0.48461,0
0.5,0.24684,0.48461,0
0.5,0.25,0.48461,0
0.5,0.25316,0.48461,0
0.5,0.25633,0.48461,0
0.5,0.25949,0.48461,0
0.5,0.26266,0.48461,0
0.5,0.26582,0.48461,0
0.5,0.26899,0.48461,0
0.5,0.27215,0.48461,0
0.5,0.27532,0.48461,0
0.5,0.27848,0.48461,0
0.5,0.28165,0.48461,0
0.5,0.28481,0.48461,0
0.5,0.28797,0.48461,0
0.5,0.29114,0.48461,0
0.5,0.2943,0.48461,0
0.5,0.29747,0.48461,0
0.5,0.30063,0.48461,0
0.5,0.3038,0.48461,0
0.5,0.30696,0.48461,0
0.5,0.31013,0.48461,0
0.5,0.31329,0.48461,0
0.5,0.31646,0.48461,0
0.5,0.31962,0.48461,0
0.5,0.32278,0.48461,0
0.5,0.32595,0.48461,0
0.5,0.32911,0.48461,0
0.5,0.33228,0.48461,0
0.5,0.33544,0.48461,0
0.5,0.33861,0.48461,0
0.5,0.34177,0.48461,0
0.5,0.34494,0.48461,0
0.5,0.3481,0.48461,0
0.5,0.35127,0.48461,0
0.5,0.35443,0.48461,0
0.5,0.35759,0.48461,0
0.5,0.36076,0.48461,0
0.5,0.36392,0.48461,0
0.5,0.36709,0.48461,0
0.5,0.37025,0.48461,0
0.5,0.37342,0.48461,0
0.5,0.37658,0.48461,0
0.5,0.37975,0.48461,0
0.5,0.38291,0.48461,0
0.5,0.38608,0.48461,0
0.5,0.38924,0.48461,0
0.5,0.39241,0.48461,0
0.5,0.39557,0.48461,0
0.5,0.39873,0.48461,0
0.5,0.4019,0.48461,0
0.5,0.40506,0.48461,0
0.5,0.40823,0.48461,0
0.5,0.41139,0.48461,0
0.5,0.41456,0.48461,0
0.5,0.41772,0.48461,0
0.5,0.42089,0.48461,0
0.5,0.42405,0.48461,0
0.5,0.42722,0.48461,0
0.5,0.43038,0.48461,0
0.5,0.43354,0.48461,0
0.5,0.43671,0.48461,0
0.5,0.43987,0.48461,0
0.5,0.44304,0.48461,0
0.5,0.4462,0.48461,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48461,0
0.5,0.4557,0.48461,0
0.5,0.45886,0.4846,0
0.5,0.46203,0.4846,0
0.5,0.46519,0.4846,0
0.5,0.46835,0.4846,0
0.5,0.47152,0.48459,0
0.5,0.47468,0.48459,0
0.5,0.47785,0.48458,0
0.5,0.48101,0.48458,0
0.5,0.48418,0.48457,0
0.5,0.48734,0.48458,0
0.5,0.49051,0.48459,0
0.5,0.49367,0.48464,0
0.5,0.49684,0.48474,0
0.5,0.5,0.48491,0
0.5,0.50316,0.48513,0
0.5,0.50633,0.48535,0
0.5,0.50949,0.48551,0
0.5,0.51266,0.48562,0
0.5,0.51582,0.48568,0
0.5,0.51899,0.48571,0
0.5,0.52215,0.48572,0
0.5,0.52532,0.48573,0
0.5,0.52848,0.48573,0
0.5,0.53165,0.48574,0
0.5,0.53481,0.48574,0
0.5,0.53797,0.48575,0
0.5,0.54114,0.48575,0
0.5,0.5443,0.48576,0
0.5,0.54747,0.48577,0
0.5,0.55063,0.48577,0
0.5,0.5538,0.48578,0
0.5,0.55696,0.48579,0
0.5,0.56013,0.4858,0
0.5,0.56329,0.48581,0
0.5,0.56646,0.48581,0
0.5,0.56962,0.48582,0
0.5,0.57278,0.48583,0
0.5,0.57595,0.48584,0
0.5,0.57911,0.48584,0
0.5,0.58228,0.48585,0
0.5,0.58544,0.48585,0
0.5,0.58861,0.48586,0
0.5,0.59177,0.48587,0
0.5,0.59494,0.48587,0
0.5,0.5981,0.48588,0
0.5,0.60127,0.48588,0
0.5,0.60443,0.48589,0
0.5,0.60759,0.48589,0
0.5,0.61076,0.4859,0
0.5,0.61392,0.4859,0
0.5,0.61709,0.48591,0
0.5,0.62025,0.48591,0
0.5,0.62342,0.48591,0
0.5,0.62658,0.48592,0
0.5,0.62975,0.48592,0
0.5,0.63291,0.48593,0
0.5,0.63608,0.48593,0
0.5,0.63924,0.48594,0
0.5,0.64241,0.48594,0
0.5,0.64557,0.48594,0
0.5,0.64873,0.48595,0
0.5,0.6519,0.48595,0
0.5,0.65506,0.48596,0
0.5,0.65823,0.48596,0
0.5,0.66139,0.48597,0
0.5,0.66456,0.48597,0
0.5,0.66772,0.48597,0
0.5,0.67089,0.48598,0
0.5,0.67405,0.48598,0
0.5,0.67722,0.48598,0
0.5,0.68038,0.48599,0
0.5,0.68354,0.48599,0
0.5,0.68671,0.48599,0
0.5,0.68987,0.486,0
0.5,0.69304,0.486,0
0.5,0.6962,0.486,0
0.5,0.69937,0.48601,0
0.5,0.70253,0.48601,0
0.5,0.7057,0.48601,0
0.5,0.70886,0.48602,0
0.5,0.71203,0.48602,0
0.5,0.71519,0.48602,0
0.5,0.71835,0.48603,0
0.5,0.72152,0.48603,0
0.5,0.72468,0.48603,0
0.5,0.72785,0.48604,0
0.5,0.73101,0.48604,0
0.5,0.73418,0.48604,0
0.5,0.73734,0.48605,0
0.5,0.74051,0.48605,0
0.5,0.74367,0.48605,0
0.5,0.74684,0.48606,0
0.5,0.75,0.48606,0
0.5,0.75316,0.48606,0
0.5,0.75633,0.48607,0
0.5,0.75949,0.48607,0
0.5,0.76266,0.48607,0
0.5,0.76582,0.48608,0
0.5,0.76899,0.48608,0
0.5,0.77215,0.48608,0
0.5,0.77532,0.48608,0
0.5,0.77848,0.48609,0
0.5,0.78165,0.48609,0
0.5,0.78481,0.48609,0
0.5,0.78797,0.4861,0
0.5,0.79114,0.4861,0
0.5,0.7943,0.4861,0
0.5,0.79747,0.48611,0
0.5,0.80063,0.48611,0
0.5,0.8038,0.48611,0
0.5,0.80696,0.48611,0
0.5,0.81013,0.4861,0
0.5,0.81329,0.48608,0
0.5,0.81646,0.48605,0
0.5,0.81962,0.486,0
0.5,0.82278,0.48595,0
0.5,0.82595,0.4859,0
0.5,0.82911,0.48586,0
0.5,0.83228,0.48582,0
0.5,0.83544,0.48579,0
0.5,0.83861,0.48577,0
0.5,0.84177,0.48576,0
0.5,0.84494,0.48575,0
0.5,0.8481,0.48574,0
0.5,0.85127,0.48573,0
0.5,0.85443,0.48573,0
0.5,0.85759,0.48572,0
0.5,0.86076,0.48572,0
0.5,0.86392,0.48572,0
0.5,0.86709,0.48572,0
0.5,0.87025,0.48571,0
0.5,0.87342,0.48571,0
0.5,0.87658,0.48571,0
0.5,0.87975,0.4857,0
0.5,0.88291,0.4857,0
0.5,0.88608,0.48569,0
0.5,0.88924,0.48569,0
0.5,0.89241,0.48568,0
0.5,0.89557,0.48567,0
0.5,0.89873,0.48566,0
0.5,0.9019,0.48564,0
0.5,0.90506,0.48562,0
0.5,0.90823,0.48561,0
0.5,0.91139,0.48559,0
0.5,0.91456,0.48556,0
0.5,0.91772,0.48553,0
0.5,0.92089,0.4855,0
0.5,0.92405,0.48546,0
0.5,0.92722,0.48542,0
0.5,0.93038,0.48537,0
0.5,0.93354,0.48531,0
0.5,0.93671,0.48524,0
0.5,0.93987,0.48516,0
0.5,0.94304,0.48507,0
0.5,0.9462,0.48496,0
0.5,0.94937,0.48483,0
0.5,0.95253,0.48468,0
0.5,0.9557,0.48451,0
0.5,0.95886,0.4843,0
0.5,0.0031646,0.51481,0
0.5,0,0.51419,0
0.5,0.0063291,0.51511,0
0.5,0.0094937,0.51526,0
0.5,0.012658,0.51534,0
0.5,0.015823,0.51538,0
0.5,0.018987,0.51539,0
0.5,0.022152,0.5154,0
0.5,0.025316,0.5154,0
0.5,0.028481,0.5154,0
0.5,0.031646,0.5154,0
0.5,0.03481,0.51539,0
0.5,0.037975,0.51539,0
0.5,0.041139,0.51539,0
0.5,0.044304,0.51539,0
0.5,0.047468,0.51539,0
0.5,0.050633,0.51539,0
0.5,0.053797,0.51539,0
0.5,0.056962,0.51539,0
0.5,0.060127,0.51539,0
0.5,0.063291,0.51539,0
0.5,0.066456,0.51539,0
0.5,0.06962,0.51539,0
0.5,0.072785,0.51539,0
0.5,0.075949,0.51539,0
0.5,0.079114,0.51539,0
0.5,0.082278,0.51539,0
0.5,0.085443,0.51539,0
0.5,0.088608,0.51539,0
0.5,0.091772,0.51539,0
0.5,0.094937,0.51539,0
0.5,0.098101,0.51539,0
0.5,0.10127,0.51539,0
0.5,0.10443,0.51539,0
0.5,0.10759,0.51539,0
0.5,0.11076,0.51539,0
0.5,0.11392,0.51539,0
0.5,0.11709,0.51539,0
0.5,0.12025,0.51539,0
0.5,0.12342,0.51539,0
0.5,0.12658,0.51539,0
0.5,0.12975,0.51539,0
0.5,0.13291,0.51539,0
0.5,0.13608,0.51539,0
0.5,0.13924,0.51539,0
0.5,0.14241,0.51539,0
0.5,0.14557,0.51539,0
0.5,0.14873,0.51539,0
0.5,0.1519,0.51539,0
0.5,0.15506,0.51539,0
0.5,0.15823,0.51539,0
0.5,0.16139,0.51539,0
0.5,0.16456,0.51539,0
0.5,0.16772,0.51539,0
0.5,0.17089,0.51539,0
0.5,0.17405,0.51539,0
0.5,0.17722,0.51539,0
0.5,0.18038,0.51539,0
0.5,0.18354,0.51539,0
0.5,0.18671,0.51539,0
0.5,0.18987,0.51539,0
0.5,0.19304,0.51539,0
0.5,0.1962,0.51539,0
0.5,0.19937,0.51538,0
0.5,0.20253,0.51538,0
0.5,0.2057,0.51538,0
0.5,0.20886,0.51538,0
0.5,0.21203,0.51538,0
0.5,0.21519,0.51538,0
0.5,0.21835,0.51538,0
0.5,0.22152,0.51538,0
0.5,0.22468,0.51538,0
0.5,0.22785,0.51538,0
0.5,0.23101,0.51538,0
0.5,0.23418,0.51538,0
0.5,0.23734,0.51538,0
0.5,0.24051,0.51538,0
0.5,0.24367,0.51538,0
0.5,0.24684,0.51538,0
0.5,0.25,0.51538,0
0.5,0.25316,0.51538,0
0.5,0.25633,0.51538,0
0.5,0.25949,0.51538,0
0.5,0.26266,0.51538,0
0.5,0.26582,0.51538,0
0.5,0.26899,0.51538,0
0.5,0.27215,0.51538,0
0.5,0.27532,0.51538,0
0.5,0.27848,0.51538,0
0.5,0.28165,0.51538,0
0.5,0.28481,0.51538,0
0.5,0.28797,0.51538,0
0.5,0.29114,0.51538,0
0.5,0.2943,0.51538,0
0.5,0.29747,0.51538,0
0.5,0.30063,0.51538,0
0.5,0.3038,0.51538,0
0.5,0.30696,0.51538,0
0.5,0.31013,0.51538,0
0.5,0.31329,0.51538,0
0.5,0.31646,0.51538,0
0.5,0.31962,0.51538,0
0.5,0.32278,0.51538,0
0.5,0.32595,0.51538,0
0.5,0.32911,0.51538,0
0.5,0.33228,0.51538,0
0.5,0.33544,0.51538,0
0.5,0.33861,0.51538,0
0.5,0.34177,0.51538,0
0.5,0.34494,0.51538,0
0.5,0.3481,0.51538,0
0.5,0.35127,0.51538,0
0.5,0.35443,0.51538,0
0.5,0.35759,0.51538,0
0.5,0.36076,0.51538,0
0.5,0.36392,0.51538,0
0.5,0.36709,0.51538,0
0.5,0.37025,0.51538,0
0.5,0.37342,0.51538,0
0.5,0.37658,0.51538,0
0.5,0.37975,0.51538,0
0.5,0.38291,0.51538,0
0.5,0.38608,0.51538,0
0.5,0.38924,0.51538,0
0.5,0.39241,0.51538,0
0.5,0.39557,0.51538,0
0.5,0.39873,0.51538,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51538,0
0.5,0.41456,0.51538,0
0.5,0.41772,0.51538,0
0.5,0.42089,0.51538,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51538,0
0.5,0.43038,0.51538,0
0.5,0.43354,0.51538,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.51538,0
0.5,0.44304,0.51538,0
0.5,0.4462,0.51538,0
0.5,0.44937,0.51539,0
0.5,0.45253,0.51539,0
0.5,0.4557,0.51539,0
0.5,0.45886,0.51539,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51539,0
0.5,0.46835,0.5154,0
0.5,0.47152,0.5154,0
0.5,0.47468,0.51541,0
0.5,0.47785,0.51541,0
0.5,0.48101,0.51542,0
0.5,0.48418,0.51543,0
0.5,0.48734,0.51542,0
0.5,0.49051,0.51541,0
0.5,0.49367,0.51536,0
0.5,0.49684,0.51525,0
0.5,0.5,0.51509,0
0.5,0.50316,0.51487,0
0.5,0.50633,0.51465,0
0.5,0.50949,0.51448,0
0.5,0.51266,0.51438,0
0.5,0.51582,0.51432,0
0.5,0.51899,0.51429,0
0.5,0.52215,0.51428,0
0.5,0.52532,0.51427,0
0.5,0.52848,0.51427,0
0.5,0.53165,0.51426,0
0.5,0.53481,0.51426,0
0.5,0.53797,0.51425,0
0.5,0.54114,0.51425,0
0.5,0.5443,0.51424,0
0.5,0.54747,0.51423,0
0.5,0.55063,0.51423,0
0.5,0.5538,0.51422,0
0.5,0.55696,0.51421,0
0.5,0.56013,0.5142,0
0.5,0.56329,0.51419,0
0.5,0.56646,0.51419,0
0.5,0.56962,0.51418,0
0.5,0.57278,0.51417,0
0.5,0.57595,0.51416,0
0.5,0.57911,0.51416,0
0.5,0.58228,0.51415,0
0.5,0.58544,0.51415,0
0.5,0.58861,0.51414,0
0.5,0.59177,0.51413,0
0.5,0.59494,0.51413,0
0.5,0.5981,0.51412,0
0.5,0.60127,0.51412,0
0.5,0.60443,0.51411,0
0.5,0.60759,0.51411,0
0.5,0.61076,0.5141,0
0.5,0.61392,0.5141,0
0.5,0.61709,0.51409,0
0.5,0.62025,0.51409,0
0.5,0.62342,0.51408,0
0.5,0.62658,0.51408,0
0.5,0.62975,0.51408,0
0.5,0.63291,0.51407,0
0.5,0.63608,0.51407,0
0.5,0.63924,0.51406,0
0.5,0.64241,0.51406,0
0.5,0.64557,0.51405,0
0.5,0.64873,0.51405,0
0.5,0.6519,0.51405,0
0.5,0.65506,0.51404,0
0.5,0.65823,0.51404,0
0.5,0.66139,0.51403,0
0.5,0.66456,0.51403,0
0.5,0.66772,0.51403,0
0.5,0.67089,0.51402,0
0.5,0.67405,0.51402,0
0.5,0.67722,0.51402,0
0.5,0.68038,0.51401,0
0.5,0.68354,0.51401,0
0.5,0.68671,0.51401,0
0.5,0.68987,0.514,0
0.5,0.69304,0.514,0
0.5,0.6962,0.514,0
0.5,0.69937,0.51399,0
0.5,0.70253,0.51399,0
0.5,0.7057,0.51399,0
0.5,0.70886,0.51398,0
0.5,0.71203,0.51398,0
0.5,0.71519,0.51398,0
0.5,0.71835,0.51397,0
0.5,0.72152,0.51397,0
0.5,0.72468,0.51397,0
0.5,0.72785,0.51396,0
0.5,0.73101,0.51396,0
0.5,0.73418,0.51396,0
0.5,0.73734,0.51395,0
0.5,0.74051,0.51395,0
0.5,0.74367,0.51395,0
0.5,0.74684,0.51394,0
0.5,0.75,0.51394,0
0.5,0.75316,0.51394,0
0.5,0.75633,0.51393,0
0.5,0.75949,0.51393,0
0.5,0.76266,0.51393,0
0.5,0.76582,0.51392,0
0.5,0.76899,0.51392,0
0.5,0.77215,0.51392,0
0.5,0.77532,0.51391,0
0.5,0.77848,0.51391,0
0.5,0.78165,0.51391,0
0.5,0.78481,0.5139,0
0.5,0.78797,0.5139,0
0.5,0.79114,0.5139,0
0.5,0.7943,0.5139,0
0.5,0.79747,0.51389,0
0.5,0.80063,0.51389,0
0.5,0.8038,0.51389,0
0.5,0.80696,0.51389,0
0.5,0.81013,0.5139,0
0.5,0.81329,0.51392,0
0.5,0.81646,0.51395,0
0.5,0.81962,0.514,0
0.5,0.82278,0.51405,0
0.5,0.82595,0.5141,0
0.5,0.82911,0.51414,0
0.5,0.83228,0.51418,0
0.5,0.83544,0.5142,0
0.5,0.83861,0.51423,0
0.5,0.84177,0.51424,0
0.5,0.84494,0.51425,0
0.5,0.8481,0.51426,0
0.5,0.85127,0.51427,0
0.5,0.85443,0.51427,0
0.5,0.85759,0.51428,0
0.5,0.86076,0.51428,0
0.5,0.86392,0.51428,0
0.5,0.86709,0.51428,0
0.5,0.87025,0.51429,0
0.5,0.87342,0.51429,0
0.5,0.87658,0.51429,0
0.5,0.87975,0.5143,0
0.5,0.88291,0.5143,0
0.5,0.88608,0.51431,0
0.5,0.88924,0.51432,0
0.5,0.89241,0.51433,0
0.5,0.89557,0.51434,0
0.5,0.89873,0.51435,0
0.5,0.9019,0.51436,0
0.5,0.90506,0.51438,0
0.5,0.90823,0.5144,0
0.5,0.91139,0.51442,0
0.5,0.91456,0.51444,0
0.5,0.91772,0.51447,0
0.5,0.92089,0.5145,0
0.5,0.92405,0.51454,0
0.5,0.92722,0.51459,0
0.5,0.93038,0.51464,0
0.5,0.93354,0.5147,0
0.5,0.93671,0.51477,0
0.5,0.93987,0.51485,0
0.5,0.94304,0.51494,0
0.5,0.9462,0.51505,0
0.5,0.94937,0.51518,0
0.5,0.95253,0.51533,0
0.5,0.9557,0.5155,0
0.5,0.95886,0.51571,0
0.5,0.96029,0.51582,0
0.5,0.96203,0.51598,0
0.5,0.96519,0.51633,0
0.5,0.96835,0.51673,0
0.5,0.97152,0.5172,0
0.5,0.97468,0.51774,0
0.5,0.97785,0.51834,0
0.5,0.98096,0.51899,0
0.5,0.98101,0.519,0
0.5,0.98418,0.51987,0
0.5,0.98734,0.52082,0
0.5,0.99051,0.52181,0
0.5,0.99168,0.52215,0
0.5,0.99367,0.52282,0
0.5,0.99684,0.52363,0
0.5,1,0.52397,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99179,0.47785,0
0.5,0.99367,0.47722,0
0.5,0.99684,0.47641,0
0.5,1,0.47606,0
0.5,0.98106,0.48101,0
0.5,0.98418,0.48016,0
0.5,0.98734,0.4792,0
0.5,0.99051,0.47823,0
0.5,0.96044,0.48418,0
0.5,0.96203,0.48403,0
0.5,0.96519,0.48368,0
0.5,0.96835,0.48329,0
0.5,0.97152,0.48282,0
0.5,0.97468,0.48228,0
0.5,0.97785,0.48168,0
0.5,0.98101,0.48102,0
0.5,0,0.4858,0
0.5,0.0031646,0.48518,0
0.5,0.0063291,0.48488,0
0.5,0.0094937,0.48473,0
0.5,0.012658,0.48465,0
0.5,0.015823,0.48461,0
0.5,0.018987,0.48459,0
0.5,0.022152,0.48459,0
0.5,0.025316,0.48459,0
0.5,0.028481,0.48459,0
0.5,0.031646,0.48459,0
0.5,0.03481,0.48459,0
0.5,0.037975,0.48459,0
0.5,0.041139,0.48459,0
0.5,0.044304,0.48459,0
0.5,0.047468,0.4846,0
0.5,0.050633,0.4846,0
0.5,0.053797,0.4846,0
0.5,0.056962,0.4846,0
0.5,0.060127,0.4846,0
0.5,0.063291,0.4846,0
0.5,0.066456,0.4846,0
0.5,0.06962,0.4846,0
0.5,0.072785,0.4846,0
0.5,0.075949,0.4846,0
0.5,0.079114,0.4846,0
0.5,0.082278,0.4846,0
0.5,0.085443,0.4846,0
0.5,0.088608,0.4846,0
0.5,0.091772,0.4846,0
0.5,0.094937,0.4846,0
0.5,0.098101,0.4846,0
0.5,0.10127,0.4846,0
0.5,0.10443,0.4846,0
0.5,0.10759,0.4846,0
0.5,0.11076,0.4846,0
0.5,0.11392,0.4846,0
0.5,0.11709,0.4846,0
0.5,0.12025,0.4846,0
0.5,0.12342,0.4846,0
0.5,0.12658,0.4846,0
0.5,0.12975,0.4846,0
0.5,0.13291,0.4846,0
0.5,0.13608,0.4846,0
0.5,0.13924,0.4846,0
0.5,0.14241,0.4846,0
0.5,0.14557,0.4846,0
0.5,0.14873,0.4846,0
0.5,0.1519,0.4846,0
0.5,0.15506,0.4846,0
0.5,0.15823,0.4846,0
0.5,0.16139,0.4846,0
0.5,0.16456,0.4846,0
0.5,0.16772,0.4846,0
0.5,0.17089,0.4846,0
0.5,0.17405,0.4846,0
0.5,0.17722,0.4846,0
0.5,0.18038,0.4846,0
0.5,0.18354,0.4846,0
0.5,0.18671,0.4846,0
0.5,0.18987,0.4846,0
0.5,0.19304,0.4846,0
0.5,0.1962,0.4846,0
0.5,0.19937,0.4846,0
0.5,0.20253,0.4846,0
0.5,0.2057,0.4846,0
0.5,0.20886,0.4846,0
0.5,0.21203,0.4846,0
0.5,0.21519,0.4846,0
0.5,0.21835,0.4846,0
0.5,0.22152,0.4846,0
0.5,0.22468,0.4846,0
0.5,0.22785,0.4846,0
0.5,0.23101,0.4846,0
0.5,0.23418,0.4846,0
0.5,0.23734,0.4846,0
0.5,0.24051,0.4846,0
0.5,0.24367,0.4846,0
0.5,0.24684,0.4846,0
0.5,0.25,0.4846,0
0.5,0.25316,0.4846,0
0.5,0.25633,0.4846,0
0.5,0.25949,0.4846,0
0.5,0.26266,0.4846,0
0.5,0.26582,0.4846,0
0.5,0.26899,0.4846,0
0.5,0.27215,0.4846,0
0.5,0.27532,0.4846,0
0.5,0.27848,0.4846,0
0.5,0.28165,0.4846,0
0.5,0.28481,0.4846,0
0.5,0.28797,0.4846,0
0.5,0.29114,0.4846,0
0.5,0.2943,0.4846,0
0.5,0.29747,0.4846,0
0.5,0.30063,0.4846,0
0.5,0.3038,0.4846,0
0.5,0.30696,0.4846,0
0.5,0.31013,0.4846,0
0.5,0.31329,0.4846,0
0.5,0.31646,0.4846,0
0.5,0.31962,0.4846,0
0.5,0.32278,0.4846,0
0.5,0.32595,0.4846,0
0.5,0.32911,0.4846,0
0.5,0.33228,0.4846,0
0.5,0.33544,0.4846,0
0.5,0.33861,0.4846,0
0.5,0.34177,0.4846,0
0.5,0.34494,0.4846,0
0.5,0.3481,0.4846,0
0.5,0.35127,0.4846,0
0.5,0.35443,0.4846,0
0.5,0.35759,0.4846,0
0.5,0.36076,0.4846,0
0.5,0.36392,0.4846,0
0.5,0.36709,0.4846,0
0.5,0.37025,0.4846,0
0.5,0.37342,0.48459,0
0.5,0.37658,0.48459,0
0.5,0.37975,0.48459,0
0.5,0.38291,0.48459,0
0.5,0.38608,0.48459,0
0.5,0.38924,0.48459,0
0.5,0.39241,0.48459,0
0.5,0.39557,0.48459,0
0.5,0.39873,0.48459,0
0.5,0.4019,0.48459,0
0.5,0.40506,0.48459,0
0.5,0.40823,0.48459,0
0.5,0.41139,0.48459,0
0.5,0.41456,0.48459,0
0.5,0.41772,0.48459,0
0.5,0.42089,0.48459,0
0.5,0.42405,0.48459,0
0.5,0.42722,0.48459,0
0.5,0.43038,0.48459,0
0.5,0.43354,0.48459,0
0.5,0.43671,0.48459,0
0.5,0.43987,0.48459,0
0.5,0.44304,0.48459,0
0.5,0.4462,0.48459,0
0.5,0.44937,0.48459,0
0.5,0.45253,0.48459,0
0.5,0.4557,0.48459,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48459,0
0.5,0.46519,0.48459,0
0.5,0.46835,0.48459,0
0.5,0.47152,0.48458,0
0.5,0.47468,0.48458,0
0.5,0.47785,0.48457,0
0.5,0.48101,0.48457,0
0.5,0.48418,0.48456,0
0.5,0.48734,0.48457,0
0.5,0.49051,0.48458,0
0.5,0.49367,0.48464,0
0.5,0.49684,0.48474,0
0.5,0.5,0.48491,0
0.5,0.50316,0.48513,0
0.5,0.50633,0.48534,0
0.5,0.50949,0.48551,0
0.5,0.51266,0.48561,0
0.5,0.51582,0.48567,0
0.5,0.51899,0.4857,0
0.5,0.52215,0.48571,0
0.5,0.52532,0.48572,0
0.5,0.52848,0.48572,0
0.5,0.53165,0.48573,0
0.5,0.53481,0.48573,0
0.5,0.53797,0.48573,0
0.5,0.54114,0.48574,0
0.5,0.5443,0.48575,0
0.5,0.54747,0.48576,0
0.5,0.55063,0.48576,0
0.5,0.5538,0.48577,0
0.5,0.55696,0.48578,0
0.5,0.56013,0.48579,0
0.5,0.56329,0.4858,0
0.5,0.56646,0.4858,0
0.5,0.56962,0.48581,0
0.5,0.57278,0.48582,0
0.5,0.57595,0.48582,0
0.5,0.57911,0.48583,0
0.5,0.58228,0.48584,0
0.5,0.58544,0.48584,0
0.5,0.58861,0.48585,0
0.5,0.59177,0.48585,0
0.5,0.59494,0.48586,0
0.5,0.5981,0.48587,0
0.5,0.60127,0.48587,0
0.5,0.60443,0.48588,0
0.5,0.60759,0.48588,0
0.5,0.61076,0.48589,0
0.5,0.61392,0.48589,0
0.5,0.61709,0.48589,0
0.5,0.62025,0.4859,0
0.5,0.62342,0.4859,0
0.5,0.62658,0.48591,0
0.5,0.62975,0.48591,0
0.5,0.63291,0.48592,0
0.5,0.63608,0.48592,0
0.5,0.63924,0.48592,0
0.5,0.64241,0.48593,0
0.5,0.64557,0.48593,0
0.5,0.64873,0.48593,0
0.5,0.6519,0.48594,0
0.5,0.65506,0.48594,0
0.5,0.65823,0.48594,0
0.5,0.66139,0.48595,0
0.5,0.66456,0.48595,0
0.5,0.66772,0.48595,0
0.5,0.67089,0.48596,0
0.5,0.67405,0.48596,0
0.5,0.67722,0.48596,0
0.5,0.68038,0.48597,0
0.5,0.68354,0.48597,0
0.5,0.68671,0.48597,0
0.5,0.68987,0.48598,0
0.5,0.69304,0.48598,0
0.5,0.6962,0.48598,0
0.5,0.69937,0.48599,0
0.5,0.70253,0.48599,0
0.5,0.7057,0.48599,0
0.5,0.70886,0.486,0
0.5,0.71203,0.486,0
0.5,0.71519,0.486,0
0.5,0.71835,0.48601,0
0.5,0.72152,0.48601,0
0.5,0.72468,0.48601,0
0.5,0.72785,0.48602,0
0.5,0.73101,0.48602,0
0.5,0.73418,0.48602,0
0.5,0.73734,0.48603,0
0.5,0.74051,0.48603,0
0.5,0.74367,0.48603,0
0.5,0.74684,0.48604,0
0.5,0.75,0.48604,0
0.5,0.75316,0.48604,0
0.5,0.75633,0.48605,0
0.5,0.75949,0.48605,0
0.5,0.76266,0.48605,0
0.5,0.76582,0.48606,0
0.5,0.76899,0.48606,0
0.5,0.77215,0.48606,0
0.5,0.77532,0.48607,0
0.5,0.77848,0.48607,0
0.5,0.78165,0.48607,0
0.5,0.78481,0.48607,0
0.5,0.78797,0.48608,0
0.5,0.79114,0.48608,0
0.5,0.7943,0.48608,0
0.5,0.79747,0.48609,0
0.5,0.80063,0.48609,0
0.5,0.8038,0.48609,0
0.5,0.80696,0.48609,0
0.5,0.81013,0.48608,0
0.5,0.81329,0.48606,0
0.5,0.81646,0.48603,0
0.5,0.81962,0.48599,0
0.5,0.82278,0.48594,0
0.5,0.82595,0.48589,0
0.5,0.82911,0.48585,0
0.5,0.83228,0.48581,0
0.5,0.83544,0.48578,0
0.5,0.83861,0.48576,0
0.5,0.84177,0.48575,0
0.5,0.84494,0.48574,0
0.5,0.8481,0.48573,0
0.5,0.85127,0.48572,0
0.5,0.85443,0.48572,0
0.5,0.85759,0.48571,0
0.5,0.86076,0.48571,0
0.5,0.86392,0.48571,0
0.5,0.86709,0.48571,0
0.5,0.87025,0.4857,0
0.5,0.87342,0.4857,0
0.5,0.87658,0.4857,0
0.5,0.87975,0.48569,0
0.5,0.88291,0.48569,0
0.5,0.88608,0.48568,0
0.5,0.88924,0.48568,0
0.5,0.89241,0.48567,0
0.5,0.89557,0.48566,0
0.5,0.89873,0.48564,0
0.5,0.9019,0.48563,0
0.5,0.90506,0.48562,0
0.5,0.90823,0.4856,0
0.5,0.91139,0.48558,0
0.5,0.91456,0.48555,0
0.5,0.91772,0.48552,0
0.5,0.92089,0.48549,0
0.5,0.92405,0.48546,0
0.5,0.92722,0.48541,0
0.5,0.93038,0.48537,0
0.5,0.93354,0.48531,0
0.5,0.93671,0.48524,0
0.5,0.93987,0.48516,0
0.5,0.94304,0.48507,0
0.5,0.9462,0.48496,0
0.5,0.94937,0.48483,0
0.5,0.95253,0.48468,0
0.5,0.9557,0.48451,0
0.5,0.95886,0.4843,0
0.5,0.0031646,0.51481,0
0.5,0,0.51419,0
0.5,0.0063291,0.51511,0
0.5,0.0094937,0.51526,0
0.5,0.012658,0.51534,0
0.5,0.015823,0.51538,0
0.5,0.018987,0.51539,0
0.5,0.022152,0.5154,0
0.5,0.025316,0.5154,0
0.5,0.028481,0.5154,0
0.5,0.031646,0.5154,0
0.5,0.03481,0.5154,0
0.5,0.037975,0.5154,0
0.5,0.041139,0.5154,0
0.5,0.044304,0.51539,0
0.5,0.047468,0.51539,0
0.5,0.050633,0.51539,0
0.5,0.053797,0.51539,0
0.5,0.056962,0.51539,0
0.5,0.060127,0.51539,0
0.5,0.063291,0.51539,0
0.5,0.066456,0.51539,0
0.5,0.06962,0.51539,0
0.5,0.072785,0.51539,0
0.5,0.075949,0.51539,0
0.5,0.079114,0.51539,0
0.5,0.082278,0.51539,0
0.5,0.085443,0.51539,0
0.5,0.088608,0.51539,0
0.5,0.091772,0.51539,0
0.5,0.094937,0.51539,0
0.5,0.098101,0.51539,0
0.5,0.10127,0.51539,0
0.5,0.10443,0.51539,0
0.5,0.10759,0.51539,0
0.5,0.11076,0.51539,0
0.5,0.11392,0.51539,0
0.5,0.11709,0.51539,0
0.5,0.12025,0.51539,0
0.5,0.12342,0.51539,0
0.5,0.12658,0.51539,0
0.5,0.12975,0.51539,0
0.5,0.13291,0.51539,0
0.5,0.13608,0.51539,0
0.5,0.13924,0.51539,0
0.5,0.14241,0.51539,0
0.5,0.14557,0.51539,0
0.5,0.14873,0.51539,0
0.5,0.1519,0.51539,0
0.5,0.15506,0.51539,0
0.5,0.15823,0.51539,0
0.5,0.16139,0.51539,0
0.5,0.16456,0.51539,0
0.5,0.16772,0.51539,0
0.5,0.17089,0.51539,0
0.5,0.17405,0.51539,0
0.5,0.17722,0.51539,0
0.5,0.18038,0.51539,0
0.5,0.18354,0.51539,0
0.5,0.18671,0.51539,0
0.5,0.18987,0.51539,0
0.5,0.19304,0.51539,0
0.5,0.1962,0.51539,0
0.5,0.19937,0.51539,0
0.5,0.20253,0.51539,0
0.5,0.2057,0.51539,0
0.5,0.20886,0.51539,0
0.5,0.21203,0.51539,0
0.5,0.21519,0.51539,0
0.5,0.21835,0.51539,0
0.5,0.22152,0.51539,0
0.5,0.22468,0.51539,0
0.5,0.22785,0.51539,0
0.5,0.23101,0.51539,0
0.5,0.23418,0.51539,0
0.5,0.23734,0.51539,0
0.5,0.24051,0.51539,0
0.5,0.24367,0.51539,0
0.5,0.24684,0.51539,0
0.5,0.25,0.51539,0
0.5,0.25316,0.51539,0
0.5,0.25633,0.51539,0
0.5,0.25949,0.51539,0
0.5,0.26266,0.51539,0
0.5,0.26582,0.51539,0
0.5,0.26899,0.51539,0
0.5,0.27215,0.51539,0
0.5,0.27532,0.51539,0
0.5,0.27848,0.51539,0
0.5,0.28165,0.51539,0
0.5,0.28481,0.51539,0
0.5,0.28797,0.51539,0
0.5,0.29114,0.51539,0
0.5,0.2943,0.51539,0
0.5,0.29747,0.51539,0
0.5,0.30063,0.51539,0
0.5,0.3038,0.51539,0
0.5,0.30696,0.51539,0
0.5,0.31013,0.51539,0
0.5,0.31329,0.51539,0
0.5,0.31646,0.51539,0
0.5,0.31962,0.51539,0
0.5,0.32278,0.51539,0
0.5,0.32595,0.51539,0
0.5,0.32911,0.51539,0
0.5,0.33228,0.51539,0
0.5,0.33544,0.51539,0
0.5,0.33861,0.51539,0
0.5,0.34177,0.51539,0
0.5,0.34494,0.51539,0
0.5,0.3481,0.51539,0
0.5,0.35127,0.51539,0
0.5,0.35443,0.51539,0
0.5,0.35759,0.51539,0
0.5,0.36076,0.51539,0
0.5,0.36392,0.51539,0
0.5,0.36709,0.51539,0
0.5,0.37025,0.51539,0
0.5,0.37342,0.51539,0
0.5,0.37658,0.51539,0
0.5,0.37975,0.51539,0
0.5,0.38291,0.51539,0
0.5,0.38608,0.51539,0
0.5,0.38924,0.5154,0
0.5,0.39241,0.5154,0
0.5,0.39557,0.5154,0
0.5,0.39873,0.5154,0
0.5,0.4019,0.5154,0
0.5,0.40506,0.5154,0
0.5,0.40823,0.5154,0
0.5,0.41139,0.5154,0
0.5,0.41456,0.5154,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.5154,0
0.5,0.42405,0.5154,0
0.5,0.42722,0.5154,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.5154,0
0.5,0.43671,0.5154,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.5154,0
0.5,0.4462,0.5154,0
0.5,0.44937,0.5154,0
0.5,0.45253,0.5154,0
0.5,0.4557,0.5154,0
0.5,0.45886,0.5154,0
0.5,0.46203,0.5154,0
0.5,0.46519,0.5154,0
0.5,0.46835,0.51541,0
0.5,0.47152,0.51541,0
0.5,0.47468,0.51542,0
0.5,0.47785,0.51543,0
0.5,0.48101,0.51543,0
0.5,0.48418,0.51544,0
0.5,0.48734,0.51543,0
0.5,0.49051,0.51541,0
0.5,0.49367,0.51536,0
0.5,0.49684,0.51526,0
0.5,0.5,0.51509,0
0.5,0.50316,0.51487,0
0.5,0.50633,0.51466,0
0.5,0.50949,0.51449,0
0.5,0.51266,0.51439,0
0.5,0.51582,0.51433,0
0.5,0.51899,0.5143,0
0.5,0.52215,0.51429,0
0.5,0.52532,0.51428,0
0.5,0.52848,0.51428,0
0.5,0.53165,0.51427,0
0.5,0.53481,0.51427,0
0.5,0.53797,0.51426,0
0.5,0.54114,0.51426,0
0.5,0.5443,0.51425,0
0.5,0.54747,0.51424,0
0.5,0.55063,0.51424,0
0.5,0.5538,0.51423,0
0.5,0.55696,0.51422,0
0.5,0.56013,0.51421,0
0.5,0.56329,0.5142,0
0.5,0.56646,0.5142,0
0.5,0.56962,0.51419,0
0.5,0.57278,0.51418,0
0.5,0.57595,0.51418,0
0.5,0.57911,0.51417,0
0.5,0.58228,0.51416,0
0.5,0.58544,0.51416,0
0.5,0.58861,0.51415,0
0.5,0.59177,0.51414,0
0.5,0.59494,0.51414,0
0.5,0.5981,0.51413,0
0.5,0.60127,0.51413,0
0.5,0.60443,0.51412,0
0.5,0.60759,0.51412,0
0.5,0.61076,0.51411,0
0.5,0.61392,0.51411,0
0.5,0.61709,0.5141,0
0.5,0.62025,0.5141,0
0.5,0.62342,0.5141,0
0.5,0.62658,0.51409,0
0.5,0.62975,0.51409,0
0.5,0.63291,0.51408,0
0.5,0.63608,0.51408,0
0.5,0.63924,0.51408,0
0.5,0.64241,0.51407,0
0.5,0.64557,0.51407,0
0.5,0.64873,0.51407,0
0.5,0.6519,0.51406,0
0.5,0.65506,0.51406,0
0.5,0.65823,0.51406,0
0.5,0.66139,0.51405,0
0.5,0.66456,0.51405,0
0.5,0.66772,0.51405,0
0.5,0.67089,0.51404,0
0.5,0.67405,0.51404,0
0.5,0.67722,0.51404,0
0.5,0.68038,0.51403,0
0.5,0.68354,0.51403,0
0.5,0.68671,0.51403,0
0.5,0.68987,0.51402,0
0.5,0.69304,0.51402,0
0.5,0.6962,0.51402,0
0.5,0.69937,0.51401,0
0.5,0.70253,0.51401,0
0.5,0.7057,0.51401,0
0.5,0.70886,0.514,0
0.5,0.71203,0.514,0
0.5,0.71519,0.51399,0
0.5,0.71835,0.51399,0
0.5,0.72152,0.51399,0
0.5,0.72468,0.51398,0
0.5,0.72785,0.51398,0
0.5,0.73101,0.51398,0
0.5,0.73418,0.51398,0
0.5,0.73734,0.51397,0
0.5,0.74051,0.51397,0
0.5,0.74367,0.51397,0
0.5,0.74684,0.51396,0
0.5,0.75,0.51396,0
0.5,0.75316,0.51396,0
0.5,0.75633,0.51395,0
0.5,0.75949,0.51395,0
0.5,0.76266,0.51395,0
0.5,0.76582,0.51394,0
0.5,0.76899,0.51394,0
0.5,0.77215,0.51394,0
0.5,0.77532,0.51393,0
0.5,0.77848,0.51393,0
0.5,0.78165,0.51393,0
0.5,0.78481,0.51392,0
0.5,0.78797,0.51392,0
0.5,0.79114,0.51392,0
0.5,0.7943,0.51392,0
0.5,0.79747,0.51391,0
0.5,0.80063,0.51391,0
0.5,0.8038,0.51391,0
0.5,0.80696,0.51391,0
0.5,0.81013,0.51392,0
0.5,0.81329,0.51394,0
0.5,0.81646,0.51397,0
0.5,0.81962,0.51401,0
0.5,0.82278,0.51406,0
0.5,0.82595,0.51411,0
0.5,0.82911,0.51415,0
0.5,0.83228,0.51419,0
0.5,0.83544,0.51422,0
0.5,0.83861,0.51424,0
0.5,0.84177,0.51425,0
0.5,0.84494,0.51427,0
0.5,0.8481,0.51427,0
0.5,0.85127,0.51428,0
0.5,0.85443,0.51428,0
0.5,0.85759,0.51429,0
0.5,0.86076,0.51429,0
0.5,0.86392,0.51429,0
0.5,0.86709,0.5143,0
0.5,0.87025,0.5143,0
0.5,0.87342,0.5143,0
0.5,0.87658,0.5143,0
0.5,0.87975,0.51431,0
0.5,0.88291,0.51431,0
0.5,0.88608,0.51432,0
0.5,0.88924,0.51433,0
0.5,0.89241,0.51434,0
0.5,0.89557,0.51435,0
0.5,0.89873,0.51436,0
0.5,0.9019,0.51437,0
0.5,0.90506,0.51439,0
0.5,0.90823,0.51441,0
0.5,0.91139,0.51443,0
0.5,0.91456,0.51445,0
0.5,0.91772,0.51448,0
0.5,0.92089,0.51451,0
0.5,0.92405,0.51455,0
0.5,0.92722,0.51459,0
0.5,0.93038,0.51464,0
0.5,0.93354,0.5147,0
0.5,0.93671,0.51477,0
0.5,0.93987,0.51485,0
0.5,0.94304,0.51494,0
0.5,0.9462,0.51505,0
0.5,0.94937,0.51518,0
0.5,0.95253,0.51533,0
0.5,0.9557,0.5155,0
0.5,0.95886,0.51571,0
0.5,0.96029,0.51582,0
0.5,0.96203,0.51598,0
0.5,0.96519,0.51633,0
0.5,0.96835,0.51673,0
0.5,0.97152,0.5172,0
0.5,0.97468,0.51774,0
0.5,0.97785,0.51834,0
0.5,0.98096,0.51899,0
0.5,0.98101,0.519,0
0.5,0.98418,0.51987,0
0.5,0.98734,0.52082,0
0.5,0.99051,0.52181,0
0.5,0.99168,0.52215,0
0.5,0.99367,0.52282,0
0.5,0.99684,0.52363,0
0.5,1,0.52397,0


==> Data/TB/tensile_TB_0.25l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99179,0.47785,0
0.5,0.99367,0.47722,0
0.5,0.99684,0.47641,0
0.5,1,0.47606,0
0.5,0.98106,0.48101,0
0.5,0.98418,0.48016,0
0.5,0.98734,0.4792,0
0.5,0.99051,0.47823,0
0.5,0.96044,0.48418,0
0.5,0.96203,0.48403,0
0.5,0.96519,0.48368,0
0.5,0.96835,0.48329,0
0.5,0.97152,0.48282,0
0.5,0.97468,0.48228,0
0.5,0.97785,0.48168,0
0.5,0.98101,0.48102,0
0.5,0,0.48577,0
0.5,0.0031646,0.48515,0
0.5,0.0063291,0.48486,0
0.5,0.0094937,0.48471,0
0.5,0.012658,0.48463,0
0.5,0.015823,0.48459,0
0.5,0.018987,0.48458,0
0.5,0.022152,0.48457,0
0.5,0.025316,0.48457,0
0.5,0.028481,0.48457,0
0.5,0.031646,0.48457,0
0.5,0.03481,0.48458,0
0.5,0.037975,0.48458,0
0.5,0.041139,0.48458,0
0.5,0.044304,0.48458,0
0.5,0.047468,0.48458,0
0.5,0.050633,0.48458,0
0.5,0.053797,0.48458,0
0.5,0.056962,0.48458,0
0.5,0.060127,0.48458,0
0.5,0.063291,0.48458,0
0.5,0.066456,0.48458,0
0.5,0.06962,0.48458,0
0.5,0.072785,0.48458,0
0.5,0.075949,0.48458,0
0.5,0.079114,0.48458,0
0.5,0.082278,0.48458,0
0.5,0.085443,0.48458,0
0.5,0.088608,0.48458,0
0.5,0.091772,0.48458,0
0.5,0.094937,0.48458,0
0.5,0.098101,0.48458,0
0.5,0.10127,0.48458,0
0.5,0.10443,0.48458,0
0.5,0.10759,0.48458,0
0.5,0.11076,0.48458,0
0.5,0.11392,0.48458,0
0.5,0.11709,0.48458,0
0.5,0.12025,0.48458,0
0.5,0.12342,0.48458,0
0.5,0.12658,0.48458,0
0.5,0.12975,0.48458,0
0.5,0.13291,0.48458,0
0.5,0.13608,0.48458,0
0.5,0.13924,0.48458,0
0.5,0.14241,0.48458,0
0.5,0.14557,0.48458,0
0.5,0.14873,0.48458,0
0.5,0.1519,0.48458,0
0.5,0.15506,0.48458,0
0.5,0.15823,0.48458,0
0.5,0.16139,0.48458,0
0.5,0.16456,0.48458,0
0.5,0.16772,0.48458,0
0.5,0.17089,0.48458,0
0.5,0.17405,0.48458,0
0.5,0.17722,0.48458,0
0.5,0.18038,0.48458,0
0.5,0.18354,0.48458,0
0.5,0.18671,0.48458,0
0.5,0.18987,0.48458,0
0.5,0.19304,0.48458,0
0.5,0.1962,0.48458,0
0.5,0.19937,0.48458,0
0.5,0.20253,0.48458,0
0.5,0.2057,0.48458,0
0.5,0.20886,0.48458,0
0.5,0.21203,0.48458,0
0.5,0.21519,0.48458,0
0.5,0.21835,0.48458,0
0.5,0.22152,0.48458,0
0.5,0.22468,0.48458,0
0.5,0.22785,0.48458,0
0.5,0.23101,0.48458,0
0.5,0.23418,0.48458,0
0.5,0.23734,0.48458,0
0.5,0.24051,0.48458,0
0.5,0.24367,0.48458,0
0.5,0.24684,0.48458,0
0.5,0.25,0.48458,0
0.5,0.25316,0.48458,0
0.5,0.25633,0.48458,0
0.5,0.25949,0.48458,0
0.5,0.26266,0.48458,0
0.5,0.26582,0.48458,0
0.5,0.26899,0.48458,0
0.5,0.27215,0.48458,0
0.5,0.27532,0.48458,0
0.5,0.27848,0.48458,0
0.5,0.28165,0.48458,0
0.5,0.28481,0.48458,0
0.5,0.28797,0.48458,0
0.5,0.29114,0.48458,0
0.5,0.2943,0.48458,0
0.5,0.29747,0.48458,0
0.5,0.30063,0.48458,0
0.5,0.3038,0.48458,0
0.5,0.30696,0.48458,0
0.5,0.31013,0.48458,0
0.5,0.31329,0.48458,0
0.5,0.31646,0.48458,0
0.5,0.31962,0.48458,0
0.5,0.32278,0.48458,0
0.5,0.32595,0.48458,0
0.5,0.32911,0.48458,0
0.5,0.33228,0.48458,0
0.5,0.33544,0.48458,0
0.5,0.33861,0.48458,0
0.5,0.34177,0.48458,0
0.5,0.34494,0.48458,0
0.5,0.3481,0.48458,0
0.5,0.35127,0.48458,0
0.5,0.35443,0.48458,0
0.5,0.35759,0.48458,0
0.5,0.36076,0.48458,0
0.5,0.36392,0.48458,0
0.5,0.36709,0.48458,0
0.5,0.37025,0.48458,0
0.5,0.37342,0.48458,0
0.5,0.37658,0.48458,0
0.5,0.37975,0.48458,0
0.5,0.38291,0.48458,0
0.5,0.38608,0.48458,0
0.5,0.38924,0.48458,0
0.5,0.39241,0.48458,0
0.5,0.39557,0.48458,0
0.5,0.39873,0.48458,0
0.5,0.4019,0.48458,0
0.5,0.40506,0.48458,0
0.5,0.40823,0.48458,0
0.5,0.41139,0.48458,0
0.5,0.41456,0.48458,0
0.5,0.41772,0.48458,0
0.5,0.42089,0.48458,0
0.5,0.42405,0.48458,0
0.5,0.42722,0.48458,0
0.5,0.43038,0.48458,0
0.5,0.43354,0.48458,0
0.5,0.43671,0.48458,0
0.5,0.43987,0.48458,0
0.5,0.44304,0.48458,0
0.5,0.4462,0.48458,0
0.5,0.44937,0.48458,0
0.5,0.45253,0.48458,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48458,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48457,0
0.5,0.46835,0.48457,0
0.5,0.47152,0.48457,0
0.5,0.47468,0.48456,0
0.5,0.47785,0.48456,0
0.5,0.48101,0.48455,0
0.5,0.48418,0.48455,0
0.5,0.48734,0.48455,0
0.5,0.49051,0.48457,0
0.5,0.49367,0.48463,0
0.5,0.49684,0.48473,0
0.5,0.5,0.4849,0
0.5,0.50316,0.48512,0
0.5,0.50633,0.48533,0
0.5,0.50949,0.4855,0
0.5,0.51266,0.4856,0
0.5,0.51582,0.48566,0
0.5,0.51899,0.48569,0
0.5,0.52215,0.4857,0
0.5,0.52532,0.48571,0
0.5,0.52848,0.48571,0
0.5,0.53165,0.48571,0
0.5,0.53481,0.48572,0
0.5,0.53797,0.48572,0
0.5,0.54114,0.48573,0
0.5,0.5443,0.48574,0
0.5,0.54747,0.48574,0
0.5,0.55063,0.48575,0
0.5,0.5538,0.48576,0
0.5,0.55696,0.48577,0
0.5,0.56013,0.48578,0
0.5,0.56329,0.48578,0
0.5,0.56646,0.48579,0
0.5,0.56962,0.4858,0
0.5,0.57278,0.48581,0
0.5,0.57595,0.48581,0
0.5,0.57911,0.48582,0
0.5,0.58228,0.48583,0
0.5,0.58544,0.48583,0
0.5,0.58861,0.48584,0
0.5,0.59177,0.48584,0
0.5,0.59494,0.48585,0
0.5,0.5981,0.48585,0
0.5,0.60127,0.48586,0
0.5,0.60443,0.48586,0
0.5,0.60759,0.48587,0
0.5,0.61076,0.48587,0
0.5,0.61392,0.48587,0
0.5,0.61709,0.48588,0
0.5,0.62025,0.48588,0
0.5,0.62342,0.48588,0
0.5,0.62658,0.48589,0
0.5,0.62975,0.48589,0
0.5,0.63291,0.4859,0
0.5,0.63608,0.4859,0
0.5,0.63924,0.4859,0
0.5,0.64241,0.48591,0
0.5,0.64557,0.48591,0
0.5,0.64873,0.48591,0
0.5,0.6519,0.48592,0
0.5,0.65506,0.48592,0
0.5,0.65823,0.48592,0
0.5,0.66139,0.48593,0
0.5,0.66456,0.48593,0
0.5,0.66772,0.48593,0
0.5,0.67089,0.48594,0
0.5,0.67405,0.48594,0
0.5,0.67722,0.48594,0
0.5,0.68038,0.48595,0
0.5,0.68354,0.48595,0
0.5,0.68671,0.48595,0
0.5,0.68987,0.48596,0
0.5,0.69304,0.48596,0
0.5,0.6962,0.48596,0
0.5,0.69937,0.48597,0
0.5,0.70253,0.48597,0
0.5,0.7057,0.48597,0
0.5,0.70886,0.48598,0
0.5,0.71203,0.48598,0
0.5,0.71519,0.48598,0
0.5,0.71835,0.48599,0
0.5,0.72152,0.48599,0
0.5,0.72468,0.48599,0
0.5,0.72785,0.486,0
0.5,0.73101,0.486,0
0.5,0.73418,0.486,0
0.5,0.73734,0.48601,0
0.5,0.74051,0.48601,0
0.5,0.74367,0.48601,0
0.5,0.74684,0.48602,0
0.5,0.75,0.48602,0
0.5,0.75316,0.48602,0
0.5,0.75633,0.48602,0
0.5,0.75949,0.48603,0
0.5,0.76266,0.48603,0
0.5,0.76582,0.48603,0
0.5,0.76899,0.48604,0
0.5,0.77215,0.48604,0
0.5,0.77532,0.48604,0
0.5,0.77848,0.48605,0
0.5,0.78165,0.48605,0
0.5,0.78481,0.48605,0
0.5,0.78797,0.48606,0
0.5,0.79114,0.48606,0
0.5,0.7943,0.48606,0
0.5,0.79747,0.48606,0
0.5,0.80063,0.48607,0
0.5,0.8038,0.48607,0
0.5,0.80696,0.48607,0
0.5,0.81013,0.48606,0
0.5,0.81329,0.48604,0
0.5,0.81646,0.48601,0
0.5,0.81962,0.48597,0
0.5,0.82278,0.48592,0
0.5,0.82595,0.48588,0
0.5,0.82911,0.48584,0
0.5,0.83228,0.4858,0
0.5,0.83544,0.48577,0
0.5,0.83861,0.48575,0
0.5,0.84177,0.48574,0
0.5,0.84494,0.48572,0
0.5,0.8481,0.48572,0
0.5,0.85127,0.48571,0
0.5,0.85443,0.48571,0
0.5,0.85759,0.4857,0
0.5,0.86076,0.4857,0
0.5,0.86392,0.4857,0
0.5,0.86709,0.4857,0
0.5,0.87025,0.48569,0
0.5,0.87342,0.48569,0
0.5,0.87658,0.48569,0
0.5,0.87975,0.48568,0
0.5,0.88291,0.48568,0
0.5,0.88608,0.48567,0
0.5,0.88924,0.48567,0
0.5,0.89241,0.48566,0
0.5,0.89557,0.48565,0
0.5,0.89873,0.48563,0
0.5,0.9019,0.48562,0
0.5,0.90506,0.4856,0
0.5,0.90823,0.48559,0
0.5,0.91139,0.48557,0
0.5,0.91456,0.48554,0
0.5,0.91772,0.48551,0
0.5,0.92089,0.48548,0
0.5,0.92405,0.48545,0
0.5,0.92722,0.48541,0
0.5,0.93038,0.48536,0
0.5,0.93354,0.4853,0
0.5,0.93671,0.48523,0
0.5,0.93987,0.48516,0
0.5,0.94304,0.48506,0
0.5,0.9462,0.48496,0
0.5,0.94937,0.48483,0
0.5,0.95253,0.48468,0
0.5,0.9557,0.48451,0
0.5,0.95886,0.4843,0
0.5,0.0031646,0.51483,0
0.5,0,0.51422,0
0.5,0.0063291,0.51513,0
0.5,0.0094937,0.51528,0
0.5,0.012658,0.51536,0
0.5,0.015823,0.51539,0
0.5,0.018987,0.51541,0
0.5,0.022152,0.51542,0
0.5,0.025316,0.51542,0
0.5,0.028481,0.51542,0
0.5,0.031646,0.51542,0
0.5,0.03481,0.51541,0
0.5,0.037975,0.51541,0
0.5,0.041139,0.51541,0
0.5,0.044304,0.51541,0
0.5,0.047468,0.51541,0
0.5,0.050633,0.51541,0
0.5,0.053797,0.51541,0
0.5,0.056962,0.51541,0
0.5,0.060127,0.51541,0
0.5,0.063291,0.51541,0
0.5,0.066456,0.51541,0
0.5,0.06962,0.51541,0
0.5,0.072785,0.51541,0
0.5,0.075949,0.51541,0
0.5,0.079114,0.51541,0
0.5,0.082278,0.51541,0
0.5,0.085443,0.51541,0
0.5,0.088608,0.51541,0
0.5,0.091772,0.51541,0
0.5,0.094937,0.51541,0
0.5,0.098101,0.51541,0
0.5,0.10127,0.51541,0
0.5,0.10443,0.51541,0
0.5,0.10759,0.51541,0
0.5,0.11076,0.51541,0
0.5,0.11392,0.51541,0
0.5,0.11709,0.51541,0
0.5,0.12025,0.51541,0
0.5,0.12342,0.51541,0
0.5,0.12658,0.51541,0
0.5,0.12975,0.51541,0
0.5,0.13291,0.51541,0
0.5,0.13608,0.51541,0
0.5,0.13924,0.51541,0
0.5,0.14241,0.51541,0
0.5,0.14557,0.51541,0
0.5,0.14873,0.51541,0
0.5,0.1519,0.51541,0
0.5,0.15506,0.51541,0
0.5,0.15823,0.51541,0
0.5,0.16139,0.51541,0
0.5,0.16456,0.51541,0
0.5,0.16772,0.51541,0
0.5,0.17089,0.51541,0
0.5,0.17405,0.51541,0
0.5,0.17722,0.51541,0
0.5,0.18038,0.51541,0
0.5,0.18354,0.51541,0
0.5,0.18671,0.51541,0
0.5,0.18987,0.51541,0
0.5,0.19304,0.51541,0
0.5,0.1962,0.51541,0
0.5,0.19937,0.51541,0
0.5,0.20253,0.51541,0
0.5,0.2057,0.51541,0
0.5,0.20886,0.51541,0
0.5,0.21203,0.51541,0
0.5,0.21519,0.51541,0
0.5,0.21835,0.51541,0
0.5,0.22152,0.51541,0
0.5,0.22468,0.51541,0
0.5,0.22785,0.51541,0
0.5,0.23101,0.51541,0
0.5,0.23418,0.51541,0
0.5,0.23734,0.51541,0
0.5,0.24051,0.51541,0
0.5,0.24367,0.51541,0
0.5,0.24684,0.51541,0
0.5,0.25,0.51541,0
0.5,0.25316,0.51541,0
0.5,0.25633,0.51541,0
0.5,0.25949,0.51541,0
0.5,0.26266,0.51541,0
0.5,0.26582,0.51541,0
0.5,0.26899,0.51541,0
0.5,0.27215,0.51541,0
0.5,0.27532,0.51541,0
0.5,0.27848,0.51541,0
0.5,0.28165,0.51541,0
0.5,0.28481,0.51541,0
0.5,0.28797,0.51541,0
0.5,0.29114,0.51541,0
0.5,0.2943,0.51541,0
0.5,0.29747,0.51541,0
0.5,0.30063,0.51541,0
0.5,0.3038,0.51541,0
0.5,0.30696,0.51541,0
0.5,0.31013,0.51541,0
0.5,0.31329,0.51541,0
0.5,0.31646,0.51541,0
0.5,0.31962,0.51541,0
0.5,0.32278,0.51541,0
0.5,0.32595,0.51541,0
0.5,0.32911,0.51541,0
0.5,0.33228,0.51541,0
0.5,0.33544,0.51541,0
0.5,0.33861,0.51541,0
0.5,0.34177,0.51541,0
0.5,0.34494,0.51541,0
0.5,0.3481,0.51541,0
0.5,0.35127,0.51541,0
0.5,0.35443,0.51541,0
0.5,0.35759,0.51541,0
0.5,0.36076,0.51541,0
0.5,0.36392,0.51541,0
0.5,0.36709,0.51541,0
0.5,0.37025,0.51541,0
0.5,0.37342,0.51541,0
0.5,0.37658,0.51541,0
0.5,0.37975,0.51541,0
0.5,0.38291,0.51541,0
0.5,0.38608,0.51541,0
0.5,0.38924,0.51541,0
0.5,0.39241,0.51541,0
0.5,0.39557,0.51541,0
0.5,0.39873,0.51541,0
0.5,0.4019,0.51541,0
0.5,0.40506,0.51541,0
0.5,0.40823,0.51541,0
0.5,0.41139,0.51541,0
0.5,0.41456,0.51541,0
0.5,0.41772,0.51541,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51541,0
0.5,0.43038,0.51541,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51541,0
0.5,0.43987,0.51541,0
0.5,0.44304,0.51541,0
0.5,0.4462,0.51541,0
0.5,0.44937,0.51541,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51542,0
0.5,0.45886,0.51542,0
0.5,0.46203,0.51542,0
0.5,0.46519,0.51542,0
0.5,0.46835,0.51543,0
0.5,0.47152,0.51543,0
0.5,0.47468,0.51544,0
0.5,0.47785,0.51544,0
0.5,0.48101,0.51545,0
0.5,0.48418,0.51545,0
0.5,0.48734,0.51545,0
0.5,0.49051,0.51543,0
0.5,0.49367,0.51537,0
0.5,0.49684,0.51527,0
0.5,0.5,0.5151,0
0.5,0.50316,0.51488,0
0.5,0.50633,0.51467,0
0.5,0.50949,0.5145,0
0.5,0.51266,0.5144,0
0.5,0.51582,0.51434,0
0.5,0.51899,0.51431,0
0.5,0.52215,0.5143,0
0.5,0.52532,0.51429,0
0.5,0.52848,0.51429,0
0.5,0.53165,0.51428,0
0.5,0.53481,0.51428,0
0.5,0.53797,0.51428,0
0.5,0.54114,0.51427,0
0.5,0.5443,0.51426,0
0.5,0.54747,0.51425,0
0.5,0.55063,0.51425,0
0.5,0.5538,0.51424,0
0.5,0.55696,0.51423,0
0.5,0.56013,0.51422,0
0.5,0.56329,0.51421,0
0.5,0.56646,0.51421,0
0.5,0.56962,0.5142,0
0.5,0.57278,0.51419,0
0.5,0.57595,0.51419,0
0.5,0.57911,0.51418,0
0.5,0.58228,0.51417,0
0.5,0.58544,0.51417,0
0.5,0.58861,0.51416,0
0.5,0.59177,0.51416,0
0.5,0.59494,0.51415,0
0.5,0.5981,0.51415,0
0.5,0.60127,0.51414,0
0.5,0.60443,0.51414,0
0.5,0.60759,0.51413,0
0.5,0.61076,0.51413,0
0.5,0.61392,0.51413,0
0.5,0.61709,0.51412,0
0.5,0.62025,0.51412,0
0.5,0.62342,0.51411,0
0.5,0.62658,0.51411,0
0.5,0.62975,0.51411,0
0.5,0.63291,0.5141,0
0.5,0.63608,0.5141,0
0.5,0.63924,0.5141,0
0.5,0.64241,0.51409,0
0.5,0.64557,0.51409,0
0.5,0.64873,0.51409,0
0.5,0.6519,0.51408,0
0.5,0.65506,0.51408,0
0.5,0.65823,0.51408,0
0.5,0.66139,0.51407,0
0.5,0.66456,0.51407,0
0.5,0.66772,0.51407,0
0.5,0.67089,0.51406,0
0.5,0.67405,0.51406,0
0.5,0.67722,0.51406,0
0.5,0.68038,0.51405,0
0.5,0.68354,0.51405,0
0.5,0.68671,0.51405,0
0.5,0.68987,0.51404,0
0.5,0.69304,0.51404,0
0.5,0.6962,0.51404,0
0.5,0.69937,0.51403,0
0.5,0.70253,0.51403,0
0.5,0.7057,0.51403,0
0.5,0.70886,0.51402,0
0.5,0.71203,0.51402,0
0.5,0.71519,0.51402,0
0.5,0.71835,0.51401,0
0.5,0.72152,0.51401,0
0.5,0.72468,0.51401,0
0.5,0.72785,0.514,0
0.5,0.73101,0.514,0
0.5,0.73418,0.514,0
0.5,0.73734,0.51399,0
0.5,0.74051,0.51399,0
0.5,0.74367,0.51399,0
0.5,0.74684,0.51398,0
0.5,0.75,0.51398,0
0.5,0.75316,0.51398,0
0.5,0.75633,0.51397,0
0.5,0.75949,0.51397,0
0.5,0.76266,0.51397,0
0.5,0.76582,0.51396,0
0.5,0.76899,0.51396,0
0.5,0.77215,0.51396,0
0.5,0.77532,0.51395,0
0.5,0.77848,0.51395,0
0.5,0.78165,0.51395,0
0.5,0.78481,0.51395,0
0.5,0.78797,0.51394,0
0.5,0.79114,0.51394,0
0.5,0.7943,0.51394,0
0.5,0.79747,0.51393,0
0.5,0.80063,0.51393,0
0.5,0.8038,0.51393,0
0.5,0.80696,0.51393,0
0.5,0.81013,0.51394,0
0.5,0.81329,0.51396,0
0.5,0.81646,0.51399,0
0.5,0.81962,0.51403,0
0.5,0.82278,0.51408,0
0.5,0.82595,0.51412,0
0.5,0.82911,0.51416,0
0.5,0.83228,0.5142,0
0.5,0.83544,0.51423,0
0.5,0.83861,0.51425,0
0.5,0.84177,0.51426,0
0.5,0.84494,0.51428,0
0.5,0.8481,0.51428,0
0.5,0.85127,0.51429,0
0.5,0.85443,0.5143,0
0.5,0.85759,0.5143,0
0.5,0.86076,0.5143,0
0.5,0.86392,0.5143,0
0.5,0.86709,0.51431,0
0.5,0.87025,0.51431,0
0.5,0.87342,0.51431,0
0.5,0.87658,0.51431,0
0.5,0.87975,0.51432,0
0.5,0.88291,0.51432,0
0.5,0.88608,0.51433,0
0.5,0.88924,0.51434,0
0.5,0.89241,0.51435,0
0.5,0.89557,0.51436,0
0.5,0.89873,0.51437,0
0.5,0.9019,0.51438,0
0.5,0.90506,0.5144,0
0.5,0.90823,0.51442,0
0.5,0.91139,0.51444,0
0.5,0.91456,0.51446,0
0.5,0.91772,0.51449,0
0.5,0.92089,0.51452,0
0.5,0.92405,0.51456,0
0.5,0.92722,0.5146,0
0.5,0.93038,0.51465,0
0.5,0.93354,0.5147,0
0.5,0.93671,0.51477,0
0.5,0.93987,0.51485,0
0.5,0.94304,0.51495,0
0.5,0.9462,0.51505,0
0.5,0.94937,0.51518,0
0.5,0.95253,0.51533,0
0.5,0.9557,0.5155,0
0.5,0.95886,0.51571,0
0.5,0.96029,0.51582,0
0.5,0.96203,0.51598,0
0.5,0.96519,0.51633,0
0.5,0.96835,0.51673,0
0.5,0.97152,0.5172,0
0.5,0.97468,0.51774,0
0.5,0.97785,0.51834,0
0.5,0.98096,0.51899,0
0.5,0.98101,0.519,0
0.5,0.98418,0.51987,0
0.5,0.98734,0.52082,0
0.5,0.99051,0.52181,0
0.5,0.99168,0.52215,0
0.5,0.99367,0.52282,0
0.5,0.99684,0.52363,0
0.5,1,0.52397,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0,-0,-0,0,0.00195248,0.699579,0.444229,0.0841416,0.00609946,26244,1,1,1
1,0.0003,-3.37211e-10,-0.0406379,6.09565e-06,0.00195248,1.62982,1.91645,0.0905298,0.00428416,26244,5,1,1
2,0.0006,-1.59502e-09,-0.0812753,2.43819e-05,0.00195248,0.690719,0.385122,0.0911199,0.0064512,26244,1,1,1
3,0.0009,-3.42166e-09,-0.12191,5.48566e-05,0.00195248,0.683391,0.379482,0.0856927,0.00824218,26244,1,1,1
4,0.0012,-1.78633e-09,-0.162538,9.7516e-05,0.00195248,0.67995,0.343884,0.0865746,0.00810854,26244,1,1,1
5,0.0015,-5.25848e-09,-0.20314,0.000152355,0.0019525,1.34923,0.749528,0.167697,0.0167442,26244,2,2,2
6,0.0018,-4.69537e-09,-0.243729,0.000219355,0.00195253,1.34845,0.723236,0.181771,0.0206428,26244,2,2,2
7,0.0021,-7.20098e-09,-0.284282,0.000298492,0.00195259,1.34387,0.722942,0.169711,0.0254843,26244,2,2,2
8,0.0024,-1.23203e-08,-0.324798,0.00038975,0.0019527,1.36771,0.724341,0.163324,0.022647,26244,2,2,2
9,0.0027,-1.59331e-08,-0.365265,0.000493093,0.00195286,1.36935,0.743796,0.173142,0.0255675,26244,2,2,2
10,0.003,-2.41082e-08,-0.405676,0.000608489,0.0019531,1.35752,0.708611,0.183816,0.02576,26244,2,2,2
11,0.0033,6.34115e-08,-0.445909,0.000735729,0.0019536,2.03801,1.09395,0.259715,0.0375693,26244,3,3,3
12,0.0036,2.22988e-08,-0.48593,0.00087461,0.00195449,2.037,1.09889,0.272487,0.0400609,26244,3,3,3
13,0.0039,7.7616e-08,-0.525644,0.00102495,0.00195588,2.72163,1.46139,0.339641,0.0457208,26244,4,4,4
14,0.0042,6.98736e-08,-0.56498,0.00118639,0.00195803,3.41619,1.82084,0.437388,0.0600876,26244,5,5,5
15,0.0045,1.38689e-07,-0.603477,0.0013577,0.00196199,4.73653,2.56457,0.619476,0.0802524,26244,7,7,7
16,0.0048,9.75913e-08,-0.637018,0.00152868,0.00197736,24.3877,16.621,3.21908,0.280674,26244,35,35,35
17,0.0051,1.55896e-08,-0.433473,0.00110516,0.00256428,458.655,255.886,58.9826,4.84151,26244,668,666,666
18,0.0054,2.10019e-09,-0.0349102,9.39514e-05,0.00345204,213.758,119.685,26.8329,4.38804,26244,328,303,303
19,0.0057,1.92792e-09,-0.0338466,9.57962e-05,0.00346045,1.36926,0.750907,0.172762,0.045823,26244,2,2,2
20,0.006,1.97278e-09,-0.0325859,9.7095e-05,0.00346904,1.36712,0.727244,0.18597,0.03486,26244,2,2,2


==> Data/TB/tensile_TB_0.50l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48338,0
0.5,0.23418,0.48338,0
0.5,0.23734,0.48338,0
0.5,0.24051,0.48338,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48337,0
0.5,0.32278,0.48337,0
0.5,0.32595,0.48337,0
0.5,0.32911,0.48337,0
0.5,0.33228,0.48337,0
0.5,0.33544,0.48337,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48336,0
0.5,0.38924,0.48336,0
0.5,0.39241,0.48336,0
0.5,0.39557,0.48336,0
0.5,0.39873,0.48336,0
0.5,0.4019,0.48336,0
0.5,0.40506,0.48336,0
0.5,0.40823,0.48336,0
0.5,0.41139,0.48336,0
0.5,0.41456,0.48336,0
0.5,0.41772,0.48336,0
0.5,0.42089,0.48336,0
0.5,0.42405,0.48336,0
0.5,0.42722,0.48336,0
0.5,0.43038,0.48336,0
0.5,0.43354,0.48336,0
0.5,0.43671,0.48336,0
0.5,0.43987,0.48336,0
0.5,0.44304,0.48336,0
0.5,0.4462,0.48336,0
0.5,0.44937,0.48336,0
0.5,0.45253,0.48336,0
0.5,0.4557,0.48336,0
0.5,0.45886,0.48336,0
0.5,0.46203,0.48337,0
0.5,0.46519,0.48337,0
0.5,0.46835,0.48337,0
0.5,0.47152,0.48338,0
0.5,0.47468,0.48339,0
0.5,0.47785,0.48339,0
0.5,0.48101,0.48341,0
0.5,0.48418,0.48343,0
0.5,0.48734,0.48345,0
0.5,0.49051,0.4835,0
0.5,0.49367,0.48359,0
0.5,0.49684,0.48371,0
0.5,0.5,0.4838,0
0.5,0.50316,0.48408,0
0.5,0.50363,0.48418,0
0.5,0.50633,0.48461,0
0.5,0.50949,0.48542,0
0.5,0.51266,0.48677,0
0.5,0.51359,0.48734,0
0.5,0.51582,0.48925,0
0.5,0.5172,0.49051,0
0.5,0.51899,0.49268,0
0.5,0.51979,0.49367,0
0.5,0.52131,0.49684,0
0.5,0.52174,0.5,0
0.5,0.52131,0.50316,0
0.5,0.51979,0.50633,0
0.5,0.51899,0.50732,0
0.5,0.51719,0.50949,0
0.5,0.51582,0.51075,0
0.5,0.51359,0.51266,0
0.5,0.50633,0.51539,0
0.5,0.50363,0.51582,0
0.5,0.50949,0.51458,0
0.5,0.51266,0.51323,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51662,0
0.5,0.23418,0.51662,0
0.5,0.23734,0.51662,0
0.5,0.24051,0.51662,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51663,0
0.5,0.32278,0.51663,0
0.5,0.32595,0.51663,0
0.5,0.32911,0.51663,0
0.5,0.33228,0.51663,0
0.5,0.33544,0.51663,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51664,0
0.5,0.38924,0.51664,0
0.5,0.39241,0.51664,0
0.5,0.39557,0.51664,0
0.5,0.39873,0.51664,0
0.5,0.4019,0.51664,0
0.5,0.40506,0.51664,0
0.5,0.40823,0.51664,0
0.5,0.41139,0.51664,0
0.5,0.41456,0.51664,0
0.5,0.41772,0.51664,0
0.5,0.42089,0.51664,0
0.5,0.42405,0.51664,0
0.5,0.42722,0.51664,0
0.5,0.43038,0.51664,0
0.5,0.43354,0.51664,0
0.5,0.43671,0.51664,0
0.5,0.43987,0.51664,0
0.5,0.44304,0.51664,0
0.5,0.4462,0.51664,0
0.5,0.44937,0.51664,0
0.5,0.45253,0.51664,0
0.5,0.4557,0.51664,0
0.5,0.45886,0.51664,0
0.5,0.46203,0.51663,0
0.5,0.46519,0.51663,0
0.5,0.46835,0.51663,0
0.5,0.47152,0.51662,0
0.5,0.47468,0.51661,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.51659,0
0.5,0.48418,0.51657,0
0.5,0.48734,0.51655,0
0.5,0.49051,0.5165,0
0.5,0.49367,0.51641,0
0.5,0.49684,0.51629,0
0.5,0.5,0.5162,0
0.5,0.50316,0.51592,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48338,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48337,0
0.5,0.32278,0.48337,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48336,0
0.5,0.38924,0.48336,0
0.5,0.39241,0.48336,0
0.5,0.39557,0.48336,0
0.5,0.39873,0.48336,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48336,0
0.5,0.4462,0.48336,0
0.5,0.44937,0.48336,0
0.5,0.45253,0.48336,0
0.5,0.4557,0.48336,0
0.5,0.45886,0.48336,0
0.5,0.46203,0.48336,0
0.5,0.46519,0.48337,0
0.5,0.46835,0.48337,0
0.5,0.47152,0.48337,0
0.5,0.47468,0.48338,0
0.5,0.47785,0.48339,0
0.5,0.48101,0.4834,0
0.5,0.48418,0.48342,0
0.5,0.48734,0.48344,0
0.5,0.49051,0.48348,0
0.5,0.49367,0.48357,0
0.5,0.49684,0.48368,0
0.5,0.5,0.48377,0
0.5,0.50316,0.48402,0
0.5,0.50401,0.48418,0
0.5,0.50633,0.4845,0
0.5,0.50949,0.48516,0
0.5,0.51266,0.48612,0
0.5,0.51536,0.48734,0
0.5,0.51582,0.48758,0
0.5,0.51899,0.48896,0
0.5,0.52215,0.4904,0
0.5,0.52233,0.49051,0
0.5,0.52532,0.49272,0
0.5,0.52625,0.49367,0
0.5,0.52813,0.49684,0
0.5,0.52848,0.49895,0
0.5,0.52866,0.5,0
0.5,0.52848,0.50105,0
0.5,0.52813,0.50316,0
0.5,0.52625,0.50633,0
0.5,0.52532,0.50728,0
0.5,0.52233,0.50949,0
0.5,0.51582,0.51241,0
0.5,0.51536,0.51266,0
0.5,0.51899,0.51104,0
0.5,0.52215,0.5096,0
0.5,0.50633,0.5155,0
0.5,0.50401,0.51582,0
0.5,0.50949,0.51484,0
0.5,0.51266,0.51388,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51662,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51663,0
0.5,0.32278,0.51663,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51664,0
0.5,0.38924,0.51664,0
0.5,0.39241,0.51664,0
0.5,0.39557,0.51664,0
0.5,0.39873,0.51664,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51664,0
0.5,0.4462,0.51664,0
0.5,0.44937,0.51664,0
0.5,0.45253,0.51664,0
0.5,0.4557,0.51664,0
0.5,0.45886,0.51664,0
0.5,0.46203,0.51664,0
0.5,0.46519,0.51663,0
0.5,0.46835,0.51663,0
0.5,0.47152,0.51663,0
0.5,0.47468,0.51662,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.5166,0
0.5,0.48418,0.51658,0
0.5,0.48734,0.51656,0
0.5,0.49051,0.51652,0
0.5,0.49367,0.51643,0
0.5,0.49684,0.51632,0
0.5,0.5,0.51623,0
0.5,0.50316,0.51598,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48337,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48336,0
0.5,0.31646,0.48336,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48335,0
0.5,0.38291,0.48335,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48356,0
0.5,0.49684,0.48367,0
0.5,0.5,0.48377,0
0.5,0.50316,0.48398,0
0.5,0.5045,0.48418,0
0.5,0.50633,0.48438,0
0.5,0.50949,0.48485,0
0.5,0.51266,0.48535,0
0.5,0.51582,0.48587,0
0.5,0.51899,0.48625,0
0.5,0.52215,0.48649,0
0.5,0.52532,0.48666,0
0.5,0.52848,0.48679,0
0.5,0.53165,0.48688,0
0.5,0.53481,0.48695,0
0.5,0.53797,0.48701,0
0.5,0.54114,0.48705,0
0.5,0.5443,0.48709,0
0.5,0.54747,0.48712,0
0.5,0.55063,0.48715,0
0.5,0.5538,0.48717,0
0.5,0.55696,0.4872,0
0.5,0.56013,0.48722,0
0.5,0.56329,0.48724,0
0.5,0.56646,0.48726,0
0.5,0.56962,0.48728,0
0.5,0.57278,0.48731,0
0.5,0.57595,0.48733,0
0.5,0.57774,0.48734,0
0.5,0.57911,0.48735,0
0.5,0.58228,0.48737,0
0.5,0.58544,0.48739,0
0.5,0.58861,0.48741,0
0.5,0.59177,0.48743,0
0.5,0.59494,0.48746,0
0.5,0.5981,0.48748,0
0.5,0.60127,0.4875,0
0.5,0.60443,0.48753,0
0.5,0.60759,0.48755,0
0.5,0.61076,0.48758,0
0.5,0.61392,0.4876,0
0.5,0.61709,0.48763,0
0.5,0.62025,0.48766,0
0.5,0.62342,0.48769,0
0.5,0.62658,0.48772,0
0.5,0.62975,0.48775,0
0.5,0.63291,0.48778,0
0.5,0.63608,0.48782,0
0.5,0.63924,0.48785,0
0.5,0.64241,0.48789,0
0.5,0.64557,0.48793,0
0.5,0.64873,0.48797,0
0.5,0.6519,0.48801,0
0.5,0.65506,0.48805,0
0.5,0.65823,0.4881,0
0.5,0.66139,0.48814,0
0.5,0.66456,0.48819,0
0.5,0.66772,0.48825,0
0.5,0.67089,0.4883,0
0.5,0.67405,0.48836,0
0.5,0.67722,0.48842,0
0.5,0.68038,0.48848,0
0.5,0.68354,0.48855,0
0.5,0.68671,0.48863,0
0.5,0.68987,0.48871,0
0.5,0.69304,0.4888,0
0.5,0.6962,0.4889,0
0.5,0.69937,0.48901,0
0.5,0.70253,0.48916,0
0.5,0.7057,0.48934,0
0.5,0.70886,0.4896,0
0.5,0.71203,0.48999,0
0.5,0.71473,0.49051,0
0.5,0.71519,0.49058,0
0.5,0.71835,0.49149,0
0.5,0.72152,0.49321,0
0.5,0.72211,0.49367,0
0.5,0.7245,0.49684,0
0.5,0.72468,0.49775,0
0.5,0.72511,0.5,0
0.5,0.72468,0.50225,0
0.5,0.7245,0.50316,0
0.5,0.72211,0.50633,0
0.5,0.71519,0.50942,0
0.5,0.71473,0.50949,0
0.5,0.71835,0.50851,0
0.5,0.72152,0.50679,0
0.5,0.57911,0.51265,0
0.5,0.57774,0.51266,0
0.5,0.58228,0.51263,0
0.5,0.58544,0.51261,0
0.5,0.58861,0.51259,0
0.5,0.59177,0.51257,0
0.5,0.59494,0.51254,0
0.5,0.5981,0.51252,0
0.5,0.60127,0.5125,0
0.5,0.60443,0.51247,0
0.5,0.60759,0.51245,0
0.5,0.61076,0.51242,0
0.5,0.61392,0.5124,0
0.5,0.61709,0.51237,0
0.5,0.62025,0.51234,0
0.5,0.62342,0.51231,0
0.5,0.62658,0.51228,0
0.5,0.62975,0.51225,0
0.5,0.63291,0.51222,0
0.5,0.63608,0.51218,0
0.5,0.63924,0.51215,0
0.5,0.64241,0.51211,0
0.5,0.64557,0.51207,0
0.5,0.64873,0.51203,0
0.5,0.6519,0.51199,0
0.5,0.65506,0.51195,0
0.5,0.65823,0.5119,0
0.5,0.66139,0.51186,0
0.5,0.66456,0.51181,0
0.5,0.66772,0.51175,0
0.5,0.67089,0.5117,0
0.5,0.67405,0.51164,0
0.5,0.67722,0.51158,0
0.5,0.68038,0.51152,0
0.5,0.68354,0.51145,0
0.5,0.68671,0.51137,0
0.5,0.68987,0.51129,0
0.5,0.69304,0.5112,0
0.5,0.6962,0.5111,0
0.5,0.69937,0.51099,0
0.5,0.70253,0.51084,0
0.5,0.7057,0.51066,0
0.5,0.70886,0.5104,0
0.5,0.71203,0.51001,0
0.5,0.50633,0.51562,0
0.5,0.5045,0.51582,0
0.5,0.50949,0.51515,0
0.5,0.51266,0.51465,0
0.5,0.51582,0.51413,0
0.5,0.51899,0.51375,0
0.5,0.52215,0.51351,0
0.5,0.52532,0.51334,0
0.5,0.52848,0.51321,0
0.5,0.53165,0.51312,0
0.5,0.53481,0.51305,0
0.5,0.53797,0.51299,0
0.5,0.54114,0.51295,0
0.5,0.5443,0.51291,0
0.5,0.54747,0.51288,0
0.5,0.55063,0.51285,0
0.5,0.5538,0.51283,0
0.5,0.55696,0.5128,0
0.5,0.56013,0.51278,0
0.5,0.56329,0.51276,0
0.5,0.56646,0.51274,0
0.5,0.56962,0.51272,0
0.5,0.57278,0.51269,0
0.5,0.57595,0.51267,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51663,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51664,0
0.5,0.31646,0.51664,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51665,0
0.5,0.38291,0.51665,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51644,0
0.5,0.49684,0.51633,0
0.5,0.5,0.51623,0
0.5,0.50316,0.51602,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99552,0.48101,0
0.5,0.99684,0.48078,0
0.5,1,0.48044,0
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48337,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48336,0
0.5,0.31646,0.48336,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48335,0
0.5,0.38291,0.48335,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48356,0
0.5,0.49684,0.48366,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48396,0
0.5,0.5048,0.48418,0
0.5,0.98064,0.48418,0
0.5,0.98101,0.48409,0
0.5,0.98418,0.48333,0
0.5,0.98734,0.4826,0
0.5,0.99051,0.48193,0
0.5,0.99367,0.48131,0
0.5,0.50633,0.48433,0
0.5,0.50949,0.48475,0
0.5,0.51266,0.48516,0
0.5,0.51582,0.48556,0
0.5,0.51899,0.48585,0
0.5,0.52215,0.48604,0
0.5,0.52532,0.48616,0
0.5,0.52848,0.48625,0
0.5,0.53165,0.48631,0
0.5,0.53481,0.48635,0
0.5,0.53797,0.48638,0
0.5,0.54114,0.48641,0
0.5,0.5443,0.48642,0
0.5,0.54747,0.48644,0
0.5,0.55063,0.48644,0
0.5,0.5538,0.48645,0
0.5,0.55696,0.48646,0
0.5,0.56013,0.48646,0
0.5,0.56329,0.48647,0
0.5,0.56646,0.48647,0
0.5,0.56962,0.48647,0
0.5,0.57278,0.48647,0
0.5,0.57595,0.48647,0
0.5,0.57911,0.48648,0
0.5,0.58228,0.48648,0
0.5,0.58544,0.48648,0
0.5,0.58861,0.48648,0
0.5,0.59177,0.48648,0
0.5,0.59494,0.48648,0
0.5,0.5981,0.48648,0
0.5,0.60127,0.48649,0
0.5,0.60443,0.48649,0
0.5,0.60759,0.48649,0
0.5,0.61076,0.48649,0
0.5,0.61392,0.48649,0
0.5,0.61709,0.48649,0
0.5,0.62025,0.48649,0
0.5,0.62342,0.48649,0
0.5,0.62658,0.48649,0
0.5,0.62975,0.48649,0
0.5,0.63291,0.4865,0
0.5,0.63608,0.4865,0
0.5,0.63924,0.4865,0
0.5,0.64241,0.4865,0
0.5,0.64557,0.4865,0
0.5,0.64873,0.4865,0
0.5,0.6519,0.4865,0
0.5,0.65506,0.4865,0
0.5,0.65823,0.4865,0
0.5,0.66139,0.4865,0
0.5,0.66456,0.4865,0
0.5,0.66772,0.4865,0
0.5,0.67089,0.4865,0
0.5,0.67405,0.48651,0
0.5,0.67722,0.48651,0
0.5,0.68038,0.48651,0
0.5,0.68354,0.48651,0
0.5,0.68671,0.48651,0
0.5,0.68987,0.48651,0
0.5,0.69304,0.48651,0
0.5,0.6962,0.48651,0
0.5,0.69937,0.48651,0
0.5,0.70253,0.48651,0
0.5,0.7057,0.48651,0
0.5,0.70886,0.48651,0
0.5,0.71203,0.48651,0
0.5,0.71519,0.48651,0
0.5,0.71835,0.48651,0
0.5,0.72152,0.48651,0
0.5,0.72468,0.48651,0
0.5,0.72785,0.48652,0
0.5,0.73101,0.48652,0
0.5,0.73418,0.48652,0
0.5,0.73734,0.48652,0
0.5,0.74051,0.48652,0
0.5,0.74367,0.48652,0
0.5,0.74684,0.48652,0
0.5,0.75,0.48652,0
0.5,0.75316,0.48652,0
0.5,0.75633,0.48652,0
0.5,0.75949,0.48652,0
0.5,0.76266,0.48652,0
0.5,0.76582,0.48652,0
0.5,0.76899,0.48652,0
0.5,0.77215,0.48652,0
0.5,0.77532,0.48652,0
0.5,0.77848,0.48652,0
0.5,0.78165,0.48652,0
0.5,0.78481,0.48652,0
0.5,0.78797,0.48652,0
0.5,0.79114,0.48652,0
0.5,0.7943,0.48652,0
0.5,0.79747,0.48653,0
0.5,0.80063,0.48653,0
0.5,0.8038,0.48653,0
0.5,0.80696,0.48653,0
0.5,0.81013,0.48653,0
0.5,0.81329,0.48653,0
0.5,0.81646,0.48653,0
0.5,0.81962,0.48653,0
0.5,0.82278,0.48653,0
0.5,0.82595,0.48653,0
0.5,0.82911,0.48653,0
0.5,0.83228,0.48653,0
0.5,0.83544,0.48653,0
0.5,0.83861,0.48653,0
0.5,0.84177,0.48653,0
0.5,0.84494,0.48653,0
0.5,0.8481,0.48653,0
0.5,0.85127,0.48653,0
0.5,0.85443,0.48653,0
0.5,0.85759,0.48653,0
0.5,0.86076,0.48653,0
0.5,0.86392,0.48653,0
0.5,0.86709,0.48653,0
0.5,0.87025,0.48653,0
0.5,0.87342,0.48653,0
0.5,0.87658,0.48653,0
0.5,0.87975,0.48653,0
0.5,0.88291,0.48653,0
0.5,0.88608,0.48653,0
0.5,0.88924,0.48653,0
0.5,0.89241,0.48653,0
0.5,0.89557,0.48653,0
0.5,0.89873,0.48653,0
0.5,0.9019,0.48653,0
0.5,0.90506,0.48653,0
0.5,0.90823,0.48653,0
0.5,0.91139,0.48653,0
0.5,0.91456,0.48653,0
0.5,0.91772,0.48653,0
0.5,0.92089,0.48653,0
0.5,0.92405,0.48653,0
0.5,0.92722,0.48653,0
0.5,0.93038,0.48652,0
0.5,0.93354,0.48652,0
0.5,0.93671,0.48651,0
0.5,0.93987,0.4865,0
0.5,0.94304,0.48649,0
0.5,0.9462,0.48647,0
0.5,0.94937,0.48645,0
0.5,0.95253,0.48642,0
0.5,0.9557,0.48637,0
0.5,0.95886,0.48631,0
0.5,0.96203,0.48622,0
0.5,0.96519,0.4861,0
0.5,0.96835,0.48592,0
0.5,0.97152,0.48567,0
0.5,0.97468,0.48528,0
0.5,0.97785,0.48475,0
0.5,0.50633,0.51567,0
0.5,0.5048,0.51582,0
0.5,0.50949,0.51525,0
0.5,0.51266,0.51484,0
0.5,0.51582,0.51444,0
0.5,0.51899,0.51415,0
0.5,0.52215,0.51396,0
0.5,0.52532,0.51384,0
0.5,0.52848,0.51375,0
0.5,0.53165,0.51369,0
0.5,0.53481,0.51365,0
0.5,0.53797,0.51362,0
0.5,0.54114,0.51359,0
0.5,0.5443,0.51358,0
0.5,0.54747,0.51356,0
0.5,0.55063,0.51356,0
0.5,0.5538,0.51355,0
0.5,0.55696,0.51354,0
0.5,0.56013,0.51354,0
0.5,0.56329,0.51353,0
0.5,0.56646,0.51353,0
0.5,0.56962,0.51353,0
0.5,0.57278,0.51353,0
0.5,0.57595,0.51353,0
0.5,0.57911,0.51352,0
0.5,0.58228,0.51352,0
0.5,0.58544,0.51352,0
0.5,0.58861,0.51352,0
0.5,0.59177,0.51352,0
0.5,0.59494,0.51352,0
0.5,0.5981,0.51352,0
0.5,0.60127,0.51351,0
0.5,0.60443,0.51351,0
0.5,0.60759,0.51351,0
0.5,0.61076,0.51351,0
0.5,0.61392,0.51351,0
0.5,0.61709,0.51351,0
0.5,0.62025,0.51351,0
0.5,0.62342,0.51351,0
0.5,0.62658,0.51351,0
0.5,0.62975,0.51351,0
0.5,0.63291,0.5135,0
0.5,0.63608,0.5135,0
0.5,0.63924,0.5135,0
0.5,0.64241,0.5135,0
0.5,0.64557,0.5135,0
0.5,0.64873,0.5135,0
0.5,0.6519,0.5135,0
0.5,0.65506,0.5135,0
0.5,0.65823,0.5135,0
0.5,0.66139,0.5135,0
0.5,0.66456,0.5135,0
0.5,0.66772,0.5135,0
0.5,0.67089,0.5135,0
0.5,0.67405,0.51349,0
0.5,0.67722,0.51349,0
0.5,0.68038,0.51349,0
0.5,0.68354,0.51349,0
0.5,0.68671,0.51349,0
0.5,0.68987,0.51349,0
0.5,0.69304,0.51349,0
0.5,0.6962,0.51349,0
0.5,0.69937,0.51349,0
0.5,0.70253,0.51349,0
0.5,0.7057,0.51349,0
0.5,0.70886,0.51349,0
0.5,0.71203,0.51349,0
0.5,0.71519,0.51349,0
0.5,0.71835,0.51349,0
0.5,0.72152,0.51349,0
0.5,0.72468,0.51349,0
0.5,0.72785,0.51348,0
0.5,0.73101,0.51348,0
0.5,0.73418,0.51348,0
0.5,0.73734,0.51348,0
0.5,0.74051,0.51348,0
0.5,0.74367,0.51348,0
0.5,0.74684,0.51348,0
0.5,0.75,0.51348,0
0.5,0.75316,0.51348,0
0.5,0.75633,0.51348,0
0.5,0.75949,0.51348,0
0.5,0.76266,0.51348,0
0.5,0.76582,0.51348,0
0.5,0.76899,0.51348,0
0.5,0.77215,0.51348,0
0.5,0.77532,0.51348,0
0.5,0.77848,0.51348,0
0.5,0.78165,0.51348,0
0.5,0.78481,0.51348,0
0.5,0.78797,0.51348,0
0.5,0.79114,0.51348,0
0.5,0.7943,0.51348,0
0.5,0.79747,0.51347,0
0.5,0.80063,0.51347,0
0.5,0.8038,0.51347,0
0.5,0.80696,0.51347,0
0.5,0.81013,0.51347,0
0.5,0.81329,0.51347,0
0.5,0.81646,0.51347,0
0.5,0.81962,0.51347,0
0.5,0.82278,0.51347,0
0.5,0.82595,0.51347,0
0.5,0.82911,0.51347,0
0.5,0.83228,0.51347,0
0.5,0.83544,0.51347,0
0.5,0.83861,0.51347,0
0.5,0.84177,0.51347,0
0.5,0.84494,0.51347,0
0.5,0.8481,0.51347,0
0.5,0.85127,0.51347,0
0.5,0.85443,0.51347,0
0.5,0.85759,0.51347,0
0.5,0.86076,0.51347,0
0.5,0.86392,0.51347,0
0.5,0.86709,0.51347,0
0.5,0.87025,0.51347,0
0.5,0.87342,0.51347,0
0.5,0.87658,0.51347,0
0.5,0.87975,0.51347,0
0.5,0.88291,0.51347,0
0.5,0.88608,0.51347,0
0.5,0.88924,0.51347,0
0.5,0.89241,0.51347,0
0.5,0.89557,0.51347,0
0.5,0.89873,0.51347,0
0.5,0.9019,0.51347,0
0.5,0.90506,0.51347,0
0.5,0.90823,0.51347,0
0.5,0.91139,0.51347,0
0.5,0.91456,0.51347,0
0.5,0.91772,0.51347,0
0.5,0.92089,0.51347,0
0.5,0.92405,0.51347,0
0.5,0.92722,0.51347,0
0.5,0.93038,0.51348,0
0.5,0.93354,0.51348,0
0.5,0.93671,0.51349,0
0.5,0.93987,0.5135,0
0.5,0.94304,0.51351,0
0.5,0.9462,0.51353,0
0.5,0.94937,0.51355,0
0.5,0.95253,0.51358,0
0.5,0.9557,0.51363,0
0.5,0.95886,0.51369,0
0.5,0.96203,0.51378,0
0.5,0.96519,0.5139,0
0.5,0.96835,0.51408,0
0.5,0.97152,0.51433,0
0.5,0.97468,0.51472,0
0.5,0.97785,0.51525,0
0.5,0.98064,0.51582,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51663,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51664,0
0.5,0.31646,0.51664,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51665,0
0.5,0.38291,0.51665,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51644,0
0.5,0.49684,0.51634,0
0.5,0.5,0.51624,0
0.5,0.50316,0.51604,0
0.5,0.98101,0.51591,0
0.5,0.98418,0.51668,0
0.5,0.98734,0.5174,0
0.5,0.99051,0.51807,0
0.5,0.99367,0.51869,0
0.5,0.9955,0.51899,0
0.5,0.99684,0.51922,0
0.5,1,0.51956,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99552,0.48101,0
0.5,0.99684,0.48078,0
0.5,1,0.48044,0
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48337,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48336,0
0.5,0.31646,0.48336,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48335,0
0.5,0.38291,0.48335,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48356,0
0.5,0.49684,0.48366,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48395,0
0.5,0.50492,0.48418,0
0.5,0.98059,0.48418,0
0.5,0.98101,0.48408,0
0.5,0.98418,0.48332,0
0.5,0.98734,0.4826,0
0.5,0.99051,0.48193,0
0.5,0.99367,0.48131,0
0.5,0.50633,0.48431,0
0.5,0.50949,0.48471,0
0.5,0.51266,0.4851,0
0.5,0.51582,0.48547,0
0.5,0.51899,0.48573,0
0.5,0.52215,0.4859,0
0.5,0.52532,0.48602,0
0.5,0.52848,0.4861,0
0.5,0.53165,0.48615,0
0.5,0.53481,0.48619,0
0.5,0.53797,0.48622,0
0.5,0.54114,0.48624,0
0.5,0.5443,0.48625,0
0.5,0.54747,0.48627,0
0.5,0.55063,0.48627,0
0.5,0.5538,0.48628,0
0.5,0.55696,0.48628,0
0.5,0.56013,0.48629,0
0.5,0.56329,0.48629,0
0.5,0.56646,0.48629,0
0.5,0.56962,0.4863,0
0.5,0.57278,0.4863,0
0.5,0.57595,0.4863,0
0.5,0.57911,0.4863,0
0.5,0.58228,0.4863,0
0.5,0.58544,0.4863,0
0.5,0.58861,0.48631,0
0.5,0.59177,0.48631,0
0.5,0.59494,0.48631,0
0.5,0.5981,0.48631,0
0.5,0.60127,0.48631,0
0.5,0.60443,0.48631,0
0.5,0.60759,0.48631,0
0.5,0.61076,0.48631,0
0.5,0.61392,0.48631,0
0.5,0.61709,0.48631,0
0.5,0.62025,0.48632,0
0.5,0.62342,0.48632,0
0.5,0.62658,0.48632,0
0.5,0.62975,0.48632,0
0.5,0.63291,0.48632,0
0.5,0.63608,0.48632,0
0.5,0.63924,0.48632,0
0.5,0.64241,0.48632,0
0.5,0.64557,0.48632,0
0.5,0.64873,0.48632,0
0.5,0.6519,0.48632,0
0.5,0.65506,0.48632,0
0.5,0.65823,0.48632,0
0.5,0.66139,0.48632,0
0.5,0.66456,0.48633,0
0.5,0.66772,0.48633,0
0.5,0.67089,0.48633,0
0.5,0.67405,0.48633,0
0.5,0.67722,0.48633,0
0.5,0.68038,0.48633,0
0.5,0.68354,0.48633,0
0.5,0.68671,0.48633,0
0.5,0.68987,0.48633,0
0.5,0.69304,0.48633,0
0.5,0.6962,0.48633,0
0.5,0.69937,0.48633,0
0.5,0.70253,0.48633,0
0.5,0.7057,0.48633,0
0.5,0.70886,0.48633,0
0.5,0.71203,0.48633,0
0.5,0.71519,0.48633,0
0.5,0.71835,0.48633,0
0.5,0.72152,0.48634,0
0.5,0.72468,0.48634,0
0.5,0.72785,0.48634,0
0.5,0.73101,0.48634,0
0.5,0.73418,0.48634,0
0.5,0.73734,0.48634,0
0.5,0.74051,0.48634,0
0.5,0.74367,0.48634,0
0.5,0.74684,0.48634,0
0.5,0.75,0.48634,0
0.5,0.75316,0.48634,0
0.5,0.75633,0.48634,0
0.5,0.75949,0.48634,0
0.5,0.76266,0.48634,0
0.5,0.76582,0.48634,0
0.5,0.76899,0.48634,0
0.5,0.77215,0.48634,0
0.5,0.77532,0.48634,0
0.5,0.77848,0.48634,0
0.5,0.78165,0.48634,0
0.5,0.78481,0.48634,0
0.5,0.78797,0.48634,0
0.5,0.79114,0.48634,0
0.5,0.7943,0.48634,0
0.5,0.79747,0.48635,0
0.5,0.80063,0.48635,0
0.5,0.8038,0.48635,0
0.5,0.80696,0.48635,0
0.5,0.81013,0.48635,0
0.5,0.81329,0.48635,0
0.5,0.81646,0.48635,0
0.5,0.81962,0.48635,0
0.5,0.82278,0.48635,0
0.5,0.82595,0.48635,0
0.5,0.82911,0.48635,0
0.5,0.83228,0.48635,0
0.5,0.83544,0.48635,0
0.5,0.83861,0.48635,0
0.5,0.84177,0.48635,0
0.5,0.84494,0.48635,0
0.5,0.8481,0.48635,0
0.5,0.85127,0.48635,0
0.5,0.85443,0.48635,0
0.5,0.85759,0.48635,0
0.5,0.86076,0.48635,0
0.5,0.86392,0.48635,0
0.5,0.86709,0.48635,0
0.5,0.87025,0.48635,0
0.5,0.87342,0.48635,0
0.5,0.87658,0.48635,0
0.5,0.87975,0.48635,0
0.5,0.88291,0.48635,0
0.5,0.88608,0.48635,0
0.5,0.88924,0.48635,0
0.5,0.89241,0.48635,0
0.5,0.89557,0.48635,0
0.5,0.89873,0.48635,0
0.5,0.9019,0.48635,0
0.5,0.90506,0.48635,0
0.5,0.90823,0.48635,0
0.5,0.91139,0.48635,0
0.5,0.91456,0.48635,0
0.5,0.91772,0.48635,0
0.5,0.92089,0.48635,0
0.5,0.92405,0.48635,0
0.5,0.92722,0.48635,0
0.5,0.93038,0.48634,0
0.5,0.93354,0.48634,0
0.5,0.93671,0.48633,0
0.5,0.93987,0.48633,0
0.5,0.94304,0.48632,0
0.5,0.9462,0.4863,0
0.5,0.94937,0.48628,0
0.5,0.95253,0.48625,0
0.5,0.9557,0.48621,0
0.5,0.95886,0.48615,0
0.5,0.96203,0.48607,0
0.5,0.96519,0.48596,0
0.5,0.96835,0.48581,0
0.5,0.97152,0.48559,0
0.5,0.97468,0.48523,0
0.5,0.97785,0.48472,0
0.5,0.50633,0.51569,0
0.5,0.50492,0.51582,0
0.5,0.50949,0.51529,0
0.5,0.51266,0.5149,0
0.5,0.51582,0.51453,0
0.5,0.51899,0.51427,0
0.5,0.52215,0.5141,0
0.5,0.52532,0.51398,0
0.5,0.52848,0.5139,0
0.5,0.53165,0.51385,0
0.5,0.53481,0.51381,0
0.5,0.53797,0.51378,0
0.5,0.54114,0.51376,0
0.5,0.5443,0.51375,0
0.5,0.54747,0.51373,0
0.5,0.55063,0.51373,0
0.5,0.5538,0.51372,0
0.5,0.55696,0.51372,0
0.5,0.56013,0.51371,0
0.5,0.56329,0.51371,0
0.5,0.56646,0.51371,0
0.5,0.56962,0.5137,0
0.5,0.57278,0.5137,0
0.5,0.57595,0.5137,0
0.5,0.57911,0.5137,0
0.5,0.58228,0.5137,0
0.5,0.58544,0.5137,0
0.5,0.58861,0.51369,0
0.5,0.59177,0.51369,0
0.5,0.59494,0.51369,0
0.5,0.5981,0.51369,0
0.5,0.60127,0.51369,0
0.5,0.60443,0.51369,0
0.5,0.60759,0.51369,0
0.5,0.61076,0.51369,0
0.5,0.61392,0.51369,0
0.5,0.61709,0.51369,0
0.5,0.62025,0.51368,0
0.5,0.62342,0.51368,0
0.5,0.62658,0.51368,0
0.5,0.62975,0.51368,0
0.5,0.63291,0.51368,0
0.5,0.63608,0.51368,0
0.5,0.63924,0.51368,0
0.5,0.64241,0.51368,0
0.5,0.64557,0.51368,0
0.5,0.64873,0.51368,0
0.5,0.6519,0.51368,0
0.5,0.65506,0.51368,0
0.5,0.65823,0.51368,0
0.5,0.66139,0.51368,0
0.5,0.66456,0.51367,0
0.5,0.66772,0.51367,0
0.5,0.67089,0.51367,0
0.5,0.67405,0.51367,0
0.5,0.67722,0.51367,0
0.5,0.68038,0.51367,0
0.5,0.68354,0.51367,0
0.5,0.68671,0.51367,0
0.5,0.68987,0.51367,0
0.5,0.69304,0.51367,0
0.5,0.6962,0.51367,0
0.5,0.69937,0.51367,0
0.5,0.70253,0.51367,0
0.5,0.7057,0.51367,0
0.5,0.70886,0.51367,0
0.5,0.71203,0.51367,0
0.5,0.71519,0.51367,0
0.5,0.71835,0.51367,0
0.5,0.72152,0.51366,0
0.5,0.72468,0.51366,0
0.5,0.72785,0.51366,0
0.5,0.73101,0.51366,0
0.5,0.73418,0.51366,0
0.5,0.73734,0.51366,0
0.5,0.74051,0.51366,0
0.5,0.74367,0.51366,0
0.5,0.74684,0.51366,0
0.5,0.75,0.51366,0
0.5,0.75316,0.51366,0
0.5,0.75633,0.51366,0
0.5,0.75949,0.51366,0
0.5,0.76266,0.51366,0
0.5,0.76582,0.51366,0
0.5,0.76899,0.51366,0
0.5,0.77215,0.51366,0
0.5,0.77532,0.51366,0
0.5,0.77848,0.51366,0
0.5,0.78165,0.51366,0
0.5,0.78481,0.51366,0
0.5,0.78797,0.51366,0
0.5,0.79114,0.51366,0
0.5,0.7943,0.51366,0
0.5,0.79747,0.51365,0
0.5,0.80063,0.51365,0
0.5,0.8038,0.51365,0
0.5,0.80696,0.51365,0
0.5,0.81013,0.51365,0
0.5,0.81329,0.51365,0
0.5,0.81646,0.51365,0
0.5,0.81962,0.51365,0
0.5,0.82278,0.51365,0
0.5,0.82595,0.51365,0
0.5,0.82911,0.51365,0
0.5,0.83228,0.51365,0
0.5,0.83544,0.51365,0
0.5,0.83861,0.51365,0
0.5,0.84177,0.51365,0
0.5,0.84494,0.51365,0
0.5,0.8481,0.51365,0
0.5,0.85127,0.51365,0
0.5,0.85443,0.51365,0
0.5,0.85759,0.51365,0
0.5,0.86076,0.51365,0
0.5,0.86392,0.51365,0
0.5,0.86709,0.51365,0
0.5,0.87025,0.51365,0
0.5,0.87342,0.51365,0
0.5,0.87658,0.51365,0
0.5,0.87975,0.51365,0
0.5,0.88291,0.51365,0
0.5,0.88608,0.51365,0
0.5,0.88924,0.51365,0
0.5,0.89241,0.51365,0
0.5,0.89557,0.51365,0
0.5,0.89873,0.51365,0
0.5,0.9019,0.51365,0
0.5,0.90506,0.51365,0
0.5,0.90823,0.51365,0
0.5,0.91139,0.51365,0
0.5,0.91456,0.51365,0
0.5,0.91772,0.51365,0
0.5,0.92089,0.51365,0
0.5,0.92405,0.51365,0
0.5,0.92722,0.51365,0
0.5,0.93038,0.51366,0
0.5,0.93354,0.51366,0
0.5,0.93671,0.51367,0
0.5,0.93987,0.51367,0
0.5,0.94304,0.51368,0
0.5,0.9462,0.5137,0
0.5,0.94937,0.51372,0
0.5,0.95253,0.51375,0
0.5,0.9557,0.51379,0
0.5,0.95886,0.51385,0
0.5,0.96203,0.51393,0
0.5,0.96519,0.51404,0
0.5,0.96835,0.51419,0
0.5,0.97152,0.51441,0
0.5,0.97468,0.51477,0
0.5,0.97785,0.51528,0
0.5,0.98058,0.51582,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51663,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51664,0
0.5,0.31646,0.51664,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51665,0
0.5,0.38291,0.51665,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51644,0
0.5,0.49684,0.51634,0
0.5,0.5,0.51624,0
0.5,0.50316,0.51605,0
0.5,0.98101,0.51592,0
0.5,0.98418,0.51668,0
0.5,0.98734,0.5174,0
0.5,0.99051,0.51807,0
0.5,0.99367,0.51869,0
0.5,0.9955,0.51899,0
0.5,0.99684,0.51922,0
0.5,1,0.51956,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99552,0.48101,0
0.5,0.99684,0.48078,0
0.5,1,0.48044,0
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48337,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48336,0
0.5,0.31646,0.48336,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48335,0
0.5,0.38291,0.48335,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48355,0
0.5,0.49684,0.48366,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48394,0
0.5,0.50507,0.48418,0
0.5,0.9805,0.48418,0
0.5,0.98101,0.48406,0
0.5,0.98418,0.48332,0
0.5,0.98734,0.4826,0
0.5,0.99051,0.48193,0
0.5,0.99367,0.48131,0
0.5,0.50633,0.4843,0
0.5,0.50949,0.48468,0
0.5,0.51266,0.48504,0
0.5,0.51582,0.48537,0
0.5,0.51899,0.48562,0
0.5,0.52215,0.48578,0
0.5,0.52532,0.48588,0
0.5,0.52848,0.48595,0
0.5,0.53165,0.486,0
0.5,0.53481,0.48604,0
0.5,0.53797,0.48606,0
0.5,0.54114,0.48608,0
0.5,0.5443,0.48609,0
0.5,0.54747,0.4861,0
0.5,0.55063,0.48611,0
0.5,0.5538,0.48612,0
0.5,0.55696,0.48612,0
0.5,0.56013,0.48612,0
0.5,0.56329,0.48613,0
0.5,0.56646,0.48613,0
0.5,0.56962,0.48613,0
0.5,0.57278,0.48613,0
0.5,0.57595,0.48614,0
0.5,0.57911,0.48614,0
0.5,0.58228,0.48614,0
0.5,0.58544,0.48614,0
0.5,0.58861,0.48614,0
0.5,0.59177,0.48614,0
0.5,0.59494,0.48614,0
0.5,0.5981,0.48614,0
0.5,0.60127,0.48614,0
0.5,0.60443,0.48614,0
0.5,0.60759,0.48615,0
0.5,0.61076,0.48615,0
0.5,0.61392,0.48615,0
0.5,0.61709,0.48615,0
0.5,0.62025,0.48615,0
0.5,0.62342,0.48615,0
0.5,0.62658,0.48615,0
0.5,0.62975,0.48615,0
0.5,0.63291,0.48615,0
0.5,0.63608,0.48615,0
0.5,0.63924,0.48615,0
0.5,0.64241,0.48615,0
0.5,0.64557,0.48615,0
0.5,0.64873,0.48615,0
0.5,0.6519,0.48616,0
0.5,0.65506,0.48616,0
0.5,0.65823,0.48616,0
0.5,0.66139,0.48616,0
0.5,0.66456,0.48616,0
0.5,0.66772,0.48616,0
0.5,0.67089,0.48616,0
0.5,0.67405,0.48616,0
0.5,0.67722,0.48616,0
0.5,0.68038,0.48616,0
0.5,0.68354,0.48616,0
0.5,0.68671,0.48616,0
0.5,0.68987,0.48616,0
0.5,0.69304,0.48616,0
0.5,0.6962,0.48616,0
0.5,0.69937,0.48616,0
0.5,0.70253,0.48616,0
0.5,0.7057,0.48616,0
0.5,0.70886,0.48616,0
0.5,0.71203,0.48617,0
0.5,0.71519,0.48617,0
0.5,0.71835,0.48617,0
0.5,0.72152,0.48617,0
0.5,0.72468,0.48617,0
0.5,0.72785,0.48617,0
0.5,0.73101,0.48617,0
0.5,0.73418,0.48617,0
0.5,0.73734,0.48617,0
0.5,0.74051,0.48617,0
0.5,0.74367,0.48617,0
0.5,0.74684,0.48617,0
0.5,0.75,0.48617,0
0.5,0.75316,0.48617,0
0.5,0.75633,0.48617,0
0.5,0.75949,0.48617,0
0.5,0.76266,0.48617,0
0.5,0.76582,0.48617,0
0.5,0.76899,0.48617,0
0.5,0.77215,0.48617,0
0.5,0.77532,0.48617,0
0.5,0.77848,0.48617,0
0.5,0.78165,0.48617,0
0.5,0.78481,0.48617,0
0.5,0.78797,0.48617,0
0.5,0.79114,0.48618,0
0.5,0.7943,0.48618,0
0.5,0.79747,0.48618,0
0.5,0.80063,0.48618,0
0.5,0.8038,0.48618,0
0.5,0.80696,0.48618,0
0.5,0.81013,0.48618,0
0.5,0.81329,0.48618,0
0.5,0.81646,0.48618,0
0.5,0.81962,0.48618,0
0.5,0.82278,0.48618,0
0.5,0.82595,0.48618,0
0.5,0.82911,0.48618,0
0.5,0.83228,0.48618,0
0.5,0.83544,0.48618,0
0.5,0.83861,0.48618,0
0.5,0.84177,0.48618,0
0.5,0.84494,0.48618,0
0.5,0.8481,0.48618,0
0.5,0.85127,0.48618,0
0.5,0.85443,0.48618,0
0.5,0.85759,0.48618,0
0.5,0.86076,0.48618,0
0.5,0.86392,0.48618,0
0.5,0.86709,0.48618,0
0.5,0.87025,0.48618,0
0.5,0.87342,0.48618,0
0.5,0.87658,0.48618,0
0.5,0.87975,0.48618,0
0.5,0.88291,0.48618,0
0.5,0.88608,0.48618,0
0.5,0.88924,0.48618,0
0.5,0.89241,0.48618,0
0.5,0.89557,0.48618,0
0.5,0.89873,0.48618,0
0.5,0.9019,0.48618,0
0.5,0.90506,0.48618,0
0.5,0.90823,0.48618,0
0.5,0.91139,0.48618,0
0.5,0.91456,0.48618,0
0.5,0.91772,0.48618,0
0.5,0.92089,0.48618,0
0.5,0.92405,0.48618,0
0.5,0.92722,0.48618,0
0.5,0.93038,0.48618,0
0.5,0.93354,0.48617,0
0.5,0.93671,0.48617,0
0.5,0.93987,0.48616,0
0.5,0.94304,0.48615,0
0.5,0.9462,0.48614,0
0.5,0.94937,0.48612,0
0.5,0.95253,0.48609,0
0.5,0.9557,0.48605,0
0.5,0.95886,0.486,0
0.5,0.96203,0.48592,0
0.5,0.96519,0.48582,0
0.5,0.96835,0.48568,0
0.5,0.97152,0.48548,0
0.5,0.97468,0.48515,0
0.5,0.97785,0.48468,0
0.5,0.50633,0.5157,0
0.5,0.50507,0.51582,0
0.5,0.50949,0.51532,0
0.5,0.51266,0.51496,0
0.5,0.51582,0.51463,0
0.5,0.51899,0.51438,0
0.5,0.52215,0.51422,0
0.5,0.52532,0.51412,0
0.5,0.52848,0.51405,0
0.5,0.53165,0.514,0
0.5,0.53481,0.51396,0
0.5,0.53797,0.51394,0
0.5,0.54114,0.51392,0
0.5,0.5443,0.51391,0
0.5,0.54747,0.5139,0
0.5,0.55063,0.51389,0
0.5,0.5538,0.51388,0
0.5,0.55696,0.51388,0
0.5,0.56013,0.51387,0
0.5,0.56329,0.51387,0
0.5,0.56646,0.51387,0
0.5,0.56962,0.51387,0
0.5,0.57278,0.51387,0
0.5,0.57595,0.51386,0
0.5,0.57911,0.51386,0
0.5,0.58228,0.51386,0
0.5,0.58544,0.51386,0
0.5,0.58861,0.51386,0
0.5,0.59177,0.51386,0
0.5,0.59494,0.51386,0
0.5,0.5981,0.51386,0
0.5,0.60127,0.51386,0
0.5,0.60443,0.51386,0
0.5,0.60759,0.51385,0
0.5,0.61076,0.51385,0
0.5,0.61392,0.51385,0
0.5,0.61709,0.51385,0
0.5,0.62025,0.51385,0
0.5,0.62342,0.51385,0
0.5,0.62658,0.51385,0
0.5,0.62975,0.51385,0
0.5,0.63291,0.51385,0
0.5,0.63608,0.51385,0
0.5,0.63924,0.51385,0
0.5,0.64241,0.51385,0
0.5,0.64557,0.51385,0
0.5,0.64873,0.51384,0
0.5,0.6519,0.51384,0
0.5,0.65506,0.51384,0
0.5,0.65823,0.51384,0
0.5,0.66139,0.51384,0
0.5,0.66456,0.51384,0
0.5,0.66772,0.51384,0
0.5,0.67089,0.51384,0
0.5,0.67405,0.51384,0
0.5,0.67722,0.51384,0
0.5,0.68038,0.51384,0
0.5,0.68354,0.51384,0
0.5,0.68671,0.51384,0
0.5,0.68987,0.51384,0
0.5,0.69304,0.51384,0
0.5,0.6962,0.51384,0
0.5,0.69937,0.51384,0
0.5,0.70253,0.51384,0
0.5,0.7057,0.51384,0
0.5,0.70886,0.51383,0
0.5,0.71203,0.51383,0
0.5,0.71519,0.51383,0
0.5,0.71835,0.51383,0
0.5,0.72152,0.51383,0
0.5,0.72468,0.51383,0
0.5,0.72785,0.51383,0
0.5,0.73101,0.51383,0
0.5,0.73418,0.51383,0
0.5,0.73734,0.51383,0
0.5,0.74051,0.51383,0
0.5,0.74367,0.51383,0
0.5,0.74684,0.51383,0
0.5,0.75,0.51383,0
0.5,0.75316,0.51383,0
0.5,0.75633,0.51383,0
0.5,0.75949,0.51383,0
0.5,0.76266,0.51383,0
0.5,0.76582,0.51383,0
0.5,0.76899,0.51383,0
0.5,0.77215,0.51383,0
0.5,0.77532,0.51383,0
0.5,0.77848,0.51383,0
0.5,0.78165,0.51383,0
0.5,0.78481,0.51383,0
0.5,0.78797,0.51383,0
0.5,0.79114,0.51382,0
0.5,0.7943,0.51382,0
0.5,0.79747,0.51382,0
0.5,0.80063,0.51382,0
0.5,0.8038,0.51382,0
0.5,0.80696,0.51382,0
0.5,0.81013,0.51382,0
0.5,0.81329,0.51382,0
0.5,0.81646,0.51382,0
0.5,0.81962,0.51382,0
0.5,0.82278,0.51382,0
0.5,0.82595,0.51382,0
0.5,0.82911,0.51382,0
0.5,0.83228,0.51382,0
0.5,0.83544,0.51382,0
0.5,0.83861,0.51382,0
0.5,0.84177,0.51382,0
0.5,0.84494,0.51382,0
0.5,0.8481,0.51382,0
0.5,0.85127,0.51382,0
0.5,0.85443,0.51382,0
0.5,0.85759,0.51382,0
0.5,0.86076,0.51382,0
0.5,0.86392,0.51382,0
0.5,0.86709,0.51382,0
0.5,0.87025,0.51382,0
0.5,0.87342,0.51382,0
0.5,0.87658,0.51382,0
0.5,0.87975,0.51382,0
0.5,0.88291,0.51382,0
0.5,0.88608,0.51382,0
0.5,0.88924,0.51382,0
0.5,0.89241,0.51382,0
0.5,0.89557,0.51382,0
0.5,0.89873,0.51382,0
0.5,0.9019,0.51382,0
0.5,0.90506,0.51382,0
0.5,0.90823,0.51382,0
0.5,0.91139,0.51382,0
0.5,0.91456,0.51382,0
0.5,0.91772,0.51382,0
0.5,0.92089,0.51382,0
0.5,0.92405,0.51382,0
0.5,0.92722,0.51382,0
0.5,0.93038,0.51382,0
0.5,0.93354,0.51383,0
0.5,0.93671,0.51383,0
0.5,0.93987,0.51384,0
0.5,0.94304,0.51385,0
0.5,0.9462,0.51386,0
0.5,0.94937,0.51388,0
0.5,0.95253,0.51391,0
0.5,0.9557,0.51395,0
0.5,0.95886,0.514,0
0.5,0.96203,0.51408,0
0.5,0.96519,0.51418,0
0.5,0.96835,0.51432,0
0.5,0.97152,0.51452,0
0.5,0.97468,0.51485,0
0.5,0.97785,0.51532,0
0.5,0.9805,0.51582,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51663,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51664,0
0.5,0.31646,0.51664,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51665,0
0.5,0.38291,0.51665,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51645,0
0.5,0.49684,0.51634,0
0.5,0.5,0.51624,0
0.5,0.50316,0.51606,0
0.5,0.98101,0.51594,0
0.5,0.98418,0.51668,0
0.5,0.98734,0.5174,0
0.5,0.99051,0.51807,0
0.5,0.99367,0.51869,0
0.5,0.9955,0.51899,0
0.5,0.99684,0.51922,0
0.5,1,0.51956,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0,-0,-0,0,0.00160786,0.572414,0.381529,0.076149,0.0256612,26244,1,1,1
1,0.0003,-1.03953e-08,-0.0413576,6.20349e-06,0.00160786,1.12862,1.18598,0.0779364,0.102678,26244,4,1,1
2,0.0006,-2.71581e-08,-0.0827132,2.48117e-05,0.00160786,0.566025,0.306793,0.0755653,0.150362,26244,1,1,1
3,0.0009,-4.53287e-08,-0.124059,5.58178e-05,0.00160786,0.598449,0.312213,0.0781629,0.172779,26244,1,1,1
4,0.0012,-3.79946e-08,-0.165349,9.92084e-05,0.00160788,1.17885,0.662974,0.152178,0.373675,26244,2,2,2
5,0.0015,-4.63005e-08,-0.206623,0.000154965,0.00160792,1.29209,0.673117,0.162804,0.4267,26244,2,2,2
6,0.0018,-6.38423e-08,-0.247846,0.000223056,0.001608,1.3218,0.681046,0.16657,0.453319,26244,2,2,2
7,0.0021,-8.04523e-08,-0.289006,0.000303444,0.00160814,1.30101,0.674496,0.163879,0.491822,26244,2,2,2
8,0.0024,-1.14359e-07,-0.330068,0.000396053,0.00160839,1.30238,0.673134,0.16644,0.558223,26244,2,2,2
9,0.0027,-1.46336e-07,-0.370984,0.00050077,0.00160882,1.31615,0.685905,0.16575,0.596766,26244,2,2,2
10,0.003,-1.78157e-07,-0.411746,0.000617512,0.00160947,1.3136,0.703205,0.166057,0.596656,26244,2,2,2
11,0.0033,-3.19136e-08,-0.452187,0.00074606,0.00161051,1.96243,1.01562,0.254295,0.871855,26244,3,3,3
12,0.0036,5.33675e-08,-0.492352,0.000886119,0.00161212,1.98887,1.01351,0.253534,0.942874,26244,3,3,3
13,0.0039,1.33339e-07,-0.531983,0.00103726,0.00161461,2.60193,1.34503,0.345147,1.25253,26244,4,4,4
14,0.0042,1.77307e-07,-0.570738,0.00119839,0.00161888,3.30675,1.77588,0.420563,1.57167,26244,5,5,5
15,0.0045,2.32562e-07,-0.607557,0.00136674,0.0016273,5.36641,2.80268,0.678951,2.38997,26244,8,8,8
16,0.0048,2.08704e-08,-0.0355591,8.48036e-05,0.00288943,515.452,278.468,67.7031,77.2184,26244,744,731,731
17,0.0051,1.87837e-08,-0.0375419,9.44918e-05,0.0028906,0.707008,0.375618,0.0935782,0.124702,26244,1,1,1
18,0.0054,1.8804e-08,-0.0392348,0.0001047,0.00289176,0.708651,0.379386,0.0925614,0.283798,26244,1,1,1
19,0.0057,1.9802e-08,-0.0409307,0.000115462,0.00289289,0.702772,0.372935,0.092767,0.304101,26244,1,1,1
20,0.006,1.6036e-08,-0.0426432,0.000126769,0.00289398,0.704824,0.377937,0.0908774,0.314124,26244,1,1,1


==> Data/TB/tensile_TB_0.50l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0090856,0.47468,0
0.5,0.0094937,0.47465,0
0.5,0.012658,0.47446,0
0.5,0.015823,0.47431,0
0.5,0.018987,0.47419,0
0.5,0.022152,0.47409,0
0.5,0.025316,0.47402,0
0.5,0.028481,0.47397,0
0.5,0.031646,0.47394,0
0.5,0.03481,0.47391,0
0.5,0.037975,0.4739,0
0.5,0.041139,0.47389,0
0.5,0.044304,0.47389,0
0.5,0.047468,0.47388,0
0.5,0.050633,0.47388,0
0.5,0.053797,0.47389,0
0.5,0.056962,0.47389,0
0.5,0.060127,0.47389,0
0.5,0.063291,0.47389,0
0.5,0.066456,0.47389,0
0.5,0.06962,0.47389,0
0.5,0.072785,0.4739,0
0.5,0.075949,0.4739,0
0.5,0.079114,0.4739,0
0.5,0.082278,0.4739,0
0.5,0.085443,0.4739,0
0.5,0.088608,0.4739,0
0.5,0.091772,0.4739,0
0.5,0.094937,0.4739,0
0.5,0.098101,0.4739,0
0.5,0.10127,0.4739,0
0.5,0.10443,0.4739,0
0.5,0.10759,0.4739,0
0.5,0.11076,0.4739,0
0.5,0.11392,0.4739,0
0.5,0.11709,0.4739,0
0.5,0.12025,0.4739,0
0.5,0.12342,0.4739,0
0.5,0.12658,0.4739,0
0.5,0.12975,0.4739,0
0.5,0.13291,0.4739,0
0.5,0.13608,0.4739,0
0.5,0.13924,0.4739,0
0.5,0.14241,0.4739,0
0.5,0.14557,0.4739,0
0.5,0.14873,0.4739,0
0.5,0.1519,0.4739,0
0.5,0.15506,0.4739,0
0.5,0.15823,0.4739,0
0.5,0.16139,0.4739,0
0.5,0.16456,0.47391,0
0.5,0.16772,0.47391,0
0.5,0.17089,0.47391,0
0.5,0.17405,0.47391,0
0.5,0.17722,0.47391,0
0.5,0.18038,0.47391,0
0.5,0.18354,0.47391,0
0.5,0.18671,0.47391,0
0.5,0.18987,0.47391,0
0.5,0.19304,0.47391,0
0.5,0.1962,0.47391,0
0.5,0.19937,0.47391,0
0.5,0.20253,0.47391,0
0.5,0.2057,0.47391,0
0.5,0.20886,0.47391,0
0.5,0.21203,0.47391,0
0.5,0.21519,0.47391,0
0.5,0.21835,0.47391,0
0.5,0.22152,0.47391,0
0.5,0.22468,0.47391,0
0.5,0.22785,0.47391,0
0.5,0.23101,0.47391,0
0.5,0.23418,0.47391,0
0.5,0.23734,0.47391,0
0.5,0.24051,0.47391,0
0.5,0.24367,0.47391,0
0.5,0.24684,0.47391,0
0.5,0.25,0.47391,0
0.5,0.25316,0.47391,0
0.5,0.25633,0.47391,0
0.5,0.25949,0.47391,0
0.5,0.26266,0.47391,0
0.5,0.26582,0.47391,0
0.5,0.26899,0.47391,0
0.5,0.27215,0.47391,0
0.5,0.27532,0.47391,0
0.5,0.27848,0.47391,0
0.5,0.28165,0.47391,0
0.5,0.28481,0.47391,0
0.5,0.28797,0.47391,0
0.5,0.29114,0.47391,0
0.5,0.2943,0.47391,0
0.5,0.29747,0.47391,0
0.5,0.30063,0.47391,0
0.5,0.3038,0.47391,0
0.5,0.30696,0.47391,0
0.5,0.31013,0.47391,0
0.5,0.31329,0.47391,0
0.5,0.31646,0.47391,0
0.5,0.31962,0.47391,0
0.5,0.32278,0.47391,0
0.5,0.32595,0.47391,0
0.5,0.32911,0.47391,0
0.5,0.33228,0.47391,0
0.5,0.33544,0.47391,0
0.5,0.33861,0.47391,0
0.5,0.34177,0.47391,0
0.5,0.34494,0.47392,0
0.5,0.3481,0.47392,0
0.5,0.35127,0.47392,0
0.5,0.35443,0.47392,0
0.5,0.35759,0.47392,0
0.5,0.36076,0.47392,0
0.5,0.36392,0.47392,0
0.5,0.36709,0.47392,0
0.5,0.37025,0.47392,0
0.5,0.37342,0.47392,0
0.5,0.37658,0.47392,0
0.5,0.37975,0.47392,0
0.5,0.38291,0.47392,0
0.5,0.38608,0.47392,0
0.5,0.38924,0.47393,0
0.5,0.39241,0.47393,0
0.5,0.39557,0.47393,0
0.5,0.39873,0.47393,0
0.5,0.4019,0.47393,0
0.5,0.40506,0.47393,0
0.5,0.40823,0.47393,0
0.5,0.41139,0.47393,0
0.5,0.41456,0.47394,0
0.5,0.41772,0.47394,0
0.5,0.42089,0.47394,0
0.5,0.42405,0.47394,0
0.5,0.42722,0.47394,0
0.5,0.43038,0.47395,0
0.5,0.43354,0.47395,0
0.5,0.43671,0.47395,0
0.5,0.43987,0.47395,0
0.5,0.44304,0.47395,0
0.5,0.4462,0.47395,0
0.5,0.44937,0.47395,0
0.5,0.45253,0.47396,0
0.5,0.4557,0.47396,0
0.5,0.45886,0.47396,0
0.5,0.46203,0.47396,0
0.5,0.46519,0.47396,0
0.5,0.46835,0.47396,0
0.5,0.47152,0.47396,0
0.5,0.47468,0.47397,0
0.5,0.47785,0.47397,0
0.5,0.48101,0.47398,0
0.5,0.48418,0.47401,0
0.5,0.48734,0.47404,0
0.5,0.49051,0.47411,0
0.5,0.49367,0.47422,0
0.5,0.49684,0.47441,0
0.5,0.5,0.47468,0
0.5,0.50006,0.47468,0
0.5,0,0.47544,0
0.5,0.0031646,0.47514,0
0.5,0.0063291,0.47487,0
0.5,0.50316,0.47504,0
0.5,0.50633,0.47555,0
0.5,0.50949,0.47622,0
0.5,0.51266,0.4771,0
0.5,0.51485,0.47785,0
0.5,0.51582,0.4782,0
0.5,0.51899,0.47957,0
0.5,0.52173,0.48101,0
0.5,0.52215,0.48126,0
0.5,0.52532,0.4834,0
0.5,0.52631,0.48418,0
0.5,0.52848,0.48622,0
0.5,0.52954,0.48734,0
0.5,0.53165,0.49026,0
0.5,0.53181,0.49051,0
0.5,0.53333,0.49367,0
0.5,0.5342,0.49684,0
0.5,0.53448,0.5,0
0.5,0.5342,0.50316,0
0.5,0.53333,0.50633,0
0.5,0.53181,0.50949,0
0.5,0.53165,0.50974,0
0.5,0.52954,0.51266,0
0.5,0.52848,0.51378,0
0.5,0.52631,0.51582,0
0.5,0.52215,0.51874,0
0.5,0.52173,0.51899,0
0.5,0.52532,0.5166,0
0.5,0.51582,0.5218,0
0.5,0.51484,0.52215,0
0.5,0.51899,0.52043,0
0.5,0.0031646,0.52486,0
0.5,0,0.52456,0
0.5,0.0063291,0.52513,0
0.5,0.0090886,0.52532,0
0.5,0.50316,0.52496,0
0.5,0.50006,0.52532,0
0.5,0.50633,0.52445,0
0.5,0.50949,0.52378,0
0.5,0.51266,0.5229,0
0.5,0.0094937,0.52535,0
0.5,0.012658,0.52554,0
0.5,0.015823,0.52569,0
0.5,0.018987,0.52581,0
0.5,0.022152,0.52591,0
0.5,0.025316,0.52598,0
0.5,0.028481,0.52603,0
0.5,0.031646,0.52606,0
0.5,0.03481,0.52609,0
0.5,0.037975,0.5261,0
0.5,0.041139,0.52611,0
0.5,0.044304,0.52611,0
0.5,0.047468,0.52612,0
0.5,0.050633,0.52612,0
0.5,0.053797,0.52611,0
0.5,0.056962,0.52611,0
0.5,0.060127,0.52611,0
0.5,0.063291,0.52611,0
0.5,0.066456,0.52611,0
0.5,0.06962,0.52611,0
0.5,0.072785,0.5261,0
0.5,0.075949,0.5261,0
0.5,0.079114,0.5261,0
0.5,0.082278,0.5261,0
0.5,0.085443,0.5261,0
0.5,0.088608,0.5261,0
0.5,0.091772,0.5261,0
0.5,0.094937,0.5261,0
0.5,0.098101,0.5261,0
0.5,0.10127,0.5261,0
0.5,0.10443,0.5261,0
0.5,0.10759,0.5261,0
0.5,0.11076,0.5261,0
0.5,0.11392,0.5261,0
0.5,0.11709,0.5261,0
0.5,0.12025,0.5261,0
0.5,0.12342,0.5261,0
0.5,0.12658,0.5261,0
0.5,0.12975,0.5261,0
0.5,0.13291,0.5261,0
0.5,0.13608,0.5261,0
0.5,0.13924,0.5261,0
0.5,0.14241,0.5261,0
0.5,0.14557,0.5261,0
0.5,0.14873,0.5261,0
0.5,0.1519,0.5261,0
0.5,0.15506,0.5261,0
0.5,0.15823,0.5261,0
0.5,0.16139,0.5261,0
0.5,0.16456,0.52609,0
0.5,0.16772,0.52609,0
0.5,0.17089,0.52609,0
0.5,0.17405,0.52609,0
0.5,0.17722,0.52609,0
0.5,0.18038,0.52609,0
0.5,0.18354,0.52609,0
0.5,0.18671,0.52609,0
0.5,0.18987,0.52609,0
0.5,0.19304,0.52609,0
0.5,0.1962,0.52609,0
0.5,0.19937,0.52609,0
0.5,0.20253,0.52609,0
0.5,0.2057,0.52609,0
0.5,0.20886,0.52609,0
0.5,0.21203,0.52609,0
0.5,0.21519,0.52609,0
0.5,0.21835,0.52609,0
0.5,0.22152,0.52609,0
0.5,0.22468,0.52609,0
0.5,0.22785,0.52609,0
0.5,0.23101,0.52609,0
0.5,0.23418,0.52609,0
0.5,0.23734,0.52609,0
0.5,0.24051,0.52609,0
0.5,0.24367,0.52609,0
0.5,0.24684,0.52609,0
0.5,0.25,0.52609,0
0.5,0.25316,0.52609,0
0.5,0.25633,0.52609,0
0.5,0.25949,0.52609,0
0.5,0.26266,0.52609,0
0.5,0.26582,0.52609,0
0.5,0.26899,0.52609,0
0.5,0.27215,0.52609,0
0.5,0.27532,0.52609,0
0.5,0.27848,0.52609,0
0.5,0.28165,0.52609,0
0.5,0.28481,0.52609,0
0.5,0.28797,0.52609,0
0.5,0.29114,0.52609,0
0.5,0.2943,0.52609,0
0.5,0.29747,0.52609,0
0.5,0.30063,0.52609,0
0.5,0.3038,0.52609,0
0.5,0.30696,0.52609,0
0.5,0.31013,0.52609,0
0.5,0.31329,0.52609,0
0.5,0.31646,0.52609,0
0.5,0.31962,0.52609,0
0.5,0.32278,0.52609,0
0.5,0.32595,0.52609,0
0.5,0.32911,0.52609,0
0.5,0.33228,0.52609,0
0.5,0.33544,0.52609,0
0.5,0.33861,0.52609,0
0.5,0.34177,0.52609,0
0.5,0.34494,0.52608,0
0.5,0.3481,0.52608,0
0.5,0.35127,0.52608,0
0.5,0.35443,0.52608,0
0.5,0.35759,0.52608,0
0.5,0.36076,0.52608,0
0.5,0.36392,0.52608,0
0.5,0.36709,0.52608,0
0.5,0.37025,0.52608,0
0.5,0.37342,0.52608,0
0.5,0.37658,0.52608,0
0.5,0.37975,0.52608,0
0.5,0.38291,0.52608,0
0.5,0.38608,0.52608,0
0.5,0.38924,0.52607,0
0.5,0.39241,0.52607,0
0.5,0.39557,0.52607,0
0.5,0.39873,0.52607,0
0.5,0.4019,0.52607,0
0.5,0.40506,0.52607,0
0.5,0.40823,0.52607,0
0.5,0.41139,0.52607,0
0.5,0.41456,0.52606,0
0.5,0.41772,0.52606,0
0.5,0.42089,0.52606,0
0.5,0.42405,0.52606,0
0.5,0.42722,0.52606,0
0.5,0.43038,0.52605,0
0.5,0.43354,0.52605,0
0.5,0.43671,0.52605,0
0.5,0.43987,0.52605,0
0.5,0.44304,0.52605,0
0.5,0.4462,0.52605,0
0.5,0.44937,0.52605,0
0.5,0.45253,0.52604,0
0.5,0.4557,0.52604,0
0.5,0.45886,0.52604,0
0.5,0.46203,0.52604,0
0.5,0.46519,0.52604,0
0.5,0.46835,0.52604,0
0.5,0.47152,0.52604,0
0.5,0.47468,0.52603,0
0.5,0.47785,0.52603,0
0.5,0.48101,0.52602,0
0.5,0.48418,0.52599,0
0.5,0.48734,0.52596,0
0.5,0.49051,0.52589,0
0.5,0.49367,0.52578,0
0.5,0.49684,0.52559,0
0.5,0.5,0.52532,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0061327,0.47468,0
0.5,0.0063291,0.47467,0
0.5,0.0094937,0.47448,0
0.5,0.012658,0.47432,0
0.5,0.015823,0.4742,0
0.5,0.018987,0.4741,0
0.5,0.022152,0.47402,0
0.5,0.025316,0.47397,0
0.5,0.028481,0.47392,0
0.5,0.031646,0.4739,0
0.5,0.03481,0.47388,0
0.5,0.037975,0.47387,0
0.5,0.041139,0.47386,0
0.5,0.044304,0.47386,0
0.5,0.047468,0.47386,0
0.5,0.050633,0.47386,0
0.5,0.053797,0.47386,0
0.5,0.056962,0.47386,0
0.5,0.060127,0.47386,0
0.5,0.063291,0.47387,0
0.5,0.066456,0.47387,0
0.5,0.06962,0.47387,0
0.5,0.072785,0.47387,0
0.5,0.075949,0.47387,0
0.5,0.079114,0.47387,0
0.5,0.082278,0.47387,0
0.5,0.085443,0.47387,0
0.5,0.088608,0.47387,0
0.5,0.091772,0.47387,0
0.5,0.094937,0.47387,0
0.5,0.098101,0.47387,0
0.5,0.10127,0.47387,0
0.5,0.10443,0.47387,0
0.5,0.10759,0.47387,0
0.5,0.11076,0.47387,0
0.5,0.11392,0.47388,0
0.5,0.11709,0.47388,0
0.5,0.12025,0.47388,0
0.5,0.12342,0.47388,0
0.5,0.12658,0.47388,0
0.5,0.12975,0.47388,0
0.5,0.13291,0.47388,0
0.5,0.13608,0.47388,0
0.5,0.13924,0.47388,0
0.5,0.14241,0.47388,0
0.5,0.14557,0.47388,0
0.5,0.14873,0.47388,0
0.5,0.1519,0.47388,0
0.5,0.15506,0.47388,0
0.5,0.15823,0.47388,0
0.5,0.16139,0.47388,0
0.5,0.16456,0.47388,0
0.5,0.16772,0.47388,0
0.5,0.17089,0.47388,0
0.5,0.17405,0.47388,0
0.5,0.17722,0.47388,0
0.5,0.18038,0.47388,0
0.5,0.18354,0.47388,0
0.5,0.18671,0.47388,0
0.5,0.18987,0.47388,0
0.5,0.19304,0.47388,0
0.5,0.1962,0.47388,0
0.5,0.19937,0.47388,0
0.5,0.20253,0.47388,0
0.5,0.2057,0.47388,0
0.5,0.20886,0.47388,0
0.5,0.21203,0.47388,0
0.5,0.21519,0.47388,0
0.5,0.21835,0.47388,0
0.5,0.22152,0.47388,0
0.5,0.22468,0.47388,0
0.5,0.22785,0.47388,0
0.5,0.23101,0.47388,0
0.5,0.23418,0.47388,0
0.5,0.23734,0.47388,0
0.5,0.24051,0.47388,0
0.5,0.24367,0.47388,0
0.5,0.24684,0.47388,0
0.5,0.25,0.47388,0
0.5,0.25316,0.47388,0
0.5,0.25633,0.47387,0
0.5,0.25949,0.47387,0
0.5,0.26266,0.47387,0
0.5,0.26582,0.47387,0
0.5,0.26899,0.47387,0
0.5,0.27215,0.47387,0
0.5,0.27532,0.47387,0
0.5,0.27848,0.47387,0
0.5,0.28165,0.47387,0
0.5,0.28481,0.47387,0
0.5,0.28797,0.47387,0
0.5,0.29114,0.47387,0
0.5,0.2943,0.47387,0
0.5,0.29747,0.47387,0
0.5,0.30063,0.47387,0
0.5,0.3038,0.47387,0
0.5,0.30696,0.47387,0
0.5,0.31013,0.47387,0
0.5,0.31329,0.47387,0
0.5,0.31646,0.47387,0
0.5,0.31962,0.47387,0
0.5,0.32278,0.47387,0
0.5,0.32595,0.47387,0
0.5,0.32911,0.47387,0
0.5,0.33228,0.47387,0
0.5,0.33544,0.47387,0
0.5,0.33861,0.47387,0
0.5,0.34177,0.47387,0
0.5,0.34494,0.47387,0
0.5,0.3481,0.47387,0
0.5,0.35127,0.47387,0
0.5,0.35443,0.47387,0
0.5,0.35759,0.47387,0
0.5,0.36076,0.47387,0
0.5,0.36392,0.47387,0
0.5,0.36709,0.47387,0
0.5,0.37025,0.47387,0
0.5,0.37342,0.47387,0
0.5,0.37658,0.47387,0
0.5,0.37975,0.47387,0
0.5,0.38291,0.47387,0
0.5,0.38608,0.47387,0
0.5,0.38924,0.47387,0
0.5,0.39241,0.47387,0
0.5,0.39557,0.47387,0
0.5,0.39873,0.47387,0
0.5,0.4019,0.47387,0
0.5,0.40506,0.47387,0
0.5,0.40823,0.47386,0
0.5,0.41139,0.47386,0
0.5,0.41456,0.47386,0
0.5,0.41772,0.47386,0
0.5,0.42089,0.47386,0
0.5,0.42405,0.47386,0
0.5,0.42722,0.47386,0
0.5,0.43038,0.47386,0
0.5,0.43354,0.47386,0
0.5,0.43671,0.47386,0
0.5,0.43987,0.47386,0
0.5,0.44304,0.47386,0
0.5,0.4462,0.47386,0
0.5,0.44937,0.47386,0
0.5,0.45253,0.47386,0
0.5,0.4557,0.47386,0
0.5,0.45886,0.47386,0
0.5,0.46203,0.47386,0
0.5,0.46519,0.47387,0
0.5,0.46835,0.47387,0
0.5,0.47152,0.47388,0
0.5,0.47468,0.47389,0
0.5,0.47785,0.47391,0
0.5,0.48101,0.47393,0
0.5,0.48418,0.47395,0
0.5,0.48734,0.474,0
0.5,0.49051,0.47406,0
0.5,0.49367,0.47415,0
0.5,0.49684,0.47429,0
0.5,0.5,0.47448,0
0.5,0.5027,0.47468,0
0.5,0.98531,0.47468,0
0.5,0.98734,0.47462,0
0.5,0.99051,0.47454,0
0.5,0.99367,0.47448,0
0.5,0.99684,0.47445,0
0.5,1,0.47446,0
0.5,0,0.47518,0
0.5,0.0031646,0.4749,0
0.5,0.50316,0.47472,0
0.5,0.50633,0.475,0
0.5,0.50949,0.47533,0
0.5,0.51266,0.47567,0
0.5,0.51582,0.47602,0
0.5,0.51899,0.47634,0
0.5,0.52215,0.47662,0
0.5,0.52532,0.47685,0
0.5,0.52848,0.47704,0
0.5,0.53165,0.47718,0
0.5,0.53481,0.47729,0
0.5,0.53797,0.47738,0
0.5,0.54114,0.47744,0
0.5,0.5443,0.47749,0
0.5,0.54747,0.47753,0
0.5,0.55063,0.47755,0
0.5,0.5538,0.47757,0
0.5,0.55696,0.47759,0
0.5,0.56013,0.4776,0
0.5,0.56329,0.47761,0
0.5,0.56646,0.47762,0
0.5,0.56962,0.47762,0
0.5,0.57278,0.47763,0
0.5,0.57595,0.47763,0
0.5,0.57911,0.47763,0
0.5,0.58228,0.47763,0
0.5,0.58544,0.47763,0
0.5,0.58861,0.47764,0
0.5,0.59177,0.47764,0
0.5,0.59494,0.47764,0
0.5,0.5981,0.47764,0
0.5,0.60127,0.47764,0
0.5,0.60443,0.47764,0
0.5,0.60759,0.47764,0
0.5,0.61076,0.47764,0
0.5,0.61392,0.47764,0
0.5,0.61709,0.47765,0
0.5,0.62025,0.47765,0
0.5,0.62342,0.47765,0
0.5,0.62658,0.47765,0
0.5,0.62975,0.47765,0
0.5,0.63291,0.47765,0
0.5,0.63608,0.47765,0
0.5,0.63924,0.47765,0
0.5,0.64241,0.47766,0
0.5,0.64557,0.47766,0
0.5,0.64873,0.47766,0
0.5,0.6519,0.47766,0
0.5,0.65506,0.47766,0
0.5,0.65823,0.47766,0
0.5,0.66139,0.47766,0
0.5,0.66456,0.47767,0
0.5,0.66772,0.47767,0
0.5,0.67089,0.47767,0
0.5,0.67405,0.47767,0
0.5,0.67722,0.47767,0
0.5,0.68038,0.47767,0
0.5,0.68354,0.47768,0
0.5,0.68671,0.47768,0
0.5,0.68987,0.47768,0
0.5,0.69304,0.47768,0
0.5,0.6962,0.47768,0
0.5,0.69937,0.47769,0
0.5,0.70253,0.47769,0
0.5,0.7057,0.47769,0
0.5,0.70886,0.47769,0
0.5,0.71203,0.47769,0
0.5,0.71519,0.4777,0
0.5,0.71835,0.4777,0
0.5,0.72152,0.4777,0
0.5,0.72468,0.4777,0
0.5,0.72785,0.4777,0
0.5,0.73101,0.47771,0
0.5,0.73418,0.47771,0
0.5,0.73734,0.47771,0
0.5,0.74051,0.47771,0
0.5,0.74367,0.47771,0
0.5,0.74684,0.47772,0
0.5,0.75,0.47772,0
0.5,0.75316,0.47772,0
0.5,0.75633,0.47772,0
0.5,0.75949,0.47772,0
0.5,0.76266,0.47773,0
0.5,0.76582,0.47773,0
0.5,0.76899,0.47773,0
0.5,0.77215,0.47773,0
0.5,0.77532,0.47773,0
0.5,0.77848,0.47774,0
0.5,0.78165,0.47774,0
0.5,0.78481,0.47774,0
0.5,0.78797,0.47774,0
0.5,0.79114,0.47774,0
0.5,0.7943,0.47775,0
0.5,0.79747,0.47775,0
0.5,0.80063,0.47775,0
0.5,0.8038,0.47775,0
0.5,0.80696,0.47775,0
0.5,0.81013,0.47776,0
0.5,0.81329,0.47776,0
0.5,0.81646,0.47776,0
0.5,0.81962,0.47776,0
0.5,0.82278,0.47776,0
0.5,0.82595,0.47776,0
0.5,0.82911,0.47776,0
0.5,0.83228,0.47776,0
0.5,0.83544,0.47776,0
0.5,0.83861,0.47776,0
0.5,0.84177,0.47776,0
0.5,0.84494,0.47776,0
0.5,0.8481,0.47776,0
0.5,0.85127,0.47776,0
0.5,0.85443,0.47776,0
0.5,0.85759,0.47776,0
0.5,0.86076,0.47776,0
0.5,0.86392,0.47776,0
0.5,0.86709,0.47775,0
0.5,0.87025,0.47775,0
0.5,0.87342,0.47775,0
0.5,0.87658,0.47774,0
0.5,0.87975,0.47774,0
0.5,0.88291,0.47773,0
0.5,0.88608,0.47773,0
0.5,0.88924,0.47772,0
0.5,0.89241,0.47771,0
0.5,0.89557,0.4777,0
0.5,0.89873,0.47769,0
0.5,0.9019,0.47768,0
0.5,0.90506,0.47767,0
0.5,0.90823,0.47765,0
0.5,0.91139,0.47763,0
0.5,0.91456,0.47761,0
0.5,0.91772,0.47758,0
0.5,0.92089,0.47755,0
0.5,0.92405,0.47751,0
0.5,0.92722,0.47747,0
0.5,0.93038,0.47741,0
0.5,0.93354,0.47734,0
0.5,0.93671,0.47726,0
0.5,0.93987,0.47716,0
0.5,0.94304,0.47704,0
0.5,0.9462,0.47689,0
0.5,0.94937,0.47673,0
0.5,0.95253,0.47654,0
0.5,0.9557,0.47634,0
0.5,0.95886,0.47613,0
0.5,0.96203,0.47592,0
0.5,0.96519,0.4757,0
0.5,0.96835,0.4755,0
0.5,0.97152,0.47532,0
0.5,0.97468,0.47514,0
0.5,0.97785,0.47498,0
0.5,0.98101,0.47484,0
0.5,0.98418,0.47472,0
0.5,0.0031646,0.5251,0
0.5,0,0.52482,0
0.5,0.0061255,0.52532,0
0.5,0.50316,0.52528,0
0.5,0.5027,0.52532,0
0.5,0.50633,0.525,0
0.5,0.50949,0.52467,0
0.5,0.51266,0.52433,0
0.5,0.51582,0.52398,0
0.5,0.51899,0.52366,0
0.5,0.52215,0.52338,0
0.5,0.52532,0.52315,0
0.5,0.52848,0.52296,0
0.5,0.53165,0.52282,0
0.5,0.53481,0.52271,0
0.5,0.53797,0.52262,0
0.5,0.54114,0.52256,0
0.5,0.5443,0.52251,0
0.5,0.54747,0.52247,0
0.5,0.55063,0.52245,0
0.5,0.5538,0.52242,0
0.5,0.55696,0.52241,0
0.5,0.56013,0.5224,0
0.5,0.56329,0.52239,0
0.5,0.56646,0.52238,0
0.5,0.56962,0.52238,0
0.5,0.57278,0.52237,0
0.5,0.57595,0.52237,0
0.5,0.57911,0.52237,0
0.5,0.58228,0.52237,0
0.5,0.58544,0.52236,0
0.5,0.58861,0.52236,0
0.5,0.59177,0.52236,0
0.5,0.59494,0.52236,0
0.5,0.5981,0.52236,0
0.5,0.60127,0.52236,0
0.5,0.60443,0.52236,0
0.5,0.60759,0.52236,0
0.5,0.61076,0.52236,0
0.5,0.61392,0.52235,0
0.5,0.61709,0.52235,0
0.5,0.62025,0.52235,0
0.5,0.62342,0.52235,0
0.5,0.62658,0.52235,0
0.5,0.62975,0.52235,0
0.5,0.63291,0.52235,0
0.5,0.63608,0.52235,0
0.5,0.63924,0.52234,0
0.5,0.64241,0.52234,0
0.5,0.64557,0.52234,0
0.5,0.64873,0.52234,0
0.5,0.6519,0.52234,0
0.5,0.65506,0.52234,0
0.5,0.65823,0.52234,0
0.5,0.66139,0.52233,0
0.5,0.66456,0.52233,0
0.5,0.66772,0.52233,0
0.5,0.67089,0.52233,0
0.5,0.67405,0.52233,0
0.5,0.67722,0.52233,0
0.5,0.68038,0.52232,0
0.5,0.68354,0.52232,0
0.5,0.68671,0.52232,0
0.5,0.68987,0.52232,0
0.5,0.69304,0.52232,0
0.5,0.6962,0.52231,0
0.5,0.69937,0.52231,0
0.5,0.70253,0.52231,0
0.5,0.7057,0.52231,0
0.5,0.70886,0.52231,0
0.5,0.71203,0.5223,0
0.5,0.71519,0.5223,0
0.5,0.71835,0.5223,0
0.5,0.72152,0.5223,0
0.5,0.72468,0.5223,0
0.5,0.72785,0.52229,0
0.5,0.73101,0.52229,0
0.5,0.73418,0.52229,0
0.5,0.73734,0.52229,0
0.5,0.74051,0.52229,0
0.5,0.74367,0.52228,0
0.5,0.74684,0.52228,0
0.5,0.75,0.52228,0
0.5,0.75316,0.52228,0
0.5,0.75633,0.52228,0
0.5,0.75949,0.52227,0
0.5,0.76266,0.52227,0
0.5,0.76582,0.52227,0
0.5,0.76899,0.52227,0
0.5,0.77215,0.52227,0
0.5,0.77532,0.52226,0
0.5,0.77848,0.52226,0
0.5,0.78165,0.52226,0
0.5,0.78481,0.52226,0
0.5,0.78797,0.52226,0
0.5,0.79114,0.52225,0
0.5,0.7943,0.52225,0
0.5,0.79747,0.52225,0
0.5,0.80063,0.52225,0
0.5,0.8038,0.52225,0
0.5,0.80696,0.52225,0
0.5,0.81013,0.52224,0
0.5,0.81329,0.52224,0
0.5,0.81646,0.52224,0
0.5,0.81962,0.52224,0
0.5,0.82278,0.52224,0
0.5,0.82595,0.52224,0
0.5,0.82911,0.52224,0
0.5,0.83228,0.52224,0
0.5,0.83544,0.52224,0
0.5,0.83861,0.52224,0
0.5,0.84177,0.52224,0
0.5,0.84494,0.52224,0
0.5,0.8481,0.52224,0
0.5,0.85127,0.52224,0
0.5,0.85443,0.52224,0
0.5,0.85759,0.52224,0
0.5,0.86076,0.52224,0
0.5,0.86392,0.52224,0
0.5,0.86709,0.52224,0
0.5,0.87025,0.52225,0
0.5,0.87342,0.52225,0
0.5,0.87658,0.52226,0
0.5,0.87975,0.52226,0
0.5,0.88291,0.52227,0
0.5,0.88608,0.52227,0
0.5,0.88924,0.52228,0
0.5,0.89241,0.52229,0
0.5,0.89557,0.5223,0
0.5,0.89873,0.52231,0
0.5,0.9019,0.52232,0
0.5,0.90506,0.52233,0
0.5,0.90823,0.52235,0
0.5,0.91139,0.52237,0
0.5,0.91456,0.52239,0
0.5,0.91772,0.52242,0
0.5,0.92089,0.52245,0
0.5,0.92405,0.52249,0
0.5,0.92722,0.52253,0
0.5,0.93038,0.52259,0
0.5,0.93354,0.52266,0
0.5,0.93671,0.52275,0
0.5,0.93987,0.52285,0
0.5,0.94304,0.52297,0
0.5,0.9462,0.52311,0
0.5,0.94937,0.52328,0
0.5,0.95253,0.52346,0
0.5,0.9557,0.52367,0
0.5,0.95886,0.52388,0
0.5,0.96203,0.52409,0
0.5,0.96519,0.5243,0
0.5,0.96835,0.5245,0
0.5,0.97152,0.52469,0
0.5,0.97468,0.52487,0
0.5,0.97785,0.52503,0
0.5,0.98101,0.52517,0
0.5,0.98418,0.52529,0
0.5,0.98506,0.52532,0
0.5,0.0063291,0.52533,0
0.5,0.0094937,0.52552,0
0.5,0.012658,0.52568,0
0.5,0.015823,0.5258,0
0.5,0.018987,0.5259,0
0.5,0.022152,0.52598,0
0.5,0.025316,0.52603,0
0.5,0.028481,0.52608,0
0.5,0.031646,0.5261,0
0.5,0.03481,0.52612,0
0.5,0.037975,0.52613,0
0.5,0.041139,0.52614,0
0.5,0.044304,0.52614,0
0.5,0.047468,0.52614,0
0.5,0.050633,0.52614,0
0.5,0.053797,0.52614,0
0.5,0.056962,0.52614,0
0.5,0.060127,0.52614,0
0.5,0.063291,0.52613,0
0.5,0.066456,0.52613,0
0.5,0.06962,0.52613,0
0.5,0.072785,0.52613,0
0.5,0.075949,0.52613,0
0.5,0.079114,0.52613,0
0.5,0.082278,0.52613,0
0.5,0.085443,0.52613,0
0.5,0.088608,0.52613,0
0.5,0.091772,0.52613,0
0.5,0.094937,0.52613,0
0.5,0.098101,0.52613,0
0.5,0.10127,0.52613,0
0.5,0.10443,0.52613,0
0.5,0.10759,0.52613,0
0.5,0.11076,0.52613,0
0.5,0.11392,0.52613,0
0.5,0.11709,0.52612,0
0.5,0.12025,0.52612,0
0.5,0.12342,0.52612,0
0.5,0.12658,0.52612,0
0.5,0.12975,0.52612,0
0.5,0.13291,0.52612,0
0.5,0.13608,0.52612,0
0.5,0.13924,0.52612,0
0.5,0.14241,0.52612,0
0.5,0.14557,0.52612,0
0.5,0.14873,0.52612,0
0.5,0.1519,0.52612,0
0.5,0.15506,0.52612,0
0.5,0.15823,0.52612,0
0.5,0.16139,0.52612,0
0.5,0.16456,0.52612,0
0.5,0.16772,0.52612,0
0.5,0.17089,0.52612,0
0.5,0.17405,0.52612,0
0.5,0.17722,0.52612,0
0.5,0.18038,0.52612,0
0.5,0.18354,0.52612,0
0.5,0.18671,0.52612,0
0.5,0.18987,0.52612,0
0.5,0.19304,0.52612,0
0.5,0.1962,0.52612,0
0.5,0.19937,0.52612,0
0.5,0.20253,0.52612,0
0.5,0.2057,0.52612,0
0.5,0.20886,0.52612,0
0.5,0.21203,0.52612,0
0.5,0.21519,0.52612,0
0.5,0.21835,0.52612,0
0.5,0.22152,0.52612,0
0.5,0.22468,0.52612,0
0.5,0.22785,0.52612,0
0.5,0.23101,0.52612,0
0.5,0.23418,0.52612,0
0.5,0.23734,0.52612,0
0.5,0.24051,0.52612,0
0.5,0.24367,0.52612,0
0.5,0.24684,0.52612,0
0.5,0.25,0.52612,0
0.5,0.25316,0.52612,0
0.5,0.25633,0.52613,0
0.5,0.25949,0.52613,0
0.5,0.26266,0.52613,0
0.5,0.26582,0.52613,0
0.5,0.26899,0.52613,0
0.5,0.27215,0.52613,0
0.5,0.27532,0.52613,0
0.5,0.27848,0.52613,0
0.5,0.28165,0.52613,0
0.5,0.28481,0.52613,0
0.5,0.28797,0.52613,0
0.5,0.29114,0.52613,0
0.5,0.2943,0.52613,0
0.5,0.29747,0.52613,0
0.5,0.30063,0.52613,0
0.5,0.3038,0.52613,0
0.5,0.30696,0.52613,0
0.5,0.31013,0.52613,0
0.5,0.31329,0.52613,0
0.5,0.31646,0.52613,0
0.5,0.31962,0.52613,0
0.5,0.32278,0.52613,0
0.5,0.32595,0.52613,0
0.5,0.32911,0.52613,0
0.5,0.33228,0.52613,0
0.5,0.33544,0.52613,0
0.5,0.33861,0.52613,0
0.5,0.34177,0.52613,0
0.5,0.34494,0.52613,0
0.5,0.3481,0.52613,0
0.5,0.35127,0.52613,0
0.5,0.35443,0.52613,0
0.5,0.35759,0.52613,0
0.5,0.36076,0.52613,0
0.5,0.36392,0.52613,0
0.5,0.36709,0.52613,0
0.5,0.37025,0.52613,0
0.5,0.37342,0.52613,0
0.5,0.37658,0.52613,0
0.5,0.37975,0.52613,0
0.5,0.38291,0.52613,0
0.5,0.38608,0.52613,0
0.5,0.38924,0.52613,0
0.5,0.39241,0.52613,0
0.5,0.39557,0.52613,0
0.5,0.39873,0.52613,0
0.5,0.4019,0.52613,0
0.5,0.40506,0.52613,0
0.5,0.40823,0.52614,0
0.5,0.41139,0.52614,0
0.5,0.41456,0.52614,0
0.5,0.41772,0.52614,0
0.5,0.42089,0.52614,0
0.5,0.42405,0.52614,0
0.5,0.42722,0.52614,0
0.5,0.43038,0.52614,0
0.5,0.43354,0.52614,0
0.5,0.43671,0.52614,0
0.5,0.43987,0.52614,0
0.5,0.44304,0.52614,0
0.5,0.4462,0.52614,0
0.5,0.44937,0.52614,0
0.5,0.45253,0.52614,0
0.5,0.4557,0.52614,0
0.5,0.45886,0.52614,0
0.5,0.46203,0.52614,0
0.5,0.46519,0.52613,0
0.5,0.46835,0.52613,0
0.5,0.47152,0.52612,0
0.5,0.47468,0.52611,0
0.5,0.47785,0.52609,0
0.5,0.48101,0.52607,0
0.5,0.48418,0.52605,0
0.5,0.48734,0.52601,0
0.5,0.49051,0.52594,0
0.5,0.49367,0.52585,0
0.5,0.49684,0.52571,0
0.5,0.5,0.52552,0
0.5,0.98734,0.52539,0
0.5,0.99051,0.52547,0
0.5,0.99367,0.52553,0
0.5,0.99684,0.52556,0
0.5,1,0.52555,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0061153,0.47468,0
0.5,0.0063291,0.47467,0
0.5,0.0094937,0.47448,0
0.5,0.012658,0.47432,0
0.5,0.015823,0.4742,0
0.5,0.018987,0.4741,0
0.5,0.022152,0.47402,0
0.5,0.025316,0.47396,0
0.5,0.028481,0.47392,0
0.5,0.031646,0.47389,0
0.5,0.03481,0.47387,0
0.5,0.037975,0.47386,0
0.5,0.041139,0.47386,0
0.5,0.044304,0.47385,0
0.5,0.047468,0.47385,0
0.5,0.050633,0.47385,0
0.5,0.053797,0.47386,0
0.5,0.056962,0.47386,0
0.5,0.060127,0.47386,0
0.5,0.063291,0.47386,0
0.5,0.066456,0.47386,0
0.5,0.06962,0.47386,0
0.5,0.072785,0.47386,0
0.5,0.075949,0.47386,0
0.5,0.079114,0.47386,0
0.5,0.082278,0.47386,0
0.5,0.085443,0.47387,0
0.5,0.088608,0.47387,0
0.5,0.091772,0.47387,0
0.5,0.094937,0.47387,0
0.5,0.098101,0.47387,0
0.5,0.10127,0.47387,0
0.5,0.10443,0.47387,0
0.5,0.10759,0.47387,0
0.5,0.11076,0.47387,0
0.5,0.11392,0.47387,0
0.5,0.11709,0.47387,0
0.5,0.12025,0.47387,0
0.5,0.12342,0.47387,0
0.5,0.12658,0.47387,0
0.5,0.12975,0.47387,0
0.5,0.13291,0.47387,0
0.5,0.13608,0.47387,0
0.5,0.13924,0.47387,0
0.5,0.14241,0.47387,0
0.5,0.14557,0.47387,0
0.5,0.14873,0.47387,0
0.5,0.1519,0.47387,0
0.5,0.15506,0.47387,0
0.5,0.15823,0.47387,0
0.5,0.16139,0.47387,0
0.5,0.16456,0.47387,0
0.5,0.16772,0.47387,0
0.5,0.17089,0.47387,0
0.5,0.17405,0.47386,0
0.5,0.17722,0.47386,0
0.5,0.18038,0.47386,0
0.5,0.18354,0.47386,0
0.5,0.18671,0.47386,0
0.5,0.18987,0.47386,0
0.5,0.19304,0.47386,0
0.5,0.1962,0.47386,0
0.5,0.19937,0.47386,0
0.5,0.20253,0.47386,0
0.5,0.2057,0.47386,0
0.5,0.20886,0.47386,0
0.5,0.21203,0.47386,0
0.5,0.21519,0.47386,0
0.5,0.21835,0.47386,0
0.5,0.22152,0.47386,0
0.5,0.22468,0.47386,0
0.5,0.22785,0.47386,0
0.5,0.23101,0.47386,0
0.5,0.23418,0.47386,0
0.5,0.23734,0.47386,0
0.5,0.24051,0.47386,0
0.5,0.24367,0.47386,0
0.5,0.24684,0.47386,0
0.5,0.25,0.47386,0
0.5,0.25316,0.47386,0
0.5,0.25633,0.47386,0
0.5,0.25949,0.47386,0
0.5,0.26266,0.47386,0
0.5,0.26582,0.47386,0
0.5,0.26899,0.47386,0
0.5,0.27215,0.47386,0
0.5,0.27532,0.47386,0
0.5,0.27848,0.47386,0
0.5,0.28165,0.47386,0
0.5,0.28481,0.47386,0
0.5,0.28797,0.47386,0
0.5,0.29114,0.47386,0
0.5,0.2943,0.47386,0
0.5,0.29747,0.47386,0
0.5,0.30063,0.47386,0
0.5,0.3038,0.47386,0
0.5,0.30696,0.47386,0
0.5,0.31013,0.47386,0
0.5,0.31329,0.47386,0
0.5,0.31646,0.47386,0
0.5,0.31962,0.47386,0
0.5,0.32278,0.47386,0
0.5,0.32595,0.47386,0
0.5,0.32911,0.47386,0
0.5,0.33228,0.47386,0
0.5,0.33544,0.47386,0
0.5,0.33861,0.47386,0
0.5,0.34177,0.47386,0
0.5,0.34494,0.47386,0
0.5,0.3481,0.47386,0
0.5,0.35127,0.47386,0
0.5,0.35443,0.47386,0
0.5,0.35759,0.47386,0
0.5,0.36076,0.47386,0
0.5,0.36392,0.47386,0
0.5,0.36709,0.47386,0
0.5,0.37025,0.47386,0
0.5,0.37342,0.47386,0
0.5,0.37658,0.47386,0
0.5,0.37975,0.47386,0
0.5,0.38291,0.47385,0
0.5,0.38608,0.47385,0
0.5,0.38924,0.47385,0
0.5,0.39241,0.47385,0
0.5,0.39557,0.47385,0
0.5,0.39873,0.47385,0
0.5,0.4019,0.47385,0
0.5,0.40506,0.47385,0
0.5,0.40823,0.47385,0
0.5,0.41139,0.47385,0
0.5,0.41456,0.47385,0
0.5,0.41772,0.47385,0
0.5,0.42089,0.47385,0
0.5,0.42405,0.47385,0
0.5,0.42722,0.47385,0
0.5,0.43038,0.47385,0
0.5,0.43354,0.47385,0
0.5,0.43671,0.47385,0
0.5,0.43987,0.47385,0
0.5,0.44304,0.47385,0
0.5,0.4462,0.47385,0
0.5,0.44937,0.47385,0
0.5,0.45253,0.47385,0
0.5,0.4557,0.47385,0
0.5,0.45886,0.47385,0
0.5,0.46203,0.47385,0
0.5,0.46519,0.47386,0
0.5,0.46835,0.47386,0
0.5,0.47152,0.47387,0
0.5,0.47468,0.47388,0
0.5,0.47785,0.4739,0
0.5,0.48101,0.47392,0
0.5,0.48418,0.47395,0
0.5,0.48734,0.47399,0
0.5,0.49051,0.47405,0
0.5,0.49367,0.47415,0
0.5,0.49684,0.47428,0
0.5,0.5,0.47447,0
0.5,0.50275,0.47468,0
0.5,0.98531,0.47468,0
0.5,0.98734,0.47462,0
0.5,0.99051,0.47454,0
0.5,0.99367,0.47448,0
0.5,0.99684,0.47445,0
0.5,1,0.47446,0
0.5,0,0.47518,0
0.5,0.0031646,0.4749,0
0.5,0.50316,0.47471,0
0.5,0.50633,0.475,0
0.5,0.50949,0.47532,0
0.5,0.51266,0.47566,0
0.5,0.51582,0.476,0
0.5,0.51899,0.47632,0
0.5,0.52215,0.4766,0
0.5,0.52532,0.47683,0
0.5,0.52848,0.47701,0
0.5,0.53165,0.47715,0
0.5,0.53481,0.47727,0
0.5,0.53797,0.47735,0
0.5,0.54114,0.47742,0
0.5,0.5443,0.47746,0
0.5,0.54747,0.4775,0
0.5,0.55063,0.47753,0
0.5,0.5538,0.47755,0
0.5,0.55696,0.47757,0
0.5,0.56013,0.47758,0
0.5,0.56329,0.47759,0
0.5,0.56646,0.47759,0
0.5,0.56962,0.4776,0
0.5,0.57278,0.4776,0
0.5,0.57595,0.4776,0
0.5,0.57911,0.47761,0
0.5,0.58228,0.47761,0
0.5,0.58544,0.47761,0
0.5,0.58861,0.47761,0
0.5,0.59177,0.47761,0
0.5,0.59494,0.47761,0
0.5,0.5981,0.47761,0
0.5,0.60127,0.47761,0
0.5,0.60443,0.47762,0
0.5,0.60759,0.47762,0
0.5,0.61076,0.47762,0
0.5,0.61392,0.47762,0
0.5,0.61709,0.47762,0
0.5,0.62025,0.47762,0
0.5,0.62342,0.47762,0
0.5,0.62658,0.47762,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47763,0
0.5,0.63608,0.47763,0
0.5,0.63924,0.47763,0
0.5,0.64241,0.47763,0
0.5,0.64557,0.47763,0
0.5,0.64873,0.47763,0
0.5,0.6519,0.47763,0
0.5,0.65506,0.47764,0
0.5,0.65823,0.47764,0
0.5,0.66139,0.47764,0
0.5,0.66456,0.47764,0
0.5,0.66772,0.47764,0
0.5,0.67089,0.47764,0
0.5,0.67405,0.47765,0
0.5,0.67722,0.47765,0
0.5,0.68038,0.47765,0
0.5,0.68354,0.47765,0
0.5,0.68671,0.47765,0
0.5,0.68987,0.47765,0
0.5,0.69304,0.47766,0
0.5,0.6962,0.47766,0
0.5,0.69937,0.47766,0
0.5,0.70253,0.47766,0
0.5,0.7057,0.47766,0
0.5,0.70886,0.47767,0
0.5,0.71203,0.47767,0
0.5,0.71519,0.47767,0
0.5,0.71835,0.47767,0
0.5,0.72152,0.47767,0
0.5,0.72468,0.47768,0
0.5,0.72785,0.47768,0
0.5,0.73101,0.47768,0
0.5,0.73418,0.47768,0
0.5,0.73734,0.47768,0
0.5,0.74051,0.47769,0
0.5,0.74367,0.47769,0
0.5,0.74684,0.47769,0
0.5,0.75,0.47769,0
0.5,0.75316,0.47769,0
0.5,0.75633,0.4777,0
0.5,0.75949,0.4777,0
0.5,0.76266,0.4777,0
0.5,0.76582,0.4777,0
0.5,0.76899,0.4777,0
0.5,0.77215,0.47771,0
0.5,0.77532,0.47771,0
0.5,0.77848,0.47771,0
0.5,0.78165,0.47771,0
0.5,0.78481,0.47771,0
0.5,0.78797,0.47772,0
0.5,0.79114,0.47772,0
0.5,0.7943,0.47772,0
0.5,0.79747,0.47772,0
0.5,0.80063,0.47772,0
0.5,0.8038,0.47772,0
0.5,0.80696,0.47772,0
0.5,0.81013,0.47773,0
0.5,0.81329,0.47773,0
0.5,0.81646,0.47773,0
0.5,0.81962,0.47773,0
0.5,0.82278,0.47773,0
0.5,0.82595,0.47773,0
0.5,0.82911,0.47773,0
0.5,0.83228,0.47773,0
0.5,0.83544,0.47773,0
0.5,0.83861,0.47773,0
0.5,0.84177,0.47773,0
0.5,0.84494,0.47773,0
0.5,0.8481,0.47773,0
0.5,0.85127,0.47773,0
0.5,0.85443,0.47773,0
0.5,0.85759,0.47773,0
0.5,0.86076,0.47773,0
0.5,0.86392,0.47773,0
0.5,0.86709,0.47773,0
0.5,0.87025,0.47772,0
0.5,0.87342,0.47772,0
0.5,0.87658,0.47772,0
0.5,0.87975,0.47771,0
0.5,0.88291,0.47771,0
0.5,0.88608,0.4777,0
0.5,0.88924,0.47769,0
0.5,0.89241,0.47769,0
0.5,0.89557,0.47768,0
0.5,0.89873,0.47767,0
0.5,0.9019,0.47766,0
0.5,0.90506,0.47764,0
0.5,0.90823,0.47763,0
0.5,0.91139,0.47761,0
0.5,0.91456,0.47759,0
0.5,0.91772,0.47756,0
0.5,0.92089,0.47753,0
0.5,0.92405,0.47749,0
0.5,0.92722,0.47745,0
0.5,0.93038,0.47739,0
0.5,0.93354,0.47733,0
0.5,0.93671,0.47725,0
0.5,0.93987,0.47715,0
0.5,0.94304,0.47703,0
0.5,0.9462,0.47689,0
0.5,0.94937,0.47673,0
0.5,0.95253,0.47654,0
0.5,0.9557,0.47634,0
0.5,0.95886,0.47613,0
0.5,0.96203,0.47592,0
0.5,0.96519,0.4757,0
0.5,0.96835,0.4755,0
0.5,0.97152,0.47532,0
0.5,0.97468,0.47514,0
0.5,0.97785,0.47498,0
0.5,0.98101,0.47484,0
0.5,0.98418,0.47472,0
0.5,0.0031646,0.5251,0
0.5,0,0.52482,0
0.5,0.0061081,0.52532,0
0.5,0.50316,0.52529,0
0.5,0.50275,0.52532,0
0.5,0.50633,0.525,0
0.5,0.50949,0.52468,0
0.5,0.51266,0.52434,0
0.5,0.51582,0.524,0
0.5,0.51899,0.52368,0
0.5,0.52215,0.5234,0
0.5,0.52532,0.52317,0
0.5,0.52848,0.52299,0
0.5,0.53165,0.52284,0
0.5,0.53481,0.52273,0
0.5,0.53797,0.52265,0
0.5,0.54114,0.52258,0
0.5,0.5443,0.52254,0
0.5,0.54747,0.5225,0
0.5,0.55063,0.52247,0
0.5,0.5538,0.52245,0
0.5,0.55696,0.52243,0
0.5,0.56013,0.52242,0
0.5,0.56329,0.52241,0
0.5,0.56646,0.52241,0
0.5,0.56962,0.5224,0
0.5,0.57278,0.5224,0
0.5,0.57595,0.5224,0
0.5,0.57911,0.52239,0
0.5,0.58228,0.52239,0
0.5,0.58544,0.52239,0
0.5,0.58861,0.52239,0
0.5,0.59177,0.52239,0
0.5,0.59494,0.52239,0
0.5,0.5981,0.52239,0
0.5,0.60127,0.52238,0
0.5,0.60443,0.52238,0
0.5,0.60759,0.52238,0
0.5,0.61076,0.52238,0
0.5,0.61392,0.52238,0
0.5,0.61709,0.52238,0
0.5,0.62025,0.52238,0
0.5,0.62342,0.52238,0
0.5,0.62658,0.52238,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52237,0
0.5,0.63608,0.52237,0
0.5,0.63924,0.52237,0
0.5,0.64241,0.52237,0
0.5,0.64557,0.52237,0
0.5,0.64873,0.52237,0
0.5,0.6519,0.52236,0
0.5,0.65506,0.52236,0
0.5,0.65823,0.52236,0
0.5,0.66139,0.52236,0
0.5,0.66456,0.52236,0
0.5,0.66772,0.52236,0
0.5,0.67089,0.52235,0
0.5,0.67405,0.52235,0
0.5,0.67722,0.52235,0
0.5,0.68038,0.52235,0
0.5,0.68354,0.52235,0
0.5,0.68671,0.52235,0
0.5,0.68987,0.52234,0
0.5,0.69304,0.52234,0
0.5,0.6962,0.52234,0
0.5,0.69937,0.52234,0
0.5,0.70253,0.52234,0
0.5,0.7057,0.52233,0
0.5,0.70886,0.52233,0
0.5,0.71203,0.52233,0
0.5,0.71519,0.52233,0
0.5,0.71835,0.52233,0
0.5,0.72152,0.52232,0
0.5,0.72468,0.52232,0
0.5,0.72785,0.52232,0
0.5,0.73101,0.52232,0
0.5,0.73418,0.52232,0
0.5,0.73734,0.52231,0
0.5,0.74051,0.52231,0
0.5,0.74367,0.52231,0
0.5,0.74684,0.52231,0
0.5,0.75,0.52231,0
0.5,0.75316,0.5223,0
0.5,0.75633,0.5223,0
0.5,0.75949,0.5223,0
0.5,0.76266,0.5223,0
0.5,0.76582,0.5223,0
0.5,0.76899,0.52229,0
0.5,0.77215,0.52229,0
0.5,0.77532,0.52229,0
0.5,0.77848,0.52229,0
0.5,0.78165,0.52229,0
0.5,0.78481,0.52229,0
0.5,0.78797,0.52228,0
0.5,0.79114,0.52228,0
0.5,0.7943,0.52228,0
0.5,0.79747,0.52228,0
0.5,0.80063,0.52228,0
0.5,0.8038,0.52228,0
0.5,0.80696,0.52227,0
0.5,0.81013,0.52227,0
0.5,0.81329,0.52227,0
0.5,0.81646,0.52227,0
0.5,0.81962,0.52227,0
0.5,0.82278,0.52227,0
0.5,0.82595,0.52227,0
0.5,0.82911,0.52227,0
0.5,0.83228,0.52227,0
0.5,0.83544,0.52227,0
0.5,0.83861,0.52227,0
0.5,0.84177,0.52227,0
0.5,0.84494,0.52227,0
0.5,0.8481,0.52227,0
0.5,0.85127,0.52227,0
0.5,0.85443,0.52227,0
0.5,0.85759,0.52227,0
0.5,0.86076,0.52227,0
0.5,0.86392,0.52227,0
0.5,0.86709,0.52227,0
0.5,0.87025,0.52228,0
0.5,0.87342,0.52228,0
0.5,0.87658,0.52228,0
0.5,0.87975,0.52229,0
0.5,0.88291,0.52229,0
0.5,0.88608,0.5223,0
0.5,0.88924,0.52231,0
0.5,0.89241,0.52231,0
0.5,0.89557,0.52232,0
0.5,0.89873,0.52233,0
0.5,0.9019,0.52235,0
0.5,0.90506,0.52236,0
0.5,0.90823,0.52237,0
0.5,0.91139,0.52239,0
0.5,0.91456,0.52241,0
0.5,0.91772,0.52244,0
0.5,0.92089,0.52247,0
0.5,0.92405,0.52251,0
0.5,0.92722,0.52255,0
0.5,0.93038,0.52261,0
0.5,0.93354,0.52268,0
0.5,0.93671,0.52276,0
0.5,0.93987,0.52285,0
0.5,0.94304,0.52297,0
0.5,0.9462,0.52311,0
0.5,0.94937,0.52328,0
0.5,0.95253,0.52346,0
0.5,0.9557,0.52367,0
0.5,0.95886,0.52388,0
0.5,0.96203,0.52409,0
0.5,0.96519,0.5243,0
0.5,0.96835,0.5245,0
0.5,0.97152,0.52469,0
0.5,0.97468,0.52487,0
0.5,0.97785,0.52503,0
0.5,0.98101,0.52517,0
0.5,0.98418,0.52529,0
0.5,0.98506,0.52532,0
0.5,0.0063291,0.52534,0
0.5,0.0094937,0.52552,0
0.5,0.012658,0.52568,0
0.5,0.015823,0.5258,0
0.5,0.018987,0.5259,0
0.5,0.022152,0.52598,0
0.5,0.025316,0.52604,0
0.5,0.028481,0.52608,0
0.5,0.031646,0.52611,0
0.5,0.03481,0.52613,0
0.5,0.037975,0.52614,0
0.5,0.041139,0.52614,0
0.5,0.044304,0.52615,0
0.5,0.047468,0.52615,0
0.5,0.050633,0.52615,0
0.5,0.053797,0.52614,0
0.5,0.056962,0.52614,0
0.5,0.060127,0.52614,0
0.5,0.063291,0.52614,0
0.5,0.066456,0.52614,0
0.5,0.06962,0.52614,0
0.5,0.072785,0.52614,0
0.5,0.075949,0.52614,0
0.5,0.079114,0.52614,0
0.5,0.082278,0.52614,0
0.5,0.085443,0.52613,0
0.5,0.088608,0.52613,0
0.5,0.091772,0.52613,0
0.5,0.094937,0.52613,0
0.5,0.098101,0.52613,0
0.5,0.10127,0.52613,0
0.5,0.10443,0.52613,0
0.5,0.10759,0.52613,0
0.5,0.11076,0.52613,0
0.5,0.11392,0.52613,0
0.5,0.11709,0.52613,0
0.5,0.12025,0.52613,0
0.5,0.12342,0.52613,0
0.5,0.12658,0.52613,0
0.5,0.12975,0.52613,0
0.5,0.13291,0.52613,0
0.5,0.13608,0.52613,0
0.5,0.13924,0.52613,0
0.5,0.14241,0.52613,0
0.5,0.14557,0.52613,0
0.5,0.14873,0.52613,0
0.5,0.1519,0.52613,0
0.5,0.15506,0.52613,0
0.5,0.15823,0.52613,0
0.5,0.16139,0.52613,0
0.5,0.16456,0.52613,0
0.5,0.16772,0.52614,0
0.5,0.17089,0.52614,0
0.5,0.17405,0.52614,0
0.5,0.17722,0.52614,0
0.5,0.18038,0.52614,0
0.5,0.18354,0.52614,0
0.5,0.18671,0.52614,0
0.5,0.18987,0.52614,0
0.5,0.19304,0.52614,0
0.5,0.1962,0.52614,0
0.5,0.19937,0.52614,0
0.5,0.20253,0.52614,0
0.5,0.2057,0.52614,0
0.5,0.20886,0.52614,0
0.5,0.21203,0.52614,0
0.5,0.21519,0.52614,0
0.5,0.21835,0.52614,0
0.5,0.22152,0.52614,0
0.5,0.22468,0.52614,0
0.5,0.22785,0.52614,0
0.5,0.23101,0.52614,0
0.5,0.23418,0.52614,0
0.5,0.23734,0.52614,0
0.5,0.24051,0.52614,0
0.5,0.24367,0.52614,0
0.5,0.24684,0.52614,0
0.5,0.25,0.52614,0
0.5,0.25316,0.52614,0
0.5,0.25633,0.52614,0
0.5,0.25949,0.52614,0
0.5,0.26266,0.52614,0
0.5,0.26582,0.52614,0
0.5,0.26899,0.52614,0
0.5,0.27215,0.52614,0
0.5,0.27532,0.52614,0
0.5,0.27848,0.52614,0
0.5,0.28165,0.52614,0
0.5,0.28481,0.52614,0
0.5,0.28797,0.52614,0
0.5,0.29114,0.52614,0
0.5,0.2943,0.52614,0
0.5,0.29747,0.52614,0
0.5,0.30063,0.52614,0
0.5,0.3038,0.52614,0
0.5,0.30696,0.52614,0
0.5,0.31013,0.52614,0
0.5,0.31329,0.52614,0
0.5,0.31646,0.52614,0
0.5,0.31962,0.52614,0
0.5,0.32278,0.52614,0
0.5,0.32595,0.52614,0
0.5,0.32911,0.52614,0
0.5,0.33228,0.52614,0
0.5,0.33544,0.52614,0
0.5,0.33861,0.52614,0
0.5,0.34177,0.52614,0
0.5,0.34494,0.52614,0
0.5,0.3481,0.52614,0
0.5,0.35127,0.52614,0
0.5,0.35443,0.52614,0
0.5,0.35759,0.52614,0
0.5,0.36076,0.52614,0
0.5,0.36392,0.52614,0
0.5,0.36709,0.52614,0
0.5,0.37025,0.52614,0
0.5,0.37342,0.52614,0
0.5,0.37658,0.52614,0
0.5,0.37975,0.52614,0
0.5,0.38291,0.52615,0
0.5,0.38608,0.52615,0
0.5,0.38924,0.52615,0
0.5,0.39241,0.52615,0
0.5,0.39557,0.52615,0
0.5,0.39873,0.52615,0
0.5,0.4019,0.52615,0
0.5,0.40506,0.52615,0
0.5,0.40823,0.52615,0
0.5,0.41139,0.52615,0
0.5,0.41456,0.52615,0
0.5,0.41772,0.52615,0
0.5,0.42089,0.52615,0
0.5,0.42405,0.52615,0
0.5,0.42722,0.52615,0
0.5,0.43038,0.52615,0
0.5,0.43354,0.52615,0
0.5,0.43671,0.52615,0
0.5,0.43987,0.52615,0
0.5,0.44304,0.52615,0
0.5,0.4462,0.52615,0
0.5,0.44937,0.52615,0
0.5,0.45253,0.52615,0
0.5,0.4557,0.52615,0
0.5,0.45886,0.52615,0
0.5,0.46203,0.52615,0
0.5,0.46519,0.52614,0
0.5,0.46835,0.52614,0
0.5,0.47152,0.52613,0
0.5,0.47468,0.52612,0
0.5,0.47785,0.5261,0
0.5,0.48101,0.52608,0
0.5,0.48418,0.52605,0
0.5,0.48734,0.52601,0
0.5,0.49051,0.52595,0
0.5,0.49367,0.52585,0
0.5,0.49684,0.52572,0
0.5,0.5,0.52553,0
0.5,0.98734,0.52539,0
0.5,0.99051,0.52547,0
0.5,0.99367,0.52553,0
0.5,0.99684,0.52556,0
0.5,1,0.52555,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0047714,0.47468,0
0.5,0.0063291,0.47456,0
0.5,0.0094937,0.47439,0
0.5,0.012658,0.47425,0
0.5,0.015823,0.47414,0
0.5,0.018987,0.47405,0
0.5,0.022152,0.47398,0
0.5,0.025316,0.47393,0
0.5,0.028481,0.47389,0
0.5,0.031646,0.47386,0
0.5,0.03481,0.47385,0
0.5,0.037975,0.47384,0
0.5,0.041139,0.47383,0
0.5,0.044304,0.47383,0
0.5,0.047468,0.47383,0
0.5,0.050633,0.47383,0
0.5,0.053797,0.47383,0
0.5,0.056962,0.47383,0
0.5,0.060127,0.47383,0
0.5,0.063291,0.47383,0
0.5,0.066456,0.47384,0
0.5,0.06962,0.47384,0
0.5,0.072785,0.47384,0
0.5,0.075949,0.47384,0
0.5,0.079114,0.47384,0
0.5,0.082278,0.47384,0
0.5,0.085443,0.47384,0
0.5,0.088608,0.47384,0
0.5,0.091772,0.47384,0
0.5,0.094937,0.47384,0
0.5,0.098101,0.47384,0
0.5,0.10127,0.47384,0
0.5,0.10443,0.47384,0
0.5,0.10759,0.47384,0
0.5,0.11076,0.47384,0
0.5,0.11392,0.47384,0
0.5,0.11709,0.47384,0
0.5,0.12025,0.47384,0
0.5,0.12342,0.47384,0
0.5,0.12658,0.47384,0
0.5,0.12975,0.47384,0
0.5,0.13291,0.47384,0
0.5,0.13608,0.47384,0
0.5,0.13924,0.47384,0
0.5,0.14241,0.47384,0
0.5,0.14557,0.47384,0
0.5,0.14873,0.47384,0
0.5,0.1519,0.47384,0
0.5,0.15506,0.47384,0
0.5,0.15823,0.47384,0
0.5,0.16139,0.47384,0
0.5,0.16456,0.47384,0
0.5,0.16772,0.47384,0
0.5,0.17089,0.47384,0
0.5,0.17405,0.47384,0
0.5,0.17722,0.47384,0
0.5,0.18038,0.47384,0
0.5,0.18354,0.47384,0
0.5,0.18671,0.47384,0
0.5,0.18987,0.47384,0
0.5,0.19304,0.47384,0
0.5,0.1962,0.47384,0
0.5,0.19937,0.47384,0
0.5,0.20253,0.47384,0
0.5,0.2057,0.47384,0
0.5,0.20886,0.47384,0
0.5,0.21203,0.47384,0
0.5,0.21519,0.47384,0
0.5,0.21835,0.47384,0
0.5,0.22152,0.47384,0
0.5,0.22468,0.47384,0
0.5,0.22785,0.47384,0
0.5,0.23101,0.47384,0
0.5,0.23418,0.47384,0
0.5,0.23734,0.47384,0
0.5,0.24051,0.47384,0
0.5,0.24367,0.47384,0
0.5,0.24684,0.47384,0
0.5,0.25,0.47384,0
0.5,0.25316,0.47384,0
0.5,0.25633,0.47384,0
0.5,0.25949,0.47384,0
0.5,0.26266,0.47384,0
0.5,0.26582,0.47384,0
0.5,0.26899,0.47384,0
0.5,0.27215,0.47384,0
0.5,0.27532,0.47384,0
0.5,0.27848,0.47384,0
0.5,0.28165,0.47384,0
0.5,0.28481,0.47384,0
0.5,0.28797,0.47384,0
0.5,0.29114,0.47384,0
0.5,0.2943,0.47384,0
0.5,0.29747,0.47384,0
0.5,0.30063,0.47384,0
0.5,0.3038,0.47384,0
0.5,0.30696,0.47384,0
0.5,0.31013,0.47383,0
0.5,0.31329,0.47383,0
0.5,0.31646,0.47383,0
0.5,0.31962,0.47383,0
0.5,0.32278,0.47383,0
0.5,0.32595,0.47383,0
0.5,0.32911,0.47383,0
0.5,0.33228,0.47383,0
0.5,0.33544,0.47383,0
0.5,0.33861,0.47383,0
0.5,0.34177,0.47383,0
0.5,0.34494,0.47383,0
0.5,0.3481,0.47383,0
0.5,0.35127,0.47383,0
0.5,0.35443,0.47383,0
0.5,0.35759,0.47383,0
0.5,0.36076,0.47383,0
0.5,0.36392,0.47383,0
0.5,0.36709,0.47383,0
0.5,0.37025,0.47383,0
0.5,0.37342,0.47383,0
0.5,0.37658,0.47383,0
0.5,0.37975,0.47383,0
0.5,0.38291,0.47383,0
0.5,0.38608,0.47383,0
0.5,0.38924,0.47383,0
0.5,0.39241,0.47383,0
0.5,0.39557,0.47383,0
0.5,0.39873,0.47383,0
0.5,0.4019,0.47383,0
0.5,0.40506,0.47383,0
0.5,0.40823,0.47383,0
0.5,0.41139,0.47383,0
0.5,0.41456,0.47383,0
0.5,0.41772,0.47383,0
0.5,0.42089,0.47383,0
0.5,0.42405,0.47383,0
0.5,0.42722,0.47383,0
0.5,0.43038,0.47383,0
0.5,0.43354,0.47383,0
0.5,0.43671,0.47383,0
0.5,0.43987,0.47383,0
0.5,0.44304,0.47383,0
0.5,0.4462,0.47383,0
0.5,0.44937,0.47383,0
0.5,0.45253,0.47383,0
0.5,0.4557,0.47383,0
0.5,0.45886,0.47383,0
0.5,0.46203,0.47383,0
0.5,0.46519,0.47384,0
0.5,0.46835,0.47384,0
0.5,0.47152,0.47385,0
0.5,0.47468,0.47386,0
0.5,0.47785,0.47388,0
0.5,0.48101,0.4739,0
0.5,0.48418,0.47393,0
0.5,0.48734,0.47398,0
0.5,0.49051,0.47404,0
0.5,0.49367,0.47414,0
0.5,0.49684,0.47428,0
0.5,0.5,0.47447,0
0.5,0.50284,0.47468,0
0.5,0.98531,0.47468,0
0.5,0.98734,0.47462,0
0.5,0.99051,0.47454,0
0.5,0.99367,0.47448,0
0.5,0.99684,0.47445,0
0.5,1,0.47446,0
0.5,0,0.47505,0
0.5,0.0031646,0.47479,0
0.5,0.50316,0.47471,0
0.5,0.50633,0.47499,0
0.5,0.50949,0.47531,0
0.5,0.51266,0.47565,0
0.5,0.51582,0.47598,0
0.5,0.51899,0.4763,0
0.5,0.52215,0.47657,0
0.5,0.52532,0.4768,0
0.5,0.52848,0.47699,0
0.5,0.53165,0.47713,0
0.5,0.53481,0.47724,0
0.5,0.53797,0.47733,0
0.5,0.54114,0.47739,0
0.5,0.5443,0.47744,0
0.5,0.54747,0.47748,0
0.5,0.55063,0.4775,0
0.5,0.5538,0.47752,0
0.5,0.55696,0.47754,0
0.5,0.56013,0.47755,0
0.5,0.56329,0.47756,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47757,0
0.5,0.57278,0.47758,0
0.5,0.57595,0.47758,0
0.5,0.57911,0.47758,0
0.5,0.58228,0.47758,0
0.5,0.58544,0.47758,0
0.5,0.58861,0.47758,0
0.5,0.59177,0.47759,0
0.5,0.59494,0.47759,0
0.5,0.5981,0.47759,0
0.5,0.60127,0.47759,0
0.5,0.60443,0.47759,0
0.5,0.60759,0.47759,0
0.5,0.61076,0.47759,0
0.5,0.61392,0.47759,0
0.5,0.61709,0.47759,0
0.5,0.62025,0.4776,0
0.5,0.62342,0.4776,0
0.5,0.62658,0.4776,0
0.5,0.62975,0.4776,0
0.5,0.63291,0.4776,0
0.5,0.63608,0.4776,0
0.5,0.63924,0.4776,0
0.5,0.64241,0.4776,0
0.5,0.64557,0.47761,0
0.5,0.64873,0.47761,0
0.5,0.6519,0.47761,0
0.5,0.65506,0.47761,0
0.5,0.65823,0.47761,0
0.5,0.66139,0.47761,0
0.5,0.66456,0.47761,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47762,0
0.5,0.67405,0.47762,0
0.5,0.67722,0.47762,0
0.5,0.68038,0.47762,0
0.5,0.68354,0.47762,0
0.5,0.68671,0.47763,0
0.5,0.68987,0.47763,0
0.5,0.69304,0.47763,0
0.5,0.6962,0.47763,0
0.5,0.69937,0.47763,0
0.5,0.70253,0.47763,0
0.5,0.7057,0.47764,0
0.5,0.70886,0.47764,0
0.5,0.71203,0.47764,0
0.5,0.71519,0.47764,0
0.5,0.71835,0.47764,0
0.5,0.72152,0.47764,0
0.5,0.72468,0.47765,0
0.5,0.72785,0.47765,0
0.5,0.73101,0.47765,0
0.5,0.73418,0.47765,0
0.5,0.73734,0.47765,0
0.5,0.74051,0.47765,0
0.5,0.74367,0.47766,0
0.5,0.74684,0.47766,0
0.5,0.75,0.47766,0
0.5,0.75316,0.47766,0
0.5,0.75633,0.47766,0
0.5,0.75949,0.47766,0
0.5,0.76266,0.47766,0
0.5,0.76582,0.47767,0
0.5,0.76899,0.47767,0
0.5,0.77215,0.47767,0
0.5,0.77532,0.47767,0
0.5,0.77848,0.47767,0
0.5,0.78165,0.47767,0
0.5,0.78481,0.47768,0
0.5,0.78797,0.47768,0
0.5,0.79114,0.47768,0
0.5,0.7943,0.47768,0
0.5,0.79747,0.47768,0
0.5,0.80063,0.47768,0
0.5,0.8038,0.47769,0
0.5,0.80696,0.47769,0
0.5,0.81013,0.47769,0
0.5,0.81329,0.47769,0
0.5,0.81646,0.47769,0
0.5,0.81962,0.47769,0
0.5,0.82278,0.47769,0
0.5,0.82595,0.47769,0
0.5,0.82911,0.47769,0
0.5,0.83228,0.47769,0
0.5,0.83544,0.4777,0
0.5,0.83861,0.4777,0
0.5,0.84177,0.4777,0
0.5,0.84494,0.4777,0
0.5,0.8481,0.4777,0
0.5,0.85127,0.4777,0
0.5,0.85443,0.47769,0
0.5,0.85759,0.47769,0
0.5,0.86076,0.47769,0
0.5,0.86392,0.47769,0
0.5,0.86709,0.47769,0
0.5,0.87025,0.47769,0
0.5,0.87342,0.47769,0
0.5,0.87658,0.47768,0
0.5,0.87975,0.47768,0
0.5,0.88291,0.47768,0
0.5,0.88608,0.47767,0
0.5,0.88924,0.47766,0
0.5,0.89241,0.47766,0
0.5,0.89557,0.47765,0
0.5,0.89873,0.47764,0
0.5,0.9019,0.47763,0
0.5,0.90506,0.47762,0
0.5,0.90823,0.4776,0
0.5,0.91139,0.47758,0
0.5,0.91456,0.47756,0
0.5,0.91772,0.47754,0
0.5,0.92089,0.47751,0
0.5,0.92405,0.47747,0
0.5,0.92722,0.47743,0
0.5,0.93038,0.47737,0
0.5,0.93354,0.47731,0
0.5,0.93671,0.47723,0
0.5,0.93987,0.47713,0
0.5,0.94304,0.47702,0
0.5,0.9462,0.47688,0
0.5,0.94937,0.47672,0
0.5,0.95253,0.47654,0
0.5,0.9557,0.47634,0
0.5,0.95886,0.47613,0
0.5,0.96203,0.47592,0
0.5,0.96519,0.4757,0
0.5,0.96835,0.4755,0
0.5,0.97152,0.47532,0
0.5,0.97468,0.47514,0
0.5,0.97785,0.47498,0
0.5,0.98101,0.47484,0
0.5,0.98418,0.47472,0
0.5,0.0031646,0.52521,0
0.5,0,0.52495,0
0.5,0.0047606,0.52532,0
0.5,0.50316,0.52529,0
0.5,0.50284,0.52532,0
0.5,0.50633,0.52501,0
0.5,0.50949,0.52469,0
0.5,0.51266,0.52435,0
0.5,0.51582,0.52402,0
0.5,0.51899,0.5237,0
0.5,0.52215,0.52343,0
0.5,0.52532,0.5232,0
0.5,0.52848,0.52301,0
0.5,0.53165,0.52287,0
0.5,0.53481,0.52276,0
0.5,0.53797,0.52267,0
0.5,0.54114,0.52261,0
0.5,0.5443,0.52256,0
0.5,0.54747,0.52252,0
0.5,0.55063,0.5225,0
0.5,0.5538,0.52247,0
0.5,0.55696,0.52246,0
0.5,0.56013,0.52245,0
0.5,0.56329,0.52244,0
0.5,0.56646,0.52243,0
0.5,0.56962,0.52243,0
0.5,0.57278,0.52242,0
0.5,0.57595,0.52242,0
0.5,0.57911,0.52242,0
0.5,0.58228,0.52242,0
0.5,0.58544,0.52242,0
0.5,0.58861,0.52241,0
0.5,0.59177,0.52241,0
0.5,0.59494,0.52241,0
0.5,0.5981,0.52241,0
0.5,0.60127,0.52241,0
0.5,0.60443,0.52241,0
0.5,0.60759,0.52241,0
0.5,0.61076,0.52241,0
0.5,0.61392,0.52241,0
0.5,0.61709,0.5224,0
0.5,0.62025,0.5224,0
0.5,0.62342,0.5224,0
0.5,0.62658,0.5224,0
0.5,0.62975,0.5224,0
0.5,0.63291,0.5224,0
0.5,0.63608,0.5224,0
0.5,0.63924,0.5224,0
0.5,0.64241,0.52239,0
0.5,0.64557,0.52239,0
0.5,0.64873,0.52239,0
0.5,0.6519,0.52239,0
0.5,0.65506,0.52239,0
0.5,0.65823,0.52239,0
0.5,0.66139,0.52239,0
0.5,0.66456,0.52238,0
0.5,0.66772,0.52238,0
0.5,0.67089,0.52238,0
0.5,0.67405,0.52238,0
0.5,0.67722,0.52238,0
0.5,0.68038,0.52238,0
0.5,0.68354,0.52237,0
0.5,0.68671,0.52237,0
0.5,0.68987,0.52237,0
0.5,0.69304,0.52237,0
0.5,0.6962,0.52237,0
0.5,0.69937,0.52237,0
0.5,0.70253,0.52236,0
0.5,0.7057,0.52236,0
0.5,0.70886,0.52236,0
0.5,0.71203,0.52236,0
0.5,0.71519,0.52236,0
0.5,0.71835,0.52236,0
0.5,0.72152,0.52235,0
0.5,0.72468,0.52235,0
0.5,0.72785,0.52235,0
0.5,0.73101,0.52235,0
0.5,0.73418,0.52235,0
0.5,0.73734,0.52235,0
0.5,0.74051,0.52235,0
0.5,0.74367,0.52234,0
0.5,0.74684,0.52234,0
0.5,0.75,0.52234,0
0.5,0.75316,0.52234,0
0.5,0.75633,0.52234,0
0.5,0.75949,0.52234,0
0.5,0.76266,0.52233,0
0.5,0.76582,0.52233,0
0.5,0.76899,0.52233,0
0.5,0.77215,0.52233,0
0.5,0.77532,0.52233,0
0.5,0.77848,0.52233,0
0.5,0.78165,0.52232,0
0.5,0.78481,0.52232,0
0.5,0.78797,0.52232,0
0.5,0.79114,0.52232,0
0.5,0.7943,0.52232,0
0.5,0.79747,0.52232,0
0.5,0.80063,0.52232,0
0.5,0.8038,0.52231,0
0.5,0.80696,0.52231,0
0.5,0.81013,0.52231,0
0.5,0.81329,0.52231,0
0.5,0.81646,0.52231,0
0.5,0.81962,0.52231,0
0.5,0.82278,0.52231,0
0.5,0.82595,0.52231,0
0.5,0.82911,0.52231,0
0.5,0.83228,0.5223,0
0.5,0.83544,0.5223,0
0.5,0.83861,0.5223,0
0.5,0.84177,0.5223,0
0.5,0.84494,0.5223,0
0.5,0.8481,0.5223,0
0.5,0.85127,0.5223,0
0.5,0.85443,0.5223,0
0.5,0.85759,0.52231,0
0.5,0.86076,0.52231,0
0.5,0.86392,0.52231,0
0.5,0.86709,0.52231,0
0.5,0.87025,0.52231,0
0.5,0.87342,0.52231,0
0.5,0.87658,0.52232,0
0.5,0.87975,0.52232,0
0.5,0.88291,0.52232,0
0.5,0.88608,0.52233,0
0.5,0.88924,0.52234,0
0.5,0.89241,0.52234,0
0.5,0.89557,0.52235,0
0.5,0.89873,0.52236,0
0.5,0.9019,0.52237,0
0.5,0.90506,0.52239,0
0.5,0.90823,0.5224,0
0.5,0.91139,0.52242,0
0.5,0.91456,0.52244,0
0.5,0.91772,0.52247,0
0.5,0.92089,0.5225,0
0.5,0.92405,0.52253,0
0.5,0.92722,0.52258,0
0.5,0.93038,0.52263,0
0.5,0.93354,0.52269,0
0.5,0.93671,0.52277,0
0.5,0.93987,0.52287,0
0.5,0.94304,0.52298,0
0.5,0.9462,0.52312,0
0.5,0.94937,0.52328,0
0.5,0.95253,0.52347,0
0.5,0.9557,0.52367,0
0.5,0.95886,0.52388,0
0.5,0.96203,0.52409,0
0.5,0.96519,0.5243,0
0.5,0.96835,0.5245,0
0.5,0.97152,0.52469,0
0.5,0.97468,0.52487,0
0.5,0.97785,0.52503,0
0.5,0.98101,0.52517,0
0.5,0.98418,0.52529,0
0.5,0.98506,0.52532,0
0.5,0.0063291,0.52544,0
0.5,0.0094937,0.52561,0
0.5,0.012658,0.52575,0
0.5,0.015823,0.52586,0
0.5,0.018987,0.52595,0
0.5,0.022152,0.52602,0
0.5,0.025316,0.52607,0
0.5,0.028481,0.52611,0
0.5,0.031646,0.52614,0
0.5,0.03481,0.52615,0
0.5,0.037975,0.52616,0
0.5,0.041139,0.52617,0
0.5,0.044304,0.52617,0
0.5,0.047468,0.52617,0
0.5,0.050633,0.52617,0
0.5,0.053797,0.52617,0
0.5,0.056962,0.52617,0
0.5,0.060127,0.52617,0
0.5,0.063291,0.52617,0
0.5,0.066456,0.52616,0
0.5,0.06962,0.52616,0
0.5,0.072785,0.52616,0
0.5,0.075949,0.52616,0
0.5,0.079114,0.52616,0
0.5,0.082278,0.52616,0
0.5,0.085443,0.52616,0
0.5,0.088608,0.52616,0
0.5,0.091772,0.52616,0
0.5,0.094937,0.52616,0
0.5,0.098101,0.52616,0
0.5,0.10127,0.52616,0
0.5,0.10443,0.52616,0
0.5,0.10759,0.52616,0
0.5,0.11076,0.52616,0
0.5,0.11392,0.52616,0
0.5,0.11709,0.52616,0
0.5,0.12025,0.52616,0
0.5,0.12342,0.52616,0
0.5,0.12658,0.52616,0
0.5,0.12975,0.52616,0
0.5,0.13291,0.52616,0
0.5,0.13608,0.52616,0
0.5,0.13924,0.52616,0
0.5,0.14241,0.52616,0
0.5,0.14557,0.52616,0
0.5,0.14873,0.52616,0
0.5,0.1519,0.52616,0
0.5,0.15506,0.52616,0
0.5,0.15823,0.52616,0
0.5,0.16139,0.52616,0
0.5,0.16456,0.52616,0
0.5,0.16772,0.52616,0
0.5,0.17089,0.52616,0
0.5,0.17405,0.52616,0
0.5,0.17722,0.52616,0
0.5,0.18038,0.52616,0
0.5,0.18354,0.52616,0
0.5,0.18671,0.52616,0
0.5,0.18987,0.52616,0
0.5,0.19304,0.52616,0
0.5,0.1962,0.52616,0
0.5,0.19937,0.52616,0
0.5,0.20253,0.52616,0
0.5,0.2057,0.52616,0
0.5,0.20886,0.52616,0
0.5,0.21203,0.52616,0
0.5,0.21519,0.52616,0
0.5,0.21835,0.52616,0
0.5,0.22152,0.52616,0
0.5,0.22468,0.52616,0
0.5,0.22785,0.52616,0
0.5,0.23101,0.52616,0
0.5,0.23418,0.52616,0
0.5,0.23734,0.52616,0
0.5,0.24051,0.52616,0
0.5,0.24367,0.52616,0
0.5,0.24684,0.52616,0
0.5,0.25,0.52616,0
0.5,0.25316,0.52616,0
0.5,0.25633,0.52616,0
0.5,0.25949,0.52616,0
0.5,0.26266,0.52616,0
0.5,0.26582,0.52616,0
0.5,0.26899,0.52616,0
0.5,0.27215,0.52616,0
0.5,0.27532,0.52616,0
0.5,0.27848,0.52616,0
0.5,0.28165,0.52616,0
0.5,0.28481,0.52616,0
0.5,0.28797,0.52616,0
0.5,0.29114,0.52616,0
0.5,0.2943,0.52616,0
0.5,0.29747,0.52616,0
0.5,0.30063,0.52616,0
0.5,0.3038,0.52616,0
0.5,0.30696,0.52617,0
0.5,0.31013,0.52617,0
0.5,0.31329,0.52617,0
0.5,0.31646,0.52617,0
0.5,0.31962,0.52617,0
0.5,0.32278,0.52617,0
0.5,0.32595,0.52617,0
0.5,0.32911,0.52617,0
0.5,0.33228,0.52617,0
0.5,0.33544,0.52617,0
0.5,0.33861,0.52617,0
0.5,0.34177,0.52617,0
0.5,0.34494,0.52617,0
0.5,0.3481,0.52617,0
0.5,0.35127,0.52617,0
0.5,0.35443,0.52617,0
0.5,0.35759,0.52617,0
0.5,0.36076,0.52617,0
0.5,0.36392,0.52617,0
0.5,0.36709,0.52617,0
0.5,0.37025,0.52617,0
0.5,0.37342,0.52617,0
0.5,0.37658,0.52617,0
0.5,0.37975,0.52617,0
0.5,0.38291,0.52617,0
0.5,0.38608,0.52617,0
0.5,0.38924,0.52617,0
0.5,0.39241,0.52617,0
0.5,0.39557,0.52617,0
0.5,0.39873,0.52617,0
0.5,0.4019,0.52617,0
0.5,0.40506,0.52617,0
0.5,0.40823,0.52617,0
0.5,0.41139,0.52617,0
0.5,0.41456,0.52617,0
0.5,0.41772,0.52617,0
0.5,0.42089,0.52617,0
0.5,0.42405,0.52617,0
0.5,0.42722,0.52617,0
0.5,0.43038,0.52617,0
0.5,0.43354,0.52617,0
0.5,0.43671,0.52617,0
0.5,0.43987,0.52617,0
0.5,0.44304,0.52617,0
0.5,0.4462,0.52617,0
0.5,0.44937,0.52617,0
0.5,0.45253,0.52617,0
0.5,0.4557,0.52617,0
0.5,0.45886,0.52617,0
0.5,0.46203,0.52617,0
0.5,0.46519,0.52616,0
0.5,0.46835,0.52616,0
0.5,0.47152,0.52615,0
0.5,0.47468,0.52614,0
0.5,0.47785,0.52612,0
0.5,0.48101,0.5261,0
0.5,0.48418,0.52607,0
0.5,0.48734,0.52602,0
0.5,0.49051,0.52596,0
0.5,0.49367,0.52586,0
0.5,0.49684,0.52572,0
0.5,0.5,0.52553,0
0.5,0.98734,0.52539,0
0.5,0.99051,0.52547,0
0.5,0.99367,0.52553,0
0.5,0.99684,0.52556,0
0.5,1,0.52555,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0025889,0.47468,0
0.5,0.0031646,0.47463,0
0.5,0.0063291,0.47442,0
0.5,0.0094937,0.47427,0
0.5,0.012658,0.47415,0
0.5,0.015823,0.47405,0
0.5,0.018987,0.47398,0
0.5,0.022152,0.47392,0
0.5,0.025316,0.47388,0
0.5,0.028481,0.47385,0
0.5,0.031646,0.47383,0
0.5,0.03481,0.47381,0
0.5,0.037975,0.4738,0
0.5,0.041139,0.4738,0
0.5,0.044304,0.4738,0
0.5,0.047468,0.4738,0
0.5,0.050633,0.4738,0
0.5,0.053797,0.4738,0
0.5,0.056962,0.4738,0
0.5,0.060127,0.47381,0
0.5,0.063291,0.47381,0
0.5,0.066456,0.47381,0
0.5,0.06962,0.47381,0
0.5,0.072785,0.47381,0
0.5,0.075949,0.47381,0
0.5,0.079114,0.47381,0
0.5,0.082278,0.47381,0
0.5,0.085443,0.47381,0
0.5,0.088608,0.47381,0
0.5,0.091772,0.47381,0
0.5,0.094937,0.47381,0
0.5,0.098101,0.47381,0
0.5,0.10127,0.47381,0
0.5,0.10443,0.47381,0
0.5,0.10759,0.47381,0
0.5,0.11076,0.47381,0
0.5,0.11392,0.47381,0
0.5,0.11709,0.47381,0
0.5,0.12025,0.47381,0
0.5,0.12342,0.47381,0
0.5,0.12658,0.47381,0
0.5,0.12975,0.47381,0
0.5,0.13291,0.47381,0
0.5,0.13608,0.47381,0
0.5,0.13924,0.47381,0
0.5,0.14241,0.47381,0
0.5,0.14557,0.47381,0
0.5,0.14873,0.47381,0
0.5,0.1519,0.47381,0
0.5,0.15506,0.47381,0
0.5,0.15823,0.47381,0
0.5,0.16139,0.47381,0
0.5,0.16456,0.47381,0
0.5,0.16772,0.47381,0
0.5,0.17089,0.47381,0
0.5,0.17405,0.47381,0
0.5,0.17722,0.47381,0
0.5,0.18038,0.47381,0
0.5,0.18354,0.47381,0
0.5,0.18671,0.47381,0
0.5,0.18987,0.47381,0
0.5,0.19304,0.47381,0
0.5,0.1962,0.47381,0
0.5,0.19937,0.47381,0
0.5,0.20253,0.47381,0
0.5,0.2057,0.47381,0
0.5,0.20886,0.47381,0
0.5,0.21203,0.47381,0
0.5,0.21519,0.47381,0
0.5,0.21835,0.47381,0
0.5,0.22152,0.47381,0
0.5,0.22468,0.47381,0
0.5,0.22785,0.47381,0
0.5,0.23101,0.47381,0
0.5,0.23418,0.47381,0
0.5,0.23734,0.47381,0
0.5,0.24051,0.47381,0
0.5,0.24367,0.47381,0
0.5,0.24684,0.47381,0
0.5,0.25,0.47381,0
0.5,0.25316,0.47381,0
0.5,0.25633,0.47381,0
0.5,0.25949,0.47381,0
0.5,0.26266,0.47381,0
0.5,0.26582,0.47381,0
0.5,0.26899,0.47381,0
0.5,0.27215,0.47381,0
0.5,0.27532,0.47381,0
0.5,0.27848,0.47381,0
0.5,0.28165,0.47381,0
0.5,0.28481,0.47381,0
0.5,0.28797,0.47381,0
0.5,0.29114,0.47381,0
0.5,0.2943,0.47381,0
0.5,0.29747,0.47381,0
0.5,0.30063,0.47381,0
0.5,0.3038,0.47381,0
0.5,0.30696,0.47381,0
0.5,0.31013,0.47381,0
0.5,0.31329,0.47381,0
0.5,0.31646,0.47381,0
0.5,0.31962,0.47381,0
0.5,0.32278,0.47381,0
0.5,0.32595,0.47381,0
0.5,0.32911,0.47381,0
0.5,0.33228,0.47381,0
0.5,0.33544,0.47381,0
0.5,0.33861,0.47381,0
0.5,0.34177,0.47381,0
0.5,0.34494,0.47381,0
0.5,0.3481,0.47381,0
0.5,0.35127,0.47381,0
0.5,0.35443,0.47381,0
0.5,0.35759,0.47381,0
0.5,0.36076,0.47381,0
0.5,0.36392,0.47381,0
0.5,0.36709,0.47381,0
0.5,0.37025,0.47381,0
0.5,0.37342,0.47381,0
0.5,0.37658,0.47381,0
0.5,0.37975,0.47381,0
0.5,0.38291,0.47381,0
0.5,0.38608,0.47381,0
0.5,0.38924,0.47381,0
0.5,0.39241,0.47381,0
0.5,0.39557,0.47381,0
0.5,0.39873,0.4738,0
0.5,0.4019,0.4738,0
0.5,0.40506,0.4738,0
0.5,0.40823,0.4738,0
0.5,0.41139,0.4738,0
0.5,0.41456,0.4738,0
0.5,0.41772,0.4738,0
0.5,0.42089,0.4738,0
0.5,0.42405,0.4738,0
0.5,0.42722,0.4738,0
0.5,0.43038,0.4738,0
0.5,0.43354,0.4738,0
0.5,0.43671,0.4738,0
0.5,0.43987,0.4738,0
0.5,0.44304,0.4738,0
0.5,0.4462,0.4738,0
0.5,0.44937,0.4738,0
0.5,0.45253,0.4738,0
0.5,0.4557,0.47381,0
0.5,0.45886,0.47381,0
0.5,0.46203,0.47381,0
0.5,0.46519,0.47382,0
0.5,0.46835,0.47382,0
0.5,0.47152,0.47383,0
0.5,0.47468,0.47384,0
0.5,0.47785,0.47386,0
0.5,0.48101,0.47389,0
0.5,0.48418,0.47392,0
0.5,0.48734,0.47396,0
0.5,0.49051,0.47403,0
0.5,0.49367,0.47413,0
0.5,0.49684,0.47427,0
0.5,0.5,0.47446,0
0.5,0.50296,0.47468,0
0.5,0.98531,0.47468,0
0.5,0.98734,0.47462,0
0.5,0.99051,0.47454,0
0.5,0.99367,0.47448,0
0.5,0.99684,0.47445,0
0.5,1,0.47446,0
0.5,0,0.47488,0
0.5,0.50316,0.4747,0
0.5,0.50633,0.47498,0
0.5,0.50949,0.47529,0
0.5,0.51266,0.47563,0
0.5,0.51582,0.47596,0
0.5,0.51899,0.47627,0
0.5,0.52215,0.47655,0
0.5,0.52532,0.47678,0
0.5,0.52848,0.47696,0
0.5,0.53165,0.4771,0
0.5,0.53481,0.47722,0
0.5,0.53797,0.4773,0
0.5,0.54114,0.47736,0
0.5,0.5443,0.47741,0
0.5,0.54747,0.47745,0
0.5,0.55063,0.47748,0
0.5,0.5538,0.4775,0
0.5,0.55696,0.47752,0
0.5,0.56013,0.47753,0
0.5,0.56329,0.47754,0
0.5,0.56646,0.47754,0
0.5,0.56962,0.47755,0
0.5,0.57278,0.47755,0
0.5,0.57595,0.47755,0
0.5,0.57911,0.47756,0
0.5,0.58228,0.47756,0
0.5,0.58544,0.47756,0
0.5,0.58861,0.47756,0
0.5,0.59177,0.47756,0
0.5,0.59494,0.47756,0
0.5,0.5981,0.47756,0
0.5,0.60127,0.47756,0
0.5,0.60443,0.47756,0
0.5,0.60759,0.47756,0
0.5,0.61076,0.47757,0
0.5,0.61392,0.47757,0
0.5,0.61709,0.47757,0
0.5,0.62025,0.47757,0
0.5,0.62342,0.47757,0
0.5,0.62658,0.47757,0
0.5,0.62975,0.47757,0
0.5,0.63291,0.47757,0
0.5,0.63608,0.47757,0
0.5,0.63924,0.47757,0
0.5,0.64241,0.47757,0
0.5,0.64557,0.47758,0
0.5,0.64873,0.47758,0
0.5,0.6519,0.47758,0
0.5,0.65506,0.47758,0
0.5,0.65823,0.47758,0
0.5,0.66139,0.47758,0
0.5,0.66456,0.47758,0
0.5,0.66772,0.47758,0
0.5,0.67089,0.47758,0
0.5,0.67405,0.47759,0
0.5,0.67722,0.47759,0
0.5,0.68038,0.47759,0
0.5,0.68354,0.47759,0
0.5,0.68671,0.47759,0
0.5,0.68987,0.47759,0
0.5,0.69304,0.47759,0
0.5,0.6962,0.4776,0
0.5,0.69937,0.4776,0
0.5,0.70253,0.4776,0
0.5,0.7057,0.4776,0
0.5,0.70886,0.4776,0
0.5,0.71203,0.4776,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47761,0
0.5,0.72152,0.47761,0
0.5,0.72468,0.47761,0
0.5,0.72785,0.47761,0
0.5,0.73101,0.47761,0
0.5,0.73418,0.47761,0
0.5,0.73734,0.47762,0
0.5,0.74051,0.47762,0
0.5,0.74367,0.47762,0
0.5,0.74684,0.47762,0
0.5,0.75,0.47762,0
0.5,0.75316,0.47762,0
0.5,0.75633,0.47763,0
0.5,0.75949,0.47763,0
0.5,0.76266,0.47763,0
0.5,0.76582,0.47763,0
0.5,0.76899,0.47763,0
0.5,0.77215,0.47763,0
0.5,0.77532,0.47764,0
0.5,0.77848,0.47764,0
0.5,0.78165,0.47764,0
0.5,0.78481,0.47764,0
0.5,0.78797,0.47764,0
0.5,0.79114,0.47764,0
0.5,0.7943,0.47764,0
0.5,0.79747,0.47765,0
0.5,0.80063,0.47765,0
0.5,0.8038,0.47765,0
0.5,0.80696,0.47765,0
0.5,0.81013,0.47765,0
0.5,0.81329,0.47765,0
0.5,0.81646,0.47765,0
0.5,0.81962,0.47765,0
0.5,0.82278,0.47766,0
0.5,0.82595,0.47766,0
0.5,0.82911,0.47766,0
0.5,0.83228,0.47766,0
0.5,0.83544,0.47766,0
0.5,0.83861,0.47766,0
0.5,0.84177,0.47766,0
0.5,0.84494,0.47766,0
0.5,0.8481,0.47766,0
0.5,0.85127,0.47766,0
0.5,0.85443,0.47766,0
0.5,0.85759,0.47766,0
0.5,0.86076,0.47766,0
0.5,0.86392,0.47766,0
0.5,0.86709,0.47765,0
0.5,0.87025,0.47765,0
0.5,0.87342,0.47765,0
0.5,0.87658,0.47765,0
0.5,0.87975,0.47764,0
0.5,0.88291,0.47764,0
0.5,0.88608,0.47763,0
0.5,0.88924,0.47763,0
0.5,0.89241,0.47762,0
0.5,0.89557,0.47762,0
0.5,0.89873,0.47761,0
0.5,0.9019,0.4776,0
0.5,0.90506,0.47759,0
0.5,0.90823,0.47757,0
0.5,0.91139,0.47755,0
0.5,0.91456,0.47753,0
0.5,0.91772,0.47751,0
0.5,0.92089,0.47748,0
0.5,0.92405,0.47745,0
0.5,0.92722,0.4774,0
0.5,0.93038,0.47735,0
0.5,0.93354,0.47729,0
0.5,0.93671,0.47721,0
0.5,0.93987,0.47712,0
0.5,0.94304,0.47701,0
0.5,0.9462,0.47687,0
0.5,0.94937,0.47671,0
0.5,0.95253,0.47654,0
0.5,0.9557,0.47634,0
0.5,0.95886,0.47613,0
0.5,0.96203,0.47591,0
0.5,0.96519,0.4757,0
0.5,0.96835,0.4755,0
0.5,0.97152,0.47532,0
0.5,0.97468,0.47514,0
0.5,0.97785,0.47498,0
0.5,0.98101,0.47484,0
0.5,0.98418,0.47472,0
0.5,0.002579,0.52532,0
0.5,0,0.52512,0
0.5,0.50316,0.5253,0
0.5,0.50296,0.52532,0
0.5,0.50633,0.52502,0
0.5,0.50949,0.52471,0
0.5,0.51266,0.52437,0
0.5,0.51582,0.52404,0
0.5,0.51899,0.52373,0
0.5,0.52215,0.52345,0
0.5,0.52532,0.52322,0
0.5,0.52848,0.52304,0
0.5,0.53165,0.5229,0
0.5,0.53481,0.52278,0
0.5,0.53797,0.5227,0
0.5,0.54114,0.52263,0
0.5,0.5443,0.52259,0
0.5,0.54747,0.52255,0
0.5,0.55063,0.52252,0
0.5,0.5538,0.5225,0
0.5,0.55696,0.52248,0
0.5,0.56013,0.52247,0
0.5,0.56329,0.52246,0
0.5,0.56646,0.52246,0
0.5,0.56962,0.52245,0
0.5,0.57278,0.52245,0
0.5,0.57595,0.52245,0
0.5,0.57911,0.52244,0
0.5,0.58228,0.52244,0
0.5,0.58544,0.52244,0
0.5,0.58861,0.52244,0
0.5,0.59177,0.52244,0
0.5,0.59494,0.52244,0
0.5,0.5981,0.52244,0
0.5,0.60127,0.52244,0
0.5,0.60443,0.52243,0
0.5,0.60759,0.52243,0
0.5,0.61076,0.52243,0
0.5,0.61392,0.52243,0
0.5,0.61709,0.52243,0
0.5,0.62025,0.52243,0
0.5,0.62342,0.52243,0
0.5,0.62658,0.52243,0
0.5,0.62975,0.52243,0
0.5,0.63291,0.52243,0
0.5,0.63608,0.52243,0
0.5,0.63924,0.52243,0
0.5,0.64241,0.52242,0
0.5,0.64557,0.52242,0
0.5,0.64873,0.52242,0
0.5,0.6519,0.52242,0
0.5,0.65506,0.52242,0
0.5,0.65823,0.52242,0
0.5,0.66139,0.52242,0
0.5,0.66456,0.52242,0
0.5,0.66772,0.52242,0
0.5,0.67089,0.52241,0
0.5,0.67405,0.52241,0
0.5,0.67722,0.52241,0
0.5,0.68038,0.52241,0
0.5,0.68354,0.52241,0
0.5,0.68671,0.52241,0
0.5,0.68987,0.52241,0
0.5,0.69304,0.5224,0
0.5,0.6962,0.5224,0
0.5,0.69937,0.5224,0
0.5,0.70253,0.5224,0
0.5,0.7057,0.5224,0
0.5,0.70886,0.5224,0
0.5,0.71203,0.5224,0
0.5,0.71519,0.52239,0
0.5,0.71835,0.52239,0
0.5,0.72152,0.52239,0
0.5,0.72468,0.52239,0
0.5,0.72785,0.52239,0
0.5,0.73101,0.52239,0
0.5,0.73418,0.52239,0
0.5,0.73734,0.52238,0
0.5,0.74051,0.52238,0
0.5,0.74367,0.52238,0
0.5,0.74684,0.52238,0
0.5,0.75,0.52238,0
0.5,0.75316,0.52238,0
0.5,0.75633,0.52237,0
0.5,0.75949,0.52237,0
0.5,0.76266,0.52237,0
0.5,0.76582,0.52237,0
0.5,0.76899,0.52237,0
0.5,0.77215,0.52237,0
0.5,0.77532,0.52236,0
0.5,0.77848,0.52236,0
0.5,0.78165,0.52236,0
0.5,0.78481,0.52236,0
0.5,0.78797,0.52236,0
0.5,0.79114,0.52236,0
0.5,0.7943,0.52235,0
0.5,0.79747,0.52235,0
0.5,0.80063,0.52235,0
0.5,0.8038,0.52235,0
0.5,0.80696,0.52235,0
0.5,0.81013,0.52235,0
0.5,0.81329,0.52235,0
0.5,0.81646,0.52235,0
0.5,0.81962,0.52234,0
0.5,0.82278,0.52234,0
0.5,0.82595,0.52234,0
0.5,0.82911,0.52234,0
0.5,0.83228,0.52234,0
0.5,0.83544,0.52234,0
0.5,0.83861,0.52234,0
0.5,0.84177,0.52234,0
0.5,0.84494,0.52234,0
0.5,0.8481,0.52234,0
0.5,0.85127,0.52234,0
0.5,0.85443,0.52234,0
0.5,0.85759,0.52234,0
0.5,0.86076,0.52234,0
0.5,0.86392,0.52234,0
0.5,0.86709,0.52235,0
0.5,0.87025,0.52235,0
0.5,0.87342,0.52235,0
0.5,0.87658,0.52235,0
0.5,0.87975,0.52236,0
0.5,0.88291,0.52236,0
0.5,0.88608,0.52237,0
0.5,0.88924,0.52237,0
0.5,0.89241,0.52238,0
0.5,0.89557,0.52238,0
0.5,0.89873,0.52239,0
0.5,0.9019,0.5224,0
0.5,0.90506,0.52241,0
0.5,0.90823,0.52243,0
0.5,0.91139,0.52245,0
0.5,0.91456,0.52247,0
0.5,0.91772,0.52249,0
0.5,0.92089,0.52252,0
0.5,0.92405,0.52256,0
0.5,0.92722,0.5226,0
0.5,0.93038,0.52265,0
0.5,0.93354,0.52271,0
0.5,0.93671,0.52279,0
0.5,0.93987,0.52289,0
0.5,0.94304,0.523,0
0.5,0.9462,0.52313,0
0.5,0.94937,0.52329,0
0.5,0.95253,0.52347,0
0.5,0.9557,0.52367,0
0.5,0.95886,0.52388,0
0.5,0.96203,0.52409,0
0.5,0.96519,0.5243,0
0.5,0.96835,0.5245,0
0.5,0.97152,0.52469,0
0.5,0.97468,0.52487,0
0.5,0.97785,0.52503,0
0.5,0.98101,0.52517,0
0.5,0.98418,0.52529,0
0.5,0.98506,0.52532,0
0.5,0.0031646,0.52537,0
0.5,0.0063291,0.52558,0
0.5,0.0094937,0.52573,0
0.5,0.012658,0.52585,0
0.5,0.015823,0.52595,0
0.5,0.018987,0.52602,0
0.5,0.022152,0.52608,0
0.5,0.025316,0.52612,0
0.5,0.028481,0.52615,0
0.5,0.031646,0.52617,0
0.5,0.03481,0.52619,0
0.5,0.037975,0.5262,0
0.5,0.041139,0.5262,0
0.5,0.044304,0.5262,0
0.5,0.047468,0.5262,0
0.5,0.050633,0.5262,0
0.5,0.053797,0.5262,0
0.5,0.056962,0.5262,0
0.5,0.060127,0.52619,0
0.5,0.063291,0.52619,0
0.5,0.066456,0.52619,0
0.5,0.06962,0.52619,0
0.5,0.072785,0.52619,0
0.5,0.075949,0.52619,0
0.5,0.079114,0.52619,0
0.5,0.082278,0.52619,0
0.5,0.085443,0.52619,0
0.5,0.088608,0.52619,0
0.5,0.091772,0.52619,0
0.5,0.094937,0.52619,0
0.5,0.098101,0.52619,0
0.5,0.10127,0.52619,0
0.5,0.10443,0.52619,0
0.5,0.10759,0.52619,0
0.5,0.11076,0.52619,0
0.5,0.11392,0.52619,0
0.5,0.11709,0.52619,0
0.5,0.12025,0.52619,0
0.5,0.12342,0.52619,0
0.5,0.12658,0.52619,0
0.5,0.12975,0.52619,0
0.5,0.13291,0.52619,0
0.5,0.13608,0.52619,0
0.5,0.13924,0.52619,0
0.5,0.14241,0.52619,0
0.5,0.14557,0.52619,0
0.5,0.14873,0.52619,0
0.5,0.1519,0.52619,0
0.5,0.15506,0.52619,0
0.5,0.15823,0.52619,0
0.5,0.16139,0.52619,0
0.5,0.16456,0.52619,0
0.5,0.16772,0.52619,0
0.5,0.17089,0.52619,0
0.5,0.17405,0.52619,0
0.5,0.17722,0.52619,0
0.5,0.18038,0.52619,0
0.5,0.18354,0.52619,0
0.5,0.18671,0.52619,0
0.5,0.18987,0.52619,0
0.5,0.19304,0.52619,0
0.5,0.1962,0.52619,0
0.5,0.19937,0.52619,0
0.5,0.20253,0.52619,0
0.5,0.2057,0.52619,0
0.5,0.20886,0.52619,0
0.5,0.21203,0.52619,0
0.5,0.21519,0.52619,0
0.5,0.21835,0.52619,0
0.5,0.22152,0.52619,0
0.5,0.22468,0.52619,0
0.5,0.22785,0.52619,0
0.5,0.23101,0.52619,0
0.5,0.23418,0.52619,0
0.5,0.23734,0.52619,0
0.5,0.24051,0.52619,0
0.5,0.24367,0.52619,0
0.5,0.24684,0.52619,0
0.5,0.25,0.52619,0
0.5,0.25316,0.52619,0
0.5,0.25633,0.52619,0
0.5,0.25949,0.52619,0
0.5,0.26266,0.52619,0
0.5,0.26582,0.52619,0
0.5,0.26899,0.52619,0
0.5,0.27215,0.52619,0
0.5,0.27532,0.52619,0
0.5,0.27848,0.52619,0
0.5,0.28165,0.52619,0
0.5,0.28481,0.52619,0
0.5,0.28797,0.52619,0
0.5,0.29114,0.52619,0
0.5,0.2943,0.52619,0
0.5,0.29747,0.52619,0
0.5,0.30063,0.52619,0
0.5,0.3038,0.52619,0
0.5,0.30696,0.52619,0
0.5,0.31013,0.52619,0
0.5,0.31329,0.52619,0
0.5,0.31646,0.52619,0
0.5,0.31962,0.52619,0
0.5,0.32278,0.52619,0
0.5,0.32595,0.52619,0
0.5,0.32911,0.52619,0
0.5,0.33228,0.52619,0
0.5,0.33544,0.52619,0
0.5,0.33861,0.52619,0
0.5,0.34177,0.52619,0
0.5,0.34494,0.52619,0
0.5,0.3481,0.52619,0
0.5,0.35127,0.52619,0
0.5,0.35443,0.52619,0
0.5,0.35759,0.52619,0
0.5,0.36076,0.52619,0
0.5,0.36392,0.52619,0
0.5,0.36709,0.52619,0
0.5,0.37025,0.52619,0
0.5,0.37342,0.52619,0
0.5,0.37658,0.52619,0
0.5,0.37975,0.52619,0
0.5,0.38291,0.52619,0
0.5,0.38608,0.52619,0
0.5,0.38924,0.52619,0
0.5,0.39241,0.52619,0
0.5,0.39557,0.52619,0
0.5,0.39873,0.5262,0
0.5,0.4019,0.5262,0
0.5,0.40506,0.5262,0
0.5,0.40823,0.5262,0
0.5,0.41139,0.5262,0
0.5,0.41456,0.5262,0
0.5,0.41772,0.5262,0
0.5,0.42089,0.5262,0
0.5,0.42405,0.5262,0
0.5,0.42722,0.5262,0
0.5,0.43038,0.5262,0
0.5,0.43354,0.5262,0
0.5,0.43671,0.5262,0
0.5,0.43987,0.5262,0
0.5,0.44304,0.5262,0
0.5,0.4462,0.5262,0
0.5,0.44937,0.5262,0
0.5,0.45253,0.5262,0
0.5,0.4557,0.52619,0
0.5,0.45886,0.52619,0
0.5,0.46203,0.52619,0
0.5,0.46519,0.52618,0
0.5,0.46835,0.52618,0
0.5,0.47152,0.52617,0
0.5,0.47468,0.52616,0
0.5,0.47785,0.52614,0
0.5,0.48101,0.52611,0
0.5,0.48418,0.52608,0
0.5,0.48734,0.52604,0
0.5,0.49051,0.52597,0
0.5,0.49367,0.52587,0
0.5,0.49684,0.52573,0
0.5,0.5,0.52554,0
0.5,0.98734,0.52539,0
0.5,0.99051,0.52547,0
0.5,0.99367,0.52553,0
0.5,0.99684,0.52556,0
0.5,1,0.52555,0


==> Data/TB/tensile_TB_0.50l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,1.1716e-05,0.47468,0
0.5,0.0031646,0.47444,0
0.5,0.0063291,0.47426,0
0.5,0.0094937,0.47413,0
0.5,0.012658,0.47403,0
0.5,0.015823,0.47396,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47386,0
0.5,0.025316,0.47383,0
0.5,0.028481,0.4738,0
0.5,0.031646,0.47379,0
0.5,0.03481,0.47378,0
0.5,0.037975,0.47377,0
0.5,0.041139,0.47377,0
0.5,0.044304,0.47377,0
0.5,0.047468,0.47377,0
0.5,0.050633,0.47377,0
0.5,0.053797,0.47377,0
0.5,0.056962,0.47378,0
0.5,0.060127,0.47378,0
0.5,0.063291,0.47378,0
0.5,0.066456,0.47378,0
0.5,0.06962,0.47378,0
0.5,0.072785,0.47378,0
0.5,0.075949,0.47378,0
0.5,0.079114,0.47378,0
0.5,0.082278,0.47378,0
0.5,0.085443,0.47378,0
0.5,0.088608,0.47378,0
0.5,0.091772,0.47378,0
0.5,0.094937,0.47378,0
0.5,0.098101,0.47378,0
0.5,0.10127,0.47378,0
0.5,0.10443,0.47378,0
0.5,0.10759,0.47378,0
0.5,0.11076,0.47378,0
0.5,0.11392,0.47378,0
0.5,0.11709,0.47378,0
0.5,0.12025,0.47378,0
0.5,0.12342,0.47378,0
0.5,0.12658,0.47378,0
0.5,0.12975,0.47378,0
0.5,0.13291,0.47378,0
0.5,0.13608,0.47378,0
0.5,0.13924,0.47378,0
0.5,0.14241,0.47378,0
0.5,0.14557,0.47378,0
0.5,0.14873,0.47378,0
0.5,0.1519,0.47378,0
0.5,0.15506,0.47378,0
0.5,0.15823,0.47378,0
0.5,0.16139,0.47378,0
0.5,0.16456,0.47378,0
0.5,0.16772,0.47378,0
0.5,0.17089,0.47378,0
0.5,0.17405,0.47378,0
0.5,0.17722,0.47378,0
0.5,0.18038,0.47378,0
0.5,0.18354,0.47378,0
0.5,0.18671,0.47378,0
0.5,0.18987,0.47378,0
0.5,0.19304,0.47378,0
0.5,0.1962,0.47378,0
0.5,0.19937,0.47378,0
0.5,0.20253,0.47378,0
0.5,0.2057,0.47378,0
0.5,0.20886,0.47378,0
0.5,0.21203,0.47378,0
0.5,0.21519,0.47378,0
0.5,0.21835,0.47378,0
0.5,0.22152,0.47378,0
0.5,0.22468,0.47378,0
0.5,0.22785,0.47378,0
0.5,0.23101,0.47378,0
0.5,0.23418,0.47378,0
0.5,0.23734,0.47378,0
0.5,0.24051,0.47378,0
0.5,0.24367,0.47378,0
0.5,0.24684,0.47378,0
0.5,0.25,0.47378,0
0.5,0.25316,0.47378,0
0.5,0.25633,0.47378,0
0.5,0.25949,0.47378,0
0.5,0.26266,0.47378,0
0.5,0.26582,0.47378,0
0.5,0.26899,0.47378,0
0.5,0.27215,0.47378,0
0.5,0.27532,0.47378,0
0.5,0.27848,0.47378,0
0.5,0.28165,0.47378,0
0.5,0.28481,0.47378,0
0.5,0.28797,0.47378,0
0.5,0.29114,0.47378,0
0.5,0.2943,0.47378,0
0.5,0.29747,0.47378,0
0.5,0.30063,0.47378,0
0.5,0.3038,0.47378,0
0.5,0.30696,0.47378,0
0.5,0.31013,0.47378,0
0.5,0.31329,0.47378,0
0.5,0.31646,0.47378,0
0.5,0.31962,0.47378,0
0.5,0.32278,0.47378,0
0.5,0.32595,0.47378,0
0.5,0.32911,0.47378,0
0.5,0.33228,0.47378,0
0.5,0.33544,0.47378,0
0.5,0.33861,0.47378,0
0.5,0.34177,0.47378,0
0.5,0.34494,0.47378,0
0.5,0.3481,0.47378,0
0.5,0.35127,0.47378,0
0.5,0.35443,0.47378,0
0.5,0.35759,0.47378,0
0.5,0.36076,0.47378,0
0.5,0.36392,0.47378,0
0.5,0.36709,0.47378,0
0.5,0.37025,0.47378,0
0.5,0.37342,0.47378,0
0.5,0.37658,0.47378,0
0.5,0.37975,0.47378,0
0.5,0.38291,0.47378,0
0.5,0.38608,0.47378,0
0.5,0.38924,0.47378,0
0.5,0.39241,0.47378,0
0.5,0.39557,0.47378,0
0.5,0.39873,0.47378,0
0.5,0.4019,0.47378,0
0.5,0.40506,0.47378,0
0.5,0.40823,0.47378,0
0.5,0.41139,0.47377,0
0.5,0.41456,0.47377,0
0.5,0.41772,0.47377,0
0.5,0.42089,0.47377,0
0.5,0.42405,0.47377,0
0.5,0.42722,0.47377,0
0.5,0.43038,0.47377,0
0.5,0.43354,0.47377,0
0.5,0.43671,0.47377,0
0.5,0.43987,0.47377,0
0.5,0.44304,0.47377,0
0.5,0.4462,0.47377,0
0.5,0.44937,0.47377,0
0.5,0.45253,0.47378,0
0.5,0.4557,0.47378,0
0.5,0.45886,0.47378,0
0.5,0.46203,0.47378,0
0.5,0.46519,0.47379,0
0.5,0.46835,0.4738,0
0.5,0.47152,0.47381,0
0.5,0.47468,0.47382,0
0.5,0.47785,0.47384,0
0.5,0.48101,0.47386,0
0.5,0.48418,0.4739,0
0.5,0.48734,0.47395,0
0.5,0.49051,0.47401,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47425,0
0.5,0.5,0.47444,0
0.5,0.50316,0.47468,0
0.5,0.50318,0.47468,0
0.5,0.98531,0.47468,0
0.5,0.98734,0.47462,0
0.5,0.99051,0.47454,0
0.5,0.99367,0.47448,0
0.5,0.99684,0.47445,0
0.5,1,0.47446,0
0.5,0,0.47468,0
0.5,0.50633,0.47496,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.4756,0
0.5,0.51582,0.47594,0
0.5,0.51899,0.47625,0
0.5,0.52215,0.47652,0
0.5,0.52532,0.47675,0
0.5,0.52848,0.47693,0
0.5,0.53165,0.47707,0
0.5,0.53481,0.47718,0
0.5,0.53797,0.47727,0
0.5,0.54114,0.47733,0
0.5,0.5443,0.47738,0
0.5,0.54747,0.47742,0
0.5,0.55063,0.47745,0
0.5,0.5538,0.47747,0
0.5,0.55696,0.47748,0
0.5,0.56013,0.47749,0
0.5,0.56329,0.4775,0
0.5,0.56646,0.47751,0
0.5,0.56962,0.47751,0
0.5,0.57278,0.47752,0
0.5,0.57595,0.47752,0
0.5,0.57911,0.47752,0
0.5,0.58228,0.47752,0
0.5,0.58544,0.47752,0
0.5,0.58861,0.47752,0
0.5,0.59177,0.47753,0
0.5,0.59494,0.47753,0
0.5,0.5981,0.47753,0
0.5,0.60127,0.47753,0
0.5,0.60443,0.47753,0
0.5,0.60759,0.47753,0
0.5,0.61076,0.47753,0
0.5,0.61392,0.47753,0
0.5,0.61709,0.47753,0
0.5,0.62025,0.47753,0
0.5,0.62342,0.47753,0
0.5,0.62658,0.47753,0
0.5,0.62975,0.47753,0
0.5,0.63291,0.47754,0
0.5,0.63608,0.47754,0
0.5,0.63924,0.47754,0
0.5,0.64241,0.47754,0
0.5,0.64557,0.47754,0
0.5,0.64873,0.47754,0
0.5,0.6519,0.47754,0
0.5,0.65506,0.47754,0
0.5,0.65823,0.47754,0
0.5,0.66139,0.47754,0
0.5,0.66456,0.47755,0
0.5,0.66772,0.47755,0
0.5,0.67089,0.47755,0
0.5,0.67405,0.47755,0
0.5,0.67722,0.47755,0
0.5,0.68038,0.47755,0
0.5,0.68354,0.47755,0
0.5,0.68671,0.47756,0
0.5,0.68987,0.47756,0
0.5,0.69304,0.47756,0
0.5,0.6962,0.47756,0
0.5,0.69937,0.47756,0
0.5,0.70253,0.47756,0
0.5,0.7057,0.47756,0
0.5,0.70886,0.47757,0
0.5,0.71203,0.47757,0
0.5,0.71519,0.47757,0
0.5,0.71835,0.47757,0
0.5,0.72152,0.47757,0
0.5,0.72468,0.47757,0
0.5,0.72785,0.47757,0
0.5,0.73101,0.47758,0
0.5,0.73418,0.47758,0
0.5,0.73734,0.47758,0
0.5,0.74051,0.47758,0
0.5,0.74367,0.47758,0
0.5,0.74684,0.47758,0
0.5,0.75,0.47759,0
0.5,0.75316,0.47759,0
0.5,0.75633,0.47759,0
0.5,0.75949,0.47759,0
0.5,0.76266,0.47759,0
0.5,0.76582,0.47759,0
0.5,0.76899,0.4776,0
0.5,0.77215,0.4776,0
0.5,0.77532,0.4776,0
0.5,0.77848,0.4776,0
0.5,0.78165,0.4776,0
0.5,0.78481,0.4776,0
0.5,0.78797,0.4776,0
0.5,0.79114,0.47761,0
0.5,0.7943,0.47761,0
0.5,0.79747,0.47761,0
0.5,0.80063,0.47761,0
0.5,0.8038,0.47761,0
0.5,0.80696,0.47761,0
0.5,0.81013,0.47761,0
0.5,0.81329,0.47762,0
0.5,0.81646,0.47762,0
0.5,0.81962,0.47762,0
0.5,0.82278,0.47762,0
0.5,0.82595,0.47762,0
0.5,0.82911,0.47762,0
0.5,0.83228,0.47762,0
0.5,0.83544,0.47762,0
0.5,0.83861,0.47762,0
0.5,0.84177,0.47762,0
0.5,0.84494,0.47762,0
0.5,0.8481,0.47762,0
0.5,0.85127,0.47762,0
0.5,0.85443,0.47762,0
0.5,0.85759,0.47762,0
0.5,0.86076,0.47762,0
0.5,0.86392,0.47762,0
0.5,0.86709,0.47762,0
0.5,0.87025,0.47762,0
0.5,0.87342,0.47761,0
0.5,0.87658,0.47761,0
0.5,0.87975,0.47761,0
0.5,0.88291,0.4776,0
0.5,0.88608,0.4776,0
0.5,0.88924,0.47759,0
0.5,0.89241,0.47759,0
0.5,0.89557,0.47758,0
0.5,0.89873,0.47757,0
0.5,0.9019,0.47756,0
0.5,0.90506,0.47755,0
0.5,0.90823,0.47754,0
0.5,0.91139,0.47752,0
0.5,0.91456,0.47751,0
0.5,0.91772,0.47748,0
0.5,0.92089,0.47745,0
0.5,0.92405,0.47742,0
0.5,0.92722,0.47738,0
0.5,0.93038,0.47733,0
0.5,0.93354,0.47727,0
0.5,0.93671,0.47719,0
0.5,0.93987,0.4771,0
0.5,0.94304,0.47699,0
0.5,0.9462,0.47686,0
0.5,0.94937,0.47671,0
0.5,0.95253,0.47653,0
0.5,0.9557,0.47634,0
0.5,0.95886,0.47613,0
0.5,0.96203,0.47591,0
0.5,0.96519,0.4757,0
0.5,0.96835,0.4755,0
0.5,0.97152,0.47532,0
0.5,0.97468,0.47514,0
0.5,0.97785,0.47498,0
0.5,0.98101,0.47484,0
0.5,0.98418,0.47472,0
0.5,0.50633,0.52504,0
0.5,0.50318,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.5244,0
0.5,0.51582,0.52406,0
0.5,0.51899,0.52375,0
0.5,0.52215,0.52348,0
0.5,0.52532,0.52325,0
0.5,0.52848,0.52307,0
0.5,0.53165,0.52293,0
0.5,0.53481,0.52282,0
0.5,0.53797,0.52273,0
0.5,0.54114,0.52267,0
0.5,0.5443,0.52262,0
0.5,0.54747,0.52258,0
0.5,0.55063,0.52255,0
0.5,0.5538,0.52253,0
0.5,0.55696,0.52252,0
0.5,0.56013,0.52251,0
0.5,0.56329,0.5225,0
0.5,0.56646,0.52249,0
0.5,0.56962,0.52249,0
0.5,0.57278,0.52248,0
0.5,0.57595,0.52248,0
0.5,0.57911,0.52248,0
0.5,0.58228,0.52248,0
0.5,0.58544,0.52248,0
0.5,0.58861,0.52247,0
0.5,0.59177,0.52247,0
0.5,0.59494,0.52247,0
0.5,0.5981,0.52247,0
0.5,0.60127,0.52247,0
0.5,0.60443,0.52247,0
0.5,0.60759,0.52247,0
0.5,0.61076,0.52247,0
0.5,0.61392,0.52247,0
0.5,0.61709,0.52247,0
0.5,0.62025,0.52247,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52247,0
0.5,0.62975,0.52246,0
0.5,0.63291,0.52246,0
0.5,0.63608,0.52246,0
0.5,0.63924,0.52246,0
0.5,0.64241,0.52246,0
0.5,0.64557,0.52246,0
0.5,0.64873,0.52246,0
0.5,0.6519,0.52246,0
0.5,0.65506,0.52246,0
0.5,0.65823,0.52246,0
0.5,0.66139,0.52245,0
0.5,0.66456,0.52245,0
0.5,0.66772,0.52245,0
0.5,0.67089,0.52245,0
0.5,0.67405,0.52245,0
0.5,0.67722,0.52245,0
0.5,0.68038,0.52245,0
0.5,0.68354,0.52245,0
0.5,0.68671,0.52244,0
0.5,0.68987,0.52244,0
0.5,0.69304,0.52244,0
0.5,0.6962,0.52244,0
0.5,0.69937,0.52244,0
0.5,0.70253,0.52244,0
0.5,0.7057,0.52244,0
0.5,0.70886,0.52243,0
0.5,0.71203,0.52243,0
0.5,0.71519,0.52243,0
0.5,0.71835,0.52243,0
0.5,0.72152,0.52243,0
0.5,0.72468,0.52243,0
0.5,0.72785,0.52242,0
0.5,0.73101,0.52242,0
0.5,0.73418,0.52242,0
0.5,0.73734,0.52242,0
0.5,0.74051,0.52242,0
0.5,0.74367,0.52242,0
0.5,0.74684,0.52241,0
0.5,0.75,0.52241,0
0.5,0.75316,0.52241,0
0.5,0.75633,0.52241,0
0.5,0.75949,0.52241,0
0.5,0.76266,0.52241,0
0.5,0.76582,0.52241,0
0.5,0.76899,0.5224,0
0.5,0.77215,0.5224,0
0.5,0.77532,0.5224,0
0.5,0.77848,0.5224,0
0.5,0.78165,0.5224,0
0.5,0.78481,0.5224,0
0.5,0.78797,0.52239,0
0.5,0.79114,0.52239,0
0.5,0.7943,0.52239,0
0.5,0.79747,0.52239,0
0.5,0.80063,0.52239,0
0.5,0.8038,0.52239,0
0.5,0.80696,0.52239,0
0.5,0.81013,0.52238,0
0.5,0.81329,0.52238,0
0.5,0.81646,0.52238,0
0.5,0.81962,0.52238,0
0.5,0.82278,0.52238,0
0.5,0.82595,0.52238,0
0.5,0.82911,0.52238,0
0.5,0.83228,0.52238,0
0.5,0.83544,0.52238,0
0.5,0.83861,0.52238,0
0.5,0.84177,0.52238,0
0.5,0.84494,0.52238,0
0.5,0.8481,0.52238,0
0.5,0.85127,0.52238,0
0.5,0.85443,0.52238,0
0.5,0.85759,0.52238,0
0.5,0.86076,0.52238,0
0.5,0.86392,0.52238,0
0.5,0.86709,0.52238,0
0.5,0.87025,0.52238,0
0.5,0.87342,0.52239,0
0.5,0.87658,0.52239,0
0.5,0.87975,0.52239,0
0.5,0.88291,0.5224,0
0.5,0.88608,0.5224,0
0.5,0.88924,0.52241,0
0.5,0.89241,0.52241,0
0.5,0.89557,0.52242,0
0.5,0.89873,0.52243,0
0.5,0.9019,0.52244,0
0.5,0.90506,0.52245,0
0.5,0.90823,0.52246,0
0.5,0.91139,0.52248,0
0.5,0.91456,0.5225,0
0.5,0.91772,0.52252,0
0.5,0.92089,0.52255,0
0.5,0.92405,0.52258,0
0.5,0.92722,0.52262,0
0.5,0.93038,0.52267,0
0.5,0.93354,0.52274,0
0.5,0.93671,0.52281,0
0.5,0.93987,0.5229,0
0.5,0.94304,0.52301,0
0.5,0.9462,0.52314,0
0.5,0.94937,0.5233,0
0.5,0.95253,0.52347,0
0.5,0.9557,0.52367,0
0.5,0.95886,0.52388,0
0.5,0.96203,0.52409,0
0.5,0.96519,0.5243,0
0.5,0.96835,0.5245,0
0.5,0.97152,0.52469,0
0.5,0.97468,0.52487,0
0.5,0.97785,0.52503,0
0.5,0.98101,0.52517,0
0.5,0.98418,0.52529,0
0.5,0.98506,0.52532,0
0.5,0.0031646,0.52556,0
0.5,0,0.52532,0
0.5,0.0063291,0.52574,0
0.5,0.0094937,0.52587,0
0.5,0.012658,0.52597,0
0.5,0.015823,0.52604,0
0.5,0.018987,0.5261,0
0.5,0.022152,0.52614,0
0.5,0.025316,0.52617,0
0.5,0.028481,0.5262,0
0.5,0.031646,0.52622,0
0.5,0.03481,0.52622,0
0.5,0.037975,0.52623,0
0.5,0.041139,0.52623,0
0.5,0.044304,0.52623,0
0.5,0.047468,0.52623,0
0.5,0.050633,0.52623,0
0.5,0.053797,0.52623,0
0.5,0.056962,0.52622,0
0.5,0.060127,0.52622,0
0.5,0.063291,0.52622,0
0.5,0.066456,0.52622,0
0.5,0.06962,0.52622,0
0.5,0.072785,0.52622,0
0.5,0.075949,0.52622,0
0.5,0.079114,0.52622,0
0.5,0.082278,0.52622,0
0.5,0.085443,0.52622,0
0.5,0.088608,0.52622,0
0.5,0.091772,0.52622,0
0.5,0.094937,0.52622,0
0.5,0.098101,0.52622,0
0.5,0.10127,0.52622,0
0.5,0.10443,0.52622,0
0.5,0.10759,0.52622,0
0.5,0.11076,0.52622,0
0.5,0.11392,0.52622,0
0.5,0.11709,0.52622,0
0.5,0.12025,0.52622,0
0.5,0.12342,0.52622,0
0.5,0.12658,0.52622,0
0.5,0.12975,0.52622,0
0.5,0.13291,0.52622,0
0.5,0.13608,0.52622,0
0.5,0.13924,0.52622,0
0.5,0.14241,0.52622,0
0.5,0.14557,0.52622,0
0.5,0.14873,0.52622,0
0.5,0.1519,0.52622,0
0.5,0.15506,0.52622,0
0.5,0.15823,0.52622,0
0.5,0.16139,0.52622,0
0.5,0.16456,0.52622,0
0.5,0.16772,0.52622,0
0.5,0.17089,0.52622,0
0.5,0.17405,0.52622,0
0.5,0.17722,0.52622,0
0.5,0.18038,0.52622,0
0.5,0.18354,0.52622,0
0.5,0.18671,0.52622,0
0.5,0.18987,0.52622,0
0.5,0.19304,0.52622,0
0.5,0.1962,0.52622,0
0.5,0.19937,0.52622,0
0.5,0.20253,0.52622,0
0.5,0.2057,0.52622,0
0.5,0.20886,0.52622,0
0.5,0.21203,0.52622,0
0.5,0.21519,0.52622,0
0.5,0.21835,0.52622,0
0.5,0.22152,0.52622,0
0.5,0.22468,0.52622,0
0.5,0.22785,0.52622,0
0.5,0.23101,0.52622,0
0.5,0.23418,0.52622,0
0.5,0.23734,0.52622,0
0.5,0.24051,0.52622,0
0.5,0.24367,0.52622,0
0.5,0.24684,0.52622,0
0.5,0.25,0.52622,0
0.5,0.25316,0.52622,0
0.5,0.25633,0.52622,0
0.5,0.25949,0.52622,0
0.5,0.26266,0.52622,0
0.5,0.26582,0.52622,0
0.5,0.26899,0.52622,0
0.5,0.27215,0.52622,0
0.5,0.27532,0.52622,0
0.5,0.27848,0.52622,0
0.5,0.28165,0.52622,0
0.5,0.28481,0.52622,0
0.5,0.28797,0.52622,0
0.5,0.29114,0.52622,0
0.5,0.2943,0.52622,0
0.5,0.29747,0.52622,0
0.5,0.30063,0.52622,0
0.5,0.3038,0.52622,0
0.5,0.30696,0.52622,0
0.5,0.31013,0.52622,0
0.5,0.31329,0.52622,0
0.5,0.31646,0.52622,0
0.5,0.31962,0.52622,0
0.5,0.32278,0.52622,0
0.5,0.32595,0.52622,0
0.5,0.32911,0.52622,0
0.5,0.33228,0.52622,0
0.5,0.33544,0.52622,0
0.5,0.33861,0.52622,0
0.5,0.34177,0.52622,0
0.5,0.34494,0.52622,0
0.5,0.3481,0.52622,0
0.5,0.35127,0.52622,0
0.5,0.35443,0.52622,0
0.5,0.35759,0.52622,0
0.5,0.36076,0.52622,0
0.5,0.36392,0.52622,0
0.5,0.36709,0.52622,0
0.5,0.37025,0.52622,0
0.5,0.37342,0.52622,0
0.5,0.37658,0.52622,0
0.5,0.37975,0.52622,0
0.5,0.38291,0.52622,0
0.5,0.38608,0.52622,0
0.5,0.38924,0.52622,0
0.5,0.39241,0.52622,0
0.5,0.39557,0.52622,0
0.5,0.39873,0.52622,0
0.5,0.4019,0.52622,0
0.5,0.40506,0.52622,0
0.5,0.40823,0.52622,0
0.5,0.41139,0.52623,0
0.5,0.41456,0.52623,0
0.5,0.41772,0.52623,0
0.5,0.42089,0.52623,0
0.5,0.42405,0.52623,0
0.5,0.42722,0.52623,0
0.5,0.43038,0.52623,0
0.5,0.43354,0.52623,0
0.5,0.43671,0.52623,0
0.5,0.43987,0.52623,0
0.5,0.44304,0.52623,0
0.5,0.4462,0.52623,0
0.5,0.44937,0.52623,0
0.5,0.45253,0.52622,0
0.5,0.4557,0.52622,0
0.5,0.45886,0.52622,0
0.5,0.46203,0.52622,0
0.5,0.46519,0.52621,0
0.5,0.46835,0.5262,0
0.5,0.47152,0.52619,0
0.5,0.47468,0.52618,0
0.5,0.47785,0.52616,0
0.5,0.48101,0.52614,0
0.5,0.48418,0.5261,0
0.5,0.48734,0.52605,0
0.5,0.49051,0.52599,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52575,0
0.5,0.5,0.52556,0
0.5,0.50316,0.52532,0
0.5,0.98734,0.52539,0
0.5,0.99051,0.52547,0
0.5,0.99367,0.52553,0
0.5,0.99684,0.52556,0
0.5,1,0.52555,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0,-0,-0,0,0.00213578,0.672833,0.38289,0.0802765,0.00821453,26244,1,1,1
1,0.0003,2.01083e-07,-0.0402791,6.04084e-06,0.00213579,1.62518,1.85127,0.0959109,0.0090647,26244,5,1,1
2,0.0006,1.17812e-06,-0.0805378,2.41434e-05,0.0021358,0.702778,0.378239,0.0920072,0.0182641,26244,1,1,1
3,0.0009,2.86128e-06,-0.1207,5.42463e-05,0.00213585,0.701592,0.377478,0.0936602,0.0204306,26244,1,1,1
4,0.0012,5.31518e-06,-0.160699,9.6246e-05,0.002136,0.702478,0.379031,0.0995871,0.0223068,26244,1,1,1
5,0.0015,8.99071e-08,-0.199997,0.000149973,0.00213633,1.40411,0.758336,0.189121,0.047977,26244,2,2,2
6,0.0018,1.17005e-07,-0.239245,0.000215279,0.00213692,1.36169,0.723526,0.176701,0.0450726,26244,2,2,2
7,0.0021,9.93518e-08,-0.278075,0.000291923,0.00213787,1.40758,0.758726,0.18952,0.0527987,26244,2,2,2
8,0.0024,9.30255e-08,-0.31638,0.000379566,0.0021394,1.40821,0.759055,0.191707,0.0560965,26244,2,2,2
9,0.0027,1.1511e-07,-0.354114,0.000477925,0.00214161,1.40171,0.754568,0.190276,0.0577946,26244,2,2,2
10,0.003,1.48148e-07,-0.391201,0.0005866,0.00214472,1.4112,0.750274,0.188491,0.0591022,26244,2,2,2
11,0.0033,-1.80719e-07,-0.427374,0.000705125,0.00214898,2.1133,1.13711,0.287783,0.0735119,26244,3,3,3
12,0.0036,-1.48148e-07,-0.462862,0.000833066,0.0021546,2.11694,1.13802,0.282871,0.0774638,26244,3,3,3
13,0.0039,-1.48491e-07,-0.497409,0.000969791,0.00216193,2.11399,1.1323,0.278334,0.0803474,26244,3,3,3
14,0.0042,-1.62358e-07,-0.530761,0.00111447,0.00217149,2.80309,1.50827,0.377759,0.0902364,26244,4,4,4
15,0.0045,-1.46044e-07,-0.562795,0.00126612,0.00218389,3.51351,1.87966,0.470535,0.100459,26244,5,5,5
16,0.0048,-4.64189e-08,-0.592787,0.00142251,0.00220089,5.61359,3.04755,0.76259,0.134479,26244,8,8,8
17,0.0051,-2.27601e-07,-0.58985,0.00150385,0.00229933,90.3174,48.8013,12.1794,0.841632,26244,129,129,129
18,0.0054,-9.90192e-08,-0.450295,0.00121549,0.00274478,266.322,142.698,35.2851,3.08496,26244,382,381,381
19,0.0057,3.65442e-09,-0.0391988,0.000111431,0.00378146,303.058,168.288,38.8686,5.34284,26244,447,423,423
20,0.006,3.17985e-09,-0.0385525,0.00011501,0.0037895,1.39915,0.760466,0.186034,0.0484477,26244,2,2,2


==> Data/TB/tensile_TB_0.50l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48179,0
0.5,0.26266,0.48179,0
0.5,0.26582,0.48179,0
0.5,0.26899,0.48179,0
0.5,0.27215,0.48179,0
0.5,0.27532,0.48179,0
0.5,0.27848,0.48179,0
0.5,0.28165,0.48179,0
0.5,0.28481,0.48179,0
0.5,0.28797,0.48179,0
0.5,0.29114,0.48179,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48178,0
0.5,0.34177,0.48178,0
0.5,0.34494,0.48178,0
0.5,0.3481,0.48178,0
0.5,0.35127,0.48178,0
0.5,0.35443,0.48178,0
0.5,0.35759,0.48178,0
0.5,0.36076,0.48178,0
0.5,0.36392,0.48178,0
0.5,0.36709,0.48178,0
0.5,0.37025,0.48178,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48177,0
0.5,0.40823,0.48177,0
0.5,0.41139,0.48177,0
0.5,0.41456,0.48177,0
0.5,0.41772,0.48177,0
0.5,0.42089,0.48177,0
0.5,0.42405,0.48177,0
0.5,0.42722,0.48177,0
0.5,0.43038,0.48177,0
0.5,0.43354,0.48177,0
0.5,0.43671,0.48177,0
0.5,0.43987,0.48177,0
0.5,0.44304,0.48177,0
0.5,0.4462,0.48177,0
0.5,0.44937,0.48177,0
0.5,0.45253,0.48177,0
0.5,0.4557,0.48176,0
0.5,0.45886,0.48176,0
0.5,0.46203,0.48176,0
0.5,0.46519,0.48176,0
0.5,0.46835,0.48176,0
0.5,0.47152,0.48176,0
0.5,0.47468,0.48176,0
0.5,0.47785,0.48176,0
0.5,0.48101,0.48177,0
0.5,0.48418,0.48178,0
0.5,0.48734,0.4818,0
0.5,0.49051,0.48184,0
0.5,0.49367,0.4819,0
0.5,0.49684,0.48201,0
0.5,0.5,0.48222,0
0.5,0.50316,0.48253,0
0.5,0.50633,0.483,0
0.5,0.50949,0.4837,0
0.5,0.51101,0.48418,0
0.5,0.51266,0.48464,0
0.5,0.51582,0.48633,0
0.5,0.5172,0.48734,0
0.5,0.51899,0.48904,0
0.5,0.52052,0.49051,0
0.5,0.52215,0.49268,0
0.5,0.52278,0.49367,0
0.5,0.52396,0.49684,0
0.5,0.52431,0.5,0
0.5,0.52396,0.50316,0
0.5,0.52278,0.50633,0
0.5,0.52215,0.50732,0
0.5,0.52052,0.50949,0
0.5,0.51899,0.51096,0
0.5,0.5172,0.51266,0
0.5,0.51266,0.51536,0
0.5,0.51101,0.51582,0
0.5,0.51582,0.51367,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51821,0
0.5,0.26266,0.51821,0
0.5,0.26582,0.51821,0
0.5,0.26899,0.51821,0
0.5,0.27215,0.51821,0
0.5,0.27532,0.51821,0
0.5,0.27848,0.51821,0
0.5,0.28165,0.51821,0
0.5,0.28481,0.51821,0
0.5,0.28797,0.51821,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51822,0
0.5,0.33861,0.51822,0
0.5,0.34177,0.51822,0
0.5,0.34494,0.51822,0
0.5,0.3481,0.51822,0
0.5,0.35127,0.51822,0
0.5,0.35443,0.51822,0
0.5,0.35759,0.51822,0
0.5,0.36076,0.51822,0
0.5,0.36392,0.51822,0
0.5,0.36709,0.51822,0
0.5,0.37025,0.51822,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51823,0
0.5,0.40823,0.51823,0
0.5,0.41139,0.51823,0
0.5,0.41456,0.51823,0
0.5,0.41772,0.51823,0
0.5,0.42089,0.51823,0
0.5,0.42405,0.51823,0
0.5,0.42722,0.51823,0
0.5,0.43038,0.51823,0
0.5,0.43354,0.51823,0
0.5,0.43671,0.51823,0
0.5,0.43987,0.51823,0
0.5,0.44304,0.51823,0
0.5,0.4462,0.51823,0
0.5,0.44937,0.51823,0
0.5,0.45253,0.51823,0
0.5,0.4557,0.51824,0
0.5,0.45886,0.51824,0
0.5,0.46203,0.51824,0
0.5,0.46519,0.51824,0
0.5,0.46835,0.51824,0
0.5,0.47152,0.51824,0
0.5,0.47468,0.51824,0
0.5,0.47785,0.51824,0
0.5,0.48101,0.51823,0
0.5,0.48418,0.51822,0
0.5,0.48734,0.5182,0
0.5,0.49051,0.51816,0
0.5,0.49367,0.5181,0
0.5,0.49684,0.51799,0
0.5,0.5,0.51778,0
0.5,0.50316,0.51747,0
0.5,0.50633,0.517,0
0.5,0.50949,0.5163,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48179,0
0.5,0.26266,0.48179,0
0.5,0.26582,0.48179,0
0.5,0.26899,0.48179,0
0.5,0.27215,0.48179,0
0.5,0.27532,0.48179,0
0.5,0.27848,0.48179,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48178,0
0.5,0.34177,0.48178,0
0.5,0.34494,0.48178,0
0.5,0.3481,0.48178,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48177,0
0.5,0.40823,0.48177,0
0.5,0.41139,0.48177,0
0.5,0.41456,0.48177,0
0.5,0.41772,0.48177,0
0.5,0.42089,0.48177,0
0.5,0.42405,0.48177,0
0.5,0.42722,0.48177,0
0.5,0.43038,0.48177,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48176,0
0.5,0.43987,0.48176,0
0.5,0.44304,0.48176,0
0.5,0.4462,0.48176,0
0.5,0.44937,0.48176,0
0.5,0.45253,0.48176,0
0.5,0.4557,0.48176,0
0.5,0.45886,0.48176,0
0.5,0.46203,0.48176,0
0.5,0.46519,0.48175,0
0.5,0.46835,0.48175,0
0.5,0.47152,0.48175,0
0.5,0.47468,0.48175,0
0.5,0.47785,0.48175,0
0.5,0.48101,0.48175,0
0.5,0.48418,0.48176,0
0.5,0.48734,0.48177,0
0.5,0.49051,0.4818,0
0.5,0.49367,0.48185,0
0.5,0.49684,0.48194,0
0.5,0.5,0.48212,0
0.5,0.50316,0.48238,0
0.5,0.50633,0.48276,0
0.5,0.50949,0.48331,0
0.5,0.51266,0.48413,0
0.5,0.51278,0.48418,0
0.5,0.51582,0.48529,0
0.5,0.51899,0.48708,0
0.5,0.51941,0.48734,0
0.5,0.52215,0.48923,0
0.5,0.52359,0.49051,0
0.5,0.52532,0.49271,0
0.5,0.52598,0.49367,0
0.5,0.52728,0.49684,0
0.5,0.52766,0.5,0
0.5,0.52728,0.50316,0
0.5,0.52598,0.50633,0
0.5,0.52532,0.50729,0
0.5,0.52359,0.50949,0
0.5,0.52215,0.51077,0
0.5,0.51941,0.51266,0
0.5,0.51582,0.51471,0
0.5,0.51278,0.51582,0
0.5,0.51899,0.51292,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51821,0
0.5,0.26266,0.51821,0
0.5,0.26582,0.51821,0
0.5,0.26899,0.51821,0
0.5,0.27215,0.51821,0
0.5,0.27532,0.51821,0
0.5,0.27848,0.51821,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51822,0
0.5,0.33861,0.51822,0
0.5,0.34177,0.51822,0
0.5,0.34494,0.51822,0
0.5,0.3481,0.51822,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51823,0
0.5,0.40823,0.51823,0
0.5,0.41139,0.51823,0
0.5,0.41456,0.51823,0
0.5,0.41772,0.51823,0
0.5,0.42089,0.51823,0
0.5,0.42405,0.51823,0
0.5,0.42722,0.51823,0
0.5,0.43038,0.51823,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51824,0
0.5,0.43987,0.51824,0
0.5,0.44304,0.51824,0
0.5,0.4462,0.51824,0
0.5,0.44937,0.51824,0
0.5,0.45253,0.51824,0
0.5,0.4557,0.51824,0
0.5,0.45886,0.51824,0
0.5,0.46203,0.51824,0
0.5,0.46519,0.51825,0
0.5,0.46835,0.51825,0
0.5,0.47152,0.51825,0
0.5,0.47468,0.51825,0
0.5,0.47785,0.51825,0
0.5,0.48101,0.51825,0
0.5,0.48418,0.51824,0
0.5,0.48734,0.51823,0
0.5,0.49051,0.5182,0
0.5,0.49367,0.51815,0
0.5,0.49684,0.51806,0
0.5,0.5,0.51788,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51724,0
0.5,0.50949,0.51669,0
0.5,0.51266,0.51586,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48179,0
0.5,0.26266,0.48179,0
0.5,0.26582,0.48179,0
0.5,0.26899,0.48179,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48176,0
0.5,0.43987,0.48176,0
0.5,0.44304,0.48176,0
0.5,0.4462,0.48176,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48175,0
0.5,0.45886,0.48175,0
0.5,0.46203,0.48175,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48174,0
0.5,0.47152,0.48174,0
0.5,0.47468,0.48174,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48174,0
0.5,0.48734,0.48175,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48205,0
0.5,0.50316,0.48228,0
0.5,0.50633,0.48258,0
0.5,0.50949,0.483,0
0.5,0.51266,0.4836,0
0.5,0.51511,0.48418,0
0.5,0.51582,0.48434,0
0.5,0.51899,0.48507,0
0.5,0.52215,0.4856,0
0.5,0.52532,0.486,0
0.5,0.52848,0.48632,0
0.5,0.53165,0.48657,0
0.5,0.53481,0.48679,0
0.5,0.53797,0.48702,0
0.5,0.54114,0.48733,0
0.5,0.54122,0.48734,0
0.5,0.5443,0.48768,0
0.5,0.54747,0.4883,0
0.5,0.55063,0.48943,0
0.5,0.5526,0.49051,0
0.5,0.5538,0.49132,0
0.5,0.55621,0.49367,0
0.5,0.55696,0.49501,0
0.5,0.55791,0.49684,0
0.5,0.55839,0.5,0
0.5,0.55791,0.50316,0
0.5,0.55696,0.50499,0
0.5,0.55621,0.50633,0
0.5,0.5538,0.50868,0
0.5,0.5526,0.50949,0
0.5,0.5443,0.51232,0
0.5,0.54122,0.51266,0
0.5,0.54747,0.5117,0
0.5,0.55063,0.51057,0
0.5,0.51582,0.51565,0
0.5,0.51511,0.51582,0
0.5,0.51899,0.51493,0
0.5,0.52215,0.5144,0
0.5,0.52532,0.514,0
0.5,0.52848,0.51368,0
0.5,0.53165,0.51343,0
0.5,0.53481,0.51321,0
0.5,0.53797,0.51298,0
0.5,0.54114,0.51267,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51821,0
0.5,0.26266,0.51821,0
0.5,0.26582,0.51821,0
0.5,0.26899,0.51821,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51824,0
0.5,0.43987,0.51824,0
0.5,0.44304,0.51824,0
0.5,0.4462,0.51824,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51825,0
0.5,0.45886,0.51825,0
0.5,0.46203,0.51825,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51826,0
0.5,0.47152,0.51826,0
0.5,0.47468,0.51826,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51826,0
0.5,0.48734,0.51825,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51795,0
0.5,0.50316,0.51772,0
0.5,0.50633,0.51742,0
0.5,0.50949,0.517,0
0.5,0.51266,0.51639,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48179,0
0.5,0.26266,0.48179,0
0.5,0.26582,0.48179,0
0.5,0.26899,0.48179,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48176,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48205,0
0.5,0.50316,0.48228,0
0.5,0.50633,0.48258,0
0.5,0.50949,0.48298,0
0.5,0.51266,0.48348,0
0.5,0.51582,0.48403,0
0.5,0.51668,0.48418,0
0.5,0.51899,0.4845,0
0.5,0.52215,0.48482,0
0.5,0.52532,0.48502,0
0.5,0.52848,0.48516,0
0.5,0.53165,0.48526,0
0.5,0.53481,0.48533,0
0.5,0.53797,0.48538,0
0.5,0.54114,0.48541,0
0.5,0.5443,0.48544,0
0.5,0.54747,0.48547,0
0.5,0.55063,0.48548,0
0.5,0.5538,0.4855,0
0.5,0.55696,0.48552,0
0.5,0.56013,0.48554,0
0.5,0.56329,0.48556,0
0.5,0.56646,0.48558,0
0.5,0.56962,0.4856,0
0.5,0.57278,0.48562,0
0.5,0.57595,0.48564,0
0.5,0.57911,0.48566,0
0.5,0.58228,0.48569,0
0.5,0.58544,0.48572,0
0.5,0.58861,0.48574,0
0.5,0.59177,0.48577,0
0.5,0.59494,0.4858,0
0.5,0.5981,0.48583,0
0.5,0.60127,0.48586,0
0.5,0.60443,0.48589,0
0.5,0.60759,0.48592,0
0.5,0.61076,0.48596,0
0.5,0.61392,0.48599,0
0.5,0.61709,0.48603,0
0.5,0.62025,0.48607,0
0.5,0.62342,0.48611,0
0.5,0.62658,0.48615,0
0.5,0.62975,0.48619,0
0.5,0.63291,0.48624,0
0.5,0.63608,0.48628,0
0.5,0.63924,0.48633,0
0.5,0.64241,0.48639,0
0.5,0.64557,0.48644,0
0.5,0.64873,0.4865,0
0.5,0.6519,0.48657,0
0.5,0.65506,0.48663,0
0.5,0.65823,0.48671,0
0.5,0.66139,0.48678,0
0.5,0.66456,0.48687,0
0.5,0.66772,0.48696,0
0.5,0.67089,0.48707,0
0.5,0.67405,0.48721,0
0.5,0.67633,0.48734,0
0.5,0.67722,0.48738,0
0.5,0.68038,0.48762,0
0.5,0.68354,0.48803,0
0.5,0.68671,0.48882,0
0.5,0.68987,0.49022,0
0.5,0.69034,0.49051,0
0.5,0.69304,0.49261,0
0.5,0.69403,0.49367,0
0.5,0.69572,0.49684,0
0.5,0.69617,0.5,0
0.5,0.69572,0.50316,0
0.5,0.69403,0.50633,0
0.5,0.69304,0.50739,0
0.5,0.69034,0.50949,0
0.5,0.67722,0.51262,0
0.5,0.67633,0.51266,0
0.5,0.68038,0.51238,0
0.5,0.68354,0.51197,0
0.5,0.68671,0.51118,0
0.5,0.68987,0.50978,0
0.5,0.51899,0.5155,0
0.5,0.51668,0.51582,0
0.5,0.52215,0.51518,0
0.5,0.52532,0.51498,0
0.5,0.52848,0.51484,0
0.5,0.53165,0.51474,0
0.5,0.53481,0.51467,0
0.5,0.53797,0.51462,0
0.5,0.54114,0.51459,0
0.5,0.5443,0.51456,0
0.5,0.54747,0.51453,0
0.5,0.55063,0.51452,0
0.5,0.5538,0.5145,0
0.5,0.55696,0.51448,0
0.5,0.56013,0.51446,0
0.5,0.56329,0.51444,0
0.5,0.56646,0.51442,0
0.5,0.56962,0.5144,0
0.5,0.57278,0.51438,0
0.5,0.57595,0.51436,0
0.5,0.57911,0.51434,0
0.5,0.58228,0.51431,0
0.5,0.58544,0.51428,0
0.5,0.58861,0.51426,0
0.5,0.59177,0.51423,0
0.5,0.59494,0.5142,0
0.5,0.5981,0.51417,0
0.5,0.60127,0.51414,0
0.5,0.60443,0.51411,0
0.5,0.60759,0.51408,0
0.5,0.61076,0.51404,0
0.5,0.61392,0.51401,0
0.5,0.61709,0.51397,0
0.5,0.62025,0.51393,0
0.5,0.62342,0.51389,0
0.5,0.62658,0.51385,0
0.5,0.62975,0.51381,0
0.5,0.63291,0.51376,0
0.5,0.63608,0.51372,0
0.5,0.63924,0.51367,0
0.5,0.64241,0.51361,0
0.5,0.64557,0.51356,0
0.5,0.64873,0.5135,0
0.5,0.6519,0.51343,0
0.5,0.65506,0.51337,0
0.5,0.65823,0.51329,0
0.5,0.66139,0.51322,0
0.5,0.66456,0.51313,0
0.5,0.66772,0.51304,0
0.5,0.67089,0.51293,0
0.5,0.67405,0.51279,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51821,0
0.5,0.26266,0.51821,0
0.5,0.26582,0.51821,0
0.5,0.26899,0.51821,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51824,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51795,0
0.5,0.50316,0.51772,0
0.5,0.50633,0.51742,0
0.5,0.50949,0.51702,0
0.5,0.51266,0.51652,0
0.5,0.51582,0.51596,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99077,0.47785,0
0.5,0.99367,0.47691,0
0.5,0.99684,0.47615,0
0.5,1,0.47582,0
0.5,0.97985,0.48101,0
0.5,0.98101,0.48071,0
0.5,0.98418,0.47982,0
0.5,0.98734,0.47887,0
0.5,0.99051,0.47793,0
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48179,0
0.5,0.26266,0.48179,0
0.5,0.26582,0.48179,0
0.5,0.26899,0.48179,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48176,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48205,0
0.5,0.50316,0.48228,0
0.5,0.50633,0.48258,0
0.5,0.50949,0.48296,0
0.5,0.51266,0.48338,0
0.5,0.51582,0.48381,0
0.5,0.51855,0.48418,0
0.5,0.9626,0.48418,0
0.5,0.96519,0.48386,0
0.5,0.96835,0.48339,0
0.5,0.97152,0.48284,0
0.5,0.97468,0.48218,0
0.5,0.97785,0.48147,0
0.5,0.51899,0.48422,0
0.5,0.52215,0.48448,0
0.5,0.52532,0.48462,0
0.5,0.52848,0.48471,0
0.5,0.53165,0.48478,0
0.5,0.53481,0.48483,0
0.5,0.53797,0.48486,0
0.5,0.54114,0.48487,0
0.5,0.5443,0.48489,0
0.5,0.54747,0.48489,0
0.5,0.55063,0.4849,0
0.5,0.5538,0.4849,0
0.5,0.55696,0.4849,0
0.5,0.56013,0.4849,0
0.5,0.56329,0.4849,0
0.5,0.56646,0.48491,0
0.5,0.56962,0.48491,0
0.5,0.57278,0.48491,0
0.5,0.57595,0.48492,0
0.5,0.57911,0.48492,0
0.5,0.58228,0.48492,0
0.5,0.58544,0.48493,0
0.5,0.58861,0.48493,0
0.5,0.59177,0.48494,0
0.5,0.59494,0.48494,0
0.5,0.5981,0.48495,0
0.5,0.60127,0.48495,0
0.5,0.60443,0.48496,0
0.5,0.60759,0.48496,0
0.5,0.61076,0.48497,0
0.5,0.61392,0.48497,0
0.5,0.61709,0.48497,0
0.5,0.62025,0.48498,0
0.5,0.62342,0.48498,0
0.5,0.62658,0.48499,0
0.5,0.62975,0.48499,0
0.5,0.63291,0.48499,0
0.5,0.63608,0.485,0
0.5,0.63924,0.485,0
0.5,0.64241,0.48501,0
0.5,0.64557,0.48501,0
0.5,0.64873,0.48501,0
0.5,0.6519,0.48501,0
0.5,0.65506,0.48502,0
0.5,0.65823,0.48502,0
0.5,0.66139,0.48502,0
0.5,0.66456,0.48502,0
0.5,0.66772,0.48501,0
0.5,0.67089,0.48501,0
0.5,0.67405,0.485,0
0.5,0.67722,0.48499,0
0.5,0.68038,0.48498,0
0.5,0.68354,0.48497,0
0.5,0.68671,0.48496,0
0.5,0.68987,0.48495,0
0.5,0.69304,0.48494,0
0.5,0.6962,0.48493,0
0.5,0.69937,0.48493,0
0.5,0.70253,0.48492,0
0.5,0.7057,0.48492,0
0.5,0.70886,0.48492,0
0.5,0.71203,0.48492,0
0.5,0.71519,0.48492,0
0.5,0.71835,0.48492,0
0.5,0.72152,0.48492,0
0.5,0.72468,0.48492,0
0.5,0.72785,0.48492,0
0.5,0.73101,0.48492,0
0.5,0.73418,0.48493,0
0.5,0.73734,0.48493,0
0.5,0.74051,0.48493,0
0.5,0.74367,0.48493,0
0.5,0.74684,0.48494,0
0.5,0.75,0.48494,0
0.5,0.75316,0.48494,0
0.5,0.75633,0.48494,0
0.5,0.75949,0.48495,0
0.5,0.76266,0.48495,0
0.5,0.76582,0.48495,0
0.5,0.76899,0.48496,0
0.5,0.77215,0.48496,0
0.5,0.77532,0.48496,0
0.5,0.77848,0.48496,0
0.5,0.78165,0.48497,0
0.5,0.78481,0.48497,0
0.5,0.78797,0.48497,0
0.5,0.79114,0.48497,0
0.5,0.7943,0.48498,0
0.5,0.79747,0.48498,0
0.5,0.80063,0.48498,0
0.5,0.8038,0.48498,0
0.5,0.80696,0.48499,0
0.5,0.81013,0.48499,0
0.5,0.81329,0.48499,0
0.5,0.81646,0.48499,0
0.5,0.81962,0.48499,0
0.5,0.82278,0.485,0
0.5,0.82595,0.485,0
0.5,0.82911,0.485,0
0.5,0.83228,0.485,0
0.5,0.83544,0.485,0
0.5,0.83861,0.48501,0
0.5,0.84177,0.48501,0
0.5,0.84494,0.48501,0
0.5,0.8481,0.48501,0
0.5,0.85127,0.48501,0
0.5,0.85443,0.48501,0
0.5,0.85759,0.48501,0
0.5,0.86076,0.48501,0
0.5,0.86392,0.48501,0
0.5,0.86709,0.48501,0
0.5,0.87025,0.48501,0
0.5,0.87342,0.48501,0
0.5,0.87658,0.48501,0
0.5,0.87975,0.48501,0
0.5,0.88291,0.48501,0
0.5,0.88608,0.48501,0
0.5,0.88924,0.48501,0
0.5,0.89241,0.48501,0
0.5,0.89557,0.48501,0
0.5,0.89873,0.485,0
0.5,0.9019,0.485,0
0.5,0.90506,0.485,0
0.5,0.90823,0.48499,0
0.5,0.91139,0.48499,0
0.5,0.91456,0.48498,0
0.5,0.91772,0.48497,0
0.5,0.92089,0.48497,0
0.5,0.92405,0.48496,0
0.5,0.92722,0.48495,0
0.5,0.93038,0.48493,0
0.5,0.93354,0.48492,0
0.5,0.93671,0.4849,0
0.5,0.93987,0.48487,0
0.5,0.94304,0.48484,0
0.5,0.9462,0.4848,0
0.5,0.94937,0.48475,0
0.5,0.95253,0.48467,0
0.5,0.9557,0.48458,0
0.5,0.95886,0.48445,0
0.5,0.96203,0.48423,0
0.5,0.51899,0.51578,0
0.5,0.51855,0.51582,0
0.5,0.52215,0.51552,0
0.5,0.52532,0.51538,0
0.5,0.52848,0.51529,0
0.5,0.53165,0.51522,0
0.5,0.53481,0.51517,0
0.5,0.53797,0.51514,0
0.5,0.54114,0.51513,0
0.5,0.5443,0.51511,0
0.5,0.54747,0.51511,0
0.5,0.55063,0.5151,0
0.5,0.5538,0.5151,0
0.5,0.55696,0.5151,0
0.5,0.56013,0.5151,0
0.5,0.56329,0.5151,0
0.5,0.56646,0.51509,0
0.5,0.56962,0.51509,0
0.5,0.57278,0.51509,0
0.5,0.57595,0.51508,0
0.5,0.57911,0.51508,0
0.5,0.58228,0.51508,0
0.5,0.58544,0.51507,0
0.5,0.58861,0.51507,0
0.5,0.59177,0.51506,0
0.5,0.59494,0.51506,0
0.5,0.5981,0.51505,0
0.5,0.60127,0.51505,0
0.5,0.60443,0.51504,0
0.5,0.60759,0.51504,0
0.5,0.61076,0.51503,0
0.5,0.61392,0.51503,0
0.5,0.61709,0.51503,0
0.5,0.62025,0.51502,0
0.5,0.62342,0.51502,0
0.5,0.62658,0.51501,0
0.5,0.62975,0.51501,0
0.5,0.63291,0.51501,0
0.5,0.63608,0.515,0
0.5,0.63924,0.515,0
0.5,0.64241,0.51499,0
0.5,0.64557,0.51499,0
0.5,0.64873,0.51499,0
0.5,0.6519,0.51499,0
0.5,0.65506,0.51498,0
0.5,0.65823,0.51498,0
0.5,0.66139,0.51498,0
0.5,0.66456,0.51498,0
0.5,0.66772,0.51499,0
0.5,0.67089,0.51499,0
0.5,0.67405,0.515,0
0.5,0.67722,0.51501,0
0.5,0.68038,0.51502,0
0.5,0.68354,0.51503,0
0.5,0.68671,0.51504,0
0.5,0.68987,0.51505,0
0.5,0.69304,0.51506,0
0.5,0.6962,0.51506,0
0.5,0.69937,0.51507,0
0.5,0.70253,0.51508,0
0.5,0.7057,0.51508,0
0.5,0.70886,0.51508,0
0.5,0.71203,0.51508,0
0.5,0.71519,0.51508,0
0.5,0.71835,0.51508,0
0.5,0.72152,0.51508,0
0.5,0.72468,0.51508,0
0.5,0.72785,0.51508,0
0.5,0.73101,0.51508,0
0.5,0.73418,0.51507,0
0.5,0.73734,0.51507,0
0.5,0.74051,0.51507,0
0.5,0.74367,0.51507,0
0.5,0.74684,0.51506,0
0.5,0.75,0.51506,0
0.5,0.75316,0.51506,0
0.5,0.75633,0.51506,0
0.5,0.75949,0.51505,0
0.5,0.76266,0.51505,0
0.5,0.76582,0.51505,0
0.5,0.76899,0.51504,0
0.5,0.77215,0.51504,0
0.5,0.77532,0.51504,0
0.5,0.77848,0.51504,0
0.5,0.78165,0.51503,0
0.5,0.78481,0.51503,0
0.5,0.78797,0.51503,0
0.5,0.79114,0.51503,0
0.5,0.7943,0.51502,0
0.5,0.79747,0.51502,0
0.5,0.80063,0.51502,0
0.5,0.8038,0.51502,0
0.5,0.80696,0.51501,0
0.5,0.81013,0.51501,0
0.5,0.81329,0.51501,0
0.5,0.81646,0.51501,0
0.5,0.81962,0.51501,0
0.5,0.82278,0.515,0
0.5,0.82595,0.515,0
0.5,0.82911,0.515,0
0.5,0.83228,0.515,0
0.5,0.83544,0.515,0
0.5,0.83861,0.51499,0
0.5,0.84177,0.51499,0
0.5,0.84494,0.51499,0
0.5,0.8481,0.51499,0
0.5,0.85127,0.51499,0
0.5,0.85443,0.51499,0
0.5,0.85759,0.51499,0
0.5,0.86076,0.51499,0
0.5,0.86392,0.51499,0
0.5,0.86709,0.51499,0
0.5,0.87025,0.51499,0
0.5,0.87342,0.51499,0
0.5,0.87658,0.51499,0
0.5,0.87975,0.51499,0
0.5,0.88291,0.51499,0
0.5,0.88608,0.51499,0
0.5,0.88924,0.51499,0
0.5,0.89241,0.51499,0
0.5,0.89557,0.51499,0
0.5,0.89873,0.515,0
0.5,0.9019,0.515,0
0.5,0.90506,0.515,0
0.5,0.90823,0.51501,0
0.5,0.91139,0.51501,0
0.5,0.91456,0.51502,0
0.5,0.91772,0.51503,0
0.5,0.92089,0.51503,0
0.5,0.92405,0.51504,0
0.5,0.92722,0.51505,0
0.5,0.93038,0.51507,0
0.5,0.93354,0.51508,0
0.5,0.93671,0.5151,0
0.5,0.93987,0.51513,0
0.5,0.94304,0.51516,0
0.5,0.9462,0.5152,0
0.5,0.94937,0.51525,0
0.5,0.95253,0.51533,0
0.5,0.9557,0.51542,0
0.5,0.95886,0.51555,0
0.5,0.96203,0.51577,0
0.5,0.96259,0.51582,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51821,0
0.5,0.26266,0.51821,0
0.5,0.26582,0.51821,0
0.5,0.26899,0.51821,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51824,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51795,0
0.5,0.50316,0.51772,0
0.5,0.50633,0.51742,0
0.5,0.50949,0.51704,0
0.5,0.51266,0.51662,0
0.5,0.51582,0.51619,0
0.5,0.96519,0.51614,0
0.5,0.96835,0.51661,0
0.5,0.97152,0.51716,0
0.5,0.97468,0.51782,0
0.5,0.97785,0.51853,0
0.5,0.97984,0.51899,0
0.5,0.98101,0.5193,0
0.5,0.98418,0.52018,0
0.5,0.98734,0.52113,0
0.5,0.99051,0.52208,0
0.5,0.99076,0.52215,0
0.5,0.99367,0.5231,0
0.5,0.99684,0.52385,0
0.5,1,0.52418,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99077,0.47785,0
0.5,0.99367,0.47691,0
0.5,0.99684,0.47615,0
0.5,1,0.47582,0
0.5,0.97985,0.48101,0
0.5,0.98101,0.48071,0
0.5,0.98418,0.47982,0
0.5,0.98734,0.47887,0
0.5,0.99051,0.47793,0
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48179,0
0.5,0.26266,0.48179,0
0.5,0.26582,0.48179,0
0.5,0.26899,0.48179,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48176,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48205,0
0.5,0.50316,0.48228,0
0.5,0.50633,0.48257,0
0.5,0.50949,0.48294,0
0.5,0.51266,0.48334,0
0.5,0.51582,0.48375,0
0.5,0.51899,0.48415,0
0.5,0.51928,0.48418,0
0.5,0.96187,0.48418,0
0.5,0.96203,0.48416,0
0.5,0.96519,0.48381,0
0.5,0.96835,0.48337,0
0.5,0.97152,0.48282,0
0.5,0.97468,0.48218,0
0.5,0.97785,0.48147,0
0.5,0.52215,0.48439,0
0.5,0.52532,0.48452,0
0.5,0.52848,0.48461,0
0.5,0.53165,0.48467,0
0.5,0.53481,0.48472,0
0.5,0.53797,0.48474,0
0.5,0.54114,0.48476,0
0.5,0.5443,0.48477,0
0.5,0.54747,0.48477,0
0.5,0.55063,0.48478,0
0.5,0.5538,0.48478,0
0.5,0.55696,0.48478,0
0.5,0.56013,0.48478,0
0.5,0.56329,0.48478,0
0.5,0.56646,0.48479,0
0.5,0.56962,0.48479,0
0.5,0.57278,0.48479,0
0.5,0.57595,0.4848,0
0.5,0.57911,0.4848,0
0.5,0.58228,0.4848,0
0.5,0.58544,0.48481,0
0.5,0.58861,0.48481,0
0.5,0.59177,0.48482,0
0.5,0.59494,0.48482,0
0.5,0.5981,0.48483,0
0.5,0.60127,0.48483,0
0.5,0.60443,0.48483,0
0.5,0.60759,0.48484,0
0.5,0.61076,0.48484,0
0.5,0.61392,0.48485,0
0.5,0.61709,0.48485,0
0.5,0.62025,0.48486,0
0.5,0.62342,0.48486,0
0.5,0.62658,0.48486,0
0.5,0.62975,0.48487,0
0.5,0.63291,0.48487,0
0.5,0.63608,0.48488,0
0.5,0.63924,0.48488,0
0.5,0.64241,0.48488,0
0.5,0.64557,0.48488,0
0.5,0.64873,0.48489,0
0.5,0.6519,0.48489,0
0.5,0.65506,0.48489,0
0.5,0.65823,0.48489,0
0.5,0.66139,0.48489,0
0.5,0.66456,0.48489,0
0.5,0.66772,0.48488,0
0.5,0.67089,0.48488,0
0.5,0.67405,0.48487,0
0.5,0.67722,0.48487,0
0.5,0.68038,0.48486,0
0.5,0.68354,0.48485,0
0.5,0.68671,0.48484,0
0.5,0.68987,0.48483,0
0.5,0.69304,0.48482,0
0.5,0.6962,0.48481,0
0.5,0.69937,0.48481,0
0.5,0.70253,0.4848,0
0.5,0.7057,0.4848,0
0.5,0.70886,0.4848,0
0.5,0.71203,0.4848,0
0.5,0.71519,0.4848,0
0.5,0.71835,0.4848,0
0.5,0.72152,0.4848,0
0.5,0.72468,0.4848,0
0.5,0.72785,0.4848,0
0.5,0.73101,0.4848,0
0.5,0.73418,0.4848,0
0.5,0.73734,0.48481,0
0.5,0.74051,0.48481,0
0.5,0.74367,0.48481,0
0.5,0.74684,0.48481,0
0.5,0.75,0.48482,0
0.5,0.75316,0.48482,0
0.5,0.75633,0.48482,0
0.5,0.75949,0.48482,0
0.5,0.76266,0.48483,0
0.5,0.76582,0.48483,0
0.5,0.76899,0.48483,0
0.5,0.77215,0.48483,0
0.5,0.77532,0.48484,0
0.5,0.77848,0.48484,0
0.5,0.78165,0.48484,0
0.5,0.78481,0.48485,0
0.5,0.78797,0.48485,0
0.5,0.79114,0.48485,0
0.5,0.7943,0.48485,0
0.5,0.79747,0.48485,0
0.5,0.80063,0.48486,0
0.5,0.8038,0.48486,0
0.5,0.80696,0.48486,0
0.5,0.81013,0.48486,0
0.5,0.81329,0.48487,0
0.5,0.81646,0.48487,0
0.5,0.81962,0.48487,0
0.5,0.82278,0.48487,0
0.5,0.82595,0.48487,0
0.5,0.82911,0.48488,0
0.5,0.83228,0.48488,0
0.5,0.83544,0.48488,0
0.5,0.83861,0.48488,0
0.5,0.84177,0.48488,0
0.5,0.84494,0.48488,0
0.5,0.8481,0.48488,0
0.5,0.85127,0.48489,0
0.5,0.85443,0.48489,0
0.5,0.85759,0.48489,0
0.5,0.86076,0.48489,0
0.5,0.86392,0.48489,0
0.5,0.86709,0.48489,0
0.5,0.87025,0.48489,0
0.5,0.87342,0.48489,0
0.5,0.87658,0.48489,0
0.5,0.87975,0.48489,0
0.5,0.88291,0.48489,0
0.5,0.88608,0.48489,0
0.5,0.88924,0.48488,0
0.5,0.89241,0.48488,0
0.5,0.89557,0.48488,0
0.5,0.89873,0.48488,0
0.5,0.9019,0.48488,0
0.5,0.90506,0.48487,0
0.5,0.90823,0.48487,0
0.5,0.91139,0.48486,0
0.5,0.91456,0.48486,0
0.5,0.91772,0.48485,0
0.5,0.92089,0.48484,0
0.5,0.92405,0.48483,0
0.5,0.92722,0.48482,0
0.5,0.93038,0.48481,0
0.5,0.93354,0.4848,0
0.5,0.93671,0.48478,0
0.5,0.93987,0.48475,0
0.5,0.94304,0.48472,0
0.5,0.9462,0.48469,0
0.5,0.94937,0.48464,0
0.5,0.95253,0.48457,0
0.5,0.9557,0.48448,0
0.5,0.95886,0.48436,0
0.5,0.52215,0.51561,0
0.5,0.51928,0.51582,0
0.5,0.52532,0.51548,0
0.5,0.52848,0.51539,0
0.5,0.53165,0.51533,0
0.5,0.53481,0.51528,0
0.5,0.53797,0.51526,0
0.5,0.54114,0.51524,0
0.5,0.5443,0.51523,0
0.5,0.54747,0.51523,0
0.5,0.55063,0.51522,0
0.5,0.5538,0.51522,0
0.5,0.55696,0.51522,0
0.5,0.56013,0.51522,0
0.5,0.56329,0.51522,0
0.5,0.56646,0.51521,0
0.5,0.56962,0.51521,0
0.5,0.57278,0.51521,0
0.5,0.57595,0.5152,0
0.5,0.57911,0.5152,0
0.5,0.58228,0.5152,0
0.5,0.58544,0.51519,0
0.5,0.58861,0.51519,0
0.5,0.59177,0.51518,0
0.5,0.59494,0.51518,0
0.5,0.5981,0.51517,0
0.5,0.60127,0.51517,0
0.5,0.60443,0.51517,0
0.5,0.60759,0.51516,0
0.5,0.61076,0.51516,0
0.5,0.61392,0.51515,0
0.5,0.61709,0.51515,0
0.5,0.62025,0.51514,0
0.5,0.62342,0.51514,0
0.5,0.62658,0.51514,0
0.5,0.62975,0.51513,0
0.5,0.63291,0.51513,0
0.5,0.63608,0.51512,0
0.5,0.63924,0.51512,0
0.5,0.64241,0.51512,0
0.5,0.64557,0.51512,0
0.5,0.64873,0.51511,0
0.5,0.6519,0.51511,0
0.5,0.65506,0.51511,0
0.5,0.65823,0.51511,0
0.5,0.66139,0.51511,0
0.5,0.66456,0.51511,0
0.5,0.66772,0.51512,0
0.5,0.67089,0.51512,0
0.5,0.67405,0.51513,0
0.5,0.67722,0.51513,0
0.5,0.68038,0.51514,0
0.5,0.68354,0.51515,0
0.5,0.68671,0.51516,0
0.5,0.68987,0.51517,0
0.5,0.69304,0.51518,0
0.5,0.6962,0.51519,0
0.5,0.69937,0.51519,0
0.5,0.70253,0.5152,0
0.5,0.7057,0.5152,0
0.5,0.70886,0.5152,0
0.5,0.71203,0.5152,0
0.5,0.71519,0.5152,0
0.5,0.71835,0.5152,0
0.5,0.72152,0.5152,0
0.5,0.72468,0.5152,0
0.5,0.72785,0.5152,0
0.5,0.73101,0.5152,0
0.5,0.73418,0.5152,0
0.5,0.73734,0.51519,0
0.5,0.74051,0.51519,0
0.5,0.74367,0.51519,0
0.5,0.74684,0.51519,0
0.5,0.75,0.51518,0
0.5,0.75316,0.51518,0
0.5,0.75633,0.51518,0
0.5,0.75949,0.51518,0
0.5,0.76266,0.51517,0
0.5,0.76582,0.51517,0
0.5,0.76899,0.51517,0
0.5,0.77215,0.51517,0
0.5,0.77532,0.51516,0
0.5,0.77848,0.51516,0
0.5,0.78165,0.51516,0
0.5,0.78481,0.51515,0
0.5,0.78797,0.51515,0
0.5,0.79114,0.51515,0
0.5,0.7943,0.51515,0
0.5,0.79747,0.51515,0
0.5,0.80063,0.51514,0
0.5,0.8038,0.51514,0
0.5,0.80696,0.51514,0
0.5,0.81013,0.51514,0
0.5,0.81329,0.51513,0
0.5,0.81646,0.51513,0
0.5,0.81962,0.51513,0
0.5,0.82278,0.51513,0
0.5,0.82595,0.51513,0
0.5,0.82911,0.51512,0
0.5,0.83228,0.51512,0
0.5,0.83544,0.51512,0
0.5,0.83861,0.51512,0
0.5,0.84177,0.51512,0
0.5,0.84494,0.51512,0
0.5,0.8481,0.51512,0
0.5,0.85127,0.51511,0
0.5,0.85443,0.51511,0
0.5,0.85759,0.51511,0
0.5,0.86076,0.51511,0
0.5,0.86392,0.51511,0
0.5,0.86709,0.51511,0
0.5,0.87025,0.51511,0
0.5,0.87342,0.51511,0
0.5,0.87658,0.51511,0
0.5,0.87975,0.51511,0
0.5,0.88291,0.51511,0
0.5,0.88608,0.51511,0
0.5,0.88924,0.51512,0
0.5,0.89241,0.51512,0
0.5,0.89557,0.51512,0
0.5,0.89873,0.51512,0
0.5,0.9019,0.51513,0
0.5,0.90506,0.51513,0
0.5,0.90823,0.51513,0
0.5,0.91139,0.51514,0
0.5,0.91456,0.51514,0
0.5,0.91772,0.51515,0
0.5,0.92089,0.51516,0
0.5,0.92405,0.51517,0
0.5,0.92722,0.51518,0
0.5,0.93038,0.51519,0
0.5,0.93354,0.5152,0
0.5,0.93671,0.51522,0
0.5,0.93987,0.51525,0
0.5,0.94304,0.51528,0
0.5,0.9462,0.51531,0
0.5,0.94937,0.51536,0
0.5,0.95253,0.51543,0
0.5,0.9557,0.51552,0
0.5,0.95886,0.51564,0
0.5,0.96186,0.51582,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51821,0
0.5,0.26266,0.51821,0
0.5,0.26582,0.51821,0
0.5,0.26899,0.51821,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51824,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51795,0
0.5,0.50316,0.51772,0
0.5,0.50633,0.51743,0
0.5,0.50949,0.51706,0
0.5,0.51266,0.51666,0
0.5,0.51582,0.51625,0
0.5,0.51899,0.51585,0
0.5,0.96203,0.51584,0
0.5,0.96519,0.51619,0
0.5,0.96835,0.51664,0
0.5,0.97152,0.51718,0
0.5,0.97468,0.51782,0
0.5,0.97785,0.51853,0
0.5,0.97984,0.51899,0
0.5,0.98101,0.5193,0
0.5,0.98418,0.52018,0
0.5,0.98734,0.52113,0
0.5,0.99051,0.52208,0
0.5,0.99076,0.52215,0
0.5,0.99367,0.5231,0
0.5,0.99684,0.52385,0
0.5,1,0.52418,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
0,0,-0,-0,0,0.00198673,0.6911,0.401033,0.0820183,0.0142415,26244,1,1,1
1,0.0003,2.56082e-07,-0.0402911,6.04257e-06,0.00198673,1.54008,1.71903,0.0961948,0.0298519,26244,5,1,1
2,0.0006,1.33183e-06,-0.0805602,2.41488e-05,0.00198674,0.665248,0.348538,0.0856829,0.0524861,26244,1,1,1
3,0.0009,3.11449e-06,-0.120726,5.42542e-05,0.0019868,0.63864,0.342533,0.0863114,0.0586396,26244,1,1,1
4,0.0012,1.04596e-07,-0.160417,9.62333e-05,0.00198697,1.36193,0.714142,0.175875,0.131584,26244,2,2,2
5,0.0015,1.32373e-07,-0.199981,0.000149958,0.00198731,1.30673,0.690281,0.170689,0.138769,26244,2,2,2
6,0.0018,1.67636e-07,-0.239184,0.000215219,0.00198792,1.31871,0.701805,0.16678,0.135926,26244,2,2,2
7,0.0021,2.10795e-07,-0.277954,0.000291778,0.00198893,1.28523,0.666038,0.16613,0.138917,26244,2,2,2
8,0.0024,2.26997e-07,-0.316213,0.000379349,0.00199048,1.29651,0.664808,0.168528,0.156007,26244,2,2,2
9,0.0027,2.81011e-07,-0.353888,0.00047759,0.00199275,1.26852,0.659767,0.158933,0.143674,26244,2,2,2
10,0.003,-1.19282e-07,-0.390741,0.000586085,0.00199596,1.98608,1.01406,0.268098,0.212903,26244,3,3,3
11,0.0033,-1.3279e-07,-0.426947,0.000704407,0.00200031,1.91122,1.00157,0.247985,0.202167,26244,3,3,3
12,0.0036,-1.34841e-07,-0.462288,0.000832005,0.00200612,1.90877,1.02684,0.243805,0.202476,26244,3,3,3
13,0.0039,-1.09352e-07,-0.496524,0.000968128,0.00201384,2.66553,1.38826,0.341513,0.261432,26244,4,4,4
14,0.0042,-7.44313e-08,-0.529533,0.0011119,0.002024,3.39445,1.7352,0.435218,0.309387,26244,5,5,5
15,0.0045,-1.06901e-08,-0.560783,0.0012616,0.0020379,4.7419,2.4688,0.611679,0.369936,26244,7,7,7
16,0.0048,9.5111e-08,-0.587452,0.00140966,0.00206227,12.4333,6.51656,1.618,0.586783,26244,18,18,18
17,0.0051,4.35974e-08,-0.421342,0.00107412,0.00255096,286.972,150.956,37.5775,4.16988,26244,415,414,414
18,0.0054,2.3684e-08,-0.0303304,8.08624e-05,0.00347128,224.26,122.037,28.6988,7.13948,26244,336,318,318
19,0.0057,1.47645e-08,-0.0299686,8.51755e-05,0.00347594,1.39522,0.734316,0.186816,0.0544013,26244,2,2,2
20,0.006,1.40819e-08,-0.0298906,8.94436e-05,0.00348063,1.39097,0.739368,0.187602,0.0560773,26244,2,2,2


==> Data/TB/tensile_TB_0.50l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0040332,0.48101,0
0.5,0.0063291,0.48086,0
0.5,0.0094937,0.48078,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48073,0
0.5,0.018987,0.48073,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48075,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48076,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48075,0
0.5,0.3481,0.48075,0
0.5,0.35127,0.48075,0
0.5,0.35443,0.48075,0
0.5,0.35759,0.48075,0
0.5,0.36076,0.48075,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48074,0
0.5,0.43354,0.48074,0
0.5,0.43671,0.48074,0
0.5,0.43987,0.48074,0
0.5,0.44304,0.48074,0
0.5,0.4462,0.48074,0
0.5,0.44937,0.48074,0
0.5,0.45253,0.48074,0
0.5,0.4557,0.48074,0
0.5,0.45886,0.48074,0
0.5,0.46203,0.48074,0
0.5,0.46519,0.48073,0
0.5,0.46835,0.48073,0
0.5,0.47152,0.48073,0
0.5,0.47468,0.48072,0
0.5,0.47785,0.48071,0
0.5,0.48101,0.4807,0
0.5,0.48418,0.48069,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48067,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.48091,0
0.5,0.501,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48106,0
0.5,0.50316,0.4812,0
0.5,0.50633,0.48164,0
0.5,0.50949,0.48233,0
0.5,0.51266,0.48336,0
0.5,0.51454,0.48418,0
0.5,0.51582,0.48478,0
0.5,0.51899,0.48662,0
0.5,0.52005,0.48734,0
0.5,0.52215,0.4891,0
0.5,0.52364,0.49051,0
0.5,0.52532,0.49283,0
0.5,0.52589,0.49367,0
0.5,0.52718,0.49684,0
0.5,0.52757,0.5,0
0.5,0.52718,0.50316,0
0.5,0.52589,0.50633,0
0.5,0.52532,0.50717,0
0.5,0.52364,0.50949,0
0.5,0.52215,0.5109,0
0.5,0.52005,0.51266,0
0.5,0.51582,0.51521,0
0.5,0.51454,0.51582,0
0.5,0.51899,0.51338,0
0.5,0.0031646,0.51894,0
0.5,0,0.51863,0
0.5,0.0040372,0.51899,0
0.5,0.50316,0.5188,0
0.5,0.50099,0.51899,0
0.5,0.50633,0.51836,0
0.5,0.50949,0.51767,0
0.5,0.51266,0.51664,0
0.5,0.0063291,0.51914,0
0.5,0.0094937,0.51922,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51927,0
0.5,0.018987,0.51927,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51925,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51924,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51925,0
0.5,0.3481,0.51925,0
0.5,0.35127,0.51925,0
0.5,0.35443,0.51925,0
0.5,0.35759,0.51925,0
0.5,0.36076,0.51925,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51926,0
0.5,0.43354,0.51926,0
0.5,0.43671,0.51926,0
0.5,0.43987,0.51926,0
0.5,0.44304,0.51926,0
0.5,0.4462,0.51926,0
0.5,0.44937,0.51926,0
0.5,0.45253,0.51926,0
0.5,0.4557,0.51926,0
0.5,0.45886,0.51926,0
0.5,0.46203,0.51926,0
0.5,0.46519,0.51927,0
0.5,0.46835,0.51927,0
0.5,0.47152,0.51927,0
0.5,0.47468,0.51928,0
0.5,0.47785,0.51929,0
0.5,0.48101,0.5193,0
0.5,0.48418,0.51931,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51933,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.51909,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0040328,0.48101,0
0.5,0.0063291,0.48086,0
0.5,0.0094937,0.48078,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48073,0
0.5,0.018987,0.48073,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48075,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48075,0
0.5,0.27215,0.48075,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48074,0
0.5,0.43354,0.48074,0
0.5,0.43671,0.48074,0
0.5,0.43987,0.48074,0
0.5,0.44304,0.48074,0
0.5,0.4462,0.48074,0
0.5,0.44937,0.48074,0
0.5,0.45253,0.48074,0
0.5,0.4557,0.48074,0
0.5,0.45886,0.48074,0
0.5,0.46203,0.48073,0
0.5,0.46519,0.48073,0
0.5,0.46835,0.48073,0
0.5,0.47152,0.48072,0
0.5,0.47468,0.48072,0
0.5,0.47785,0.48071,0
0.5,0.48101,0.4807,0
0.5,0.48418,0.48069,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.5012,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48106,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48215,0
0.5,0.51266,0.48297,0
0.5,0.51582,0.48399,0
0.5,0.5164,0.48418,0
0.5,0.51899,0.48504,0
0.5,0.52215,0.4862,0
0.5,0.52476,0.48734,0
0.5,0.52532,0.48761,0
0.5,0.52848,0.48948,0
0.5,0.52984,0.49051,0
0.5,0.53165,0.49239,0
0.5,0.5327,0.49367,0
0.5,0.5342,0.49684,0
0.5,0.53464,0.5,0
0.5,0.5342,0.50316,0
0.5,0.5327,0.50633,0
0.5,0.53165,0.50761,0
0.5,0.52984,0.50949,0
0.5,0.52532,0.51238,0
0.5,0.52476,0.51266,0
0.5,0.52848,0.51051,0
0.5,0.51899,0.51496,0
0.5,0.51639,0.51582,0
0.5,0.52215,0.5138,0
0.5,0.0031646,0.51894,0
0.5,0,0.51863,0
0.5,0.0040368,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.5012,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51785,0
0.5,0.51266,0.51703,0
0.5,0.51582,0.51601,0
0.5,0.0063291,0.51914,0
0.5,0.0094937,0.51922,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51927,0
0.5,0.018987,0.51927,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51925,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51925,0
0.5,0.27215,0.51925,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51926,0
0.5,0.43354,0.51926,0
0.5,0.43671,0.51926,0
0.5,0.43987,0.51926,0
0.5,0.44304,0.51926,0
0.5,0.4462,0.51926,0
0.5,0.44937,0.51926,0
0.5,0.45253,0.51926,0
0.5,0.4557,0.51926,0
0.5,0.45886,0.51926,0
0.5,0.46203,0.51927,0
0.5,0.46519,0.51927,0
0.5,0.46835,0.51927,0
0.5,0.47152,0.51928,0
0.5,0.47468,0.51928,0
0.5,0.47785,0.51929,0
0.5,0.48101,0.5193,0
0.5,0.48418,0.51931,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0040325,0.48101,0
0.5,0.0063291,0.48086,0
0.5,0.0094937,0.48078,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48073,0
0.5,0.018987,0.48073,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48075,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48075,0
0.5,0.26266,0.48075,0
0.5,0.26582,0.48075,0
0.5,0.26899,0.48075,0
0.5,0.27215,0.48075,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48074,0
0.5,0.33861,0.48074,0
0.5,0.34177,0.48074,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48073,0
0.5,0.41139,0.48073,0
0.5,0.41456,0.48073,0
0.5,0.41772,0.48073,0
0.5,0.42089,0.48073,0
0.5,0.42405,0.48073,0
0.5,0.42722,0.48073,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48072,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48066,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48073,0
0.5,0.5,0.4809,0
0.5,0.5012,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48106,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48156,0
0.5,0.50949,0.48212,0
0.5,0.51266,0.4828,0
0.5,0.51582,0.48351,0
0.5,0.51899,0.48409,0
0.5,0.51963,0.48418,0
0.5,0.52215,0.48445,0
0.5,0.52532,0.48466,0
0.5,0.52848,0.48479,0
0.5,0.53165,0.48488,0
0.5,0.53481,0.48494,0
0.5,0.53797,0.48499,0
0.5,0.54114,0.48502,0
0.5,0.5443,0.48505,0
0.5,0.54747,0.48507,0
0.5,0.55063,0.48509,0
0.5,0.5538,0.48511,0
0.5,0.55696,0.48513,0
0.5,0.56013,0.48515,0
0.5,0.56329,0.48517,0
0.5,0.56646,0.48519,0
0.5,0.56962,0.4852,0
0.5,0.57278,0.48522,0
0.5,0.57595,0.48524,0
0.5,0.57911,0.48525,0
0.5,0.58228,0.48527,0
0.5,0.58544,0.48529,0
0.5,0.58861,0.48531,0
0.5,0.59177,0.48532,0
0.5,0.59494,0.48534,0
0.5,0.5981,0.48536,0
0.5,0.60127,0.48537,0
0.5,0.60443,0.48539,0
0.5,0.60759,0.48541,0
0.5,0.61076,0.48543,0
0.5,0.61392,0.48545,0
0.5,0.61709,0.48547,0
0.5,0.62025,0.48548,0
0.5,0.62342,0.4855,0
0.5,0.62658,0.48553,0
0.5,0.62975,0.48555,0
0.5,0.63291,0.48557,0
0.5,0.63608,0.48559,0
0.5,0.63924,0.48562,0
0.5,0.64241,0.48564,0
0.5,0.64557,0.48567,0
0.5,0.64873,0.48569,0
0.5,0.6519,0.48572,0
0.5,0.65506,0.48575,0
0.5,0.65823,0.48577,0
0.5,0.66139,0.48579,0
0.5,0.66456,0.48581,0
0.5,0.66772,0.48582,0
0.5,0.67089,0.48585,0
0.5,0.67405,0.48588,0
0.5,0.67722,0.48595,0
0.5,0.68038,0.48608,0
0.5,0.68354,0.48633,0
0.5,0.68671,0.48676,0
0.5,0.68937,0.48734,0
0.5,0.68987,0.48746,0
0.5,0.69304,0.48851,0
0.5,0.6962,0.49019,0
0.5,0.69668,0.49051,0
0.5,0.69937,0.49303,0
0.5,0.69992,0.49367,0
0.5,0.70154,0.49684,0
0.5,0.70199,0.5,0
0.5,0.70154,0.50316,0
0.5,0.69992,0.50633,0
0.5,0.69937,0.50697,0
0.5,0.69667,0.50949,0
0.5,0.68987,0.51254,0
0.5,0.68936,0.51266,0
0.5,0.69304,0.51149,0
0.5,0.6962,0.50981,0
0.5,0.52215,0.51555,0
0.5,0.51963,0.51582,0
0.5,0.52532,0.51534,0
0.5,0.52848,0.51521,0
0.5,0.53165,0.51512,0
0.5,0.53481,0.51506,0
0.5,0.53797,0.51501,0
0.5,0.54114,0.51498,0
0.5,0.5443,0.51495,0
0.5,0.54747,0.51493,0
0.5,0.55063,0.51491,0
0.5,0.5538,0.51489,0
0.5,0.55696,0.51487,0
0.5,0.56013,0.51485,0
0.5,0.56329,0.51483,0
0.5,0.56646,0.51481,0
0.5,0.56962,0.5148,0
0.5,0.57278,0.51478,0
0.5,0.57595,0.51476,0
0.5,0.57911,0.51475,0
0.5,0.58228,0.51473,0
0.5,0.58544,0.51471,0
0.5,0.58861,0.51469,0
0.5,0.59177,0.51468,0
0.5,0.59494,0.51466,0
0.5,0.5981,0.51464,0
0.5,0.60127,0.51463,0
0.5,0.60443,0.51461,0
0.5,0.60759,0.51459,0
0.5,0.61076,0.51457,0
0.5,0.61392,0.51455,0
0.5,0.61709,0.51453,0
0.5,0.62025,0.51451,0
0.5,0.62342,0.51449,0
0.5,0.62658,0.51447,0
0.5,0.62975,0.51445,0
0.5,0.63291,0.51443,0
0.5,0.63608,0.51441,0
0.5,0.63924,0.51438,0
0.5,0.64241,0.51436,0
0.5,0.64557,0.51433,0
0.5,0.64873,0.51431,0
0.5,0.6519,0.51428,0
0.5,0.65506,0.51425,0
0.5,0.65823,0.51423,0
0.5,0.66139,0.51421,0
0.5,0.66456,0.51419,0
0.5,0.66772,0.51417,0
0.5,0.67089,0.51415,0
0.5,0.67405,0.51412,0
0.5,0.67722,0.51405,0
0.5,0.68038,0.51392,0
0.5,0.68354,0.51367,0
0.5,0.68671,0.51324,0
0.5,0.0031646,0.51894,0
0.5,0,0.51863,0
0.5,0.0040364,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.5012,0.51899,0
0.5,0.50633,0.51844,0
0.5,0.50949,0.51788,0
0.5,0.51266,0.5172,0
0.5,0.51582,0.51649,0
0.5,0.51899,0.51591,0
0.5,0.0063291,0.51914,0
0.5,0.0094937,0.51922,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51927,0
0.5,0.018987,0.51927,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51925,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51925,0
0.5,0.26266,0.51925,0
0.5,0.26582,0.51925,0
0.5,0.26899,0.51925,0
0.5,0.27215,0.51925,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51926,0
0.5,0.33861,0.51926,0
0.5,0.34177,0.51926,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51927,0
0.5,0.41139,0.51927,0
0.5,0.41456,0.51927,0
0.5,0.41772,0.51927,0
0.5,0.42089,0.51927,0
0.5,0.42405,0.51927,0
0.5,0.42722,0.51927,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51928,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51934,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51927,0
0.5,0.5,0.5191,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99529,0.47785,0
0.5,0.99684,0.47747,0
0.5,1,0.47709,0
0.5,0.0040322,0.48101,0
0.5,0.0063291,0.48086,0
0.5,0.0094937,0.48078,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48073,0
0.5,0.018987,0.48073,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48075,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48075,0
0.5,0.26266,0.48075,0
0.5,0.26582,0.48075,0
0.5,0.26899,0.48075,0
0.5,0.27215,0.48075,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48074,0
0.5,0.33861,0.48074,0
0.5,0.34177,0.48074,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48073,0
0.5,0.41139,0.48073,0
0.5,0.41456,0.48073,0
0.5,0.41772,0.48073,0
0.5,0.42089,0.48073,0
0.5,0.42405,0.48073,0
0.5,0.42722,0.48073,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48072,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48066,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48073,0
0.5,0.5,0.4809,0
0.5,0.5012,0.48101,0
0.5,0.98358,0.48101,0
0.5,0.98418,0.48086,0
0.5,0.98734,0.47998,0
0.5,0.99051,0.47907,0
0.5,0.99367,0.4782,0
0.5,0,0.48137,0
0.5,0.0031646,0.48106,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48156,0
0.5,0.50949,0.48211,0
0.5,0.51266,0.48276,0
0.5,0.51582,0.48342,0
0.5,0.51899,0.48392,0
0.5,0.52128,0.48418,0
0.5,0.96178,0.48418,0
0.5,0.96203,0.48416,0
0.5,0.96519,0.48391,0
0.5,0.96835,0.48359,0
0.5,0.97152,0.48319,0
0.5,0.97468,0.48272,0
0.5,0.97785,0.48218,0
0.5,0.98101,0.48157,0
0.5,0.52215,0.48426,0
0.5,0.52532,0.48444,0
0.5,0.52848,0.48455,0
0.5,0.53165,0.48463,0
0.5,0.53481,0.48468,0
0.5,0.53797,0.48472,0
0.5,0.54114,0.48474,0
0.5,0.5443,0.48476,0
0.5,0.54747,0.48478,0
0.5,0.55063,0.48479,0
0.5,0.5538,0.48481,0
0.5,0.55696,0.48482,0
0.5,0.56013,0.48483,0
0.5,0.56329,0.48483,0
0.5,0.56646,0.48484,0
0.5,0.56962,0.48485,0
0.5,0.57278,0.48485,0
0.5,0.57595,0.48486,0
0.5,0.57911,0.48486,0
0.5,0.58228,0.48487,0
0.5,0.58544,0.48487,0
0.5,0.58861,0.48488,0
0.5,0.59177,0.48488,0
0.5,0.59494,0.48489,0
0.5,0.5981,0.48489,0
0.5,0.60127,0.4849,0
0.5,0.60443,0.4849,0
0.5,0.60759,0.4849,0
0.5,0.61076,0.48491,0
0.5,0.61392,0.48491,0
0.5,0.61709,0.48491,0
0.5,0.62025,0.48492,0
0.5,0.62342,0.48492,0
0.5,0.62658,0.48492,0
0.5,0.62975,0.48493,0
0.5,0.63291,0.48493,0
0.5,0.63608,0.48493,0
0.5,0.63924,0.48494,0
0.5,0.64241,0.48494,0
0.5,0.64557,0.48494,0
0.5,0.64873,0.48494,0
0.5,0.6519,0.48495,0
0.5,0.65506,0.48495,0
0.5,0.65823,0.48495,0
0.5,0.66139,0.48495,0
0.5,0.66456,0.48496,0
0.5,0.66772,0.48496,0
0.5,0.67089,0.48496,0
0.5,0.67405,0.48495,0
0.5,0.67722,0.48495,0
0.5,0.68038,0.48494,0
0.5,0.68354,0.48493,0
0.5,0.68671,0.48491,0
0.5,0.68987,0.48489,0
0.5,0.69304,0.48487,0
0.5,0.6962,0.48485,0
0.5,0.69937,0.48484,0
0.5,0.70253,0.48483,0
0.5,0.7057,0.48482,0
0.5,0.70886,0.48481,0
0.5,0.71203,0.48481,0
0.5,0.71519,0.48481,0
0.5,0.71835,0.48481,0
0.5,0.72152,0.48482,0
0.5,0.72468,0.48482,0
0.5,0.72785,0.48482,0
0.5,0.73101,0.48483,0
0.5,0.73418,0.48483,0
0.5,0.73734,0.48484,0
0.5,0.74051,0.48484,0
0.5,0.74367,0.48484,0
0.5,0.74684,0.48485,0
0.5,0.75,0.48485,0
0.5,0.75316,0.48485,0
0.5,0.75633,0.48486,0
0.5,0.75949,0.48486,0
0.5,0.76266,0.48486,0
0.5,0.76582,0.48486,0
0.5,0.76899,0.48487,0
0.5,0.77215,0.48487,0
0.5,0.77532,0.48487,0
0.5,0.77848,0.48487,0
0.5,0.78165,0.48488,0
0.5,0.78481,0.48488,0
0.5,0.78797,0.48488,0
0.5,0.79114,0.48488,0
0.5,0.7943,0.48489,0
0.5,0.79747,0.48489,0
0.5,0.80063,0.48489,0
0.5,0.8038,0.48489,0
0.5,0.80696,0.48489,0
0.5,0.81013,0.48489,0
0.5,0.81329,0.4849,0
0.5,0.81646,0.4849,0
0.5,0.81962,0.4849,0
0.5,0.82278,0.4849,0
0.5,0.82595,0.4849,0
0.5,0.82911,0.4849,0
0.5,0.83228,0.48491,0
0.5,0.83544,0.48491,0
0.5,0.83861,0.48491,0
0.5,0.84177,0.48491,0
0.5,0.84494,0.48491,0
0.5,0.8481,0.48491,0
0.5,0.85127,0.48491,0
0.5,0.85443,0.48491,0
0.5,0.85759,0.48491,0
0.5,0.86076,0.48491,0
0.5,0.86392,0.48491,0
0.5,0.86709,0.48491,0
0.5,0.87025,0.48491,0
0.5,0.87342,0.48491,0
0.5,0.87658,0.48491,0
0.5,0.87975,0.48491,0
0.5,0.88291,0.48491,0
0.5,0.88608,0.48491,0
0.5,0.88924,0.48491,0
0.5,0.89241,0.48491,0
0.5,0.89557,0.4849,0
0.5,0.89873,0.4849,0
0.5,0.9019,0.4849,0
0.5,0.90506,0.48489,0
0.5,0.90823,0.48489,0
0.5,0.91139,0.48488,0
0.5,0.91456,0.48488,0
0.5,0.91772,0.48487,0
0.5,0.92089,0.48486,0
0.5,0.92405,0.48484,0
0.5,0.92722,0.48483,0
0.5,0.93038,0.4848,0
0.5,0.93354,0.48478,0
0.5,0.93671,0.48475,0
0.5,0.93987,0.48472,0
0.5,0.94304,0.48468,0
0.5,0.9462,0.48463,0
0.5,0.94937,0.48458,0
0.5,0.95253,0.48451,0
0.5,0.9557,0.48442,0
0.5,0.95886,0.48431,0
0.5,0.52215,0.51574,0
0.5,0.52128,0.51582,0
0.5,0.52532,0.51556,0
0.5,0.52848,0.51545,0
0.5,0.53165,0.51537,0
0.5,0.53481,0.51532,0
0.5,0.53797,0.51528,0
0.5,0.54114,0.51526,0
0.5,0.5443,0.51524,0
0.5,0.54747,0.51522,0
0.5,0.55063,0.51521,0
0.5,0.5538,0.51519,0
0.5,0.55696,0.51518,0
0.5,0.56013,0.51517,0
0.5,0.56329,0.51517,0
0.5,0.56646,0.51516,0
0.5,0.56962,0.51515,0
0.5,0.57278,0.51515,0
0.5,0.57595,0.51514,0
0.5,0.57911,0.51514,0
0.5,0.58228,0.51513,0
0.5,0.58544,0.51513,0
0.5,0.58861,0.51512,0
0.5,0.59177,0.51512,0
0.5,0.59494,0.51511,0
0.5,0.5981,0.51511,0
0.5,0.60127,0.5151,0
0.5,0.60443,0.5151,0
0.5,0.60759,0.5151,0
0.5,0.61076,0.51509,0
0.5,0.61392,0.51509,0
0.5,0.61709,0.51509,0
0.5,0.62025,0.51508,0
0.5,0.62342,0.51508,0
0.5,0.62658,0.51508,0
0.5,0.62975,0.51507,0
0.5,0.63291,0.51507,0
0.5,0.63608,0.51507,0
0.5,0.63924,0.51506,0
0.5,0.64241,0.51506,0
0.5,0.64557,0.51506,0
0.5,0.64873,0.51506,0
0.5,0.6519,0.51505,0
0.5,0.65506,0.51505,0
0.5,0.65823,0.51505,0
0.5,0.66139,0.51504,0
0.5,0.66456,0.51504,0
0.5,0.66772,0.51504,0
0.5,0.67089,0.51504,0
0.5,0.67405,0.51505,0
0.5,0.67722,0.51505,0
0.5,0.68038,0.51506,0
0.5,0.68354,0.51507,0
0.5,0.68671,0.51509,0
0.5,0.68987,0.51511,0
0.5,0.69304,0.51513,0
0.5,0.6962,0.51515,0
0.5,0.69937,0.51516,0
0.5,0.70253,0.51517,0
0.5,0.7057,0.51518,0
0.5,0.70886,0.51519,0
0.5,0.71203,0.51519,0
0.5,0.71519,0.51519,0
0.5,0.71835,0.51519,0
0.5,0.72152,0.51519,0
0.5,0.72468,0.51518,0
0.5,0.72785,0.51518,0
0.5,0.73101,0.51517,0
0.5,0.73418,0.51517,0
0.5,0.73734,0.51517,0
0.5,0.74051,0.51516,0
0.5,0.74367,0.51516,0
0.5,0.74684,0.51515,0
0.5,0.75,0.51515,0
0.5,0.75316,0.51515,0
0.5,0.75633,0.51514,0
0.5,0.75949,0.51514,0
0.5,0.76266,0.51514,0
0.5,0.76582,0.51514,0
0.5,0.76899,0.51513,0
0.5,0.77215,0.51513,0
0.5,0.77532,0.51513,0
0.5,0.77848,0.51513,0
0.5,0.78165,0.51512,0
0.5,0.78481,0.51512,0
0.5,0.78797,0.51512,0
0.5,0.79114,0.51512,0
0.5,0.7943,0.51511,0
0.5,0.79747,0.51511,0
0.5,0.80063,0.51511,0
0.5,0.8038,0.51511,0
0.5,0.80696,0.51511,0
0.5,0.81013,0.51511,0
0.5,0.81329,0.5151,0
0.5,0.81646,0.5151,0
0.5,0.81962,0.5151,0
0.5,0.82278,0.5151,0
0.5,0.82595,0.5151,0
0.5,0.82911,0.5151,0
0.5,0.83228,0.51509,0
0.5,0.83544,0.51509,0
0.5,0.83861,0.51509,0
0.5,0.84177,0.51509,0
0.5,0.84494,0.51509,0
0.5,0.8481,0.51509,0
0.5,0.85127,0.51509,0
0.5,0.85443,0.51509,0
0.5,0.85759,0.51509,0
0.5,0.86076,0.51509,0
0.5,0.86392,0.51509,0
0.5,0.86709,0.51509,0
0.5,0.87025,0.51509,0
0.5,0.87342,0.51509,0
0.5,0.87658,0.51509,0
0.5,0.87975,0.51509,0
0.5,0.88291,0.51509,0
0.5,0.88608,0.51509,0
0.5,0.88924,0.51509,0
0.5,0.89241,0.51509,0
0.5,0.89557,0.5151,0
0.5,0.89873,0.5151,0
0.5,0.9019,0.5151,0
0.5,0.90506,0.51511,0
0.5,0.90823,0.51511,0
0.5,0.91139,0.51512,0
0.5,0.91456,0.51512,0
0.5,0.91772,0.51513,0
0.5,0.92089,0.51514,0
0.5,0.92405,0.51516,0
0.5,0.92722,0.51518,0
0.5,0.93038,0.5152,0
0.5,0.93354,0.51522,0
0.5,0.93671,0.51525,0
0.5,0.93987,0.51528,0
0.5,0.94304,0.51532,0
0.5,0.9462,0.51537,0
0.5,0.94937,0.51543,0
0.5,0.95253,0.51549,0
0.5,0.9557,0.51558,0
0.5,0.95886,0.51569,0
0.5,0.96174,0.51582,0
0.5,0.0031646,0.51894,0
0.5,0,0.51863,0
0.5,0.0040361,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.5012,0.51899,0
0.5,0.50633,0.51844,0
0.5,0.50949,0.51789,0
0.5,0.51266,0.51724,0
0.5,0.51582,0.51658,0
0.5,0.51899,0.51608,0
0.5,0.96203,0.51584,0
0.5,0.96519,0.51609,0
0.5,0.96835,0.51641,0
0.5,0.97152,0.51681,0
0.5,0.97468,0.51728,0
0.5,0.97785,0.51782,0
0.5,0.98101,0.51844,0
0.5,0.98354,0.51899,0
0.5,0.0063291,0.51914,0
0.5,0.0094937,0.51922,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51927,0
0.5,0.018987,0.51927,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51925,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51925,0
0.5,0.26266,0.51925,0
0.5,0.26582,0.51925,0
0.5,0.26899,0.51925,0
0.5,0.27215,0.51925,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51926,0
0.5,0.33861,0.51926,0
0.5,0.34177,0.51926,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51927,0
0.5,0.41139,0.51927,0
0.5,0.41456,0.51927,0
0.5,0.41772,0.51927,0
0.5,0.42089,0.51927,0
0.5,0.42405,0.51927,0
0.5,0.42722,0.51927,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51928,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51934,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51927,0
0.5,0.5,0.5191,0
0.5,0.98418,0.51915,0
0.5,0.98734,0.52003,0
0.5,0.99051,0.52094,0
0.5,0.99367,0.52181,0
0.5,0.99524,0.52215,0
0.5,0.99684,0.52254,0
0.5,1,0.52292,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99529,0.47785,0
0.5,0.99684,0.47747,0
0.5,1,0.47709,0
0.5,0.0040322,0.48101,0
0.5,0.0063291,0.48086,0
0.5,0.0094937,0.48078,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48073,0
0.5,0.018987,0.48073,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48075,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48075,0
0.5,0.26266,0.48075,0
0.5,0.26582,0.48075,0
0.5,0.26899,0.48075,0
0.5,0.27215,0.48075,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48074,0
0.5,0.33861,0.48074,0
0.5,0.34177,0.48074,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48073,0
0.5,0.41139,0.48073,0
0.5,0.41456,0.48073,0
0.5,0.41772,0.48073,0
0.5,0.42089,0.48073,0
0.5,0.42405,0.48073,0
0.5,0.42722,0.48073,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48072,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48066,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48073,0
0.5,0.5,0.4809,0
0.5,0.5012,0.48101,0
0.5,0.98358,0.48101,0
0.5,0.98418,0.48086,0
0.5,0.98734,0.47998,0
0.5,0.99051,0.47907,0
0.5,0.99367,0.4782,0
0.5,0,0.48137,0
0.5,0.0031646,0.48106,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48156,0
0.5,0.50949,0.48211,0
0.5,0.51266,0.48275,0
0.5,0.51582,0.48338,0
0.5,0.51899,0.48387,0
0.5,0.5219,0.48418,0
0.5,0.96087,0.48418,0
0.5,0.96203,0.48412,0
0.5,0.96519,0.48389,0
0.5,0.96835,0.48358,0
0.5,0.97152,0.48318,0
0.5,0.97468,0.48272,0
0.5,0.97785,0.48218,0
0.5,0.98101,0.48157,0
0.5,0.52215,0.4842,0
0.5,0.52532,0.48438,0
0.5,0.52848,0.48449,0
0.5,0.53165,0.48456,0
0.5,0.53481,0.48461,0
0.5,0.53797,0.48464,0
0.5,0.54114,0.48467,0
0.5,0.5443,0.48468,0
0.5,0.54747,0.4847,0
0.5,0.55063,0.48471,0
0.5,0.5538,0.48472,0
0.5,0.55696,0.48472,0
0.5,0.56013,0.48473,0
0.5,0.56329,0.48474,0
0.5,0.56646,0.48474,0
0.5,0.56962,0.48475,0
0.5,0.57278,0.48475,0
0.5,0.57595,0.48476,0
0.5,0.57911,0.48476,0
0.5,0.58228,0.48477,0
0.5,0.58544,0.48477,0
0.5,0.58861,0.48478,0
0.5,0.59177,0.48478,0
0.5,0.59494,0.48479,0
0.5,0.5981,0.48479,0
0.5,0.60127,0.4848,0
0.5,0.60443,0.4848,0
0.5,0.60759,0.4848,0
0.5,0.61076,0.48481,0
0.5,0.61392,0.48481,0
0.5,0.61709,0.48481,0
0.5,0.62025,0.48482,0
0.5,0.62342,0.48482,0
0.5,0.62658,0.48482,0
0.5,0.62975,0.48483,0
0.5,0.63291,0.48483,0
0.5,0.63608,0.48483,0
0.5,0.63924,0.48484,0
0.5,0.64241,0.48484,0
0.5,0.64557,0.48484,0
0.5,0.64873,0.48484,0
0.5,0.6519,0.48485,0
0.5,0.65506,0.48485,0
0.5,0.65823,0.48485,0
0.5,0.66139,0.48485,0
0.5,0.66456,0.48486,0
0.5,0.66772,0.48486,0
0.5,0.67089,0.48486,0
0.5,0.67405,0.48486,0
0.5,0.67722,0.48485,0
0.5,0.68038,0.48484,0
0.5,0.68354,0.48483,0
0.5,0.68671,0.48482,0
0.5,0.68987,0.48481,0
0.5,0.69304,0.48479,0
0.5,0.6962,0.48478,0
0.5,0.69937,0.48476,0
0.5,0.70253,0.48475,0
0.5,0.7057,0.48475,0
0.5,0.70886,0.48474,0
0.5,0.71203,0.48474,0
0.5,0.71519,0.48473,0
0.5,0.71835,0.48473,0
0.5,0.72152,0.48473,0
0.5,0.72468,0.48473,0
0.5,0.72785,0.48473,0
0.5,0.73101,0.48474,0
0.5,0.73418,0.48474,0
0.5,0.73734,0.48474,0
0.5,0.74051,0.48474,0
0.5,0.74367,0.48475,0
0.5,0.74684,0.48475,0
0.5,0.75,0.48475,0
0.5,0.75316,0.48475,0
0.5,0.75633,0.48476,0
0.5,0.75949,0.48476,0
0.5,0.76266,0.48476,0
0.5,0.76582,0.48476,0
0.5,0.76899,0.48477,0
0.5,0.77215,0.48477,0
0.5,0.77532,0.48477,0
0.5,0.77848,0.48477,0
0.5,0.78165,0.48477,0
0.5,0.78481,0.48478,0
0.5,0.78797,0.48478,0
0.5,0.79114,0.48478,0
0.5,0.7943,0.48478,0
0.5,0.79747,0.48479,0
0.5,0.80063,0.48479,0
0.5,0.8038,0.48479,0
0.5,0.80696,0.48479,0
0.5,0.81013,0.48479,0
0.5,0.81329,0.48479,0
0.5,0.81646,0.4848,0
0.5,0.81962,0.4848,0
0.5,0.82278,0.4848,0
0.5,0.82595,0.4848,0
0.5,0.82911,0.4848,0
0.5,0.83228,0.4848,0
0.5,0.83544,0.48481,0
0.5,0.83861,0.48481,0
0.5,0.84177,0.48481,0
0.5,0.84494,0.48481,0
0.5,0.8481,0.48481,0
0.5,0.85127,0.48481,0
0.5,0.85443,0.48481,0
0.5,0.85759,0.48481,0
0.5,0.86076,0.48481,0
0.5,0.86392,0.48481,0
0.5,0.86709,0.48481,0
0.5,0.87025,0.48481,0
0.5,0.87342,0.48481,0
0.5,0.87658,0.48481,0
0.5,0.87975,0.48481,0
0.5,0.88291,0.48481,0
0.5,0.88608,0.48481,0
0.5,0.88924,0.48481,0
0.5,0.89241,0.4848,0
0.5,0.89557,0.4848,0
0.5,0.89873,0.4848,0
0.5,0.9019,0.48479,0
0.5,0.90506,0.48479,0
0.5,0.90823,0.48479,0
0.5,0.91139,0.48478,0
0.5,0.91456,0.48478,0
0.5,0.91772,0.48477,0
0.5,0.92089,0.48476,0
0.5,0.92405,0.48475,0
0.5,0.92722,0.48474,0
0.5,0.93038,0.48472,0
0.5,0.93354,0.4847,0
0.5,0.93671,0.48467,0
0.5,0.93987,0.48464,0
0.5,0.94304,0.4846,0
0.5,0.9462,0.48456,0
0.5,0.94937,0.48451,0
0.5,0.95253,0.48444,0
0.5,0.9557,0.48436,0
0.5,0.95886,0.48426,0
0.5,0.52215,0.5158,0
0.5,0.52189,0.51582,0
0.5,0.52532,0.51562,0
0.5,0.52848,0.51551,0
0.5,0.53165,0.51544,0
0.5,0.53481,0.51539,0
0.5,0.53797,0.51536,0
0.5,0.54114,0.51533,0
0.5,0.5443,0.51532,0
0.5,0.54747,0.5153,0
0.5,0.55063,0.51529,0
0.5,0.5538,0.51528,0
0.5,0.55696,0.51528,0
0.5,0.56013,0.51527,0
0.5,0.56329,0.51526,0
0.5,0.56646,0.51526,0
0.5,0.56962,0.51525,0
0.5,0.57278,0.51525,0
0.5,0.57595,0.51524,0
0.5,0.57911,0.51524,0
0.5,0.58228,0.51523,0
0.5,0.58544,0.51523,0
0.5,0.58861,0.51522,0
0.5,0.59177,0.51522,0
0.5,0.59494,0.51521,0
0.5,0.5981,0.51521,0
0.5,0.60127,0.5152,0
0.5,0.60443,0.5152,0
0.5,0.60759,0.5152,0
0.5,0.61076,0.51519,0
0.5,0.61392,0.51519,0
0.5,0.61709,0.51519,0
0.5,0.62025,0.51518,0
0.5,0.62342,0.51518,0
0.5,0.62658,0.51518,0
0.5,0.62975,0.51517,0
0.5,0.63291,0.51517,0
0.5,0.63608,0.51517,0
0.5,0.63924,0.51516,0
0.5,0.64241,0.51516,0
0.5,0.64557,0.51516,0
0.5,0.64873,0.51516,0
0.5,0.6519,0.51515,0
0.5,0.65506,0.51515,0
0.5,0.65823,0.51515,0
0.5,0.66139,0.51515,0
0.5,0.66456,0.51514,0
0.5,0.66772,0.51514,0
0.5,0.67089,0.51514,0
0.5,0.67405,0.51514,0
0.5,0.67722,0.51515,0
0.5,0.68038,0.51516,0
0.5,0.68354,0.51517,0
0.5,0.68671,0.51518,0
0.5,0.68987,0.51519,0
0.5,0.69304,0.51521,0
0.5,0.6962,0.51522,0
0.5,0.69937,0.51524,0
0.5,0.70253,0.51525,0
0.5,0.7057,0.51525,0
0.5,0.70886,0.51526,0
0.5,0.71203,0.51526,0
0.5,0.71519,0.51527,0
0.5,0.71835,0.51527,0
0.5,0.72152,0.51527,0
0.5,0.72468,0.51527,0
0.5,0.72785,0.51527,0
0.5,0.73101,0.51526,0
0.5,0.73418,0.51526,0
0.5,0.73734,0.51526,0
0.5,0.74051,0.51526,0
0.5,0.74367,0.51525,0
0.5,0.74684,0.51525,0
0.5,0.75,0.51525,0
0.5,0.75316,0.51525,0
0.5,0.75633,0.51524,0
0.5,0.75949,0.51524,0
0.5,0.76266,0.51524,0
0.5,0.76582,0.51524,0
0.5,0.76899,0.51523,0
0.5,0.77215,0.51523,0
0.5,0.77532,0.51523,0
0.5,0.77848,0.51523,0
0.5,0.78165,0.51523,0
0.5,0.78481,0.51522,0
0.5,0.78797,0.51522,0
0.5,0.79114,0.51522,0
0.5,0.7943,0.51522,0
0.5,0.79747,0.51521,0
0.5,0.80063,0.51521,0
0.5,0.8038,0.51521,0
0.5,0.80696,0.51521,0
0.5,0.81013,0.51521,0
0.5,0.81329,0.51521,0
0.5,0.81646,0.5152,0
0.5,0.81962,0.5152,0
0.5,0.82278,0.5152,0
0.5,0.82595,0.5152,0
0.5,0.82911,0.5152,0
0.5,0.83228,0.5152,0
0.5,0.83544,0.51519,0
0.5,0.83861,0.51519,0
0.5,0.84177,0.51519,0
0.5,0.84494,0.51519,0
0.5,0.8481,0.51519,0
0.5,0.85127,0.51519,0
0.5,0.85443,0.51519,0
0.5,0.85759,0.51519,0
0.5,0.86076,0.51519,0
0.5,0.86392,0.51519,0
0.5,0.86709,0.51519,0
0.5,0.87025,0.51519,0
0.5,0.87342,0.51519,0
0.5,0.87658,0.51519,0
0.5,0.87975,0.51519,0
0.5,0.88291,0.51519,0
0.5,0.88608,0.51519,0
0.5,0.88924,0.51519,0
0.5,0.89241,0.5152,0
0.5,0.89557,0.5152,0
0.5,0.89873,0.5152,0
0.5,0.9019,0.51521,0
0.5,0.90506,0.51521,0
0.5,0.90823,0.51521,0
0.5,0.91139,0.51522,0
0.5,0.91456,0.51523,0
0.5,0.91772,0.51523,0
0.5,0.92089,0.51524,0
0.5,0.92405,0.51525,0
0.5,0.92722,0.51526,0
0.5,0.93038,0.51528,0
0.5,0.93354,0.5153,0
0.5,0.93671,0.51533,0
0.5,0.93987,0.51536,0
0.5,0.94304,0.5154,0
0.5,0.9462,0.51544,0
0.5,0.94937,0.5155,0
0.5,0.95253,0.51556,0
0.5,0.9557,0.51564,0
0.5,0.95886,0.51574,0
0.5,0.96083,0.51582,0
0.5,0.0031646,0.51894,0
0.5,0,0.51863,0
0.5,0.0040361,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.5012,0.51899,0
0.5,0.50633,0.51844,0
0.5,0.50949,0.51789,0
0.5,0.51266,0.51725,0
0.5,0.51582,0.51662,0
0.5,0.51899,0.51613,0
0.5,0.96203,0.51589,0
0.5,0.96519,0.51611,0
0.5,0.96835,0.51643,0
0.5,0.97152,0.51682,0
0.5,0.97468,0.51728,0
0.5,0.97785,0.51782,0
0.5,0.98101,0.51844,0
0.5,0.98354,0.51899,0
0.5,0.0063291,0.51914,0
0.5,0.0094937,0.51922,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51927,0
0.5,0.018987,0.51927,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51925,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51925,0
0.5,0.26266,0.51925,0
0.5,0.26582,0.51925,0
0.5,0.26899,0.51925,0
0.5,0.27215,0.51925,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51926,0
0.5,0.33861,0.51926,0
0.5,0.34177,0.51926,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51927,0
0.5,0.41139,0.51927,0
0.5,0.41456,0.51927,0
0.5,0.41772,0.51927,0
0.5,0.42089,0.51927,0
0.5,0.42405,0.51927,0
0.5,0.42722,0.51927,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51928,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51934,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51927,0
0.5,0.5,0.5191,0
0.5,0.98418,0.51915,0
0.5,0.98734,0.52003,0
0.5,0.99051,0.52094,0
0.5,0.99367,0.52181,0
0.5,0.99524,0.52215,0
0.5,0.99684,0.52254,0
0.5,1,0.52292,0


==> Data/TB/tensile_TB_0.50l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99529,0.47785,0
0.5,0.99684,0.47747,0
0.5,1,0.47709,0
0.5,0.004032,0.48101,0
0.5,0.0063291,0.48086,0
0.5,0.0094937,0.48078,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48073,0
0.5,0.018987,0.48073,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48075,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48075,0
0.5,0.26266,0.48075,0
0.5,0.26582,0.48075,0
0.5,0.26899,0.48075,0
0.5,0.27215,0.48075,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48074,0
0.5,0.33861,0.48074,0
0.5,0.34177,0.48074,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48073,0
0.5,0.41139,0.48073,0
0.5,0.41456,0.48073,0
0.5,0.41772,0.48073,0
0.5,0.42089,0.48073,0
0.5,0.42405,0.48073,0
0.5,0.42722,0.48073,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48072,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48066,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48073,0
0.5,0.5,0.4809,0
0.5,0.5012,0.48101,0
0.5,0.98358,0.48101,0
0.5,0.98418,0.48086,0
0.5,0.98734,0.47998,0
0.5,0.99051,0.47907,0
0.5,0.99367,0.4782,0
0.5,0,0.48137,0
0.5,0.0031646,0.48106,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48156,0
0.5,0.50949,0.4821,0
0.5,0.51266,0.48273,0
0.5,0.51582,0.48335,0
0.5,0.51899,0.48381,0
0.5,0.52215,0.48413,0
0.5,0.52281,0.48418,0
0.5,0.9594,0.48418,0
0.5,0.96203,0.48405,0
0.5,0.96519,0.48384,0
0.5,0.96835,0.48354,0
0.5,0.97152,0.48317,0
0.5,0.97468,0.48272,0
0.5,0.97785,0.48218,0
0.5,0.98101,0.48157,0
0.5,0.52532,0.48431,0
0.5,0.52848,0.48442,0
0.5,0.53165,0.48449,0
0.5,0.53481,0.48453,0
0.5,0.53797,0.48456,0
0.5,0.54114,0.48458,0
0.5,0.5443,0.48459,0
0.5,0.54747,0.4846,0
0.5,0.55063,0.48461,0
0.5,0.5538,0.48462,0
0.5,0.55696,0.48462,0
0.5,0.56013,0.48463,0
0.5,0.56329,0.48464,0
0.5,0.56646,0.48464,0
0.5,0.56962,0.48465,0
0.5,0.57278,0.48465,0
0.5,0.57595,0.48466,0
0.5,0.57911,0.48466,0
0.5,0.58228,0.48467,0
0.5,0.58544,0.48467,0
0.5,0.58861,0.48468,0
0.5,0.59177,0.48468,0
0.5,0.59494,0.48469,0
0.5,0.5981,0.48469,0
0.5,0.60127,0.4847,0
0.5,0.60443,0.4847,0
0.5,0.60759,0.4847,0
0.5,0.61076,0.48471,0
0.5,0.61392,0.48471,0
0.5,0.61709,0.48471,0
0.5,0.62025,0.48472,0
0.5,0.62342,0.48472,0
0.5,0.62658,0.48472,0
0.5,0.62975,0.48473,0
0.5,0.63291,0.48473,0
0.5,0.63608,0.48473,0
0.5,0.63924,0.48474,0
0.5,0.64241,0.48474,0
0.5,0.64557,0.48474,0
0.5,0.64873,0.48474,0
0.5,0.6519,0.48475,0
0.5,0.65506,0.48475,0
0.5,0.65823,0.48475,0
0.5,0.66139,0.48475,0
0.5,0.66456,0.48476,0
0.5,0.66772,0.48476,0
0.5,0.67089,0.48476,0
0.5,0.67405,0.48476,0
0.5,0.67722,0.48475,0
0.5,0.68038,0.48474,0
0.5,0.68354,0.48473,0
0.5,0.68671,0.48472,0
0.5,0.68987,0.48471,0
0.5,0.69304,0.48469,0
0.5,0.6962,0.48468,0
0.5,0.69937,0.48466,0
0.5,0.70253,0.48465,0
0.5,0.7057,0.48465,0
0.5,0.70886,0.48464,0
0.5,0.71203,0.48464,0
0.5,0.71519,0.48463,0
0.5,0.71835,0.48463,0
0.5,0.72152,0.48463,0
0.5,0.72468,0.48463,0
0.5,0.72785,0.48464,0
0.5,0.73101,0.48464,0
0.5,0.73418,0.48464,0
0.5,0.73734,0.48464,0
0.5,0.74051,0.48464,0
0.5,0.74367,0.48465,0
0.5,0.74684,0.48465,0
0.5,0.75,0.48465,0
0.5,0.75316,0.48465,0
0.5,0.75633,0.48466,0
0.5,0.75949,0.48466,0
0.5,0.76266,0.48466,0
0.5,0.76582,0.48466,0
0.5,0.76899,0.48467,0
0.5,0.77215,0.48467,0
0.5,0.77532,0.48467,0
0.5,0.77848,0.48467,0
0.5,0.78165,0.48468,0
0.5,0.78481,0.48468,0
0.5,0.78797,0.48468,0
0.5,0.79114,0.48468,0
0.5,0.7943,0.48468,0
0.5,0.79747,0.48469,0
0.5,0.80063,0.48469,0
0.5,0.8038,0.48469,0
0.5,0.80696,0.48469,0
0.5,0.81013,0.48469,0
0.5,0.81329,0.4847,0
0.5,0.81646,0.4847,0
0.5,0.81962,0.4847,0
0.5,0.82278,0.4847,0
0.5,0.82595,0.4847,0
0.5,0.82911,0.4847,0
0.5,0.83228,0.4847,0
0.5,0.83544,0.48471,0
0.5,0.83861,0.48471,0
0.5,0.84177,0.48471,0
0.5,0.84494,0.48471,0
0.5,0.8481,0.48471,0
0.5,0.85127,0.48471,0
0.5,0.85443,0.48471,0
0.5,0.85759,0.48471,0
0.5,0.86076,0.48471,0
0.5,0.86392,0.48471,0
0.5,0.86709,0.48471,0
0.5,0.87025,0.48471,0
0.5,0.87342,0.48471,0
0.5,0.87658,0.48471,0
0.5,0.87975,0.48471,0
0.5,0.88291,0.48471,0
0.5,0.88608,0.48471,0
0.5,0.88924,0.48471,0
0.5,0.89241,0.4847,0
0.5,0.89557,0.4847,0
0.5,0.89873,0.4847,0
0.5,0.9019,0.48469,0
0.5,0.90506,0.48469,0
0.5,0.90823,0.48469,0
0.5,0.91139,0.48468,0
0.5,0.91456,0.48468,0
0.5,0.91772,0.48467,0
0.5,0.92089,0.48466,0
0.5,0.92405,0.48465,0
0.5,0.92722,0.48464,0
0.5,0.93038,0.48463,0
0.5,0.93354,0.48461,0
0.5,0.93671,0.48459,0
0.5,0.93987,0.48457,0
0.5,0.94304,0.48453,0
0.5,0.9462,0.48449,0
0.5,0.94937,0.48444,0
0.5,0.95253,0.48437,0
0.5,0.9557,0.4843,0
0.5,0.95886,0.4842,0
0.5,0.52532,0.51569,0
0.5,0.5228,0.51582,0
0.5,0.52848,0.51558,0
0.5,0.53165,0.51551,0
0.5,0.53481,0.51547,0
0.5,0.53797,0.51544,0
0.5,0.54114,0.51542,0
0.5,0.5443,0.51541,0
0.5,0.54747,0.5154,0
0.5,0.55063,0.51539,0
0.5,0.5538,0.51538,0
0.5,0.55696,0.51538,0
0.5,0.56013,0.51537,0
0.5,0.56329,0.51536,0
0.5,0.56646,0.51536,0
0.5,0.56962,0.51535,0
0.5,0.57278,0.51535,0
0.5,0.57595,0.51534,0
0.5,0.57911,0.51534,0
0.5,0.58228,0.51533,0
0.5,0.58544,0.51533,0
0.5,0.58861,0.51532,0
0.5,0.59177,0.51532,0
0.5,0.59494,0.51531,0
0.5,0.5981,0.51531,0
0.5,0.60127,0.5153,0
0.5,0.60443,0.5153,0
0.5,0.60759,0.5153,0
0.5,0.61076,0.51529,0
0.5,0.61392,0.51529,0
0.5,0.61709,0.51529,0
0.5,0.62025,0.51528,0
0.5,0.62342,0.51528,0
0.5,0.62658,0.51528,0
0.5,0.62975,0.51527,0
0.5,0.63291,0.51527,0
0.5,0.63608,0.51527,0
0.5,0.63924,0.51526,0
0.5,0.64241,0.51526,0
0.5,0.64557,0.51526,0
0.5,0.64873,0.51526,0
0.5,0.6519,0.51525,0
0.5,0.65506,0.51525,0
0.5,0.65823,0.51525,0
0.5,0.66139,0.51525,0
0.5,0.66456,0.51524,0
0.5,0.66772,0.51524,0
0.5,0.67089,0.51524,0
0.5,0.67405,0.51524,0
0.5,0.67722,0.51525,0
0.5,0.68038,0.51526,0
0.5,0.68354,0.51527,0
0.5,0.68671,0.51528,0
0.5,0.68987,0.51529,0
0.5,0.69304,0.51531,0
0.5,0.6962,0.51532,0
0.5,0.69937,0.51534,0
0.5,0.70253,0.51535,0
0.5,0.7057,0.51535,0
0.5,0.70886,0.51536,0
0.5,0.71203,0.51536,0
0.5,0.71519,0.51537,0
0.5,0.71835,0.51537,0
0.5,0.72152,0.51537,0
0.5,0.72468,0.51537,0
0.5,0.72785,0.51537,0
0.5,0.73101,0.51536,0
0.5,0.73418,0.51536,0
0.5,0.73734,0.51536,0
0.5,0.74051,0.51536,0
0.5,0.74367,0.51535,0
0.5,0.74684,0.51535,0
0.5,0.75,0.51535,0
0.5,0.75316,0.51535,0
0.5,0.75633,0.51534,0
0.5,0.75949,0.51534,0
0.5,0.76266,0.51534,0
0.5,0.76582,0.51534,0
0.5,0.76899,0.51533,0
0.5,0.77215,0.51533,0
0.5,0.77532,0.51533,0
0.5,0.77848,0.51533,0
0.5,0.78165,0.51532,0
0.5,0.78481,0.51532,0
0.5,0.78797,0.51532,0
0.5,0.79114,0.51532,0
0.5,0.7943,0.51532,0
0.5,0.79747,0.51531,0
0.5,0.80063,0.51531,0
0.5,0.8038,0.51531,0
0.5,0.80696,0.51531,0
0.5,0.81013,0.51531,0
0.5,0.81329,0.5153,0
0.5,0.81646,0.5153,0
0.5,0.81962,0.5153,0
0.5,0.82278,0.5153,0
0.5,0.82595,0.5153,0
0.5,0.82911,0.5153,0
0.5,0.83228,0.5153,0
0.5,0.83544,0.51529,0
0.5,0.83861,0.51529,0
0.5,0.84177,0.51529,0
0.5,0.84494,0.51529,0
0.5,0.8481,0.51529,0
0.5,0.85127,0.51529,0
0.5,0.85443,0.51529,0
0.5,0.85759,0.51529,0
0.5,0.86076,0.51529,0
0.5,0.86392,0.51529,0
0.5,0.86709,0.51529,0
0.5,0.87025,0.51529,0
0.5,0.87342,0.51529,0
0.5,0.87658,0.51529,0
0.5,0.87975,0.51529,0
0.5,0.88291,0.51529,0
0.5,0.88608,0.51529,0
0.5,0.88924,0.51529,0
0.5,0.89241,0.5153,0
0.5,0.89557,0.5153,0
0.5,0.89873,0.5153,0
0.5,0.9019,0.51531,0
0.5,0.90506,0.51531,0
0.5,0.90823,0.51531,0
0.5,0.91139,0.51532,0
0.5,0.91456,0.51532,0
0.5,0.91772,0.51533,0
0.5,0.92089,0.51534,0
0.5,0.92405,0.51535,0
0.5,0.92722,0.51536,0
0.5,0.93038,0.51537,0
0.5,0.93354,0.51539,0
0.5,0.93671,0.51541,0
0.5,0.93987,0.51543,0
0.5,0.94304,0.51547,0
0.5,0.9462,0.51551,0
0.5,0.94937,0.51556,0
0.5,0.95253,0.51563,0
0.5,0.9557,0.51571,0
0.5,0.95886,0.5158,0
0.5,0.95936,0.51582,0
0.5,0.0031646,0.51894,0
0.5,0,0.51863,0
0.5,0.004036,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.5012,0.51899,0
0.5,0.50633,0.51844,0
0.5,0.50949,0.5179,0
0.5,0.51266,0.51727,0
0.5,0.51582,0.51665,0
0.5,0.51899,0.51619,0
0.5,0.52215,0.51587,0
0.5,0.96203,0.51596,0
0.5,0.96519,0.51617,0
0.5,0.96835,0.51646,0
0.5,0.97152,0.51684,0
0.5,0.97468,0.51729,0
0.5,0.97785,0.51783,0
0.5,0.98101,0.51844,0
0.5,0.98354,0.51899,0
0.5,0.0063291,0.51914,0
0.5,0.0094937,0.51922,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51927,0
0.5,0.018987,0.51927,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51925,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51925,0
0.5,0.26266,0.51925,0
0.5,0.26582,0.51925,0
0.5,0.26899,0.51925,0
0.5,0.27215,0.51925,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51926,0
0.5,0.33861,0.51926,0
0.5,0.34177,0.51926,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51927,0
0.5,0.41139,0.51927,0
0.5,0.41456,0.51927,0
0.5,0.41772,0.51927,0
0.5,0.42089,0.51927,0
0.5,0.42405,0.51927,0
0.5,0.42722,0.51927,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51928,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51934,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51927,0
0.5,0.5,0.5191,0
0.5,0.98418,0.51915,0
0.5,0.98734,0.52003,0
0.5,0.99051,0.52094,0
0.5,0.99367,0.52181,0
0.5,0.99524,0.52215,0
0.5,0.99684,0.52254,0
0.5,1,0.52292,0


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-1_Order2_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.267444,0.00140656,0.000802328,0.00149674,1.2842,0.787038,0.470733,0.015646,0.393134,0.0953769,0.130071,6028,0.036125,9,4,4,1
1,0.0063,-0.280711,0.00149593,0.000884234,0.00149687,0.990854,0.379558,0.542119,0.0169446,0.392073,0.0664238,0.153486,6028,0,3,3,3,1
2,0.0066,-0.293998,0.00157917,0.000970187,0.00149712,0.995839,0.337482,0.541265,0.0145615,0.394649,0.0664507,0.156133,6028,0,3,3,3,1
3,0.0069,-0.307269,0.00166467,0.00106007,0.00149743,0.996752,0.367415,0.542533,0.0155087,0.392483,0.0663555,0.156194,6028,0,3,3,3,1
4,0.0072,-0.32052,0.00175293,0.00115386,0.00149781,1.0004,0.369855,0.540613,0.0162401,0.395005,0.0658568,0.15562,6028,0,3,3,3,1
5,0.0075,-0.333744,0.00184425,0.00125152,0.00149829,1.00021,0.37437,0.541617,0.0167124,0.396834,0.0664694,0.154468,6028,0,3,3,3,1
6,0.0078,-0.346936,0.00194067,0.00135302,0.00149889,1.01478,0.372888,0.577174,0.0180001,0.39614,0.0664937,0.153299,6028,0,3,3,3,1
7,0.0081,-0.360074,0.0020461,0.00145828,0.00149968,1.33015,0.490935,0.698781,0.021162,0.398046,0.0659786,0.155956,6028,0,4,4,4,1
8,0.0084,-0.373178,0.00215744,0.00156732,0.00150062,1.33475,0.499142,0.70016,0.0224932,0.408253,0.0662003,0.158527,6092,0.00135,4,4,4,1
9,0.0087,-0.38623,0.00227779,0.00168006,0.00150179,1.37374,0.491554,0.724049,0.0254605,0.408458,0.06738,0.160314,6092,0,4,4,4,1
10,0.009,-0.399215,0.00240987,0.00179644,0.00150323,1.71875,0.637292,0.886493,0.0287306,0.404897,0.0667758,0.159756,6092,0,5,5,5,1
11,0.0093,-0.412031,0.00256414,0.00191591,0.00150545,2.43524,0.905536,1.22831,0.0365228,0.408269,0.0662761,0.159801,6092,0,7,7,7,1
12,0.0096,-0.424589,0.00275303,0.00203798,0.00150888,3.10916,1.10947,1.56748,0.0447616,0.406712,0.0664238,0.160049,6092,0,9,9,9,1
13,0.0099,-0.436747,0.00306528,0.00216185,0.00151421,5.15961,1.82796,2.54177,0.0569705,0.418404,0.0673444,0.16045,6122,0.000725,15,15,15,1
14,0.0102,-0.429104,0.0177939,0.00218847,0.0016145,54.57,21.4581,25.8767,0.325421,0.488121,0.070421,0.161696,6548,0.020975,169,152,152,1
15,0.0105,-0.412054,0.0383883,0.0021634,0.00175253,54.0253,23.1507,22.4304,0.351278,0.511758,0.0773266,0.161492,7023,0.013925,165,139,139,1
16,0.0108,-0.394325,0.0588472,0.00212947,0.00189092,51.5757,21.305,22.3847,0.364919,0.543896,0.0803868,0.165753,7514,0.02355,139,117,117,1
17,0.0111,-0.377327,0.0784347,0.00209422,0.00202478,49.4538,22.1287,20.8772,0.366564,0.568112,0.0813829,0.1725,7989,0.013925,127,105,105,1
18,0.0114,-0.359496,0.0984629,0.00204917,0.00216357,67.0574,30.2344,28.3417,0.431563,0.605591,0.0863775,0.180758,8493,0.02375,159,134,134,1
19,0.0117,-0.344187,0.116931,0.00201348,0.00229135,72.6819,31.6288,31.7368,0.476584,0.636735,0.0906181,0.182757,8912,0.01115,153,134,134,1
20,0.012,-0.331754,0.133958,0.00199051,0.00240609,70.7833,32.68,30.8043,0.489639,0.654905,0.0943048,0.192396,9278,0.0275,145,128,128,1


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-1_Order2_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.267412,0.00141434,0.000802231,0.00149665,1.7999,0.828396,0.783756,0.0274045,0.741609,0.170047,0.271957,6028,0,11,6,6,2
1,0.0063,-0.28071,0.00149595,0.000884234,0.00149687,0.91953,0.280074,0.496102,0.0129132,0.372302,0.0709097,0.150348,6028,0,3,3,3,1
2,0.0066,-0.293998,0.00157917,0.000970187,0.00149712,0.920321,0.280578,0.502712,0.0135291,0.372812,0.068481,0.147566,6028,0,3,3,3,1
3,0.0069,-0.307269,0.00166467,0.00106007,0.00149743,0.882672,0.271712,0.472017,0.0136863,0.364244,0.0731604,0.136999,6028,0,3,3,3,1
4,0.0072,-0.32052,0.00175293,0.00115386,0.00149781,0.898528,0.271252,0.49899,0.0154611,0.397639,0.0708042,0.157351,6028,0,3,3,3,1
5,0.0075,-0.333744,0.00184425,0.00125152,0.00149829,0.917483,0.28779,0.486443,0.0158382,0.382919,0.0679611,0.153871,6028,0,3,3,3,1
6,0.0078,-0.346936,0.00194067,0.00135302,0.00149889,0.906615,0.282943,0.488403,0.0167836,0.387756,0.0700954,0.1556,6028,0,3,3,3,1
7,0.0081,-0.360074,0.0020461,0.00145828,0.00149968,1.2089,0.378736,0.630396,0.0198282,0.393793,0.0698829,0.154182,6028,0,4,4,4,1
8,0.0084,-0.373178,0.00215744,0.00156732,0.00150062,1.22332,0.387673,0.635597,0.0212431,0.578726,0.0664735,0.156353,6092,0.00135,4,4,4,1
9,0.0087,-0.38623,0.00227779,0.00168006,0.00150179,1.22473,0.396282,0.655966,0.0237391,0.366366,0.0682988,0.160363,6092,0,4,4,4,1
10,0.009,-0.399215,0.00240987,0.00179644,0.00150323,1.5401,0.485642,0.810171,0.0274977,0.371362,0.0712381,0.144845,6092,0,5,5,5,1
11,0.0093,-0.412031,0.00256414,0.00191591,0.00150545,2.14217,0.681364,1.10289,0.0338176,0.373273,0.0666299,0.161115,6092,0,7,7,7,1
12,0.0096,-0.424589,0.00275303,0.00203798,0.00150888,2.7823,0.834441,1.4154,0.0420867,0.369587,0.0699448,0.152665,6092,0,9,9,9,1
13,0.0099,-0.436747,0.00306528,0.00216185,0.00151421,4.64941,1.39089,2.32087,0.0530839,0.371667,0.0668393,0.162489,6122,0.000725,15,15,15,1
14,0.0102,-0.371195,0.0563599,0.00189305,0.00189247,333.217,106.656,154.375,1.37994,2.20946,0.387635,0.810836,7469,0,962,911,911,5
15,0.0105,-0.3579,0.0734346,0.00187893,0.00201526,166.98,56.0674,78.1739,0.579645,0.972265,0.17437,0.325469,7855,0.004475,424,418,418,2
16,0.0108,-0.346238,0.0897033,0.00186964,0.00212931,157.239,52.2546,73.6757,0.592956,1.00211,0.187816,0.345129,8167,0,373,368,368,2
17,0.0111,-0.335362,0.105777,0.00186121,0.00223951,232.954,81.0263,107.962,0.679702,1.58217,0.288205,0.517312,8576,0,525,518,518,3
18,0.0114,-0.330294,0.118025,0.00188262,0.0023177,121.792,43.1816,57.2437,0.464334,1.08893,0.201885,0.361287,8900,0,271,269,269,2
19,0.0117,-0.323871,0.130985,0.00189459,0.00240341,135.16,48.9423,62.5063,0.493794,1.11303,0.201938,0.370263,9112,0,286,283,283,2
20,0.012,-0.318587,0.143213,0.00191147,0.00248254,120.171,42.9832,58.3106,0.420854,0.981439,0.18285,0.321365,9355,0,296,291,291,2


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-1_Order2_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.267412,0.00141434,0.000802231,0.00149665,1.80575,0.830842,0.783647,0.0277074,0.734259,0.167339,0.277484,6028,0,11,6,6,2
1,0.0063,-0.28071,0.00149595,0.000884234,0.00149687,0.926755,0.282535,0.502951,0.0128364,0.359064,0.0707479,0.147455,6028,0,3,3,3,1
2,0.0066,-0.293998,0.00157917,0.000970187,0.00149712,0.90496,0.276887,0.482289,0.0133885,0.372094,0.0706944,0.150223,6028,0,3,3,3,1
3,0.0069,-0.307269,0.00166467,0.00106007,0.00149743,0.910766,0.278941,0.491354,0.0145748,0.364251,0.069342,0.150191,6028,0,3,3,3,1
4,0.0072,-0.32052,0.00175293,0.00115386,0.00149781,0.907534,0.282886,0.477105,0.0150781,0.352912,0.0718804,0.149838,6028,0,3,3,3,1
5,0.0075,-0.333744,0.00184425,0.00125152,0.00149829,0.914898,0.282308,0.504951,0.0155604,0.364251,0.0702879,0.146454,6028,0,3,3,3,1
6,0.0078,-0.346936,0.00194067,0.00135302,0.00149889,0.87531,0.260801,0.463225,0.0161185,0.352649,0.070496,0.139501,6028,0,3,3,3,1
7,0.0081,-0.360074,0.0020461,0.00145828,0.00149968,1.21716,0.376052,0.651159,0.0200218,0.366536,0.0695265,0.15168,6028,0,4,4,4,1
8,0.0084,-0.373163,0.00215955,0.00156727,0.00150068,1.83739,0.590837,0.982884,0.0278039,0.742366,0.135793,0.299991,6092,0,6,6,6,2
9,0.0087,-0.386229,0.00227789,0.00168006,0.00150179,1.23456,0.401654,0.645836,0.0223711,0.37658,0.0715277,0.152355,6092,0,4,4,4,1
10,0.009,-0.399215,0.00240987,0.00179644,0.00150323,1.557,0.499153,0.797466,0.0273897,0.385687,0.0687726,0.14953,6092,0,5,5,5,1
11,0.0093,-0.412031,0.00256414,0.00191591,0.00150545,2.16793,0.673121,1.11249,0.0346481,0.386988,0.0705718,0.152647,6092,0,7,7,7,1
12,0.0096,-0.424589,0.00275303,0.00203798,0.00150888,2.79651,0.838964,1.42535,0.0423621,0.387504,0.0709962,0.152475,6092,0,9,9,9,1
13,0.0099,-0.436727,0.00307275,0.00216175,0.00151431,5.34831,1.58747,2.75233,0.0579978,0.755696,0.136391,0.306812,6122,0,17,17,17,2
14,0.0102,-0.371195,0.05636,0.00189305,0.00189247,334.222,110.263,155.23,1.38708,2.2421,0.394151,0.789081,7469,0,964,911,911,5
15,0.0105,-0.355661,0.0748503,0.00186717,0.00202695,235.34,77.7996,111.421,0.713033,1.46081,0.263354,0.489454,7855,0,583,576,576,3
16,0.0108,-0.346262,0.0896848,0.00186977,0.00212918,152.203,50.7533,71.7959,0.558977,1.00906,0.186717,0.334593,8167,0,359,352,352,2
17,0.0111,-0.335364,0.105775,0.00186122,0.00223949,235.078,81.8033,109.663,0.679761,1.60912,0.292281,0.511558,8576,0,527,518,518,3
18,0.0114,-0.330295,0.118024,0.00188263,0.00231769,123.15,43.2668,58.4511,0.465155,1.12027,0.204892,0.351902,8900,0,271,269,269,2
19,0.0117,-0.323873,0.130984,0.0018946,0.00240339,128.65,46.4601,60.102,0.478153,1.02413,0.190665,0.322318,9112,0,286,283,283,2
20,0.012,-0.318589,0.143212,0.00191148,0.00248253,119.529,42.267,58.2435,0.410927,0.990651,0.182636,0.313027,9355,0,296,291,291,2


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-1_Order4_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258259,0.0025606,0.00077476,0.00139813,1.82411,1.36983,0.513938,0.658179,0.51705,0.106625,0.128636,8085,0.1413,16,4,4,1
1,0.0063,-0.270856,0.00272588,0.000853174,0.00139753,1.26679,0.539236,0.647824,1.35309,0.471467,0.0713423,0.137713,8085,0,3,3,3,1
2,0.0066,-0.283581,0.00287079,0.000935793,0.00139807,1.27472,0.51747,0.645575,1.25844,0.504904,0.07325,0.135413,8085,0,3,3,3,1
3,0.0069,-0.296252,0.00302009,0.00102203,0.00139881,1.31759,0.512582,0.633874,1.59378,0.491759,0.0724078,0.135061,8085,0,3,3,3,1
4,0.0072,-0.30885,0.00317583,0.00111179,0.00139981,1.27864,0.525706,0.643813,1.51939,0.483644,0.072084,0.133894,8085,0,3,3,3,1
5,0.0075,-0.321336,0.00334296,0.00120497,0.00140116,1.75134,0.595992,0.80122,1.90881,0.504115,0.0722378,0.133494,8085,0,4,4,4,1
6,0.0078,-0.333735,0.00352036,0.0013015,0.00140289,1.72181,0.728755,0.832349,2.01629,0.513976,0.07187,0.138012,8085,0,4,4,4,1
7,0.0081,-0.345995,0.00371446,0.00140123,0.00140512,2.14371,0.926529,1.02726,2.35477,0.492927,0.0726963,0.135581,8085,0,5,5,5,1
8,0.0084,-0.358122,0.00392529,0.00150402,0.00140795,2.16345,0.955478,1.02712,2.42952,0.507591,0.0710664,0.135596,8085,0,5,5,5,1
9,0.0087,-0.369927,0.0041784,0.00160911,0.00141207,3.02177,1.29984,1.41271,3.11168,0.504987,0.0733734,0.135669,8085,0,7,7,7,1
10,0.009,-0.381359,0.00449463,0.00171602,0.00141786,4.04311,1.87144,1.80408,3.59461,0.481821,0.0705088,0.136751,8085,0,10,9,9,1
11,0.0093,-0.392068,0.00497036,0.001823,0.00142692,6.2244,2.75959,2.71401,4.40725,0.486329,0.0719606,0.13477,8188,0.00195,15,14,14,1
12,0.0096,-0.365504,0.0299792,0.0017545,0.00160379,61.3025,32.3371,22.7093,11.7349,0.601518,0.0834173,0.135235,9269,0.031775,181,115,115,1
13,0.0099,-0.332189,0.0593705,0.00164439,0.00179701,51.571,27.8231,19.419,11.5098,0.688547,0.0952315,0.143295,10378,0.041825,131,84,84,1
14,0.0102,-0.303387,0.0842181,0.00154731,0.00197101,71.3035,37.5899,28.5175,13.7359,0.711129,0.0928901,0.16536,11312,0.019925,149,108,108,1
15,0.0105,-0.281982,0.104461,0.00148039,0.00211393,64.6971,33.7488,26.8887,15.786,0.748617,0.0983027,0.170652,12055,0.027375,122,92,92,1
16,0.0108,-0.266389,0.12144,0.00143846,0.00223375,100.45,44.0037,45.3171,18.3522,0.800224,0.103062,0.178289,12712,0.02675,152,138,138,1
17,0.0111,-0.260784,0.132752,0.00144727,0.00230303,81.6698,36.6943,36.5851,15.9673,0.837189,0.105086,0.18335,13033,0.018,118,114,114,1
18,0.0114,-0.257176,0.14297,0.00146581,0.00236167,73.9826,32.8899,33.74,14.2641,0.856625,0.108621,0.182506,13290,0.009125,102,100,100,1
19,0.0117,-0.254398,0.152823,0.00148812,0.00241574,85.8875,37.6512,38.664,13.1961,0.882302,0.11163,0.190981,13553,0.01575,113,110,110,1
20,0.012,-0.252997,0.161965,0.00151787,0.00246169,65.9713,29.4357,30.0229,12.7203,0.898118,0.107119,0.189907,13797,0.01655,85,81,81,1


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-1_Order4_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258085,0.00258395,0.000774247,0.00139711,2.83234,1.50302,1.02526,1.7522,0.94729,0.182726,0.256097,8085,0,19,7,7,2
1,0.0063,-0.270854,0.00272583,0.000853176,0.00139753,1.16114,0.386205,0.585809,1.09724,0.466741,0.0721362,0.131712,8085,0,3,3,3,1
2,0.0066,-0.283581,0.00287054,0.000935795,0.00139807,1.15662,0.385524,0.581023,1.22073,0.451027,0.0722993,0.132058,8085,0,3,3,3,1
3,0.0069,-0.296252,0.00302003,0.00102203,0.00139881,1.15868,0.381711,0.585609,1.38034,0.459806,0.0733706,0.133575,8085,0,3,3,3,1
4,0.0072,-0.30885,0.00317585,0.00111179,0.00139981,1.12887,0.375385,0.557057,1.45699,0.462216,0.0745866,0.125126,8085,0,3,3,3,1
5,0.0075,-0.321335,0.00334297,0.00120497,0.00140116,1.54857,0.515331,0.753966,1.83823,0.461745,0.0728402,0.134696,8085,0,4,4,4,1
6,0.0078,-0.333735,0.00352031,0.0013015,0.00140289,1.54853,0.510595,0.760097,1.90859,0.456143,0.0724411,0.134543,8085,0,4,4,4,1
7,0.0081,-0.345995,0.00371438,0.00140123,0.00140512,1.93122,0.641268,0.939344,2.2264,0.455968,0.0730801,0.130806,8085,0,5,5,5,1
8,0.0084,-0.358122,0.00392521,0.00150402,0.00140795,1.93912,0.648773,0.911143,2.35044,0.465696,0.0732913,0.132664,8085,0,5,5,5,1
9,0.0087,-0.369927,0.00417833,0.00160911,0.00141207,2.72392,0.895852,1.26796,3.0056,0.454959,0.0742671,0.135013,8085,0,7,7,7,1
10,0.009,-0.381359,0.00449459,0.00171602,0.00141786,3.60925,1.2772,1.60367,3.47877,0.457297,0.0743588,0.13036,8085,0,10,9,9,1
11,0.0093,-0.392068,0.00497032,0.001823,0.00142692,5.57603,1.92165,2.43277,4.24184,0.47469,0.0726085,0.132054,8188,0.00195,15,14,14,1
12,0.0096,-0.304125,0.0679757,0.0014597,0.00187666,233.095,90.6417,96.6778,43.428,2.39532,0.349525,0.576878,10565,0,587,465,465,4
13,0.0099,-0.289137,0.084757,0.00143112,0.00199346,132.448,46.3063,59.7928,17.5578,1.23928,0.187128,0.300106,11240,0,250,243,243,2
14,0.0102,-0.278956,0.0986048,0.00142256,0.00208688,137.497,48.6067,62.2081,17.5651,1.40613,0.195823,0.322051,11820,0,241,238,238,2
15,0.0105,-0.271326,0.110992,0.00142434,0.00216739,102.05,36.74,46.3505,16.521,1.41613,0.195779,0.331814,12227,0,170,166,166,2
16,0.0108,-0.265852,0.122212,0.00143548,0.00223661,91.9505,32.4025,42.0991,16.2387,1.41876,0.197683,0.340514,12547,0,146,143,143,2
17,0.0111,-0.261141,0.133103,0.00144921,0.00230175,89.0097,31.4793,40.2896,15.9829,1.45036,0.20624,0.348128,12852,0,141,138,138,2
18,0.0114,-0.257898,0.143222,0.00146989,0.00235879,76.9013,27.7079,34.7752,14.3412,1.49336,0.207553,0.355151,13161,0,120,118,118,2
19,0.0117,-0.255051,0.153244,0.00149192,0.00241363,83.9855,29.0805,39.051,13.74,1.35876,0.196508,0.308056,13387,0,135,134,134,2
20,0.012,-0.254007,0.162237,0.00152391,0.00245785,50.3319,18.3315,24.3466,10.5154,1.36442,0.199126,0.311723,13606,0,90,88,88,2


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-1_Order4_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258085,0.00258395,0.000774247,0.00139711,2.86498,1.51569,1.05626,1.78988,0.952521,0.18402,0.257148,8085,0,19,7,7,2
1,0.0063,-0.270854,0.00272583,0.000853176,0.00139753,1.16113,0.384522,0.583223,1.08311,0.461619,0.0739794,0.13123,8085,0,3,3,3,1
2,0.0066,-0.283581,0.00287054,0.000935795,0.00139807,1.16833,0.390273,0.604376,1.23051,0.462535,0.0756081,0.13001,8085,0,3,3,3,1
3,0.0069,-0.296252,0.00302003,0.00102203,0.00139881,1.16763,0.383297,0.600724,1.39053,0.461036,0.0739858,0.136654,8085,0,3,3,3,1
4,0.0072,-0.30885,0.00317585,0.00111179,0.00139981,1.16673,0.384083,0.582928,1.47475,0.467224,0.0732652,0.132758,8085,0,3,3,3,1
5,0.0075,-0.321335,0.00334297,0.00120497,0.00140116,1.559,0.530003,0.760127,1.85463,0.456689,0.0744773,0.13288,8085,0,4,4,4,1
6,0.0078,-0.333735,0.00352031,0.0013015,0.00140289,1.55659,0.512538,0.750674,1.96491,0.464995,0.0755471,0.13369,8085,0,4,4,4,1
7,0.0081,-0.345995,0.00371438,0.00140123,0.00140512,1.93597,0.638169,0.931148,2.29466,0.461443,0.0727588,0.132623,8085,0,5,5,5,1
8,0.0084,-0.358122,0.00392521,0.00150402,0.00140795,1.95563,0.642189,0.947051,2.40743,0.457423,0.0744655,0.133306,8085,0,5,5,5,1
9,0.0087,-0.369927,0.00417833,0.00160911,0.00141207,2.72017,0.910267,1.26231,3.00676,0.463886,0.0732836,0.131851,8085,0,7,7,7,1
10,0.009,-0.381359,0.00449459,0.00171602,0.00141786,3.62577,1.29352,1.60459,3.49434,0.465549,0.0727621,0.133952,8085,0,10,9,9,1
11,0.0093,-0.391928,0.00498755,0.00182233,0.00142757,7.16677,2.4473,3.2361,5.34037,0.939543,0.144107,0.269697,8188,0,19,18,18,2
12,0.0096,-0.304062,0.0679885,0.00145939,0.00187691,236.323,91.4707,99.07,43.7928,2.31651,0.347643,0.570957,10591,0,584,467,467,4
13,0.0099,-0.289022,0.084796,0.00143055,0.00199391,135.046,46.6695,60.9997,17.6616,1.27023,0.18895,0.309092,11228,0,251,242,242,2
14,0.0102,-0.278905,0.0986022,0.0014223,0.002087,136.358,47.9651,62.3103,17.5416,1.35962,0.196283,0.326408,11814,0,238,235,235,2
15,0.0105,-0.271275,0.110987,0.00142407,0.0021675,102.718,36.5722,47.0188,16.7212,1.42364,0.19534,0.329914,12221,0,168,166,166,2
16,0.0108,-0.265798,0.122208,0.00143519,0.00223672,92.1104,31.5199,42.8003,16.3626,1.46936,0.197986,0.34409,12541,0,145,143,143,2
17,0.0111,-0.2611,0.133088,0.00144898,0.00230177,87.8364,31.2226,40.0027,16.1603,1.49437,0.204769,0.349738,12846,0,139,137,137,2
18,0.0114,-0.257837,0.143218,0.00146954,0.00235892,78.0395,28.5237,35.3399,14.5116,1.52408,0.210393,0.357032,13164,0,122,119,119,2
19,0.0117,-0.255064,0.153184,0.00149199,0.00241332,81.0877,29.6853,37.5743,13.5327,1.35615,0.199043,0.305645,13381,0,131,129,129,2
20,0.012,-0.253938,0.162231,0.0015235,0.00245802,53.4969,19.7712,25.3437,10.8723,1.40425,0.195879,0.317357,13600,0,94,89,89,2


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-2_Order2_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259841,0.0027693,0.00077951,0.00153701,1.27352,0.780109,0.467758,0.0174625,0.496991,0.103204,0.128252,7734,0.138425,9,4,4,1
1,0.0063,-0.272253,0.00299181,0.000857576,0.00153875,1.20781,0.537084,0.585462,0.0321764,0.44451,0.0726825,0.137874,7734,0,3,3,3,1
2,0.0066,-0.284553,0.00323581,0.000938996,0.00154085,1.21927,0.532627,0.590642,0.0319009,0.446128,0.0727345,0.138232,7734,0,3,3,3,1
3,0.0069,-0.296753,0.00349385,0.00102376,0.00154329,1.22289,0.52662,0.58368,0.032852,0.444117,0.0727286,0.138018,7734,0,3,3,3,1
4,0.0072,-0.308843,0.00376707,0.00111178,0.00154611,1.21713,0.527994,0.586384,0.0325588,0.443511,0.0727493,0.138511,7734,0,3,3,3,1
5,0.0075,-0.320814,0.00405627,0.00120297,0.00154936,1.22239,0.543511,0.587169,0.0331894,0.453266,0.0732372,0.138364,7848,0.0046,3,3,3,1
6,0.0078,-0.332661,0.00436122,0.00129727,0.00155309,1.26649,0.585237,0.61127,0.0349361,0.457651,0.0752215,0.137456,7848,0,3,3,3,1
7,0.0081,-0.344334,0.00468611,0.0013945,0.00155741,1.69952,0.78631,0.794953,0.0410186,0.456811,0.074262,0.138039,7848,0,4,4,4,1
8,0.0084,-0.35587,0.00502764,0.00149457,0.00156237,1.69914,0.786948,0.802039,0.0399332,0.469317,0.075297,0.140053,7981,0.0049,4,4,4,1
9,0.0087,-0.367181,0.00538922,0.00159717,0.00156824,2.1257,0.954749,0.998998,0.0471949,0.473167,0.0768627,0.138819,8050,0.00365,5,5,5,1
10,0.009,-0.378302,0.00576952,0.00170225,0.00157499,2.09384,0.996595,0.96752,0.0501612,0.475404,0.0764342,0.140425,8113,0.00155,5,5,5,1
11,0.0093,-0.389142,0.00617292,0.00180941,0.00158296,2.57067,1.14058,1.19436,0.0566344,0.497387,0.0774771,0.142497,8343,0.01465,6,6,6,1
12,0.0096,-0.399626,0.00660127,0.00191812,0.00159258,3.63949,1.53471,1.68071,0.0662316,0.510744,0.0797576,0.14591,8487,0.00535,8,8,8,1
13,0.0099,-0.409633,0.00705916,0.00202756,0.00160454,4.63291,1.98651,2.09779,0.0741435,0.516432,0.0811087,0.143096,8649,0.005725,10,10,10,1
14,0.0102,-0.418701,0.00757091,0.00213523,0.00162116,7.28689,3.0111,3.32288,0.0926062,0.527993,0.0837056,0.142036,8828,0.007825,15,15,15,1
15,0.0105,-0.424285,0.00838749,0.00222732,0.00165565,19.7225,9.29919,8.69209,0.138872,0.540693,0.0840922,0.144934,9177,0.018425,42,42,42,1
16,0.0108,-0.378362,0.0334048,0.00204312,0.00195116,115.705,63.6333,45.415,0.7803,0.71021,0.107844,0.154319,11345,0.046475,285,202,202,1
17,0.0111,-0.345612,0.0565102,0.00191814,0.00216555,99.143,55.7434,38.547,0.952142,0.80592,0.102011,0.172053,12842,0.03895,200,145,145,1
18,0.0114,-0.317527,0.0764505,0.00180987,0.00235791,116.133,60.37,48.5908,1.19885,0.834097,0.10341,0.17118,14047,0.029925,189,154,154,1
19,0.0117,-0.294862,0.0937946,0.00172489,0.00252771,164.032,78.6171,73.1189,1.61604,0.889021,0.105708,0.180301,14929,0.020425,220,200,200,1
20,0.012,-0.281913,0.106181,0.00169156,0.00264646,293.083,139.495,134.453,1.72587,0.89957,0.108199,0.187494,15817,0.049675,359,355,355,1


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-2_Order2_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259834,0.00276939,0.000779467,0.00153704,1.68851,0.964813,0.715257,0.0199987,0.935979,0.182184,0.26751,7734,0,10,5,5,2
1,0.0063,-0.272253,0.00299173,0.000857577,0.00153875,1.22978,0.516447,0.594705,0.0325676,0.463306,0.0732616,0.13824,7734,0,3,3,3,1
2,0.0066,-0.284553,0.00323581,0.000938996,0.00154085,1.22129,0.519098,0.585404,0.0322639,0.464444,0.073514,0.139539,7734,0,3,3,3,1
3,0.0069,-0.296753,0.00349385,0.00102376,0.00154329,1.25004,0.514054,0.587175,0.0319334,0.467424,0.0732224,0.139609,7734,0,3,3,3,1
4,0.0072,-0.308843,0.00376707,0.00111178,0.00154611,1.21456,0.517917,0.592961,0.0331412,0.457629,0.0734295,0.135826,7734,0,3,3,3,1
5,0.0075,-0.320814,0.00405627,0.00120297,0.00154936,1.23071,0.550172,0.614872,0.0338386,0.450105,0.0729175,0.13585,7848,0.0046,3,3,3,1
6,0.0078,-0.332661,0.00436122,0.00129727,0.00155309,1.271,0.568487,0.614109,0.0358118,0.470845,0.0752499,0.138039,7848,0,3,3,3,1
7,0.0081,-0.344334,0.00468611,0.0013945,0.00155741,1.70667,0.727506,0.805761,0.0398024,0.4646,0.0748936,0.136785,7848,0,4,4,4,1
8,0.0084,-0.35587,0.00502764,0.00149457,0.00156237,1.72164,0.726991,0.79861,0.0403052,0.485841,0.0763436,0.137919,7981,0.0049,4,4,4,1
9,0.0087,-0.367181,0.00538922,0.00159717,0.00156824,2.19678,0.881145,1.01121,0.0481303,0.495415,0.0771067,0.139561,8050,0.00365,5,5,5,1
10,0.009,-0.378302,0.00576952,0.00170225,0.00157499,2.08724,0.906435,0.967206,0.0494326,0.49484,0.0767117,0.132428,8113,0.00155,5,5,5,1
11,0.0093,-0.38912,0.00617385,0.00180936,0.001583,3.02516,1.28351,1.45596,0.0592755,1.01251,0.156674,0.282822,8343,0,7,7,7,2
12,0.0096,-0.399608,0.00660203,0.00191808,0.00159261,4.1171,1.74971,1.94572,0.0697556,1.01972,0.162212,0.28161,8487,0,9,9,9,2
13,0.0099,-0.409609,0.00706015,0.00202751,0.00160459,5.13206,2.10637,2.40256,0.0770419,1.04545,0.161171,0.284902,8649,0,11,11,11,2
14,0.0102,-0.41867,0.00757212,0.00213514,0.00162125,7.77984,3.19433,3.58411,0.0940247,1.05186,0.163688,0.292787,8828,0,16,16,16,2
15,0.0105,-0.42424,0.00839248,0.00222713,0.00165584,20.6946,8.90428,9.28271,0.142215,1.10994,0.167513,0.294669,9177,0,43,43,43,2
16,0.0108,-0.322562,0.0624802,0.00174177,0.002234,421.716,206.561,174.443,2.96271,2.96243,0.393284,0.669059,13017,0,786,655,655,4
17,0.0111,-0.309089,0.0753857,0.00171537,0.00235467,241.71,107.988,104.104,1.44619,1.60473,0.189602,0.342131,13643,0,338,333,333,2
18,0.0114,-0.299326,0.086391,0.00170609,0.0024549,235.214,106.868,104.279,1.3743,1.62354,0.189642,0.336593,14192,0,307,301,301,2
19,0.0117,-0.291312,0.0964823,0.0017041,0.00254505,190.929,75.9188,87.0928,1.24596,1.6688,0.192452,0.348828,14657,0,236,231,231,2
20,0.012,-0.283948,0.1059,0.00170362,0.00263103,199.031,91.1143,89.4492,1.28217,1.76061,0.204483,0.369659,15362,0,245,237,237,2


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-2_Order2_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259834,0.00276939,0.000779467,0.00153704,1.69601,0.977963,0.710439,0.0210002,0.939278,0.177476,0.265479,7734,0,10,5,5,2
1,0.0063,-0.272253,0.00299173,0.000857577,0.00153875,1.20884,0.4792,0.593741,0.0309002,0.457113,0.0726881,0.136985,7734,0,3,3,3,1
2,0.0066,-0.284553,0.00323581,0.000938996,0.00154085,1.23279,0.544396,0.584348,0.0315331,0.456324,0.0731105,0.13715,7734,0,3,3,3,1
3,0.0069,-0.296753,0.00349385,0.00102376,0.00154329,1.22571,0.531782,0.590283,0.0322668,0.454088,0.0722299,0.136027,7734,0,3,3,3,1
4,0.0072,-0.308843,0.00376707,0.00111178,0.00154611,1.22458,0.527614,0.586057,0.0339663,0.453148,0.0722258,0.138601,7734,0,3,3,3,1
5,0.0075,-0.320793,0.00405743,0.00120297,0.00154937,1.65075,0.704275,0.832319,0.0349268,0.906809,0.147502,0.27596,7848,0,4,4,4,2
6,0.0078,-0.332661,0.00436122,0.00129727,0.00155309,1.2905,0.545089,0.62747,0.0359322,0.466684,0.0745636,0.138291,7848,0,3,3,3,1
7,0.0081,-0.344334,0.0046861,0.0013945,0.00155741,1.72694,0.713437,0.813247,0.0417393,0.467277,0.0743258,0.137437,7848,0,4,4,4,1
8,0.0084,-0.355851,0.00502873,0.00149456,0.00156239,2.14366,0.898509,1.06067,0.0424392,0.952834,0.151101,0.275956,7981,0,5,5,5,2
9,0.0087,-0.367166,0.00538997,0.00159716,0.00156825,2.58556,1.08966,1.2539,0.0523853,0.949453,0.154734,0.285035,8050,0,6,6,6,2
10,0.009,-0.378277,0.00577075,0.00170222,0.00157502,2.56063,1.17801,1.23236,0.05293,0.966242,0.151856,0.27868,8113,0,6,6,6,2
11,0.0093,-0.389118,0.00617384,0.00180936,0.00158301,3.0475,1.40107,1.46712,0.0589289,0.984422,0.15531,0.276357,8343,0,7,7,7,2
12,0.0096,-0.399608,0.00660202,0.00191808,0.00159261,4.15638,1.88875,1.94234,0.0702377,0.997183,0.159175,0.278044,8487,0,9,9,9,2
13,0.0099,-0.409609,0.00706015,0.00202751,0.00160459,5.17622,2.32538,2.40001,0.078274,1.02487,0.157812,0.285248,8649,0,11,11,11,2
14,0.0102,-0.41867,0.00757213,0.00213514,0.00162125,7.85736,3.42428,3.62119,0.0967677,1.03522,0.159343,0.287518,8828,0,16,16,16,2
15,0.0105,-0.42424,0.0083925,0.00222713,0.00165584,20.6921,9.69849,9.16643,0.142765,1.08692,0.16486,0.290864,9177,0,43,43,43,2
16,0.0108,-0.322562,0.0624804,0.00174177,0.002234,429.078,208.39,178.304,3.04346,2.91247,0.390034,0.673574,13017,0,785,655,655,4
17,0.0111,-0.309089,0.0753859,0.00171537,0.00235467,243.003,107.913,107.232,1.45566,1.57642,0.194707,0.345571,13643,0,338,333,333,2
18,0.0114,-0.299325,0.0863912,0.00170609,0.0024549,235.27,103.644,104.733,1.33894,1.61593,0.19174,0.347474,14192,0,307,301,301,2
19,0.0117,-0.291311,0.0964824,0.0017041,0.00254505,194.724,78.5832,87.7859,1.25926,1.66655,0.195386,0.363964,14657,0,236,231,231,2
20,0.012,-0.283948,0.1059,0.00170362,0.00263104,204.178,94.3748,90.518,1.34968,1.74006,0.206304,0.379929,15362,0,245,237,237,2


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-2_Order4_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259843,0.0026407,0.000779523,0.00139511,1.67208,1.04096,0.604686,0.14612,0.44767,0.0989414,0.135096,6591,0.08445,12,5,5,1
1,0.0063,-0.272199,0.00286058,0.000857386,0.00139691,1.07945,0.422007,0.572967,0.226346,0.435321,0.0746957,0.15665,6591,0,3,3,3,1
2,0.0066,-0.284418,0.00310517,0.000938524,0.00139926,1.08392,0.416366,0.571815,0.2259,0.433276,0.0748915,0.154701,6591,0,3,3,3,1
3,0.0069,-0.296518,0.00336506,0.00102291,0.00140201,1.08216,0.406925,0.57831,0.227056,0.44009,0.075038,0.157118,6591,0,3,3,3,1
4,0.0072,-0.308463,0.00364279,0.00111043,0.00140524,1.45218,0.537986,0.75452,0.269779,0.468317,0.0753073,0.154411,6696,0.004475,4,4,4,1
5,0.0075,-0.320287,0.00393581,0.00120102,0.00140897,1.46474,0.587801,0.788723,0.277381,0.471992,0.078295,0.156065,6696,0,4,4,4,1
6,0.0078,-0.331957,0.00424679,0.00129455,0.00141328,1.47922,0.577368,0.789667,0.27927,0.452359,0.0787295,0.154766,6744,0.002925,4,4,4,1
7,0.0081,-0.343424,0.004578,0.00139081,0.00141833,1.87935,0.726722,1.00192,0.317804,0.470237,0.0771187,0.156058,6868,0.002275,5,5,5,1
8,0.0084,-0.35471,0.00492831,0.00148969,0.00142418,1.93219,0.758631,1.02824,0.328916,0.479655,0.0773161,0.160595,6868,0,5,5,5,1
9,0.0087,-0.36573,0.00530192,0.00159084,0.00143111,2.30547,0.90017,1.20291,0.357101,0.481458,0.0778829,0.161802,6919,0.00155,6,6,6,1
10,0.009,-0.376443,0.0056999,0.00169389,0.0014394,2.7245,1.02566,1.41191,0.389654,0.497282,0.0793482,0.157946,7175,0.015,7,7,7,1
11,0.0093,-0.386693,0.00612924,0.001798,0.00144977,3.74912,1.37356,1.86258,0.451873,0.525324,0.0826004,0.161181,7256,0.00425,9,9,9,1
12,0.0096,-0.396105,0.00660766,0.00190118,0.00146404,5.51644,2.02876,2.85454,0.532046,0.523119,0.0813908,0.164644,7433,0.005875,14,14,14,1
13,0.0099,-0.403241,0.00724889,0.00199588,0.00148932,11.8422,4.52354,5.75503,0.700839,0.539639,0.0860265,0.165453,7753,0.02055,28,28,28,1
14,0.0102,-0.353949,0.032807,0.00180514,0.00178838,115.302,50.5635,50.1704,2.72099,0.639825,0.104059,0.170021,9898,0.040775,304,243,243,1
15,0.0105,-0.319692,0.05591,0.00167843,0.00199692,88.0596,48.2144,36.3075,2.65532,0.787505,0.101746,0.194262,11309,0.0494,198,140,140,1
16,0.0108,-0.293674,0.0742491,0.00158581,0.00216652,74.5156,37.911,31.5096,3.05143,0.761769,0.102813,0.191828,12268,0.0294,137,103,103,1
17,0.0111,-0.270409,0.09084,0.00150073,0.00232724,110.152,51.2793,49.007,3.49174,0.841613,0.10186,0.190988,13132,0.019825,171,150,150,1
18,0.0114,-0.254368,0.10409,0.00144998,0.00245401,179.715,81.6145,82.6351,4.14744,0.811893,0.10746,0.205324,14040,0.048775,251,238,238,1
19,0.0117,-0.248029,0.112461,0.00145089,0.0025276,148.777,65.5075,71.3944,2.71399,0.916044,0.112911,0.206884,14419,0.0118,179,175,175,1
20,0.012,-0.243257,0.120274,0.00145946,0.00259247,140.63,57.2419,68.3243,3.02673,0.965284,0.113315,0.212338,14742,0.01875,159,157,157,1


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-2_Order4_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259813,0.00264402,0.000779434,0.00139505,2.37413,1.33745,0.998483,0.206181,0.88704,0.171103,0.277775,6591,0,14,7,7,2
1,0.0063,-0.272199,0.00286049,0.000857387,0.00139691,1.07764,0.419716,0.569616,0.220129,0.440299,0.0726623,0.155219,6591,0,3,3,3,1
2,0.0066,-0.284418,0.00310517,0.000938524,0.00139926,1.07626,0.416847,0.570466,0.226761,0.436416,0.072203,0.154444,6591,0,3,3,3,1
3,0.0069,-0.296519,0.00336505,0.00102291,0.00140201,1.07426,0.412032,0.571373,0.227055,0.435309,0.0725094,0.150617,6591,0,3,3,3,1
4,0.0072,-0.308463,0.00364279,0.00111043,0.00140524,1.43172,0.557786,0.742992,0.262201,0.449433,0.072885,0.150851,6696,0.004475,4,4,4,1
5,0.0075,-0.320287,0.00393581,0.00120102,0.00140897,1.46338,0.583787,0.770336,0.276658,0.454164,0.0749361,0.152266,6696,0,4,4,4,1
6,0.0078,-0.331957,0.00424679,0.00129455,0.00141328,1.47206,0.603883,0.768033,0.277903,0.441188,0.074838,0.155629,6744,0.002925,4,4,4,1
7,0.0081,-0.343424,0.004578,0.00139081,0.00141833,1.85135,0.79745,0.965763,0.315608,0.453319,0.0752026,0.153764,6868,0.002275,5,5,5,1
8,0.0084,-0.35471,0.00492831,0.00148969,0.00142418,1.90901,0.803898,1.00043,0.327051,0.460252,0.075095,0.159136,6868,0,5,5,5,1
9,0.0087,-0.36573,0.00530192,0.00159084,0.00143111,2.29341,0.964938,1.19813,0.356891,0.464589,0.0760512,0.153996,6919,0.00155,6,6,6,1
10,0.009,-0.376419,0.00570095,0.00169384,0.00143945,3.11968,1.1761,1.69216,0.408741,0.996727,0.155066,0.313821,7175,0,8,8,8,2
11,0.0093,-0.386693,0.00612913,0.001798,0.00144977,3.73715,1.38714,1.84284,0.451345,0.509767,0.0791168,0.158993,7256,0.00425,9,9,9,1
12,0.0096,-0.396078,0.00660908,0.00190112,0.0014641,6.21535,2.39973,3.12221,0.566445,1.03649,0.160764,0.324344,7433,0,15,15,15,2
13,0.0099,-0.403203,0.00725211,0.00199575,0.00148945,12.1817,4.79232,5.84945,0.722694,1.07202,0.163859,0.320464,7753,0,29,29,29,2
14,0.0102,-0.292509,0.0636642,0.00149173,0.00208238,404.72,184.291,178.099,8.12854,2.86605,0.386219,0.728942,11532,0,822,711,711,4
15,0.0105,-0.280127,0.0754038,0.00147059,0.00218899,172.446,75.7045,78.592,2.91082,1.5259,0.193427,0.371693,12078,0,261,255,255,2
16,0.0108,-0.269941,0.0860627,0.0014576,0.00228413,164.569,73.2147,76.1882,2.76576,1.5621,0.197913,0.374678,12593,0,234,228,228,2
17,0.0111,-0.261658,0.095759,0.00145212,0.00236904,157.851,68.1028,74.1069,2.64619,1.63436,0.205015,0.388229,12967,0,212,205,205,2
18,0.0114,-0.254818,0.10442,0.00145238,0.00244564,146.081,61.5495,67.7589,3.12063,1.65367,0.211093,0.411963,13630,0,191,189,189,2
19,0.0117,-0.249205,0.112817,0.00145776,0.00251556,144.776,58.3048,69.2631,2.76663,1.76095,0.214872,0.423514,14006,0,169,168,168,2
20,0.012,-0.244272,0.120775,0.00146556,0.00258153,142.429,60.1236,66.749,2.78066,1.79789,0.217767,0.427933,14347,0,163,159,159,2


==> Data/_NEW_DATA/shear_THB_4l0_0.25l0_AT-2_Order4_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259813,0.00264402,0.000779434,0.00139505,1.77258,0.8468,0.773811,0.161812,0.696458,0.161288,0.233793,6591,0,14,7,7,2
1,0.0063,-0.272199,0.00286049,0.000857387,0.00139691,0.78107,0.253071,0.434305,0.175057,0.331905,0.0715533,0.123344,6591,0,3,3,3,1
2,0.0066,-0.284418,0.00310517,0.000938524,0.00139926,0.786189,0.253066,0.436617,0.1792,0.33208,0.0726344,0.124126,6591,0,3,3,3,1
3,0.0069,-0.296519,0.00336505,0.00102291,0.00140201,0.781916,0.254173,0.436619,0.180146,0.332558,0.0714957,0.123791,6591,0,3,3,3,1
4,0.0072,-0.308453,0.00364323,0.00111043,0.00140525,1.31233,0.427185,0.7552,0.21197,0.69157,0.146198,0.246959,6696,0,5,5,5,2
5,0.0075,-0.320287,0.0039358,0.00120102,0.00140897,1.07032,0.358764,0.597886,0.220209,0.34615,0.073783,0.1231,6696,0,4,4,4,1
6,0.0078,-0.331937,0.00424794,0.00129454,0.00141329,1.34565,0.445733,0.794722,0.232163,0.695803,0.148121,0.244115,6744,0,5,5,5,2
7,0.0081,-0.343411,0.00457875,0.00139081,0.00141834,1.65263,0.545074,0.959435,0.257895,0.721745,0.147872,0.246134,6868,0,6,6,6,2
8,0.0084,-0.35471,0.0049283,0.00148969,0.00142418,1.40486,0.462346,0.785223,0.258701,0.361572,0.0731128,0.12429,6868,0,5,5,5,1
9,0.0087,-0.36571,0.00530296,0.00159082,0.00143113,1.96824,0.64316,1.13294,0.295013,0.727417,0.147617,0.248365,6919,0,7,7,7,2
10,0.009,-0.376419,0.0057009,0.00169384,0.00143945,2.27132,0.717875,1.29083,0.321396,0.748599,0.151857,0.251849,7111,0,8,8,8,2
11,0.0093,-0.386667,0.00613033,0.00179795,0.00144982,2.92326,0.934858,1.60786,0.369181,0.775088,0.154572,0.254734,7265,0,10,10,10,2
12,0.0096,-0.396077,0.00660885,0.00190111,0.00146411,4.44656,1.4426,2.37325,0.443464,0.803137,0.155185,0.261081,7442,0,15,15,15,2
13,0.0099,-0.403199,0.00725222,0.00199573,0.00148947,8.69055,3.13637,4.53379,0.565868,0.808346,0.152713,0.262737,7762,0,29,29,29,2
14,0.0102,-0.292505,0.063662,0.00149171,0.0020824,293.216,112.734,137.475,5.91392,2.20178,0.356492,0.60116,11541,0,822,711,711,4
15,0.0105,-0.280122,0.0754021,0.00147057,0.00218902,123.597,42.7324,60.2058,1.90193,1.18789,0.177389,0.306165,12087,0,261,255,255,2
16,0.0108,-0.269935,0.0860617,0.00145757,0.00228416,118.72,40.3775,58.2777,1.78521,1.2139,0.183951,0.306476,12602,0,235,228,228,2
17,0.0111,-0.261652,0.0957582,0.00145209,0.00236907,114.162,40.2063,56.5604,1.68482,1.2668,0.18869,0.31588,12976,0,212,205,205,2
18,0.0114,-0.254813,0.104419,0.00145235,0.00244566,105.41,37.7114,52.5019,2.00119,1.27821,0.188554,0.334743,13639,0,192,189,189,2
19,0.0117,-0.2492,0.112816,0.00145774,0.00251558,104.26,34.6093,53.4131,1.63763,1.35345,0.189743,0.348323,14015,0,169,168,168,2
20,0.012,-0.244269,0.120774,0.00146554,0.00258154,102.027,34.6696,51.8558,1.63879,1.40445,0.195172,0.356792,14356,0,164,159,159,2


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order2_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.262972,0.00172882,0.000788905,0.00179535,0.674923,0.51692,0.352964,0.00366362,0.13683,0.0633149,0.0369907,2220,0,9,3,3,1
1,0.0063,-0.276058,0.00182458,0.000869582,0.00179553,0.378464,0.116002,0.191262,0.00250982,0.134939,0.0432497,0.0373176,2220,0,3,3,3,1
2,0.0066,-0.289139,0.0019207,0.000954154,0.00179574,0.383065,0.120046,0.192521,0.00252749,0.13228,0.0432581,0.0368261,2220,0,3,3,3,1
3,0.0069,-0.302201,0.00201987,0.00104259,0.001796,0.384517,0.114933,0.192926,0.00268083,0.130539,0.0431319,0.0375301,2220,0,3,3,3,1
4,0.0072,-0.315233,0.00212628,0.00113483,0.00179638,0.383724,0.120923,0.193871,0.00305152,0.131279,0.0432438,0.0373432,2220,0,3,3,3,1
5,0.0075,-0.328248,0.00223642,0.00123092,0.00179681,0.382193,0.11624,0.194303,0.00311987,0.132294,0.042924,0.0373755,2220,0,3,3,3,1
6,0.0078,-0.341237,0.00235192,0.00133082,0.00179733,0.504097,0.157182,0.255376,0.00359757,0.132438,0.0430113,0.0375071,2220,0,4,4,4,1
7,0.0081,-0.354187,0.00247248,0.00143445,0.00179802,0.510495,0.156873,0.251386,0.00352896,0.132007,0.043552,0.0372662,2220,0,4,4,4,1
8,0.0084,-0.367102,0.00259904,0.00154181,0.00179885,0.512,0.15678,0.250833,0.00375373,0.132203,0.0437417,0.0377933,2220,0,4,4,4,1
9,0.0087,-0.379981,0.00273205,0.0016529,0.00179982,0.513226,0.155839,0.252348,0.00371251,0.133234,0.0435359,0.0371763,2220,0,4,4,4,1
10,0.009,-0.392813,0.00287441,0.00176764,0.001801,0.643431,0.195511,0.312555,0.00475853,0.130444,0.0433108,0.0378166,2220,0,5,5,5,1
11,0.0093,-0.405588,0.00302929,0.00188596,0.00180244,0.641504,0.194915,0.319138,0.00474445,0.139338,0.0466793,0.0387407,2220,0,5,5,5,1
12,0.0096,-0.4183,0.00319865,0.00200782,0.00180416,0.775175,0.23346,0.404146,0.00553754,0.132913,0.0432468,0.0378516,2220,0,6,6,6,1
13,0.0099,-0.430944,0.00338362,0.00213316,0.00180622,0.901385,0.275036,0.429319,0.00674381,0.130766,0.0433467,0.037824,2220,0,7,7,7,1
14,0.0102,-0.443262,0.0036673,0.00226061,0.00180991,1.93704,0.580748,0.904877,0.0116585,0.133532,0.0437606,0.0380879,2220,0,15,15,15,1
15,0.0105,-0.442764,0.0132667,0.00232451,0.00187787,14.8944,4.64721,6.70851,0.0723891,0.14642,0.0472914,0.0392988,2390,0.028,120,113,113,1
16,0.0108,-0.425644,0.0346188,0.00229847,0.00202137,14.2513,4.94069,6.23813,0.0885932,0.15571,0.0480904,0.0418972,2550,0.0216,107,94,94,1
17,0.0111,-0.407846,0.0552992,0.00226354,0.00216859,14.9813,5.27487,6.66817,0.0944916,0.162481,0.0521103,0.0431255,2714,0.0275,108,93,93,1
18,0.0114,-0.389916,0.0754764,0.0022225,0.0023174,17.1058,6.00256,7.69207,0.103336,0.172107,0.0553897,0.045559,2868,0.0211,111,97,97,1
19,0.0117,-0.371444,0.0967931,0.00217294,0.00247148,29.7824,10.7803,13.2807,0.145895,0.189716,0.0588618,0.0492772,3069,0.031,184,171,171,1
20,0.012,-0.35504,0.116336,0.0021302,0.00261677,33.0072,11.8521,14.7491,0.161633,0.202248,0.0618463,0.0508628,3191,0.0165,188,181,181,1


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order2_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.262972,0.00172882,0.000788905,0.00179535,0.476513,0.258354,0.152795,0.00291507,0.106418,0.0360008,0.0294771,2220,0,9,3,3,1
1,0.0063,-0.276058,0.00182458,0.000869582,0.00179553,0.314484,0.0874583,0.15709,0.00222566,0.10542,0.0367954,0.0313935,2220,0,3,3,3,1
2,0.0066,-0.289139,0.0019207,0.000954154,0.00179574,0.314375,0.0870904,0.159203,0.00222106,0.109919,0.0400832,0.0327017,2220,0,3,3,3,1
3,0.0069,-0.302201,0.00201987,0.00104259,0.001796,0.31342,0.0854679,0.156952,0.00235008,0.109607,0.0400461,0.0330186,2220,0,3,3,3,1
4,0.0072,-0.315233,0.00212628,0.00113483,0.00179638,0.304128,0.0833562,0.153294,0.00268339,0.111216,0.0400356,0.0329439,2220,0,3,3,3,1
5,0.0075,-0.328248,0.00223642,0.00123092,0.00179681,0.284251,0.0786396,0.150185,0.0024535,0.110904,0.0372956,0.0306575,2220,0,3,3,3,1
6,0.0078,-0.341237,0.00235192,0.00133082,0.00179733,0.378961,0.105342,0.195277,0.00277402,0.105789,0.0366623,0.0303734,2220,0,4,4,4,1
7,0.0081,-0.354187,0.00247248,0.00143445,0.00179802,0.385246,0.110427,0.19669,0.00278426,0.106895,0.0349635,0.0293302,2220,0,4,4,4,1
8,0.0084,-0.367102,0.00259904,0.00154181,0.00179885,0.403556,0.110134,0.201708,0.00310784,0.104211,0.0355561,0.0286556,2220,0,4,4,4,1
9,0.0087,-0.379981,0.00273205,0.0016529,0.00179982,0.408895,0.109871,0.202736,0.00308813,0.106725,0.037664,0.0301629,2220,0,4,4,4,1
10,0.009,-0.392813,0.00287441,0.00176764,0.001801,0.47378,0.13167,0.241914,0.00367155,0.10936,0.0367099,0.0299377,2220,0,5,5,5,1
11,0.0093,-0.405588,0.00302929,0.00188596,0.00180244,0.495635,0.133934,0.249359,0.00398336,0.106262,0.0367316,0.0300152,2220,0,5,5,5,1
12,0.0096,-0.4183,0.00319865,0.00200782,0.00180416,0.631759,0.173801,0.303491,0.00474317,0.111107,0.0404721,0.0327537,2220,0,6,6,6,1
13,0.0099,-0.430944,0.00338362,0.00213316,0.00180622,0.735207,0.203796,0.350878,0.0056937,0.117286,0.041685,0.0345917,2220,0,7,7,7,1
14,0.0102,-0.443262,0.0036673,0.00226061,0.00180991,1.54546,0.416783,0.727612,0.00983194,0.113376,0.0409111,0.0332014,2220,0,15,15,15,1
15,0.0105,-0.401293,0.0422692,0.00210675,0.00208462,75.1937,22.3781,34.3878,0.307196,0.41073,0.139894,0.113861,2544,0,590,568,568,3
16,0.0108,-0.390088,0.0582996,0.00210644,0.0022029,41.2237,11.8906,19.3936,0.15982,0.278853,0.0995287,0.0787622,2708,0,284,283,283,2
17,0.0111,-0.375713,0.0766898,0.00208517,0.00233784,54.7747,15.481,25.8116,0.196956,0.303269,0.109743,0.0852431,2827,0,359,357,357,2
18,0.0114,-0.36214,0.0942875,0.00206416,0.00246885,48.7642,14.3649,22.5349,0.189268,0.302677,0.10887,0.0829645,2988,0,323,321,321,2
19,0.0117,-0.354147,0.108177,0.00207172,0.00256866,44.6601,13.3173,20.5505,0.156493,0.349648,0.120721,0.0929836,3117,0,271,270,270,2
20,0.012,-0.351408,0.118811,0.00210841,0.00263739,22.0531,6.69438,9.95934,0.0977792,0.176616,0.0622121,0.0476029,3117,0,132,129,129,1


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order2_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.262972,0.00172882,0.000788905,0.00179535,0.521514,0.274997,0.158738,0.0030592,0.113189,0.0407168,0.0324111,2220,0,9,3,3,1
1,0.0063,-0.276058,0.00182458,0.000869582,0.00179553,0.305968,0.0822991,0.157562,0.00238182,0.113138,0.0420698,0.0347167,2220,0,3,3,3,1
2,0.0066,-0.289139,0.0019207,0.000954154,0.00179574,0.303396,0.0872095,0.151686,0.00214118,0.112553,0.0423032,0.0349115,2220,0,3,3,3,1
3,0.0069,-0.302201,0.00201987,0.00104259,0.001796,0.302542,0.0845522,0.149866,0.00239104,0.113922,0.0422049,0.0346821,2220,0,3,3,3,1
4,0.0072,-0.315233,0.00212628,0.00113483,0.00179638,0.306604,0.0860992,0.155409,0.00273229,0.113881,0.041111,0.0340657,2220,0,3,3,3,1
5,0.0075,-0.328248,0.00223642,0.00123092,0.00179681,0.319999,0.0894221,0.156195,0.00287386,0.108402,0.0403825,0.0329961,2220,0,3,3,3,1
6,0.0078,-0.341237,0.00235192,0.00133082,0.00179733,0.445009,0.122759,0.216277,0.00330547,0.111226,0.0420815,0.0347315,2220,0,4,4,4,1
7,0.0081,-0.354187,0.00247248,0.00143445,0.00179802,0.45484,0.127629,0.217519,0.00320717,0.112573,0.0406643,0.0331963,2220,0,4,4,4,1
8,0.0084,-0.367102,0.00259904,0.00154181,0.00179885,0.464866,0.125858,0.221733,0.00346906,0.113796,0.040916,0.0341632,2220,0,4,4,4,1
9,0.0087,-0.379981,0.00273205,0.0016529,0.00179982,0.44081,0.124356,0.211281,0.0034793,0.116886,0.0426568,0.0350973,2220,0,4,4,4,1
10,0.009,-0.392813,0.00287441,0.00176764,0.001801,0.516424,0.146061,0.245391,0.00399334,0.113444,0.041911,0.034753,2220,0,5,5,5,1
11,0.0093,-0.405588,0.00302929,0.00188596,0.00180244,0.544795,0.151763,0.258681,0.00445235,0.113205,0.0422408,0.0344614,2220,0,5,5,5,1
12,0.0096,-0.4183,0.00319865,0.00200782,0.00180416,0.656334,0.184557,0.309942,0.00506266,0.113483,0.0405501,0.0332593,2220,0,6,6,6,1
13,0.0099,-0.430944,0.00338362,0.00213316,0.00180622,0.765964,0.203881,0.363221,0.005984,0.115443,0.041695,0.0346429,2220,0,7,7,7,1
14,0.0102,-0.443262,0.0036673,0.00226061,0.00180991,1.58605,0.441437,0.72496,0.0102372,0.114602,0.0413673,0.0343644,2220,0,15,15,15,1
15,0.0105,-0.401293,0.0422692,0.00210675,0.00208462,75.0134,22.522,34.3259,0.308885,0.403471,0.139498,0.113246,2544,0,590,568,568,3
16,0.0108,-0.390088,0.0582996,0.00210644,0.0022029,40.8256,11.9851,19.129,0.159759,0.287945,0.103799,0.0831002,2708,0,284,283,283,2
17,0.0111,-0.375713,0.0766898,0.00208517,0.00233784,54.2621,15.5227,25.3077,0.197258,0.304388,0.108378,0.0855137,2827,0,359,357,357,2
18,0.0114,-0.36214,0.0942875,0.00206416,0.00246885,50.2521,14.5975,23.0857,0.192215,0.306585,0.110848,0.0852403,2988,0,323,321,321,2
19,0.0117,-0.354147,0.108177,0.00207172,0.00256866,44.9705,13.4558,20.745,0.158395,0.325288,0.118486,0.0919363,3117,0,271,270,270,2
20,0.012,-0.351408,0.118811,0.00210841,0.00263739,22.2434,6.73229,10.1941,0.0973335,0.171492,0.0612452,0.0474135,3117,0,132,129,129,1


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order4_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.832374,0.547341,0.39495,0.0663933,0.135177,0.0444157,0.0368033,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.385373,0.119099,0.206607,0.0390981,0.130383,0.0434414,0.0373399,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.388362,0.119513,0.206523,0.0421076,0.126147,0.043169,0.0374316,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.37846,0.116774,0.203257,0.0429798,0.132306,0.0432653,0.0377679,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.517295,0.1583,0.267591,0.0543869,0.133056,0.0432622,0.0377147,2220,0,4,4,4,1
5,0.0075,-0.32213,0.0034232,0.00120796,0.00141581,0.521284,0.157168,0.267838,0.0622382,0.142398,0.0468355,0.0382456,2306,0.0139,4,4,4,1
6,0.0078,-0.334507,0.00360146,0.00130455,0.00141764,0.692104,0.22465,0.35027,0.0868288,0.1469,0.0447135,0.0383199,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379029,0.00140471,0.00141969,0.693121,0.223031,0.352919,0.0870646,0.141958,0.0444424,0.0379302,2306,0,5,5,5,1
8,0.0084,-0.359011,0.0040011,0.0015078,0.00142248,0.833689,0.265855,0.418624,0.1019,0.15016,0.0457528,0.0390282,2392,0.0139,6,6,6,1
9,0.0087,-0.370941,0.00424084,0.00161354,0.00142619,0.995536,0.31671,0.491113,0.128251,0.15179,0.0466417,0.0397074,2466,0.013,7,7,7,1
10,0.009,-0.38253,0.00454519,0.00172132,0.00143138,1.30143,0.441641,0.608434,0.155748,0.153696,0.0477507,0.0398682,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498596,0.0018288,0.0014403,2.22269,0.722788,1.05024,0.221948,0.151841,0.0480563,0.0403843,2466,0,15,15,15,1
12,0.0096,-0.368299,0.0286273,0.00176788,0.00161411,28.9064,9.93145,12.8672,0.927434,0.168329,0.0508293,0.0417836,2802,0.0408,208,189,189,1
13,0.0099,-0.336783,0.0568563,0.00166708,0.00180656,19.8067,8.11362,8.12444,0.747122,0.199778,0.0571082,0.0465283,3171,0.0431,145,111,111,1
14,0.0102,-0.310963,0.0803013,0.0015859,0.00197452,28.454,10.9694,12.3139,0.879389,0.218508,0.0615076,0.0494269,3446,0.0279,170,146,146,1
15,0.0105,-0.290855,0.0997793,0.00152695,0.00211838,50.4263,18.5319,22.602,1.11972,0.244119,0.0659364,0.0560445,3664,0.0325,259,248,248,1
16,0.0108,-0.2806,0.113701,0.00151518,0.00221486,47.8316,15.8131,22.0917,0.965899,0.251756,0.0684349,0.0556611,3798,0.0189,221,215,215,1
17,0.0111,-0.276346,0.123992,0.00153365,0.00227969,36.3168,13.5132,16.068,0.768201,0.25089,0.068736,0.0575532,3798,0,162,159,159,1
18,0.0114,-0.27332,0.133665,0.00155788,0.00233753,22.431,8.48536,9.8223,0.739886,0.253074,0.0696269,0.0585039,3967,0.0298,101,97,97,1
19,0.0117,-0.268273,0.144642,0.00156933,0.00240671,29.2959,10.8279,13.2998,0.893226,0.258269,0.0714588,0.060127,3967,0,126,124,124,1
20,0.012,-0.26694,0.153508,0.00160159,0.00245456,24.0519,8.99511,10.8283,0.689683,0.274032,0.0793103,0.0621896,4196,0.0327,105,101,101,1


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.757572,0.416582,0.262482,0.0664177,0.142028,0.0432876,0.0366351,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.384321,0.120505,0.201091,0.0390008,0.142916,0.0434381,0.0376563,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.385629,0.11972,0.201792,0.0423104,0.142662,0.0434015,0.0377976,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.387062,0.119994,0.203445,0.0429279,0.126515,0.0433254,0.0373599,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.509815,0.157492,0.257174,0.0542121,0.133553,0.0432791,0.0376131,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.933611,0.294661,0.482737,0.109853,0.286074,0.0887329,0.07522,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.682922,0.225266,0.342621,0.0795323,0.145316,0.0446034,0.0376781,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.692214,0.225917,0.347612,0.0872722,0.157131,0.0447245,0.0385684,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.38782,0.445911,0.697261,0.155726,0.311931,0.0912627,0.0767711,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.42414,0.463964,0.707818,0.171784,0.319133,0.0940096,0.0784735,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.31823,0.439447,0.631983,0.154324,0.15592,0.0469903,0.0392384,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,2.20198,0.728939,1.03448,0.222014,0.160965,0.0472865,0.040001,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,81.0167,28.6589,36.1313,2.23152,0.534704,0.161266,0.134793,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,45.1875,15.9991,20.1276,1.11945,0.377084,0.116274,0.0972372,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,41.1713,15.1001,18.1927,1.02062,0.42185,0.122124,0.10249,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,44.3045,16.5014,19.8064,1.00605,0.462906,0.129824,0.109034,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,40.4774,15.3321,18.3721,1.01764,0.443576,0.133132,0.110708,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,48.3203,18.2584,22.0036,1.01453,0.486818,0.137822,0.115903,3818,0,218,214,214,2
18,0.0114,-0.271611,0.135052,0.00154811,0.00234842,40.7391,15.6677,18.3228,1.0361,0.759276,0.213589,0.179954,3925,0,183,181,181,3
19,0.0117,-0.268602,0.14488,0.00157125,0.00240627,31.4281,11.8295,14.0268,0.92382,0.519858,0.143638,0.121809,4034,0,137,135,135,2
20,0.012,-0.265983,0.154518,0.00159582,0.00246184,33.6829,11.5341,14.8371,0.986259,0.538173,0.145838,0.125298,4136,0,136,135,135,2


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.584586,0.273205,0.214581,0.0566807,0.111776,0.0425178,0.0348687,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.313097,0.0881047,0.167357,0.034505,0.103555,0.0365299,0.0297288,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.325085,0.0883067,0.167529,0.0378353,0.101941,0.0357202,0.0293496,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.325638,0.08931,0.16866,0.0396024,0.101894,0.0350531,0.0297928,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.422398,0.117497,0.214699,0.0481853,0.102005,0.034934,0.028714,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.714323,0.203985,0.386462,0.0944348,0.228211,0.073023,0.0591526,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.533266,0.153251,0.276209,0.0681974,0.114123,0.0363597,0.0294152,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.520816,0.152714,0.273699,0.0735501,0.117661,0.0376428,0.0306143,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.11526,0.321977,0.572577,0.136299,0.243343,0.0839363,0.0673718,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.13327,0.332451,0.581404,0.150077,0.232183,0.0770724,0.0628823,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.07378,0.312047,0.525181,0.134313,0.133371,0.04351,0.0346473,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,1.76516,0.516803,0.859969,0.199656,0.135471,0.0445604,0.0355766,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,73.6292,22.9255,33.2401,2.16468,0.479531,0.157469,0.123708,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,40.8945,12.7661,18.4174,1.09214,0.368078,0.115294,0.0899167,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,37.0314,11.9119,16.5543,0.989843,0.391821,0.120219,0.0945469,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,39.3417,12.869,17.7195,0.961153,0.406253,0.123418,0.0963077,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,33.9327,11.1065,15.5011,0.872606,0.380462,0.118158,0.0917829,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,43.5663,14.3041,20.033,0.958097,0.427842,0.134273,0.105089,3818,0,218,214,214,2
18,0.0114,-0.272222,0.134677,0.0015516,0.00234497,30.6457,10.4199,13.7472,0.824068,0.434783,0.136618,0.10743,3925,0.0049,157,155,155,2
19,0.0117,-0.268606,0.144875,0.00157127,0.00240625,27.9856,9.31026,12.6164,0.887261,0.451932,0.140162,0.108681,4034,0,140,137,137,2
20,0.012,-0.265984,0.154516,0.00159583,0.00246183,29.3628,9.02785,13.4012,0.932357,0.46863,0.141973,0.111193,4136,0,136,135,135,2


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258548,0.00265427,0.000775627,0.00141164,0.961379,0.632063,0.491636,0.102108,0.329163,0.0810967,0.0596897,3432,0,12,6,6,2
1,0.0063,-0.271325,0.00280477,0.000854661,0.00141207,0.650467,0.213012,0.347552,0.0695201,0.325502,0.0690455,0.0572447,3509,0,5,5,5,2
2,0.0066,-0.28411,0.00295256,0.00093755,0.0014125,0.398694,0.128368,0.20944,0.0562721,0.175113,0.0367311,0.0306985,3509,0,3,3,3,1
3,0.0069,-0.296849,0.00310405,0.00102411,0.00141308,0.426313,0.131004,0.212492,0.0707533,0.186728,0.0419476,0.0352722,3509,0,3,3,3,1
4,0.0072,-0.309493,0.00326109,0.00111416,0.00141398,0.611238,0.1912,0.290442,0.0934787,0.187044,0.0425121,0.0354048,3509,0,4,4,4,1
5,0.0075,-0.322048,0.00342605,0.00120765,0.00141522,0.62383,0.199059,0.293724,0.105368,0.169662,0.0372557,0.0307269,3509,0,4,4,4,1
6,0.0078,-0.334501,0.00360359,0.00130453,0.00141682,0.745801,0.232825,0.349979,0.115771,0.167726,0.0375081,0.0306893,3509,0,5,5,5,1
7,0.0081,-0.346822,0.00379767,0.00140459,0.00141897,0.725687,0.224488,0.340608,0.122051,0.171456,0.0367716,0.0309266,3509,0,5,5,5,1
8,0.0084,-0.358975,0.00401187,0.00150765,0.00142178,0.849793,0.264227,0.399326,0.139483,0.187528,0.0376596,0.0313746,3509,0,6,6,6,1
9,0.0087,-0.370905,0.00425339,0.00161338,0.00142552,1.03073,0.325702,0.484703,0.164442,0.183802,0.0419456,0.0350561,3509,0,7,7,7,1
10,0.009,-0.382539,0.00453686,0.00172136,0.00143057,1.36129,0.422188,0.613307,0.203362,0.17004,0.0373268,0.0316362,3509,0,9,9,9,1
11,0.0093,-0.393265,0.00498337,0.00182861,0.00143971,2.20456,0.694306,1.00312,0.270705,0.184844,0.0417039,0.0347218,3542,0.0045,15,15,15,1
12,0.0096,-0.327043,0.0546388,0.00156974,0.00180045,84.1871,29.6669,34.7204,3.22456,0.690694,0.143492,0.120951,4124,0,499,454,454,3
13,0.0099,-0.311086,0.072228,0.00153981,0.00192536,45.4407,15.2757,19.2031,1.5213,0.516911,0.103497,0.0866913,4321,0,229,221,221,2
14,0.0102,-0.298029,0.0877961,0.00151988,0.00203607,44.7613,15.0256,19.0186,1.49488,0.510409,0.108131,0.0903391,4556,0,210,204,204,2
15,0.0105,-0.288181,0.101413,0.00151288,0.00213072,41.6794,13.7948,18.3571,1.16831,0.499686,0.110716,0.0913597,4755,0,210,204,204,2
16,0.0108,-0.282593,0.112529,0.00152593,0.00220301,29.5197,9.9672,13.0633,0.888596,0.244763,0.0565957,0.0462026,4755,0,138,135,135,1
17,0.0111,-0.27586,0.124386,0.00153095,0.0022814,40.7699,13.6557,17.8543,1.19688,0.553095,0.117727,0.0963313,4976,0,181,178,178,2
18,0.0114,-0.273236,0.133829,0.00155737,0.00233711,24.639,8.31724,10.6051,0.826058,0.262658,0.0608735,0.049109,4976,0,106,103,103,1
19,0.0117,-0.267864,0.14512,0.00156693,0.00240841,37.9779,12.8119,16.5279,1.21353,0.561292,0.118013,0.0958502,5197,0,163,160,160,2
20,0.012,-0.266213,0.154155,0.0015972,0.00245824,26.233,9.20622,11.6478,0.756615,0.260188,0.057044,0.048044,5197,0,115,112,112,1


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.700447,0.541346,0.344264,0.0655427,0.104048,0.0377843,0.0303831,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.331418,0.0914744,0.172607,0.0370068,0.103357,0.0408364,0.033452,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.333469,0.0919273,0.172633,0.0400077,0.111582,0.0408325,0.0335424,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.332678,0.0914944,0.171807,0.0403571,0.112639,0.0410675,0.0338703,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.43702,0.118807,0.220376,0.049334,0.112811,0.0426708,0.03459,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.77803,0.2207,0.406453,0.0997294,0.240657,0.0792182,0.0641016,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.589347,0.172406,0.295958,0.0741184,0.114933,0.036747,0.0297341,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.567938,0.164648,0.28926,0.0787274,0.11605,0.0386319,0.0309778,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.12033,0.324454,0.566972,0.134988,0.243773,0.0765624,0.0607629,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.19881,0.350362,0.596,0.154376,0.243544,0.0819953,0.0653079,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.08166,0.323824,0.530459,0.141365,0.115811,0.0381686,0.03023,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,1.80837,0.525137,0.86061,0.193642,0.127793,0.0445286,0.0351155,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,72.8033,22.9892,32.4993,2.16255,0.477653,0.15681,0.122419,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,40.6904,12.8374,18.0621,1.08706,0.357132,0.1137,0.0889923,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,37.2392,11.947,16.5001,0.985831,0.378623,0.119471,0.0950239,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,38.2424,12.4177,17.1953,0.940281,0.379611,0.111924,0.0868923,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,32.2313,10.5561,14.8473,0.850105,0.376137,0.111478,0.0861937,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,40.7543,13.3247,18.4219,0.892249,0.403813,0.126436,0.0990067,3818,0,218,214,214,2
18,0.0114,-0.272222,0.134677,0.0015516,0.00234497,29.4839,9.92238,13.1733,0.780887,0.416621,0.130477,0.0999245,3925,0.0049,157,155,155,2
19,0.0117,-0.268606,0.144875,0.00157127,0.00240625,26.718,8.8576,11.8233,0.84596,0.432827,0.131044,0.102351,4034,0,140,137,137,2
20,0.012,-0.265984,0.154516,0.00159583,0.00246183,27.5861,8.45087,12.3103,0.871407,0.443938,0.134191,0.104923,4136,0,136,135,135,2


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.607372,0.297022,0.215805,0.0565983,0.108805,0.0400886,0.0333932,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.324864,0.0912791,0.171832,0.0357809,0.109084,0.0401029,0.0328274,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.327631,0.0896172,0.16979,0.0390748,0.109441,0.0399665,0.0329047,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.326665,0.0906964,0.170157,0.0396288,0.109214,0.0402214,0.0326328,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.437741,0.118725,0.220035,0.0510188,0.109946,0.0401316,0.0331451,2220,0,4,4,4,1
5,0.0075,-0.32213,0.0034232,0.00120795,0.00141581,0.439519,0.119715,0.221318,0.0581937,0.111433,0.0403981,0.0329062,2220,0,4,4,4,1
6,0.0078,-0.334561,0.00360224,0.00130477,0.0014175,0.546621,0.147946,0.270313,0.0683507,0.114007,0.040674,0.0334674,2220,0,5,5,5,1
7,0.0081,-0.346894,0.00378979,0.00140489,0.00141959,0.661935,0.178086,0.321334,0.0785787,0.11018,0.0402412,0.033429,2220,0,6,6,6,1
8,0.0084,-0.358996,0.00400841,0.00150775,0.00142262,0.770188,0.20815,0.37027,0.0902477,0.111995,0.0402524,0.0330501,2220,0,7,7,7,1
9,0.0087,-0.370945,0.00424789,0.00161358,0.00142628,0.881178,0.238159,0.41991,0.0943027,0.111717,0.0404283,0.0333893,2220,0,8,8,8,1
10,0.009,-0.382379,0.00456816,0.00172066,0.00143221,1.68252,0.460212,0.80648,0.158301,0.241067,0.0826301,0.0671076,2297,0,15,15,15,2
11,0.0093,-0.393203,0.00499121,0.00182832,0.00144089,2.46276,0.693092,1.16773,0.222798,0.246149,0.0848827,0.0683843,2383,0,21,21,21,2
12,0.0096,-0.327956,0.0540794,0.00157413,0.00179744,55.9943,16.9967,26.8323,1.722,0.379873,0.125118,0.0975598,2858,0,518,484,484,3
13,0.0099,-0.311272,0.0721922,0.00154074,0.00192606,33.48,10.3526,16.1012,0.776753,0.27474,0.0913172,0.0713201,3049,0,269,261,261,2
14,0.0102,-0.299503,0.0871247,0.0015274,0.00203036,26.4209,8.48643,12.6163,0.756907,0.30921,0.0965885,0.0747082,3252,0,203,196,196,2
15,0.0105,-0.288688,0.101307,0.00151555,0.00212999,31.3397,10.311,14.9021,0.774323,0.334282,0.10124,0.0785656,3434,0,228,223,223,2
16,0.0108,-0.283012,0.112491,0.0015282,0.00220287,19.8922,6.51189,9.37101,0.607549,0.166747,0.0514227,0.0397548,3434,0,139,136,136,1
17,0.0111,-0.276296,0.12437,0.00153337,0.0022812,28.2215,9.3412,13.4398,0.658451,0.352042,0.109729,0.0850263,3666,0,190,187,187,2
18,0.0114,-0.27336,0.134019,0.00155808,0.00233876,17.118,5.80293,8.17292,0.573076,0.175224,0.054795,0.0421458,3666,0,112,108,108,1
19,0.0117,-0.268573,0.144926,0.00157108,0.00240672,25.2381,8.4763,12.0548,0.707875,0.368374,0.113278,0.0873851,3853,0,162,159,159,2
20,0.012,-0.26577,0.154713,0.00159455,0.00246354,31.2707,10.481,14.6707,0.574609,0.184798,0.0574659,0.0441234,3853,0,196,193,193,1


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.765168,0.423129,0.279095,0.0664492,0.128462,0.0432072,0.036926,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.381981,0.119297,0.199665,0.0388024,0.123936,0.0432118,0.0370993,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.380487,0.119709,0.201048,0.0421061,0.130071,0.0433605,0.0373435,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.386194,0.117735,0.203366,0.0427492,0.12984,0.0431452,0.0374881,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.51883,0.160455,0.265597,0.0541793,0.126628,0.0433997,0.0371807,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.932712,0.284391,0.487459,0.111828,0.288115,0.0888566,0.076065,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.714919,0.213275,0.349777,0.0794808,0.146645,0.0445366,0.0380042,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.683923,0.219569,0.352148,0.0869821,0.145456,0.0446193,0.0390484,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.39357,0.440495,0.698088,0.156022,0.299155,0.091499,0.0768556,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.43399,0.471753,0.716356,0.173704,0.297007,0.0949844,0.0793708,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.31775,0.43431,0.627158,0.154096,0.148387,0.0469691,0.040235,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,2.19663,0.718704,1.02931,0.221286,0.148835,0.046933,0.0407439,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,80.5429,28.6154,35.7976,2.23019,0.507568,0.160697,0.133844,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,45.028,16.1016,20.2019,1.12225,0.408363,0.117096,0.0979848,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,41.4267,15.1056,18.4715,1.02512,0.439185,0.122675,0.103971,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,44.5141,16.5391,19.9884,1.00253,0.456794,0.128603,0.107961,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,40.2433,15.2505,18.4093,1.01527,0.47749,0.133055,0.111618,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,48.2345,18.035,21.9094,1.01349,0.496053,0.138158,0.116497,3818,0,218,214,214,2
18,0.0114,-0.272222,0.134677,0.0015516,0.00234497,34.8933,13.2177,15.6206,0.878147,0.464611,0.139688,0.114371,3925,0.0049,157,155,155,2
19,0.0117,-0.269104,0.144543,0.00157419,0.0024034,27.2,10.3939,12.0444,0.781244,0.250575,0.0748585,0.0592589,4034,0.0088,121,118,118,1
20,0.012,-0.265986,0.154507,0.00159584,0.00246182,33.7639,11.7218,14.9076,1.00619,0.525456,0.146126,0.123811,4136,0,139,137,137,2


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-1_Order4_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.634388,0.29646,0.214311,0.0592346,0.111133,0.0411776,0.0340275,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.332955,0.0939069,0.170017,0.0356572,0.105435,0.0406886,0.0333036,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.334044,0.0956951,0.169645,0.0396879,0.10573,0.0418893,0.0350024,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.329277,0.0912727,0.171871,0.0406067,0.109999,0.0370429,0.0313638,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.432825,0.12056,0.217873,0.0502833,0.108518,0.0378683,0.0306926,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.730052,0.203902,0.39814,0.0989857,0.234946,0.0728223,0.0600051,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.534509,0.157774,0.2783,0.0668726,0.127203,0.043134,0.0362445,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.56751,0.165581,0.2898,0.0772754,0.130307,0.0438804,0.0362606,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.18348,0.339011,0.593102,0.149514,0.238445,0.0814953,0.0667643,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.1825,0.338961,0.587816,0.153941,0.247415,0.0829619,0.0661327,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.15176,0.343675,0.542127,0.143489,0.124505,0.0401551,0.0330609,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,1.89737,0.555012,0.886617,0.20648,0.129612,0.0450545,0.0360417,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,74.1829,23.1882,33.5154,2.18955,0.456828,0.157488,0.124948,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,41.3512,12.8286,18.7096,1.09314,0.340724,0.112389,0.0899843,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,37.517,12.0144,16.8663,0.995107,0.385314,0.119517,0.09506,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,39.8347,12.873,17.6923,0.961524,0.387821,0.120256,0.0964137,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,35.0062,11.6248,15.859,0.928775,0.399939,0.127031,0.0970053,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,43.0508,14.3518,19.7419,0.963262,0.439048,0.134244,0.103926,3818,0,218,214,214,2
18,0.0114,-0.271611,0.135052,0.00154811,0.00234842,36.3772,12.329,16.3997,0.973021,0.649566,0.203188,0.156267,3925,0,183,181,181,3
19,0.0117,-0.268602,0.14488,0.00157125,0.00240627,28.0819,9.30968,12.7256,0.866065,0.47269,0.139651,0.10819,4034,0,137,135,135,2
20,0.012,-0.265983,0.154518,0.00159582,0.00246184,29.497,9.05585,13.5047,0.936007,0.483499,0.142788,0.111335,4136,0,136,135,135,2


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-2_Order2_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255326,0.00310361,0.000765968,0.00191508,0.705787,0.384091,0.255323,0.00612429,0.151355,0.0456835,0.0369569,2547,0.0483,9,4,4,1
1,0.0063,-0.267521,0.00334335,0.000842675,0.00191679,0.451299,0.152044,0.232482,0.00485018,0.151706,0.047243,0.0393564,2547,0,3,3,3,1
2,0.0066,-0.279603,0.00360518,0.000922667,0.00191887,0.448091,0.136917,0.236321,0.0052009,0.145055,0.0487173,0.0389258,2547,0,3,3,3,1
3,0.0069,-0.291586,0.00388119,0.00100594,0.00192128,0.455737,0.152986,0.232563,0.0048768,0.14657,0.0467804,0.0392253,2547,0,3,3,3,1
4,0.0072,-0.303465,0.0041719,0.00109243,0.00192405,0.45398,0.148884,0.233001,0.00492211,0.149072,0.0468091,0.0390766,2547,0,3,3,3,1
5,0.0075,-0.315233,0.0044779,0.00118207,0.00192722,0.454947,0.149555,0.231482,0.00529715,0.158339,0.046815,0.0391736,2547,0,3,3,3,1
6,0.0078,-0.326881,0.00479976,0.00127476,0.00193084,0.454958,0.15092,0.232844,0.00514637,0.160758,0.0471539,0.0397458,2547,0,3,3,3,1
7,0.0081,-0.338377,0.00514064,0.00137039,0.00193499,0.608796,0.196769,0.304614,0.0060841,0.158655,0.0473672,0.0397458,2580,0.0045,4,4,4,1
8,0.0084,-0.349754,0.0054973,0.00146892,0.00193969,0.615471,0.208605,0.307005,0.0060631,0.159537,0.0478221,0.0397532,2673,0.0158,4,4,4,1
9,0.0087,-0.360981,0.00587149,0.0015702,0.00194503,0.606261,0.207313,0.292288,0.00643149,0.16237,0.0495936,0.0410586,2709,0.0049,4,4,4,1
10,0.009,-0.372024,0.00626615,0.00167406,0.00195112,0.774537,0.26954,0.371338,0.00713984,0.161409,0.0496108,0.0413532,2709,0,5,5,5,1
11,0.0093,-0.382903,0.00667936,0.00178043,0.001958,0.775117,0.265312,0.371793,0.00754739,0.169984,0.0509978,0.0410875,2709,0,5,5,5,1
12,0.0096,-0.393557,0.00711384,0.00188902,0.00196589,0.927558,0.321672,0.440581,0.00824474,0.168324,0.0501327,0.041045,2795,0.0118,6,6,6,1
13,0.0099,-0.403989,0.00756888,0.00199966,0.0019749,0.924739,0.334586,0.432334,0.00872064,0.172042,0.0502323,0.0426596,2917,0.0109,6,6,6,1
14,0.0102,-0.414112,0.0080471,0.00211187,0.00198541,1.17587,0.3938,0.553293,0.00990925,0.177902,0.0511946,0.0442176,2946,0.0029,7,7,7,1
15,0.0105,-0.423831,0.00854968,0.00222501,0.00199798,1.47224,0.53173,0.668198,0.0118592,0.175962,0.0504433,0.0435904,2946,0,9,9,9,1
16,0.0108,-0.432906,0.00908345,0.00233759,0.00201396,2.1298,0.765627,0.957876,0.0147425,0.183093,0.0510052,0.0448911,3048,0.0163,13,13,13,1
17,0.0111,-0.379748,0.0216473,0.00209388,0.00238073,80.4539,31.3483,35.3246,0.293968,0.229604,0.0641277,0.0499384,3962,0.0831,488,470,470,1
18,0.0114,-0.340566,0.0558314,0.00194117,0.00263036,41.1151,16.4184,17.488,0.275684,0.280947,0.0691689,0.0573588,4448,0.0531,192,173,173,1
19,0.0117,-0.321838,0.0703076,0.00188269,0.00278532,44.4568,16.9223,19.3027,0.24559,0.268495,0.0701143,0.0599667,4661,0.0267,173,167,167,1
20,0.012,-0.310922,0.0809238,0.00186546,0.0028966,39.1743,15.0471,17.0961,0.208881,0.284332,0.0715489,0.0619057,4776,0.0101,146,142,142,1


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-2_Order2_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255306,0.00310562,0.000765914,0.00191512,0.926672,0.394524,0.382936,0.0077719,0.27649,0.0920028,0.0736404,2547,0,11,6,6,2
1,0.0063,-0.267521,0.00334332,0.000842676,0.00191679,0.414559,0.122602,0.211055,0.0048832,0.136225,0.0465933,0.0368945,2547,0,3,3,3,1
2,0.0066,-0.279603,0.00360518,0.000922667,0.00191887,0.415506,0.121302,0.212945,0.00475085,0.138422,0.0469115,0.0372288,2547,0,3,3,3,1
3,0.0069,-0.291586,0.00388119,0.00100594,0.00192128,0.415366,0.121584,0.212384,0.0047337,0.139319,0.0461509,0.0368323,2547,0,3,3,3,1
4,0.0072,-0.303465,0.0041719,0.00109243,0.00192405,0.414775,0.123241,0.215157,0.00474266,0.136421,0.0459456,0.0373832,2547,0,3,3,3,1
5,0.0075,-0.315233,0.0044779,0.00118207,0.00192722,0.415238,0.121212,0.21652,0.00495539,0.136746,0.0460132,0.0367877,2547,0,3,3,3,1
6,0.0078,-0.326881,0.00479976,0.00127476,0.00193084,0.416611,0.121392,0.213718,0.0049408,0.139751,0.0468352,0.0372905,2547,0,3,3,3,1
7,0.0081,-0.338377,0.00514064,0.00137039,0.00193499,0.555913,0.162421,0.276605,0.00596582,0.136644,0.0463035,0.0367813,2580,0.0045,4,4,4,1
8,0.0084,-0.349743,0.00549772,0.0014689,0.00193972,0.714057,0.212341,0.362683,0.00646144,0.276398,0.0949983,0.0758958,2673,0,5,5,5,2
9,0.0087,-0.360981,0.00587146,0.0015702,0.00194503,0.536818,0.161957,0.261784,0.00592179,0.143827,0.0487329,0.0382659,2709,0.0049,4,4,4,1
10,0.009,-0.372024,0.00626615,0.00167406,0.00195112,0.691527,0.220438,0.333838,0.00706355,0.145817,0.0483131,0.0383452,2709,0,5,5,5,1
11,0.0093,-0.382903,0.00667936,0.00178043,0.001958,0.697348,0.22236,0.336901,0.00749005,0.146819,0.0479491,0.0385382,2709,0,5,5,5,1
12,0.0096,-0.393546,0.00711441,0.001889,0.00196591,0.975309,0.308556,0.479993,0.00886605,0.298797,0.0967642,0.0766426,2795,0,7,7,7,2
13,0.0099,-0.403971,0.00756972,0.00199961,0.00197494,0.985239,0.316846,0.48787,0.0094592,0.309371,0.0988948,0.0796954,2917,0,7,7,7,2
14,0.0102,-0.414112,0.00804696,0.00211187,0.00198541,1.05391,0.319225,0.509104,0.00966605,0.154243,0.0498604,0.0405983,2946,0.0029,7,7,7,1
15,0.0105,-0.423831,0.00854967,0.00222501,0.00199798,1.34373,0.432013,0.629588,0.0113554,0.156138,0.0499689,0.0411597,2946,0,9,9,9,1
16,0.0108,-0.432886,0.00908376,0.0023375,0.00201404,2.08914,0.664618,0.967534,0.0147876,0.300942,0.0982697,0.0799258,3048,0,14,14,14,2
17,0.0111,-0.346457,0.0474936,0.00192277,0.00254531,119.548,41.0009,52.4754,0.492119,0.642511,0.182587,0.145189,4215,0,734,700,700,3
18,0.0114,-0.333349,0.0593975,0.00190002,0.00266909,37.7192,12.1315,17.0436,0.180207,0.451545,0.125887,0.103203,4395,0,174,170,170,2
19,0.0117,-0.321674,0.0706168,0.00188172,0.00278507,44.2335,14.0754,19.8837,0.179733,0.488495,0.129183,0.105722,4622,0,197,192,192,2
20,0.012,-0.31009,0.0815673,0.00186046,0.00290043,51.8702,17.2413,23.0516,0.20355,0.527646,0.140196,0.114501,4845,0,214,209,209,2


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-2_Order2_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255306,0.00310562,0.000765914,0.00191512,0.931177,0.392256,0.38365,0.00768614,0.273688,0.0911946,0.0726505,2547,0,11,6,6,2
1,0.0063,-0.267521,0.00334332,0.000842676,0.00191679,0.414966,0.122599,0.217106,0.00473216,0.140277,0.0459633,0.0366403,2547,0,3,3,3,1
2,0.0066,-0.279603,0.00360518,0.000922667,0.00191887,0.41652,0.123775,0.215961,0.00484659,0.149197,0.0459412,0.0366789,2547,0,3,3,3,1
3,0.0069,-0.291586,0.00388119,0.00100594,0.00192128,0.416997,0.1216,0.21617,0.00479386,0.152423,0.0459779,0.0370534,2547,0,3,3,3,1
4,0.0072,-0.303465,0.0041719,0.00109243,0.00192405,0.416171,0.122385,0.214342,0.00474829,0.150704,0.0459297,0.0369129,2547,0,3,3,3,1
5,0.0075,-0.315233,0.0044779,0.00118207,0.00192722,0.403752,0.120339,0.200768,0.00509875,0.136349,0.046537,0.0370634,2547,0,3,3,3,1
6,0.0078,-0.326881,0.00479976,0.00127476,0.00193084,0.415699,0.119183,0.215059,0.00499174,0.142159,0.0460987,0.0367916,2547,0,3,3,3,1
7,0.0081,-0.338369,0.00514115,0.00137039,0.001935,0.687879,0.202078,0.365213,0.00656819,0.279726,0.0938168,0.0743086,2580,0,5,5,5,2
8,0.0084,-0.349743,0.00549773,0.0014689,0.00193972,0.704239,0.206327,0.369165,0.00642867,0.285956,0.0960988,0.07647,2673,0,5,5,5,2
9,0.0087,-0.360965,0.00587241,0.00157018,0.00194505,0.693421,0.214193,0.357309,0.00701824,0.290555,0.0977889,0.0771459,2709,0,5,5,5,2
10,0.009,-0.372024,0.00626612,0.00167407,0.00195112,0.701768,0.225431,0.349407,0.00722637,0.144014,0.0483323,0.0386806,2709,0,5,5,5,1
11,0.0093,-0.382903,0.00667936,0.00178043,0.001958,0.693964,0.216571,0.331177,0.00707661,0.135553,0.0465638,0.0371571,2709,0,5,5,5,1
12,0.0096,-0.393546,0.00711441,0.001889,0.00196591,0.983856,0.307044,0.489097,0.00882202,0.302144,0.0986519,0.0786181,2795,0,7,7,7,2
13,0.0099,-0.403971,0.00756972,0.00199961,0.00197494,1.00489,0.314161,0.503823,0.0094272,0.309536,0.0990976,0.080116,2917,0,7,7,7,2
14,0.0102,-0.414093,0.00804774,0.00211182,0.00198546,1.21069,0.368931,0.600462,0.0103084,0.314599,0.099201,0.0820086,2946,0,8,8,8,2
15,0.0105,-0.423831,0.00854951,0.00222501,0.00199798,1.30418,0.416199,0.596994,0.0107228,0.147728,0.0479844,0.0398451,2946,0,9,9,9,1
16,0.0108,-0.432886,0.00908374,0.0023375,0.00201404,2.11299,0.668502,1.00448,0.01488,0.324454,0.103908,0.0840932,3048,0,14,14,14,2
17,0.0111,-0.346458,0.0474937,0.00192278,0.0025453,120.25,41.0536,52.9408,0.494198,0.67515,0.190143,0.15156,4215,0,728,699,699,3
18,0.0114,-0.333349,0.0593979,0.00190002,0.00266908,37.1887,12.1982,16.557,0.180017,0.476456,0.127944,0.103946,4395,0,174,170,170,2
19,0.0117,-0.321675,0.0706169,0.00188173,0.00278506,44.4975,14.2795,20.0221,0.183956,0.495754,0.136878,0.111098,4622,0,197,192,192,2
20,0.012,-0.310091,0.0815675,0.00186046,0.00290042,51.2475,17.2292,22.9935,0.204034,0.529766,0.140348,0.114529,4845,0,214,209,209,2


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-2_Order4_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255972,0.00293993,0.000767901,0.00170193,0.710856,0.381801,0.268386,0.0126994,0.141622,0.0439688,0.0366154,2297,0.0134,9,4,4,1
1,0.0063,-0.268189,0.00317415,0.000844776,0.00170367,0.395313,0.129943,0.209246,0.00932506,0.14083,0.0451174,0.0383713,2297,0,3,3,3,1
2,0.0066,-0.280287,0.00343116,0.000924921,0.0017058,0.387146,0.12806,0.202173,0.00953856,0.142083,0.0450209,0.0384858,2297,0,3,3,3,1
3,0.0069,-0.292284,0.00370266,0.00100834,0.00170827,0.400617,0.128257,0.214203,0.00955034,0.143051,0.044906,0.0380856,2297,0,3,3,3,1
4,0.0072,-0.304173,0.00398938,0.00109497,0.00171111,0.396715,0.126209,0.213649,0.0101069,0.148106,0.0482632,0.0396488,2383,0.0139,3,3,3,1
5,0.0075,-0.315925,0.00429338,0.0011847,0.00171439,0.561614,0.182908,0.2898,0.0116285,0.157019,0.045898,0.0394906,2383,0,4,4,4,1
6,0.0078,-0.327568,0.0046131,0.00127749,0.00171814,0.563208,0.187382,0.275237,0.0120612,0.149378,0.0456502,0.0382679,2383,0,4,4,4,1
7,0.0081,-0.339075,0.00495065,0.00137321,0.00172242,0.557013,0.175896,0.288633,0.0119611,0.158038,0.0473152,0.0406889,2383,0,4,4,4,1
8,0.0084,-0.350434,0.00530623,0.00147176,0.0017273,0.551612,0.173176,0.286496,0.0122138,0.163234,0.0471247,0.0400428,2489,0.0163,4,4,4,1
9,0.0087,-0.361607,0.00568127,0.00157295,0.00173292,0.720478,0.235425,0.36406,0.014441,0.188334,0.0483489,0.0410555,2489,0,5,5,5,1
10,0.009,-0.372615,0.00607532,0.0016767,0.00173931,0.726359,0.235329,0.366262,0.0146207,0.157291,0.0492954,0.0412731,2518,0.0045,5,5,5,1
11,0.0093,-0.383393,0.00649074,0.00178272,0.0017467,0.873479,0.290567,0.430454,0.016812,0.155533,0.0509548,0.0411154,2592,0.013,6,6,6,1
12,0.0096,-0.393915,0.00692672,0.00189073,0.0017553,1.04911,0.380734,0.502788,0.018562,0.170096,0.0520461,0.0428009,2656,0.0054,7,7,7,1
13,0.0099,-0.404066,0.00738538,0.00200004,0.00176571,1.4014,0.473134,0.694136,0.0223022,0.161889,0.0506883,0.0428728,2656,0,9,9,9,1
14,0.0102,-0.413254,0.00790485,0.00210751,0.00178088,2.5187,0.840494,1.19878,0.0303939,0.162205,0.0513754,0.0439496,2656,0,16,16,16,1
15,0.0105,-0.368265,0.0144576,0.00192033,0.00208687,54.5077,18.4062,25.0933,0.224456,0.207865,0.0625503,0.048256,3621,0.0892,353,345,345,1
16,0.0108,-0.325649,0.0498212,0.00175848,0.00233392,26.7932,11.8151,10.5104,0.227041,0.24705,0.0674514,0.0542436,4105,0.0529,159,115,115,1
17,0.0111,-0.295575,0.0686102,0.0016404,0.00253412,36.1546,14.3071,15.2183,0.262245,0.283802,0.0713951,0.0588966,4458,0.039,162,142,142,1
18,0.0114,-0.279042,0.0810774,0.00159048,0.00266767,47.1721,17.8291,20.8988,0.264759,0.28986,0.0727854,0.0612047,4669,0.0257,177,173,173,1
19,0.0117,-0.270017,0.0901713,0.00157952,0.00276074,50.8113,19.0137,22.7697,0.226139,0.287692,0.0737326,0.0623032,4669,0,183,178,178,1
20,0.012,-0.265287,0.0972898,0.0015918,0.00282873,33.6505,12.447,15.0998,0.174496,0.31444,0.079754,0.0639757,5079,0.0443,121,118,118,1


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-2_Order4_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255957,0.00294072,0.000767867,0.00170195,0.897448,0.3815,0.376611,0.0147305,0.278288,0.0871823,0.0713436,2297,0,11,6,6,2
1,0.0063,-0.268189,0.00317419,0.000844776,0.00170367,0.366698,0.105625,0.192204,0.00887706,0.139188,0.043967,0.0359547,2297,0,3,3,3,1
2,0.0066,-0.280287,0.00343116,0.000924921,0.0017058,0.36752,0.106737,0.197289,0.00946278,0.141683,0.0443789,0.0361733,2297,0,3,3,3,1
3,0.0069,-0.292284,0.00370266,0.00100834,0.00170827,0.366994,0.105432,0.199413,0.00941389,0.138387,0.0439347,0.0362724,2297,0,3,3,3,1
4,0.0072,-0.304158,0.00399034,0.00109494,0.00171113,0.496159,0.142939,0.282957,0.0106156,0.291474,0.089813,0.0731909,2383,0,4,4,4,2
5,0.0075,-0.315925,0.0042933,0.0011847,0.00171439,0.517795,0.147942,0.272557,0.0114872,0.145099,0.0451917,0.0365396,2383,0,4,4,4,1
6,0.0078,-0.327568,0.0046131,0.00127749,0.00171814,0.51749,0.148285,0.267772,0.0117837,0.148027,0.0451123,0.0364667,2383,0,4,4,4,1
7,0.0081,-0.339075,0.00495065,0.00137321,0.00172242,0.516957,0.146271,0.270492,0.0118454,0.145664,0.0461494,0.0373253,2383,0,4,4,4,1
8,0.0084,-0.350418,0.00530684,0.00147172,0.00172733,0.648861,0.18755,0.362563,0.0131149,0.300733,0.0940808,0.0751854,2489,0,5,5,5,2
9,0.0087,-0.361607,0.00568121,0.00157295,0.00173292,0.660049,0.195178,0.335438,0.0148037,0.153082,0.0473859,0.0381885,2489,0,5,5,5,1
10,0.009,-0.372615,0.00607532,0.0016767,0.00173931,0.66049,0.1951,0.344549,0.0148073,0.150643,0.0474273,0.0381773,2518,0.0045,5,5,5,1
11,0.0093,-0.38338,0.00649137,0.00178268,0.00174673,0.931781,0.283437,0.488664,0.017972,0.304112,0.0958134,0.0768474,2592,0,7,7,7,2
12,0.0096,-0.393901,0.00692734,0.0018907,0.00175533,1.09337,0.34307,0.559781,0.0196093,0.312617,0.0987766,0.0796045,2656,0,8,8,8,2
13,0.0099,-0.404066,0.00738529,0.00200004,0.00176571,1.22705,0.366498,0.590883,0.0205883,0.158309,0.0497966,0.040745,2656,0,9,9,9,1
14,0.0102,-0.413254,0.00790483,0.00210751,0.00178088,2.20097,0.651568,1.04267,0.0283438,0.143965,0.047403,0.0380111,2656,0,16,16,16,1
15,0.0105,-0.312295,0.0514075,0.00163949,0.00235195,110.957,35.2223,49.3555,0.575982,0.607073,0.18436,0.144531,3996,0,701,666,666,3
16,0.0108,-0.296864,0.0639541,0.00160301,0.00247927,50.2938,16.2847,22.3042,0.231186,0.485288,0.132537,0.108704,4256,0,246,239,239,2
17,0.0111,-0.289387,0.0724764,0.00160604,0.00256374,31.8841,10.3344,14.3992,0.167174,0.227037,0.061762,0.0503322,4256,0,143,140,140,1
18,0.0114,-0.280248,0.081789,0.00159735,0.00265731,38.6932,12.5287,17.6886,0.197524,0.505736,0.139783,0.111246,4563,0,175,172,172,2
19,0.0117,-0.27225,0.0904749,0.00159259,0.00274465,49.0236,15.3485,22.5779,0.189628,0.237748,0.0659704,0.0524585,4563,0,197,195,195,1
20,0.012,-0.265747,0.0981165,0.00159441,0.00282312,52.5901,16.6251,24.216,0.201821,0.553222,0.153376,0.122426,4985,0,211,208,208,2


==> Data/_NEW_DATA/shear_THB_4l0_0.50l0_AT-2_Order4_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255957,0.00294072,0.000767867,0.00170195,0.897985,0.38507,0.396349,0.0149914,0.2554,0.0880271,0.0718454,2297,0,11,6,6,2
1,0.0063,-0.268189,0.00317419,0.000844776,0.00170367,0.367221,0.105633,0.198085,0.00921702,0.125994,0.0435745,0.0357181,2297,0,3,3,3,1
2,0.0066,-0.280287,0.00343116,0.000924921,0.0017058,0.351228,0.106578,0.186384,0.00932198,0.144984,0.0442852,0.0359196,2297,0,3,3,3,1
3,0.0069,-0.292284,0.00370266,0.00100834,0.00170827,0.362679,0.106391,0.197394,0.0095593,0.14224,0.0438001,0.0364439,2297,0,3,3,3,1
4,0.0072,-0.304158,0.00399034,0.00109494,0.00171113,0.489861,0.148826,0.283681,0.0110454,0.293544,0.089943,0.0743693,2383,0,4,4,4,2
5,0.0075,-0.315925,0.0042933,0.0011847,0.00171439,0.507868,0.149189,0.266976,0.0116508,0.133523,0.0458401,0.0366548,2383,0,4,4,4,1
6,0.0078,-0.327568,0.0046131,0.00127749,0.00171814,0.499096,0.148829,0.25066,0.0122458,0.138226,0.045205,0.0361677,2383,0,4,4,4,1
7,0.0081,-0.339075,0.00495065,0.00137321,0.00172242,0.49579,0.149492,0.250661,0.011874,0.132667,0.0459517,0.03647,2383,0,4,4,4,1
8,0.0084,-0.350418,0.00530684,0.00147172,0.00172733,0.647101,0.190255,0.353103,0.01342,0.272898,0.0941381,0.0755602,2489,0,5,5,5,2
9,0.0087,-0.361607,0.00568121,0.00157295,0.00173292,0.640898,0.188664,0.321569,0.0140593,0.150755,0.0472525,0.0379612,2489,0,5,5,5,1
10,0.009,-0.3726,0.00607609,0.00167668,0.00173933,0.772556,0.228272,0.407493,0.0151073,0.298784,0.0956477,0.0766794,2518,0,6,6,6,2
11,0.0093,-0.38338,0.00649129,0.00178268,0.00174673,0.89707,0.273392,0.451692,0.0171098,0.284195,0.0944932,0.0753129,2592,0,7,7,7,2
12,0.0096,-0.393901,0.00692734,0.0018907,0.00175533,1.05468,0.333051,0.521674,0.018719,0.294169,0.0946074,0.0753843,2656,0,8,8,8,2
13,0.0099,-0.404066,0.00738529,0.00200004,0.00176571,1.23903,0.379262,0.59317,0.0212485,0.149785,0.048308,0.0394854,2656,0,9,9,9,1
14,0.0102,-0.413254,0.00790483,0.00210751,0.00178088,2.2229,0.677637,1.04694,0.0287265,0.148664,0.0479539,0.0390822,2656,0,16,16,16,1
15,0.0105,-0.312295,0.0514076,0.00163949,0.00235195,111.602,36.1484,49.8154,0.581683,0.608342,0.188914,0.146365,3996,0,701,666,666,3
16,0.0108,-0.296864,0.0639542,0.00160301,0.00247927,49.953,16.7814,22.1941,0.235119,0.485481,0.133645,0.107915,4256,0,246,239,239,2
17,0.0111,-0.289387,0.0724765,0.00160604,0.00256374,32.0883,10.3758,14.4395,0.167096,0.229322,0.065058,0.0526851,4256,0,143,140,140,1
18,0.0114,-0.280248,0.081789,0.00159735,0.00265731,39.2087,12.882,17.6371,0.200377,0.508602,0.138726,0.111205,4563,0,175,172,172,2
19,0.0117,-0.27225,0.0904749,0.00159259,0.00274465,48.7287,15.6634,22.1894,0.190434,0.251562,0.0682808,0.0548045,4563,0,197,195,195,1
20,0.012,-0.265747,0.0981165,0.00159441,0.00282312,51.7336,16.9528,23.6378,0.203665,0.550852,0.154544,0.121586,4985,0,211,208,208,2


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-1_Order2_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00164223,0.176888,0.087564,0.112496,0.00144307,0.294254,0.0841825,0.0969592,4828,0.0458594,1,1,1,1
1,0.0003,-1.24506e-09,-0.0414022,6.21033e-06,0.00164213,0.891797,0.617106,0.266712,0.0145825,0.322621,0.0634765,0.106526,4828,0,6,2,2,1
2,0.0006,-7.29253e-09,-0.0828004,2.484e-05,0.00164213,0.529525,0.203419,0.272143,0.00638208,0.322295,0.0635098,0.10683,4828,0,2,2,2,1
3,0.0009,-1.33413e-08,-0.12419,5.58851e-05,0.00164213,0.526022,0.196361,0.270739,0.00704845,0.323805,0.0633833,0.106807,4828,0,2,2,2,1
4,0.0012,-2.18885e-08,-0.165566,9.93388e-05,0.00164214,0.531016,0.203979,0.271709,0.0080041,0.321672,0.0632218,0.107836,4828,0,2,2,2,1
5,0.0015,-3.02189e-08,-0.206917,0.000155186,0.00164217,0.529629,0.197502,0.269912,0.00983091,0.324667,0.0633436,0.108261,4828,0,2,2,2,1
6,0.0018,-5.04114e-08,-0.248239,0.000223411,0.00164222,0.532983,0.202974,0.273979,0.00968909,0.317294,0.0634772,0.107297,4828,0,2,2,2,1
7,0.0021,-4.96905e-08,-0.289525,0.000303993,0.0016423,0.534674,0.206301,0.273704,0.0105354,0.315322,0.0640691,0.105925,4828,0,2,2,2,1
8,0.0024,6.9751e-08,-0.33075,0.000396898,0.00164243,0.800749,0.299636,0.386628,0.014058,0.315211,0.0634729,0.106162,4828,0,3,3,3,1
9,0.0027,7.40434e-08,-0.371878,0.000502029,0.0016427,0.801078,0.308421,0.390265,0.0157225,0.327917,0.0640174,0.106644,4892,0.00210938,3,3,3,1
10,0.003,1.41338e-07,-0.412908,0.00061935,0.00164309,0.80905,0.307378,0.398567,0.0175048,0.323539,0.0641336,0.10937,4892,0,3,3,3,1
11,0.0033,1.20427e-07,-0.45383,0.000748791,0.00164366,0.816149,0.312338,0.401224,0.0188608,0.310884,0.064352,0.107844,4892,0,3,3,3,1
12,0.0036,2.06576e-07,-0.494549,0.000890167,0.00164454,1.0878,0.444763,0.516649,0.0243016,0.311653,0.0641436,0.106783,4892,0,4,4,4,1
13,0.0039,2.39766e-07,-0.534963,0.00104315,0.00164599,1.36202,0.505047,0.638179,0.0306785,0.319881,0.0643338,0.112246,4892,0,5,5,5,1
14,0.0042,2.65991e-07,-0.574951,0.00120736,0.00164828,1.6466,0.608369,0.758277,0.0365586,0.324512,0.0643968,0.108783,4892,0,6,6,6,1
15,0.0045,3.80926e-07,-0.61407,0.00138159,0.00165241,2.44562,0.911887,1.11009,0.0466296,0.324862,0.0642156,0.10749,4892,0,9,9,9,1
16,0.0048,1.34593e-08,-0.616415,0.00147936,0.00174078,39.8819,14.907,17.5357,0.259004,0.34532,0.0690012,0.106747,5258,0.0282031,148,147,147,1
17,0.0051,8.4725e-09,-0.588117,0.00149979,0.00189165,30.6661,12.5944,12.719,0.270193,0.386863,0.0742815,0.107689,5710,0.0292969,116,96,96,1
18,0.0054,-6.6609e-09,-0.528463,0.00142691,0.00210056,30.8759,13.1503,12.5759,0.311132,0.444324,0.0774397,0.114115,6396,0.0239062,113,84,84,1
19,0.0057,2.0875e-08,-0.444143,0.0012661,0.00235098,24.5294,12.2124,9.40427,0.289191,0.477285,0.081377,0.124497,7192,0.0363281,90,57,57,1
20,0.006,-2.64183e-09,-0.328154,0.000984951,0.00267028,35.3246,16.5821,14.4896,0.369013,0.528551,0.0883773,0.140591,8308,0.0429687,106,77,77,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-1_Order2_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00164213,0.405422,0.150333,0.244244,0.00786765,0.562428,0.144545,0.196032,4828,0,2,2,2,2
1,0.0003,7.92452e-09,-0.0414027,6.21034e-06,0.00164213,0.566779,0.395228,0.143445,0.00165939,0.288179,0.0630487,0.103585,4828,0,5,1,1,1
2,0.0006,-1.13017e-08,-0.0828005,2.484e-05,0.00164213,0.487109,0.160886,0.247324,0.00583168,0.284305,0.0620931,0.10221,4828,0,2,2,2,1
3,0.0009,-1.95326e-08,-0.12419,5.58851e-05,0.00164213,0.487059,0.158289,0.277948,0.00678528,0.284934,0.063351,0.104308,4828,0,2,2,2,1
4,0.0012,-2.79644e-08,-0.165566,9.93388e-05,0.00164214,0.486389,0.162915,0.251577,0.00736538,0.287551,0.0624087,0.102561,4828,0,2,2,2,1
5,0.0015,-3.24267e-08,-0.206917,0.000155186,0.00164217,0.489315,0.157464,0.25252,0.00900224,0.291181,0.0627796,0.103079,4828,0,2,2,2,1
6,0.0018,-5.14079e-08,-0.248239,0.000223411,0.00164222,0.489313,0.157652,0.260431,0.00940595,0.287296,0.0626276,0.103335,4828,0,2,2,2,1
7,0.0021,-5.02533e-08,-0.289525,0.000303993,0.0016423,0.489732,0.154761,0.258007,0.0101629,0.291411,0.0624215,0.102255,4828,0,2,2,2,1
8,0.0024,6.94629e-08,-0.33075,0.000396898,0.00164243,0.734837,0.23233,0.361539,0.013131,0.28747,0.0630328,0.102158,4828,0,3,3,3,1
9,0.0027,7.38613e-08,-0.371878,0.000502029,0.0016427,0.735171,0.234695,0.363374,0.0146708,0.291733,0.0639677,0.103915,4892,0.00210938,3,3,3,1
10,0.003,1.41226e-07,-0.412908,0.00061935,0.00164309,0.740163,0.229101,0.370974,0.0165071,0.294721,0.0634778,0.104566,4892,0,3,3,3,1
11,0.0033,1.20361e-07,-0.45383,0.000748791,0.00164366,0.737951,0.231121,0.364477,0.0179661,0.296636,0.063072,0.104314,4892,0,3,3,3,1
12,0.0036,2.06542e-07,-0.494549,0.000890167,0.00164454,0.987918,0.306946,0.47746,0.0230415,0.298021,0.0631014,0.105036,4892,0,4,4,4,1
13,0.0039,2.39755e-07,-0.534963,0.00104315,0.00164599,1.23184,0.385093,0.58513,0.0293737,0.295303,0.0634775,0.10456,4892,0,5,5,5,1
14,0.0042,2.65996e-07,-0.574951,0.00120736,0.00164828,1.47401,0.464896,0.696709,0.0349074,0.29327,0.063202,0.104426,4892,0,6,6,6,1
15,0.0045,3.80945e-07,-0.61407,0.00138159,0.00165241,2.21118,0.696772,1.02536,0.0435804,0.279399,0.0630502,0.103517,4892,0,9,9,9,1
16,0.0048,5.79712e-08,-0.521186,0.00125076,0.00196427,288.242,88.3473,132.902,1.02095,1.40422,0.2809,0.434237,5816,0,1055,1054,1054,4
17,0.0051,5.26718e-10,-0.0179032,4.5605e-05,0.00307202,370.263,125.338,166.666,2.65839,4.29847,0.747084,1.1329,8804,0,1101,977,977,9
18,0.0054,6.74335e-10,-0.017402,4.67743e-05,0.00307614,0.836801,0.293543,0.429079,0.0216192,0.540355,0.0838651,0.140631,8804,0,2,2,2,1
19,0.0057,6.68581e-10,-0.0167923,4.76416e-05,0.00308038,0.836494,0.297327,0.44054,0.0217303,0.538348,0.0837335,0.14014,8804,0,2,2,2,1
20,0.006,6.50985e-10,-0.0161175,4.81297e-05,0.00308481,0.836883,0.306938,0.427653,0.0216215,0.535825,0.0833029,0.141321,8804,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-1_Order2_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00164213,0.397345,0.146398,0.230958,0.00756813,0.560935,0.143337,0.191885,4828,0,2,2,2,2
1,0.0003,7.92452e-09,-0.0414027,6.21034e-06,0.00164213,0.551867,0.379944,0.135556,0.00161075,0.273618,0.0604577,0.0978732,4828,0,5,1,1,1
2,0.0006,-1.13017e-08,-0.0828005,2.484e-05,0.00164213,0.471173,0.162756,0.239407,0.0056576,0.274269,0.0617454,0.100113,4828,0,2,2,2,1
3,0.0009,-1.95326e-08,-0.12419,5.58851e-05,0.00164213,0.488698,0.162068,0.256766,0.00678656,0.302416,0.0627402,0.102705,4828,0,2,2,2,1
4,0.0012,-2.79644e-08,-0.165566,9.93388e-05,0.00164214,0.475871,0.151069,0.243831,0.00720205,0.303663,0.0628063,0.102614,4828,0,2,2,2,1
5,0.0015,-3.24267e-08,-0.206917,0.000155186,0.00164217,0.491802,0.15692,0.260742,0.00918323,0.315144,0.0636575,0.103954,4828,0,2,2,2,1
6,0.0018,-5.14079e-08,-0.248239,0.000223411,0.00164222,0.493754,0.154615,0.264359,0.0090967,0.291445,0.0640765,0.103456,4828,0,2,2,2,1
7,0.0021,-5.02533e-08,-0.289525,0.000303993,0.0016423,0.490013,0.15663,0.259089,0.0101215,0.288318,0.0640097,0.103914,4828,0,2,2,2,1
8,0.0024,6.94629e-08,-0.33075,0.000396898,0.00164243,0.737203,0.235817,0.370052,0.0136189,0.318499,0.0633016,0.10351,4828,0,3,3,3,1
9,0.0027,-3.00652e-09,-0.371856,0.000502001,0.00164273,1.24777,0.395792,0.637514,0.0214359,0.636394,0.127811,0.206629,4892,0,5,5,5,2
10,0.003,1.26063e-07,-0.412907,0.00061935,0.00164309,0.744941,0.22977,0.370134,0.0167076,0.303349,0.0633334,0.104531,4892,0,3,3,3,1
11,0.0033,1.19905e-07,-0.45383,0.000748791,0.00164366,0.741099,0.231745,0.366783,0.0183565,0.300663,0.0631017,0.10427,4892,0,3,3,3,1
12,0.0036,2.06538e-07,-0.494549,0.000890167,0.00164454,0.993303,0.307093,0.483869,0.0232586,0.298693,0.0631967,0.104476,4892,0,4,4,4,1
13,0.0039,2.39755e-07,-0.534963,0.00104315,0.00164599,1.23508,0.385257,0.596611,0.0292296,0.299734,0.0633582,0.105368,4892,0,5,5,5,1
14,0.0042,2.65996e-07,-0.574951,0.00120736,0.00164828,1.49612,0.468043,0.707063,0.0349548,0.298584,0.0648468,0.104543,4892,0,6,6,6,1
15,0.0045,3.80945e-07,-0.61407,0.00138159,0.00165241,2.22857,0.695984,1.04838,0.0442028,0.296281,0.0631811,0.104129,4892,0,9,9,9,1
16,0.0048,5.79712e-08,-0.521186,0.00125076,0.00196427,292.384,88.5275,135.07,1.02899,1.42715,0.283582,0.429356,5816,0,1055,1054,1054,4
17,0.0051,5.26725e-10,-0.0179032,4.5605e-05,0.00307202,372.836,127.116,168.086,2.67693,4.52993,0.741253,1.13218,8804,0,1101,977,977,9
18,0.0054,6.74328e-10,-0.017402,4.67743e-05,0.00307614,0.834256,0.299661,0.446673,0.0216131,0.573134,0.083231,0.140617,8804,0,2,2,2,1
19,0.0057,6.68585e-10,-0.0167923,4.76416e-05,0.00308038,0.837316,0.295602,0.437474,0.021058,0.565317,0.0830392,0.142007,8804,0,2,2,2,1
20,0.006,6.50984e-10,-0.0161175,4.81297e-05,0.00308481,0.839667,0.296161,0.443859,0.0209615,0.581738,0.0836567,0.141941,8804,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-1_Order4_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00145309,0.174718,0.0866209,0.122559,0.00728755,0.423102,0.118436,0.0911424,7218,0.117344,1,1,1,1
1,0.0003,-1.5052e-08,-0.0407956,6.11926e-06,0.001451,1.5316,1.27556,0.422186,1.41095,0.437387,0.069206,0.123309,7218,0,8,2,2,1
2,0.0006,-3.35474e-08,-0.0815902,2.44757e-05,0.001451,0.380109,0.149483,0.245503,0.270832,0.436204,0.0694697,0.123216,7218,0,1,1,1,1
3,0.0009,-6.1334e-08,-0.122378,5.50634e-05,0.00145101,0.382755,0.163306,0.251696,0.365249,0.443237,0.0714074,0.122868,7218,0,1,1,1,1
4,0.0012,-1.08711e-07,-0.163121,9.78703e-05,0.00145102,0.7663,0.321396,0.414772,0.836877,0.436824,0.0692892,0.12447,7218,0,2,2,2,1
5,0.0015,-1.34973e-07,-0.20385,0.000152884,0.00145106,0.773026,0.326553,0.420147,0.880406,0.437176,0.0697377,0.123949,7218,0,2,2,2,1
6,0.0018,-1.74162e-07,-0.244526,0.000220063,0.00145114,0.804969,0.328969,0.419857,1.13732,0.429612,0.0616358,0.115343,7218,0,2,2,2,1
7,0.0021,-2.00736e-07,-0.28511,0.000299343,0.0014513,0.772288,0.349185,0.418368,1.39248,0.445764,0.0690074,0.125406,7218,0,2,2,2,1
8,0.0024,-2.23545e-07,-0.325584,0.000390655,0.00145159,0.796932,0.364453,0.422064,1.55776,0.439316,0.0706294,0.129174,7218,0,2,2,2,1
9,0.0027,-6.6682e-08,-0.365856,0.000493893,0.00145206,1.15971,0.510823,0.59981,2.152,0.43234,0.0659845,0.12478,7218,0,3,3,3,1
10,0.003,-6.1579e-08,-0.405974,0.000608932,0.0014528,1.1585,0.500376,0.591094,2.32806,0.431517,0.0637361,0.125292,7218,0,3,3,3,1
11,0.0033,-4.68223e-08,-0.445831,0.000735551,0.00145395,1.15749,0.522335,0.601972,2.54996,0.441197,0.0664471,0.127281,7218,0,3,3,3,1
12,0.0036,4.8468e-08,-0.485198,0.000873297,0.00145586,1.54953,0.68797,0.778808,3.25616,0.440116,0.0651315,0.126135,7218,0,4,4,4,1
13,0.0039,1.61728e-07,-0.52401,0.00102175,0.00145879,1.94442,0.841593,0.939304,3.75981,0.43846,0.0638464,0.126146,7218,0,5,5,5,1
14,0.0042,3.05666e-07,-0.561606,0.00117927,0.00146414,2.84643,1.31129,1.29012,4.93526,0.438551,0.0649032,0.127071,7218,0,8,7,7,1
15,0.0045,6.62751e-07,-0.594998,0.00133857,0.00147846,5.85331,2.57337,2.67562,7.53041,0.454114,0.0652831,0.127945,7450,0.0261719,15,15,15,1
16,0.0048,4.30883e-07,-0.513114,0.00123162,0.00174903,49.8577,22.1658,21.8662,17.7939,0.541978,0.0773294,0.132364,8684,0.0467969,125,122,122,1
17,0.0051,-2.11319e-08,-0.381095,0.000972283,0.00210487,42.8804,23.3784,16.6409,15.9677,0.64313,0.0936883,0.142203,10238,0.0370312,117,79,79,1
18,0.0054,-2.0231e-07,-0.257754,0.000696199,0.00240517,26.7128,16.384,9.64202,15.1998,0.732999,0.098167,0.159046,11500,0.0334375,67,37,37,1
19,0.0057,-1.78928e-07,-0.0167442,4.8125e-05,0.00279119,16.9459,11.0032,5.83318,13.9049,0.828591,0.10254,0.169973,12972,0.0463281,41,21,21,1
20,0.006,-2.28985e-07,-0.00843267,2.50191e-05,0.00278929,1.25912,1.24804,0.398353,0.564968,0.817305,0.0873964,0.173339,12972,0,4,1,1,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-1_Order4_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.001451,0.511802,0.196632,0.334277,0.684954,0.804738,0.19392,0.205551,7218,0,2,2,2,2
1,0.0003,-1.47902e-08,-0.0407965,6.11937e-06,0.001451,0.935871,0.717325,0.23244,0.168939,0.409376,0.0743081,0.116973,7218,0,6,1,1,1
2,0.0006,-3.53317e-08,-0.0815916,2.44758e-05,0.001451,0.349554,0.119082,0.229839,0.291177,0.409147,0.0735429,0.116951,7218,0,1,1,1,1
3,0.0009,-6.12163e-08,-0.122379,5.50636e-05,0.00145101,0.351642,0.116278,0.23324,0.366559,0.425909,0.0749212,0.117324,7218,0,1,1,1,1
4,0.0012,-1.1041e-07,-0.163121,9.78704e-05,0.00145102,0.705171,0.24269,0.394696,0.814484,0.427871,0.0750838,0.118049,7218,0,2,2,2,1
5,0.0015,-1.3731e-07,-0.20385,0.000152884,0.00145106,0.709181,0.250786,0.391052,0.86085,0.40809,0.0753638,0.117605,7218,0,2,2,2,1
6,0.0018,-1.7463e-07,-0.244526,0.000220063,0.00145113,0.667988,0.234641,0.364127,1.02651,0.403566,0.0723779,0.115981,7218,0,2,2,2,1
7,0.0021,-2.0053e-07,-0.28511,0.000299343,0.0014513,0.706099,0.250673,0.390918,1.33189,0.411315,0.0740695,0.118521,7218,0,2,2,2,1
8,0.0024,-2.23518e-07,-0.325584,0.000390655,0.00145159,0.702589,0.251546,0.388852,1.51424,0.415557,0.0737951,0.116988,7218,0,2,2,2,1
9,0.0027,-6.6761e-08,-0.365856,0.000493893,0.00145206,1.06524,0.381171,0.553515,2.09722,0.409682,0.0730724,0.117326,7218,0,3,3,3,1
10,0.003,-6.15942e-08,-0.405974,0.000608932,0.0014528,1.05574,0.380277,0.54323,2.26685,0.41507,0.0736031,0.117155,7218,0,3,3,3,1
11,0.0033,-4.68263e-08,-0.445831,0.000735551,0.00145395,1.05837,0.378548,0.55041,2.4788,0.411493,0.0729531,0.117009,7218,0,3,3,3,1
12,0.0036,4.84731e-08,-0.485198,0.000873297,0.00145586,1.41659,0.500761,0.712473,3.17871,0.432146,0.0732439,0.117541,7218,0,4,4,4,1
13,0.0039,1.61733e-07,-0.52401,0.00102175,0.00145879,1.75975,0.618672,0.859053,3.68197,0.427982,0.0741263,0.117899,7218,0,5,5,5,1
14,0.0042,3.05667e-07,-0.561606,0.00117927,0.00146414,2.6035,1.00086,1.20669,4.85486,0.428124,0.0743188,0.118049,7218,0,8,7,7,1
15,0.0045,4.27675e-07,-0.594422,0.00133726,0.00147974,7.14896,2.51186,3.38863,9.15829,0.8418,0.15175,0.239954,7450,0,20,20,20,2
16,0.0048,5.82122e-07,-0.0072525,1.74093e-05,0.00275841,347.098,126.637,155.089,114.854,3.696,0.540706,0.882839,12736,0,763,720,720,6
17,0.0051,6.18418e-07,-0.00770413,1.92054e-05,0.00275882,0.776857,0.425099,0.375965,0.126419,0.685776,0.0880179,0.161396,12736,0,2,1,1,1
18,0.0054,6.49525e-07,-0.00797362,2.11127e-05,0.00275922,0.776624,0.431046,0.371093,0.668964,0.693271,0.0889551,0.165637,12736,0,2,1,1,1
19,0.0057,7.12365e-07,-0.00825336,2.31428e-05,0.00275957,0.583824,0.218382,0.371032,0.834033,0.699284,0.0898281,0.162518,12736,0,1,1,1,1
20,0.006,7.73975e-07,-0.00854681,2.52888e-05,0.0027599,0.582095,0.217309,0.369853,0.887568,0.701529,0.0912855,0.164712,12736,0,1,1,1,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-1_Order4_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.001451,0.51239,0.19837,0.344012,0.688851,0.818079,0.193496,0.206051,7218,0,2,2,2,2
1,0.0003,-1.47902e-08,-0.0407965,6.11937e-06,0.001451,0.937791,0.710484,0.229309,0.16963,0.418802,0.0745244,0.11644,7218,0,6,1,1,1
2,0.0006,-3.53317e-08,-0.0815916,2.44758e-05,0.001451,0.350862,0.120136,0.229211,0.294334,0.415279,0.0743926,0.116435,7218,0,1,1,1,1
3,0.0009,-6.12163e-08,-0.122379,5.50636e-05,0.00145101,0.349254,0.117861,0.229598,0.369114,0.414605,0.0752515,0.116654,7218,0,1,1,1,1
4,0.0012,-1.1041e-07,-0.163121,9.78704e-05,0.00145102,0.705303,0.24045,0.393594,0.817971,0.414427,0.0748157,0.120183,7218,0,2,2,2,1
5,0.0015,-1.3731e-07,-0.20385,0.000152884,0.00145106,0.709626,0.246193,0.400136,0.867675,0.416633,0.0766986,0.117951,7218,0,2,2,2,1
6,0.0018,-1.7463e-07,-0.244526,0.000220063,0.00145113,0.70137,0.252744,0.388274,1.11945,0.418815,0.0764861,0.118332,7218,0,2,2,2,1
7,0.0021,-2.0053e-07,-0.28511,0.000299343,0.0014513,0.700766,0.245946,0.386411,1.31046,0.396868,0.0732598,0.114326,7218,0,2,2,2,1
8,0.0024,-2.23518e-07,-0.325584,0.000390655,0.00145159,0.707569,0.250855,0.40375,1.53846,0.418711,0.0754711,0.120809,7218,0,2,2,2,1
9,0.0027,-6.6761e-08,-0.365856,0.000493893,0.00145206,1.05607,0.378912,0.559344,2.11298,0.418571,0.0744655,0.117502,7218,0,3,3,3,1
10,0.003,-6.15942e-08,-0.405974,0.000608932,0.0014528,1.07095,0.377648,0.558683,2.29582,0.414503,0.0691645,0.118191,7218,0,3,3,3,1
11,0.0033,-4.68263e-08,-0.445831,0.000735551,0.00145395,1.06087,0.382115,0.551121,2.51871,0.415636,0.0719631,0.119121,7218,0,3,3,3,1
12,0.0036,4.84731e-08,-0.485198,0.000873297,0.00145586,1.41668,0.501685,0.719153,3.22436,0.430132,0.0740111,0.117193,7218,0,4,4,4,1
13,0.0039,1.61733e-07,-0.52401,0.00102175,0.00145879,1.77482,0.632399,0.872939,3.74594,0.428137,0.0736422,0.11749,7218,0,5,5,5,1
14,0.0042,3.05667e-07,-0.561606,0.00117927,0.00146414,2.56553,0.986755,1.17654,4.84889,0.394915,0.0734185,0.113506,7218,0,8,7,7,1
15,0.0045,4.27675e-07,-0.594422,0.00133726,0.00147974,7.117,2.53168,3.33685,9.28658,0.833996,0.148763,0.235034,7450,0,20,20,20,2
16,0.0048,5.82122e-07,-0.0072525,1.74093e-05,0.00275841,348.315,127.643,156.074,116.033,3.77326,0.549443,0.886593,12736,0,763,720,720,6
17,0.0051,6.18418e-07,-0.00770413,1.92054e-05,0.00275882,0.776506,0.431322,0.374878,0.130974,0.759179,0.0908861,0.164816,12736,0,2,1,1,1
18,0.0054,6.49525e-07,-0.00797362,2.11127e-05,0.00275922,0.777762,0.432497,0.373734,0.683941,0.703292,0.0905132,0.164889,12736,0,2,1,1,1
19,0.0057,7.12365e-07,-0.00825336,2.31428e-05,0.00275957,0.569576,0.217448,0.375,0.829355,0.701784,0.0898437,0.164088,12736,0,1,1,1,1
20,0.006,7.73975e-07,-0.00854681,2.52888e-05,0.0027599,0.582271,0.213285,0.371145,0.884707,0.706495,0.0916096,0.164012,12736,0,1,1,1,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-2_Order2_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00172712,0.176093,0.0851182,0.112546,0.00149939,0.40686,0.117432,0.089089,7136,0.116094,1,1,1,1
1,0.0003,6.42029e-07,-0.0410275,6.15306e-06,0.00172712,1.14598,1.11258,0.2184,0.00442931,0.434277,0.0694254,0.120541,7136,0,7,1,1,1
2,0.0006,-8.85127e-09,-0.081972,2.45908e-05,0.00172713,0.765932,0.328685,0.39101,0.0178214,0.346826,0.0687905,0.119361,7136,0,2,2,2,1
3,0.0009,-2.3812e-08,-0.12278,5.52487e-05,0.00172719,0.761026,0.332976,0.390448,0.0220431,0.431478,0.0677842,0.12116,7136,0,2,2,2,1
4,0.0012,-3.18398e-08,-0.16337,9.8017e-05,0.00172735,0.758682,0.312205,0.39038,0.0257549,0.440967,0.0678392,0.121648,7136,0,2,2,2,1
5,0.0015,-2.32431e-08,-0.20367,0.000152743,0.00172768,0.762775,0.308842,0.390626,0.0286436,0.441124,0.0672561,0.122436,7136,0,2,2,2,1
6,0.0018,1.80179e-09,-0.243609,0.000219231,0.00172829,0.768091,0.317977,0.38578,0.0293238,0.441492,0.0668083,0.122953,7136,0,2,2,2,1
7,0.0021,5.83102e-08,-0.283113,0.000297238,0.0017293,0.764547,0.308752,0.386786,0.0306412,0.442554,0.0668861,0.122463,7136,0,2,2,2,1
8,0.0024,1.56769e-07,-0.322109,0.000386477,0.00173085,0.76494,0.301873,0.392785,0.0321313,0.443756,0.0648873,0.123535,7136,0,2,2,2,1
9,0.0027,9.64605e-08,-0.360454,0.000486601,0.00173312,1.16071,0.445854,0.571032,0.043298,0.443132,0.0653955,0.123251,7136,0,3,3,3,1
10,0.003,1.0701e-07,-0.39817,0.000597231,0.0017363,1.16745,0.468499,0.565144,0.043244,0.442492,0.0646049,0.124759,7136,0,3,3,3,1
11,0.0033,1.08508e-07,-0.435128,0.000717913,0.00174064,1.16341,0.463953,0.569686,0.044203,0.438349,0.0649546,0.124439,7136,0,3,3,3,1
12,0.0036,1.62313e-07,-0.471184,0.000848099,0.00174642,1.54804,0.627054,0.72872,0.0504668,0.409818,0.0649452,0.125465,7218,0.0025,4,4,4,1
13,0.0039,1.28575e-07,-0.506291,0.0009872,0.00175397,1.59529,0.60311,0.768609,0.0573304,0.453318,0.0631007,0.128989,7308,0.00445313,4,4,4,1
14,0.0042,1.89258e-07,-0.540202,0.00113435,0.00176383,2.03029,0.828878,0.975844,0.0641528,0.45006,0.063489,0.130626,7308,0,5,5,5,1
15,0.0045,2.90516e-07,-0.572637,0.00128836,0.00177679,2.86205,1.19291,1.34443,0.0739366,0.462791,0.0636319,0.131768,7438,0.00398438,7,7,7,1
16,0.0048,1.40889e-07,-0.599632,0.00143901,0.00180242,20.3194,8.20751,9.39615,0.146505,0.489328,0.0645583,0.132658,7782,0.0288281,48,48,48,1
17,0.0051,8.74866e-08,-0.535774,0.00136617,0.00204313,85.0334,36.5484,38.2751,0.695463,0.568055,0.0786719,0.131188,9064,0.0819531,199,186,186,1
18,0.0054,2.0362e-08,-0.443953,0.00119872,0.00234033,74.5849,36.9521,30.1978,0.852734,0.631199,0.0927104,0.144237,10598,0.0453906,175,138,138,1
19,0.0057,2.48863e-08,-0.34393,0.00098025,0.00264104,61.5534,35.134,23.9911,0.895746,0.698292,0.101998,0.146394,12342,0.0485937,139,92,92,1
20,0.006,1.94844e-07,-0.216129,0.000648495,0.0029963,68.2986,40.3434,26.1381,1.16178,0.78611,0.109209,0.155379,14394,0.0421875,135,84,84,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-2_Order2_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00172711,0.482075,0.182989,0.279822,0.00416026,0.765247,0.184827,0.20361,7136,0,2,2,2,2
1,0.0003,6.41969e-07,-0.0410261,6.15305e-06,0.00172712,1.04861,0.811758,0.2015,0.00376422,0.402834,0.0760049,0.115758,7136,0,7,1,1,1
2,0.0006,-9.09189e-09,-0.0819722,2.45907e-05,0.00172713,0.691315,0.247976,0.351883,0.0155702,0.407018,0.0753062,0.11444,7136,0,2,2,2,1
3,0.0009,-2.37727e-08,-0.12278,5.52485e-05,0.00172719,0.693653,0.249357,0.357551,0.0208558,0.40796,0.0748111,0.114782,7136,0,2,2,2,1
4,0.0012,-3.13135e-08,-0.16337,9.8017e-05,0.00172735,0.690097,0.249063,0.357704,0.02467,0.40551,0.0748096,0.114909,7136,0,2,2,2,1
5,0.0015,-2.3295e-08,-0.20367,0.000152743,0.00172768,0.692765,0.247874,0.356025,0.0268393,0.401645,0.0753037,0.116257,7136,0,2,2,2,1
6,0.0018,1.80513e-09,-0.243609,0.000219231,0.00172829,0.693822,0.250268,0.362108,0.0280276,0.404577,0.0746045,0.117184,7136,0,2,2,2,1
7,0.0021,5.831e-08,-0.283113,0.000297238,0.0017293,0.697351,0.249129,0.357742,0.0298826,0.404094,0.0737372,0.11786,7136,0,2,2,2,1
8,0.0024,1.56769e-07,-0.322109,0.000386477,0.00173085,0.692997,0.250217,0.362779,0.0309535,0.403923,0.0750436,0.115412,7136,0,2,2,2,1
9,0.0027,9.64605e-08,-0.360454,0.000486601,0.00173312,1.0471,0.375813,0.515025,0.0408963,0.40694,0.074526,0.115523,7136,0,3,3,3,1
10,0.003,1.0701e-07,-0.39817,0.000597231,0.0017363,1.04719,0.369894,0.524022,0.0411789,0.405804,0.0743273,0.115805,7136,0,3,3,3,1
11,0.0033,1.08508e-07,-0.435128,0.000717913,0.00174064,1.04447,0.368406,0.520595,0.0417357,0.409969,0.0739438,0.115928,7136,0,3,3,3,1
12,0.0036,1.62313e-07,-0.471184,0.000848099,0.00174642,1.39823,0.49448,0.675984,0.0486244,0.414067,0.0747405,0.116064,7218,0.0025,4,4,4,1
13,0.0039,1.28575e-07,-0.506291,0.0009872,0.00175397,1.43897,0.485867,0.716341,0.0551854,0.422854,0.0737938,0.119357,7308,0.00445313,4,4,4,1
14,0.0042,1.89258e-07,-0.540202,0.00113435,0.00176383,1.8122,0.61349,0.899357,0.060597,0.422196,0.0731658,0.119314,7308,0,5,5,5,1
15,0.0045,2.90516e-07,-0.572637,0.00128836,0.00177679,2.51359,0.861586,1.20715,0.0677005,0.437565,0.0739233,0.120399,7438,0.00398438,7,7,7,1
16,0.0048,1.48622e-07,-0.599587,0.00143891,0.00180252,18.6082,6.1602,8.88,0.133628,0.916704,0.148121,0.248166,7782,0,49,49,49,2
17,0.0051,2.091e-08,-0.442955,0.00112941,0.00227402,360.192,125.069,162.331,1.69369,1.55621,0.252886,0.387326,10100,0,832,819,819,3
18,0.0054,4.63618e-09,-0.0207084,5.58786e-05,0.00327439,392.219,155.227,167.755,3.43516,3.27445,0.477137,0.747197,14528,0,752,652,652,5
19,0.0057,4.404e-09,-0.020292,5.76164e-05,0.00327879,1.50886,0.747854,0.660883,0.0305585,0.707406,0.0894131,0.151027,14528,0,3,2,2,1
20,0.006,4.37688e-09,-0.0197625,5.90702e-05,0.00328332,1.28965,0.511994,0.649961,0.0267323,0.704716,0.0895647,0.151609,14528,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-2_Order2_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00172711,0.507853,0.196399,0.307838,0.00464691,0.801192,0.1915,0.204495,7136,0,2,2,2,2
1,0.0003,6.41969e-07,-0.0410261,6.15305e-06,0.00172712,1.04263,0.812679,0.206113,0.00364621,0.406041,0.075265,0.116655,7136,0,7,1,1,1
2,0.0006,-9.09189e-09,-0.0819722,2.45907e-05,0.00172713,0.674973,0.227155,0.337254,0.0152161,0.386418,0.0742349,0.114172,7136,0,2,2,2,1
3,0.0009,-2.37727e-08,-0.12278,5.52485e-05,0.00172719,0.697345,0.231066,0.361723,0.0202409,0.422298,0.0768653,0.117995,7136,0,2,2,2,1
4,0.0012,-3.13135e-08,-0.16337,9.8017e-05,0.00172735,0.691431,0.236541,0.362781,0.0251359,0.405408,0.0755817,0.115599,7136,0,2,2,2,1
5,0.0015,-2.3295e-08,-0.20367,0.000152743,0.00172768,0.694415,0.230423,0.356433,0.0277609,0.404228,0.0748472,0.118408,7136,0,2,2,2,1
6,0.0018,1.80512e-09,-0.243609,0.000219231,0.00172829,0.698236,0.231459,0.357332,0.0293957,0.403823,0.074207,0.116648,7136,0,2,2,2,1
7,0.0021,5.831e-08,-0.283113,0.000297238,0.0017293,0.692031,0.230416,0.384176,0.0300024,0.407827,0.0771146,0.117146,7136,0,2,2,2,1
8,0.0024,1.56769e-07,-0.322109,0.000386477,0.00173085,0.693264,0.229374,0.36173,0.0307241,0.408664,0.0752556,0.115904,7136,0,2,2,2,1
9,0.0027,9.64605e-08,-0.360454,0.000486601,0.00173312,1.04337,0.349024,0.519761,0.0410744,0.405414,0.0753303,0.116387,7136,0,3,3,3,1
10,0.003,1.0701e-07,-0.39817,0.000597231,0.0017363,1.04447,0.345828,0.52123,0.0413885,0.404717,0.0733678,0.115354,7136,0,3,3,3,1
11,0.0033,1.08508e-07,-0.435128,0.000717913,0.00174064,1.05423,0.34365,0.524601,0.0419318,0.430456,0.0762258,0.114956,7136,0,3,3,3,1
12,0.0036,2.29116e-07,-0.471166,0.000848096,0.00174642,1.76491,0.593651,0.893398,0.0519969,0.834725,0.146922,0.239299,7218,0,5,5,5,2
13,0.0039,1.77098e-07,-0.506256,0.000987186,0.00175398,1.81188,0.604729,0.949763,0.0593126,0.874699,0.149015,0.239057,7308,0,5,5,5,2
14,0.0042,2.07536e-07,-0.5402,0.00113435,0.00176383,1.81943,0.636925,0.895241,0.0607316,0.420104,0.0712292,0.121399,7308,0,5,5,5,1
15,0.0045,3.08697e-07,-0.572605,0.00128833,0.00177682,2.94721,0.984373,1.47197,0.0739092,0.859682,0.13571,0.242889,7438,0,8,8,8,2
16,0.0048,1.41646e-07,-0.599585,0.00143891,0.00180252,18.4357,6.14278,8.78618,0.13369,0.898382,0.148817,0.245059,7782,0,49,49,49,2
17,0.0051,2.10116e-08,-0.442954,0.00112941,0.00227402,361.467,125.851,163.234,1.70706,1.57351,0.255123,0.398001,10100,0,832,819,819,3
18,0.0054,4.6358e-09,-0.0207084,5.58786e-05,0.00327439,394.374,157.856,169.211,3.45687,3.35425,0.48509,0.752388,14528,0,752,652,652,5
19,0.0057,4.40365e-09,-0.020292,5.76164e-05,0.00327879,1.51719,0.760244,0.658895,0.0315139,0.716646,0.0895084,0.156321,14528,0,3,2,2,1
20,0.006,4.37654e-09,-0.0197626,5.90703e-05,0.00328332,1.30306,0.504905,0.673085,0.027262,0.766766,0.0889129,0.154262,14528,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-2_Order4_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160785,0.175492,0.0866186,0.12367,0.000910336,0.377557,0.0966546,0.0941878,6386,0.108672,1,1,1,1
1,0.0003,8.16912e-08,-0.0418737,6.28103e-06,0.00160764,1.2452,0.963793,0.37164,0.103326,0.393713,0.0711283,0.102865,6386,0,7,2,2,1
2,0.0006,1.00392e-07,-0.0836822,2.51039e-05,0.00160765,0.674352,0.308878,0.362608,0.117372,0.400706,0.0706939,0.102452,6386,0,2,2,2,1
3,0.0009,1.94192e-08,-0.125344,5.64024e-05,0.00160771,0.673314,0.278665,0.364275,0.227834,0.403877,0.0706145,0.103378,6386,0,2,2,2,1
4,0.0012,6.70566e-09,-0.166788,0.000100068,0.00160787,0.679007,0.294489,0.362829,0.260324,0.402979,0.0704399,0.103569,6386,0,2,2,2,1
5,0.0015,2.517e-08,-0.207943,0.000155948,0.00160821,0.683564,0.288395,0.368214,0.285051,0.404691,0.0706299,0.102119,6386,0,2,2,2,1
6,0.0018,8.5506e-08,-0.248735,0.000223844,0.00160882,0.684962,0.291399,0.364742,0.30243,0.406748,0.070838,0.103954,6386,0,2,2,2,1
7,0.0021,1.98011e-07,-0.289091,0.000303516,0.00160983,0.685303,0.296116,0.384688,0.326671,0.404127,0.0712,0.106837,6386,0,2,2,2,1
8,0.0024,3.84799e-07,-0.328938,0.000394673,0.00161138,0.691069,0.298791,0.370457,0.325385,0.406507,0.0711411,0.103039,6386,0,2,2,2,1
9,0.0027,4.89626e-08,-0.368133,0.000496968,0.00161366,1.0372,0.439411,0.539436,0.431515,0.408694,0.0707479,0.10138,6386,0,3,3,3,1
10,0.003,5.3517e-08,-0.406699,0.000610023,0.00161685,1.04148,0.442781,0.521489,0.435315,0.407404,0.0711002,0.102697,6386,0,3,3,3,1
11,0.0033,5.53969e-08,-0.444505,0.000733382,0.00162119,1.04075,0.465716,0.523937,0.445042,0.407376,0.0716864,0.102934,6386,0,3,3,3,1
12,0.0036,9.70301e-08,-0.4814,0.000866489,0.00162699,1.3921,0.596731,0.683074,0.52691,0.409472,0.071051,0.104357,6386,0,4,4,4,1
13,0.0039,9.89983e-08,-0.517343,0.00100875,0.00163457,1.39552,0.590512,0.67763,0.525179,0.423011,0.071806,0.105313,6576,0.00671875,4,4,4,1
14,0.0042,1.05911e-07,-0.552048,0.00115922,0.00164455,1.84793,0.761699,0.91283,0.669562,0.418767,0.0672333,0.108241,6576,0,5,5,5,1
15,0.0045,2.26382e-07,-0.584777,0.00131564,0.00165874,3.33433,1.248,1.58826,0.840885,0.434139,0.0678277,0.10853,6576,0,9,9,9,1
16,0.0048,4.53687e-07,-0.575827,0.00138186,0.00177093,103.919,38.8438,47.3388,2.03675,0.490589,0.0747884,0.112248,7364,0.0228906,280,280,280,1
17,0.0051,1.60066e-07,-0.510569,0.00130195,0.00200684,49.3294,20.2993,22.0743,3.1707,0.581091,0.0823101,0.124396,8680,0.0624219,126,114,114,1
18,0.0054,8.84545e-09,-0.408311,0.00110267,0.00231476,56.5861,28.8375,22.0649,3.70724,0.650811,0.0979717,0.127319,10420,0.0560937,146,102,102,1
19,0.0057,1.6384e-07,-0.285978,0.000815161,0.00265064,51.4712,29.315,19.5305,4.23651,0.724157,0.11082,0.137224,12462,0.0551562,120,74,74,1
20,0.006,-7.79724e-08,-0.0425587,0.00012863,0.00317203,38.789,27.0807,12.5281,4.67705,0.751612,0.104834,0.149683,14354,0.0477344,92,44,44,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-2_Order4_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160764,0.476929,0.178185,0.31344,0.0420411,0.732325,0.167886,0.196887,6386,0,2,2,2,2
1,0.0003,7.95762e-07,-0.0418786,6.28106e-06,0.00160764,0.832507,0.627606,0.203384,0.0198277,0.378341,0.0696819,0.103912,6386,0,6,1,1,1
2,0.0006,1.00692e-07,-0.0836822,2.51039e-05,0.00160765,0.622867,0.21966,0.342459,0.12218,0.381365,0.0692012,0.103233,6386,0,2,2,2,1
3,0.0009,1.94464e-08,-0.125344,5.64024e-05,0.00160771,0.624251,0.219069,0.341615,0.218945,0.382139,0.070761,0.104842,6386,0,2,2,2,1
4,0.0012,6.64186e-09,-0.166788,0.000100068,0.00160787,0.623356,0.220729,0.352159,0.252468,0.384408,0.070271,0.104489,6386,0,2,2,2,1
5,0.0015,2.51024e-08,-0.207943,0.000155948,0.00160821,0.624072,0.218288,0.339045,0.284059,0.380855,0.0712681,0.104948,6386,0,2,2,2,1
6,0.0018,8.5403e-08,-0.248735,0.000223844,0.00160882,0.622314,0.22318,0.346252,0.295526,0.384948,0.0695045,0.103688,6386,0,2,2,2,1
7,0.0021,1.97859e-07,-0.289091,0.000303516,0.00160983,0.616994,0.217355,0.339844,0.296122,0.352963,0.0658885,0.0968023,6386,0,2,2,2,1
8,0.0024,3.84718e-07,-0.328938,0.000394673,0.00161138,0.62871,0.221884,0.339486,0.321233,0.384902,0.0702523,0.103353,6386,0,2,2,2,1
9,0.0027,4.8911e-08,-0.368133,0.000496968,0.00161366,0.938678,0.326448,0.484047,0.427569,0.385678,0.0701819,0.103802,6386,0,3,3,3,1
10,0.003,5.35117e-08,-0.406699,0.000610023,0.00161685,0.936944,0.326503,0.484478,0.43037,0.384291,0.0712279,0.10377,6386,0,3,3,3,1
11,0.0033,5.54095e-08,-0.444505,0.000733382,0.00162119,0.938561,0.330272,0.492943,0.439091,0.380863,0.0708047,0.103319,6386,0,3,3,3,1
12,0.0036,9.70547e-08,-0.4814,0.000866489,0.00162699,1.25037,0.438853,0.599627,0.493177,0.377634,0.069833,0.103146,6386,0,4,4,4,1
13,0.0039,1.29837e-07,-0.517306,0.00100873,0.00163459,1.58562,0.548323,0.850877,0.538508,0.78633,0.143525,0.208439,6576,0,5,5,5,2
14,0.0042,1.03332e-07,-0.552048,0.00115922,0.00164455,1.65959,0.563084,0.842426,0.648013,0.40012,0.0712701,0.103973,6576,0,5,5,5,1
15,0.0045,2.26326e-07,-0.584777,0.00131564,0.00165874,2.99203,1.0179,1.45831,0.825498,0.400604,0.072566,0.103621,6576,0,9,9,9,1
16,0.0048,3.81197e-07,-0.575496,0.00138105,0.00177171,94.5819,30.113,44.021,2.07753,0.901303,0.156195,0.215346,7364,0,285,285,285,2
17,0.0051,5.20379e-10,-0.0285367,7.24311e-05,0.00309909,536.259,189.125,247.705,20.1398,3.54835,0.544597,0.794063,13006,0,1094,1052,1052,6
18,0.0054,4.32167e-10,-0.0295638,7.9786e-05,0.00310041,1.642,1.02349,0.575489,0.0911263,0.593598,0.0820329,0.141776,13006,0,5,2,2,1
19,0.0057,7.77096e-10,-0.0311921,8.75605e-05,0.00310168,0.547982,0.203994,0.342442,0.0784474,0.591725,0.0852078,0.139211,13006,0,1,1,1,1
20,0.006,1.6073e-09,-0.0323396,9.56734e-05,0.00310295,0.723868,0.411392,0.342632,0.11067,0.591819,0.0824791,0.14064,13006,0,2,1,1,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.25l0_AT-2_Order4_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160764,0.476559,0.177173,0.342098,0.0440087,0.759929,0.167075,0.197251,6386,0,2,2,2,2
1,0.0003,7.95762e-07,-0.0418786,6.28106e-06,0.00160764,0.83924,0.625164,0.204724,0.0187064,0.389411,0.069602,0.103851,6386,0,6,1,1,1
2,0.0006,1.00692e-07,-0.0836822,2.51039e-05,0.00160765,0.622143,0.205629,0.350217,0.122907,0.381793,0.0700874,0.104097,6386,0,2,2,2,1
3,0.0009,1.94464e-08,-0.125344,5.64024e-05,0.00160771,0.622167,0.21745,0.346764,0.21967,0.380066,0.0725601,0.104393,6386,0,2,2,2,1
4,0.0012,6.64186e-09,-0.166788,0.000100068,0.00160787,0.625093,0.220958,0.34502,0.255735,0.38172,0.0714555,0.103891,6386,0,2,2,2,1
5,0.0015,2.51024e-08,-0.207943,0.000155948,0.00160821,0.627244,0.216726,0.345702,0.278454,0.384141,0.0717783,0.104142,6386,0,2,2,2,1
6,0.0018,8.5403e-08,-0.248735,0.000223844,0.00160882,0.628771,0.220818,0.34789,0.294329,0.382044,0.0694764,0.103334,6386,0,2,2,2,1
7,0.0021,1.97859e-07,-0.289091,0.000303516,0.00160983,0.625925,0.216062,0.344748,0.311626,0.383533,0.0714883,0.105158,6386,0,2,2,2,1
8,0.0024,3.84718e-07,-0.328938,0.000394673,0.00161138,0.625887,0.223168,0.341662,0.321896,0.386934,0.0733148,0.104238,6386,0,2,2,2,1
9,0.0027,4.8911e-08,-0.368133,0.000496968,0.00161366,0.939052,0.330931,0.49034,0.424168,0.385576,0.0701586,0.105135,6386,0,3,3,3,1
10,0.003,5.35117e-08,-0.406699,0.000610023,0.00161685,0.952013,0.329502,0.490857,0.426918,0.386423,0.0713311,0.104762,6386,0,3,3,3,1
11,0.0033,5.54095e-08,-0.444505,0.000733382,0.00162119,0.944105,0.32701,0.492007,0.436989,0.388591,0.0711322,0.104572,6386,0,3,3,3,1
12,0.0036,9.70547e-08,-0.4814,0.000866489,0.00162699,1.25783,0.436285,0.622554,0.50261,0.387393,0.0704164,0.105647,6386,0,4,4,4,1
13,0.0039,1.29837e-07,-0.517306,0.00100873,0.00163459,1.59469,0.554515,0.854286,0.540306,0.797769,0.145457,0.209529,6576,0,5,5,5,2
14,0.0042,1.03332e-07,-0.552048,0.00115922,0.00164455,1.66969,0.57068,0.86124,0.651797,0.410024,0.0720934,0.105657,6576,0,5,5,5,1
15,0.0045,2.26326e-07,-0.584777,0.00131564,0.00165874,2.98243,1.00121,1.45804,0.833497,0.407386,0.071233,0.104198,6576,0,9,9,9,1
16,0.0048,3.81197e-07,-0.575496,0.00138105,0.00177171,95.4225,30.284,44.724,2.0797,0.938085,0.157212,0.215872,7364,0,285,285,285,2
17,0.0051,5.20376e-10,-0.0285367,7.24311e-05,0.00309909,538.52,190.096,250.319,20.2141,3.73267,0.548378,0.800193,13006,0,1094,1052,1052,6
18,0.0054,4.32171e-10,-0.0295638,7.9786e-05,0.00310041,1.68124,1.04687,0.588166,0.0917919,0.59402,0.0842406,0.144634,13006,0,5,2,2,1
19,0.0057,7.77097e-10,-0.0311921,8.75605e-05,0.00310168,0.552081,0.209358,0.349116,0.0791153,0.600772,0.0846208,0.140375,13006,0,1,1,1,1
20,0.006,1.60729e-09,-0.0323396,9.56734e-05,0.00310295,0.739086,0.424172,0.351727,0.110559,0.598443,0.083243,0.142102,13006,0,2,1,1,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order2_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00195248,0.102239,0.0525522,0.0662085,0.000475904,0.0935319,0.0346235,0.0240184,1748,0,1,1,1,1
1,0.0003,-5.63819e-10,-0.0406503,6.09751e-06,0.00195248,0.307992,0.213876,0.0604856,0.00033152,0.0942761,0.0345444,0.0244938,1748,0,7,1,1,1
2,0.0006,-3.24727e-09,-0.0812979,2.43894e-05,0.00195248,0.269305,0.118197,0.105891,0.000946176,0.0951391,0.0347594,0.0247009,1748,0,4,2,2,1
3,0.0009,-2.74818e-09,-0.121941,5.48733e-05,0.00195248,0.27367,0.120866,0.106714,0.00124006,0.0954995,0.03471,0.024777,1748,0,4,2,2,1
4,0.0012,-4.3699e-09,-0.162576,9.75457e-05,0.00195248,0.276779,0.124002,0.107963,0.0012201,0.096329,0.0344873,0.0247631,1748,0,4,2,2,1
5,0.0015,-7.55627e-09,-0.203202,0.000152401,0.0019525,0.279572,0.118658,0.1156,0.00126669,0.0968177,0.036407,0.0255493,1748,0,4,2,2,1
6,0.0018,-7.41659e-09,-0.243803,0.000219421,0.00195253,0.276089,0.121436,0.107663,0.00152934,0.0919685,0.0345851,0.0243433,1748,0,4,2,2,1
7,0.0021,-1.02414e-08,-0.284368,0.000298583,0.00195259,0.271044,0.114871,0.108774,0.00192333,0.0986519,0.0360207,0.0248602,1748,0,4,2,2,1
8,0.0024,-1.56343e-08,-0.324897,0.000389869,0.0019527,0.277531,0.120942,0.116059,0.00183117,0.0964915,0.0347215,0.0247898,1748,0,4,2,2,1
9,0.0027,-1.94364e-08,-0.365376,0.000493244,0.00195286,0.276907,0.120701,0.107121,0.00181376,0.0995707,0.0345953,0.0249902,1748,0,4,2,2,1
10,0.003,-8.33275e-10,-0.405783,0.000608672,0.00195311,0.413531,0.17811,0.154273,0.00246144,0.0922785,0.034635,0.0246979,1748,0,6,3,3,1
11,0.0033,3.24752e-08,-0.446062,0.000735985,0.00195357,0.41315,0.174997,0.153302,0.00246272,0.096725,0.0347405,0.0245558,1748,0,6,3,3,1
12,0.0036,2.51683e-08,-0.48614,0.000875049,0.00195434,0.671803,0.267619,0.269075,0.00366234,0.0959652,0.0345167,0.0246781,1748,0,9,5,5,1
13,0.0039,3.70221e-08,-0.525867,0.00102543,0.00195578,0.61713,0.176775,0.297105,0.00494874,0.0970243,0.0346719,0.0250012,1748,0,6,6,6,1
14,0.0042,4.98019e-08,-0.565053,0.00118658,0.00195827,0.729551,0.209811,0.342905,0.00548966,0.0975375,0.0345523,0.0249708,1748,0,7,7,7,1
15,0.0045,5.43373e-08,-0.603458,0.00135774,0.0019624,1.07884,0.307266,0.484794,0.00724966,0.0969395,0.0346977,0.0248676,1748,0,10,10,10,1
16,0.0048,1.61532e-08,-0.634426,0.00152257,0.00198404,18.7365,5.39805,8.32533,0.0426924,0.101922,0.035553,0.025644,1838,0.01,183,183,183,1
17,0.0051,6.6425e-09,-0.613306,0.00156391,0.00212514,9.29944,2.85744,4.20654,0.0737528,0.11492,0.0362729,0.0264458,1974,0.03,90,82,82,1
18,0.0054,8.05791e-09,-0.56618,0.00152867,0.00231927,10.8856,3.79662,4.71316,0.0969974,0.129758,0.0405148,0.029289,2234,0.0471875,107,92,92,1
19,0.0057,-5.8801e-09,-0.484457,0.00138086,0.00258116,9.033,3.25161,3.51478,0.106121,0.13893,0.0454088,0.032213,2484,0.04,81,64,64,1
20,0.006,7.7785e-09,-0.375062,0.00112552,0.0029016,18.0732,5.97119,7.61994,0.139888,0.168578,0.0540378,0.0370796,2828,0.050625,133,111,111,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order2_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00195248,0.0777477,0.0389914,0.0512965,0.000382464,0.0753439,0.0287916,0.0195912,1748,0,1,1,1,1
1,0.0003,-5.63819e-10,-0.0406503,6.09751e-06,0.00195248,0.225449,0.143108,0.0471767,0.00025344,0.0727447,0.0279427,0.0190894,1748,0,7,1,1,1
2,0.0006,-3.24727e-09,-0.0812979,2.43894e-05,0.00195248,0.20154,0.0817375,0.0837286,0.000749312,0.0729188,0.0278994,0.0191944,1748,0,4,2,2,1
3,0.0009,-2.74818e-09,-0.121941,5.48733e-05,0.00195248,0.201788,0.0818867,0.0838472,0.000969216,0.0732413,0.0279936,0.0190664,1748,0,4,2,2,1
4,0.0012,-4.3699e-09,-0.162576,9.75457e-05,0.00195248,0.201925,0.0822231,0.0842885,0.000974848,0.0734185,0.027945,0.0190042,1748,0,4,2,2,1
5,0.0015,-7.55627e-09,-0.203202,0.000152401,0.0019525,0.211753,0.0859366,0.088002,0.00100122,0.0758996,0.028949,0.0196731,1748,0,4,2,2,1
6,0.0018,-7.41659e-09,-0.243803,0.000219421,0.00195253,0.216645,0.0842993,0.0871214,0.00128563,0.0760133,0.030166,0.0207007,1748,0,4,2,2,1
7,0.0021,-1.02414e-08,-0.284368,0.000298583,0.00195259,0.201773,0.0812943,0.0837238,0.00144435,0.0768942,0.0291308,0.0196838,1748,0,4,2,2,1
8,0.0024,-1.56344e-08,-0.324897,0.000389869,0.0019527,0.208722,0.0854211,0.086103,0.00147149,0.0735291,0.0279526,0.0192717,1748,0,4,2,2,1
9,0.0027,-1.94364e-08,-0.365376,0.000493244,0.00195286,0.236005,0.0933294,0.0919539,0.00162765,0.0811126,0.0328256,0.0223542,1748,0,4,2,2,1
10,0.003,-8.33274e-10,-0.405783,0.000608672,0.00195311,0.354786,0.136385,0.132248,0.00224614,0.0803722,0.0322545,0.0226102,1748,0,6,3,3,1
11,0.0033,3.24752e-08,-0.446062,0.000735985,0.00195357,0.32379,0.126207,0.12535,0.00205747,0.0764772,0.0294505,0.0199066,1748,0,6,3,3,1
12,0.0036,2.51683e-08,-0.48614,0.000875049,0.00195434,0.555842,0.20615,0.211311,0.00332979,0.079455,0.0332142,0.0225426,1748,0,9,5,5,1
13,0.0039,3.70221e-08,-0.525867,0.00102543,0.00195578,0.524085,0.135262,0.247382,0.00446746,0.0821179,0.0328323,0.0220948,1748,0,6,6,6,1
14,0.0042,4.98019e-08,-0.565053,0.00118658,0.00195827,0.592076,0.154018,0.282892,0.00484736,0.0765138,0.0302175,0.020961,1748,0,7,7,7,1
15,0.0045,5.43373e-08,-0.603458,0.00135774,0.0019624,0.824035,0.211504,0.389821,0.00601882,0.0783555,0.0296,0.0202578,1748,0,10,10,10,1
16,0.0048,3.2663e-08,-0.630355,0.00151279,0.00199368,23.9831,6.27298,11.1974,0.0569667,0.181904,0.0690348,0.048322,1838,0,252,252,252,2
17,0.0051,1.76571e-08,-0.418137,0.00106618,0.00260339,116.819,33.1984,52.4115,0.496228,0.56543,0.195092,0.137915,2336,0,1022,1007,1007,5
18,0.0054,8.52526e-11,-0.033942,9.15937e-05,0.00345836,54.7079,18.2608,23.8215,0.516636,0.869171,0.267302,0.188959,3020,0,438,376,376,6
19,0.0057,1.2168e-10,-0.033031,9.3518e-05,0.00346645,0.279165,0.0908365,0.138787,0.00575386,0.156157,0.0450463,0.0330952,3020,0,2,2,2,1
20,0.006,1.50094e-10,-0.0318452,9.49221e-05,0.00347471,0.281678,0.0906691,0.139006,0.00459725,0.154827,0.0454884,0.0330127,3020,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order2_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00195248,0.0916383,0.101983,0.0898422,0.000382208,0.0835576,0.0323909,0.0205678,1748,0,1,1,1,1
1,0.0003,-5.63819e-10,-0.0406503,6.09751e-06,0.00195248,0.270478,0.165878,0.0523594,0.000303872,0.0819858,0.033483,0.0229253,1748,0,7,1,1,1
2,0.0006,-3.24727e-09,-0.0812979,2.43894e-05,0.00195248,0.232379,0.0930189,0.0907121,0.000820992,0.0785252,0.0318669,0.0211103,1748,0,4,2,2,1
3,0.0009,-2.74818e-09,-0.121941,5.48733e-05,0.00195248,0.234614,0.0915474,0.090977,0.00112128,0.0841713,0.0300739,0.0203218,1748,0,4,2,2,1
4,0.0012,-4.3699e-09,-0.162576,9.75457e-05,0.00195248,0.237718,0.0931553,0.093429,0.00114125,0.0793951,0.032276,0.0214262,1748,0,4,2,2,1
5,0.0015,-7.55627e-09,-0.203202,0.000152401,0.0019525,0.239294,0.0946476,0.0916616,0.00108186,0.0791583,0.0296253,0.0200937,1748,0,4,2,2,1
6,0.0018,-7.41659e-09,-0.243803,0.000219421,0.00195253,0.236713,0.0949025,0.0922924,0.00139315,0.0815716,0.0307597,0.0204101,1748,0,4,2,2,1
7,0.0021,-1.02414e-08,-0.284368,0.000298583,0.00195259,0.227277,0.0923443,0.0900767,0.00157338,0.0819663,0.0302246,0.0208445,1748,0,4,2,2,1
8,0.0024,-1.56343e-08,-0.324897,0.000389869,0.0019527,0.243289,0.0942595,0.0928822,0.00171878,0.0779333,0.031787,0.0214147,1748,0,4,2,2,1
9,0.0027,-1.94364e-08,-0.365376,0.000493244,0.00195286,0.243129,0.096256,0.0947213,0.0016873,0.0816041,0.033931,0.0225917,1748,0,4,2,2,1
10,0.003,-8.33274e-10,-0.405783,0.000608672,0.00195311,0.370086,0.144734,0.138062,0.00234854,0.0843592,0.0340434,0.0229128,1748,0,6,3,3,1
11,0.0033,3.24752e-08,-0.446062,0.000735985,0.00195357,0.36542,0.142917,0.136974,0.0022953,0.0860861,0.0340419,0.0231683,1748,0,6,3,3,1
12,0.0036,2.51683e-08,-0.48614,0.000875049,0.00195434,0.545649,0.201034,0.207988,0.00317568,0.0844979,0.0327242,0.0221012,1748,0,9,5,5,1
13,0.0039,3.70221e-08,-0.525867,0.00102543,0.00195578,0.54969,0.143126,0.259457,0.00455168,0.0838019,0.0323904,0.0218883,1748,0,6,6,6,1
14,0.0042,4.98019e-08,-0.565053,0.00118658,0.00195827,0.640935,0.167449,0.303697,0.00515405,0.0840617,0.0332475,0.0227077,1748,0,7,7,7,1
15,0.0045,5.43373e-08,-0.603458,0.00135774,0.0019624,0.876115,0.234012,0.391297,0.0065152,0.0802266,0.0325627,0.0214848,1748,0,10,10,10,1
16,0.0048,3.2663e-08,-0.630355,0.00151279,0.00199368,23.7476,6.26339,11.0315,0.0567867,0.190159,0.0694236,0.0486515,1838,0,252,252,252,2
17,0.0051,1.76571e-08,-0.418137,0.00106618,0.00260339,116.736,33.4414,52.6548,0.49741,0.562623,0.196898,0.137892,2336,0,1022,1007,1007,5
18,0.0054,8.52489e-11,-0.033942,9.15937e-05,0.00345836,54.4101,18.4909,23.7378,0.52172,0.867326,0.277382,0.194075,3020,0,438,376,376,6
19,0.0057,1.21677e-10,-0.033031,9.3518e-05,0.00346645,0.284182,0.0933338,0.139624,0.00592845,0.149523,0.0457472,0.0332116,3020,0,2,2,2,1
20,0.006,1.50095e-10,-0.0318452,9.49221e-05,0.00347471,0.284022,0.0926938,0.138854,0.00476237,0.150814,0.0470897,0.0337838,3020,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order4_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00161024,0.154896,0.133125,0.152,0.00384128,0.159668,0.0453061,0.0260449,2724,0.103125,1,1,1,1
1,0.0003,-2.07246e-09,-0.0413226,6.19837e-06,0.00160941,0.439559,0.253765,0.160159,0.0768328,0.168724,0.0331489,0.0303734,2724,0,5,2,2,1
2,0.0006,-1.11361e-08,-0.082638,2.47913e-05,0.00160941,0.335891,0.0925632,0.21194,0.0357207,0.1646,0.0332815,0.0305441,2724,0,2,2,2,1
3,0.0009,-1.75623e-08,-0.123939,5.57721e-05,0.00160942,0.294797,0.0979666,0.160633,0.0402949,0.165,0.0331871,0.0304458,2724,0,2,2,2,1
4,0.0012,-2.40886e-08,-0.165217,9.91296e-05,0.00160943,0.295757,0.099723,0.161124,0.0434959,0.166021,0.0331628,0.0309212,2724,0,2,2,2,1
5,0.0015,-3.71181e-08,-0.206463,0.000154845,0.00160947,0.295836,0.0994424,0.160425,0.0513841,0.166404,0.0332321,0.0305308,2724,0,2,2,2,1
6,0.0018,-4.43868e-08,-0.247658,0.000222887,0.00160954,0.29002,0.09139,0.161999,0.0587203,0.170608,0.0343217,0.0307328,2724,0,2,2,2,1
7,0.0021,-5.19897e-08,-0.288795,0.000303225,0.00160967,0.295627,0.0990945,0.160771,0.060427,0.167038,0.0332605,0.0303168,2724,0,2,2,2,1
8,0.0024,3.30439e-08,-0.329814,0.000395774,0.00160992,0.44495,0.150807,0.226718,0.0979604,0.167661,0.0334792,0.0310758,2724,0,3,3,3,1
9,0.0027,3.73822e-08,-0.370686,0.000500417,0.00161035,0.497805,0.164033,0.241012,0.106758,0.167949,0.0331612,0.0311101,2724,0,3,3,3,1
10,0.003,4.08859e-08,-0.411398,0.000617077,0.00161101,0.444411,0.149692,0.225655,0.110783,0.166879,0.0329539,0.0307021,2724,0,3,3,3,1
11,0.0033,5.22582e-08,-0.45191,0.000745606,0.00161197,0.432845,0.140505,0.228768,0.126618,0.168713,0.0329641,0.0331799,2724,0,3,3,3,1
12,0.0036,1.01645e-07,-0.492005,0.000885567,0.0016136,0.592485,0.201946,0.29018,0.162348,0.171941,0.0340321,0.0315021,2724,0,4,4,4,1
13,0.0039,1.54695e-07,-0.531606,0.00103658,0.00161613,0.732897,0.249215,0.354732,0.199412,0.171242,0.0331909,0.0314132,2724,0,5,5,5,1
14,0.0042,1.87867e-07,-0.570303,0.00119755,0.00162046,0.879987,0.301028,0.420204,0.246116,0.171497,0.0328768,0.0309606,2724,0,6,6,6,1
15,0.0045,2.03646e-07,-0.607178,0.00136607,0.00162864,1.78084,0.606262,0.818687,0.371834,0.172194,0.0332293,0.0313096,2724,0,12,12,12,1
16,0.0048,3.73415e-08,-0.566704,0.0013601,0.00181458,21.8093,7.36701,9.59595,1.3285,0.178473,0.0380444,0.0326743,3112,0.0565625,148,146,146,1
17,0.0051,-5.4541e-08,-0.461936,0.00117812,0.00211944,12.2355,5.08776,4.59643,1.08334,0.209519,0.0425907,0.0371333,3518,0.0546875,90,60,60,1
18,0.0054,-1.26797e-07,-0.351033,0.000947975,0.00240898,9.21188,4.63937,3.15762,0.811209,0.240915,0.0465428,0.0406172,3910,0.0534375,69,36,36,1
19,0.0057,-8.85449e-08,-0.0541614,0.000156132,0.00304601,13.0177,6.77766,4.47135,0.805799,0.294694,0.0580884,0.0435154,4716,0.074375,87,44,44,1
20,0.006,-8.45392e-08,-0.0394434,0.000118294,0.00304648,1.01068,0.907722,0.246418,0.0584133,0.290504,0.0468239,0.04609,4716,0,9,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.240486,0.0960353,0.16437,0.040575,0.336856,0.0806316,0.0590743,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.292699,0.202447,0.0951032,0.0126006,0.165299,0.033271,0.0299817,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.294276,0.100822,0.160726,0.0360998,0.165369,0.0332831,0.0303337,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.294343,0.0997148,0.160546,0.0401718,0.165912,0.033097,0.0303836,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.289475,0.0991567,0.157364,0.043467,0.166428,0.0331709,0.0305352,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.295897,0.0989087,0.160468,0.0514483,0.167075,0.032991,0.0304033,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.339398,0.111738,0.180639,0.0571732,0.166806,0.0333801,0.0304691,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.28938,0.0944932,0.15771,0.0603791,0.167816,0.0333422,0.0307896,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.490436,0.158955,0.241125,0.0982418,0.167075,0.0332762,0.0308687,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.447108,0.153066,0.227332,0.107419,0.163687,0.033322,0.0308073,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.444264,0.149686,0.224748,0.111211,0.170729,0.0333268,0.0308621,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.443204,0.154431,0.227174,0.119741,0.166956,0.0340091,0.0311066,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.58301,0.195457,0.289465,0.162772,0.167565,0.0333629,0.0310659,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.739763,0.253042,0.356836,0.199824,0.162964,0.0334103,0.0305475,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.891217,0.3053,0.423314,0.246664,0.166935,0.0333865,0.0311629,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.77701,0.603639,0.810004,0.371168,0.167982,0.0334103,0.0315062,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,192.435,67.72,84.3207,11.1035,1.67659,0.310652,0.281931,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.45619,0.177243,0.239047,0.0468093,0.287167,0.0463153,0.0456778,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.460535,0.181017,0.236575,0.0846607,0.285573,0.0458685,0.044725,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.458731,0.181797,0.241269,0.0875297,0.286157,0.0464573,0.0456591,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.459794,0.18336,0.239901,0.0878515,0.286689,0.046037,0.0452808,4472,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.194496,0.0667617,0.132396,0.033801,0.270293,0.0659128,0.0480166,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.236462,0.137288,0.0794872,0.0119977,0.143875,0.030878,0.0270182,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.242675,0.0697526,0.13305,0.0331049,0.145576,0.0308429,0.0267464,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.247215,0.0748012,0.133195,0.0371366,0.142554,0.0309596,0.0265751,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.243032,0.0722491,0.132291,0.0383506,0.14018,0.0278666,0.0242179,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.22411,0.0684731,0.12796,0.0423421,0.135606,0.0267699,0.0233628,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.220147,0.0659159,0.127512,0.0477473,0.13604,0.0267284,0.0232829,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.220735,0.0673303,0.126067,0.0493138,0.140084,0.0277025,0.0245466,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.376428,0.112594,0.190163,0.0902546,0.149154,0.0311572,0.0275717,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.370414,0.111222,0.192246,0.097781,0.139396,0.028886,0.0242696,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.333544,0.102299,0.179474,0.0912863,0.135032,0.0267113,0.023329,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.34166,0.105798,0.182813,0.101902,0.135046,0.0269235,0.0233646,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.478063,0.144285,0.239535,0.141677,0.139254,0.0283049,0.0247288,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.576116,0.173173,0.288564,0.169443,0.147833,0.029887,0.0263642,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.77119,0.229276,0.367337,0.236,0.150902,0.0320212,0.0277491,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.60262,0.475301,0.74112,0.36798,0.156432,0.0326318,0.0288264,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,172.841,52.5708,77.3353,10.7315,1.57116,0.302576,0.258475,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.411692,0.141026,0.219639,0.0451282,0.27078,0.0449382,0.0418857,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.414693,0.142774,0.221446,0.0832596,0.275356,0.0457587,0.042944,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.413203,0.143388,0.22326,0.0845578,0.2775,0.0454774,0.0424343,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.413433,0.145622,0.220748,0.0837617,0.272757,0.0451615,0.0415841,4472,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.0016094,0.248408,0.312241,0.264216,0.0404892,0.33599,0.0739822,0.0536026,2754,0,2,2,2,2
1,0.0003,-1.17516e-09,-0.0413226,6.19822e-06,0.0016094,0.24983,0.151675,0.079017,0.0121121,0.158972,0.0310771,0.0273068,2754,0,4,1,1,1
2,0.0006,-1.13314e-08,-0.0826357,2.47906e-05,0.0016094,0.252444,0.0760919,0.136012,0.0343124,0.158758,0.0310449,0.0273672,2754,0,2,2,2,1
3,0.0009,-1.7475e-08,-0.123935,5.57705e-05,0.00160941,0.256017,0.0780116,0.136991,0.0388306,0.158881,0.0311555,0.0273976,2754,0,2,2,2,1
4,0.0012,-2.75493e-08,-0.165211,9.91254e-05,0.00160942,0.260065,0.078263,0.13901,0.0467502,0.15637,0.0309553,0.0273805,2754,0,2,2,2,1
5,0.0015,-3.48872e-08,-0.206452,0.000154837,0.00160946,0.263372,0.0793075,0.141898,0.0506734,0.16586,0.0320968,0.0283405,2754,0,2,2,2,1
6,0.0018,-4.22093e-08,-0.24765,0.00022288,0.00160953,0.25942,0.0785439,0.138526,0.0531159,0.165278,0.0319281,0.0283128,2754,0,2,2,2,1
7,0.0021,-4.96368e-08,-0.288795,0.000303226,0.00160966,0.242731,0.0728407,0.131311,0.051199,0.16427,0.0311616,0.0277709,2754,0,2,2,2,1
8,0.0024,3.54565e-08,-0.329824,0.000395785,0.00160989,0.353368,0.104347,0.179552,0.0838482,0.153793,0.0279734,0.0247301,2754,0,3,3,3,1
9,0.0027,3.93236e-08,-0.370695,0.000500429,0.00161033,0.361042,0.107632,0.181999,0.0938086,0.14979,0.0283791,0.025036,2754,0,3,3,3,1
10,0.003,4.1946e-08,-0.411403,0.000617084,0.00161099,0.383376,0.115808,0.194403,0.110226,0.158617,0.0311427,0.0274522,2754,0,3,3,3,1
11,0.0033,7.95658e-08,-0.451869,0.00074557,0.001612,0.523392,0.155743,0.254406,0.140763,0.162153,0.0319718,0.028278,2754,0,4,4,4,1
12,0.0036,1.12269e-07,-0.491979,0.000885521,0.00161363,0.504207,0.152098,0.244623,0.156535,0.15453,0.0311675,0.0274314,2754,0,4,4,4,1
13,0.0039,1.56136e-07,-0.531594,0.00103656,0.00161612,0.631074,0.190133,0.300426,0.190957,0.152571,0.0311393,0.0271355,2754,0,5,5,5,1
14,0.0042,1.97703e-07,-0.570301,0.00119754,0.00162044,0.785544,0.237599,0.370374,0.249672,0.161435,0.0320704,0.0284493,2754,0,6,6,6,1
15,0.0045,2.15347e-07,-0.607062,0.0013658,0.00162886,1.5769,0.473933,0.720018,0.378111,0.16192,0.0321193,0.0284969,2754,0,12,12,12,1
16,0.0048,-2.2987e-08,-0.0341178,8.18712e-05,0.00291245,167.616,50.4265,74.981,11.6998,1.63313,0.300645,0.258333,4536,0,944,925,925,7
17,0.0051,-2.54073e-08,-0.0358192,9.13176e-05,0.00291349,0.413327,0.143063,0.213123,0.0472579,0.277897,0.0450563,0.0412838,4536,0,2,2,2,1
18,0.0054,-2.78211e-08,-0.0375162,0.000101241,0.00291456,0.396942,0.136961,0.203282,0.0796956,0.266654,0.0433329,0.0396129,4536,0,2,2,2,1
19,0.0057,-3.94851e-08,-0.0392175,0.000111707,0.00291559,0.369598,0.126632,0.189727,0.0740383,0.256878,0.0396362,0.0367265,4536,0,2,2,2,1
20,0.006,-5.75882e-08,-0.0409283,0.000122722,0.00291659,0.397161,0.138458,0.201323,0.0815923,0.266278,0.0433725,0.0396132,4536,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.247968,0.311757,0.262915,0.0397811,0.336795,0.0764849,0.0537006,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.251196,0.150302,0.0799726,0.0119782,0.154368,0.0313155,0.0274847,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.253668,0.0746109,0.138023,0.033964,0.153481,0.031285,0.0274678,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.257421,0.0768067,0.139065,0.0382694,0.153992,0.031616,0.0275154,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.261856,0.0770563,0.140729,0.042153,0.151924,0.0313224,0.0276296,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.263741,0.0771277,0.143476,0.0505887,0.160098,0.032681,0.0286024,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.259897,0.0755123,0.140221,0.0558843,0.16002,0.0324718,0.0284733,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.244483,0.0725025,0.132191,0.0548974,0.160068,0.0317443,0.027777,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.353959,0.103727,0.181689,0.08448,0.149426,0.0282593,0.0248284,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.360937,0.106756,0.183255,0.0921784,0.145488,0.0287634,0.0250865,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.3839,0.114474,0.196449,0.106824,0.154523,0.0315231,0.0275948,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.391603,0.116634,0.198178,0.115955,0.160061,0.0323622,0.028713,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.503865,0.150094,0.248284,0.154334,0.154614,0.0318141,0.0277729,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.636197,0.187198,0.302947,0.190334,0.154423,0.0313818,0.0274898,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.789072,0.23373,0.376305,0.243114,0.161516,0.0323658,0.0287406,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.582,0.467027,0.734511,0.366743,0.160445,0.0325952,0.0288901,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,171.576,52.4225,76.0536,10.6977,1.50461,0.300938,0.257838,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.396387,0.133228,0.203763,0.0430743,0.249093,0.0437612,0.0400138,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.397015,0.134167,0.204284,0.0786604,0.250793,0.0437978,0.0401533,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.397329,0.134572,0.204336,0.080448,0.251515,0.0438203,0.0406912,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.388022,0.133758,0.200563,0.0790625,0.243806,0.0438705,0.0397824,4472,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160953,0.20044,0.0777262,0.132633,0.035936,0.255838,0.06832,0.0488005,2618,0,2,2,2,2
1,0.0003,-3.46891e-10,-0.0413382,6.20056e-06,0.00160953,0.230548,0.140931,0.0733484,0.00951834,0.135198,0.0301581,0.0255091,2618,0,4,1,1,1
2,0.0006,-9.82162e-09,-0.0826661,2.47997e-05,0.00160953,0.23124,0.0703363,0.123178,0.0281482,0.135662,0.0300308,0.0259121,2618,0,2,2,2,1
3,0.0009,-1.49373e-08,-0.123979,5.57902e-05,0.00160954,0.231001,0.0701015,0.123375,0.0321403,0.136678,0.0303222,0.0260682,2618,0,2,2,2,1
4,0.0012,-2.09775e-08,-0.165258,9.91537e-05,0.00160956,0.230997,0.0698399,0.123413,0.0396196,0.137179,0.0300948,0.0255196,2618,0,2,2,2,1
5,0.0015,-2.66793e-08,-0.206493,0.000154867,0.00160961,0.230282,0.0708099,0.124089,0.0414436,0.137606,0.0300905,0.0256023,2618,0,2,2,2,1
6,0.0018,-3.16744e-08,-0.247675,0.000222901,0.0016097,0.232766,0.0713818,0.124026,0.0433559,0.137365,0.0304722,0.0255788,2618,0,2,2,2,1
7,0.0021,-3.64475e-08,-0.288789,0.000303215,0.00160986,0.232188,0.0709335,0.123704,0.0442401,0.138197,0.0301094,0.0256748,2618,0,2,2,2,1
8,0.0024,1.45008e-08,-0.329784,0.000395738,0.00161012,0.349063,0.105077,0.173687,0.0672348,0.137211,0.0304005,0.0256819,2618,0,3,3,3,1
9,0.0027,1.70566e-08,-0.370647,0.000500365,0.00161056,0.348499,0.106271,0.174843,0.0702958,0.136966,0.0304366,0.0257275,2618,0,3,3,3,1
10,0.003,2.00821e-08,-0.411367,0.000617033,0.0016112,0.35052,0.106958,0.175463,0.073186,0.13834,0.0305564,0.0265846,2618,0,3,3,3,1
11,0.0033,-4.03146e-08,-0.451799,0.000745436,0.00161224,0.594529,0.180764,0.306403,0.120791,0.282387,0.0616886,0.0529111,2682,0,5,5,5,2
12,0.0036,9.45459e-08,-0.491999,0.000885564,0.00161369,0.495699,0.150428,0.239722,0.133162,0.14054,0.0314204,0.0274639,2682,0,4,4,4,1
13,0.0039,1.48372e-07,-0.531601,0.00103658,0.00161622,0.614313,0.188088,0.294131,0.181356,0.139951,0.031039,0.026848,2682,0,5,5,5,1
14,0.0042,1.76816e-07,-0.570235,0.00119745,0.00162064,0.857878,0.258872,0.400793,0.237596,0.140827,0.0304648,0.0265943,2682,0,7,7,7,1
15,0.0045,1.85415e-07,-0.607171,0.00136605,0.00162872,1.3747,0.411523,0.647953,0.306336,0.141849,0.0307553,0.0266545,2682,0,12,12,12,1
16,0.0048,-2.35027e-08,-0.0342083,8.20931e-05,0.00290543,157.479,49.4448,68.8713,10.4117,1.46493,0.32509,0.272472,4210,0,1023,997,997,8
17,0.0051,-2.60147e-08,-0.0359089,9.15452e-05,0.00290649,0.370149,0.12447,0.192585,0.0372334,0.22198,0.0430239,0.0383875,4210,0,2,2,2,1
18,0.0054,-2.83843e-08,-0.0376031,0.000101476,0.00290759,0.350979,0.114374,0.186223,0.07023,0.210865,0.0421545,0.037824,4210,0,2,2,2,1
19,0.0057,-4.00482e-08,-0.039302,0.000111948,0.00290864,0.333982,0.115842,0.182931,0.0669504,0.211858,0.0388321,0.0346534,4210,0,2,2,2,1
20,0.006,-5.78745e-08,-0.0410114,0.000122971,0.00290965,0.333943,0.115376,0.183361,0.0670216,0.21108,0.0386929,0.0346429,4210,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.245949,0.10915,0.165591,0.0406817,0.325915,0.0749791,0.0560276,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.287943,0.189284,0.0992604,0.0132063,0.169516,0.0342331,0.0303918,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.292475,0.100639,0.161506,0.0359119,0.167437,0.0332116,0.0307333,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.291329,0.0931699,0.163441,0.0418908,0.171635,0.0347604,0.0309117,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.296541,0.101784,0.161615,0.043564,0.167515,0.0334479,0.0310554,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.287382,0.0968497,0.156774,0.0510528,0.167805,0.0333192,0.0307471,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.295007,0.0998943,0.162259,0.0572257,0.167434,0.0333258,0.0305562,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.29408,0.103365,0.161008,0.0605353,0.168345,0.0335414,0.030741,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.438808,0.148983,0.222527,0.0979026,0.168807,0.0333133,0.0312957,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.44212,0.153734,0.225811,0.10703,0.167647,0.0332623,0.0312522,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.436399,0.150848,0.223163,0.113199,0.167267,0.0331487,0.0314668,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.441071,0.153219,0.224088,0.118694,0.16796,0.0335409,0.0316846,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.585691,0.199557,0.288777,0.162205,0.167736,0.0333046,0.031348,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.733894,0.252702,0.353645,0.199958,0.16758,0.0335071,0.0312315,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.879556,0.299377,0.419483,0.247346,0.163438,0.0330701,0.0311729,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.76251,0.59023,0.80799,0.372881,0.167581,0.0332938,0.0312169,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,192.213,67.2985,84.6904,11.0803,1.68005,0.311451,0.284262,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.45693,0.175774,0.237057,0.0469962,0.285443,0.0461251,0.0463567,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.456308,0.177337,0.235865,0.0847183,0.28433,0.0528819,0.0448742,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.451882,0.172952,0.235688,0.0864819,0.287028,0.0463514,0.0454633,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.457356,0.181861,0.239846,0.0869763,0.282716,0.0463565,0.0458184,4472,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-1_Order4_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.195521,0.139378,0.169153,0.0329866,0.261527,0.066921,0.0464975,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.222126,0.130232,0.0809569,0.0115853,0.134531,0.0269903,0.0236308,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.225988,0.0645596,0.128368,0.0292892,0.139764,0.0270016,0.0235523,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.241121,0.0707802,0.131174,0.0336343,0.143374,0.0275072,0.0239004,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.223383,0.0655388,0.130818,0.0355302,0.140609,0.0286513,0.0248166,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.223076,0.0673779,0.124531,0.041994,0.153457,0.03057,0.0261824,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.236867,0.0707436,0.128336,0.0525343,0.150333,0.0301187,0.0253763,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.249934,0.0752863,0.139023,0.0583483,0.150213,0.0317202,0.0274849,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.383799,0.115243,0.197832,0.0943329,0.147181,0.032116,0.0276303,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.387,0.116872,0.195446,0.102256,0.147395,0.0298734,0.0261683,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.375639,0.111627,0.195391,0.106919,0.143817,0.0308211,0.0261827,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.37286,0.110842,0.185612,0.105423,0.139375,0.0283625,0.0247987,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.45243,0.137202,0.236832,0.139174,0.138411,0.028532,0.0252846,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.585892,0.170295,0.29139,0.173083,0.142909,0.0269901,0.0239857,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.73343,0.21303,0.347753,0.22433,0.144253,0.0300109,0.0268447,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.54332,0.452378,0.706706,0.355862,0.165159,0.0331277,0.0289961,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,171.002,52.854,76.8326,10.7534,1.52675,0.299903,0.254066,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.409396,0.140134,0.214556,0.045492,0.263248,0.0449964,0.0407539,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.41056,0.138345,0.214109,0.0826094,0.264524,0.0450081,0.0409667,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.410934,0.140091,0.215447,0.0846111,0.265949,0.0455132,0.0408266,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.408268,0.140985,0.211631,0.084674,0.271193,0.0456276,0.0412718,4472,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-2_Order2_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00213579,0.100812,0.0532961,0.0658173,0.000635648,0.151349,0.0420291,0.0259238,2660,0.0959375,1,1,1,1
1,0.0003,6.25641e-07,-0.0402881,6.04216e-06,0.00213579,0.362578,0.294706,0.0790456,0.0013696,0.168342,0.0352269,0.0321388,2660,0,6,1,1,1
2,0.0006,2.06597e-11,-0.0804961,2.41487e-05,0.0021358,0.268247,0.0980106,0.137481,0.00275584,0.154416,0.0320643,0.0289201,2660,0,2,2,2,1
3,0.0009,-2.26007e-09,-0.120574,5.42578e-05,0.00213586,0.27075,0.0972088,0.138622,0.00323789,0.160039,0.0321411,0.0296366,2660,0,2,2,2,1
4,0.0012,4.60914e-09,-0.160445,9.6266e-05,0.00213601,0.272919,0.0983045,0.14038,0.0036416,0.160549,0.0322729,0.0295488,2660,0,2,2,2,1
5,0.0015,2.08932e-08,-0.200043,0.000150029,0.00213633,0.272588,0.096992,0.141058,0.00365312,0.165244,0.0330616,0.030153,2724,0.0084375,2,2,2,1
6,0.0018,5.76276e-08,-0.239297,0.00021536,0.0021369,0.288901,0.0949322,0.147921,0.00484173,0.166074,0.0333066,0.0304906,2724,0,2,2,2,1
7,0.0021,1.19157e-07,-0.27814,0.00029203,0.00213786,0.294041,0.100794,0.151295,0.00509158,0.166525,0.0331415,0.030582,2724,0,2,2,2,1
8,0.0024,2.71552e-08,-0.316423,0.000379704,0.00213938,0.438072,0.15013,0.216157,0.00651469,0.16379,0.0329331,0.030753,2724,0,3,3,3,1
9,0.0027,2.15915e-08,-0.354144,0.000478085,0.0021416,0.432581,0.136073,0.215762,0.00700288,0.1677,0.0331873,0.0312036,2724,0,3,3,3,1
10,0.003,1.4317e-08,-0.391206,0.000586788,0.00214472,0.442123,0.148275,0.216692,0.00687334,0.168349,0.0331482,0.031339,2724,0,3,3,3,1
11,0.0033,1.40987e-08,-0.427503,0.000705368,0.00214896,0.588043,0.196457,0.281608,0.00810291,0.167294,0.0333716,0.0310592,2724,0,4,4,4,1
12,0.0036,8.10874e-09,-0.462974,0.000833327,0.0021546,0.592716,0.19867,0.282093,0.00839962,0.163346,0.0334856,0.0310746,2724,0,4,4,4,1
13,0.0039,1.00725e-08,-0.497468,0.000970039,0.00216199,0.738448,0.245105,0.34746,0.00959949,0.172057,0.0341133,0.0316892,2784,0.0090625,5,5,5,1
14,0.0042,3.68747e-08,-0.530846,0.00111475,0.00217157,0.871487,0.29315,0.395706,0.0108564,0.173581,0.0326346,0.0315817,2784,0,6,6,6,1
15,0.0045,2.71623e-08,-0.562862,0.00126638,0.00218404,1.02267,0.357936,0.458113,0.0116879,0.172657,0.0326799,0.0313661,2784,0,7,7,7,1
16,0.0048,3.46284e-08,-0.592767,0.00142258,0.00220128,1.74083,0.598532,0.772038,0.0159334,0.181945,0.0338125,0.0318682,2880,0.0271875,12,12,12,1
17,0.0051,1.27569e-08,-0.58436,0.00149003,0.00231356,34.0769,11.4066,14.4884,0.136985,0.193713,0.0373942,0.0336302,3120,0.0665625,214,214,214,1
18,0.0054,2.31989e-08,-0.535594,0.00144603,0.00252203,19.5789,7.01155,8.16385,0.164097,0.212642,0.0435638,0.0361884,3476,0.0596875,118,110,110,1
19,0.0057,1.15013e-08,-0.426358,0.00121511,0.00287603,25.8126,10.1881,10.6185,0.260741,0.238591,0.0501842,0.0394962,4026,0.0696875,147,122,122,1
20,0.006,5.67239e-09,-0.301115,0.000903527,0.00326124,28.3439,11.5608,11.7314,0.332689,0.272228,0.0554967,0.0426122,4650,0.063125,142,117,117,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-2_Order2_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00213579,0.215064,0.0847048,0.129416,0.00180403,0.296737,0.073611,0.0524526,2660,0,2,2,2,2
1,0.0003,6.26407e-07,-0.0402872,6.04216e-06,0.00213579,0.308325,0.218047,0.0668421,0.00133427,0.13914,0.0296507,0.0254968,2660,0,6,1,1,1
2,0.0006,2.43402e-11,-0.0804961,2.41487e-05,0.0021358,0.230934,0.0723059,0.118002,0.00247706,0.140034,0.029695,0.0255511,2660,0,2,2,2,1
3,0.0009,-2.26017e-09,-0.120574,5.42578e-05,0.00213586,0.23495,0.0727798,0.120411,0.00292301,0.141024,0.0298248,0.0259725,2660,0,2,2,2,1
4,0.0012,4.60914e-09,-0.160445,9.6266e-05,0.00213601,0.233123,0.0729336,0.120937,0.00333158,0.140457,0.0304955,0.0264422,2660,0,2,2,2,1
5,0.0015,1.24198e-08,-0.200038,0.000150026,0.00213633,0.362219,0.112152,0.191551,0.00398515,0.291306,0.0617649,0.0534789,2724,0,3,3,3,2
6,0.0018,4.65938e-08,-0.239297,0.00021536,0.0021369,0.251043,0.0751483,0.127747,0.00433459,0.158084,0.0324585,0.0288294,2724,0,2,2,2,1
7,0.0021,1.18983e-07,-0.27814,0.00029203,0.00213786,0.25541,0.0778337,0.132269,0.00485658,0.155663,0.0327455,0.0286945,2724,0,2,2,2,1
8,0.0024,2.71555e-08,-0.316423,0.000379704,0.00213938,0.394397,0.119467,0.195615,0.00639718,0.150785,0.0324378,0.0283351,2724,0,3,3,3,1
9,0.0027,2.15915e-08,-0.354144,0.000478085,0.0021416,0.378698,0.113981,0.187154,0.00660762,0.147161,0.0304878,0.0267105,2724,0,3,3,3,1
10,0.003,1.4317e-08,-0.391206,0.000586788,0.00214472,0.376438,0.116873,0.183966,0.00650598,0.146945,0.0308598,0.0271142,2724,0,3,3,3,1
11,0.0033,1.40987e-08,-0.427503,0.000705368,0.00214896,0.499062,0.151712,0.239079,0.0075904,0.148686,0.030796,0.0271598,2724,0,4,4,4,1
12,0.0036,8.10874e-09,-0.462974,0.000833327,0.0021546,0.507463,0.152175,0.245347,0.00776883,0.158641,0.032585,0.0294075,2724,0,4,4,4,1
13,0.0039,2.41656e-08,-0.497456,0.000970032,0.00216199,0.769254,0.235752,0.38028,0.00949069,0.314364,0.0637476,0.0561792,2784,0,6,6,6,2
14,0.0042,3.53795e-08,-0.530846,0.00111475,0.00217157,0.738233,0.229636,0.338189,0.00990618,0.143451,0.0274939,0.0246085,2784,0,6,6,6,1
15,0.0045,2.70784e-08,-0.562862,0.00126638,0.00218404,0.872394,0.271226,0.39181,0.010815,0.154149,0.0308385,0.0278449,2784,0,7,7,7,1
16,0.0048,4.88612e-08,-0.59274,0.00142252,0.00220134,1.66831,0.515757,0.756455,0.0157847,0.31119,0.0649354,0.0574223,2880,0,13,13,13,2
17,0.0051,-1.194e-08,-0.584271,0.0014898,0.00231378,30.5513,9.12341,13.2736,0.126825,0.345481,0.074889,0.0626017,3120,0,217,216,216,2
18,0.0054,1.54401e-08,-0.433715,0.00117093,0.00278936,109.395,33.764,48.1796,0.516052,0.593777,0.131536,0.104225,3850,0,640,627,627,3
19,0.0057,-7.86595e-11,-0.0381376,0.000108629,0.00378784,99.4627,35.2383,41.8372,0.936427,1.0343,0.196907,0.160542,4956,0,515,464,464,4
20,0.006,-5.36255e-11,-0.0375919,0.000112163,0.00379563,0.446948,0.158278,0.220178,0.00825574,0.272378,0.0475953,0.0423268,4956,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-2_Order2_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00213579,0.216133,0.0848893,0.132036,0.00172493,0.298763,0.0738429,0.0522271,2660,0,2,2,2,2
1,0.0003,6.26407e-07,-0.0402872,6.04216e-06,0.00213579,0.331312,0.235549,0.0732065,0.00143181,0.15929,0.0326541,0.0284083,2660,0,6,1,1,1
2,0.0006,2.43402e-11,-0.0804961,2.41487e-05,0.0021358,0.248084,0.0772498,0.128759,0.00270003,0.15439,0.0320584,0.0276703,2660,0,2,2,2,1
3,0.0009,-2.26017e-09,-0.120574,5.42578e-05,0.00213586,0.240676,0.0756869,0.12165,0.00296269,0.146542,0.0312156,0.0273764,2660,0,2,2,2,1
4,0.0012,4.60914e-09,-0.160445,9.6266e-05,0.00213601,0.242879,0.0757514,0.120052,0.0033879,0.146409,0.0310077,0.0267323,2660,0,2,2,2,1
5,0.0015,1.24198e-08,-0.200038,0.000150026,0.00213633,0.353512,0.110428,0.18683,0.00387686,0.282524,0.0625142,0.0532378,2724,0,3,3,3,2
6,0.0018,4.65938e-08,-0.239297,0.00021536,0.0021369,0.259362,0.0775112,0.135255,0.00450509,0.150818,0.0315377,0.0274673,2724,0,2,2,2,1
7,0.0021,1.18983e-07,-0.27814,0.00029203,0.00213786,0.254525,0.0761718,0.131583,0.00485786,0.152895,0.0322268,0.0280676,2724,0,2,2,2,1
8,0.0024,2.71555e-08,-0.316423,0.000379704,0.00213938,0.385764,0.117313,0.187244,0.00616243,0.149643,0.0318234,0.0274998,2724,0,3,3,3,1
9,0.0027,2.15915e-08,-0.354144,0.000478085,0.0021416,0.38861,0.117197,0.189851,0.00665421,0.15072,0.032108,0.0279887,2724,0,3,3,3,1
10,0.003,1.4317e-08,-0.391206,0.000586788,0.00214472,0.384443,0.115903,0.189578,0.00647424,0.148446,0.0309921,0.0272515,2724,0,3,3,3,1
11,0.0033,1.40987e-08,-0.427503,0.000705368,0.00214896,0.525356,0.161963,0.251874,0.00787994,0.151201,0.0329797,0.0286815,2724,0,4,4,4,1
12,0.0036,8.10874e-09,-0.462974,0.000833327,0.0021546,0.517265,0.156396,0.250515,0.00812109,0.152788,0.0324347,0.0283256,2724,0,4,4,4,1
13,0.0039,2.41656e-08,-0.497456,0.000970032,0.00216199,0.768097,0.232636,0.37507,0.00950016,0.313295,0.0644577,0.0563994,2784,0,6,6,6,2
14,0.0042,3.53795e-08,-0.530846,0.00111475,0.00217157,0.767104,0.234344,0.356154,0.01022,0.163766,0.0334305,0.0295688,2784,0,6,6,6,1
15,0.0045,2.70784e-08,-0.562862,0.00126638,0.00218404,0.909765,0.276112,0.421718,0.0112896,0.153268,0.0308902,0.0277742,2784,0,7,7,7,1
16,0.0048,4.88612e-08,-0.59274,0.00142252,0.00220134,1.60899,0.482403,0.751813,0.0151063,0.319884,0.0665421,0.0584579,2880,0,13,13,13,2
17,0.0051,-1.194e-08,-0.584271,0.0014898,0.00231378,30.7777,9.1624,13.4496,0.128646,0.370405,0.0747912,0.0626432,3120,0,217,216,216,2
18,0.0054,1.54401e-08,-0.433715,0.00117093,0.00278936,110.403,34.0814,48.9845,0.522172,0.609755,0.132728,0.105182,3850,0,640,627,627,3
19,0.0057,-7.86548e-11,-0.0381376,0.000108629,0.00378784,100.626,35.5103,42.6679,0.94461,1.05022,0.196797,0.158404,4956,0,515,464,464,4
20,0.006,-5.36294e-11,-0.0375919,0.000112163,0.00379563,0.446191,0.158071,0.21476,0.00789939,0.270159,0.0475776,0.0414799,4956,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-2_Order4_explicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00198684,0.119154,0.0577882,0.0721802,0.000927488,0.0925821,0.0345807,0.0242455,1748,0,1,1,1,1
1,0.0003,7.0966e-07,-0.0402999,6.04403e-06,0.00198684,0.307867,0.213935,0.0677286,0.00162048,0.0927268,0.0344996,0.0243697,1748,0,7,1,1,1
2,0.0006,-9.07449e-09,-0.0805151,2.41544e-05,0.00198686,0.27397,0.121437,0.114223,0.0052567,0.0940864,0.0346703,0.0249132,1748,0,4,2,2,1
3,0.0009,-8.49642e-09,-0.120593,5.42661e-05,0.00198692,0.274351,0.122278,0.114885,0.00587955,0.0942664,0.0344696,0.0244111,1748,0,4,2,2,1
4,0.0012,6.25154e-09,-0.160454,9.62706e-05,0.00198707,0.206462,0.0606313,0.114776,0.00639872,0.0940268,0.034466,0.0246735,1748,0,2,2,2,1
5,0.0015,4.17556e-08,-0.200026,0.000150016,0.00198741,0.28237,0.0807491,0.156852,0.00673638,0.0907197,0.0344719,0.0246513,1748,0,2,2,2,1
6,0.0018,1.10868e-07,-0.239238,0.000215304,0.00198802,0.203473,0.0566666,0.112567,0.00687514,0.095221,0.0344532,0.0245376,1748,0,2,2,2,1
7,0.0021,2.65671e-08,-0.277995,0.000291892,0.00198902,0.309393,0.092201,0.160583,0.00898842,0.102978,0.0345091,0.024522,1748,0,3,3,3,1
8,0.0024,3.08695e-08,-0.316248,0.000379492,0.00199058,0.309054,0.0907425,0.160518,0.00921626,0.106228,0.0348406,0.0253432,1812,0.0084375,3,3,3,1
9,0.0027,2.98484e-08,-0.353907,0.000477761,0.00199284,0.320168,0.09727,0.17235,0.0139113,0.106727,0.0352566,0.0259305,1812,0,3,3,3,1
10,0.003,2.96084e-08,-0.390891,0.000586308,0.00199603,0.316675,0.095017,0.169929,0.0144284,0.106192,0.0354012,0.0257485,1812,0,3,3,3,1
11,0.0033,4.03393e-08,-0.427074,0.000704655,0.0020004,0.428048,0.131077,0.223089,0.0169352,0.106876,0.0353613,0.0256745,1812,0,4,4,4,1
12,0.0036,4.80067e-08,-0.462396,0.000832272,0.00200623,0.429278,0.129631,0.223554,0.0172157,0.106965,0.0354831,0.0260398,1812,0,4,4,4,1
13,0.0039,7.11787e-08,-0.496659,0.000968444,0.00201395,0.538558,0.164421,0.27386,0.0196867,0.109265,0.0364155,0.0266171,1934,0.015625,5,5,5,1
14,0.0042,5.71554e-08,-0.529636,0.0011122,0.00202418,0.803652,0.248407,0.405179,0.0258232,0.117452,0.0365788,0.0284234,1934,0,7,7,7,1
15,0.0045,7.54054e-08,-0.560829,0.00126181,0.00203821,1.13998,0.353231,0.564006,0.0312957,0.118473,0.0365716,0.0287923,1934,0,10,10,10,1
16,0.0048,1.08768e-07,-0.586743,0.0014081,0.00206439,3.60823,1.05335,1.76591,0.0518907,0.118398,0.0384433,0.0292818,2120,0.036875,33,33,33,1
17,0.0051,7.80372e-08,-0.508405,0.0012964,0.00233604,18.7342,7.35618,8.10951,0.189577,0.149042,0.0433459,0.0312392,2546,0.084375,169,151,151,1
18,0.0054,5.8277e-08,-0.419471,0.00113254,0.00262118,14.7382,5.41204,5.83822,0.180962,0.174416,0.0506412,0.0351624,3024,0.0709375,115,92,92,1
19,0.0057,1.24085e-07,-0.306753,0.000874247,0.002951,15.9526,6.10417,6.37188,0.21465,0.196861,0.0563126,0.0381627,3584,0.0740625,108,80,80,1
20,0.006,-4.13386e-08,-0.0440412,0.000135071,0.00362126,28.4582,11.8958,11.2328,0.36373,0.23612,0.059935,0.0418099,4228,0.05625,168,124,124,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-2_Order4_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00198684,0.0874796,0.0428035,0.0608724,0.000860672,0.0795538,0.0323991,0.0220073,1748,0,1,1,1,1
1,0.0003,7.0966e-07,-0.0402999,6.04403e-06,0.00198684,0.272579,0.172828,0.0605279,0.00148813,0.0784064,0.0320924,0.0217213,1748,0,7,1,1,1
2,0.0006,-9.07449e-09,-0.0805151,2.41544e-05,0.00198686,0.247825,0.100673,0.104521,0.00517683,0.0787264,0.033846,0.0228268,1748,0,4,2,2,1
3,0.0009,-8.49642e-09,-0.120593,5.42661e-05,0.00198692,0.247192,0.0997125,0.105618,0.0058455,0.0856228,0.0340198,0.0230395,1748,0,4,2,2,1
4,0.0012,6.25154e-09,-0.160454,9.62706e-05,0.00198707,0.180607,0.0484524,0.100059,0.00619494,0.0850158,0.0342697,0.0231933,1748,0,2,2,2,1
5,0.0015,4.17556e-08,-0.200026,0.000150016,0.00198741,0.174068,0.0470236,0.0980795,0.00625715,0.0788682,0.0320901,0.0216768,1748,0,2,2,2,1
6,0.0018,1.10868e-07,-0.239238,0.000215304,0.00198802,0.174068,0.046676,0.0975875,0.00629965,0.0807473,0.0323886,0.021972,1748,0,2,2,2,1
7,0.0021,2.65671e-08,-0.277995,0.000291892,0.00198902,0.262403,0.0703519,0.137787,0.00823373,0.08047,0.0325842,0.0220728,1748,0,3,3,3,1
8,0.0024,6.7173e-09,-0.316231,0.000379474,0.00199059,0.458925,0.126062,0.249563,0.0118006,0.179115,0.0661993,0.0452175,1812,0,5,5,5,2
9,0.0027,2.91098e-08,-0.353907,0.000477762,0.00199284,0.29017,0.0814561,0.160786,0.0138391,0.0906908,0.0353306,0.0247462,1812,0,3,3,3,1
10,0.003,2.95139e-08,-0.390891,0.000586308,0.00199603,0.2727,0.0766802,0.143443,0.0135258,0.0924127,0.0346893,0.0241042,1812,0,3,3,3,1
11,0.0033,4.03392e-08,-0.427074,0.000704655,0.0020004,0.331807,0.0917233,0.174098,0.0142651,0.079777,0.0299415,0.0205284,1812,0,4,4,4,1
12,0.0036,4.80067e-08,-0.462396,0.000832272,0.00200623,0.365089,0.102939,0.185911,0.0162601,0.0843589,0.0332099,0.0231227,1812,0,4,4,4,1
13,0.0039,8.01413e-08,-0.496637,0.000968413,0.00201397,0.578371,0.165409,0.313477,0.0209636,0.200561,0.0717996,0.0512294,1934,0,6,6,6,2
14,0.0042,4.94156e-08,-0.529636,0.0011122,0.00202418,0.685426,0.194831,0.335871,0.0242225,0.101983,0.0356001,0.0258632,1934,0,7,7,7,1
15,0.0045,7.42464e-08,-0.560829,0.00126181,0.00203821,1.0371,0.293366,0.511084,0.0309844,0.100608,0.0359539,0.0262121,1934,0,10,10,10,1
16,0.0048,1.02258e-07,-0.586708,0.001408,0.00206449,3.51479,0.991502,1.73249,0.0523863,0.215645,0.0753201,0.0546145,2120,0,34,34,34,2
17,0.0051,7.40827e-08,-0.404958,0.00103254,0.00259281,94.8208,28.6313,42.8781,0.505911,0.418076,0.13269,0.0929398,2832,0,724,707,707,3
18,0.0054,3.79067e-11,-0.0278637,7.47922e-05,0.00351715,71.4378,22.8034,31.1998,0.795726,0.744786,0.211009,0.145271,4018,0,455,385,385,4
19,0.0057,-2.95154e-11,-0.0277313,7.88344e-05,0.00352141,0.370814,0.117417,0.203605,0.00839219,0.198821,0.0489032,0.0374308,4018,0,2,2,2,1
20,0.006,-2.47076e-11,-0.0276733,8.28264e-05,0.00352571,0.388625,0.126616,0.212154,0.00875955,0.217771,0.0518976,0.0392832,4018,0,2,2,2,1


==> Data/_NEW_DATA/tensile_THB_4l0_0.50l0_AT-2_Order4_implicit.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00198684,0.0900956,0.0429573,0.0618278,0.000858112,0.0920796,0.0341668,0.0229663,1748,0,1,1,1,1
1,0.0003,7.0966e-07,-0.0402999,6.04403e-06,0.00198684,0.271331,0.166632,0.0595712,0.00159258,0.089569,0.0333978,0.0226824,1748,0,7,1,1,1
2,0.0006,-9.07449e-09,-0.0805151,2.41544e-05,0.00198686,0.240782,0.0966548,0.101275,0.00507878,0.0885811,0.0329416,0.0224174,1748,0,4,2,2,1
3,0.0009,-8.49642e-09,-0.120593,5.42661e-05,0.00198692,0.239649,0.0946414,0.100308,0.00562893,0.0894203,0.0327672,0.0222031,1748,0,4,2,2,1
4,0.0012,6.25155e-09,-0.160454,9.62706e-05,0.00198707,0.1803,0.0472873,0.099401,0.00609894,0.0917376,0.0334871,0.0228214,1748,0,2,2,2,1
5,0.0015,4.17556e-08,-0.200026,0.000150016,0.00198741,0.181816,0.0483128,0.101056,0.00651418,0.0911662,0.0325975,0.0224678,1748,0,2,2,2,1
6,0.0018,1.10868e-07,-0.239238,0.000215304,0.00198802,0.18212,0.049408,0.0993677,0.00672998,0.095871,0.0344182,0.0234647,1748,0,2,2,2,1
7,0.0021,2.65671e-08,-0.277995,0.000291892,0.00198902,0.27334,0.0711974,0.142268,0.00860877,0.0922322,0.033866,0.023338,1748,0,3,3,3,1
8,0.0024,6.7173e-09,-0.316231,0.000379474,0.00199059,0.466387,0.123819,0.251754,0.012031,0.189351,0.0682025,0.0474007,1812,0,5,5,5,2
9,0.0027,2.91098e-08,-0.353907,0.000477762,0.00199284,0.282657,0.0783706,0.150531,0.0132147,0.0937692,0.0335606,0.0233723,1812,0,3,3,3,1
10,0.003,2.95139e-08,-0.390891,0.000586308,0.00199603,0.291101,0.0821645,0.157687,0.0142223,0.0942612,0.0348122,0.0242829,1812,0,3,3,3,1
11,0.0033,4.03392e-08,-0.427074,0.000704655,0.0020004,0.389297,0.1092,0.21037,0.0169165,0.101341,0.0351406,0.0242237,1812,0,4,4,4,1
12,0.0036,4.80067e-08,-0.462396,0.000832272,0.00200623,0.377916,0.104286,0.195285,0.0165315,0.0893135,0.0345825,0.0241247,1812,0,4,4,4,1
13,0.0039,8.01413e-08,-0.496637,0.000968413,0.00201397,0.56776,0.157042,0.308233,0.0200361,0.205992,0.0698271,0.04977,1934,0,6,6,6,2
14,0.0042,4.94156e-08,-0.529636,0.0011122,0.00202418,0.734639,0.207482,0.377994,0.0252925,0.110772,0.0359465,0.0262605,1934,0,7,7,7,1
15,0.0045,7.42464e-08,-0.560829,0.00126181,0.00203821,1.04885,0.291098,0.528729,0.0311258,0.112143,0.0367698,0.0265334,1934,0,10,10,10,1
16,0.0048,1.02258e-07,-0.586708,0.001408,0.00206449,3.57212,1.00904,1.76818,0.0537923,0.231231,0.0765512,0.0553185,2120,0,34,34,34,2
17,0.0051,7.40827e-08,-0.404958,0.00103254,0.00259281,95.7785,29.1541,43.1431,0.508241,0.424767,0.134907,0.094444,2832,0,724,707,707,3
18,0.0054,3.79024e-11,-0.0278637,7.47922e-05,0.00351715,71.0245,23.2865,30.6547,0.80226,0.773256,0.217879,0.151399,4018,0,455,385,385,4
19,0.0057,-2.9518e-11,-0.0277313,7.88344e-05,0.00352141,0.387838,0.122759,0.208691,0.00894797,0.199459,0.0516562,0.0392983,4018,0,2,2,2,1
20,0.006,-2.47114e-11,-0.0276733,8.28264e-05,0.00352571,0.389261,0.124645,0.210266,0.00908621,0.21184,0.0515185,0.0397404,4018,0,2,2,2,1


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.267444,0.00140656,0.000802328,0.00149674,1.2842,0.787038,0.470733,0.015646,0.393134,0.0953769,0.130071,6028,0.036125,9,4,4,1
1,0.0063,-0.280711,0.00149593,0.000884234,0.00149687,0.990854,0.379558,0.542119,0.0169446,0.392073,0.0664238,0.153486,6028,0,3,3,3,1
2,0.0066,-0.293998,0.00157917,0.000970187,0.00149712,0.995839,0.337482,0.541265,0.0145615,0.394649,0.0664507,0.156133,6028,0,3,3,3,1
3,0.0069,-0.307269,0.00166467,0.00106007,0.00149743,0.996752,0.367415,0.542533,0.0155087,0.392483,0.0663555,0.156194,6028,0,3,3,3,1
4,0.0072,-0.32052,0.00175293,0.00115386,0.00149781,1.0004,0.369855,0.540613,0.0162401,0.395005,0.0658568,0.15562,6028,0,3,3,3,1
5,0.0075,-0.333744,0.00184425,0.00125152,0.00149829,1.00021,0.37437,0.541617,0.0167124,0.396834,0.0664694,0.154468,6028,0,3,3,3,1
6,0.0078,-0.346936,0.00194067,0.00135302,0.00149889,1.01478,0.372888,0.577174,0.0180001,0.39614,0.0664937,0.153299,6028,0,3,3,3,1
7,0.0081,-0.360074,0.0020461,0.00145828,0.00149968,1.33015,0.490935,0.698781,0.021162,0.398046,0.0659786,0.155956,6028,0,4,4,4,1
8,0.0084,-0.373178,0.00215744,0.00156732,0.00150062,1.33475,0.499142,0.70016,0.0224932,0.408253,0.0662003,0.158527,6092,0.00135,4,4,4,1
9,0.0087,-0.38623,0.00227779,0.00168006,0.00150179,1.37374,0.491554,0.724049,0.0254605,0.408458,0.06738,0.160314,6092,0,4,4,4,1
10,0.009,-0.399215,0.00240987,0.00179644,0.00150323,1.71875,0.637292,0.886493,0.0287306,0.404897,0.0667758,0.159756,6092,0,5,5,5,1
11,0.0093,-0.412031,0.00256414,0.00191591,0.00150545,2.43524,0.905536,1.22831,0.0365228,0.408269,0.0662761,0.159801,6092,0,7,7,7,1
12,0.0096,-0.424589,0.00275303,0.00203798,0.00150888,3.10916,1.10947,1.56748,0.0447616,0.406712,0.0664238,0.160049,6092,0,9,9,9,1
13,0.0099,-0.436747,0.00306528,0.00216185,0.00151421,5.15961,1.82796,2.54177,0.0569705,0.418404,0.0673444,0.16045,6122,0.000725,15,15,15,1
14,0.0102,-0.429104,0.0177939,0.00218847,0.0016145,54.57,21.4581,25.8767,0.325421,0.488121,0.070421,0.161696,6548,0.020975,169,152,152,1
15,0.0105,-0.412054,0.0383883,0.0021634,0.00175253,54.0253,23.1507,22.4304,0.351278,0.511758,0.0773266,0.161492,7023,0.013925,165,139,139,1
16,0.0108,-0.394325,0.0588472,0.00212947,0.00189092,51.5757,21.305,22.3847,0.364919,0.543896,0.0803868,0.165753,7514,0.02355,139,117,117,1
17,0.0111,-0.377327,0.0784347,0.00209422,0.00202478,49.4538,22.1287,20.8772,0.366564,0.568112,0.0813829,0.1725,7989,0.013925,127,105,105,1
18,0.0114,-0.359496,0.0984629,0.00204917,0.00216357,67.0574,30.2344,28.3417,0.431563,0.605591,0.0863775,0.180758,8493,0.02375,159,134,134,1
19,0.0117,-0.344187,0.116931,0.00201348,0.00229135,72.6819,31.6288,31.7368,0.476584,0.636735,0.0906181,0.182757,8912,0.01115,153,134,134,1
20,0.012,-0.331754,0.133958,0.00199051,0.00240609,70.7833,32.68,30.8043,0.489639,0.654905,0.0943048,0.192396,9278,0.0275,145,128,128,1


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48807,0.49051,0
0.5,0.49051,0.49013,0
0.5,0.49367,0.48965,0
0.5,0.49684,0.48944,0
0.5,0.5,0.48989,0
0.5,0.50134,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49217,0
0.5,0.25633,0.49217,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49216,0
0.5,0.29747,0.49216,0
0.5,0.30063,0.49216,0
0.5,0.3038,0.49216,0
0.5,0.30696,0.49216,0
0.5,0.31013,0.49216,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49215,0
0.5,0.33228,0.49215,0
0.5,0.33544,0.49215,0
0.5,0.33861,0.49215,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49214,0
0.5,0.35443,0.49214,0
0.5,0.35759,0.49214,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49213,0
0.5,0.37025,0.49213,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49212,0
0.5,0.38291,0.49212,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.49211,0
0.5,0.39241,0.49211,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.4921,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49209,0
0.5,0.40823,0.49209,0
0.5,0.41139,0.49208,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49207,0
0.5,0.42089,0.49206,0
0.5,0.42405,0.49206,0
0.5,0.42722,0.49205,0
0.5,0.43038,0.49204,0
0.5,0.43354,0.49203,0
0.5,0.43671,0.49202,0
0.5,0.43987,0.49201,0
0.5,0.44304,0.492,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49197,0
0.5,0.45253,0.49195,0
0.5,0.4557,0.49193,0
0.5,0.45886,0.4919,0
0.5,0.46203,0.49186,0
0.5,0.46519,0.49181,0
0.5,0.46835,0.49175,0
0.5,0.47152,0.49167,0
0.5,0.47468,0.49156,0
0.5,0.47785,0.49141,0
0.5,0.48101,0.49121,0
0.5,0.48418,0.49095,0
0.5,0.48734,0.4906,0
0.5,0.50316,0.49149,0
0.5,0.50523,0.49367,0
0.5,0.50633,0.49602,0
0.5,0.50666,0.49684,0
0.5,0.50691,0.5,0
0.5,0.50633,0.50161,0
0.5,0.50581,0.50316,0
0.5,0.50316,0.50622,0
0.5,0.50301,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50783,0
0.5,0.25949,0.50783,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50784,0
0.5,0.29114,0.50784,0
0.5,0.2943,0.50784,0
0.5,0.29747,0.50784,0
0.5,0.30063,0.50784,0
0.5,0.3038,0.50784,0
0.5,0.30696,0.50784,0
0.5,0.31013,0.50784,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50785,0
0.5,0.33228,0.50785,0
0.5,0.33544,0.50785,0
0.5,0.33861,0.50785,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50786,0
0.5,0.35127,0.50786,0
0.5,0.35443,0.50786,0
0.5,0.35759,0.50786,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50787,0
0.5,0.36709,0.50787,0
0.5,0.37025,0.50787,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50788,0
0.5,0.37975,0.50788,0
0.5,0.38291,0.50788,0
0.5,0.38608,0.50789,0
0.5,0.38924,0.50789,0
0.5,0.39241,0.50789,0
0.5,0.39557,0.5079,0
0.5,0.39873,0.5079,0
0.5,0.4019,0.50791,0
0.5,0.40506,0.50791,0
0.5,0.40823,0.50792,0
0.5,0.41139,0.50792,0
0.5,0.41456,0.50793,0
0.5,0.41772,0.50793,0
0.5,0.42089,0.50794,0
0.5,0.42405,0.50795,0
0.5,0.42722,0.50796,0
0.5,0.43038,0.50797,0
0.5,0.43354,0.50798,0
0.5,0.43671,0.50799,0
0.5,0.43987,0.508,0
0.5,0.44304,0.50802,0
0.5,0.4462,0.50803,0
0.5,0.44937,0.50805,0
0.5,0.45253,0.50808,0
0.5,0.4557,0.5081,0
0.5,0.45886,0.50813,0
0.5,0.46203,0.50817,0
0.5,0.46519,0.50822,0
0.5,0.46835,0.50828,0
0.5,0.47152,0.50835,0
0.5,0.47468,0.50844,0
0.5,0.47785,0.50855,0
0.5,0.48101,0.50868,0
0.5,0.48418,0.50884,0
0.5,0.48734,0.50901,0
0.5,0.49051,0.50916,0
0.5,0.49367,0.50919,0
0.5,0.49684,0.50894,0
0.5,0.5,0.50812,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48696,0.49051,0
0.5,0.48734,0.49045,0
0.5,0.49051,0.48984,0
0.5,0.49367,0.48918,0
0.5,0.49684,0.48873,0
0.5,0.5,0.48889,0
0.5,0.50316,0.49013,0
0.5,0.50367,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49217,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49216,0
0.5,0.29747,0.49216,0
0.5,0.30063,0.49216,0
0.5,0.3038,0.49216,0
0.5,0.30696,0.49216,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49215,0
0.5,0.33228,0.49215,0
0.5,0.33544,0.49215,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49214,0
0.5,0.35443,0.49214,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49213,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49212,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.49211,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.4921,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49209,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49208,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49206,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49204,0
0.5,0.43354,0.49203,0
0.5,0.43671,0.49202,0
0.5,0.43987,0.49201,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49174,0
0.5,0.47152,0.49165,0
0.5,0.47468,0.49153,0
0.5,0.47785,0.49137,0
0.5,0.48101,0.49116,0
0.5,0.48418,0.49086,0
0.5,0.50633,0.49348,0
0.5,0.50645,0.49367,0
0.5,0.50758,0.49684,0
0.5,0.50764,0.5,0
0.5,0.50641,0.50316,0
0.5,0.50633,0.50327,0
0.5,0.50371,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50783,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50784,0
0.5,0.29114,0.50784,0
0.5,0.2943,0.50784,0
0.5,0.29747,0.50784,0
0.5,0.30063,0.50784,0
0.5,0.3038,0.50784,0
0.5,0.30696,0.50784,0
0.5,0.31013,0.50784,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50785,0
0.5,0.33228,0.50785,0
0.5,0.33544,0.50785,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50786,0
0.5,0.35127,0.50786,0
0.5,0.35443,0.50786,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50787,0
0.5,0.36709,0.50787,0
0.5,0.37025,0.50787,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50788,0
0.5,0.37975,0.50788,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.50789,0
0.5,0.38924,0.50789,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.5079,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50791,0
0.5,0.40506,0.50791,0
0.5,0.40823,0.50792,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50793,0
0.5,0.41772,0.50794,0
0.5,0.42089,0.50795,0
0.5,0.42405,0.50795,0
0.5,0.42722,0.50796,0
0.5,0.43038,0.50797,0
0.5,0.43354,0.50798,0
0.5,0.43671,0.508,0
0.5,0.43987,0.50801,0
0.5,0.44304,0.50803,0
0.5,0.4462,0.50804,0
0.5,0.44937,0.50806,0
0.5,0.45253,0.50809,0
0.5,0.4557,0.50812,0
0.5,0.45886,0.50815,0
0.5,0.46203,0.50819,0
0.5,0.46519,0.50824,0
0.5,0.46835,0.5083,0
0.5,0.47152,0.50838,0
0.5,0.47468,0.50848,0
0.5,0.47785,0.5086,0
0.5,0.48101,0.50875,0
0.5,0.48418,0.50892,0
0.5,0.48734,0.50912,0
0.5,0.49051,0.50931,0
0.5,0.49367,0.50939,0
0.5,0.49684,0.5092,0
0.5,0.5,0.50847,0
0.5,0.50316,0.50676,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48619,0.49051,0
0.5,0.48734,0.4903,0
0.5,0.49051,0.48957,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48782,0
0.5,0.5,0.48753,0
0.5,0.50316,0.48821,0
0.5,0.50633,0.49048,0
0.5,0.50635,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49216,0
0.5,0.29747,0.49216,0
0.5,0.30063,0.49216,0
0.5,0.3038,0.49216,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49215,0
0.5,0.33228,0.49215,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49214,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49213,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49206,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.4908,0
0.5,0.50819,0.49367,0
0.5,0.50884,0.49684,0
0.5,0.50861,0.5,0
0.5,0.50734,0.50316,0
0.5,0.50633,0.50447,0
0.5,0.50459,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50784,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50784,0
0.5,0.29114,0.50784,0
0.5,0.2943,0.50784,0
0.5,0.29747,0.50784,0
0.5,0.30063,0.50784,0
0.5,0.3038,0.50784,0
0.5,0.30696,0.50784,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50785,0
0.5,0.33228,0.50785,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50786,0
0.5,0.35127,0.50786,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50787,0
0.5,0.36709,0.50787,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50788,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.50789,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.5079,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50791,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50792,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50794,0
0.5,0.42089,0.50795,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.508,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50803,0
0.5,0.4462,0.50805,0
0.5,0.44937,0.50807,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50816,0
0.5,0.46203,0.5082,0
0.5,0.46519,0.50826,0
0.5,0.46835,0.50832,0
0.5,0.47152,0.5084,0
0.5,0.47468,0.50851,0
0.5,0.47785,0.50864,0
0.5,0.48101,0.5088,0
0.5,0.48418,0.509,0
0.5,0.48734,0.50923,0
0.5,0.49051,0.50946,0
0.5,0.49123,0.50949,0
0.5,0.49684,0.50948,0
0.5,0.49657,0.50949,0
0.5,0.5,0.50886,0
0.5,0.50316,0.5074,0
0.5,0.49367,0.50962,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.51464,0.45886,0
0.5,0.51582,0.45835,0
0.5,0.51899,0.45823,0
0.5,0.52079,0.45886,0
0.5,0.51029,0.46203,0
0.5,0.51266,0.45967,0
0.5,0.52215,0.45948,0
0.5,0.52459,0.46203,0
0.5,0.50835,0.46519,0
0.5,0.50949,0.46321,0
0.5,0.52469,0.46519,0
0.5,0.50681,0.46835,0
0.5,0.52388,0.46835,0
0.5,0.50492,0.47152,0
0.5,0.50633,0.46927,0
0.5,0.52249,0.47152,0
0.5,0.5032,0.47468,0
0.5,0.52215,0.47224,0
0.5,0.52107,0.47468,0
0.5,0.50127,0.47785,0
0.5,0.50316,0.47475,0
0.5,0.51931,0.47785,0
0.5,0.49928,0.48101,0
0.5,0.5,0.47998,0
0.5,0.51899,0.47845,0
0.5,0.5177,0.48101,0
0.5,0.49704,0.48418,0
0.5,0.5162,0.48418,0
0.5,0.49395,0.48734,0
0.5,0.49684,0.48446,0
0.5,0.51582,0.48505,0
0.5,0.5149,0.48734,0
0.5,0.48596,0.49051,0
0.5,0.48734,0.49024,0
0.5,0.49051,0.48933,0
0.5,0.49367,0.48759,0
0.5,0.5137,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49216,0
0.5,0.21835,0.49216,0
0.5,0.22152,0.49216,0
0.5,0.22468,0.49216,0
0.5,0.22785,0.49216,0
0.5,0.23101,0.49216,0
0.5,0.23418,0.49216,0
0.5,0.23734,0.49216,0
0.5,0.24051,0.49216,0
0.5,0.24367,0.49216,0
0.5,0.24684,0.49216,0
0.5,0.25,0.49216,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49216,0
0.5,0.29747,0.49216,0
0.5,0.30063,0.49216,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49215,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49214,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49079,0
0.5,0.51266,0.49333,0
0.5,0.51254,0.49367,0
0.5,0.5115,0.49684,0
0.5,0.51029,0.5,0
0.5,0.50949,0.50151,0
0.5,0.50862,0.50316,0
0.5,0.50633,0.50587,0
0.5,0.50583,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50784,0
0.5,0.2057,0.50784,0
0.5,0.20886,0.50784,0
0.5,0.21203,0.50784,0
0.5,0.21519,0.50784,0
0.5,0.21835,0.50784,0
0.5,0.22152,0.50784,0
0.5,0.22468,0.50784,0
0.5,0.22785,0.50784,0
0.5,0.23101,0.50784,0
0.5,0.23418,0.50784,0
0.5,0.23734,0.50784,0
0.5,0.24051,0.50784,0
0.5,0.24367,0.50784,0
0.5,0.24684,0.50784,0
0.5,0.25,0.50784,0
0.5,0.25316,0.50784,0
0.5,0.25633,0.50784,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50784,0
0.5,0.29114,0.50784,0
0.5,0.2943,0.50784,0
0.5,0.29747,0.50784,0
0.5,0.30063,0.50784,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50785,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50786,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50787,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50788,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.50789,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50795,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.53757,0.41772,0
0.5,0.53797,0.41766,0
0.5,0.53823,0.41772,0
0.5,0.53038,0.42089,0
0.5,0.53165,0.41962,0
0.5,0.53481,0.41806,0
0.5,0.54114,0.41854,0
0.5,0.54387,0.42089,0
0.5,0.52815,0.42405,0
0.5,0.52848,0.42358,0
0.5,0.5443,0.42228,0
0.5,0.54473,0.42405,0
0.5,0.52639,0.42722,0
0.5,0.5443,0.42611,0
0.5,0.54413,0.42722,0
0.5,0.52449,0.43038,0
0.5,0.52532,0.42896,0
0.5,0.54295,0.43038,0
0.5,0.52312,0.43354,0
0.5,0.54148,0.43354,0
0.5,0.52196,0.43671,0
0.5,0.52215,0.4363,0
0.5,0.54114,0.43418,0
0.5,0.53981,0.43671,0
0.5,0.52045,0.43987,0
0.5,0.53797,0.43962,0
0.5,0.53781,0.43987,0
0.5,0.51901,0.44304,0
0.5,0.53603,0.44304,0
0.5,0.51741,0.4462,0
0.5,0.51899,0.4431,0
0.5,0.53481,0.44522,0
0.5,0.53431,0.4462,0
0.5,0.51594,0.44937,0
0.5,0.53277,0.44937,0
0.5,0.51439,0.45253,0
0.5,0.51582,0.44962,0
0.5,0.53165,0.45162,0
0.5,0.53123,0.45253,0
0.5,0.51302,0.4557,0
0.5,0.52985,0.4557,0
0.5,0.51153,0.45886,0
0.5,0.51266,0.45656,0
0.5,0.52848,0.45878,0
0.5,0.52845,0.45886,0
0.5,0.50993,0.46203,0
0.5,0.52727,0.46203,0
0.5,0.50815,0.46519,0
0.5,0.50949,0.46283,0
0.5,0.52597,0.46519,0
0.5,0.5065,0.46835,0
0.5,0.52532,0.46664,0
0.5,0.5246,0.46835,0
0.5,0.5046,0.47152,0
0.5,0.50633,0.46866,0
0.5,0.52316,0.47152,0
0.5,0.50277,0.47468,0
0.5,0.50316,0.47405,0
0.5,0.52215,0.47351,0
0.5,0.52158,0.47468,0
0.5,0.50087,0.47785,0
0.5,0.51994,0.47785,0
0.5,0.49886,0.48101,0
0.5,0.5,0.47935,0
0.5,0.51899,0.47966,0
0.5,0.5183,0.48101,0
0.5,0.49667,0.48418,0
0.5,0.49684,0.48398,0
0.5,0.51683,0.48418,0
0.5,0.49367,0.48734,0
0.5,0.49367,0.48734,0
0.5,0.51582,0.48645,0
0.5,0.51545,0.48734,0
0.5,0.48596,0.49051,0
0.5,0.48734,0.49024,0
0.5,0.49051,0.48925,0
0.5,0.51424,0.49051,0
0.5,0,0.49216,0
0.5,0.0031646,0.49216,0
0.5,0.0063291,0.49216,0
0.5,0.0094937,0.49216,0
0.5,0.012658,0.49216,0
0.5,0.015823,0.49216,0
0.5,0.018987,0.49216,0
0.5,0.022152,0.49216,0
0.5,0.025316,0.49216,0
0.5,0.028481,0.49216,0
0.5,0.031646,0.49216,0
0.5,0.03481,0.49216,0
0.5,0.037975,0.49216,0
0.5,0.041139,0.49216,0
0.5,0.044304,0.49216,0
0.5,0.047468,0.49216,0
0.5,0.050633,0.49216,0
0.5,0.053797,0.49216,0
0.5,0.056962,0.49216,0
0.5,0.060127,0.49216,0
0.5,0.063291,0.49216,0
0.5,0.066456,0.49216,0
0.5,0.06962,0.49216,0
0.5,0.072785,0.49216,0
0.5,0.075949,0.49216,0
0.5,0.079114,0.49216,0
0.5,0.082278,0.49216,0
0.5,0.085443,0.49216,0
0.5,0.088608,0.49216,0
0.5,0.091772,0.49216,0
0.5,0.094937,0.49216,0
0.5,0.098101,0.49216,0
0.5,0.10127,0.49216,0
0.5,0.10443,0.49216,0
0.5,0.10759,0.49216,0
0.5,0.11076,0.49216,0
0.5,0.11392,0.49216,0
0.5,0.11709,0.49216,0
0.5,0.12025,0.49216,0
0.5,0.12342,0.49216,0
0.5,0.12658,0.49216,0
0.5,0.12975,0.49216,0
0.5,0.13291,0.49216,0
0.5,0.13608,0.49216,0
0.5,0.13924,0.49216,0
0.5,0.14241,0.49216,0
0.5,0.14557,0.49216,0
0.5,0.14873,0.49216,0
0.5,0.1519,0.49216,0
0.5,0.15506,0.49216,0
0.5,0.15823,0.49216,0
0.5,0.16139,0.49216,0
0.5,0.16456,0.49216,0
0.5,0.16772,0.49216,0
0.5,0.17089,0.49216,0
0.5,0.17405,0.49216,0
0.5,0.17722,0.49216,0
0.5,0.18038,0.49216,0
0.5,0.18354,0.49216,0
0.5,0.18671,0.49216,0
0.5,0.18987,0.49216,0
0.5,0.19304,0.49216,0
0.5,0.1962,0.49216,0
0.5,0.19937,0.49216,0
0.5,0.20253,0.49216,0
0.5,0.2057,0.49216,0
0.5,0.20886,0.49216,0
0.5,0.21203,0.49216,0
0.5,0.21519,0.49216,0
0.5,0.21835,0.49216,0
0.5,0.22152,0.49216,0
0.5,0.22468,0.49216,0
0.5,0.22785,0.49216,0
0.5,0.23101,0.49216,0
0.5,0.23418,0.49216,0
0.5,0.23734,0.49216,0
0.5,0.24051,0.49216,0
0.5,0.24367,0.49216,0
0.5,0.24684,0.49216,0
0.5,0.25,0.49216,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49079,0
0.5,0.51303,0.49367,0
0.5,0.51266,0.49467,0
0.5,0.51189,0.49684,0
0.5,0.5106,0.5,0
0.5,0.50949,0.50201,0
0.5,0.50885,0.50316,0
0.5,0.50633,0.50609,0
0.5,0.50606,0.50633,0
0.5,0.0031646,0.50784,0
0.5,0,0.50784,0
0.5,0.0063291,0.50784,0
0.5,0.0094937,0.50784,0
0.5,0.012658,0.50784,0
0.5,0.015823,0.50784,0
0.5,0.018987,0.50784,0
0.5,0.022152,0.50784,0
0.5,0.025316,0.50784,0
0.5,0.028481,0.50784,0
0.5,0.031646,0.50784,0
0.5,0.03481,0.50784,0
0.5,0.037975,0.50784,0
0.5,0.041139,0.50784,0
0.5,0.044304,0.50784,0
0.5,0.047468,0.50784,0
0.5,0.050633,0.50784,0
0.5,0.053797,0.50784,0
0.5,0.056962,0.50784,0
0.5,0.060127,0.50784,0
0.5,0.063291,0.50784,0
0.5,0.066456,0.50784,0
0.5,0.06962,0.50784,0
0.5,0.072785,0.50784,0
0.5,0.075949,0.50784,0
0.5,0.079114,0.50784,0
0.5,0.082278,0.50784,0
0.5,0.085443,0.50784,0
0.5,0.088608,0.50784,0
0.5,0.091772,0.50784,0
0.5,0.094937,0.50784,0
0.5,0.098101,0.50784,0
0.5,0.10127,0.50784,0
0.5,0.10443,0.50784,0
0.5,0.10759,0.50784,0
0.5,0.11076,0.50784,0
0.5,0.11392,0.50784,0
0.5,0.11709,0.50784,0
0.5,0.12025,0.50784,0
0.5,0.12342,0.50784,0
0.5,0.12658,0.50784,0
0.5,0.12975,0.50784,0
0.5,0.13291,0.50784,0
0.5,0.13608,0.50784,0
0.5,0.13924,0.50784,0
0.5,0.14241,0.50784,0
0.5,0.14557,0.50784,0
0.5,0.14873,0.50784,0
0.5,0.1519,0.50784,0
0.5,0.15506,0.50784,0
0.5,0.15823,0.50784,0
0.5,0.16139,0.50784,0
0.5,0.16456,0.50784,0
0.5,0.16772,0.50784,0
0.5,0.17089,0.50784,0
0.5,0.17405,0.50784,0
0.5,0.17722,0.50784,0
0.5,0.18038,0.50784,0
0.5,0.18354,0.50784,0
0.5,0.18671,0.50784,0
0.5,0.18987,0.50784,0
0.5,0.19304,0.50784,0
0.5,0.1962,0.50784,0
0.5,0.19937,0.50784,0
0.5,0.20253,0.50784,0
0.5,0.2057,0.50784,0
0.5,0.20886,0.50784,0
0.5,0.21203,0.50784,0
0.5,0.21519,0.50784,0
0.5,0.21835,0.50784,0
0.5,0.22152,0.50784,0
0.5,0.22468,0.50784,0
0.5,0.22785,0.50784,0
0.5,0.23101,0.50784,0
0.5,0.23418,0.50784,0
0.5,0.23734,0.50784,0
0.5,0.24051,0.50784,0
0.5,0.24367,0.50784,0
0.5,0.24684,0.50784,0
0.5,0.25,0.50784,0
0.5,0.25316,0.50784,0
0.5,0.25633,0.50784,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50795,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50937,0
0.5,0.49915,0.50949,0
0.5,0.50316,0.50826,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.55196,0.37975,0
0.5,0.5538,0.37841,0
0.5,0.55696,0.37749,0
0.5,0.56013,0.37764,0
0.5,0.56329,0.37924,0
0.5,0.56378,0.37975,0
0.5,0.54911,0.38291,0
0.5,0.55063,0.38086,0
0.5,0.56535,0.38291,0
0.5,0.54763,0.38608,0
0.5,0.56521,0.38608,0
0.5,0.54565,0.38924,0
0.5,0.54747,0.38637,0
0.5,0.56399,0.38924,0
0.5,0.54389,0.39241,0
0.5,0.5443,0.39166,0
0.5,0.56329,0.39037,0
0.5,0.56242,0.39241,0
0.5,0.54247,0.39557,0
0.5,0.56085,0.39557,0
0.5,0.54109,0.39873,0
0.5,0.54114,0.39865,0
0.5,0.56013,0.39674,0
0.5,0.55882,0.39873,0
0.5,0.53948,0.4019,0
0.5,0.55696,0.40155,0
0.5,0.55674,0.4019,0
0.5,0.53795,0.40506,0
0.5,0.53797,0.40501,0
0.5,0.55492,0.40506,0
0.5,0.53629,0.40823,0
0.5,0.5538,0.40707,0
0.5,0.55321,0.40823,0
0.5,0.53472,0.41139,0
0.5,0.53481,0.41122,0
0.5,0.55164,0.41139,0
0.5,0.53303,0.41456,0
0.5,0.55063,0.41337,0
0.5,0.55008,0.41456,0
0.5,0.53141,0.41772,0
0.5,0.53165,0.41731,0
0.5,0.54862,0.41772,0
0.5,0.52968,0.42089,0
0.5,0.54747,0.42016,0
0.5,0.54715,0.42089,0
0.5,0.52799,0.42405,0
0.5,0.52848,0.4232,0
0.5,0.54582,0.42405,0
0.5,0.52625,0.42722,0
0.5,0.54444,0.42722,0
0.5,0.52442,0.43038,0
0.5,0.52532,0.42882,0
0.5,0.5443,0.4275,0
0.5,0.54315,0.43038,0
0.5,0.52292,0.43354,0
0.5,0.54163,0.43354,0
0.5,0.52157,0.43671,0
0.5,0.52215,0.43549,0
0.5,0.54114,0.43442,0
0.5,0.53994,0.43671,0
0.5,0.5201,0.43987,0
0.5,0.53807,0.43987,0
0.5,0.51862,0.44304,0
0.5,0.51899,0.4423,0
0.5,0.53797,0.44004,0
0.5,0.53639,0.44304,0
0.5,0.51706,0.4462,0
0.5,0.53481,0.44602,0
0.5,0.53472,0.4462,0
0.5,0.51558,0.44937,0
0.5,0.51582,0.44889,0
0.5,0.53322,0.44937,0
0.5,0.51409,0.45253,0
0.5,0.53166,0.45253,0
0.5,0.51277,0.4557,0
0.5,0.53165,0.45255,0
0.5,0.53028,0.4557,0
0.5,0.5113,0.45886,0
0.5,0.51266,0.45599,0
0.5,0.5289,0.45886,0
0.5,0.50979,0.46203,0
0.5,0.52848,0.45983,0
0.5,0.52767,0.46203,0
0.5,0.50806,0.46519,0
0.5,0.50949,0.4626,0
0.5,0.52637,0.46519,0
0.5,0.50639,0.46835,0
0.5,0.52532,0.46749,0
0.5,0.52495,0.46835,0
0.5,0.50443,0.47152,0
0.5,0.50633,0.46846,0
0.5,0.52351,0.47152,0
0.5,0.50255,0.47468,0
0.5,0.50316,0.47371,0
0.5,0.52215,0.47418,0
0.5,0.52191,0.47468,0
0.5,0.50067,0.47785,0
0.5,0.52028,0.47785,0
0.5,0.49865,0.48101,0
0.5,0.5,0.47901,0
0.5,0.51899,0.4803,0
0.5,0.51862,0.48101,0
0.5,0.49643,0.48418,0
0.5,0.49684,0.4837,0
0.5,0.51717,0.48418,0
0.5,0.49343,0.48734,0
0.5,0.49367,0.48716,0
0.5,0.51582,0.48717,0
0.5,0.51575,0.48734,0
0.5,0.48596,0.49051,0
0.5,0.48734,0.49024,0
0.5,0.49051,0.48918,0
0.5,0.51453,0.49051,0
0.5,0,0.49216,0
0.5,0.0031646,0.49216,0
0.5,0.0063291,0.49216,0
0.5,0.0094937,0.49216,0
0.5,0.012658,0.49216,0
0.5,0.015823,0.49216,0
0.5,0.018987,0.49216,0
0.5,0.022152,0.49216,0
0.5,0.025316,0.49216,0
0.5,0.028481,0.49216,0
0.5,0.031646,0.49216,0
0.5,0.03481,0.49216,0
0.5,0.037975,0.49216,0
0.5,0.041139,0.49216,0
0.5,0.044304,0.49216,0
0.5,0.047468,0.49216,0
0.5,0.050633,0.49216,0
0.5,0.053797,0.49216,0
0.5,0.056962,0.49216,0
0.5,0.060127,0.49216,0
0.5,0.063291,0.49216,0
0.5,0.066456,0.49216,0
0.5,0.06962,0.49216,0
0.5,0.072785,0.49216,0
0.5,0.075949,0.49216,0
0.5,0.079114,0.49216,0
0.5,0.082278,0.49216,0
0.5,0.085443,0.49216,0
0.5,0.088608,0.49216,0
0.5,0.091772,0.49216,0
0.5,0.094937,0.49216,0
0.5,0.098101,0.49216,0
0.5,0.10127,0.49216,0
0.5,0.10443,0.49216,0
0.5,0.10759,0.49216,0
0.5,0.11076,0.49216,0
0.5,0.11392,0.49216,0
0.5,0.11709,0.49216,0
0.5,0.12025,0.49216,0
0.5,0.12342,0.49216,0
0.5,0.12658,0.49216,0
0.5,0.12975,0.49216,0
0.5,0.13291,0.49216,0
0.5,0.13608,0.49216,0
0.5,0.13924,0.49216,0
0.5,0.14241,0.49216,0
0.5,0.14557,0.49216,0
0.5,0.14873,0.49216,0
0.5,0.1519,0.49216,0
0.5,0.15506,0.49216,0
0.5,0.15823,0.49216,0
0.5,0.16139,0.49216,0
0.5,0.16456,0.49216,0
0.5,0.16772,0.49216,0
0.5,0.17089,0.49216,0
0.5,0.17405,0.49216,0
0.5,0.17722,0.49216,0
0.5,0.18038,0.49216,0
0.5,0.18354,0.49216,0
0.5,0.18671,0.49216,0
0.5,0.18987,0.49216,0
0.5,0.19304,0.49216,0
0.5,0.1962,0.49216,0
0.5,0.19937,0.49216,0
0.5,0.20253,0.49216,0
0.5,0.2057,0.49216,0
0.5,0.20886,0.49216,0
0.5,0.21203,0.49216,0
0.5,0.21519,0.49216,0
0.5,0.21835,0.49216,0
0.5,0.22152,0.49216,0
0.5,0.22468,0.49216,0
0.5,0.22785,0.49216,0
0.5,0.23101,0.49216,0
0.5,0.23418,0.49216,0
0.5,0.23734,0.49216,0
0.5,0.24051,0.49216,0
0.5,0.24367,0.49216,0
0.5,0.24684,0.49216,0
0.5,0.25,0.49216,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49079,0
0.5,0.51333,0.49367,0
0.5,0.51266,0.49538,0
0.5,0.51212,0.49684,0
0.5,0.51079,0.5,0
0.5,0.50949,0.50231,0
0.5,0.509,0.50316,0
0.5,0.50633,0.50616,0
0.5,0.50613,0.50633,0
0.5,0.0031646,0.50784,0
0.5,0,0.50784,0
0.5,0.0063291,0.50784,0
0.5,0.0094937,0.50784,0
0.5,0.012658,0.50784,0
0.5,0.015823,0.50784,0
0.5,0.018987,0.50784,0
0.5,0.022152,0.50784,0
0.5,0.025316,0.50784,0
0.5,0.028481,0.50784,0
0.5,0.031646,0.50784,0
0.5,0.03481,0.50784,0
0.5,0.037975,0.50784,0
0.5,0.041139,0.50784,0
0.5,0.044304,0.50784,0
0.5,0.047468,0.50784,0
0.5,0.050633,0.50784,0
0.5,0.053797,0.50784,0
0.5,0.056962,0.50784,0
0.5,0.060127,0.50784,0
0.5,0.063291,0.50784,0
0.5,0.066456,0.50784,0
0.5,0.06962,0.50784,0
0.5,0.072785,0.50784,0
0.5,0.075949,0.50784,0
0.5,0.079114,0.50784,0
0.5,0.082278,0.50784,0
0.5,0.085443,0.50784,0
0.5,0.088608,0.50784,0
0.5,0.091772,0.50784,0
0.5,0.094937,0.50784,0
0.5,0.098101,0.50784,0
0.5,0.10127,0.50784,0
0.5,0.10443,0.50784,0
0.5,0.10759,0.50784,0
0.5,0.11076,0.50784,0
0.5,0.11392,0.50784,0
0.5,0.11709,0.50784,0
0.5,0.12025,0.50784,0
0.5,0.12342,0.50784,0
0.5,0.12658,0.50784,0
0.5,0.12975,0.50784,0
0.5,0.13291,0.50784,0
0.5,0.13608,0.50784,0
0.5,0.13924,0.50784,0
0.5,0.14241,0.50784,0
0.5,0.14557,0.50784,0
0.5,0.14873,0.50784,0
0.5,0.1519,0.50784,0
0.5,0.15506,0.50784,0
0.5,0.15823,0.50784,0
0.5,0.16139,0.50784,0
0.5,0.16456,0.50784,0
0.5,0.16772,0.50784,0
0.5,0.17089,0.50784,0
0.5,0.17405,0.50784,0
0.5,0.17722,0.50784,0
0.5,0.18038,0.50784,0
0.5,0.18354,0.50784,0
0.5,0.18671,0.50784,0
0.5,0.18987,0.50784,0
0.5,0.19304,0.50784,0
0.5,0.1962,0.50784,0
0.5,0.19937,0.50784,0
0.5,0.20253,0.50784,0
0.5,0.2057,0.50784,0
0.5,0.20886,0.50784,0
0.5,0.21203,0.50784,0
0.5,0.21519,0.50784,0
0.5,0.21835,0.50784,0
0.5,0.22152,0.50784,0
0.5,0.22468,0.50784,0
0.5,0.22785,0.50784,0
0.5,0.23101,0.50784,0
0.5,0.23418,0.50784,0
0.5,0.23734,0.50784,0
0.5,0.24051,0.50784,0
0.5,0.24367,0.50784,0
0.5,0.24684,0.50784,0
0.5,0.25,0.50784,0
0.5,0.25316,0.50784,0
0.5,0.25633,0.50784,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50937,0
0.5,0.49915,0.50949,0
0.5,0.50316,0.50826,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57156,0.34177,0
0.5,0.57278,0.34056,0
0.5,0.57595,0.33914,0
0.5,0.57911,0.33887,0
0.5,0.58228,0.33978,0
0.5,0.58463,0.34177,0
0.5,0.56937,0.34494,0
0.5,0.56962,0.34453,0
0.5,0.58544,0.34377,0
0.5,0.58575,0.34494,0
0.5,0.56757,0.3481,0
0.5,0.58544,0.34744,0
0.5,0.58537,0.3481,0
0.5,0.56561,0.35127,0
0.5,0.56646,0.34995,0
0.5,0.58389,0.35127,0
0.5,0.56397,0.35443,0
0.5,0.58228,0.35423,0
0.5,0.58219,0.35443,0
0.5,0.56261,0.35759,0
0.5,0.56329,0.35616,0
0.5,0.58049,0.35759,0
0.5,0.56117,0.36076,0
0.5,0.57911,0.35972,0
0.5,0.57842,0.36076,0
0.5,0.55966,0.36392,0
0.5,0.56013,0.36302,0
0.5,0.57655,0.36392,0
0.5,0.55806,0.36709,0
0.5,0.57595,0.36498,0
0.5,0.57488,0.36709,0
0.5,0.55643,0.37025,0
0.5,0.55696,0.36929,0
0.5,0.57328,0.37025,0
0.5,0.55473,0.37342,0
0.5,0.57278,0.3712,0
0.5,0.57174,0.37342,0
0.5,0.55296,0.37658,0
0.5,0.5538,0.37517,0
0.5,0.57022,0.37658,0
0.5,0.55108,0.37975,0
0.5,0.56962,0.37778,0
0.5,0.56872,0.37975,0
0.5,0.54902,0.38291,0
0.5,0.55063,0.38041,0
0.5,0.56722,0.38291,0
0.5,0.5474,0.38608,0
0.5,0.54747,0.38596,0
0.5,0.56646,0.38448,0
0.5,0.56573,0.38608,0
0.5,0.54554,0.38924,0
0.5,0.56426,0.38924,0
0.5,0.54376,0.39241,0
0.5,0.5443,0.39144,0
0.5,0.56329,0.39103,0
0.5,0.56268,0.39241,0
0.5,0.54218,0.39557,0
0.5,0.56099,0.39557,0
0.5,0.54071,0.39873,0
0.5,0.54114,0.39789,0
0.5,0.56013,0.39695,0
0.5,0.55899,0.39873,0
0.5,0.53913,0.4019,0
0.5,0.55701,0.4019,0
0.5,0.53758,0.40506,0
0.5,0.53797,0.40431,0
0.5,0.55696,0.40199,0
0.5,0.5553,0.40506,0
0.5,0.53597,0.40823,0
0.5,0.5538,0.4078,0
0.5,0.55359,0.40823,0
0.5,0.53439,0.41139,0
0.5,0.53481,0.41061,0
0.5,0.55204,0.41139,0
0.5,0.53275,0.41456,0
0.5,0.55063,0.41412,0
0.5,0.55043,0.41456,0
0.5,0.53115,0.41772,0
0.5,0.53165,0.41681,0
0.5,0.54895,0.41772,0
0.5,0.52949,0.42089,0
0.5,0.54747,0.42074,0
0.5,0.5474,0.42089,0
0.5,0.52784,0.42405,0
0.5,0.52848,0.4229,0
0.5,0.546,0.42405,0
0.5,0.52616,0.42722,0
0.5,0.54455,0.42722,0
0.5,0.52437,0.43038,0
0.5,0.52532,0.42871,0
0.5,0.5443,0.42772,0
0.5,0.54319,0.43038,0
0.5,0.52286,0.43354,0
0.5,0.54168,0.43354,0
0.5,0.52144,0.43671,0
0.5,0.52215,0.43526,0
0.5,0.54114,0.43453,0
0.5,0.54001,0.43671,0
0.5,0.51994,0.43987,0
0.5,0.53824,0.43987,0
0.5,0.51842,0.44304,0
0.5,0.51899,0.44191,0
0.5,0.53797,0.44035,0
0.5,0.5366,0.44304,0
0.5,0.51687,0.4462,0
0.5,0.53497,0.4462,0
0.5,0.51538,0.44937,0
0.5,0.51582,0.44849,0
0.5,0.53481,0.44652,0
0.5,0.53347,0.44937,0
0.5,0.51391,0.45253,0
0.5,0.53194,0.45253,0
0.5,0.51262,0.4557,0
0.5,0.51266,0.45562,0
0.5,0.53165,0.45315,0
0.5,0.53054,0.4557,0
0.5,0.51116,0.45886,0
0.5,0.52918,0.45886,0
0.5,0.50969,0.46203,0
0.5,0.52848,0.4605,0
0.5,0.52792,0.46203,0
0.5,0.50799,0.46519,0
0.5,0.50949,0.46243,0
0.5,0.52663,0.46519,0
0.5,0.5063,0.46835,0
0.5,0.50633,0.4683,0
0.5,0.52532,0.46806,0
0.5,0.52519,0.46835,0
0.5,0.50431,0.47152,0
0.5,0.52376,0.47152,0
0.5,0.5024,0.47468,0
0.5,0.50316,0.47348,0
0.5,0.52215,0.47467,0
0.5,0.52215,0.47468,0
0.5,0.50053,0.47785,0
0.5,0.52053,0.47785,0
0.5,0.4985,0.48101,0
0.5,0.5,0.47877,0
0.5,0.51899,0.48077,0
0.5,0.51886,0.48101,0
0.5,0.49626,0.48418,0
0.5,0.49684,0.4835,0
0.5,0.51741,0.48418,0
0.5,0.49325,0.48734,0
0.5,0.49367,0.48703,0
0.5,0.516,0.48734,0
0.5,0.48593,0.49051,0
0.5,0.48734,0.49023,0
0.5,0.49051,0.48911,0
0.5,0.51582,0.48777,0
0.5,0.51476,0.49051,0
0.5,0,0.49215,0
0.5,0.0031646,0.49216,0
0.5,0.0063291,0.49216,0
0.5,0.0094937,0.49216,0
0.5,0.012658,0.49216,0
0.5,0.015823,0.49216,0
0.5,0.018987,0.49216,0
0.5,0.022152,0.49216,0
0.5,0.025316,0.49216,0
0.5,0.028481,0.49216,0
0.5,0.031646,0.49216,0
0.5,0.03481,0.49216,0
0.5,0.037975,0.49216,0
0.5,0.041139,0.49216,0
0.5,0.044304,0.49216,0
0.5,0.047468,0.49216,0
0.5,0.050633,0.49216,0
0.5,0.053797,0.49216,0
0.5,0.056962,0.49216,0
0.5,0.060127,0.49216,0
0.5,0.063291,0.49216,0
0.5,0.066456,0.49216,0
0.5,0.06962,0.49216,0
0.5,0.072785,0.49216,0
0.5,0.075949,0.49216,0
0.5,0.079114,0.49216,0
0.5,0.082278,0.49216,0
0.5,0.085443,0.49216,0
0.5,0.088608,0.49216,0
0.5,0.091772,0.49216,0
0.5,0.094937,0.49216,0
0.5,0.098101,0.49216,0
0.5,0.10127,0.49216,0
0.5,0.10443,0.49216,0
0.5,0.10759,0.49216,0
0.5,0.11076,0.49216,0
0.5,0.11392,0.49216,0
0.5,0.11709,0.49216,0
0.5,0.12025,0.49216,0
0.5,0.12342,0.49216,0
0.5,0.12658,0.49216,0
0.5,0.12975,0.49216,0
0.5,0.13291,0.49216,0
0.5,0.13608,0.49216,0
0.5,0.13924,0.49216,0
0.5,0.14241,0.49216,0
0.5,0.14557,0.49216,0
0.5,0.14873,0.49216,0
0.5,0.1519,0.49216,0
0.5,0.15506,0.49216,0
0.5,0.15823,0.49216,0
0.5,0.16139,0.49216,0
0.5,0.16456,0.49216,0
0.5,0.16772,0.49216,0
0.5,0.17089,0.49216,0
0.5,0.17405,0.49216,0
0.5,0.17722,0.49216,0
0.5,0.18038,0.49216,0
0.5,0.18354,0.49216,0
0.5,0.18671,0.49216,0
0.5,0.18987,0.49216,0
0.5,0.19304,0.49216,0
0.5,0.1962,0.49216,0
0.5,0.19937,0.49216,0
0.5,0.20253,0.49216,0
0.5,0.2057,0.49216,0
0.5,0.20886,0.49216,0
0.5,0.21203,0.49216,0
0.5,0.21519,0.49216,0
0.5,0.21835,0.49216,0
0.5,0.22152,0.49216,0
0.5,0.22468,0.49216,0
0.5,0.22785,0.49216,0
0.5,0.23101,0.49216,0
0.5,0.23418,0.49216,0
0.5,0.23734,0.49216,0
0.5,0.24051,0.49216,0
0.5,0.24367,0.49216,0
0.5,0.24684,0.49216,0
0.5,0.25,0.49216,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49215,0
0.5,0.25949,0.49215,0
0.5,0.26266,0.49215,0
0.5,0.26582,0.49215,0
0.5,0.26899,0.49215,0
0.5,0.27215,0.49215,0
0.5,0.27532,0.49215,0
0.5,0.27848,0.49215,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49214,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49213,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49079,0
0.5,0.51356,0.49367,0
0.5,0.51266,0.49595,0
0.5,0.51232,0.49684,0
0.5,0.51097,0.5,0
0.5,0.50949,0.50254,0
0.5,0.50912,0.50316,0
0.5,0.50633,0.50621,0
0.5,0.50618,0.50633,0
0.5,0.0031646,0.50784,0
0.5,0,0.50784,0
0.5,0.0063291,0.50784,0
0.5,0.0094937,0.50784,0
0.5,0.012658,0.50784,0
0.5,0.015823,0.50784,0
0.5,0.018987,0.50784,0
0.5,0.022152,0.50784,0
0.5,0.025316,0.50784,0
0.5,0.028481,0.50784,0
0.5,0.031646,0.50784,0
0.5,0.03481,0.50784,0
0.5,0.037975,0.50784,0
0.5,0.041139,0.50784,0
0.5,0.044304,0.50784,0
0.5,0.047468,0.50784,0
0.5,0.050633,0.50784,0
0.5,0.053797,0.50784,0
0.5,0.056962,0.50784,0
0.5,0.060127,0.50784,0
0.5,0.063291,0.50784,0
0.5,0.066456,0.50784,0
0.5,0.06962,0.50784,0
0.5,0.072785,0.50784,0
0.5,0.075949,0.50784,0
0.5,0.079114,0.50784,0
0.5,0.082278,0.50784,0
0.5,0.085443,0.50784,0
0.5,0.088608,0.50784,0
0.5,0.091772,0.50784,0
0.5,0.094937,0.50784,0
0.5,0.098101,0.50784,0
0.5,0.10127,0.50784,0
0.5,0.10443,0.50784,0
0.5,0.10759,0.50784,0
0.5,0.11076,0.50784,0
0.5,0.11392,0.50784,0
0.5,0.11709,0.50784,0
0.5,0.12025,0.50784,0
0.5,0.12342,0.50784,0
0.5,0.12658,0.50784,0
0.5,0.12975,0.50784,0
0.5,0.13291,0.50784,0
0.5,0.13608,0.50784,0
0.5,0.13924,0.50784,0
0.5,0.14241,0.50784,0
0.5,0.14557,0.50784,0
0.5,0.14873,0.50784,0
0.5,0.1519,0.50784,0
0.5,0.15506,0.50784,0
0.5,0.15823,0.50784,0
0.5,0.16139,0.50784,0
0.5,0.16456,0.50784,0
0.5,0.16772,0.50784,0
0.5,0.17089,0.50784,0
0.5,0.17405,0.50784,0
0.5,0.17722,0.50784,0
0.5,0.18038,0.50784,0
0.5,0.18354,0.50784,0
0.5,0.18671,0.50784,0
0.5,0.18987,0.50784,0
0.5,0.19304,0.50784,0
0.5,0.1962,0.50784,0
0.5,0.19937,0.50784,0
0.5,0.20253,0.50784,0
0.5,0.2057,0.50784,0
0.5,0.20886,0.50784,0
0.5,0.21203,0.50784,0
0.5,0.21519,0.50784,0
0.5,0.21835,0.50784,0
0.5,0.22152,0.50784,0
0.5,0.22468,0.50784,0
0.5,0.22785,0.50784,0
0.5,0.23101,0.50784,0
0.5,0.23418,0.50784,0
0.5,0.23734,0.50784,0
0.5,0.24051,0.50784,0
0.5,0.24367,0.50785,0
0.5,0.24684,0.50785,0
0.5,0.25,0.50785,0
0.5,0.25316,0.50785,0
0.5,0.25633,0.50785,0
0.5,0.25949,0.50785,0
0.5,0.26266,0.50785,0
0.5,0.26582,0.50785,0
0.5,0.26899,0.50785,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50786,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50787,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50788,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50789,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.50791,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50794,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.508,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50937,0
0.5,0.49915,0.50949,0
0.5,0.50316,0.50827,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59567,0.30063,0
0.5,0.5981,0.29967,0
0.5,0.60127,0.2993,0
0.5,0.60443,0.30017,0
0.5,0.60501,0.30063,0
0.5,0.5919,0.3038,0
0.5,0.59494,0.30092,0
0.5,0.6072,0.3038,0
0.5,0.5901,0.30696,0
0.5,0.59177,0.30397,0
0.5,0.60745,0.30696,0
0.5,0.58852,0.31013,0
0.5,0.58861,0.30997,0
0.5,0.60652,0.31013,0
0.5,0.58702,0.31329,0
0.5,0.60472,0.31329,0
0.5,0.58562,0.31646,0
0.5,0.60443,0.31375,0
0.5,0.60296,0.31646,0
0.5,0.58377,0.31962,0
0.5,0.58544,0.3168,0
0.5,0.60127,0.31939,0
0.5,0.60114,0.31962,0
0.5,0.58198,0.32278,0
0.5,0.58228,0.32228,0
0.5,0.59925,0.32278,0
0.5,0.58017,0.32595,0
0.5,0.5981,0.32466,0
0.5,0.59736,0.32595,0
0.5,0.57844,0.32911,0
0.5,0.57911,0.32794,0
0.5,0.59549,0.32911,0
0.5,0.57671,0.33228,0
0.5,0.59494,0.33005,0
0.5,0.59374,0.33228,0
0.5,0.57495,0.33544,0
0.5,0.57595,0.33373,0
0.5,0.59205,0.33544,0
0.5,0.57318,0.33861,0
0.5,0.59177,0.33597,0
0.5,0.59049,0.33861,0
0.5,0.57119,0.34177,0
0.5,0.57278,0.33929,0
0.5,0.58886,0.34177,0
0.5,0.56918,0.34494,0
0.5,0.56962,0.34425,0
0.5,0.58861,0.34225,0
0.5,0.58732,0.34494,0
0.5,0.56736,0.3481,0
0.5,0.5857,0.3481,0
0.5,0.56555,0.35127,0
0.5,0.56646,0.34971,0
0.5,0.58544,0.34857,0
0.5,0.58412,0.35127,0
0.5,0.56386,0.35443,0
0.5,0.58234,0.35443,0
0.5,0.56238,0.35759,0
0.5,0.56329,0.35578,0
0.5,0.58228,0.35454,0
0.5,0.58063,0.35759,0
0.5,0.5609,0.36076,0
0.5,0.57911,0.36007,0
0.5,0.57871,0.36076,0
0.5,0.55934,0.36392,0
0.5,0.56013,0.36241,0
0.5,0.577,0.36392,0
0.5,0.55776,0.36709,0
0.5,0.57595,0.36585,0
0.5,0.57533,0.36709,0
0.5,0.55613,0.37025,0
0.5,0.55696,0.36871,0
0.5,0.57375,0.37025,0
0.5,0.55448,0.37342,0
0.5,0.57278,0.3721,0
0.5,0.57216,0.37342,0
0.5,0.55275,0.37658,0
0.5,0.5538,0.37475,0
0.5,0.57062,0.37658,0
0.5,0.55098,0.37975,0
0.5,0.56962,0.37852,0
0.5,0.56905,0.37975,0
0.5,0.54901,0.38291,0
0.5,0.55063,0.38031,0
0.5,0.56752,0.38291,0
0.5,0.54739,0.38608,0
0.5,0.54747,0.38595,0
0.5,0.56646,0.38498,0
0.5,0.56594,0.38608,0
0.5,0.54552,0.38924,0
0.5,0.56441,0.38924,0
0.5,0.5437,0.39241,0
0.5,0.5443,0.39136,0
0.5,0.56329,0.39132,0
0.5,0.56279,0.39241,0
0.5,0.54209,0.39557,0
0.5,0.56108,0.39557,0
0.5,0.54054,0.39873,0
0.5,0.54114,0.3976,0
0.5,0.56013,0.39711,0
0.5,0.55913,0.39873,0
0.5,0.53896,0.4019,0
0.5,0.55723,0.4019,0
0.5,0.53738,0.40506,0
0.5,0.53797,0.40394,0
0.5,0.55696,0.40236,0
0.5,0.55553,0.40506,0
0.5,0.53578,0.40823,0
0.5,0.55381,0.40823,0
0.5,0.5342,0.41139,0
0.5,0.53481,0.41023,0
0.5,0.5538,0.40825,0
0.5,0.55228,0.41139,0
0.5,0.53257,0.41456,0
0.5,0.55063,0.41456,0
0.5,0.53096,0.41772,0
0.5,0.53165,0.41645,0
0.5,0.55063,0.41456,0
0.5,0.54915,0.41772,0
0.5,0.52933,0.42089,0
0.5,0.54758,0.42089,0
0.5,0.52769,0.42405,0
0.5,0.52848,0.4226,0
0.5,0.54747,0.42111,0
0.5,0.54613,0.42405,0
0.5,0.52605,0.42722,0
0.5,0.54465,0.42722,0
0.5,0.52432,0.43038,0
0.5,0.52532,0.42858,0
0.5,0.5443,0.42791,0
0.5,0.54324,0.43038,0
0.5,0.52281,0.43354,0
0.5,0.54173,0.43354,0
0.5,0.52134,0.43671,0
0.5,0.52215,0.43508,0
0.5,0.54114,0.43464,0
0.5,0.54008,0.43671,0
0.5,0.51982,0.43987,0
0.5,0.53837,0.43987,0
0.5,0.51827,0.44304,0
0.5,0.51899,0.44164,0
0.5,0.53797,0.44061,0
0.5,0.53676,0.44304,0
0.5,0.51673,0.4462,0
0.5,0.53517,0.4462,0
0.5,0.51524,0.44937,0
0.5,0.51582,0.4482,0
0.5,0.53481,0.44692,0
0.5,0.53366,0.44937,0
0.5,0.51378,0.45253,0
0.5,0.53217,0.45253,0
0.5,0.51249,0.4557,0
0.5,0.51266,0.45532,0
0.5,0.53165,0.45363,0
0.5,0.53076,0.4557,0
0.5,0.51104,0.45886,0
0.5,0.52942,0.45886,0
0.5,0.5096,0.46203,0
0.5,0.52848,0.46106,0
0.5,0.52813,0.46203,0
0.5,0.50791,0.46519,0
0.5,0.50949,0.46225,0
0.5,0.52685,0.46519,0
0.5,0.50618,0.46835,0
0.5,0.50633,0.46811,0
0.5,0.5254,0.46835,0
0.5,0.5042,0.47152,0
0.5,0.52532,0.46852,0
0.5,0.52396,0.47152,0
0.5,0.50228,0.47468,0
0.5,0.50316,0.4733,0
0.5,0.52237,0.47468,0
0.5,0.50041,0.47785,0
0.5,0.52215,0.4751,0
0.5,0.52074,0.47785,0
0.5,0.49838,0.48101,0
0.5,0.5,0.47858,0
0.5,0.51907,0.48101,0
0.5,0.49612,0.48418,0
0.5,0.49684,0.48333,0
0.5,0.51899,0.48119,0
0.5,0.51762,0.48418,0
0.5,0.4931,0.48734,0
0.5,0.49367,0.4869,0
0.5,0.51623,0.48734,0
0.5,0.48585,0.49051,0
0.5,0.48734,0.4902,0
0.5,0.49051,0.48903,0
0.5,0.51582,0.48831,0
0.5,0.51497,0.49051,0
0.5,0,0.49215,0
0.5,0.0031646,0.49215,0
0.5,0.0063291,0.49215,0
0.5,0.0094937,0.49215,0
0.5,0.012658,0.49215,0
0.5,0.015823,0.49215,0
0.5,0.018987,0.49215,0
0.5,0.022152,0.49215,0
0.5,0.025316,0.49215,0
0.5,0.028481,0.49215,0
0.5,0.031646,0.49215,0
0.5,0.03481,0.49215,0
0.5,0.037975,0.49215,0
0.5,0.041139,0.49215,0
0.5,0.044304,0.49215,0
0.5,0.047468,0.49215,0
0.5,0.050633,0.49215,0
0.5,0.053797,0.49215,0
0.5,0.056962,0.49215,0
0.5,0.060127,0.49215,0
0.5,0.063291,0.49215,0
0.5,0.066456,0.49215,0
0.5,0.06962,0.49215,0
0.5,0.072785,0.49215,0
0.5,0.075949,0.49215,0
0.5,0.079114,0.49215,0
0.5,0.082278,0.49215,0
0.5,0.085443,0.49215,0
0.5,0.088608,0.49215,0
0.5,0.091772,0.49215,0
0.5,0.094937,0.49215,0
0.5,0.098101,0.49215,0
0.5,0.10127,0.49215,0
0.5,0.10443,0.49215,0
0.5,0.10759,0.49215,0
0.5,0.11076,0.49215,0
0.5,0.11392,0.49215,0
0.5,0.11709,0.49215,0
0.5,0.12025,0.49215,0
0.5,0.12342,0.49215,0
0.5,0.12658,0.49215,0
0.5,0.12975,0.49215,0
0.5,0.13291,0.49215,0
0.5,0.13608,0.49215,0
0.5,0.13924,0.49215,0
0.5,0.14241,0.49215,0
0.5,0.14557,0.49215,0
0.5,0.14873,0.49215,0
0.5,0.1519,0.49215,0
0.5,0.15506,0.49215,0
0.5,0.15823,0.49215,0
0.5,0.16139,0.49215,0
0.5,0.16456,0.49215,0
0.5,0.16772,0.49215,0
0.5,0.17089,0.49215,0
0.5,0.17405,0.49215,0
0.5,0.17722,0.49215,0
0.5,0.18038,0.49215,0
0.5,0.18354,0.49215,0
0.5,0.18671,0.49215,0
0.5,0.18987,0.49215,0
0.5,0.19304,0.49215,0
0.5,0.1962,0.49215,0
0.5,0.19937,0.49215,0
0.5,0.20253,0.49215,0
0.5,0.2057,0.49215,0
0.5,0.20886,0.49215,0
0.5,0.21203,0.49215,0
0.5,0.21519,0.49215,0
0.5,0.21835,0.49215,0
0.5,0.22152,0.49215,0
0.5,0.22468,0.49215,0
0.5,0.22785,0.49215,0
0.5,0.23101,0.49215,0
0.5,0.23418,0.49215,0
0.5,0.23734,0.49215,0
0.5,0.24051,0.49215,0
0.5,0.24367,0.49215,0
0.5,0.24684,0.49215,0
0.5,0.25,0.49215,0
0.5,0.25316,0.49215,0
0.5,0.25633,0.49215,0
0.5,0.25949,0.49215,0
0.5,0.26266,0.49215,0
0.5,0.26582,0.49215,0
0.5,0.26899,0.49215,0
0.5,0.27215,0.49215,0
0.5,0.27532,0.49215,0
0.5,0.27848,0.49215,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49214,0
0.5,0.31962,0.49214,0
0.5,0.32278,0.49214,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49213,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49212,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49208,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49078,0
0.5,0.51377,0.49367,0
0.5,0.51266,0.49645,0
0.5,0.51251,0.49684,0
0.5,0.51114,0.5,0
0.5,0.50949,0.50275,0
0.5,0.50924,0.50316,0
0.5,0.50633,0.50627,0
0.5,0.50625,0.50633,0
0.5,0.0031646,0.50785,0
0.5,0,0.50785,0
0.5,0.0063291,0.50785,0
0.5,0.0094937,0.50785,0
0.5,0.012658,0.50785,0
0.5,0.015823,0.50785,0
0.5,0.018987,0.50785,0
0.5,0.022152,0.50785,0
0.5,0.025316,0.50785,0
0.5,0.028481,0.50785,0
0.5,0.031646,0.50785,0
0.5,0.03481,0.50785,0
0.5,0.037975,0.50785,0
0.5,0.041139,0.50785,0
0.5,0.044304,0.50785,0
0.5,0.047468,0.50785,0
0.5,0.050633,0.50785,0
0.5,0.053797,0.50785,0
0.5,0.056962,0.50785,0
0.5,0.060127,0.50785,0
0.5,0.063291,0.50785,0
0.5,0.066456,0.50785,0
0.5,0.06962,0.50785,0
0.5,0.072785,0.50785,0
0.5,0.075949,0.50785,0
0.5,0.079114,0.50785,0
0.5,0.082278,0.50785,0
0.5,0.085443,0.50785,0
0.5,0.088608,0.50785,0
0.5,0.091772,0.50785,0
0.5,0.094937,0.50785,0
0.5,0.098101,0.50785,0
0.5,0.10127,0.50785,0
0.5,0.10443,0.50785,0
0.5,0.10759,0.50785,0
0.5,0.11076,0.50785,0
0.5,0.11392,0.50785,0
0.5,0.11709,0.50785,0
0.5,0.12025,0.50785,0
0.5,0.12342,0.50785,0
0.5,0.12658,0.50785,0
0.5,0.12975,0.50785,0
0.5,0.13291,0.50785,0
0.5,0.13608,0.50785,0
0.5,0.13924,0.50785,0
0.5,0.14241,0.50785,0
0.5,0.14557,0.50785,0
0.5,0.14873,0.50785,0
0.5,0.1519,0.50785,0
0.5,0.15506,0.50785,0
0.5,0.15823,0.50785,0
0.5,0.16139,0.50785,0
0.5,0.16456,0.50785,0
0.5,0.16772,0.50785,0
0.5,0.17089,0.50785,0
0.5,0.17405,0.50785,0
0.5,0.17722,0.50785,0
0.5,0.18038,0.50785,0
0.5,0.18354,0.50785,0
0.5,0.18671,0.50785,0
0.5,0.18987,0.50785,0
0.5,0.19304,0.50785,0
0.5,0.1962,0.50785,0
0.5,0.19937,0.50785,0
0.5,0.20253,0.50785,0
0.5,0.2057,0.50785,0
0.5,0.20886,0.50785,0
0.5,0.21203,0.50785,0
0.5,0.21519,0.50785,0
0.5,0.21835,0.50785,0
0.5,0.22152,0.50785,0
0.5,0.22468,0.50785,0
0.5,0.22785,0.50785,0
0.5,0.23101,0.50785,0
0.5,0.23418,0.50785,0
0.5,0.23734,0.50785,0
0.5,0.24051,0.50785,0
0.5,0.24367,0.50785,0
0.5,0.24684,0.50785,0
0.5,0.25,0.50785,0
0.5,0.25316,0.50785,0
0.5,0.25633,0.50785,0
0.5,0.25949,0.50785,0
0.5,0.26266,0.50785,0
0.5,0.26582,0.50785,0
0.5,0.26899,0.50785,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50786,0
0.5,0.31646,0.50786,0
0.5,0.31962,0.50786,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50787,0
0.5,0.34494,0.50787,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50788,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50789,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.5079,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.50791,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50794,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50797,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.508,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50885,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50937,0
0.5,0.49915,0.50949,0
0.5,0.50316,0.50828,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61583,0.26582,0
0.5,0.61709,0.26478,0
0.5,0.62025,0.26347,0
0.5,0.62342,0.26337,0
0.5,0.62658,0.26566,0
0.5,0.62669,0.26582,0
0.5,0.61293,0.26899,0
0.5,0.61392,0.26775,0
0.5,0.62754,0.26899,0
0.5,0.61058,0.27215,0
0.5,0.61076,0.2719,0
0.5,0.62735,0.27215,0
0.5,0.60869,0.27532,0
0.5,0.62658,0.27419,0
0.5,0.62619,0.27532,0
0.5,0.60725,0.27848,0
0.5,0.60759,0.27787,0
0.5,0.62448,0.27848,0
0.5,0.60558,0.28165,0
0.5,0.62342,0.28025,0
0.5,0.62261,0.28165,0
0.5,0.60374,0.28481,0
0.5,0.60443,0.28367,0
0.5,0.62078,0.28481,0
0.5,0.60182,0.28797,0
0.5,0.62025,0.28569,0
0.5,0.61899,0.28797,0
0.5,0.59993,0.29114,0
0.5,0.60127,0.28896,0
0.5,0.61713,0.29114,0
0.5,0.59817,0.2943,0
0.5,0.61709,0.2912,0
0.5,0.61533,0.2943,0
0.5,0.59622,0.29747,0
0.5,0.5981,0.29442,0
0.5,0.61392,0.29672,0
0.5,0.61353,0.29747,0
0.5,0.59417,0.30063,0
0.5,0.59494,0.29954,0
0.5,0.61188,0.30063,0
0.5,0.59187,0.3038,0
0.5,0.61076,0.30265,0
0.5,0.61018,0.3038,0
0.5,0.59002,0.30696,0
0.5,0.59177,0.30395,0
0.5,0.60848,0.30696,0
0.5,0.5884,0.31013,0
0.5,0.58861,0.30974,0
0.5,0.60759,0.30848,0
0.5,0.6067,0.31013,0
0.5,0.5868,0.31329,0
0.5,0.60486,0.31329,0
0.5,0.58526,0.31646,0
0.5,0.58544,0.31612,0
0.5,0.60443,0.31405,0
0.5,0.60319,0.31646,0
0.5,0.58346,0.31962,0
0.5,0.60147,0.31962,0
0.5,0.58161,0.32278,0
0.5,0.58228,0.32167,0
0.5,0.60127,0.31996,0
0.5,0.59971,0.32278,0
0.5,0.57984,0.32595,0
0.5,0.5981,0.32544,0
0.5,0.59781,0.32595,0
0.5,0.57811,0.32911,0
0.5,0.57911,0.32735,0
0.5,0.59595,0.32911,0
0.5,0.57645,0.33228,0
0.5,0.59494,0.33082,0
0.5,0.59413,0.33228,0
0.5,0.57472,0.33544,0
0.5,0.57595,0.33326,0
0.5,0.59246,0.33544,0
0.5,0.57302,0.33861,0
0.5,0.59177,0.3367,0
0.5,0.59083,0.33861,0
0.5,0.57113,0.34177,0
0.5,0.57278,0.33904,0
0.5,0.58921,0.34177,0
0.5,0.56918,0.34494,0
0.5,0.56962,0.34425,0
0.5,0.58861,0.3429,0
0.5,0.58762,0.34494,0
0.5,0.56733,0.3481,0
0.5,0.58598,0.3481,0
0.5,0.5655,0.35127,0
0.5,0.56646,0.34965,0
0.5,0.58544,0.34908,0
0.5,0.58434,0.35127,0
0.5,0.56379,0.35443,0
0.5,0.58255,0.35443,0
0.5,0.56226,0.35759,0
0.5,0.56329,0.35558,0
0.5,0.58228,0.35488,0
0.5,0.58076,0.35759,0
0.5,0.56075,0.36076,0
0.5,0.57911,0.36034,0
0.5,0.57888,0.36076,0
0.5,0.55918,0.36392,0
0.5,0.56013,0.36209,0
0.5,0.57722,0.36392,0
0.5,0.5576,0.36709,0
0.5,0.57595,0.36627,0
0.5,0.57555,0.36709,0
0.5,0.55596,0.37025,0
0.5,0.55696,0.36839,0
0.5,0.57398,0.37025,0
0.5,0.55434,0.37342,0
0.5,0.57278,0.37254,0
0.5,0.57237,0.37342,0
0.5,0.55263,0.37658,0
0.5,0.5538,0.3745,0
0.5,0.57082,0.37658,0
0.5,0.55092,0.37975,0
0.5,0.56962,0.37893,0
0.5,0.56923,0.37975,0
0.5,0.549,0.38291,0
0.5,0.55063,0.38023,0
0.5,0.5677,0.38291,0
0.5,0.54738,0.38608,0
0.5,0.54747,0.38592,0
0.5,0.56646,0.38529,0
0.5,0.56608,0.38608,0
0.5,0.5455,0.38924,0
0.5,0.56453,0.38924,0
0.5,0.54367,0.39241,0
0.5,0.5443,0.39131,0
0.5,0.56329,0.39153,0
0.5,0.56287,0.39241,0
0.5,0.54203,0.39557,0
0.5,0.56118,0.39557,0
0.5,0.54044,0.39873,0
0.5,0.54114,0.39742,0
0.5,0.56013,0.39729,0
0.5,0.55925,0.39873,0
0.5,0.53884,0.4019,0
0.5,0.55739,0.4019,0
0.5,0.53726,0.40506,0
0.5,0.53797,0.4037,0
0.5,0.55696,0.40264,0
0.5,0.55569,0.40506,0
0.5,0.53565,0.40823,0
0.5,0.554,0.40823,0
0.5,0.53406,0.41139,0
0.5,0.53481,0.40997,0
0.5,0.5538,0.4086,0
0.5,0.55245,0.41139,0
0.5,0.53244,0.41456,0
0.5,0.55081,0.41456,0
0.5,0.53082,0.41772,0
0.5,0.53165,0.41619,0
0.5,0.55063,0.41489,0
0.5,0.5493,0.41772,0
0.5,0.52921,0.42089,0
0.5,0.54772,0.42089,0
0.5,0.52757,0.42405,0
0.5,0.52848,0.42237,0
0.5,0.54747,0.42139,0
0.5,0.54623,0.42405,0
0.5,0.52596,0.42722,0
0.5,0.54472,0.42722,0
0.5,0.52426,0.43038,0
0.5,0.52532,0.42844,0
0.5,0.5443,0.42806,0
0.5,0.54328,0.43038,0
0.5,0.52275,0.43354,0
0.5,0.54178,0.43354,0
0.5,0.52125,0.43671,0
0.5,0.52215,0.43492,0
0.5,0.54114,0.43475,0
0.5,0.54015,0.43671,0
0.5,0.51972,0.43987,0
0.5,0.53848,0.43987,0
0.5,0.51816,0.44304,0
0.5,0.51899,0.44143,0
0.5,0.53797,0.44082,0
0.5,0.53689,0.44304,0
0.5,0.51664,0.4462,0
0.5,0.53533,0.4462,0
0.5,0.51515,0.44937,0
0.5,0.51582,0.448,0
0.5,0.53481,0.44724,0
0.5,0.53382,0.44937,0
0.5,0.51371,0.45253,0
0.5,0.53236,0.45253,0
0.5,0.5124,0.4557,0
0.5,0.51266,0.45513,0
0.5,0.53165,0.45406,0
0.5,0.53095,0.4557,0
0.5,0.51096,0.45886,0
0.5,0.52964,0.45886,0
0.5,0.50952,0.46203,0
0.5,0.52848,0.46156,0
0.5,0.52831,0.46203,0
0.5,0.50782,0.46519,0
0.5,0.50949,0.46209,0
0.5,0.52703,0.46519,0
0.5,0.50609,0.46835,0
0.5,0.50633,0.46795,0
0.5,0.52559,0.46835,0
0.5,0.50413,0.47152,0
0.5,0.52532,0.46892,0
0.5,0.52413,0.47152,0
0.5,0.5022,0.47468,0
0.5,0.50316,0.47316,0
0.5,0.52257,0.47468,0
0.5,0.50033,0.47785,0
0.5,0.52215,0.47547,0
0.5,0.52093,0.47785,0
0.5,0.4983,0.48101,0
0.5,0.5,0.47844,0
0.5,0.51928,0.48101,0
0.5,0.49602,0.48418,0
0.5,0.49684,0.48321,0
0.5,0.51899,0.48162,0
0.5,0.51782,0.48418,0
0.5,0.49298,0.48734,0
0.5,0.49367,0.48681,0
0.5,0.51643,0.48734,0
0.5,0.48575,0.49051,0
0.5,0.48734,0.49017,0
0.5,0.49051,0.48897,0
0.5,0.51582,0.48881,0
0.5,0.51515,0.49051,0
0.5,0,0.49215,0
0.5,0.0031646,0.49215,0
0.5,0.0063291,0.49215,0
0.5,0.0094937,0.49215,0
0.5,0.012658,0.49215,0
0.5,0.015823,0.49215,0
0.5,0.018987,0.49215,0
0.5,0.022152,0.49215,0
0.5,0.025316,0.49215,0
0.5,0.028481,0.49215,0
0.5,0.031646,0.49215,0
0.5,0.03481,0.49215,0
0.5,0.037975,0.49215,0
0.5,0.041139,0.49215,0
0.5,0.044304,0.49215,0
0.5,0.047468,0.49215,0
0.5,0.050633,0.49215,0
0.5,0.053797,0.49215,0
0.5,0.056962,0.49215,0
0.5,0.060127,0.49215,0
0.5,0.063291,0.49215,0
0.5,0.066456,0.49215,0
0.5,0.06962,0.49215,0
0.5,0.072785,0.49215,0
0.5,0.075949,0.49215,0
0.5,0.079114,0.49215,0
0.5,0.082278,0.49215,0
0.5,0.085443,0.49215,0
0.5,0.088608,0.49215,0
0.5,0.091772,0.49214,0
0.5,0.094937,0.49214,0
0.5,0.098101,0.49214,0
0.5,0.10127,0.49214,0
0.5,0.10443,0.49214,0
0.5,0.10759,0.49214,0
0.5,0.11076,0.49214,0
0.5,0.11392,0.49214,0
0.5,0.11709,0.49214,0
0.5,0.12025,0.49214,0
0.5,0.12342,0.49214,0
0.5,0.12658,0.49214,0
0.5,0.12975,0.49214,0
0.5,0.13291,0.49214,0
0.5,0.13608,0.49214,0
0.5,0.13924,0.49214,0
0.5,0.14241,0.49214,0
0.5,0.14557,0.49214,0
0.5,0.14873,0.49214,0
0.5,0.1519,0.49214,0
0.5,0.15506,0.49214,0
0.5,0.15823,0.49214,0
0.5,0.16139,0.49214,0
0.5,0.16456,0.49214,0
0.5,0.16772,0.49214,0
0.5,0.17089,0.49214,0
0.5,0.17405,0.49214,0
0.5,0.17722,0.49214,0
0.5,0.18038,0.49214,0
0.5,0.18354,0.49214,0
0.5,0.18671,0.49213,0
0.5,0.18987,0.49213,0
0.5,0.19304,0.49213,0
0.5,0.1962,0.49213,0
0.5,0.19937,0.49213,0
0.5,0.20253,0.49213,0
0.5,0.2057,0.49213,0
0.5,0.20886,0.49213,0
0.5,0.21203,0.49213,0
0.5,0.21519,0.49213,0
0.5,0.21835,0.49213,0
0.5,0.22152,0.49213,0
0.5,0.22468,0.49213,0
0.5,0.22785,0.49213,0
0.5,0.23101,0.49213,0
0.5,0.23418,0.49213,0
0.5,0.23734,0.49213,0
0.5,0.24051,0.49213,0
0.5,0.24367,0.49213,0
0.5,0.24684,0.49213,0
0.5,0.25,0.49213,0
0.5,0.25316,0.49213,0
0.5,0.25633,0.49213,0
0.5,0.25949,0.49213,0
0.5,0.26266,0.49213,0
0.5,0.26582,0.49213,0
0.5,0.26899,0.49213,0
0.5,0.27215,0.49213,0
0.5,0.27532,0.49213,0
0.5,0.27848,0.49213,0
0.5,0.28165,0.49213,0
0.5,0.28481,0.49213,0
0.5,0.28797,0.49213,0
0.5,0.29114,0.49213,0
0.5,0.2943,0.49213,0
0.5,0.29747,0.49213,0
0.5,0.30063,0.49213,0
0.5,0.3038,0.49213,0
0.5,0.30696,0.49213,0
0.5,0.31013,0.49213,0
0.5,0.31329,0.49213,0
0.5,0.31646,0.49213,0
0.5,0.31962,0.49213,0
0.5,0.32278,0.49212,0
0.5,0.32595,0.49212,0
0.5,0.32911,0.49212,0
0.5,0.33228,0.49212,0
0.5,0.33544,0.49212,0
0.5,0.33861,0.49212,0
0.5,0.34177,0.49212,0
0.5,0.34494,0.49212,0
0.5,0.3481,0.49212,0
0.5,0.35127,0.49212,0
0.5,0.35443,0.49211,0
0.5,0.35759,0.49211,0
0.5,0.36076,0.49211,0
0.5,0.36392,0.49211,0
0.5,0.36709,0.49211,0
0.5,0.37025,0.49211,0
0.5,0.37342,0.4921,0
0.5,0.37658,0.4921,0
0.5,0.37975,0.4921,0
0.5,0.38291,0.4921,0
0.5,0.38608,0.49209,0
0.5,0.38924,0.49209,0
0.5,0.39241,0.49209,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49208,0
0.5,0.4019,0.49208,0
0.5,0.40506,0.49207,0
0.5,0.40823,0.49207,0
0.5,0.41139,0.49206,0
0.5,0.41456,0.49206,0
0.5,0.41772,0.49205,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49204,0
0.5,0.42722,0.49203,0
0.5,0.43038,0.49202,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49198,0
0.5,0.4462,0.49197,0
0.5,0.44937,0.49195,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49191,0
0.5,0.45886,0.49188,0
0.5,0.46203,0.49184,0
0.5,0.46519,0.49179,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49151,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49111,0
0.5,0.48418,0.49078,0
0.5,0.51396,0.49367,0
0.5,0.51268,0.49684,0
0.5,0.51266,0.49688,0
0.5,0.51128,0.5,0
0.5,0.50949,0.50291,0
0.5,0.50933,0.50316,0
0.5,0.50633,0.50631,0
0.5,0.5063,0.50633,0
0.5,0.0031646,0.50785,0
0.5,0,0.50785,0
0.5,0.0063291,0.50785,0
0.5,0.0094937,0.50785,0
0.5,0.012658,0.50785,0
0.5,0.015823,0.50785,0
0.5,0.018987,0.50785,0
0.5,0.022152,0.50785,0
0.5,0.025316,0.50785,0
0.5,0.028481,0.50785,0
0.5,0.031646,0.50785,0
0.5,0.03481,0.50785,0
0.5,0.037975,0.50785,0
0.5,0.041139,0.50785,0
0.5,0.044304,0.50785,0
0.5,0.047468,0.50785,0
0.5,0.050633,0.50785,0
0.5,0.053797,0.50785,0
0.5,0.056962,0.50785,0
0.5,0.060127,0.50785,0
0.5,0.063291,0.50785,0
0.5,0.066456,0.50785,0
0.5,0.06962,0.50785,0
0.5,0.072785,0.50785,0
0.5,0.075949,0.50785,0
0.5,0.079114,0.50785,0
0.5,0.082278,0.50785,0
0.5,0.085443,0.50785,0
0.5,0.088608,0.50785,0
0.5,0.091772,0.50785,0
0.5,0.094937,0.50786,0
0.5,0.098101,0.50786,0
0.5,0.10127,0.50786,0
0.5,0.10443,0.50786,0
0.5,0.10759,0.50786,0
0.5,0.11076,0.50786,0
0.5,0.11392,0.50786,0
0.5,0.11709,0.50786,0
0.5,0.12025,0.50786,0
0.5,0.12342,0.50786,0
0.5,0.12658,0.50786,0
0.5,0.12975,0.50786,0
0.5,0.13291,0.50786,0
0.5,0.13608,0.50786,0
0.5,0.13924,0.50786,0
0.5,0.14241,0.50786,0
0.5,0.14557,0.50786,0
0.5,0.14873,0.50786,0
0.5,0.1519,0.50786,0
0.5,0.15506,0.50786,0
0.5,0.15823,0.50786,0
0.5,0.16139,0.50786,0
0.5,0.16456,0.50786,0
0.5,0.16772,0.50786,0
0.5,0.17089,0.50786,0
0.5,0.17405,0.50786,0
0.5,0.17722,0.50786,0
0.5,0.18038,0.50786,0
0.5,0.18354,0.50786,0
0.5,0.18671,0.50786,0
0.5,0.18987,0.50787,0
0.5,0.19304,0.50787,0
0.5,0.1962,0.50787,0
0.5,0.19937,0.50787,0
0.5,0.20253,0.50787,0
0.5,0.2057,0.50787,0
0.5,0.20886,0.50787,0
0.5,0.21203,0.50787,0
0.5,0.21519,0.50787,0
0.5,0.21835,0.50787,0
0.5,0.22152,0.50787,0
0.5,0.22468,0.50787,0
0.5,0.22785,0.50787,0
0.5,0.23101,0.50787,0
0.5,0.23418,0.50787,0
0.5,0.23734,0.50787,0
0.5,0.24051,0.50787,0
0.5,0.24367,0.50787,0
0.5,0.24684,0.50787,0
0.5,0.25,0.50787,0
0.5,0.25316,0.50787,0
0.5,0.25633,0.50787,0
0.5,0.25949,0.50787,0
0.5,0.26266,0.50787,0
0.5,0.26582,0.50787,0
0.5,0.26899,0.50787,0
0.5,0.27215,0.50787,0
0.5,0.27532,0.50787,0
0.5,0.27848,0.50787,0
0.5,0.28165,0.50787,0
0.5,0.28481,0.50787,0
0.5,0.28797,0.50787,0
0.5,0.29114,0.50787,0
0.5,0.2943,0.50787,0
0.5,0.29747,0.50787,0
0.5,0.30063,0.50788,0
0.5,0.3038,0.50788,0
0.5,0.30696,0.50788,0
0.5,0.31013,0.50788,0
0.5,0.31329,0.50788,0
0.5,0.31646,0.50788,0
0.5,0.31962,0.50788,0
0.5,0.32278,0.50788,0
0.5,0.32595,0.50788,0
0.5,0.32911,0.50788,0
0.5,0.33228,0.50788,0
0.5,0.33544,0.50788,0
0.5,0.33861,0.50788,0
0.5,0.34177,0.50788,0
0.5,0.34494,0.50789,0
0.5,0.3481,0.50789,0
0.5,0.35127,0.50789,0
0.5,0.35443,0.50789,0
0.5,0.35759,0.50789,0
0.5,0.36076,0.50789,0
0.5,0.36392,0.50789,0
0.5,0.36709,0.5079,0
0.5,0.37025,0.5079,0
0.5,0.37342,0.5079,0
0.5,0.37658,0.5079,0
0.5,0.37975,0.50791,0
0.5,0.38291,0.50791,0
0.5,0.38608,0.50791,0
0.5,0.38924,0.50791,0
0.5,0.39241,0.50792,0
0.5,0.39557,0.50792,0
0.5,0.39873,0.50793,0
0.5,0.4019,0.50793,0
0.5,0.40506,0.50794,0
0.5,0.40823,0.50794,0
0.5,0.41139,0.50795,0
0.5,0.41456,0.50795,0
0.5,0.41772,0.50796,0
0.5,0.42089,0.50797,0
0.5,0.42405,0.50797,0
0.5,0.42722,0.50798,0
0.5,0.43038,0.50799,0
0.5,0.43354,0.508,0
0.5,0.43671,0.50802,0
0.5,0.43987,0.50803,0
0.5,0.44304,0.50805,0
0.5,0.4462,0.50807,0
0.5,0.44937,0.50809,0
0.5,0.45253,0.50811,0
0.5,0.4557,0.50814,0
0.5,0.45886,0.50818,0
0.5,0.46203,0.50822,0
0.5,0.46519,0.50828,0
0.5,0.46835,0.50835,0
0.5,0.47152,0.50843,0
0.5,0.47468,0.50854,0
0.5,0.47785,0.50868,0
0.5,0.48101,0.50885,0
0.5,0.48418,0.50907,0
0.5,0.48734,0.50933,0
0.5,0.48925,0.50949,0
0.5,0.5,0.50937,0
0.5,0.49915,0.50949,0
0.5,0.50316,0.50828,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63898,0.23418,0
0.5,0.63924,0.23406,0
0.5,0.64241,0.23359,0
0.5,0.64396,0.23418,0
0.5,0.63428,0.23734,0
0.5,0.63608,0.23559,0
0.5,0.64557,0.23521,0
0.5,0.64685,0.23734,0
0.5,0.63165,0.24051,0
0.5,0.63291,0.23894,0
0.5,0.64703,0.24051,0
0.5,0.62946,0.24367,0
0.5,0.62975,0.24328,0
0.5,0.6463,0.24367,0
0.5,0.62726,0.24684,0
0.5,0.64557,0.24507,0
0.5,0.64463,0.24684,0
0.5,0.62507,0.25,0
0.5,0.62658,0.24782,0
0.5,0.64258,0.25,0
0.5,0.62304,0.25316,0
0.5,0.62342,0.2526,0
0.5,0.64241,0.25025,0
0.5,0.64049,0.25316,0
0.5,0.621,0.25633,0
0.5,0.63924,0.25497,0
0.5,0.63837,0.25633,0
0.5,0.6189,0.25949,0
0.5,0.62025,0.2575,0
0.5,0.63632,0.25949,0
0.5,0.61683,0.26266,0
0.5,0.61709,0.26228,0
0.5,0.63608,0.25988,0
0.5,0.63443,0.26266,0
0.5,0.61469,0.26582,0
0.5,0.63291,0.26506,0
0.5,0.63246,0.26582,0
0.5,0.61251,0.26899,0
0.5,0.61392,0.26695,0
0.5,0.63052,0.26899,0
0.5,0.61044,0.27215,0
0.5,0.61076,0.27168,0
0.5,0.62975,0.2702,0
0.5,0.62859,0.27215,0
0.5,0.60856,0.27532,0
0.5,0.62661,0.27532,0
0.5,0.607,0.27848,0
0.5,0.60759,0.27743,0
0.5,0.62658,0.27535,0
0.5,0.62475,0.27848,0
0.5,0.60531,0.28165,0
0.5,0.62342,0.28069,0
0.5,0.62289,0.28165,0
0.5,0.60343,0.28481,0
0.5,0.60443,0.28317,0
0.5,0.62117,0.28481,0
0.5,0.60153,0.28797,0
0.5,0.62025,0.28641,0
0.5,0.61942,0.28797,0
0.5,0.59965,0.29114,0
0.5,0.60127,0.28845,0
0.5,0.61761,0.29114,0
0.5,0.59791,0.2943,0
0.5,0.5981,0.29399,0
0.5,0.61709,0.29199,0
0.5,0.61573,0.2943,0
0.5,0.59604,0.29747,0
0.5,0.61392,0.29737,0
0.5,0.61387,0.29747,0
0.5,0.59405,0.30063,0
0.5,0.59494,0.29932,0
0.5,0.61223,0.30063,0
0.5,0.59186,0.3038,0
0.5,0.61076,0.30325,0
0.5,0.61048,0.3038,0
0.5,0.59001,0.30696,0
0.5,0.59177,0.30394,0
0.5,0.60877,0.30696,0
0.5,0.58836,0.31013,0
0.5,0.58861,0.30967,0
0.5,0.60759,0.30894,0
0.5,0.60691,0.31013,0
0.5,0.58671,0.31329,0
0.5,0.60507,0.31329,0
0.5,0.58513,0.31646,0
0.5,0.58544,0.31588,0
0.5,0.60443,0.3144,0
0.5,0.60335,0.31646,0
0.5,0.58332,0.31962,0
0.5,0.60163,0.31962,0
0.5,0.58144,0.32278,0
0.5,0.58228,0.32139,0
0.5,0.60127,0.32025,0
0.5,0.5999,0.32278,0
0.5,0.57968,0.32595,0
0.5,0.5981,0.32578,0
0.5,0.598,0.32595,0
0.5,0.57795,0.32911,0
0.5,0.57911,0.32705,0
0.5,0.59616,0.32911,0
0.5,0.57631,0.33228,0
0.5,0.59494,0.33118,0
0.5,0.59434,0.33228,0
0.5,0.57459,0.33544,0
0.5,0.57595,0.333,0
0.5,0.59267,0.33544,0
0.5,0.57292,0.33861,0
0.5,0.59177,0.33709,0
0.5,0.59102,0.33861,0
0.5,0.57107,0.34177,0
0.5,0.57278,0.33886,0
0.5,0.58942,0.34177,0
0.5,0.56918,0.34494,0
0.5,0.56962,0.34423,0
0.5,0.58861,0.34328,0
0.5,0.5878,0.34494,0
0.5,0.56731,0.3481,0
0.5,0.58616,0.3481,0
0.5,0.56547,0.35127,0
0.5,0.56646,0.34961,0
0.5,0.58544,0.34941,0
0.5,0.58449,0.35127,0
0.5,0.56375,0.35443,0
0.5,0.5827,0.35443,0
0.5,0.56218,0.35759,0
0.5,0.56329,0.35546,0
0.5,0.58228,0.35513,0
0.5,0.58087,0.35759,0
0.5,0.56065,0.36076,0
0.5,0.57911,0.36058,0
0.5,0.57902,0.36076,0
0.5,0.55907,0.36392,0
0.5,0.56013,0.36188,0
0.5,0.57738,0.36392,0
0.5,0.55749,0.36709,0
0.5,0.57595,0.36657,0
0.5,0.5757,0.36709,0
0.5,0.55585,0.37025,0
0.5,0.55696,0.36818,0
0.5,0.57414,0.37025,0
0.5,0.55425,0.37342,0
0.5,0.57278,0.37285,0
0.5,0.57252,0.37342,0
0.5,0.55254,0.37658,0
0.5,0.5538,0.37431,0
0.5,0.57098,0.37658,0
0.5,0.55087,0.37975,0
0.5,0.56962,0.37923,0
0.5,0.56938,0.37975,0
0.5,0.54899,0.38291,0
0.5,0.55063,0.38016,0
0.5,0.56784,0.38291,0
0.5,0.54736,0.38608,0
0.5,0.54747,0.38588,0
0.5,0.56646,0.38556,0
0.5,0.56621,0.38608,0
0.5,0.54548,0.38924,0
0.5,0.56465,0.38924,0
0.5,0.54363,0.39241,0
0.5,0.5443,0.39126,0
0.5,0.56329,0.39173,0
0.5,0.56296,0.39241,0
0.5,0.54197,0.39557,0
0.5,0.56126,0.39557,0
0.5,0.54035,0.39873,0
0.5,0.54114,0.39727,0
0.5,0.56013,0.39744,0
0.5,0.55934,0.39873,0
0.5,0.53875,0.4019,0
0.5,0.55751,0.4019,0
0.5,0.53716,0.40506,0
0.5,0.53797,0.40351,0
0.5,0.55696,0.40286,0
0.5,0.55581,0.40506,0
0.5,0.53555,0.40823,0
0.5,0.55414,0.40823,0
0.5,0.53396,0.41139,0
0.5,0.53481,0.40978,0
0.5,0.5538,0.40887,0
0.5,0.55257,0.41139,0
0.5,0.53235,0.41456,0
0.5,0.55094,0.41456,0
0.5,0.53072,0.41772,0
0.5,0.53165,0.416,0
0.5,0.55063,0.41516,0
0.5,0.54942,0.41772,0
0.5,0.52912,0.42089,0
0.5,0.54784,0.42089,0
0.5,0.52748,0.42405,0
0.5,0.52848,0.42219,0
0.5,0.54747,0.42161,0
0.5,0.54632,0.42405,0
0.5,0.52588,0.42722,0
0.5,0.5448,0.42722,0
0.5,0.52421,0.43038,0
0.5,0.52532,0.42832,0
0.5,0.5443,0.42821,0
0.5,0.54333,0.43038,0
0.5,0.5227,0.43354,0
0.5,0.54184,0.43354,0
0.5,0.52118,0.43671,0
0.5,0.52215,0.43478,0
0.5,0.54114,0.43488,0
0.5,0.54023,0.43671,0
0.5,0.51964,0.43987,0
0.5,0.53859,0.43987,0
0.5,0.51809,0.44304,0
0.5,0.51899,0.44128,0
0.5,0.53797,0.44105,0
0.5,0.53701,0.44304,0
0.5,0.51657,0.4462,0
0.5,0.53548,0.4462,0
0.5,0.51509,0.44937,0
0.5,0.51582,0.44788,0
0.5,0.53481,0.44755,0
0.5,0.53397,0.44937,0
0.5,0.51367,0.45253,0
0.5,0.53255,0.45253,0
0.5,0.51235,0.4557,0
0.5,0.51266,0.45503,0
0.5,0.53165,0.45451,0
0.5,0.53115,0.4557,0
0.5,0.51091,0.45886,0
0.5,0.52987,0.45886,0
0.5,0.50947,0.46203,0
0.5,0.50949,0.46197,0
0.5,0.5285,0.46203,0
0.5,0.50776,0.46519,0
0.5,0.52848,0.46207,0
0.5,0.52722,0.46519,0
0.5,0.50603,0.46835,0
0.5,0.50633,0.46785,0
0.5,0.52577,0.46835,0
0.5,0.50408,0.47152,0
0.5,0.52532,0.4693,0
0.5,0.5243,0.47152,0
0.5,0.50216,0.47468,0
0.5,0.50316,0.4731,0
0.5,0.52275,0.47468,0
0.5,0.50029,0.47785,0
0.5,0.52215,0.47583,0
0.5,0.52112,0.47785,0
0.5,0.49824,0.48101,0
0.5,0.5,0.47836,0
0.5,0.5195,0.48101,0
0.5,0.49595,0.48418,0
0.5,0.49684,0.48312,0
0.5,0.51899,0.48208,0
0.5,0.51802,0.48418,0
0.5,0.49289,0.48734,0
0.5,0.49367,0.48674,0
0.5,0.51664,0.48734,0
0.5,0.48564,0.49051,0
0.5,0.48734,0.49013,0
0.5,0.49051,0.48891,0
0.5,0.51582,0.4893,0
0.5,0.51534,0.49051,0
0.5,0,0.49209,0
0.5,0.0031646,0.49209,0
0.5,0.0063291,0.49208,0
0.5,0.0094937,0.49208,0
0.5,0.012658,0.49208,0
0.5,0.015823,0.49208,0
0.5,0.018987,0.49208,0
0.5,0.022152,0.49208,0
0.5,0.025316,0.49208,0
0.5,0.028481,0.49208,0
0.5,0.031646,0.49208,0
0.5,0.03481,0.49208,0
0.5,0.037975,0.49208,0
0.5,0.041139,0.49208,0
0.5,0.044304,0.49208,0
0.5,0.047468,0.49208,0
0.5,0.050633,0.49207,0
0.5,0.053797,0.49207,0
0.5,0.056962,0.49207,0
0.5,0.060127,0.49207,0
0.5,0.063291,0.49207,0
0.5,0.066456,0.49207,0
0.5,0.06962,0.49207,0
0.5,0.072785,0.49207,0
0.5,0.075949,0.49207,0
0.5,0.079114,0.49207,0
0.5,0.082278,0.49207,0
0.5,0.085443,0.49207,0
0.5,0.088608,0.49207,0
0.5,0.091772,0.49207,0
0.5,0.094937,0.49207,0
0.5,0.098101,0.49207,0
0.5,0.10127,0.49207,0
0.5,0.10443,0.49207,0
0.5,0.10759,0.49207,0
0.5,0.11076,0.49207,0
0.5,0.11392,0.49207,0
0.5,0.11709,0.49207,0
0.5,0.12025,0.49207,0
0.5,0.12342,0.49207,0
0.5,0.12658,0.49207,0
0.5,0.12975,0.49207,0
0.5,0.13291,0.49207,0
0.5,0.13608,0.49207,0
0.5,0.13924,0.49207,0
0.5,0.14241,0.49207,0
0.5,0.14557,0.49207,0
0.5,0.14873,0.49207,0
0.5,0.1519,0.49207,0
0.5,0.15506,0.49207,0
0.5,0.15823,0.49207,0
0.5,0.16139,0.49207,0
0.5,0.16456,0.49207,0
0.5,0.16772,0.49206,0
0.5,0.17089,0.49206,0
0.5,0.17405,0.49206,0
0.5,0.17722,0.49206,0
0.5,0.18038,0.49206,0
0.5,0.18354,0.49206,0
0.5,0.18671,0.49206,0
0.5,0.18987,0.49206,0
0.5,0.19304,0.49206,0
0.5,0.1962,0.49206,0
0.5,0.19937,0.49206,0
0.5,0.20253,0.49206,0
0.5,0.2057,0.49206,0
0.5,0.20886,0.49206,0
0.5,0.21203,0.49206,0
0.5,0.21519,0.49206,0
0.5,0.21835,0.49206,0
0.5,0.22152,0.49206,0
0.5,0.22468,0.49206,0
0.5,0.22785,0.49206,0
0.5,0.23101,0.49206,0
0.5,0.23418,0.49206,0
0.5,0.23734,0.49206,0
0.5,0.24051,0.49206,0
0.5,0.24367,0.49206,0
0.5,0.24684,0.49206,0
0.5,0.25,0.49206,0
0.5,0.25316,0.49206,0
0.5,0.25633,0.49206,0
0.5,0.25949,0.49206,0
0.5,0.26266,0.49206,0
0.5,0.26582,0.49206,0
0.5,0.26899,0.49206,0
0.5,0.27215,0.49206,0
0.5,0.27532,0.49206,0
0.5,0.27848,0.49206,0
0.5,0.28165,0.49206,0
0.5,0.28481,0.49206,0
0.5,0.28797,0.49206,0
0.5,0.29114,0.49206,0
0.5,0.2943,0.49206,0
0.5,0.29747,0.49206,0
0.5,0.30063,0.49206,0
0.5,0.3038,0.49206,0
0.5,0.30696,0.49206,0
0.5,0.31013,0.49206,0
0.5,0.31329,0.49206,0
0.5,0.31646,0.49206,0
0.5,0.31962,0.49206,0
0.5,0.32278,0.49206,0
0.5,0.32595,0.49206,0
0.5,0.32911,0.49206,0
0.5,0.33228,0.49206,0
0.5,0.33544,0.49206,0
0.5,0.33861,0.49206,0
0.5,0.34177,0.49206,0
0.5,0.34494,0.49206,0
0.5,0.3481,0.49206,0
0.5,0.35127,0.49206,0
0.5,0.35443,0.49206,0
0.5,0.35759,0.49206,0
0.5,0.36076,0.49206,0
0.5,0.36392,0.49205,0
0.5,0.36709,0.49205,0
0.5,0.37025,0.49205,0
0.5,0.37342,0.49205,0
0.5,0.37658,0.49205,0
0.5,0.37975,0.49205,0
0.5,0.38291,0.49205,0
0.5,0.38608,0.49205,0
0.5,0.38924,0.49204,0
0.5,0.39241,0.49204,0
0.5,0.39557,0.49204,0
0.5,0.39873,0.49204,0
0.5,0.4019,0.49203,0
0.5,0.40506,0.49203,0
0.5,0.40823,0.49203,0
0.5,0.41139,0.49202,0
0.5,0.41456,0.49202,0
0.5,0.41772,0.49202,0
0.5,0.42089,0.49201,0
0.5,0.42405,0.492,0
0.5,0.42722,0.492,0
0.5,0.43038,0.49199,0
0.5,0.43354,0.49198,0
0.5,0.43671,0.49198,0
0.5,0.43987,0.49197,0
0.5,0.44304,0.49196,0
0.5,0.4462,0.49194,0
0.5,0.44937,0.49193,0
0.5,0.45253,0.49191,0
0.5,0.4557,0.49189,0
0.5,0.45886,0.49186,0
0.5,0.46203,0.49182,0
0.5,0.46519,0.49178,0
0.5,0.46835,0.49171,0
0.5,0.47152,0.49162,0
0.5,0.47468,0.4915,0
0.5,0.47785,0.49133,0
0.5,0.48101,0.4911,0
0.5,0.48418,0.49077,0
0.5,0.51414,0.49367,0
0.5,0.51285,0.49684,0
0.5,0.51266,0.49725,0
0.5,0.51141,0.5,0
0.5,0.50949,0.50307,0
0.5,0.50943,0.50316,0
0.5,0.50636,0.50633,0
0.5,0.0031646,0.50791,0
0.5,0,0.5079,0
0.5,0.0063291,0.50791,0
0.5,0.0094937,0.50792,0
0.5,0.012658,0.50792,0
0.5,0.015823,0.50792,0
0.5,0.018987,0.50792,0
0.5,0.022152,0.50792,0
0.5,0.025316,0.50792,0
0.5,0.028481,0.50792,0
0.5,0.031646,0.50792,0
0.5,0.03481,0.50792,0
0.5,0.037975,0.50792,0
0.5,0.041139,0.50792,0
0.5,0.044304,0.50792,0
0.5,0.047468,0.50792,0
0.5,0.050633,0.50792,0
0.5,0.053797,0.50793,0
0.5,0.056962,0.50793,0
0.5,0.060127,0.50793,0
0.5,0.063291,0.50793,0
0.5,0.066456,0.50793,0
0.5,0.06962,0.50793,0
0.5,0.072785,0.50793,0
0.5,0.075949,0.50793,0
0.5,0.079114,0.50793,0
0.5,0.082278,0.50793,0
0.5,0.085443,0.50793,0
0.5,0.088608,0.50793,0
0.5,0.091772,0.50793,0
0.5,0.094937,0.50793,0
0.5,0.098101,0.50793,0
0.5,0.10127,0.50793,0
0.5,0.10443,0.50793,0
0.5,0.10759,0.50793,0
0.5,0.11076,0.50793,0
0.5,0.11392,0.50793,0
0.5,0.11709,0.50793,0
0.5,0.12025,0.50793,0
0.5,0.12342,0.50793,0
0.5,0.12658,0.50793,0
0.5,0.12975,0.50793,0
0.5,0.13291,0.50793,0
0.5,0.13608,0.50793,0
0.5,0.13924,0.50793,0
0.5,0.14241,0.50793,0
0.5,0.14557,0.50793,0
0.5,0.14873,0.50793,0
0.5,0.1519,0.50793,0
0.5,0.15506,0.50793,0
0.5,0.15823,0.50793,0
0.5,0.16139,0.50793,0
0.5,0.16456,0.50793,0
0.5,0.16772,0.50793,0
0.5,0.17089,0.50794,0
0.5,0.17405,0.50794,0
0.5,0.17722,0.50794,0
0.5,0.18038,0.50794,0
0.5,0.18354,0.50794,0
0.5,0.18671,0.50794,0
0.5,0.18987,0.50794,0
0.5,0.19304,0.50794,0
0.5,0.1962,0.50794,0
0.5,0.19937,0.50794,0
0.5,0.20253,0.50794,0
0.5,0.2057,0.50794,0
0.5,0.20886,0.50794,0
0.5,0.21203,0.50794,0
0.5,0.21519,0.50794,0
0.5,0.21835,0.50794,0
0.5,0.22152,0.50794,0
0.5,0.22468,0.50794,0
0.5,0.22785,0.50794,0
0.5,0.23101,0.50794,0
0.5,0.23418,0.50794,0
0.5,0.23734,0.50794,0
0.5,0.24051,0.50794,0
0.5,0.24367,0.50794,0
0.5,0.24684,0.50794,0
0.5,0.25,0.50794,0
0.5,0.25316,0.50794,0
0.5,0.25633,0.50794,0
0.5,0.25949,0.50794,0
0.5,0.26266,0.50794,0
0.5,0.26582,0.50794,0
0.5,0.26899,0.50794,0
0.5,0.27215,0.50794,0
0.5,0.27532,0.50794,0
0.5,0.27848,0.50794,0
0.5,0.28165,0.50794,0
0.5,0.28481,0.50794,0
0.5,0.28797,0.50794,0
0.5,0.29114,0.50794,0
0.5,0.2943,0.50795,0
0.5,0.29747,0.50795,0
0.5,0.30063,0.50795,0
0.5,0.3038,0.50795,0
0.5,0.30696,0.50795,0
0.5,0.31013,0.50795,0
0.5,0.31329,0.50795,0
0.5,0.31646,0.50795,0
0.5,0.31962,0.50795,0
0.5,0.32278,0.50795,0
0.5,0.32595,0.50795,0
0.5,0.32911,0.50795,0
0.5,0.33228,0.50795,0
0.5,0.33544,0.50795,0
0.5,0.33861,0.50795,0
0.5,0.34177,0.50795,0
0.5,0.34494,0.50795,0
0.5,0.3481,0.50795,0
0.5,0.35127,0.50795,0
0.5,0.35443,0.50795,0
0.5,0.35759,0.50795,0
0.5,0.36076,0.50796,0
0.5,0.36392,0.50796,0
0.5,0.36709,0.50796,0
0.5,0.37025,0.50796,0
0.5,0.37342,0.50796,0
0.5,0.37658,0.50796,0
0.5,0.37975,0.50796,0
0.5,0.38291,0.50797,0
0.5,0.38608,0.50797,0
0.5,0.38924,0.50797,0
0.5,0.39241,0.50797,0
0.5,0.39557,0.50798,0
0.5,0.39873,0.50798,0
0.5,0.4019,0.50798,0
0.5,0.40506,0.50799,0
0.5,0.40823,0.50799,0
0.5,0.41139,0.50799,0
0.5,0.41456,0.508,0
0.5,0.41772,0.50801,0
0.5,0.42089,0.50801,0
0.5,0.42405,0.50802,0
0.5,0.42722,0.50803,0
0.5,0.43038,0.50804,0
0.5,0.43354,0.50804,0
0.5,0.43671,0.50806,0
0.5,0.43987,0.50807,0
0.5,0.44304,0.50808,0
0.5,0.4462,0.5081,0
0.5,0.44937,0.50812,0
0.5,0.45253,0.50815,0
0.5,0.4557,0.50817,0
0.5,0.45886,0.50821,0
0.5,0.46203,0.50825,0
0.5,0.46519,0.50831,0
0.5,0.46835,0.50837,0
0.5,0.47152,0.50846,0
0.5,0.47468,0.50857,0
0.5,0.47785,0.5087,0
0.5,0.48101,0.50887,0
0.5,0.48418,0.50908,0
0.5,0.48734,0.50933,0
0.5,0.48923,0.50949,0
0.5,0.5,0.50937,0
0.5,0.49915,0.50949,0
0.5,0.50316,0.50829,0
0.5,0.50633,0.50635,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258259,0.0025606,0.00077476,0.00139813,1.82411,1.36983,0.513938,0.658179,0.51705,0.106625,0.128636,8085,0.1413,16,4,4,1
1,0.0063,-0.270856,0.00272588,0.000853174,0.00139753,1.26679,0.539236,0.647824,1.35309,0.471467,0.0713423,0.137713,8085,0,3,3,3,1
2,0.0066,-0.283581,0.00287079,0.000935793,0.00139807,1.27472,0.51747,0.645575,1.25844,0.504904,0.07325,0.135413,8085,0,3,3,3,1
3,0.0069,-0.296252,0.00302009,0.00102203,0.00139881,1.31759,0.512582,0.633874,1.59378,0.491759,0.0724078,0.135061,8085,0,3,3,3,1
4,0.0072,-0.30885,0.00317583,0.00111179,0.00139981,1.27864,0.525706,0.643813,1.51939,0.483644,0.072084,0.133894,8085,0,3,3,3,1
5,0.0075,-0.321336,0.00334296,0.00120497,0.00140116,1.75134,0.595992,0.80122,1.90881,0.504115,0.0722378,0.133494,8085,0,4,4,4,1
6,0.0078,-0.333735,0.00352036,0.0013015,0.00140289,1.72181,0.728755,0.832349,2.01629,0.513976,0.07187,0.138012,8085,0,4,4,4,1
7,0.0081,-0.345995,0.00371446,0.00140123,0.00140512,2.14371,0.926529,1.02726,2.35477,0.492927,0.0726963,0.135581,8085,0,5,5,5,1
8,0.0084,-0.358122,0.00392529,0.00150402,0.00140795,2.16345,0.955478,1.02712,2.42952,0.507591,0.0710664,0.135596,8085,0,5,5,5,1
9,0.0087,-0.369927,0.0041784,0.00160911,0.00141207,3.02177,1.29984,1.41271,3.11168,0.504987,0.0733734,0.135669,8085,0,7,7,7,1
10,0.009,-0.381359,0.00449463,0.00171602,0.00141786,4.04311,1.87144,1.80408,3.59461,0.481821,0.0705088,0.136751,8085,0,10,9,9,1
11,0.0093,-0.392068,0.00497036,0.001823,0.00142692,6.2244,2.75959,2.71401,4.40725,0.486329,0.0719606,0.13477,8188,0.00195,15,14,14,1
12,0.0096,-0.365504,0.0299792,0.0017545,0.00160379,61.3025,32.3371,22.7093,11.7349,0.601518,0.0834173,0.135235,9269,0.031775,181,115,115,1
13,0.0099,-0.332189,0.0593705,0.00164439,0.00179701,51.571,27.8231,19.419,11.5098,0.688547,0.0952315,0.143295,10378,0.041825,131,84,84,1
14,0.0102,-0.303387,0.0842181,0.00154731,0.00197101,71.3035,37.5899,28.5175,13.7359,0.711129,0.0928901,0.16536,11312,0.019925,149,108,108,1
15,0.0105,-0.281982,0.104461,0.00148039,0.00211393,64.6971,33.7488,26.8887,15.786,0.748617,0.0983027,0.170652,12055,0.027375,122,92,92,1
16,0.0108,-0.266389,0.12144,0.00143846,0.00223375,100.45,44.0037,45.3171,18.3522,0.800224,0.103062,0.178289,12712,0.02675,152,138,138,1
17,0.0111,-0.260784,0.132752,0.00144727,0.00230303,81.6698,36.6943,36.5851,15.9673,0.837189,0.105086,0.18335,13033,0.018,118,114,114,1
18,0.0114,-0.257176,0.14297,0.00146581,0.00236167,73.9826,32.8899,33.74,14.2641,0.856625,0.108621,0.182506,13290,0.009125,102,100,100,1
19,0.0117,-0.254398,0.152823,0.00148812,0.00241574,85.8875,37.6512,38.664,13.1961,0.882302,0.11163,0.190981,13553,0.01575,113,110,110,1
20,0.012,-0.252997,0.161965,0.00151787,0.00246169,65.9713,29.4357,30.0229,12.7203,0.898118,0.107119,0.189907,13797,0.01655,85,81,81,1


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4998,0.47785,0
0.5,0.5,0.47781,0
0.5,0.50316,0.47755,0
0.5,0.50633,0.47773,0
0.5,0.50686,0.47785,0
0.5,0.48761,0.48101,0
0.5,0.49051,0.48014,0
0.5,0.49367,0.47921,0
0.5,0.49684,0.4784,0
0.5,0.50949,0.47847,0
0.5,0.51266,0.47995,0
0.5,0.51415,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48109,0
0.5,0.51582,0.48254,0
0.5,0.51718,0.48418,0
0.5,0.0026514,0.48734,0
0.5,0.0031646,0.48722,0
0.5,0.0063291,0.4867,0
0.5,0.0094937,0.48628,0
0.5,0.012658,0.48597,0
0.5,0.015823,0.48575,0
0.5,0.018987,0.48561,0
0.5,0.022152,0.48551,0
0.5,0.025316,0.48546,0
0.5,0.028481,0.48543,0
0.5,0.031646,0.48541,0
0.5,0.03481,0.4854,0
0.5,0.037975,0.4854,0
0.5,0.041139,0.4854,0
0.5,0.044304,0.4854,0
0.5,0.047468,0.4854,0
0.5,0.050633,0.4854,0
0.5,0.053797,0.4854,0
0.5,0.056962,0.4854,0
0.5,0.060127,0.4854,0
0.5,0.063291,0.4854,0
0.5,0.066456,0.4854,0
0.5,0.06962,0.4854,0
0.5,0.072785,0.4854,0
0.5,0.075949,0.4854,0
0.5,0.079114,0.4854,0
0.5,0.082278,0.4854,0
0.5,0.085443,0.4854,0
0.5,0.088608,0.4854,0
0.5,0.091772,0.4854,0
0.5,0.094937,0.4854,0
0.5,0.098101,0.4854,0
0.5,0.10127,0.4854,0
0.5,0.10443,0.4854,0
0.5,0.10759,0.4854,0
0.5,0.11076,0.4854,0
0.5,0.11392,0.4854,0
0.5,0.11709,0.4854,0
0.5,0.12025,0.4854,0
0.5,0.12342,0.4854,0
0.5,0.12658,0.4854,0
0.5,0.12975,0.4854,0
0.5,0.13291,0.4854,0
0.5,0.13608,0.4854,0
0.5,0.13924,0.4854,0
0.5,0.14241,0.4854,0
0.5,0.14557,0.4854,0
0.5,0.14873,0.4854,0
0.5,0.1519,0.4854,0
0.5,0.15506,0.4854,0
0.5,0.15823,0.4854,0
0.5,0.16139,0.4854,0
0.5,0.16456,0.4854,0
0.5,0.16772,0.4854,0
0.5,0.17089,0.4854,0
0.5,0.17405,0.4854,0
0.5,0.17722,0.4854,0
0.5,0.18038,0.4854,0
0.5,0.18354,0.4854,0
0.5,0.18671,0.4854,0
0.5,0.18987,0.4854,0
0.5,0.19304,0.4854,0
0.5,0.1962,0.4854,0
0.5,0.19937,0.4854,0
0.5,0.20253,0.4854,0
0.5,0.2057,0.4854,0
0.5,0.20886,0.4854,0
0.5,0.21203,0.4854,0
0.5,0.21519,0.4854,0
0.5,0.21835,0.4854,0
0.5,0.22152,0.4854,0
0.5,0.22468,0.4854,0
0.5,0.22785,0.4854,0
0.5,0.23101,0.4854,0
0.5,0.23418,0.4854,0
0.5,0.23734,0.4854,0
0.5,0.24051,0.4854,0
0.5,0.24367,0.4854,0
0.5,0.24684,0.48539,0
0.5,0.25,0.48539,0
0.5,0.25316,0.48539,0
0.5,0.25633,0.48539,0
0.5,0.25949,0.48539,0
0.5,0.26266,0.48539,0
0.5,0.26582,0.48539,0
0.5,0.26899,0.48539,0
0.5,0.27215,0.48539,0
0.5,0.27532,0.48539,0
0.5,0.27848,0.48539,0
0.5,0.28165,0.48539,0
0.5,0.28481,0.48539,0
0.5,0.28797,0.48539,0
0.5,0.29114,0.48538,0
0.5,0.2943,0.48538,0
0.5,0.29747,0.48538,0
0.5,0.30063,0.48538,0
0.5,0.3038,0.48538,0
0.5,0.30696,0.48538,0
0.5,0.31013,0.48538,0
0.5,0.31329,0.48537,0
0.5,0.31646,0.48537,0
0.5,0.31962,0.48537,0
0.5,0.32278,0.48537,0
0.5,0.32595,0.48537,0
0.5,0.32911,0.48537,0
0.5,0.33228,0.48536,0
0.5,0.33544,0.48536,0
0.5,0.33861,0.48536,0
0.5,0.34177,0.48536,0
0.5,0.34494,0.48535,0
0.5,0.3481,0.48535,0
0.5,0.35127,0.48535,0
0.5,0.35443,0.48534,0
0.5,0.35759,0.48534,0
0.5,0.36076,0.48534,0
0.5,0.36392,0.48533,0
0.5,0.36709,0.48533,0
0.5,0.37025,0.48533,0
0.5,0.37342,0.48532,0
0.5,0.37658,0.48532,0
0.5,0.37975,0.48531,0
0.5,0.38291,0.48531,0
0.5,0.38608,0.4853,0
0.5,0.38924,0.4853,0
0.5,0.39241,0.48529,0
0.5,0.39557,0.48529,0
0.5,0.39873,0.48528,0
0.5,0.4019,0.48528,0
0.5,0.40506,0.48527,0
0.5,0.40823,0.48526,0
0.5,0.41139,0.48525,0
0.5,0.41456,0.48525,0
0.5,0.41772,0.48524,0
0.5,0.42089,0.48523,0
0.5,0.42405,0.48522,0
0.5,0.42722,0.48521,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48518,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48512,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.51897,0.48734,0
0.5,0,0.4878,0
0.5,0.51899,0.4874,0
0.5,0.51997,0.49051,0
0.5,0.52041,0.49367,0
0.5,0.52036,0.49684,0
0.5,0.51984,0.5,0
0.5,0.51899,0.50265,0
0.5,0.51882,0.50316,0
0.5,0.51727,0.50633,0
0.5,0.51582,0.50843,0
0.5,0.51502,0.50949,0
0.5,0.0022643,0.51266,0
0.5,0,0.51229,0
0.5,0.51266,0.51188,0
0.5,0.51173,0.51266,0
0.5,0.0031646,0.51286,0
0.5,0.0063291,0.51336,0
0.5,0.0094937,0.51375,0
0.5,0.012658,0.51405,0
0.5,0.015823,0.51426,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.51449,0
0.5,0.025316,0.51454,0
0.5,0.028481,0.51457,0
0.5,0.031646,0.51459,0
0.5,0.03481,0.5146,0
0.5,0.037975,0.5146,0
0.5,0.041139,0.5146,0
0.5,0.044304,0.5146,0
0.5,0.047468,0.5146,0
0.5,0.050633,0.5146,0
0.5,0.053797,0.5146,0
0.5,0.056962,0.5146,0
0.5,0.060127,0.5146,0
0.5,0.063291,0.5146,0
0.5,0.066456,0.5146,0
0.5,0.06962,0.5146,0
0.5,0.072785,0.5146,0
0.5,0.075949,0.5146,0
0.5,0.079114,0.5146,0
0.5,0.082278,0.5146,0
0.5,0.085443,0.5146,0
0.5,0.088608,0.5146,0
0.5,0.091772,0.5146,0
0.5,0.094937,0.5146,0
0.5,0.098101,0.5146,0
0.5,0.10127,0.5146,0
0.5,0.10443,0.5146,0
0.5,0.10759,0.5146,0
0.5,0.11076,0.5146,0
0.5,0.11392,0.5146,0
0.5,0.11709,0.5146,0
0.5,0.12025,0.5146,0
0.5,0.12342,0.5146,0
0.5,0.12658,0.5146,0
0.5,0.12975,0.5146,0
0.5,0.13291,0.5146,0
0.5,0.13608,0.5146,0
0.5,0.13924,0.5146,0
0.5,0.14241,0.5146,0
0.5,0.14557,0.5146,0
0.5,0.14873,0.5146,0
0.5,0.1519,0.5146,0
0.5,0.15506,0.5146,0
0.5,0.15823,0.5146,0
0.5,0.16139,0.5146,0
0.5,0.16456,0.5146,0
0.5,0.16772,0.5146,0
0.5,0.17089,0.5146,0
0.5,0.17405,0.5146,0
0.5,0.17722,0.5146,0
0.5,0.18038,0.5146,0
0.5,0.18354,0.5146,0
0.5,0.18671,0.5146,0
0.5,0.18987,0.5146,0
0.5,0.19304,0.5146,0
0.5,0.1962,0.5146,0
0.5,0.19937,0.5146,0
0.5,0.20253,0.5146,0
0.5,0.2057,0.5146,0
0.5,0.20886,0.5146,0
0.5,0.21203,0.5146,0
0.5,0.21519,0.5146,0
0.5,0.21835,0.5146,0
0.5,0.22152,0.5146,0
0.5,0.22468,0.5146,0
0.5,0.22785,0.5146,0
0.5,0.23101,0.5146,0
0.5,0.23418,0.5146,0
0.5,0.23734,0.5146,0
0.5,0.24051,0.5146,0
0.5,0.24367,0.5146,0
0.5,0.24684,0.51461,0
0.5,0.25,0.51461,0
0.5,0.25316,0.51461,0
0.5,0.25633,0.51461,0
0.5,0.25949,0.51461,0
0.5,0.26266,0.51461,0
0.5,0.26582,0.51461,0
0.5,0.26899,0.51461,0
0.5,0.27215,0.51461,0
0.5,0.27532,0.51461,0
0.5,0.27848,0.51461,0
0.5,0.28165,0.51461,0
0.5,0.28481,0.51461,0
0.5,0.28797,0.51462,0
0.5,0.29114,0.51462,0
0.5,0.2943,0.51462,0
0.5,0.29747,0.51462,0
0.5,0.30063,0.51462,0
0.5,0.3038,0.51462,0
0.5,0.30696,0.51462,0
0.5,0.31013,0.51463,0
0.5,0.31329,0.51463,0
0.5,0.31646,0.51463,0
0.5,0.31962,0.51463,0
0.5,0.32278,0.51463,0
0.5,0.32595,0.51463,0
0.5,0.32911,0.51464,0
0.5,0.33228,0.51464,0
0.5,0.33544,0.51464,0
0.5,0.33861,0.51464,0
0.5,0.34177,0.51465,0
0.5,0.34494,0.51465,0
0.5,0.3481,0.51465,0
0.5,0.35127,0.51466,0
0.5,0.35443,0.51466,0
0.5,0.35759,0.51466,0
0.5,0.36076,0.51467,0
0.5,0.36392,0.51467,0
0.5,0.36709,0.51468,0
0.5,0.37025,0.51468,0
0.5,0.37342,0.51469,0
0.5,0.37658,0.51469,0
0.5,0.37975,0.5147,0
0.5,0.38291,0.5147,0
0.5,0.38608,0.51471,0
0.5,0.38924,0.51472,0
0.5,0.39241,0.51472,0
0.5,0.39557,0.51473,0
0.5,0.39873,0.51474,0
0.5,0.4019,0.51475,0
0.5,0.40506,0.51476,0
0.5,0.40823,0.51477,0
0.5,0.41139,0.51478,0
0.5,0.41456,0.51479,0
0.5,0.41772,0.5148,0
0.5,0.42089,0.51481,0
0.5,0.42405,0.51483,0
0.5,0.42722,0.51485,0
0.5,0.43038,0.51486,0
0.5,0.43354,0.51488,0
0.5,0.43671,0.51491,0
0.5,0.43987,0.51493,0
0.5,0.44304,0.51496,0
0.5,0.4462,0.515,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.5151,0
0.5,0.4557,0.51517,0
0.5,0.45886,0.51526,0
0.5,0.46203,0.51537,0
0.5,0.46519,0.51551,0
0.5,0.46835,0.51569,0
0.5,0.47037,0.51582,0
0.5,0.50949,0.51423,0
0.5,0.50642,0.51582,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51618,0
0.5,0.47785,0.5165,0
0.5,0.48101,0.51685,0
0.5,0.48418,0.51721,0
0.5,0.48734,0.51756,0
0.5,0.49051,0.51785,0
0.5,0.49367,0.518,0
0.5,0.49684,0.51795,0
0.5,0.5,0.51763,0
0.5,0.50316,0.51697,0
0.5,0.50633,0.51587,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.5371,0.42722,0
0.5,0.53797,0.42695,0
0.5,0.54114,0.42637,0
0.5,0.5443,0.42632,0
0.5,0.54747,0.42692,0
0.5,0.54812,0.42722,0
0.5,0.53011,0.43038,0
0.5,0.53165,0.42931,0
0.5,0.53481,0.42788,0
0.5,0.55063,0.42866,0
0.5,0.55228,0.43038,0
0.5,0.52665,0.43354,0
0.5,0.52848,0.43169,0
0.5,0.5538,0.4332,0
0.5,0.55394,0.43354,0
0.5,0.52402,0.43671,0
0.5,0.52532,0.43505,0
0.5,0.55466,0.43671,0
0.5,0.5217,0.43987,0
0.5,0.52215,0.4392,0
0.5,0.55485,0.43987,0
0.5,0.51972,0.44304,0
0.5,0.55463,0.44304,0
0.5,0.51794,0.4462,0
0.5,0.51899,0.44434,0
0.5,0.55401,0.4462,0
0.5,0.51627,0.44937,0
0.5,0.5538,0.44684,0
0.5,0.55301,0.44937,0
0.5,0.51457,0.45253,0
0.5,0.51582,0.45022,0
0.5,0.55165,0.45253,0
0.5,0.51289,0.4557,0
0.5,0.55063,0.4546,0
0.5,0.5501,0.4557,0
0.5,0.51109,0.45886,0
0.5,0.51266,0.45612,0
0.5,0.54841,0.45886,0
0.5,0.50917,0.46203,0
0.5,0.50949,0.46153,0
0.5,0.54747,0.46045,0
0.5,0.54651,0.46203,0
0.5,0.507,0.46519,0
0.5,0.54459,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46612,0
0.5,0.5443,0.46567,0
0.5,0.54276,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54114,0.47121,0
0.5,0.54096,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.53925,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53797,0.47703,0
0.5,0.53753,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53585,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48297,0
0.5,0.53417,0.48418,0
0.5,0.0022427,0.48734,0
0.5,0.0031646,0.48714,0
0.5,0.0063291,0.48663,0
0.5,0.0094937,0.48623,0
0.5,0.012658,0.48593,0
0.5,0.015823,0.48572,0
0.5,0.018987,0.48558,0
0.5,0.022152,0.48549,0
0.5,0.025316,0.48544,0
0.5,0.028481,0.48541,0
0.5,0.031646,0.48539,0
0.5,0.03481,0.48539,0
0.5,0.037975,0.48538,0
0.5,0.041139,0.48538,0
0.5,0.044304,0.48538,0
0.5,0.047468,0.48538,0
0.5,0.050633,0.48538,0
0.5,0.053797,0.48538,0
0.5,0.056962,0.48539,0
0.5,0.060127,0.48539,0
0.5,0.063291,0.48539,0
0.5,0.066456,0.48539,0
0.5,0.06962,0.48539,0
0.5,0.072785,0.48539,0
0.5,0.075949,0.48539,0
0.5,0.079114,0.48539,0
0.5,0.082278,0.48539,0
0.5,0.085443,0.48539,0
0.5,0.088608,0.48539,0
0.5,0.091772,0.48539,0
0.5,0.094937,0.48539,0
0.5,0.098101,0.48539,0
0.5,0.10127,0.48539,0
0.5,0.10443,0.48539,0
0.5,0.10759,0.48539,0
0.5,0.11076,0.48539,0
0.5,0.11392,0.48539,0
0.5,0.11709,0.48539,0
0.5,0.12025,0.48539,0
0.5,0.12342,0.48539,0
0.5,0.12658,0.48539,0
0.5,0.12975,0.48539,0
0.5,0.13291,0.48539,0
0.5,0.13608,0.48539,0
0.5,0.13924,0.48539,0
0.5,0.14241,0.48539,0
0.5,0.14557,0.48539,0
0.5,0.14873,0.48539,0
0.5,0.1519,0.48539,0
0.5,0.15506,0.48539,0
0.5,0.15823,0.48539,0
0.5,0.16139,0.48539,0
0.5,0.16456,0.48539,0
0.5,0.16772,0.48539,0
0.5,0.17089,0.48539,0
0.5,0.17405,0.48539,0
0.5,0.17722,0.48539,0
0.5,0.18038,0.48539,0
0.5,0.18354,0.48539,0
0.5,0.18671,0.48539,0
0.5,0.18987,0.48539,0
0.5,0.19304,0.48539,0
0.5,0.1962,0.48539,0
0.5,0.19937,0.48539,0
0.5,0.20253,0.48539,0
0.5,0.2057,0.48539,0
0.5,0.20886,0.48539,0
0.5,0.21203,0.48539,0
0.5,0.21519,0.48539,0
0.5,0.21835,0.48539,0
0.5,0.22152,0.48539,0
0.5,0.22468,0.48539,0
0.5,0.22785,0.48539,0
0.5,0.23101,0.48539,0
0.5,0.23418,0.48539,0
0.5,0.23734,0.48538,0
0.5,0.24051,0.48538,0
0.5,0.24367,0.48538,0
0.5,0.24684,0.48538,0
0.5,0.25,0.48538,0
0.5,0.25316,0.48538,0
0.5,0.25633,0.48538,0
0.5,0.25949,0.48538,0
0.5,0.26266,0.48538,0
0.5,0.26582,0.48538,0
0.5,0.26899,0.48538,0
0.5,0.27215,0.48538,0
0.5,0.27532,0.48538,0
0.5,0.27848,0.48538,0
0.5,0.28165,0.48538,0
0.5,0.28481,0.48538,0
0.5,0.28797,0.48538,0
0.5,0.29114,0.48538,0
0.5,0.2943,0.48538,0
0.5,0.29747,0.48538,0
0.5,0.30063,0.48537,0
0.5,0.3038,0.48537,0
0.5,0.30696,0.48537,0
0.5,0.31013,0.48537,0
0.5,0.31329,0.48537,0
0.5,0.31646,0.48537,0
0.5,0.31962,0.48537,0
0.5,0.32278,0.48536,0
0.5,0.32595,0.48536,0
0.5,0.32911,0.48536,0
0.5,0.33228,0.48536,0
0.5,0.33544,0.48536,0
0.5,0.33861,0.48535,0
0.5,0.34177,0.48535,0
0.5,0.34494,0.48535,0
0.5,0.3481,0.48535,0
0.5,0.35127,0.48534,0
0.5,0.35443,0.48534,0
0.5,0.35759,0.48534,0
0.5,0.36076,0.48533,0
0.5,0.36392,0.48533,0
0.5,0.36709,0.48533,0
0.5,0.37025,0.48532,0
0.5,0.37342,0.48532,0
0.5,0.37658,0.48532,0
0.5,0.37975,0.48531,0
0.5,0.38291,0.48531,0
0.5,0.38608,0.4853,0
0.5,0.38924,0.4853,0
0.5,0.39241,0.48529,0
0.5,0.39557,0.48529,0
0.5,0.39873,0.48528,0
0.5,0.4019,0.48527,0
0.5,0.40506,0.48527,0
0.5,0.40823,0.48526,0
0.5,0.41139,0.48525,0
0.5,0.41456,0.48525,0
0.5,0.41772,0.48524,0
0.5,0.42089,0.48523,0
0.5,0.42405,0.48522,0
0.5,0.42722,0.48521,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48518,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48512,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53252,0.48734,0
0.5,0,0.48771,0
0.5,0.53165,0.489,0
0.5,0.53085,0.49051,0
0.5,0.52915,0.49367,0
0.5,0.52848,0.49487,0
0.5,0.52738,0.49684,0
0.5,0.52549,0.5,0
0.5,0.52532,0.50027,0
0.5,0.52341,0.50316,0
0.5,0.52215,0.50488,0
0.5,0.52103,0.50633,0
0.5,0.51899,0.50864,0
0.5,0.51815,0.50949,0
0.5,0.0019379,0.51266,0
0.5,0,0.51236,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51292,0
0.5,0.0063291,0.5134,0
0.5,0.0094937,0.51379,0
0.5,0.012658,0.51408,0
0.5,0.015823,0.51428,0
0.5,0.018987,0.51442,0
0.5,0.022152,0.5145,0
0.5,0.025316,0.51456,0
0.5,0.028481,0.51459,0
0.5,0.031646,0.5146,0
0.5,0.03481,0.51461,0
0.5,0.037975,0.51462,0
0.5,0.041139,0.51462,0
0.5,0.044304,0.51462,0
0.5,0.047468,0.51462,0
0.5,0.050633,0.51462,0
0.5,0.053797,0.51462,0
0.5,0.056962,0.51461,0
0.5,0.060127,0.51461,0
0.5,0.063291,0.51461,0
0.5,0.066456,0.51461,0
0.5,0.06962,0.51461,0
0.5,0.072785,0.51461,0
0.5,0.075949,0.51461,0
0.5,0.079114,0.51461,0
0.5,0.082278,0.51461,0
0.5,0.085443,0.51461,0
0.5,0.088608,0.51461,0
0.5,0.091772,0.51461,0
0.5,0.094937,0.51461,0
0.5,0.098101,0.51461,0
0.5,0.10127,0.51461,0
0.5,0.10443,0.51461,0
0.5,0.10759,0.51461,0
0.5,0.11076,0.51461,0
0.5,0.11392,0.51461,0
0.5,0.11709,0.51461,0
0.5,0.12025,0.51461,0
0.5,0.12342,0.51461,0
0.5,0.12658,0.51461,0
0.5,0.12975,0.51461,0
0.5,0.13291,0.51461,0
0.5,0.13608,0.51461,0
0.5,0.13924,0.51461,0
0.5,0.14241,0.51461,0
0.5,0.14557,0.51461,0
0.5,0.14873,0.51461,0
0.5,0.1519,0.51461,0
0.5,0.15506,0.51461,0
0.5,0.15823,0.51461,0
0.5,0.16139,0.51461,0
0.5,0.16456,0.51461,0
0.5,0.16772,0.51461,0
0.5,0.17089,0.51461,0
0.5,0.17405,0.51461,0
0.5,0.17722,0.51461,0
0.5,0.18038,0.51461,0
0.5,0.18354,0.51461,0
0.5,0.18671,0.51461,0
0.5,0.18987,0.51461,0
0.5,0.19304,0.51461,0
0.5,0.1962,0.51461,0
0.5,0.19937,0.51461,0
0.5,0.20253,0.51461,0
0.5,0.2057,0.51461,0
0.5,0.20886,0.51461,0
0.5,0.21203,0.51462,0
0.5,0.21519,0.51462,0
0.5,0.21835,0.51462,0
0.5,0.22152,0.51462,0
0.5,0.22468,0.51462,0
0.5,0.22785,0.51462,0
0.5,0.23101,0.51462,0
0.5,0.23418,0.51462,0
0.5,0.23734,0.51462,0
0.5,0.24051,0.51462,0
0.5,0.24367,0.51462,0
0.5,0.24684,0.51462,0
0.5,0.25,0.51462,0
0.5,0.25316,0.51462,0
0.5,0.25633,0.51462,0
0.5,0.25949,0.51462,0
0.5,0.26266,0.51462,0
0.5,0.26582,0.51462,0
0.5,0.26899,0.51462,0
0.5,0.27215,0.51462,0
0.5,0.27532,0.51462,0
0.5,0.27848,0.51462,0
0.5,0.28165,0.51462,0
0.5,0.28481,0.51462,0
0.5,0.28797,0.51463,0
0.5,0.29114,0.51463,0
0.5,0.2943,0.51463,0
0.5,0.29747,0.51463,0
0.5,0.30063,0.51463,0
0.5,0.3038,0.51463,0
0.5,0.30696,0.51463,0
0.5,0.31013,0.51463,0
0.5,0.31329,0.51464,0
0.5,0.31646,0.51464,0
0.5,0.31962,0.51464,0
0.5,0.32278,0.51464,0
0.5,0.32595,0.51464,0
0.5,0.32911,0.51464,0
0.5,0.33228,0.51465,0
0.5,0.33544,0.51465,0
0.5,0.33861,0.51465,0
0.5,0.34177,0.51465,0
0.5,0.34494,0.51466,0
0.5,0.3481,0.51466,0
0.5,0.35127,0.51466,0
0.5,0.35443,0.51467,0
0.5,0.35759,0.51467,0
0.5,0.36076,0.51467,0
0.5,0.36392,0.51468,0
0.5,0.36709,0.51468,0
0.5,0.37025,0.51469,0
0.5,0.37342,0.51469,0
0.5,0.37658,0.5147,0
0.5,0.37975,0.5147,0
0.5,0.38291,0.51471,0
0.5,0.38608,0.51471,0
0.5,0.38924,0.51472,0
0.5,0.39241,0.51473,0
0.5,0.39557,0.51474,0
0.5,0.39873,0.51474,0
0.5,0.4019,0.51475,0
0.5,0.40506,0.51476,0
0.5,0.40823,0.51477,0
0.5,0.41139,0.51478,0
0.5,0.41456,0.51479,0
0.5,0.41772,0.51481,0
0.5,0.42089,0.51482,0
0.5,0.42405,0.51483,0
0.5,0.42722,0.51485,0
0.5,0.43038,0.51487,0
0.5,0.43354,0.51489,0
0.5,0.43671,0.51491,0
0.5,0.43987,0.51494,0
0.5,0.44304,0.51497,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46999,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56682,0.36709,0
0.5,0.56962,0.36581,0
0.5,0.57278,0.36508,0
0.5,0.57595,0.36496,0
0.5,0.57911,0.36544,0
0.5,0.58228,0.36659,0
0.5,0.58327,0.36709,0
0.5,0.56266,0.37025,0
0.5,0.56329,0.3696,0
0.5,0.56646,0.36727,0
0.5,0.58544,0.36846,0
0.5,0.5873,0.37025,0
0.5,0.55988,0.37342,0
0.5,0.56013,0.3731,0
0.5,0.58861,0.3726,0
0.5,0.58895,0.37342,0
0.5,0.55759,0.37658,0
0.5,0.58943,0.37658,0
0.5,0.5554,0.37975,0
0.5,0.55696,0.3775,0
0.5,0.58925,0.37975,0
0.5,0.55329,0.38291,0
0.5,0.5538,0.38215,0
0.5,0.58861,0.38291,0
0.5,0.55125,0.38608,0
0.5,0.58861,0.38292,0
0.5,0.58765,0.38608,0
0.5,0.5493,0.38924,0
0.5,0.55063,0.38705,0
0.5,0.58633,0.38924,0
0.5,0.54751,0.39241,0
0.5,0.58544,0.39094,0
0.5,0.58471,0.39241,0
0.5,0.54575,0.39557,0
0.5,0.54747,0.39249,0
0.5,0.58296,0.39557,0
0.5,0.54409,0.39873,0
0.5,0.5443,0.39833,0
0.5,0.58228,0.39668,0
0.5,0.58103,0.39873,0
0.5,0.54241,0.4019,0
0.5,0.57911,0.40159,0
0.5,0.5789,0.4019,0
0.5,0.54075,0.40506,0
0.5,0.54114,0.40434,0
0.5,0.57674,0.40506,0
0.5,0.53907,0.40823,0
0.5,0.57595,0.4062,0
0.5,0.57458,0.40823,0
0.5,0.53739,0.41139,0
0.5,0.53797,0.41031,0
0.5,0.57278,0.41093,0
0.5,0.57249,0.41139,0
0.5,0.53569,0.41456,0
0.5,0.57055,0.41456,0
0.5,0.53398,0.41772,0
0.5,0.53481,0.41621,0
0.5,0.56962,0.41613,0
0.5,0.56871,0.41772,0
0.5,0.53227,0.42089,0
0.5,0.56699,0.42089,0
0.5,0.53053,0.42405,0
0.5,0.53165,0.42205,0
0.5,0.56646,0.4219,0
0.5,0.56535,0.42405,0
0.5,0.5288,0.42722,0
0.5,0.56377,0.42722,0
0.5,0.52701,0.43038,0
0.5,0.52848,0.4278,0
0.5,0.56329,0.42817,0
0.5,0.56223,0.43038,0
0.5,0.52524,0.43354,0
0.5,0.52532,0.4334,0
0.5,0.5607,0.43354,0
0.5,0.52338,0.43671,0
0.5,0.56013,0.43474,0
0.5,0.55921,0.43671,0
0.5,0.52151,0.43987,0
0.5,0.52215,0.4388,0
0.5,0.55773,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44152,0
0.5,0.55627,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55482,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44838,0
0.5,0.55334,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44989,0
0.5,0.55184,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45485,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54844,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46147,0
0.5,0.54747,0.46051,0
0.5,0.54659,0.46203,0
0.5,0.507,0.46519,0
0.5,0.54471,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46588,0
0.5,0.54288,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54114,0.47138,0
0.5,0.54106,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.53933,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53797,0.47717,0
0.5,0.53761,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53595,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48318,0
0.5,0.53429,0.48418,0
0.5,0.0016351,0.48734,0
0.5,0.0031646,0.48703,0
0.5,0.0063291,0.48655,0
0.5,0.0094937,0.48616,0
0.5,0.012658,0.48588,0
0.5,0.015823,0.48568,0
0.5,0.018987,0.48555,0
0.5,0.022152,0.48547,0
0.5,0.025316,0.48542,0
0.5,0.028481,0.48539,0
0.5,0.031646,0.48537,0
0.5,0.03481,0.48537,0
0.5,0.037975,0.48536,0
0.5,0.041139,0.48536,0
0.5,0.044304,0.48536,0
0.5,0.047468,0.48536,0
0.5,0.050633,0.48537,0
0.5,0.053797,0.48537,0
0.5,0.056962,0.48537,0
0.5,0.060127,0.48537,0
0.5,0.063291,0.48537,0
0.5,0.066456,0.48537,0
0.5,0.06962,0.48537,0
0.5,0.072785,0.48537,0
0.5,0.075949,0.48537,0
0.5,0.079114,0.48537,0
0.5,0.082278,0.48537,0
0.5,0.085443,0.48537,0
0.5,0.088608,0.48537,0
0.5,0.091772,0.48537,0
0.5,0.094937,0.48537,0
0.5,0.098101,0.48537,0
0.5,0.10127,0.48537,0
0.5,0.10443,0.48537,0
0.5,0.10759,0.48537,0
0.5,0.11076,0.48537,0
0.5,0.11392,0.48537,0
0.5,0.11709,0.48537,0
0.5,0.12025,0.48537,0
0.5,0.12342,0.48537,0
0.5,0.12658,0.48537,0
0.5,0.12975,0.48537,0
0.5,0.13291,0.48537,0
0.5,0.13608,0.48537,0
0.5,0.13924,0.48537,0
0.5,0.14241,0.48537,0
0.5,0.14557,0.48537,0
0.5,0.14873,0.48537,0
0.5,0.1519,0.48537,0
0.5,0.15506,0.48537,0
0.5,0.15823,0.48537,0
0.5,0.16139,0.48537,0
0.5,0.16456,0.48537,0
0.5,0.16772,0.48537,0
0.5,0.17089,0.48537,0
0.5,0.17405,0.48537,0
0.5,0.17722,0.48537,0
0.5,0.18038,0.48537,0
0.5,0.18354,0.48537,0
0.5,0.18671,0.48537,0
0.5,0.18987,0.48537,0
0.5,0.19304,0.48537,0
0.5,0.1962,0.48537,0
0.5,0.19937,0.48537,0
0.5,0.20253,0.48537,0
0.5,0.2057,0.48537,0
0.5,0.20886,0.48537,0
0.5,0.21203,0.48537,0
0.5,0.21519,0.48537,0
0.5,0.21835,0.48537,0
0.5,0.22152,0.48537,0
0.5,0.22468,0.48537,0
0.5,0.22785,0.48537,0
0.5,0.23101,0.48537,0
0.5,0.23418,0.48537,0
0.5,0.23734,0.48537,0
0.5,0.24051,0.48537,0
0.5,0.24367,0.48537,0
0.5,0.24684,0.48537,0
0.5,0.25,0.48537,0
0.5,0.25316,0.48537,0
0.5,0.25633,0.48537,0
0.5,0.25949,0.48537,0
0.5,0.26266,0.48537,0
0.5,0.26582,0.48537,0
0.5,0.26899,0.48537,0
0.5,0.27215,0.48537,0
0.5,0.27532,0.48537,0
0.5,0.27848,0.48537,0
0.5,0.28165,0.48536,0
0.5,0.28481,0.48536,0
0.5,0.28797,0.48536,0
0.5,0.29114,0.48536,0
0.5,0.2943,0.48536,0
0.5,0.29747,0.48536,0
0.5,0.30063,0.48536,0
0.5,0.3038,0.48536,0
0.5,0.30696,0.48536,0
0.5,0.31013,0.48536,0
0.5,0.31329,0.48536,0
0.5,0.31646,0.48536,0
0.5,0.31962,0.48536,0
0.5,0.32278,0.48535,0
0.5,0.32595,0.48535,0
0.5,0.32911,0.48535,0
0.5,0.33228,0.48535,0
0.5,0.33544,0.48535,0
0.5,0.33861,0.48535,0
0.5,0.34177,0.48534,0
0.5,0.34494,0.48534,0
0.5,0.3481,0.48534,0
0.5,0.35127,0.48534,0
0.5,0.35443,0.48533,0
0.5,0.35759,0.48533,0
0.5,0.36076,0.48533,0
0.5,0.36392,0.48533,0
0.5,0.36709,0.48532,0
0.5,0.37025,0.48532,0
0.5,0.37342,0.48531,0
0.5,0.37658,0.48531,0
0.5,0.37975,0.48531,0
0.5,0.38291,0.4853,0
0.5,0.38608,0.4853,0
0.5,0.38924,0.48529,0
0.5,0.39241,0.48529,0
0.5,0.39557,0.48528,0
0.5,0.39873,0.48528,0
0.5,0.4019,0.48527,0
0.5,0.40506,0.48527,0
0.5,0.40823,0.48526,0
0.5,0.41139,0.48525,0
0.5,0.41456,0.48524,0
0.5,0.41772,0.48523,0
0.5,0.42089,0.48523,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48518,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48512,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53264,0.48734,0
0.5,0,0.48759,0
0.5,0.53165,0.48922,0
0.5,0.53096,0.49051,0
0.5,0.52925,0.49367,0
0.5,0.52848,0.49504,0
0.5,0.52746,0.49684,0
0.5,0.52555,0.5,0
0.5,0.52532,0.50037,0
0.5,0.52346,0.50316,0
0.5,0.52215,0.50493,0
0.5,0.52105,0.50633,0
0.5,0.51899,0.50865,0
0.5,0.51816,0.50949,0
0.5,0.0014771,0.51266,0
0.5,0,0.51244,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51299,0
0.5,0.0063291,0.51346,0
0.5,0.0094937,0.51384,0
0.5,0.012658,0.51412,0
0.5,0.015823,0.51431,0
0.5,0.018987,0.51444,0
0.5,0.022152,0.51453,0
0.5,0.025316,0.51458,0
0.5,0.028481,0.51461,0
0.5,0.031646,0.51462,0
0.5,0.03481,0.51463,0
0.5,0.037975,0.51463,0
0.5,0.041139,0.51464,0
0.5,0.044304,0.51464,0
0.5,0.047468,0.51463,0
0.5,0.050633,0.51463,0
0.5,0.053797,0.51463,0
0.5,0.056962,0.51463,0
0.5,0.060127,0.51463,0
0.5,0.063291,0.51463,0
0.5,0.066456,0.51463,0
0.5,0.06962,0.51463,0
0.5,0.072785,0.51463,0
0.5,0.075949,0.51463,0
0.5,0.079114,0.51463,0
0.5,0.082278,0.51463,0
0.5,0.085443,0.51463,0
0.5,0.088608,0.51463,0
0.5,0.091772,0.51463,0
0.5,0.094937,0.51463,0
0.5,0.098101,0.51463,0
0.5,0.10127,0.51463,0
0.5,0.10443,0.51463,0
0.5,0.10759,0.51463,0
0.5,0.11076,0.51463,0
0.5,0.11392,0.51463,0
0.5,0.11709,0.51463,0
0.5,0.12025,0.51463,0
0.5,0.12342,0.51463,0
0.5,0.12658,0.51463,0
0.5,0.12975,0.51463,0
0.5,0.13291,0.51463,0
0.5,0.13608,0.51463,0
0.5,0.13924,0.51463,0
0.5,0.14241,0.51463,0
0.5,0.14557,0.51463,0
0.5,0.14873,0.51463,0
0.5,0.1519,0.51463,0
0.5,0.15506,0.51463,0
0.5,0.15823,0.51463,0
0.5,0.16139,0.51463,0
0.5,0.16456,0.51463,0
0.5,0.16772,0.51463,0
0.5,0.17089,0.51463,0
0.5,0.17405,0.51463,0
0.5,0.17722,0.51463,0
0.5,0.18038,0.51463,0
0.5,0.18354,0.51463,0
0.5,0.18671,0.51463,0
0.5,0.18987,0.51463,0
0.5,0.19304,0.51463,0
0.5,0.1962,0.51463,0
0.5,0.19937,0.51463,0
0.5,0.20253,0.51463,0
0.5,0.2057,0.51463,0
0.5,0.20886,0.51463,0
0.5,0.21203,0.51463,0
0.5,0.21519,0.51463,0
0.5,0.21835,0.51463,0
0.5,0.22152,0.51463,0
0.5,0.22468,0.51463,0
0.5,0.22785,0.51463,0
0.5,0.23101,0.51463,0
0.5,0.23418,0.51463,0
0.5,0.23734,0.51463,0
0.5,0.24051,0.51463,0
0.5,0.24367,0.51464,0
0.5,0.24684,0.51464,0
0.5,0.25,0.51464,0
0.5,0.25316,0.51464,0
0.5,0.25633,0.51464,0
0.5,0.25949,0.51464,0
0.5,0.26266,0.51464,0
0.5,0.26582,0.51464,0
0.5,0.26899,0.51464,0
0.5,0.27215,0.51464,0
0.5,0.27532,0.51464,0
0.5,0.27848,0.51464,0
0.5,0.28165,0.51464,0
0.5,0.28481,0.51464,0
0.5,0.28797,0.51464,0
0.5,0.29114,0.51464,0
0.5,0.2943,0.51464,0
0.5,0.29747,0.51464,0
0.5,0.30063,0.51464,0
0.5,0.3038,0.51465,0
0.5,0.30696,0.51465,0
0.5,0.31013,0.51465,0
0.5,0.31329,0.51465,0
0.5,0.31646,0.51465,0
0.5,0.31962,0.51465,0
0.5,0.32278,0.51465,0
0.5,0.32595,0.51465,0
0.5,0.32911,0.51466,0
0.5,0.33228,0.51466,0
0.5,0.33544,0.51466,0
0.5,0.33861,0.51466,0
0.5,0.34177,0.51467,0
0.5,0.34494,0.51467,0
0.5,0.3481,0.51467,0
0.5,0.35127,0.51467,0
0.5,0.35443,0.51468,0
0.5,0.35759,0.51468,0
0.5,0.36076,0.51468,0
0.5,0.36392,0.51469,0
0.5,0.36709,0.51469,0
0.5,0.37025,0.51469,0
0.5,0.37342,0.5147,0
0.5,0.37658,0.5147,0
0.5,0.37975,0.51471,0
0.5,0.38291,0.51471,0
0.5,0.38608,0.51472,0
0.5,0.38924,0.51473,0
0.5,0.39241,0.51473,0
0.5,0.39557,0.51474,0
0.5,0.39873,0.51475,0
0.5,0.4019,0.51476,0
0.5,0.40506,0.51477,0
0.5,0.40823,0.51478,0
0.5,0.41139,0.51479,0
0.5,0.41456,0.5148,0
0.5,0.41772,0.51481,0
0.5,0.42089,0.51482,0
0.5,0.42405,0.51484,0
0.5,0.42722,0.51485,0
0.5,0.43038,0.51487,0
0.5,0.43354,0.51489,0
0.5,0.43671,0.51491,0
0.5,0.43987,0.51494,0
0.5,0.44304,0.51497,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46999,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60105,0.31013,0
0.5,0.60127,0.31,0
0.5,0.60443,0.30882,0
0.5,0.60759,0.30838,0
0.5,0.61076,0.30872,0
0.5,0.61392,0.30995,0
0.5,0.61418,0.31013,0
0.5,0.59605,0.31329,0
0.5,0.5981,0.31187,0
0.5,0.61709,0.31272,0
0.5,0.6175,0.31329,0
0.5,0.59246,0.31646,0
0.5,0.59494,0.31414,0
0.5,0.61895,0.31646,0
0.5,0.58985,0.31962,0
0.5,0.59177,0.31716,0
0.5,0.61964,0.31962,0
0.5,0.5877,0.32278,0
0.5,0.58861,0.32142,0
0.5,0.61977,0.32278,0
0.5,0.58582,0.32595,0
0.5,0.61944,0.32595,0
0.5,0.58403,0.32911,0
0.5,0.58544,0.32663,0
0.5,0.61866,0.32911,0
0.5,0.58231,0.33228,0
0.5,0.61744,0.33228,0
0.5,0.58065,0.33544,0
0.5,0.58228,0.33235,0
0.5,0.61709,0.33301,0
0.5,0.61594,0.33544,0
0.5,0.57899,0.33861,0
0.5,0.57911,0.33837,0
0.5,0.61426,0.33861,0
0.5,0.57723,0.34177,0
0.5,0.61392,0.33919,0
0.5,0.61244,0.34177,0
0.5,0.57547,0.34494,0
0.5,0.57595,0.3441,0
0.5,0.61076,0.34456,0
0.5,0.61054,0.34494,0
0.5,0.57372,0.3481,0
0.5,0.60866,0.3481,0
0.5,0.57197,0.35127,0
0.5,0.57278,0.34981,0
0.5,0.60759,0.34988,0
0.5,0.60678,0.35127,0
0.5,0.57022,0.35443,0
0.5,0.60493,0.35443,0
0.5,0.56845,0.35759,0
0.5,0.56962,0.35553,0
0.5,0.60443,0.35528,0
0.5,0.60312,0.35759,0
0.5,0.56669,0.36076,0
0.5,0.60133,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36118,0
0.5,0.60127,0.36088,0
0.5,0.59964,0.36392,0
0.5,0.56306,0.36709,0
0.5,0.56329,0.3667,0
0.5,0.5981,0.36679,0
0.5,0.59794,0.36709,0
0.5,0.56118,0.37025,0
0.5,0.59631,0.37025,0
0.5,0.55925,0.37342,0
0.5,0.56013,0.37201,0
0.5,0.59494,0.37288,0
0.5,0.59466,0.37342,0
0.5,0.55728,0.37658,0
0.5,0.59305,0.37658,0
0.5,0.55523,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37906,0
0.5,0.59142,0.37975,0
0.5,0.55319,0.38291,0
0.5,0.5538,0.38198,0
0.5,0.58984,0.38291,0
0.5,0.55119,0.38608,0
0.5,0.58861,0.38531,0
0.5,0.58822,0.38608,0
0.5,0.54923,0.38924,0
0.5,0.55063,0.38696,0
0.5,0.58662,0.38924,0
0.5,0.54742,0.39241,0
0.5,0.54747,0.39233,0
0.5,0.58544,0.39143,0
0.5,0.58493,0.39241,0
0.5,0.54571,0.39557,0
0.5,0.58313,0.39557,0
0.5,0.54407,0.39873,0
0.5,0.5443,0.39829,0
0.5,0.58228,0.39692,0
0.5,0.58114,0.39873,0
0.5,0.5424,0.4019,0
0.5,0.57911,0.40176,0
0.5,0.57902,0.4019,0
0.5,0.54075,0.40506,0
0.5,0.54114,0.40434,0
0.5,0.57688,0.40506,0
0.5,0.53907,0.40823,0
0.5,0.57595,0.40643,0
0.5,0.57475,0.40823,0
0.5,0.53738,0.41139,0
0.5,0.53797,0.41031,0
0.5,0.57278,0.41124,0
0.5,0.57269,0.41139,0
0.5,0.53569,0.41456,0
0.5,0.57076,0.41456,0
0.5,0.53398,0.41772,0
0.5,0.53481,0.41621,0
0.5,0.56962,0.41646,0
0.5,0.56889,0.41772,0
0.5,0.53227,0.42089,0
0.5,0.56713,0.42089,0
0.5,0.53053,0.42405,0
0.5,0.53165,0.42205,0
0.5,0.56646,0.42213,0
0.5,0.56545,0.42405,0
0.5,0.5288,0.42722,0
0.5,0.56382,0.42722,0
0.5,0.52701,0.43038,0
0.5,0.52848,0.4278,0
0.5,0.56329,0.42826,0
0.5,0.56225,0.43038,0
0.5,0.52524,0.43354,0
0.5,0.52532,0.4334,0
0.5,0.56072,0.43354,0
0.5,0.52338,0.43671,0
0.5,0.56013,0.43478,0
0.5,0.55923,0.43671,0
0.5,0.52151,0.43987,0
0.5,0.52215,0.4388,0
0.5,0.55775,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44156,0
0.5,0.55628,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55483,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.4484,0
0.5,0.55335,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44989,0
0.5,0.55184,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45485,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54844,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46147,0
0.5,0.54747,0.46053,0
0.5,0.54661,0.46203,0
0.5,0.507,0.46519,0
0.5,0.54477,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46599,0
0.5,0.54297,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54119,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.4716,0
0.5,0.53948,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53797,0.47746,0
0.5,0.53777,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53611,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48347,0
0.5,0.53443,0.48418,0
0.5,0.00097947,0.48734,0
0.5,0.0031646,0.48693,0
0.5,0.0063291,0.48646,0
0.5,0.0094937,0.4861,0
0.5,0.012658,0.48583,0
0.5,0.015823,0.48564,0
0.5,0.018987,0.48552,0
0.5,0.022152,0.48544,0
0.5,0.025316,0.48539,0
0.5,0.028481,0.48537,0
0.5,0.031646,0.48535,0
0.5,0.03481,0.48535,0
0.5,0.037975,0.48535,0
0.5,0.041139,0.48535,0
0.5,0.044304,0.48535,0
0.5,0.047468,0.48535,0
0.5,0.050633,0.48535,0
0.5,0.053797,0.48535,0
0.5,0.056962,0.48535,0
0.5,0.060127,0.48535,0
0.5,0.063291,0.48535,0
0.5,0.066456,0.48535,0
0.5,0.06962,0.48535,0
0.5,0.072785,0.48535,0
0.5,0.075949,0.48535,0
0.5,0.079114,0.48535,0
0.5,0.082278,0.48535,0
0.5,0.085443,0.48535,0
0.5,0.088608,0.48535,0
0.5,0.091772,0.48535,0
0.5,0.094937,0.48535,0
0.5,0.098101,0.48535,0
0.5,0.10127,0.48535,0
0.5,0.10443,0.48535,0
0.5,0.10759,0.48535,0
0.5,0.11076,0.48535,0
0.5,0.11392,0.48535,0
0.5,0.11709,0.48535,0
0.5,0.12025,0.48535,0
0.5,0.12342,0.48535,0
0.5,0.12658,0.48535,0
0.5,0.12975,0.48535,0
0.5,0.13291,0.48535,0
0.5,0.13608,0.48535,0
0.5,0.13924,0.48535,0
0.5,0.14241,0.48535,0
0.5,0.14557,0.48535,0
0.5,0.14873,0.48535,0
0.5,0.1519,0.48535,0
0.5,0.15506,0.48535,0
0.5,0.15823,0.48535,0
0.5,0.16139,0.48535,0
0.5,0.16456,0.48535,0
0.5,0.16772,0.48535,0
0.5,0.17089,0.48535,0
0.5,0.17405,0.48535,0
0.5,0.17722,0.48535,0
0.5,0.18038,0.48535,0
0.5,0.18354,0.48535,0
0.5,0.18671,0.48535,0
0.5,0.18987,0.48535,0
0.5,0.19304,0.48535,0
0.5,0.1962,0.48535,0
0.5,0.19937,0.48535,0
0.5,0.20253,0.48535,0
0.5,0.2057,0.48535,0
0.5,0.20886,0.48535,0
0.5,0.21203,0.48535,0
0.5,0.21519,0.48535,0
0.5,0.21835,0.48535,0
0.5,0.22152,0.48535,0
0.5,0.22468,0.48535,0
0.5,0.22785,0.48535,0
0.5,0.23101,0.48535,0
0.5,0.23418,0.48535,0
0.5,0.23734,0.48535,0
0.5,0.24051,0.48535,0
0.5,0.24367,0.48535,0
0.5,0.24684,0.48535,0
0.5,0.25,0.48535,0
0.5,0.25316,0.48535,0
0.5,0.25633,0.48535,0
0.5,0.25949,0.48535,0
0.5,0.26266,0.48535,0
0.5,0.26582,0.48535,0
0.5,0.26899,0.48535,0
0.5,0.27215,0.48535,0
0.5,0.27532,0.48535,0
0.5,0.27848,0.48535,0
0.5,0.28165,0.48535,0
0.5,0.28481,0.48535,0
0.5,0.28797,0.48535,0
0.5,0.29114,0.48535,0
0.5,0.2943,0.48535,0
0.5,0.29747,0.48535,0
0.5,0.30063,0.48535,0
0.5,0.3038,0.48535,0
0.5,0.30696,0.48534,0
0.5,0.31013,0.48534,0
0.5,0.31329,0.48534,0
0.5,0.31646,0.48534,0
0.5,0.31962,0.48534,0
0.5,0.32278,0.48534,0
0.5,0.32595,0.48534,0
0.5,0.32911,0.48534,0
0.5,0.33228,0.48534,0
0.5,0.33544,0.48534,0
0.5,0.33861,0.48533,0
0.5,0.34177,0.48533,0
0.5,0.34494,0.48533,0
0.5,0.3481,0.48533,0
0.5,0.35127,0.48533,0
0.5,0.35443,0.48532,0
0.5,0.35759,0.48532,0
0.5,0.36076,0.48532,0
0.5,0.36392,0.48532,0
0.5,0.36709,0.48531,0
0.5,0.37025,0.48531,0
0.5,0.37342,0.48531,0
0.5,0.37658,0.4853,0
0.5,0.37975,0.4853,0
0.5,0.38291,0.4853,0
0.5,0.38608,0.48529,0
0.5,0.38924,0.48529,0
0.5,0.39241,0.48528,0
0.5,0.39557,0.48528,0
0.5,0.39873,0.48527,0
0.5,0.4019,0.48527,0
0.5,0.40506,0.48526,0
0.5,0.40823,0.48525,0
0.5,0.41139,0.48525,0
0.5,0.41456,0.48524,0
0.5,0.41772,0.48523,0
0.5,0.42089,0.48522,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53278,0.48734,0
0.5,0,0.48748,0
0.5,0.53165,0.48946,0
0.5,0.53108,0.49051,0
0.5,0.52936,0.49367,0
0.5,0.52848,0.49522,0
0.5,0.52755,0.49684,0
0.5,0.52562,0.5,0
0.5,0.52532,0.50046,0
0.5,0.52349,0.50316,0
0.5,0.52215,0.50495,0
0.5,0.52106,0.50633,0
0.5,0.51899,0.50865,0
0.5,0.51816,0.50949,0
0.5,0.0009124,0.51266,0
0.5,0,0.51253,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51307,0
0.5,0.0063291,0.51353,0
0.5,0.0094937,0.51389,0
0.5,0.012658,0.51416,0
0.5,0.015823,0.51434,0
0.5,0.018987,0.51447,0
0.5,0.022152,0.51455,0
0.5,0.025316,0.5146,0
0.5,0.028481,0.51463,0
0.5,0.031646,0.51464,0
0.5,0.03481,0.51465,0
0.5,0.037975,0.51465,0
0.5,0.041139,0.51465,0
0.5,0.044304,0.51465,0
0.5,0.047468,0.51465,0
0.5,0.050633,0.51465,0
0.5,0.053797,0.51465,0
0.5,0.056962,0.51465,0
0.5,0.060127,0.51465,0
0.5,0.063291,0.51465,0
0.5,0.066456,0.51465,0
0.5,0.06962,0.51465,0
0.5,0.072785,0.51465,0
0.5,0.075949,0.51465,0
0.5,0.079114,0.51465,0
0.5,0.082278,0.51465,0
0.5,0.085443,0.51465,0
0.5,0.088608,0.51465,0
0.5,0.091772,0.51465,0
0.5,0.094937,0.51465,0
0.5,0.098101,0.51465,0
0.5,0.10127,0.51465,0
0.5,0.10443,0.51465,0
0.5,0.10759,0.51465,0
0.5,0.11076,0.51465,0
0.5,0.11392,0.51465,0
0.5,0.11709,0.51465,0
0.5,0.12025,0.51465,0
0.5,0.12342,0.51465,0
0.5,0.12658,0.51465,0
0.5,0.12975,0.51465,0
0.5,0.13291,0.51465,0
0.5,0.13608,0.51465,0
0.5,0.13924,0.51465,0
0.5,0.14241,0.51465,0
0.5,0.14557,0.51465,0
0.5,0.14873,0.51465,0
0.5,0.1519,0.51465,0
0.5,0.15506,0.51465,0
0.5,0.15823,0.51465,0
0.5,0.16139,0.51465,0
0.5,0.16456,0.51465,0
0.5,0.16772,0.51465,0
0.5,0.17089,0.51465,0
0.5,0.17405,0.51465,0
0.5,0.17722,0.51465,0
0.5,0.18038,0.51465,0
0.5,0.18354,0.51465,0
0.5,0.18671,0.51465,0
0.5,0.18987,0.51465,0
0.5,0.19304,0.51465,0
0.5,0.1962,0.51465,0
0.5,0.19937,0.51465,0
0.5,0.20253,0.51465,0
0.5,0.2057,0.51465,0
0.5,0.20886,0.51465,0
0.5,0.21203,0.51465,0
0.5,0.21519,0.51465,0
0.5,0.21835,0.51465,0
0.5,0.22152,0.51465,0
0.5,0.22468,0.51465,0
0.5,0.22785,0.51465,0
0.5,0.23101,0.51465,0
0.5,0.23418,0.51465,0
0.5,0.23734,0.51465,0
0.5,0.24051,0.51465,0
0.5,0.24367,0.51465,0
0.5,0.24684,0.51465,0
0.5,0.25,0.51465,0
0.5,0.25316,0.51465,0
0.5,0.25633,0.51465,0
0.5,0.25949,0.51465,0
0.5,0.26266,0.51466,0
0.5,0.26582,0.51466,0
0.5,0.26899,0.51466,0
0.5,0.27215,0.51466,0
0.5,0.27532,0.51466,0
0.5,0.27848,0.51466,0
0.5,0.28165,0.51466,0
0.5,0.28481,0.51466,0
0.5,0.28797,0.51466,0
0.5,0.29114,0.51466,0
0.5,0.2943,0.51466,0
0.5,0.29747,0.51466,0
0.5,0.30063,0.51466,0
0.5,0.3038,0.51466,0
0.5,0.30696,0.51466,0
0.5,0.31013,0.51467,0
0.5,0.31329,0.51467,0
0.5,0.31646,0.51467,0
0.5,0.31962,0.51467,0
0.5,0.32278,0.51467,0
0.5,0.32595,0.51467,0
0.5,0.32911,0.51467,0
0.5,0.33228,0.51467,0
0.5,0.33544,0.51468,0
0.5,0.33861,0.51468,0
0.5,0.34177,0.51468,0
0.5,0.34494,0.51468,0
0.5,0.3481,0.51468,0
0.5,0.35127,0.51469,0
0.5,0.35443,0.51469,0
0.5,0.35759,0.51469,0
0.5,0.36076,0.51469,0
0.5,0.36392,0.5147,0
0.5,0.36709,0.5147,0
0.5,0.37025,0.51471,0
0.5,0.37342,0.51471,0
0.5,0.37658,0.51471,0
0.5,0.37975,0.51472,0
0.5,0.38291,0.51472,0
0.5,0.38608,0.51473,0
0.5,0.38924,0.51473,0
0.5,0.39241,0.51474,0
0.5,0.39557,0.51475,0
0.5,0.39873,0.51476,0
0.5,0.4019,0.51476,0
0.5,0.40506,0.51477,0
0.5,0.40823,0.51478,0
0.5,0.41139,0.51479,0
0.5,0.41456,0.5148,0
0.5,0.41772,0.51481,0
0.5,0.42089,0.51483,0
0.5,0.42405,0.51484,0
0.5,0.42722,0.51486,0
0.5,0.43038,0.51487,0
0.5,0.43354,0.51489,0
0.5,0.43671,0.51491,0
0.5,0.43987,0.51494,0
0.5,0.44304,0.51497,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46999,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62555,0.26582,0
0.5,0.62658,0.26523,0
0.5,0.62975,0.26399,0
0.5,0.63291,0.26336,0
0.5,0.63608,0.26348,0
0.5,0.63924,0.26453,0
0.5,0.64114,0.26582,0
0.5,0.62123,0.26899,0
0.5,0.62342,0.26709,0
0.5,0.64241,0.26701,0
0.5,0.64392,0.26899,0
0.5,0.6183,0.27215,0
0.5,0.62025,0.2699,0
0.5,0.64533,0.27215,0
0.5,0.61588,0.27532,0
0.5,0.61709,0.27371,0
0.5,0.64557,0.27355,0
0.5,0.64584,0.27532,0
0.5,0.61375,0.27848,0
0.5,0.61392,0.27822,0
0.5,0.6457,0.27848,0
0.5,0.61174,0.28165,0
0.5,0.64557,0.27905,0
0.5,0.64501,0.28165,0
0.5,0.6098,0.28481,0
0.5,0.61076,0.28326,0
0.5,0.64396,0.28481,0
0.5,0.60792,0.28797,0
0.5,0.64254,0.28797,0
0.5,0.60601,0.29114,0
0.5,0.60759,0.28852,0
0.5,0.64241,0.28822,0
0.5,0.6409,0.29114,0
0.5,0.60413,0.2943,0
0.5,0.60443,0.29381,0
0.5,0.63924,0.29399,0
0.5,0.63906,0.2943,0
0.5,0.60224,0.29747,0
0.5,0.63718,0.29747,0
0.5,0.60036,0.30063,0
0.5,0.60127,0.29913,0
0.5,0.63608,0.29928,0
0.5,0.63527,0.30063,0
0.5,0.59851,0.3038,0
0.5,0.6334,0.3038,0
0.5,0.59662,0.30696,0
0.5,0.5981,0.30449,0
0.5,0.63291,0.30462,0
0.5,0.63157,0.30696,0
0.5,0.59479,0.31013,0
0.5,0.59494,0.30988,0
0.5,0.62975,0.31013,0
0.5,0.62975,0.31013,0
0.5,0.59293,0.31329,0
0.5,0.628,0.31329,0
0.5,0.59108,0.31646,0
0.5,0.59177,0.31529,0
0.5,0.62658,0.31581,0
0.5,0.62623,0.31646,0
0.5,0.58925,0.31962,0
0.5,0.62451,0.31962,0
0.5,0.58742,0.32278,0
0.5,0.58861,0.32074,0
0.5,0.62342,0.32161,0
0.5,0.62279,0.32278,0
0.5,0.58564,0.32595,0
0.5,0.6211,0.32595,0
0.5,0.5839,0.32911,0
0.5,0.58544,0.3263,0
0.5,0.62025,0.32751,0
0.5,0.61941,0.32911,0
0.5,0.58227,0.33228,0
0.5,0.58228,0.33227,0
0.5,0.61773,0.33228,0
0.5,0.58061,0.33544,0
0.5,0.61709,0.33345,0
0.5,0.61603,0.33544,0
0.5,0.57896,0.33861,0
0.5,0.57911,0.33832,0
0.5,0.61428,0.33861,0
0.5,0.57722,0.34177,0
0.5,0.61392,0.33922,0
0.5,0.61246,0.34177,0
0.5,0.57547,0.34494,0
0.5,0.57595,0.34409,0
0.5,0.61076,0.34459,0
0.5,0.61055,0.34494,0
0.5,0.57372,0.3481,0
0.5,0.60867,0.3481,0
0.5,0.57197,0.35127,0
0.5,0.57278,0.34981,0
0.5,0.60759,0.34988,0
0.5,0.60678,0.35127,0
0.5,0.57022,0.35443,0
0.5,0.60494,0.35443,0
0.5,0.56845,0.35759,0
0.5,0.56962,0.35553,0
0.5,0.60443,0.35531,0
0.5,0.60316,0.35759,0
0.5,0.56669,0.36076,0
0.5,0.60139,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36118,0
0.5,0.60127,0.36099,0
0.5,0.5997,0.36392,0
0.5,0.56306,0.36709,0
0.5,0.56329,0.3667,0
0.5,0.5981,0.36688,0
0.5,0.59799,0.36709,0
0.5,0.56118,0.37025,0
0.5,0.59634,0.37025,0
0.5,0.55925,0.37342,0
0.5,0.56013,0.37201,0
0.5,0.59494,0.37292,0
0.5,0.59468,0.37342,0
0.5,0.55728,0.37658,0
0.5,0.59306,0.37658,0
0.5,0.55523,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37907,0
0.5,0.59143,0.37975,0
0.5,0.55319,0.38291,0
0.5,0.5538,0.38198,0
0.5,0.58984,0.38291,0
0.5,0.55119,0.38608,0
0.5,0.58861,0.38532,0
0.5,0.58823,0.38608,0
0.5,0.54923,0.38924,0
0.5,0.55063,0.38696,0
0.5,0.58662,0.38924,0
0.5,0.54742,0.39241,0
0.5,0.54747,0.39233,0
0.5,0.58544,0.39143,0
0.5,0.58493,0.39241,0
0.5,0.54571,0.39557,0
0.5,0.58313,0.39557,0
0.5,0.54407,0.39873,0
0.5,0.5443,0.39829,0
0.5,0.58228,0.39694,0
0.5,0.58115,0.39873,0
0.5,0.5424,0.4019,0
0.5,0.57911,0.4018,0
0.5,0.57905,0.4019,0
0.5,0.54075,0.40506,0
0.5,0.54114,0.40434,0
0.5,0.57693,0.40506,0
0.5,0.53907,0.40823,0
0.5,0.57595,0.40653,0
0.5,0.57483,0.40823,0
0.5,0.53738,0.41139,0
0.5,0.53797,0.41031,0
0.5,0.57279,0.41139,0
0.5,0.53569,0.41456,0
0.5,0.57278,0.41139,0
0.5,0.57087,0.41456,0
0.5,0.53398,0.41772,0
0.5,0.53481,0.41621,0
0.5,0.56962,0.41666,0
0.5,0.56901,0.41772,0
0.5,0.53227,0.42089,0
0.5,0.56724,0.42089,0
0.5,0.53053,0.42405,0
0.5,0.53165,0.42205,0
0.5,0.56646,0.42231,0
0.5,0.56553,0.42405,0
0.5,0.5288,0.42722,0
0.5,0.56389,0.42722,0
0.5,0.52701,0.43038,0
0.5,0.52848,0.4278,0
0.5,0.56329,0.42839,0
0.5,0.56231,0.43038,0
0.5,0.52524,0.43354,0
0.5,0.52532,0.4334,0
0.5,0.56077,0.43354,0
0.5,0.52338,0.43671,0
0.5,0.56013,0.43487,0
0.5,0.55926,0.43671,0
0.5,0.52151,0.43987,0
0.5,0.52215,0.4388,0
0.5,0.55778,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44161,0
0.5,0.5563,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55485,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44841,0
0.5,0.55335,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44989,0
0.5,0.55184,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45485,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54844,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46147,0
0.5,0.54747,0.46055,0
0.5,0.54663,0.46203,0
0.5,0.507,0.46519,0
0.5,0.54481,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46609,0
0.5,0.54304,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54129,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.4718,0
0.5,0.5396,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53797,0.47771,0
0.5,0.5379,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53625,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48372,0
0.5,0.53457,0.48418,0
0.5,0.00037572,0.48734,0
0.5,0.0031646,0.48684,0
0.5,0.0063291,0.4864,0
0.5,0.0094937,0.48604,0
0.5,0.012658,0.48578,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.48548,0
0.5,0.022152,0.48541,0
0.5,0.025316,0.48537,0
0.5,0.028481,0.48534,0
0.5,0.031646,0.48533,0
0.5,0.03481,0.48533,0
0.5,0.037975,0.48533,0
0.5,0.041139,0.48533,0
0.5,0.044304,0.48533,0
0.5,0.047468,0.48533,0
0.5,0.050633,0.48533,0
0.5,0.053797,0.48533,0
0.5,0.056962,0.48533,0
0.5,0.060127,0.48533,0
0.5,0.063291,0.48533,0
0.5,0.066456,0.48533,0
0.5,0.06962,0.48533,0
0.5,0.072785,0.48533,0
0.5,0.075949,0.48533,0
0.5,0.079114,0.48533,0
0.5,0.082278,0.48533,0
0.5,0.085443,0.48533,0
0.5,0.088608,0.48533,0
0.5,0.091772,0.48533,0
0.5,0.094937,0.48533,0
0.5,0.098101,0.48533,0
0.5,0.10127,0.48533,0
0.5,0.10443,0.48533,0
0.5,0.10759,0.48533,0
0.5,0.11076,0.48533,0
0.5,0.11392,0.48533,0
0.5,0.11709,0.48533,0
0.5,0.12025,0.48533,0
0.5,0.12342,0.48533,0
0.5,0.12658,0.48533,0
0.5,0.12975,0.48533,0
0.5,0.13291,0.48533,0
0.5,0.13608,0.48533,0
0.5,0.13924,0.48533,0
0.5,0.14241,0.48533,0
0.5,0.14557,0.48533,0
0.5,0.14873,0.48533,0
0.5,0.1519,0.48533,0
0.5,0.15506,0.48533,0
0.5,0.15823,0.48533,0
0.5,0.16139,0.48533,0
0.5,0.16456,0.48533,0
0.5,0.16772,0.48533,0
0.5,0.17089,0.48533,0
0.5,0.17405,0.48533,0
0.5,0.17722,0.48533,0
0.5,0.18038,0.48533,0
0.5,0.18354,0.48533,0
0.5,0.18671,0.48533,0
0.5,0.18987,0.48533,0
0.5,0.19304,0.48533,0
0.5,0.1962,0.48533,0
0.5,0.19937,0.48533,0
0.5,0.20253,0.48533,0
0.5,0.2057,0.48533,0
0.5,0.20886,0.48533,0
0.5,0.21203,0.48533,0
0.5,0.21519,0.48533,0
0.5,0.21835,0.48533,0
0.5,0.22152,0.48533,0
0.5,0.22468,0.48533,0
0.5,0.22785,0.48533,0
0.5,0.23101,0.48533,0
0.5,0.23418,0.48533,0
0.5,0.23734,0.48533,0
0.5,0.24051,0.48533,0
0.5,0.24367,0.48533,0
0.5,0.24684,0.48533,0
0.5,0.25,0.48533,0
0.5,0.25316,0.48533,0
0.5,0.25633,0.48533,0
0.5,0.25949,0.48533,0
0.5,0.26266,0.48533,0
0.5,0.26582,0.48533,0
0.5,0.26899,0.48533,0
0.5,0.27215,0.48533,0
0.5,0.27532,0.48533,0
0.5,0.27848,0.48533,0
0.5,0.28165,0.48533,0
0.5,0.28481,0.48533,0
0.5,0.28797,0.48533,0
0.5,0.29114,0.48533,0
0.5,0.2943,0.48533,0
0.5,0.29747,0.48533,0
0.5,0.30063,0.48533,0
0.5,0.3038,0.48533,0
0.5,0.30696,0.48533,0
0.5,0.31013,0.48533,0
0.5,0.31329,0.48533,0
0.5,0.31646,0.48533,0
0.5,0.31962,0.48533,0
0.5,0.32278,0.48533,0
0.5,0.32595,0.48532,0
0.5,0.32911,0.48532,0
0.5,0.33228,0.48532,0
0.5,0.33544,0.48532,0
0.5,0.33861,0.48532,0
0.5,0.34177,0.48532,0
0.5,0.34494,0.48532,0
0.5,0.3481,0.48532,0
0.5,0.35127,0.48531,0
0.5,0.35443,0.48531,0
0.5,0.35759,0.48531,0
0.5,0.36076,0.48531,0
0.5,0.36392,0.48531,0
0.5,0.36709,0.4853,0
0.5,0.37025,0.4853,0
0.5,0.37342,0.4853,0
0.5,0.37658,0.48529,0
0.5,0.37975,0.48529,0
0.5,0.38291,0.48529,0
0.5,0.38608,0.48528,0
0.5,0.38924,0.48528,0
0.5,0.39241,0.48527,0
0.5,0.39557,0.48527,0
0.5,0.39873,0.48526,0
0.5,0.4019,0.48526,0
0.5,0.40506,0.48525,0
0.5,0.40823,0.48525,0
0.5,0.41139,0.48524,0
0.5,0.41456,0.48523,0
0.5,0.41772,0.48522,0
0.5,0.42089,0.48522,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48518,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48515,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.5329,0.48734,0
0.5,0,0.48739,0
0.5,0.53165,0.48967,0
0.5,0.53119,0.49051,0
0.5,0.52944,0.49367,0
0.5,0.52848,0.49535,0
0.5,0.52761,0.49684,0
0.5,0.52565,0.5,0
0.5,0.52532,0.50051,0
0.5,0.5235,0.50316,0
0.5,0.52215,0.50496,0
0.5,0.52106,0.50633,0
0.5,0.51899,0.50865,0
0.5,0.51816,0.50949,0
0.5,0.0003454,0.51266,0
0.5,0,0.51261,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51314,0
0.5,0.0063291,0.51358,0
0.5,0.0094937,0.51393,0
0.5,0.012658,0.51418,0
0.5,0.015823,0.51437,0
0.5,0.018987,0.51449,0
0.5,0.022152,0.51457,0
0.5,0.025316,0.51461,0
0.5,0.028481,0.51464,0
0.5,0.031646,0.51466,0
0.5,0.03481,0.51467,0
0.5,0.037975,0.51467,0
0.5,0.041139,0.51467,0
0.5,0.044304,0.51467,0
0.5,0.047468,0.51467,0
0.5,0.050633,0.51467,0
0.5,0.053797,0.51467,0
0.5,0.056962,0.51467,0
0.5,0.060127,0.51467,0
0.5,0.063291,0.51467,0
0.5,0.066456,0.51467,0
0.5,0.06962,0.51467,0
0.5,0.072785,0.51467,0
0.5,0.075949,0.51467,0
0.5,0.079114,0.51467,0
0.5,0.082278,0.51467,0
0.5,0.085443,0.51467,0
0.5,0.088608,0.51467,0
0.5,0.091772,0.51467,0
0.5,0.094937,0.51467,0
0.5,0.098101,0.51467,0
0.5,0.10127,0.51467,0
0.5,0.10443,0.51467,0
0.5,0.10759,0.51467,0
0.5,0.11076,0.51467,0
0.5,0.11392,0.51467,0
0.5,0.11709,0.51467,0
0.5,0.12025,0.51467,0
0.5,0.12342,0.51467,0
0.5,0.12658,0.51467,0
0.5,0.12975,0.51467,0
0.5,0.13291,0.51467,0
0.5,0.13608,0.51467,0
0.5,0.13924,0.51467,0
0.5,0.14241,0.51467,0
0.5,0.14557,0.51467,0
0.5,0.14873,0.51467,0
0.5,0.1519,0.51467,0
0.5,0.15506,0.51467,0
0.5,0.15823,0.51467,0
0.5,0.16139,0.51467,0
0.5,0.16456,0.51467,0
0.5,0.16772,0.51467,0
0.5,0.17089,0.51467,0
0.5,0.17405,0.51467,0
0.5,0.17722,0.51467,0
0.5,0.18038,0.51467,0
0.5,0.18354,0.51467,0
0.5,0.18671,0.51467,0
0.5,0.18987,0.51467,0
0.5,0.19304,0.51467,0
0.5,0.1962,0.51467,0
0.5,0.19937,0.51467,0
0.5,0.20253,0.51467,0
0.5,0.2057,0.51467,0
0.5,0.20886,0.51467,0
0.5,0.21203,0.51467,0
0.5,0.21519,0.51467,0
0.5,0.21835,0.51467,0
0.5,0.22152,0.51467,0
0.5,0.22468,0.51467,0
0.5,0.22785,0.51467,0
0.5,0.23101,0.51467,0
0.5,0.23418,0.51467,0
0.5,0.23734,0.51467,0
0.5,0.24051,0.51467,0
0.5,0.24367,0.51467,0
0.5,0.24684,0.51467,0
0.5,0.25,0.51467,0
0.5,0.25316,0.51467,0
0.5,0.25633,0.51467,0
0.5,0.25949,0.51467,0
0.5,0.26266,0.51467,0
0.5,0.26582,0.51467,0
0.5,0.26899,0.51467,0
0.5,0.27215,0.51467,0
0.5,0.27532,0.51467,0
0.5,0.27848,0.51467,0
0.5,0.28165,0.51467,0
0.5,0.28481,0.51467,0
0.5,0.28797,0.51467,0
0.5,0.29114,0.51468,0
0.5,0.2943,0.51468,0
0.5,0.29747,0.51468,0
0.5,0.30063,0.51468,0
0.5,0.3038,0.51468,0
0.5,0.30696,0.51468,0
0.5,0.31013,0.51468,0
0.5,0.31329,0.51468,0
0.5,0.31646,0.51468,0
0.5,0.31962,0.51468,0
0.5,0.32278,0.51468,0
0.5,0.32595,0.51468,0
0.5,0.32911,0.51469,0
0.5,0.33228,0.51469,0
0.5,0.33544,0.51469,0
0.5,0.33861,0.51469,0
0.5,0.34177,0.51469,0
0.5,0.34494,0.51469,0
0.5,0.3481,0.5147,0
0.5,0.35127,0.5147,0
0.5,0.35443,0.5147,0
0.5,0.35759,0.5147,0
0.5,0.36076,0.51471,0
0.5,0.36392,0.51471,0
0.5,0.36709,0.51471,0
0.5,0.37025,0.51472,0
0.5,0.37342,0.51472,0
0.5,0.37658,0.51472,0
0.5,0.37975,0.51473,0
0.5,0.38291,0.51473,0
0.5,0.38608,0.51474,0
0.5,0.38924,0.51474,0
0.5,0.39241,0.51475,0
0.5,0.39557,0.51476,0
0.5,0.39873,0.51476,0
0.5,0.4019,0.51477,0
0.5,0.40506,0.51478,0
0.5,0.40823,0.51479,0
0.5,0.41139,0.5148,0
0.5,0.41456,0.51481,0
0.5,0.41772,0.51482,0
0.5,0.42089,0.51483,0
0.5,0.42405,0.51485,0
0.5,0.42722,0.51486,0
0.5,0.43038,0.51488,0
0.5,0.43354,0.5149,0
0.5,0.43671,0.51492,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46999,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64972,0.22785,0
0.5,0.6519,0.22679,0
0.5,0.65506,0.22599,0
0.5,0.65823,0.22592,0
0.5,0.66139,0.22669,0
0.5,0.66347,0.22785,0
0.5,0.64512,0.23101,0
0.5,0.64557,0.2306,0
0.5,0.64873,0.22834,0
0.5,0.66456,0.22864,0
0.5,0.66656,0.23101,0
0.5,0.642,0.23418,0
0.5,0.64241,0.23372,0
0.5,0.66772,0.23345,0
0.5,0.66801,0.23418,0
0.5,0.63946,0.23734,0
0.5,0.66857,0.23734,0
0.5,0.6372,0.24051,0
0.5,0.63924,0.23763,0
0.5,0.6685,0.24051,0
0.5,0.6351,0.24367,0
0.5,0.63608,0.2422,0
0.5,0.66792,0.24367,0
0.5,0.6331,0.24684,0
0.5,0.66772,0.24429,0
0.5,0.66693,0.24684,0
0.5,0.6311,0.25,0
0.5,0.63291,0.24714,0
0.5,0.66558,0.25,0
0.5,0.62912,0.25316,0
0.5,0.62975,0.25218,0
0.5,0.66456,0.25197,0
0.5,0.66394,0.25316,0
0.5,0.62715,0.25633,0
0.5,0.66214,0.25633,0
0.5,0.62518,0.25949,0
0.5,0.62658,0.25726,0
0.5,0.66139,0.25754,0
0.5,0.66022,0.25949,0
0.5,0.62324,0.26266,0
0.5,0.62342,0.26237,0
0.5,0.65824,0.26266,0
0.5,0.62129,0.26582,0
0.5,0.65823,0.26268,0
0.5,0.65631,0.26582,0
0.5,0.61935,0.26899,0
0.5,0.62025,0.26753,0
0.5,0.65506,0.26784,0
0.5,0.65437,0.26899,0
0.5,0.61745,0.27215,0
0.5,0.65245,0.27215,0
0.5,0.61552,0.27532,0
0.5,0.61709,0.27275,0
0.5,0.6519,0.27306,0
0.5,0.65055,0.27532,0
0.5,0.61362,0.27848,0
0.5,0.61392,0.27799,0
0.5,0.64873,0.27831,0
0.5,0.64863,0.27848,0
0.5,0.61171,0.28165,0
0.5,0.64676,0.28165,0
0.5,0.6098,0.28481,0
0.5,0.61076,0.28324,0
0.5,0.64557,0.28362,0
0.5,0.64486,0.28481,0
0.5,0.60792,0.28797,0
0.5,0.64297,0.28797,0
0.5,0.60601,0.29114,0
0.5,0.60759,0.28852,0
0.5,0.64241,0.2889,0
0.5,0.64107,0.29114,0
0.5,0.60413,0.2943,0
0.5,0.60443,0.29381,0
0.5,0.63924,0.29413,0
0.5,0.63914,0.2943,0
0.5,0.60224,0.29747,0
0.5,0.63724,0.29747,0
0.5,0.60036,0.30063,0
0.5,0.60127,0.29913,0
0.5,0.63608,0.29936,0
0.5,0.63532,0.30063,0
0.5,0.59851,0.3038,0
0.5,0.63345,0.3038,0
0.5,0.59662,0.30696,0
0.5,0.5981,0.30449,0
0.5,0.63291,0.3047,0
0.5,0.63161,0.30696,0
0.5,0.59479,0.31013,0
0.5,0.59494,0.30988,0
0.5,0.62978,0.31013,0
0.5,0.59293,0.31329,0
0.5,0.62975,0.31018,0
0.5,0.62802,0.31329,0
0.5,0.59108,0.31646,0
0.5,0.59177,0.31529,0
0.5,0.62658,0.31585,0
0.5,0.62625,0.31646,0
0.5,0.58925,0.31962,0
0.5,0.62453,0.31962,0
0.5,0.58742,0.32278,0
0.5,0.58861,0.32074,0
0.5,0.62342,0.32164,0
0.5,0.6228,0.32278,0
0.5,0.58564,0.32595,0
0.5,0.62111,0.32595,0
0.5,0.5839,0.32911,0
0.5,0.58544,0.3263,0
0.5,0.62025,0.32752,0
0.5,0.61941,0.32911,0
0.5,0.58227,0.33228,0
0.5,0.58228,0.33227,0
0.5,0.61773,0.33228,0
0.5,0.58061,0.33544,0
0.5,0.61709,0.33345,0
0.5,0.61603,0.33544,0
0.5,0.57895,0.33861,0
0.5,0.57911,0.33831,0
0.5,0.61428,0.33861,0
0.5,0.57722,0.34177,0
0.5,0.61392,0.33922,0
0.5,0.61246,0.34177,0
0.5,0.57547,0.34494,0
0.5,0.57595,0.34409,0
0.5,0.61076,0.34459,0
0.5,0.61055,0.34494,0
0.5,0.57372,0.3481,0
0.5,0.60867,0.3481,0
0.5,0.57197,0.35127,0
0.5,0.57278,0.34981,0
0.5,0.60759,0.3499,0
0.5,0.6068,0.35127,0
0.5,0.57022,0.35443,0
0.5,0.60498,0.35443,0
0.5,0.56845,0.35759,0
0.5,0.56962,0.35553,0
0.5,0.60443,0.35539,0
0.5,0.60321,0.35759,0
0.5,0.56669,0.36076,0
0.5,0.60146,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36118,0
0.5,0.60127,0.36112,0
0.5,0.59977,0.36392,0
0.5,0.56306,0.36709,0
0.5,0.56329,0.3667,0
0.5,0.5981,0.36701,0
0.5,0.59806,0.36709,0
0.5,0.56118,0.37025,0
0.5,0.59641,0.37025,0
0.5,0.55925,0.37342,0
0.5,0.56013,0.37201,0
0.5,0.59494,0.37302,0
0.5,0.59473,0.37342,0
0.5,0.55728,0.37658,0
0.5,0.5931,0.37658,0
0.5,0.55523,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37913,0
0.5,0.59146,0.37975,0
0.5,0.55319,0.38291,0
0.5,0.5538,0.38198,0
0.5,0.58986,0.38291,0
0.5,0.55119,0.38608,0
0.5,0.58861,0.38534,0
0.5,0.58824,0.38608,0
0.5,0.54923,0.38924,0
0.5,0.55063,0.38696,0
0.5,0.58663,0.38924,0
0.5,0.54742,0.39241,0
0.5,0.54747,0.39233,0
0.5,0.58544,0.39143,0
0.5,0.58493,0.39241,0
0.5,0.54571,0.39557,0
0.5,0.58314,0.39557,0
0.5,0.54407,0.39873,0
0.5,0.5443,0.39829,0
0.5,0.58228,0.39695,0
0.5,0.58117,0.39873,0
0.5,0.5424,0.4019,0
0.5,0.57911,0.40184,0
0.5,0.57907,0.4019,0
0.5,0.54075,0.40506,0
0.5,0.54114,0.40434,0
0.5,0.57698,0.40506,0
0.5,0.53907,0.40823,0
0.5,0.57595,0.40661,0
0.5,0.5749,0.40823,0
0.5,0.53738,0.41139,0
0.5,0.53797,0.4103,0
0.5,0.57287,0.41139,0
0.5,0.53568,0.41456,0
0.5,0.57278,0.41154,0
0.5,0.57097,0.41456,0
0.5,0.53397,0.41772,0
0.5,0.53481,0.41621,0
0.5,0.56962,0.41683,0
0.5,0.56911,0.41772,0
0.5,0.53227,0.42089,0
0.5,0.56734,0.42089,0
0.5,0.53053,0.42405,0
0.5,0.53165,0.42205,0
0.5,0.56646,0.42248,0
0.5,0.56562,0.42405,0
0.5,0.5288,0.42722,0
0.5,0.56397,0.42722,0
0.5,0.52701,0.43038,0
0.5,0.52848,0.4278,0
0.5,0.56329,0.42853,0
0.5,0.56237,0.43038,0
0.5,0.52524,0.43354,0
0.5,0.52532,0.4334,0
0.5,0.56082,0.43354,0
0.5,0.52338,0.43671,0
0.5,0.56013,0.43496,0
0.5,0.5593,0.43671,0
0.5,0.52151,0.43987,0
0.5,0.52215,0.4388,0
0.5,0.55781,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44167,0
0.5,0.55633,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55486,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44844,0
0.5,0.55336,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44989,0
0.5,0.55184,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45485,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54845,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46147,0
0.5,0.54747,0.46058,0
0.5,0.54665,0.46203,0
0.5,0.507,0.46519,0
0.5,0.54486,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46618,0
0.5,0.54311,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54139,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.47197,0
0.5,0.53971,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53802,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53797,0.47793,0
0.5,0.53637,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48394,0
0.5,0.53468,0.48418,0
0.5,0,0.48732,0
0.5,0.0031646,0.48678,0
0.5,0.0063291,0.48634,0
0.5,0.0094937,0.48599,0
0.5,0.012658,0.48574,0
0.5,0.015823,0.48556,0
0.5,0.018987,0.48545,0
0.5,0.022152,0.48538,0
0.5,0.025316,0.48534,0
0.5,0.028481,0.48532,0
0.5,0.031646,0.48532,0
0.5,0.03481,0.48531,0
0.5,0.037975,0.48531,0
0.5,0.041139,0.48531,0
0.5,0.044304,0.48531,0
0.5,0.047468,0.48531,0
0.5,0.050633,0.48532,0
0.5,0.053797,0.48532,0
0.5,0.056962,0.48532,0
0.5,0.060127,0.48532,0
0.5,0.063291,0.48532,0
0.5,0.066456,0.48532,0
0.5,0.06962,0.48532,0
0.5,0.072785,0.48532,0
0.5,0.075949,0.48532,0
0.5,0.079114,0.48532,0
0.5,0.082278,0.48532,0
0.5,0.085443,0.48532,0
0.5,0.088608,0.48532,0
0.5,0.091772,0.48532,0
0.5,0.094937,0.48532,0
0.5,0.098101,0.48532,0
0.5,0.10127,0.48532,0
0.5,0.10443,0.48532,0
0.5,0.10759,0.48532,0
0.5,0.11076,0.48532,0
0.5,0.11392,0.48532,0
0.5,0.11709,0.48532,0
0.5,0.12025,0.48532,0
0.5,0.12342,0.48532,0
0.5,0.12658,0.48532,0
0.5,0.12975,0.48532,0
0.5,0.13291,0.48532,0
0.5,0.13608,0.48532,0
0.5,0.13924,0.48532,0
0.5,0.14241,0.48532,0
0.5,0.14557,0.48532,0
0.5,0.14873,0.48532,0
0.5,0.1519,0.48532,0
0.5,0.15506,0.48532,0
0.5,0.15823,0.48532,0
0.5,0.16139,0.48532,0
0.5,0.16456,0.48532,0
0.5,0.16772,0.48532,0
0.5,0.17089,0.48532,0
0.5,0.17405,0.48532,0
0.5,0.17722,0.48532,0
0.5,0.18038,0.48532,0
0.5,0.18354,0.48532,0
0.5,0.18671,0.48532,0
0.5,0.18987,0.48532,0
0.5,0.19304,0.48532,0
0.5,0.1962,0.48532,0
0.5,0.19937,0.48532,0
0.5,0.20253,0.48532,0
0.5,0.2057,0.48532,0
0.5,0.20886,0.48532,0
0.5,0.21203,0.48532,0
0.5,0.21519,0.48532,0
0.5,0.21835,0.48532,0
0.5,0.22152,0.48532,0
0.5,0.22468,0.48532,0
0.5,0.22785,0.48532,0
0.5,0.23101,0.48532,0
0.5,0.23418,0.48532,0
0.5,0.23734,0.48532,0
0.5,0.24051,0.48532,0
0.5,0.24367,0.48532,0
0.5,0.24684,0.48532,0
0.5,0.25,0.48532,0
0.5,0.25316,0.48532,0
0.5,0.25633,0.48532,0
0.5,0.25949,0.48532,0
0.5,0.26266,0.48532,0
0.5,0.26582,0.48532,0
0.5,0.26899,0.48532,0
0.5,0.27215,0.48532,0
0.5,0.27532,0.48532,0
0.5,0.27848,0.48532,0
0.5,0.28165,0.48532,0
0.5,0.28481,0.48532,0
0.5,0.28797,0.48532,0
0.5,0.29114,0.48532,0
0.5,0.2943,0.48532,0
0.5,0.29747,0.48532,0
0.5,0.30063,0.48532,0
0.5,0.3038,0.48532,0
0.5,0.30696,0.48531,0
0.5,0.31013,0.48531,0
0.5,0.31329,0.48531,0
0.5,0.31646,0.48531,0
0.5,0.31962,0.48531,0
0.5,0.32278,0.48531,0
0.5,0.32595,0.48531,0
0.5,0.32911,0.48531,0
0.5,0.33228,0.48531,0
0.5,0.33544,0.48531,0
0.5,0.33861,0.48531,0
0.5,0.34177,0.48531,0
0.5,0.34494,0.48531,0
0.5,0.3481,0.48531,0
0.5,0.35127,0.4853,0
0.5,0.35443,0.4853,0
0.5,0.35759,0.4853,0
0.5,0.36076,0.4853,0
0.5,0.36392,0.4853,0
0.5,0.36709,0.48529,0
0.5,0.37025,0.48529,0
0.5,0.37342,0.48529,0
0.5,0.37658,0.48529,0
0.5,0.37975,0.48528,0
0.5,0.38291,0.48528,0
0.5,0.38608,0.48527,0
0.5,0.38924,0.48527,0
0.5,0.39241,0.48527,0
0.5,0.39557,0.48526,0
0.5,0.39873,0.48526,0
0.5,0.4019,0.48525,0
0.5,0.40506,0.48525,0
0.5,0.40823,0.48524,0
0.5,0.41139,0.48523,0
0.5,0.41456,0.48523,0
0.5,0.41772,0.48522,0
0.5,0.42089,0.48521,0
0.5,0.42405,0.4852,0
0.5,0.42722,0.48519,0
0.5,0.43038,0.48518,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48515,0
0.5,0.43987,0.48513,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53301,0.48734,0
0.5,0.53165,0.48985,0
0.5,0.53128,0.49051,0
0.5,0.52952,0.49367,0
0.5,0.52848,0.49546,0
0.5,0.52766,0.49684,0
0.5,0.52569,0.5,0
0.5,0.52532,0.50056,0
0.5,0.52352,0.50316,0
0.5,0.52215,0.50498,0
0.5,0.52107,0.50633,0
0.5,0.51899,0.50865,0
0.5,0.51816,0.50949,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51321,0
0.5,0,0.51269,0
0.5,0.0063291,0.51363,0
0.5,0.0094937,0.51397,0
0.5,0.012658,0.51421,0
0.5,0.015823,0.51439,0
0.5,0.018987,0.51451,0
0.5,0.022152,0.51458,0
0.5,0.025316,0.51463,0
0.5,0.028481,0.51466,0
0.5,0.031646,0.51467,0
0.5,0.03481,0.51468,0
0.5,0.037975,0.51468,0
0.5,0.041139,0.51468,0
0.5,0.044304,0.51468,0
0.5,0.047468,0.51468,0
0.5,0.050633,0.51468,0
0.5,0.053797,0.51468,0
0.5,0.056962,0.51468,0
0.5,0.060127,0.51468,0
0.5,0.063291,0.51468,0
0.5,0.066456,0.51468,0
0.5,0.06962,0.51468,0
0.5,0.072785,0.51468,0
0.5,0.075949,0.51468,0
0.5,0.079114,0.51468,0
0.5,0.082278,0.51468,0
0.5,0.085443,0.51468,0
0.5,0.088608,0.51468,0
0.5,0.091772,0.51468,0
0.5,0.094937,0.51468,0
0.5,0.098101,0.51468,0
0.5,0.10127,0.51468,0
0.5,0.10443,0.51468,0
0.5,0.10759,0.51468,0
0.5,0.11076,0.51468,0
0.5,0.11392,0.51468,0
0.5,0.11709,0.51468,0
0.5,0.12025,0.51468,0
0.5,0.12342,0.51468,0
0.5,0.12658,0.51468,0
0.5,0.12975,0.51468,0
0.5,0.13291,0.51468,0
0.5,0.13608,0.51468,0
0.5,0.13924,0.51468,0
0.5,0.14241,0.51468,0
0.5,0.14557,0.51468,0
0.5,0.14873,0.51468,0
0.5,0.1519,0.51468,0
0.5,0.15506,0.51468,0
0.5,0.15823,0.51468,0
0.5,0.16139,0.51468,0
0.5,0.16456,0.51468,0
0.5,0.16772,0.51468,0
0.5,0.17089,0.51468,0
0.5,0.17405,0.51468,0
0.5,0.17722,0.51468,0
0.5,0.18038,0.51468,0
0.5,0.18354,0.51468,0
0.5,0.18671,0.51468,0
0.5,0.18987,0.51468,0
0.5,0.19304,0.51468,0
0.5,0.1962,0.51468,0
0.5,0.19937,0.51468,0
0.5,0.20253,0.51468,0
0.5,0.2057,0.51468,0
0.5,0.20886,0.51468,0
0.5,0.21203,0.51468,0
0.5,0.21519,0.51468,0
0.5,0.21835,0.51468,0
0.5,0.22152,0.51468,0
0.5,0.22468,0.51468,0
0.5,0.22785,0.51468,0
0.5,0.23101,0.51468,0
0.5,0.23418,0.51468,0
0.5,0.23734,0.51468,0
0.5,0.24051,0.51468,0
0.5,0.24367,0.51468,0
0.5,0.24684,0.51468,0
0.5,0.25,0.51468,0
0.5,0.25316,0.51468,0
0.5,0.25633,0.51468,0
0.5,0.25949,0.51468,0
0.5,0.26266,0.51468,0
0.5,0.26582,0.51468,0
0.5,0.26899,0.51469,0
0.5,0.27215,0.51469,0
0.5,0.27532,0.51469,0
0.5,0.27848,0.51469,0
0.5,0.28165,0.51469,0
0.5,0.28481,0.51469,0
0.5,0.28797,0.51469,0
0.5,0.29114,0.51469,0
0.5,0.2943,0.51469,0
0.5,0.29747,0.51469,0
0.5,0.30063,0.51469,0
0.5,0.3038,0.51469,0
0.5,0.30696,0.51469,0
0.5,0.31013,0.51469,0
0.5,0.31329,0.51469,0
0.5,0.31646,0.51469,0
0.5,0.31962,0.51469,0
0.5,0.32278,0.5147,0
0.5,0.32595,0.5147,0
0.5,0.32911,0.5147,0
0.5,0.33228,0.5147,0
0.5,0.33544,0.5147,0
0.5,0.33861,0.5147,0
0.5,0.34177,0.5147,0
0.5,0.34494,0.5147,0
0.5,0.3481,0.51471,0
0.5,0.35127,0.51471,0
0.5,0.35443,0.51471,0
0.5,0.35759,0.51471,0
0.5,0.36076,0.51472,0
0.5,0.36392,0.51472,0
0.5,0.36709,0.51472,0
0.5,0.37025,0.51472,0
0.5,0.37342,0.51473,0
0.5,0.37658,0.51473,0
0.5,0.37975,0.51474,0
0.5,0.38291,0.51474,0
0.5,0.38608,0.51475,0
0.5,0.38924,0.51475,0
0.5,0.39241,0.51476,0
0.5,0.39557,0.51476,0
0.5,0.39873,0.51477,0
0.5,0.4019,0.51478,0
0.5,0.40506,0.51479,0
0.5,0.40823,0.51479,0
0.5,0.41139,0.5148,0
0.5,0.41456,0.51481,0
0.5,0.41772,0.51483,0
0.5,0.42089,0.51484,0
0.5,0.42405,0.51485,0
0.5,0.42722,0.51487,0
0.5,0.43038,0.51488,0
0.5,0.43354,0.5149,0
0.5,0.43671,0.51492,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46998,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6658,0.2057,0
0.5,0.66772,0.20502,0
0.5,0.67089,0.20464,0
0.5,0.67405,0.20503,0
0.5,0.67569,0.2057,0
0.5,0.66023,0.20886,0
0.5,0.66139,0.20795,0
0.5,0.66456,0.20613,0
0.5,0.67722,0.20645,0
0.5,0.67985,0.20886,0
0.5,0.65677,0.21203,0
0.5,0.65823,0.21054,0
0.5,0.68038,0.20963,0
0.5,0.68162,0.21203,0
0.5,0.65402,0.21519,0
0.5,0.65506,0.21391,0
0.5,0.68239,0.21519,0
0.5,0.65164,0.21835,0
0.5,0.6519,0.218,0
0.5,0.68248,0.21835,0
0.5,0.64944,0.22152,0
0.5,0.68202,0.22152,0
0.5,0.64731,0.22468,0
0.5,0.64873,0.22257,0
0.5,0.68111,0.22468,0
0.5,0.64524,0.22785,0
0.5,0.64557,0.22735,0
0.5,0.68038,0.22646,0
0.5,0.67982,0.22785,0
0.5,0.64317,0.23101,0
0.5,0.67825,0.23101,0
0.5,0.64112,0.23418,0
0.5,0.64241,0.2322,0
0.5,0.67722,0.23281,0
0.5,0.67643,0.23418,0
0.5,0.6391,0.23734,0
0.5,0.63924,0.23713,0
0.5,0.67449,0.23734,0
0.5,0.63707,0.24051,0
0.5,0.67405,0.23802,0
0.5,0.67248,0.24051,0
0.5,0.63507,0.24367,0
0.5,0.63608,0.2421,0
0.5,0.67089,0.24295,0
0.5,0.67043,0.24367,0
0.5,0.6331,0.24684,0
0.5,0.66841,0.24684,0
0.5,0.6311,0.25,0
0.5,0.63291,0.24713,0
0.5,0.66772,0.24789,0
0.5,0.66639,0.25,0
0.5,0.62912,0.25316,0
0.5,0.62975,0.25218,0
0.5,0.66456,0.25283,0
0.5,0.66434,0.25316,0
0.5,0.62715,0.25633,0
0.5,0.66234,0.25633,0
0.5,0.62518,0.25949,0
0.5,0.62658,0.25726,0
0.5,0.66139,0.2578,0
0.5,0.66032,0.25949,0
0.5,0.62324,0.26266,0
0.5,0.62342,0.26237,0
0.5,0.65831,0.26266,0
0.5,0.62129,0.26582,0
0.5,0.65823,0.26278,0
0.5,0.65635,0.26582,0
0.5,0.61935,0.26899,0
0.5,0.62025,0.26753,0
0.5,0.65506,0.26788,0
0.5,0.65439,0.26899,0
0.5,0.61745,0.27215,0
0.5,0.65246,0.27215,0
0.5,0.61552,0.27532,0
0.5,0.61709,0.27275,0
0.5,0.6519,0.27307,0
0.5,0.65056,0.27532,0
0.5,0.61362,0.27848,0
0.5,0.61392,0.27799,0
0.5,0.64873,0.27833,0
0.5,0.64864,0.27848,0
0.5,0.61171,0.28165,0
0.5,0.64677,0.28165,0
0.5,0.6098,0.28481,0
0.5,0.61076,0.28324,0
0.5,0.64557,0.28363,0
0.5,0.64487,0.28481,0
0.5,0.60792,0.28797,0
0.5,0.64298,0.28797,0
0.5,0.60601,0.29114,0
0.5,0.60759,0.28852,0
0.5,0.64241,0.28891,0
0.5,0.64108,0.29114,0
0.5,0.60413,0.2943,0
0.5,0.60443,0.29381,0
0.5,0.63924,0.29415,0
0.5,0.63915,0.2943,0
0.5,0.60224,0.29747,0
0.5,0.63726,0.29747,0
0.5,0.60036,0.30063,0
0.5,0.60127,0.29913,0
0.5,0.63608,0.29942,0
0.5,0.63536,0.30063,0
0.5,0.59851,0.3038,0
0.5,0.6335,0.3038,0
0.5,0.59662,0.30696,0
0.5,0.5981,0.30449,0
0.5,0.63291,0.30478,0
0.5,0.63166,0.30696,0
0.5,0.59479,0.31013,0
0.5,0.59494,0.30988,0
0.5,0.62983,0.31013,0
0.5,0.59292,0.31329,0
0.5,0.62975,0.31027,0
0.5,0.62806,0.31329,0
0.5,0.59108,0.31646,0
0.5,0.59177,0.31529,0
0.5,0.62658,0.31591,0
0.5,0.62628,0.31646,0
0.5,0.58925,0.31962,0
0.5,0.62456,0.31962,0
0.5,0.58742,0.32278,0
0.5,0.58861,0.32074,0
0.5,0.62342,0.32169,0
0.5,0.62282,0.32278,0
0.5,0.58564,0.32595,0
0.5,0.62112,0.32595,0
0.5,0.5839,0.32911,0
0.5,0.58544,0.3263,0
0.5,0.62025,0.32755,0
0.5,0.61942,0.32911,0
0.5,0.58227,0.33228,0
0.5,0.58228,0.33227,0
0.5,0.61773,0.33228,0
0.5,0.5806,0.33544,0
0.5,0.61709,0.33346,0
0.5,0.61603,0.33544,0
0.5,0.57895,0.33861,0
0.5,0.57911,0.3383,0
0.5,0.61428,0.33861,0
0.5,0.57721,0.34177,0
0.5,0.61392,0.33922,0
0.5,0.61246,0.34177,0
0.5,0.57547,0.34494,0
0.5,0.57595,0.34409,0
0.5,0.61076,0.3446,0
0.5,0.61056,0.34494,0
0.5,0.57372,0.3481,0
0.5,0.60869,0.3481,0
0.5,0.57197,0.35127,0
0.5,0.57278,0.34981,0
0.5,0.60759,0.34994,0
0.5,0.60683,0.35127,0
0.5,0.57022,0.35443,0
0.5,0.60503,0.35443,0
0.5,0.56845,0.35759,0
0.5,0.56962,0.35553,0
0.5,0.60443,0.35548,0
0.5,0.60327,0.35759,0
0.5,0.56669,0.36076,0
0.5,0.60153,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36118,0
0.5,0.60127,0.36124,0
0.5,0.59984,0.36392,0
0.5,0.56306,0.36709,0
0.5,0.56329,0.3667,0
0.5,0.59812,0.36709,0
0.5,0.56118,0.37025,0
0.5,0.5981,0.36713,0
0.5,0.59647,0.37025,0
0.5,0.55925,0.37342,0
0.5,0.56013,0.37201,0
0.5,0.59494,0.37311,0
0.5,0.59478,0.37342,0
0.5,0.55728,0.37658,0
0.5,0.59314,0.37658,0
0.5,0.55523,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.3792,0
0.5,0.59149,0.37975,0
0.5,0.55319,0.38291,0
0.5,0.5538,0.38198,0
0.5,0.58988,0.38291,0
0.5,0.55119,0.38608,0
0.5,0.58861,0.38537,0
0.5,0.58825,0.38608,0
0.5,0.54923,0.38924,0
0.5,0.55063,0.38696,0
0.5,0.58663,0.38924,0
0.5,0.54742,0.39241,0
0.5,0.54747,0.39233,0
0.5,0.58544,0.39143,0
0.5,0.58493,0.39241,0
0.5,0.54571,0.39557,0
0.5,0.58314,0.39557,0
0.5,0.54407,0.39873,0
0.5,0.5443,0.39829,0
0.5,0.58228,0.39696,0
0.5,0.58117,0.39873,0
0.5,0.5424,0.4019,0
0.5,0.57911,0.40186,0
0.5,0.57909,0.4019,0
0.5,0.54075,0.40506,0
0.5,0.54114,0.40434,0
0.5,0.57701,0.40506,0
0.5,0.53907,0.40823,0
0.5,0.57595,0.40667,0
0.5,0.57495,0.40823,0
0.5,0.53738,0.41139,0
0.5,0.53797,0.4103,0
0.5,0.57294,0.41139,0
0.5,0.53568,0.41456,0
0.5,0.57278,0.41164,0
0.5,0.57104,0.41456,0
0.5,0.53397,0.41772,0
0.5,0.53481,0.4162,0
0.5,0.56962,0.41696,0
0.5,0.56918,0.41772,0
0.5,0.53227,0.42089,0
0.5,0.56741,0.42089,0
0.5,0.53053,0.42405,0
0.5,0.53165,0.42204,0
0.5,0.56646,0.42262,0
0.5,0.56569,0.42405,0
0.5,0.5288,0.42722,0
0.5,0.56404,0.42722,0
0.5,0.52701,0.43038,0
0.5,0.52848,0.4278,0
0.5,0.56329,0.42866,0
0.5,0.56243,0.43038,0
0.5,0.52524,0.43354,0
0.5,0.52532,0.4334,0
0.5,0.56087,0.43354,0
0.5,0.52338,0.43671,0
0.5,0.56013,0.43506,0
0.5,0.55934,0.43671,0
0.5,0.52151,0.43987,0
0.5,0.52215,0.4388,0
0.5,0.55785,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44173,0
0.5,0.55635,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55488,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44846,0
0.5,0.55337,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44989,0
0.5,0.55185,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45486,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54846,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46147,0
0.5,0.54747,0.4606,0
0.5,0.54667,0.46203,0
0.5,0.507,0.46519,0
0.5,0.5449,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46627,0
0.5,0.54318,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54147,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.47213,0
0.5,0.5398,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53812,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53797,0.47813,0
0.5,0.53647,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48413,0
0.5,0.53478,0.48418,0
0.5,0,0.48726,0
0.5,0.0031646,0.48673,0
0.5,0.0063291,0.4863,0
0.5,0.0094937,0.48596,0
0.5,0.012658,0.48571,0
0.5,0.015823,0.48554,0
0.5,0.018987,0.48543,0
0.5,0.022152,0.48537,0
0.5,0.025316,0.48533,0
0.5,0.028481,0.48531,0
0.5,0.031646,0.4853,0
0.5,0.03481,0.4853,0
0.5,0.037975,0.4853,0
0.5,0.041139,0.4853,0
0.5,0.044304,0.4853,0
0.5,0.047468,0.48531,0
0.5,0.050633,0.48531,0
0.5,0.053797,0.48531,0
0.5,0.056962,0.48531,0
0.5,0.060127,0.48531,0
0.5,0.063291,0.48531,0
0.5,0.066456,0.48531,0
0.5,0.06962,0.48531,0
0.5,0.072785,0.48531,0
0.5,0.075949,0.48531,0
0.5,0.079114,0.48531,0
0.5,0.082278,0.48531,0
0.5,0.085443,0.48531,0
0.5,0.088608,0.48531,0
0.5,0.091772,0.48531,0
0.5,0.094937,0.48531,0
0.5,0.098101,0.48531,0
0.5,0.10127,0.48531,0
0.5,0.10443,0.48531,0
0.5,0.10759,0.48531,0
0.5,0.11076,0.48531,0
0.5,0.11392,0.48531,0
0.5,0.11709,0.48531,0
0.5,0.12025,0.48531,0
0.5,0.12342,0.48531,0
0.5,0.12658,0.48531,0
0.5,0.12975,0.48531,0
0.5,0.13291,0.48531,0
0.5,0.13608,0.48531,0
0.5,0.13924,0.48531,0
0.5,0.14241,0.48531,0
0.5,0.14557,0.48531,0
0.5,0.14873,0.48531,0
0.5,0.1519,0.48531,0
0.5,0.15506,0.48531,0
0.5,0.15823,0.48531,0
0.5,0.16139,0.48531,0
0.5,0.16456,0.48531,0
0.5,0.16772,0.48531,0
0.5,0.17089,0.48531,0
0.5,0.17405,0.48531,0
0.5,0.17722,0.48531,0
0.5,0.18038,0.48531,0
0.5,0.18354,0.48531,0
0.5,0.18671,0.48531,0
0.5,0.18987,0.48531,0
0.5,0.19304,0.48531,0
0.5,0.1962,0.48531,0
0.5,0.19937,0.48531,0
0.5,0.20253,0.48531,0
0.5,0.2057,0.48531,0
0.5,0.20886,0.48531,0
0.5,0.21203,0.48531,0
0.5,0.21519,0.48531,0
0.5,0.21835,0.48531,0
0.5,0.22152,0.48531,0
0.5,0.22468,0.48531,0
0.5,0.22785,0.48531,0
0.5,0.23101,0.48531,0
0.5,0.23418,0.48531,0
0.5,0.23734,0.48531,0
0.5,0.24051,0.48531,0
0.5,0.24367,0.48531,0
0.5,0.24684,0.48531,0
0.5,0.25,0.48531,0
0.5,0.25316,0.48531,0
0.5,0.25633,0.48531,0
0.5,0.25949,0.48531,0
0.5,0.26266,0.48531,0
0.5,0.26582,0.48531,0
0.5,0.26899,0.48531,0
0.5,0.27215,0.48531,0
0.5,0.27532,0.48531,0
0.5,0.27848,0.48531,0
0.5,0.28165,0.48531,0
0.5,0.28481,0.48531,0
0.5,0.28797,0.48531,0
0.5,0.29114,0.48531,0
0.5,0.2943,0.48531,0
0.5,0.29747,0.48531,0
0.5,0.30063,0.48531,0
0.5,0.3038,0.48531,0
0.5,0.30696,0.48531,0
0.5,0.31013,0.48531,0
0.5,0.31329,0.4853,0
0.5,0.31646,0.4853,0
0.5,0.31962,0.4853,0
0.5,0.32278,0.4853,0
0.5,0.32595,0.4853,0
0.5,0.32911,0.4853,0
0.5,0.33228,0.4853,0
0.5,0.33544,0.4853,0
0.5,0.33861,0.4853,0
0.5,0.34177,0.4853,0
0.5,0.34494,0.4853,0
0.5,0.3481,0.4853,0
0.5,0.35127,0.4853,0
0.5,0.35443,0.48529,0
0.5,0.35759,0.48529,0
0.5,0.36076,0.48529,0
0.5,0.36392,0.48529,0
0.5,0.36709,0.48529,0
0.5,0.37025,0.48528,0
0.5,0.37342,0.48528,0
0.5,0.37658,0.48528,0
0.5,0.37975,0.48528,0
0.5,0.38291,0.48527,0
0.5,0.38608,0.48527,0
0.5,0.38924,0.48527,0
0.5,0.39241,0.48526,0
0.5,0.39557,0.48526,0
0.5,0.39873,0.48525,0
0.5,0.4019,0.48525,0
0.5,0.40506,0.48524,0
0.5,0.40823,0.48524,0
0.5,0.41139,0.48523,0
0.5,0.41456,0.48522,0
0.5,0.41772,0.48521,0
0.5,0.42089,0.48521,0
0.5,0.42405,0.4852,0
0.5,0.42722,0.48519,0
0.5,0.43038,0.48517,0
0.5,0.43354,0.48516,0
0.5,0.43671,0.48515,0
0.5,0.43987,0.48513,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48473,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53311,0.48734,0
0.5,0.53165,0.49,0
0.5,0.53137,0.49051,0
0.5,0.52959,0.49367,0
0.5,0.52848,0.49556,0
0.5,0.52771,0.49684,0
0.5,0.52572,0.5,0
0.5,0.52532,0.5006,0
0.5,0.52354,0.50316,0
0.5,0.52215,0.50499,0
0.5,0.52107,0.50633,0
0.5,0.51899,0.50865,0
0.5,0.51816,0.50949,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51326,0
0.5,0,0.51276,0
0.5,0.0063291,0.51367,0
0.5,0.0094937,0.514,0
0.5,0.012658,0.51424,0
0.5,0.015823,0.51441,0
0.5,0.018987,0.51452,0
0.5,0.022152,0.51459,0
0.5,0.025316,0.51464,0
0.5,0.028481,0.51467,0
0.5,0.031646,0.51468,0
0.5,0.03481,0.51469,0
0.5,0.037975,0.51469,0
0.5,0.041139,0.51469,0
0.5,0.044304,0.51469,0
0.5,0.047468,0.51469,0
0.5,0.050633,0.51469,0
0.5,0.053797,0.51469,0
0.5,0.056962,0.51469,0
0.5,0.060127,0.51469,0
0.5,0.063291,0.51469,0
0.5,0.066456,0.51469,0
0.5,0.06962,0.51469,0
0.5,0.072785,0.51469,0
0.5,0.075949,0.51469,0
0.5,0.079114,0.51469,0
0.5,0.082278,0.51469,0
0.5,0.085443,0.51469,0
0.5,0.088608,0.51469,0
0.5,0.091772,0.51469,0
0.5,0.094937,0.51469,0
0.5,0.098101,0.51469,0
0.5,0.10127,0.51469,0
0.5,0.10443,0.51469,0
0.5,0.10759,0.51469,0
0.5,0.11076,0.51469,0
0.5,0.11392,0.51469,0
0.5,0.11709,0.51469,0
0.5,0.12025,0.51469,0
0.5,0.12342,0.51469,0
0.5,0.12658,0.51469,0
0.5,0.12975,0.51469,0
0.5,0.13291,0.51469,0
0.5,0.13608,0.51469,0
0.5,0.13924,0.51469,0
0.5,0.14241,0.51469,0
0.5,0.14557,0.51469,0
0.5,0.14873,0.51469,0
0.5,0.1519,0.51469,0
0.5,0.15506,0.51469,0
0.5,0.15823,0.51469,0
0.5,0.16139,0.51469,0
0.5,0.16456,0.51469,0
0.5,0.16772,0.51469,0
0.5,0.17089,0.51469,0
0.5,0.17405,0.51469,0
0.5,0.17722,0.51469,0
0.5,0.18038,0.51469,0
0.5,0.18354,0.51469,0
0.5,0.18671,0.51469,0
0.5,0.18987,0.51469,0
0.5,0.19304,0.51469,0
0.5,0.1962,0.51469,0
0.5,0.19937,0.51469,0
0.5,0.20253,0.51469,0
0.5,0.2057,0.51469,0
0.5,0.20886,0.51469,0
0.5,0.21203,0.51469,0
0.5,0.21519,0.51469,0
0.5,0.21835,0.51469,0
0.5,0.22152,0.51469,0
0.5,0.22468,0.51469,0
0.5,0.22785,0.51469,0
0.5,0.23101,0.51469,0
0.5,0.23418,0.51469,0
0.5,0.23734,0.51469,0
0.5,0.24051,0.51469,0
0.5,0.24367,0.51469,0
0.5,0.24684,0.51469,0
0.5,0.25,0.51469,0
0.5,0.25316,0.51469,0
0.5,0.25633,0.51469,0
0.5,0.25949,0.51469,0
0.5,0.26266,0.51469,0
0.5,0.26582,0.51469,0
0.5,0.26899,0.51469,0
0.5,0.27215,0.51469,0
0.5,0.27532,0.5147,0
0.5,0.27848,0.5147,0
0.5,0.28165,0.5147,0
0.5,0.28481,0.5147,0
0.5,0.28797,0.5147,0
0.5,0.29114,0.5147,0
0.5,0.2943,0.5147,0
0.5,0.29747,0.5147,0
0.5,0.30063,0.5147,0
0.5,0.3038,0.5147,0
0.5,0.30696,0.5147,0
0.5,0.31013,0.5147,0
0.5,0.31329,0.5147,0
0.5,0.31646,0.5147,0
0.5,0.31962,0.5147,0
0.5,0.32278,0.5147,0
0.5,0.32595,0.51471,0
0.5,0.32911,0.51471,0
0.5,0.33228,0.51471,0
0.5,0.33544,0.51471,0
0.5,0.33861,0.51471,0
0.5,0.34177,0.51471,0
0.5,0.34494,0.51471,0
0.5,0.3481,0.51471,0
0.5,0.35127,0.51472,0
0.5,0.35443,0.51472,0
0.5,0.35759,0.51472,0
0.5,0.36076,0.51472,0
0.5,0.36392,0.51473,0
0.5,0.36709,0.51473,0
0.5,0.37025,0.51473,0
0.5,0.37342,0.51474,0
0.5,0.37658,0.51474,0
0.5,0.37975,0.51474,0
0.5,0.38291,0.51475,0
0.5,0.38608,0.51475,0
0.5,0.38924,0.51476,0
0.5,0.39241,0.51476,0
0.5,0.39557,0.51477,0
0.5,0.39873,0.51478,0
0.5,0.4019,0.51478,0
0.5,0.40506,0.51479,0
0.5,0.40823,0.5148,0
0.5,0.41139,0.51481,0
0.5,0.41456,0.51482,0
0.5,0.41772,0.51483,0
0.5,0.42089,0.51484,0
0.5,0.42405,0.51486,0
0.5,0.42722,0.51487,0
0.5,0.43038,0.51489,0
0.5,0.43354,0.51491,0
0.5,0.43671,0.51493,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51512,0
0.5,0.4557,0.51519,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46998,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67398,0.18987,0
0.5,0.67405,0.18982,0
0.5,0.67722,0.18814,0
0.5,0.68038,0.18717,0
0.5,0.68354,0.18693,0
0.5,0.68671,0.18751,0
0.5,0.68987,0.18917,0
0.5,0.69067,0.18987,0
0.5,0.67002,0.19304,0
0.5,0.67089,0.19222,0
0.5,0.69304,0.19297,0
0.5,0.69307,0.19304,0
0.5,0.66701,0.1962,0
0.5,0.66772,0.19539,0
0.5,0.69416,0.1962,0
0.5,0.66448,0.19937,0
0.5,0.66456,0.19926,0
0.5,0.69448,0.19937,0
0.5,0.66216,0.20253,0
0.5,0.69422,0.20253,0
0.5,0.65996,0.2057,0
0.5,0.66139,0.20364,0
0.5,0.69346,0.2057,0
0.5,0.65782,0.20886,0
0.5,0.65823,0.20827,0
0.5,0.69304,0.20682,0
0.5,0.6923,0.20886,0
0.5,0.65568,0.21203,0
0.5,0.6908,0.21203,0
0.5,0.65355,0.21519,0
0.5,0.65506,0.21295,0
0.5,0.68987,0.21368,0
0.5,0.68903,0.21519,0
0.5,0.65146,0.21835,0
0.5,0.6519,0.2177,0
0.5,0.68707,0.21835,0
0.5,0.64938,0.22152,0
0.5,0.68671,0.21891,0
0.5,0.68503,0.22152,0
0.5,0.64729,0.22468,0
0.5,0.64873,0.22251,0
0.5,0.68354,0.22374,0
0.5,0.68292,0.22468,0
0.5,0.64524,0.22785,0
0.5,0.64557,0.22735,0
0.5,0.68082,0.22785,0
0.5,0.64317,0.23101,0
0.5,0.68038,0.22851,0
0.5,0.67874,0.23101,0
0.5,0.64112,0.23418,0
0.5,0.64241,0.2322,0
0.5,0.67722,0.2333,0
0.5,0.67664,0.23418,0
0.5,0.6391,0.23734,0
0.5,0.63924,0.23713,0
0.5,0.67457,0.23734,0
0.5,0.63707,0.24051,0
0.5,0.67405,0.23812,0
0.5,0.67251,0.24051,0
0.5,0.63507,0.24367,0
0.5,0.63608,0.2421,0
0.5,0.67089,0.24298,0
0.5,0.67044,0.24367,0
0.5,0.6331,0.24684,0
0.5,0.66842,0.24684,0
0.5,0.6311,0.25,0
0.5,0.63291,0.24713,0
0.5,0.66772,0.24791,0
0.5,0.66639,0.25,0
0.5,0.62912,0.25316,0
0.5,0.62975,0.25218,0
0.5,0.66456,0.25285,0
0.5,0.66436,0.25316,0
0.5,0.62715,0.25633,0
0.5,0.66236,0.25633,0
0.5,0.62518,0.25949,0
0.5,0.62658,0.25726,0
0.5,0.66139,0.25783,0
0.5,0.66035,0.25949,0
0.5,0.62324,0.26266,0
0.5,0.62342,0.26237,0
0.5,0.65834,0.26266,0
0.5,0.62129,0.26582,0
0.5,0.65823,0.26284,0
0.5,0.65639,0.26582,0
0.5,0.61935,0.26899,0
0.5,0.62025,0.26753,0
0.5,0.65506,0.26795,0
0.5,0.65443,0.26899,0
0.5,0.61745,0.27215,0
0.5,0.6525,0.27215,0
0.5,0.61552,0.27532,0
0.5,0.61709,0.27275,0
0.5,0.6519,0.27314,0
0.5,0.65059,0.27532,0
0.5,0.61362,0.27848,0
0.5,0.61392,0.27799,0
0.5,0.64873,0.27837,0
0.5,0.64867,0.27848,0
0.5,0.61171,0.28165,0
0.5,0.6468,0.28165,0
0.5,0.6098,0.28481,0
0.5,0.61076,0.28324,0
0.5,0.64557,0.28367,0
0.5,0.64489,0.28481,0
0.5,0.60792,0.28797,0
0.5,0.643,0.28797,0
0.5,0.60601,0.29114,0
0.5,0.60759,0.28852,0
0.5,0.64241,0.28894,0
0.5,0.6411,0.29114,0
0.5,0.60413,0.2943,0
0.5,0.60443,0.29381,0
0.5,0.63924,0.2942,0
0.5,0.63918,0.2943,0
0.5,0.60224,0.29747,0
0.5,0.6373,0.29747,0
0.5,0.60036,0.30063,0
0.5,0.60127,0.29913,0
0.5,0.63608,0.2995,0
0.5,0.63541,0.30063,0
0.5,0.59851,0.3038,0
0.5,0.63356,0.3038,0
0.5,0.59662,0.30696,0
0.5,0.5981,0.30449,0
0.5,0.63291,0.30489,0
0.5,0.63172,0.30696,0
0.5,0.59479,0.31013,0
0.5,0.59494,0.30988,0
0.5,0.62989,0.31013,0
0.5,0.59292,0.31329,0
0.5,0.62975,0.31038,0
0.5,0.62812,0.31329,0
0.5,0.59108,0.31646,0
0.5,0.59177,0.31529,0
0.5,0.62658,0.316,0
0.5,0.62633,0.31646,0
0.5,0.58925,0.31962,0
0.5,0.6246,0.31962,0
0.5,0.58742,0.32278,0
0.5,0.58861,0.32074,0
0.5,0.62342,0.32175,0
0.5,0.62286,0.32278,0
0.5,0.58564,0.32595,0
0.5,0.62115,0.32595,0
0.5,0.5839,0.32911,0
0.5,0.58544,0.3263,0
0.5,0.62025,0.32759,0
0.5,0.61944,0.32911,0
0.5,0.58227,0.33228,0
0.5,0.58228,0.33226,0
0.5,0.61774,0.33228,0
0.5,0.5806,0.33544,0
0.5,0.61709,0.33347,0
0.5,0.61604,0.33544,0
0.5,0.57894,0.33861,0
0.5,0.57911,0.33829,0
0.5,0.61428,0.33861,0
0.5,0.57721,0.34177,0
0.5,0.61392,0.33922,0
0.5,0.61247,0.34177,0
0.5,0.57547,0.34494,0
0.5,0.57595,0.34409,0
0.5,0.61076,0.34462,0
0.5,0.61057,0.34494,0
0.5,0.57372,0.3481,0
0.5,0.60872,0.3481,0
0.5,0.57197,0.35127,0
0.5,0.57278,0.34981,0
0.5,0.60759,0.35,0
0.5,0.60687,0.35127,0
0.5,0.57022,0.35443,0
0.5,0.60508,0.35443,0
0.5,0.56845,0.35759,0
0.5,0.56962,0.35553,0
0.5,0.60443,0.35557,0
0.5,0.60333,0.35759,0
0.5,0.56669,0.36076,0
0.5,0.6016,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36118,0
0.5,0.60127,0.36136,0
0.5,0.59991,0.36392,0
0.5,0.56306,0.36709,0
0.5,0.56329,0.3667,0
0.5,0.5982,0.36709,0
0.5,0.56118,0.37025,0
0.5,0.5981,0.36726,0
0.5,0.59653,0.37025,0
0.5,0.55925,0.37342,0
0.5,0.56013,0.37201,0
0.5,0.59494,0.37323,0
0.5,0.59484,0.37342,0
0.5,0.55728,0.37658,0
0.5,0.59319,0.37658,0
0.5,0.55523,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37927,0
0.5,0.59153,0.37975,0
0.5,0.55319,0.38291,0
0.5,0.5538,0.38198,0
0.5,0.58991,0.38291,0
0.5,0.55119,0.38608,0
0.5,0.58861,0.3854,0
0.5,0.58826,0.38608,0
0.5,0.54923,0.38924,0
0.5,0.55063,0.38696,0
0.5,0.58664,0.38924,0
0.5,0.54742,0.39241,0
0.5,0.54747,0.39233,0
0.5,0.58544,0.39144,0
0.5,0.58493,0.39241,0
0.5,0.54571,0.39557,0
0.5,0.58314,0.39557,0
0.5,0.54407,0.39873,0
0.5,0.5443,0.39829,0
0.5,0.58228,0.39697,0
0.5,0.58118,0.39873,0
0.5,0.5424,0.4019,0
0.5,0.57911,0.40189,0
0.5,0.57911,0.4019,0
0.5,0.54075,0.40506,0
0.5,0.54114,0.40434,0
0.5,0.57704,0.40506,0
0.5,0.53906,0.40823,0
0.5,0.57595,0.40673,0
0.5,0.57499,0.40823,0
0.5,0.53738,0.41139,0
0.5,0.53797,0.4103,0
0.5,0.57301,0.41139,0
0.5,0.53568,0.41456,0
0.5,0.57278,0.41175,0
0.5,0.57112,0.41456,0
0.5,0.53397,0.41772,0
0.5,0.53481,0.4162,0
0.5,0.56962,0.41709,0
0.5,0.56926,0.41772,0
0.5,0.53226,0.42089,0
0.5,0.56749,0.42089,0
0.5,0.53052,0.42405,0
0.5,0.53165,0.42204,0
0.5,0.56646,0.42276,0
0.5,0.56576,0.42405,0
0.5,0.5288,0.42722,0
0.5,0.5641,0.42722,0
0.5,0.52701,0.43038,0
0.5,0.52848,0.42779,0
0.5,0.56329,0.42878,0
0.5,0.56249,0.43038,0
0.5,0.52523,0.43354,0
0.5,0.52532,0.4334,0
0.5,0.56092,0.43354,0
0.5,0.52338,0.43671,0
0.5,0.56013,0.43516,0
0.5,0.55938,0.43671,0
0.5,0.52151,0.43987,0
0.5,0.52215,0.4388,0
0.5,0.55788,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44179,0
0.5,0.55638,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.5549,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44849,0
0.5,0.55338,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44989,0
0.5,0.55185,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45486,0
0.5,0.5502,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54847,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46147,0
0.5,0.54747,0.46064,0
0.5,0.5467,0.46203,0
0.5,0.507,0.46519,0
0.5,0.54496,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46639,0
0.5,0.54325,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54157,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.47233,0
0.5,0.53992,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53826,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53797,0.47838,0
0.5,0.53661,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53493,0.48418,0
0.5,0,0.4872,0
0.5,0.0031646,0.48668,0
0.5,0.0063291,0.48626,0
0.5,0.0094937,0.48592,0
0.5,0.012658,0.48568,0
0.5,0.015823,0.48552,0
0.5,0.018987,0.48541,0
0.5,0.022152,0.48535,0
0.5,0.025316,0.48532,0
0.5,0.028481,0.4853,0
0.5,0.031646,0.48529,0
0.5,0.03481,0.48529,0
0.5,0.037975,0.48529,0
0.5,0.041139,0.48529,0
0.5,0.044304,0.48529,0
0.5,0.047468,0.4853,0
0.5,0.050633,0.4853,0
0.5,0.053797,0.4853,0
0.5,0.056962,0.4853,0
0.5,0.060127,0.4853,0
0.5,0.063291,0.4853,0
0.5,0.066456,0.4853,0
0.5,0.06962,0.4853,0
0.5,0.072785,0.4853,0
0.5,0.075949,0.4853,0
0.5,0.079114,0.4853,0
0.5,0.082278,0.4853,0
0.5,0.085443,0.4853,0
0.5,0.088608,0.4853,0
0.5,0.091772,0.4853,0
0.5,0.094937,0.4853,0
0.5,0.098101,0.4853,0
0.5,0.10127,0.4853,0
0.5,0.10443,0.4853,0
0.5,0.10759,0.4853,0
0.5,0.11076,0.4853,0
0.5,0.11392,0.4853,0
0.5,0.11709,0.4853,0
0.5,0.12025,0.4853,0
0.5,0.12342,0.4853,0
0.5,0.12658,0.4853,0
0.5,0.12975,0.4853,0
0.5,0.13291,0.4853,0
0.5,0.13608,0.4853,0
0.5,0.13924,0.4853,0
0.5,0.14241,0.4853,0
0.5,0.14557,0.4853,0
0.5,0.14873,0.4853,0
0.5,0.1519,0.4853,0
0.5,0.15506,0.4853,0
0.5,0.15823,0.4853,0
0.5,0.16139,0.4853,0
0.5,0.16456,0.4853,0
0.5,0.16772,0.4853,0
0.5,0.17089,0.4853,0
0.5,0.17405,0.4853,0
0.5,0.17722,0.4853,0
0.5,0.18038,0.4853,0
0.5,0.18354,0.4853,0
0.5,0.18671,0.4853,0
0.5,0.18987,0.4853,0
0.5,0.19304,0.4853,0
0.5,0.1962,0.4853,0
0.5,0.19937,0.4853,0
0.5,0.20253,0.4853,0
0.5,0.2057,0.4853,0
0.5,0.20886,0.4853,0
0.5,0.21203,0.4853,0
0.5,0.21519,0.4853,0
0.5,0.21835,0.4853,0
0.5,0.22152,0.4853,0
0.5,0.22468,0.4853,0
0.5,0.22785,0.4853,0
0.5,0.23101,0.4853,0
0.5,0.23418,0.4853,0
0.5,0.23734,0.4853,0
0.5,0.24051,0.4853,0
0.5,0.24367,0.4853,0
0.5,0.24684,0.4853,0
0.5,0.25,0.4853,0
0.5,0.25316,0.4853,0
0.5,0.25633,0.4853,0
0.5,0.25949,0.4853,0
0.5,0.26266,0.4853,0
0.5,0.26582,0.4853,0
0.5,0.26899,0.4853,0
0.5,0.27215,0.4853,0
0.5,0.27532,0.4853,0
0.5,0.27848,0.4853,0
0.5,0.28165,0.4853,0
0.5,0.28481,0.4853,0
0.5,0.28797,0.4853,0
0.5,0.29114,0.4853,0
0.5,0.2943,0.4853,0
0.5,0.29747,0.4853,0
0.5,0.30063,0.4853,0
0.5,0.3038,0.4853,0
0.5,0.30696,0.4853,0
0.5,0.31013,0.4853,0
0.5,0.31329,0.4853,0
0.5,0.31646,0.4853,0
0.5,0.31962,0.4853,0
0.5,0.32278,0.4853,0
0.5,0.32595,0.48529,0
0.5,0.32911,0.48529,0
0.5,0.33228,0.48529,0
0.5,0.33544,0.48529,0
0.5,0.33861,0.48529,0
0.5,0.34177,0.48529,0
0.5,0.34494,0.48529,0
0.5,0.3481,0.48529,0
0.5,0.35127,0.48529,0
0.5,0.35443,0.48529,0
0.5,0.35759,0.48529,0
0.5,0.36076,0.48528,0
0.5,0.36392,0.48528,0
0.5,0.36709,0.48528,0
0.5,0.37025,0.48528,0
0.5,0.37342,0.48527,0
0.5,0.37658,0.48527,0
0.5,0.37975,0.48527,0
0.5,0.38291,0.48527,0
0.5,0.38608,0.48526,0
0.5,0.38924,0.48526,0
0.5,0.39241,0.48526,0
0.5,0.39557,0.48525,0
0.5,0.39873,0.48525,0
0.5,0.4019,0.48524,0
0.5,0.40506,0.48524,0
0.5,0.40823,0.48523,0
0.5,0.41139,0.48522,0
0.5,0.41456,0.48522,0
0.5,0.41772,0.48521,0
0.5,0.42089,0.4852,0
0.5,0.42405,0.48519,0
0.5,0.42722,0.48518,0
0.5,0.43038,0.48517,0
0.5,0.43354,0.48516,0
0.5,0.43671,0.48514,0
0.5,0.43987,0.48512,0
0.5,0.44304,0.4851,0
0.5,0.4462,0.48507,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48473,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.4844,0
0.5,0.53325,0.48734,0
0.5,0.53165,0.49025,0
0.5,0.5315,0.49051,0
0.5,0.52971,0.49367,0
0.5,0.52848,0.49575,0
0.5,0.52782,0.49684,0
0.5,0.5258,0.5,0
0.5,0.52532,0.50071,0
0.5,0.52359,0.50316,0
0.5,0.52215,0.50504,0
0.5,0.5211,0.50633,0
0.5,0.51899,0.50866,0
0.5,0.51816,0.50949,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51331,0
0.5,0,0.51283,0
0.5,0.0063291,0.51371,0
0.5,0.0094937,0.51403,0
0.5,0.012658,0.51426,0
0.5,0.015823,0.51442,0
0.5,0.018987,0.51453,0
0.5,0.022152,0.51461,0
0.5,0.025316,0.51465,0
0.5,0.028481,0.51468,0
0.5,0.031646,0.51469,0
0.5,0.03481,0.5147,0
0.5,0.037975,0.5147,0
0.5,0.041139,0.5147,0
0.5,0.044304,0.5147,0
0.5,0.047468,0.5147,0
0.5,0.050633,0.5147,0
0.5,0.053797,0.5147,0
0.5,0.056962,0.5147,0
0.5,0.060127,0.5147,0
0.5,0.063291,0.5147,0
0.5,0.066456,0.5147,0
0.5,0.06962,0.5147,0
0.5,0.072785,0.5147,0
0.5,0.075949,0.5147,0
0.5,0.079114,0.5147,0
0.5,0.082278,0.5147,0
0.5,0.085443,0.5147,0
0.5,0.088608,0.5147,0
0.5,0.091772,0.5147,0
0.5,0.094937,0.5147,0
0.5,0.098101,0.5147,0
0.5,0.10127,0.5147,0
0.5,0.10443,0.5147,0
0.5,0.10759,0.5147,0
0.5,0.11076,0.5147,0
0.5,0.11392,0.5147,0
0.5,0.11709,0.5147,0
0.5,0.12025,0.5147,0
0.5,0.12342,0.5147,0
0.5,0.12658,0.5147,0
0.5,0.12975,0.5147,0
0.5,0.13291,0.5147,0
0.5,0.13608,0.5147,0
0.5,0.13924,0.5147,0
0.5,0.14241,0.5147,0
0.5,0.14557,0.5147,0
0.5,0.14873,0.5147,0
0.5,0.1519,0.5147,0
0.5,0.15506,0.5147,0
0.5,0.15823,0.5147,0
0.5,0.16139,0.5147,0
0.5,0.16456,0.5147,0
0.5,0.16772,0.5147,0
0.5,0.17089,0.5147,0
0.5,0.17405,0.5147,0
0.5,0.17722,0.5147,0
0.5,0.18038,0.5147,0
0.5,0.18354,0.5147,0
0.5,0.18671,0.5147,0
0.5,0.18987,0.5147,0
0.5,0.19304,0.5147,0
0.5,0.1962,0.5147,0
0.5,0.19937,0.5147,0
0.5,0.20253,0.5147,0
0.5,0.2057,0.5147,0
0.5,0.20886,0.5147,0
0.5,0.21203,0.5147,0
0.5,0.21519,0.5147,0
0.5,0.21835,0.5147,0
0.5,0.22152,0.5147,0
0.5,0.22468,0.5147,0
0.5,0.22785,0.5147,0
0.5,0.23101,0.5147,0
0.5,0.23418,0.5147,0
0.5,0.23734,0.5147,0
0.5,0.24051,0.5147,0
0.5,0.24367,0.5147,0
0.5,0.24684,0.5147,0
0.5,0.25,0.5147,0
0.5,0.25316,0.5147,0
0.5,0.25633,0.5147,0
0.5,0.25949,0.5147,0
0.5,0.26266,0.5147,0
0.5,0.26582,0.5147,0
0.5,0.26899,0.5147,0
0.5,0.27215,0.5147,0
0.5,0.27532,0.5147,0
0.5,0.27848,0.5147,0
0.5,0.28165,0.5147,0
0.5,0.28481,0.51471,0
0.5,0.28797,0.51471,0
0.5,0.29114,0.51471,0
0.5,0.2943,0.51471,0
0.5,0.29747,0.51471,0
0.5,0.30063,0.51471,0
0.5,0.3038,0.51471,0
0.5,0.30696,0.51471,0
0.5,0.31013,0.51471,0
0.5,0.31329,0.51471,0
0.5,0.31646,0.51471,0
0.5,0.31962,0.51471,0
0.5,0.32278,0.51471,0
0.5,0.32595,0.51471,0
0.5,0.32911,0.51471,0
0.5,0.33228,0.51472,0
0.5,0.33544,0.51472,0
0.5,0.33861,0.51472,0
0.5,0.34177,0.51472,0
0.5,0.34494,0.51472,0
0.5,0.3481,0.51472,0
0.5,0.35127,0.51472,0
0.5,0.35443,0.51473,0
0.5,0.35759,0.51473,0
0.5,0.36076,0.51473,0
0.5,0.36392,0.51473,0
0.5,0.36709,0.51474,0
0.5,0.37025,0.51474,0
0.5,0.37342,0.51474,0
0.5,0.37658,0.51475,0
0.5,0.37975,0.51475,0
0.5,0.38291,0.51475,0
0.5,0.38608,0.51476,0
0.5,0.38924,0.51476,0
0.5,0.39241,0.51477,0
0.5,0.39557,0.51477,0
0.5,0.39873,0.51478,0
0.5,0.4019,0.51479,0
0.5,0.40506,0.5148,0
0.5,0.40823,0.5148,0
0.5,0.41139,0.51481,0
0.5,0.41456,0.51482,0
0.5,0.41772,0.51483,0
0.5,0.42089,0.51485,0
0.5,0.42405,0.51486,0
0.5,0.42722,0.51487,0
0.5,0.43038,0.51489,0
0.5,0.43354,0.51491,0
0.5,0.43671,0.51493,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51512,0
0.5,0.4557,0.51519,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46998,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68494,0.17405,0
0.5,0.68671,0.17292,0
0.5,0.68987,0.17157,0
0.5,0.69304,0.17091,0
0.5,0.6962,0.171,0
0.5,0.69937,0.172,0
0.5,0.70226,0.17405,0
0.5,0.68098,0.17722,0
0.5,0.68354,0.17499,0
0.5,0.70253,0.17433,0
0.5,0.70447,0.17722,0
0.5,0.67798,0.18038,0
0.5,0.68038,0.17778,0
0.5,0.70551,0.18038,0
0.5,0.6754,0.18354,0
0.5,0.67722,0.18127,0
0.5,0.7057,0.18263,0
0.5,0.70577,0.18354,0
0.5,0.67305,0.18671,0
0.5,0.67405,0.18535,0
0.5,0.7057,0.1842,0
0.5,0.70544,0.18671,0
0.5,0.67082,0.18987,0
0.5,0.67089,0.18978,0
0.5,0.70464,0.18987,0
0.5,0.66859,0.19304,0
0.5,0.70341,0.19304,0
0.5,0.66639,0.1962,0
0.5,0.66772,0.1943,0
0.5,0.70253,0.19479,0
0.5,0.70183,0.1962,0
0.5,0.66423,0.19937,0
0.5,0.66456,0.1989,0
0.5,0.7,0.19937,0
0.5,0.66208,0.20253,0
0.5,0.69937,0.20035,0
0.5,0.69798,0.20253,0
0.5,0.65993,0.2057,0
0.5,0.66139,0.20355,0
0.5,0.6962,0.20516,0
0.5,0.69584,0.2057,0
0.5,0.65781,0.20886,0
0.5,0.65823,0.20825,0
0.5,0.69369,0.20886,0
0.5,0.65568,0.21203,0
0.5,0.69304,0.20981,0
0.5,0.69153,0.21203,0
0.5,0.65355,0.21519,0
0.5,0.65506,0.21295,0
0.5,0.68987,0.21443,0
0.5,0.68936,0.21519,0
0.5,0.65146,0.21835,0
0.5,0.6519,0.2177,0
0.5,0.68721,0.21835,0
0.5,0.64938,0.22152,0
0.5,0.68671,0.21908,0
0.5,0.68508,0.22152,0
0.5,0.64729,0.22468,0
0.5,0.64873,0.22251,0
0.5,0.68354,0.22377,0
0.5,0.68294,0.22468,0
0.5,0.64524,0.22785,0
0.5,0.64557,0.22735,0
0.5,0.68083,0.22785,0
0.5,0.64317,0.23101,0
0.5,0.68038,0.22852,0
0.5,0.67875,0.23101,0
0.5,0.64112,0.23418,0
0.5,0.64241,0.2322,0
0.5,0.67722,0.23331,0
0.5,0.67665,0.23418,0
0.5,0.6391,0.23734,0
0.5,0.63924,0.23713,0
0.5,0.67459,0.23734,0
0.5,0.63707,0.24051,0
0.5,0.67405,0.23815,0
0.5,0.67254,0.24051,0
0.5,0.63507,0.24367,0
0.5,0.63608,0.2421,0
0.5,0.67089,0.24303,0
0.5,0.67048,0.24367,0
0.5,0.6331,0.24684,0
0.5,0.66845,0.24684,0
0.5,0.6311,0.25,0
0.5,0.63291,0.24713,0
0.5,0.66772,0.24796,0
0.5,0.66643,0.25,0
0.5,0.62912,0.25316,0
0.5,0.62975,0.25218,0
0.5,0.66456,0.25292,0
0.5,0.6644,0.25316,0
0.5,0.62715,0.25633,0
0.5,0.66241,0.25633,0
0.5,0.62518,0.25949,0
0.5,0.62658,0.25726,0
0.5,0.66139,0.25792,0
0.5,0.66041,0.25949,0
0.5,0.62324,0.26266,0
0.5,0.62342,0.26237,0
0.5,0.65841,0.26266,0
0.5,0.62129,0.26582,0
0.5,0.65823,0.26295,0
0.5,0.65646,0.26582,0
0.5,0.61935,0.26899,0
0.5,0.62025,0.26753,0
0.5,0.65506,0.26807,0
0.5,0.6545,0.26899,0
0.5,0.61745,0.27215,0
0.5,0.65257,0.27215,0
0.5,0.61552,0.27532,0
0.5,0.61709,0.27275,0
0.5,0.6519,0.27324,0
0.5,0.65065,0.27532,0
0.5,0.61362,0.27848,0
0.5,0.61392,0.27799,0
0.5,0.64873,0.27846,0
0.5,0.64872,0.27848,0
0.5,0.61171,0.28165,0
0.5,0.64684,0.28165,0
0.5,0.6098,0.28481,0
0.5,0.61076,0.28324,0
0.5,0.64557,0.28374,0
0.5,0.64493,0.28481,0
0.5,0.60792,0.28797,0
0.5,0.64304,0.28797,0
0.5,0.60601,0.29114,0
0.5,0.60759,0.28852,0
0.5,0.64241,0.28901,0
0.5,0.64114,0.29114,0
0.5,0.60413,0.2943,0
0.5,0.60443,0.29381,0
0.5,0.63924,0.29428,0
0.5,0.63923,0.2943,0
0.5,0.60224,0.29747,0
0.5,0.63736,0.29747,0
0.5,0.60036,0.30063,0
0.5,0.60127,0.29913,0
0.5,0.63608,0.29961,0
0.5,0.63547,0.30063,0
0.5,0.59851,0.3038,0
0.5,0.63363,0.3038,0
0.5,0.59662,0.30696,0
0.5,0.5981,0.30449,0
0.5,0.63291,0.30501,0
0.5,0.63179,0.30696,0
0.5,0.59479,0.31013,0
0.5,0.59494,0.30988,0
0.5,0.62996,0.31013,0
0.5,0.59292,0.31329,0
0.5,0.62975,0.3105,0
0.5,0.62818,0.31329,0
0.5,0.59108,0.31646,0
0.5,0.59177,0.31529,0
0.5,0.62658,0.3161,0
0.5,0.62639,0.31646,0
0.5,0.58925,0.31962,0
0.5,0.62465,0.31962,0
0.5,0.58742,0.32278,0
0.5,0.58861,0.32074,0
0.5,0.62342,0.32183,0
0.5,0.6229,0.32278,0
0.5,0.58564,0.32595,0
0.5,0.62118,0.32595,0
0.5,0.5839,0.32911,0
0.5,0.58544,0.3263,0
0.5,0.62025,0.32764,0
0.5,0.61946,0.32911,0
0.5,0.58227,0.33228,0
0.5,0.58228,0.33226,0
0.5,0.61775,0.33228,0
0.5,0.5806,0.33544,0
0.5,0.61709,0.33348,0
0.5,0.61604,0.33544,0
0.5,0.57894,0.33861,0
0.5,0.57911,0.33829,0
0.5,0.61428,0.33861,0
0.5,0.57721,0.34177,0
0.5,0.61392,0.33923,0
0.5,0.61247,0.34177,0
0.5,0.57547,0.34494,0
0.5,0.57595,0.34409,0
0.5,0.61076,0.34464,0
0.5,0.61058,0.34494,0
0.5,0.57372,0.3481,0
0.5,0.60875,0.3481,0
0.5,0.57197,0.35127,0
0.5,0.57278,0.34981,0
0.5,0.60759,0.35006,0
0.5,0.60691,0.35127,0
0.5,0.57022,0.35443,0
0.5,0.60513,0.35443,0
0.5,0.56845,0.35759,0
0.5,0.56962,0.35553,0
0.5,0.60443,0.35568,0
0.5,0.60339,0.35759,0
0.5,0.56669,0.36076,0
0.5,0.60167,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36118,0
0.5,0.60127,0.36149,0
0.5,0.59998,0.36392,0
0.5,0.56306,0.36709,0
0.5,0.56329,0.3667,0
0.5,0.59827,0.36709,0
0.5,0.56118,0.37025,0
0.5,0.5981,0.3674,0
0.5,0.5966,0.37025,0
0.5,0.55925,0.37342,0
0.5,0.56013,0.37201,0
0.5,0.59494,0.37335,0
0.5,0.5949,0.37342,0
0.5,0.55728,0.37658,0
0.5,0.59325,0.37658,0
0.5,0.55523,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37936,0
0.5,0.59157,0.37975,0
0.5,0.55319,0.38291,0
0.5,0.5538,0.38198,0
0.5,0.58994,0.38291,0
0.5,0.55119,0.38608,0
0.5,0.58861,0.38544,0
0.5,0.58828,0.38608,0
0.5,0.54923,0.38924,0
0.5,0.55063,0.38696,0
0.5,0.58664,0.38924,0
0.5,0.54742,0.39241,0
0.5,0.54747,0.39233,0
0.5,0.58544,0.39144,0
0.5,0.58493,0.39241,0
0.5,0.54571,0.39557,0
0.5,0.58314,0.39557,0
0.5,0.54407,0.39873,0
0.5,0.5443,0.39829,0
0.5,0.58228,0.39698,0
0.5,0.58119,0.39873,0
0.5,0.5424,0.4019,0
0.5,0.57913,0.4019,0
0.5,0.54075,0.40506,0
0.5,0.54114,0.40434,0
0.5,0.57911,0.40192,0
0.5,0.57708,0.40506,0
0.5,0.53906,0.40823,0
0.5,0.57595,0.4068,0
0.5,0.57504,0.40823,0
0.5,0.53738,0.41139,0
0.5,0.53797,0.4103,0
0.5,0.57307,0.41139,0
0.5,0.53568,0.41456,0
0.5,0.57278,0.41185,0
0.5,0.57119,0.41456,0
0.5,0.53397,0.41772,0
0.5,0.53481,0.4162,0
0.5,0.56962,0.41722,0
0.5,0.56933,0.41772,0
0.5,0.53226,0.42089,0
0.5,0.56757,0.42089,0
0.5,0.53052,0.42405,0
0.5,0.53165,0.42204,0
0.5,0.56646,0.42289,0
0.5,0.56583,0.42405,0
0.5,0.5288,0.42722,0
0.5,0.56417,0.42722,0
0.5,0.52701,0.43038,0
0.5,0.52848,0.42779,0
0.5,0.56329,0.4289,0
0.5,0.56255,0.43038,0
0.5,0.52523,0.43354,0
0.5,0.52532,0.4334,0
0.5,0.56098,0.43354,0
0.5,0.52338,0.43671,0
0.5,0.56013,0.43526,0
0.5,0.55943,0.43671,0
0.5,0.52151,0.43987,0
0.5,0.52215,0.4388,0
0.5,0.55792,0.43987,0
0.5,0.51962,0.44304,0
0.5,0.55696,0.44186,0
0.5,0.55641,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55492,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44851,0
0.5,0.55339,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44989,0
0.5,0.55185,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45486,0
0.5,0.5502,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54848,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46147,0
0.5,0.54747,0.46069,0
0.5,0.54674,0.46203,0
0.5,0.507,0.46519,0
0.5,0.54502,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46652,0
0.5,0.54334,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54168,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.47255,0
0.5,0.54004,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.5384,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53797,0.47866,0
0.5,0.53676,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53509,0.48418,0
0.5,0,0.48714,0
0.5,0.0031646,0.48663,0
0.5,0.0063291,0.48621,0
0.5,0.0094937,0.48589,0
0.5,0.012658,0.48565,0
0.5,0.015823,0.48549,0
0.5,0.018987,0.48539,0
0.5,0.022152,0.48533,0
0.5,0.025316,0.4853,0
0.5,0.028481,0.48529,0
0.5,0.031646,0.48528,0
0.5,0.03481,0.48528,0
0.5,0.037975,0.48528,0
0.5,0.041139,0.48528,0
0.5,0.044304,0.48529,0
0.5,0.047468,0.48529,0
0.5,0.050633,0.48529,0
0.5,0.053797,0.48529,0
0.5,0.056962,0.48529,0
0.5,0.060127,0.48529,0
0.5,0.063291,0.48529,0
0.5,0.066456,0.48529,0
0.5,0.06962,0.48529,0
0.5,0.072785,0.48529,0
0.5,0.075949,0.48529,0
0.5,0.079114,0.48529,0
0.5,0.082278,0.48529,0
0.5,0.085443,0.48529,0
0.5,0.088608,0.48529,0
0.5,0.091772,0.48529,0
0.5,0.094937,0.48529,0
0.5,0.098101,0.48529,0
0.5,0.10127,0.48529,0
0.5,0.10443,0.48529,0
0.5,0.10759,0.48529,0
0.5,0.11076,0.48529,0
0.5,0.11392,0.48529,0
0.5,0.11709,0.48529,0
0.5,0.12025,0.48529,0
0.5,0.12342,0.48529,0
0.5,0.12658,0.48529,0
0.5,0.12975,0.48529,0
0.5,0.13291,0.48529,0
0.5,0.13608,0.48529,0
0.5,0.13924,0.48529,0
0.5,0.14241,0.48529,0
0.5,0.14557,0.48529,0
0.5,0.14873,0.48529,0
0.5,0.1519,0.48529,0
0.5,0.15506,0.48529,0
0.5,0.15823,0.48529,0
0.5,0.16139,0.48529,0
0.5,0.16456,0.48529,0
0.5,0.16772,0.48529,0
0.5,0.17089,0.48529,0
0.5,0.17405,0.48529,0
0.5,0.17722,0.48529,0
0.5,0.18038,0.48529,0
0.5,0.18354,0.48529,0
0.5,0.18671,0.48529,0
0.5,0.18987,0.48529,0
0.5,0.19304,0.48529,0
0.5,0.1962,0.48529,0
0.5,0.19937,0.48529,0
0.5,0.20253,0.48529,0
0.5,0.2057,0.48529,0
0.5,0.20886,0.48529,0
0.5,0.21203,0.48529,0
0.5,0.21519,0.48529,0
0.5,0.21835,0.48529,0
0.5,0.22152,0.48529,0
0.5,0.22468,0.48529,0
0.5,0.22785,0.48529,0
0.5,0.23101,0.48529,0
0.5,0.23418,0.48529,0
0.5,0.23734,0.48529,0
0.5,0.24051,0.48529,0
0.5,0.24367,0.48529,0
0.5,0.24684,0.48529,0
0.5,0.25,0.48529,0
0.5,0.25316,0.48529,0
0.5,0.25633,0.48529,0
0.5,0.25949,0.48529,0
0.5,0.26266,0.48529,0
0.5,0.26582,0.48529,0
0.5,0.26899,0.48529,0
0.5,0.27215,0.48529,0
0.5,0.27532,0.48529,0
0.5,0.27848,0.48529,0
0.5,0.28165,0.48529,0
0.5,0.28481,0.48529,0
0.5,0.28797,0.48529,0
0.5,0.29114,0.48529,0
0.5,0.2943,0.48529,0
0.5,0.29747,0.48529,0
0.5,0.30063,0.48529,0
0.5,0.3038,0.48529,0
0.5,0.30696,0.48529,0
0.5,0.31013,0.48529,0
0.5,0.31329,0.48529,0
0.5,0.31646,0.48529,0
0.5,0.31962,0.48529,0
0.5,0.32278,0.48529,0
0.5,0.32595,0.48529,0
0.5,0.32911,0.48529,0
0.5,0.33228,0.48529,0
0.5,0.33544,0.48529,0
0.5,0.33861,0.48528,0
0.5,0.34177,0.48528,0
0.5,0.34494,0.48528,0
0.5,0.3481,0.48528,0
0.5,0.35127,0.48528,0
0.5,0.35443,0.48528,0
0.5,0.35759,0.48528,0
0.5,0.36076,0.48528,0
0.5,0.36392,0.48527,0
0.5,0.36709,0.48527,0
0.5,0.37025,0.48527,0
0.5,0.37342,0.48527,0
0.5,0.37658,0.48527,0
0.5,0.37975,0.48526,0
0.5,0.38291,0.48526,0
0.5,0.38608,0.48526,0
0.5,0.38924,0.48525,0
0.5,0.39241,0.48525,0
0.5,0.39557,0.48525,0
0.5,0.39873,0.48524,0
0.5,0.4019,0.48524,0
0.5,0.40506,0.48523,0
0.5,0.40823,0.48523,0
0.5,0.41139,0.48522,0
0.5,0.41456,0.48521,0
0.5,0.41772,0.48521,0
0.5,0.42089,0.4852,0
0.5,0.42405,0.48519,0
0.5,0.42722,0.48518,0
0.5,0.43038,0.48517,0
0.5,0.43354,0.48515,0
0.5,0.43671,0.48514,0
0.5,0.43987,0.48512,0
0.5,0.44304,0.4851,0
0.5,0.4462,0.48507,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48473,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.4847,0
0.5,0.53341,0.48734,0
0.5,0.53166,0.49051,0
0.5,0.53165,0.49053,0
0.5,0.52986,0.49367,0
0.5,0.52848,0.49598,0
0.5,0.52795,0.49684,0
0.5,0.52591,0.5,0
0.5,0.52532,0.50086,0
0.5,0.52367,0.50316,0
0.5,0.52215,0.50511,0
0.5,0.52114,0.50633,0
0.5,0.51899,0.50868,0
0.5,0.51817,0.50949,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51336,0
0.5,0,0.51289,0
0.5,0.0063291,0.51375,0
0.5,0.0094937,0.51405,0
0.5,0.012658,0.51428,0
0.5,0.015823,0.51444,0
0.5,0.018987,0.51455,0
0.5,0.022152,0.51462,0
0.5,0.025316,0.51466,0
0.5,0.028481,0.51468,0
0.5,0.031646,0.5147,0
0.5,0.03481,0.51471,0
0.5,0.037975,0.51471,0
0.5,0.041139,0.51471,0
0.5,0.044304,0.51471,0
0.5,0.047468,0.51471,0
0.5,0.050633,0.51471,0
0.5,0.053797,0.51471,0
0.5,0.056962,0.51471,0
0.5,0.060127,0.51471,0
0.5,0.063291,0.51471,0
0.5,0.066456,0.51471,0
0.5,0.06962,0.51471,0
0.5,0.072785,0.51471,0
0.5,0.075949,0.51471,0
0.5,0.079114,0.51471,0
0.5,0.082278,0.51471,0
0.5,0.085443,0.51471,0
0.5,0.088608,0.51471,0
0.5,0.091772,0.51471,0
0.5,0.094937,0.51471,0
0.5,0.098101,0.51471,0
0.5,0.10127,0.51471,0
0.5,0.10443,0.51471,0
0.5,0.10759,0.51471,0
0.5,0.11076,0.51471,0
0.5,0.11392,0.51471,0
0.5,0.11709,0.51471,0
0.5,0.12025,0.51471,0
0.5,0.12342,0.51471,0
0.5,0.12658,0.51471,0
0.5,0.12975,0.51471,0
0.5,0.13291,0.51471,0
0.5,0.13608,0.51471,0
0.5,0.13924,0.51471,0
0.5,0.14241,0.51471,0
0.5,0.14557,0.51471,0
0.5,0.14873,0.51471,0
0.5,0.1519,0.51471,0
0.5,0.15506,0.51471,0
0.5,0.15823,0.51471,0
0.5,0.16139,0.51471,0
0.5,0.16456,0.51471,0
0.5,0.16772,0.51471,0
0.5,0.17089,0.51471,0
0.5,0.17405,0.51471,0
0.5,0.17722,0.51471,0
0.5,0.18038,0.51471,0
0.5,0.18354,0.51471,0
0.5,0.18671,0.51471,0
0.5,0.18987,0.51471,0
0.5,0.19304,0.51471,0
0.5,0.1962,0.51471,0
0.5,0.19937,0.51471,0
0.5,0.20253,0.51471,0
0.5,0.2057,0.51471,0
0.5,0.20886,0.51471,0
0.5,0.21203,0.51471,0
0.5,0.21519,0.51471,0
0.5,0.21835,0.51471,0
0.5,0.22152,0.51471,0
0.5,0.22468,0.51471,0
0.5,0.22785,0.51471,0
0.5,0.23101,0.51471,0
0.5,0.23418,0.51471,0
0.5,0.23734,0.51471,0
0.5,0.24051,0.51471,0
0.5,0.24367,0.51471,0
0.5,0.24684,0.51471,0
0.5,0.25,0.51471,0
0.5,0.25316,0.51471,0
0.5,0.25633,0.51471,0
0.5,0.25949,0.51471,0
0.5,0.26266,0.51471,0
0.5,0.26582,0.51471,0
0.5,0.26899,0.51471,0
0.5,0.27215,0.51471,0
0.5,0.27532,0.51471,0
0.5,0.27848,0.51471,0
0.5,0.28165,0.51471,0
0.5,0.28481,0.51471,0
0.5,0.28797,0.51471,0
0.5,0.29114,0.51471,0
0.5,0.2943,0.51471,0
0.5,0.29747,0.51472,0
0.5,0.30063,0.51472,0
0.5,0.3038,0.51472,0
0.5,0.30696,0.51472,0
0.5,0.31013,0.51472,0
0.5,0.31329,0.51472,0
0.5,0.31646,0.51472,0
0.5,0.31962,0.51472,0
0.5,0.32278,0.51472,0
0.5,0.32595,0.51472,0
0.5,0.32911,0.51472,0
0.5,0.33228,0.51472,0
0.5,0.33544,0.51472,0
0.5,0.33861,0.51473,0
0.5,0.34177,0.51473,0
0.5,0.34494,0.51473,0
0.5,0.3481,0.51473,0
0.5,0.35127,0.51473,0
0.5,0.35443,0.51473,0
0.5,0.35759,0.51474,0
0.5,0.36076,0.51474,0
0.5,0.36392,0.51474,0
0.5,0.36709,0.51474,0
0.5,0.37025,0.51475,0
0.5,0.37342,0.51475,0
0.5,0.37658,0.51475,0
0.5,0.37975,0.51476,0
0.5,0.38291,0.51476,0
0.5,0.38608,0.51476,0
0.5,0.38924,0.51477,0
0.5,0.39241,0.51477,0
0.5,0.39557,0.51478,0
0.5,0.39873,0.51479,0
0.5,0.4019,0.51479,0
0.5,0.40506,0.5148,0
0.5,0.40823,0.51481,0
0.5,0.41139,0.51482,0
0.5,0.41456,0.51483,0
0.5,0.41772,0.51484,0
0.5,0.42089,0.51485,0
0.5,0.42405,0.51486,0
0.5,0.42722,0.51488,0
0.5,0.43038,0.51489,0
0.5,0.43354,0.51491,0
0.5,0.43671,0.51493,0
0.5,0.43987,0.51496,0
0.5,0.44304,0.51499,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51507,0
0.5,0.45253,0.51512,0
0.5,0.4557,0.51519,0
0.5,0.45886,0.51528,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46997,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69983,0.15823,0
0.5,0.70253,0.15758,0
0.5,0.7057,0.15756,0
0.5,0.70833,0.15823,0
0.5,0.69373,0.16139,0
0.5,0.6962,0.15975,0
0.5,0.69937,0.15834,0
0.5,0.70886,0.15838,0
0.5,0.71203,0.16047,0
0.5,0.7129,0.16139,0
0.5,0.69001,0.16456,0
0.5,0.69304,0.16188,0
0.5,0.71479,0.16456,0
0.5,0.68708,0.16772,0
0.5,0.68987,0.16469,0
0.5,0.71519,0.16597,0
0.5,0.71562,0.16772,0
0.5,0.6845,0.17089,0
0.5,0.68671,0.16815,0
0.5,0.71572,0.17089,0
0.5,0.68209,0.17405,0
0.5,0.68354,0.17213,0
0.5,0.71523,0.17405,0
0.5,0.67978,0.17722,0
0.5,0.68038,0.1764,0
0.5,0.71519,0.17419,0
0.5,0.7143,0.17722,0
0.5,0.6775,0.18038,0
0.5,0.71294,0.18038,0
0.5,0.67523,0.18354,0
0.5,0.67722,0.18078,0
0.5,0.71203,0.18208,0
0.5,0.71124,0.18354,0
0.5,0.67299,0.18671,0
0.5,0.67405,0.18522,0
0.5,0.70927,0.18671,0
0.5,0.6708,0.18987,0
0.5,0.67089,0.18975,0
0.5,0.70886,0.18732,0
0.5,0.70715,0.18987,0
0.5,0.66859,0.19304,0
0.5,0.7057,0.19192,0
0.5,0.70491,0.19304,0
0.5,0.66639,0.1962,0
0.5,0.66772,0.1943,0
0.5,0.70265,0.1962,0
0.5,0.66423,0.19937,0
0.5,0.66456,0.1989,0
0.5,0.70253,0.19636,0
0.5,0.70041,0.19937,0
0.5,0.66208,0.20253,0
0.5,0.69937,0.20082,0
0.5,0.69816,0.20253,0
0.5,0.65993,0.2057,0
0.5,0.66139,0.20355,0
0.5,0.6962,0.20529,0
0.5,0.69592,0.2057,0
0.5,0.65781,0.20886,0
0.5,0.65823,0.20825,0
0.5,0.69372,0.20886,0
0.5,0.65568,0.21203,0
0.5,0.69304,0.20983,0
0.5,0.69154,0.21203,0
0.5,0.65355,0.21519,0
0.5,0.65506,0.21295,0
0.5,0.68987,0.21444,0
0.5,0.68936,0.21519,0
0.5,0.65146,0.21835,0
0.5,0.6519,0.2177,0
0.5,0.68722,0.21835,0
0.5,0.64938,0.22152,0
0.5,0.68671,0.2191,0
0.5,0.68509,0.22152,0
0.5,0.64729,0.22468,0
0.5,0.64873,0.22251,0
0.5,0.68354,0.22381,0
0.5,0.68296,0.22468,0
0.5,0.64524,0.22785,0
0.5,0.64557,0.22735,0
0.5,0.68086,0.22785,0
0.5,0.64317,0.23101,0
0.5,0.68038,0.22857,0
0.5,0.67878,0.23101,0
0.5,0.64112,0.23418,0
0.5,0.64241,0.2322,0
0.5,0.67722,0.23337,0
0.5,0.67669,0.23418,0
0.5,0.6391,0.23734,0
0.5,0.63924,0.23713,0
0.5,0.67463,0.23734,0
0.5,0.63707,0.24051,0
0.5,0.67405,0.23823,0
0.5,0.67259,0.24051,0
0.5,0.63507,0.24367,0
0.5,0.63608,0.2421,0
0.5,0.67089,0.24312,0
0.5,0.67053,0.24367,0
0.5,0.6331,0.24684,0
0.5,0.66852,0.24684,0
0.5,0.6311,0.25,0
0.5,0.63291,0.24713,0
0.5,0.66772,0.24807,0
0.5,0.6665,0.25,0
0.5,0.62912,0.25316,0
0.5,0.62975,0.25218,0
0.5,0.66456,0.25303,0
0.5,0.66447,0.25316,0
0.5,0.62715,0.25633,0
0.5,0.66249,0.25633,0
0.5,0.62518,0.25949,0
0.5,0.62658,0.25726,0
0.5,0.66139,0.25805,0
0.5,0.66049,0.25949,0
0.5,0.62324,0.26266,0
0.5,0.62342,0.26237,0
0.5,0.6585,0.26266,0
0.5,0.62129,0.26582,0
0.5,0.65823,0.26309,0
0.5,0.65655,0.26582,0
0.5,0.61935,0.26899,0
0.5,0.62025,0.26753,0
0.5,0.65506,0.2682,0
0.5,0.65458,0.26899,0
0.5,0.61745,0.27215,0
0.5,0.65265,0.27215,0
0.5,0.61552,0.27532,0
0.5,0.61709,0.27275,0
0.5,0.6519,0.27337,0
0.5,0.65073,0.27532,0
0.5,0.61362,0.27848,0
0.5,0.61392,0.27799,0
0.5,0.64879,0.27848,0
0.5,0.61171,0.28165,0
0.5,0.64873,0.27858,0
0.5,0.64691,0.28165,0
0.5,0.6098,0.28481,0
0.5,0.61076,0.28324,0
0.5,0.64557,0.28384,0
0.5,0.64499,0.28481,0
0.5,0.60792,0.28797,0
0.5,0.6431,0.28797,0
0.5,0.60601,0.29114,0
0.5,0.60759,0.28852,0
0.5,0.64241,0.28911,0
0.5,0.64121,0.29114,0
0.5,0.60413,0.2943,0
0.5,0.60443,0.29381,0
0.5,0.63929,0.2943,0
0.5,0.60224,0.29747,0
0.5,0.63924,0.29439,0
0.5,0.63743,0.29747,0
0.5,0.60036,0.30063,0
0.5,0.60127,0.29913,0
0.5,0.63608,0.29973,0
0.5,0.63555,0.30063,0
0.5,0.59851,0.3038,0
0.5,0.6337,0.3038,0
0.5,0.59662,0.30696,0
0.5,0.5981,0.30449,0
0.5,0.63291,0.30514,0
0.5,0.63187,0.30696,0
0.5,0.59479,0.31013,0
0.5,0.59494,0.30988,0
0.5,0.63004,0.31013,0
0.5,0.59292,0.31329,0
0.5,0.62975,0.31063,0
0.5,0.62825,0.31329,0
0.5,0.59108,0.31646,0
0.5,0.59177,0.31529,0
0.5,0.62658,0.31622,0
0.5,0.62645,0.31646,0
0.5,0.58925,0.31962,0
0.5,0.62471,0.31962,0
0.5,0.58742,0.32278,0
0.5,0.58861,0.32074,0
0.5,0.62342,0.32193,0
0.5,0.62295,0.32278,0
0.5,0.58564,0.32595,0
0.5,0.62122,0.32595,0
0.5,0.5839,0.32911,0
0.5,0.58544,0.3263,0
0.5,0.62025,0.3277,0
0.5,0.61949,0.32911,0
0.5,0.58227,0.33228,0
0.5,0.58228,0.33226,0
0.5,0.61777,0.33228,0
0.5,0.5806,0.33544,0
0.5,0.61709,0.3335,0
0.5,0.61604,0.33544,0
0.5,0.57894,0.33861,0
0.5,0.57911,0.33828,0
0.5,0.61429,0.33861,0
0.5,0.57721,0.34177,0
0.5,0.61392,0.33923,0
0.5,0.61248,0.34177,0
0.5,0.57547,0.34494,0
0.5,0.57595,0.34409,0
0.5,0.61076,0.34467,0
0.5,0.61061,0.34494,0
0.5,0.57372,0.3481,0
0.5,0.60878,0.3481,0
0.5,0.57197,0.35127,0
0.5,0.57278,0.34981,0
0.5,0.60759,0.35014,0
0.5,0.60696,0.35127,0
0.5,0.57022,0.35443,0
0.5,0.6052,0.35443,0
0.5,0.56845,0.35759,0
0.5,0.56962,0.35553,0
0.5,0.60443,0.3558,0
0.5,0.60346,0.35759,0
0.5,0.56669,0.36076,0
0.5,0.60174,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36118,0
0.5,0.60127,0.36163,0
0.5,0.60005,0.36392,0
0.5,0.56306,0.36709,0
0.5,0.56329,0.3667,0
0.5,0.59835,0.36709,0
0.5,0.56118,0.37025,0
0.5,0.5981,0.36755,0
0.5,0.59667,0.37025,0
0.5,0.55925,0.37342,0
0.5,0.56013,0.37201,0
0.5,0.59497,0.37342,0
0.5,0.55728,0.37658,0
0.5,0.59494,0.37347,0
0.5,0.59331,0.37658,0
0.5,0.55523,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37945,0
0.5,0.59162,0.37975,0
0.5,0.55319,0.38291,0
0.5,0.5538,0.38198,0
0.5,0.58998,0.38291,0
0.5,0.55119,0.38608,0
0.5,0.58861,0.38549,0
0.5,0.5883,0.38608,0
0.5,0.54923,0.38924,0
0.5,0.55063,0.38696,0
0.5,0.58665,0.38924,0
0.5,0.54742,0.39241,0
0.5,0.54747,0.39233,0
0.5,0.58544,0.39145,0
0.5,0.58493,0.39241,0
0.5,0.54571,0.39557,0
0.5,0.58315,0.39557,0
0.5,0.54407,0.39873,0
0.5,0.5443,0.39829,0
0.5,0.58228,0.39698,0
0.5,0.5812,0.39873,0
0.5,0.5424,0.4019,0
0.5,0.57915,0.4019,0
0.5,0.54075,0.40506,0
0.5,0.54114,0.40434,0
0.5,0.57911,0.40195,0
0.5,0.57711,0.40506,0
0.5,0.53906,0.40823,0
0.5,0.57595,0.40686,0
0.5,0.57509,0.40823,0
0.5,0.53738,0.41139,0
0.5,0.53797,0.41029,0
0.5,0.57313,0.41139,0
0.5,0.53568,0.41456,0
0.5,0.57278,0.41196,0
0.5,0.57126,0.41456,0
0.5,0.53396,0.41772,0
0.5,0.53481,0.41619,0
0.5,0.56962,0.41734,0
0.5,0.5694,0.41772,0
0.5,0.53226,0.42089,0
0.5,0.56764,0.42089,0
0.5,0.53052,0.42405,0
0.5,0.53165,0.42203,0
0.5,0.56646,0.42303,0
0.5,0.5659,0.42405,0
0.5,0.5288,0.42722,0
0.5,0.56424,0.42722,0
0.5,0.52701,0.43038,0
0.5,0.52848,0.42779,0
0.5,0.56329,0.42903,0
0.5,0.56261,0.43038,0
0.5,0.52523,0.43354,0
0.5,0.52532,0.4334,0
0.5,0.56103,0.43354,0
0.5,0.52338,0.43671,0
0.5,0.56013,0.43536,0
0.5,0.55947,0.43671,0
0.5,0.52151,0.43987,0
0.5,0.52215,0.43879,0
0.5,0.55796,0.43987,0
0.5,0.51962,0.44304,0
0.5,0.55696,0.44193,0
0.5,0.55643,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55494,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44853,0
0.5,0.5534,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44989,0
0.5,0.55185,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45487,0
0.5,0.5502,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.5485,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46147,0
0.5,0.54747,0.46074,0
0.5,0.54678,0.46203,0
0.5,0.507,0.46519,0
0.5,0.54509,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46667,0
0.5,0.54343,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54179,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.47278,0
0.5,0.54017,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53855,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53797,0.47896,0
0.5,0.53692,0.48101,0
0.5,0.47068,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53527,0.48418,0
0.5,0,0.48709,0
0.5,0.0031646,0.48659,0
0.5,0.0063291,0.48618,0
0.5,0.0094937,0.48585,0
0.5,0.012658,0.48562,0
0.5,0.015823,0.48547,0
0.5,0.018987,0.48537,0
0.5,0.022152,0.48532,0
0.5,0.025316,0.48529,0
0.5,0.028481,0.48528,0
0.5,0.031646,0.48527,0
0.5,0.03481,0.48527,0
0.5,0.037975,0.48527,0
0.5,0.041139,0.48528,0
0.5,0.044304,0.48528,0
0.5,0.047468,0.48528,0
0.5,0.050633,0.48528,0
0.5,0.053797,0.48528,0
0.5,0.056962,0.48528,0
0.5,0.060127,0.48528,0
0.5,0.063291,0.48528,0
0.5,0.066456,0.48528,0
0.5,0.06962,0.48528,0
0.5,0.072785,0.48528,0
0.5,0.075949,0.48528,0
0.5,0.079114,0.48528,0
0.5,0.082278,0.48528,0
0.5,0.085443,0.48528,0
0.5,0.088608,0.48528,0
0.5,0.091772,0.48528,0
0.5,0.094937,0.48528,0
0.5,0.098101,0.48528,0
0.5,0.10127,0.48528,0
0.5,0.10443,0.48528,0
0.5,0.10759,0.48528,0
0.5,0.11076,0.48528,0
0.5,0.11392,0.48528,0
0.5,0.11709,0.48528,0
0.5,0.12025,0.48528,0
0.5,0.12342,0.48528,0
0.5,0.12658,0.48528,0
0.5,0.12975,0.48528,0
0.5,0.13291,0.48528,0
0.5,0.13608,0.48528,0
0.5,0.13924,0.48528,0
0.5,0.14241,0.48528,0
0.5,0.14557,0.48528,0
0.5,0.14873,0.48528,0
0.5,0.1519,0.48528,0
0.5,0.15506,0.48528,0
0.5,0.15823,0.48528,0
0.5,0.16139,0.48528,0
0.5,0.16456,0.48528,0
0.5,0.16772,0.48528,0
0.5,0.17089,0.48528,0
0.5,0.17405,0.48528,0
0.5,0.17722,0.48528,0
0.5,0.18038,0.48528,0
0.5,0.18354,0.48528,0
0.5,0.18671,0.48528,0
0.5,0.18987,0.48528,0
0.5,0.19304,0.48528,0
0.5,0.1962,0.48528,0
0.5,0.19937,0.48528,0
0.5,0.20253,0.48528,0
0.5,0.2057,0.48528,0
0.5,0.20886,0.48528,0
0.5,0.21203,0.48528,0
0.5,0.21519,0.48528,0
0.5,0.21835,0.48528,0
0.5,0.22152,0.48528,0
0.5,0.22468,0.48528,0
0.5,0.22785,0.48528,0
0.5,0.23101,0.48528,0
0.5,0.23418,0.48528,0
0.5,0.23734,0.48528,0
0.5,0.24051,0.48528,0
0.5,0.24367,0.48528,0
0.5,0.24684,0.48528,0
0.5,0.25,0.48528,0
0.5,0.25316,0.48528,0
0.5,0.25633,0.48528,0
0.5,0.25949,0.48528,0
0.5,0.26266,0.48528,0
0.5,0.26582,0.48528,0
0.5,0.26899,0.48528,0
0.5,0.27215,0.48528,0
0.5,0.27532,0.48528,0
0.5,0.27848,0.48528,0
0.5,0.28165,0.48528,0
0.5,0.28481,0.48528,0
0.5,0.28797,0.48528,0
0.5,0.29114,0.48528,0
0.5,0.2943,0.48528,0
0.5,0.29747,0.48528,0
0.5,0.30063,0.48528,0
0.5,0.3038,0.48528,0
0.5,0.30696,0.48528,0
0.5,0.31013,0.48528,0
0.5,0.31329,0.48528,0
0.5,0.31646,0.48528,0
0.5,0.31962,0.48528,0
0.5,0.32278,0.48528,0
0.5,0.32595,0.48528,0
0.5,0.32911,0.48528,0
0.5,0.33228,0.48528,0
0.5,0.33544,0.48528,0
0.5,0.33861,0.48528,0
0.5,0.34177,0.48528,0
0.5,0.34494,0.48528,0
0.5,0.3481,0.48527,0
0.5,0.35127,0.48527,0
0.5,0.35443,0.48527,0
0.5,0.35759,0.48527,0
0.5,0.36076,0.48527,0
0.5,0.36392,0.48527,0
0.5,0.36709,0.48527,0
0.5,0.37025,0.48526,0
0.5,0.37342,0.48526,0
0.5,0.37658,0.48526,0
0.5,0.37975,0.48526,0
0.5,0.38291,0.48525,0
0.5,0.38608,0.48525,0
0.5,0.38924,0.48525,0
0.5,0.39241,0.48524,0
0.5,0.39557,0.48524,0
0.5,0.39873,0.48524,0
0.5,0.4019,0.48523,0
0.5,0.40506,0.48523,0
0.5,0.40823,0.48522,0
0.5,0.41139,0.48521,0
0.5,0.41456,0.48521,0
0.5,0.41772,0.4852,0
0.5,0.42089,0.48519,0
0.5,0.42405,0.48518,0
0.5,0.42722,0.48517,0
0.5,0.43038,0.48516,0
0.5,0.43354,0.48515,0
0.5,0.43671,0.48514,0
0.5,0.43987,0.48512,0
0.5,0.44304,0.4851,0
0.5,0.4462,0.48507,0
0.5,0.44937,0.48503,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48484,0
0.5,0.46203,0.48473,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.48504,0
0.5,0.53359,0.48734,0
0.5,0.53184,0.49051,0
0.5,0.53165,0.49086,0
0.5,0.53004,0.49367,0
0.5,0.52848,0.49624,0
0.5,0.52811,0.49684,0
0.5,0.52605,0.5,0
0.5,0.52532,0.50105,0
0.5,0.52378,0.50316,0
0.5,0.52215,0.50521,0
0.5,0.52121,0.50633,0
0.5,0.51899,0.50872,0
0.5,0.5182,0.50949,0
0.5,0.51582,0.51159,0
0.5,0.51442,0.51266,0
0.5,0.0031646,0.51341,0
0.5,0,0.51295,0
0.5,0.0063291,0.51379,0
0.5,0.0094937,0.51408,0
0.5,0.012658,0.5143,0
0.5,0.015823,0.51445,0
0.5,0.018987,0.51456,0
0.5,0.022152,0.51463,0
0.5,0.025316,0.51467,0
0.5,0.028481,0.51469,0
0.5,0.031646,0.51471,0
0.5,0.03481,0.51471,0
0.5,0.037975,0.51472,0
0.5,0.041139,0.51472,0
0.5,0.044304,0.51472,0
0.5,0.047468,0.51472,0
0.5,0.050633,0.51472,0
0.5,0.053797,0.51472,0
0.5,0.056962,0.51472,0
0.5,0.060127,0.51472,0
0.5,0.063291,0.51472,0
0.5,0.066456,0.51472,0
0.5,0.06962,0.51472,0
0.5,0.072785,0.51472,0
0.5,0.075949,0.51472,0
0.5,0.079114,0.51472,0
0.5,0.082278,0.51472,0
0.5,0.085443,0.51472,0
0.5,0.088608,0.51472,0
0.5,0.091772,0.51472,0
0.5,0.094937,0.51472,0
0.5,0.098101,0.51472,0
0.5,0.10127,0.51472,0
0.5,0.10443,0.51472,0
0.5,0.10759,0.51472,0
0.5,0.11076,0.51472,0
0.5,0.11392,0.51472,0
0.5,0.11709,0.51472,0
0.5,0.12025,0.51472,0
0.5,0.12342,0.51472,0
0.5,0.12658,0.51472,0
0.5,0.12975,0.51472,0
0.5,0.13291,0.51472,0
0.5,0.13608,0.51472,0
0.5,0.13924,0.51472,0
0.5,0.14241,0.51472,0
0.5,0.14557,0.51472,0
0.5,0.14873,0.51472,0
0.5,0.1519,0.51472,0
0.5,0.15506,0.51472,0
0.5,0.15823,0.51472,0
0.5,0.16139,0.51472,0
0.5,0.16456,0.51472,0
0.5,0.16772,0.51472,0
0.5,0.17089,0.51472,0
0.5,0.17405,0.51472,0
0.5,0.17722,0.51472,0
0.5,0.18038,0.51472,0
0.5,0.18354,0.51472,0
0.5,0.18671,0.51472,0
0.5,0.18987,0.51472,0
0.5,0.19304,0.51472,0
0.5,0.1962,0.51472,0
0.5,0.19937,0.51472,0
0.5,0.20253,0.51472,0
0.5,0.2057,0.51472,0
0.5,0.20886,0.51472,0
0.5,0.21203,0.51472,0
0.5,0.21519,0.51472,0
0.5,0.21835,0.51472,0
0.5,0.22152,0.51472,0
0.5,0.22468,0.51472,0
0.5,0.22785,0.51472,0
0.5,0.23101,0.51472,0
0.5,0.23418,0.51472,0
0.5,0.23734,0.51472,0
0.5,0.24051,0.51472,0
0.5,0.24367,0.51472,0
0.5,0.24684,0.51472,0
0.5,0.25,0.51472,0
0.5,0.25316,0.51472,0
0.5,0.25633,0.51472,0
0.5,0.25949,0.51472,0
0.5,0.26266,0.51472,0
0.5,0.26582,0.51472,0
0.5,0.26899,0.51472,0
0.5,0.27215,0.51472,0
0.5,0.27532,0.51472,0
0.5,0.27848,0.51472,0
0.5,0.28165,0.51472,0
0.5,0.28481,0.51472,0
0.5,0.28797,0.51472,0
0.5,0.29114,0.51472,0
0.5,0.2943,0.51472,0
0.5,0.29747,0.51472,0
0.5,0.30063,0.51472,0
0.5,0.3038,0.51472,0
0.5,0.30696,0.51472,0
0.5,0.31013,0.51473,0
0.5,0.31329,0.51473,0
0.5,0.31646,0.51473,0
0.5,0.31962,0.51473,0
0.5,0.32278,0.51473,0
0.5,0.32595,0.51473,0
0.5,0.32911,0.51473,0
0.5,0.33228,0.51473,0
0.5,0.33544,0.51473,0
0.5,0.33861,0.51473,0
0.5,0.34177,0.51473,0
0.5,0.34494,0.51474,0
0.5,0.3481,0.51474,0
0.5,0.35127,0.51474,0
0.5,0.35443,0.51474,0
0.5,0.35759,0.51474,0
0.5,0.36076,0.51474,0
0.5,0.36392,0.51475,0
0.5,0.36709,0.51475,0
0.5,0.37025,0.51475,0
0.5,0.37342,0.51475,0
0.5,0.37658,0.51476,0
0.5,0.37975,0.51476,0
0.5,0.38291,0.51477,0
0.5,0.38608,0.51477,0
0.5,0.38924,0.51478,0
0.5,0.39241,0.51478,0
0.5,0.39557,0.51479,0
0.5,0.39873,0.51479,0
0.5,0.4019,0.5148,0
0.5,0.40506,0.51481,0
0.5,0.40823,0.51481,0
0.5,0.41139,0.51482,0
0.5,0.41456,0.51483,0
0.5,0.41772,0.51484,0
0.5,0.42089,0.51485,0
0.5,0.42405,0.51487,0
0.5,0.42722,0.51488,0
0.5,0.43038,0.5149,0
0.5,0.43354,0.51492,0
0.5,0.43671,0.51494,0
0.5,0.43987,0.51496,0
0.5,0.44304,0.51499,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51507,0
0.5,0.45253,0.51512,0
0.5,0.4557,0.51519,0
0.5,0.45886,0.51528,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46996,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259841,0.0027693,0.00077951,0.00153701,1.27352,0.780109,0.467758,0.0174625,0.496991,0.103204,0.128252,7734,0.138425,9,4,4,1
1,0.0063,-0.272253,0.00299181,0.000857576,0.00153875,1.20781,0.537084,0.585462,0.0321764,0.44451,0.0726825,0.137874,7734,0,3,3,3,1
2,0.0066,-0.284553,0.00323581,0.000938996,0.00154085,1.21927,0.532627,0.590642,0.0319009,0.446128,0.0727345,0.138232,7734,0,3,3,3,1
3,0.0069,-0.296753,0.00349385,0.00102376,0.00154329,1.22289,0.52662,0.58368,0.032852,0.444117,0.0727286,0.138018,7734,0,3,3,3,1
4,0.0072,-0.308843,0.00376707,0.00111178,0.00154611,1.21713,0.527994,0.586384,0.0325588,0.443511,0.0727493,0.138511,7734,0,3,3,3,1
5,0.0075,-0.320814,0.00405627,0.00120297,0.00154936,1.22239,0.543511,0.587169,0.0331894,0.453266,0.0732372,0.138364,7848,0.0046,3,3,3,1
6,0.0078,-0.332661,0.00436122,0.00129727,0.00155309,1.26649,0.585237,0.61127,0.0349361,0.457651,0.0752215,0.137456,7848,0,3,3,3,1
7,0.0081,-0.344334,0.00468611,0.0013945,0.00155741,1.69952,0.78631,0.794953,0.0410186,0.456811,0.074262,0.138039,7848,0,4,4,4,1
8,0.0084,-0.35587,0.00502764,0.00149457,0.00156237,1.69914,0.786948,0.802039,0.0399332,0.469317,0.075297,0.140053,7981,0.0049,4,4,4,1
9,0.0087,-0.367181,0.00538922,0.00159717,0.00156824,2.1257,0.954749,0.998998,0.0471949,0.473167,0.0768627,0.138819,8050,0.00365,5,5,5,1
10,0.009,-0.378302,0.00576952,0.00170225,0.00157499,2.09384,0.996595,0.96752,0.0501612,0.475404,0.0764342,0.140425,8113,0.00155,5,5,5,1
11,0.0093,-0.389142,0.00617292,0.00180941,0.00158296,2.57067,1.14058,1.19436,0.0566344,0.497387,0.0774771,0.142497,8343,0.01465,6,6,6,1
12,0.0096,-0.399626,0.00660127,0.00191812,0.00159258,3.63949,1.53471,1.68071,0.0662316,0.510744,0.0797576,0.14591,8487,0.00535,8,8,8,1
13,0.0099,-0.409633,0.00705916,0.00202756,0.00160454,4.63291,1.98651,2.09779,0.0741435,0.516432,0.0811087,0.143096,8649,0.005725,10,10,10,1
14,0.0102,-0.418701,0.00757091,0.00213523,0.00162116,7.28689,3.0111,3.32288,0.0926062,0.527993,0.0837056,0.142036,8828,0.007825,15,15,15,1
15,0.0105,-0.424285,0.00838749,0.00222732,0.00165565,19.7225,9.29919,8.69209,0.138872,0.540693,0.0840922,0.144934,9177,0.018425,42,42,42,1
16,0.0108,-0.378362,0.0334048,0.00204312,0.00195116,115.705,63.6333,45.415,0.7803,0.71021,0.107844,0.154319,11345,0.046475,285,202,202,1
17,0.0111,-0.345612,0.0565102,0.00191814,0.00216555,99.143,55.7434,38.547,0.952142,0.80592,0.102011,0.172053,12842,0.03895,200,145,145,1
18,0.0114,-0.317527,0.0764505,0.00180987,0.00235791,116.133,60.37,48.5908,1.19885,0.834097,0.10341,0.17118,14047,0.029925,189,154,154,1
19,0.0117,-0.294862,0.0937946,0.00172489,0.00252771,164.032,78.6171,73.1189,1.61604,0.889021,0.105708,0.180301,14929,0.020425,220,200,200,1
20,0.012,-0.281913,0.106181,0.00169156,0.00264646,293.083,139.495,134.453,1.72587,0.89957,0.108199,0.187494,15817,0.049675,359,355,355,1


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47183,0.49051,0
0.5,0.47468,0.49037,0
0.5,0.47785,0.49019,0
0.5,0.48101,0.48995,0
0.5,0.48418,0.48965,0
0.5,0.48734,0.48928,0
0.5,0.49051,0.48886,0
0.5,0.49367,0.48846,0
0.5,0.49684,0.48825,0
0.5,0.5,0.48843,0
0.5,0.50316,0.48924,0
0.5,0.50558,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49115,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49114,0
0.5,0.31013,0.49114,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49113,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49112,0
0.5,0.35127,0.49112,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.49111,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.4911,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49109,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49108,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49107,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49106,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49105,0
0.5,0.41139,0.49104,0
0.5,0.41456,0.49103,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49102,0
0.5,0.42405,0.49101,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49098,0
0.5,0.43354,0.49097,0
0.5,0.43671,0.49096,0
0.5,0.43987,0.49094,0
0.5,0.44304,0.49092,0
0.5,0.4462,0.4909,0
0.5,0.44937,0.49088,0
0.5,0.45253,0.49085,0
0.5,0.4557,0.49081,0
0.5,0.45886,0.49078,0
0.5,0.46203,0.49073,0
0.5,0.46519,0.49067,0
0.5,0.46835,0.4906,0
0.5,0.47152,0.49052,0
0.5,0.50633,0.49098,0
0.5,0.50916,0.49367,0
0.5,0.50949,0.49431,0
0.5,0.51078,0.49684,0
0.5,0.51084,0.5,0
0.5,0.50949,0.50282,0
0.5,0.50935,0.50316,0
0.5,0.50633,0.50623,0
0.5,0.50621,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50885,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50886,0
0.5,0.31013,0.50886,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50887,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50888,0
0.5,0.35127,0.50888,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.50889,0
0.5,0.36392,0.50889,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.5089,0
0.5,0.37342,0.5089,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50891,0
0.5,0.38291,0.50891,0
0.5,0.38608,0.50892,0
0.5,0.38924,0.50892,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50893,0
0.5,0.39873,0.50894,0
0.5,0.4019,0.50894,0
0.5,0.40506,0.50895,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50897,0
0.5,0.41772,0.50898,0
0.5,0.42089,0.50899,0
0.5,0.42405,0.509,0
0.5,0.42722,0.50901,0
0.5,0.43038,0.50903,0
0.5,0.43354,0.50904,0
0.5,0.43671,0.50906,0
0.5,0.43987,0.50907,0
0.5,0.44304,0.50909,0
0.5,0.4462,0.50912,0
0.5,0.44937,0.50914,0
0.5,0.45253,0.50917,0
0.5,0.4557,0.5092,0
0.5,0.45886,0.50924,0
0.5,0.46203,0.50928,0
0.5,0.46519,0.50933,0
0.5,0.46835,0.50939,0
0.5,0.47152,0.50946,0
0.5,0.47286,0.50949,0
0.5,0.5,0.50943,0
0.5,0.49968,0.50949,0
0.5,0.50316,0.50827,0
0.5,0.47468,0.50956,0
0.5,0.47785,0.50969,0
0.5,0.48101,0.50984,0
0.5,0.48418,0.51001,0
0.5,0.48734,0.51019,0
0.5,0.49051,0.51033,0
0.5,0.49367,0.51037,0
0.5,0.49684,0.51014,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47122,0.49051,0
0.5,0.47152,0.49049,0
0.5,0.47468,0.49034,0
0.5,0.47785,0.49015,0
0.5,0.48101,0.4899,0
0.5,0.48418,0.48958,0
0.5,0.48734,0.48918,0
0.5,0.49051,0.48871,0
0.5,0.49367,0.48823,0
0.5,0.49684,0.48789,0
0.5,0.5,0.48788,0
0.5,0.50316,0.48839,0
0.5,0.50633,0.48965,0
0.5,0.50775,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49115,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49114,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49113,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49112,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49108,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49107,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49106,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49104,0
0.5,0.41456,0.49103,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.491,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49098,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49095,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49087,0
0.5,0.45253,0.49084,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49072,0
0.5,0.46519,0.49066,0
0.5,0.46835,0.49059,0
0.5,0.50949,0.49192,0
0.5,0.51118,0.49367,0
0.5,0.51257,0.49684,0
0.5,0.5125,0.5,0
0.5,0.5109,0.50316,0
0.5,0.50949,0.50451,0
0.5,0.50743,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50885,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50886,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50888,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.50889,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.5089,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50891,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50892,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50894,0
0.5,0.4019,0.50895,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50898,0
0.5,0.41772,0.50899,0
0.5,0.42089,0.509,0
0.5,0.42405,0.50901,0
0.5,0.42722,0.50902,0
0.5,0.43038,0.50904,0
0.5,0.43354,0.50905,0
0.5,0.43671,0.50907,0
0.5,0.43987,0.50908,0
0.5,0.44304,0.50911,0
0.5,0.4462,0.50913,0
0.5,0.44937,0.50915,0
0.5,0.45253,0.50918,0
0.5,0.4557,0.50922,0
0.5,0.45886,0.50926,0
0.5,0.46203,0.5093,0
0.5,0.46519,0.50935,0
0.5,0.46835,0.50941,0
0.5,0.47152,0.50949,0
0.5,0.4718,0.50949,0
0.5,0.50316,0.50872,0
0.5,0.50073,0.50949,0
0.5,0.50633,0.50704,0
0.5,0.47468,0.5096,0
0.5,0.47785,0.50974,0
0.5,0.48101,0.5099,0
0.5,0.48418,0.51008,0
0.5,0.48734,0.51028,0
0.5,0.49051,0.51045,0
0.5,0.49367,0.51052,0
0.5,0.49684,0.51035,0
0.5,0.5,0.50974,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47095,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.4886,0
0.5,0.49367,0.48804,0
0.5,0.49684,0.48757,0
0.5,0.5,0.48735,0
0.5,0.50316,0.48753,0
0.5,0.50633,0.48825,0
0.5,0.50949,0.48968,0
0.5,0.51081,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.491,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.51266,0.49218,0
0.5,0.51403,0.49367,0
0.5,0.51528,0.49684,0
0.5,0.51501,0.5,0
0.5,0.51302,0.50316,0
0.5,0.50949,0.50604,0
0.5,0.50909,0.50633,0
0.5,0.51266,0.50348,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50895,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50898,0
0.5,0.41772,0.50899,0
0.5,0.42089,0.509,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50904,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50907,0
0.5,0.43987,0.50909,0
0.5,0.44304,0.50911,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50916,0
0.5,0.45253,0.50919,0
0.5,0.4557,0.50923,0
0.5,0.45886,0.50927,0
0.5,0.46203,0.50931,0
0.5,0.46519,0.50937,0
0.5,0.46835,0.50943,0
0.5,0.47099,0.50949,0
0.5,0.50316,0.50918,0
0.5,0.502,0.50949,0
0.5,0.50633,0.50788,0
0.5,0.47152,0.50951,0
0.5,0.47468,0.50963,0
0.5,0.47785,0.50977,0
0.5,0.48101,0.50994,0
0.5,0.48418,0.51014,0
0.5,0.48734,0.51035,0
0.5,0.49051,0.51054,0
0.5,0.49367,0.51065,0
0.5,0.49684,0.51055,0
0.5,0.5,0.51007,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49688,0.48734,0
0.5,0.5,0.48683,0
0.5,0.50316,0.48662,0
0.5,0.50633,0.48679,0
0.5,0.50905,0.48734,0
0.5,0.47095,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48911,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.49684,0.48735,0
0.5,0.50949,0.48743,0
0.5,0.51266,0.48861,0
0.5,0.51579,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.51582,0.49053,0
0.5,0.51862,0.49367,0
0.5,0.51899,0.49486,0
0.5,0.51961,0.49684,0
0.5,0.51899,0.49983,0
0.5,0.51896,0.5,0
0.5,0.51662,0.50316,0
0.5,0.51266,0.50595,0
0.5,0.51202,0.50633,0
0.5,0.51582,0.50378,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47061,0.50949,0
0.5,0.50633,0.50878,0
0.5,0.50386,0.50949,0
0.5,0.50949,0.50755,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50965,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51075,0
0.5,0.49684,0.51071,0
0.5,0.5,0.51038,0
0.5,0.50316,0.5097,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49663,0.48734,0
0.5,0.49684,0.48729,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48603,0
0.5,0.50633,0.48553,0
0.5,0.50949,0.48509,0
0.5,0.51266,0.48489,0
0.5,0.51582,0.48502,0
0.5,0.51899,0.48558,0
0.5,0.52215,0.48668,0
0.5,0.52349,0.48734,0
0.5,0.47095,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48911,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.52532,0.48856,0
0.5,0.52753,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.52848,0.49223,0
0.5,0.52924,0.49367,0
0.5,0.5293,0.49684,0
0.5,0.52848,0.49846,0
0.5,0.52772,0.5,0
0.5,0.52532,0.50225,0
0.5,0.52421,0.50316,0
0.5,0.51899,0.50595,0
0.5,0.51807,0.50633,0
0.5,0.52215,0.50439,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47061,0.50949,0
0.5,0.50949,0.50898,0
0.5,0.50681,0.50949,0
0.5,0.51266,0.5082,0
0.5,0.51582,0.5072,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50965,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51077,0
0.5,0.49684,0.51079,0
0.5,0.5,0.51059,0
0.5,0.50316,0.51018,0
0.5,0.50633,0.5096,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57144,0.43671,0
0.5,0.57278,0.43575,0
0.5,0.57595,0.43462,0
0.5,0.57911,0.4342,0
0.5,0.58228,0.43443,0
0.5,0.58544,0.43566,0
0.5,0.58668,0.43671,0
0.5,0.56786,0.43987,0
0.5,0.56962,0.43803,0
0.5,0.58861,0.43948,0
0.5,0.58879,0.43987,0
0.5,0.56543,0.44304,0
0.5,0.56646,0.44166,0
0.5,0.58921,0.44304,0
0.5,0.56358,0.4462,0
0.5,0.58861,0.44483,0
0.5,0.5881,0.4462,0
0.5,0.56168,0.44937,0
0.5,0.56329,0.44671,0
0.5,0.58641,0.44937,0
0.5,0.55995,0.45253,0
0.5,0.56013,0.45227,0
0.5,0.58544,0.45099,0
0.5,0.58462,0.45253,0
0.5,0.55765,0.4557,0
0.5,0.58274,0.4557,0
0.5,0.55516,0.45886,0
0.5,0.55696,0.45668,0
0.5,0.58228,0.45647,0
0.5,0.58094,0.45886,0
0.5,0.55239,0.46203,0
0.5,0.5538,0.4605,0
0.5,0.57931,0.46203,0
0.5,0.54932,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46246,0
0.5,0.57796,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.57639,0.46835,0
0.5,0.5418,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46919,0
0.5,0.57477,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57293,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47586,0
0.5,0.57278,0.47492,0
0.5,0.57097,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47967,0
0.5,0.56863,0.48101,0
0.5,0.51136,0.48418,0
0.5,0.51266,0.48385,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.56589,0.48418,0
0.5,0.49663,0.48734,0
0.5,0.49684,0.48729,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48596,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48672,0
0.5,0.56263,0.48734,0
0.5,0.47095,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48911,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.48939,0
0.5,0.55867,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55386,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54815,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49871,0
0.5,0.54127,0.5,0
0.5,0.54747,0.49718,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50472,0
0.5,0.53165,0.50366,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47061,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50845,0.50949,0
0.5,0.51266,0.5088,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50965,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51077,0
0.5,0.49684,0.51079,0
0.5,0.5,0.51061,0
0.5,0.50316,0.51028,0
0.5,0.50633,0.50984,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60294,0.37975,0
0.5,0.60443,0.37894,0
0.5,0.60759,0.37838,0
0.5,0.61076,0.37883,0
0.5,0.6129,0.37975,0
0.5,0.59927,0.38291,0
0.5,0.60127,0.38067,0
0.5,0.61392,0.38036,0
0.5,0.61603,0.38291,0
0.5,0.59729,0.38608,0
0.5,0.5981,0.38478,0
0.5,0.61629,0.38608,0
0.5,0.59534,0.38924,0
0.5,0.61579,0.38924,0
0.5,0.5934,0.39241,0
0.5,0.59494,0.38991,0
0.5,0.61448,0.39241,0
0.5,0.59207,0.39557,0
0.5,0.61392,0.39351,0
0.5,0.6132,0.39557,0
0.5,0.5905,0.39873,0
0.5,0.59177,0.39636,0
0.5,0.61152,0.39873,0
0.5,0.58907,0.4019,0
0.5,0.61076,0.4,0
0.5,0.60971,0.4019,0
0.5,0.58741,0.40506,0
0.5,0.58861,0.40289,0
0.5,0.60794,0.40506,0
0.5,0.5858,0.40823,0
0.5,0.60759,0.4057,0
0.5,0.60646,0.40823,0
0.5,0.58406,0.41139,0
0.5,0.58544,0.40897,0
0.5,0.60488,0.41139,0
0.5,0.58245,0.41456,0
0.5,0.60443,0.41227,0
0.5,0.60346,0.41456,0
0.5,0.58066,0.41772,0
0.5,0.58228,0.4149,0
0.5,0.60195,0.41772,0
0.5,0.57904,0.42089,0
0.5,0.57911,0.42077,0
0.5,0.60127,0.41908,0
0.5,0.6005,0.42089,0
0.5,0.57717,0.42405,0
0.5,0.59902,0.42405,0
0.5,0.57534,0.42722,0
0.5,0.57595,0.42623,0
0.5,0.5981,0.42583,0
0.5,0.59749,0.42722,0
0.5,0.57348,0.43038,0
0.5,0.59595,0.43038,0
0.5,0.57161,0.43354,0
0.5,0.57278,0.43169,0
0.5,0.59494,0.43228,0
0.5,0.59433,0.43354,0
0.5,0.5698,0.43671,0
0.5,0.59278,0.43671,0
0.5,0.56762,0.43987,0
0.5,0.56962,0.43701,0
0.5,0.59177,0.4387,0
0.5,0.59125,0.43987,0
0.5,0.56542,0.44304,0
0.5,0.56646,0.44158,0
0.5,0.58985,0.44304,0
0.5,0.56351,0.4462,0
0.5,0.58861,0.44559,0
0.5,0.58835,0.4462,0
0.5,0.56156,0.44937,0
0.5,0.56329,0.44659,0
0.5,0.58679,0.44937,0
0.5,0.55978,0.45253,0
0.5,0.56013,0.45201,0
0.5,0.58544,0.45146,0
0.5,0.58482,0.45253,0
0.5,0.55762,0.4557,0
0.5,0.5829,0.4557,0
0.5,0.55514,0.45886,0
0.5,0.55696,0.45665,0
0.5,0.58228,0.45678,0
0.5,0.58123,0.45886,0
0.5,0.55239,0.46203,0
0.5,0.5538,0.46049,0
0.5,0.5796,0.46203,0
0.5,0.54931,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46299,0
0.5,0.5781,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.57647,0.46835,0
0.5,0.5418,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46932,0
0.5,0.57483,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57293,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47586,0
0.5,0.57278,0.47492,0
0.5,0.57097,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47967,0
0.5,0.56863,0.48101,0
0.5,0.51136,0.48418,0
0.5,0.51266,0.48385,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.56589,0.48418,0
0.5,0.49663,0.48734,0
0.5,0.49684,0.48729,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48596,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48672,0
0.5,0.56263,0.48734,0
0.5,0.47095,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48911,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.48939,0
0.5,0.55867,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55386,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54815,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49871,0
0.5,0.54127,0.5,0
0.5,0.54747,0.49718,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50472,0
0.5,0.53165,0.50366,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47061,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50845,0.50949,0
0.5,0.51266,0.5088,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50965,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51077,0
0.5,0.49684,0.51079,0
0.5,0.5,0.51061,0
0.5,0.50316,0.51028,0
0.5,0.50633,0.50984,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63012,0.32911,0
0.5,0.63291,0.32757,0
0.5,0.63608,0.3272,0
0.5,0.63924,0.32826,0
0.5,0.64022,0.32911,0
0.5,0.62675,0.33228,0
0.5,0.62975,0.32932,0
0.5,0.64229,0.33228,0
0.5,0.62441,0.33544,0
0.5,0.62658,0.33246,0
0.5,0.64241,0.33357,0
0.5,0.64259,0.33544,0
0.5,0.6227,0.33861,0
0.5,0.62342,0.33736,0
0.5,0.64241,0.33639,0
0.5,0.64212,0.33861,0
0.5,0.62106,0.34177,0
0.5,0.64094,0.34177,0
0.5,0.61939,0.34494,0
0.5,0.62025,0.34341,0
0.5,0.63929,0.34494,0
0.5,0.61772,0.3481,0
0.5,0.63924,0.34503,0
0.5,0.63771,0.3481,0
0.5,0.616,0.35127,0
0.5,0.61709,0.34937,0
0.5,0.63608,0.35101,0
0.5,0.63595,0.35127,0
0.5,0.61438,0.35443,0
0.5,0.63442,0.35443,0
0.5,0.61266,0.35759,0
0.5,0.61392,0.35537,0
0.5,0.63291,0.35716,0
0.5,0.63271,0.35759,0
0.5,0.61107,0.36076,0
0.5,0.63123,0.36076,0
0.5,0.6093,0.36392,0
0.5,0.61076,0.36139,0
0.5,0.62975,0.36347,0
0.5,0.62954,0.36392,0
0.5,0.60773,0.36709,0
0.5,0.62809,0.36709,0
0.5,0.60591,0.37025,0
0.5,0.60759,0.36736,0
0.5,0.62658,0.36991,0
0.5,0.62643,0.37025,0
0.5,0.60431,0.37342,0
0.5,0.60443,0.37321,0
0.5,0.62499,0.37342,0
0.5,0.60248,0.37658,0
0.5,0.62342,0.37639,0
0.5,0.62333,0.37658,0
0.5,0.60077,0.37975,0
0.5,0.60127,0.37891,0
0.5,0.6219,0.37975,0
0.5,0.59891,0.38291,0
0.5,0.62025,0.38283,0
0.5,0.62021,0.38291,0
0.5,0.59699,0.38608,0
0.5,0.5981,0.38429,0
0.5,0.61877,0.38608,0
0.5,0.59516,0.38924,0
0.5,0.61709,0.3891,0
0.5,0.61702,0.38924,0
0.5,0.5933,0.39241,0
0.5,0.59494,0.38963,0
0.5,0.61547,0.39241,0
0.5,0.59184,0.39557,0
0.5,0.61392,0.395,0
0.5,0.61362,0.39557,0
0.5,0.59027,0.39873,0
0.5,0.59177,0.39574,0
0.5,0.61185,0.39873,0
0.5,0.58885,0.4019,0
0.5,0.61076,0.4006,0
0.5,0.6101,0.4019,0
0.5,0.58717,0.40506,0
0.5,0.58861,0.40242,0
0.5,0.60847,0.40506,0
0.5,0.58566,0.40823,0
0.5,0.60759,0.40669,0
0.5,0.6069,0.40823,0
0.5,0.58391,0.41139,0
0.5,0.58544,0.40867,0
0.5,0.60537,0.41139,0
0.5,0.58237,0.41456,0
0.5,0.60443,0.41321,0
0.5,0.60384,0.41456,0
0.5,0.58057,0.41772,0
0.5,0.58228,0.41475,0
0.5,0.60237,0.41772,0
0.5,0.57892,0.42089,0
0.5,0.57911,0.42056,0
0.5,0.60127,0.41987,0
0.5,0.60082,0.42089,0
0.5,0.57699,0.42405,0
0.5,0.59937,0.42405,0
0.5,0.57511,0.42722,0
0.5,0.57595,0.42587,0
0.5,0.5981,0.42647,0
0.5,0.59776,0.42722,0
0.5,0.5733,0.43038,0
0.5,0.59624,0.43038,0
0.5,0.57143,0.43354,0
0.5,0.57278,0.43135,0
0.5,0.59494,0.43273,0
0.5,0.59453,0.43354,0
0.5,0.56969,0.43671,0
0.5,0.59294,0.43671,0
0.5,0.56757,0.43987,0
0.5,0.56962,0.43684,0
0.5,0.59177,0.43894,0
0.5,0.59134,0.43987,0
0.5,0.56542,0.44304,0
0.5,0.56646,0.44156,0
0.5,0.58992,0.44304,0
0.5,0.56351,0.4462,0
0.5,0.58861,0.44564,0
0.5,0.58836,0.4462,0
0.5,0.56155,0.44937,0
0.5,0.56329,0.44659,0
0.5,0.58681,0.44937,0
0.5,0.55975,0.45253,0
0.5,0.56013,0.45197,0
0.5,0.58544,0.4515,0
0.5,0.58487,0.45253,0
0.5,0.55758,0.4557,0
0.5,0.58305,0.4557,0
0.5,0.55512,0.45886,0
0.5,0.55696,0.45662,0
0.5,0.58228,0.45705,0
0.5,0.58138,0.45886,0
0.5,0.55238,0.46203,0
0.5,0.5538,0.46049,0
0.5,0.57978,0.46203,0
0.5,0.54931,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.4633,0
0.5,0.57821,0.46519,0
0.5,0.54581,0.46835,0
0.5,0.54747,0.46691,0
0.5,0.57653,0.46835,0
0.5,0.5418,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46942,0
0.5,0.57486,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47586,0
0.5,0.57278,0.47492,0
0.5,0.57097,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47967,0
0.5,0.56863,0.48101,0
0.5,0.51136,0.48418,0
0.5,0.51266,0.48385,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.56589,0.48418,0
0.5,0.49663,0.48734,0
0.5,0.49684,0.48729,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48596,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48672,0
0.5,0.56263,0.48734,0
0.5,0.47095,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48911,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.48939,0
0.5,0.55867,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55386,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54815,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49871,0
0.5,0.54127,0.5,0
0.5,0.54747,0.49718,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50472,0
0.5,0.53165,0.50366,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47061,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50845,0.50949,0
0.5,0.51266,0.5088,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50965,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51077,0
0.5,0.49684,0.51079,0
0.5,0.5,0.51061,0
0.5,0.50316,0.51028,0
0.5,0.50633,0.50984,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65616,0.28481,0
0.5,0.65823,0.28359,0
0.5,0.66139,0.28304,0
0.5,0.66456,0.2839,0
0.5,0.6657,0.28481,0
0.5,0.6527,0.28797,0
0.5,0.65506,0.28547,0
0.5,0.66765,0.28797,0
0.5,0.65039,0.29114,0
0.5,0.6519,0.28905,0
0.5,0.66772,0.28883,0
0.5,0.66794,0.29114,0
0.5,0.64849,0.2943,0
0.5,0.64873,0.29393,0
0.5,0.66772,0.29215,0
0.5,0.66737,0.2943,0
0.5,0.64647,0.29747,0
0.5,0.66615,0.29747,0
0.5,0.64448,0.30063,0
0.5,0.64557,0.29897,0
0.5,0.66456,0.3002,0
0.5,0.66434,0.30063,0
0.5,0.64263,0.3038,0
0.5,0.66262,0.3038,0
0.5,0.64068,0.30696,0
0.5,0.64241,0.3042,0
0.5,0.66139,0.30579,0
0.5,0.66076,0.30696,0
0.5,0.63895,0.31013,0
0.5,0.63924,0.30966,0
0.5,0.65894,0.31013,0
0.5,0.63705,0.31329,0
0.5,0.65823,0.31131,0
0.5,0.65721,0.31329,0
0.5,0.63516,0.31646,0
0.5,0.63608,0.315,0
0.5,0.65544,0.31646,0
0.5,0.63327,0.31962,0
0.5,0.65506,0.31711,0
0.5,0.65382,0.31962,0
0.5,0.63135,0.32278,0
0.5,0.63291,0.32027,0
0.5,0.65195,0.32278,0
0.5,0.6297,0.32595,0
0.5,0.62975,0.32587,0
0.5,0.6519,0.32286,0
0.5,0.65023,0.32595,0
0.5,0.62782,0.32911,0
0.5,0.64873,0.32843,0
0.5,0.64837,0.32911,0
0.5,0.62606,0.33228,0
0.5,0.62658,0.33142,0
0.5,0.6467,0.33228,0
0.5,0.62416,0.33544,0
0.5,0.64557,0.33424,0
0.5,0.64498,0.33544,0
0.5,0.62229,0.33861,0
0.5,0.62342,0.33676,0
0.5,0.64329,0.33861,0
0.5,0.62063,0.34177,0
0.5,0.64241,0.34008,0
0.5,0.6415,0.34177,0
0.5,0.61887,0.34494,0
0.5,0.62025,0.34252,0
0.5,0.63959,0.34494,0
0.5,0.61732,0.3481,0
0.5,0.63924,0.34552,0
0.5,0.63792,0.3481,0
0.5,0.6156,0.35127,0
0.5,0.61709,0.34858,0
0.5,0.63614,0.35127,0
0.5,0.61408,0.35443,0
0.5,0.63608,0.35139,0
0.5,0.63466,0.35443,0
0.5,0.61234,0.35759,0
0.5,0.61392,0.35475,0
0.5,0.63297,0.35759,0
0.5,0.61083,0.36076,0
0.5,0.63291,0.3577,0
0.5,0.63153,0.36076,0
0.5,0.60906,0.36392,0
0.5,0.61076,0.3609,0
0.5,0.62984,0.36392,0
0.5,0.60754,0.36709,0
0.5,0.60759,0.36699,0
0.5,0.62975,0.3641,0
0.5,0.62841,0.36709,0
0.5,0.60577,0.37025,0
0.5,0.62674,0.37025,0
0.5,0.6042,0.37342,0
0.5,0.60443,0.37301,0
0.5,0.62658,0.37055,0
0.5,0.6253,0.37342,0
0.5,0.60241,0.37658,0
0.5,0.62365,0.37658,0
0.5,0.60074,0.37975,0
0.5,0.60127,0.37886,0
0.5,0.62342,0.37702,0
0.5,0.62219,0.37975,0
0.5,0.59888,0.38291,0
0.5,0.62054,0.38291,0
0.5,0.59698,0.38608,0
0.5,0.5981,0.38428,0
0.5,0.62025,0.38343,0
0.5,0.61903,0.38608,0
0.5,0.59515,0.38924,0
0.5,0.6173,0.38924,0
0.5,0.59327,0.39241,0
0.5,0.59494,0.38961,0
0.5,0.61709,0.38961,0
0.5,0.61571,0.39241,0
0.5,0.5918,0.39557,0
0.5,0.61392,0.39537,0
0.5,0.61381,0.39557,0
0.5,0.59017,0.39873,0
0.5,0.59177,0.39563,0
0.5,0.61209,0.39873,0
0.5,0.58873,0.4019,0
0.5,0.61076,0.401,0
0.5,0.6103,0.4019,0
0.5,0.58703,0.40506,0
0.5,0.58861,0.40217,0
0.5,0.60871,0.40506,0
0.5,0.58553,0.40823,0
0.5,0.60759,0.40713,0
0.5,0.60709,0.40823,0
0.5,0.58379,0.41139,0
0.5,0.58544,0.40842,0
0.5,0.6056,0.41139,0
0.5,0.58226,0.41456,0
0.5,0.58228,0.41453,0
0.5,0.60443,0.41363,0
0.5,0.60402,0.41456,0
0.5,0.58047,0.41772,0
0.5,0.60257,0.41772,0
0.5,0.57879,0.42089,0
0.5,0.57911,0.42035,0
0.5,0.60127,0.42026,0
0.5,0.60099,0.42089,0
0.5,0.57688,0.42405,0
0.5,0.59956,0.42405,0
0.5,0.57497,0.42722,0
0.5,0.57595,0.42566,0
0.5,0.5981,0.42681,0
0.5,0.59791,0.42722,0
0.5,0.57319,0.43038,0
0.5,0.5964,0.43038,0
0.5,0.57132,0.43354,0
0.5,0.57278,0.43114,0
0.5,0.59494,0.43299,0
0.5,0.59465,0.43354,0
0.5,0.56961,0.43671,0
0.5,0.56962,0.4367,0
0.5,0.59306,0.43671,0
0.5,0.56753,0.43987,0
0.5,0.59177,0.43913,0
0.5,0.59143,0.43987,0
0.5,0.5654,0.44304,0
0.5,0.56646,0.44153,0
0.5,0.59,0.44304,0
0.5,0.5635,0.4462,0
0.5,0.58861,0.44572,0
0.5,0.58839,0.4462,0
0.5,0.56154,0.44937,0
0.5,0.56329,0.44657,0
0.5,0.58683,0.44937,0
0.5,0.55972,0.45253,0
0.5,0.56013,0.45192,0
0.5,0.58544,0.45155,0
0.5,0.58491,0.45253,0
0.5,0.55755,0.4557,0
0.5,0.58314,0.4557,0
0.5,0.55511,0.45886,0
0.5,0.55696,0.45658,0
0.5,0.58228,0.45724,0
0.5,0.58148,0.45886,0
0.5,0.55238,0.46203,0
0.5,0.5538,0.46048,0
0.5,0.57988,0.46203,0
0.5,0.54931,0.46519,0
0.5,0.55063,0.46389,0
0.5,0.57911,0.46348,0
0.5,0.57828,0.46519,0
0.5,0.54581,0.46835,0
0.5,0.54747,0.46691,0
0.5,0.57658,0.46835,0
0.5,0.5418,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46949,0
0.5,0.57488,0.47152,0
0.5,0.53699,0.47468,0
0.5,0.53797,0.47409,0
0.5,0.54114,0.47199,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47586,0
0.5,0.57278,0.47492,0
0.5,0.57097,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47967,0
0.5,0.56863,0.48101,0
0.5,0.51136,0.48418,0
0.5,0.51266,0.48385,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.56589,0.48418,0
0.5,0.49663,0.48734,0
0.5,0.49684,0.48729,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48596,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48672,0
0.5,0.56263,0.48734,0
0.5,0.47095,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48911,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.48939,0
0.5,0.55867,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49113,0
0.5,0.26899,0.49113,0
0.5,0.27215,0.49113,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49112,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55386,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54815,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49871,0
0.5,0.54127,0.5,0
0.5,0.54747,0.49718,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50472,0
0.5,0.53165,0.50366,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50887,0
0.5,0.26899,0.50887,0
0.5,0.27215,0.50887,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47061,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50845,0.50949,0
0.5,0.51266,0.5088,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50965,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51077,0
0.5,0.49684,0.51079,0
0.5,0.5,0.51061,0
0.5,0.50316,0.51028,0
0.5,0.50633,0.50984,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.679,0.25316,0
0.5,0.68038,0.25296,0
0.5,0.68101,0.25316,0
0.5,0.67281,0.25633,0
0.5,0.67405,0.25515,0
0.5,0.67722,0.25338,0
0.5,0.68354,0.25413,0
0.5,0.68555,0.25633,0
0.5,0.67014,0.25949,0
0.5,0.67089,0.25853,0
0.5,0.68648,0.25949,0
0.5,0.66799,0.26266,0
0.5,0.68623,0.26266,0
0.5,0.66581,0.26582,0
0.5,0.66772,0.26307,0
0.5,0.6852,0.26582,0
0.5,0.66378,0.26899,0
0.5,0.66456,0.26784,0
0.5,0.68354,0.26889,0
0.5,0.6835,0.26899,0
0.5,0.66177,0.27215,0
0.5,0.68183,0.27215,0
0.5,0.65965,0.27532,0
0.5,0.66139,0.27275,0
0.5,0.68038,0.27444,0
0.5,0.67989,0.27532,0
0.5,0.6577,0.27848,0
0.5,0.65823,0.27768,0
0.5,0.678,0.27848,0
0.5,0.65575,0.28165,0
0.5,0.67722,0.2797,0
0.5,0.6761,0.28165,0
0.5,0.65378,0.28481,0
0.5,0.65506,0.28284,0
0.5,0.67406,0.28481,0
0.5,0.6519,0.28797,0
0.5,0.67405,0.28482,0
0.5,0.67233,0.28797,0
0.5,0.64987,0.29114,0
0.5,0.6519,0.28798,0
0.5,0.67089,0.29033,0
0.5,0.67045,0.29114,0
0.5,0.64803,0.2943,0
0.5,0.64873,0.29318,0
0.5,0.66863,0.2943,0
0.5,0.64613,0.29747,0
0.5,0.66772,0.29573,0
0.5,0.66673,0.29747,0
0.5,0.64409,0.30063,0
0.5,0.64557,0.29839,0
0.5,0.66479,0.30063,0
0.5,0.6423,0.3038,0
0.5,0.64241,0.30363,0
0.5,0.66456,0.30102,0
0.5,0.66308,0.3038,0
0.5,0.6404,0.30696,0
0.5,0.66139,0.3065,0
0.5,0.66113,0.30696,0
0.5,0.63867,0.31013,0
0.5,0.63924,0.30919,0
0.5,0.65933,0.31013,0
0.5,0.63685,0.31329,0
0.5,0.65823,0.31195,0
0.5,0.65752,0.31329,0
0.5,0.63494,0.31646,0
0.5,0.63608,0.31466,0
0.5,0.65581,0.31646,0
0.5,0.63309,0.31962,0
0.5,0.65506,0.31773,0
0.5,0.65412,0.31962,0
0.5,0.63116,0.32278,0
0.5,0.63291,0.31994,0
0.5,0.6523,0.32278,0
0.5,0.6295,0.32595,0
0.5,0.62975,0.32553,0
0.5,0.6519,0.32344,0
0.5,0.65051,0.32595,0
0.5,0.62767,0.32911,0
0.5,0.64873,0.32885,0
0.5,0.64859,0.32911,0
0.5,0.62589,0.33228,0
0.5,0.62658,0.33115,0
0.5,0.64695,0.33228,0
0.5,0.62401,0.33544,0
0.5,0.64557,0.33466,0
0.5,0.64518,0.33544,0
0.5,0.62212,0.33861,0
0.5,0.62342,0.33649,0
0.5,0.64352,0.33861,0
0.5,0.62048,0.34177,0
0.5,0.64241,0.34044,0
0.5,0.64168,0.34177,0
0.5,0.61871,0.34494,0
0.5,0.62025,0.34222,0
0.5,0.6398,0.34494,0
0.5,0.61718,0.3481,0
0.5,0.63924,0.34587,0
0.5,0.63809,0.3481,0
0.5,0.61546,0.35127,0
0.5,0.61709,0.3483,0
0.5,0.63633,0.35127,0
0.5,0.61395,0.35443,0
0.5,0.63608,0.35174,0
0.5,0.63482,0.35443,0
0.5,0.61221,0.35759,0
0.5,0.61392,0.35449,0
0.5,0.63315,0.35759,0
0.5,0.6107,0.36076,0
0.5,0.61076,0.36066,0
0.5,0.63291,0.35805,0
0.5,0.63168,0.36076,0
0.5,0.60895,0.36392,0
0.5,0.63003,0.36392,0
0.5,0.60741,0.36709,0
0.5,0.60759,0.36677,0
0.5,0.62975,0.36445,0
0.5,0.62856,0.36709,0
0.5,0.60568,0.37025,0
0.5,0.62692,0.37025,0
0.5,0.6041,0.37342,0
0.5,0.60443,0.37284,0
0.5,0.62658,0.37089,0
0.5,0.62544,0.37342,0
0.5,0.60236,0.37658,0
0.5,0.62382,0.37658,0
0.5,0.60069,0.37975,0
0.5,0.60127,0.37877,0
0.5,0.62342,0.37735,0
0.5,0.62233,0.37975,0
0.5,0.59886,0.38291,0
0.5,0.6207,0.38291,0
0.5,0.59696,0.38608,0
0.5,0.5981,0.38426,0
0.5,0.62025,0.38374,0
0.5,0.61917,0.38608,0
0.5,0.59514,0.38924,0
0.5,0.61746,0.38924,0
0.5,0.59325,0.39241,0
0.5,0.59494,0.38959,0
0.5,0.61709,0.38989,0
0.5,0.61584,0.39241,0
0.5,0.59176,0.39557,0
0.5,0.59177,0.39555,0
0.5,0.61392,0.39556,0
0.5,0.61392,0.39557,0
0.5,0.5901,0.39873,0
0.5,0.61221,0.39873,0
0.5,0.58866,0.4019,0
0.5,0.61076,0.40122,0
0.5,0.61041,0.4019,0
0.5,0.58695,0.40506,0
0.5,0.58861,0.40202,0
0.5,0.60885,0.40506,0
0.5,0.58546,0.40823,0
0.5,0.60759,0.40739,0
0.5,0.60721,0.40823,0
0.5,0.58371,0.41139,0
0.5,0.58544,0.40827,0
0.5,0.60573,0.41139,0
0.5,0.58217,0.41456,0
0.5,0.58228,0.41437,0
0.5,0.60443,0.41388,0
0.5,0.60413,0.41456,0
0.5,0.5804,0.41772,0
0.5,0.6027,0.41772,0
0.5,0.57871,0.42089,0
0.5,0.57911,0.42022,0
0.5,0.60127,0.4205,0
0.5,0.60109,0.42089,0
0.5,0.57681,0.42405,0
0.5,0.59968,0.42405,0
0.5,0.57489,0.42722,0
0.5,0.57595,0.42553,0
0.5,0.5981,0.42702,0
0.5,0.59801,0.42722,0
0.5,0.57312,0.43038,0
0.5,0.59651,0.43038,0
0.5,0.57125,0.43354,0
0.5,0.57278,0.43102,0
0.5,0.59494,0.43316,0
0.5,0.59474,0.43354,0
0.5,0.56955,0.43671,0
0.5,0.56962,0.43659,0
0.5,0.59315,0.43671,0
0.5,0.5675,0.43987,0
0.5,0.59177,0.43927,0
0.5,0.59149,0.43987,0
0.5,0.56539,0.44304,0
0.5,0.56646,0.44152,0
0.5,0.59005,0.44304,0
0.5,0.56349,0.4462,0
0.5,0.58861,0.44578,0
0.5,0.58841,0.4462,0
0.5,0.56152,0.44937,0
0.5,0.56329,0.44655,0
0.5,0.58685,0.44937,0
0.5,0.55969,0.45253,0
0.5,0.56013,0.45187,0
0.5,0.58544,0.45159,0
0.5,0.58494,0.45253,0
0.5,0.55752,0.4557,0
0.5,0.5832,0.4557,0
0.5,0.55508,0.45886,0
0.5,0.55696,0.45653,0
0.5,0.58228,0.45737,0
0.5,0.58155,0.45886,0
0.5,0.55237,0.46203,0
0.5,0.5538,0.46047,0
0.5,0.57995,0.46203,0
0.5,0.54931,0.46519,0
0.5,0.55063,0.46389,0
0.5,0.57911,0.46359,0
0.5,0.57832,0.46519,0
0.5,0.54581,0.46835,0
0.5,0.54747,0.46691,0
0.5,0.57662,0.46835,0
0.5,0.5418,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46955,0
0.5,0.5749,0.47152,0
0.5,0.53699,0.47468,0
0.5,0.53797,0.47409,0
0.5,0.54114,0.47199,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47586,0
0.5,0.57278,0.47493,0
0.5,0.57097,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47967,0
0.5,0.56863,0.48101,0
0.5,0.51136,0.48418,0
0.5,0.51266,0.48385,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.56589,0.48418,0
0.5,0.49663,0.48734,0
0.5,0.49684,0.48729,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48596,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48672,0
0.5,0.56263,0.48734,0
0.5,0.47095,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48911,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.48939,0
0.5,0.55867,0.49051,0
0.5,0,0.49113,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49113,0
0.5,0.25,0.49113,0
0.5,0.25316,0.49113,0
0.5,0.25633,0.49113,0
0.5,0.25949,0.49113,0
0.5,0.26266,0.49113,0
0.5,0.26582,0.49113,0
0.5,0.26899,0.49113,0
0.5,0.27215,0.49113,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49112,0
0.5,0.31646,0.49112,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49111,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49106,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55386,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54815,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49871,0
0.5,0.54127,0.5,0
0.5,0.54747,0.49718,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50472,0
0.5,0.53165,0.50366,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50887,0
0.5,0.25316,0.50887,0
0.5,0.25633,0.50887,0
0.5,0.25949,0.50887,0
0.5,0.26266,0.50887,0
0.5,0.26582,0.50887,0
0.5,0.26899,0.50887,0
0.5,0.27215,0.50887,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50888,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47061,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50845,0.50949,0
0.5,0.51266,0.5088,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50965,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51077,0
0.5,0.49684,0.51079,0
0.5,0.5,0.51061,0
0.5,0.50316,0.51028,0
0.5,0.50633,0.50984,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259843,0.0026407,0.000779523,0.00139511,1.67208,1.04096,0.604686,0.14612,0.44767,0.0989414,0.135096,6591,0.08445,12,5,5,1
1,0.0063,-0.272199,0.00286058,0.000857386,0.00139691,1.07945,0.422007,0.572967,0.226346,0.435321,0.0746957,0.15665,6591,0,3,3,3,1
2,0.0066,-0.284418,0.00310517,0.000938524,0.00139926,1.08392,0.416366,0.571815,0.2259,0.433276,0.0748915,0.154701,6591,0,3,3,3,1
3,0.0069,-0.296518,0.00336506,0.00102291,0.00140201,1.08216,0.406925,0.57831,0.227056,0.44009,0.075038,0.157118,6591,0,3,3,3,1
4,0.0072,-0.308463,0.00364279,0.00111043,0.00140524,1.45218,0.537986,0.75452,0.269779,0.468317,0.0753073,0.154411,6696,0.004475,4,4,4,1
5,0.0075,-0.320287,0.00393581,0.00120102,0.00140897,1.46474,0.587801,0.788723,0.277381,0.471992,0.078295,0.156065,6696,0,4,4,4,1
6,0.0078,-0.331957,0.00424679,0.00129455,0.00141328,1.47922,0.577368,0.789667,0.27927,0.452359,0.0787295,0.154766,6744,0.002925,4,4,4,1
7,0.0081,-0.343424,0.004578,0.00139081,0.00141833,1.87935,0.726722,1.00192,0.317804,0.470237,0.0771187,0.156058,6868,0.002275,5,5,5,1
8,0.0084,-0.35471,0.00492831,0.00148969,0.00142418,1.93219,0.758631,1.02824,0.328916,0.479655,0.0773161,0.160595,6868,0,5,5,5,1
9,0.0087,-0.36573,0.00530192,0.00159084,0.00143111,2.30547,0.90017,1.20291,0.357101,0.481458,0.0778829,0.161802,6919,0.00155,6,6,6,1
10,0.009,-0.376443,0.0056999,0.00169389,0.0014394,2.7245,1.02566,1.41191,0.389654,0.497282,0.0793482,0.157946,7175,0.015,7,7,7,1
11,0.0093,-0.386693,0.00612924,0.001798,0.00144977,3.74912,1.37356,1.86258,0.451873,0.525324,0.0826004,0.161181,7256,0.00425,9,9,9,1
12,0.0096,-0.396105,0.00660766,0.00190118,0.00146404,5.51644,2.02876,2.85454,0.532046,0.523119,0.0813908,0.164644,7433,0.005875,14,14,14,1
13,0.0099,-0.403241,0.00724889,0.00199588,0.00148932,11.8422,4.52354,5.75503,0.700839,0.539639,0.0860265,0.165453,7753,0.02055,28,28,28,1
14,0.0102,-0.353949,0.032807,0.00180514,0.00178838,115.302,50.5635,50.1704,2.72099,0.639825,0.104059,0.170021,9898,0.040775,304,243,243,1
15,0.0105,-0.319692,0.05591,0.00167843,0.00199692,88.0596,48.2144,36.3075,2.65532,0.787505,0.101746,0.194262,11309,0.0494,198,140,140,1
16,0.0108,-0.293674,0.0742491,0.00158581,0.00216652,74.5156,37.911,31.5096,3.05143,0.761769,0.102813,0.191828,12268,0.0294,137,103,103,1
17,0.0111,-0.270409,0.09084,0.00150073,0.00232724,110.152,51.2793,49.007,3.49174,0.841613,0.10186,0.190988,13132,0.019825,171,150,150,1
18,0.0114,-0.254368,0.10409,0.00144998,0.00245401,179.715,81.6145,82.6351,4.14744,0.811893,0.10746,0.205324,14040,0.048775,251,238,238,1
19,0.0117,-0.248029,0.112461,0.00145089,0.0025276,148.777,65.5075,71.3944,2.71399,0.916044,0.112911,0.206884,14419,0.0118,179,175,175,1
20,0.012,-0.243257,0.120274,0.00145946,0.00259247,140.63,57.2419,68.3243,3.02673,0.965284,0.113315,0.212338,14742,0.01875,159,157,157,1


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48218,0.49051,0
0.5,0.48418,0.49033,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48873,0
0.5,0.49684,0.48807,0
0.5,0.5,0.48759,0
0.5,0.50316,0.48744,0
0.5,0.50633,0.48778,0
0.5,0.50949,0.48883,0
0.5,0.5123,0.49051,0
0.5,0,0.49214,0
0.5,0.0031646,0.49161,0
0.5,0.0063291,0.49141,0
0.5,0.0094937,0.49132,0
0.5,0.012658,0.49129,0
0.5,0.015823,0.49128,0
0.5,0.018987,0.49128,0
0.5,0.022152,0.49128,0
0.5,0.025316,0.49128,0
0.5,0.028481,0.49128,0
0.5,0.031646,0.49128,0
0.5,0.03481,0.49128,0
0.5,0.037975,0.49128,0
0.5,0.041139,0.49128,0
0.5,0.044304,0.49128,0
0.5,0.047468,0.49128,0
0.5,0.050633,0.49128,0
0.5,0.053797,0.49128,0
0.5,0.056962,0.49128,0
0.5,0.060127,0.49128,0
0.5,0.063291,0.49128,0
0.5,0.066456,0.49128,0
0.5,0.06962,0.49128,0
0.5,0.072785,0.49128,0
0.5,0.075949,0.49128,0
0.5,0.079114,0.49128,0
0.5,0.082278,0.49128,0
0.5,0.085443,0.49128,0
0.5,0.088608,0.49128,0
0.5,0.091772,0.49128,0
0.5,0.094937,0.49128,0
0.5,0.098101,0.49128,0
0.5,0.10127,0.49128,0
0.5,0.10443,0.49128,0
0.5,0.10759,0.49128,0
0.5,0.11076,0.49128,0
0.5,0.11392,0.49128,0
0.5,0.11709,0.49128,0
0.5,0.12025,0.49128,0
0.5,0.12342,0.49128,0
0.5,0.12658,0.49128,0
0.5,0.12975,0.49128,0
0.5,0.13291,0.49128,0
0.5,0.13608,0.49128,0
0.5,0.13924,0.49128,0
0.5,0.14241,0.49128,0
0.5,0.14557,0.49128,0
0.5,0.14873,0.49128,0
0.5,0.1519,0.49128,0
0.5,0.15506,0.49128,0
0.5,0.15823,0.49128,0
0.5,0.16139,0.49128,0
0.5,0.16456,0.49128,0
0.5,0.16772,0.49128,0
0.5,0.17089,0.49128,0
0.5,0.17405,0.49128,0
0.5,0.17722,0.49128,0
0.5,0.18038,0.49128,0
0.5,0.18354,0.49128,0
0.5,0.18671,0.49128,0
0.5,0.18987,0.49128,0
0.5,0.19304,0.49128,0
0.5,0.1962,0.49128,0
0.5,0.19937,0.49128,0
0.5,0.20253,0.49128,0
0.5,0.2057,0.49128,0
0.5,0.20886,0.49128,0
0.5,0.21203,0.49128,0
0.5,0.21519,0.49128,0
0.5,0.21835,0.49128,0
0.5,0.22152,0.49128,0
0.5,0.22468,0.49128,0
0.5,0.22785,0.49128,0
0.5,0.23101,0.49128,0
0.5,0.23418,0.49128,0
0.5,0.23734,0.49128,0
0.5,0.24051,0.49128,0
0.5,0.24367,0.49128,0
0.5,0.24684,0.49128,0
0.5,0.25,0.49128,0
0.5,0.25316,0.49128,0
0.5,0.25633,0.49128,0
0.5,0.25949,0.49128,0
0.5,0.26266,0.49128,0
0.5,0.26582,0.49128,0
0.5,0.26899,0.49128,0
0.5,0.27215,0.49128,0
0.5,0.27532,0.49128,0
0.5,0.27848,0.49128,0
0.5,0.28165,0.49128,0
0.5,0.28481,0.49128,0
0.5,0.28797,0.49128,0
0.5,0.29114,0.49128,0
0.5,0.2943,0.49128,0
0.5,0.29747,0.49128,0
0.5,0.30063,0.49128,0
0.5,0.3038,0.49128,0
0.5,0.30696,0.49127,0
0.5,0.31013,0.49127,0
0.5,0.31329,0.49127,0
0.5,0.31646,0.49127,0
0.5,0.31962,0.49127,0
0.5,0.32278,0.49127,0
0.5,0.32595,0.49127,0
0.5,0.32911,0.49127,0
0.5,0.33228,0.49127,0
0.5,0.33544,0.49127,0
0.5,0.33861,0.49127,0
0.5,0.34177,0.49127,0
0.5,0.34494,0.49127,0
0.5,0.3481,0.49127,0
0.5,0.35127,0.49127,0
0.5,0.35443,0.49127,0
0.5,0.35759,0.49126,0
0.5,0.36076,0.49126,0
0.5,0.36392,0.49126,0
0.5,0.36709,0.49126,0
0.5,0.37025,0.49126,0
0.5,0.37342,0.49126,0
0.5,0.37658,0.49126,0
0.5,0.37975,0.49125,0
0.5,0.38291,0.49125,0
0.5,0.38608,0.49125,0
0.5,0.38924,0.49125,0
0.5,0.39241,0.49125,0
0.5,0.39557,0.49124,0
0.5,0.39873,0.49124,0
0.5,0.4019,0.49124,0
0.5,0.40506,0.49123,0
0.5,0.40823,0.49123,0
0.5,0.41139,0.49123,0
0.5,0.41456,0.49122,0
0.5,0.41772,0.49122,0
0.5,0.42089,0.49121,0
0.5,0.42405,0.49121,0
0.5,0.42722,0.4912,0
0.5,0.43038,0.49119,0
0.5,0.43354,0.49119,0
0.5,0.43671,0.49118,0
0.5,0.43987,0.49117,0
0.5,0.44304,0.49116,0
0.5,0.4462,0.49115,0
0.5,0.44937,0.49113,0
0.5,0.45253,0.49112,0
0.5,0.4557,0.4911,0
0.5,0.45886,0.49107,0
0.5,0.46203,0.49105,0
0.5,0.46519,0.49101,0
0.5,0.46835,0.49097,0
0.5,0.47152,0.49091,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49073,0
0.5,0.48101,0.49058,0
0.5,0.51266,0.49083,0
0.5,0.51516,0.49367,0
0.5,0.51582,0.49573,0
0.5,0.5162,0.49684,0
0.5,0.51582,0.49952,0
0.5,0.51577,0.5,0
0.5,0.51399,0.50316,0
0.5,0.51266,0.50441,0
0.5,0.51054,0.50633,0
0.5,0.0031646,0.5084,0
0.5,0,0.50788,0
0.5,0.0063291,0.5086,0
0.5,0.0094937,0.50868,0
0.5,0.012658,0.50871,0
0.5,0.015823,0.50872,0
0.5,0.018987,0.50872,0
0.5,0.022152,0.50872,0
0.5,0.025316,0.50872,0
0.5,0.028481,0.50872,0
0.5,0.031646,0.50872,0
0.5,0.03481,0.50872,0
0.5,0.037975,0.50872,0
0.5,0.041139,0.50872,0
0.5,0.044304,0.50872,0
0.5,0.047468,0.50872,0
0.5,0.050633,0.50872,0
0.5,0.053797,0.50872,0
0.5,0.056962,0.50872,0
0.5,0.060127,0.50872,0
0.5,0.063291,0.50872,0
0.5,0.066456,0.50872,0
0.5,0.06962,0.50872,0
0.5,0.072785,0.50872,0
0.5,0.075949,0.50872,0
0.5,0.079114,0.50872,0
0.5,0.082278,0.50872,0
0.5,0.085443,0.50872,0
0.5,0.088608,0.50872,0
0.5,0.091772,0.50872,0
0.5,0.094937,0.50872,0
0.5,0.098101,0.50872,0
0.5,0.10127,0.50872,0
0.5,0.10443,0.50872,0
0.5,0.10759,0.50872,0
0.5,0.11076,0.50872,0
0.5,0.11392,0.50872,0
0.5,0.11709,0.50872,0
0.5,0.12025,0.50872,0
0.5,0.12342,0.50872,0
0.5,0.12658,0.50872,0
0.5,0.12975,0.50872,0
0.5,0.13291,0.50872,0
0.5,0.13608,0.50872,0
0.5,0.13924,0.50872,0
0.5,0.14241,0.50872,0
0.5,0.14557,0.50872,0
0.5,0.14873,0.50872,0
0.5,0.1519,0.50872,0
0.5,0.15506,0.50872,0
0.5,0.15823,0.50872,0
0.5,0.16139,0.50872,0
0.5,0.16456,0.50872,0
0.5,0.16772,0.50872,0
0.5,0.17089,0.50872,0
0.5,0.17405,0.50872,0
0.5,0.17722,0.50872,0
0.5,0.18038,0.50872,0
0.5,0.18354,0.50872,0
0.5,0.18671,0.50872,0
0.5,0.18987,0.50872,0
0.5,0.19304,0.50872,0
0.5,0.1962,0.50872,0
0.5,0.19937,0.50872,0
0.5,0.20253,0.50872,0
0.5,0.2057,0.50872,0
0.5,0.20886,0.50872,0
0.5,0.21203,0.50872,0
0.5,0.21519,0.50872,0
0.5,0.21835,0.50872,0
0.5,0.22152,0.50872,0
0.5,0.22468,0.50872,0
0.5,0.22785,0.50872,0
0.5,0.23101,0.50872,0
0.5,0.23418,0.50872,0
0.5,0.23734,0.50872,0
0.5,0.24051,0.50872,0
0.5,0.24367,0.50872,0
0.5,0.24684,0.50872,0
0.5,0.25,0.50872,0
0.5,0.25316,0.50872,0
0.5,0.25633,0.50872,0
0.5,0.25949,0.50872,0
0.5,0.26266,0.50872,0
0.5,0.26582,0.50872,0
0.5,0.26899,0.50872,0
0.5,0.27215,0.50872,0
0.5,0.27532,0.50872,0
0.5,0.27848,0.50872,0
0.5,0.28165,0.50872,0
0.5,0.28481,0.50872,0
0.5,0.28797,0.50872,0
0.5,0.29114,0.50872,0
0.5,0.2943,0.50872,0
0.5,0.29747,0.50872,0
0.5,0.30063,0.50872,0
0.5,0.3038,0.50872,0
0.5,0.30696,0.50872,0
0.5,0.31013,0.50873,0
0.5,0.31329,0.50873,0
0.5,0.31646,0.50873,0
0.5,0.31962,0.50873,0
0.5,0.32278,0.50873,0
0.5,0.32595,0.50873,0
0.5,0.32911,0.50873,0
0.5,0.33228,0.50873,0
0.5,0.33544,0.50873,0
0.5,0.33861,0.50873,0
0.5,0.34177,0.50873,0
0.5,0.34494,0.50873,0
0.5,0.3481,0.50873,0
0.5,0.35127,0.50873,0
0.5,0.35443,0.50873,0
0.5,0.35759,0.50874,0
0.5,0.36076,0.50874,0
0.5,0.36392,0.50874,0
0.5,0.36709,0.50874,0
0.5,0.37025,0.50874,0
0.5,0.37342,0.50874,0
0.5,0.37658,0.50874,0
0.5,0.37975,0.50875,0
0.5,0.38291,0.50875,0
0.5,0.38608,0.50875,0
0.5,0.38924,0.50875,0
0.5,0.39241,0.50876,0
0.5,0.39557,0.50876,0
0.5,0.39873,0.50876,0
0.5,0.4019,0.50877,0
0.5,0.40506,0.50877,0
0.5,0.40823,0.50877,0
0.5,0.41139,0.50878,0
0.5,0.41456,0.50878,0
0.5,0.41772,0.50879,0
0.5,0.42089,0.50879,0
0.5,0.42405,0.5088,0
0.5,0.42722,0.50881,0
0.5,0.43038,0.50882,0
0.5,0.43354,0.50883,0
0.5,0.43671,0.50884,0
0.5,0.43987,0.50885,0
0.5,0.44304,0.50886,0
0.5,0.4462,0.50888,0
0.5,0.44937,0.50889,0
0.5,0.45253,0.50891,0
0.5,0.4557,0.50894,0
0.5,0.45886,0.50896,0
0.5,0.46203,0.50899,0
0.5,0.46519,0.50903,0
0.5,0.46835,0.50908,0
0.5,0.47152,0.50913,0
0.5,0.47468,0.5092,0
0.5,0.47785,0.50929,0
0.5,0.48101,0.50941,0
0.5,0.48279,0.50949,0
0.5,0.50633,0.50871,0
0.5,0.50405,0.50949,0
0.5,0.50949,0.507,0
0.5,0.48418,0.50958,0
0.5,0.48734,0.50983,0
0.5,0.49051,0.51012,0
0.5,0.49367,0.5104,0
0.5,0.49684,0.51055,0
0.5,0.5,0.5104,0
0.5,0.50316,0.50979,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49993,0.48734,0
0.5,0.5,0.48732,0
0.5,0.50316,0.48683,0
0.5,0.50633,0.48673,0
0.5,0.50949,0.4871,0
0.5,0.51038,0.48734,0
0.5,0.48218,0.49051,0
0.5,0.48418,0.49033,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48796,0
0.5,0.51266,0.48804,0
0.5,0.51582,0.48972,0
0.5,0.51694,0.49051,0
0.5,0,0.49213,0
0.5,0.0031646,0.4916,0
0.5,0.0063291,0.4914,0
0.5,0.0094937,0.49131,0
0.5,0.012658,0.49128,0
0.5,0.015823,0.49127,0
0.5,0.018987,0.49127,0
0.5,0.022152,0.49127,0
0.5,0.025316,0.49127,0
0.5,0.028481,0.49127,0
0.5,0.031646,0.49127,0
0.5,0.03481,0.49127,0
0.5,0.037975,0.49127,0
0.5,0.041139,0.49127,0
0.5,0.044304,0.49127,0
0.5,0.047468,0.49127,0
0.5,0.050633,0.49127,0
0.5,0.053797,0.49127,0
0.5,0.056962,0.49127,0
0.5,0.060127,0.49127,0
0.5,0.063291,0.49127,0
0.5,0.066456,0.49127,0
0.5,0.06962,0.49127,0
0.5,0.072785,0.49127,0
0.5,0.075949,0.49127,0
0.5,0.079114,0.49127,0
0.5,0.082278,0.49127,0
0.5,0.085443,0.49127,0
0.5,0.088608,0.49127,0
0.5,0.091772,0.49127,0
0.5,0.094937,0.49127,0
0.5,0.098101,0.49127,0
0.5,0.10127,0.49127,0
0.5,0.10443,0.49127,0
0.5,0.10759,0.49127,0
0.5,0.11076,0.49127,0
0.5,0.11392,0.49127,0
0.5,0.11709,0.49127,0
0.5,0.12025,0.49127,0
0.5,0.12342,0.49127,0
0.5,0.12658,0.49127,0
0.5,0.12975,0.49127,0
0.5,0.13291,0.49127,0
0.5,0.13608,0.49127,0
0.5,0.13924,0.49127,0
0.5,0.14241,0.49127,0
0.5,0.14557,0.49127,0
0.5,0.14873,0.49127,0
0.5,0.1519,0.49127,0
0.5,0.15506,0.49127,0
0.5,0.15823,0.49127,0
0.5,0.16139,0.49127,0
0.5,0.16456,0.49127,0
0.5,0.16772,0.49127,0
0.5,0.17089,0.49127,0
0.5,0.17405,0.49127,0
0.5,0.17722,0.49127,0
0.5,0.18038,0.49127,0
0.5,0.18354,0.49127,0
0.5,0.18671,0.49127,0
0.5,0.18987,0.49127,0
0.5,0.19304,0.49127,0
0.5,0.1962,0.49127,0
0.5,0.19937,0.49127,0
0.5,0.20253,0.49127,0
0.5,0.2057,0.49127,0
0.5,0.20886,0.49127,0
0.5,0.21203,0.49127,0
0.5,0.21519,0.49127,0
0.5,0.21835,0.49127,0
0.5,0.22152,0.49127,0
0.5,0.22468,0.49127,0
0.5,0.22785,0.49127,0
0.5,0.23101,0.49127,0
0.5,0.23418,0.49127,0
0.5,0.23734,0.49127,0
0.5,0.24051,0.49127,0
0.5,0.24367,0.49127,0
0.5,0.24684,0.49127,0
0.5,0.25,0.49127,0
0.5,0.25316,0.49127,0
0.5,0.25633,0.49127,0
0.5,0.25949,0.49127,0
0.5,0.26266,0.49127,0
0.5,0.26582,0.49127,0
0.5,0.26899,0.49127,0
0.5,0.27215,0.49127,0
0.5,0.27532,0.49127,0
0.5,0.27848,0.49127,0
0.5,0.28165,0.49127,0
0.5,0.28481,0.49127,0
0.5,0.28797,0.49127,0
0.5,0.29114,0.49127,0
0.5,0.2943,0.49127,0
0.5,0.29747,0.49127,0
0.5,0.30063,0.49127,0
0.5,0.3038,0.49127,0
0.5,0.30696,0.49126,0
0.5,0.31013,0.49126,0
0.5,0.31329,0.49126,0
0.5,0.31646,0.49126,0
0.5,0.31962,0.49126,0
0.5,0.32278,0.49126,0
0.5,0.32595,0.49126,0
0.5,0.32911,0.49126,0
0.5,0.33228,0.49126,0
0.5,0.33544,0.49126,0
0.5,0.33861,0.49126,0
0.5,0.34177,0.49126,0
0.5,0.34494,0.49126,0
0.5,0.3481,0.49126,0
0.5,0.35127,0.49126,0
0.5,0.35443,0.49126,0
0.5,0.35759,0.49125,0
0.5,0.36076,0.49125,0
0.5,0.36392,0.49125,0
0.5,0.36709,0.49125,0
0.5,0.37025,0.49125,0
0.5,0.37342,0.49125,0
0.5,0.37658,0.49125,0
0.5,0.37975,0.49124,0
0.5,0.38291,0.49124,0
0.5,0.38608,0.49124,0
0.5,0.38924,0.49124,0
0.5,0.39241,0.49124,0
0.5,0.39557,0.49123,0
0.5,0.39873,0.49123,0
0.5,0.4019,0.49123,0
0.5,0.40506,0.49122,0
0.5,0.40823,0.49122,0
0.5,0.41139,0.49122,0
0.5,0.41456,0.49121,0
0.5,0.41772,0.49121,0
0.5,0.42089,0.4912,0
0.5,0.42405,0.4912,0
0.5,0.42722,0.49119,0
0.5,0.43038,0.49118,0
0.5,0.43354,0.49118,0
0.5,0.43671,0.49117,0
0.5,0.43987,0.49116,0
0.5,0.44304,0.49115,0
0.5,0.4462,0.49114,0
0.5,0.44937,0.49112,0
0.5,0.45253,0.49111,0
0.5,0.4557,0.49109,0
0.5,0.45886,0.49107,0
0.5,0.46203,0.49104,0
0.5,0.46519,0.49101,0
0.5,0.46835,0.49096,0
0.5,0.47152,0.49091,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49073,0
0.5,0.48101,0.49058,0
0.5,0.51899,0.49293,0
0.5,0.51955,0.49367,0
0.5,0.52037,0.49684,0
0.5,0.51959,0.5,0
0.5,0.51899,0.50079,0
0.5,0.51719,0.50316,0
0.5,0.51582,0.50422,0
0.5,0.51281,0.50633,0
0.5,0.0031646,0.50841,0
0.5,0,0.50789,0
0.5,0.0063291,0.50861,0
0.5,0.0094937,0.50869,0
0.5,0.012658,0.50872,0
0.5,0.015823,0.50873,0
0.5,0.018987,0.50873,0
0.5,0.022152,0.50873,0
0.5,0.025316,0.50873,0
0.5,0.028481,0.50873,0
0.5,0.031646,0.50873,0
0.5,0.03481,0.50873,0
0.5,0.037975,0.50873,0
0.5,0.041139,0.50873,0
0.5,0.044304,0.50873,0
0.5,0.047468,0.50873,0
0.5,0.050633,0.50873,0
0.5,0.053797,0.50873,0
0.5,0.056962,0.50873,0
0.5,0.060127,0.50873,0
0.5,0.063291,0.50873,0
0.5,0.066456,0.50873,0
0.5,0.06962,0.50873,0
0.5,0.072785,0.50873,0
0.5,0.075949,0.50873,0
0.5,0.079114,0.50873,0
0.5,0.082278,0.50873,0
0.5,0.085443,0.50873,0
0.5,0.088608,0.50873,0
0.5,0.091772,0.50873,0
0.5,0.094937,0.50873,0
0.5,0.098101,0.50873,0
0.5,0.10127,0.50873,0
0.5,0.10443,0.50873,0
0.5,0.10759,0.50873,0
0.5,0.11076,0.50873,0
0.5,0.11392,0.50873,0
0.5,0.11709,0.50873,0
0.5,0.12025,0.50873,0
0.5,0.12342,0.50873,0
0.5,0.12658,0.50873,0
0.5,0.12975,0.50873,0
0.5,0.13291,0.50873,0
0.5,0.13608,0.50873,0
0.5,0.13924,0.50873,0
0.5,0.14241,0.50873,0
0.5,0.14557,0.50873,0
0.5,0.14873,0.50873,0
0.5,0.1519,0.50873,0
0.5,0.15506,0.50873,0
0.5,0.15823,0.50873,0
0.5,0.16139,0.50873,0
0.5,0.16456,0.50873,0
0.5,0.16772,0.50873,0
0.5,0.17089,0.50873,0
0.5,0.17405,0.50873,0
0.5,0.17722,0.50873,0
0.5,0.18038,0.50873,0
0.5,0.18354,0.50873,0
0.5,0.18671,0.50873,0
0.5,0.18987,0.50873,0
0.5,0.19304,0.50873,0
0.5,0.1962,0.50873,0
0.5,0.19937,0.50873,0
0.5,0.20253,0.50873,0
0.5,0.2057,0.50873,0
0.5,0.20886,0.50873,0
0.5,0.21203,0.50873,0
0.5,0.21519,0.50873,0
0.5,0.21835,0.50873,0
0.5,0.22152,0.50873,0
0.5,0.22468,0.50873,0
0.5,0.22785,0.50873,0
0.5,0.23101,0.50873,0
0.5,0.23418,0.50873,0
0.5,0.23734,0.50873,0
0.5,0.24051,0.50873,0
0.5,0.24367,0.50873,0
0.5,0.24684,0.50873,0
0.5,0.25,0.50873,0
0.5,0.25316,0.50873,0
0.5,0.25633,0.50873,0
0.5,0.25949,0.50873,0
0.5,0.26266,0.50873,0
0.5,0.26582,0.50873,0
0.5,0.26899,0.50873,0
0.5,0.27215,0.50873,0
0.5,0.27532,0.50873,0
0.5,0.27848,0.50873,0
0.5,0.28165,0.50873,0
0.5,0.28481,0.50873,0
0.5,0.28797,0.50873,0
0.5,0.29114,0.50873,0
0.5,0.2943,0.50873,0
0.5,0.29747,0.50873,0
0.5,0.30063,0.50873,0
0.5,0.3038,0.50873,0
0.5,0.30696,0.50874,0
0.5,0.31013,0.50874,0
0.5,0.31329,0.50874,0
0.5,0.31646,0.50874,0
0.5,0.31962,0.50874,0
0.5,0.32278,0.50874,0
0.5,0.32595,0.50874,0
0.5,0.32911,0.50874,0
0.5,0.33228,0.50874,0
0.5,0.33544,0.50874,0
0.5,0.33861,0.50874,0
0.5,0.34177,0.50874,0
0.5,0.34494,0.50874,0
0.5,0.3481,0.50874,0
0.5,0.35127,0.50874,0
0.5,0.35443,0.50874,0
0.5,0.35759,0.50875,0
0.5,0.36076,0.50875,0
0.5,0.36392,0.50875,0
0.5,0.36709,0.50875,0
0.5,0.37025,0.50875,0
0.5,0.37342,0.50875,0
0.5,0.37658,0.50875,0
0.5,0.37975,0.50876,0
0.5,0.38291,0.50876,0
0.5,0.38608,0.50876,0
0.5,0.38924,0.50876,0
0.5,0.39241,0.50877,0
0.5,0.39557,0.50877,0
0.5,0.39873,0.50877,0
0.5,0.4019,0.50878,0
0.5,0.40506,0.50878,0
0.5,0.40823,0.50878,0
0.5,0.41139,0.50879,0
0.5,0.41456,0.50879,0
0.5,0.41772,0.5088,0
0.5,0.42089,0.5088,0
0.5,0.42405,0.50881,0
0.5,0.42722,0.50882,0
0.5,0.43038,0.50883,0
0.5,0.43354,0.50884,0
0.5,0.43671,0.50885,0
0.5,0.43987,0.50886,0
0.5,0.44304,0.50887,0
0.5,0.4462,0.50889,0
0.5,0.44937,0.5089,0
0.5,0.45253,0.50892,0
0.5,0.4557,0.50895,0
0.5,0.45886,0.50897,0
0.5,0.46203,0.50901,0
0.5,0.46519,0.50904,0
0.5,0.46835,0.50909,0
0.5,0.47152,0.50914,0
0.5,0.47468,0.50921,0
0.5,0.47785,0.50931,0
0.5,0.48101,0.50942,0
0.5,0.4825,0.50949,0
0.5,0.50633,0.50925,0
0.5,0.50541,0.50949,0
0.5,0.50949,0.50804,0
0.5,0.51266,0.50641,0
0.5,0.48418,0.5096,0
0.5,0.48734,0.50986,0
0.5,0.49051,0.51015,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51063,0
0.5,0.5,0.51055,0
0.5,0.50316,0.5101,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49949,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48647,0
0.5,0.50633,0.48592,0
0.5,0.50949,0.48554,0
0.5,0.51266,0.48541,0
0.5,0.51582,0.48561,0
0.5,0.51899,0.48626,0
0.5,0.52189,0.48734,0
0.5,0.48218,0.49051,0
0.5,0.48418,0.49033,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48795,0
0.5,0.52215,0.48747,0
0.5,0.52532,0.48961,0
0.5,0.52636,0.49051,0
0.5,0,0.49211,0
0.5,0.0031646,0.49159,0
0.5,0.0063291,0.49138,0
0.5,0.0094937,0.4913,0
0.5,0.012658,0.49127,0
0.5,0.015823,0.49126,0
0.5,0.018987,0.49126,0
0.5,0.022152,0.49126,0
0.5,0.025316,0.49126,0
0.5,0.028481,0.49126,0
0.5,0.031646,0.49126,0
0.5,0.03481,0.49126,0
0.5,0.037975,0.49126,0
0.5,0.041139,0.49126,0
0.5,0.044304,0.49126,0
0.5,0.047468,0.49126,0
0.5,0.050633,0.49126,0
0.5,0.053797,0.49126,0
0.5,0.056962,0.49126,0
0.5,0.060127,0.49126,0
0.5,0.063291,0.49126,0
0.5,0.066456,0.49126,0
0.5,0.06962,0.49126,0
0.5,0.072785,0.49126,0
0.5,0.075949,0.49126,0
0.5,0.079114,0.49126,0
0.5,0.082278,0.49126,0
0.5,0.085443,0.49126,0
0.5,0.088608,0.49126,0
0.5,0.091772,0.49126,0
0.5,0.094937,0.49126,0
0.5,0.098101,0.49126,0
0.5,0.10127,0.49126,0
0.5,0.10443,0.49126,0
0.5,0.10759,0.49126,0
0.5,0.11076,0.49126,0
0.5,0.11392,0.49126,0
0.5,0.11709,0.49126,0
0.5,0.12025,0.49126,0
0.5,0.12342,0.49126,0
0.5,0.12658,0.49126,0
0.5,0.12975,0.49126,0
0.5,0.13291,0.49126,0
0.5,0.13608,0.49126,0
0.5,0.13924,0.49126,0
0.5,0.14241,0.49126,0
0.5,0.14557,0.49126,0
0.5,0.14873,0.49126,0
0.5,0.1519,0.49126,0
0.5,0.15506,0.49126,0
0.5,0.15823,0.49126,0
0.5,0.16139,0.49126,0
0.5,0.16456,0.49126,0
0.5,0.16772,0.49126,0
0.5,0.17089,0.49126,0
0.5,0.17405,0.49126,0
0.5,0.17722,0.49126,0
0.5,0.18038,0.49126,0
0.5,0.18354,0.49126,0
0.5,0.18671,0.49126,0
0.5,0.18987,0.49126,0
0.5,0.19304,0.49126,0
0.5,0.1962,0.49126,0
0.5,0.19937,0.49126,0
0.5,0.20253,0.49126,0
0.5,0.2057,0.49126,0
0.5,0.20886,0.49126,0
0.5,0.21203,0.49126,0
0.5,0.21519,0.49126,0
0.5,0.21835,0.49126,0
0.5,0.22152,0.49126,0
0.5,0.22468,0.49126,0
0.5,0.22785,0.49126,0
0.5,0.23101,0.49126,0
0.5,0.23418,0.49126,0
0.5,0.23734,0.49126,0
0.5,0.24051,0.49126,0
0.5,0.24367,0.49126,0
0.5,0.24684,0.49126,0
0.5,0.25,0.49126,0
0.5,0.25316,0.49126,0
0.5,0.25633,0.49126,0
0.5,0.25949,0.49126,0
0.5,0.26266,0.49125,0
0.5,0.26582,0.49125,0
0.5,0.26899,0.49125,0
0.5,0.27215,0.49125,0
0.5,0.27532,0.49125,0
0.5,0.27848,0.49125,0
0.5,0.28165,0.49125,0
0.5,0.28481,0.49125,0
0.5,0.28797,0.49125,0
0.5,0.29114,0.49125,0
0.5,0.2943,0.49125,0
0.5,0.29747,0.49125,0
0.5,0.30063,0.49125,0
0.5,0.3038,0.49125,0
0.5,0.30696,0.49125,0
0.5,0.31013,0.49125,0
0.5,0.31329,0.49125,0
0.5,0.31646,0.49125,0
0.5,0.31962,0.49125,0
0.5,0.32278,0.49125,0
0.5,0.32595,0.49125,0
0.5,0.32911,0.49125,0
0.5,0.33228,0.49125,0
0.5,0.33544,0.49125,0
0.5,0.33861,0.49125,0
0.5,0.34177,0.49125,0
0.5,0.34494,0.49125,0
0.5,0.3481,0.49125,0
0.5,0.35127,0.49124,0
0.5,0.35443,0.49124,0
0.5,0.35759,0.49124,0
0.5,0.36076,0.49124,0
0.5,0.36392,0.49124,0
0.5,0.36709,0.49124,0
0.5,0.37025,0.49124,0
0.5,0.37342,0.49124,0
0.5,0.37658,0.49124,0
0.5,0.37975,0.49123,0
0.5,0.38291,0.49123,0
0.5,0.38608,0.49123,0
0.5,0.38924,0.49123,0
0.5,0.39241,0.49123,0
0.5,0.39557,0.49122,0
0.5,0.39873,0.49122,0
0.5,0.4019,0.49122,0
0.5,0.40506,0.49121,0
0.5,0.40823,0.49121,0
0.5,0.41139,0.49121,0
0.5,0.41456,0.4912,0
0.5,0.41772,0.4912,0
0.5,0.42089,0.49119,0
0.5,0.42405,0.49119,0
0.5,0.42722,0.49118,0
0.5,0.43038,0.49118,0
0.5,0.43354,0.49117,0
0.5,0.43671,0.49116,0
0.5,0.43987,0.49115,0
0.5,0.44304,0.49114,0
0.5,0.4462,0.49113,0
0.5,0.44937,0.49112,0
0.5,0.45253,0.4911,0
0.5,0.4557,0.49109,0
0.5,0.45886,0.49106,0
0.5,0.46203,0.49104,0
0.5,0.46519,0.49101,0
0.5,0.46835,0.49096,0
0.5,0.47152,0.49091,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49073,0
0.5,0.48101,0.49058,0
0.5,0.52822,0.49367,0
0.5,0.52838,0.49684,0
0.5,0.52694,0.5,0
0.5,0.52532,0.50159,0
0.5,0.52357,0.50316,0
0.5,0.51899,0.50571,0
0.5,0.5176,0.50633,0
0.5,0.52215,0.50403,0
0.5,0.0031646,0.50843,0
0.5,0,0.50791,0
0.5,0.0063291,0.50862,0
0.5,0.0094937,0.5087,0
0.5,0.012658,0.50873,0
0.5,0.015823,0.50874,0
0.5,0.018987,0.50874,0
0.5,0.022152,0.50874,0
0.5,0.025316,0.50874,0
0.5,0.028481,0.50874,0
0.5,0.031646,0.50874,0
0.5,0.03481,0.50874,0
0.5,0.037975,0.50874,0
0.5,0.041139,0.50874,0
0.5,0.044304,0.50874,0
0.5,0.047468,0.50874,0
0.5,0.050633,0.50874,0
0.5,0.053797,0.50874,0
0.5,0.056962,0.50874,0
0.5,0.060127,0.50874,0
0.5,0.063291,0.50874,0
0.5,0.066456,0.50874,0
0.5,0.06962,0.50874,0
0.5,0.072785,0.50874,0
0.5,0.075949,0.50874,0
0.5,0.079114,0.50874,0
0.5,0.082278,0.50874,0
0.5,0.085443,0.50874,0
0.5,0.088608,0.50874,0
0.5,0.091772,0.50874,0
0.5,0.094937,0.50874,0
0.5,0.098101,0.50874,0
0.5,0.10127,0.50874,0
0.5,0.10443,0.50874,0
0.5,0.10759,0.50874,0
0.5,0.11076,0.50874,0
0.5,0.11392,0.50874,0
0.5,0.11709,0.50874,0
0.5,0.12025,0.50874,0
0.5,0.12342,0.50874,0
0.5,0.12658,0.50874,0
0.5,0.12975,0.50874,0
0.5,0.13291,0.50874,0
0.5,0.13608,0.50874,0
0.5,0.13924,0.50874,0
0.5,0.14241,0.50874,0
0.5,0.14557,0.50874,0
0.5,0.14873,0.50874,0
0.5,0.1519,0.50874,0
0.5,0.15506,0.50874,0
0.5,0.15823,0.50874,0
0.5,0.16139,0.50874,0
0.5,0.16456,0.50874,0
0.5,0.16772,0.50874,0
0.5,0.17089,0.50874,0
0.5,0.17405,0.50874,0
0.5,0.17722,0.50874,0
0.5,0.18038,0.50874,0
0.5,0.18354,0.50874,0
0.5,0.18671,0.50874,0
0.5,0.18987,0.50874,0
0.5,0.19304,0.50874,0
0.5,0.1962,0.50874,0
0.5,0.19937,0.50874,0
0.5,0.20253,0.50874,0
0.5,0.2057,0.50874,0
0.5,0.20886,0.50874,0
0.5,0.21203,0.50874,0
0.5,0.21519,0.50874,0
0.5,0.21835,0.50874,0
0.5,0.22152,0.50874,0
0.5,0.22468,0.50874,0
0.5,0.22785,0.50874,0
0.5,0.23101,0.50874,0
0.5,0.23418,0.50874,0
0.5,0.23734,0.50874,0
0.5,0.24051,0.50874,0
0.5,0.24367,0.50874,0
0.5,0.24684,0.50874,0
0.5,0.25,0.50874,0
0.5,0.25316,0.50874,0
0.5,0.25633,0.50874,0
0.5,0.25949,0.50874,0
0.5,0.26266,0.50875,0
0.5,0.26582,0.50875,0
0.5,0.26899,0.50875,0
0.5,0.27215,0.50875,0
0.5,0.27532,0.50875,0
0.5,0.27848,0.50875,0
0.5,0.28165,0.50875,0
0.5,0.28481,0.50875,0
0.5,0.28797,0.50875,0
0.5,0.29114,0.50875,0
0.5,0.2943,0.50875,0
0.5,0.29747,0.50875,0
0.5,0.30063,0.50875,0
0.5,0.3038,0.50875,0
0.5,0.30696,0.50875,0
0.5,0.31013,0.50875,0
0.5,0.31329,0.50875,0
0.5,0.31646,0.50875,0
0.5,0.31962,0.50875,0
0.5,0.32278,0.50875,0
0.5,0.32595,0.50875,0
0.5,0.32911,0.50875,0
0.5,0.33228,0.50875,0
0.5,0.33544,0.50875,0
0.5,0.33861,0.50875,0
0.5,0.34177,0.50875,0
0.5,0.34494,0.50875,0
0.5,0.3481,0.50875,0
0.5,0.35127,0.50876,0
0.5,0.35443,0.50876,0
0.5,0.35759,0.50876,0
0.5,0.36076,0.50876,0
0.5,0.36392,0.50876,0
0.5,0.36709,0.50876,0
0.5,0.37025,0.50876,0
0.5,0.37342,0.50876,0
0.5,0.37658,0.50877,0
0.5,0.37975,0.50877,0
0.5,0.38291,0.50877,0
0.5,0.38608,0.50877,0
0.5,0.38924,0.50878,0
0.5,0.39241,0.50878,0
0.5,0.39557,0.50878,0
0.5,0.39873,0.50878,0
0.5,0.4019,0.50879,0
0.5,0.40506,0.50879,0
0.5,0.40823,0.5088,0
0.5,0.41139,0.5088,0
0.5,0.41456,0.5088,0
0.5,0.41772,0.50881,0
0.5,0.42089,0.50882,0
0.5,0.42405,0.50882,0
0.5,0.42722,0.50883,0
0.5,0.43038,0.50884,0
0.5,0.43354,0.50885,0
0.5,0.43671,0.50886,0
0.5,0.43987,0.50887,0
0.5,0.44304,0.50888,0
0.5,0.4462,0.5089,0
0.5,0.44937,0.50891,0
0.5,0.45253,0.50893,0
0.5,0.4557,0.50895,0
0.5,0.45886,0.50898,0
0.5,0.46203,0.50901,0
0.5,0.46519,0.50905,0
0.5,0.46835,0.50909,0
0.5,0.47152,0.50915,0
0.5,0.47468,0.50922,0
0.5,0.47785,0.50931,0
0.5,0.48101,0.50942,0
0.5,0.48249,0.50949,0
0.5,0.50949,0.50897,0
0.5,0.50723,0.50949,0
0.5,0.51266,0.5081,0
0.5,0.51582,0.50703,0
0.5,0.48418,0.5096,0
0.5,0.48734,0.50986,0
0.5,0.49051,0.51015,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51031,0
0.5,0.50633,0.50971,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58502,0.43354,0
0.5,0.58544,0.43338,0
0.5,0.58861,0.43297,0
0.5,0.59177,0.43334,0
0.5,0.59235,0.43354,0
0.5,0.57914,0.43671,0
0.5,0.58228,0.43451,0
0.5,0.59494,0.43487,0
0.5,0.59663,0.43671,0
0.5,0.57558,0.43987,0
0.5,0.57595,0.4395,0
0.5,0.57911,0.43673,0
0.5,0.59798,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59804,0.44304,0
0.5,0.57084,0.4462,0
0.5,0.57278,0.44312,0
0.5,0.59701,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.44822,0
0.5,0.59539,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45005,0
0.5,0.59343,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45307,0
0.5,0.59177,0.45485,0
0.5,0.5912,0.4557,0
0.5,0.56203,0.45886,0
0.5,0.56329,0.45735,0
0.5,0.58899,0.45886,0
0.5,0.55925,0.46203,0
0.5,0.56013,0.46109,0
0.5,0.58861,0.45947,0
0.5,0.58704,0.46203,0
0.5,0.55606,0.46519,0
0.5,0.55696,0.46435,0
0.5,0.58544,0.46466,0
0.5,0.58514,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58346,0.46835,0
0.5,0.54792,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47034,0
0.5,0.58162,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57959,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.4753,0
0.5,0.57911,0.47536,0
0.5,0.57738,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47958,0
0.5,0.57474,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.48299,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48303,0
0.5,0.57161,0.48418,0
0.5,0.49949,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48642,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48592,0
0.5,0.56787,0.48734,0
0.5,0.48213,0.49051,0
0.5,0.48418,0.49033,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.4884,0
0.5,0.56332,0.49051,0
0.5,0,0.49201,0
0.5,0.0031646,0.4915,0
0.5,0.0063291,0.49131,0
0.5,0.0094937,0.49123,0
0.5,0.012658,0.4912,0
0.5,0.015823,0.49119,0
0.5,0.018987,0.49119,0
0.5,0.022152,0.49119,0
0.5,0.025316,0.49119,0
0.5,0.028481,0.49119,0
0.5,0.031646,0.49119,0
0.5,0.03481,0.49119,0
0.5,0.037975,0.49119,0
0.5,0.041139,0.49119,0
0.5,0.044304,0.49119,0
0.5,0.047468,0.49119,0
0.5,0.050633,0.49119,0
0.5,0.053797,0.49119,0
0.5,0.056962,0.49119,0
0.5,0.060127,0.49119,0
0.5,0.063291,0.49119,0
0.5,0.066456,0.49119,0
0.5,0.06962,0.49119,0
0.5,0.072785,0.49119,0
0.5,0.075949,0.49119,0
0.5,0.079114,0.49119,0
0.5,0.082278,0.49119,0
0.5,0.085443,0.49119,0
0.5,0.088608,0.49119,0
0.5,0.091772,0.49119,0
0.5,0.094937,0.49119,0
0.5,0.098101,0.49119,0
0.5,0.10127,0.49119,0
0.5,0.10443,0.49119,0
0.5,0.10759,0.49119,0
0.5,0.11076,0.49119,0
0.5,0.11392,0.49118,0
0.5,0.11709,0.49118,0
0.5,0.12025,0.49118,0
0.5,0.12342,0.49118,0
0.5,0.12658,0.49118,0
0.5,0.12975,0.49118,0
0.5,0.13291,0.49118,0
0.5,0.13608,0.49118,0
0.5,0.13924,0.49118,0
0.5,0.14241,0.49118,0
0.5,0.14557,0.49118,0
0.5,0.14873,0.49118,0
0.5,0.1519,0.49118,0
0.5,0.15506,0.49118,0
0.5,0.15823,0.49118,0
0.5,0.16139,0.49118,0
0.5,0.16456,0.49118,0
0.5,0.16772,0.49118,0
0.5,0.17089,0.49118,0
0.5,0.17405,0.49118,0
0.5,0.17722,0.49118,0
0.5,0.18038,0.49118,0
0.5,0.18354,0.49118,0
0.5,0.18671,0.49118,0
0.5,0.18987,0.49118,0
0.5,0.19304,0.49118,0
0.5,0.1962,0.49118,0
0.5,0.19937,0.49118,0
0.5,0.20253,0.49118,0
0.5,0.2057,0.49118,0
0.5,0.20886,0.49118,0
0.5,0.21203,0.49118,0
0.5,0.21519,0.49118,0
0.5,0.21835,0.49118,0
0.5,0.22152,0.49118,0
0.5,0.22468,0.49118,0
0.5,0.22785,0.49118,0
0.5,0.23101,0.49118,0
0.5,0.23418,0.49118,0
0.5,0.23734,0.49118,0
0.5,0.24051,0.49118,0
0.5,0.24367,0.49118,0
0.5,0.24684,0.49118,0
0.5,0.25,0.49118,0
0.5,0.25316,0.49118,0
0.5,0.25633,0.49118,0
0.5,0.25949,0.49118,0
0.5,0.26266,0.49118,0
0.5,0.26582,0.49118,0
0.5,0.26899,0.49118,0
0.5,0.27215,0.49118,0
0.5,0.27532,0.49118,0
0.5,0.27848,0.49118,0
0.5,0.28165,0.49118,0
0.5,0.28481,0.49118,0
0.5,0.28797,0.49118,0
0.5,0.29114,0.49118,0
0.5,0.2943,0.49118,0
0.5,0.29747,0.49118,0
0.5,0.30063,0.49118,0
0.5,0.3038,0.49118,0
0.5,0.30696,0.49118,0
0.5,0.31013,0.49118,0
0.5,0.31329,0.49118,0
0.5,0.31646,0.49118,0
0.5,0.31962,0.49118,0
0.5,0.32278,0.49118,0
0.5,0.32595,0.49118,0
0.5,0.32911,0.49118,0
0.5,0.33228,0.49118,0
0.5,0.33544,0.49118,0
0.5,0.33861,0.49118,0
0.5,0.34177,0.49118,0
0.5,0.34494,0.49118,0
0.5,0.3481,0.49118,0
0.5,0.35127,0.49118,0
0.5,0.35443,0.49118,0
0.5,0.35759,0.49118,0
0.5,0.36076,0.49118,0
0.5,0.36392,0.49118,0
0.5,0.36709,0.49118,0
0.5,0.37025,0.49118,0
0.5,0.37342,0.49118,0
0.5,0.37658,0.49117,0
0.5,0.37975,0.49117,0
0.5,0.38291,0.49117,0
0.5,0.38608,0.49117,0
0.5,0.38924,0.49117,0
0.5,0.39241,0.49117,0
0.5,0.39557,0.49117,0
0.5,0.39873,0.49117,0
0.5,0.4019,0.49116,0
0.5,0.40506,0.49116,0
0.5,0.40823,0.49116,0
0.5,0.41139,0.49116,0
0.5,0.41456,0.49115,0
0.5,0.41772,0.49115,0
0.5,0.42089,0.49115,0
0.5,0.42405,0.49114,0
0.5,0.42722,0.49114,0
0.5,0.43038,0.49113,0
0.5,0.43354,0.49113,0
0.5,0.43671,0.49112,0
0.5,0.43987,0.49111,0
0.5,0.44304,0.4911,0
0.5,0.4462,0.49109,0
0.5,0.44937,0.49108,0
0.5,0.45253,0.49107,0
0.5,0.4557,0.49105,0
0.5,0.45886,0.49103,0
0.5,0.46203,0.49101,0
0.5,0.46519,0.49098,0
0.5,0.46835,0.49094,0
0.5,0.47152,0.49089,0
0.5,0.47468,0.49082,0
0.5,0.47785,0.49072,0
0.5,0.48101,0.49058,0
0.5,0.56013,0.4925,0
0.5,0.55796,0.49367,0
0.5,0.56329,0.49053,0
0.5,0.5538,0.49581,0
0.5,0.55147,0.49684,0
0.5,0.55696,0.49421,0
0.5,0.5443,0.49977,0
0.5,0.54364,0.5,0
0.5,0.54747,0.49859,0
0.5,0.55063,0.49722,0
0.5,0.53481,0.503,0
0.5,0.53422,0.50316,0
0.5,0.53797,0.50204,0
0.5,0.54114,0.50095,0
0.5,0.52532,0.50575,0
0.5,0.52287,0.50633,0
0.5,0.52848,0.50491,0
0.5,0.53165,0.50399,0
0.5,0.0031646,0.50851,0
0.5,0,0.50801,0
0.5,0.0063291,0.5087,0
0.5,0.0094937,0.50877,0
0.5,0.012658,0.5088,0
0.5,0.015823,0.50881,0
0.5,0.018987,0.50881,0
0.5,0.022152,0.50881,0
0.5,0.025316,0.50881,0
0.5,0.028481,0.50881,0
0.5,0.031646,0.50881,0
0.5,0.03481,0.50881,0
0.5,0.037975,0.50881,0
0.5,0.041139,0.50881,0
0.5,0.044304,0.50881,0
0.5,0.047468,0.50881,0
0.5,0.050633,0.50881,0
0.5,0.053797,0.50881,0
0.5,0.056962,0.50881,0
0.5,0.060127,0.50881,0
0.5,0.063291,0.50881,0
0.5,0.066456,0.50881,0
0.5,0.06962,0.50881,0
0.5,0.072785,0.50881,0
0.5,0.075949,0.50881,0
0.5,0.079114,0.50881,0
0.5,0.082278,0.50881,0
0.5,0.085443,0.50881,0
0.5,0.088608,0.50881,0
0.5,0.091772,0.50881,0
0.5,0.094937,0.50881,0
0.5,0.098101,0.50881,0
0.5,0.10127,0.50881,0
0.5,0.10443,0.50881,0
0.5,0.10759,0.50881,0
0.5,0.11076,0.50881,0
0.5,0.11392,0.50882,0
0.5,0.11709,0.50882,0
0.5,0.12025,0.50882,0
0.5,0.12342,0.50882,0
0.5,0.12658,0.50882,0
0.5,0.12975,0.50882,0
0.5,0.13291,0.50882,0
0.5,0.13608,0.50882,0
0.5,0.13924,0.50882,0
0.5,0.14241,0.50882,0
0.5,0.14557,0.50882,0
0.5,0.14873,0.50882,0
0.5,0.1519,0.50882,0
0.5,0.15506,0.50882,0
0.5,0.15823,0.50882,0
0.5,0.16139,0.50882,0
0.5,0.16456,0.50882,0
0.5,0.16772,0.50882,0
0.5,0.17089,0.50882,0
0.5,0.17405,0.50882,0
0.5,0.17722,0.50882,0
0.5,0.18038,0.50882,0
0.5,0.18354,0.50882,0
0.5,0.18671,0.50882,0
0.5,0.18987,0.50882,0
0.5,0.19304,0.50882,0
0.5,0.1962,0.50882,0
0.5,0.19937,0.50882,0
0.5,0.20253,0.50882,0
0.5,0.2057,0.50882,0
0.5,0.20886,0.50882,0
0.5,0.21203,0.50882,0
0.5,0.21519,0.50882,0
0.5,0.21835,0.50882,0
0.5,0.22152,0.50882,0
0.5,0.22468,0.50882,0
0.5,0.22785,0.50882,0
0.5,0.23101,0.50882,0
0.5,0.23418,0.50882,0
0.5,0.23734,0.50882,0
0.5,0.24051,0.50882,0
0.5,0.24367,0.50882,0
0.5,0.24684,0.50882,0
0.5,0.25,0.50882,0
0.5,0.25316,0.50882,0
0.5,0.25633,0.50882,0
0.5,0.25949,0.50882,0
0.5,0.26266,0.50882,0
0.5,0.26582,0.50882,0
0.5,0.26899,0.50882,0
0.5,0.27215,0.50882,0
0.5,0.27532,0.50882,0
0.5,0.27848,0.50882,0
0.5,0.28165,0.50882,0
0.5,0.28481,0.50882,0
0.5,0.28797,0.50882,0
0.5,0.29114,0.50882,0
0.5,0.2943,0.50882,0
0.5,0.29747,0.50882,0
0.5,0.30063,0.50882,0
0.5,0.3038,0.50882,0
0.5,0.30696,0.50882,0
0.5,0.31013,0.50882,0
0.5,0.31329,0.50882,0
0.5,0.31646,0.50882,0
0.5,0.31962,0.50882,0
0.5,0.32278,0.50882,0
0.5,0.32595,0.50882,0
0.5,0.32911,0.50882,0
0.5,0.33228,0.50882,0
0.5,0.33544,0.50882,0
0.5,0.33861,0.50882,0
0.5,0.34177,0.50882,0
0.5,0.34494,0.50883,0
0.5,0.3481,0.50883,0
0.5,0.35127,0.50883,0
0.5,0.35443,0.50883,0
0.5,0.35759,0.50883,0
0.5,0.36076,0.50883,0
0.5,0.36392,0.50883,0
0.5,0.36709,0.50883,0
0.5,0.37025,0.50883,0
0.5,0.37342,0.50883,0
0.5,0.37658,0.50883,0
0.5,0.37975,0.50884,0
0.5,0.38291,0.50884,0
0.5,0.38608,0.50884,0
0.5,0.38924,0.50884,0
0.5,0.39241,0.50884,0
0.5,0.39557,0.50884,0
0.5,0.39873,0.50885,0
0.5,0.4019,0.50885,0
0.5,0.40506,0.50885,0
0.5,0.40823,0.50886,0
0.5,0.41139,0.50886,0
0.5,0.41456,0.50886,0
0.5,0.41772,0.50887,0
0.5,0.42089,0.50887,0
0.5,0.42405,0.50888,0
0.5,0.42722,0.50888,0
0.5,0.43038,0.50889,0
0.5,0.43354,0.5089,0
0.5,0.43671,0.5089,0
0.5,0.43987,0.50891,0
0.5,0.44304,0.50892,0
0.5,0.4462,0.50894,0
0.5,0.44937,0.50895,0
0.5,0.45253,0.50897,0
0.5,0.4557,0.50899,0
0.5,0.45886,0.50901,0
0.5,0.46203,0.50904,0
0.5,0.46519,0.50907,0
0.5,0.46835,0.50911,0
0.5,0.47152,0.50916,0
0.5,0.47468,0.50923,0
0.5,0.47785,0.50931,0
0.5,0.48101,0.50942,0
0.5,0.48247,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50733,0
0.5,0.52215,0.50652,0
0.5,0.48418,0.5096,0
0.5,0.48734,0.50986,0
0.5,0.49051,0.51015,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61149,0.37658,0
0.5,0.61392,0.3752,0
0.5,0.61709,0.37447,0
0.5,0.62025,0.37455,0
0.5,0.62342,0.3757,0
0.5,0.6245,0.37658,0
0.5,0.60795,0.37975,0
0.5,0.61076,0.37698,0
0.5,0.62648,0.37975,0
0.5,0.60541,0.38291,0
0.5,0.60759,0.38015,0
0.5,0.62658,0.38032,0
0.5,0.62693,0.38291,0
0.5,0.6035,0.38608,0
0.5,0.60443,0.38447,0
0.5,0.62658,0.38536,0
0.5,0.62649,0.38608,0
0.5,0.60198,0.38924,0
0.5,0.62531,0.38924,0
0.5,0.60054,0.39241,0
0.5,0.60127,0.39091,0
0.5,0.62342,0.39228,0
0.5,0.62335,0.39241,0
0.5,0.5991,0.39557,0
0.5,0.62157,0.39557,0
0.5,0.59767,0.39873,0
0.5,0.5981,0.3979,0
0.5,0.62025,0.39775,0
0.5,0.61973,0.39873,0
0.5,0.59609,0.4019,0
0.5,0.61813,0.4019,0
0.5,0.59456,0.40506,0
0.5,0.59494,0.40437,0
0.5,0.61709,0.40375,0
0.5,0.61644,0.40506,0
0.5,0.59291,0.40823,0
0.5,0.61489,0.40823,0
0.5,0.59136,0.41139,0
0.5,0.59177,0.41064,0
0.5,0.61392,0.41011,0
0.5,0.61335,0.41139,0
0.5,0.5897,0.41456,0
0.5,0.6119,0.41456,0
0.5,0.58812,0.41772,0
0.5,0.58861,0.41684,0
0.5,0.61076,0.41682,0
0.5,0.61036,0.41772,0
0.5,0.58644,0.42089,0
0.5,0.60895,0.42089,0
0.5,0.5848,0.42405,0
0.5,0.58544,0.42293,0
0.5,0.60759,0.42358,0
0.5,0.60739,0.42405,0
0.5,0.58309,0.42722,0
0.5,0.60601,0.42722,0
0.5,0.58133,0.43038,0
0.5,0.58228,0.4288,0
0.5,0.60443,0.43034,0
0.5,0.60441,0.43038,0
0.5,0.57951,0.43354,0
0.5,0.60307,0.43354,0
0.5,0.57743,0.43671,0
0.5,0.57911,0.43424,0
0.5,0.60152,0.43671,0
0.5,0.57519,0.43987,0
0.5,0.57595,0.4389,0
0.5,0.60127,0.43723,0
0.5,0.60016,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59867,0.44304,0
0.5,0.57081,0.4462,0
0.5,0.57278,0.44312,0
0.5,0.5981,0.44417,0
0.5,0.59721,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.4482,0
0.5,0.59544,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45012,0
0.5,0.59348,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45307,0
0.5,0.59177,0.4549,0
0.5,0.59123,0.4557,0
0.5,0.56203,0.45886,0
0.5,0.56329,0.45735,0
0.5,0.5891,0.45886,0
0.5,0.55925,0.46203,0
0.5,0.56013,0.46109,0
0.5,0.58861,0.45964,0
0.5,0.58722,0.46203,0
0.5,0.55606,0.46519,0
0.5,0.55696,0.46435,0
0.5,0.58544,0.46493,0
0.5,0.5853,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58362,0.46835,0
0.5,0.54792,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47054,0
0.5,0.5817,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57964,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.4753,0
0.5,0.57911,0.47542,0
0.5,0.57739,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47959,0
0.5,0.57475,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.48299,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48303,0
0.5,0.57162,0.48418,0
0.5,0.49949,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48642,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48592,0
0.5,0.56787,0.48734,0
0.5,0.48183,0.49051,0
0.5,0.48418,0.49031,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.4884,0
0.5,0.56333,0.49051,0
0.5,0,0.49191,0
0.5,0.0031646,0.49142,0
0.5,0.0063291,0.49123,0
0.5,0.0094937,0.49116,0
0.5,0.012658,0.49113,0
0.5,0.015823,0.49112,0
0.5,0.018987,0.49112,0
0.5,0.022152,0.49112,0
0.5,0.025316,0.49112,0
0.5,0.028481,0.49112,0
0.5,0.031646,0.49112,0
0.5,0.03481,0.49112,0
0.5,0.037975,0.49112,0
0.5,0.041139,0.49112,0
0.5,0.044304,0.49112,0
0.5,0.047468,0.49112,0
0.5,0.050633,0.49112,0
0.5,0.053797,0.49112,0
0.5,0.056962,0.49112,0
0.5,0.060127,0.49112,0
0.5,0.063291,0.49112,0
0.5,0.066456,0.49112,0
0.5,0.06962,0.49112,0
0.5,0.072785,0.49112,0
0.5,0.075949,0.49112,0
0.5,0.079114,0.49112,0
0.5,0.082278,0.49112,0
0.5,0.085443,0.49112,0
0.5,0.088608,0.49112,0
0.5,0.091772,0.49112,0
0.5,0.094937,0.49112,0
0.5,0.098101,0.49112,0
0.5,0.10127,0.49112,0
0.5,0.10443,0.49112,0
0.5,0.10759,0.49112,0
0.5,0.11076,0.49112,0
0.5,0.11392,0.49112,0
0.5,0.11709,0.49112,0
0.5,0.12025,0.49112,0
0.5,0.12342,0.49112,0
0.5,0.12658,0.49112,0
0.5,0.12975,0.49112,0
0.5,0.13291,0.49112,0
0.5,0.13608,0.49112,0
0.5,0.13924,0.49112,0
0.5,0.14241,0.49112,0
0.5,0.14557,0.49112,0
0.5,0.14873,0.49112,0
0.5,0.1519,0.49112,0
0.5,0.15506,0.49112,0
0.5,0.15823,0.49112,0
0.5,0.16139,0.49112,0
0.5,0.16456,0.49112,0
0.5,0.16772,0.49112,0
0.5,0.17089,0.49112,0
0.5,0.17405,0.49112,0
0.5,0.17722,0.49112,0
0.5,0.18038,0.49112,0
0.5,0.18354,0.49112,0
0.5,0.18671,0.49112,0
0.5,0.18987,0.49112,0
0.5,0.19304,0.49112,0
0.5,0.1962,0.49112,0
0.5,0.19937,0.49112,0
0.5,0.20253,0.49112,0
0.5,0.2057,0.49112,0
0.5,0.20886,0.49112,0
0.5,0.21203,0.49112,0
0.5,0.21519,0.49112,0
0.5,0.21835,0.49112,0
0.5,0.22152,0.49112,0
0.5,0.22468,0.49112,0
0.5,0.22785,0.49112,0
0.5,0.23101,0.49112,0
0.5,0.23418,0.49112,0
0.5,0.23734,0.49112,0
0.5,0.24051,0.49112,0
0.5,0.24367,0.49112,0
0.5,0.24684,0.49112,0
0.5,0.25,0.49112,0
0.5,0.25316,0.49112,0
0.5,0.25633,0.49112,0
0.5,0.25949,0.49112,0
0.5,0.26266,0.49112,0
0.5,0.26582,0.49112,0
0.5,0.26899,0.49112,0
0.5,0.27215,0.49112,0
0.5,0.27532,0.49112,0
0.5,0.27848,0.49112,0
0.5,0.28165,0.49112,0
0.5,0.28481,0.49112,0
0.5,0.28797,0.49112,0
0.5,0.29114,0.49112,0
0.5,0.2943,0.49112,0
0.5,0.29747,0.49112,0
0.5,0.30063,0.49112,0
0.5,0.3038,0.49112,0
0.5,0.30696,0.49112,0
0.5,0.31013,0.49112,0
0.5,0.31329,0.49112,0
0.5,0.31646,0.49112,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49112,0
0.5,0.35127,0.49112,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.49111,0
0.5,0.36709,0.49111,0
0.5,0.37025,0.49111,0
0.5,0.37342,0.49111,0
0.5,0.37658,0.49111,0
0.5,0.37975,0.49111,0
0.5,0.38291,0.49111,0
0.5,0.38608,0.49111,0
0.5,0.38924,0.49111,0
0.5,0.39241,0.49111,0
0.5,0.39557,0.4911,0
0.5,0.39873,0.4911,0
0.5,0.4019,0.4911,0
0.5,0.40506,0.4911,0
0.5,0.40823,0.4911,0
0.5,0.41139,0.49109,0
0.5,0.41456,0.49109,0
0.5,0.41772,0.49109,0
0.5,0.42089,0.49109,0
0.5,0.42405,0.49108,0
0.5,0.42722,0.49108,0
0.5,0.43038,0.49107,0
0.5,0.43354,0.49107,0
0.5,0.43671,0.49106,0
0.5,0.43987,0.49106,0
0.5,0.44304,0.49105,0
0.5,0.4462,0.49104,0
0.5,0.44937,0.49103,0
0.5,0.45253,0.49102,0
0.5,0.4557,0.491,0
0.5,0.45886,0.49098,0
0.5,0.46203,0.49096,0
0.5,0.46519,0.49093,0
0.5,0.46835,0.4909,0
0.5,0.47152,0.49085,0
0.5,0.47468,0.49078,0
0.5,0.47785,0.49069,0
0.5,0.48101,0.49056,0
0.5,0.56013,0.49251,0
0.5,0.55797,0.49367,0
0.5,0.56329,0.49053,0
0.5,0.5538,0.49582,0
0.5,0.55147,0.49684,0
0.5,0.55696,0.49422,0
0.5,0.5443,0.49978,0
0.5,0.54365,0.5,0
0.5,0.54747,0.4986,0
0.5,0.55063,0.49722,0
0.5,0.53481,0.503,0
0.5,0.53423,0.50316,0
0.5,0.53797,0.50205,0
0.5,0.54114,0.50096,0
0.5,0.52532,0.50575,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50493,0
0.5,0.53165,0.504,0
0.5,0.0031646,0.50858,0
0.5,0,0.5081,0
0.5,0.0063291,0.50877,0
0.5,0.0094937,0.50884,0
0.5,0.012658,0.50887,0
0.5,0.015823,0.50888,0
0.5,0.018987,0.50888,0
0.5,0.022152,0.50888,0
0.5,0.025316,0.50888,0
0.5,0.028481,0.50888,0
0.5,0.031646,0.50888,0
0.5,0.03481,0.50888,0
0.5,0.037975,0.50888,0
0.5,0.041139,0.50888,0
0.5,0.044304,0.50888,0
0.5,0.047468,0.50888,0
0.5,0.050633,0.50888,0
0.5,0.053797,0.50888,0
0.5,0.056962,0.50888,0
0.5,0.060127,0.50888,0
0.5,0.063291,0.50888,0
0.5,0.066456,0.50888,0
0.5,0.06962,0.50888,0
0.5,0.072785,0.50888,0
0.5,0.075949,0.50888,0
0.5,0.079114,0.50888,0
0.5,0.082278,0.50888,0
0.5,0.085443,0.50888,0
0.5,0.088608,0.50888,0
0.5,0.091772,0.50888,0
0.5,0.094937,0.50888,0
0.5,0.098101,0.50888,0
0.5,0.10127,0.50888,0
0.5,0.10443,0.50888,0
0.5,0.10759,0.50888,0
0.5,0.11076,0.50888,0
0.5,0.11392,0.50888,0
0.5,0.11709,0.50888,0
0.5,0.12025,0.50888,0
0.5,0.12342,0.50888,0
0.5,0.12658,0.50888,0
0.5,0.12975,0.50888,0
0.5,0.13291,0.50888,0
0.5,0.13608,0.50888,0
0.5,0.13924,0.50888,0
0.5,0.14241,0.50888,0
0.5,0.14557,0.50888,0
0.5,0.14873,0.50888,0
0.5,0.1519,0.50888,0
0.5,0.15506,0.50888,0
0.5,0.15823,0.50888,0
0.5,0.16139,0.50888,0
0.5,0.16456,0.50888,0
0.5,0.16772,0.50888,0
0.5,0.17089,0.50888,0
0.5,0.17405,0.50888,0
0.5,0.17722,0.50888,0
0.5,0.18038,0.50888,0
0.5,0.18354,0.50888,0
0.5,0.18671,0.50888,0
0.5,0.18987,0.50888,0
0.5,0.19304,0.50888,0
0.5,0.1962,0.50888,0
0.5,0.19937,0.50888,0
0.5,0.20253,0.50888,0
0.5,0.2057,0.50888,0
0.5,0.20886,0.50888,0
0.5,0.21203,0.50888,0
0.5,0.21519,0.50888,0
0.5,0.21835,0.50888,0
0.5,0.22152,0.50888,0
0.5,0.22468,0.50888,0
0.5,0.22785,0.50888,0
0.5,0.23101,0.50888,0
0.5,0.23418,0.50888,0
0.5,0.23734,0.50888,0
0.5,0.24051,0.50888,0
0.5,0.24367,0.50888,0
0.5,0.24684,0.50888,0
0.5,0.25,0.50888,0
0.5,0.25316,0.50888,0
0.5,0.25633,0.50888,0
0.5,0.25949,0.50888,0
0.5,0.26266,0.50888,0
0.5,0.26582,0.50888,0
0.5,0.26899,0.50888,0
0.5,0.27215,0.50888,0
0.5,0.27532,0.50888,0
0.5,0.27848,0.50888,0
0.5,0.28165,0.50888,0
0.5,0.28481,0.50889,0
0.5,0.28797,0.50889,0
0.5,0.29114,0.50889,0
0.5,0.2943,0.50889,0
0.5,0.29747,0.50889,0
0.5,0.30063,0.50889,0
0.5,0.3038,0.50889,0
0.5,0.30696,0.50889,0
0.5,0.31013,0.50889,0
0.5,0.31329,0.50889,0
0.5,0.31646,0.50889,0
0.5,0.31962,0.50889,0
0.5,0.32278,0.50889,0
0.5,0.32595,0.50889,0
0.5,0.32911,0.50889,0
0.5,0.33228,0.50889,0
0.5,0.33544,0.50889,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.5089,0
0.5,0.37342,0.5089,0
0.5,0.37658,0.5089,0
0.5,0.37975,0.5089,0
0.5,0.38291,0.5089,0
0.5,0.38608,0.50891,0
0.5,0.38924,0.50891,0
0.5,0.39241,0.50891,0
0.5,0.39557,0.50891,0
0.5,0.39873,0.50891,0
0.5,0.4019,0.50892,0
0.5,0.40506,0.50892,0
0.5,0.40823,0.50892,0
0.5,0.41139,0.50892,0
0.5,0.41456,0.50893,0
0.5,0.41772,0.50893,0
0.5,0.42089,0.50894,0
0.5,0.42405,0.50894,0
0.5,0.42722,0.50895,0
0.5,0.43038,0.50895,0
0.5,0.43354,0.50896,0
0.5,0.43671,0.50897,0
0.5,0.43987,0.50897,0
0.5,0.44304,0.50898,0
0.5,0.4462,0.50899,0
0.5,0.44937,0.50901,0
0.5,0.45253,0.50902,0
0.5,0.4557,0.50904,0
0.5,0.45886,0.50906,0
0.5,0.46203,0.50908,0
0.5,0.46519,0.50911,0
0.5,0.46835,0.50915,0
0.5,0.47152,0.5092,0
0.5,0.47468,0.50926,0
0.5,0.47785,0.50934,0
0.5,0.48101,0.50944,0
0.5,0.48216,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50653,0
0.5,0.48418,0.50961,0
0.5,0.48734,0.50986,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63591,0.32911,0
0.5,0.63608,0.32898,0
0.5,0.63924,0.32711,0
0.5,0.64241,0.32606,0
0.5,0.64557,0.32603,0
0.5,0.64873,0.32735,0
0.5,0.65029,0.32911,0
0.5,0.63252,0.33228,0
0.5,0.63291,0.33177,0
0.5,0.65167,0.33228,0
0.5,0.6307,0.33544,0
0.5,0.65171,0.33544,0
0.5,0.62911,0.33861,0
0.5,0.62975,0.33735,0
0.5,0.65105,0.33861,0
0.5,0.62742,0.34177,0
0.5,0.6497,0.34177,0
0.5,0.62575,0.34494,0
0.5,0.62658,0.34345,0
0.5,0.64873,0.34344,0
0.5,0.64797,0.34494,0
0.5,0.6241,0.3481,0
0.5,0.64603,0.3481,0
0.5,0.62241,0.35127,0
0.5,0.62342,0.34947,0
0.5,0.64557,0.34883,0
0.5,0.64419,0.35127,0
0.5,0.62078,0.35443,0
0.5,0.64241,0.3543,0
0.5,0.64234,0.35443,0
0.5,0.61908,0.35759,0
0.5,0.62025,0.35549,0
0.5,0.6408,0.35759,0
0.5,0.61747,0.36076,0
0.5,0.63924,0.36046,0
0.5,0.6391,0.36076,0
0.5,0.61575,0.36392,0
0.5,0.61709,0.36153,0
0.5,0.63761,0.36392,0
0.5,0.61416,0.36709,0
0.5,0.63608,0.3668,0
0.5,0.63594,0.36709,0
0.5,0.61241,0.37025,0
0.5,0.61392,0.36756,0
0.5,0.63449,0.37025,0
0.5,0.61081,0.37342,0
0.5,0.63291,0.37326,0
0.5,0.63284,0.37342,0
0.5,0.60898,0.37658,0
0.5,0.61076,0.37352,0
0.5,0.63143,0.37658,0
0.5,0.60721,0.37975,0
0.5,0.60759,0.37913,0
0.5,0.62983,0.37975,0
0.5,0.60527,0.38291,0
0.5,0.62975,0.37992,0
0.5,0.62848,0.38291,0
0.5,0.60345,0.38608,0
0.5,0.60443,0.38439,0
0.5,0.62697,0.38608,0
0.5,0.6019,0.38924,0
0.5,0.62658,0.38682,0
0.5,0.62543,0.38924,0
0.5,0.60045,0.39241,0
0.5,0.60127,0.39072,0
0.5,0.62343,0.39241,0
0.5,0.599,0.39557,0
0.5,0.62342,0.39242,0
0.5,0.62162,0.39557,0
0.5,0.5975,0.39873,0
0.5,0.5981,0.39758,0
0.5,0.62025,0.39784,0
0.5,0.61978,0.39873,0
0.5,0.59592,0.4019,0
0.5,0.61814,0.4019,0
0.5,0.59436,0.40506,0
0.5,0.59494,0.404,0
0.5,0.61709,0.40377,0
0.5,0.61645,0.40506,0
0.5,0.59274,0.40823,0
0.5,0.61491,0.40823,0
0.5,0.59116,0.41139,0
0.5,0.59177,0.41028,0
0.5,0.61392,0.41013,0
0.5,0.61336,0.41139,0
0.5,0.58954,0.41456,0
0.5,0.61191,0.41456,0
0.5,0.58794,0.41772,0
0.5,0.58861,0.41651,0
0.5,0.61076,0.41683,0
0.5,0.61037,0.41772,0
0.5,0.5863,0.42089,0
0.5,0.60896,0.42089,0
0.5,0.58466,0.42405,0
0.5,0.58544,0.42266,0
0.5,0.60759,0.42358,0
0.5,0.60739,0.42405,0
0.5,0.58299,0.42722,0
0.5,0.60602,0.42722,0
0.5,0.58124,0.43038,0
0.5,0.58228,0.42863,0
0.5,0.60443,0.43035,0
0.5,0.60442,0.43038,0
0.5,0.57948,0.43354,0
0.5,0.60309,0.43354,0
0.5,0.57741,0.43671,0
0.5,0.57911,0.4342,0
0.5,0.60155,0.43671,0
0.5,0.57519,0.43987,0
0.5,0.57595,0.4389,0
0.5,0.60127,0.43728,0
0.5,0.6002,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59872,0.44304,0
0.5,0.57081,0.4462,0
0.5,0.57278,0.44312,0
0.5,0.5981,0.44425,0
0.5,0.59724,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.4482,0
0.5,0.59545,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45013,0
0.5,0.59349,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45307,0
0.5,0.59177,0.45493,0
0.5,0.59127,0.4557,0
0.5,0.56203,0.45886,0
0.5,0.56329,0.45735,0
0.5,0.58925,0.45886,0
0.5,0.55925,0.46203,0
0.5,0.56013,0.46109,0
0.5,0.58861,0.4599,0
0.5,0.5874,0.46203,0
0.5,0.55606,0.46519,0
0.5,0.55696,0.46435,0
0.5,0.58545,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58544,0.4652,0
0.5,0.58376,0.46835,0
0.5,0.54792,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.4707,0
0.5,0.58178,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57968,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.4753,0
0.5,0.57911,0.47548,0
0.5,0.5774,0.47785,0
0.5,0.52649,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47961,0
0.5,0.57475,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.48299,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48303,0
0.5,0.57162,0.48418,0
0.5,0.49949,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48642,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48592,0
0.5,0.56787,0.48734,0
0.5,0.48147,0.49051,0
0.5,0.48418,0.49029,0
0.5,0.48734,0.48991,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.4884,0
0.5,0.56334,0.49051,0
0.5,0,0.49182,0
0.5,0.0031646,0.49135,0
0.5,0.0063291,0.49117,0
0.5,0.0094937,0.4911,0
0.5,0.012658,0.49108,0
0.5,0.015823,0.49107,0
0.5,0.018987,0.49107,0
0.5,0.022152,0.49107,0
0.5,0.025316,0.49107,0
0.5,0.028481,0.49107,0
0.5,0.031646,0.49107,0
0.5,0.03481,0.49107,0
0.5,0.037975,0.49107,0
0.5,0.041139,0.49107,0
0.5,0.044304,0.49107,0
0.5,0.047468,0.49107,0
0.5,0.050633,0.49107,0
0.5,0.053797,0.49107,0
0.5,0.056962,0.49107,0
0.5,0.060127,0.49107,0
0.5,0.063291,0.49107,0
0.5,0.066456,0.49107,0
0.5,0.06962,0.49107,0
0.5,0.072785,0.49107,0
0.5,0.075949,0.49107,0
0.5,0.079114,0.49107,0
0.5,0.082278,0.49107,0
0.5,0.085443,0.49107,0
0.5,0.088608,0.49107,0
0.5,0.091772,0.49107,0
0.5,0.094937,0.49107,0
0.5,0.098101,0.49107,0
0.5,0.10127,0.49107,0
0.5,0.10443,0.49107,0
0.5,0.10759,0.49107,0
0.5,0.11076,0.49107,0
0.5,0.11392,0.49107,0
0.5,0.11709,0.49107,0
0.5,0.12025,0.49107,0
0.5,0.12342,0.49107,0
0.5,0.12658,0.49107,0
0.5,0.12975,0.49107,0
0.5,0.13291,0.49107,0
0.5,0.13608,0.49107,0
0.5,0.13924,0.49107,0
0.5,0.14241,0.49107,0
0.5,0.14557,0.49107,0
0.5,0.14873,0.49107,0
0.5,0.1519,0.49107,0
0.5,0.15506,0.49107,0
0.5,0.15823,0.49107,0
0.5,0.16139,0.49107,0
0.5,0.16456,0.49107,0
0.5,0.16772,0.49107,0
0.5,0.17089,0.49107,0
0.5,0.17405,0.49107,0
0.5,0.17722,0.49107,0
0.5,0.18038,0.49107,0
0.5,0.18354,0.49107,0
0.5,0.18671,0.49107,0
0.5,0.18987,0.49107,0
0.5,0.19304,0.49107,0
0.5,0.1962,0.49107,0
0.5,0.19937,0.49107,0
0.5,0.20253,0.49107,0
0.5,0.2057,0.49107,0
0.5,0.20886,0.49107,0
0.5,0.21203,0.49107,0
0.5,0.21519,0.49107,0
0.5,0.21835,0.49107,0
0.5,0.22152,0.49107,0
0.5,0.22468,0.49107,0
0.5,0.22785,0.49107,0
0.5,0.23101,0.49107,0
0.5,0.23418,0.49107,0
0.5,0.23734,0.49107,0
0.5,0.24051,0.49106,0
0.5,0.24367,0.49106,0
0.5,0.24684,0.49106,0
0.5,0.25,0.49106,0
0.5,0.25316,0.49106,0
0.5,0.25633,0.49106,0
0.5,0.25949,0.49106,0
0.5,0.26266,0.49106,0
0.5,0.26582,0.49106,0
0.5,0.26899,0.49106,0
0.5,0.27215,0.49106,0
0.5,0.27532,0.49106,0
0.5,0.27848,0.49106,0
0.5,0.28165,0.49106,0
0.5,0.28481,0.49106,0
0.5,0.28797,0.49106,0
0.5,0.29114,0.49106,0
0.5,0.2943,0.49106,0
0.5,0.29747,0.49106,0
0.5,0.30063,0.49106,0
0.5,0.3038,0.49106,0
0.5,0.30696,0.49106,0
0.5,0.31013,0.49106,0
0.5,0.31329,0.49106,0
0.5,0.31646,0.49106,0
0.5,0.31962,0.49106,0
0.5,0.32278,0.49106,0
0.5,0.32595,0.49106,0
0.5,0.32911,0.49106,0
0.5,0.33228,0.49106,0
0.5,0.33544,0.49106,0
0.5,0.33861,0.49106,0
0.5,0.34177,0.49106,0
0.5,0.34494,0.49106,0
0.5,0.3481,0.49106,0
0.5,0.35127,0.49106,0
0.5,0.35443,0.49106,0
0.5,0.35759,0.49106,0
0.5,0.36076,0.49106,0
0.5,0.36392,0.49106,0
0.5,0.36709,0.49106,0
0.5,0.37025,0.49106,0
0.5,0.37342,0.49106,0
0.5,0.37658,0.49106,0
0.5,0.37975,0.49106,0
0.5,0.38291,0.49106,0
0.5,0.38608,0.49105,0
0.5,0.38924,0.49105,0
0.5,0.39241,0.49105,0
0.5,0.39557,0.49105,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49104,0
0.5,0.41456,0.49104,0
0.5,0.41772,0.49104,0
0.5,0.42089,0.49103,0
0.5,0.42405,0.49103,0
0.5,0.42722,0.49103,0
0.5,0.43038,0.49102,0
0.5,0.43354,0.49102,0
0.5,0.43671,0.49101,0
0.5,0.43987,0.49101,0
0.5,0.44304,0.491,0
0.5,0.4462,0.49099,0
0.5,0.44937,0.49098,0
0.5,0.45253,0.49097,0
0.5,0.4557,0.49096,0
0.5,0.45886,0.49094,0
0.5,0.46203,0.49092,0
0.5,0.46519,0.49089,0
0.5,0.46835,0.49086,0
0.5,0.47152,0.49081,0
0.5,0.47468,0.49075,0
0.5,0.47785,0.49066,0
0.5,0.48101,0.49053,0
0.5,0.56013,0.49253,0
0.5,0.55798,0.49367,0
0.5,0.56329,0.49054,0
0.5,0.5538,0.49583,0
0.5,0.55148,0.49684,0
0.5,0.55696,0.49423,0
0.5,0.5443,0.49978,0
0.5,0.54366,0.5,0
0.5,0.54747,0.49861,0
0.5,0.55063,0.49723,0
0.5,0.53481,0.50301,0
0.5,0.53424,0.50316,0
0.5,0.53797,0.50206,0
0.5,0.54114,0.50097,0
0.5,0.52532,0.50576,0
0.5,0.52289,0.50633,0
0.5,0.52848,0.50493,0
0.5,0.53165,0.50401,0
0.5,0.0031646,0.50865,0
0.5,0,0.50818,0
0.5,0.0063291,0.50883,0
0.5,0.0094937,0.5089,0
0.5,0.012658,0.50892,0
0.5,0.015823,0.50893,0
0.5,0.018987,0.50893,0
0.5,0.022152,0.50893,0
0.5,0.025316,0.50893,0
0.5,0.028481,0.50893,0
0.5,0.031646,0.50893,0
0.5,0.03481,0.50893,0
0.5,0.037975,0.50893,0
0.5,0.041139,0.50893,0
0.5,0.044304,0.50893,0
0.5,0.047468,0.50893,0
0.5,0.050633,0.50893,0
0.5,0.053797,0.50893,0
0.5,0.056962,0.50893,0
0.5,0.060127,0.50893,0
0.5,0.063291,0.50893,0
0.5,0.066456,0.50893,0
0.5,0.06962,0.50893,0
0.5,0.072785,0.50893,0
0.5,0.075949,0.50893,0
0.5,0.079114,0.50893,0
0.5,0.082278,0.50893,0
0.5,0.085443,0.50893,0
0.5,0.088608,0.50893,0
0.5,0.091772,0.50893,0
0.5,0.094937,0.50893,0
0.5,0.098101,0.50893,0
0.5,0.10127,0.50893,0
0.5,0.10443,0.50893,0
0.5,0.10759,0.50893,0
0.5,0.11076,0.50893,0
0.5,0.11392,0.50893,0
0.5,0.11709,0.50893,0
0.5,0.12025,0.50893,0
0.5,0.12342,0.50893,0
0.5,0.12658,0.50893,0
0.5,0.12975,0.50893,0
0.5,0.13291,0.50893,0
0.5,0.13608,0.50893,0
0.5,0.13924,0.50893,0
0.5,0.14241,0.50893,0
0.5,0.14557,0.50893,0
0.5,0.14873,0.50893,0
0.5,0.1519,0.50893,0
0.5,0.15506,0.50893,0
0.5,0.15823,0.50893,0
0.5,0.16139,0.50893,0
0.5,0.16456,0.50893,0
0.5,0.16772,0.50893,0
0.5,0.17089,0.50893,0
0.5,0.17405,0.50893,0
0.5,0.17722,0.50893,0
0.5,0.18038,0.50893,0
0.5,0.18354,0.50893,0
0.5,0.18671,0.50893,0
0.5,0.18987,0.50893,0
0.5,0.19304,0.50893,0
0.5,0.1962,0.50893,0
0.5,0.19937,0.50893,0
0.5,0.20253,0.50893,0
0.5,0.2057,0.50893,0
0.5,0.20886,0.50893,0
0.5,0.21203,0.50893,0
0.5,0.21519,0.50893,0
0.5,0.21835,0.50893,0
0.5,0.22152,0.50893,0
0.5,0.22468,0.50893,0
0.5,0.22785,0.50893,0
0.5,0.23101,0.50894,0
0.5,0.23418,0.50894,0
0.5,0.23734,0.50894,0
0.5,0.24051,0.50894,0
0.5,0.24367,0.50894,0
0.5,0.24684,0.50894,0
0.5,0.25,0.50894,0
0.5,0.25316,0.50894,0
0.5,0.25633,0.50894,0
0.5,0.25949,0.50894,0
0.5,0.26266,0.50894,0
0.5,0.26582,0.50894,0
0.5,0.26899,0.50894,0
0.5,0.27215,0.50894,0
0.5,0.27532,0.50894,0
0.5,0.27848,0.50894,0
0.5,0.28165,0.50894,0
0.5,0.28481,0.50894,0
0.5,0.28797,0.50894,0
0.5,0.29114,0.50894,0
0.5,0.2943,0.50894,0
0.5,0.29747,0.50894,0
0.5,0.30063,0.50894,0
0.5,0.3038,0.50894,0
0.5,0.30696,0.50894,0
0.5,0.31013,0.50894,0
0.5,0.31329,0.50894,0
0.5,0.31646,0.50894,0
0.5,0.31962,0.50894,0
0.5,0.32278,0.50894,0
0.5,0.32595,0.50894,0
0.5,0.32911,0.50894,0
0.5,0.33228,0.50894,0
0.5,0.33544,0.50894,0
0.5,0.33861,0.50894,0
0.5,0.34177,0.50894,0
0.5,0.34494,0.50894,0
0.5,0.3481,0.50894,0
0.5,0.35127,0.50895,0
0.5,0.35443,0.50895,0
0.5,0.35759,0.50895,0
0.5,0.36076,0.50895,0
0.5,0.36392,0.50895,0
0.5,0.36709,0.50895,0
0.5,0.37025,0.50895,0
0.5,0.37342,0.50895,0
0.5,0.37658,0.50895,0
0.5,0.37975,0.50895,0
0.5,0.38291,0.50895,0
0.5,0.38608,0.50896,0
0.5,0.38924,0.50896,0
0.5,0.39241,0.50896,0
0.5,0.39557,0.50896,0
0.5,0.39873,0.50896,0
0.5,0.4019,0.50897,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50898,0
0.5,0.41772,0.50898,0
0.5,0.42089,0.50898,0
0.5,0.42405,0.50899,0
0.5,0.42722,0.50899,0
0.5,0.43038,0.509,0
0.5,0.43354,0.509,0
0.5,0.43671,0.50901,0
0.5,0.43987,0.50902,0
0.5,0.44304,0.50903,0
0.5,0.4462,0.50904,0
0.5,0.44937,0.50905,0
0.5,0.45253,0.50906,0
0.5,0.4557,0.50908,0
0.5,0.45886,0.5091,0
0.5,0.46203,0.50912,0
0.5,0.46519,0.50915,0
0.5,0.46835,0.50918,0
0.5,0.47152,0.50923,0
0.5,0.47468,0.50929,0
0.5,0.47785,0.50936,0
0.5,0.48101,0.50946,0
0.5,0.48178,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50653,0
0.5,0.48418,0.50963,0
0.5,0.48734,0.50987,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66278,0.28165,0
0.5,0.66456,0.28057,0
0.5,0.66772,0.27988,0
0.5,0.67089,0.28018,0
0.5,0.67405,0.28154,0
0.5,0.67419,0.28165,0
0.5,0.65944,0.28481,0
0.5,0.66139,0.28252,0
0.5,0.67628,0.28481,0
0.5,0.65724,0.28797,0
0.5,0.65823,0.28649,0
0.5,0.67656,0.28797,0
0.5,0.65549,0.29114,0
0.5,0.67607,0.29114,0
0.5,0.65372,0.2943,0
0.5,0.65506,0.29196,0
0.5,0.67503,0.2943,0
0.5,0.65205,0.29747,0
0.5,0.67405,0.29621,0
0.5,0.67348,0.29747,0
0.5,0.65017,0.30063,0
0.5,0.6519,0.29774,0
0.5,0.67177,0.30063,0
0.5,0.64845,0.3038,0
0.5,0.64873,0.30332,0
0.5,0.67089,0.30212,0
0.5,0.67001,0.3038,0
0.5,0.64661,0.30696,0
0.5,0.66822,0.30696,0
0.5,0.64485,0.31013,0
0.5,0.64557,0.30892,0
0.5,0.66772,0.30781,0
0.5,0.66653,0.31013,0
0.5,0.64309,0.31329,0
0.5,0.66471,0.31329,0
0.5,0.6413,0.31646,0
0.5,0.64241,0.3146,0
0.5,0.66456,0.31355,0
0.5,0.66307,0.31646,0
0.5,0.63961,0.31962,0
0.5,0.66139,0.31937,0
0.5,0.66126,0.31962,0
0.5,0.63778,0.32278,0
0.5,0.63924,0.32034,0
0.5,0.65967,0.32278,0
0.5,0.63608,0.32595,0
0.5,0.65823,0.32533,0
0.5,0.65792,0.32595,0
0.5,0.6341,0.32911,0
0.5,0.63608,0.32595,0
0.5,0.65634,0.32911,0
0.5,0.63224,0.33228,0
0.5,0.63291,0.3312,0
0.5,0.65506,0.33142,0
0.5,0.65465,0.33228,0
0.5,0.63056,0.33544,0
0.5,0.6531,0.33544,0
0.5,0.62898,0.33861,0
0.5,0.62975,0.33713,0
0.5,0.6519,0.33763,0
0.5,0.65143,0.33861,0
0.5,0.62735,0.34177,0
0.5,0.64981,0.34177,0
0.5,0.62568,0.34494,0
0.5,0.62658,0.34332,0
0.5,0.64873,0.34357,0
0.5,0.648,0.34494,0
0.5,0.62404,0.3481,0
0.5,0.64605,0.3481,0
0.5,0.62236,0.35127,0
0.5,0.62342,0.34937,0
0.5,0.64557,0.34886,0
0.5,0.64425,0.35127,0
0.5,0.62075,0.35443,0
0.5,0.64244,0.35443,0
0.5,0.61905,0.35759,0
0.5,0.62025,0.35544,0
0.5,0.64241,0.35449,0
0.5,0.64093,0.35759,0
0.5,0.61746,0.36076,0
0.5,0.63924,0.36073,0
0.5,0.63923,0.36076,0
0.5,0.61574,0.36392,0
0.5,0.61709,0.36151,0
0.5,0.63777,0.36392,0
0.5,0.61416,0.36709,0
0.5,0.6361,0.36709,0
0.5,0.61241,0.37025,0
0.5,0.61392,0.36756,0
0.5,0.63608,0.36713,0
0.5,0.63467,0.37025,0
0.5,0.61081,0.37342,0
0.5,0.63303,0.37342,0
0.5,0.60898,0.37658,0
0.5,0.61076,0.37352,0
0.5,0.63291,0.37365,0
0.5,0.63161,0.37658,0
0.5,0.60721,0.37975,0
0.5,0.60759,0.37912,0
0.5,0.63004,0.37975,0
0.5,0.60526,0.38291,0
0.5,0.62975,0.38033,0
0.5,0.62863,0.38291,0
0.5,0.60345,0.38608,0
0.5,0.60443,0.38439,0
0.5,0.62709,0.38608,0
0.5,0.6019,0.38924,0
0.5,0.62658,0.38701,0
0.5,0.62547,0.38924,0
0.5,0.60041,0.39241,0
0.5,0.60127,0.39067,0
0.5,0.62344,0.39241,0
0.5,0.59893,0.39557,0
0.5,0.62342,0.39243,0
0.5,0.62162,0.39557,0
0.5,0.59739,0.39873,0
0.5,0.5981,0.39738,0
0.5,0.62025,0.39784,0
0.5,0.61978,0.39873,0
0.5,0.59581,0.4019,0
0.5,0.61816,0.4019,0
0.5,0.59424,0.40506,0
0.5,0.59494,0.40377,0
0.5,0.61709,0.40381,0
0.5,0.61649,0.40506,0
0.5,0.59264,0.40823,0
0.5,0.61497,0.40823,0
0.5,0.59104,0.41139,0
0.5,0.59177,0.41006,0
0.5,0.61392,0.41023,0
0.5,0.6134,0.41139,0
0.5,0.58944,0.41456,0
0.5,0.61196,0.41456,0
0.5,0.58782,0.41772,0
0.5,0.58861,0.4163,0
0.5,0.61076,0.4169,0
0.5,0.6104,0.41772,0
0.5,0.58621,0.42089,0
0.5,0.609,0.42089,0
0.5,0.58456,0.42405,0
0.5,0.58544,0.42247,0
0.5,0.60759,0.42364,0
0.5,0.60742,0.42405,0
0.5,0.58291,0.42722,0
0.5,0.60605,0.42722,0
0.5,0.58117,0.43038,0
0.5,0.58228,0.42849,0
0.5,0.60445,0.43038,0
0.5,0.57943,0.43354,0
0.5,0.60443,0.43043,0
0.5,0.60313,0.43354,0
0.5,0.57738,0.43671,0
0.5,0.57911,0.43412,0
0.5,0.6016,0.43671,0
0.5,0.57518,0.43987,0
0.5,0.57595,0.43889,0
0.5,0.60127,0.4374,0
0.5,0.60025,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59877,0.44304,0
0.5,0.57081,0.4462,0
0.5,0.57278,0.44312,0
0.5,0.5981,0.44435,0
0.5,0.59728,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.4482,0
0.5,0.59549,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45018,0
0.5,0.59353,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45307,0
0.5,0.59177,0.45505,0
0.5,0.59137,0.4557,0
0.5,0.56203,0.45886,0
0.5,0.56329,0.45735,0
0.5,0.58942,0.45886,0
0.5,0.55925,0.46203,0
0.5,0.56013,0.46109,0
0.5,0.58861,0.46018,0
0.5,0.58755,0.46203,0
0.5,0.55605,0.46519,0
0.5,0.55696,0.46435,0
0.5,0.58562,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58544,0.46549,0
0.5,0.58387,0.46835,0
0.5,0.54792,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47082,0
0.5,0.58183,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57971,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.4753,0
0.5,0.57911,0.47552,0
0.5,0.57742,0.47785,0
0.5,0.52649,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47962,0
0.5,0.57475,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.48299,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48304,0
0.5,0.57162,0.48418,0
0.5,0.49949,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48642,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48445,0
0.5,0.56962,0.48592,0
0.5,0.56788,0.48734,0
0.5,0.48106,0.49051,0
0.5,0.48418,0.49027,0
0.5,0.48734,0.4899,0
0.5,0.49051,0.48938,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.4884,0
0.5,0.56335,0.49051,0
0.5,0,0.49174,0
0.5,0.0031646,0.49128,0
0.5,0.0063291,0.49111,0
0.5,0.0094937,0.49105,0
0.5,0.012658,0.49103,0
0.5,0.015823,0.49102,0
0.5,0.018987,0.49102,0
0.5,0.022152,0.49102,0
0.5,0.025316,0.49102,0
0.5,0.028481,0.49102,0
0.5,0.031646,0.49103,0
0.5,0.03481,0.49103,0
0.5,0.037975,0.49103,0
0.5,0.041139,0.49103,0
0.5,0.044304,0.49103,0
0.5,0.047468,0.49103,0
0.5,0.050633,0.49102,0
0.5,0.053797,0.49102,0
0.5,0.056962,0.49102,0
0.5,0.060127,0.49102,0
0.5,0.063291,0.49102,0
0.5,0.066456,0.49102,0
0.5,0.06962,0.49102,0
0.5,0.072785,0.49102,0
0.5,0.075949,0.49102,0
0.5,0.079114,0.49102,0
0.5,0.082278,0.49102,0
0.5,0.085443,0.49102,0
0.5,0.088608,0.49102,0
0.5,0.091772,0.49102,0
0.5,0.094937,0.49102,0
0.5,0.098101,0.49102,0
0.5,0.10127,0.49102,0
0.5,0.10443,0.49102,0
0.5,0.10759,0.49102,0
0.5,0.11076,0.49102,0
0.5,0.11392,0.49102,0
0.5,0.11709,0.49102,0
0.5,0.12025,0.49102,0
0.5,0.12342,0.49102,0
0.5,0.12658,0.49102,0
0.5,0.12975,0.49102,0
0.5,0.13291,0.49102,0
0.5,0.13608,0.49102,0
0.5,0.13924,0.49102,0
0.5,0.14241,0.49102,0
0.5,0.14557,0.49102,0
0.5,0.14873,0.49102,0
0.5,0.1519,0.49102,0
0.5,0.15506,0.49102,0
0.5,0.15823,0.49102,0
0.5,0.16139,0.49102,0
0.5,0.16456,0.49102,0
0.5,0.16772,0.49102,0
0.5,0.17089,0.49102,0
0.5,0.17405,0.49102,0
0.5,0.17722,0.49102,0
0.5,0.18038,0.49102,0
0.5,0.18354,0.49102,0
0.5,0.18671,0.49102,0
0.5,0.18987,0.49102,0
0.5,0.19304,0.49102,0
0.5,0.1962,0.49102,0
0.5,0.19937,0.49102,0
0.5,0.20253,0.49102,0
0.5,0.2057,0.49102,0
0.5,0.20886,0.49102,0
0.5,0.21203,0.49102,0
0.5,0.21519,0.49102,0
0.5,0.21835,0.49102,0
0.5,0.22152,0.49102,0
0.5,0.22468,0.49102,0
0.5,0.22785,0.49102,0
0.5,0.23101,0.49102,0
0.5,0.23418,0.49102,0
0.5,0.23734,0.49102,0
0.5,0.24051,0.49102,0
0.5,0.24367,0.49102,0
0.5,0.24684,0.49102,0
0.5,0.25,0.49102,0
0.5,0.25316,0.49102,0
0.5,0.25633,0.49102,0
0.5,0.25949,0.49102,0
0.5,0.26266,0.49102,0
0.5,0.26582,0.49102,0
0.5,0.26899,0.49102,0
0.5,0.27215,0.49102,0
0.5,0.27532,0.49102,0
0.5,0.27848,0.49102,0
0.5,0.28165,0.49102,0
0.5,0.28481,0.49102,0
0.5,0.28797,0.49102,0
0.5,0.29114,0.49102,0
0.5,0.2943,0.49102,0
0.5,0.29747,0.49102,0
0.5,0.30063,0.49102,0
0.5,0.3038,0.49102,0
0.5,0.30696,0.49102,0
0.5,0.31013,0.49102,0
0.5,0.31329,0.49102,0
0.5,0.31646,0.49102,0
0.5,0.31962,0.49102,0
0.5,0.32278,0.49102,0
0.5,0.32595,0.49102,0
0.5,0.32911,0.49102,0
0.5,0.33228,0.49102,0
0.5,0.33544,0.49102,0
0.5,0.33861,0.49102,0
0.5,0.34177,0.49102,0
0.5,0.34494,0.49102,0
0.5,0.3481,0.49101,0
0.5,0.35127,0.49101,0
0.5,0.35443,0.49101,0
0.5,0.35759,0.49101,0
0.5,0.36076,0.49101,0
0.5,0.36392,0.49101,0
0.5,0.36709,0.49101,0
0.5,0.37025,0.49101,0
0.5,0.37342,0.49101,0
0.5,0.37658,0.49101,0
0.5,0.37975,0.49101,0
0.5,0.38291,0.49101,0
0.5,0.38608,0.49101,0
0.5,0.38924,0.49101,0
0.5,0.39241,0.49101,0
0.5,0.39557,0.491,0
0.5,0.39873,0.491,0
0.5,0.4019,0.491,0
0.5,0.40506,0.491,0
0.5,0.40823,0.491,0
0.5,0.41139,0.491,0
0.5,0.41456,0.49099,0
0.5,0.41772,0.49099,0
0.5,0.42089,0.49099,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49098,0
0.5,0.43354,0.49097,0
0.5,0.43671,0.49097,0
0.5,0.43987,0.49096,0
0.5,0.44304,0.49096,0
0.5,0.4462,0.49095,0
0.5,0.44937,0.49094,0
0.5,0.45253,0.49093,0
0.5,0.4557,0.49092,0
0.5,0.45886,0.4909,0
0.5,0.46203,0.49088,0
0.5,0.46519,0.49086,0
0.5,0.46835,0.49082,0
0.5,0.47152,0.49078,0
0.5,0.47468,0.49072,0
0.5,0.47785,0.49063,0
0.5,0.48101,0.49051,0
0.5,0.56013,0.49254,0
0.5,0.558,0.49367,0
0.5,0.56329,0.49054,0
0.5,0.5538,0.49584,0
0.5,0.55149,0.49684,0
0.5,0.55696,0.49424,0
0.5,0.5443,0.49979,0
0.5,0.54367,0.5,0
0.5,0.54747,0.49862,0
0.5,0.55063,0.49723,0
0.5,0.53481,0.50301,0
0.5,0.53426,0.50316,0
0.5,0.53797,0.50207,0
0.5,0.54114,0.50098,0
0.5,0.52532,0.50576,0
0.5,0.5229,0.50633,0
0.5,0.52848,0.50494,0
0.5,0.53165,0.50401,0
0.5,0.0031646,0.50872,0
0.5,0,0.50827,0
0.5,0.0063291,0.50889,0
0.5,0.0094937,0.50895,0
0.5,0.012658,0.50897,0
0.5,0.015823,0.50898,0
0.5,0.018987,0.50898,0
0.5,0.022152,0.50898,0
0.5,0.025316,0.50898,0
0.5,0.028481,0.50898,0
0.5,0.031646,0.50897,0
0.5,0.03481,0.50897,0
0.5,0.037975,0.50897,0
0.5,0.041139,0.50897,0
0.5,0.044304,0.50897,0
0.5,0.047468,0.50897,0
0.5,0.050633,0.50897,0
0.5,0.053797,0.50898,0
0.5,0.056962,0.50898,0
0.5,0.060127,0.50898,0
0.5,0.063291,0.50898,0
0.5,0.066456,0.50898,0
0.5,0.06962,0.50898,0
0.5,0.072785,0.50898,0
0.5,0.075949,0.50898,0
0.5,0.079114,0.50898,0
0.5,0.082278,0.50898,0
0.5,0.085443,0.50898,0
0.5,0.088608,0.50898,0
0.5,0.091772,0.50898,0
0.5,0.094937,0.50898,0
0.5,0.098101,0.50898,0
0.5,0.10127,0.50898,0
0.5,0.10443,0.50898,0
0.5,0.10759,0.50898,0
0.5,0.11076,0.50898,0
0.5,0.11392,0.50898,0
0.5,0.11709,0.50898,0
0.5,0.12025,0.50898,0
0.5,0.12342,0.50898,0
0.5,0.12658,0.50898,0
0.5,0.12975,0.50898,0
0.5,0.13291,0.50898,0
0.5,0.13608,0.50898,0
0.5,0.13924,0.50898,0
0.5,0.14241,0.50898,0
0.5,0.14557,0.50898,0
0.5,0.14873,0.50898,0
0.5,0.1519,0.50898,0
0.5,0.15506,0.50898,0
0.5,0.15823,0.50898,0
0.5,0.16139,0.50898,0
0.5,0.16456,0.50898,0
0.5,0.16772,0.50898,0
0.5,0.17089,0.50898,0
0.5,0.17405,0.50898,0
0.5,0.17722,0.50898,0
0.5,0.18038,0.50898,0
0.5,0.18354,0.50898,0
0.5,0.18671,0.50898,0
0.5,0.18987,0.50898,0
0.5,0.19304,0.50898,0
0.5,0.1962,0.50898,0
0.5,0.19937,0.50898,0
0.5,0.20253,0.50898,0
0.5,0.2057,0.50898,0
0.5,0.20886,0.50898,0
0.5,0.21203,0.50898,0
0.5,0.21519,0.50898,0
0.5,0.21835,0.50898,0
0.5,0.22152,0.50898,0
0.5,0.22468,0.50898,0
0.5,0.22785,0.50898,0
0.5,0.23101,0.50898,0
0.5,0.23418,0.50898,0
0.5,0.23734,0.50898,0
0.5,0.24051,0.50898,0
0.5,0.24367,0.50898,0
0.5,0.24684,0.50898,0
0.5,0.25,0.50898,0
0.5,0.25316,0.50898,0
0.5,0.25633,0.50898,0
0.5,0.25949,0.50898,0
0.5,0.26266,0.50898,0
0.5,0.26582,0.50898,0
0.5,0.26899,0.50898,0
0.5,0.27215,0.50898,0
0.5,0.27532,0.50898,0
0.5,0.27848,0.50898,0
0.5,0.28165,0.50898,0
0.5,0.28481,0.50898,0
0.5,0.28797,0.50898,0
0.5,0.29114,0.50898,0
0.5,0.2943,0.50898,0
0.5,0.29747,0.50898,0
0.5,0.30063,0.50898,0
0.5,0.3038,0.50899,0
0.5,0.30696,0.50899,0
0.5,0.31013,0.50899,0
0.5,0.31329,0.50899,0
0.5,0.31646,0.50899,0
0.5,0.31962,0.50899,0
0.5,0.32278,0.50899,0
0.5,0.32595,0.50899,0
0.5,0.32911,0.50899,0
0.5,0.33228,0.50899,0
0.5,0.33544,0.50899,0
0.5,0.33861,0.50899,0
0.5,0.34177,0.50899,0
0.5,0.34494,0.50899,0
0.5,0.3481,0.50899,0
0.5,0.35127,0.50899,0
0.5,0.35443,0.50899,0
0.5,0.35759,0.50899,0
0.5,0.36076,0.50899,0
0.5,0.36392,0.50899,0
0.5,0.36709,0.50899,0
0.5,0.37025,0.509,0
0.5,0.37342,0.509,0
0.5,0.37658,0.509,0
0.5,0.37975,0.509,0
0.5,0.38291,0.509,0
0.5,0.38608,0.509,0
0.5,0.38924,0.509,0
0.5,0.39241,0.509,0
0.5,0.39557,0.50901,0
0.5,0.39873,0.50901,0
0.5,0.4019,0.50901,0
0.5,0.40506,0.50901,0
0.5,0.40823,0.50901,0
0.5,0.41139,0.50902,0
0.5,0.41456,0.50902,0
0.5,0.41772,0.50902,0
0.5,0.42089,0.50903,0
0.5,0.42405,0.50903,0
0.5,0.42722,0.50904,0
0.5,0.43038,0.50904,0
0.5,0.43354,0.50905,0
0.5,0.43671,0.50905,0
0.5,0.43987,0.50906,0
0.5,0.44304,0.50907,0
0.5,0.4462,0.50908,0
0.5,0.44937,0.50909,0
0.5,0.45253,0.5091,0
0.5,0.4557,0.50912,0
0.5,0.45886,0.50913,0
0.5,0.46203,0.50916,0
0.5,0.46519,0.50918,0
0.5,0.46835,0.50922,0
0.5,0.47152,0.50926,0
0.5,0.47468,0.50931,0
0.5,0.47785,0.50938,0
0.5,0.48101,0.50948,0
0.5,0.48135,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50653,0
0.5,0.48418,0.50965,0
0.5,0.48734,0.50988,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68296,0.24684,0
0.5,0.68354,0.2463,0
0.5,0.68671,0.2444,0
0.5,0.68987,0.24385,0
0.5,0.69304,0.24446,0
0.5,0.69578,0.24684,0
0.5,0.68001,0.25,0
0.5,0.68038,0.24952,0
0.5,0.6962,0.24766,0
0.5,0.69709,0.25,0
0.5,0.67781,0.25316,0
0.5,0.6972,0.25316,0
0.5,0.6758,0.25633,0
0.5,0.67722,0.25413,0
0.5,0.69643,0.25633,0
0.5,0.67398,0.25949,0
0.5,0.67405,0.25938,0
0.5,0.6962,0.25684,0
0.5,0.69521,0.25949,0
0.5,0.67199,0.26266,0
0.5,0.69352,0.26266,0
0.5,0.6701,0.26582,0
0.5,0.67089,0.26458,0
0.5,0.69304,0.26345,0
0.5,0.69175,0.26582,0
0.5,0.66823,0.26899,0
0.5,0.68987,0.26887,0
0.5,0.68981,0.26899,0
0.5,0.6663,0.27215,0
0.5,0.66772,0.26988,0
0.5,0.68806,0.27215,0
0.5,0.66453,0.27532,0
0.5,0.66456,0.27528,0
0.5,0.68671,0.27434,0
0.5,0.68617,0.27532,0
0.5,0.66258,0.27848,0
0.5,0.68437,0.27848,0
0.5,0.66076,0.28165,0
0.5,0.66139,0.28062,0
0.5,0.68354,0.27983,0
0.5,0.68256,0.28165,0
0.5,0.65892,0.28481,0
0.5,0.68071,0.28481,0
0.5,0.65708,0.28797,0
0.5,0.65823,0.28606,0
0.5,0.68038,0.28536,0
0.5,0.679,0.28797,0
0.5,0.6554,0.29114,0
0.5,0.67722,0.29095,0
0.5,0.67711,0.29114,0
0.5,0.65363,0.2943,0
0.5,0.65506,0.29179,0
0.5,0.67541,0.2943,0
0.5,0.652,0.29747,0
0.5,0.67405,0.29656,0
0.5,0.67356,0.29747,0
0.5,0.65015,0.30063,0
0.5,0.6519,0.29767,0
0.5,0.67183,0.30063,0
0.5,0.64844,0.3038,0
0.5,0.64873,0.3033,0
0.5,0.67089,0.30223,0
0.5,0.67009,0.3038,0
0.5,0.64657,0.30696,0
0.5,0.66839,0.30696,0
0.5,0.64476,0.31013,0
0.5,0.64557,0.30879,0
0.5,0.66772,0.30813,0
0.5,0.66672,0.31013,0
0.5,0.64299,0.31329,0
0.5,0.66495,0.31329,0
0.5,0.6412,0.31646,0
0.5,0.64241,0.31441,0
0.5,0.66456,0.31395,0
0.5,0.66323,0.31646,0
0.5,0.63954,0.31962,0
0.5,0.66139,0.31954,0
0.5,0.66135,0.31962,0
0.5,0.63773,0.32278,0
0.5,0.63924,0.32021,0
0.5,0.65973,0.32278,0
0.5,0.63605,0.32595,0
0.5,0.63608,0.32591,0
0.5,0.65823,0.32544,0
0.5,0.65798,0.32595,0
0.5,0.63408,0.32911,0
0.5,0.65643,0.32911,0
0.5,0.6322,0.33228,0
0.5,0.63291,0.33115,0
0.5,0.65506,0.33161,0
0.5,0.65475,0.33228,0
0.5,0.63049,0.33544,0
0.5,0.65321,0.33544,0
0.5,0.62887,0.33861,0
0.5,0.62975,0.33694,0
0.5,0.6519,0.33781,0
0.5,0.6515,0.33861,0
0.5,0.62725,0.34177,0
0.5,0.64985,0.34177,0
0.5,0.62558,0.34494,0
0.5,0.62658,0.34313,0
0.5,0.64873,0.34361,0
0.5,0.648,0.34494,0
0.5,0.62397,0.3481,0
0.5,0.64607,0.3481,0
0.5,0.62229,0.35127,0
0.5,0.62342,0.34924,0
0.5,0.64557,0.34891,0
0.5,0.64431,0.35127,0
0.5,0.6207,0.35443,0
0.5,0.64254,0.35443,0
0.5,0.619,0.35759,0
0.5,0.62025,0.35535,0
0.5,0.64241,0.35467,0
0.5,0.64102,0.35759,0
0.5,0.61743,0.36076,0
0.5,0.63935,0.36076,0
0.5,0.61571,0.36392,0
0.5,0.61709,0.36146,0
0.5,0.63924,0.36095,0
0.5,0.63788,0.36392,0
0.5,0.61414,0.36709,0
0.5,0.63623,0.36709,0
0.5,0.6124,0.37025,0
0.5,0.61392,0.36754,0
0.5,0.63608,0.36738,0
0.5,0.63477,0.37025,0
0.5,0.61081,0.37342,0
0.5,0.63316,0.37342,0
0.5,0.60897,0.37658,0
0.5,0.61076,0.37351,0
0.5,0.63291,0.37389,0
0.5,0.63171,0.37658,0
0.5,0.60719,0.37975,0
0.5,0.60759,0.3791,0
0.5,0.63015,0.37975,0
0.5,0.60523,0.38291,0
0.5,0.62975,0.38055,0
0.5,0.62871,0.38291,0
0.5,0.60344,0.38608,0
0.5,0.60443,0.38437,0
0.5,0.62715,0.38608,0
0.5,0.6019,0.38924,0
0.5,0.62658,0.38711,0
0.5,0.62549,0.38924,0
0.5,0.60039,0.39241,0
0.5,0.60127,0.39065,0
0.5,0.62345,0.39241,0
0.5,0.59888,0.39557,0
0.5,0.62342,0.39246,0
0.5,0.62163,0.39557,0
0.5,0.59732,0.39873,0
0.5,0.5981,0.39725,0
0.5,0.62025,0.39785,0
0.5,0.61979,0.39873,0
0.5,0.59574,0.4019,0
0.5,0.61818,0.4019,0
0.5,0.59415,0.40506,0
0.5,0.59494,0.40361,0
0.5,0.61709,0.40389,0
0.5,0.61653,0.40506,0
0.5,0.59256,0.40823,0
0.5,0.61503,0.40823,0
0.5,0.59096,0.41139,0
0.5,0.59177,0.4099,0
0.5,0.61392,0.41034,0
0.5,0.61345,0.41139,0
0.5,0.58937,0.41456,0
0.5,0.61201,0.41456,0
0.5,0.58775,0.41772,0
0.5,0.58861,0.41615,0
0.5,0.61076,0.417,0
0.5,0.61044,0.41772,0
0.5,0.58614,0.42089,0
0.5,0.60904,0.42089,0
0.5,0.58449,0.42405,0
0.5,0.58544,0.42234,0
0.5,0.60759,0.42372,0
0.5,0.60745,0.42405,0
0.5,0.58286,0.42722,0
0.5,0.60609,0.42722,0
0.5,0.58111,0.43038,0
0.5,0.58228,0.42838,0
0.5,0.6045,0.43038,0
0.5,0.57939,0.43354,0
0.5,0.60443,0.43053,0
0.5,0.60317,0.43354,0
0.5,0.57736,0.43671,0
0.5,0.57911,0.43406,0
0.5,0.60165,0.43671,0
0.5,0.57518,0.43987,0
0.5,0.57595,0.43889,0
0.5,0.60127,0.4375,0
0.5,0.60029,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59882,0.44304,0
0.5,0.57081,0.4462,0
0.5,0.57278,0.44312,0
0.5,0.5981,0.44443,0
0.5,0.59731,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.4482,0
0.5,0.59552,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45023,0
0.5,0.59359,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45307,0
0.5,0.59177,0.45519,0
0.5,0.59146,0.4557,0
0.5,0.56203,0.45886,0
0.5,0.56329,0.45735,0
0.5,0.58955,0.45886,0
0.5,0.55925,0.46203,0
0.5,0.56013,0.46109,0
0.5,0.58861,0.46039,0
0.5,0.58767,0.46203,0
0.5,0.55605,0.46519,0
0.5,0.55696,0.46434,0
0.5,0.58576,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46715,0
0.5,0.58544,0.46572,0
0.5,0.58397,0.46835,0
0.5,0.54792,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47094,0
0.5,0.5819,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57975,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.4753,0
0.5,0.57911,0.47557,0
0.5,0.57743,0.47785,0
0.5,0.52649,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47963,0
0.5,0.57475,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.48299,0
0.5,0.52215,0.48218,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48304,0
0.5,0.57162,0.48418,0
0.5,0.49949,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48642,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48445,0
0.5,0.56962,0.48593,0
0.5,0.56788,0.48734,0
0.5,0.48057,0.49051,0
0.5,0.48101,0.49048,0
0.5,0.48418,0.49025,0
0.5,0.48734,0.48989,0
0.5,0.49051,0.48938,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.48841,0
0.5,0.56335,0.49051,0
0.5,0,0.49166,0
0.5,0.0031646,0.49122,0
0.5,0.0063291,0.49107,0
0.5,0.0094937,0.49101,0
0.5,0.012658,0.49099,0
0.5,0.015823,0.49098,0
0.5,0.018987,0.49098,0
0.5,0.022152,0.49098,0
0.5,0.025316,0.49099,0
0.5,0.028481,0.49099,0
0.5,0.031646,0.49099,0
0.5,0.03481,0.49099,0
0.5,0.037975,0.49099,0
0.5,0.041139,0.49099,0
0.5,0.044304,0.49099,0
0.5,0.047468,0.49099,0
0.5,0.050633,0.49099,0
0.5,0.053797,0.49099,0
0.5,0.056962,0.49099,0
0.5,0.060127,0.49099,0
0.5,0.063291,0.49099,0
0.5,0.066456,0.49099,0
0.5,0.06962,0.49099,0
0.5,0.072785,0.49099,0
0.5,0.075949,0.49099,0
0.5,0.079114,0.49099,0
0.5,0.082278,0.49099,0
0.5,0.085443,0.49099,0
0.5,0.088608,0.49099,0
0.5,0.091772,0.49099,0
0.5,0.094937,0.49099,0
0.5,0.098101,0.49099,0
0.5,0.10127,0.49099,0
0.5,0.10443,0.49099,0
0.5,0.10759,0.49099,0
0.5,0.11076,0.49098,0
0.5,0.11392,0.49098,0
0.5,0.11709,0.49098,0
0.5,0.12025,0.49098,0
0.5,0.12342,0.49098,0
0.5,0.12658,0.49098,0
0.5,0.12975,0.49098,0
0.5,0.13291,0.49098,0
0.5,0.13608,0.49098,0
0.5,0.13924,0.49098,0
0.5,0.14241,0.49098,0
0.5,0.14557,0.49098,0
0.5,0.14873,0.49098,0
0.5,0.1519,0.49098,0
0.5,0.15506,0.49098,0
0.5,0.15823,0.49098,0
0.5,0.16139,0.49098,0
0.5,0.16456,0.49098,0
0.5,0.16772,0.49098,0
0.5,0.17089,0.49098,0
0.5,0.17405,0.49098,0
0.5,0.17722,0.49098,0
0.5,0.18038,0.49098,0
0.5,0.18354,0.49098,0
0.5,0.18671,0.49098,0
0.5,0.18987,0.49098,0
0.5,0.19304,0.49098,0
0.5,0.1962,0.49098,0
0.5,0.19937,0.49098,0
0.5,0.20253,0.49098,0
0.5,0.2057,0.49098,0
0.5,0.20886,0.49098,0
0.5,0.21203,0.49098,0
0.5,0.21519,0.49098,0
0.5,0.21835,0.49098,0
0.5,0.22152,0.49098,0
0.5,0.22468,0.49098,0
0.5,0.22785,0.49098,0
0.5,0.23101,0.49098,0
0.5,0.23418,0.49098,0
0.5,0.23734,0.49098,0
0.5,0.24051,0.49098,0
0.5,0.24367,0.49098,0
0.5,0.24684,0.49098,0
0.5,0.25,0.49098,0
0.5,0.25316,0.49098,0
0.5,0.25633,0.49098,0
0.5,0.25949,0.49098,0
0.5,0.26266,0.49098,0
0.5,0.26582,0.49098,0
0.5,0.26899,0.49098,0
0.5,0.27215,0.49098,0
0.5,0.27532,0.49098,0
0.5,0.27848,0.49098,0
0.5,0.28165,0.49098,0
0.5,0.28481,0.49098,0
0.5,0.28797,0.49098,0
0.5,0.29114,0.49098,0
0.5,0.2943,0.49098,0
0.5,0.29747,0.49098,0
0.5,0.30063,0.49098,0
0.5,0.3038,0.49098,0
0.5,0.30696,0.49098,0
0.5,0.31013,0.49098,0
0.5,0.31329,0.49098,0
0.5,0.31646,0.49098,0
0.5,0.31962,0.49098,0
0.5,0.32278,0.49098,0
0.5,0.32595,0.49098,0
0.5,0.32911,0.49098,0
0.5,0.33228,0.49098,0
0.5,0.33544,0.49098,0
0.5,0.33861,0.49098,0
0.5,0.34177,0.49098,0
0.5,0.34494,0.49098,0
0.5,0.3481,0.49098,0
0.5,0.35127,0.49098,0
0.5,0.35443,0.49098,0
0.5,0.35759,0.49098,0
0.5,0.36076,0.49098,0
0.5,0.36392,0.49098,0
0.5,0.36709,0.49098,0
0.5,0.37025,0.49097,0
0.5,0.37342,0.49097,0
0.5,0.37658,0.49097,0
0.5,0.37975,0.49097,0
0.5,0.38291,0.49097,0
0.5,0.38608,0.49097,0
0.5,0.38924,0.49097,0
0.5,0.39241,0.49097,0
0.5,0.39557,0.49097,0
0.5,0.39873,0.49097,0
0.5,0.4019,0.49097,0
0.5,0.40506,0.49096,0
0.5,0.40823,0.49096,0
0.5,0.41139,0.49096,0
0.5,0.41456,0.49096,0
0.5,0.41772,0.49096,0
0.5,0.42089,0.49095,0
0.5,0.42405,0.49095,0
0.5,0.42722,0.49095,0
0.5,0.43038,0.49094,0
0.5,0.43354,0.49094,0
0.5,0.43671,0.49093,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49092,0
0.5,0.4462,0.49092,0
0.5,0.44937,0.49091,0
0.5,0.45253,0.4909,0
0.5,0.4557,0.49088,0
0.5,0.45886,0.49087,0
0.5,0.46203,0.49085,0
0.5,0.46519,0.49083,0
0.5,0.46835,0.49079,0
0.5,0.47152,0.49075,0
0.5,0.47468,0.49069,0
0.5,0.47785,0.49061,0
0.5,0.56013,0.49255,0
0.5,0.55801,0.49367,0
0.5,0.56329,0.49055,0
0.5,0.5538,0.49585,0
0.5,0.5515,0.49684,0
0.5,0.55696,0.49424,0
0.5,0.5443,0.49979,0
0.5,0.54369,0.5,0
0.5,0.54747,0.49863,0
0.5,0.55063,0.49724,0
0.5,0.53481,0.50301,0
0.5,0.53426,0.50316,0
0.5,0.53797,0.50207,0
0.5,0.54114,0.50099,0
0.5,0.52532,0.50577,0
0.5,0.52291,0.50633,0
0.5,0.52848,0.50494,0
0.5,0.53165,0.50402,0
0.5,0.0031646,0.50878,0
0.5,0,0.50834,0
0.5,0.0063291,0.50894,0
0.5,0.0094937,0.50899,0
0.5,0.012658,0.50901,0
0.5,0.015823,0.50902,0
0.5,0.018987,0.50902,0
0.5,0.022152,0.50901,0
0.5,0.025316,0.50901,0
0.5,0.028481,0.50901,0
0.5,0.031646,0.50901,0
0.5,0.03481,0.50901,0
0.5,0.037975,0.50901,0
0.5,0.041139,0.50901,0
0.5,0.044304,0.50901,0
0.5,0.047468,0.50901,0
0.5,0.050633,0.50901,0
0.5,0.053797,0.50901,0
0.5,0.056962,0.50901,0
0.5,0.060127,0.50901,0
0.5,0.063291,0.50901,0
0.5,0.066456,0.50901,0
0.5,0.06962,0.50901,0
0.5,0.072785,0.50901,0
0.5,0.075949,0.50901,0
0.5,0.079114,0.50901,0
0.5,0.082278,0.50901,0
0.5,0.085443,0.50901,0
0.5,0.088608,0.50901,0
0.5,0.091772,0.50901,0
0.5,0.094937,0.50901,0
0.5,0.098101,0.50901,0
0.5,0.10127,0.50901,0
0.5,0.10443,0.50901,0
0.5,0.10759,0.50902,0
0.5,0.11076,0.50902,0
0.5,0.11392,0.50902,0
0.5,0.11709,0.50902,0
0.5,0.12025,0.50902,0
0.5,0.12342,0.50902,0
0.5,0.12658,0.50902,0
0.5,0.12975,0.50902,0
0.5,0.13291,0.50902,0
0.5,0.13608,0.50902,0
0.5,0.13924,0.50902,0
0.5,0.14241,0.50902,0
0.5,0.14557,0.50902,0
0.5,0.14873,0.50902,0
0.5,0.1519,0.50902,0
0.5,0.15506,0.50902,0
0.5,0.15823,0.50902,0
0.5,0.16139,0.50902,0
0.5,0.16456,0.50902,0
0.5,0.16772,0.50902,0
0.5,0.17089,0.50902,0
0.5,0.17405,0.50902,0
0.5,0.17722,0.50902,0
0.5,0.18038,0.50902,0
0.5,0.18354,0.50902,0
0.5,0.18671,0.50902,0
0.5,0.18987,0.50902,0
0.5,0.19304,0.50902,0
0.5,0.1962,0.50902,0
0.5,0.19937,0.50902,0
0.5,0.20253,0.50902,0
0.5,0.2057,0.50902,0
0.5,0.20886,0.50902,0
0.5,0.21203,0.50902,0
0.5,0.21519,0.50902,0
0.5,0.21835,0.50902,0
0.5,0.22152,0.50902,0
0.5,0.22468,0.50902,0
0.5,0.22785,0.50902,0
0.5,0.23101,0.50902,0
0.5,0.23418,0.50902,0
0.5,0.23734,0.50902,0
0.5,0.24051,0.50902,0
0.5,0.24367,0.50902,0
0.5,0.24684,0.50902,0
0.5,0.25,0.50902,0
0.5,0.25316,0.50902,0
0.5,0.25633,0.50902,0
0.5,0.25949,0.50902,0
0.5,0.26266,0.50902,0
0.5,0.26582,0.50902,0
0.5,0.26899,0.50902,0
0.5,0.27215,0.50902,0
0.5,0.27532,0.50902,0
0.5,0.27848,0.50902,0
0.5,0.28165,0.50902,0
0.5,0.28481,0.50902,0
0.5,0.28797,0.50902,0
0.5,0.29114,0.50902,0
0.5,0.2943,0.50902,0
0.5,0.29747,0.50902,0
0.5,0.30063,0.50902,0
0.5,0.3038,0.50902,0
0.5,0.30696,0.50902,0
0.5,0.31013,0.50902,0
0.5,0.31329,0.50902,0
0.5,0.31646,0.50902,0
0.5,0.31962,0.50902,0
0.5,0.32278,0.50902,0
0.5,0.32595,0.50902,0
0.5,0.32911,0.50902,0
0.5,0.33228,0.50902,0
0.5,0.33544,0.50903,0
0.5,0.33861,0.50903,0
0.5,0.34177,0.50903,0
0.5,0.34494,0.50903,0
0.5,0.3481,0.50903,0
0.5,0.35127,0.50903,0
0.5,0.35443,0.50903,0
0.5,0.35759,0.50903,0
0.5,0.36076,0.50903,0
0.5,0.36392,0.50903,0
0.5,0.36709,0.50903,0
0.5,0.37025,0.50903,0
0.5,0.37342,0.50903,0
0.5,0.37658,0.50903,0
0.5,0.37975,0.50903,0
0.5,0.38291,0.50904,0
0.5,0.38608,0.50904,0
0.5,0.38924,0.50904,0
0.5,0.39241,0.50904,0
0.5,0.39557,0.50904,0
0.5,0.39873,0.50904,0
0.5,0.4019,0.50905,0
0.5,0.40506,0.50905,0
0.5,0.40823,0.50905,0
0.5,0.41139,0.50905,0
0.5,0.41456,0.50905,0
0.5,0.41772,0.50906,0
0.5,0.42089,0.50906,0
0.5,0.42405,0.50907,0
0.5,0.42722,0.50907,0
0.5,0.43038,0.50907,0
0.5,0.43354,0.50908,0
0.5,0.43671,0.50909,0
0.5,0.43987,0.50909,0
0.5,0.44304,0.5091,0
0.5,0.4462,0.50911,0
0.5,0.44937,0.50912,0
0.5,0.45253,0.50913,0
0.5,0.4557,0.50915,0
0.5,0.45886,0.50916,0
0.5,0.46203,0.50918,0
0.5,0.46519,0.50921,0
0.5,0.46835,0.50924,0
0.5,0.47152,0.50928,0
0.5,0.47468,0.50933,0
0.5,0.47785,0.5094,0
0.5,0.48088,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50654,0
0.5,0.48101,0.5095,0
0.5,0.48418,0.50967,0
0.5,0.48734,0.50989,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69878,0.22468,0
0.5,0.69937,0.22436,0
0.5,0.70253,0.22382,0
0.5,0.7057,0.22467,0
0.5,0.70571,0.22468,0
0.5,0.69425,0.22785,0
0.5,0.6962,0.22604,0
0.5,0.7087,0.22785,0
0.5,0.69153,0.23101,0
0.5,0.69304,0.22909,0
0.5,0.70886,0.22834,0
0.5,0.70956,0.23101,0
0.5,0.68939,0.23418,0
0.5,0.68987,0.23347,0
0.5,0.70933,0.23418,0
0.5,0.68738,0.23734,0
0.5,0.70886,0.23561,0
0.5,0.70839,0.23734,0
0.5,0.68537,0.24051,0
0.5,0.68671,0.23847,0
0.5,0.70698,0.24051,0
0.5,0.6835,0.24367,0
0.5,0.68354,0.24361,0
0.5,0.7057,0.24266,0
0.5,0.70515,0.24367,0
0.5,0.68149,0.24684,0
0.5,0.70327,0.24684,0
0.5,0.67958,0.25,0
0.5,0.68038,0.24874,0
0.5,0.70253,0.24799,0
0.5,0.70137,0.25,0
0.5,0.6777,0.25316,0
0.5,0.69937,0.25313,0
0.5,0.69935,0.25316,0
0.5,0.67576,0.25633,0
0.5,0.67722,0.25401,0
0.5,0.69754,0.25633,0
0.5,0.67395,0.25949,0
0.5,0.67405,0.25934,0
0.5,0.6962,0.25843,0
0.5,0.6956,0.25949,0
0.5,0.67197,0.26266,0
0.5,0.69372,0.26266,0
0.5,0.67009,0.26582,0
0.5,0.67089,0.26457,0
0.5,0.69304,0.26374,0
0.5,0.69187,0.26582,0
0.5,0.66823,0.26899,0
0.5,0.68993,0.26899,0
0.5,0.66629,0.27215,0
0.5,0.66772,0.26987,0
0.5,0.68987,0.26907,0
0.5,0.68821,0.27215,0
0.5,0.66451,0.27532,0
0.5,0.66456,0.27525,0
0.5,0.68671,0.27463,0
0.5,0.68633,0.27532,0
0.5,0.66256,0.27848,0
0.5,0.68456,0.27848,0
0.5,0.66075,0.28165,0
0.5,0.66139,0.2806,0
0.5,0.68354,0.28012,0
0.5,0.6827,0.28165,0
0.5,0.65889,0.28481,0
0.5,0.68085,0.28481,0
0.5,0.65703,0.28797,0
0.5,0.65823,0.286,0
0.5,0.68038,0.28559,0
0.5,0.67911,0.28797,0
0.5,0.65535,0.29114,0
0.5,0.67722,0.29112,0
0.5,0.67721,0.29114,0
0.5,0.65356,0.2943,0
0.5,0.65506,0.29169,0
0.5,0.67548,0.2943,0
0.5,0.65196,0.29747,0
0.5,0.67405,0.29666,0
0.5,0.67361,0.29747,0
0.5,0.65012,0.30063,0
0.5,0.6519,0.29758,0
0.5,0.67188,0.30063,0
0.5,0.6484,0.3038,0
0.5,0.64873,0.30324,0
0.5,0.67089,0.30234,0
0.5,0.67015,0.3038,0
0.5,0.64652,0.30696,0
0.5,0.66848,0.30696,0
0.5,0.64468,0.31013,0
0.5,0.64557,0.30866,0
0.5,0.66772,0.30829,0
0.5,0.6668,0.31013,0
0.5,0.64292,0.31329,0
0.5,0.66503,0.31329,0
0.5,0.64113,0.31646,0
0.5,0.64241,0.31428,0
0.5,0.66456,0.31409,0
0.5,0.66328,0.31646,0
0.5,0.6395,0.31962,0
0.5,0.66139,0.31961,0
0.5,0.66139,0.31962,0
0.5,0.63769,0.32278,0
0.5,0.63924,0.32013,0
0.5,0.65977,0.32278,0
0.5,0.63602,0.32595,0
0.5,0.63608,0.32586,0
0.5,0.65823,0.32552,0
0.5,0.65802,0.32595,0
0.5,0.63406,0.32911,0
0.5,0.65649,0.32911,0
0.5,0.63218,0.33228,0
0.5,0.63291,0.33112,0
0.5,0.65506,0.33173,0
0.5,0.6548,0.33228,0
0.5,0.63046,0.33544,0
0.5,0.65327,0.33544,0
0.5,0.62881,0.33861,0
0.5,0.62975,0.33685,0
0.5,0.6519,0.3379,0
0.5,0.65154,0.33861,0
0.5,0.6272,0.34177,0
0.5,0.64987,0.34177,0
0.5,0.62552,0.34494,0
0.5,0.62658,0.34303,0
0.5,0.64873,0.34363,0
0.5,0.648,0.34494,0
0.5,0.62393,0.3481,0
0.5,0.64609,0.3481,0
0.5,0.62225,0.35127,0
0.5,0.62342,0.34916,0
0.5,0.64557,0.34895,0
0.5,0.64435,0.35127,0
0.5,0.62067,0.35443,0
0.5,0.6426,0.35443,0
0.5,0.61897,0.35759,0
0.5,0.62025,0.35529,0
0.5,0.64241,0.35478,0
0.5,0.64108,0.35759,0
0.5,0.61741,0.36076,0
0.5,0.63942,0.36076,0
0.5,0.61569,0.36392,0
0.5,0.61709,0.36142,0
0.5,0.63924,0.36109,0
0.5,0.63794,0.36392,0
0.5,0.61413,0.36709,0
0.5,0.63631,0.36709,0
0.5,0.61238,0.37025,0
0.5,0.61392,0.36751,0
0.5,0.63608,0.36753,0
0.5,0.63484,0.37025,0
0.5,0.6108,0.37342,0
0.5,0.63324,0.37342,0
0.5,0.60896,0.37658,0
0.5,0.61076,0.3735,0
0.5,0.63291,0.37404,0
0.5,0.63178,0.37658,0
0.5,0.60717,0.37975,0
0.5,0.60759,0.37907,0
0.5,0.63022,0.37975,0
0.5,0.60522,0.38291,0
0.5,0.62975,0.38068,0
0.5,0.62876,0.38291,0
0.5,0.60343,0.38608,0
0.5,0.60443,0.38435,0
0.5,0.62719,0.38608,0
0.5,0.60189,0.38924,0
0.5,0.62658,0.38716,0
0.5,0.62551,0.38924,0
0.5,0.60036,0.39241,0
0.5,0.60127,0.39061,0
0.5,0.62347,0.39241,0
0.5,0.59884,0.39557,0
0.5,0.62342,0.39248,0
0.5,0.62164,0.39557,0
0.5,0.59727,0.39873,0
0.5,0.5981,0.39717,0
0.5,0.62025,0.39787,0
0.5,0.6198,0.39873,0
0.5,0.5957,0.4019,0
0.5,0.6182,0.4019,0
0.5,0.5941,0.40506,0
0.5,0.59494,0.40352,0
0.5,0.61709,0.40394,0
0.5,0.61656,0.40506,0
0.5,0.59252,0.40823,0
0.5,0.61507,0.40823,0
0.5,0.59091,0.41139,0
0.5,0.59177,0.40981,0
0.5,0.61392,0.41042,0
0.5,0.61349,0.41139,0
0.5,0.58933,0.41456,0
0.5,0.61205,0.41456,0
0.5,0.5877,0.41772,0
0.5,0.58861,0.41606,0
0.5,0.61076,0.41708,0
0.5,0.61047,0.41772,0
0.5,0.5861,0.42089,0
0.5,0.60908,0.42089,0
0.5,0.58444,0.42405,0
0.5,0.58544,0.42226,0
0.5,0.60759,0.42379,0
0.5,0.60748,0.42405,0
0.5,0.58282,0.42722,0
0.5,0.60613,0.42722,0
0.5,0.58107,0.43038,0
0.5,0.58228,0.42831,0
0.5,0.60454,0.43038,0
0.5,0.57937,0.43354,0
0.5,0.60443,0.43061,0
0.5,0.60321,0.43354,0
0.5,0.57734,0.43671,0
0.5,0.57911,0.43402,0
0.5,0.60169,0.43671,0
0.5,0.57517,0.43987,0
0.5,0.57595,0.43888,0
0.5,0.60127,0.43758,0
0.5,0.60032,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59885,0.44304,0
0.5,0.57081,0.4462,0
0.5,0.57278,0.44312,0
0.5,0.5981,0.44448,0
0.5,0.59733,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.4482,0
0.5,0.59554,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45027,0
0.5,0.59363,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45307,0
0.5,0.59177,0.45528,0
0.5,0.59152,0.4557,0
0.5,0.56203,0.45886,0
0.5,0.56329,0.45735,0
0.5,0.58965,0.45886,0
0.5,0.55924,0.46203,0
0.5,0.56013,0.46109,0
0.5,0.58861,0.46054,0
0.5,0.58776,0.46203,0
0.5,0.55605,0.46519,0
0.5,0.55696,0.46434,0
0.5,0.58586,0.46519,0
0.5,0.55231,0.46835,0
0.5,0.5538,0.46715,0
0.5,0.58544,0.46589,0
0.5,0.58405,0.46835,0
0.5,0.54792,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47103,0
0.5,0.58195,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57979,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.4753,0
0.5,0.57911,0.47561,0
0.5,0.57744,0.47785,0
0.5,0.52649,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47964,0
0.5,0.57476,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.48299,0
0.5,0.52215,0.48218,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48304,0
0.5,0.57162,0.48418,0
0.5,0.49949,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48642,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48445,0
0.5,0.56962,0.48593,0
0.5,0.56789,0.48734,0
0.5,0.48016,0.49051,0
0.5,0.48101,0.49046,0
0.5,0.48418,0.49023,0
0.5,0.48734,0.48988,0
0.5,0.49051,0.48937,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.48841,0
0.5,0.56336,0.49051,0
0.5,0,0.49159,0
0.5,0.0031646,0.49117,0
0.5,0.0063291,0.49103,0
0.5,0.0094937,0.49097,0
0.5,0.012658,0.49096,0
0.5,0.015823,0.49095,0
0.5,0.018987,0.49096,0
0.5,0.022152,0.49096,0
0.5,0.025316,0.49096,0
0.5,0.028481,0.49096,0
0.5,0.031646,0.49096,0
0.5,0.03481,0.49096,0
0.5,0.037975,0.49096,0
0.5,0.041139,0.49096,0
0.5,0.044304,0.49096,0
0.5,0.047468,0.49096,0
0.5,0.050633,0.49096,0
0.5,0.053797,0.49096,0
0.5,0.056962,0.49096,0
0.5,0.060127,0.49096,0
0.5,0.063291,0.49096,0
0.5,0.066456,0.49096,0
0.5,0.06962,0.49096,0
0.5,0.072785,0.49096,0
0.5,0.075949,0.49096,0
0.5,0.079114,0.49096,0
0.5,0.082278,0.49096,0
0.5,0.085443,0.49096,0
0.5,0.088608,0.49096,0
0.5,0.091772,0.49096,0
0.5,0.094937,0.49096,0
0.5,0.098101,0.49096,0
0.5,0.10127,0.49096,0
0.5,0.10443,0.49096,0
0.5,0.10759,0.49096,0
0.5,0.11076,0.49096,0
0.5,0.11392,0.49096,0
0.5,0.11709,0.49096,0
0.5,0.12025,0.49096,0
0.5,0.12342,0.49096,0
0.5,0.12658,0.49096,0
0.5,0.12975,0.49096,0
0.5,0.13291,0.49096,0
0.5,0.13608,0.49096,0
0.5,0.13924,0.49096,0
0.5,0.14241,0.49096,0
0.5,0.14557,0.49096,0
0.5,0.14873,0.49096,0
0.5,0.1519,0.49096,0
0.5,0.15506,0.49096,0
0.5,0.15823,0.49096,0
0.5,0.16139,0.49095,0
0.5,0.16456,0.49095,0
0.5,0.16772,0.49095,0
0.5,0.17089,0.49095,0
0.5,0.17405,0.49095,0
0.5,0.17722,0.49095,0
0.5,0.18038,0.49095,0
0.5,0.18354,0.49095,0
0.5,0.18671,0.49095,0
0.5,0.18987,0.49095,0
0.5,0.19304,0.49095,0
0.5,0.1962,0.49095,0
0.5,0.19937,0.49095,0
0.5,0.20253,0.49095,0
0.5,0.2057,0.49095,0
0.5,0.20886,0.49095,0
0.5,0.21203,0.49095,0
0.5,0.21519,0.49095,0
0.5,0.21835,0.49095,0
0.5,0.22152,0.49095,0
0.5,0.22468,0.49095,0
0.5,0.22785,0.49095,0
0.5,0.23101,0.49095,0
0.5,0.23418,0.49095,0
0.5,0.23734,0.49095,0
0.5,0.24051,0.49095,0
0.5,0.24367,0.49095,0
0.5,0.24684,0.49095,0
0.5,0.25,0.49095,0
0.5,0.25316,0.49095,0
0.5,0.25633,0.49095,0
0.5,0.25949,0.49095,0
0.5,0.26266,0.49095,0
0.5,0.26582,0.49095,0
0.5,0.26899,0.49095,0
0.5,0.27215,0.49095,0
0.5,0.27532,0.49095,0
0.5,0.27848,0.49095,0
0.5,0.28165,0.49095,0
0.5,0.28481,0.49095,0
0.5,0.28797,0.49095,0
0.5,0.29114,0.49095,0
0.5,0.2943,0.49095,0
0.5,0.29747,0.49095,0
0.5,0.30063,0.49095,0
0.5,0.3038,0.49095,0
0.5,0.30696,0.49095,0
0.5,0.31013,0.49095,0
0.5,0.31329,0.49095,0
0.5,0.31646,0.49095,0
0.5,0.31962,0.49095,0
0.5,0.32278,0.49095,0
0.5,0.32595,0.49095,0
0.5,0.32911,0.49095,0
0.5,0.33228,0.49095,0
0.5,0.33544,0.49095,0
0.5,0.33861,0.49095,0
0.5,0.34177,0.49095,0
0.5,0.34494,0.49095,0
0.5,0.3481,0.49095,0
0.5,0.35127,0.49095,0
0.5,0.35443,0.49095,0
0.5,0.35759,0.49095,0
0.5,0.36076,0.49095,0
0.5,0.36392,0.49095,0
0.5,0.36709,0.49095,0
0.5,0.37025,0.49095,0
0.5,0.37342,0.49095,0
0.5,0.37658,0.49095,0
0.5,0.37975,0.49095,0
0.5,0.38291,0.49094,0
0.5,0.38608,0.49094,0
0.5,0.38924,0.49094,0
0.5,0.39241,0.49094,0
0.5,0.39557,0.49094,0
0.5,0.39873,0.49094,0
0.5,0.4019,0.49094,0
0.5,0.40506,0.49094,0
0.5,0.40823,0.49094,0
0.5,0.41139,0.49093,0
0.5,0.41456,0.49093,0
0.5,0.41772,0.49093,0
0.5,0.42089,0.49093,0
0.5,0.42405,0.49092,0
0.5,0.42722,0.49092,0
0.5,0.43038,0.49092,0
0.5,0.43354,0.49091,0
0.5,0.43671,0.49091,0
0.5,0.43987,0.4909,0
0.5,0.44304,0.4909,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49088,0
0.5,0.45253,0.49087,0
0.5,0.4557,0.49086,0
0.5,0.45886,0.49085,0
0.5,0.46203,0.49083,0
0.5,0.46519,0.4908,0
0.5,0.46835,0.49077,0
0.5,0.47152,0.49073,0
0.5,0.47468,0.49067,0
0.5,0.47785,0.49059,0
0.5,0.56013,0.49256,0
0.5,0.55801,0.49367,0
0.5,0.56329,0.49055,0
0.5,0.5538,0.49586,0
0.5,0.5515,0.49684,0
0.5,0.55696,0.49425,0
0.5,0.5443,0.4998,0
0.5,0.5437,0.5,0
0.5,0.54747,0.49864,0
0.5,0.55063,0.49724,0
0.5,0.53481,0.50301,0
0.5,0.53427,0.50316,0
0.5,0.53797,0.50208,0
0.5,0.54114,0.501,0
0.5,0.52532,0.50577,0
0.5,0.52292,0.50633,0
0.5,0.52848,0.50495,0
0.5,0.53165,0.50402,0
0.5,0.0031646,0.50883,0
0.5,0,0.5084,0
0.5,0.0063291,0.50897,0
0.5,0.0094937,0.50902,0
0.5,0.012658,0.50904,0
0.5,0.015823,0.50904,0
0.5,0.018987,0.50904,0
0.5,0.022152,0.50904,0
0.5,0.025316,0.50904,0
0.5,0.028481,0.50904,0
0.5,0.031646,0.50904,0
0.5,0.03481,0.50904,0
0.5,0.037975,0.50904,0
0.5,0.041139,0.50904,0
0.5,0.044304,0.50904,0
0.5,0.047468,0.50904,0
0.5,0.050633,0.50904,0
0.5,0.053797,0.50904,0
0.5,0.056962,0.50904,0
0.5,0.060127,0.50904,0
0.5,0.063291,0.50904,0
0.5,0.066456,0.50904,0
0.5,0.06962,0.50904,0
0.5,0.072785,0.50904,0
0.5,0.075949,0.50904,0
0.5,0.079114,0.50904,0
0.5,0.082278,0.50904,0
0.5,0.085443,0.50904,0
0.5,0.088608,0.50904,0
0.5,0.091772,0.50904,0
0.5,0.094937,0.50904,0
0.5,0.098101,0.50904,0
0.5,0.10127,0.50904,0
0.5,0.10443,0.50904,0
0.5,0.10759,0.50904,0
0.5,0.11076,0.50904,0
0.5,0.11392,0.50904,0
0.5,0.11709,0.50904,0
0.5,0.12025,0.50904,0
0.5,0.12342,0.50904,0
0.5,0.12658,0.50904,0
0.5,0.12975,0.50904,0
0.5,0.13291,0.50904,0
0.5,0.13608,0.50904,0
0.5,0.13924,0.50904,0
0.5,0.14241,0.50904,0
0.5,0.14557,0.50904,0
0.5,0.14873,0.50904,0
0.5,0.1519,0.50904,0
0.5,0.15506,0.50904,0
0.5,0.15823,0.50904,0
0.5,0.16139,0.50905,0
0.5,0.16456,0.50905,0
0.5,0.16772,0.50905,0
0.5,0.17089,0.50905,0
0.5,0.17405,0.50905,0
0.5,0.17722,0.50905,0
0.5,0.18038,0.50905,0
0.5,0.18354,0.50905,0
0.5,0.18671,0.50905,0
0.5,0.18987,0.50905,0
0.5,0.19304,0.50905,0
0.5,0.1962,0.50905,0
0.5,0.19937,0.50905,0
0.5,0.20253,0.50905,0
0.5,0.2057,0.50905,0
0.5,0.20886,0.50905,0
0.5,0.21203,0.50905,0
0.5,0.21519,0.50905,0
0.5,0.21835,0.50905,0
0.5,0.22152,0.50905,0
0.5,0.22468,0.50905,0
0.5,0.22785,0.50905,0
0.5,0.23101,0.50905,0
0.5,0.23418,0.50905,0
0.5,0.23734,0.50905,0
0.5,0.24051,0.50905,0
0.5,0.24367,0.50905,0
0.5,0.24684,0.50905,0
0.5,0.25,0.50905,0
0.5,0.25316,0.50905,0
0.5,0.25633,0.50905,0
0.5,0.25949,0.50905,0
0.5,0.26266,0.50905,0
0.5,0.26582,0.50905,0
0.5,0.26899,0.50905,0
0.5,0.27215,0.50905,0
0.5,0.27532,0.50905,0
0.5,0.27848,0.50905,0
0.5,0.28165,0.50905,0
0.5,0.28481,0.50905,0
0.5,0.28797,0.50905,0
0.5,0.29114,0.50905,0
0.5,0.2943,0.50905,0
0.5,0.29747,0.50905,0
0.5,0.30063,0.50905,0
0.5,0.3038,0.50905,0
0.5,0.30696,0.50905,0
0.5,0.31013,0.50905,0
0.5,0.31329,0.50905,0
0.5,0.31646,0.50905,0
0.5,0.31962,0.50905,0
0.5,0.32278,0.50905,0
0.5,0.32595,0.50905,0
0.5,0.32911,0.50905,0
0.5,0.33228,0.50905,0
0.5,0.33544,0.50905,0
0.5,0.33861,0.50905,0
0.5,0.34177,0.50905,0
0.5,0.34494,0.50905,0
0.5,0.3481,0.50905,0
0.5,0.35127,0.50906,0
0.5,0.35443,0.50906,0
0.5,0.35759,0.50906,0
0.5,0.36076,0.50906,0
0.5,0.36392,0.50906,0
0.5,0.36709,0.50906,0
0.5,0.37025,0.50906,0
0.5,0.37342,0.50906,0
0.5,0.37658,0.50906,0
0.5,0.37975,0.50906,0
0.5,0.38291,0.50906,0
0.5,0.38608,0.50906,0
0.5,0.38924,0.50907,0
0.5,0.39241,0.50907,0
0.5,0.39557,0.50907,0
0.5,0.39873,0.50907,0
0.5,0.4019,0.50907,0
0.5,0.40506,0.50907,0
0.5,0.40823,0.50908,0
0.5,0.41139,0.50908,0
0.5,0.41456,0.50908,0
0.5,0.41772,0.50908,0
0.5,0.42089,0.50909,0
0.5,0.42405,0.50909,0
0.5,0.42722,0.50909,0
0.5,0.43038,0.5091,0
0.5,0.43354,0.5091,0
0.5,0.43671,0.50911,0
0.5,0.43987,0.50912,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50913,0
0.5,0.44937,0.50914,0
0.5,0.45253,0.50916,0
0.5,0.4557,0.50917,0
0.5,0.45886,0.50919,0
0.5,0.46203,0.50921,0
0.5,0.46519,0.50923,0
0.5,0.46835,0.50926,0
0.5,0.47152,0.5093,0
0.5,0.47468,0.50935,0
0.5,0.47785,0.50942,0
0.5,0.48041,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50654,0
0.5,0.48101,0.50952,0
0.5,0.48418,0.50968,0
0.5,0.48734,0.5099,0
0.5,0.49051,0.51017,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.70736,0.20886,0
0.5,0.70886,0.20778,0
0.5,0.71203,0.2067,0
0.5,0.71519,0.20684,0
0.5,0.71835,0.20864,0
0.5,0.71857,0.20886,0
0.5,0.70391,0.21203,0
0.5,0.7057,0.21009,0
0.5,0.7203,0.21203,0
0.5,0.70145,0.21519,0
0.5,0.70253,0.21372,0
0.5,0.72061,0.21519,0
0.5,0.6994,0.21835,0
0.5,0.72006,0.21835,0
0.5,0.69727,0.22152,0
0.5,0.69937,0.2184,0
0.5,0.71878,0.22152,0
0.5,0.69525,0.22468,0
0.5,0.6962,0.22325,0
0.5,0.71835,0.22226,0
0.5,0.71715,0.22468,0
0.5,0.6933,0.22785,0
0.5,0.71519,0.22776,0
0.5,0.71514,0.22785,0
0.5,0.69125,0.23101,0
0.5,0.69304,0.22827,0
0.5,0.71323,0.23101,0
0.5,0.68932,0.23418,0
0.5,0.68987,0.23333,0
0.5,0.71203,0.23284,0
0.5,0.71122,0.23418,0
0.5,0.68737,0.23734,0
0.5,0.70921,0.23734,0
0.5,0.68537,0.24051,0
0.5,0.68671,0.23845,0
0.5,0.70886,0.23786,0
0.5,0.70731,0.24051,0
0.5,0.6835,0.24367,0
0.5,0.68354,0.2436,0
0.5,0.7057,0.24298,0
0.5,0.70529,0.24367,0
0.5,0.68148,0.24684,0
0.5,0.70341,0.24684,0
0.5,0.67957,0.25,0
0.5,0.68038,0.24873,0
0.5,0.70253,0.24821,0
0.5,0.70151,0.25,0
0.5,0.6777,0.25316,0
0.5,0.69953,0.25316,0
0.5,0.67576,0.25633,0
0.5,0.67722,0.25401,0
0.5,0.69937,0.25342,0
0.5,0.6977,0.25633,0
0.5,0.67394,0.25949,0
0.5,0.67405,0.25932,0
0.5,0.6962,0.2587,0
0.5,0.69575,0.25949,0
0.5,0.67196,0.26266,0
0.5,0.69392,0.26266,0
0.5,0.67009,0.26582,0
0.5,0.67089,0.26456,0
0.5,0.69304,0.26406,0
0.5,0.69205,0.26582,0
0.5,0.66822,0.26899,0
0.5,0.69012,0.26899,0
0.5,0.66627,0.27215,0
0.5,0.66772,0.26986,0
0.5,0.68987,0.26939,0
0.5,0.68836,0.27215,0
0.5,0.66449,0.27532,0
0.5,0.66456,0.27521,0
0.5,0.68671,0.27488,0
0.5,0.68647,0.27532,0
0.5,0.66254,0.27848,0
0.5,0.68471,0.27848,0
0.5,0.66071,0.28165,0
0.5,0.66139,0.28055,0
0.5,0.68354,0.28037,0
0.5,0.68282,0.28165,0
0.5,0.65885,0.28481,0
0.5,0.68097,0.28481,0
0.5,0.65698,0.28797,0
0.5,0.65823,0.28591,0
0.5,0.68038,0.28577,0
0.5,0.67919,0.28797,0
0.5,0.6553,0.29114,0
0.5,0.67728,0.29114,0
0.5,0.65351,0.2943,0
0.5,0.65506,0.29159,0
0.5,0.67722,0.29125,0
0.5,0.67553,0.2943,0
0.5,0.65192,0.29747,0
0.5,0.67405,0.29672,0
0.5,0.67364,0.29747,0
0.5,0.65008,0.30063,0
0.5,0.6519,0.29751,0
0.5,0.67193,0.30063,0
0.5,0.64836,0.3038,0
0.5,0.64873,0.30317,0
0.5,0.67089,0.30243,0
0.5,0.6702,0.3038,0
0.5,0.64647,0.30696,0
0.5,0.66856,0.30696,0
0.5,0.64461,0.31013,0
0.5,0.64557,0.30856,0
0.5,0.66772,0.30843,0
0.5,0.66687,0.31013,0
0.5,0.64286,0.31329,0
0.5,0.66511,0.31329,0
0.5,0.64108,0.31646,0
0.5,0.64241,0.31418,0
0.5,0.66456,0.31421,0
0.5,0.66334,0.31646,0
0.5,0.63946,0.31962,0
0.5,0.66144,0.31962,0
0.5,0.63765,0.32278,0
0.5,0.63924,0.32005,0
0.5,0.66139,0.3197,0
0.5,0.65981,0.32278,0
0.5,0.63599,0.32595,0
0.5,0.63608,0.32581,0
0.5,0.65823,0.32561,0
0.5,0.65806,0.32595,0
0.5,0.63404,0.32911,0
0.5,0.65654,0.32911,0
0.5,0.63216,0.33228,0
0.5,0.63291,0.33109,0
0.5,0.65506,0.33183,0
0.5,0.65485,0.33228,0
0.5,0.63043,0.33544,0
0.5,0.65332,0.33544,0
0.5,0.62876,0.33861,0
0.5,0.62975,0.33679,0
0.5,0.6519,0.33797,0
0.5,0.65158,0.33861,0
0.5,0.62715,0.34177,0
0.5,0.64989,0.34177,0
0.5,0.62548,0.34494,0
0.5,0.62658,0.34294,0
0.5,0.64873,0.34364,0
0.5,0.648,0.34494,0
0.5,0.6239,0.3481,0
0.5,0.64611,0.3481,0
0.5,0.62221,0.35127,0
0.5,0.62342,0.34909,0
0.5,0.64557,0.34899,0
0.5,0.64439,0.35127,0
0.5,0.62064,0.35443,0
0.5,0.64266,0.35443,0
0.5,0.61894,0.35759,0
0.5,0.62025,0.35524,0
0.5,0.64241,0.35489,0
0.5,0.64114,0.35759,0
0.5,0.61739,0.36076,0
0.5,0.63949,0.36076,0
0.5,0.61567,0.36392,0
0.5,0.61709,0.36137,0
0.5,0.63924,0.36122,0
0.5,0.638,0.36392,0
0.5,0.61412,0.36709,0
0.5,0.63638,0.36709,0
0.5,0.61237,0.37025,0
0.5,0.61392,0.36748,0
0.5,0.63608,0.36766,0
0.5,0.6349,0.37025,0
0.5,0.61079,0.37342,0
0.5,0.6333,0.37342,0
0.5,0.60895,0.37658,0
0.5,0.61076,0.37348,0
0.5,0.63291,0.37417,0
0.5,0.63183,0.37658,0
0.5,0.60716,0.37975,0
0.5,0.60759,0.37905,0
0.5,0.63028,0.37975,0
0.5,0.60521,0.38291,0
0.5,0.62975,0.3808,0
0.5,0.6288,0.38291,0
0.5,0.60342,0.38608,0
0.5,0.60443,0.38434,0
0.5,0.62724,0.38608,0
0.5,0.60188,0.38924,0
0.5,0.62658,0.38723,0
0.5,0.62554,0.38924,0
0.5,0.60034,0.39241,0
0.5,0.60127,0.39058,0
0.5,0.62349,0.39241,0
0.5,0.59881,0.39557,0
0.5,0.62342,0.39251,0
0.5,0.62166,0.39557,0
0.5,0.59723,0.39873,0
0.5,0.5981,0.3971,0
0.5,0.62025,0.39791,0
0.5,0.61983,0.39873,0
0.5,0.59566,0.4019,0
0.5,0.61823,0.4019,0
0.5,0.59406,0.40506,0
0.5,0.59494,0.40344,0
0.5,0.61709,0.40401,0
0.5,0.6166,0.40506,0
0.5,0.59248,0.40823,0
0.5,0.61511,0.40823,0
0.5,0.59087,0.41139,0
0.5,0.59177,0.40973,0
0.5,0.61392,0.4105,0
0.5,0.61352,0.41139,0
0.5,0.58929,0.41456,0
0.5,0.61209,0.41456,0
0.5,0.58766,0.41772,0
0.5,0.58861,0.41598,0
0.5,0.61076,0.41715,0
0.5,0.61051,0.41772,0
0.5,0.58607,0.42089,0
0.5,0.60911,0.42089,0
0.5,0.5844,0.42405,0
0.5,0.58544,0.42218,0
0.5,0.60759,0.42386,0
0.5,0.60751,0.42405,0
0.5,0.58279,0.42722,0
0.5,0.60616,0.42722,0
0.5,0.58104,0.43038,0
0.5,0.58228,0.42825,0
0.5,0.60458,0.43038,0
0.5,0.57935,0.43354,0
0.5,0.60443,0.43069,0
0.5,0.60324,0.43354,0
0.5,0.57732,0.43671,0
0.5,0.57911,0.43398,0
0.5,0.60173,0.43671,0
0.5,0.57516,0.43987,0
0.5,0.57595,0.43886,0
0.5,0.60127,0.43765,0
0.5,0.60035,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59888,0.44304,0
0.5,0.57081,0.4462,0
0.5,0.57278,0.44312,0
0.5,0.5981,0.44453,0
0.5,0.59734,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.4482,0
0.5,0.59557,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45031,0
0.5,0.59367,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45307,0
0.5,0.59177,0.45538,0
0.5,0.59158,0.4557,0
0.5,0.56203,0.45886,0
0.5,0.56329,0.45735,0
0.5,0.58973,0.45886,0
0.5,0.55924,0.46203,0
0.5,0.56013,0.46109,0
0.5,0.58861,0.46068,0
0.5,0.58784,0.46203,0
0.5,0.55604,0.46519,0
0.5,0.55696,0.46434,0
0.5,0.58595,0.46519,0
0.5,0.55231,0.46835,0
0.5,0.5538,0.46715,0
0.5,0.58544,0.46603,0
0.5,0.58412,0.46835,0
0.5,0.54792,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47111,0
0.5,0.582,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57983,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.4753,0
0.5,0.57911,0.47565,0
0.5,0.57745,0.47785,0
0.5,0.52649,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47965,0
0.5,0.57476,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.48299,0
0.5,0.52215,0.48218,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48305,0
0.5,0.57162,0.48418,0
0.5,0.49949,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48642,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48445,0
0.5,0.56962,0.48593,0
0.5,0.56789,0.48734,0
0.5,0.47973,0.49051,0
0.5,0.48101,0.49044,0
0.5,0.48418,0.49021,0
0.5,0.48734,0.48987,0
0.5,0.49051,0.48937,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.48842,0
0.5,0.56338,0.49051,0
0.5,0,0.49152,0
0.5,0.0031646,0.49111,0
0.5,0.0063291,0.49099,0
0.5,0.0094937,0.49094,0
0.5,0.012658,0.49093,0
0.5,0.015823,0.49093,0
0.5,0.018987,0.49093,0
0.5,0.022152,0.49093,0
0.5,0.025316,0.49093,0
0.5,0.028481,0.49093,0
0.5,0.031646,0.49093,0
0.5,0.03481,0.49093,0
0.5,0.037975,0.49093,0
0.5,0.041139,0.49093,0
0.5,0.044304,0.49093,0
0.5,0.047468,0.49093,0
0.5,0.050633,0.49093,0
0.5,0.053797,0.49093,0
0.5,0.056962,0.49093,0
0.5,0.060127,0.49093,0
0.5,0.063291,0.49093,0
0.5,0.066456,0.49093,0
0.5,0.06962,0.49093,0
0.5,0.072785,0.49093,0
0.5,0.075949,0.49093,0
0.5,0.079114,0.49093,0
0.5,0.082278,0.49093,0
0.5,0.085443,0.49093,0
0.5,0.088608,0.49093,0
0.5,0.091772,0.49093,0
0.5,0.094937,0.49093,0
0.5,0.098101,0.49093,0
0.5,0.10127,0.49093,0
0.5,0.10443,0.49093,0
0.5,0.10759,0.49093,0
0.5,0.11076,0.49093,0
0.5,0.11392,0.49093,0
0.5,0.11709,0.49093,0
0.5,0.12025,0.49093,0
0.5,0.12342,0.49093,0
0.5,0.12658,0.49093,0
0.5,0.12975,0.49093,0
0.5,0.13291,0.49093,0
0.5,0.13608,0.49093,0
0.5,0.13924,0.49093,0
0.5,0.14241,0.49093,0
0.5,0.14557,0.49093,0
0.5,0.14873,0.49093,0
0.5,0.1519,0.49093,0
0.5,0.15506,0.49093,0
0.5,0.15823,0.49093,0
0.5,0.16139,0.49093,0
0.5,0.16456,0.49093,0
0.5,0.16772,0.49093,0
0.5,0.17089,0.49093,0
0.5,0.17405,0.49093,0
0.5,0.17722,0.49093,0
0.5,0.18038,0.49093,0
0.5,0.18354,0.49093,0
0.5,0.18671,0.49093,0
0.5,0.18987,0.49093,0
0.5,0.19304,0.49093,0
0.5,0.1962,0.49093,0
0.5,0.19937,0.49093,0
0.5,0.20253,0.49093,0
0.5,0.2057,0.49093,0
0.5,0.20886,0.49093,0
0.5,0.21203,0.49093,0
0.5,0.21519,0.49093,0
0.5,0.21835,0.49093,0
0.5,0.22152,0.49093,0
0.5,0.22468,0.49093,0
0.5,0.22785,0.49093,0
0.5,0.23101,0.49093,0
0.5,0.23418,0.49093,0
0.5,0.23734,0.49093,0
0.5,0.24051,0.49093,0
0.5,0.24367,0.49093,0
0.5,0.24684,0.49093,0
0.5,0.25,0.49093,0
0.5,0.25316,0.49093,0
0.5,0.25633,0.49093,0
0.5,0.25949,0.49093,0
0.5,0.26266,0.49093,0
0.5,0.26582,0.49093,0
0.5,0.26899,0.49093,0
0.5,0.27215,0.49093,0
0.5,0.27532,0.49093,0
0.5,0.27848,0.49093,0
0.5,0.28165,0.49093,0
0.5,0.28481,0.49093,0
0.5,0.28797,0.49093,0
0.5,0.29114,0.49093,0
0.5,0.2943,0.49093,0
0.5,0.29747,0.49093,0
0.5,0.30063,0.49093,0
0.5,0.3038,0.49093,0
0.5,0.30696,0.49093,0
0.5,0.31013,0.49093,0
0.5,0.31329,0.49093,0
0.5,0.31646,0.49092,0
0.5,0.31962,0.49092,0
0.5,0.32278,0.49092,0
0.5,0.32595,0.49092,0
0.5,0.32911,0.49092,0
0.5,0.33228,0.49092,0
0.5,0.33544,0.49092,0
0.5,0.33861,0.49092,0
0.5,0.34177,0.49092,0
0.5,0.34494,0.49092,0
0.5,0.3481,0.49092,0
0.5,0.35127,0.49092,0
0.5,0.35443,0.49092,0
0.5,0.35759,0.49092,0
0.5,0.36076,0.49092,0
0.5,0.36392,0.49092,0
0.5,0.36709,0.49092,0
0.5,0.37025,0.49092,0
0.5,0.37342,0.49092,0
0.5,0.37658,0.49092,0
0.5,0.37975,0.49092,0
0.5,0.38291,0.49092,0
0.5,0.38608,0.49092,0
0.5,0.38924,0.49092,0
0.5,0.39241,0.49092,0
0.5,0.39557,0.49092,0
0.5,0.39873,0.49091,0
0.5,0.4019,0.49091,0
0.5,0.40506,0.49091,0
0.5,0.40823,0.49091,0
0.5,0.41139,0.49091,0
0.5,0.41456,0.49091,0
0.5,0.41772,0.4909,0
0.5,0.42089,0.4909,0
0.5,0.42405,0.4909,0
0.5,0.42722,0.4909,0
0.5,0.43038,0.49089,0
0.5,0.43354,0.49089,0
0.5,0.43671,0.49089,0
0.5,0.43987,0.49088,0
0.5,0.44304,0.49087,0
0.5,0.4462,0.49087,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49085,0
0.5,0.4557,0.49084,0
0.5,0.45886,0.49082,0
0.5,0.46203,0.49081,0
0.5,0.46519,0.49078,0
0.5,0.46835,0.49075,0
0.5,0.47152,0.49071,0
0.5,0.47468,0.49065,0
0.5,0.47785,0.49057,0
0.5,0.56013,0.49257,0
0.5,0.55803,0.49367,0
0.5,0.56329,0.49056,0
0.5,0.5538,0.49586,0
0.5,0.55151,0.49684,0
0.5,0.55696,0.49425,0
0.5,0.5443,0.4998,0
0.5,0.54371,0.5,0
0.5,0.54747,0.49864,0
0.5,0.55063,0.49724,0
0.5,0.53481,0.50302,0
0.5,0.53428,0.50316,0
0.5,0.53797,0.50208,0
0.5,0.54114,0.501,0
0.5,0.52532,0.50578,0
0.5,0.52293,0.50633,0
0.5,0.52848,0.50495,0
0.5,0.53165,0.50402,0
0.5,0.0031646,0.50887,0
0.5,0,0.50845,0
0.5,0.0063291,0.50901,0
0.5,0.0094937,0.50905,0
0.5,0.012658,0.50907,0
0.5,0.015823,0.50907,0
0.5,0.018987,0.50907,0
0.5,0.022152,0.50907,0
0.5,0.025316,0.50907,0
0.5,0.028481,0.50907,0
0.5,0.031646,0.50907,0
0.5,0.03481,0.50907,0
0.5,0.037975,0.50907,0
0.5,0.041139,0.50907,0
0.5,0.044304,0.50907,0
0.5,0.047468,0.50907,0
0.5,0.050633,0.50907,0
0.5,0.053797,0.50907,0
0.5,0.056962,0.50907,0
0.5,0.060127,0.50907,0
0.5,0.063291,0.50907,0
0.5,0.066456,0.50907,0
0.5,0.06962,0.50907,0
0.5,0.072785,0.50907,0
0.5,0.075949,0.50907,0
0.5,0.079114,0.50907,0
0.5,0.082278,0.50907,0
0.5,0.085443,0.50907,0
0.5,0.088608,0.50907,0
0.5,0.091772,0.50907,0
0.5,0.094937,0.50907,0
0.5,0.098101,0.50907,0
0.5,0.10127,0.50907,0
0.5,0.10443,0.50907,0
0.5,0.10759,0.50907,0
0.5,0.11076,0.50907,0
0.5,0.11392,0.50907,0
0.5,0.11709,0.50907,0
0.5,0.12025,0.50907,0
0.5,0.12342,0.50907,0
0.5,0.12658,0.50907,0
0.5,0.12975,0.50907,0
0.5,0.13291,0.50907,0
0.5,0.13608,0.50907,0
0.5,0.13924,0.50907,0
0.5,0.14241,0.50907,0
0.5,0.14557,0.50907,0
0.5,0.14873,0.50907,0
0.5,0.1519,0.50907,0
0.5,0.15506,0.50907,0
0.5,0.15823,0.50907,0
0.5,0.16139,0.50907,0
0.5,0.16456,0.50907,0
0.5,0.16772,0.50907,0
0.5,0.17089,0.50907,0
0.5,0.17405,0.50907,0
0.5,0.17722,0.50907,0
0.5,0.18038,0.50907,0
0.5,0.18354,0.50907,0
0.5,0.18671,0.50907,0
0.5,0.18987,0.50907,0
0.5,0.19304,0.50907,0
0.5,0.1962,0.50907,0
0.5,0.19937,0.50907,0
0.5,0.20253,0.50907,0
0.5,0.2057,0.50907,0
0.5,0.20886,0.50907,0
0.5,0.21203,0.50907,0
0.5,0.21519,0.50907,0
0.5,0.21835,0.50907,0
0.5,0.22152,0.50907,0
0.5,0.22468,0.50907,0
0.5,0.22785,0.50907,0
0.5,0.23101,0.50907,0
0.5,0.23418,0.50907,0
0.5,0.23734,0.50907,0
0.5,0.24051,0.50907,0
0.5,0.24367,0.50907,0
0.5,0.24684,0.50907,0
0.5,0.25,0.50907,0
0.5,0.25316,0.50907,0
0.5,0.25633,0.50907,0
0.5,0.25949,0.50907,0
0.5,0.26266,0.50907,0
0.5,0.26582,0.50907,0
0.5,0.26899,0.50907,0
0.5,0.27215,0.50907,0
0.5,0.27532,0.50908,0
0.5,0.27848,0.50908,0
0.5,0.28165,0.50908,0
0.5,0.28481,0.50908,0
0.5,0.28797,0.50908,0
0.5,0.29114,0.50908,0
0.5,0.2943,0.50908,0
0.5,0.29747,0.50908,0
0.5,0.30063,0.50908,0
0.5,0.3038,0.50908,0
0.5,0.30696,0.50908,0
0.5,0.31013,0.50908,0
0.5,0.31329,0.50908,0
0.5,0.31646,0.50908,0
0.5,0.31962,0.50908,0
0.5,0.32278,0.50908,0
0.5,0.32595,0.50908,0
0.5,0.32911,0.50908,0
0.5,0.33228,0.50908,0
0.5,0.33544,0.50908,0
0.5,0.33861,0.50908,0
0.5,0.34177,0.50908,0
0.5,0.34494,0.50908,0
0.5,0.3481,0.50908,0
0.5,0.35127,0.50908,0
0.5,0.35443,0.50908,0
0.5,0.35759,0.50908,0
0.5,0.36076,0.50908,0
0.5,0.36392,0.50908,0
0.5,0.36709,0.50908,0
0.5,0.37025,0.50908,0
0.5,0.37342,0.50909,0
0.5,0.37658,0.50909,0
0.5,0.37975,0.50909,0
0.5,0.38291,0.50909,0
0.5,0.38608,0.50909,0
0.5,0.38924,0.50909,0
0.5,0.39241,0.50909,0
0.5,0.39557,0.50909,0
0.5,0.39873,0.5091,0
0.5,0.4019,0.5091,0
0.5,0.40506,0.5091,0
0.5,0.40823,0.5091,0
0.5,0.41139,0.5091,0
0.5,0.41456,0.50911,0
0.5,0.41772,0.50911,0
0.5,0.42089,0.50911,0
0.5,0.42405,0.50912,0
0.5,0.42722,0.50912,0
0.5,0.43038,0.50912,0
0.5,0.43354,0.50913,0
0.5,0.43671,0.50913,0
0.5,0.43987,0.50914,0
0.5,0.44304,0.50915,0
0.5,0.4462,0.50916,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.50918,0
0.5,0.4557,0.50919,0
0.5,0.45886,0.50921,0
0.5,0.46203,0.50923,0
0.5,0.46519,0.50925,0
0.5,0.46835,0.50928,0
0.5,0.47152,0.50932,0
0.5,0.47468,0.50937,0
0.5,0.47785,0.50944,0
0.5,0.47991,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50735,0
0.5,0.52215,0.50654,0
0.5,0.48101,0.50954,0
0.5,0.48418,0.5097,0
0.5,0.48734,0.50991,0
0.5,0.49051,0.51017,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.262972,0.00172882,0.000788905,0.00179535,0.674923,0.51692,0.352964,0.00366362,0.13683,0.0633149,0.0369907,2220,0,9,3,3,1
1,0.0063,-0.276058,0.00182458,0.000869582,0.00179553,0.378464,0.116002,0.191262,0.00250982,0.134939,0.0432497,0.0373176,2220,0,3,3,3,1
2,0.0066,-0.289139,0.0019207,0.000954154,0.00179574,0.383065,0.120046,0.192521,0.00252749,0.13228,0.0432581,0.0368261,2220,0,3,3,3,1
3,0.0069,-0.302201,0.00201987,0.00104259,0.001796,0.384517,0.114933,0.192926,0.00268083,0.130539,0.0431319,0.0375301,2220,0,3,3,3,1
4,0.0072,-0.315233,0.00212628,0.00113483,0.00179638,0.383724,0.120923,0.193871,0.00305152,0.131279,0.0432438,0.0373432,2220,0,3,3,3,1
5,0.0075,-0.328248,0.00223642,0.00123092,0.00179681,0.382193,0.11624,0.194303,0.00311987,0.132294,0.042924,0.0373755,2220,0,3,3,3,1
6,0.0078,-0.341237,0.00235192,0.00133082,0.00179733,0.504097,0.157182,0.255376,0.00359757,0.132438,0.0430113,0.0375071,2220,0,4,4,4,1
7,0.0081,-0.354187,0.00247248,0.00143445,0.00179802,0.510495,0.156873,0.251386,0.00352896,0.132007,0.043552,0.0372662,2220,0,4,4,4,1
8,0.0084,-0.367102,0.00259904,0.00154181,0.00179885,0.512,0.15678,0.250833,0.00375373,0.132203,0.0437417,0.0377933,2220,0,4,4,4,1
9,0.0087,-0.379981,0.00273205,0.0016529,0.00179982,0.513226,0.155839,0.252348,0.00371251,0.133234,0.0435359,0.0371763,2220,0,4,4,4,1
10,0.009,-0.392813,0.00287441,0.00176764,0.001801,0.643431,0.195511,0.312555,0.00475853,0.130444,0.0433108,0.0378166,2220,0,5,5,5,1
11,0.0093,-0.405588,0.00302929,0.00188596,0.00180244,0.641504,0.194915,0.319138,0.00474445,0.139338,0.0466793,0.0387407,2220,0,5,5,5,1
12,0.0096,-0.4183,0.00319865,0.00200782,0.00180416,0.775175,0.23346,0.404146,0.00553754,0.132913,0.0432468,0.0378516,2220,0,6,6,6,1
13,0.0099,-0.430944,0.00338362,0.00213316,0.00180622,0.901385,0.275036,0.429319,0.00674381,0.130766,0.0433467,0.037824,2220,0,7,7,7,1
14,0.0102,-0.443262,0.0036673,0.00226061,0.00180991,1.93704,0.580748,0.904877,0.0116585,0.133532,0.0437606,0.0380879,2220,0,15,15,15,1
15,0.0105,-0.442764,0.0132667,0.00232451,0.00187787,14.8944,4.64721,6.70851,0.0723891,0.14642,0.0472914,0.0392988,2390,0.028,120,113,113,1
16,0.0108,-0.425644,0.0346188,0.00229847,0.00202137,14.2513,4.94069,6.23813,0.0885932,0.15571,0.0480904,0.0418972,2550,0.0216,107,94,94,1
17,0.0111,-0.407846,0.0552992,0.00226354,0.00216859,14.9813,5.27487,6.66817,0.0944916,0.162481,0.0521103,0.0431255,2714,0.0275,108,93,93,1
18,0.0114,-0.389916,0.0754764,0.0022225,0.0023174,17.1058,6.00256,7.69207,0.103336,0.172107,0.0553897,0.045559,2868,0.0211,111,97,97,1
19,0.0117,-0.371444,0.0967931,0.00217294,0.00247148,29.7824,10.7803,13.2807,0.145895,0.189716,0.0588618,0.0492772,3069,0.031,184,171,171,1
20,0.012,-0.35504,0.116336,0.0021302,0.00261677,33.0072,11.8521,14.7491,0.161633,0.202248,0.0618463,0.0508628,3191,0.0165,188,181,181,1


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49136,0.48734,0
0.5,0.49367,0.48707,0
0.5,0.49684,0.4868,0
0.5,0.5,0.48696,0
0.5,0.50155,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48876,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48875,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48874,0
0.5,0.36076,0.48874,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48873,0
0.5,0.38291,0.48873,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48872,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.48871,0
0.5,0.40823,0.48871,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.4887,0
0.5,0.41772,0.4887,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48869,0
0.5,0.42722,0.48869,0
0.5,0.43038,0.48868,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48867,0
0.5,0.43987,0.48866,0
0.5,0.44304,0.48865,0
0.5,0.4462,0.48864,0
0.5,0.44937,0.48862,0
0.5,0.45253,0.4886,0
0.5,0.4557,0.48858,0
0.5,0.45886,0.48856,0
0.5,0.46203,0.48853,0
0.5,0.46519,0.48849,0
0.5,0.46835,0.48844,0
0.5,0.47152,0.48838,0
0.5,0.47468,0.4883,0
0.5,0.47785,0.4882,0
0.5,0.48101,0.48808,0
0.5,0.48418,0.48791,0
0.5,0.48734,0.48769,0
0.5,0.49051,0.48742,0
0.5,0.50316,0.48774,0
0.5,0.50633,0.48988,0
0.5,0.50692,0.49051,0
0.5,0.50934,0.49367,0
0.5,0.50949,0.49393,0
0.5,0.51074,0.49684,0
0.5,0.51098,0.5,0
0.5,0.5104,0.50316,0
0.5,0.50949,0.50469,0
0.5,0.50826,0.50633,0
0.5,0.50633,0.50835,0
0.5,0.50502,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51124,0
0.5,0.26899,0.51124,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51125,0
0.5,0.33228,0.51125,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51126,0
0.5,0.36076,0.51126,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51127,0
0.5,0.37975,0.51127,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51128,0
0.5,0.39557,0.51128,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.51129,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.5113,0
0.5,0.41456,0.5113,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51131,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51132,0
0.5,0.43038,0.51133,0
0.5,0.43354,0.51133,0
0.5,0.43671,0.51134,0
0.5,0.43987,0.51135,0
0.5,0.44304,0.51136,0
0.5,0.4462,0.51137,0
0.5,0.44937,0.51139,0
0.5,0.45253,0.5114,0
0.5,0.4557,0.51142,0
0.5,0.45886,0.51145,0
0.5,0.46203,0.51148,0
0.5,0.46519,0.51152,0
0.5,0.46835,0.51156,0
0.5,0.47152,0.51161,0
0.5,0.47468,0.51168,0
0.5,0.47785,0.51176,0
0.5,0.48101,0.51185,0
0.5,0.48418,0.51197,0
0.5,0.48734,0.51209,0
0.5,0.49051,0.51222,0
0.5,0.49367,0.5123,0
0.5,0.49684,0.51224,0
0.5,0.5,0.5118,0
0.5,0.50316,0.5108,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48997,0.48734,0
0.5,0.49051,0.48727,0
0.5,0.49367,0.48682,0
0.5,0.49684,0.48646,0
0.5,0.5,0.48649,0
0.5,0.50316,0.48716,0
0.5,0.50354,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48874,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48873,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.48871,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.4887,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48869,0
0.5,0.42722,0.48868,0
0.5,0.43038,0.48868,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48866,0
0.5,0.43987,0.48865,0
0.5,0.44304,0.48864,0
0.5,0.4462,0.48863,0
0.5,0.44937,0.48861,0
0.5,0.45253,0.4886,0
0.5,0.4557,0.48857,0
0.5,0.45886,0.48855,0
0.5,0.46203,0.48851,0
0.5,0.46519,0.48847,0
0.5,0.46835,0.48842,0
0.5,0.47152,0.48836,0
0.5,0.47468,0.48828,0
0.5,0.47785,0.48817,0
0.5,0.48101,0.48803,0
0.5,0.48418,0.48785,0
0.5,0.48734,0.48761,0
0.5,0.50633,0.48909,0
0.5,0.50766,0.49051,0
0.5,0.50949,0.49304,0
0.5,0.50985,0.49367,0
0.5,0.511,0.49684,0
0.5,0.51118,0.5,0
0.5,0.5106,0.50316,0
0.5,0.50949,0.50504,0
0.5,0.50854,0.50633,0
0.5,0.50633,0.50864,0
0.5,0.50533,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51124,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51125,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51126,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51127,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51128,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.51129,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.5113,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51131,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51132,0
0.5,0.43038,0.51133,0
0.5,0.43354,0.51134,0
0.5,0.43671,0.51135,0
0.5,0.43987,0.51136,0
0.5,0.44304,0.51137,0
0.5,0.4462,0.51138,0
0.5,0.44937,0.5114,0
0.5,0.45253,0.51142,0
0.5,0.4557,0.51144,0
0.5,0.45886,0.51147,0
0.5,0.46203,0.5115,0
0.5,0.46519,0.51154,0
0.5,0.46835,0.51158,0
0.5,0.47152,0.51164,0
0.5,0.47468,0.51171,0
0.5,0.47785,0.5118,0
0.5,0.48101,0.51191,0
0.5,0.48418,0.51203,0
0.5,0.48734,0.51218,0
0.5,0.49051,0.51233,0
0.5,0.49367,0.51244,0
0.5,0.49684,0.51241,0
0.5,0.5,0.51198,0
0.5,0.50316,0.511,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48888,0.48734,0
0.5,0.49051,0.48709,0
0.5,0.49367,0.48655,0
0.5,0.49684,0.48608,0
0.5,0.5,0.48598,0
0.5,0.50316,0.48649,0
0.5,0.50499,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48868,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48866,0
0.5,0.43987,0.48865,0
0.5,0.44304,0.48864,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.48861,0
0.5,0.45253,0.48859,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48854,0
0.5,0.46203,0.4885,0
0.5,0.46519,0.48846,0
0.5,0.46835,0.48841,0
0.5,0.47152,0.48834,0
0.5,0.47468,0.48825,0
0.5,0.47785,0.48814,0
0.5,0.48101,0.48799,0
0.5,0.48418,0.48779,0
0.5,0.48734,0.48752,0
0.5,0.50633,0.48818,0
0.5,0.50852,0.49051,0
0.5,0.50949,0.49191,0
0.5,0.5104,0.49367,0
0.5,0.51131,0.49684,0
0.5,0.51141,0.5,0
0.5,0.51082,0.50316,0
0.5,0.50949,0.50546,0
0.5,0.50886,0.50633,0
0.5,0.50633,0.50897,0
0.5,0.50571,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51132,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51133,0
0.5,0.43038,0.51134,0
0.5,0.43354,0.51134,0
0.5,0.43671,0.51135,0
0.5,0.43987,0.51136,0
0.5,0.44304,0.51137,0
0.5,0.4462,0.51139,0
0.5,0.44937,0.51141,0
0.5,0.45253,0.51143,0
0.5,0.4557,0.51145,0
0.5,0.45886,0.51148,0
0.5,0.46203,0.51152,0
0.5,0.46519,0.51156,0
0.5,0.46835,0.51161,0
0.5,0.47152,0.51167,0
0.5,0.47468,0.51175,0
0.5,0.47785,0.51184,0
0.5,0.48101,0.51196,0
0.5,0.48418,0.5121,0
0.5,0.48734,0.51227,0
0.5,0.49051,0.51245,0
0.5,0.49367,0.51259,0
0.5,0.49684,0.51259,0
0.5,0.5,0.51219,0
0.5,0.50316,0.51123,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48776,0.48734,0
0.5,0.49051,0.48683,0
0.5,0.49367,0.48611,0
0.5,0.49684,0.48539,0
0.5,0.5,0.48499,0
0.5,0.50316,0.48522,0
0.5,0.50633,0.48652,0
0.5,0.50738,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48823,0
0.5,0.47785,0.48811,0
0.5,0.48101,0.48795,0
0.5,0.48418,0.48772,0
0.5,0.48734,0.4874,0
0.5,0.50949,0.48986,0
0.5,0.50989,0.49051,0
0.5,0.51115,0.49367,0
0.5,0.51171,0.49684,0
0.5,0.51169,0.5,0
0.5,0.51108,0.50316,0
0.5,0.50949,0.50596,0
0.5,0.50924,0.50633,0
0.5,0.50633,0.50937,0
0.5,0.50618,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51132,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51133,0
0.5,0.43038,0.51134,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51137,0
0.5,0.44304,0.51138,0
0.5,0.4462,0.5114,0
0.5,0.44937,0.51142,0
0.5,0.45253,0.51144,0
0.5,0.4557,0.51147,0
0.5,0.45886,0.5115,0
0.5,0.46203,0.51153,0
0.5,0.46519,0.51158,0
0.5,0.46835,0.51163,0
0.5,0.47152,0.5117,0
0.5,0.47468,0.51178,0
0.5,0.47785,0.51188,0
0.5,0.48101,0.51201,0
0.5,0.48418,0.51217,0
0.5,0.48734,0.51236,0
0.5,0.49051,0.51258,0
0.5,0.49186,0.51266,0
0.5,0.5,0.51244,0
0.5,0.49815,0.51266,0
0.5,0.50316,0.51151,0
0.5,0.49367,0.51279,0
0.5,0.49684,0.51284,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.50968,0.46519,0
0.5,0.51266,0.4645,0
0.5,0.51582,0.46502,0
0.5,0.5161,0.46519,0
0.5,0.50448,0.46835,0
0.5,0.50633,0.46685,0
0.5,0.50949,0.46523,0
0.5,0.51899,0.46781,0
0.5,0.51929,0.46835,0
0.5,0.50175,0.47152,0
0.5,0.50316,0.46955,0
0.5,0.52027,0.47152,0
0.5,0.50014,0.47468,0
0.5,0.5198,0.47468,0
0.5,0.49839,0.47785,0
0.5,0.5,0.47496,0
0.5,0.51899,0.47639,0
0.5,0.51836,0.47785,0
0.5,0.49645,0.48101,0
0.5,0.49684,0.48053,0
0.5,0.51726,0.48101,0
0.5,0.49326,0.48418,0
0.5,0.49367,0.48386,0
0.5,0.51595,0.48418,0
0.5,0.48661,0.48734,0
0.5,0.48734,0.4872,0
0.5,0.49051,0.48604,0
0.5,0.51582,0.48449,0
0.5,0.51473,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48792,0
0.5,0.48418,0.48766,0
0.5,0.51376,0.49051,0
0.5,0.51304,0.49367,0
0.5,0.51266,0.49584,0
0.5,0.51251,0.49684,0
0.5,0.51207,0.5,0
0.5,0.5114,0.50316,0
0.5,0.50978,0.50633,0
0.5,0.50949,0.50671,0
0.5,0.50688,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51187,0
0.5,0.50036,0.51266,0
0.5,0.50633,0.50996,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.52515,0.42722,0
0.5,0.52532,0.42706,0
0.5,0.52848,0.42513,0
0.5,0.53165,0.42406,0
0.5,0.53481,0.42419,0
0.5,0.53797,0.42618,0
0.5,0.53866,0.42722,0
0.5,0.52228,0.43038,0
0.5,0.53986,0.43038,0
0.5,0.52071,0.43354,0
0.5,0.52215,0.43056,0
0.5,0.53979,0.43354,0
0.5,0.51943,0.43671,0
0.5,0.53832,0.43671,0
0.5,0.51801,0.43987,0
0.5,0.51899,0.43775,0
0.5,0.53797,0.43741,0
0.5,0.53705,0.43987,0
0.5,0.51651,0.44304,0
0.5,0.53563,0.44304,0
0.5,0.51453,0.4462,0
0.5,0.51582,0.44417,0
0.5,0.53481,0.44454,0
0.5,0.53397,0.4462,0
0.5,0.5131,0.44937,0
0.5,0.53254,0.44937,0
0.5,0.51151,0.45253,0
0.5,0.51266,0.45041,0
0.5,0.53165,0.45136,0
0.5,0.53119,0.45253,0
0.5,0.50959,0.4557,0
0.5,0.5297,0.4557,0
0.5,0.50797,0.45886,0
0.5,0.50949,0.45589,0
0.5,0.52848,0.45794,0
0.5,0.52806,0.45886,0
0.5,0.50657,0.46203,0
0.5,0.52689,0.46203,0
0.5,0.5045,0.46519,0
0.5,0.50633,0.46241,0
0.5,0.5254,0.46519,0
0.5,0.50291,0.46835,0
0.5,0.50316,0.4679,0
0.5,0.52532,0.46534,0
0.5,0.52382,0.46835,0
0.5,0.50111,0.47152,0
0.5,0.52243,0.47152,0
0.5,0.49915,0.47468,0
0.5,0.5,0.47337,0
0.5,0.52215,0.47216,0
0.5,0.5212,0.47468,0
0.5,0.4974,0.47785,0
0.5,0.51958,0.47785,0
0.5,0.49526,0.48101,0
0.5,0.49684,0.47895,0
0.5,0.51899,0.47913,0
0.5,0.51827,0.48101,0
0.5,0.49225,0.48418,0
0.5,0.49367,0.48287,0
0.5,0.51714,0.48418,0
0.5,0.48613,0.48734,0
0.5,0.48734,0.48707,0
0.5,0.49051,0.48566,0
0.5,0.51582,0.48722,0
0.5,0.51577,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48792,0
0.5,0.48418,0.48764,0
0.5,0.51468,0.49051,0
0.5,0.51382,0.49367,0
0.5,0.51308,0.49684,0
0.5,0.51266,0.49857,0
0.5,0.51236,0.5,0
0.5,0.51155,0.50316,0
0.5,0.50999,0.50633,0
0.5,0.50949,0.507,0
0.5,0.50719,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51247,0
0.5,0.4896,0.51266,0
0.5,0.50316,0.51205,0
0.5,0.50094,0.51266,0
0.5,0.50633,0.51022,0
0.5,0.49051,0.51276,0
0.5,0.49367,0.51307,0
0.5,0.49684,0.51321,0
0.5,0.5,0.51292,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.54776,0.38608,0
0.5,0.55063,0.3848,0
0.5,0.5538,0.38449,0
0.5,0.55696,0.38564,0
0.5,0.55741,0.38608,0
0.5,0.54368,0.38924,0
0.5,0.5443,0.38852,0
0.5,0.54747,0.38621,0
0.5,0.55943,0.38924,0
0.5,0.54151,0.39241,0
0.5,0.56001,0.39241,0
0.5,0.54017,0.39557,0
0.5,0.54114,0.39322,0
0.5,0.55904,0.39557,0
0.5,0.53873,0.39873,0
0.5,0.55754,0.39873,0
0.5,0.53725,0.4019,0
0.5,0.53797,0.40046,0
0.5,0.55696,0.39996,0
0.5,0.55618,0.4019,0
0.5,0.53533,0.40506,0
0.5,0.55453,0.40506,0
0.5,0.53356,0.40823,0
0.5,0.53481,0.40598,0
0.5,0.5538,0.40638,0
0.5,0.55296,0.40823,0
0.5,0.5322,0.41139,0
0.5,0.55165,0.41139,0
0.5,0.53025,0.41456,0
0.5,0.53165,0.41241,0
0.5,0.55063,0.4135,0
0.5,0.55014,0.41456,0
0.5,0.5286,0.41772,0
0.5,0.54849,0.41772,0
0.5,0.52708,0.42089,0
0.5,0.52848,0.41801,0
0.5,0.54747,0.41983,0
0.5,0.54708,0.42089,0
0.5,0.52526,0.42405,0
0.5,0.52532,0.42397,0
0.5,0.54581,0.42405,0
0.5,0.52335,0.42722,0
0.5,0.5443,0.42673,0
0.5,0.54403,0.42722,0
0.5,0.52181,0.43038,0
0.5,0.52215,0.42978,0
0.5,0.54264,0.43038,0
0.5,0.52007,0.43354,0
0.5,0.54125,0.43354,0
0.5,0.51852,0.43671,0
0.5,0.51899,0.43579,0
0.5,0.54114,0.43376,0
0.5,0.53966,0.43671,0
0.5,0.51714,0.43987,0
0.5,0.53797,0.43982,0
0.5,0.53795,0.43987,0
0.5,0.51555,0.44304,0
0.5,0.51582,0.44257,0
0.5,0.53679,0.44304,0
0.5,0.5137,0.4462,0
0.5,0.53519,0.4462,0
0.5,0.51237,0.44937,0
0.5,0.51266,0.44881,0
0.5,0.53481,0.44689,0
0.5,0.53356,0.44937,0
0.5,0.51069,0.45253,0
0.5,0.53218,0.45253,0
0.5,0.50884,0.4557,0
0.5,0.50949,0.45456,0
0.5,0.53165,0.45363,0
0.5,0.53073,0.4557,0
0.5,0.50738,0.45886,0
0.5,0.52903,0.45886,0
0.5,0.50583,0.46203,0
0.5,0.50633,0.46116,0
0.5,0.52848,0.45995,0
0.5,0.52766,0.46203,0
0.5,0.50395,0.46519,0
0.5,0.5263,0.46519,0
0.5,0.5024,0.46835,0
0.5,0.50316,0.46693,0
0.5,0.52532,0.46706,0
0.5,0.52464,0.46835,0
0.5,0.50075,0.47152,0
0.5,0.52321,0.47152,0
0.5,0.49874,0.47468,0
0.5,0.5,0.47272,0
0.5,0.52215,0.47382,0
0.5,0.52182,0.47468,0
0.5,0.49704,0.47785,0
0.5,0.52035,0.47785,0
0.5,0.49474,0.48101,0
0.5,0.49684,0.47824,0
0.5,0.51899,0.48067,0
0.5,0.51884,0.48101,0
0.5,0.49185,0.48418,0
0.5,0.49367,0.48237,0
0.5,0.51769,0.48418,0
0.5,0.48576,0.48734,0
0.5,0.48734,0.48694,0
0.5,0.49051,0.48541,0
0.5,0.51637,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48792,0
0.5,0.48418,0.48761,0
0.5,0.51582,0.48877,0
0.5,0.51518,0.49051,0
0.5,0.51422,0.49367,0
0.5,0.5134,0.49684,0
0.5,0.51266,0.4996,0
0.5,0.51256,0.5,0
0.5,0.51169,0.50316,0
0.5,0.51018,0.50633,0
0.5,0.50949,0.50726,0
0.5,0.50738,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51247,0
0.5,0.4896,0.51266,0
0.5,0.50316,0.51208,0
0.5,0.50098,0.51266,0
0.5,0.50633,0.51036,0
0.5,0.49051,0.51276,0
0.5,0.49367,0.51307,0
0.5,0.49684,0.51321,0
0.5,0.5,0.51292,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56618,0.3481,0
0.5,0.56646,0.34788,0
0.5,0.56962,0.34618,0
0.5,0.57278,0.3454,0
0.5,0.57595,0.34593,0
0.5,0.57852,0.3481,0
0.5,0.56284,0.35127,0
0.5,0.56329,0.35063,0
0.5,0.57911,0.34894,0
0.5,0.58004,0.35127,0
0.5,0.56125,0.35443,0
0.5,0.5798,0.35443,0
0.5,0.55983,0.35759,0
0.5,0.56013,0.35697,0
0.5,0.57911,0.35593,0
0.5,0.57841,0.35759,0
0.5,0.55815,0.36076,0
0.5,0.57717,0.36076,0
0.5,0.55637,0.36392,0
0.5,0.55696,0.363,0
0.5,0.57595,0.36337,0
0.5,0.57571,0.36392,0
0.5,0.55437,0.36709,0
0.5,0.57411,0.36709,0
0.5,0.55282,0.37025,0
0.5,0.5538,0.36832,0
0.5,0.57278,0.36943,0
0.5,0.5724,0.37025,0
0.5,0.55113,0.37342,0
0.5,0.57089,0.37342,0
0.5,0.5491,0.37658,0
0.5,0.55063,0.37418,0
0.5,0.56962,0.37564,0
0.5,0.5691,0.37658,0
0.5,0.54777,0.37975,0
0.5,0.5676,0.37975,0
0.5,0.54603,0.38291,0
0.5,0.54747,0.38042,0
0.5,0.56646,0.38227,0
0.5,0.5662,0.38291,0
0.5,0.54415,0.38608,0
0.5,0.5443,0.38581,0
0.5,0.56465,0.38608,0
0.5,0.54253,0.38924,0
0.5,0.56329,0.3885,0
0.5,0.56295,0.38924,0
0.5,0.5409,0.39241,0
0.5,0.54114,0.392,0
0.5,0.56176,0.39241,0
0.5,0.5391,0.39557,0
0.5,0.56014,0.39557,0
0.5,0.53777,0.39873,0
0.5,0.53797,0.39832,0
0.5,0.56013,0.3956,0
0.5,0.55848,0.39873,0
0.5,0.53621,0.4019,0
0.5,0.55704,0.4019,0
0.5,0.53433,0.40506,0
0.5,0.53481,0.40426,0
0.5,0.55696,0.40205,0
0.5,0.55568,0.40506,0
0.5,0.5328,0.40823,0
0.5,0.55387,0.40823,0
0.5,0.53144,0.41139,0
0.5,0.53165,0.41102,0
0.5,0.5538,0.40837,0
0.5,0.55254,0.41139,0
0.5,0.52951,0.41456,0
0.5,0.55113,0.41456,0
0.5,0.52796,0.41772,0
0.5,0.52848,0.41671,0
0.5,0.55063,0.41549,0
0.5,0.54944,0.41772,0
0.5,0.52648,0.42089,0
0.5,0.54786,0.42089,0
0.5,0.52465,0.42405,0
0.5,0.52532,0.42294,0
0.5,0.54747,0.4217,0
0.5,0.54657,0.42405,0
0.5,0.52303,0.42722,0
0.5,0.54492,0.42722,0
0.5,0.52162,0.43038,0
0.5,0.52215,0.42939,0
0.5,0.5443,0.42834,0
0.5,0.54333,0.43038,0
0.5,0.51984,0.43354,0
0.5,0.54196,0.43354,0
0.5,0.51815,0.43671,0
0.5,0.51899,0.43515,0
0.5,0.54114,0.43515,0
0.5,0.54036,0.43671,0
0.5,0.51672,0.43987,0
0.5,0.53869,0.43987,0
0.5,0.51501,0.44304,0
0.5,0.51582,0.44162,0
0.5,0.53797,0.44132,0
0.5,0.53731,0.44304,0
0.5,0.51334,0.4462,0
0.5,0.53584,0.4462,0
0.5,0.51188,0.44937,0
0.5,0.51266,0.44786,0
0.5,0.53481,0.44812,0
0.5,0.53416,0.44937,0
0.5,0.51022,0.45253,0
0.5,0.53273,0.45253,0
0.5,0.50845,0.4557,0
0.5,0.50949,0.45381,0
0.5,0.53165,0.45475,0
0.5,0.53123,0.4557,0
0.5,0.50701,0.45886,0
0.5,0.52967,0.45886,0
0.5,0.50533,0.46203,0
0.5,0.50633,0.46027,0
0.5,0.52848,0.46116,0
0.5,0.52811,0.46203,0
0.5,0.50363,0.46519,0
0.5,0.52677,0.46519,0
0.5,0.50201,0.46835,0
0.5,0.50316,0.46622,0
0.5,0.52532,0.46805,0
0.5,0.52516,0.46835,0
0.5,0.50033,0.47152,0
0.5,0.5237,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47206,0
0.5,0.52221,0.47468,0
0.5,0.49668,0.47785,0
0.5,0.49684,0.47764,0
0.5,0.52215,0.47481,0
0.5,0.52084,0.47785,0
0.5,0.49433,0.48101,0
0.5,0.51935,0.48101,0
0.5,0.49148,0.48418,0
0.5,0.49367,0.48189,0
0.5,0.51899,0.48182,0
0.5,0.51808,0.48418,0
0.5,0.48519,0.48734,0
0.5,0.48734,0.4867,0
0.5,0.49051,0.48509,0
0.5,0.51681,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.48755,0
0.5,0.51582,0.48985,0
0.5,0.51557,0.49051,0
0.5,0.51455,0.49367,0
0.5,0.51367,0.49684,0
0.5,0.51278,0.5,0
0.5,0.51266,0.50035,0
0.5,0.51184,0.50316,0
0.5,0.51032,0.50633,0
0.5,0.50949,0.50742,0
0.5,0.5075,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51247,0
0.5,0.4896,0.51266,0
0.5,0.50316,0.5121,0
0.5,0.501,0.51266,0
0.5,0.50633,0.51043,0
0.5,0.49051,0.51276,0
0.5,0.49367,0.51307,0
0.5,0.49684,0.51321,0
0.5,0.5,0.51292,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58923,0.31013,0
0.5,0.59177,0.30834,0
0.5,0.59494,0.30736,0
0.5,0.5981,0.30742,0
0.5,0.60127,0.30895,0
0.5,0.6025,0.31013,0
0.5,0.58585,0.31329,0
0.5,0.58861,0.31061,0
0.5,0.60375,0.31329,0
0.5,0.58377,0.31646,0
0.5,0.58544,0.31383,0
0.5,0.60327,0.31646,0
0.5,0.58163,0.31962,0
0.5,0.58228,0.31872,0
0.5,0.6019,0.31962,0
0.5,0.5795,0.32278,0
0.5,0.60127,0.32057,0
0.5,0.59981,0.32278,0
0.5,0.57779,0.32595,0
0.5,0.57911,0.32353,0
0.5,0.5981,0.32521,0
0.5,0.59763,0.32595,0
0.5,0.57596,0.32911,0
0.5,0.59567,0.32911,0
0.5,0.57388,0.33228,0
0.5,0.57595,0.32913,0
0.5,0.59494,0.33027,0
0.5,0.59379,0.33228,0
0.5,0.57235,0.33544,0
0.5,0.57278,0.33469,0
0.5,0.59214,0.33544,0
0.5,0.57035,0.33861,0
0.5,0.59177,0.33615,0
0.5,0.59068,0.33861,0
0.5,0.56822,0.34177,0
0.5,0.56962,0.33969,0
0.5,0.58877,0.34177,0
0.5,0.56562,0.34494,0
0.5,0.56646,0.34391,0
0.5,0.58861,0.34204,0
0.5,0.58723,0.34494,0
0.5,0.56367,0.3481,0
0.5,0.58564,0.3481,0
0.5,0.56193,0.35127,0
0.5,0.56329,0.3489,0
0.5,0.58544,0.34841,0
0.5,0.58344,0.35127,0
0.5,0.56,0.35443,0
0.5,0.56013,0.35423,0
0.5,0.58228,0.35288,0
0.5,0.58127,0.35443,0
0.5,0.55828,0.35759,0
0.5,0.57937,0.35759,0
0.5,0.55702,0.36076,0
0.5,0.57911,0.35801,0
0.5,0.57778,0.36076,0
0.5,0.55508,0.36392,0
0.5,0.55696,0.36087,0
0.5,0.57625,0.36392,0
0.5,0.5534,0.36709,0
0.5,0.5538,0.36634,0
0.5,0.57595,0.36447,0
0.5,0.57456,0.36709,0
0.5,0.55196,0.37025,0
0.5,0.57286,0.37025,0
0.5,0.55023,0.37342,0
0.5,0.55063,0.37274,0
0.5,0.57278,0.37039,0
0.5,0.57164,0.37342,0
0.5,0.54845,0.37658,0
0.5,0.56997,0.37658,0
0.5,0.54713,0.37975,0
0.5,0.54747,0.37908,0
0.5,0.56962,0.37721,0
0.5,0.56834,0.37975,0
0.5,0.54537,0.38291,0
0.5,0.56695,0.38291,0
0.5,0.54357,0.38608,0
0.5,0.5443,0.38477,0
0.5,0.56646,0.3839,0
0.5,0.56543,0.38608,0
0.5,0.54215,0.38924,0
0.5,0.56369,0.38924,0
0.5,0.54054,0.39241,0
0.5,0.54114,0.39136,0
0.5,0.56329,0.39002,0
0.5,0.56235,0.39241,0
0.5,0.53875,0.39557,0
0.5,0.56088,0.39557,0
0.5,0.5373,0.39873,0
0.5,0.53797,0.39741,0
0.5,0.56013,0.39693,0
0.5,0.55914,0.39873,0
0.5,0.53571,0.4019,0
0.5,0.55767,0.4019,0
0.5,0.53388,0.40506,0
0.5,0.53481,0.40343,0
0.5,0.55696,0.40333,0
0.5,0.55623,0.40506,0
0.5,0.53243,0.40823,0
0.5,0.55458,0.40823,0
0.5,0.53088,0.41139,0
0.5,0.53165,0.41001,0
0.5,0.5538,0.40969,0
0.5,0.55304,0.41139,0
0.5,0.52913,0.41456,0
0.5,0.55166,0.41456,0
0.5,0.52756,0.41772,0
0.5,0.52848,0.41594,0
0.5,0.55063,0.41651,0
0.5,0.54999,0.41772,0
0.5,0.52605,0.42089,0
0.5,0.54843,0.42089,0
0.5,0.52425,0.42405,0
0.5,0.52532,0.42218,0
0.5,0.54747,0.42279,0
0.5,0.54697,0.42405,0
0.5,0.52273,0.42722,0
0.5,0.54546,0.42722,0
0.5,0.52119,0.43038,0
0.5,0.52215,0.42859,0
0.5,0.5443,0.42935,0
0.5,0.54378,0.43038,0
0.5,0.5195,0.43354,0
0.5,0.54237,0.43354,0
0.5,0.51783,0.43671,0
0.5,0.51899,0.43453,0
0.5,0.54114,0.43596,0
0.5,0.54077,0.43671,0
0.5,0.51637,0.43987,0
0.5,0.53918,0.43987,0
0.5,0.51463,0.44304,0
0.5,0.51582,0.44091,0
0.5,0.53797,0.44223,0
0.5,0.53764,0.44304,0
0.5,0.51308,0.4462,0
0.5,0.53624,0.4462,0
0.5,0.51151,0.44937,0
0.5,0.51266,0.44721,0
0.5,0.53481,0.44895,0
0.5,0.53459,0.44937,0
0.5,0.50989,0.45253,0
0.5,0.53312,0.45253,0
0.5,0.50817,0.4557,0
0.5,0.50949,0.45325,0
0.5,0.53165,0.4555,0
0.5,0.53156,0.4557,0
0.5,0.50672,0.45886,0
0.5,0.5301,0.45886,0
0.5,0.50499,0.46203,0
0.5,0.50633,0.45963,0
0.5,0.52848,0.46197,0
0.5,0.52846,0.46203,0
0.5,0.5034,0.46519,0
0.5,0.52711,0.46519,0
0.5,0.50171,0.46835,0
0.5,0.50316,0.4657,0
0.5,0.52557,0.46835,0
0.5,0.50001,0.47152,0
0.5,0.52532,0.46887,0
0.5,0.52409,0.47152,0
0.5,0.49814,0.47468,0
0.5,0.5,0.47154,0
0.5,0.52258,0.47468,0
0.5,0.49634,0.47785,0
0.5,0.49684,0.47715,0
0.5,0.52215,0.47559,0
0.5,0.5212,0.47785,0
0.5,0.49402,0.48101,0
0.5,0.51978,0.48101,0
0.5,0.49121,0.48418,0
0.5,0.49367,0.48151,0
0.5,0.51899,0.48271,0
0.5,0.51839,0.48418,0
0.5,0.48487,0.48734,0
0.5,0.48734,0.48651,0
0.5,0.49051,0.48484,0
0.5,0.51714,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.4875,0
0.5,0.51589,0.49051,0
0.5,0.51582,0.49071,0
0.5,0.51482,0.49367,0
0.5,0.51388,0.49684,0
0.5,0.51296,0.5,0
0.5,0.51266,0.50088,0
0.5,0.51197,0.50316,0
0.5,0.51042,0.50633,0
0.5,0.50949,0.50754,0
0.5,0.50758,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51126,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51247,0
0.5,0.4896,0.51266,0
0.5,0.50316,0.51211,0
0.5,0.50101,0.51266,0
0.5,0.50633,0.51047,0
0.5,0.49051,0.51276,0
0.5,0.49367,0.51307,0
0.5,0.49684,0.51321,0
0.5,0.5,0.51292,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61427,0.27215,0
0.5,0.61709,0.27104,0
0.5,0.62025,0.27094,0
0.5,0.62342,0.27196,0
0.5,0.62368,0.27215,0
0.5,0.61091,0.27532,0
0.5,0.61392,0.2723,0
0.5,0.62596,0.27532,0
0.5,0.60877,0.27848,0
0.5,0.61076,0.2755,0
0.5,0.62604,0.27848,0
0.5,0.60689,0.28165,0
0.5,0.60759,0.28058,0
0.5,0.62489,0.28165,0
0.5,0.60477,0.28481,0
0.5,0.62342,0.28461,0
0.5,0.62333,0.28481,0
0.5,0.60251,0.28797,0
0.5,0.60443,0.28529,0
0.5,0.62199,0.28797,0
0.5,0.60003,0.29114,0
0.5,0.60127,0.28956,0
0.5,0.62038,0.29114,0
0.5,0.59819,0.2943,0
0.5,0.62025,0.29136,0
0.5,0.61856,0.2943,0
0.5,0.59617,0.29747,0
0.5,0.5981,0.29446,0
0.5,0.61709,0.2965,0
0.5,0.6165,0.29747,0
0.5,0.59404,0.30063,0
0.5,0.59494,0.29933,0
0.5,0.61457,0.30063,0
0.5,0.59168,0.3038,0
0.5,0.59177,0.30368,0
0.5,0.61392,0.30163,0
0.5,0.61275,0.3038,0
0.5,0.58922,0.30696,0
0.5,0.61112,0.30696,0
0.5,0.58742,0.31013,0
0.5,0.58861,0.30814,0
0.5,0.61076,0.30755,0
0.5,0.60913,0.31013,0
0.5,0.58552,0.31329,0
0.5,0.60759,0.31211,0
0.5,0.60674,0.31329,0
0.5,0.58334,0.31646,0
0.5,0.58544,0.3134,0
0.5,0.60474,0.31646,0
0.5,0.58072,0.31962,0
0.5,0.58228,0.31777,0
0.5,0.60443,0.31692,0
0.5,0.6029,0.31962,0
0.5,0.57862,0.32278,0
0.5,0.57911,0.32201,0
0.5,0.60127,0.32254,0
0.5,0.60115,0.32278,0
0.5,0.57703,0.32595,0
0.5,0.59901,0.32595,0
0.5,0.57501,0.32911,0
0.5,0.57595,0.32773,0
0.5,0.5981,0.32712,0
0.5,0.59669,0.32911,0
0.5,0.57326,0.33228,0
0.5,0.59494,0.33202,0
0.5,0.59478,0.33228,0
0.5,0.57159,0.33544,0
0.5,0.57278,0.33338,0
0.5,0.59306,0.33544,0
0.5,0.56971,0.33861,0
0.5,0.59177,0.33787,0
0.5,0.59146,0.33861,0
0.5,0.5677,0.34177,0
0.5,0.56962,0.33875,0
0.5,0.58974,0.34177,0
0.5,0.56501,0.34494,0
0.5,0.56646,0.3432,0
0.5,0.58861,0.34358,0
0.5,0.58789,0.34494,0
0.5,0.56323,0.3481,0
0.5,0.56329,0.348,0
0.5,0.58639,0.3481,0
0.5,0.56148,0.35127,0
0.5,0.58544,0.34954,0
0.5,0.58413,0.35127,0
0.5,0.55951,0.35443,0
0.5,0.56013,0.35344,0
0.5,0.58228,0.35369,0
0.5,0.58177,0.35443,0
0.5,0.5579,0.35759,0
0.5,0.58004,0.35759,0
0.5,0.55645,0.36076,0
0.5,0.55696,0.35983,0
0.5,0.57911,0.3591,0
0.5,0.57827,0.36076,0
0.5,0.55462,0.36392,0
0.5,0.57676,0.36392,0
0.5,0.55298,0.36709,0
0.5,0.5538,0.36555,0
0.5,0.57595,0.36542,0
0.5,0.57508,0.36709,0
0.5,0.55153,0.37025,0
0.5,0.57342,0.37025,0
0.5,0.54976,0.37342,0
0.5,0.55063,0.37191,0
0.5,0.57278,0.3715,0
0.5,0.57203,0.37342,0
0.5,0.54814,0.37658,0
0.5,0.5705,0.37658,0
0.5,0.54668,0.37975,0
0.5,0.54747,0.37824,0
0.5,0.56962,0.37818,0
0.5,0.5688,0.37975,0
0.5,0.54499,0.38291,0
0.5,0.56738,0.38291,0
0.5,0.54325,0.38608,0
0.5,0.5443,0.38414,0
0.5,0.56646,0.38475,0
0.5,0.56584,0.38608,0
0.5,0.54182,0.38924,0
0.5,0.56421,0.38924,0
0.5,0.54012,0.39241,0
0.5,0.54114,0.39061,0
0.5,0.56329,0.39098,0
0.5,0.56269,0.39241,0
0.5,0.53848,0.39557,0
0.5,0.56127,0.39557,0
0.5,0.53695,0.39873,0
0.5,0.53797,0.39676,0
0.5,0.56013,0.39768,0
0.5,0.55955,0.39873,0
0.5,0.53535,0.4019,0
0.5,0.55806,0.4019,0
0.5,0.53359,0.40506,0
0.5,0.53481,0.40285,0
0.5,0.55696,0.40407,0
0.5,0.55654,0.40506,0
0.5,0.53216,0.40823,0
0.5,0.55501,0.40823,0
0.5,0.53051,0.41139,0
0.5,0.53165,0.40934,0
0.5,0.5538,0.41051,0
0.5,0.55338,0.41139,0
0.5,0.52888,0.41456,0
0.5,0.55198,0.41456,0
0.5,0.52728,0.41772,0
0.5,0.52848,0.41542,0
0.5,0.55063,0.41719,0
0.5,0.55036,0.41772,0
0.5,0.52573,0.42089,0
0.5,0.54881,0.42089,0
0.5,0.52398,0.42405,0
0.5,0.52532,0.42162,0
0.5,0.54747,0.42349,0
0.5,0.54724,0.42405,0
0.5,0.52251,0.42722,0
0.5,0.54581,0.42722,0
0.5,0.52086,0.43038,0
0.5,0.52215,0.42802,0
0.5,0.5443,0.43004,0
0.5,0.54413,0.43038,0
0.5,0.51925,0.43354,0
0.5,0.54266,0.43354,0
0.5,0.5176,0.43671,0
0.5,0.51899,0.43407,0
0.5,0.54114,0.43654,0
0.5,0.54106,0.43671,0
0.5,0.51609,0.43987,0
0.5,0.53953,0.43987,0
0.5,0.51437,0.44304,0
0.5,0.51582,0.44037,0
0.5,0.53797,0.44286,0
0.5,0.5379,0.44304,0
0.5,0.51289,0.4462,0
0.5,0.53652,0.4462,0
0.5,0.51124,0.44937,0
0.5,0.51266,0.44674,0
0.5,0.53494,0.44937,0
0.5,0.50964,0.45253,0
0.5,0.53481,0.44961,0
0.5,0.53341,0.45253,0
0.5,0.50797,0.4557,0
0.5,0.50949,0.45282,0
0.5,0.53184,0.4557,0
0.5,0.50648,0.45886,0
0.5,0.53165,0.45609,0
0.5,0.53042,0.45886,0
0.5,0.50473,0.46203,0
0.5,0.50633,0.45915,0
0.5,0.52881,0.46203,0
0.5,0.50322,0.46519,0
0.5,0.52848,0.46264,0
0.5,0.52736,0.46519,0
0.5,0.50147,0.46835,0
0.5,0.50316,0.46531,0
0.5,0.5259,0.46835,0
0.5,0.49973,0.47152,0
0.5,0.5,0.47107,0
0.5,0.52532,0.46955,0
0.5,0.52439,0.47152,0
0.5,0.49796,0.47468,0
0.5,0.52288,0.47468,0
0.5,0.49608,0.47785,0
0.5,0.49684,0.47679,0
0.5,0.52215,0.47619,0
0.5,0.52146,0.47785,0
0.5,0.49383,0.48101,0
0.5,0.5201,0.48101,0
0.5,0.49105,0.48418,0
0.5,0.49367,0.48125,0
0.5,0.51899,0.48337,0
0.5,0.51864,0.48418,0
0.5,0.48475,0.48734,0
0.5,0.48734,0.48642,0
0.5,0.49051,0.48469,0
0.5,0.5174,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.48748,0
0.5,0.51618,0.49051,0
0.5,0.51582,0.4915,0
0.5,0.51506,0.49367,0
0.5,0.51409,0.49684,0
0.5,0.51313,0.5,0
0.5,0.51266,0.50134,0
0.5,0.51208,0.50316,0
0.5,0.5105,0.50633,0
0.5,0.50949,0.50761,0
0.5,0.50762,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51126,0
0.5,0.31646,0.51126,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51247,0
0.5,0.4896,0.51266,0
0.5,0.50316,0.51211,0
0.5,0.50102,0.51266,0
0.5,0.50633,0.51049,0
0.5,0.49051,0.51276,0
0.5,0.49367,0.51307,0
0.5,0.49684,0.51321,0
0.5,0.5,0.51292,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.832374,0.547341,0.39495,0.0663933,0.135177,0.0444157,0.0368033,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.385373,0.119099,0.206607,0.0390981,0.130383,0.0434414,0.0373399,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.388362,0.119513,0.206523,0.0421076,0.126147,0.043169,0.0374316,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.37846,0.116774,0.203257,0.0429798,0.132306,0.0432653,0.0377679,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.517295,0.1583,0.267591,0.0543869,0.133056,0.0432622,0.0377147,2220,0,4,4,4,1
5,0.0075,-0.32213,0.0034232,0.00120796,0.00141581,0.521284,0.157168,0.267838,0.0622382,0.142398,0.0468355,0.0382456,2306,0.0139,4,4,4,1
6,0.0078,-0.334507,0.00360146,0.00130455,0.00141764,0.692104,0.22465,0.35027,0.0868288,0.1469,0.0447135,0.0383199,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379029,0.00140471,0.00141969,0.693121,0.223031,0.352919,0.0870646,0.141958,0.0444424,0.0379302,2306,0,5,5,5,1
8,0.0084,-0.359011,0.0040011,0.0015078,0.00142248,0.833689,0.265855,0.418624,0.1019,0.15016,0.0457528,0.0390282,2392,0.0139,6,6,6,1
9,0.0087,-0.370941,0.00424084,0.00161354,0.00142619,0.995536,0.31671,0.491113,0.128251,0.15179,0.0466417,0.0397074,2466,0.013,7,7,7,1
10,0.009,-0.38253,0.00454519,0.00172132,0.00143138,1.30143,0.441641,0.608434,0.155748,0.153696,0.0477507,0.0398682,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498596,0.0018288,0.0014403,2.22269,0.722788,1.05024,0.221948,0.151841,0.0480563,0.0403843,2466,0,15,15,15,1
12,0.0096,-0.368299,0.0286273,0.00176788,0.00161411,28.9064,9.93145,12.8672,0.927434,0.168329,0.0508293,0.0417836,2802,0.0408,208,189,189,1
13,0.0099,-0.336783,0.0568563,0.00166708,0.00180656,19.8067,8.11362,8.12444,0.747122,0.199778,0.0571082,0.0465283,3171,0.0431,145,111,111,1
14,0.0102,-0.310963,0.0803013,0.0015859,0.00197452,28.454,10.9694,12.3139,0.879389,0.218508,0.0615076,0.0494269,3446,0.0279,170,146,146,1
15,0.0105,-0.290855,0.0997793,0.00152695,0.00211838,50.4263,18.5319,22.602,1.11972,0.244119,0.0659364,0.0560445,3664,0.0325,259,248,248,1
16,0.0108,-0.2806,0.113701,0.00151518,0.00221486,47.8316,15.8131,22.0917,0.965899,0.251756,0.0684349,0.0556611,3798,0.0189,221,215,215,1
17,0.0111,-0.276346,0.123992,0.00153365,0.00227969,36.3168,13.5132,16.068,0.768201,0.25089,0.068736,0.0575532,3798,0,162,159,159,1
18,0.0114,-0.27332,0.133665,0.00155788,0.00233753,22.431,8.48536,9.8223,0.739886,0.253074,0.0696269,0.0585039,3967,0.0298,101,97,97,1
19,0.0117,-0.268273,0.144642,0.00156933,0.00240671,29.2959,10.8279,13.2998,0.893226,0.258269,0.0714588,0.060127,3967,0,126,124,124,1
20,0.012,-0.26694,0.153508,0.00160159,0.00245456,24.0519,8.99511,10.8283,0.689683,0.274032,0.0793103,0.0621896,4196,0.0327,105,101,101,1


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48816,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.4795,0
0.5,0.49684,0.47873,0
0.5,0.5,0.47816,0
0.5,0.50316,0.47789,0
0.5,0.50633,0.47801,0
0.5,0.50949,0.47866,0
0.5,0.51266,0.47999,0
0.5,0.51423,0.48101,0
0.5,0.46903,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48199,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48233,0
0.5,0.5175,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48515,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48511,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48423,0
0.5,0.51899,0.48651,0
0.5,0.51944,0.48734,0
0.5,0.52055,0.49051,0
0.5,0.52106,0.49367,0
0.5,0.52108,0.49684,0
0.5,0.52062,0.5,0
0.5,0.51966,0.50316,0
0.5,0.51899,0.50458,0
0.5,0.51813,0.50633,0
0.5,0.51592,0.50949,0
0.5,0.51582,0.50961,0
0.5,0.51271,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51493,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51507,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51546,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.5157,0
0.5,0.46766,0.51582,0
0.5,0.50949,0.51479,0
0.5,0.5073,0.51582,0
0.5,0.51266,0.5127,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.51787,0
0.5,0.49367,0.51804,0
0.5,0.49684,0.51804,0
0.5,0.5,0.51779,0
0.5,0.50316,0.51722,0
0.5,0.50633,0.51625,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.53177,0.43038,0
0.5,0.53481,0.4289,0
0.5,0.53797,0.42794,0
0.5,0.54114,0.42736,0
0.5,0.5443,0.4273,0
0.5,0.54747,0.42795,0
0.5,0.55063,0.42984,0
0.5,0.55118,0.43038,0
0.5,0.52794,0.43354,0
0.5,0.52848,0.43299,0
0.5,0.53165,0.43045,0
0.5,0.55319,0.43354,0
0.5,0.52519,0.43671,0
0.5,0.52532,0.43655,0
0.5,0.5538,0.43545,0
0.5,0.55414,0.43671,0
0.5,0.52286,0.43987,0
0.5,0.55453,0.43987,0
0.5,0.52087,0.44304,0
0.5,0.52215,0.44092,0
0.5,0.55449,0.44304,0
0.5,0.51912,0.4462,0
0.5,0.55402,0.4462,0
0.5,0.51737,0.44937,0
0.5,0.51899,0.44645,0
0.5,0.5538,0.447,0
0.5,0.55317,0.44937,0
0.5,0.51563,0.45253,0
0.5,0.51582,0.45219,0
0.5,0.55198,0.45253,0
0.5,0.51382,0.4557,0
0.5,0.55063,0.45562,0
0.5,0.5506,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.54909,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54747,0.46184,0
0.5,0.54736,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54563,0.46519,0
0.5,0.50517,0.46835,0
0.5,0.50633,0.46694,0
0.5,0.5443,0.46758,0
0.5,0.54388,0.46835,0
0.5,0.50236,0.47152,0
0.5,0.50316,0.47069,0
0.5,0.54212,0.47152,0
0.5,0.49897,0.47468,0
0.5,0.5,0.47381,0
0.5,0.54114,0.47324,0
0.5,0.54033,0.47468,0
0.5,0.49457,0.47785,0
0.5,0.49684,0.47637,0
0.5,0.53857,0.47785,0
0.5,0.48743,0.48101,0
0.5,0.49051,0.4799,0
0.5,0.49367,0.47839,0
0.5,0.53797,0.47891,0
0.5,0.53682,0.48101,0
0.5,0.46901,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48104,0
0.5,0.53507,0.48418,0
0.5,0,0.48654,0
0.5,0.0031646,0.48611,0
0.5,0.0063291,0.48576,0
0.5,0.0094937,0.4855,0
0.5,0.012658,0.48532,0
0.5,0.015823,0.48522,0
0.5,0.018987,0.48516,0
0.5,0.022152,0.48514,0
0.5,0.025316,0.48513,0
0.5,0.028481,0.48512,0
0.5,0.031646,0.48513,0
0.5,0.03481,0.48513,0
0.5,0.037975,0.48514,0
0.5,0.041139,0.48514,0
0.5,0.044304,0.48514,0
0.5,0.047468,0.48515,0
0.5,0.050633,0.48515,0
0.5,0.053797,0.48515,0
0.5,0.056962,0.48515,0
0.5,0.060127,0.48515,0
0.5,0.063291,0.48515,0
0.5,0.066456,0.48515,0
0.5,0.06962,0.48515,0
0.5,0.072785,0.48515,0
0.5,0.075949,0.48515,0
0.5,0.079114,0.48515,0
0.5,0.082278,0.48515,0
0.5,0.085443,0.48515,0
0.5,0.088608,0.48515,0
0.5,0.091772,0.48515,0
0.5,0.094937,0.48515,0
0.5,0.098101,0.48515,0
0.5,0.10127,0.48515,0
0.5,0.10443,0.48515,0
0.5,0.10759,0.48515,0
0.5,0.11076,0.48515,0
0.5,0.11392,0.48515,0
0.5,0.11709,0.48515,0
0.5,0.12025,0.48515,0
0.5,0.12342,0.48515,0
0.5,0.12658,0.48515,0
0.5,0.12975,0.48515,0
0.5,0.13291,0.48515,0
0.5,0.13608,0.48515,0
0.5,0.13924,0.48515,0
0.5,0.14241,0.48515,0
0.5,0.14557,0.48515,0
0.5,0.14873,0.48515,0
0.5,0.1519,0.48515,0
0.5,0.15506,0.48515,0
0.5,0.15823,0.48515,0
0.5,0.16139,0.48515,0
0.5,0.16456,0.48515,0
0.5,0.16772,0.48515,0
0.5,0.17089,0.48515,0
0.5,0.17405,0.48515,0
0.5,0.17722,0.48515,0
0.5,0.18038,0.48515,0
0.5,0.18354,0.48515,0
0.5,0.18671,0.48515,0
0.5,0.18987,0.48515,0
0.5,0.19304,0.48514,0
0.5,0.1962,0.48514,0
0.5,0.19937,0.48514,0
0.5,0.20253,0.48514,0
0.5,0.2057,0.48514,0
0.5,0.20886,0.48514,0
0.5,0.21203,0.48514,0
0.5,0.21519,0.48514,0
0.5,0.21835,0.48514,0
0.5,0.22152,0.48514,0
0.5,0.22468,0.48514,0
0.5,0.22785,0.48514,0
0.5,0.23101,0.48514,0
0.5,0.23418,0.48514,0
0.5,0.23734,0.48514,0
0.5,0.24051,0.48514,0
0.5,0.24367,0.48514,0
0.5,0.24684,0.48514,0
0.5,0.25,0.48514,0
0.5,0.25316,0.48514,0
0.5,0.25633,0.48514,0
0.5,0.25949,0.48514,0
0.5,0.26266,0.48514,0
0.5,0.26582,0.48514,0
0.5,0.26899,0.48515,0
0.5,0.27215,0.48515,0
0.5,0.27532,0.48515,0
0.5,0.27848,0.48515,0
0.5,0.28165,0.48515,0
0.5,0.28481,0.48515,0
0.5,0.28797,0.48515,0
0.5,0.29114,0.48515,0
0.5,0.2943,0.48515,0
0.5,0.29747,0.48515,0
0.5,0.30063,0.48515,0
0.5,0.3038,0.48515,0
0.5,0.30696,0.48515,0
0.5,0.31013,0.48515,0
0.5,0.31329,0.48515,0
0.5,0.31646,0.48515,0
0.5,0.31962,0.48514,0
0.5,0.32278,0.48514,0
0.5,0.32595,0.48514,0
0.5,0.32911,0.48514,0
0.5,0.33228,0.48514,0
0.5,0.33544,0.48514,0
0.5,0.33861,0.48514,0
0.5,0.34177,0.48514,0
0.5,0.34494,0.48514,0
0.5,0.3481,0.48513,0
0.5,0.35127,0.48513,0
0.5,0.35443,0.48513,0
0.5,0.35759,0.48513,0
0.5,0.36076,0.48513,0
0.5,0.36392,0.48513,0
0.5,0.36709,0.48512,0
0.5,0.37025,0.48512,0
0.5,0.37342,0.48512,0
0.5,0.37658,0.48512,0
0.5,0.37975,0.48511,0
0.5,0.38291,0.48511,0
0.5,0.38608,0.48511,0
0.5,0.38924,0.4851,0
0.5,0.39241,0.4851,0
0.5,0.39557,0.48509,0
0.5,0.39873,0.48509,0
0.5,0.4019,0.48508,0
0.5,0.40506,0.48508,0
0.5,0.40823,0.48507,0
0.5,0.41139,0.48507,0
0.5,0.41456,0.48506,0
0.5,0.41772,0.48505,0
0.5,0.42089,0.48505,0
0.5,0.42405,0.48504,0
0.5,0.42722,0.48503,0
0.5,0.43038,0.48502,0
0.5,0.43354,0.485,0
0.5,0.43671,0.48499,0
0.5,0.43987,0.48497,0
0.5,0.44304,0.48494,0
0.5,0.4462,0.48491,0
0.5,0.44937,0.48488,0
0.5,0.45253,0.48483,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48468,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48442,0
0.5,0.46835,0.48423,0
0.5,0.53481,0.48466,0
0.5,0.53334,0.48734,0
0.5,0.53165,0.49041,0
0.5,0.53159,0.49051,0
0.5,0.52984,0.49367,0
0.5,0.52848,0.49608,0
0.5,0.52804,0.49684,0
0.5,0.52616,0.5,0
0.5,0.52532,0.50133,0
0.5,0.52411,0.50316,0
0.5,0.52215,0.50586,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51387,0
0.5,0,0.51344,0
0.5,0.0063291,0.51423,0
0.5,0.0094937,0.5145,0
0.5,0.012658,0.51468,0
0.5,0.015823,0.51478,0
0.5,0.018987,0.51484,0
0.5,0.022152,0.51486,0
0.5,0.025316,0.51487,0
0.5,0.028481,0.51488,0
0.5,0.031646,0.51487,0
0.5,0.03481,0.51487,0
0.5,0.037975,0.51486,0
0.5,0.041139,0.51486,0
0.5,0.044304,0.51486,0
0.5,0.047468,0.51485,0
0.5,0.050633,0.51485,0
0.5,0.053797,0.51485,0
0.5,0.056962,0.51485,0
0.5,0.060127,0.51485,0
0.5,0.063291,0.51485,0
0.5,0.066456,0.51485,0
0.5,0.06962,0.51485,0
0.5,0.072785,0.51485,0
0.5,0.075949,0.51485,0
0.5,0.079114,0.51485,0
0.5,0.082278,0.51485,0
0.5,0.085443,0.51485,0
0.5,0.088608,0.51485,0
0.5,0.091772,0.51485,0
0.5,0.094937,0.51485,0
0.5,0.098101,0.51485,0
0.5,0.10127,0.51485,0
0.5,0.10443,0.51485,0
0.5,0.10759,0.51485,0
0.5,0.11076,0.51485,0
0.5,0.11392,0.51485,0
0.5,0.11709,0.51485,0
0.5,0.12025,0.51485,0
0.5,0.12342,0.51485,0
0.5,0.12658,0.51485,0
0.5,0.12975,0.51485,0
0.5,0.13291,0.51485,0
0.5,0.13608,0.51485,0
0.5,0.13924,0.51485,0
0.5,0.14241,0.51485,0
0.5,0.14557,0.51485,0
0.5,0.14873,0.51485,0
0.5,0.1519,0.51485,0
0.5,0.15506,0.51485,0
0.5,0.15823,0.51485,0
0.5,0.16139,0.51485,0
0.5,0.16456,0.51485,0
0.5,0.16772,0.51485,0
0.5,0.17089,0.51485,0
0.5,0.17405,0.51485,0
0.5,0.17722,0.51485,0
0.5,0.18038,0.51485,0
0.5,0.18354,0.51486,0
0.5,0.18671,0.51486,0
0.5,0.18987,0.51486,0
0.5,0.19304,0.51486,0
0.5,0.1962,0.51486,0
0.5,0.19937,0.51486,0
0.5,0.20253,0.51486,0
0.5,0.2057,0.51486,0
0.5,0.20886,0.51486,0
0.5,0.21203,0.51486,0
0.5,0.21519,0.51486,0
0.5,0.21835,0.51486,0
0.5,0.22152,0.51486,0
0.5,0.22468,0.51486,0
0.5,0.22785,0.51486,0
0.5,0.23101,0.51486,0
0.5,0.23418,0.51486,0
0.5,0.23734,0.51486,0
0.5,0.24051,0.51486,0
0.5,0.24367,0.51486,0
0.5,0.24684,0.51486,0
0.5,0.25,0.51486,0
0.5,0.25316,0.51486,0
0.5,0.25633,0.51486,0
0.5,0.25949,0.51486,0
0.5,0.26266,0.51486,0
0.5,0.26582,0.51486,0
0.5,0.26899,0.51486,0
0.5,0.27215,0.51486,0
0.5,0.27532,0.51486,0
0.5,0.27848,0.51486,0
0.5,0.28165,0.51486,0
0.5,0.28481,0.51486,0
0.5,0.28797,0.51486,0
0.5,0.29114,0.51487,0
0.5,0.2943,0.51487,0
0.5,0.29747,0.51487,0
0.5,0.30063,0.51487,0
0.5,0.3038,0.51487,0
0.5,0.30696,0.51487,0
0.5,0.31013,0.51487,0
0.5,0.31329,0.51487,0
0.5,0.31646,0.51487,0
0.5,0.31962,0.51487,0
0.5,0.32278,0.51488,0
0.5,0.32595,0.51488,0
0.5,0.32911,0.51488,0
0.5,0.33228,0.51488,0
0.5,0.33544,0.51488,0
0.5,0.33861,0.51488,0
0.5,0.34177,0.51488,0
0.5,0.34494,0.51489,0
0.5,0.3481,0.51489,0
0.5,0.35127,0.51489,0
0.5,0.35443,0.51489,0
0.5,0.35759,0.51489,0
0.5,0.36076,0.5149,0
0.5,0.36392,0.5149,0
0.5,0.36709,0.5149,0
0.5,0.37025,0.51491,0
0.5,0.37342,0.51491,0
0.5,0.37658,0.51491,0
0.5,0.37975,0.51492,0
0.5,0.38291,0.51492,0
0.5,0.38608,0.51493,0
0.5,0.38924,0.51493,0
0.5,0.39241,0.51494,0
0.5,0.39557,0.51495,0
0.5,0.39873,0.51495,0
0.5,0.4019,0.51496,0
0.5,0.40506,0.51497,0
0.5,0.40823,0.51498,0
0.5,0.41139,0.51499,0
0.5,0.41456,0.515,0
0.5,0.41772,0.51501,0
0.5,0.42089,0.51502,0
0.5,0.42405,0.51504,0
0.5,0.42722,0.51506,0
0.5,0.43038,0.51507,0
0.5,0.43354,0.5151,0
0.5,0.43671,0.51512,0
0.5,0.43987,0.51515,0
0.5,0.44304,0.51518,0
0.5,0.4462,0.51522,0
0.5,0.44937,0.51526,0
0.5,0.45253,0.51532,0
0.5,0.4557,0.51539,0
0.5,0.45886,0.51547,0
0.5,0.46203,0.51558,0
0.5,0.46519,0.51571,0
0.5,0.46727,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51588,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51635,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57196,0.36709,0
0.5,0.57278,0.3669,0
0.5,0.57595,0.36681,0
0.5,0.57751,0.36709,0
0.5,0.56484,0.37025,0
0.5,0.56646,0.36909,0
0.5,0.56962,0.36763,0
0.5,0.57911,0.36738,0
0.5,0.58228,0.36867,0
0.5,0.58478,0.37025,0
0.5,0.56148,0.37342,0
0.5,0.56329,0.37146,0
0.5,0.58544,0.37086,0
0.5,0.58738,0.37342,0
0.5,0.55898,0.37658,0
0.5,0.56013,0.37502,0
0.5,0.58842,0.37658,0
0.5,0.55685,0.37975,0
0.5,0.55696,0.37958,0
0.5,0.58861,0.37925,0
0.5,0.58864,0.37975,0
0.5,0.5548,0.38291,0
0.5,0.58861,0.38006,0
0.5,0.58834,0.38291,0
0.5,0.55281,0.38608,0
0.5,0.5538,0.3845,0
0.5,0.58767,0.38608,0
0.5,0.55084,0.38924,0
0.5,0.58661,0.38924,0
0.5,0.54892,0.39241,0
0.5,0.55063,0.38958,0
0.5,0.58544,0.39182,0
0.5,0.58519,0.39241,0
0.5,0.54706,0.39557,0
0.5,0.54747,0.3949,0
0.5,0.58365,0.39557,0
0.5,0.54522,0.39873,0
0.5,0.58228,0.39801,0
0.5,0.58187,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40035,0
0.5,0.57993,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40316,0
0.5,0.5779,0.40506,0
0.5,0.53988,0.40823,0
0.5,0.54114,0.40597,0
0.5,0.57595,0.40805,0
0.5,0.57584,0.40823,0
0.5,0.53816,0.41139,0
0.5,0.57387,0.41139,0
0.5,0.53638,0.41456,0
0.5,0.53797,0.41172,0
0.5,0.57278,0.41315,0
0.5,0.57194,0.41456,0
0.5,0.53464,0.41772,0
0.5,0.53481,0.41741,0
0.5,0.57009,0.41772,0
0.5,0.53285,0.42089,0
0.5,0.56962,0.41853,0
0.5,0.56829,0.42089,0
0.5,0.5311,0.42405,0
0.5,0.53165,0.42309,0
0.5,0.56652,0.42405,0
0.5,0.52935,0.42722,0
0.5,0.56646,0.42417,0
0.5,0.56484,0.42722,0
0.5,0.52761,0.43038,0
0.5,0.52848,0.42884,0
0.5,0.56329,0.43011,0
0.5,0.56315,0.43038,0
0.5,0.5259,0.43354,0
0.5,0.56154,0.43354,0
0.5,0.52417,0.43671,0
0.5,0.52532,0.43463,0
0.5,0.56013,0.43631,0
0.5,0.55993,0.43671,0
0.5,0.52248,0.43987,0
0.5,0.55838,0.43987,0
0.5,0.52076,0.44304,0
0.5,0.52215,0.44049,0
0.5,0.55696,0.44275,0
0.5,0.55682,0.44304,0
0.5,0.51908,0.4462,0
0.5,0.55533,0.4462,0
0.5,0.51735,0.44937,0
0.5,0.51899,0.44638,0
0.5,0.5538,0.44936,0
0.5,0.5538,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5523,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55075,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45593,0
0.5,0.5492,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54757,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46222,0
0.5,0.54598,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.54433,0.46835,0
0.5,0.50229,0.47152,0
0.5,0.50316,0.47062,0
0.5,0.5443,0.4684,0
0.5,0.54271,0.47152,0
0.5,0.49885,0.47468,0
0.5,0.5,0.47372,0
0.5,0.54114,0.47446,0
0.5,0.54102,0.47468,0
0.5,0.49443,0.47785,0
0.5,0.49684,0.47627,0
0.5,0.53935,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47832,0
0.5,0.53797,0.48035,0
0.5,0.53761,0.48101,0
0.5,0.46888,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53585,0.48418,0
0.5,0,0.48641,0
0.5,0.0031646,0.48602,0
0.5,0.0063291,0.4857,0
0.5,0.0094937,0.48546,0
0.5,0.012658,0.48529,0
0.5,0.015823,0.48518,0
0.5,0.018987,0.48511,0
0.5,0.022152,0.48507,0
0.5,0.025316,0.48505,0
0.5,0.028481,0.48505,0
0.5,0.031646,0.48505,0
0.5,0.03481,0.48505,0
0.5,0.037975,0.48505,0
0.5,0.041139,0.48505,0
0.5,0.044304,0.48505,0
0.5,0.047468,0.48506,0
0.5,0.050633,0.48506,0
0.5,0.053797,0.48506,0
0.5,0.056962,0.48506,0
0.5,0.060127,0.48506,0
0.5,0.063291,0.48506,0
0.5,0.066456,0.48506,0
0.5,0.06962,0.48506,0
0.5,0.072785,0.48506,0
0.5,0.075949,0.48506,0
0.5,0.079114,0.48506,0
0.5,0.082278,0.48506,0
0.5,0.085443,0.48506,0
0.5,0.088608,0.48506,0
0.5,0.091772,0.48506,0
0.5,0.094937,0.48506,0
0.5,0.098101,0.48506,0
0.5,0.10127,0.48506,0
0.5,0.10443,0.48506,0
0.5,0.10759,0.48506,0
0.5,0.11076,0.48506,0
0.5,0.11392,0.48506,0
0.5,0.11709,0.48506,0
0.5,0.12025,0.48506,0
0.5,0.12342,0.48506,0
0.5,0.12658,0.48506,0
0.5,0.12975,0.48506,0
0.5,0.13291,0.48506,0
0.5,0.13608,0.48506,0
0.5,0.13924,0.48506,0
0.5,0.14241,0.48506,0
0.5,0.14557,0.48505,0
0.5,0.14873,0.48505,0
0.5,0.1519,0.48505,0
0.5,0.15506,0.48505,0
0.5,0.15823,0.48505,0
0.5,0.16139,0.48505,0
0.5,0.16456,0.48505,0
0.5,0.16772,0.48505,0
0.5,0.17089,0.48505,0
0.5,0.17405,0.48505,0
0.5,0.17722,0.48505,0
0.5,0.18038,0.48505,0
0.5,0.18354,0.48505,0
0.5,0.18671,0.48505,0
0.5,0.18987,0.48505,0
0.5,0.19304,0.48505,0
0.5,0.1962,0.48505,0
0.5,0.19937,0.48505,0
0.5,0.20253,0.48505,0
0.5,0.2057,0.48505,0
0.5,0.20886,0.48505,0
0.5,0.21203,0.48505,0
0.5,0.21519,0.48505,0
0.5,0.21835,0.48505,0
0.5,0.22152,0.48505,0
0.5,0.22468,0.48505,0
0.5,0.22785,0.48505,0
0.5,0.23101,0.48505,0
0.5,0.23418,0.48505,0
0.5,0.23734,0.48505,0
0.5,0.24051,0.48505,0
0.5,0.24367,0.48505,0
0.5,0.24684,0.48505,0
0.5,0.25,0.48505,0
0.5,0.25316,0.48505,0
0.5,0.25633,0.48505,0
0.5,0.25949,0.48505,0
0.5,0.26266,0.48505,0
0.5,0.26582,0.48505,0
0.5,0.26899,0.48505,0
0.5,0.27215,0.48505,0
0.5,0.27532,0.48505,0
0.5,0.27848,0.48505,0
0.5,0.28165,0.48505,0
0.5,0.28481,0.48505,0
0.5,0.28797,0.48505,0
0.5,0.29114,0.48505,0
0.5,0.2943,0.48505,0
0.5,0.29747,0.48505,0
0.5,0.30063,0.48505,0
0.5,0.3038,0.48505,0
0.5,0.30696,0.48505,0
0.5,0.31013,0.48505,0
0.5,0.31329,0.48505,0
0.5,0.31646,0.48505,0
0.5,0.31962,0.48505,0
0.5,0.32278,0.48505,0
0.5,0.32595,0.48505,0
0.5,0.32911,0.48505,0
0.5,0.33228,0.48505,0
0.5,0.33544,0.48505,0
0.5,0.33861,0.48506,0
0.5,0.34177,0.48506,0
0.5,0.34494,0.48506,0
0.5,0.3481,0.48506,0
0.5,0.35127,0.48506,0
0.5,0.35443,0.48506,0
0.5,0.35759,0.48506,0
0.5,0.36076,0.48506,0
0.5,0.36392,0.48506,0
0.5,0.36709,0.48505,0
0.5,0.37025,0.48505,0
0.5,0.37342,0.48505,0
0.5,0.37658,0.48505,0
0.5,0.37975,0.48505,0
0.5,0.38291,0.48504,0
0.5,0.38608,0.48504,0
0.5,0.38924,0.48504,0
0.5,0.39241,0.48504,0
0.5,0.39557,0.48503,0
0.5,0.39873,0.48503,0
0.5,0.4019,0.48502,0
0.5,0.40506,0.48502,0
0.5,0.40823,0.48502,0
0.5,0.41139,0.48501,0
0.5,0.41456,0.48501,0
0.5,0.41772,0.485,0
0.5,0.42089,0.48499,0
0.5,0.42405,0.48499,0
0.5,0.42722,0.48498,0
0.5,0.43038,0.48497,0
0.5,0.43354,0.48496,0
0.5,0.43671,0.48494,0
0.5,0.43987,0.48492,0
0.5,0.44304,0.4849,0
0.5,0.4462,0.48487,0
0.5,0.44937,0.48484,0
0.5,0.45253,0.48479,0
0.5,0.4557,0.48473,0
0.5,0.45886,0.48465,0
0.5,0.46203,0.48455,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48598,0
0.5,0.53401,0.48734,0
0.5,0.53214,0.49051,0
0.5,0.53165,0.49134,0
0.5,0.53024,0.49367,0
0.5,0.52848,0.49654,0
0.5,0.5283,0.49684,0
0.5,0.5263,0.5,0
0.5,0.52532,0.50148,0
0.5,0.52416,0.50316,0
0.5,0.52215,0.50588,0
0.5,0.5218,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51392,0
0.5,0,0.51351,0
0.5,0.0063291,0.51427,0
0.5,0.0094937,0.51453,0
0.5,0.012658,0.51471,0
0.5,0.015823,0.51482,0
0.5,0.018987,0.51489,0
0.5,0.022152,0.51493,0
0.5,0.025316,0.51495,0
0.5,0.028481,0.51495,0
0.5,0.031646,0.51495,0
0.5,0.03481,0.51495,0
0.5,0.037975,0.51495,0
0.5,0.041139,0.51495,0
0.5,0.044304,0.51494,0
0.5,0.047468,0.51494,0
0.5,0.050633,0.51494,0
0.5,0.053797,0.51494,0
0.5,0.056962,0.51494,0
0.5,0.060127,0.51494,0
0.5,0.063291,0.51494,0
0.5,0.066456,0.51494,0
0.5,0.06962,0.51494,0
0.5,0.072785,0.51494,0
0.5,0.075949,0.51494,0
0.5,0.079114,0.51494,0
0.5,0.082278,0.51494,0
0.5,0.085443,0.51494,0
0.5,0.088608,0.51494,0
0.5,0.091772,0.51494,0
0.5,0.094937,0.51494,0
0.5,0.098101,0.51494,0
0.5,0.10127,0.51494,0
0.5,0.10443,0.51494,0
0.5,0.10759,0.51494,0
0.5,0.11076,0.51494,0
0.5,0.11392,0.51494,0
0.5,0.11709,0.51494,0
0.5,0.12025,0.51494,0
0.5,0.12342,0.51494,0
0.5,0.12658,0.51494,0
0.5,0.12975,0.51494,0
0.5,0.13291,0.51494,0
0.5,0.13608,0.51494,0
0.5,0.13924,0.51494,0
0.5,0.14241,0.51494,0
0.5,0.14557,0.51494,0
0.5,0.14873,0.51495,0
0.5,0.1519,0.51495,0
0.5,0.15506,0.51495,0
0.5,0.15823,0.51495,0
0.5,0.16139,0.51495,0
0.5,0.16456,0.51495,0
0.5,0.16772,0.51495,0
0.5,0.17089,0.51495,0
0.5,0.17405,0.51495,0
0.5,0.17722,0.51495,0
0.5,0.18038,0.51495,0
0.5,0.18354,0.51495,0
0.5,0.18671,0.51495,0
0.5,0.18987,0.51495,0
0.5,0.19304,0.51495,0
0.5,0.1962,0.51495,0
0.5,0.19937,0.51495,0
0.5,0.20253,0.51495,0
0.5,0.2057,0.51495,0
0.5,0.20886,0.51495,0
0.5,0.21203,0.51495,0
0.5,0.21519,0.51495,0
0.5,0.21835,0.51495,0
0.5,0.22152,0.51495,0
0.5,0.22468,0.51495,0
0.5,0.22785,0.51495,0
0.5,0.23101,0.51495,0
0.5,0.23418,0.51495,0
0.5,0.23734,0.51495,0
0.5,0.24051,0.51495,0
0.5,0.24367,0.51495,0
0.5,0.24684,0.51495,0
0.5,0.25,0.51495,0
0.5,0.25316,0.51495,0
0.5,0.25633,0.51495,0
0.5,0.25949,0.51495,0
0.5,0.26266,0.51495,0
0.5,0.26582,0.51495,0
0.5,0.26899,0.51496,0
0.5,0.27215,0.51496,0
0.5,0.27532,0.51496,0
0.5,0.27848,0.51496,0
0.5,0.28165,0.51496,0
0.5,0.28481,0.51496,0
0.5,0.28797,0.51496,0
0.5,0.29114,0.51496,0
0.5,0.2943,0.51496,0
0.5,0.29747,0.51496,0
0.5,0.30063,0.51496,0
0.5,0.3038,0.51496,0
0.5,0.30696,0.51496,0
0.5,0.31013,0.51496,0
0.5,0.31329,0.51496,0
0.5,0.31646,0.51497,0
0.5,0.31962,0.51497,0
0.5,0.32278,0.51497,0
0.5,0.32595,0.51497,0
0.5,0.32911,0.51497,0
0.5,0.33228,0.51497,0
0.5,0.33544,0.51497,0
0.5,0.33861,0.51497,0
0.5,0.34177,0.51498,0
0.5,0.34494,0.51498,0
0.5,0.3481,0.51498,0
0.5,0.35127,0.51498,0
0.5,0.35443,0.51498,0
0.5,0.35759,0.51499,0
0.5,0.36076,0.51499,0
0.5,0.36392,0.51499,0
0.5,0.36709,0.51499,0
0.5,0.37025,0.51499,0
0.5,0.37342,0.515,0
0.5,0.37658,0.515,0
0.5,0.37975,0.515,0
0.5,0.38291,0.51501,0
0.5,0.38608,0.51501,0
0.5,0.38924,0.51501,0
0.5,0.39241,0.51502,0
0.5,0.39557,0.51502,0
0.5,0.39873,0.51503,0
0.5,0.4019,0.51503,0
0.5,0.40506,0.51504,0
0.5,0.40823,0.51505,0
0.5,0.41139,0.51505,0
0.5,0.41456,0.51506,0
0.5,0.41772,0.51507,0
0.5,0.42089,0.51508,0
0.5,0.42405,0.5151,0
0.5,0.42722,0.51511,0
0.5,0.43038,0.51513,0
0.5,0.43354,0.51515,0
0.5,0.43671,0.51517,0
0.5,0.43987,0.51519,0
0.5,0.44304,0.51522,0
0.5,0.4462,0.51526,0
0.5,0.44937,0.5153,0
0.5,0.45253,0.51535,0
0.5,0.4557,0.51542,0
0.5,0.45886,0.5155,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51573,0
0.5,0.46696,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.5159,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59897,0.31646,0
0.5,0.60127,0.31534,0
0.5,0.60443,0.31451,0
0.5,0.60759,0.31443,0
0.5,0.61076,0.31528,0
0.5,0.61279,0.31646,0
0.5,0.59399,0.31962,0
0.5,0.59494,0.31885,0
0.5,0.5981,0.31687,0
0.5,0.61392,0.31728,0
0.5,0.61593,0.31962,0
0.5,0.59071,0.32278,0
0.5,0.59177,0.32158,0
0.5,0.61709,0.3218,0
0.5,0.61748,0.32278,0
0.5,0.58832,0.32595,0
0.5,0.58861,0.32556,0
0.5,0.61802,0.32595,0
0.5,0.5862,0.32911,0
0.5,0.61797,0.32911,0
0.5,0.58421,0.33228,0
0.5,0.58544,0.33033,0
0.5,0.61741,0.33228,0
0.5,0.58234,0.33544,0
0.5,0.61709,0.33334,0
0.5,0.61647,0.33544,0
0.5,0.58049,0.33861,0
0.5,0.58228,0.33556,0
0.5,0.61524,0.33861,0
0.5,0.57865,0.34177,0
0.5,0.57911,0.341,0
0.5,0.61392,0.34132,0
0.5,0.61371,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61203,0.34494,0
0.5,0.57496,0.3481,0
0.5,0.57595,0.34641,0
0.5,0.61076,0.34713,0
0.5,0.61021,0.3481,0
0.5,0.57318,0.35127,0
0.5,0.60836,0.35127,0
0.5,0.57136,0.35443,0
0.5,0.57278,0.35196,0
0.5,0.60759,0.35255,0
0.5,0.6065,0.35443,0
0.5,0.56957,0.35759,0
0.5,0.56962,0.3575,0
0.5,0.60465,0.35759,0
0.5,0.56773,0.36076,0
0.5,0.60443,0.35797,0
0.5,0.60284,0.36076,0
0.5,0.56591,0.36392,0
0.5,0.56646,0.363,0
0.5,0.60127,0.36351,0
0.5,0.60104,0.36392,0
0.5,0.56408,0.36709,0
0.5,0.5993,0.36709,0
0.5,0.56223,0.37025,0
0.5,0.56329,0.36847,0
0.5,0.5981,0.36926,0
0.5,0.59757,0.37025,0
0.5,0.56038,0.37342,0
0.5,0.59587,0.37342,0
0.5,0.55846,0.37658,0
0.5,0.56013,0.37385,0
0.5,0.59494,0.37514,0
0.5,0.59417,0.37658,0
0.5,0.55655,0.37975,0
0.5,0.55696,0.37908,0
0.5,0.59249,0.37975,0
0.5,0.5546,0.38291,0
0.5,0.59177,0.38108,0
0.5,0.59081,0.38291,0
0.5,0.55267,0.38608,0
0.5,0.5538,0.38424,0
0.5,0.58911,0.38608,0
0.5,0.55076,0.38924,0
0.5,0.58861,0.387,0
0.5,0.5874,0.38924,0
0.5,0.54887,0.39241,0
0.5,0.55063,0.38946,0
0.5,0.58562,0.39241,0
0.5,0.54703,0.39557,0
0.5,0.54747,0.39483,0
0.5,0.58544,0.39272,0
0.5,0.58384,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58228,0.39819,0
0.5,0.58196,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58007,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40348,0
0.5,0.57818,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40597,0
0.5,0.5763,0.40823,0
0.5,0.53814,0.41139,0
0.5,0.57595,0.40883,0
0.5,0.57449,0.41139,0
0.5,0.53634,0.41456,0
0.5,0.53797,0.41169,0
0.5,0.57278,0.41435,0
0.5,0.57267,0.41456,0
0.5,0.53455,0.41772,0
0.5,0.53481,0.41728,0
0.5,0.57092,0.41772,0
0.5,0.53274,0.42089,0
0.5,0.56962,0.42,0
0.5,0.56912,0.42089,0
0.5,0.53095,0.42405,0
0.5,0.53165,0.42285,0
0.5,0.56736,0.42405,0
0.5,0.52919,0.42722,0
0.5,0.56646,0.42565,0
0.5,0.56559,0.42722,0
0.5,0.52744,0.43038,0
0.5,0.52848,0.42853,0
0.5,0.56384,0.43038,0
0.5,0.52574,0.43354,0
0.5,0.56329,0.43136,0
0.5,0.5621,0.43354,0
0.5,0.52404,0.43671,0
0.5,0.52532,0.43435,0
0.5,0.56039,0.43671,0
0.5,0.52239,0.43987,0
0.5,0.56013,0.43719,0
0.5,0.55873,0.43987,0
0.5,0.52071,0.44304,0
0.5,0.52215,0.44034,0
0.5,0.55709,0.44304,0
0.5,0.51905,0.4462,0
0.5,0.55696,0.44328,0
0.5,0.55552,0.4462,0
0.5,0.51734,0.44937,0
0.5,0.51899,0.44633,0
0.5,0.55394,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44965,0
0.5,0.5524,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55084,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45612,0
0.5,0.54932,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54777,0.46203,0
0.5,0.50763,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46263,0
0.5,0.54624,0.46519,0
0.5,0.50512,0.46835,0
0.5,0.50633,0.4669,0
0.5,0.54468,0.46835,0
0.5,0.50222,0.47152,0
0.5,0.50316,0.47056,0
0.5,0.5443,0.46909,0
0.5,0.5431,0.47152,0
0.5,0.49874,0.47468,0
0.5,0.5,0.47363,0
0.5,0.54148,0.47468,0
0.5,0.49433,0.47785,0
0.5,0.49684,0.47619,0
0.5,0.54114,0.47532,0
0.5,0.53983,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47983,0
0.5,0.49367,0.47826,0
0.5,0.53809,0.48101,0
0.5,0.46867,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48122,0
0.5,0.53631,0.48418,0
0.5,0,0.4863,0
0.5,0.0031646,0.48594,0
0.5,0.0063291,0.48564,0
0.5,0.0094937,0.4854,0
0.5,0.012658,0.48524,0
0.5,0.015823,0.48512,0
0.5,0.018987,0.48504,0
0.5,0.022152,0.485,0
0.5,0.025316,0.48498,0
0.5,0.028481,0.48497,0
0.5,0.031646,0.48496,0
0.5,0.03481,0.48496,0
0.5,0.037975,0.48497,0
0.5,0.041139,0.48497,0
0.5,0.044304,0.48497,0
0.5,0.047468,0.48497,0
0.5,0.050633,0.48497,0
0.5,0.053797,0.48497,0
0.5,0.056962,0.48497,0
0.5,0.060127,0.48497,0
0.5,0.063291,0.48497,0
0.5,0.066456,0.48497,0
0.5,0.06962,0.48497,0
0.5,0.072785,0.48497,0
0.5,0.075949,0.48497,0
0.5,0.079114,0.48497,0
0.5,0.082278,0.48497,0
0.5,0.085443,0.48497,0
0.5,0.088608,0.48497,0
0.5,0.091772,0.48497,0
0.5,0.094937,0.48497,0
0.5,0.098101,0.48497,0
0.5,0.10127,0.48497,0
0.5,0.10443,0.48497,0
0.5,0.10759,0.48497,0
0.5,0.11076,0.48497,0
0.5,0.11392,0.48497,0
0.5,0.11709,0.48497,0
0.5,0.12025,0.48497,0
0.5,0.12342,0.48497,0
0.5,0.12658,0.48497,0
0.5,0.12975,0.48497,0
0.5,0.13291,0.48497,0
0.5,0.13608,0.48497,0
0.5,0.13924,0.48497,0
0.5,0.14241,0.48497,0
0.5,0.14557,0.48497,0
0.5,0.14873,0.48497,0
0.5,0.1519,0.48497,0
0.5,0.15506,0.48497,0
0.5,0.15823,0.48497,0
0.5,0.16139,0.48497,0
0.5,0.16456,0.48497,0
0.5,0.16772,0.48497,0
0.5,0.17089,0.48497,0
0.5,0.17405,0.48497,0
0.5,0.17722,0.48497,0
0.5,0.18038,0.48497,0
0.5,0.18354,0.48497,0
0.5,0.18671,0.48497,0
0.5,0.18987,0.48497,0
0.5,0.19304,0.48497,0
0.5,0.1962,0.48497,0
0.5,0.19937,0.48497,0
0.5,0.20253,0.48496,0
0.5,0.2057,0.48496,0
0.5,0.20886,0.48496,0
0.5,0.21203,0.48496,0
0.5,0.21519,0.48496,0
0.5,0.21835,0.48496,0
0.5,0.22152,0.48496,0
0.5,0.22468,0.48496,0
0.5,0.22785,0.48496,0
0.5,0.23101,0.48496,0
0.5,0.23418,0.48496,0
0.5,0.23734,0.48496,0
0.5,0.24051,0.48496,0
0.5,0.24367,0.48496,0
0.5,0.24684,0.48496,0
0.5,0.25,0.48496,0
0.5,0.25316,0.48496,0
0.5,0.25633,0.48496,0
0.5,0.25949,0.48496,0
0.5,0.26266,0.48496,0
0.5,0.26582,0.48496,0
0.5,0.26899,0.48496,0
0.5,0.27215,0.48496,0
0.5,0.27532,0.48496,0
0.5,0.27848,0.48496,0
0.5,0.28165,0.48496,0
0.5,0.28481,0.48496,0
0.5,0.28797,0.48496,0
0.5,0.29114,0.48496,0
0.5,0.2943,0.48496,0
0.5,0.29747,0.48496,0
0.5,0.30063,0.48496,0
0.5,0.3038,0.48496,0
0.5,0.30696,0.48496,0
0.5,0.31013,0.48496,0
0.5,0.31329,0.48496,0
0.5,0.31646,0.48496,0
0.5,0.31962,0.48496,0
0.5,0.32278,0.48496,0
0.5,0.32595,0.48497,0
0.5,0.32911,0.48497,0
0.5,0.33228,0.48497,0
0.5,0.33544,0.48497,0
0.5,0.33861,0.48497,0
0.5,0.34177,0.48497,0
0.5,0.34494,0.48497,0
0.5,0.3481,0.48497,0
0.5,0.35127,0.48497,0
0.5,0.35443,0.48497,0
0.5,0.35759,0.48497,0
0.5,0.36076,0.48497,0
0.5,0.36392,0.48497,0
0.5,0.36709,0.48497,0
0.5,0.37025,0.48497,0
0.5,0.37342,0.48497,0
0.5,0.37658,0.48497,0
0.5,0.37975,0.48497,0
0.5,0.38291,0.48497,0
0.5,0.38608,0.48497,0
0.5,0.38924,0.48497,0
0.5,0.39241,0.48497,0
0.5,0.39557,0.48497,0
0.5,0.39873,0.48497,0
0.5,0.4019,0.48496,0
0.5,0.40506,0.48496,0
0.5,0.40823,0.48496,0
0.5,0.41139,0.48495,0
0.5,0.41456,0.48495,0
0.5,0.41772,0.48494,0
0.5,0.42089,0.48494,0
0.5,0.42405,0.48493,0
0.5,0.42722,0.48492,0
0.5,0.43038,0.48491,0
0.5,0.43354,0.4849,0
0.5,0.43671,0.48489,0
0.5,0.43987,0.48488,0
0.5,0.44304,0.48486,0
0.5,0.4462,0.48483,0
0.5,0.44937,0.4848,0
0.5,0.45253,0.48476,0
0.5,0.4557,0.4847,0
0.5,0.45886,0.48462,0
0.5,0.46203,0.48452,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48672,0
0.5,0.53443,0.48734,0
0.5,0.5325,0.49051,0
0.5,0.53165,0.49189,0
0.5,0.53052,0.49367,0
0.5,0.5285,0.49684,0
0.5,0.52848,0.49687,0
0.5,0.52643,0.5,0
0.5,0.52532,0.50163,0
0.5,0.52423,0.50316,0
0.5,0.52215,0.50591,0
0.5,0.52182,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51397,0
0.5,0,0.51357,0
0.5,0.0063291,0.51431,0
0.5,0.0094937,0.51458,0
0.5,0.012658,0.51476,0
0.5,0.015823,0.51488,0
0.5,0.018987,0.51496,0
0.5,0.022152,0.515,0
0.5,0.025316,0.51502,0
0.5,0.028481,0.51503,0
0.5,0.031646,0.51504,0
0.5,0.03481,0.51504,0
0.5,0.037975,0.51503,0
0.5,0.041139,0.51503,0
0.5,0.044304,0.51503,0
0.5,0.047468,0.51503,0
0.5,0.050633,0.51503,0
0.5,0.053797,0.51503,0
0.5,0.056962,0.51503,0
0.5,0.060127,0.51503,0
0.5,0.063291,0.51503,0
0.5,0.066456,0.51503,0
0.5,0.06962,0.51503,0
0.5,0.072785,0.51503,0
0.5,0.075949,0.51503,0
0.5,0.079114,0.51503,0
0.5,0.082278,0.51503,0
0.5,0.085443,0.51503,0
0.5,0.088608,0.51503,0
0.5,0.091772,0.51503,0
0.5,0.094937,0.51503,0
0.5,0.098101,0.51503,0
0.5,0.10127,0.51503,0
0.5,0.10443,0.51503,0
0.5,0.10759,0.51503,0
0.5,0.11076,0.51503,0
0.5,0.11392,0.51503,0
0.5,0.11709,0.51503,0
0.5,0.12025,0.51503,0
0.5,0.12342,0.51503,0
0.5,0.12658,0.51503,0
0.5,0.12975,0.51503,0
0.5,0.13291,0.51503,0
0.5,0.13608,0.51503,0
0.5,0.13924,0.51503,0
0.5,0.14241,0.51503,0
0.5,0.14557,0.51503,0
0.5,0.14873,0.51503,0
0.5,0.1519,0.51503,0
0.5,0.15506,0.51503,0
0.5,0.15823,0.51503,0
0.5,0.16139,0.51503,0
0.5,0.16456,0.51503,0
0.5,0.16772,0.51503,0
0.5,0.17089,0.51503,0
0.5,0.17405,0.51503,0
0.5,0.17722,0.51503,0
0.5,0.18038,0.51503,0
0.5,0.18354,0.51503,0
0.5,0.18671,0.51503,0
0.5,0.18987,0.51503,0
0.5,0.19304,0.51503,0
0.5,0.1962,0.51503,0
0.5,0.19937,0.51503,0
0.5,0.20253,0.51503,0
0.5,0.2057,0.51504,0
0.5,0.20886,0.51504,0
0.5,0.21203,0.51504,0
0.5,0.21519,0.51504,0
0.5,0.21835,0.51504,0
0.5,0.22152,0.51504,0
0.5,0.22468,0.51504,0
0.5,0.22785,0.51504,0
0.5,0.23101,0.51504,0
0.5,0.23418,0.51504,0
0.5,0.23734,0.51504,0
0.5,0.24051,0.51504,0
0.5,0.24367,0.51504,0
0.5,0.24684,0.51504,0
0.5,0.25,0.51504,0
0.5,0.25316,0.51504,0
0.5,0.25633,0.51504,0
0.5,0.25949,0.51504,0
0.5,0.26266,0.51504,0
0.5,0.26582,0.51504,0
0.5,0.26899,0.51504,0
0.5,0.27215,0.51504,0
0.5,0.27532,0.51504,0
0.5,0.27848,0.51504,0
0.5,0.28165,0.51504,0
0.5,0.28481,0.51504,0
0.5,0.28797,0.51504,0
0.5,0.29114,0.51505,0
0.5,0.2943,0.51505,0
0.5,0.29747,0.51505,0
0.5,0.30063,0.51505,0
0.5,0.3038,0.51505,0
0.5,0.30696,0.51505,0
0.5,0.31013,0.51505,0
0.5,0.31329,0.51505,0
0.5,0.31646,0.51505,0
0.5,0.31962,0.51505,0
0.5,0.32278,0.51505,0
0.5,0.32595,0.51506,0
0.5,0.32911,0.51506,0
0.5,0.33228,0.51506,0
0.5,0.33544,0.51506,0
0.5,0.33861,0.51506,0
0.5,0.34177,0.51506,0
0.5,0.34494,0.51506,0
0.5,0.3481,0.51507,0
0.5,0.35127,0.51507,0
0.5,0.35443,0.51507,0
0.5,0.35759,0.51507,0
0.5,0.36076,0.51507,0
0.5,0.36392,0.51507,0
0.5,0.36709,0.51508,0
0.5,0.37025,0.51508,0
0.5,0.37342,0.51508,0
0.5,0.37658,0.51509,0
0.5,0.37975,0.51509,0
0.5,0.38291,0.51509,0
0.5,0.38608,0.51509,0
0.5,0.38924,0.5151,0
0.5,0.39241,0.5151,0
0.5,0.39557,0.51511,0
0.5,0.39873,0.51511,0
0.5,0.4019,0.51511,0
0.5,0.40506,0.51512,0
0.5,0.40823,0.51513,0
0.5,0.41139,0.51513,0
0.5,0.41456,0.51514,0
0.5,0.41772,0.51515,0
0.5,0.42089,0.51516,0
0.5,0.42405,0.51517,0
0.5,0.42722,0.51518,0
0.5,0.43038,0.51519,0
0.5,0.43354,0.51521,0
0.5,0.43671,0.51523,0
0.5,0.43987,0.51525,0
0.5,0.44304,0.51528,0
0.5,0.4462,0.51531,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.5154,0
0.5,0.4557,0.51547,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51564,0
0.5,0.46519,0.51577,0
0.5,0.46633,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51593,0
0.5,0.47152,0.51613,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62453,0.27215,0
0.5,0.62658,0.27118,0
0.5,0.62975,0.27036,0
0.5,0.63291,0.27017,0
0.5,0.63608,0.2708,0
0.5,0.63856,0.27215,0
0.5,0.62005,0.27532,0
0.5,0.62025,0.27512,0
0.5,0.62342,0.2727,0
0.5,0.63924,0.27267,0
0.5,0.64135,0.27532,0
0.5,0.61701,0.27848,0
0.5,0.61709,0.27839,0
0.5,0.64241,0.27764,0
0.5,0.64274,0.27848,0
0.5,0.61454,0.28165,0
0.5,0.64339,0.28165,0
0.5,0.61235,0.28481,0
0.5,0.61392,0.28252,0
0.5,0.64345,0.28481,0
0.5,0.61034,0.28797,0
0.5,0.61076,0.28732,0
0.5,0.64299,0.28797,0
0.5,0.60841,0.29114,0
0.5,0.64241,0.28993,0
0.5,0.64207,0.29114,0
0.5,0.6065,0.2943,0
0.5,0.60759,0.29251,0
0.5,0.64085,0.2943,0
0.5,0.60462,0.29747,0
0.5,0.63933,0.29747,0
0.5,0.60269,0.30063,0
0.5,0.60443,0.29779,0
0.5,0.63924,0.29764,0
0.5,0.63767,0.30063,0
0.5,0.60079,0.3038,0
0.5,0.60127,0.30302,0
0.5,0.63608,0.30343,0
0.5,0.63587,0.3038,0
0.5,0.59889,0.30696,0
0.5,0.63406,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30828,0
0.5,0.63291,0.30891,0
0.5,0.63221,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63038,0.31329,0
0.5,0.5932,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31436,0
0.5,0.62854,0.31646,0
0.5,0.59135,0.31962,0
0.5,0.59177,0.31891,0
0.5,0.6267,0.31962,0
0.5,0.5895,0.32278,0
0.5,0.62658,0.31981,0
0.5,0.6249,0.32278,0
0.5,0.58766,0.32595,0
0.5,0.58861,0.32434,0
0.5,0.62342,0.32533,0
0.5,0.62307,0.32595,0
0.5,0.58585,0.32911,0
0.5,0.62127,0.32911,0
0.5,0.58402,0.33228,0
0.5,0.58544,0.32983,0
0.5,0.62025,0.33086,0
0.5,0.61945,0.33228,0
0.5,0.58225,0.33544,0
0.5,0.58228,0.3354,0
0.5,0.61765,0.33544,0
0.5,0.58044,0.33861,0
0.5,0.61709,0.33641,0
0.5,0.61587,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61408,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.34204,0
0.5,0.61232,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.3464,0
0.5,0.61076,0.34769,0
0.5,0.61054,0.3481,0
0.5,0.57314,0.35127,0
0.5,0.60879,0.35127,0
0.5,0.5713,0.35443,0
0.5,0.57278,0.35189,0
0.5,0.60759,0.35337,0
0.5,0.60701,0.35443,0
0.5,0.56949,0.35759,0
0.5,0.56962,0.35738,0
0.5,0.60524,0.35759,0
0.5,0.56765,0.36076,0
0.5,0.60443,0.359,0
0.5,0.60343,0.36076,0
0.5,0.56584,0.36392,0
0.5,0.56646,0.36287,0
0.5,0.60162,0.36392,0
0.5,0.56402,0.36709,0
0.5,0.60127,0.36455,0
0.5,0.59984,0.36709,0
0.5,0.56218,0.37025,0
0.5,0.56329,0.36838,0
0.5,0.5981,0.37016,0
0.5,0.59805,0.37025,0
0.5,0.56034,0.37342,0
0.5,0.59631,0.37342,0
0.5,0.55842,0.37658,0
0.5,0.56013,0.37377,0
0.5,0.59494,0.37588,0
0.5,0.59455,0.37658,0
0.5,0.5565,0.37975,0
0.5,0.55696,0.37899,0
0.5,0.59284,0.37975,0
0.5,0.55456,0.38291,0
0.5,0.59177,0.38168,0
0.5,0.59111,0.38291,0
0.5,0.55263,0.38608,0
0.5,0.5538,0.38418,0
0.5,0.58938,0.38608,0
0.5,0.55075,0.38924,0
0.5,0.58861,0.38744,0
0.5,0.58761,0.38924,0
0.5,0.54886,0.39241,0
0.5,0.55063,0.38944,0
0.5,0.5858,0.39241,0
0.5,0.54703,0.39557,0
0.5,0.54747,0.39483,0
0.5,0.58544,0.393,0
0.5,0.58396,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58228,0.39841,0
0.5,0.58209,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58026,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40385,0
0.5,0.57841,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57661,0.40823,0
0.5,0.53813,0.41139,0
0.5,0.57595,0.40937,0
0.5,0.57483,0.41139,0
0.5,0.53631,0.41456,0
0.5,0.53797,0.41166,0
0.5,0.57307,0.41456,0
0.5,0.5345,0.41772,0
0.5,0.53481,0.41719,0
0.5,0.57278,0.41506,0
0.5,0.57134,0.41772,0
0.5,0.53267,0.42089,0
0.5,0.56962,0.42081,0
0.5,0.56958,0.42089,0
0.5,0.53086,0.42405,0
0.5,0.53165,0.42269,0
0.5,0.56784,0.42405,0
0.5,0.52908,0.42722,0
0.5,0.56646,0.42649,0
0.5,0.56606,0.42722,0
0.5,0.52732,0.43038,0
0.5,0.52848,0.42832,0
0.5,0.56429,0.43038,0
0.5,0.52563,0.43354,0
0.5,0.56329,0.43215,0
0.5,0.56252,0.43354,0
0.5,0.52394,0.43671,0
0.5,0.52532,0.43414,0
0.5,0.56077,0.43671,0
0.5,0.52232,0.43987,0
0.5,0.56013,0.43788,0
0.5,0.55905,0.43987,0
0.5,0.52065,0.44304,0
0.5,0.52215,0.44019,0
0.5,0.55737,0.44304,0
0.5,0.51903,0.4462,0
0.5,0.55696,0.44382,0
0.5,0.55575,0.4462,0
0.5,0.51733,0.44937,0
0.5,0.51899,0.44628,0
0.5,0.55415,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.45006,0
0.5,0.55259,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55103,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45651,0
0.5,0.54951,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54799,0.46203,0
0.5,0.50762,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46309,0
0.5,0.54647,0.46519,0
0.5,0.50508,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54494,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.4705,0
0.5,0.5443,0.46964,0
0.5,0.54339,0.47152,0
0.5,0.49865,0.47468,0
0.5,0.5,0.47356,0
0.5,0.54179,0.47468,0
0.5,0.49424,0.47785,0
0.5,0.49684,0.47612,0
0.5,0.54114,0.47593,0
0.5,0.54015,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47821,0
0.5,0.53843,0.48101,0
0.5,0.46837,0.48418,0
0.5,0.47152,0.48393,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48182,0
0.5,0.53664,0.48418,0
0.5,0,0.48622,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.4849,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.4849,0
0.5,0.041139,0.4849,0
0.5,0.044304,0.4849,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.4849,0
0.5,0.13608,0.4849,0
0.5,0.13924,0.4849,0
0.5,0.14241,0.4849,0
0.5,0.14557,0.4849,0
0.5,0.14873,0.4849,0
0.5,0.1519,0.4849,0
0.5,0.15506,0.4849,0
0.5,0.15823,0.4849,0
0.5,0.16139,0.4849,0
0.5,0.16456,0.4849,0
0.5,0.16772,0.4849,0
0.5,0.17089,0.4849,0
0.5,0.17405,0.4849,0
0.5,0.17722,0.4849,0
0.5,0.18038,0.4849,0
0.5,0.18354,0.4849,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.4849,0
0.5,0.35443,0.4849,0
0.5,0.35759,0.4849,0
0.5,0.36076,0.4849,0
0.5,0.36392,0.4849,0
0.5,0.36709,0.4849,0
0.5,0.37025,0.4849,0
0.5,0.37342,0.4849,0
0.5,0.37658,0.4849,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.4849,0
0.5,0.41139,0.4849,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48488,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48483,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48479,0
0.5,0.44937,0.48476,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48466,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48436,0
0.5,0.46835,0.48418,0
0.5,0.53481,0.48722,0
0.5,0.53474,0.48734,0
0.5,0.53277,0.49051,0
0.5,0.53165,0.49229,0
0.5,0.53075,0.49367,0
0.5,0.52868,0.49684,0
0.5,0.52848,0.49714,0
0.5,0.52655,0.5,0
0.5,0.52532,0.50175,0
0.5,0.5243,0.50316,0
0.5,0.52215,0.50594,0
0.5,0.52184,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51402,0
0.5,0,0.51363,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.5151,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.5151,0
0.5,0.041139,0.5151,0
0.5,0.044304,0.5151,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.5151,0
0.5,0.13924,0.5151,0
0.5,0.14241,0.5151,0
0.5,0.14557,0.5151,0
0.5,0.14873,0.5151,0
0.5,0.1519,0.5151,0
0.5,0.15506,0.5151,0
0.5,0.15823,0.5151,0
0.5,0.16139,0.5151,0
0.5,0.16456,0.5151,0
0.5,0.16772,0.5151,0
0.5,0.17089,0.5151,0
0.5,0.17405,0.5151,0
0.5,0.17722,0.5151,0
0.5,0.18038,0.5151,0
0.5,0.18354,0.5151,0
0.5,0.18671,0.5151,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51511,0
0.5,0.27215,0.51511,0
0.5,0.27532,0.51511,0
0.5,0.27848,0.51511,0
0.5,0.28165,0.51511,0
0.5,0.28481,0.51511,0
0.5,0.28797,0.51511,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51512,0
0.5,0.32595,0.51512,0
0.5,0.32911,0.51512,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51513,0
0.5,0.35127,0.51513,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51514,0
0.5,0.37025,0.51514,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51515,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51516,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.5152,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51524,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51532,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.51539,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51558,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.5158,0
0.5,0.46574,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51596,0
0.5,0.47152,0.51616,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6426,0.24367,0
0.5,0.64557,0.24227,0
0.5,0.64873,0.24152,0
0.5,0.6519,0.2415,0
0.5,0.65506,0.24236,0
0.5,0.65723,0.24367,0
0.5,0.63827,0.24684,0
0.5,0.63924,0.24597,0
0.5,0.64241,0.24376,0
0.5,0.65823,0.24448,0
0.5,0.66009,0.24684,0
0.5,0.63513,0.25,0
0.5,0.63608,0.24894,0
0.5,0.66139,0.24988,0
0.5,0.66144,0.25,0
0.5,0.63256,0.25316,0
0.5,0.63291,0.25271,0
0.5,0.66194,0.25316,0
0.5,0.63027,0.25633,0
0.5,0.66182,0.25633,0
0.5,0.62811,0.25949,0
0.5,0.62975,0.25709,0
0.5,0.66139,0.25857,0
0.5,0.66123,0.25949,0
0.5,0.62604,0.26266,0
0.5,0.62658,0.26184,0
0.5,0.66025,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.65891,0.26582,0
0.5,0.62201,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65823,0.26717,0
0.5,0.65732,0.26899,0
0.5,0.62002,0.27215,0
0.5,0.62025,0.27179,0
0.5,0.65552,0.27215,0
0.5,0.61802,0.27532,0
0.5,0.65506,0.2729,0
0.5,0.65361,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27683,0
0.5,0.6519,0.27806,0
0.5,0.65164,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.64969,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28196,0
0.5,0.64873,0.28316,0
0.5,0.64772,0.28481,0
0.5,0.61024,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64576,0.28797,0
0.5,0.60835,0.29114,0
0.5,0.64557,0.28828,0
0.5,0.64385,0.29114,0
0.5,0.60646,0.2943,0
0.5,0.60759,0.29243,0
0.5,0.64241,0.29349,0
0.5,0.64192,0.2943,0
0.5,0.6046,0.29747,0
0.5,0.64003,0.29747,0
0.5,0.60268,0.30063,0
0.5,0.60443,0.29775,0
0.5,0.63924,0.29876,0
0.5,0.63812,0.30063,0
0.5,0.60079,0.3038,0
0.5,0.60127,0.30302,0
0.5,0.63622,0.3038,0
0.5,0.59888,0.30696,0
0.5,0.63608,0.30404,0
0.5,0.63438,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30827,0
0.5,0.63291,0.30946,0
0.5,0.63253,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63072,0.31329,0
0.5,0.59319,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31498,0
0.5,0.62891,0.31646,0
0.5,0.59133,0.31962,0
0.5,0.59177,0.31889,0
0.5,0.62712,0.31962,0
0.5,0.58948,0.32278,0
0.5,0.62658,0.32056,0
0.5,0.62534,0.32278,0
0.5,0.58764,0.32595,0
0.5,0.58861,0.32431,0
0.5,0.62352,0.32595,0
0.5,0.58583,0.32911,0
0.5,0.62342,0.32613,0
0.5,0.62173,0.32911,0
0.5,0.58401,0.33228,0
0.5,0.58544,0.3298,0
0.5,0.62025,0.33164,0
0.5,0.61989,0.33228,0
0.5,0.58225,0.33544,0
0.5,0.58228,0.33539,0
0.5,0.61808,0.33544,0
0.5,0.58044,0.33861,0
0.5,0.61709,0.33714,0
0.5,0.61626,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61447,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.34273,0
0.5,0.6127,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.3464,0
0.5,0.61092,0.3481,0
0.5,0.57313,0.35127,0
0.5,0.61076,0.34839,0
0.5,0.60919,0.35127,0
0.5,0.57127,0.35443,0
0.5,0.57278,0.35186,0
0.5,0.60759,0.35411,0
0.5,0.60742,0.35443,0
0.5,0.56945,0.35759,0
0.5,0.56962,0.3573,0
0.5,0.60568,0.35759,0
0.5,0.5676,0.36076,0
0.5,0.60443,0.35977,0
0.5,0.60387,0.36076,0
0.5,0.56578,0.36392,0
0.5,0.56646,0.36278,0
0.5,0.60207,0.36392,0
0.5,0.56397,0.36709,0
0.5,0.60127,0.36531,0
0.5,0.60026,0.36709,0
0.5,0.56214,0.37025,0
0.5,0.56329,0.3683,0
0.5,0.59845,0.37025,0
0.5,0.56031,0.37342,0
0.5,0.5981,0.37086,0
0.5,0.59666,0.37342,0
0.5,0.55839,0.37658,0
0.5,0.56013,0.37372,0
0.5,0.59494,0.37647,0
0.5,0.59487,0.37658,0
0.5,0.55648,0.37975,0
0.5,0.55696,0.37897,0
0.5,0.59314,0.37975,0
0.5,0.55455,0.38291,0
0.5,0.59177,0.3822,0
0.5,0.59139,0.38291,0
0.5,0.55263,0.38608,0
0.5,0.5538,0.38417,0
0.5,0.58966,0.38608,0
0.5,0.55075,0.38924,0
0.5,0.58861,0.38794,0
0.5,0.58788,0.38924,0
0.5,0.54886,0.39241,0
0.5,0.55063,0.38943,0
0.5,0.58609,0.39241,0
0.5,0.54703,0.39557,0
0.5,0.54747,0.39482,0
0.5,0.58544,0.39351,0
0.5,0.58426,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58239,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58228,0.39892,0
0.5,0.58056,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40436,0
0.5,0.5787,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.5769,0.40823,0
0.5,0.53812,0.41139,0
0.5,0.57595,0.40987,0
0.5,0.57511,0.41139,0
0.5,0.53629,0.41456,0
0.5,0.53797,0.41165,0
0.5,0.57335,0.41456,0
0.5,0.53447,0.41772,0
0.5,0.53481,0.41715,0
0.5,0.57278,0.41557,0
0.5,0.57162,0.41772,0
0.5,0.53263,0.42089,0
0.5,0.56987,0.42089,0
0.5,0.5308,0.42405,0
0.5,0.53165,0.42261,0
0.5,0.56962,0.42133,0
0.5,0.56813,0.42405,0
0.5,0.52902,0.42722,0
0.5,0.56646,0.42702,0
0.5,0.56635,0.42722,0
0.5,0.52725,0.43038,0
0.5,0.52848,0.4282,0
0.5,0.56459,0.43038,0
0.5,0.52556,0.43354,0
0.5,0.56329,0.43266,0
0.5,0.5628,0.43354,0
0.5,0.52386,0.43671,0
0.5,0.52532,0.434,0
0.5,0.56104,0.43671,0
0.5,0.52225,0.43987,0
0.5,0.56013,0.43835,0
0.5,0.5593,0.43987,0
0.5,0.5206,0.44304,0
0.5,0.52215,0.44006,0
0.5,0.55759,0.44304,0
0.5,0.51898,0.4462,0
0.5,0.51899,0.4462,0
0.5,0.55696,0.44423,0
0.5,0.55594,0.4462,0
0.5,0.5173,0.44937,0
0.5,0.55433,0.44937,0
0.5,0.5156,0.45253,0
0.5,0.51582,0.45213,0
0.5,0.5538,0.45043,0
0.5,0.55276,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55121,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45767,0
0.5,0.55063,0.45687,0
0.5,0.54968,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54817,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46348,0
0.5,0.54666,0.46519,0
0.5,0.50506,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.54515,0.46835,0
0.5,0.5021,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47008,0
0.5,0.5436,0.47152,0
0.5,0.49859,0.47468,0
0.5,0.5,0.4735,0
0.5,0.54203,0.47468,0
0.5,0.49419,0.47785,0
0.5,0.49684,0.47607,0
0.5,0.54114,0.47639,0
0.5,0.54039,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47818,0
0.5,0.53869,0.48101,0
0.5,0.46802,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48227,0
0.5,0.53689,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48484,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48484,0
0.5,0.041139,0.48484,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48484,0
0.5,0.16139,0.48484,0
0.5,0.16456,0.48484,0
0.5,0.16772,0.48484,0
0.5,0.17089,0.48484,0
0.5,0.17405,0.48484,0
0.5,0.17722,0.48484,0
0.5,0.18038,0.48484,0
0.5,0.18354,0.48484,0
0.5,0.18671,0.48484,0
0.5,0.18987,0.48484,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48484,0
0.5,0.35443,0.48484,0
0.5,0.35759,0.48484,0
0.5,0.36076,0.48484,0
0.5,0.36392,0.48484,0
0.5,0.36709,0.48484,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48482,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48468,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48446,0
0.5,0.46519,0.48433,0
0.5,0.53498,0.48734,0
0.5,0.53481,0.48761,0
0.5,0.53299,0.49051,0
0.5,0.53165,0.49259,0
0.5,0.53093,0.49367,0
0.5,0.52882,0.49684,0
0.5,0.52848,0.49734,0
0.5,0.52664,0.5,0
0.5,0.52532,0.50185,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50597,0
0.5,0.52186,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51406,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51515,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51516,0
0.5,0.037975,0.51516,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51516,0
0.5,0.16139,0.51516,0
0.5,0.16456,0.51516,0
0.5,0.16772,0.51516,0
0.5,0.17089,0.51516,0
0.5,0.17405,0.51516,0
0.5,0.17722,0.51516,0
0.5,0.18038,0.51516,0
0.5,0.18354,0.51516,0
0.5,0.18671,0.51516,0
0.5,0.18987,0.51516,0
0.5,0.19304,0.51516,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51517,0
0.5,0.28797,0.51517,0
0.5,0.29114,0.51517,0
0.5,0.2943,0.51517,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51518,0
0.5,0.33544,0.51518,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51519,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.5152,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.51521,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51543,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51553,0
0.5,0.45886,0.51561,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51582,0
0.5,0.46525,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51641,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65491,0.22468,0
0.5,0.65506,0.22458,0
0.5,0.65823,0.22317,0
0.5,0.66139,0.22248,0
0.5,0.66456,0.22254,0
0.5,0.66772,0.2235,0
0.5,0.66956,0.22468,0
0.5,0.65061,0.22785,0
0.5,0.6519,0.22671,0
0.5,0.67089,0.22585,0
0.5,0.67242,0.22785,0
0.5,0.64747,0.23101,0
0.5,0.64873,0.22963,0
0.5,0.67377,0.23101,0
0.5,0.64488,0.23418,0
0.5,0.64557,0.23328,0
0.5,0.67405,0.23277,0
0.5,0.67426,0.23418,0
0.5,0.64259,0.23734,0
0.5,0.67415,0.23734,0
0.5,0.64041,0.24051,0
0.5,0.64241,0.2376,0
0.5,0.67405,0.23784,0
0.5,0.67356,0.24051,0
0.5,0.6383,0.24367,0
0.5,0.63924,0.24227,0
0.5,0.67258,0.24367,0
0.5,0.63622,0.24684,0
0.5,0.67123,0.24684,0
0.5,0.63416,0.25,0
0.5,0.63608,0.24706,0
0.5,0.67089,0.24751,0
0.5,0.66965,0.25,0
0.5,0.63213,0.25316,0
0.5,0.63291,0.25196,0
0.5,0.66783,0.25316,0
0.5,0.6301,0.25633,0
0.5,0.66772,0.25333,0
0.5,0.6659,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25689,0
0.5,0.66456,0.25842,0
0.5,0.66388,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.26181,0
0.5,0.66183,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26333,0
0.5,0.65982,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65823,0.26832,0
0.5,0.65781,0.26899,0
0.5,0.62001,0.27215,0
0.5,0.62025,0.27178,0
0.5,0.65583,0.27215,0
0.5,0.61802,0.27532,0
0.5,0.65506,0.27337,0
0.5,0.65387,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27683,0
0.5,0.6519,0.27848,0
0.5,0.6519,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.64999,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28196,0
0.5,0.64873,0.28367,0
0.5,0.64804,0.28481,0
0.5,0.61024,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64611,0.28797,0
0.5,0.60835,0.29114,0
0.5,0.64557,0.28885,0
0.5,0.6442,0.29114,0
0.5,0.60645,0.2943,0
0.5,0.60759,0.29241,0
0.5,0.64241,0.2941,0
0.5,0.64228,0.2943,0
0.5,0.60458,0.29747,0
0.5,0.64041,0.29747,0
0.5,0.60267,0.30063,0
0.5,0.60443,0.29773,0
0.5,0.63924,0.29941,0
0.5,0.63851,0.30063,0
0.5,0.60078,0.3038,0
0.5,0.60127,0.303,0
0.5,0.63662,0.3038,0
0.5,0.59888,0.30696,0
0.5,0.63608,0.30471,0
0.5,0.63476,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30827,0
0.5,0.63291,0.31009,0
0.5,0.63289,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63108,0.31329,0
0.5,0.59319,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31559,0
0.5,0.62925,0.31646,0
0.5,0.59132,0.31962,0
0.5,0.59177,0.31887,0
0.5,0.62747,0.31962,0
0.5,0.58947,0.32278,0
0.5,0.62658,0.32116,0
0.5,0.62567,0.32278,0
0.5,0.58762,0.32595,0
0.5,0.58861,0.32428,0
0.5,0.62387,0.32595,0
0.5,0.58582,0.32911,0
0.5,0.62342,0.32672,0
0.5,0.62206,0.32911,0
0.5,0.584,0.33228,0
0.5,0.58544,0.32977,0
0.5,0.62025,0.3322,0
0.5,0.6202,0.33228,0
0.5,0.58224,0.33544,0
0.5,0.58228,0.33538,0
0.5,0.61838,0.33544,0
0.5,0.58044,0.33861,0
0.5,0.61709,0.33765,0
0.5,0.61654,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61475,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.34321,0
0.5,0.61296,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.3464,0
0.5,0.61119,0.3481,0
0.5,0.57312,0.35127,0
0.5,0.61076,0.34887,0
0.5,0.60946,0.35127,0
0.5,0.57125,0.35443,0
0.5,0.57278,0.35185,0
0.5,0.60769,0.35443,0
0.5,0.56942,0.35759,0
0.5,0.56962,0.35726,0
0.5,0.60759,0.3546,0
0.5,0.60596,0.35759,0
0.5,0.56757,0.36076,0
0.5,0.60443,0.36028,0
0.5,0.60416,0.36076,0
0.5,0.56575,0.36392,0
0.5,0.56646,0.36271,0
0.5,0.60237,0.36392,0
0.5,0.56394,0.36709,0
0.5,0.60127,0.36581,0
0.5,0.60054,0.36709,0
0.5,0.56211,0.37025,0
0.5,0.56329,0.36824,0
0.5,0.59872,0.37025,0
0.5,0.56028,0.37342,0
0.5,0.5981,0.37132,0
0.5,0.59691,0.37342,0
0.5,0.55838,0.37658,0
0.5,0.56013,0.37368,0
0.5,0.5951,0.37658,0
0.5,0.55647,0.37975,0
0.5,0.55696,0.37895,0
0.5,0.59494,0.37688,0
0.5,0.59336,0.37975,0
0.5,0.55455,0.38291,0
0.5,0.59177,0.38257,0
0.5,0.59159,0.38291,0
0.5,0.55262,0.38608,0
0.5,0.5538,0.38416,0
0.5,0.58986,0.38608,0
0.5,0.55074,0.38924,0
0.5,0.58861,0.38831,0
0.5,0.58809,0.38924,0
0.5,0.54885,0.39241,0
0.5,0.55063,0.38942,0
0.5,0.58631,0.39241,0
0.5,0.54702,0.39557,0
0.5,0.54747,0.39482,0
0.5,0.58544,0.3939,0
0.5,0.58449,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58263,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58228,0.39933,0
0.5,0.5808,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40475,0
0.5,0.57893,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57712,0.40823,0
0.5,0.53812,0.41139,0
0.5,0.57595,0.41026,0
0.5,0.57532,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.41164,0
0.5,0.57357,0.41456,0
0.5,0.53445,0.41772,0
0.5,0.53481,0.41712,0
0.5,0.57278,0.41595,0
0.5,0.57183,0.41772,0
0.5,0.5326,0.42089,0
0.5,0.57009,0.42089,0
0.5,0.53077,0.42405,0
0.5,0.53165,0.42255,0
0.5,0.56962,0.42173,0
0.5,0.56835,0.42405,0
0.5,0.52898,0.42722,0
0.5,0.56658,0.42722,0
0.5,0.5272,0.43038,0
0.5,0.52848,0.42812,0
0.5,0.56646,0.42743,0
0.5,0.56482,0.43038,0
0.5,0.5255,0.43354,0
0.5,0.56329,0.43307,0
0.5,0.56303,0.43354,0
0.5,0.52381,0.43671,0
0.5,0.52532,0.4339,0
0.5,0.56127,0.43671,0
0.5,0.5222,0.43987,0
0.5,0.56013,0.43875,0
0.5,0.55951,0.43987,0
0.5,0.52055,0.44304,0
0.5,0.52215,0.43997,0
0.5,0.5578,0.44304,0
0.5,0.51895,0.4462,0
0.5,0.51899,0.44612,0
0.5,0.55696,0.4446,0
0.5,0.55613,0.4462,0
0.5,0.51727,0.44937,0
0.5,0.55452,0.44937,0
0.5,0.51558,0.45253,0
0.5,0.51582,0.4521,0
0.5,0.5538,0.45078,0
0.5,0.55293,0.45253,0
0.5,0.51379,0.4557,0
0.5,0.55138,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45766,0
0.5,0.55063,0.45723,0
0.5,0.54986,0.45886,0
0.5,0.50988,0.46203,0
0.5,0.54835,0.46203,0
0.5,0.5076,0.46519,0
0.5,0.50949,0.4626,0
0.5,0.54747,0.46386,0
0.5,0.54685,0.46519,0
0.5,0.50504,0.46835,0
0.5,0.50633,0.46682,0
0.5,0.54535,0.46835,0
0.5,0.50207,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47049,0
0.5,0.54381,0.47152,0
0.5,0.49855,0.47468,0
0.5,0.5,0.47347,0
0.5,0.54225,0.47468,0
0.5,0.49415,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47682,0
0.5,0.54061,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47815,0
0.5,0.53892,0.48101,0
0.5,0.4677,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.4839,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48268,0
0.5,0.53712,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48573,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.48481,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.48481,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.48481,0
0.5,0.10127,0.48481,0
0.5,0.10443,0.48481,0
0.5,0.10759,0.48481,0
0.5,0.11076,0.48481,0
0.5,0.11392,0.48481,0
0.5,0.11709,0.48481,0
0.5,0.12025,0.48481,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.48481,0
0.5,0.38608,0.48481,0
0.5,0.38924,0.48481,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.48481,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48466,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.48453,0
0.5,0.46203,0.48444,0
0.5,0.46519,0.48431,0
0.5,0.5352,0.48734,0
0.5,0.53481,0.48798,0
0.5,0.5332,0.49051,0
0.5,0.53165,0.49287,0
0.5,0.53111,0.49367,0
0.5,0.52897,0.49684,0
0.5,0.52848,0.49754,0
0.5,0.52675,0.5,0
0.5,0.52532,0.50196,0
0.5,0.52442,0.50316,0
0.5,0.52215,0.50601,0
0.5,0.52189,0.50633,0
0.5,0.519,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50951,0
0.5,0.0031646,0.51411,0
0.5,0,0.51374,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51468,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.51519,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.51519,0
0.5,0.050633,0.51519,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.51519,0
0.5,0.10127,0.51519,0
0.5,0.10443,0.51519,0
0.5,0.10759,0.51519,0
0.5,0.11076,0.51519,0
0.5,0.11392,0.51519,0
0.5,0.11709,0.51519,0
0.5,0.12025,0.51519,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.5152,0
0.5,0.25949,0.5152,0
0.5,0.26266,0.5152,0
0.5,0.26582,0.5152,0
0.5,0.26899,0.5152,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51521,0
0.5,0.32595,0.51521,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51522,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51525,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.51529,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51545,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51556,0
0.5,0.45886,0.51563,0
0.5,0.46203,0.51572,0
0.5,0.4647,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51584,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.5167,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66517,0.20886,0
0.5,0.66772,0.20743,0
0.5,0.67089,0.20636,0
0.5,0.67405,0.20599,0
0.5,0.67722,0.20639,0
0.5,0.68038,0.20782,0
0.5,0.68168,0.20886,0
0.5,0.66105,0.21203,0
0.5,0.66139,0.2117,0
0.5,0.66456,0.20921,0
0.5,0.68354,0.21103,0
0.5,0.68416,0.21203,0
0.5,0.65805,0.21519,0
0.5,0.65823,0.21498,0
0.5,0.68527,0.21519,0
0.5,0.65548,0.21835,0
0.5,0.68563,0.21835,0
0.5,0.65314,0.22152,0
0.5,0.65506,0.2189,0
0.5,0.68539,0.22152,0
0.5,0.65092,0.22468,0
0.5,0.6519,0.22329,0
0.5,0.68469,0.22468,0
0.5,0.64876,0.22785,0
0.5,0.68356,0.22785,0
0.5,0.64659,0.23101,0
0.5,0.64873,0.22789,0
0.5,0.68354,0.22787,0
0.5,0.68211,0.23101,0
0.5,0.64447,0.23418,0
0.5,0.64557,0.23254,0
0.5,0.68038,0.23416,0
0.5,0.68037,0.23418,0
0.5,0.64242,0.23734,0
0.5,0.67847,0.23734,0
0.5,0.64034,0.24051,0
0.5,0.64241,0.23737,0
0.5,0.67722,0.23929,0
0.5,0.67643,0.24051,0
0.5,0.63827,0.24367,0
0.5,0.63924,0.24221,0
0.5,0.67435,0.24367,0
0.5,0.63622,0.24684,0
0.5,0.67405,0.24412,0
0.5,0.67226,0.24684,0
0.5,0.63416,0.25,0
0.5,0.63608,0.24705,0
0.5,0.67089,0.2489,0
0.5,0.67017,0.25,0
0.5,0.63213,0.25316,0
0.5,0.63291,0.25196,0
0.5,0.66812,0.25316,0
0.5,0.6301,0.25633,0
0.5,0.66772,0.25377,0
0.5,0.6661,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25688,0
0.5,0.66456,0.25871,0
0.5,0.66406,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.2618,0
0.5,0.66206,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26369,0
0.5,0.66007,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65823,0.26876,0
0.5,0.65809,0.26899,0
0.5,0.62001,0.27215,0
0.5,0.62025,0.27177,0
0.5,0.65615,0.27215,0
0.5,0.61802,0.27532,0
0.5,0.65506,0.27389,0
0.5,0.6542,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27683,0
0.5,0.65226,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.6519,0.27906,0
0.5,0.65034,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28196,0
0.5,0.64873,0.28425,0
0.5,0.64839,0.28481,0
0.5,0.61024,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64647,0.28797,0
0.5,0.60834,0.29114,0
0.5,0.64557,0.28943,0
0.5,0.64454,0.29114,0
0.5,0.60644,0.2943,0
0.5,0.60759,0.2924,0
0.5,0.64263,0.2943,0
0.5,0.60457,0.29747,0
0.5,0.64241,0.29468,0
0.5,0.64076,0.29747,0
0.5,0.60265,0.30063,0
0.5,0.60443,0.2977,0
0.5,0.63924,0.29998,0
0.5,0.63885,0.30063,0
0.5,0.60077,0.3038,0
0.5,0.60127,0.30298,0
0.5,0.63698,0.3038,0
0.5,0.59887,0.30696,0
0.5,0.63608,0.30529,0
0.5,0.63509,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30827,0
0.5,0.63322,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63291,0.31064,0
0.5,0.63138,0.31329,0
0.5,0.59319,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31608,0
0.5,0.62953,0.31646,0
0.5,0.59131,0.31962,0
0.5,0.59177,0.31886,0
0.5,0.62774,0.31962,0
0.5,0.58945,0.32278,0
0.5,0.62658,0.32163,0
0.5,0.62593,0.32278,0
0.5,0.5876,0.32595,0
0.5,0.58861,0.32425,0
0.5,0.62414,0.32595,0
0.5,0.5858,0.32911,0
0.5,0.62342,0.32719,0
0.5,0.62232,0.32911,0
0.5,0.58399,0.33228,0
0.5,0.58544,0.32974,0
0.5,0.62047,0.33228,0
0.5,0.58224,0.33544,0
0.5,0.58228,0.33537,0
0.5,0.62025,0.33264,0
0.5,0.61863,0.33544,0
0.5,0.58043,0.33861,0
0.5,0.61709,0.33805,0
0.5,0.61677,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61497,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.3436,0
0.5,0.61317,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.34639,0
0.5,0.61141,0.3481,0
0.5,0.57311,0.35127,0
0.5,0.61076,0.34926,0
0.5,0.60967,0.35127,0
0.5,0.57124,0.35443,0
0.5,0.57278,0.35183,0
0.5,0.60792,0.35443,0
0.5,0.56939,0.35759,0
0.5,0.56962,0.35721,0
0.5,0.60759,0.35501,0
0.5,0.60618,0.35759,0
0.5,0.56753,0.36076,0
0.5,0.60443,0.36069,0
0.5,0.60439,0.36076,0
0.5,0.56571,0.36392,0
0.5,0.56646,0.36265,0
0.5,0.60261,0.36392,0
0.5,0.5639,0.36709,0
0.5,0.60127,0.36622,0
0.5,0.60077,0.36709,0
0.5,0.56208,0.37025,0
0.5,0.56329,0.36818,0
0.5,0.59895,0.37025,0
0.5,0.56026,0.37342,0
0.5,0.5981,0.37171,0
0.5,0.59712,0.37342,0
0.5,0.55836,0.37658,0
0.5,0.56013,0.37364,0
0.5,0.59531,0.37658,0
0.5,0.55646,0.37975,0
0.5,0.55696,0.37893,0
0.5,0.59494,0.37724,0
0.5,0.59355,0.37975,0
0.5,0.55454,0.38291,0
0.5,0.59177,0.38291,0
0.5,0.59177,0.38291,0
0.5,0.55262,0.38608,0
0.5,0.5538,0.38415,0
0.5,0.59005,0.38608,0
0.5,0.55074,0.38924,0
0.5,0.58861,0.38865,0
0.5,0.58828,0.38924,0
0.5,0.54885,0.39241,0
0.5,0.55063,0.38941,0
0.5,0.58652,0.39241,0
0.5,0.54702,0.39557,0
0.5,0.54747,0.39481,0
0.5,0.58544,0.39426,0
0.5,0.58469,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58286,0.39873,0
0.5,0.5434,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58228,0.39971,0
0.5,0.58101,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57914,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57911,0.40512,0
0.5,0.57732,0.40823,0
0.5,0.53811,0.41139,0
0.5,0.57595,0.4106,0
0.5,0.57551,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.41164,0
0.5,0.57376,0.41456,0
0.5,0.53444,0.41772,0
0.5,0.53481,0.4171,0
0.5,0.57278,0.4163,0
0.5,0.57202,0.41772,0
0.5,0.53258,0.42089,0
0.5,0.57029,0.42089,0
0.5,0.53074,0.42405,0
0.5,0.53165,0.42252,0
0.5,0.56962,0.42209,0
0.5,0.56855,0.42405,0
0.5,0.52894,0.42722,0
0.5,0.56679,0.42722,0
0.5,0.52716,0.43038,0
0.5,0.52848,0.42805,0
0.5,0.56646,0.42781,0
0.5,0.56504,0.43038,0
0.5,0.52546,0.43354,0
0.5,0.56329,0.43346,0
0.5,0.56324,0.43354,0
0.5,0.52376,0.43671,0
0.5,0.52532,0.43382,0
0.5,0.56149,0.43671,0
0.5,0.52216,0.43987,0
0.5,0.56013,0.43913,0
0.5,0.55971,0.43987,0
0.5,0.52051,0.44304,0
0.5,0.52215,0.43989,0
0.5,0.558,0.44304,0
0.5,0.51891,0.4462,0
0.5,0.51899,0.44605,0
0.5,0.55696,0.44496,0
0.5,0.55631,0.4462,0
0.5,0.51723,0.44937,0
0.5,0.55469,0.44937,0
0.5,0.51555,0.45253,0
0.5,0.51582,0.45203,0
0.5,0.5538,0.45113,0
0.5,0.5531,0.45253,0
0.5,0.51377,0.4557,0
0.5,0.55156,0.4557,0
0.5,0.5119,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45758,0
0.5,0.55002,0.45886,0
0.5,0.50987,0.46203,0
0.5,0.54853,0.46203,0
0.5,0.50759,0.46519,0
0.5,0.50949,0.46258,0
0.5,0.54747,0.46424,0
0.5,0.54702,0.46519,0
0.5,0.50501,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54554,0.46835,0
0.5,0.50204,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.5443,0.4709,0
0.5,0.544,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47343,0
0.5,0.54246,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.47601,0
0.5,0.54114,0.47725,0
0.5,0.54083,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47813,0
0.5,0.53915,0.48101,0
0.5,0.46739,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48309,0
0.5,0.53735,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.48541,0
0.5,0.0094937,0.4852,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48478,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48477,0
0.5,0.053797,0.48477,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48477,0
0.5,0.094937,0.48477,0
0.5,0.098101,0.48477,0
0.5,0.10127,0.48477,0
0.5,0.10443,0.48477,0
0.5,0.10759,0.48477,0
0.5,0.11076,0.48477,0
0.5,0.11392,0.48477,0
0.5,0.11709,0.48477,0
0.5,0.12025,0.48477,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48477,0
0.5,0.38608,0.48477,0
0.5,0.38924,0.48477,0
0.5,0.39241,0.48477,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48429,0
0.5,0.53545,0.48734,0
0.5,0.53481,0.48836,0
0.5,0.53343,0.49051,0
0.5,0.53165,0.4932,0
0.5,0.53132,0.49367,0
0.5,0.52915,0.49684,0
0.5,0.52848,0.49779,0
0.5,0.52689,0.5,0
0.5,0.52532,0.50212,0
0.5,0.52452,0.50316,0
0.5,0.52215,0.50608,0
0.5,0.52194,0.50633,0
0.5,0.51901,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50952,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51521,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51523,0
0.5,0.050633,0.51523,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51523,0
0.5,0.098101,0.51523,0
0.5,0.10127,0.51523,0
0.5,0.10443,0.51523,0
0.5,0.10759,0.51523,0
0.5,0.11076,0.51523,0
0.5,0.11392,0.51523,0
0.5,0.11709,0.51523,0
0.5,0.12025,0.51523,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51524,0
0.5,0.25949,0.51524,0
0.5,0.26266,0.51524,0
0.5,0.26582,0.51524,0
0.5,0.26899,0.51524,0
0.5,0.27215,0.51524,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51525,0
0.5,0.32911,0.51525,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51526,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51527,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.5153,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51532,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51548,0
0.5,0.45253,0.51553,0
0.5,0.4557,0.51558,0
0.5,0.45886,0.51566,0
0.5,0.46203,0.51575,0
0.5,0.46409,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51587,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51621,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.51671,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51737,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68473,0.18671,0
0.5,0.68671,0.18632,0
0.5,0.68987,0.18645,0
0.5,0.69079,0.18671,0
0.5,0.67772,0.18987,0
0.5,0.68038,0.18821,0
0.5,0.68354,0.18694,0
0.5,0.69304,0.18746,0
0.5,0.6962,0.18982,0
0.5,0.69625,0.18987,0
0.5,0.67392,0.19304,0
0.5,0.67405,0.19291,0
0.5,0.67722,0.19021,0
0.5,0.69827,0.19304,0
0.5,0.67095,0.1962,0
0.5,0.69919,0.1962,0
0.5,0.66842,0.19937,0
0.5,0.67089,0.19628,0
0.5,0.69937,0.19936,0
0.5,0.69937,0.19937,0
0.5,0.66608,0.20253,0
0.5,0.66772,0.2003,0
0.5,0.69937,0.19937,0
0.5,0.69898,0.20253,0
0.5,0.66385,0.2057,0
0.5,0.66456,0.2047,0
0.5,0.69813,0.2057,0
0.5,0.66166,0.20886,0
0.5,0.69688,0.20886,0
0.5,0.65944,0.21203,0
0.5,0.66139,0.20924,0
0.5,0.6962,0.21021,0
0.5,0.6953,0.21203,0
0.5,0.65726,0.21519,0
0.5,0.65823,0.2138,0
0.5,0.69349,0.21519,0
0.5,0.65512,0.21835,0
0.5,0.69304,0.2159,0
0.5,0.69151,0.21835,0
0.5,0.65297,0.22152,0
0.5,0.65506,0.21843,0
0.5,0.68987,0.22082,0
0.5,0.68941,0.22152,0
0.5,0.65085,0.22468,0
0.5,0.6519,0.22314,0
0.5,0.68728,0.22468,0
0.5,0.64874,0.22785,0
0.5,0.68671,0.22551,0
0.5,0.68514,0.22785,0
0.5,0.64658,0.23101,0
0.5,0.64873,0.22786,0
0.5,0.68354,0.23017,0
0.5,0.68298,0.23101,0
0.5,0.64447,0.23418,0
0.5,0.64557,0.23254,0
0.5,0.68085,0.23418,0
0.5,0.64242,0.23734,0
0.5,0.68038,0.23487,0
0.5,0.67875,0.23734,0
0.5,0.64034,0.24051,0
0.5,0.64241,0.23737,0
0.5,0.67722,0.23965,0
0.5,0.67666,0.24051,0
0.5,0.63827,0.24367,0
0.5,0.63924,0.24221,0
0.5,0.6746,0.24367,0
0.5,0.63621,0.24684,0
0.5,0.67405,0.2445,0
0.5,0.67254,0.24684,0
0.5,0.63415,0.25,0
0.5,0.63608,0.24705,0
0.5,0.67089,0.24939,0
0.5,0.6705,0.25,0
0.5,0.63212,0.25316,0
0.5,0.63291,0.25195,0
0.5,0.66849,0.25316,0
0.5,0.63009,0.25633,0
0.5,0.66772,0.25436,0
0.5,0.66649,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25687,0
0.5,0.66456,0.25935,0
0.5,0.66447,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.2618,0
0.5,0.66249,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26438,0
0.5,0.6605,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65852,0.26899,0
0.5,0.62,0.27215,0
0.5,0.62025,0.27176,0
0.5,0.65823,0.26945,0
0.5,0.65656,0.27215,0
0.5,0.61801,0.27532,0
0.5,0.65506,0.27455,0
0.5,0.65459,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27682,0
0.5,0.65266,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.6519,0.2797,0
0.5,0.65072,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28195,0
0.5,0.64876,0.28481,0
0.5,0.61023,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64873,0.28484,0
0.5,0.64682,0.28797,0
0.5,0.60834,0.29114,0
0.5,0.64557,0.29,0
0.5,0.64488,0.29114,0
0.5,0.60643,0.2943,0
0.5,0.60759,0.29239,0
0.5,0.64298,0.2943,0
0.5,0.60455,0.29747,0
0.5,0.64241,0.29525,0
0.5,0.64109,0.29747,0
0.5,0.60264,0.30063,0
0.5,0.60443,0.29768,0
0.5,0.63924,0.30055,0
0.5,0.63919,0.30063,0
0.5,0.60075,0.3038,0
0.5,0.60127,0.30296,0
0.5,0.63732,0.3038,0
0.5,0.59887,0.30696,0
0.5,0.63608,0.30586,0
0.5,0.63542,0.30696,0
0.5,0.59696,0.31013,0
0.5,0.5981,0.30826,0
0.5,0.63355,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63291,0.31119,0
0.5,0.63168,0.31329,0
0.5,0.59318,0.31646,0
0.5,0.59494,0.31354,0
0.5,0.62982,0.31646,0
0.5,0.5913,0.31962,0
0.5,0.59177,0.31884,0
0.5,0.62975,0.31658,0
0.5,0.62802,0.31962,0
0.5,0.58943,0.32278,0
0.5,0.62658,0.3221,0
0.5,0.6262,0.32278,0
0.5,0.58757,0.32595,0
0.5,0.58861,0.3242,0
0.5,0.6244,0.32595,0
0.5,0.58577,0.32911,0
0.5,0.62342,0.32764,0
0.5,0.62257,0.32911,0
0.5,0.58396,0.33228,0
0.5,0.58544,0.32969,0
0.5,0.62073,0.33228,0
0.5,0.58221,0.33544,0
0.5,0.58228,0.33532,0
0.5,0.62025,0.33308,0
0.5,0.61887,0.33544,0
0.5,0.58042,0.33861,0
0.5,0.61709,0.33845,0
0.5,0.617,0.33861,0
0.5,0.57862,0.34177,0
0.5,0.57911,0.34093,0
0.5,0.61519,0.34177,0
0.5,0.57679,0.34494,0
0.5,0.61392,0.34398,0
0.5,0.61338,0.34494,0
0.5,0.57494,0.3481,0
0.5,0.57595,0.34639,0
0.5,0.61162,0.3481,0
0.5,0.5731,0.35127,0
0.5,0.61076,0.34964,0
0.5,0.60988,0.35127,0
0.5,0.57122,0.35443,0
0.5,0.57278,0.35181,0
0.5,0.60814,0.35443,0
0.5,0.56936,0.35759,0
0.5,0.56962,0.35716,0
0.5,0.60759,0.3554,0
0.5,0.6064,0.35759,0
0.5,0.56749,0.36076,0
0.5,0.60462,0.36076,0
0.5,0.56566,0.36392,0
0.5,0.56646,0.36258,0
0.5,0.60443,0.3611,0
0.5,0.60284,0.36392,0
0.5,0.56386,0.36709,0
0.5,0.60127,0.36663,0
0.5,0.601,0.36709,0
0.5,0.56204,0.37025,0
0.5,0.56329,0.36811,0
0.5,0.59918,0.37025,0
0.5,0.56023,0.37342,0
0.5,0.5981,0.37209,0
0.5,0.59733,0.37342,0
0.5,0.55834,0.37658,0
0.5,0.56013,0.37359,0
0.5,0.59552,0.37658,0
0.5,0.55645,0.37975,0
0.5,0.55696,0.37891,0
0.5,0.59494,0.3776,0
0.5,0.59374,0.37975,0
0.5,0.55454,0.38291,0
0.5,0.59197,0.38291,0
0.5,0.55261,0.38608,0
0.5,0.5538,0.38414,0
0.5,0.59177,0.38326,0
0.5,0.59024,0.38608,0
0.5,0.55073,0.38924,0
0.5,0.58861,0.389,0
0.5,0.58848,0.38924,0
0.5,0.54884,0.39241,0
0.5,0.55063,0.3894,0
0.5,0.58672,0.39241,0
0.5,0.54701,0.39557,0
0.5,0.54747,0.3948,0
0.5,0.58544,0.39462,0
0.5,0.58491,0.39557,0
0.5,0.5452,0.39873,0
0.5,0.58308,0.39873,0
0.5,0.5434,0.4019,0
0.5,0.5443,0.40033,0
0.5,0.58228,0.40009,0
0.5,0.58123,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57937,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57911,0.4055,0
0.5,0.57753,0.40823,0
0.5,0.53811,0.41139,0
0.5,0.57595,0.41095,0
0.5,0.5757,0.41139,0
0.5,0.53627,0.41456,0
0.5,0.53797,0.41164,0
0.5,0.57395,0.41456,0
0.5,0.53444,0.41772,0
0.5,0.53481,0.41709,0
0.5,0.57278,0.41665,0
0.5,0.57221,0.41772,0
0.5,0.53257,0.42089,0
0.5,0.57049,0.42089,0
0.5,0.53072,0.42405,0
0.5,0.53165,0.42248,0
0.5,0.56962,0.42246,0
0.5,0.56876,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56701,0.42722,0
0.5,0.52712,0.43038,0
0.5,0.52848,0.42799,0
0.5,0.56646,0.4282,0
0.5,0.56526,0.43038,0
0.5,0.52542,0.43354,0
0.5,0.56347,0.43354,0
0.5,0.52372,0.43671,0
0.5,0.52532,0.43373,0
0.5,0.56329,0.43387,0
0.5,0.56171,0.43671,0
0.5,0.52211,0.43987,0
0.5,0.52215,0.43979,0
0.5,0.56013,0.43952,0
0.5,0.55993,0.43987,0
0.5,0.52047,0.44304,0
0.5,0.5582,0.44304,0
0.5,0.51886,0.4462,0
0.5,0.51899,0.44596,0
0.5,0.55696,0.44532,0
0.5,0.5565,0.4462,0
0.5,0.51719,0.44937,0
0.5,0.55487,0.44937,0
0.5,0.51551,0.45253,0
0.5,0.51582,0.45196,0
0.5,0.5538,0.45148,0
0.5,0.55327,0.45253,0
0.5,0.51374,0.4557,0
0.5,0.55173,0.4557,0
0.5,0.51187,0.45886,0
0.5,0.51266,0.45758,0
0.5,0.55063,0.45794,0
0.5,0.55019,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54871,0.46203,0
0.5,0.50757,0.46519,0
0.5,0.50949,0.46256,0
0.5,0.54747,0.46463,0
0.5,0.54721,0.46519,0
0.5,0.50499,0.46835,0
0.5,0.50633,0.46677,0
0.5,0.54573,0.46835,0
0.5,0.502,0.47152,0
0.5,0.50316,0.47036,0
0.5,0.5443,0.47132,0
0.5,0.54421,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47339,0
0.5,0.54268,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47598,0
0.5,0.54114,0.47768,0
0.5,0.54106,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.47811,0
0.5,0.53939,0.48101,0
0.5,0.467,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48386,0
0.5,0.47468,0.48355,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48101,0
0.5,0.53797,0.48352,0
0.5,0.5376,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48472,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48472,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48472,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48468,0
0.5,0.4462,0.48466,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48455,0
0.5,0.45886,0.48448,0
0.5,0.46203,0.48439,0
0.5,0.46519,0.48427,0
0.5,0.53569,0.48734,0
0.5,0.53481,0.48875,0
0.5,0.53367,0.49051,0
0.5,0.53165,0.49353,0
0.5,0.53155,0.49367,0
0.5,0.52935,0.49684,0
0.5,0.52848,0.49806,0
0.5,0.52706,0.5,0
0.5,0.52532,0.50229,0
0.5,0.52464,0.50316,0
0.5,0.52215,0.50617,0
0.5,0.52201,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51498,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51528,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51529,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51552,0
0.5,0.45253,0.51556,0
0.5,0.4557,0.51561,0
0.5,0.45886,0.51568,0
0.5,0.46203,0.51577,0
0.5,0.46344,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51589,0
0.5,0.46835,0.51604,0
0.5,0.47152,0.51623,0
0.5,0.47468,0.51646,0
0.5,0.47785,0.51673,0
0.5,0.48101,0.51703,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69303,0.17405,0
0.5,0.69304,0.17405,0
0.5,0.6962,0.1734,0
0.5,0.69937,0.17348,0
0.5,0.70153,0.17405,0
0.5,0.68698,0.17722,0
0.5,0.68987,0.1754,0
0.5,0.70253,0.17435,0
0.5,0.7057,0.17642,0
0.5,0.70646,0.17722,0
0.5,0.68324,0.18038,0
0.5,0.68354,0.18008,0
0.5,0.68671,0.1774,0
0.5,0.70837,0.18038,0
0.5,0.68025,0.18354,0
0.5,0.68038,0.1834,0
0.5,0.70886,0.18217,0
0.5,0.70919,0.18354,0
0.5,0.67764,0.18671,0
0.5,0.70929,0.18671,0
0.5,0.67519,0.18987,0
0.5,0.67722,0.18725,0
0.5,0.70886,0.18954,0
0.5,0.70881,0.18987,0
0.5,0.67281,0.19304,0
0.5,0.67405,0.19139,0
0.5,0.70789,0.19304,0
0.5,0.6705,0.1962,0
0.5,0.67089,0.19567,0
0.5,0.70653,0.1962,0
0.5,0.66824,0.19937,0
0.5,0.7057,0.19776,0
0.5,0.70485,0.19937,0
0.5,0.66601,0.20253,0
0.5,0.66772,0.20011,0
0.5,0.70289,0.20253,0
0.5,0.66382,0.2057,0
0.5,0.66456,0.20465,0
0.5,0.70253,0.20306,0
0.5,0.70077,0.2057,0
0.5,0.66165,0.20886,0
0.5,0.69937,0.20768,0
0.5,0.69853,0.20886,0
0.5,0.65944,0.21203,0
0.5,0.66139,0.20923,0
0.5,0.69624,0.21203,0
0.5,0.65726,0.21519,0
0.5,0.65823,0.2138,0
0.5,0.6962,0.21208,0
0.5,0.69401,0.21519,0
0.5,0.65512,0.21835,0
0.5,0.69304,0.21657,0
0.5,0.69181,0.21835,0
0.5,0.65297,0.22152,0
0.5,0.65506,0.21843,0
0.5,0.68987,0.22114,0
0.5,0.68961,0.22152,0
0.5,0.65085,0.22468,0
0.5,0.6519,0.22313,0
0.5,0.68747,0.22468,0
0.5,0.64874,0.22785,0
0.5,0.68671,0.22579,0
0.5,0.68534,0.22785,0
0.5,0.64658,0.23101,0
0.5,0.64873,0.22785,0
0.5,0.68354,0.23049,0
0.5,0.6832,0.23101,0
0.5,0.64447,0.23418,0
0.5,0.64557,0.23253,0
0.5,0.6811,0.23418,0
0.5,0.64242,0.23734,0
0.5,0.68038,0.23526,0
0.5,0.67902,0.23734,0
0.5,0.64034,0.24051,0
0.5,0.64241,0.23737,0
0.5,0.67722,0.24008,0
0.5,0.67694,0.24051,0
0.5,0.63827,0.24367,0
0.5,0.63924,0.2422,0
0.5,0.6749,0.24367,0
0.5,0.63621,0.24684,0
0.5,0.67405,0.24497,0
0.5,0.67285,0.24684,0
0.5,0.63415,0.25,0
0.5,0.63608,0.24705,0
0.5,0.67089,0.24987,0
0.5,0.6708,0.25,0
0.5,0.63212,0.25316,0
0.5,0.63291,0.25195,0
0.5,0.66881,0.25316,0
0.5,0.63009,0.25633,0
0.5,0.66772,0.25486,0
0.5,0.6668,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25687,0
0.5,0.66479,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.2618,0
0.5,0.66456,0.25985,0
0.5,0.6628,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26486,0
0.5,0.6608,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65882,0.26899,0
0.5,0.62,0.27215,0
0.5,0.62025,0.27176,0
0.5,0.65823,0.26992,0
0.5,0.65684,0.27215,0
0.5,0.61801,0.27532,0
0.5,0.65506,0.27498,0
0.5,0.65485,0.27532,0
0.5,0.61604,0.27848,0
0.5,0.61709,0.27682,0
0.5,0.65292,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.6519,0.28011,0
0.5,0.65096,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28195,0
0.5,0.64901,0.28481,0
0.5,0.61023,0.28797,0
0.5,0.61076,0.28711,0
0.5,0.64873,0.28525,0
0.5,0.64706,0.28797,0
0.5,0.60834,0.29114,0
0.5,0.64557,0.29038,0
0.5,0.64511,0.29114,0
0.5,0.60642,0.2943,0
0.5,0.60759,0.29238,0
0.5,0.64321,0.2943,0
0.5,0.60454,0.29747,0
0.5,0.64241,0.29563,0
0.5,0.64132,0.29747,0
0.5,0.60262,0.30063,0
0.5,0.60443,0.29765,0
0.5,0.63943,0.30063,0
0.5,0.60074,0.3038,0
0.5,0.60127,0.30293,0
0.5,0.63924,0.30094,0
0.5,0.63756,0.3038,0
0.5,0.59886,0.30696,0
0.5,0.63608,0.30625,0
0.5,0.63565,0.30696,0
0.5,0.59696,0.31013,0
0.5,0.5981,0.30825,0
0.5,0.63378,0.31013,0
0.5,0.59508,0.31329,0
0.5,0.63291,0.31157,0
0.5,0.63189,0.31329,0
0.5,0.59317,0.31646,0
0.5,0.59494,0.31354,0
0.5,0.63003,0.31646,0
0.5,0.59129,0.31962,0
0.5,0.59177,0.31882,0
0.5,0.62975,0.31694,0
0.5,0.62822,0.31962,0
0.5,0.58941,0.32278,0
0.5,0.62658,0.32244,0
0.5,0.62639,0.32278,0
0.5,0.58755,0.32595,0
0.5,0.58861,0.32417,0
0.5,0.6246,0.32595,0
0.5,0.58574,0.32911,0
0.5,0.62342,0.32798,0
0.5,0.62277,0.32911,0
0.5,0.58393,0.33228,0
0.5,0.58544,0.32964,0
0.5,0.62093,0.33228,0
0.5,0.58219,0.33544,0
0.5,0.58228,0.33528,0
0.5,0.62025,0.33341,0
0.5,0.61906,0.33544,0
0.5,0.5804,0.33861,0
0.5,0.61718,0.33861,0
0.5,0.57861,0.34177,0
0.5,0.57911,0.34091,0
0.5,0.61709,0.33876,0
0.5,0.61537,0.34177,0
0.5,0.57679,0.34494,0
0.5,0.61392,0.34427,0
0.5,0.61355,0.34494,0
0.5,0.57494,0.3481,0
0.5,0.57595,0.34638,0
0.5,0.61179,0.3481,0
0.5,0.5731,0.35127,0
0.5,0.61076,0.34993,0
0.5,0.61003,0.35127,0
0.5,0.5712,0.35443,0
0.5,0.57278,0.35179,0
0.5,0.60831,0.35443,0
0.5,0.56933,0.35759,0
0.5,0.56962,0.35712,0
0.5,0.60759,0.3557,0
0.5,0.60657,0.35759,0
0.5,0.56746,0.36076,0
0.5,0.6048,0.36076,0
0.5,0.56563,0.36392,0
0.5,0.56646,0.36252,0
0.5,0.60443,0.36141,0
0.5,0.60302,0.36392,0
0.5,0.56383,0.36709,0
0.5,0.60127,0.36693,0
0.5,0.60118,0.36709,0
0.5,0.56201,0.37025,0
0.5,0.56329,0.36805,0
0.5,0.59936,0.37025,0
0.5,0.56021,0.37342,0
0.5,0.5981,0.37238,0
0.5,0.5975,0.37342,0
0.5,0.55833,0.37658,0
0.5,0.56013,0.37356,0
0.5,0.59569,0.37658,0
0.5,0.55644,0.37975,0
0.5,0.55696,0.37889,0
0.5,0.59494,0.37789,0
0.5,0.5939,0.37975,0
0.5,0.55453,0.38291,0
0.5,0.59213,0.38291,0
0.5,0.55261,0.38608,0
0.5,0.5538,0.38414,0
0.5,0.59177,0.38355,0
0.5,0.5904,0.38608,0
0.5,0.55072,0.38924,0
0.5,0.58864,0.38924,0
0.5,0.54883,0.39241,0
0.5,0.55063,0.38939,0
0.5,0.58861,0.3893,0
0.5,0.5869,0.39241,0
0.5,0.547,0.39557,0
0.5,0.54747,0.39478,0
0.5,0.58544,0.39494,0
0.5,0.58508,0.39557,0
0.5,0.54519,0.39873,0
0.5,0.58327,0.39873,0
0.5,0.54339,0.4019,0
0.5,0.5443,0.40032,0
0.5,0.58228,0.40042,0
0.5,0.58142,0.4019,0
0.5,0.54163,0.40506,0
0.5,0.57957,0.40506,0
0.5,0.53986,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57911,0.40583,0
0.5,0.57772,0.40823,0
0.5,0.53811,0.41139,0
0.5,0.57595,0.41127,0
0.5,0.57588,0.41139,0
0.5,0.53627,0.41456,0
0.5,0.53797,0.41163,0
0.5,0.57413,0.41456,0
0.5,0.53443,0.41772,0
0.5,0.53481,0.41708,0
0.5,0.57278,0.41697,0
0.5,0.57238,0.41772,0
0.5,0.53256,0.42089,0
0.5,0.57067,0.42089,0
0.5,0.5307,0.42405,0
0.5,0.53165,0.42246,0
0.5,0.56962,0.42279,0
0.5,0.56894,0.42405,0
0.5,0.52889,0.42722,0
0.5,0.5672,0.42722,0
0.5,0.52709,0.43038,0
0.5,0.52848,0.42794,0
0.5,0.56646,0.42855,0
0.5,0.56545,0.43038,0
0.5,0.52538,0.43354,0
0.5,0.56368,0.43354,0
0.5,0.52368,0.43671,0
0.5,0.52532,0.43367,0
0.5,0.56329,0.43423,0
0.5,0.56191,0.43671,0
0.5,0.52207,0.43987,0
0.5,0.52215,0.43972,0
0.5,0.56013,0.43986,0
0.5,0.56012,0.43987,0
0.5,0.52043,0.44304,0
0.5,0.55839,0.44304,0
0.5,0.51882,0.4462,0
0.5,0.51899,0.44589,0
0.5,0.55696,0.44566,0
0.5,0.55667,0.4462,0
0.5,0.51716,0.44937,0
0.5,0.55505,0.44937,0
0.5,0.51547,0.45253,0
0.5,0.51582,0.4519,0
0.5,0.5538,0.45181,0
0.5,0.55344,0.45253,0
0.5,0.5137,0.4557,0
0.5,0.5519,0.4557,0
0.5,0.51184,0.45886,0
0.5,0.51266,0.45753,0
0.5,0.55063,0.45829,0
0.5,0.55036,0.45886,0
0.5,0.50983,0.46203,0
0.5,0.54889,0.46203,0
0.5,0.50755,0.46519,0
0.5,0.50949,0.46252,0
0.5,0.54747,0.46502,0
0.5,0.54739,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46675,0
0.5,0.54593,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47033,0
0.5,0.54441,0.47152,0
0.5,0.49843,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.47174,0
0.5,0.54289,0.47468,0
0.5,0.49404,0.47785,0
0.5,0.49684,0.47595,0
0.5,0.54128,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47809,0
0.5,0.54114,0.47811,0
0.5,0.53961,0.48101,0
0.5,0.46663,0.48418,0
0.5,0.46835,0.48408,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.4819,0
0.5,0.53797,0.48391,0
0.5,0.53782,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48555,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48495,0
0.5,0.015823,0.48484,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48469,0
0.5,0.050633,0.48469,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48469,0
0.5,0.10443,0.48469,0
0.5,0.10759,0.48469,0
0.5,0.11076,0.48469,0
0.5,0.11392,0.48469,0
0.5,0.11709,0.48469,0
0.5,0.12025,0.48469,0
0.5,0.12342,0.48469,0
0.5,0.12658,0.48469,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48469,0
0.5,0.38608,0.48469,0
0.5,0.38924,0.48469,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48466,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48458,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48437,0
0.5,0.46519,0.48425,0
0.5,0.53592,0.48734,0
0.5,0.53481,0.4891,0
0.5,0.53389,0.49051,0
0.5,0.53175,0.49367,0
0.5,0.53165,0.49382,0
0.5,0.52953,0.49684,0
0.5,0.52848,0.49829,0
0.5,0.52721,0.5,0
0.5,0.52532,0.50245,0
0.5,0.52475,0.50316,0
0.5,0.52215,0.50625,0
0.5,0.52208,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51431,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51514,0
0.5,0.018987,0.51522,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51531,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51531,0
0.5,0.10443,0.51531,0
0.5,0.10759,0.51531,0
0.5,0.11076,0.51531,0
0.5,0.11392,0.51531,0
0.5,0.11709,0.51531,0
0.5,0.12025,0.51531,0
0.5,0.12342,0.51531,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51532,0
0.5,0.26899,0.51532,0
0.5,0.27215,0.51532,0
0.5,0.27532,0.51532,0
0.5,0.27848,0.51532,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51533,0
0.5,0.33544,0.51533,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51535,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51536,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51555,0
0.5,0.45253,0.51559,0
0.5,0.4557,0.51564,0
0.5,0.45886,0.51571,0
0.5,0.46203,0.5158,0
0.5,0.46278,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51591,0
0.5,0.46835,0.51606,0
0.5,0.47152,0.51625,0
0.5,0.47468,0.51647,0
0.5,0.47785,0.51674,0
0.5,0.48101,0.51704,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255326,0.00310361,0.000765968,0.00191508,0.705787,0.384091,0.255323,0.00612429,0.151355,0.0456835,0.0369569,2547,0.0483,9,4,4,1
1,0.0063,-0.267521,0.00334335,0.000842675,0.00191679,0.451299,0.152044,0.232482,0.00485018,0.151706,0.047243,0.0393564,2547,0,3,3,3,1
2,0.0066,-0.279603,0.00360518,0.000922667,0.00191887,0.448091,0.136917,0.236321,0.0052009,0.145055,0.0487173,0.0389258,2547,0,3,3,3,1
3,0.0069,-0.291586,0.00388119,0.00100594,0.00192128,0.455737,0.152986,0.232563,0.0048768,0.14657,0.0467804,0.0392253,2547,0,3,3,3,1
4,0.0072,-0.303465,0.0041719,0.00109243,0.00192405,0.45398,0.148884,0.233001,0.00492211,0.149072,0.0468091,0.0390766,2547,0,3,3,3,1
5,0.0075,-0.315233,0.0044779,0.00118207,0.00192722,0.454947,0.149555,0.231482,0.00529715,0.158339,0.046815,0.0391736,2547,0,3,3,3,1
6,0.0078,-0.326881,0.00479976,0.00127476,0.00193084,0.454958,0.15092,0.232844,0.00514637,0.160758,0.0471539,0.0397458,2547,0,3,3,3,1
7,0.0081,-0.338377,0.00514064,0.00137039,0.00193499,0.608796,0.196769,0.304614,0.0060841,0.158655,0.0473672,0.0397458,2580,0.0045,4,4,4,1
8,0.0084,-0.349754,0.0054973,0.00146892,0.00193969,0.615471,0.208605,0.307005,0.0060631,0.159537,0.0478221,0.0397532,2673,0.0158,4,4,4,1
9,0.0087,-0.360981,0.00587149,0.0015702,0.00194503,0.606261,0.207313,0.292288,0.00643149,0.16237,0.0495936,0.0410586,2709,0.0049,4,4,4,1
10,0.009,-0.372024,0.00626615,0.00167406,0.00195112,0.774537,0.26954,0.371338,0.00713984,0.161409,0.0496108,0.0413532,2709,0,5,5,5,1
11,0.0093,-0.382903,0.00667936,0.00178043,0.001958,0.775117,0.265312,0.371793,0.00754739,0.169984,0.0509978,0.0410875,2709,0,5,5,5,1
12,0.0096,-0.393557,0.00711384,0.00188902,0.00196589,0.927558,0.321672,0.440581,0.00824474,0.168324,0.0501327,0.041045,2795,0.0118,6,6,6,1
13,0.0099,-0.403989,0.00756888,0.00199966,0.0019749,0.924739,0.334586,0.432334,0.00872064,0.172042,0.0502323,0.0426596,2917,0.0109,6,6,6,1
14,0.0102,-0.414112,0.0080471,0.00211187,0.00198541,1.17587,0.3938,0.553293,0.00990925,0.177902,0.0511946,0.0442176,2946,0.0029,7,7,7,1
15,0.0105,-0.423831,0.00854968,0.00222501,0.00199798,1.47224,0.53173,0.668198,0.0118592,0.175962,0.0504433,0.0435904,2946,0,9,9,9,1
16,0.0108,-0.432906,0.00908345,0.00233759,0.00201396,2.1298,0.765627,0.957876,0.0147425,0.183093,0.0510052,0.0448911,3048,0.0163,13,13,13,1
17,0.0111,-0.379748,0.0216473,0.00209388,0.00238073,80.4539,31.3483,35.3246,0.293968,0.229604,0.0641277,0.0499384,3962,0.0831,488,470,470,1
18,0.0114,-0.340566,0.0558314,0.00194117,0.00263036,41.1151,16.4184,17.488,0.275684,0.280947,0.0691689,0.0573588,4448,0.0531,192,173,173,1
19,0.0117,-0.321838,0.0703076,0.00188269,0.00278532,44.4568,16.9223,19.3027,0.24559,0.268495,0.0701143,0.0599667,4661,0.0267,173,167,167,1
20,0.012,-0.310922,0.0809238,0.00186546,0.0028966,39.1743,15.0471,17.0961,0.208881,0.284332,0.0715489,0.0619057,4776,0.0101,146,142,142,1


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47441,0.48734,0
0.5,0.47468,0.48733,0
0.5,0.47785,0.48717,0
0.5,0.48101,0.48697,0
0.5,0.48418,0.48672,0
0.5,0.48734,0.48642,0
0.5,0.49051,0.48607,0
0.5,0.49367,0.48574,0
0.5,0.49684,0.48551,0
0.5,0.5,0.48562,0
0.5,0.50316,0.48618,0
0.5,0.50599,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48788,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48787,0
0.5,0.32278,0.48787,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48786,0
0.5,0.3481,0.48786,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48785,0
0.5,0.36392,0.48785,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48784,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48783,0
0.5,0.38924,0.48783,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48782,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.48781,0
0.5,0.40506,0.48781,0
0.5,0.40823,0.4878,0
0.5,0.41139,0.4878,0
0.5,0.41456,0.48779,0
0.5,0.41772,0.48778,0
0.5,0.42089,0.48778,0
0.5,0.42405,0.48777,0
0.5,0.42722,0.48776,0
0.5,0.43038,0.48775,0
0.5,0.43354,0.48774,0
0.5,0.43671,0.48773,0
0.5,0.43987,0.48772,0
0.5,0.44304,0.4877,0
0.5,0.4462,0.48769,0
0.5,0.44937,0.48767,0
0.5,0.45253,0.48765,0
0.5,0.4557,0.48762,0
0.5,0.45886,0.4876,0
0.5,0.46203,0.48756,0
0.5,0.46519,0.48752,0
0.5,0.46835,0.48747,0
0.5,0.47152,0.48741,0
0.5,0.50633,0.4875,0
0.5,0.50949,0.49018,0
0.5,0.50982,0.49051,0
0.5,0.51222,0.49367,0
0.5,0.51266,0.49515,0
0.5,0.51321,0.49684,0
0.5,0.51324,0.5,0
0.5,0.51266,0.50206,0
0.5,0.51247,0.50316,0
0.5,0.51062,0.50633,0
0.5,0.50949,0.50739,0
0.5,0.50719,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51212,0
0.5,0.28165,0.51212,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51213,0
0.5,0.32278,0.51213,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51214,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51215,0
0.5,0.36392,0.51215,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51216,0
0.5,0.37658,0.51216,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51217,0
0.5,0.38608,0.51217,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51218,0
0.5,0.39557,0.51218,0
0.5,0.39873,0.51219,0
0.5,0.4019,0.51219,0
0.5,0.40506,0.5122,0
0.5,0.40823,0.5122,0
0.5,0.41139,0.51221,0
0.5,0.41456,0.51222,0
0.5,0.41772,0.51222,0
0.5,0.42089,0.51223,0
0.5,0.42405,0.51224,0
0.5,0.42722,0.51225,0
0.5,0.43038,0.51226,0
0.5,0.43354,0.51227,0
0.5,0.43671,0.51228,0
0.5,0.43987,0.51229,0
0.5,0.44304,0.5123,0
0.5,0.4462,0.51232,0
0.5,0.44937,0.51234,0
0.5,0.45253,0.51236,0
0.5,0.4557,0.51238,0
0.5,0.45886,0.51241,0
0.5,0.46203,0.51244,0
0.5,0.46519,0.51247,0
0.5,0.46835,0.51251,0
0.5,0.47152,0.51256,0
0.5,0.47468,0.51262,0
0.5,0.47665,0.51266,0
0.5,0.50316,0.51203,0
0.5,0.50042,0.51266,0
0.5,0.50633,0.5102,0
0.5,0.47785,0.5127,0
0.5,0.48101,0.51283,0
0.5,0.48418,0.51298,0
0.5,0.48734,0.51314,0
0.5,0.49051,0.5133,0
0.5,0.49367,0.51338,0
0.5,0.49684,0.5133,0
0.5,0.5,0.51279,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47331,0.48734,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48711,0
0.5,0.48101,0.4869,0
0.5,0.48418,0.48663,0
0.5,0.48734,0.48629,0
0.5,0.49051,0.4859,0
0.5,0.49367,0.48552,0
0.5,0.49684,0.48523,0
0.5,0.5,0.48524,0
0.5,0.50316,0.48569,0
0.5,0.50633,0.48685,0
0.5,0.50717,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48787,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48786,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48785,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48783,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.48781,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.4878,0
0.5,0.41139,0.48779,0
0.5,0.41456,0.48779,0
0.5,0.41772,0.48778,0
0.5,0.42089,0.48777,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48776,0
0.5,0.43038,0.48775,0
0.5,0.43354,0.48774,0
0.5,0.43671,0.48772,0
0.5,0.43987,0.48771,0
0.5,0.44304,0.4877,0
0.5,0.4462,0.48768,0
0.5,0.44937,0.48766,0
0.5,0.45253,0.48764,0
0.5,0.4557,0.48761,0
0.5,0.45886,0.48758,0
0.5,0.46203,0.48755,0
0.5,0.46519,0.4875,0
0.5,0.46835,0.48745,0
0.5,0.47152,0.48739,0
0.5,0.50949,0.48913,0
0.5,0.51091,0.49051,0
0.5,0.51266,0.49299,0
0.5,0.51309,0.49367,0
0.5,0.51411,0.49684,0
0.5,0.51408,0.5,0
0.5,0.51309,0.50316,0
0.5,0.51266,0.50385,0
0.5,0.51119,0.50633,0
0.5,0.50949,0.50788,0
0.5,0.50767,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51212,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51213,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51214,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51215,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51216,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51217,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51218,0
0.5,0.39557,0.51219,0
0.5,0.39873,0.51219,0
0.5,0.4019,0.5122,0
0.5,0.40506,0.5122,0
0.5,0.40823,0.51221,0
0.5,0.41139,0.51221,0
0.5,0.41456,0.51222,0
0.5,0.41772,0.51223,0
0.5,0.42089,0.51224,0
0.5,0.42405,0.51224,0
0.5,0.42722,0.51225,0
0.5,0.43038,0.51226,0
0.5,0.43354,0.51227,0
0.5,0.43671,0.51229,0
0.5,0.43987,0.5123,0
0.5,0.44304,0.51231,0
0.5,0.4462,0.51233,0
0.5,0.44937,0.51235,0
0.5,0.45253,0.51237,0
0.5,0.4557,0.5124,0
0.5,0.45886,0.51242,0
0.5,0.46203,0.51245,0
0.5,0.46519,0.51249,0
0.5,0.46835,0.51253,0
0.5,0.47152,0.51259,0
0.5,0.47468,0.51265,0
0.5,0.4752,0.51266,0
0.5,0.50316,0.51221,0
0.5,0.50115,0.51266,0
0.5,0.50633,0.51054,0
0.5,0.47785,0.51276,0
0.5,0.48101,0.5129,0
0.5,0.48418,0.51307,0
0.5,0.48734,0.51324,0
0.5,0.49051,0.51342,0
0.5,0.49367,0.51352,0
0.5,0.49684,0.51347,0
0.5,0.5,0.51299,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47242,0.48734,0
0.5,0.47468,0.48724,0
0.5,0.47785,0.48706,0
0.5,0.48101,0.48683,0
0.5,0.48418,0.48654,0
0.5,0.48734,0.48618,0
0.5,0.49051,0.48574,0
0.5,0.49367,0.4853,0
0.5,0.49684,0.48495,0
0.5,0.5,0.48487,0
0.5,0.50316,0.48519,0
0.5,0.50633,0.48617,0
0.5,0.50848,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48779,0
0.5,0.41456,0.48778,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48777,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48775,0
0.5,0.43038,0.48774,0
0.5,0.43354,0.48773,0
0.5,0.43671,0.48772,0
0.5,0.43987,0.4877,0
0.5,0.44304,0.48769,0
0.5,0.4462,0.48767,0
0.5,0.44937,0.48765,0
0.5,0.45253,0.48763,0
0.5,0.4557,0.4876,0
0.5,0.45886,0.48757,0
0.5,0.46203,0.48753,0
0.5,0.46519,0.48749,0
0.5,0.46835,0.48743,0
0.5,0.47152,0.48737,0
0.5,0.50949,0.48805,0
0.5,0.51214,0.49051,0
0.5,0.51266,0.49124,0
0.5,0.51427,0.49367,0
0.5,0.5152,0.49684,0
0.5,0.51509,0.5,0
0.5,0.51402,0.50316,0
0.5,0.51266,0.50511,0
0.5,0.51186,0.50633,0
0.5,0.50949,0.5084,0
0.5,0.50821,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.51219,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.5122,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51221,0
0.5,0.41139,0.51222,0
0.5,0.41456,0.51223,0
0.5,0.41772,0.51223,0
0.5,0.42089,0.51224,0
0.5,0.42405,0.51225,0
0.5,0.42722,0.51226,0
0.5,0.43038,0.51227,0
0.5,0.43354,0.51228,0
0.5,0.43671,0.51229,0
0.5,0.43987,0.51231,0
0.5,0.44304,0.51232,0
0.5,0.4462,0.51234,0
0.5,0.44937,0.51236,0
0.5,0.45253,0.51238,0
0.5,0.4557,0.51241,0
0.5,0.45886,0.51244,0
0.5,0.46203,0.51247,0
0.5,0.46519,0.51251,0
0.5,0.46835,0.51256,0
0.5,0.47152,0.51261,0
0.5,0.47385,0.51266,0
0.5,0.50316,0.51239,0
0.5,0.50195,0.51266,0
0.5,0.50633,0.51088,0
0.5,0.47468,0.51269,0
0.5,0.47785,0.51282,0
0.5,0.48101,0.51297,0
0.5,0.48418,0.51315,0
0.5,0.48734,0.51334,0
0.5,0.49051,0.51353,0
0.5,0.49367,0.51366,0
0.5,0.49684,0.51363,0
0.5,0.5,0.5132,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47173,0.48734,0
0.5,0.47468,0.4872,0
0.5,0.47785,0.48701,0
0.5,0.48101,0.48677,0
0.5,0.48418,0.48646,0
0.5,0.48734,0.48607,0
0.5,0.49051,0.4856,0
0.5,0.49367,0.48511,0
0.5,0.49684,0.48468,0
0.5,0.5,0.4845,0
0.5,0.50316,0.48469,0
0.5,0.50633,0.48546,0
0.5,0.50949,0.48694,0
0.5,0.51011,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48778,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48775,0
0.5,0.43038,0.48774,0
0.5,0.43354,0.48773,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.4877,0
0.5,0.44304,0.48768,0
0.5,0.4462,0.48767,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48762,0
0.5,0.4557,0.48759,0
0.5,0.45886,0.48756,0
0.5,0.46203,0.48752,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48742,0
0.5,0.47152,0.48735,0
0.5,0.51266,0.48946,0
0.5,0.51376,0.49051,0
0.5,0.5158,0.49367,0
0.5,0.51582,0.49375,0
0.5,0.51684,0.49684,0
0.5,0.5166,0.5,0
0.5,0.51582,0.50161,0
0.5,0.51521,0.50316,0
0.5,0.51272,0.50633,0
0.5,0.50949,0.50897,0
0.5,0.50885,0.50949,0
0.5,0.51266,0.50638,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51222,0
0.5,0.41456,0.51223,0
0.5,0.41772,0.51224,0
0.5,0.42089,0.51225,0
0.5,0.42405,0.51226,0
0.5,0.42722,0.51227,0
0.5,0.43038,0.51228,0
0.5,0.43354,0.51229,0
0.5,0.43671,0.5123,0
0.5,0.43987,0.51232,0
0.5,0.44304,0.51233,0
0.5,0.4462,0.51235,0
0.5,0.44937,0.51237,0
0.5,0.45253,0.5124,0
0.5,0.4557,0.51242,0
0.5,0.45886,0.51245,0
0.5,0.46203,0.51249,0
0.5,0.46519,0.51253,0
0.5,0.46835,0.51258,0
0.5,0.47152,0.51263,0
0.5,0.47264,0.51266,0
0.5,0.50316,0.51259,0
0.5,0.50282,0.51266,0
0.5,0.50633,0.51124,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51287,0
0.5,0.48101,0.51303,0
0.5,0.48418,0.51322,0
0.5,0.48734,0.51343,0
0.5,0.49051,0.51364,0
0.5,0.49367,0.51379,0
0.5,0.49684,0.51379,0
0.5,0.5,0.5134,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4999,0.48418,0
0.5,0.5,0.48417,0
0.5,0.50076,0.48418,0
0.5,0.47121,0.48734,0
0.5,0.47152,0.48733,0
0.5,0.47468,0.48717,0
0.5,0.47785,0.48698,0
0.5,0.48101,0.48673,0
0.5,0.48418,0.4864,0
0.5,0.48734,0.48599,0
0.5,0.49051,0.48549,0
0.5,0.49367,0.48495,0
0.5,0.49684,0.48445,0
0.5,0.50316,0.48421,0
0.5,0.50633,0.48473,0
0.5,0.50949,0.48582,0
0.5,0.51229,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48768,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48759,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48741,0
0.5,0.51266,0.4876,0
0.5,0.51582,0.49025,0
0.5,0.51611,0.49051,0
0.5,0.51835,0.49367,0
0.5,0.51899,0.49591,0
0.5,0.51927,0.49684,0
0.5,0.51899,0.49904,0
0.5,0.51888,0.5,0
0.5,0.51716,0.50316,0
0.5,0.51582,0.50448,0
0.5,0.51411,0.50633,0
0.5,0.51266,0.50744,0
0.5,0.50968,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51224,0
0.5,0.42089,0.51225,0
0.5,0.42405,0.51226,0
0.5,0.42722,0.51227,0
0.5,0.43038,0.51228,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51231,0
0.5,0.43987,0.51232,0
0.5,0.44304,0.51234,0
0.5,0.4462,0.51236,0
0.5,0.44937,0.51238,0
0.5,0.45253,0.51241,0
0.5,0.4557,0.51243,0
0.5,0.45886,0.51247,0
0.5,0.46203,0.5125,0
0.5,0.46519,0.51254,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47167,0.51266,0
0.5,0.50633,0.51159,0
0.5,0.50358,0.51266,0
0.5,0.50949,0.5096,0
0.5,0.47468,0.51277,0
0.5,0.47785,0.51292,0
0.5,0.48101,0.51309,0
0.5,0.48418,0.51329,0
0.5,0.48734,0.51351,0
0.5,0.49051,0.51374,0
0.5,0.49367,0.51391,0
0.5,0.49684,0.51394,0
0.5,0.5,0.51359,0
0.5,0.50316,0.51282,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49789,0.48418,0
0.5,0.5,0.48387,0
0.5,0.50316,0.48374,0
0.5,0.50633,0.48405,0
0.5,0.50693,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48431,0
0.5,0.50949,0.4847,0
0.5,0.51266,0.48574,0
0.5,0.51582,0.48728,0
0.5,0.51593,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.51899,0.4895,0
0.5,0.52021,0.49051,0
0.5,0.52215,0.49322,0
0.5,0.52246,0.49367,0
0.5,0.52332,0.49684,0
0.5,0.52257,0.5,0
0.5,0.52215,0.5006,0
0.5,0.52037,0.50316,0
0.5,0.51899,0.50429,0
0.5,0.51632,0.50633,0
0.5,0.51266,0.50858,0
0.5,0.51105,0.50949,0
0.5,0.51582,0.50664,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51241,0
0.5,0.4557,0.51244,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51251,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47088,0.51266,0
0.5,0.50633,0.51192,0
0.5,0.50425,0.51266,0
0.5,0.50949,0.51029,0
0.5,0.47152,0.51268,0
0.5,0.47468,0.5128,0
0.5,0.47785,0.51295,0
0.5,0.48101,0.51313,0
0.5,0.48418,0.51334,0
0.5,0.48734,0.51357,0
0.5,0.49051,0.51381,0
0.5,0.49367,0.514,0
0.5,0.49684,0.51404,0
0.5,0.5,0.51374,0
0.5,0.50316,0.51304,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58204,0.43987,0
0.5,0.58228,0.43965,0
0.5,0.58544,0.43801,0
0.5,0.58861,0.43728,0
0.5,0.59177,0.43711,0
0.5,0.59494,0.43764,0
0.5,0.5981,0.43945,0
0.5,0.59851,0.43987,0
0.5,0.57945,0.44304,0
0.5,0.60042,0.44304,0
0.5,0.5778,0.4462,0
0.5,0.57911,0.44365,0
0.5,0.60118,0.4462,0
0.5,0.57652,0.44937,0
0.5,0.60127,0.44889,0
0.5,0.60129,0.44937,0
0.5,0.57478,0.45253,0
0.5,0.57595,0.45074,0
0.5,0.60127,0.44953,0
0.5,0.60094,0.45253,0
0.5,0.57253,0.4557,0
0.5,0.57278,0.45536,0
0.5,0.60046,0.4557,0
0.5,0.56972,0.45886,0
0.5,0.59983,0.45886,0
0.5,0.56666,0.46203,0
0.5,0.56962,0.45897,0
0.5,0.59895,0.46203,0
0.5,0.56319,0.46519,0
0.5,0.56329,0.4651,0
0.5,0.56646,0.46221,0
0.5,0.5981,0.46398,0
0.5,0.59764,0.46519,0
0.5,0.55915,0.46835,0
0.5,0.56013,0.46766,0
0.5,0.59608,0.46835,0
0.5,0.55404,0.47152,0
0.5,0.55696,0.46988,0
0.5,0.59494,0.47065,0
0.5,0.59451,0.47152,0
0.5,0.54658,0.47468,0
0.5,0.54747,0.47432,0
0.5,0.55063,0.47294,0
0.5,0.5538,0.47163,0
0.5,0.59265,0.47468,0
0.5,0.53668,0.47785,0
0.5,0.53797,0.47742,0
0.5,0.54114,0.47633,0
0.5,0.5443,0.47536,0
0.5,0.59177,0.47588,0
0.5,0.59031,0.47785,0
0.5,0.52446,0.48101,0
0.5,0.52532,0.48083,0
0.5,0.52848,0.48007,0
0.5,0.53165,0.47926,0
0.5,0.53481,0.4784,0
0.5,0.58861,0.47967,0
0.5,0.58731,0.48101,0
0.5,0.49757,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48345,0
0.5,0.50633,0.4834,0
0.5,0.50949,0.48327,0
0.5,0.51266,0.48297,0
0.5,0.51582,0.4825,0
0.5,0.51899,0.48197,0
0.5,0.52215,0.48142,0
0.5,0.58544,0.48264,0
0.5,0.58357,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48485,0
0.5,0.49684,0.48428,0
0.5,0.57911,0.48723,0
0.5,0.57894,0.48734,0
0.5,0.58228,0.48511,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48916,0
0.5,0.57345,0.49051,0
0.5,0.56962,0.49248,0
0.5,0.56705,0.49367,0
0.5,0.57278,0.49086,0
0.5,0.56013,0.49651,0
0.5,0.5592,0.49684,0
0.5,0.56329,0.49534,0
0.5,0.56646,0.49395,0
0.5,0.55063,0.4998,0
0.5,0.54984,0.5,0
0.5,0.5538,0.49884,0
0.5,0.55696,0.49771,0
0.5,0.54114,0.50252,0
0.5,0.53883,0.50316,0
0.5,0.5443,0.50163,0
0.5,0.54747,0.50072,0
0.5,0.52532,0.50628,0
0.5,0.5251,0.50633,0
0.5,0.52848,0.50568,0
0.5,0.53165,0.50506,0
0.5,0.53481,0.50432,0
0.5,0.53797,0.50342,0
0.5,0.51582,0.50907,0
0.5,0.51442,0.50949,0
0.5,0.51899,0.50811,0
0.5,0.52215,0.50714,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51262,0
0.5,0.47056,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50496,0.51266,0
0.5,0.50949,0.51111,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51383,0
0.5,0.50316,0.51321,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61891,0.37975,0
0.5,0.62025,0.37886,0
0.5,0.62342,0.37783,0
0.5,0.62658,0.37793,0
0.5,0.62975,0.37947,0
0.5,0.63005,0.37975,0
0.5,0.61506,0.38291,0
0.5,0.61709,0.38094,0
0.5,0.63211,0.38291,0
0.5,0.61287,0.38608,0
0.5,0.61392,0.38437,0
0.5,0.63247,0.38608,0
0.5,0.61122,0.38924,0
0.5,0.63208,0.38924,0
0.5,0.60922,0.39241,0
0.5,0.61076,0.3901,0
0.5,0.6309,0.39241,0
0.5,0.60753,0.39557,0
0.5,0.60759,0.39546,0
0.5,0.62975,0.39464,0
0.5,0.62941,0.39557,0
0.5,0.6054,0.39873,0
0.5,0.62818,0.39873,0
0.5,0.60331,0.4019,0
0.5,0.60443,0.4002,0
0.5,0.62662,0.4019,0
0.5,0.60184,0.40506,0
0.5,0.62658,0.40197,0
0.5,0.62501,0.40506,0
0.5,0.59998,0.40823,0
0.5,0.60127,0.40628,0
0.5,0.62342,0.40777,0
0.5,0.6232,0.40823,0
0.5,0.59812,0.41139,0
0.5,0.62172,0.41139,0
0.5,0.59653,0.41456,0
0.5,0.5981,0.41145,0
0.5,0.62025,0.41397,0
0.5,0.61998,0.41456,0
0.5,0.59498,0.41772,0
0.5,0.61866,0.41772,0
0.5,0.5929,0.42089,0
0.5,0.59494,0.41779,0
0.5,0.61711,0.42089,0
0.5,0.59159,0.42405,0
0.5,0.59177,0.42371,0
0.5,0.61709,0.42092,0
0.5,0.61556,0.42405,0
0.5,0.5897,0.42722,0
0.5,0.61399,0.42722,0
0.5,0.58776,0.43038,0
0.5,0.58861,0.42902,0
0.5,0.61392,0.42736,0
0.5,0.61288,0.43038,0
0.5,0.58606,0.43354,0
0.5,0.61126,0.43354,0
0.5,0.58397,0.43671,0
0.5,0.58544,0.43468,0
0.5,0.61076,0.43451,0
0.5,0.60987,0.43671,0
0.5,0.58143,0.43987,0
0.5,0.58228,0.43881,0
0.5,0.60859,0.43987,0
0.5,0.57928,0.44304,0
0.5,0.60759,0.44198,0
0.5,0.60711,0.44304,0
0.5,0.57744,0.4462,0
0.5,0.57911,0.44333,0
0.5,0.60553,0.4462,0
0.5,0.576,0.44937,0
0.5,0.60443,0.44852,0
0.5,0.60413,0.44937,0
0.5,0.57375,0.45253,0
0.5,0.57595,0.44948,0
0.5,0.60271,0.45253,0
0.5,0.57158,0.4557,0
0.5,0.57278,0.45404,0
0.5,0.60127,0.45549,0
0.5,0.60117,0.4557,0
0.5,0.56861,0.45886,0
0.5,0.56962,0.4578,0
0.5,0.60015,0.45886,0
0.5,0.56572,0.46203,0
0.5,0.56646,0.46133,0
0.5,0.59906,0.46203,0
0.5,0.56218,0.46519,0
0.5,0.56329,0.46413,0
0.5,0.5981,0.46409,0
0.5,0.59764,0.46519,0
0.5,0.55832,0.46835,0
0.5,0.56013,0.46701,0
0.5,0.59608,0.46835,0
0.5,0.55388,0.47152,0
0.5,0.55696,0.46944,0
0.5,0.59494,0.47065,0
0.5,0.59451,0.47152,0
0.5,0.54629,0.47468,0
0.5,0.54747,0.4742,0
0.5,0.55063,0.4729,0
0.5,0.5538,0.47156,0
0.5,0.59265,0.47468,0
0.5,0.5365,0.47785,0
0.5,0.53797,0.47736,0
0.5,0.54114,0.47622,0
0.5,0.5443,0.47527,0
0.5,0.59177,0.47588,0
0.5,0.59031,0.47785,0
0.5,0.52439,0.48101,0
0.5,0.52532,0.48081,0
0.5,0.52848,0.47998,0
0.5,0.53165,0.47911,0
0.5,0.53481,0.47834,0
0.5,0.58861,0.47967,0
0.5,0.58731,0.48101,0
0.5,0.49757,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48344,0
0.5,0.50633,0.48336,0
0.5,0.50949,0.48318,0
0.5,0.51266,0.48286,0
0.5,0.51582,0.48246,0
0.5,0.51899,0.48197,0
0.5,0.52215,0.48141,0
0.5,0.58544,0.48264,0
0.5,0.58357,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48485,0
0.5,0.49684,0.48428,0
0.5,0.57911,0.48723,0
0.5,0.57894,0.48734,0
0.5,0.58228,0.48511,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48916,0
0.5,0.57345,0.49051,0
0.5,0.56962,0.49248,0
0.5,0.56709,0.49367,0
0.5,0.57278,0.49086,0
0.5,0.56013,0.49656,0
0.5,0.55932,0.49684,0
0.5,0.56329,0.49538,0
0.5,0.56646,0.49397,0
0.5,0.55063,0.4998,0
0.5,0.54985,0.5,0
0.5,0.5538,0.49885,0
0.5,0.55696,0.49775,0
0.5,0.54114,0.50254,0
0.5,0.53886,0.50316,0
0.5,0.5443,0.50165,0
0.5,0.54747,0.50073,0
0.5,0.52848,0.50586,0
0.5,0.52601,0.50633,0
0.5,0.53165,0.50515,0
0.5,0.53481,0.50435,0
0.5,0.53797,0.50343,0
0.5,0.51582,0.50907,0
0.5,0.51442,0.50949,0
0.5,0.51899,0.50814,0
0.5,0.52215,0.50729,0
0.5,0.52532,0.5065,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51262,0
0.5,0.47056,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50496,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51383,0
0.5,0.50316,0.51321,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64224,0.34177,0
0.5,0.64241,0.34169,0
0.5,0.64557,0.34141,0
0.5,0.64676,0.34177,0
0.5,0.63705,0.34494,0
0.5,0.63924,0.34312,0
0.5,0.64873,0.34244,0
0.5,0.651,0.34494,0
0.5,0.63423,0.3481,0
0.5,0.63608,0.34581,0
0.5,0.6519,0.34784,0
0.5,0.65198,0.3481,0
0.5,0.63234,0.35127,0
0.5,0.63291,0.35034,0
0.5,0.6519,0.35119,0
0.5,0.6519,0.35127,0
0.5,0.63026,0.35443,0
0.5,0.6513,0.35443,0
0.5,0.62821,0.35759,0
0.5,0.62975,0.35523,0
0.5,0.64999,0.35759,0
0.5,0.62682,0.36076,0
0.5,0.64873,0.35997,0
0.5,0.64843,0.36076,0
0.5,0.62475,0.36392,0
0.5,0.62658,0.36124,0
0.5,0.64706,0.36392,0
0.5,0.62291,0.36709,0
0.5,0.62342,0.36621,0
0.5,0.64557,0.36658,0
0.5,0.64532,0.36709,0
0.5,0.62141,0.37025,0
0.5,0.64385,0.37025,0
0.5,0.61965,0.37342,0
0.5,0.62025,0.37252,0
0.5,0.64241,0.3732,0
0.5,0.64232,0.37342,0
0.5,0.61773,0.37658,0
0.5,0.64081,0.37658,0
0.5,0.61622,0.37975,0
0.5,0.61709,0.37817,0
0.5,0.63924,0.37926,0
0.5,0.63904,0.37975,0
0.5,0.61437,0.38291,0
0.5,0.63789,0.38291,0
0.5,0.61248,0.38608,0
0.5,0.61392,0.38367,0
0.5,0.63629,0.38608,0
0.5,0.61101,0.38924,0
0.5,0.63608,0.38645,0
0.5,0.63466,0.38924,0
0.5,0.60899,0.39241,0
0.5,0.61076,0.38975,0
0.5,0.63313,0.39241,0
0.5,0.6073,0.39557,0
0.5,0.60759,0.39507,0
0.5,0.63291,0.39285,0
0.5,0.63178,0.39557,0
0.5,0.60487,0.39873,0
0.5,0.62976,0.39873,0
0.5,0.60268,0.4019,0
0.5,0.60443,0.39931,0
0.5,0.62975,0.39875,0
0.5,0.62842,0.4019,0
0.5,0.60136,0.40506,0
0.5,0.62664,0.40506,0
0.5,0.59925,0.40823,0
0.5,0.60127,0.40525,0
0.5,0.62658,0.40516,0
0.5,0.62433,0.40823,0
0.5,0.59749,0.41139,0
0.5,0.5981,0.41032,0
0.5,0.62342,0.40974,0
0.5,0.62261,0.41139,0
0.5,0.59599,0.41456,0
0.5,0.62078,0.41456,0
0.5,0.59428,0.41772,0
0.5,0.59494,0.41667,0
0.5,0.62025,0.41543,0
0.5,0.6192,0.41772,0
0.5,0.59248,0.42089,0
0.5,0.61773,0.42089,0
0.5,0.59105,0.42405,0
0.5,0.59177,0.42273,0
0.5,0.61709,0.42217,0
0.5,0.61617,0.42405,0
0.5,0.58925,0.42722,0
0.5,0.61459,0.42722,0
0.5,0.58739,0.43038,0
0.5,0.58861,0.42833,0
0.5,0.61392,0.42859,0
0.5,0.61329,0.43038,0
0.5,0.58586,0.43354,0
0.5,0.61184,0.43354,0
0.5,0.58382,0.43671,0
0.5,0.58544,0.43436,0
0.5,0.61076,0.43567,0
0.5,0.61032,0.43671,0
0.5,0.58136,0.43987,0
0.5,0.58228,0.4387,0
0.5,0.60902,0.43987,0
0.5,0.57919,0.44304,0
0.5,0.60759,0.44288,0
0.5,0.60752,0.44304,0
0.5,0.57721,0.4462,0
0.5,0.57911,0.44316,0
0.5,0.60603,0.4462,0
0.5,0.57559,0.44937,0
0.5,0.57595,0.44884,0
0.5,0.60443,0.44932,0
0.5,0.60441,0.44937,0
0.5,0.57339,0.45253,0
0.5,0.60307,0.45253,0
0.5,0.57123,0.4557,0
0.5,0.57278,0.45354,0
0.5,0.60141,0.4557,0
0.5,0.56827,0.45886,0
0.5,0.56962,0.45744,0
0.5,0.60127,0.45605,0
0.5,0.60027,0.45886,0
0.5,0.56537,0.46203,0
0.5,0.56646,0.46099,0
0.5,0.59911,0.46203,0
0.5,0.56191,0.46519,0
0.5,0.56329,0.46384,0
0.5,0.5981,0.46414,0
0.5,0.59764,0.46519,0
0.5,0.55804,0.46835,0
0.5,0.56013,0.46679,0
0.5,0.59608,0.46835,0
0.5,0.55373,0.47152,0
0.5,0.5538,0.47149,0
0.5,0.55696,0.46924,0
0.5,0.59494,0.47065,0
0.5,0.59451,0.47152,0
0.5,0.5459,0.47468,0
0.5,0.54747,0.47402,0
0.5,0.55063,0.47282,0
0.5,0.59265,0.47468,0
0.5,0.53624,0.47785,0
0.5,0.53797,0.47729,0
0.5,0.54114,0.47617,0
0.5,0.5443,0.47518,0
0.5,0.59177,0.47588,0
0.5,0.59031,0.47785,0
0.5,0.52436,0.48101,0
0.5,0.52532,0.4808,0
0.5,0.52848,0.47991,0
0.5,0.53165,0.47898,0
0.5,0.53481,0.47823,0
0.5,0.58861,0.47967,0
0.5,0.58731,0.48101,0
0.5,0.49757,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48341,0
0.5,0.50633,0.48325,0
0.5,0.50949,0.48305,0
0.5,0.51266,0.48277,0
0.5,0.51582,0.4824,0
0.5,0.51899,0.48194,0
0.5,0.52215,0.48141,0
0.5,0.58544,0.48264,0
0.5,0.58357,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48485,0
0.5,0.49684,0.48428,0
0.5,0.57911,0.48723,0
0.5,0.57894,0.48734,0
0.5,0.58228,0.48511,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48787,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48783,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48916,0
0.5,0.57347,0.49051,0
0.5,0.56962,0.49254,0
0.5,0.56727,0.49367,0
0.5,0.57278,0.49087,0
0.5,0.56013,0.49662,0
0.5,0.55948,0.49684,0
0.5,0.56329,0.49542,0
0.5,0.56646,0.49405,0
0.5,0.55063,0.49981,0
0.5,0.54987,0.5,0
0.5,0.5538,0.49887,0
0.5,0.55696,0.49781,0
0.5,0.54114,0.50259,0
0.5,0.53894,0.50316,0
0.5,0.5443,0.50173,0
0.5,0.54747,0.50075,0
0.5,0.52848,0.50596,0
0.5,0.52652,0.50633,0
0.5,0.53165,0.50521,0
0.5,0.53481,0.50437,0
0.5,0.53797,0.50345,0
0.5,0.51582,0.50908,0
0.5,0.51442,0.50949,0
0.5,0.51899,0.50819,0
0.5,0.52215,0.50738,0
0.5,0.52532,0.50663,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51213,0
0.5,0.26899,0.51213,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51262,0
0.5,0.47056,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50496,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51383,0
0.5,0.50316,0.51321,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65214,0.31962,0
0.5,0.65506,0.31752,0
0.5,0.65823,0.31656,0
0.5,0.66139,0.31669,0
0.5,0.66456,0.31842,0
0.5,0.66554,0.31962,0
0.5,0.64923,0.32278,0
0.5,0.6519,0.3198,0
0.5,0.66674,0.32278,0
0.5,0.64712,0.32595,0
0.5,0.64873,0.32349,0
0.5,0.66677,0.32595,0
0.5,0.64501,0.32911,0
0.5,0.64557,0.32835,0
0.5,0.66615,0.32911,0
0.5,0.64294,0.33228,0
0.5,0.66465,0.33228,0
0.5,0.64111,0.33544,0
0.5,0.64241,0.33335,0
0.5,0.66456,0.33244,0
0.5,0.66337,0.33544,0
0.5,0.63922,0.33861,0
0.5,0.63924,0.33858,0
0.5,0.66171,0.33861,0
0.5,0.6371,0.34177,0
0.5,0.66139,0.33915,0
0.5,0.65998,0.34177,0
0.5,0.63465,0.34494,0
0.5,0.63608,0.34312,0
0.5,0.65823,0.34475,0
0.5,0.65815,0.34494,0
0.5,0.63284,0.3481,0
0.5,0.63291,0.34798,0
0.5,0.6568,0.3481,0
0.5,0.63113,0.35127,0
0.5,0.65506,0.35069,0
0.5,0.65468,0.35127,0
0.5,0.62913,0.35443,0
0.5,0.62975,0.35352,0
0.5,0.65266,0.35443,0
0.5,0.6274,0.35759,0
0.5,0.6519,0.35578,0
0.5,0.65093,0.35759,0
0.5,0.62607,0.36076,0
0.5,0.62658,0.35981,0
0.5,0.64899,0.36076,0
0.5,0.62404,0.36392,0
0.5,0.64873,0.36122,0
0.5,0.64764,0.36392,0
0.5,0.62231,0.36709,0
0.5,0.62342,0.36509,0
0.5,0.64593,0.36709,0
0.5,0.62095,0.37025,0
0.5,0.64557,0.36771,0
0.5,0.64436,0.37025,0
0.5,0.61907,0.37342,0
0.5,0.62025,0.3716,0
0.5,0.64291,0.37342,0
0.5,0.61741,0.37658,0
0.5,0.64241,0.37443,0
0.5,0.64143,0.37658,0
0.5,0.61591,0.37975,0
0.5,0.61709,0.37748,0
0.5,0.63959,0.37975,0
0.5,0.61417,0.38291,0
0.5,0.63924,0.38042,0
0.5,0.63835,0.38291,0
0.5,0.61231,0.38608,0
0.5,0.61392,0.38333,0
0.5,0.63688,0.38608,0
0.5,0.61094,0.38924,0
0.5,0.63608,0.38753,0
0.5,0.63519,0.38924,0
0.5,0.60888,0.39241,0
0.5,0.61076,0.38962,0
0.5,0.63367,0.39241,0
0.5,0.60717,0.39557,0
0.5,0.60759,0.39484,0
0.5,0.63291,0.39391,0
0.5,0.63224,0.39557,0
0.5,0.60465,0.39873,0
0.5,0.6304,0.39873,0
0.5,0.60245,0.4019,0
0.5,0.60443,0.399,0
0.5,0.62975,0.39981,0
0.5,0.62882,0.4019,0
0.5,0.60103,0.40506,0
0.5,0.60127,0.40469,0
0.5,0.62713,0.40506,0
0.5,0.59895,0.40823,0
0.5,0.62658,0.40589,0
0.5,0.62477,0.40823,0
0.5,0.59722,0.41139,0
0.5,0.5981,0.40982,0
0.5,0.62342,0.41039,0
0.5,0.62293,0.41139,0
0.5,0.59573,0.41456,0
0.5,0.62121,0.41456,0
0.5,0.59396,0.41772,0
0.5,0.59494,0.41612,0
0.5,0.62025,0.41611,0
0.5,0.61948,0.41772,0
0.5,0.59229,0.42089,0
0.5,0.61804,0.42089,0
0.5,0.59076,0.42405,0
0.5,0.59177,0.42223,0
0.5,0.61709,0.42277,0
0.5,0.61648,0.42405,0
0.5,0.58901,0.42722,0
0.5,0.61493,0.42722,0
0.5,0.5872,0.43038,0
0.5,0.58861,0.42794,0
0.5,0.61392,0.42925,0
0.5,0.61351,0.43038,0
0.5,0.58568,0.43354,0
0.5,0.61215,0.43354,0
0.5,0.58359,0.43671,0
0.5,0.58544,0.43399,0
0.5,0.61076,0.4363,0
0.5,0.61058,0.43671,0
0.5,0.58126,0.43987,0
0.5,0.58228,0.43854,0
0.5,0.60929,0.43987,0
0.5,0.57907,0.44304,0
0.5,0.57911,0.44298,0
0.5,0.60779,0.44304,0
0.5,0.57708,0.4462,0
0.5,0.60759,0.44346,0
0.5,0.60633,0.4462,0
0.5,0.57533,0.44937,0
0.5,0.57595,0.44849,0
0.5,0.60468,0.44937,0
0.5,0.57321,0.45253,0
0.5,0.60443,0.4499,0
0.5,0.60329,0.45253,0
0.5,0.57104,0.4557,0
0.5,0.57278,0.45327,0
0.5,0.60157,0.4557,0
0.5,0.56809,0.45886,0
0.5,0.56962,0.45724,0
0.5,0.60127,0.45641,0
0.5,0.60034,0.45886,0
0.5,0.56516,0.46203,0
0.5,0.56646,0.46079,0
0.5,0.59914,0.46203,0
0.5,0.56174,0.46519,0
0.5,0.56329,0.46367,0
0.5,0.5981,0.46416,0
0.5,0.59764,0.46519,0
0.5,0.55787,0.46835,0
0.5,0.56013,0.46665,0
0.5,0.59608,0.46835,0
0.5,0.5535,0.47152,0
0.5,0.5538,0.47136,0
0.5,0.55696,0.4691,0
0.5,0.59494,0.47065,0
0.5,0.59451,0.47152,0
0.5,0.54566,0.47468,0
0.5,0.54747,0.47389,0
0.5,0.55063,0.47272,0
0.5,0.59265,0.47468,0
0.5,0.53606,0.47785,0
0.5,0.53797,0.47724,0
0.5,0.54114,0.47615,0
0.5,0.5443,0.47512,0
0.5,0.59177,0.47588,0
0.5,0.59031,0.47785,0
0.5,0.52435,0.48101,0
0.5,0.52532,0.4808,0
0.5,0.52848,0.47987,0
0.5,0.53165,0.4789,0
0.5,0.53481,0.47817,0
0.5,0.58861,0.47967,0
0.5,0.58731,0.48101,0
0.5,0.49757,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48339,0
0.5,0.50633,0.48318,0
0.5,0.50949,0.48297,0
0.5,0.51266,0.4827,0
0.5,0.51582,0.48234,0
0.5,0.51899,0.48191,0
0.5,0.52215,0.4814,0
0.5,0.58544,0.48264,0
0.5,0.58357,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48485,0
0.5,0.49684,0.48428,0
0.5,0.57911,0.48723,0
0.5,0.57894,0.48734,0
0.5,0.58228,0.48511,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48787,0
0.5,0.25949,0.48787,0
0.5,0.26266,0.48787,0
0.5,0.26582,0.48787,0
0.5,0.26899,0.48787,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48783,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48916,0
0.5,0.57348,0.49051,0
0.5,0.56962,0.4926,0
0.5,0.56744,0.49367,0
0.5,0.57278,0.49088,0
0.5,0.56013,0.49666,0
0.5,0.5596,0.49684,0
0.5,0.56329,0.49546,0
0.5,0.56646,0.49413,0
0.5,0.55063,0.49981,0
0.5,0.54989,0.5,0
0.5,0.5538,0.49889,0
0.5,0.55696,0.49786,0
0.5,0.54114,0.50264,0
0.5,0.53902,0.50316,0
0.5,0.5443,0.50179,0
0.5,0.54747,0.50077,0
0.5,0.52848,0.50603,0
0.5,0.52688,0.50633,0
0.5,0.53165,0.50524,0
0.5,0.53481,0.50438,0
0.5,0.53797,0.50347,0
0.5,0.51582,0.50909,0
0.5,0.51442,0.50949,0
0.5,0.51899,0.50823,0
0.5,0.52215,0.50744,0
0.5,0.52532,0.50672,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51213,0
0.5,0.25633,0.51213,0
0.5,0.25949,0.51213,0
0.5,0.26266,0.51213,0
0.5,0.26582,0.51213,0
0.5,0.26899,0.51213,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51262,0
0.5,0.47056,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50496,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51383,0
0.5,0.50316,0.51321,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255972,0.00293993,0.000767901,0.00170193,0.710856,0.381801,0.268386,0.0126994,0.141622,0.0439688,0.0366154,2297,0.0134,9,4,4,1
1,0.0063,-0.268189,0.00317415,0.000844776,0.00170367,0.395313,0.129943,0.209246,0.00932506,0.14083,0.0451174,0.0383713,2297,0,3,3,3,1
2,0.0066,-0.280287,0.00343116,0.000924921,0.0017058,0.387146,0.12806,0.202173,0.00953856,0.142083,0.0450209,0.0384858,2297,0,3,3,3,1
3,0.0069,-0.292284,0.00370266,0.00100834,0.00170827,0.400617,0.128257,0.214203,0.00955034,0.143051,0.044906,0.0380856,2297,0,3,3,3,1
4,0.0072,-0.304173,0.00398938,0.00109497,0.00171111,0.396715,0.126209,0.213649,0.0101069,0.148106,0.0482632,0.0396488,2383,0.0139,3,3,3,1
5,0.0075,-0.315925,0.00429338,0.0011847,0.00171439,0.561614,0.182908,0.2898,0.0116285,0.157019,0.045898,0.0394906,2383,0,4,4,4,1
6,0.0078,-0.327568,0.0046131,0.00127749,0.00171814,0.563208,0.187382,0.275237,0.0120612,0.149378,0.0456502,0.0382679,2383,0,4,4,4,1
7,0.0081,-0.339075,0.00495065,0.00137321,0.00172242,0.557013,0.175896,0.288633,0.0119611,0.158038,0.0473152,0.0406889,2383,0,4,4,4,1
8,0.0084,-0.350434,0.00530623,0.00147176,0.0017273,0.551612,0.173176,0.286496,0.0122138,0.163234,0.0471247,0.0400428,2489,0.0163,4,4,4,1
9,0.0087,-0.361607,0.00568127,0.00157295,0.00173292,0.720478,0.235425,0.36406,0.014441,0.188334,0.0483489,0.0410555,2489,0,5,5,5,1
10,0.009,-0.372615,0.00607532,0.0016767,0.00173931,0.726359,0.235329,0.366262,0.0146207,0.157291,0.0492954,0.0412731,2518,0.0045,5,5,5,1
11,0.0093,-0.383393,0.00649074,0.00178272,0.0017467,0.873479,0.290567,0.430454,0.016812,0.155533,0.0509548,0.0411154,2592,0.013,6,6,6,1
12,0.0096,-0.393915,0.00692672,0.00189073,0.0017553,1.04911,0.380734,0.502788,0.018562,0.170096,0.0520461,0.0428009,2656,0.0054,7,7,7,1
13,0.0099,-0.404066,0.00738538,0.00200004,0.00176571,1.4014,0.473134,0.694136,0.0223022,0.161889,0.0506883,0.0428728,2656,0,9,9,9,1
14,0.0102,-0.413254,0.00790485,0.00210751,0.00178088,2.5187,0.840494,1.19878,0.0303939,0.162205,0.0513754,0.0439496,2656,0,16,16,16,1
15,0.0105,-0.368265,0.0144576,0.00192033,0.00208687,54.5077,18.4062,25.0933,0.224456,0.207865,0.0625503,0.048256,3621,0.0892,353,345,345,1
16,0.0108,-0.325649,0.0498212,0.00175848,0.00233392,26.7932,11.8151,10.5104,0.227041,0.24705,0.0674514,0.0542436,4105,0.0529,159,115,115,1
17,0.0111,-0.295575,0.0686102,0.0016404,0.00253412,36.1546,14.3071,15.2183,0.262245,0.283802,0.0713951,0.0588966,4458,0.039,162,142,142,1
18,0.0114,-0.279042,0.0810774,0.00159048,0.00266767,47.1721,17.8291,20.8988,0.264759,0.28986,0.0727854,0.0612047,4669,0.0257,177,173,173,1
19,0.0117,-0.270017,0.0901713,0.00157952,0.00276074,50.8113,19.0137,22.7697,0.226139,0.287692,0.0737326,0.0623032,4669,0,183,178,178,1
20,0.012,-0.265287,0.0972898,0.0015918,0.00282873,33.6505,12.447,15.0998,0.174496,0.31444,0.079754,0.0639757,5079,0.0443,121,118,118,1


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.474,0.48734,0
0.5,0.47468,0.48732,0
0.5,0.47785,0.48721,0
0.5,0.48101,0.48706,0
0.5,0.48418,0.48687,0
0.5,0.48734,0.48661,0
0.5,0.49051,0.48628,0
0.5,0.49367,0.48596,0
0.5,0.49684,0.4857,0
0.5,0.5,0.48568,0
0.5,0.50316,0.48604,0
0.5,0.50633,0.48706,0
0.5,0.5069,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48778,0
0.5,0.26266,0.48778,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48777,0
0.5,0.31962,0.48777,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48776,0
0.5,0.3481,0.48776,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48775,0
0.5,0.36709,0.48775,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48774,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48773,0
0.5,0.39241,0.48773,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48772,0
0.5,0.4019,0.48772,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.48771,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.4877,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48769,0
0.5,0.42405,0.48768,0
0.5,0.42722,0.48768,0
0.5,0.43038,0.48767,0
0.5,0.43354,0.48766,0
0.5,0.43671,0.48765,0
0.5,0.43987,0.48764,0
0.5,0.44304,0.48763,0
0.5,0.4462,0.48762,0
0.5,0.44937,0.4876,0
0.5,0.45253,0.48759,0
0.5,0.4557,0.48757,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48752,0
0.5,0.46519,0.48748,0
0.5,0.46835,0.48744,0
0.5,0.47152,0.48739,0
0.5,0.50949,0.48885,0
0.5,0.51136,0.49051,0
0.5,0.51266,0.49237,0
0.5,0.5135,0.49367,0
0.5,0.51453,0.49684,0
0.5,0.51452,0.5,0
0.5,0.51359,0.50316,0
0.5,0.51266,0.50459,0
0.5,0.51165,0.50633,0
0.5,0.50949,0.50853,0
0.5,0.50837,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51222,0
0.5,0.26582,0.51222,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51223,0
0.5,0.31962,0.51223,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51224,0
0.5,0.3481,0.51224,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51225,0
0.5,0.36709,0.51225,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51226,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51227,0
0.5,0.39241,0.51227,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51228,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.51229,0
0.5,0.40823,0.51229,0
0.5,0.41139,0.5123,0
0.5,0.41456,0.5123,0
0.5,0.41772,0.51231,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51232,0
0.5,0.42722,0.51233,0
0.5,0.43038,0.51234,0
0.5,0.43354,0.51235,0
0.5,0.43671,0.51235,0
0.5,0.43987,0.51236,0
0.5,0.44304,0.51238,0
0.5,0.4462,0.51239,0
0.5,0.44937,0.5124,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51244,0
0.5,0.45886,0.51246,0
0.5,0.46203,0.51249,0
0.5,0.46519,0.51252,0
0.5,0.46835,0.51255,0
0.5,0.47152,0.51259,0
0.5,0.47468,0.51265,0
0.5,0.47518,0.51266,0
0.5,0.50316,0.51226,0
0.5,0.50139,0.51266,0
0.5,0.50633,0.51085,0
0.5,0.47785,0.51273,0
0.5,0.48101,0.51284,0
0.5,0.48418,0.51297,0
0.5,0.48734,0.51312,0
0.5,0.49051,0.51329,0
0.5,0.49367,0.5134,0
0.5,0.49684,0.51338,0
0.5,0.5,0.51301,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47319,0.48734,0
0.5,0.47468,0.4873,0
0.5,0.47785,0.48718,0
0.5,0.48101,0.48703,0
0.5,0.48418,0.48682,0
0.5,0.48734,0.48654,0
0.5,0.49051,0.48619,0
0.5,0.49367,0.48583,0
0.5,0.49684,0.48551,0
0.5,0.5,0.48541,0
0.5,0.50316,0.48565,0
0.5,0.50633,0.48647,0
0.5,0.50827,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48778,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48777,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48776,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48775,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48773,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48772,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.48771,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.4877,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48768,0
0.5,0.42722,0.48767,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48766,0
0.5,0.43671,0.48765,0
0.5,0.43987,0.48764,0
0.5,0.44304,0.48763,0
0.5,0.4462,0.48761,0
0.5,0.44937,0.4876,0
0.5,0.45253,0.48758,0
0.5,0.4557,0.48756,0
0.5,0.45886,0.48754,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48743,0
0.5,0.47152,0.48738,0
0.5,0.50949,0.48798,0
0.5,0.51253,0.49051,0
0.5,0.51266,0.49069,0
0.5,0.5147,0.49367,0
0.5,0.51559,0.49684,0
0.5,0.51545,0.5,0
0.5,0.51439,0.50316,0
0.5,0.51266,0.50558,0
0.5,0.51218,0.50633,0
0.5,0.50949,0.50893,0
0.5,0.50881,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51222,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51223,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51224,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51225,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51227,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51228,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.51229,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.5123,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51231,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51233,0
0.5,0.42722,0.51233,0
0.5,0.43038,0.51234,0
0.5,0.43354,0.51235,0
0.5,0.43671,0.51236,0
0.5,0.43987,0.51237,0
0.5,0.44304,0.51238,0
0.5,0.4462,0.5124,0
0.5,0.44937,0.51241,0
0.5,0.45253,0.51243,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51247,0
0.5,0.46203,0.5125,0
0.5,0.46519,0.51253,0
0.5,0.46835,0.51257,0
0.5,0.47152,0.51261,0
0.5,0.47398,0.51266,0
0.5,0.50316,0.5124,0
0.5,0.50198,0.51266,0
0.5,0.50633,0.51108,0
0.5,0.47468,0.51267,0
0.5,0.47785,0.51277,0
0.5,0.48101,0.51288,0
0.5,0.48418,0.51302,0
0.5,0.48734,0.51318,0
0.5,0.49051,0.51336,0
0.5,0.49367,0.51349,0
0.5,0.49684,0.51348,0
0.5,0.5,0.51314,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4726,0.48734,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48716,0
0.5,0.48101,0.487,0
0.5,0.48418,0.48678,0
0.5,0.48734,0.48649,0
0.5,0.49051,0.48612,0
0.5,0.49367,0.48572,0
0.5,0.49684,0.48535,0
0.5,0.5,0.48516,0
0.5,0.50316,0.48526,0
0.5,0.50633,0.48584,0
0.5,0.50949,0.48699,0
0.5,0.51018,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48778,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48767,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.48761,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48753,0
0.5,0.46203,0.4875,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48742,0
0.5,0.47152,0.48737,0
0.5,0.51266,0.48898,0
0.5,0.51445,0.49051,0
0.5,0.51582,0.49248,0
0.5,0.51665,0.49367,0
0.5,0.51758,0.49684,0
0.5,0.5172,0.5,0
0.5,0.51582,0.50265,0
0.5,0.51561,0.50316,0
0.5,0.513,0.50633,0
0.5,0.50949,0.50937,0
0.5,0.50934,0.50949,0
0.5,0.51266,0.50662,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51233,0
0.5,0.42722,0.51234,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51237,0
0.5,0.43987,0.51238,0
0.5,0.44304,0.51239,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51242,0
0.5,0.45253,0.51244,0
0.5,0.4557,0.51246,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51251,0
0.5,0.46519,0.51254,0
0.5,0.46835,0.51258,0
0.5,0.47152,0.51263,0
0.5,0.47292,0.51266,0
0.5,0.50316,0.51254,0
0.5,0.50258,0.51266,0
0.5,0.50633,0.5113,0
0.5,0.47468,0.5127,0
0.5,0.47785,0.5128,0
0.5,0.48101,0.51292,0
0.5,0.48418,0.51306,0
0.5,0.48734,0.51324,0
0.5,0.49051,0.51343,0
0.5,0.49367,0.51357,0
0.5,0.49684,0.51357,0
0.5,0.5,0.51326,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48523,0
0.5,0.5,0.48492,0
0.5,0.50316,0.4848,0
0.5,0.50633,0.48497,0
0.5,0.50949,0.48551,0
0.5,0.51266,0.48652,0
0.5,0.51446,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.51582,0.48815,0
0.5,0.51896,0.49051,0
0.5,0.51899,0.49054,0
0.5,0.52128,0.49367,0
0.5,0.52193,0.49684,0
0.5,0.52101,0.5,0
0.5,0.51899,0.50249,0
0.5,0.51848,0.50316,0
0.5,0.51582,0.50531,0
0.5,0.51465,0.50633,0
0.5,0.51266,0.50767,0
0.5,0.5101,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51234,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51237,0
0.5,0.43987,0.51238,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.51249,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47213,0.51266,0
0.5,0.50633,0.51153,0
0.5,0.50317,0.51266,0
0.5,0.50949,0.50985,0
0.5,0.47468,0.51272,0
0.5,0.47785,0.51282,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51365,0
0.5,0.5,0.51336,0
0.5,0.50316,0.51266,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58789,0.45253,0
0.5,0.58861,0.45216,0
0.5,0.59177,0.45097,0
0.5,0.59494,0.45053,0
0.5,0.5981,0.45076,0
0.5,0.60127,0.45188,0
0.5,0.6025,0.45253,0
0.5,0.58245,0.4557,0
0.5,0.58544,0.45374,0
0.5,0.60443,0.45442,0
0.5,0.60547,0.4557,0
0.5,0.57863,0.45886,0
0.5,0.57911,0.45841,0
0.5,0.58228,0.4558,0
0.5,0.60647,0.45886,0
0.5,0.57514,0.46203,0
0.5,0.57595,0.46132,0
0.5,0.60646,0.46203,0
0.5,0.57114,0.46519,0
0.5,0.57278,0.46399,0
0.5,0.60598,0.46519,0
0.5,0.566,0.46835,0
0.5,0.56646,0.4681,0
0.5,0.56962,0.46619,0
0.5,0.60494,0.46835,0
0.5,0.55957,0.47152,0
0.5,0.56013,0.47126,0
0.5,0.56329,0.4697,0
0.5,0.60443,0.46925,0
0.5,0.60317,0.47152,0
0.5,0.55148,0.47468,0
0.5,0.5538,0.47377,0
0.5,0.55696,0.47254,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54159,0.47785,0
0.5,0.5443,0.47696,0
0.5,0.54747,0.47595,0
0.5,0.55063,0.47496,0
0.5,0.5981,0.47663,0
0.5,0.59657,0.47785,0
0.5,0.52893,0.48101,0
0.5,0.53165,0.48025,0
0.5,0.53481,0.47947,0
0.5,0.53797,0.47874,0
0.5,0.54114,0.47797,0
0.5,0.59494,0.47924,0
0.5,0.59269,0.48101,0
0.5,0.50899,0.48418,0
0.5,0.50949,0.48414,0
0.5,0.51266,0.48383,0
0.5,0.51582,0.48343,0
0.5,0.51899,0.48296,0
0.5,0.52215,0.48239,0
0.5,0.52532,0.48175,0
0.5,0.52848,0.48111,0
0.5,0.58861,0.48397,0
0.5,0.5883,0.48418,0
0.5,0.59177,0.48172,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48481,0
0.5,0.50316,0.48451,0
0.5,0.50633,0.48434,0
0.5,0.58544,0.48609,0
0.5,0.58332,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.48963,0
0.5,0.57724,0.49051,0
0.5,0.58228,0.48794,0
0.5,0.57278,0.49262,0
0.5,0.5701,0.49367,0
0.5,0.57595,0.49115,0
0.5,0.56329,0.49624,0
0.5,0.56141,0.49684,0
0.5,0.56646,0.49515,0
0.5,0.56962,0.49388,0
0.5,0.5538,0.49931,0
0.5,0.55108,0.5,0
0.5,0.55696,0.49837,0
0.5,0.56013,0.4973,0
0.5,0.54114,0.50262,0
0.5,0.53874,0.50316,0
0.5,0.5443,0.50186,0
0.5,0.54747,0.50107,0
0.5,0.55063,0.50014,0
0.5,0.52532,0.50615,0
0.5,0.52429,0.50633,0
0.5,0.52848,0.50558,0
0.5,0.53165,0.5049,0
0.5,0.53481,0.50417,0
0.5,0.53797,0.50337,0
0.5,0.51266,0.50932,0
0.5,0.51213,0.50949,0
0.5,0.51582,0.50841,0
0.5,0.51899,0.50756,0
0.5,0.52215,0.50681,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51179,0
0.5,0.50347,0.51266,0
0.5,0.50949,0.51056,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51276,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63126,0.38924,0
0.5,0.63291,0.38902,0
0.5,0.63441,0.38924,0
0.5,0.62383,0.39241,0
0.5,0.62658,0.39055,0
0.5,0.62975,0.38943,0
0.5,0.63608,0.38948,0
0.5,0.63924,0.39126,0
0.5,0.64027,0.39241,0
0.5,0.62094,0.39557,0
0.5,0.62342,0.3927,0
0.5,0.64153,0.39557,0
0.5,0.61886,0.39873,0
0.5,0.62025,0.39644,0
0.5,0.64176,0.39873,0
0.5,0.61728,0.4019,0
0.5,0.64137,0.4019,0
0.5,0.61582,0.40506,0
0.5,0.61709,0.40238,0
0.5,0.64024,0.40506,0
0.5,0.61441,0.40823,0
0.5,0.63924,0.40681,0
0.5,0.63844,0.40823,0
0.5,0.61273,0.41139,0
0.5,0.61392,0.40922,0
0.5,0.63666,0.41139,0
0.5,0.61113,0.41456,0
0.5,0.63608,0.4124,0
0.5,0.635,0.41456,0
0.5,0.60929,0.41772,0
0.5,0.61076,0.41527,0
0.5,0.63331,0.41772,0
0.5,0.60754,0.42089,0
0.5,0.60759,0.4208,0
0.5,0.63291,0.41845,0
0.5,0.63179,0.42089,0
0.5,0.60567,0.42405,0
0.5,0.6302,0.42405,0
0.5,0.60382,0.42722,0
0.5,0.60443,0.42626,0
0.5,0.62975,0.42496,0
0.5,0.62881,0.42722,0
0.5,0.60187,0.43038,0
0.5,0.62734,0.43038,0
0.5,0.59977,0.43354,0
0.5,0.60127,0.43135,0
0.5,0.62658,0.43183,0
0.5,0.62581,0.43354,0
0.5,0.59775,0.43671,0
0.5,0.5981,0.43621,0
0.5,0.62433,0.43671,0
0.5,0.5956,0.43987,0
0.5,0.62342,0.43846,0
0.5,0.62276,0.43987,0
0.5,0.59321,0.44304,0
0.5,0.59494,0.44084,0
0.5,0.62105,0.44304,0
0.5,0.59069,0.4462,0
0.5,0.59177,0.4449,0
0.5,0.62025,0.44444,0
0.5,0.61935,0.4462,0
0.5,0.58789,0.44937,0
0.5,0.58861,0.44857,0
0.5,0.6176,0.44937,0
0.5,0.58494,0.45253,0
0.5,0.58544,0.45201,0
0.5,0.61709,0.45024,0
0.5,0.61591,0.45253,0
0.5,0.58177,0.4557,0
0.5,0.58228,0.4552,0
0.5,0.61402,0.4557,0
0.5,0.57842,0.45886,0
0.5,0.57911,0.4582,0
0.5,0.61392,0.45586,0
0.5,0.61219,0.45886,0
0.5,0.57497,0.46203,0
0.5,0.57595,0.46117,0
0.5,0.61076,0.46109,0
0.5,0.61015,0.46203,0
0.5,0.57097,0.46519,0
0.5,0.57278,0.46384,0
0.5,0.60798,0.46519,0
0.5,0.56598,0.46835,0
0.5,0.56646,0.46808,0
0.5,0.56962,0.46613,0
0.5,0.60759,0.46572,0
0.5,0.60583,0.46835,0
0.5,0.55952,0.47152,0
0.5,0.56013,0.47124,0
0.5,0.56329,0.46969,0
0.5,0.60443,0.47009,0
0.5,0.60334,0.47152,0
0.5,0.55119,0.47468,0
0.5,0.5538,0.4737,0
0.5,0.55696,0.47252,0
0.5,0.60127,0.47374,0
0.5,0.60033,0.47468,0
0.5,0.54132,0.47785,0
0.5,0.5443,0.47685,0
0.5,0.54747,0.47581,0
0.5,0.55063,0.47485,0
0.5,0.5981,0.47667,0
0.5,0.59664,0.47785,0
0.5,0.52757,0.48101,0
0.5,0.52848,0.48075,0
0.5,0.53165,0.47988,0
0.5,0.53481,0.4792,0
0.5,0.53797,0.47858,0
0.5,0.54114,0.4779,0
0.5,0.59494,0.4793,0
0.5,0.59274,0.48101,0
0.5,0.50832,0.48418,0
0.5,0.50949,0.48407,0
0.5,0.51266,0.48369,0
0.5,0.51582,0.48331,0
0.5,0.51899,0.48285,0
0.5,0.52215,0.48227,0
0.5,0.52532,0.48153,0
0.5,0.58861,0.484,0
0.5,0.58836,0.48418,0
0.5,0.59177,0.48175,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48481,0
0.5,0.50316,0.48451,0
0.5,0.50633,0.48433,0
0.5,0.58544,0.48622,0
0.5,0.58365,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.48994,0
0.5,0.57788,0.49051,0
0.5,0.58228,0.48817,0
0.5,0.57278,0.49291,0
0.5,0.57089,0.49367,0
0.5,0.57595,0.49149,0
0.5,0.56329,0.49644,0
0.5,0.56186,0.49684,0
0.5,0.56646,0.49547,0
0.5,0.56962,0.49425,0
0.5,0.5538,0.49948,0
0.5,0.55181,0.5,0
0.5,0.55696,0.49849,0
0.5,0.56013,0.49743,0
0.5,0.54114,0.50265,0
0.5,0.53882,0.50316,0
0.5,0.5443,0.50197,0
0.5,0.54747,0.50126,0
0.5,0.55063,0.50038,0
0.5,0.52532,0.50626,0
0.5,0.5249,0.50633,0
0.5,0.52848,0.50571,0
0.5,0.53165,0.50502,0
0.5,0.53481,0.50424,0
0.5,0.53797,0.50339,0
0.5,0.51582,0.50855,0
0.5,0.51268,0.50949,0
0.5,0.51899,0.50765,0
0.5,0.52215,0.50692,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51186,0
0.5,0.50351,0.51266,0
0.5,0.50949,0.51074,0
0.5,0.51266,0.5095,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51277,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65321,0.33861,0
0.5,0.65506,0.33737,0
0.5,0.65823,0.33627,0
0.5,0.66139,0.33586,0
0.5,0.66456,0.33637,0
0.5,0.66772,0.3386,0
0.5,0.66773,0.33861,0
0.5,0.65001,0.34177,0
0.5,0.6519,0.3395,0
0.5,0.66918,0.34177,0
0.5,0.64801,0.34494,0
0.5,0.64873,0.34375,0
0.5,0.66915,0.34494,0
0.5,0.6463,0.3481,0
0.5,0.66827,0.3481,0
0.5,0.64458,0.35127,0
0.5,0.64557,0.34951,0
0.5,0.66772,0.34938,0
0.5,0.66706,0.35127,0
0.5,0.64286,0.35443,0
0.5,0.66564,0.35443,0
0.5,0.641,0.35759,0
0.5,0.64241,0.35525,0
0.5,0.66456,0.35639,0
0.5,0.66398,0.35759,0
0.5,0.63917,0.36076,0
0.5,0.63924,0.36065,0
0.5,0.66239,0.36076,0
0.5,0.63731,0.36392,0
0.5,0.66139,0.36253,0
0.5,0.66069,0.36392,0
0.5,0.6356,0.36709,0
0.5,0.63608,0.36628,0
0.5,0.65895,0.36709,0
0.5,0.63376,0.37025,0
0.5,0.65823,0.36838,0
0.5,0.65731,0.37025,0
0.5,0.63207,0.37342,0
0.5,0.63291,0.37194,0
0.5,0.65568,0.37342,0
0.5,0.63043,0.37658,0
0.5,0.65506,0.37455,0
0.5,0.65409,0.37658,0
0.5,0.62864,0.37975,0
0.5,0.62975,0.37786,0
0.5,0.65248,0.37975,0
0.5,0.62704,0.38291,0
0.5,0.6519,0.38083,0
0.5,0.65093,0.38291,0
0.5,0.62535,0.38608,0
0.5,0.62658,0.38387,0
0.5,0.64934,0.38608,0
0.5,0.62367,0.38924,0
0.5,0.64873,0.38723,0
0.5,0.64784,0.38924,0
0.5,0.62188,0.39241,0
0.5,0.62342,0.38974,0
0.5,0.64629,0.39241,0
0.5,0.62034,0.39557,0
0.5,0.64557,0.39383,0
0.5,0.64481,0.39557,0
0.5,0.61859,0.39873,0
0.5,0.62025,0.39575,0
0.5,0.64339,0.39873,0
0.5,0.61713,0.4019,0
0.5,0.64241,0.40067,0
0.5,0.64188,0.4019,0
0.5,0.6155,0.40506,0
0.5,0.61709,0.402,0
0.5,0.64041,0.40506,0
0.5,0.61395,0.40823,0
0.5,0.63924,0.40717,0
0.5,0.63874,0.40823,0
0.5,0.6122,0.41139,0
0.5,0.61392,0.40828,0
0.5,0.63713,0.41139,0
0.5,0.6107,0.41456,0
0.5,0.61076,0.41446,0
0.5,0.63608,0.4133,0
0.5,0.63548,0.41456,0
0.5,0.60891,0.41772,0
0.5,0.634,0.41772,0
0.5,0.60724,0.42089,0
0.5,0.60759,0.4203,0
0.5,0.63291,0.41986,0
0.5,0.63246,0.42089,0
0.5,0.60547,0.42405,0
0.5,0.63101,0.42405,0
0.5,0.60369,0.42722,0
0.5,0.60443,0.42601,0
0.5,0.62975,0.42657,0
0.5,0.62947,0.42722,0
0.5,0.60183,0.43038,0
0.5,0.62812,0.43038,0
0.5,0.59976,0.43354,0
0.5,0.60127,0.43132,0
0.5,0.62658,0.43342,0
0.5,0.62652,0.43354,0
0.5,0.59774,0.43671,0
0.5,0.5981,0.43619,0
0.5,0.62516,0.43671,0
0.5,0.59559,0.43987,0
0.5,0.6236,0.43987,0
0.5,0.59316,0.44304,0
0.5,0.59494,0.4408,0
0.5,0.62342,0.44022,0
0.5,0.62214,0.44304,0
0.5,0.59059,0.4462,0
0.5,0.59177,0.4448,0
0.5,0.62041,0.4462,0
0.5,0.58767,0.44937,0
0.5,0.58861,0.44837,0
0.5,0.62025,0.4465,0
0.5,0.6189,0.44937,0
0.5,0.58461,0.45253,0
0.5,0.58544,0.45169,0
0.5,0.61709,0.45228,0
0.5,0.61693,0.45253,0
0.5,0.58144,0.4557,0
0.5,0.58228,0.45487,0
0.5,0.61488,0.4557,0
0.5,0.57815,0.45886,0
0.5,0.57911,0.45794,0
0.5,0.61392,0.45709,0
0.5,0.61267,0.45886,0
0.5,0.57471,0.46203,0
0.5,0.57595,0.46094,0
0.5,0.61076,0.46147,0
0.5,0.61033,0.46203,0
0.5,0.57078,0.46519,0
0.5,0.57278,0.46365,0
0.5,0.60805,0.46519,0
0.5,0.56596,0.46835,0
0.5,0.56646,0.46807,0
0.5,0.56962,0.46603,0
0.5,0.60759,0.46581,0
0.5,0.60584,0.46835,0
0.5,0.55948,0.47152,0
0.5,0.56013,0.47122,0
0.5,0.56329,0.46968,0
0.5,0.60443,0.47011,0
0.5,0.60334,0.47152,0
0.5,0.55082,0.47468,0
0.5,0.5538,0.4736,0
0.5,0.55696,0.47247,0
0.5,0.60127,0.47374,0
0.5,0.60033,0.47468,0
0.5,0.54114,0.47785,0
0.5,0.5443,0.47675,0
0.5,0.54747,0.47568,0
0.5,0.55063,0.47474,0
0.5,0.5981,0.47667,0
0.5,0.59664,0.47785,0
0.5,0.52706,0.48101,0
0.5,0.52848,0.48058,0
0.5,0.53165,0.47973,0
0.5,0.53481,0.47909,0
0.5,0.53797,0.47851,0
0.5,0.54114,0.47785,0
0.5,0.59494,0.4793,0
0.5,0.59276,0.48101,0
0.5,0.50768,0.48418,0
0.5,0.50949,0.48399,0
0.5,0.51266,0.4836,0
0.5,0.51582,0.48323,0
0.5,0.51899,0.48279,0
0.5,0.52215,0.48221,0
0.5,0.52532,0.48143,0
0.5,0.58861,0.48402,0
0.5,0.5884,0.48418,0
0.5,0.59177,0.48177,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48481,0
0.5,0.50316,0.4845,0
0.5,0.50633,0.4843,0
0.5,0.58544,0.48632,0
0.5,0.5839,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49006,0
0.5,0.57814,0.49051,0
0.5,0.58228,0.48834,0
0.5,0.57278,0.49304,0
0.5,0.57121,0.49367,0
0.5,0.57595,0.49162,0
0.5,0.56329,0.4965,0
0.5,0.56205,0.49684,0
0.5,0.56646,0.49557,0
0.5,0.56962,0.49439,0
0.5,0.5538,0.49955,0
0.5,0.55212,0.5,0
0.5,0.55696,0.49854,0
0.5,0.56013,0.49748,0
0.5,0.54114,0.50269,0
0.5,0.53892,0.50316,0
0.5,0.5443,0.50203,0
0.5,0.54747,0.50135,0
0.5,0.55063,0.50048,0
0.5,0.52532,0.50632,0
0.5,0.52528,0.50633,0
0.5,0.52848,0.50579,0
0.5,0.53165,0.50511,0
0.5,0.53481,0.5043,0
0.5,0.53797,0.50341,0
0.5,0.51582,0.50862,0
0.5,0.513,0.50949,0
0.5,0.51899,0.5077,0
0.5,0.52215,0.50699,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.5119,0
0.5,0.50354,0.51266,0
0.5,0.50949,0.51083,0
0.5,0.51266,0.50962,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51277,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6798,0.30063,0
0.5,0.68038,0.30051,0
0.5,0.68109,0.30063,0
0.5,0.67303,0.3038,0
0.5,0.67405,0.30289,0
0.5,0.67722,0.3011,0
0.5,0.68354,0.30109,0
0.5,0.68657,0.3038,0
0.5,0.66999,0.30696,0
0.5,0.67089,0.30583,0
0.5,0.68671,0.30406,0
0.5,0.68783,0.30696,0
0.5,0.66785,0.31013,0
0.5,0.68791,0.31013,0
0.5,0.66584,0.31329,0
0.5,0.66772,0.31033,0
0.5,0.6873,0.31329,0
0.5,0.66396,0.31646,0
0.5,0.66456,0.31549,0
0.5,0.68671,0.31476,0
0.5,0.68615,0.31646,0
0.5,0.66216,0.31962,0
0.5,0.68475,0.31962,0
0.5,0.66034,0.32278,0
0.5,0.66139,0.32105,0
0.5,0.68354,0.32181,0
0.5,0.68307,0.32278,0
0.5,0.65854,0.32595,0
0.5,0.68146,0.32595,0
0.5,0.65671,0.32911,0
0.5,0.65823,0.32654,0
0.5,0.68038,0.32785,0
0.5,0.67974,0.32911,0
0.5,0.65504,0.33228,0
0.5,0.65506,0.33225,0
0.5,0.67806,0.33228,0
0.5,0.65314,0.33544,0
0.5,0.67722,0.33376,0
0.5,0.67638,0.33544,0
0.5,0.6515,0.33861,0
0.5,0.6519,0.33793,0
0.5,0.67473,0.33861,0
0.5,0.6497,0.34177,0
0.5,0.67405,0.33987,0
0.5,0.67318,0.34177,0
0.5,0.64791,0.34494,0
0.5,0.64873,0.34353,0
0.5,0.67162,0.34494,0
0.5,0.64614,0.3481,0
0.5,0.67089,0.34627,0
0.5,0.66999,0.3481,0
0.5,0.6442,0.35127,0
0.5,0.64557,0.34907,0
0.5,0.66838,0.35127,0
0.5,0.64243,0.35443,0
0.5,0.66772,0.35246,0
0.5,0.66678,0.35443,0
0.5,0.64038,0.35759,0
0.5,0.64241,0.35448,0
0.5,0.66496,0.35759,0
0.5,0.63836,0.36076,0
0.5,0.63924,0.3594,0
0.5,0.66456,0.35827,0
0.5,0.66325,0.36076,0
0.5,0.63664,0.36392,0
0.5,0.66139,0.3639,0
0.5,0.66138,0.36392,0
0.5,0.63487,0.36709,0
0.5,0.63608,0.36502,0
0.5,0.65951,0.36709,0
0.5,0.63319,0.37025,0
0.5,0.65823,0.3691,0
0.5,0.65757,0.37025,0
0.5,0.63151,0.37342,0
0.5,0.63291,0.37084,0
0.5,0.65583,0.37342,0
0.5,0.62995,0.37658,0
0.5,0.65506,0.37481,0
0.5,0.65423,0.37658,0
0.5,0.62817,0.37975,0
0.5,0.62975,0.37696,0
0.5,0.65269,0.37975,0
0.5,0.62666,0.38291,0
0.5,0.6519,0.38122,0
0.5,0.65111,0.38291,0
0.5,0.62494,0.38608,0
0.5,0.62658,0.38308,0
0.5,0.64959,0.38608,0
0.5,0.62332,0.38924,0
0.5,0.62342,0.38907,0
0.5,0.64873,0.38775,0
0.5,0.64809,0.38924,0
0.5,0.6216,0.39241,0
0.5,0.64659,0.39241,0
0.5,0.62009,0.39557,0
0.5,0.62025,0.39527,0
0.5,0.64557,0.39436,0
0.5,0.64502,0.39557,0
0.5,0.61837,0.39873,0
0.5,0.6436,0.39873,0
0.5,0.61685,0.4019,0
0.5,0.61709,0.40145,0
0.5,0.64241,0.40103,0
0.5,0.64201,0.4019,0
0.5,0.61522,0.40506,0
0.5,0.64054,0.40506,0
0.5,0.61362,0.40823,0
0.5,0.61392,0.40768,0
0.5,0.63924,0.40751,0
0.5,0.63892,0.40823,0
0.5,0.61193,0.41139,0
0.5,0.63742,0.41139,0
0.5,0.6104,0.41456,0
0.5,0.61076,0.4139,0
0.5,0.63608,0.4139,0
0.5,0.63576,0.41456,0
0.5,0.60867,0.41772,0
0.5,0.63433,0.41772,0
0.5,0.607,0.42089,0
0.5,0.60759,0.41986,0
0.5,0.63291,0.42052,0
0.5,0.63275,0.42089,0
0.5,0.60532,0.42405,0
0.5,0.63135,0.42405,0
0.5,0.60357,0.42722,0
0.5,0.60443,0.42578,0
0.5,0.62977,0.42722,0
0.5,0.60175,0.43038,0
0.5,0.62975,0.42725,0
0.5,0.62845,0.43038,0
0.5,0.59971,0.43354,0
0.5,0.60127,0.43122,0
0.5,0.62692,0.43354,0
0.5,0.59773,0.43671,0
0.5,0.5981,0.43618,0
0.5,0.62658,0.43421,0
0.5,0.62552,0.43671,0
0.5,0.59558,0.43987,0
0.5,0.62404,0.43987,0
0.5,0.59311,0.44304,0
0.5,0.59494,0.44076,0
0.5,0.62342,0.44111,0
0.5,0.62256,0.44304,0
0.5,0.59047,0.4462,0
0.5,0.59177,0.44469,0
0.5,0.62096,0.4462,0
0.5,0.5875,0.44937,0
0.5,0.58861,0.4482,0
0.5,0.62025,0.44748,0
0.5,0.61934,0.44937,0
0.5,0.58441,0.45253,0
0.5,0.58544,0.45149,0
0.5,0.6174,0.45253,0
0.5,0.58123,0.4557,0
0.5,0.58228,0.45466,0
0.5,0.61709,0.453,0
0.5,0.61523,0.4557,0
0.5,0.57795,0.45886,0
0.5,0.57911,0.45775,0
0.5,0.61392,0.45751,0
0.5,0.61291,0.45886,0
0.5,0.57452,0.46203,0
0.5,0.57595,0.46076,0
0.5,0.61076,0.46167,0
0.5,0.61047,0.46203,0
0.5,0.57065,0.46519,0
0.5,0.57278,0.46351,0
0.5,0.60815,0.46519,0
0.5,0.56591,0.46835,0
0.5,0.56646,0.46804,0
0.5,0.56962,0.46596,0
0.5,0.60759,0.46593,0
0.5,0.60586,0.46835,0
0.5,0.55946,0.47152,0
0.5,0.56013,0.47121,0
0.5,0.56329,0.46966,0
0.5,0.60443,0.47012,0
0.5,0.60334,0.47152,0
0.5,0.55062,0.47468,0
0.5,0.55063,0.47468,0
0.5,0.5538,0.47354,0
0.5,0.55696,0.47244,0
0.5,0.60127,0.47374,0
0.5,0.60033,0.47468,0
0.5,0.54101,0.47785,0
0.5,0.54114,0.47781,0
0.5,0.5443,0.4767,0
0.5,0.54747,0.47562,0
0.5,0.5981,0.47667,0
0.5,0.59664,0.47785,0
0.5,0.52679,0.48101,0
0.5,0.52848,0.4805,0
0.5,0.53165,0.47965,0
0.5,0.53481,0.47903,0
0.5,0.53797,0.47847,0
0.5,0.59494,0.4793,0
0.5,0.59277,0.48101,0
0.5,0.50736,0.48418,0
0.5,0.50949,0.48394,0
0.5,0.51266,0.48355,0
0.5,0.51582,0.48318,0
0.5,0.51899,0.48275,0
0.5,0.52215,0.48217,0
0.5,0.52532,0.48138,0
0.5,0.58861,0.48403,0
0.5,0.58842,0.48418,0
0.5,0.59177,0.48178,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48481,0
0.5,0.50316,0.48449,0
0.5,0.50633,0.48427,0
0.5,0.58544,0.48638,0
0.5,0.58402,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49012,0
0.5,0.57827,0.49051,0
0.5,0.58228,0.48844,0
0.5,0.57278,0.49311,0
0.5,0.57138,0.49367,0
0.5,0.57595,0.49169,0
0.5,0.56329,0.49655,0
0.5,0.56222,0.49684,0
0.5,0.56646,0.49563,0
0.5,0.56962,0.49447,0
0.5,0.5538,0.49961,0
0.5,0.55234,0.5,0
0.5,0.55696,0.49861,0
0.5,0.56013,0.49755,0
0.5,0.54114,0.50271,0
0.5,0.53899,0.50316,0
0.5,0.5443,0.50207,0
0.5,0.54747,0.5014,0
0.5,0.55063,0.50055,0
0.5,0.52848,0.50584,0
0.5,0.52552,0.50633,0
0.5,0.53165,0.50516,0
0.5,0.53481,0.50434,0
0.5,0.53797,0.50343,0
0.5,0.51582,0.50869,0
0.5,0.51321,0.50949,0
0.5,0.51899,0.50776,0
0.5,0.52215,0.50704,0
0.5,0.52532,0.50637,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51192,0
0.5,0.50355,0.51266,0
0.5,0.50949,0.51089,0
0.5,0.51266,0.5097,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51277,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68955,0.27848,0
0.5,0.68987,0.27826,0
0.5,0.69304,0.27714,0
0.5,0.6962,0.27726,0
0.5,0.69874,0.27848,0
0.5,0.68554,0.28165,0
0.5,0.68671,0.28041,0
0.5,0.69937,0.2789,0
0.5,0.70125,0.28165,0
0.5,0.68298,0.28481,0
0.5,0.68354,0.28405,0
0.5,0.70187,0.28481,0
0.5,0.68086,0.28797,0
0.5,0.70166,0.28797,0
0.5,0.6788,0.29114,0
0.5,0.68038,0.28871,0
0.5,0.70079,0.29114,0
0.5,0.67701,0.2943,0
0.5,0.67722,0.29399,0
0.5,0.69939,0.2943,0
0.5,0.67505,0.29747,0
0.5,0.69937,0.29435,0
0.5,0.69786,0.29747,0
0.5,0.6731,0.30063,0
0.5,0.67405,0.29914,0
0.5,0.6962,0.30033,0
0.5,0.69605,0.30063,0
0.5,0.67127,0.3038,0
0.5,0.69439,0.3038,0
0.5,0.66934,0.30696,0
0.5,0.67089,0.30446,0
0.5,0.69304,0.30616,0
0.5,0.69264,0.30696,0
0.5,0.66749,0.31013,0
0.5,0.66772,0.30976,0
0.5,0.69099,0.31013,0
0.5,0.66542,0.31329,0
0.5,0.68987,0.31199,0
0.5,0.68917,0.31329,0
0.5,0.66336,0.31646,0
0.5,0.66456,0.31463,0
0.5,0.68744,0.31646,0
0.5,0.66165,0.31962,0
0.5,0.68671,0.31766,0
0.5,0.68562,0.31962,0
0.5,0.65979,0.32278,0
0.5,0.66139,0.32011,0
0.5,0.68354,0.32277,0
0.5,0.68354,0.32278,0
0.5,0.65808,0.32595,0
0.5,0.65823,0.32571,0
0.5,0.68174,0.32595,0
0.5,0.65635,0.32911,0
0.5,0.68038,0.32822,0
0.5,0.67991,0.32911,0
0.5,0.6547,0.33228,0
0.5,0.65506,0.33166,0
0.5,0.67833,0.33228,0
0.5,0.6529,0.33544,0
0.5,0.67722,0.33434,0
0.5,0.6767,0.33544,0
0.5,0.65127,0.33861,0
0.5,0.6519,0.33751,0
0.5,0.67512,0.33861,0
0.5,0.64956,0.34177,0
0.5,0.67405,0.34064,0
0.5,0.67354,0.34177,0
0.5,0.64779,0.34494,0
0.5,0.64873,0.34331,0
0.5,0.67206,0.34494,0
0.5,0.64608,0.3481,0
0.5,0.67089,0.3471,0
0.5,0.67039,0.3481,0
0.5,0.64418,0.35127,0
0.5,0.64557,0.34901,0
0.5,0.66886,0.35127,0
0.5,0.64239,0.35443,0
0.5,0.64241,0.3544,0
0.5,0.66772,0.35339,0
0.5,0.66724,0.35443,0
0.5,0.64024,0.35759,0
0.5,0.66556,0.35759,0
0.5,0.63813,0.36076,0
0.5,0.63924,0.3591,0
0.5,0.66456,0.35931,0
0.5,0.6638,0.36076,0
0.5,0.63642,0.36392,0
0.5,0.66204,0.36392,0
0.5,0.6346,0.36709,0
0.5,0.63608,0.36458,0
0.5,0.66139,0.36493,0
0.5,0.66001,0.36709,0
0.5,0.63296,0.37025,0
0.5,0.65823,0.3697,0
0.5,0.65789,0.37025,0
0.5,0.63126,0.37342,0
0.5,0.63291,0.37036,0
0.5,0.65611,0.37342,0
0.5,0.62971,0.37658,0
0.5,0.62975,0.37651,0
0.5,0.65506,0.37527,0
0.5,0.65442,0.37658,0
0.5,0.62794,0.37975,0
0.5,0.65291,0.37975,0
0.5,0.62643,0.38291,0
0.5,0.62658,0.38263,0
0.5,0.6519,0.38165,0
0.5,0.6513,0.38291,0
0.5,0.62473,0.38608,0
0.5,0.6498,0.38608,0
0.5,0.6231,0.38924,0
0.5,0.62342,0.38869,0
0.5,0.64873,0.38817,0
0.5,0.64827,0.38924,0
0.5,0.62144,0.39241,0
0.5,0.6468,0.39241,0
0.5,0.6199,0.39557,0
0.5,0.62025,0.39492,0
0.5,0.64557,0.39476,0
0.5,0.64519,0.39557,0
0.5,0.6182,0.39873,0
0.5,0.64378,0.39873,0
0.5,0.61665,0.4019,0
0.5,0.61709,0.40109,0
0.5,0.64241,0.40138,0
0.5,0.64217,0.4019,0
0.5,0.61504,0.40506,0
0.5,0.6407,0.40506,0
0.5,0.61342,0.40823,0
0.5,0.61392,0.40732,0
0.5,0.63924,0.40782,0
0.5,0.63906,0.40823,0
0.5,0.61178,0.41139,0
0.5,0.63761,0.41139,0
0.5,0.61021,0.41456,0
0.5,0.61076,0.41356,0
0.5,0.63608,0.41428,0
0.5,0.63595,0.41456,0
0.5,0.60852,0.41772,0
0.5,0.63453,0.41772,0
0.5,0.60686,0.42089,0
0.5,0.60759,0.41959,0
0.5,0.63294,0.42089,0
0.5,0.60523,0.42405,0
0.5,0.63291,0.42095,0
0.5,0.63156,0.42405,0
0.5,0.60349,0.42722,0
0.5,0.60443,0.42562,0
0.5,0.63001,0.42722,0
0.5,0.6017,0.43038,0
0.5,0.62975,0.42776,0
0.5,0.62865,0.43038,0
0.5,0.59968,0.43354,0
0.5,0.60127,0.43114,0
0.5,0.62716,0.43354,0
0.5,0.59772,0.43671,0
0.5,0.5981,0.43616,0
0.5,0.62658,0.43472,0
0.5,0.62573,0.43671,0
0.5,0.59556,0.43987,0
0.5,0.6243,0.43987,0
0.5,0.59308,0.44304,0
0.5,0.59494,0.44074,0
0.5,0.62342,0.44164,0
0.5,0.6228,0.44304,0
0.5,0.59038,0.4462,0
0.5,0.59177,0.44462,0
0.5,0.62126,0.4462,0
0.5,0.58739,0.44937,0
0.5,0.58861,0.44809,0
0.5,0.62025,0.44801,0
0.5,0.61958,0.44937,0
0.5,0.58429,0.45253,0
0.5,0.58544,0.45137,0
0.5,0.61768,0.45253,0
0.5,0.58111,0.4557,0
0.5,0.58228,0.45454,0
0.5,0.61709,0.45339,0
0.5,0.61542,0.4557,0
0.5,0.57783,0.45886,0
0.5,0.57911,0.45763,0
0.5,0.61392,0.45772,0
0.5,0.61304,0.45886,0
0.5,0.57441,0.46203,0
0.5,0.57595,0.46065,0
0.5,0.61076,0.46178,0
0.5,0.61055,0.46203,0
0.5,0.57057,0.46519,0
0.5,0.57278,0.46343,0
0.5,0.60821,0.46519,0
0.5,0.56585,0.46835,0
0.5,0.56646,0.468,0
0.5,0.56962,0.46591,0
0.5,0.60759,0.466,0
0.5,0.60587,0.46835,0
0.5,0.55941,0.47152,0
0.5,0.56013,0.47119,0
0.5,0.56329,0.46963,0
0.5,0.60443,0.47012,0
0.5,0.60334,0.47152,0
0.5,0.55046,0.47468,0
0.5,0.55063,0.47462,0
0.5,0.5538,0.4735,0
0.5,0.55696,0.47242,0
0.5,0.60127,0.47374,0
0.5,0.60033,0.47468,0
0.5,0.54079,0.47785,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47664,0
0.5,0.54747,0.47557,0
0.5,0.5981,0.47667,0
0.5,0.59664,0.47785,0
0.5,0.52657,0.48101,0
0.5,0.52848,0.48043,0
0.5,0.53165,0.4796,0
0.5,0.53481,0.47899,0
0.5,0.53797,0.47843,0
0.5,0.59494,0.4793,0
0.5,0.59279,0.48101,0
0.5,0.50715,0.48418,0
0.5,0.50949,0.48391,0
0.5,0.51266,0.48351,0
0.5,0.51582,0.48315,0
0.5,0.51899,0.4827,0
0.5,0.52215,0.48211,0
0.5,0.52532,0.48133,0
0.5,0.58861,0.48407,0
0.5,0.58847,0.48418,0
0.5,0.59177,0.4818,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48481,0
0.5,0.50316,0.48448,0
0.5,0.50633,0.48426,0
0.5,0.58544,0.48645,0
0.5,0.58413,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49017,0
0.5,0.57837,0.49051,0
0.5,0.58228,0.48851,0
0.5,0.57278,0.49316,0
0.5,0.57151,0.49367,0
0.5,0.57595,0.49175,0
0.5,0.56329,0.49658,0
0.5,0.56234,0.49684,0
0.5,0.56646,0.49567,0
0.5,0.56962,0.49452,0
0.5,0.5538,0.49965,0
0.5,0.55249,0.5,0
0.5,0.55696,0.49867,0
0.5,0.56013,0.4976,0
0.5,0.54114,0.50272,0
0.5,0.53904,0.50316,0
0.5,0.5443,0.50209,0
0.5,0.54747,0.50144,0
0.5,0.55063,0.5006,0
0.5,0.52848,0.50587,0
0.5,0.5257,0.50633,0
0.5,0.53165,0.50519,0
0.5,0.53481,0.50437,0
0.5,0.53797,0.50345,0
0.5,0.51582,0.50874,0
0.5,0.51337,0.50949,0
0.5,0.51899,0.50782,0
0.5,0.52215,0.50708,0
0.5,0.52532,0.50641,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51194,0
0.5,0.50356,0.51266,0
0.5,0.50949,0.51093,0
0.5,0.51266,0.50975,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51278,0


==> Data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69873,0.26266,0
0.5,0.69937,0.26218,0
0.5,0.70253,0.26076,0
0.5,0.7057,0.26056,0
0.5,0.70886,0.26165,0
0.5,0.70999,0.26266,0
0.5,0.69512,0.26582,0
0.5,0.6962,0.26461,0
0.5,0.71184,0.26582,0
0.5,0.69271,0.26899,0
0.5,0.69304,0.26853,0
0.5,0.71203,0.2673,0
0.5,0.71223,0.26899,0
0.5,0.69052,0.27215,0
0.5,0.71203,0.27033,0
0.5,0.71181,0.27215,0
0.5,0.68836,0.27532,0
0.5,0.68987,0.2731,0
0.5,0.71088,0.27532,0
0.5,0.68642,0.27848,0
0.5,0.68671,0.27804,0
0.5,0.70943,0.27848,0
0.5,0.68444,0.28165,0
0.5,0.70886,0.27945,0
0.5,0.70773,0.28165,0
0.5,0.68249,0.28481,0
0.5,0.68354,0.28316,0
0.5,0.70578,0.28481,0
0.5,0.68058,0.28797,0
0.5,0.7057,0.28494,0
0.5,0.70393,0.28797,0
0.5,0.6785,0.29114,0
0.5,0.68038,0.28828,0
0.5,0.70253,0.29024,0
0.5,0.70204,0.29114,0
0.5,0.67673,0.2943,0
0.5,0.67722,0.29352,0
0.5,0.70023,0.2943,0
0.5,0.67487,0.29747,0
0.5,0.69937,0.29566,0
0.5,0.69832,0.29747,0
0.5,0.67299,0.30063,0
0.5,0.67405,0.29892,0
0.5,0.69643,0.30063,0
0.5,0.67125,0.3038,0
0.5,0.6962,0.30102,0
0.5,0.69475,0.3038,0
0.5,0.66933,0.30696,0
0.5,0.67089,0.30446,0
0.5,0.69304,0.3069,0
0.5,0.69301,0.30696,0
0.5,0.66742,0.31013,0
0.5,0.66772,0.30967,0
0.5,0.69149,0.31013,0
0.5,0.66525,0.31329,0
0.5,0.68987,0.31292,0
0.5,0.68967,0.31329,0
0.5,0.66311,0.31646,0
0.5,0.66456,0.3143,0
0.5,0.68804,0.31646,0
0.5,0.66142,0.31962,0
0.5,0.68671,0.31866,0
0.5,0.68616,0.31962,0
0.5,0.65953,0.32278,0
0.5,0.66139,0.31967,0
0.5,0.68404,0.32278,0
0.5,0.65781,0.32595,0
0.5,0.65823,0.32524,0
0.5,0.68354,0.32352,0
0.5,0.68206,0.32595,0
0.5,0.65613,0.32911,0
0.5,0.68038,0.3287,0
0.5,0.68015,0.32911,0
0.5,0.65446,0.33228,0
0.5,0.65506,0.33124,0
0.5,0.67857,0.33228,0
0.5,0.65273,0.33544,0
0.5,0.67722,0.33479,0
0.5,0.67691,0.33544,0
0.5,0.65112,0.33861,0
0.5,0.6519,0.33721,0
0.5,0.67537,0.33861,0
0.5,0.64947,0.34177,0
0.5,0.67405,0.34111,0
0.5,0.67375,0.34177,0
0.5,0.64771,0.34494,0
0.5,0.64873,0.34317,0
0.5,0.67231,0.34494,0
0.5,0.64603,0.3481,0
0.5,0.67089,0.34757,0
0.5,0.67062,0.3481,0
0.5,0.64416,0.35127,0
0.5,0.64557,0.34894,0
0.5,0.66912,0.35127,0
0.5,0.64233,0.35443,0
0.5,0.64241,0.35432,0
0.5,0.66772,0.35391,0
0.5,0.66749,0.35443,0
0.5,0.64014,0.35759,0
0.5,0.66588,0.35759,0
0.5,0.63798,0.36076,0
0.5,0.63924,0.35889,0
0.5,0.66456,0.35987,0
0.5,0.66409,0.36076,0
0.5,0.63627,0.36392,0
0.5,0.66239,0.36392,0
0.5,0.63443,0.36709,0
0.5,0.63608,0.36429,0
0.5,0.66139,0.36545,0
0.5,0.66031,0.36709,0
0.5,0.63279,0.37025,0
0.5,0.63291,0.37003,0
0.5,0.65823,0.37006,0
0.5,0.6581,0.37025,0
0.5,0.6311,0.37342,0
0.5,0.65632,0.37342,0
0.5,0.62952,0.37658,0
0.5,0.62975,0.37618,0
0.5,0.65506,0.37561,0
0.5,0.65458,0.37658,0
0.5,0.62779,0.37975,0
0.5,0.65308,0.37975,0
0.5,0.62626,0.38291,0
0.5,0.62658,0.38232,0
0.5,0.6519,0.38196,0
0.5,0.65145,0.38291,0
0.5,0.62458,0.38608,0
0.5,0.64996,0.38608,0
0.5,0.62295,0.38924,0
0.5,0.62342,0.38841,0
0.5,0.64873,0.38847,0
0.5,0.6484,0.38924,0
0.5,0.62132,0.39241,0
0.5,0.64695,0.39241,0
0.5,0.61975,0.39557,0
0.5,0.62025,0.39465,0
0.5,0.64557,0.39505,0
0.5,0.64533,0.39557,0
0.5,0.61808,0.39873,0
0.5,0.64392,0.39873,0
0.5,0.61652,0.4019,0
0.5,0.61709,0.40084,0
0.5,0.64241,0.40163,0
0.5,0.64228,0.4019,0
0.5,0.61491,0.40506,0
0.5,0.64081,0.40506,0
0.5,0.61328,0.40823,0
0.5,0.61392,0.40706,0
0.5,0.63924,0.40804,0
0.5,0.63916,0.40823,0
0.5,0.61166,0.41139,0
0.5,0.63774,0.41139,0
0.5,0.61007,0.41456,0
0.5,0.61076,0.41331,0
0.5,0.63608,0.41456,0
0.5,0.60841,0.41772,0
0.5,0.63608,0.41457,0
0.5,0.63468,0.41772,0
0.5,0.60676,0.42089,0
0.5,0.60759,0.41939,0
0.5,0.63312,0.42089,0
0.5,0.60515,0.42405,0
0.5,0.63291,0.4213,0
0.5,0.63171,0.42405,0
0.5,0.60339,0.42722,0
0.5,0.60443,0.42545,0
0.5,0.63019,0.42722,0
0.5,0.60164,0.43038,0
0.5,0.62975,0.42812,0
0.5,0.6288,0.43038,0
0.5,0.59965,0.43354,0
0.5,0.60127,0.43105,0
0.5,0.62734,0.43354,0
0.5,0.59772,0.43671,0
0.5,0.5981,0.43615,0
0.5,0.62658,0.43508,0
0.5,0.62589,0.43671,0
0.5,0.59555,0.43987,0
0.5,0.62449,0.43987,0
0.5,0.59305,0.44304,0
0.5,0.59494,0.44072,0
0.5,0.62342,0.44204,0
0.5,0.62298,0.44304,0
0.5,0.59032,0.4462,0
0.5,0.59177,0.44456,0
0.5,0.62149,0.4462,0
0.5,0.58731,0.44937,0
0.5,0.58861,0.44801,0
0.5,0.62025,0.44842,0
0.5,0.61978,0.44937,0
0.5,0.5842,0.45253,0
0.5,0.58544,0.45129,0
0.5,0.61792,0.45253,0
0.5,0.58102,0.4557,0
0.5,0.58228,0.45445,0
0.5,0.61709,0.45372,0
0.5,0.61561,0.4557,0
0.5,0.57775,0.45886,0
0.5,0.57911,0.45754,0
0.5,0.61392,0.45792,0
0.5,0.61317,0.45886,0
0.5,0.57433,0.46203,0
0.5,0.57595,0.46058,0
0.5,0.61076,0.46186,0
0.5,0.61062,0.46203,0
0.5,0.57051,0.46519,0
0.5,0.57278,0.46336,0
0.5,0.60826,0.46519,0
0.5,0.5658,0.46835,0
0.5,0.56646,0.46797,0
0.5,0.56962,0.46587,0
0.5,0.60759,0.46606,0
0.5,0.60587,0.46835,0
0.5,0.55935,0.47152,0
0.5,0.56013,0.47116,0
0.5,0.56329,0.4696,0
0.5,0.60443,0.47013,0
0.5,0.60334,0.47152,0
0.5,0.55034,0.47468,0
0.5,0.55063,0.47458,0
0.5,0.5538,0.47347,0
0.5,0.55696,0.4724,0
0.5,0.60127,0.47374,0
0.5,0.60033,0.47468,0
0.5,0.54061,0.47785,0
0.5,0.54114,0.4777,0
0.5,0.5443,0.47659,0
0.5,0.54747,0.47553,0
0.5,0.5981,0.47667,0
0.5,0.59664,0.47785,0
0.5,0.5264,0.48101,0
0.5,0.52848,0.48038,0
0.5,0.53165,0.47956,0
0.5,0.53481,0.47896,0
0.5,0.53797,0.4784,0
0.5,0.59494,0.4793,0
0.5,0.59282,0.48101,0
0.5,0.50695,0.48418,0
0.5,0.50949,0.48388,0
0.5,0.51266,0.48348,0
0.5,0.51582,0.48312,0
0.5,0.51899,0.48267,0
0.5,0.52215,0.48206,0
0.5,0.52532,0.48128,0
0.5,0.58861,0.48412,0
0.5,0.58853,0.48418,0
0.5,0.59177,0.48182,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48481,0
0.5,0.50316,0.48448,0
0.5,0.50633,0.48424,0
0.5,0.58544,0.4865,0
0.5,0.58422,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49021,0
0.5,0.57846,0.49051,0
0.5,0.58228,0.48857,0
0.5,0.57278,0.49321,0
0.5,0.57162,0.49367,0
0.5,0.57595,0.49179,0
0.5,0.56329,0.49661,0
0.5,0.56244,0.49684,0
0.5,0.56646,0.49571,0
0.5,0.56962,0.49457,0
0.5,0.5538,0.49969,0
0.5,0.55262,0.5,0
0.5,0.55696,0.49871,0
0.5,0.56013,0.49764,0
0.5,0.54114,0.50273,0
0.5,0.53908,0.50316,0
0.5,0.5443,0.50211,0
0.5,0.54747,0.50147,0
0.5,0.55063,0.50064,0
0.5,0.52848,0.5059,0
0.5,0.52585,0.50633,0
0.5,0.53165,0.50522,0
0.5,0.53481,0.5044,0
0.5,0.53797,0.50346,0
0.5,0.51582,0.50878,0
0.5,0.51349,0.50949,0
0.5,0.51899,0.50786,0
0.5,0.52215,0.50711,0
0.5,0.52532,0.50644,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51227,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51195,0
0.5,0.50357,0.51266,0
0.5,0.50949,0.51096,0
0.5,0.51266,0.50979,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51278,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00164223,0.176888,0.087564,0.112496,0.00144307,0.294254,0.0841825,0.0969592,4828,0.0458594,1,1,1,1
1,0.0003,-1.24506e-09,-0.0414022,6.21033e-06,0.00164213,0.891797,0.617106,0.266712,0.0145825,0.322621,0.0634765,0.106526,4828,0,6,2,2,1
2,0.0006,-7.29253e-09,-0.0828004,2.484e-05,0.00164213,0.529525,0.203419,0.272143,0.00638208,0.322295,0.0635098,0.10683,4828,0,2,2,2,1
3,0.0009,-1.33413e-08,-0.12419,5.58851e-05,0.00164213,0.526022,0.196361,0.270739,0.00704845,0.323805,0.0633833,0.106807,4828,0,2,2,2,1
4,0.0012,-2.18885e-08,-0.165566,9.93388e-05,0.00164214,0.531016,0.203979,0.271709,0.0080041,0.321672,0.0632218,0.107836,4828,0,2,2,2,1
5,0.0015,-3.02189e-08,-0.206917,0.000155186,0.00164217,0.529629,0.197502,0.269912,0.00983091,0.324667,0.0633436,0.108261,4828,0,2,2,2,1
6,0.0018,-5.04114e-08,-0.248239,0.000223411,0.00164222,0.532983,0.202974,0.273979,0.00968909,0.317294,0.0634772,0.107297,4828,0,2,2,2,1
7,0.0021,-4.96905e-08,-0.289525,0.000303993,0.0016423,0.534674,0.206301,0.273704,0.0105354,0.315322,0.0640691,0.105925,4828,0,2,2,2,1
8,0.0024,6.9751e-08,-0.33075,0.000396898,0.00164243,0.800749,0.299636,0.386628,0.014058,0.315211,0.0634729,0.106162,4828,0,3,3,3,1
9,0.0027,7.40434e-08,-0.371878,0.000502029,0.0016427,0.801078,0.308421,0.390265,0.0157225,0.327917,0.0640174,0.106644,4892,0.00210938,3,3,3,1
10,0.003,1.41338e-07,-0.412908,0.00061935,0.00164309,0.80905,0.307378,0.398567,0.0175048,0.323539,0.0641336,0.10937,4892,0,3,3,3,1
11,0.0033,1.20427e-07,-0.45383,0.000748791,0.00164366,0.816149,0.312338,0.401224,0.0188608,0.310884,0.064352,0.107844,4892,0,3,3,3,1
12,0.0036,2.06576e-07,-0.494549,0.000890167,0.00164454,1.0878,0.444763,0.516649,0.0243016,0.311653,0.0641436,0.106783,4892,0,4,4,4,1
13,0.0039,2.39766e-07,-0.534963,0.00104315,0.00164599,1.36202,0.505047,0.638179,0.0306785,0.319881,0.0643338,0.112246,4892,0,5,5,5,1
14,0.0042,2.65991e-07,-0.574951,0.00120736,0.00164828,1.6466,0.608369,0.758277,0.0365586,0.324512,0.0643968,0.108783,4892,0,6,6,6,1
15,0.0045,3.80926e-07,-0.61407,0.00138159,0.00165241,2.44562,0.911887,1.11009,0.0466296,0.324862,0.0642156,0.10749,4892,0,9,9,9,1
16,0.0048,1.34593e-08,-0.616415,0.00147936,0.00174078,39.8819,14.907,17.5357,0.259004,0.34532,0.0690012,0.106747,5258,0.0282031,148,147,147,1
17,0.0051,8.4725e-09,-0.588117,0.00149979,0.00189165,30.6661,12.5944,12.719,0.270193,0.386863,0.0742815,0.107689,5710,0.0292969,116,96,96,1
18,0.0054,-6.6609e-09,-0.528463,0.00142691,0.00210056,30.8759,13.1503,12.5759,0.311132,0.444324,0.0774397,0.114115,6396,0.0239062,113,84,84,1
19,0.0057,2.0875e-08,-0.444143,0.0012661,0.00235098,24.5294,12.2124,9.40427,0.289191,0.477285,0.081377,0.124497,7192,0.0363281,90,57,57,1
20,0.006,-2.64183e-09,-0.328154,0.000984951,0.00267028,35.3246,16.5821,14.4896,0.369013,0.528551,0.0883773,0.140591,8308,0.0429687,106,77,77,1


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48726,0
0.5,0.21203,0.48726,0
0.5,0.21519,0.48726,0
0.5,0.21835,0.48726,0
0.5,0.22152,0.48726,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48725,0
0.5,0.30063,0.48725,0
0.5,0.3038,0.48725,0
0.5,0.30696,0.48725,0
0.5,0.31013,0.48725,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48724,0
0.5,0.36709,0.48724,0
0.5,0.37025,0.48724,0
0.5,0.37342,0.48724,0
0.5,0.37658,0.48724,0
0.5,0.37975,0.48724,0
0.5,0.38291,0.48724,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48724,0
0.5,0.43987,0.48724,0
0.5,0.44304,0.48724,0
0.5,0.4462,0.48724,0
0.5,0.44937,0.48724,0
0.5,0.45253,0.48724,0
0.5,0.4557,0.48725,0
0.5,0.45886,0.48725,0
0.5,0.46203,0.48726,0
0.5,0.46519,0.48726,0
0.5,0.46835,0.48727,0
0.5,0.47152,0.48728,0
0.5,0.47468,0.4873,0
0.5,0.47785,0.48732,0
0.5,0.48024,0.48734,0
0.5,0.48101,0.48735,0
0.5,0.48418,0.48739,0
0.5,0.48734,0.48745,0
0.5,0.49051,0.48755,0
0.5,0.49367,0.48771,0
0.5,0.49684,0.48798,0
0.5,0.5,0.48842,0
0.5,0.50316,0.48913,0
0.5,0.50633,0.49024,0
0.5,0.50688,0.49051,0
0.5,0.50949,0.49192,0
0.5,0.51165,0.49367,0
0.5,0.51266,0.49498,0
0.5,0.51383,0.49684,0
0.5,0.51447,0.5,0
0.5,0.51382,0.50316,0
0.5,0.51266,0.50502,0
0.5,0.51164,0.50633,0
0.5,0.50949,0.50807,0
0.5,0.50688,0.50949,0
0.5,0.48101,0.51265,0
0.5,0.48023,0.51266,0
0.5,0.48418,0.51261,0
0.5,0.48734,0.51255,0
0.5,0.49051,0.51245,0
0.5,0.49367,0.51229,0
0.5,0.49684,0.51202,0
0.5,0.5,0.51158,0
0.5,0.50316,0.51087,0
0.5,0.50633,0.50976,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51274,0
0.5,0.21203,0.51274,0
0.5,0.21519,0.51274,0
0.5,0.21835,0.51274,0
0.5,0.22152,0.51274,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51275,0
0.5,0.3038,0.51275,0
0.5,0.30696,0.51275,0
0.5,0.31013,0.51275,0
0.5,0.31329,0.51275,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51276,0
0.5,0.36709,0.51276,0
0.5,0.37025,0.51276,0
0.5,0.37342,0.51276,0
0.5,0.37658,0.51276,0
0.5,0.37975,0.51276,0
0.5,0.38291,0.51276,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51276,0
0.5,0.43987,0.51276,0
0.5,0.44304,0.51276,0
0.5,0.4462,0.51276,0
0.5,0.44937,0.51276,0
0.5,0.45253,0.51276,0
0.5,0.4557,0.51275,0
0.5,0.45886,0.51275,0
0.5,0.46203,0.51274,0
0.5,0.46519,0.51274,0
0.5,0.46835,0.51273,0
0.5,0.47152,0.51272,0
0.5,0.47468,0.5127,0
0.5,0.47785,0.51268,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48724,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48725,0
0.5,0.47152,0.48726,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48729,0
0.5,0.48101,0.48731,0
0.5,0.48388,0.48734,0
0.5,0.48418,0.48734,0
0.5,0.48734,0.48739,0
0.5,0.49051,0.48747,0
0.5,0.49367,0.48759,0
0.5,0.49684,0.48779,0
0.5,0.5,0.4881,0
0.5,0.50316,0.48848,0
0.5,0.50633,0.48886,0
0.5,0.50949,0.48918,0
0.5,0.51266,0.48941,0
0.5,0.51582,0.48958,0
0.5,0.51899,0.48971,0
0.5,0.52215,0.48981,0
0.5,0.52532,0.48991,0
0.5,0.52848,0.49001,0
0.5,0.53165,0.49014,0
0.5,0.53469,0.49051,0
0.5,0.53481,0.49052,0
0.5,0.53797,0.49103,0
0.5,0.54114,0.49197,0
0.5,0.54397,0.49367,0
0.5,0.5443,0.49404,0
0.5,0.54603,0.49684,0
0.5,0.54651,0.5,0
0.5,0.54603,0.50316,0
0.5,0.5443,0.50596,0
0.5,0.54397,0.50633,0
0.5,0.53481,0.50948,0
0.5,0.53469,0.50949,0
0.5,0.53797,0.50897,0
0.5,0.54114,0.50803,0
0.5,0.48418,0.51266,0
0.5,0.48386,0.51266,0
0.5,0.48734,0.51261,0
0.5,0.49051,0.51253,0
0.5,0.49367,0.51241,0
0.5,0.49684,0.51221,0
0.5,0.5,0.5119,0
0.5,0.50316,0.51152,0
0.5,0.50633,0.51114,0
0.5,0.50949,0.51082,0
0.5,0.51266,0.51059,0
0.5,0.51582,0.51042,0
0.5,0.51899,0.51029,0
0.5,0.52215,0.51019,0
0.5,0.52532,0.51009,0
0.5,0.52848,0.50999,0
0.5,0.53165,0.50986,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51276,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51274,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51271,0
0.5,0.48101,0.51269,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48723,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48722,0
0.5,0.42405,0.48722,0
0.5,0.42722,0.48722,0
0.5,0.43038,0.48722,0
0.5,0.43354,0.48722,0
0.5,0.43671,0.48722,0
0.5,0.43987,0.48722,0
0.5,0.44304,0.48722,0
0.5,0.4462,0.48722,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48723,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48734,0
0.5,0.48444,0.48734,0
0.5,0.48734,0.48739,0
0.5,0.49051,0.48746,0
0.5,0.49367,0.48758,0
0.5,0.49684,0.48776,0
0.5,0.5,0.48802,0
0.5,0.50316,0.48833,0
0.5,0.50633,0.48863,0
0.5,0.50949,0.48887,0
0.5,0.51266,0.48904,0
0.5,0.51582,0.48916,0
0.5,0.51899,0.48925,0
0.5,0.52215,0.48931,0
0.5,0.52532,0.48935,0
0.5,0.52848,0.48939,0
0.5,0.53165,0.48942,0
0.5,0.53481,0.48945,0
0.5,0.53797,0.48947,0
0.5,0.54114,0.48949,0
0.5,0.5443,0.48951,0
0.5,0.54747,0.48953,0
0.5,0.55063,0.48954,0
0.5,0.5538,0.48955,0
0.5,0.55696,0.48954,0
0.5,0.56013,0.48951,0
0.5,0.56329,0.48945,0
0.5,0.56646,0.48935,0
0.5,0.56962,0.48919,0
0.5,0.57278,0.48904,0
0.5,0.57595,0.48898,0
0.5,0.57911,0.48862,0
0.5,0.58228,0.48799,0
0.5,0.58544,0.48787,0
0.5,0.58861,0.48848,0
0.5,0.59177,0.48958,0
0.5,0.59364,0.49051,0
0.5,0.59494,0.49155,0
0.5,0.59692,0.49367,0
0.5,0.5981,0.49615,0
0.5,0.59838,0.49684,0
0.5,0.59879,0.5,0
0.5,0.59838,0.50316,0
0.5,0.5981,0.50385,0
0.5,0.59692,0.50633,0
0.5,0.59494,0.50845,0
0.5,0.59364,0.50949,0
0.5,0.48734,0.51261,0
0.5,0.48442,0.51266,0
0.5,0.49051,0.51254,0
0.5,0.49367,0.51242,0
0.5,0.49684,0.51224,0
0.5,0.5,0.51198,0
0.5,0.50316,0.51167,0
0.5,0.50633,0.51137,0
0.5,0.50949,0.51113,0
0.5,0.51266,0.51096,0
0.5,0.51582,0.51084,0
0.5,0.51899,0.51075,0
0.5,0.52215,0.51069,0
0.5,0.52532,0.51065,0
0.5,0.52848,0.51061,0
0.5,0.53165,0.51058,0
0.5,0.53481,0.51055,0
0.5,0.53797,0.51053,0
0.5,0.54114,0.51051,0
0.5,0.5443,0.51049,0
0.5,0.54747,0.51047,0
0.5,0.55063,0.51046,0
0.5,0.5538,0.51045,0
0.5,0.55696,0.51046,0
0.5,0.56013,0.51048,0
0.5,0.56329,0.51055,0
0.5,0.56646,0.51065,0
0.5,0.56962,0.51081,0
0.5,0.57278,0.51096,0
0.5,0.57595,0.51102,0
0.5,0.57911,0.51138,0
0.5,0.58228,0.51201,0
0.5,0.58544,0.51213,0
0.5,0.58861,0.51152,0
0.5,0.59177,0.51042,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51276,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51277,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51278,0
0.5,0.42405,0.51278,0
0.5,0.42722,0.51278,0
0.5,0.43038,0.51278,0
0.5,0.43354,0.51278,0
0.5,0.43671,0.51278,0
0.5,0.43987,0.51278,0
0.5,0.44304,0.51278,0
0.5,0.4462,0.51278,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51277,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51276,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51266,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48723,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48722,0
0.5,0.42089,0.48722,0
0.5,0.42405,0.48722,0
0.5,0.42722,0.48722,0
0.5,0.43038,0.48722,0
0.5,0.43354,0.48722,0
0.5,0.43671,0.48722,0
0.5,0.43987,0.48722,0
0.5,0.44304,0.48722,0
0.5,0.4462,0.48722,0
0.5,0.44937,0.48722,0
0.5,0.45253,0.48722,0
0.5,0.4557,0.48722,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48723,0
0.5,0.46519,0.48723,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48727,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48733,0
0.5,0.48477,0.48734,0
0.5,0.64307,0.48734,0
0.5,0.64557,0.4868,0
0.5,0.64873,0.48655,0
0.5,0.6519,0.48665,0
0.5,0.65506,0.48701,0
0.5,0.65656,0.48734,0
0.5,0.48734,0.48738,0
0.5,0.49051,0.48745,0
0.5,0.49367,0.48756,0
0.5,0.49684,0.48772,0
0.5,0.5,0.48795,0
0.5,0.50316,0.48821,0
0.5,0.50633,0.48846,0
0.5,0.50949,0.48865,0
0.5,0.51266,0.48879,0
0.5,0.51582,0.48888,0
0.5,0.51899,0.48895,0
0.5,0.52215,0.48899,0
0.5,0.52532,0.48903,0
0.5,0.52848,0.48905,0
0.5,0.53165,0.48907,0
0.5,0.53481,0.48909,0
0.5,0.53797,0.4891,0
0.5,0.54114,0.48911,0
0.5,0.5443,0.48911,0
0.5,0.54747,0.48912,0
0.5,0.55063,0.48911,0
0.5,0.5538,0.48911,0
0.5,0.55696,0.48909,0
0.5,0.56013,0.48906,0
0.5,0.56329,0.489,0
0.5,0.56646,0.48892,0
0.5,0.56962,0.48879,0
0.5,0.57278,0.48862,0
0.5,0.57595,0.48842,0
0.5,0.57911,0.48816,0
0.5,0.58228,0.48782,0
0.5,0.58544,0.48774,0
0.5,0.58861,0.48812,0
0.5,0.59177,0.48843,0
0.5,0.59494,0.48865,0
0.5,0.5981,0.4888,0
0.5,0.60127,0.4889,0
0.5,0.60443,0.48898,0
0.5,0.60759,0.48905,0
0.5,0.61076,0.48909,0
0.5,0.61392,0.48912,0
0.5,0.61709,0.48911,0
0.5,0.62025,0.48906,0
0.5,0.62342,0.48896,0
0.5,0.62658,0.4888,0
0.5,0.62975,0.48868,0
0.5,0.63291,0.48841,0
0.5,0.63608,0.48821,0
0.5,0.63924,0.48802,0
0.5,0.64241,0.48749,0
0.5,0.65823,0.48778,0
0.5,0.66139,0.4894,0
0.5,0.66263,0.49051,0
0.5,0.66439,0.49367,0
0.5,0.66456,0.49433,0
0.5,0.66521,0.49684,0
0.5,0.66546,0.5,0
0.5,0.66521,0.50316,0
0.5,0.66456,0.50567,0
0.5,0.66439,0.50633,0
0.5,0.66263,0.50949,0
0.5,0.48734,0.51262,0
0.5,0.48476,0.51266,0
0.5,0.49051,0.51255,0
0.5,0.49367,0.51244,0
0.5,0.49684,0.51228,0
0.5,0.5,0.51205,0
0.5,0.50316,0.51179,0
0.5,0.50633,0.51154,0
0.5,0.50949,0.51135,0
0.5,0.51266,0.51121,0
0.5,0.51582,0.51112,0
0.5,0.51899,0.51105,0
0.5,0.52215,0.51101,0
0.5,0.52532,0.51097,0
0.5,0.52848,0.51095,0
0.5,0.53165,0.51093,0
0.5,0.53481,0.51091,0
0.5,0.53797,0.5109,0
0.5,0.54114,0.51089,0
0.5,0.5443,0.51089,0
0.5,0.54747,0.51088,0
0.5,0.55063,0.51089,0
0.5,0.5538,0.51089,0
0.5,0.55696,0.51091,0
0.5,0.56013,0.51094,0
0.5,0.56329,0.511,0
0.5,0.56646,0.51108,0
0.5,0.56962,0.51121,0
0.5,0.57278,0.51138,0
0.5,0.57595,0.51158,0
0.5,0.57911,0.51184,0
0.5,0.58228,0.51218,0
0.5,0.58544,0.51226,0
0.5,0.58861,0.51188,0
0.5,0.59177,0.51157,0
0.5,0.59494,0.51135,0
0.5,0.5981,0.51121,0
0.5,0.60127,0.5111,0
0.5,0.60443,0.51102,0
0.5,0.60759,0.51095,0
0.5,0.61076,0.51091,0
0.5,0.61392,0.51088,0
0.5,0.61709,0.51089,0
0.5,0.62025,0.51094,0
0.5,0.62342,0.51104,0
0.5,0.62658,0.5112,0
0.5,0.62975,0.51132,0
0.5,0.63291,0.51159,0
0.5,0.63608,0.51179,0
0.5,0.63924,0.51198,0
0.5,0.64241,0.51251,0
0.5,0.64307,0.51266,0
0.5,0.65823,0.51222,0
0.5,0.65656,0.51266,0
0.5,0.66139,0.5106,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51276,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51277,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51278,0
0.5,0.42089,0.51278,0
0.5,0.42405,0.51278,0
0.5,0.42722,0.51278,0
0.5,0.43038,0.51278,0
0.5,0.43354,0.51278,0
0.5,0.43671,0.51278,0
0.5,0.43987,0.51278,0
0.5,0.44304,0.51278,0
0.5,0.4462,0.51278,0
0.5,0.44937,0.51278,0
0.5,0.45253,0.51278,0
0.5,0.4557,0.51278,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51277,0
0.5,0.46519,0.51277,0
0.5,0.46835,0.51276,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51273,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51267,0
0.5,0.64557,0.5132,0
0.5,0.64873,0.51345,0
0.5,0.6519,0.51335,0
0.5,0.65506,0.51299,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48723,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48722,0
0.5,0.42089,0.48722,0
0.5,0.42405,0.48722,0
0.5,0.42722,0.48722,0
0.5,0.43038,0.48722,0
0.5,0.43354,0.48722,0
0.5,0.43671,0.48722,0
0.5,0.43987,0.48722,0
0.5,0.44304,0.48722,0
0.5,0.4462,0.48722,0
0.5,0.44937,0.48722,0
0.5,0.45253,0.48722,0
0.5,0.4557,0.48722,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48723,0
0.5,0.46519,0.48723,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48727,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48733,0
0.5,0.48501,0.48734,0
0.5,0.6414,0.48734,0
0.5,0.64241,0.4872,0
0.5,0.64557,0.48663,0
0.5,0.64873,0.48632,0
0.5,0.6519,0.48633,0
0.5,0.65506,0.48656,0
0.5,0.65823,0.48687,0
0.5,0.66139,0.48713,0
0.5,0.66429,0.48734,0
0.5,0.70227,0.48734,0
0.5,0.70253,0.48731,0
0.5,0.7057,0.48661,0
0.5,0.70886,0.48603,0
0.5,0.71203,0.48576,0
0.5,0.71519,0.48564,0
0.5,0.71835,0.48556,0
0.5,0.72152,0.48551,0
0.5,0.72468,0.48551,0
0.5,0.72785,0.48554,0
0.5,0.73101,0.48562,0
0.5,0.73418,0.48577,0
0.5,0.73734,0.48606,0
0.5,0.74051,0.48696,0
0.5,0.74112,0.48734,0
0.5,0.48734,0.48737,0
0.5,0.49051,0.48744,0
0.5,0.49367,0.48754,0
0.5,0.49684,0.48769,0
0.5,0.5,0.48789,0
0.5,0.50316,0.48813,0
0.5,0.50633,0.48834,0
0.5,0.50949,0.4885,0
0.5,0.51266,0.48861,0
0.5,0.51582,0.48869,0
0.5,0.51899,0.48874,0
0.5,0.52215,0.48877,0
0.5,0.52532,0.4888,0
0.5,0.52848,0.48882,0
0.5,0.53165,0.48883,0
0.5,0.53481,0.48884,0
0.5,0.53797,0.48885,0
0.5,0.54114,0.48885,0
0.5,0.5443,0.48886,0
0.5,0.54747,0.48886,0
0.5,0.55063,0.48885,0
0.5,0.5538,0.48885,0
0.5,0.55696,0.48883,0
0.5,0.56013,0.48881,0
0.5,0.56329,0.48877,0
0.5,0.56646,0.48872,0
0.5,0.56962,0.48863,0
0.5,0.57278,0.48852,0
0.5,0.57595,0.48836,0
0.5,0.57911,0.48815,0
0.5,0.58228,0.48782,0
0.5,0.58544,0.48774,0
0.5,0.58861,0.48809,0
0.5,0.59177,0.48834,0
0.5,0.59494,0.48849,0
0.5,0.5981,0.4886,0
0.5,0.60127,0.48868,0
0.5,0.60443,0.48873,0
0.5,0.60759,0.48877,0
0.5,0.61076,0.48879,0
0.5,0.61392,0.4888,0
0.5,0.61709,0.48878,0
0.5,0.62025,0.48874,0
0.5,0.62342,0.48866,0
0.5,0.62658,0.48853,0
0.5,0.62975,0.48836,0
0.5,0.63291,0.48816,0
0.5,0.63608,0.48793,0
0.5,0.63924,0.48763,0
0.5,0.66456,0.48736,0
0.5,0.66772,0.48753,0
0.5,0.67089,0.48768,0
0.5,0.67405,0.48782,0
0.5,0.67722,0.48794,0
0.5,0.68038,0.48805,0
0.5,0.68354,0.48816,0
0.5,0.68671,0.48824,0
0.5,0.68987,0.48826,0
0.5,0.69304,0.48815,0
0.5,0.6962,0.48795,0
0.5,0.69937,0.48769,0
0.5,0.74367,0.48998,0
0.5,0.74398,0.49051,0
0.5,0.74511,0.49367,0
0.5,0.74565,0.49684,0
0.5,0.74582,0.5,0
0.5,0.74565,0.50316,0
0.5,0.74511,0.50633,0
0.5,0.74398,0.50949,0
0.5,0.48734,0.51263,0
0.5,0.48499,0.51266,0
0.5,0.49051,0.51256,0
0.5,0.49367,0.51246,0
0.5,0.49684,0.51231,0
0.5,0.5,0.51211,0
0.5,0.50316,0.51187,0
0.5,0.50633,0.51166,0
0.5,0.50949,0.5115,0
0.5,0.51266,0.51139,0
0.5,0.51582,0.51131,0
0.5,0.51899,0.51126,0
0.5,0.52215,0.51123,0
0.5,0.52532,0.5112,0
0.5,0.52848,0.51118,0
0.5,0.53165,0.51117,0
0.5,0.53481,0.51116,0
0.5,0.53797,0.51115,0
0.5,0.54114,0.51115,0
0.5,0.5443,0.51114,0
0.5,0.54747,0.51114,0
0.5,0.55063,0.51115,0
0.5,0.5538,0.51115,0
0.5,0.55696,0.51117,0
0.5,0.56013,0.51119,0
0.5,0.56329,0.51123,0
0.5,0.56646,0.51128,0
0.5,0.56962,0.51137,0
0.5,0.57278,0.51148,0
0.5,0.57595,0.51164,0
0.5,0.57911,0.51185,0
0.5,0.58228,0.51218,0
0.5,0.58544,0.51226,0
0.5,0.58861,0.51191,0
0.5,0.59177,0.51166,0
0.5,0.59494,0.51151,0
0.5,0.5981,0.5114,0
0.5,0.60127,0.51132,0
0.5,0.60443,0.51127,0
0.5,0.60759,0.51123,0
0.5,0.61076,0.51121,0
0.5,0.61392,0.5112,0
0.5,0.61709,0.51122,0
0.5,0.62025,0.51126,0
0.5,0.62342,0.51134,0
0.5,0.62658,0.51147,0
0.5,0.62975,0.51164,0
0.5,0.63291,0.51184,0
0.5,0.63608,0.51207,0
0.5,0.63924,0.51237,0
0.5,0.6414,0.51266,0
0.5,0.66456,0.51264,0
0.5,0.66432,0.51266,0
0.5,0.66772,0.51247,0
0.5,0.67089,0.51232,0
0.5,0.67405,0.51218,0
0.5,0.67722,0.51206,0
0.5,0.68038,0.51195,0
0.5,0.68354,0.51184,0
0.5,0.68671,0.51177,0
0.5,0.68987,0.51174,0
0.5,0.69304,0.51185,0
0.5,0.6962,0.51205,0
0.5,0.69937,0.51231,0
0.5,0.70227,0.51266,0
0.5,0.74367,0.51002,0
0.5,0.74112,0.51266,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51276,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51277,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51278,0
0.5,0.42089,0.51278,0
0.5,0.42405,0.51278,0
0.5,0.42722,0.51278,0
0.5,0.43038,0.51278,0
0.5,0.43354,0.51278,0
0.5,0.43671,0.51278,0
0.5,0.43987,0.51278,0
0.5,0.44304,0.51278,0
0.5,0.4462,0.51278,0
0.5,0.44937,0.51278,0
0.5,0.45253,0.51278,0
0.5,0.4557,0.51278,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51277,0
0.5,0.46519,0.51277,0
0.5,0.46835,0.51276,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51273,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51267,0
0.5,0.64241,0.5128,0
0.5,0.64557,0.51337,0
0.5,0.64873,0.51368,0
0.5,0.6519,0.51367,0
0.5,0.65506,0.51344,0
0.5,0.65823,0.51313,0
0.5,0.66139,0.51287,0
0.5,0.70253,0.51269,0
0.5,0.7057,0.51339,0
0.5,0.70886,0.51397,0
0.5,0.71203,0.51424,0
0.5,0.71519,0.51436,0
0.5,0.71835,0.51444,0
0.5,0.72152,0.51449,0
0.5,0.72468,0.51449,0
0.5,0.72785,0.51446,0
0.5,0.73101,0.51438,0
0.5,0.73418,0.51423,0
0.5,0.73734,0.51394,0
0.5,0.74051,0.51304,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.8196,0.47785,0
0.5,0.81962,0.47784,0
0.5,0.82278,0.47771,0
0.5,0.82342,0.47785,0
0.5,0.81261,0.48101,0
0.5,0.81329,0.48057,0
0.5,0.81646,0.47884,0
0.5,0.82595,0.4785,0
0.5,0.82911,0.47976,0
0.5,0.83166,0.48101,0
0.5,0.80377,0.48418,0
0.5,0.8038,0.48417,0
0.5,0.80696,0.48353,0
0.5,0.81013,0.4824,0
0.5,0.83228,0.4814,0
0.5,0.83544,0.48376,0
0.5,0.83591,0.48418,0
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48723,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48722,0
0.5,0.42089,0.48722,0
0.5,0.42405,0.48722,0
0.5,0.42722,0.48722,0
0.5,0.43038,0.48722,0
0.5,0.43354,0.48722,0
0.5,0.43671,0.48722,0
0.5,0.43987,0.48722,0
0.5,0.44304,0.48722,0
0.5,0.4462,0.48722,0
0.5,0.44937,0.48722,0
0.5,0.45253,0.48722,0
0.5,0.4557,0.48722,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48723,0
0.5,0.46519,0.48723,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48727,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48733,0
0.5,0.48514,0.48734,0
0.5,0.64137,0.48734,0
0.5,0.64241,0.4872,0
0.5,0.64557,0.48663,0
0.5,0.64873,0.48632,0
0.5,0.6519,0.48633,0
0.5,0.65506,0.48656,0
0.5,0.65823,0.48687,0
0.5,0.66139,0.48713,0
0.5,0.66429,0.48734,0
0.5,0.70043,0.48734,0
0.5,0.70253,0.48705,0
0.5,0.7057,0.48648,0
0.5,0.70886,0.4859,0
0.5,0.71203,0.48557,0
0.5,0.71519,0.48539,0
0.5,0.71835,0.48527,0
0.5,0.72152,0.48518,0
0.5,0.72468,0.48509,0
0.5,0.72785,0.48504,0
0.5,0.73101,0.48504,0
0.5,0.73418,0.4851,0
0.5,0.73734,0.48521,0
0.5,0.74051,0.48537,0
0.5,0.74367,0.4856,0
0.5,0.74684,0.48588,0
0.5,0.75,0.48618,0
0.5,0.75316,0.48646,0
0.5,0.75633,0.48671,0
0.5,0.75949,0.48693,0
0.5,0.76266,0.48711,0
0.5,0.76582,0.48726,0
0.5,0.76899,0.48726,0
0.5,0.77215,0.48708,0
0.5,0.77532,0.48678,0
0.5,0.77848,0.48631,0
0.5,0.78165,0.4857,0
0.5,0.78481,0.48526,0
0.5,0.78797,0.48498,0
0.5,0.79114,0.48477,0
0.5,0.7943,0.4846,0
0.5,0.79747,0.48449,0
0.5,0.80063,0.48442,0
0.5,0.83855,0.48734,0
0.5,0.48734,0.48737,0
0.5,0.49051,0.48743,0
0.5,0.49367,0.48753,0
0.5,0.49684,0.48766,0
0.5,0.5,0.48785,0
0.5,0.50316,0.48807,0
0.5,0.50633,0.48825,0
0.5,0.50949,0.48839,0
0.5,0.51266,0.48848,0
0.5,0.51582,0.48855,0
0.5,0.51899,0.48859,0
0.5,0.52215,0.48862,0
0.5,0.52532,0.48864,0
0.5,0.52848,0.48866,0
0.5,0.53165,0.48867,0
0.5,0.53481,0.48867,0
0.5,0.53797,0.48868,0
0.5,0.54114,0.48868,0
0.5,0.5443,0.48868,0
0.5,0.54747,0.48868,0
0.5,0.55063,0.48868,0
0.5,0.5538,0.48867,0
0.5,0.55696,0.48866,0
0.5,0.56013,0.48864,0
0.5,0.56329,0.48862,0
0.5,0.56646,0.48858,0
0.5,0.56962,0.48852,0
0.5,0.57278,0.48844,0
0.5,0.57595,0.48831,0
0.5,0.57911,0.48814,0
0.5,0.58228,0.48782,0
0.5,0.58544,0.48774,0
0.5,0.58861,0.48803,0
0.5,0.59177,0.48823,0
0.5,0.59494,0.48836,0
0.5,0.5981,0.48844,0
0.5,0.60127,0.4885,0
0.5,0.60443,0.48854,0
0.5,0.60759,0.48857,0
0.5,0.61076,0.48858,0
0.5,0.61392,0.48859,0
0.5,0.61709,0.48858,0
0.5,0.62025,0.48854,0
0.5,0.62342,0.48849,0
0.5,0.62658,0.4884,0
0.5,0.62975,0.48827,0
0.5,0.63291,0.48812,0
0.5,0.63608,0.48791,0
0.5,0.63924,0.48762,0
0.5,0.66456,0.48736,0
0.5,0.66772,0.48753,0
0.5,0.67089,0.48768,0
0.5,0.67405,0.4878,0
0.5,0.67722,0.48791,0
0.5,0.68038,0.48801,0
0.5,0.68354,0.48808,0
0.5,0.68671,0.48811,0
0.5,0.68987,0.48808,0
0.5,0.69304,0.48797,0
0.5,0.6962,0.48778,0
0.5,0.69937,0.48748,0
0.5,0.83861,0.48743,0
0.5,0.84021,0.49051,0
0.5,0.84128,0.49367,0
0.5,0.84177,0.49628,0
0.5,0.84187,0.49684,0
0.5,0.84205,0.5,0
0.5,0.84187,0.50316,0
0.5,0.84177,0.50372,0
0.5,0.84128,0.50633,0
0.5,0.84021,0.50949,0
0.5,0.48734,0.51263,0
0.5,0.48511,0.51266,0
0.5,0.49051,0.51257,0
0.5,0.49367,0.51247,0
0.5,0.49684,0.51234,0
0.5,0.5,0.51214,0
0.5,0.50316,0.51193,0
0.5,0.50633,0.51175,0
0.5,0.50949,0.51161,0
0.5,0.51266,0.51152,0
0.5,0.51582,0.51145,0
0.5,0.51899,0.51141,0
0.5,0.52215,0.51138,0
0.5,0.52532,0.51136,0
0.5,0.52848,0.51134,0
0.5,0.53165,0.51133,0
0.5,0.53481,0.51133,0
0.5,0.53797,0.51132,0
0.5,0.54114,0.51132,0
0.5,0.5443,0.51132,0
0.5,0.54747,0.51132,0
0.5,0.55063,0.51132,0
0.5,0.5538,0.51133,0
0.5,0.55696,0.51134,0
0.5,0.56013,0.51136,0
0.5,0.56329,0.51138,0
0.5,0.56646,0.51142,0
0.5,0.56962,0.51148,0
0.5,0.57278,0.51156,0
0.5,0.57595,0.51169,0
0.5,0.57911,0.51186,0
0.5,0.58228,0.51218,0
0.5,0.58544,0.51226,0
0.5,0.58861,0.51197,0
0.5,0.59177,0.51177,0
0.5,0.59494,0.51164,0
0.5,0.5981,0.51156,0
0.5,0.60127,0.5115,0
0.5,0.60443,0.51146,0
0.5,0.60759,0.51143,0
0.5,0.61076,0.51142,0
0.5,0.61392,0.51141,0
0.5,0.61709,0.51142,0
0.5,0.62025,0.51146,0
0.5,0.62342,0.51151,0
0.5,0.62658,0.5116,0
0.5,0.62975,0.51173,0
0.5,0.63291,0.51188,0
0.5,0.63608,0.51209,0
0.5,0.63924,0.51238,0
0.5,0.64137,0.51266,0
0.5,0.66456,0.51264,0
0.5,0.66432,0.51266,0
0.5,0.66772,0.51248,0
0.5,0.67089,0.51233,0
0.5,0.67405,0.5122,0
0.5,0.67722,0.51209,0
0.5,0.68038,0.51199,0
0.5,0.68354,0.51192,0
0.5,0.68671,0.51189,0
0.5,0.68987,0.51192,0
0.5,0.69304,0.51203,0
0.5,0.6962,0.51222,0
0.5,0.69937,0.51252,0
0.5,0.70043,0.51266,0
0.5,0.83861,0.51257,0
0.5,0.83855,0.51266,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51276,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51277,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51278,0
0.5,0.42089,0.51278,0
0.5,0.42405,0.51278,0
0.5,0.42722,0.51278,0
0.5,0.43038,0.51278,0
0.5,0.43354,0.51278,0
0.5,0.43671,0.51278,0
0.5,0.43987,0.51278,0
0.5,0.44304,0.51278,0
0.5,0.4462,0.51278,0
0.5,0.44937,0.51278,0
0.5,0.45253,0.51278,0
0.5,0.4557,0.51278,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51277,0
0.5,0.46519,0.51277,0
0.5,0.46835,0.51276,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51273,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51267,0
0.5,0.64241,0.5128,0
0.5,0.64557,0.51337,0
0.5,0.64873,0.51368,0
0.5,0.6519,0.51367,0
0.5,0.65506,0.51344,0
0.5,0.65823,0.51313,0
0.5,0.66139,0.51287,0
0.5,0.70253,0.51295,0
0.5,0.7057,0.51352,0
0.5,0.70886,0.5141,0
0.5,0.71203,0.51443,0
0.5,0.71519,0.51461,0
0.5,0.71835,0.51473,0
0.5,0.72152,0.51483,0
0.5,0.72468,0.51491,0
0.5,0.72785,0.51496,0
0.5,0.73101,0.51496,0
0.5,0.73418,0.5149,0
0.5,0.73734,0.51479,0
0.5,0.74051,0.51463,0
0.5,0.74367,0.5144,0
0.5,0.74684,0.51412,0
0.5,0.75,0.51382,0
0.5,0.75316,0.51354,0
0.5,0.75633,0.51329,0
0.5,0.75949,0.51307,0
0.5,0.76266,0.51289,0
0.5,0.76582,0.51274,0
0.5,0.76899,0.51274,0
0.5,0.77215,0.51292,0
0.5,0.77532,0.51322,0
0.5,0.77848,0.51369,0
0.5,0.78165,0.5143,0
0.5,0.78481,0.51474,0
0.5,0.78797,0.51502,0
0.5,0.79114,0.51523,0
0.5,0.7943,0.5154,0
0.5,0.79747,0.51551,0
0.5,0.80063,0.51558,0
0.5,0.80377,0.51582,0
0.5,0.83592,0.51582,0
0.5,0.8038,0.51583,0
0.5,0.80696,0.51647,0
0.5,0.81013,0.5176,0
0.5,0.81261,0.51899,0
0.5,0.83228,0.5186,0
0.5,0.83166,0.51899,0
0.5,0.83544,0.51624,0
0.5,0.81329,0.51943,0
0.5,0.81646,0.52116,0
0.5,0.8196,0.52215,0
0.5,0.82595,0.5215,0
0.5,0.82342,0.52215,0
0.5,0.82911,0.52024,0
0.5,0.81962,0.52216,0
0.5,0.82278,0.52229,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00145309,0.174718,0.0866209,0.122559,0.00728755,0.423102,0.118436,0.0911424,7218,0.117344,1,1,1,1
1,0.0003,-1.5052e-08,-0.0407956,6.11926e-06,0.001451,1.5316,1.27556,0.422186,1.41095,0.437387,0.069206,0.123309,7218,0,8,2,2,1
2,0.0006,-3.35474e-08,-0.0815902,2.44757e-05,0.001451,0.380109,0.149483,0.245503,0.270832,0.436204,0.0694697,0.123216,7218,0,1,1,1,1
3,0.0009,-6.1334e-08,-0.122378,5.50634e-05,0.00145101,0.382755,0.163306,0.251696,0.365249,0.443237,0.0714074,0.122868,7218,0,1,1,1,1
4,0.0012,-1.08711e-07,-0.163121,9.78703e-05,0.00145102,0.7663,0.321396,0.414772,0.836877,0.436824,0.0692892,0.12447,7218,0,2,2,2,1
5,0.0015,-1.34973e-07,-0.20385,0.000152884,0.00145106,0.773026,0.326553,0.420147,0.880406,0.437176,0.0697377,0.123949,7218,0,2,2,2,1
6,0.0018,-1.74162e-07,-0.244526,0.000220063,0.00145114,0.804969,0.328969,0.419857,1.13732,0.429612,0.0616358,0.115343,7218,0,2,2,2,1
7,0.0021,-2.00736e-07,-0.28511,0.000299343,0.0014513,0.772288,0.349185,0.418368,1.39248,0.445764,0.0690074,0.125406,7218,0,2,2,2,1
8,0.0024,-2.23545e-07,-0.325584,0.000390655,0.00145159,0.796932,0.364453,0.422064,1.55776,0.439316,0.0706294,0.129174,7218,0,2,2,2,1
9,0.0027,-6.6682e-08,-0.365856,0.000493893,0.00145206,1.15971,0.510823,0.59981,2.152,0.43234,0.0659845,0.12478,7218,0,3,3,3,1
10,0.003,-6.1579e-08,-0.405974,0.000608932,0.0014528,1.1585,0.500376,0.591094,2.32806,0.431517,0.0637361,0.125292,7218,0,3,3,3,1
11,0.0033,-4.68223e-08,-0.445831,0.000735551,0.00145395,1.15749,0.522335,0.601972,2.54996,0.441197,0.0664471,0.127281,7218,0,3,3,3,1
12,0.0036,4.8468e-08,-0.485198,0.000873297,0.00145586,1.54953,0.68797,0.778808,3.25616,0.440116,0.0651315,0.126135,7218,0,4,4,4,1
13,0.0039,1.61728e-07,-0.52401,0.00102175,0.00145879,1.94442,0.841593,0.939304,3.75981,0.43846,0.0638464,0.126146,7218,0,5,5,5,1
14,0.0042,3.05666e-07,-0.561606,0.00117927,0.00146414,2.84643,1.31129,1.29012,4.93526,0.438551,0.0649032,0.127071,7218,0,8,7,7,1
15,0.0045,6.62751e-07,-0.594998,0.00133857,0.00147846,5.85331,2.57337,2.67562,7.53041,0.454114,0.0652831,0.127945,7450,0.0261719,15,15,15,1
16,0.0048,4.30883e-07,-0.513114,0.00123162,0.00174903,49.8577,22.1658,21.8662,17.7939,0.541978,0.0773294,0.132364,8684,0.0467969,125,122,122,1
17,0.0051,-2.11319e-08,-0.381095,0.000972283,0.00210487,42.8804,23.3784,16.6409,15.9677,0.64313,0.0936883,0.142203,10238,0.0370312,117,79,79,1
18,0.0054,-2.0231e-07,-0.257754,0.000696199,0.00240517,26.7128,16.384,9.64202,15.1998,0.732999,0.098167,0.159046,11500,0.0334375,67,37,37,1
19,0.0057,-1.78928e-07,-0.0167442,4.8125e-05,0.00279119,16.9459,11.0032,5.83318,13.9049,0.828591,0.10254,0.169973,12972,0.0463281,41,21,21,1
20,0.006,-2.28985e-07,-0.00843267,2.50191e-05,0.00278929,1.25912,1.24804,0.398353,0.564968,0.817305,0.0873964,0.173339,12972,0,4,1,1,1


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.019216,0.47785,0
0.5,0.022152,0.47767,0
0.5,0.025316,0.47752,0
0.5,0.028481,0.47741,0
0.5,0.031646,0.47733,0
0.5,0.03481,0.47727,0
0.5,0.037975,0.47723,0
0.5,0.041139,0.4772,0
0.5,0.044304,0.47718,0
0.5,0.047468,0.47717,0
0.5,0.050633,0.47716,0
0.5,0.053797,0.47715,0
0.5,0.056962,0.47715,0
0.5,0.060127,0.47715,0
0.5,0.063291,0.47715,0
0.5,0.066456,0.47715,0
0.5,0.06962,0.47715,0
0.5,0.072785,0.47715,0
0.5,0.075949,0.47715,0
0.5,0.079114,0.47715,0
0.5,0.082278,0.47715,0
0.5,0.085443,0.47715,0
0.5,0.088608,0.47715,0
0.5,0.091772,0.47715,0
0.5,0.094937,0.47715,0
0.5,0.098101,0.47715,0
0.5,0.10127,0.47716,0
0.5,0.10443,0.47716,0
0.5,0.10759,0.47716,0
0.5,0.11076,0.47716,0
0.5,0.11392,0.47716,0
0.5,0.11709,0.47716,0
0.5,0.12025,0.47716,0
0.5,0.12342,0.47716,0
0.5,0.12658,0.47716,0
0.5,0.12975,0.47716,0
0.5,0.13291,0.47716,0
0.5,0.13608,0.47716,0
0.5,0.13924,0.47716,0
0.5,0.14241,0.47716,0
0.5,0.14557,0.47716,0
0.5,0.14873,0.47716,0
0.5,0.1519,0.47716,0
0.5,0.15506,0.47716,0
0.5,0.15823,0.47716,0
0.5,0.16139,0.47716,0
0.5,0.16456,0.47716,0
0.5,0.16772,0.47716,0
0.5,0.17089,0.47716,0
0.5,0.17405,0.47716,0
0.5,0.17722,0.47716,0
0.5,0.18038,0.47716,0
0.5,0.18354,0.47715,0
0.5,0.18671,0.47715,0
0.5,0.18987,0.47715,0
0.5,0.19304,0.47715,0
0.5,0.1962,0.47715,0
0.5,0.19937,0.47715,0
0.5,0.20253,0.47715,0
0.5,0.2057,0.47715,0
0.5,0.20886,0.47715,0
0.5,0.21203,0.47715,0
0.5,0.21519,0.47715,0
0.5,0.21835,0.47715,0
0.5,0.22152,0.47715,0
0.5,0.22468,0.47715,0
0.5,0.22785,0.47715,0
0.5,0.23101,0.47715,0
0.5,0.23418,0.47715,0
0.5,0.23734,0.47715,0
0.5,0.24051,0.47715,0
0.5,0.24367,0.47715,0
0.5,0.24684,0.47715,0
0.5,0.25,0.47715,0
0.5,0.25316,0.47715,0
0.5,0.25633,0.47715,0
0.5,0.25949,0.47715,0
0.5,0.26266,0.47715,0
0.5,0.26582,0.47715,0
0.5,0.26899,0.47715,0
0.5,0.27215,0.47715,0
0.5,0.27532,0.47715,0
0.5,0.27848,0.47715,0
0.5,0.28165,0.47715,0
0.5,0.28481,0.47715,0
0.5,0.28797,0.47715,0
0.5,0.29114,0.47715,0
0.5,0.2943,0.47715,0
0.5,0.29747,0.47715,0
0.5,0.30063,0.47715,0
0.5,0.3038,0.47715,0
0.5,0.30696,0.47714,0
0.5,0.31013,0.47714,0
0.5,0.31329,0.47714,0
0.5,0.31646,0.47714,0
0.5,0.31962,0.47714,0
0.5,0.32278,0.47714,0
0.5,0.32595,0.47714,0
0.5,0.32911,0.47714,0
0.5,0.33228,0.47714,0
0.5,0.33544,0.47714,0
0.5,0.33861,0.47714,0
0.5,0.34177,0.47714,0
0.5,0.34494,0.47714,0
0.5,0.3481,0.47714,0
0.5,0.35127,0.47714,0
0.5,0.35443,0.47714,0
0.5,0.35759,0.47714,0
0.5,0.36076,0.47714,0
0.5,0.36392,0.47714,0
0.5,0.36709,0.47714,0
0.5,0.37025,0.47714,0
0.5,0.37342,0.47714,0
0.5,0.37658,0.47714,0
0.5,0.37975,0.47714,0
0.5,0.38291,0.47714,0
0.5,0.38608,0.47714,0
0.5,0.38924,0.47714,0
0.5,0.39241,0.47714,0
0.5,0.39557,0.47714,0
0.5,0.39873,0.47714,0
0.5,0.4019,0.47714,0
0.5,0.40506,0.47714,0
0.5,0.40823,0.47714,0
0.5,0.41139,0.47714,0
0.5,0.41456,0.47714,0
0.5,0.41772,0.47714,0
0.5,0.42089,0.47714,0
0.5,0.42405,0.47714,0
0.5,0.42722,0.47714,0
0.5,0.43038,0.47714,0
0.5,0.43354,0.47714,0
0.5,0.43671,0.47714,0
0.5,0.43987,0.47714,0
0.5,0.44304,0.47714,0
0.5,0.4462,0.47714,0
0.5,0.44937,0.47714,0
0.5,0.45253,0.47713,0
0.5,0.4557,0.47713,0
0.5,0.45886,0.47713,0
0.5,0.46203,0.47712,0
0.5,0.46519,0.47711,0
0.5,0.46835,0.47711,0
0.5,0.47152,0.4771,0
0.5,0.47468,0.47709,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47709,0
0.5,0.48418,0.4771,0
0.5,0.48734,0.47713,0
0.5,0.49051,0.47719,0
0.5,0.49367,0.47729,0
0.5,0.49684,0.47746,0
0.5,0.5,0.47771,0
0.5,0.50127,0.47785,0
0.5,0,0.48008,0
0.5,0.0031646,0.47956,0
0.5,0.0063291,0.4791,0
0.5,0.0094937,0.47871,0
0.5,0.012658,0.47837,0
0.5,0.015823,0.47809,0
0.5,0.018987,0.47786,0
0.5,0.50316,0.47805,0
0.5,0.50633,0.47852,0
0.5,0.50949,0.47915,0
0.5,0.51266,0.47997,0
0.5,0.51576,0.48101,0
0.5,0.51582,0.48104,0
0.5,0.51899,0.48242,0
0.5,0.52213,0.48418,0
0.5,0.52215,0.48419,0
0.5,0.52532,0.48663,0
0.5,0.5261,0.48734,0
0.5,0.52848,0.49015,0
0.5,0.52875,0.49051,0
0.5,0.53047,0.49367,0
0.5,0.53144,0.49684,0
0.5,0.53165,0.49885,0
0.5,0.53176,0.5,0
0.5,0.53165,0.50114,0
0.5,0.53144,0.50316,0
0.5,0.53047,0.50633,0
0.5,0.52875,0.50949,0
0.5,0.52848,0.50985,0
0.5,0.52609,0.51266,0
0.5,0.52215,0.5158,0
0.5,0.52212,0.51582,0
0.5,0.52532,0.51337,0
0.5,0.51582,0.51896,0
0.5,0.51575,0.51899,0
0.5,0.51899,0.51758,0
0.5,0.0031646,0.52043,0
0.5,0,0.5199,0
0.5,0.0063291,0.52088,0
0.5,0.0094937,0.52128,0
0.5,0.012658,0.52162,0
0.5,0.015823,0.5219,0
0.5,0.018987,0.52214,0
0.5,0.019277,0.52215,0
0.5,0.50316,0.52195,0
0.5,0.50126,0.52215,0
0.5,0.50633,0.52148,0
0.5,0.50949,0.52085,0
0.5,0.51266,0.52003,0
0.5,0.022152,0.52233,0
0.5,0.025316,0.52248,0
0.5,0.028481,0.52259,0
0.5,0.031646,0.52267,0
0.5,0.03481,0.52273,0
0.5,0.037975,0.52277,0
0.5,0.041139,0.5228,0
0.5,0.044304,0.52282,0
0.5,0.047468,0.52283,0
0.5,0.050633,0.52284,0
0.5,0.053797,0.52285,0
0.5,0.056962,0.52285,0
0.5,0.060127,0.52285,0
0.5,0.063291,0.52285,0
0.5,0.066456,0.52285,0
0.5,0.06962,0.52285,0
0.5,0.072785,0.52285,0
0.5,0.075949,0.52285,0
0.5,0.079114,0.52285,0
0.5,0.082278,0.52285,0
0.5,0.085443,0.52285,0
0.5,0.088608,0.52285,0
0.5,0.091772,0.52285,0
0.5,0.094937,0.52285,0
0.5,0.098101,0.52285,0
0.5,0.10127,0.52284,0
0.5,0.10443,0.52284,0
0.5,0.10759,0.52284,0
0.5,0.11076,0.52284,0
0.5,0.11392,0.52284,0
0.5,0.11709,0.52284,0
0.5,0.12025,0.52284,0
0.5,0.12342,0.52284,0
0.5,0.12658,0.52284,0
0.5,0.12975,0.52284,0
0.5,0.13291,0.52284,0
0.5,0.13608,0.52284,0
0.5,0.13924,0.52284,0
0.5,0.14241,0.52284,0
0.5,0.14557,0.52284,0
0.5,0.14873,0.52284,0
0.5,0.1519,0.52284,0
0.5,0.15506,0.52284,0
0.5,0.15823,0.52284,0
0.5,0.16139,0.52284,0
0.5,0.16456,0.52284,0
0.5,0.16772,0.52284,0
0.5,0.17089,0.52284,0
0.5,0.17405,0.52284,0
0.5,0.17722,0.52284,0
0.5,0.18038,0.52284,0
0.5,0.18354,0.52285,0
0.5,0.18671,0.52285,0
0.5,0.18987,0.52285,0
0.5,0.19304,0.52285,0
0.5,0.1962,0.52285,0
0.5,0.19937,0.52285,0
0.5,0.20253,0.52285,0
0.5,0.2057,0.52285,0
0.5,0.20886,0.52285,0
0.5,0.21203,0.52285,0
0.5,0.21519,0.52285,0
0.5,0.21835,0.52285,0
0.5,0.22152,0.52285,0
0.5,0.22468,0.52285,0
0.5,0.22785,0.52285,0
0.5,0.23101,0.52285,0
0.5,0.23418,0.52285,0
0.5,0.23734,0.52285,0
0.5,0.24051,0.52285,0
0.5,0.24367,0.52285,0
0.5,0.24684,0.52285,0
0.5,0.25,0.52285,0
0.5,0.25316,0.52285,0
0.5,0.25633,0.52285,0
0.5,0.25949,0.52285,0
0.5,0.26266,0.52285,0
0.5,0.26582,0.52285,0
0.5,0.26899,0.52285,0
0.5,0.27215,0.52285,0
0.5,0.27532,0.52285,0
0.5,0.27848,0.52285,0
0.5,0.28165,0.52285,0
0.5,0.28481,0.52285,0
0.5,0.28797,0.52285,0
0.5,0.29114,0.52285,0
0.5,0.2943,0.52285,0
0.5,0.29747,0.52285,0
0.5,0.30063,0.52285,0
0.5,0.3038,0.52285,0
0.5,0.30696,0.52286,0
0.5,0.31013,0.52286,0
0.5,0.31329,0.52286,0
0.5,0.31646,0.52286,0
0.5,0.31962,0.52286,0
0.5,0.32278,0.52286,0
0.5,0.32595,0.52286,0
0.5,0.32911,0.52286,0
0.5,0.33228,0.52286,0
0.5,0.33544,0.52286,0
0.5,0.33861,0.52286,0
0.5,0.34177,0.52286,0
0.5,0.34494,0.52286,0
0.5,0.3481,0.52286,0
0.5,0.35127,0.52286,0
0.5,0.35443,0.52286,0
0.5,0.35759,0.52286,0
0.5,0.36076,0.52286,0
0.5,0.36392,0.52286,0
0.5,0.36709,0.52286,0
0.5,0.37025,0.52286,0
0.5,0.37342,0.52286,0
0.5,0.37658,0.52286,0
0.5,0.37975,0.52286,0
0.5,0.38291,0.52286,0
0.5,0.38608,0.52286,0
0.5,0.38924,0.52286,0
0.5,0.39241,0.52286,0
0.5,0.39557,0.52286,0
0.5,0.39873,0.52286,0
0.5,0.4019,0.52286,0
0.5,0.40506,0.52286,0
0.5,0.40823,0.52286,0
0.5,0.41139,0.52286,0
0.5,0.41456,0.52286,0
0.5,0.41772,0.52286,0
0.5,0.42089,0.52286,0
0.5,0.42405,0.52286,0
0.5,0.42722,0.52286,0
0.5,0.43038,0.52286,0
0.5,0.43354,0.52286,0
0.5,0.43671,0.52286,0
0.5,0.43987,0.52286,0
0.5,0.44304,0.52286,0
0.5,0.4462,0.52286,0
0.5,0.44937,0.52286,0
0.5,0.45253,0.52287,0
0.5,0.4557,0.52287,0
0.5,0.45886,0.52287,0
0.5,0.46203,0.52288,0
0.5,0.46519,0.52289,0
0.5,0.46835,0.52289,0
0.5,0.47152,0.5229,0
0.5,0.47468,0.52291,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52291,0
0.5,0.48418,0.5229,0
0.5,0.48734,0.52287,0
0.5,0.49051,0.52281,0
0.5,0.49367,0.52271,0
0.5,0.49684,0.52254,0
0.5,0.5,0.52229,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.018641,0.47785,0
0.5,0.018987,0.47782,0
0.5,0.022152,0.47764,0
0.5,0.025316,0.4775,0
0.5,0.028481,0.4774,0
0.5,0.031646,0.47732,0
0.5,0.03481,0.47726,0
0.5,0.037975,0.47722,0
0.5,0.041139,0.47719,0
0.5,0.044304,0.47717,0
0.5,0.047468,0.47716,0
0.5,0.050633,0.47715,0
0.5,0.053797,0.47715,0
0.5,0.056962,0.47714,0
0.5,0.060127,0.47714,0
0.5,0.063291,0.47714,0
0.5,0.066456,0.47714,0
0.5,0.06962,0.47714,0
0.5,0.072785,0.47714,0
0.5,0.075949,0.47714,0
0.5,0.079114,0.47714,0
0.5,0.082278,0.47715,0
0.5,0.085443,0.47715,0
0.5,0.088608,0.47715,0
0.5,0.091772,0.47715,0
0.5,0.094937,0.47715,0
0.5,0.098101,0.47715,0
0.5,0.10127,0.47715,0
0.5,0.10443,0.47715,0
0.5,0.10759,0.47715,0
0.5,0.11076,0.47715,0
0.5,0.11392,0.47715,0
0.5,0.11709,0.47715,0
0.5,0.12025,0.47715,0
0.5,0.12342,0.47715,0
0.5,0.12658,0.47715,0
0.5,0.12975,0.47715,0
0.5,0.13291,0.47715,0
0.5,0.13608,0.47715,0
0.5,0.13924,0.47715,0
0.5,0.14241,0.47715,0
0.5,0.14557,0.47715,0
0.5,0.14873,0.47715,0
0.5,0.1519,0.47715,0
0.5,0.15506,0.47715,0
0.5,0.15823,0.47715,0
0.5,0.16139,0.47715,0
0.5,0.16456,0.47715,0
0.5,0.16772,0.47715,0
0.5,0.17089,0.47715,0
0.5,0.17405,0.47715,0
0.5,0.17722,0.47715,0
0.5,0.18038,0.47715,0
0.5,0.18354,0.47715,0
0.5,0.18671,0.47715,0
0.5,0.18987,0.47715,0
0.5,0.19304,0.47715,0
0.5,0.1962,0.47715,0
0.5,0.19937,0.47715,0
0.5,0.20253,0.47715,0
0.5,0.2057,0.47715,0
0.5,0.20886,0.47715,0
0.5,0.21203,0.47715,0
0.5,0.21519,0.47715,0
0.5,0.21835,0.47715,0
0.5,0.22152,0.47715,0
0.5,0.22468,0.47714,0
0.5,0.22785,0.47714,0
0.5,0.23101,0.47714,0
0.5,0.23418,0.47714,0
0.5,0.23734,0.47714,0
0.5,0.24051,0.47714,0
0.5,0.24367,0.47714,0
0.5,0.24684,0.47714,0
0.5,0.25,0.47714,0
0.5,0.25316,0.47714,0
0.5,0.25633,0.47714,0
0.5,0.25949,0.47714,0
0.5,0.26266,0.47714,0
0.5,0.26582,0.47714,0
0.5,0.26899,0.47714,0
0.5,0.27215,0.47714,0
0.5,0.27532,0.47714,0
0.5,0.27848,0.47714,0
0.5,0.28165,0.47714,0
0.5,0.28481,0.47714,0
0.5,0.28797,0.47714,0
0.5,0.29114,0.47714,0
0.5,0.2943,0.47714,0
0.5,0.29747,0.47714,0
0.5,0.30063,0.47714,0
0.5,0.3038,0.47714,0
0.5,0.30696,0.47714,0
0.5,0.31013,0.47714,0
0.5,0.31329,0.47714,0
0.5,0.31646,0.47714,0
0.5,0.31962,0.47713,0
0.5,0.32278,0.47713,0
0.5,0.32595,0.47713,0
0.5,0.32911,0.47713,0
0.5,0.33228,0.47713,0
0.5,0.33544,0.47713,0
0.5,0.33861,0.47713,0
0.5,0.34177,0.47713,0
0.5,0.34494,0.47713,0
0.5,0.3481,0.47713,0
0.5,0.35127,0.47713,0
0.5,0.35443,0.47713,0
0.5,0.35759,0.47713,0
0.5,0.36076,0.47713,0
0.5,0.36392,0.47713,0
0.5,0.36709,0.47713,0
0.5,0.37025,0.47713,0
0.5,0.37342,0.47713,0
0.5,0.37658,0.47713,0
0.5,0.37975,0.47713,0
0.5,0.38291,0.47713,0
0.5,0.38608,0.47713,0
0.5,0.38924,0.47713,0
0.5,0.39241,0.47713,0
0.5,0.39557,0.47713,0
0.5,0.39873,0.47713,0
0.5,0.4019,0.47713,0
0.5,0.40506,0.47713,0
0.5,0.40823,0.47712,0
0.5,0.41139,0.47712,0
0.5,0.41456,0.47712,0
0.5,0.41772,0.47712,0
0.5,0.42089,0.47712,0
0.5,0.42405,0.47712,0
0.5,0.42722,0.47712,0
0.5,0.43038,0.47712,0
0.5,0.43354,0.47712,0
0.5,0.43671,0.47712,0
0.5,0.43987,0.47712,0
0.5,0.44304,0.47712,0
0.5,0.4462,0.47712,0
0.5,0.44937,0.47711,0
0.5,0.45253,0.47711,0
0.5,0.4557,0.47711,0
0.5,0.45886,0.47711,0
0.5,0.46203,0.47711,0
0.5,0.46519,0.4771,0
0.5,0.46835,0.4771,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47709,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47708,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47707,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47766,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47772,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47776,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47772,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47767,0
0.5,0.56329,0.47763,0
0.5,0.56646,0.47758,0
0.5,0.56962,0.47752,0
0.5,0.57278,0.47745,0
0.5,0.57595,0.47737,0
0.5,0.57911,0.47728,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47707,0
0.5,0.58861,0.47699,0
0.5,0.59177,0.47697,0
0.5,0.59494,0.47702,0
0.5,0.5981,0.47713,0
0.5,0.60127,0.4773,0
0.5,0.60443,0.47757,0
0.5,0.60699,0.47785,0
0.5,0,0.4799,0
0.5,0.0031646,0.47941,0
0.5,0.0063291,0.47898,0
0.5,0.0094937,0.47862,0
0.5,0.012658,0.4783,0
0.5,0.015823,0.47804,0
0.5,0.60759,0.47792,0
0.5,0.61076,0.47838,0
0.5,0.61392,0.479,0
0.5,0.61709,0.47992,0
0.5,0.61968,0.48101,0
0.5,0.62025,0.48131,0
0.5,0.62342,0.48355,0
0.5,0.62412,0.48418,0
0.5,0.62658,0.48713,0
0.5,0.62675,0.48734,0
0.5,0.62855,0.49051,0
0.5,0.62973,0.49367,0
0.5,0.62975,0.49377,0
0.5,0.63041,0.49684,0
0.5,0.63063,0.5,0
0.5,0.63041,0.50316,0
0.5,0.62975,0.50623,0
0.5,0.62973,0.50633,0
0.5,0.62855,0.50949,0
0.5,0.62675,0.51266,0
0.5,0.62658,0.51287,0
0.5,0.62412,0.51582,0
0.5,0.62025,0.51869,0
0.5,0.61968,0.51899,0
0.5,0.62342,0.51645,0
0.5,0.0031646,0.52057,0
0.5,0,0.52008,0
0.5,0.0063291,0.521,0
0.5,0.0094937,0.52137,0
0.5,0.012658,0.52169,0
0.5,0.015823,0.52195,0
0.5,0.018701,0.52215,0
0.5,0.60759,0.52208,0
0.5,0.60698,0.52215,0
0.5,0.61076,0.52161,0
0.5,0.61392,0.521,0
0.5,0.61709,0.52008,0
0.5,0.018987,0.52217,0
0.5,0.022152,0.52235,0
0.5,0.025316,0.5225,0
0.5,0.028481,0.5226,0
0.5,0.031646,0.52268,0
0.5,0.03481,0.52274,0
0.5,0.037975,0.52278,0
0.5,0.041139,0.52281,0
0.5,0.044304,0.52283,0
0.5,0.047468,0.52284,0
0.5,0.050633,0.52285,0
0.5,0.053797,0.52285,0
0.5,0.056962,0.52286,0
0.5,0.060127,0.52286,0
0.5,0.063291,0.52286,0
0.5,0.066456,0.52286,0
0.5,0.06962,0.52286,0
0.5,0.072785,0.52286,0
0.5,0.075949,0.52286,0
0.5,0.079114,0.52286,0
0.5,0.082278,0.52285,0
0.5,0.085443,0.52285,0
0.5,0.088608,0.52285,0
0.5,0.091772,0.52285,0
0.5,0.094937,0.52285,0
0.5,0.098101,0.52285,0
0.5,0.10127,0.52285,0
0.5,0.10443,0.52285,0
0.5,0.10759,0.52285,0
0.5,0.11076,0.52285,0
0.5,0.11392,0.52285,0
0.5,0.11709,0.52285,0
0.5,0.12025,0.52285,0
0.5,0.12342,0.52285,0
0.5,0.12658,0.52285,0
0.5,0.12975,0.52285,0
0.5,0.13291,0.52285,0
0.5,0.13608,0.52285,0
0.5,0.13924,0.52285,0
0.5,0.14241,0.52285,0
0.5,0.14557,0.52285,0
0.5,0.14873,0.52285,0
0.5,0.1519,0.52285,0
0.5,0.15506,0.52285,0
0.5,0.15823,0.52285,0
0.5,0.16139,0.52285,0
0.5,0.16456,0.52285,0
0.5,0.16772,0.52285,0
0.5,0.17089,0.52285,0
0.5,0.17405,0.52285,0
0.5,0.17722,0.52285,0
0.5,0.18038,0.52285,0
0.5,0.18354,0.52285,0
0.5,0.18671,0.52285,0
0.5,0.18987,0.52285,0
0.5,0.19304,0.52285,0
0.5,0.1962,0.52285,0
0.5,0.19937,0.52285,0
0.5,0.20253,0.52285,0
0.5,0.2057,0.52285,0
0.5,0.20886,0.52285,0
0.5,0.21203,0.52285,0
0.5,0.21519,0.52285,0
0.5,0.21835,0.52285,0
0.5,0.22152,0.52285,0
0.5,0.22468,0.52286,0
0.5,0.22785,0.52286,0
0.5,0.23101,0.52286,0
0.5,0.23418,0.52286,0
0.5,0.23734,0.52286,0
0.5,0.24051,0.52286,0
0.5,0.24367,0.52286,0
0.5,0.24684,0.52286,0
0.5,0.25,0.52286,0
0.5,0.25316,0.52286,0
0.5,0.25633,0.52286,0
0.5,0.25949,0.52286,0
0.5,0.26266,0.52286,0
0.5,0.26582,0.52286,0
0.5,0.26899,0.52286,0
0.5,0.27215,0.52286,0
0.5,0.27532,0.52286,0
0.5,0.27848,0.52286,0
0.5,0.28165,0.52286,0
0.5,0.28481,0.52286,0
0.5,0.28797,0.52286,0
0.5,0.29114,0.52286,0
0.5,0.2943,0.52286,0
0.5,0.29747,0.52286,0
0.5,0.30063,0.52286,0
0.5,0.3038,0.52286,0
0.5,0.30696,0.52286,0
0.5,0.31013,0.52286,0
0.5,0.31329,0.52286,0
0.5,0.31646,0.52286,0
0.5,0.31962,0.52287,0
0.5,0.32278,0.52287,0
0.5,0.32595,0.52287,0
0.5,0.32911,0.52287,0
0.5,0.33228,0.52287,0
0.5,0.33544,0.52287,0
0.5,0.33861,0.52287,0
0.5,0.34177,0.52287,0
0.5,0.34494,0.52287,0
0.5,0.3481,0.52287,0
0.5,0.35127,0.52287,0
0.5,0.35443,0.52287,0
0.5,0.35759,0.52287,0
0.5,0.36076,0.52287,0
0.5,0.36392,0.52287,0
0.5,0.36709,0.52287,0
0.5,0.37025,0.52287,0
0.5,0.37342,0.52287,0
0.5,0.37658,0.52287,0
0.5,0.37975,0.52287,0
0.5,0.38291,0.52287,0
0.5,0.38608,0.52287,0
0.5,0.38924,0.52287,0
0.5,0.39241,0.52287,0
0.5,0.39557,0.52287,0
0.5,0.39873,0.52287,0
0.5,0.4019,0.52287,0
0.5,0.40506,0.52287,0
0.5,0.40823,0.52288,0
0.5,0.41139,0.52288,0
0.5,0.41456,0.52288,0
0.5,0.41772,0.52288,0
0.5,0.42089,0.52288,0
0.5,0.42405,0.52288,0
0.5,0.42722,0.52288,0
0.5,0.43038,0.52288,0
0.5,0.43354,0.52288,0
0.5,0.43671,0.52288,0
0.5,0.43987,0.52288,0
0.5,0.44304,0.52288,0
0.5,0.4462,0.52288,0
0.5,0.44937,0.52289,0
0.5,0.45253,0.52289,0
0.5,0.4557,0.52289,0
0.5,0.45886,0.52289,0
0.5,0.46203,0.52289,0
0.5,0.46519,0.5229,0
0.5,0.46835,0.5229,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52291,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52293,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52293,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.5223,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52236,0
0.5,0.56646,0.52241,0
0.5,0.56962,0.52247,0
0.5,0.57278,0.52254,0
0.5,0.57595,0.52262,0
0.5,0.57911,0.52272,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52293,0
0.5,0.58861,0.523,0
0.5,0.59177,0.52302,0
0.5,0.59494,0.52298,0
0.5,0.5981,0.52287,0
0.5,0.60127,0.52269,0
0.5,0.60443,0.52243,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.71551,0.47468,0
0.5,0.71835,0.47456,0
0.5,0.72152,0.47453,0
0.5,0.72468,0.47461,0
0.5,0.72595,0.47468,0
0.5,0.018123,0.47785,0
0.5,0.018987,0.47779,0
0.5,0.022152,0.47762,0
0.5,0.025316,0.47748,0
0.5,0.028481,0.47738,0
0.5,0.031646,0.47731,0
0.5,0.03481,0.47725,0
0.5,0.037975,0.47721,0
0.5,0.041139,0.47718,0
0.5,0.044304,0.47717,0
0.5,0.047468,0.47715,0
0.5,0.050633,0.47714,0
0.5,0.053797,0.47714,0
0.5,0.056962,0.47714,0
0.5,0.060127,0.47714,0
0.5,0.063291,0.47713,0
0.5,0.066456,0.47713,0
0.5,0.06962,0.47714,0
0.5,0.072785,0.47714,0
0.5,0.075949,0.47714,0
0.5,0.079114,0.47714,0
0.5,0.082278,0.47714,0
0.5,0.085443,0.47714,0
0.5,0.088608,0.47714,0
0.5,0.091772,0.47714,0
0.5,0.094937,0.47714,0
0.5,0.098101,0.47714,0
0.5,0.10127,0.47714,0
0.5,0.10443,0.47714,0
0.5,0.10759,0.47714,0
0.5,0.11076,0.47714,0
0.5,0.11392,0.47714,0
0.5,0.11709,0.47714,0
0.5,0.12025,0.47714,0
0.5,0.12342,0.47714,0
0.5,0.12658,0.47714,0
0.5,0.12975,0.47714,0
0.5,0.13291,0.47714,0
0.5,0.13608,0.47714,0
0.5,0.13924,0.47714,0
0.5,0.14241,0.47714,0
0.5,0.14557,0.47714,0
0.5,0.14873,0.47714,0
0.5,0.1519,0.47714,0
0.5,0.15506,0.47714,0
0.5,0.15823,0.47714,0
0.5,0.16139,0.47714,0
0.5,0.16456,0.47714,0
0.5,0.16772,0.47714,0
0.5,0.17089,0.47714,0
0.5,0.17405,0.47714,0
0.5,0.17722,0.47714,0
0.5,0.18038,0.47714,0
0.5,0.18354,0.47714,0
0.5,0.18671,0.47714,0
0.5,0.18987,0.47714,0
0.5,0.19304,0.47714,0
0.5,0.1962,0.47714,0
0.5,0.19937,0.47714,0
0.5,0.20253,0.47714,0
0.5,0.2057,0.47714,0
0.5,0.20886,0.47714,0
0.5,0.21203,0.47714,0
0.5,0.21519,0.47714,0
0.5,0.21835,0.47714,0
0.5,0.22152,0.47714,0
0.5,0.22468,0.47714,0
0.5,0.22785,0.47714,0
0.5,0.23101,0.47714,0
0.5,0.23418,0.47714,0
0.5,0.23734,0.47714,0
0.5,0.24051,0.47714,0
0.5,0.24367,0.47714,0
0.5,0.24684,0.47714,0
0.5,0.25,0.47714,0
0.5,0.25316,0.47714,0
0.5,0.25633,0.47714,0
0.5,0.25949,0.47714,0
0.5,0.26266,0.47714,0
0.5,0.26582,0.47714,0
0.5,0.26899,0.47714,0
0.5,0.27215,0.47714,0
0.5,0.27532,0.47714,0
0.5,0.27848,0.47714,0
0.5,0.28165,0.47713,0
0.5,0.28481,0.47713,0
0.5,0.28797,0.47713,0
0.5,0.29114,0.47713,0
0.5,0.2943,0.47713,0
0.5,0.29747,0.47713,0
0.5,0.30063,0.47713,0
0.5,0.3038,0.47713,0
0.5,0.30696,0.47713,0
0.5,0.31013,0.47713,0
0.5,0.31329,0.47713,0
0.5,0.31646,0.47713,0
0.5,0.31962,0.47713,0
0.5,0.32278,0.47713,0
0.5,0.32595,0.47713,0
0.5,0.32911,0.47713,0
0.5,0.33228,0.47713,0
0.5,0.33544,0.47713,0
0.5,0.33861,0.47713,0
0.5,0.34177,0.47713,0
0.5,0.34494,0.47713,0
0.5,0.3481,0.47713,0
0.5,0.35127,0.47713,0
0.5,0.35443,0.47713,0
0.5,0.35759,0.47713,0
0.5,0.36076,0.47712,0
0.5,0.36392,0.47712,0
0.5,0.36709,0.47712,0
0.5,0.37025,0.47712,0
0.5,0.37342,0.47712,0
0.5,0.37658,0.47712,0
0.5,0.37975,0.47712,0
0.5,0.38291,0.47712,0
0.5,0.38608,0.47712,0
0.5,0.38924,0.47712,0
0.5,0.39241,0.47712,0
0.5,0.39557,0.47712,0
0.5,0.39873,0.47712,0
0.5,0.4019,0.47712,0
0.5,0.40506,0.47712,0
0.5,0.40823,0.47712,0
0.5,0.41139,0.47712,0
0.5,0.41456,0.47712,0
0.5,0.41772,0.47711,0
0.5,0.42089,0.47711,0
0.5,0.42405,0.47711,0
0.5,0.42722,0.47711,0
0.5,0.43038,0.47711,0
0.5,0.43354,0.47711,0
0.5,0.43671,0.47711,0
0.5,0.43987,0.47711,0
0.5,0.44304,0.47711,0
0.5,0.4462,0.47711,0
0.5,0.44937,0.4771,0
0.5,0.45253,0.4771,0
0.5,0.4557,0.4771,0
0.5,0.45886,0.4771,0
0.5,0.46203,0.4771,0
0.5,0.46519,0.47709,0
0.5,0.46835,0.47709,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47708,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47707,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47707,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47772,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47767,0
0.5,0.56329,0.47763,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.4775,0
0.5,0.57278,0.47741,0
0.5,0.57595,0.4773,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47708,0
0.5,0.58544,0.47699,0
0.5,0.58861,0.47692,0
0.5,0.59177,0.47689,0
0.5,0.59494,0.47689,0
0.5,0.5981,0.47691,0
0.5,0.60127,0.47694,0
0.5,0.60443,0.47698,0
0.5,0.60759,0.47701,0
0.5,0.61076,0.47705,0
0.5,0.61392,0.47708,0
0.5,0.61709,0.47711,0
0.5,0.62025,0.47714,0
0.5,0.62342,0.47717,0
0.5,0.62658,0.47719,0
0.5,0.62975,0.47721,0
0.5,0.63291,0.47723,0
0.5,0.63608,0.47725,0
0.5,0.63924,0.47726,0
0.5,0.64241,0.47728,0
0.5,0.64557,0.47728,0
0.5,0.64873,0.47729,0
0.5,0.6519,0.47729,0
0.5,0.65506,0.47728,0
0.5,0.65823,0.47727,0
0.5,0.66139,0.47725,0
0.5,0.66456,0.47723,0
0.5,0.66772,0.47719,0
0.5,0.67089,0.47714,0
0.5,0.67405,0.47707,0
0.5,0.67722,0.47698,0
0.5,0.68038,0.47686,0
0.5,0.68354,0.47672,0
0.5,0.68671,0.47658,0
0.5,0.68987,0.47643,0
0.5,0.69304,0.47628,0
0.5,0.6962,0.47611,0
0.5,0.69937,0.47594,0
0.5,0.70253,0.47573,0
0.5,0.7057,0.4755,0
0.5,0.70886,0.47523,0
0.5,0.71203,0.47494,0
0.5,0.71519,0.4747,0
0.5,0.72785,0.47479,0
0.5,0.73101,0.4751,0
0.5,0.73418,0.47554,0
0.5,0.73734,0.47614,0
0.5,0.74051,0.47691,0
0.5,0.74352,0.47785,0
0.5,0,0.47976,0
0.5,0.0031646,0.47929,0
0.5,0.0063291,0.47889,0
0.5,0.0094937,0.47854,0
0.5,0.012658,0.47824,0
0.5,0.015823,0.478,0
0.5,0.74367,0.47791,0
0.5,0.74684,0.47935,0
0.5,0.74972,0.48101,0
0.5,0.75,0.48122,0
0.5,0.75316,0.48385,0
0.5,0.75352,0.48418,0
0.5,0.75614,0.48734,0
0.5,0.75633,0.48766,0
0.5,0.75793,0.49051,0
0.5,0.75909,0.49367,0
0.5,0.75949,0.49556,0
0.5,0.75975,0.49684,0
0.5,0.75997,0.5,0
0.5,0.75975,0.50316,0
0.5,0.75949,0.50444,0
0.5,0.75909,0.50633,0
0.5,0.75793,0.50949,0
0.5,0.75633,0.51234,0
0.5,0.75614,0.51266,0
0.5,0.75352,0.51582,0
0.5,0.75,0.51878,0
0.5,0.74972,0.51899,0
0.5,0.75316,0.51615,0
0.5,0.0031646,0.5207,0
0.5,0,0.52023,0
0.5,0.0063291,0.52111,0
0.5,0.0094937,0.52145,0
0.5,0.012658,0.52175,0
0.5,0.015823,0.522,0
0.5,0.018165,0.52215,0
0.5,0.74367,0.52209,0
0.5,0.74352,0.52215,0
0.5,0.74684,0.52065,0
0.5,0.018987,0.52221,0
0.5,0.022152,0.52238,0
0.5,0.025316,0.52251,0
0.5,0.028481,0.52262,0
0.5,0.031646,0.52269,0
0.5,0.03481,0.52275,0
0.5,0.037975,0.52279,0
0.5,0.041139,0.52282,0
0.5,0.044304,0.52283,0
0.5,0.047468,0.52285,0
0.5,0.050633,0.52286,0
0.5,0.053797,0.52286,0
0.5,0.056962,0.52286,0
0.5,0.060127,0.52287,0
0.5,0.063291,0.52287,0
0.5,0.066456,0.52287,0
0.5,0.06962,0.52286,0
0.5,0.072785,0.52286,0
0.5,0.075949,0.52286,0
0.5,0.079114,0.52286,0
0.5,0.082278,0.52286,0
0.5,0.085443,0.52286,0
0.5,0.088608,0.52286,0
0.5,0.091772,0.52286,0
0.5,0.094937,0.52286,0
0.5,0.098101,0.52286,0
0.5,0.10127,0.52286,0
0.5,0.10443,0.52286,0
0.5,0.10759,0.52286,0
0.5,0.11076,0.52286,0
0.5,0.11392,0.52286,0
0.5,0.11709,0.52286,0
0.5,0.12025,0.52286,0
0.5,0.12342,0.52286,0
0.5,0.12658,0.52286,0
0.5,0.12975,0.52286,0
0.5,0.13291,0.52286,0
0.5,0.13608,0.52286,0
0.5,0.13924,0.52286,0
0.5,0.14241,0.52286,0
0.5,0.14557,0.52286,0
0.5,0.14873,0.52286,0
0.5,0.1519,0.52286,0
0.5,0.15506,0.52286,0
0.5,0.15823,0.52286,0
0.5,0.16139,0.52286,0
0.5,0.16456,0.52286,0
0.5,0.16772,0.52286,0
0.5,0.17089,0.52286,0
0.5,0.17405,0.52286,0
0.5,0.17722,0.52286,0
0.5,0.18038,0.52286,0
0.5,0.18354,0.52286,0
0.5,0.18671,0.52286,0
0.5,0.18987,0.52286,0
0.5,0.19304,0.52286,0
0.5,0.1962,0.52286,0
0.5,0.19937,0.52286,0
0.5,0.20253,0.52286,0
0.5,0.2057,0.52286,0
0.5,0.20886,0.52286,0
0.5,0.21203,0.52286,0
0.5,0.21519,0.52286,0
0.5,0.21835,0.52286,0
0.5,0.22152,0.52286,0
0.5,0.22468,0.52286,0
0.5,0.22785,0.52286,0
0.5,0.23101,0.52286,0
0.5,0.23418,0.52286,0
0.5,0.23734,0.52286,0
0.5,0.24051,0.52286,0
0.5,0.24367,0.52286,0
0.5,0.24684,0.52286,0
0.5,0.25,0.52286,0
0.5,0.25316,0.52286,0
0.5,0.25633,0.52286,0
0.5,0.25949,0.52286,0
0.5,0.26266,0.52286,0
0.5,0.26582,0.52286,0
0.5,0.26899,0.52286,0
0.5,0.27215,0.52286,0
0.5,0.27532,0.52286,0
0.5,0.27848,0.52286,0
0.5,0.28165,0.52287,0
0.5,0.28481,0.52287,0
0.5,0.28797,0.52287,0
0.5,0.29114,0.52287,0
0.5,0.2943,0.52287,0
0.5,0.29747,0.52287,0
0.5,0.30063,0.52287,0
0.5,0.3038,0.52287,0
0.5,0.30696,0.52287,0
0.5,0.31013,0.52287,0
0.5,0.31329,0.52287,0
0.5,0.31646,0.52287,0
0.5,0.31962,0.52287,0
0.5,0.32278,0.52287,0
0.5,0.32595,0.52287,0
0.5,0.32911,0.52287,0
0.5,0.33228,0.52287,0
0.5,0.33544,0.52287,0
0.5,0.33861,0.52287,0
0.5,0.34177,0.52287,0
0.5,0.34494,0.52287,0
0.5,0.3481,0.52287,0
0.5,0.35127,0.52287,0
0.5,0.35443,0.52287,0
0.5,0.35759,0.52287,0
0.5,0.36076,0.52288,0
0.5,0.36392,0.52288,0
0.5,0.36709,0.52288,0
0.5,0.37025,0.52288,0
0.5,0.37342,0.52288,0
0.5,0.37658,0.52288,0
0.5,0.37975,0.52288,0
0.5,0.38291,0.52288,0
0.5,0.38608,0.52288,0
0.5,0.38924,0.52288,0
0.5,0.39241,0.52288,0
0.5,0.39557,0.52288,0
0.5,0.39873,0.52288,0
0.5,0.4019,0.52288,0
0.5,0.40506,0.52288,0
0.5,0.40823,0.52288,0
0.5,0.41139,0.52288,0
0.5,0.41456,0.52289,0
0.5,0.41772,0.52289,0
0.5,0.42089,0.52289,0
0.5,0.42405,0.52289,0
0.5,0.42722,0.52289,0
0.5,0.43038,0.52289,0
0.5,0.43354,0.52289,0
0.5,0.43671,0.52289,0
0.5,0.43987,0.52289,0
0.5,0.44304,0.52289,0
0.5,0.4462,0.52289,0
0.5,0.44937,0.5229,0
0.5,0.45253,0.5229,0
0.5,0.4557,0.5229,0
0.5,0.45886,0.5229,0
0.5,0.46203,0.5229,0
0.5,0.46519,0.52291,0
0.5,0.46835,0.52291,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52292,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52293,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52293,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52242,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.52259,0
0.5,0.57595,0.52269,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52292,0
0.5,0.58544,0.52301,0
0.5,0.58861,0.52308,0
0.5,0.59177,0.52311,0
0.5,0.59494,0.52311,0
0.5,0.5981,0.52309,0
0.5,0.60127,0.52306,0
0.5,0.60443,0.52302,0
0.5,0.60759,0.52299,0
0.5,0.61076,0.52295,0
0.5,0.61392,0.52292,0
0.5,0.61709,0.52289,0
0.5,0.62025,0.52286,0
0.5,0.62342,0.52283,0
0.5,0.62658,0.52281,0
0.5,0.62975,0.52279,0
0.5,0.63291,0.52277,0
0.5,0.63608,0.52275,0
0.5,0.63924,0.52273,0
0.5,0.64241,0.52272,0
0.5,0.64557,0.52271,0
0.5,0.64873,0.5227,0
0.5,0.6519,0.5227,0
0.5,0.65506,0.52271,0
0.5,0.65823,0.52272,0
0.5,0.66139,0.52274,0
0.5,0.66456,0.52276,0
0.5,0.66772,0.5228,0
0.5,0.67089,0.52286,0
0.5,0.67405,0.52292,0
0.5,0.67722,0.52302,0
0.5,0.68038,0.52314,0
0.5,0.68354,0.52328,0
0.5,0.68671,0.52342,0
0.5,0.68987,0.52356,0
0.5,0.69304,0.52372,0
0.5,0.6962,0.52388,0
0.5,0.69937,0.52406,0
0.5,0.70253,0.52426,0
0.5,0.7057,0.5245,0
0.5,0.70886,0.52477,0
0.5,0.71203,0.52505,0
0.5,0.71519,0.5253,0
0.5,0.71552,0.52532,0
0.5,0.72785,0.52521,0
0.5,0.72595,0.52532,0
0.5,0.73101,0.5249,0
0.5,0.73418,0.52446,0
0.5,0.73734,0.52386,0
0.5,0.74051,0.52309,0
0.5,0.71835,0.52544,0
0.5,0.72152,0.52547,0
0.5,0.72468,0.52539,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.71046,0.47468,0
0.5,0.71203,0.47452,0
0.5,0.71519,0.47423,0
0.5,0.71835,0.47402,0
0.5,0.72152,0.47394,0
0.5,0.72468,0.474,0
0.5,0.72785,0.47419,0
0.5,0.73101,0.47444,0
0.5,0.73365,0.47468,0
0.5,0.017621,0.47785,0
0.5,0.018987,0.47776,0
0.5,0.022152,0.4776,0
0.5,0.025316,0.47747,0
0.5,0.028481,0.47737,0
0.5,0.031646,0.4773,0
0.5,0.03481,0.47724,0
0.5,0.037975,0.4772,0
0.5,0.041139,0.47718,0
0.5,0.044304,0.47716,0
0.5,0.047468,0.47715,0
0.5,0.050633,0.47714,0
0.5,0.053797,0.47713,0
0.5,0.056962,0.47713,0
0.5,0.060127,0.47713,0
0.5,0.063291,0.47713,0
0.5,0.066456,0.47713,0
0.5,0.06962,0.47713,0
0.5,0.072785,0.47713,0
0.5,0.075949,0.47713,0
0.5,0.079114,0.47713,0
0.5,0.082278,0.47713,0
0.5,0.085443,0.47713,0
0.5,0.088608,0.47713,0
0.5,0.091772,0.47713,0
0.5,0.094937,0.47713,0
0.5,0.098101,0.47713,0
0.5,0.10127,0.47713,0
0.5,0.10443,0.47713,0
0.5,0.10759,0.47713,0
0.5,0.11076,0.47713,0
0.5,0.11392,0.47713,0
0.5,0.11709,0.47713,0
0.5,0.12025,0.47713,0
0.5,0.12342,0.47713,0
0.5,0.12658,0.47713,0
0.5,0.12975,0.47713,0
0.5,0.13291,0.47713,0
0.5,0.13608,0.47713,0
0.5,0.13924,0.47713,0
0.5,0.14241,0.47713,0
0.5,0.14557,0.47713,0
0.5,0.14873,0.47713,0
0.5,0.1519,0.47713,0
0.5,0.15506,0.47713,0
0.5,0.15823,0.47713,0
0.5,0.16139,0.47713,0
0.5,0.16456,0.47713,0
0.5,0.16772,0.47713,0
0.5,0.17089,0.47713,0
0.5,0.17405,0.47713,0
0.5,0.17722,0.47713,0
0.5,0.18038,0.47713,0
0.5,0.18354,0.47713,0
0.5,0.18671,0.47713,0
0.5,0.18987,0.47713,0
0.5,0.19304,0.47713,0
0.5,0.1962,0.47713,0
0.5,0.19937,0.47713,0
0.5,0.20253,0.47713,0
0.5,0.2057,0.47713,0
0.5,0.20886,0.47713,0
0.5,0.21203,0.47713,0
0.5,0.21519,0.47713,0
0.5,0.21835,0.47713,0
0.5,0.22152,0.47713,0
0.5,0.22468,0.47713,0
0.5,0.22785,0.47713,0
0.5,0.23101,0.47713,0
0.5,0.23418,0.47713,0
0.5,0.23734,0.47713,0
0.5,0.24051,0.47713,0
0.5,0.24367,0.47713,0
0.5,0.24684,0.47713,0
0.5,0.25,0.47713,0
0.5,0.25316,0.47713,0
0.5,0.25633,0.47713,0
0.5,0.25949,0.47713,0
0.5,0.26266,0.47713,0
0.5,0.26582,0.47713,0
0.5,0.26899,0.47713,0
0.5,0.27215,0.47713,0
0.5,0.27532,0.47713,0
0.5,0.27848,0.47713,0
0.5,0.28165,0.47713,0
0.5,0.28481,0.47713,0
0.5,0.28797,0.47713,0
0.5,0.29114,0.47713,0
0.5,0.2943,0.47713,0
0.5,0.29747,0.47713,0
0.5,0.30063,0.47713,0
0.5,0.3038,0.47713,0
0.5,0.30696,0.47713,0
0.5,0.31013,0.47713,0
0.5,0.31329,0.47713,0
0.5,0.31646,0.47713,0
0.5,0.31962,0.47713,0
0.5,0.32278,0.47713,0
0.5,0.32595,0.47713,0
0.5,0.32911,0.47713,0
0.5,0.33228,0.47713,0
0.5,0.33544,0.47712,0
0.5,0.33861,0.47712,0
0.5,0.34177,0.47712,0
0.5,0.34494,0.47712,0
0.5,0.3481,0.47712,0
0.5,0.35127,0.47712,0
0.5,0.35443,0.47712,0
0.5,0.35759,0.47712,0
0.5,0.36076,0.47712,0
0.5,0.36392,0.47712,0
0.5,0.36709,0.47712,0
0.5,0.37025,0.47712,0
0.5,0.37342,0.47712,0
0.5,0.37658,0.47712,0
0.5,0.37975,0.47712,0
0.5,0.38291,0.47712,0
0.5,0.38608,0.47712,0
0.5,0.38924,0.47712,0
0.5,0.39241,0.47712,0
0.5,0.39557,0.47712,0
0.5,0.39873,0.47712,0
0.5,0.4019,0.47711,0
0.5,0.40506,0.47711,0
0.5,0.40823,0.47711,0
0.5,0.41139,0.47711,0
0.5,0.41456,0.47711,0
0.5,0.41772,0.47711,0
0.5,0.42089,0.47711,0
0.5,0.42405,0.47711,0
0.5,0.42722,0.47711,0
0.5,0.43038,0.47711,0
0.5,0.43354,0.47711,0
0.5,0.43671,0.47711,0
0.5,0.43987,0.4771,0
0.5,0.44304,0.4771,0
0.5,0.4462,0.4771,0
0.5,0.44937,0.4771,0
0.5,0.45253,0.4771,0
0.5,0.4557,0.4771,0
0.5,0.45886,0.4771,0
0.5,0.46203,0.47709,0
0.5,0.46519,0.47709,0
0.5,0.46835,0.47709,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47708,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47707,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47707,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47763,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.4775,0
0.5,0.57278,0.47741,0
0.5,0.57595,0.4773,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47708,0
0.5,0.58544,0.47699,0
0.5,0.58861,0.47692,0
0.5,0.59177,0.47689,0
0.5,0.59494,0.47689,0
0.5,0.5981,0.47691,0
0.5,0.60127,0.47694,0
0.5,0.60443,0.47698,0
0.5,0.60759,0.47701,0
0.5,0.61076,0.47705,0
0.5,0.61392,0.47708,0
0.5,0.61709,0.47711,0
0.5,0.62025,0.47714,0
0.5,0.62342,0.47717,0
0.5,0.62658,0.47719,0
0.5,0.62975,0.47721,0
0.5,0.63291,0.47723,0
0.5,0.63608,0.47725,0
0.5,0.63924,0.47726,0
0.5,0.64241,0.47728,0
0.5,0.64557,0.47728,0
0.5,0.64873,0.47729,0
0.5,0.6519,0.47729,0
0.5,0.65506,0.47728,0
0.5,0.65823,0.47727,0
0.5,0.66139,0.47725,0
0.5,0.66456,0.47723,0
0.5,0.66772,0.47718,0
0.5,0.67089,0.47711,0
0.5,0.67405,0.47702,0
0.5,0.67722,0.47691,0
0.5,0.68038,0.47677,0
0.5,0.68354,0.47663,0
0.5,0.68671,0.47647,0
0.5,0.68987,0.47631,0
0.5,0.69304,0.47613,0
0.5,0.6962,0.47593,0
0.5,0.69937,0.47571,0
0.5,0.70253,0.47545,0
0.5,0.7057,0.47516,0
0.5,0.70886,0.47485,0
0.5,0.73418,0.47473,0
0.5,0.73734,0.47501,0
0.5,0.74051,0.47527,0
0.5,0.74367,0.47551,0
0.5,0.74684,0.47572,0
0.5,0.75,0.47591,0
0.5,0.75316,0.47607,0
0.5,0.75633,0.47622,0
0.5,0.75949,0.47634,0
0.5,0.76266,0.47644,0
0.5,0.76582,0.47653,0
0.5,0.76899,0.4766,0
0.5,0.77215,0.47666,0
0.5,0.77532,0.47671,0
0.5,0.77848,0.47675,0
0.5,0.78165,0.47677,0
0.5,0.78481,0.47679,0
0.5,0.78797,0.4768,0
0.5,0.79114,0.47679,0
0.5,0.7943,0.47677,0
0.5,0.79747,0.47673,0
0.5,0.80063,0.47667,0
0.5,0.8038,0.47658,0
0.5,0.80696,0.47647,0
0.5,0.81013,0.47634,0
0.5,0.81329,0.47621,0
0.5,0.81646,0.47609,0
0.5,0.81962,0.47596,0
0.5,0.82278,0.47583,0
0.5,0.82595,0.4757,0
0.5,0.82911,0.47557,0
0.5,0.83228,0.47545,0
0.5,0.83544,0.47535,0
0.5,0.83861,0.47528,0
0.5,0.84177,0.47537,0
0.5,0.84494,0.47568,0
0.5,0.8481,0.47623,0
0.5,0.85127,0.47707,0
0.5,0.85355,0.47785,0
0.5,0,0.47965,0
0.5,0.0031646,0.47919,0
0.5,0.0063291,0.4788,0
0.5,0.0094937,0.47847,0
0.5,0.012658,0.47819,0
0.5,0.015823,0.47796,0
0.5,0.85443,0.47822,0
0.5,0.85759,0.47985,0
0.5,0.85939,0.48101,0
0.5,0.86076,0.48215,0
0.5,0.86276,0.48418,0
0.5,0.86392,0.48577,0
0.5,0.8649,0.48734,0
0.5,0.8663,0.49051,0
0.5,0.86709,0.49323,0
0.5,0.8672,0.49367,0
0.5,0.86768,0.49684,0
0.5,0.86783,0.5,0
0.5,0.86768,0.50316,0
0.5,0.8672,0.50633,0
0.5,0.86709,0.50677,0
0.5,0.8663,0.50949,0
0.5,0.8649,0.51266,0
0.5,0.86392,0.51423,0
0.5,0.86276,0.51582,0
0.5,0.86076,0.51785,0
0.5,0.85939,0.51899,0
0.5,0.0031646,0.52081,0
0.5,0,0.52035,0
0.5,0.0063291,0.52119,0
0.5,0.0094937,0.52152,0
0.5,0.012658,0.5218,0
0.5,0.015823,0.52204,0
0.5,0.017637,0.52215,0
0.5,0.85443,0.52178,0
0.5,0.85355,0.52215,0
0.5,0.85759,0.52015,0
0.5,0.018987,0.52224,0
0.5,0.022152,0.5224,0
0.5,0.025316,0.52253,0
0.5,0.028481,0.52263,0
0.5,0.031646,0.5227,0
0.5,0.03481,0.52276,0
0.5,0.037975,0.5228,0
0.5,0.041139,0.52282,0
0.5,0.044304,0.52284,0
0.5,0.047468,0.52285,0
0.5,0.050633,0.52286,0
0.5,0.053797,0.52287,0
0.5,0.056962,0.52287,0
0.5,0.060127,0.52287,0
0.5,0.063291,0.52287,0
0.5,0.066456,0.52287,0
0.5,0.06962,0.52287,0
0.5,0.072785,0.52287,0
0.5,0.075949,0.52287,0
0.5,0.079114,0.52287,0
0.5,0.082278,0.52287,0
0.5,0.085443,0.52287,0
0.5,0.088608,0.52287,0
0.5,0.091772,0.52287,0
0.5,0.094937,0.52287,0
0.5,0.098101,0.52287,0
0.5,0.10127,0.52287,0
0.5,0.10443,0.52287,0
0.5,0.10759,0.52287,0
0.5,0.11076,0.52287,0
0.5,0.11392,0.52287,0
0.5,0.11709,0.52287,0
0.5,0.12025,0.52287,0
0.5,0.12342,0.52287,0
0.5,0.12658,0.52287,0
0.5,0.12975,0.52287,0
0.5,0.13291,0.52287,0
0.5,0.13608,0.52287,0
0.5,0.13924,0.52287,0
0.5,0.14241,0.52287,0
0.5,0.14557,0.52287,0
0.5,0.14873,0.52287,0
0.5,0.1519,0.52287,0
0.5,0.15506,0.52287,0
0.5,0.15823,0.52287,0
0.5,0.16139,0.52287,0
0.5,0.16456,0.52287,0
0.5,0.16772,0.52287,0
0.5,0.17089,0.52287,0
0.5,0.17405,0.52287,0
0.5,0.17722,0.52287,0
0.5,0.18038,0.52287,0
0.5,0.18354,0.52287,0
0.5,0.18671,0.52287,0
0.5,0.18987,0.52287,0
0.5,0.19304,0.52287,0
0.5,0.1962,0.52287,0
0.5,0.19937,0.52287,0
0.5,0.20253,0.52287,0
0.5,0.2057,0.52287,0
0.5,0.20886,0.52287,0
0.5,0.21203,0.52287,0
0.5,0.21519,0.52287,0
0.5,0.21835,0.52287,0
0.5,0.22152,0.52287,0
0.5,0.22468,0.52287,0
0.5,0.22785,0.52287,0
0.5,0.23101,0.52287,0
0.5,0.23418,0.52287,0
0.5,0.23734,0.52287,0
0.5,0.24051,0.52287,0
0.5,0.24367,0.52287,0
0.5,0.24684,0.52287,0
0.5,0.25,0.52287,0
0.5,0.25316,0.52287,0
0.5,0.25633,0.52287,0
0.5,0.25949,0.52287,0
0.5,0.26266,0.52287,0
0.5,0.26582,0.52287,0
0.5,0.26899,0.52287,0
0.5,0.27215,0.52287,0
0.5,0.27532,0.52287,0
0.5,0.27848,0.52287,0
0.5,0.28165,0.52287,0
0.5,0.28481,0.52287,0
0.5,0.28797,0.52287,0
0.5,0.29114,0.52287,0
0.5,0.2943,0.52287,0
0.5,0.29747,0.52287,0
0.5,0.30063,0.52287,0
0.5,0.3038,0.52287,0
0.5,0.30696,0.52287,0
0.5,0.31013,0.52287,0
0.5,0.31329,0.52287,0
0.5,0.31646,0.52287,0
0.5,0.31962,0.52287,0
0.5,0.32278,0.52287,0
0.5,0.32595,0.52287,0
0.5,0.32911,0.52287,0
0.5,0.33228,0.52287,0
0.5,0.33544,0.52288,0
0.5,0.33861,0.52288,0
0.5,0.34177,0.52288,0
0.5,0.34494,0.52288,0
0.5,0.3481,0.52288,0
0.5,0.35127,0.52288,0
0.5,0.35443,0.52288,0
0.5,0.35759,0.52288,0
0.5,0.36076,0.52288,0
0.5,0.36392,0.52288,0
0.5,0.36709,0.52288,0
0.5,0.37025,0.52288,0
0.5,0.37342,0.52288,0
0.5,0.37658,0.52288,0
0.5,0.37975,0.52288,0
0.5,0.38291,0.52288,0
0.5,0.38608,0.52288,0
0.5,0.38924,0.52288,0
0.5,0.39241,0.52288,0
0.5,0.39557,0.52288,0
0.5,0.39873,0.52288,0
0.5,0.4019,0.52289,0
0.5,0.40506,0.52289,0
0.5,0.40823,0.52289,0
0.5,0.41139,0.52289,0
0.5,0.41456,0.52289,0
0.5,0.41772,0.52289,0
0.5,0.42089,0.52289,0
0.5,0.42405,0.52289,0
0.5,0.42722,0.52289,0
0.5,0.43038,0.52289,0
0.5,0.43354,0.52289,0
0.5,0.43671,0.52289,0
0.5,0.43987,0.5229,0
0.5,0.44304,0.5229,0
0.5,0.4462,0.5229,0
0.5,0.44937,0.5229,0
0.5,0.45253,0.5229,0
0.5,0.4557,0.5229,0
0.5,0.45886,0.5229,0
0.5,0.46203,0.52291,0
0.5,0.46519,0.52291,0
0.5,0.46835,0.52291,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52292,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52293,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52293,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52242,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.52259,0
0.5,0.57595,0.52269,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52292,0
0.5,0.58544,0.52301,0
0.5,0.58861,0.52308,0
0.5,0.59177,0.52311,0
0.5,0.59494,0.52311,0
0.5,0.5981,0.52309,0
0.5,0.60127,0.52306,0
0.5,0.60443,0.52302,0
0.5,0.60759,0.52299,0
0.5,0.61076,0.52295,0
0.5,0.61392,0.52292,0
0.5,0.61709,0.52289,0
0.5,0.62025,0.52286,0
0.5,0.62342,0.52283,0
0.5,0.62658,0.52281,0
0.5,0.62975,0.52279,0
0.5,0.63291,0.52277,0
0.5,0.63608,0.52275,0
0.5,0.63924,0.52273,0
0.5,0.64241,0.52272,0
0.5,0.64557,0.52271,0
0.5,0.64873,0.5227,0
0.5,0.6519,0.5227,0
0.5,0.65506,0.52271,0
0.5,0.65823,0.52272,0
0.5,0.66139,0.52274,0
0.5,0.66456,0.52277,0
0.5,0.66772,0.52281,0
0.5,0.67089,0.52288,0
0.5,0.67405,0.52297,0
0.5,0.67722,0.52309,0
0.5,0.68038,0.52322,0
0.5,0.68354,0.52337,0
0.5,0.68671,0.52353,0
0.5,0.68987,0.52369,0
0.5,0.69304,0.52387,0
0.5,0.6962,0.52407,0
0.5,0.69937,0.52429,0
0.5,0.70253,0.52455,0
0.5,0.7057,0.52484,0
0.5,0.70886,0.52515,0
0.5,0.71047,0.52532,0
0.5,0.73418,0.52527,0
0.5,0.73366,0.52532,0
0.5,0.73734,0.52499,0
0.5,0.74051,0.52473,0
0.5,0.74367,0.52449,0
0.5,0.74684,0.52428,0
0.5,0.75,0.52409,0
0.5,0.75316,0.52393,0
0.5,0.75633,0.52379,0
0.5,0.75949,0.52366,0
0.5,0.76266,0.52356,0
0.5,0.76582,0.52347,0
0.5,0.76899,0.5234,0
0.5,0.77215,0.52334,0
0.5,0.77532,0.52329,0
0.5,0.77848,0.52325,0
0.5,0.78165,0.52322,0
0.5,0.78481,0.52321,0
0.5,0.78797,0.5232,0
0.5,0.79114,0.5232,0
0.5,0.7943,0.52323,0
0.5,0.79747,0.52327,0
0.5,0.80063,0.52333,0
0.5,0.8038,0.52341,0
0.5,0.80696,0.52353,0
0.5,0.81013,0.52366,0
0.5,0.81329,0.52378,0
0.5,0.81646,0.52391,0
0.5,0.81962,0.52404,0
0.5,0.82278,0.52417,0
0.5,0.82595,0.5243,0
0.5,0.82911,0.52443,0
0.5,0.83228,0.52454,0
0.5,0.83544,0.52465,0
0.5,0.83861,0.52472,0
0.5,0.84177,0.52463,0
0.5,0.84494,0.52432,0
0.5,0.8481,0.52377,0
0.5,0.85127,0.52293,0
0.5,0.71203,0.52548,0
0.5,0.71519,0.52577,0
0.5,0.71835,0.52598,0
0.5,0.72152,0.52606,0
0.5,0.72468,0.526,0
0.5,0.72785,0.52581,0
0.5,0.73101,0.52556,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98127,0.46835,0
0.5,0.98418,0.46818,0
0.5,0.98734,0.46804,0
0.5,0.99051,0.46797,0
0.5,0.99367,0.46795,0
0.5,0.99684,0.46799,0
0.5,1,0.46809,0
0.5,0.94752,0.47152,0
0.5,0.94937,0.47132,0
0.5,0.95253,0.471,0
0.5,0.9557,0.47068,0
0.5,0.95886,0.47037,0
0.5,0.96203,0.47006,0
0.5,0.96519,0.46976,0
0.5,0.96835,0.46946,0
0.5,0.97152,0.46917,0
0.5,0.97468,0.46888,0
0.5,0.97785,0.4686,0
0.5,0.98101,0.46837,0
0.5,0.71045,0.47468,0
0.5,0.71203,0.47452,0
0.5,0.71519,0.47423,0
0.5,0.71835,0.47402,0
0.5,0.72152,0.47394,0
0.5,0.72468,0.474,0
0.5,0.72785,0.47419,0
0.5,0.73101,0.47444,0
0.5,0.73365,0.47468,0
0.5,0.9184,0.47468,0
0.5,0.92089,0.47445,0
0.5,0.92405,0.47414,0
0.5,0.92722,0.47379,0
0.5,0.93038,0.47343,0
0.5,0.93354,0.47305,0
0.5,0.93671,0.47267,0
0.5,0.93987,0.4723,0
0.5,0.94304,0.47196,0
0.5,0.9462,0.47164,0
0.5,0.017102,0.47785,0
0.5,0.018987,0.47773,0
0.5,0.022152,0.47757,0
0.5,0.025316,0.47745,0
0.5,0.028481,0.47736,0
0.5,0.031646,0.47728,0
0.5,0.03481,0.47723,0
0.5,0.037975,0.4772,0
0.5,0.041139,0.47717,0
0.5,0.044304,0.47715,0
0.5,0.047468,0.47714,0
0.5,0.050633,0.47713,0
0.5,0.053797,0.47713,0
0.5,0.056962,0.47712,0
0.5,0.060127,0.47712,0
0.5,0.063291,0.47712,0
0.5,0.066456,0.47712,0
0.5,0.06962,0.47712,0
0.5,0.072785,0.47712,0
0.5,0.075949,0.47712,0
0.5,0.079114,0.47712,0
0.5,0.082278,0.47712,0
0.5,0.085443,0.47712,0
0.5,0.088608,0.47712,0
0.5,0.091772,0.47713,0
0.5,0.094937,0.47713,0
0.5,0.098101,0.47713,0
0.5,0.10127,0.47713,0
0.5,0.10443,0.47713,0
0.5,0.10759,0.47713,0
0.5,0.11076,0.47713,0
0.5,0.11392,0.47713,0
0.5,0.11709,0.47713,0
0.5,0.12025,0.47713,0
0.5,0.12342,0.47713,0
0.5,0.12658,0.47713,0
0.5,0.12975,0.47713,0
0.5,0.13291,0.47713,0
0.5,0.13608,0.47713,0
0.5,0.13924,0.47713,0
0.5,0.14241,0.47713,0
0.5,0.14557,0.47713,0
0.5,0.14873,0.47713,0
0.5,0.1519,0.47713,0
0.5,0.15506,0.47713,0
0.5,0.15823,0.47713,0
0.5,0.16139,0.47713,0
0.5,0.16456,0.47713,0
0.5,0.16772,0.47713,0
0.5,0.17089,0.47713,0
0.5,0.17405,0.47713,0
0.5,0.17722,0.47713,0
0.5,0.18038,0.47713,0
0.5,0.18354,0.47713,0
0.5,0.18671,0.47713,0
0.5,0.18987,0.47713,0
0.5,0.19304,0.47713,0
0.5,0.1962,0.47713,0
0.5,0.19937,0.47713,0
0.5,0.20253,0.47713,0
0.5,0.2057,0.47713,0
0.5,0.20886,0.47713,0
0.5,0.21203,0.47713,0
0.5,0.21519,0.47713,0
0.5,0.21835,0.47713,0
0.5,0.22152,0.47713,0
0.5,0.22468,0.47713,0
0.5,0.22785,0.47713,0
0.5,0.23101,0.47713,0
0.5,0.23418,0.47713,0
0.5,0.23734,0.47713,0
0.5,0.24051,0.47713,0
0.5,0.24367,0.47713,0
0.5,0.24684,0.47713,0
0.5,0.25,0.47713,0
0.5,0.25316,0.47713,0
0.5,0.25633,0.47713,0
0.5,0.25949,0.47713,0
0.5,0.26266,0.47713,0
0.5,0.26582,0.47713,0
0.5,0.26899,0.47713,0
0.5,0.27215,0.47713,0
0.5,0.27532,0.47713,0
0.5,0.27848,0.47713,0
0.5,0.28165,0.47713,0
0.5,0.28481,0.47713,0
0.5,0.28797,0.47713,0
0.5,0.29114,0.47712,0
0.5,0.2943,0.47712,0
0.5,0.29747,0.47712,0
0.5,0.30063,0.47712,0
0.5,0.3038,0.47712,0
0.5,0.30696,0.47712,0
0.5,0.31013,0.47712,0
0.5,0.31329,0.47712,0
0.5,0.31646,0.47712,0
0.5,0.31962,0.47712,0
0.5,0.32278,0.47712,0
0.5,0.32595,0.47712,0
0.5,0.32911,0.47712,0
0.5,0.33228,0.47712,0
0.5,0.33544,0.47712,0
0.5,0.33861,0.47712,0
0.5,0.34177,0.47712,0
0.5,0.34494,0.47712,0
0.5,0.3481,0.47712,0
0.5,0.35127,0.47712,0
0.5,0.35443,0.47712,0
0.5,0.35759,0.47712,0
0.5,0.36076,0.47712,0
0.5,0.36392,0.47712,0
0.5,0.36709,0.47712,0
0.5,0.37025,0.47712,0
0.5,0.37342,0.47712,0
0.5,0.37658,0.47712,0
0.5,0.37975,0.47712,0
0.5,0.38291,0.47711,0
0.5,0.38608,0.47711,0
0.5,0.38924,0.47711,0
0.5,0.39241,0.47711,0
0.5,0.39557,0.47711,0
0.5,0.39873,0.47711,0
0.5,0.4019,0.47711,0
0.5,0.40506,0.47711,0
0.5,0.40823,0.47711,0
0.5,0.41139,0.47711,0
0.5,0.41456,0.47711,0
0.5,0.41772,0.47711,0
0.5,0.42089,0.47711,0
0.5,0.42405,0.47711,0
0.5,0.42722,0.47711,0
0.5,0.43038,0.4771,0
0.5,0.43354,0.4771,0
0.5,0.43671,0.4771,0
0.5,0.43987,0.4771,0
0.5,0.44304,0.4771,0
0.5,0.4462,0.4771,0
0.5,0.44937,0.4771,0
0.5,0.45253,0.4771,0
0.5,0.4557,0.4771,0
0.5,0.45886,0.47709,0
0.5,0.46203,0.47709,0
0.5,0.46519,0.47709,0
0.5,0.46835,0.47709,0
0.5,0.47152,0.47708,0
0.5,0.47468,0.47708,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47707,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47707,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47762,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.4775,0
0.5,0.57278,0.47741,0
0.5,0.57595,0.4773,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47708,0
0.5,0.58544,0.47699,0
0.5,0.58861,0.47692,0
0.5,0.59177,0.47689,0
0.5,0.59494,0.47689,0
0.5,0.5981,0.47691,0
0.5,0.60127,0.47694,0
0.5,0.60443,0.47698,0
0.5,0.60759,0.47701,0
0.5,0.61076,0.47705,0
0.5,0.61392,0.47708,0
0.5,0.61709,0.47711,0
0.5,0.62025,0.47714,0
0.5,0.62342,0.47717,0
0.5,0.62658,0.47719,0
0.5,0.62975,0.47721,0
0.5,0.63291,0.47723,0
0.5,0.63608,0.47725,0
0.5,0.63924,0.47726,0
0.5,0.64241,0.47728,0
0.5,0.64557,0.47728,0
0.5,0.64873,0.47729,0
0.5,0.6519,0.47729,0
0.5,0.65506,0.47728,0
0.5,0.65823,0.47727,0
0.5,0.66139,0.47725,0
0.5,0.66456,0.47723,0
0.5,0.66772,0.47718,0
0.5,0.67089,0.47711,0
0.5,0.67405,0.47702,0
0.5,0.67722,0.47691,0
0.5,0.68038,0.47677,0
0.5,0.68354,0.47663,0
0.5,0.68671,0.47647,0
0.5,0.68987,0.47631,0
0.5,0.69304,0.47613,0
0.5,0.6962,0.47593,0
0.5,0.69937,0.47571,0
0.5,0.70253,0.47545,0
0.5,0.7057,0.47516,0
0.5,0.70886,0.47485,0
0.5,0.73418,0.47473,0
0.5,0.73734,0.47501,0
0.5,0.74051,0.47527,0
0.5,0.74367,0.47551,0
0.5,0.74684,0.47572,0
0.5,0.75,0.47591,0
0.5,0.75316,0.47607,0
0.5,0.75633,0.47622,0
0.5,0.75949,0.47634,0
0.5,0.76266,0.47644,0
0.5,0.76582,0.47653,0
0.5,0.76899,0.4766,0
0.5,0.77215,0.47666,0
0.5,0.77532,0.47671,0
0.5,0.77848,0.47675,0
0.5,0.78165,0.47677,0
0.5,0.78481,0.47679,0
0.5,0.78797,0.4768,0
0.5,0.79114,0.47679,0
0.5,0.7943,0.47677,0
0.5,0.79747,0.47672,0
0.5,0.80063,0.47664,0
0.5,0.8038,0.47654,0
0.5,0.80696,0.47642,0
0.5,0.81013,0.47629,0
0.5,0.81329,0.47615,0
0.5,0.81646,0.476,0
0.5,0.81962,0.47585,0
0.5,0.82278,0.47568,0
0.5,0.82595,0.47551,0
0.5,0.82911,0.47533,0
0.5,0.83228,0.47516,0
0.5,0.83544,0.47503,0
0.5,0.83861,0.47497,0
0.5,0.84177,0.475,0
0.5,0.84494,0.47508,0
0.5,0.8481,0.47519,0
0.5,0.85127,0.4753,0
0.5,0.85443,0.47542,0
0.5,0.85759,0.47553,0
0.5,0.86076,0.47563,0
0.5,0.86392,0.47572,0
0.5,0.86709,0.47581,0
0.5,0.87025,0.47588,0
0.5,0.87342,0.47595,0
0.5,0.87658,0.476,0
0.5,0.87975,0.47604,0
0.5,0.88291,0.47607,0
0.5,0.88608,0.47609,0
0.5,0.88924,0.47609,0
0.5,0.89241,0.47608,0
0.5,0.89557,0.47603,0
0.5,0.89873,0.47595,0
0.5,0.9019,0.47582,0
0.5,0.90506,0.47566,0
0.5,0.90823,0.47545,0
0.5,0.91139,0.47524,0
0.5,0.91456,0.475,0
0.5,0.91772,0.47474,0
0.5,0,0.47955,0
0.5,0.0031646,0.4791,0
0.5,0.0063291,0.47873,0
0.5,0.0094937,0.47842,0
0.5,0.012658,0.47815,0
0.5,0.015823,0.47792,0
0.5,0.0031646,0.5209,0
0.5,0,0.52045,0
0.5,0.0063291,0.52127,0
0.5,0.0094937,0.52158,0
0.5,0.012658,0.52185,0
0.5,0.015823,0.52208,0
0.5,0.017112,0.52215,0
0.5,0.018987,0.52227,0
0.5,0.022152,0.52243,0
0.5,0.025316,0.52255,0
0.5,0.028481,0.52264,0
0.5,0.031646,0.52272,0
0.5,0.03481,0.52277,0
0.5,0.037975,0.5228,0
0.5,0.041139,0.52283,0
0.5,0.044304,0.52285,0
0.5,0.047468,0.52286,0
0.5,0.050633,0.52287,0
0.5,0.053797,0.52287,0
0.5,0.056962,0.52288,0
0.5,0.060127,0.52288,0
0.5,0.063291,0.52288,0
0.5,0.066456,0.52288,0
0.5,0.06962,0.52288,0
0.5,0.072785,0.52288,0
0.5,0.075949,0.52288,0
0.5,0.079114,0.52288,0
0.5,0.082278,0.52288,0
0.5,0.085443,0.52288,0
0.5,0.088608,0.52288,0
0.5,0.091772,0.52287,0
0.5,0.094937,0.52287,0
0.5,0.098101,0.52287,0
0.5,0.10127,0.52287,0
0.5,0.10443,0.52287,0
0.5,0.10759,0.52287,0
0.5,0.11076,0.52287,0
0.5,0.11392,0.52287,0
0.5,0.11709,0.52287,0
0.5,0.12025,0.52287,0
0.5,0.12342,0.52287,0
0.5,0.12658,0.52287,0
0.5,0.12975,0.52287,0
0.5,0.13291,0.52287,0
0.5,0.13608,0.52287,0
0.5,0.13924,0.52287,0
0.5,0.14241,0.52287,0
0.5,0.14557,0.52287,0
0.5,0.14873,0.52287,0
0.5,0.1519,0.52287,0
0.5,0.15506,0.52287,0
0.5,0.15823,0.52287,0
0.5,0.16139,0.52287,0
0.5,0.16456,0.52287,0
0.5,0.16772,0.52287,0
0.5,0.17089,0.52287,0
0.5,0.17405,0.52287,0
0.5,0.17722,0.52287,0
0.5,0.18038,0.52287,0
0.5,0.18354,0.52287,0
0.5,0.18671,0.52287,0
0.5,0.18987,0.52287,0
0.5,0.19304,0.52287,0
0.5,0.1962,0.52287,0
0.5,0.19937,0.52287,0
0.5,0.20253,0.52287,0
0.5,0.2057,0.52287,0
0.5,0.20886,0.52287,0
0.5,0.21203,0.52287,0
0.5,0.21519,0.52287,0
0.5,0.21835,0.52287,0
0.5,0.22152,0.52287,0
0.5,0.22468,0.52287,0
0.5,0.22785,0.52287,0
0.5,0.23101,0.52287,0
0.5,0.23418,0.52287,0
0.5,0.23734,0.52287,0
0.5,0.24051,0.52287,0
0.5,0.24367,0.52287,0
0.5,0.24684,0.52287,0
0.5,0.25,0.52287,0
0.5,0.25316,0.52287,0
0.5,0.25633,0.52287,0
0.5,0.25949,0.52287,0
0.5,0.26266,0.52287,0
0.5,0.26582,0.52287,0
0.5,0.26899,0.52287,0
0.5,0.27215,0.52287,0
0.5,0.27532,0.52287,0
0.5,0.27848,0.52287,0
0.5,0.28165,0.52287,0
0.5,0.28481,0.52287,0
0.5,0.28797,0.52287,0
0.5,0.29114,0.52288,0
0.5,0.2943,0.52288,0
0.5,0.29747,0.52288,0
0.5,0.30063,0.52288,0
0.5,0.3038,0.52288,0
0.5,0.30696,0.52288,0
0.5,0.31013,0.52288,0
0.5,0.31329,0.52288,0
0.5,0.31646,0.52288,0
0.5,0.31962,0.52288,0
0.5,0.32278,0.52288,0
0.5,0.32595,0.52288,0
0.5,0.32911,0.52288,0
0.5,0.33228,0.52288,0
0.5,0.33544,0.52288,0
0.5,0.33861,0.52288,0
0.5,0.34177,0.52288,0
0.5,0.34494,0.52288,0
0.5,0.3481,0.52288,0
0.5,0.35127,0.52288,0
0.5,0.35443,0.52288,0
0.5,0.35759,0.52288,0
0.5,0.36076,0.52288,0
0.5,0.36392,0.52288,0
0.5,0.36709,0.52288,0
0.5,0.37025,0.52288,0
0.5,0.37342,0.52288,0
0.5,0.37658,0.52288,0
0.5,0.37975,0.52288,0
0.5,0.38291,0.52289,0
0.5,0.38608,0.52289,0
0.5,0.38924,0.52289,0
0.5,0.39241,0.52289,0
0.5,0.39557,0.52289,0
0.5,0.39873,0.52289,0
0.5,0.4019,0.52289,0
0.5,0.40506,0.52289,0
0.5,0.40823,0.52289,0
0.5,0.41139,0.52289,0
0.5,0.41456,0.52289,0
0.5,0.41772,0.52289,0
0.5,0.42089,0.52289,0
0.5,0.42405,0.52289,0
0.5,0.42722,0.52289,0
0.5,0.43038,0.5229,0
0.5,0.43354,0.5229,0
0.5,0.43671,0.5229,0
0.5,0.43987,0.5229,0
0.5,0.44304,0.5229,0
0.5,0.4462,0.5229,0
0.5,0.44937,0.5229,0
0.5,0.45253,0.5229,0
0.5,0.4557,0.5229,0
0.5,0.45886,0.52291,0
0.5,0.46203,0.52291,0
0.5,0.46519,0.52291,0
0.5,0.46835,0.52291,0
0.5,0.47152,0.52292,0
0.5,0.47468,0.52292,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52293,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52293,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52227,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52225,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52242,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.52259,0
0.5,0.57595,0.52269,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52292,0
0.5,0.58544,0.52301,0
0.5,0.58861,0.52308,0
0.5,0.59177,0.52311,0
0.5,0.59494,0.52311,0
0.5,0.5981,0.52309,0
0.5,0.60127,0.52306,0
0.5,0.60443,0.52302,0
0.5,0.60759,0.52299,0
0.5,0.61076,0.52295,0
0.5,0.61392,0.52292,0
0.5,0.61709,0.52289,0
0.5,0.62025,0.52286,0
0.5,0.62342,0.52283,0
0.5,0.62658,0.52281,0
0.5,0.62975,0.52279,0
0.5,0.63291,0.52277,0
0.5,0.63608,0.52275,0
0.5,0.63924,0.52273,0
0.5,0.64241,0.52272,0
0.5,0.64557,0.52271,0
0.5,0.64873,0.5227,0
0.5,0.6519,0.5227,0
0.5,0.65506,0.52271,0
0.5,0.65823,0.52272,0
0.5,0.66139,0.52274,0
0.5,0.66456,0.52277,0
0.5,0.66772,0.52281,0
0.5,0.67089,0.52288,0
0.5,0.67405,0.52297,0
0.5,0.67722,0.52309,0
0.5,0.68038,0.52322,0
0.5,0.68354,0.52337,0
0.5,0.68671,0.52353,0
0.5,0.68987,0.52369,0
0.5,0.69304,0.52387,0
0.5,0.6962,0.52407,0
0.5,0.69937,0.52429,0
0.5,0.70253,0.52455,0
0.5,0.7057,0.52484,0
0.5,0.70886,0.52515,0
0.5,0.71046,0.52532,0
0.5,0.73418,0.52527,0
0.5,0.73366,0.52532,0
0.5,0.73734,0.52499,0
0.5,0.74051,0.52473,0
0.5,0.74367,0.52449,0
0.5,0.74684,0.52428,0
0.5,0.75,0.52409,0
0.5,0.75316,0.52393,0
0.5,0.75633,0.52379,0
0.5,0.75949,0.52366,0
0.5,0.76266,0.52356,0
0.5,0.76582,0.52347,0
0.5,0.76899,0.5234,0
0.5,0.77215,0.52334,0
0.5,0.77532,0.52329,0
0.5,0.77848,0.52325,0
0.5,0.78165,0.52322,0
0.5,0.78481,0.52321,0
0.5,0.78797,0.5232,0
0.5,0.79114,0.5232,0
0.5,0.7943,0.52323,0
0.5,0.79747,0.52328,0
0.5,0.80063,0.52335,0
0.5,0.8038,0.52345,0
0.5,0.80696,0.52357,0
0.5,0.81013,0.5237,0
0.5,0.81329,0.52385,0
0.5,0.81646,0.52399,0
0.5,0.81962,0.52415,0
0.5,0.82278,0.52432,0
0.5,0.82595,0.52449,0
0.5,0.82911,0.52467,0
0.5,0.83228,0.52484,0
0.5,0.83544,0.52497,0
0.5,0.83861,0.52503,0
0.5,0.84177,0.525,0
0.5,0.84494,0.52492,0
0.5,0.8481,0.52481,0
0.5,0.85127,0.5247,0
0.5,0.85443,0.52458,0
0.5,0.85759,0.52447,0
0.5,0.86076,0.52437,0
0.5,0.86392,0.52427,0
0.5,0.86709,0.52419,0
0.5,0.87025,0.52411,0
0.5,0.87342,0.52405,0
0.5,0.87658,0.52399,0
0.5,0.87975,0.52395,0
0.5,0.88291,0.52392,0
0.5,0.88608,0.52391,0
0.5,0.88924,0.5239,0
0.5,0.89241,0.52392,0
0.5,0.89557,0.52396,0
0.5,0.89873,0.52405,0
0.5,0.9019,0.52417,0
0.5,0.90506,0.52434,0
0.5,0.90823,0.52454,0
0.5,0.91139,0.52476,0
0.5,0.91456,0.52499,0
0.5,0.91772,0.52525,0
0.5,0.91843,0.52532,0
0.5,0.71203,0.52548,0
0.5,0.71519,0.52577,0
0.5,0.71835,0.52598,0
0.5,0.72152,0.52606,0
0.5,0.72468,0.526,0
0.5,0.72785,0.52581,0
0.5,0.73101,0.52556,0
0.5,0.92089,0.52554,0
0.5,0.92405,0.52586,0
0.5,0.92722,0.52621,0
0.5,0.93038,0.52657,0
0.5,0.93354,0.52695,0
0.5,0.93671,0.52733,0
0.5,0.93987,0.5277,0
0.5,0.94304,0.52804,0
0.5,0.9462,0.52836,0
0.5,0.94753,0.52848,0
0.5,0.94937,0.52868,0
0.5,0.95253,0.529,0
0.5,0.9557,0.52932,0
0.5,0.95886,0.52963,0
0.5,0.96203,0.52994,0
0.5,0.96519,0.53024,0
0.5,0.96835,0.53053,0
0.5,0.97152,0.53083,0
0.5,0.97468,0.53112,0
0.5,0.97785,0.5314,0
0.5,0.98101,0.53163,0
0.5,0.9813,0.53165,0
0.5,0.98418,0.53182,0
0.5,0.98734,0.53196,0
0.5,0.99051,0.53203,0
0.5,0.99367,0.53205,0
0.5,0.99684,0.532,0
0.5,1,0.5319,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97683,0.46835,0
0.5,0.97785,0.46829,0
0.5,0.98101,0.46809,0
0.5,0.98418,0.46793,0
0.5,0.98734,0.46781,0
0.5,0.99051,0.46773,0
0.5,0.99367,0.46772,0
0.5,0.99684,0.46782,0
0.5,1,0.46809,0
0.5,0.94191,0.47152,0
0.5,0.94304,0.47135,0
0.5,0.9462,0.47094,0
0.5,0.94937,0.47057,0
0.5,0.95253,0.47024,0
0.5,0.9557,0.46994,0
0.5,0.95886,0.46967,0
0.5,0.96203,0.46941,0
0.5,0.96519,0.46916,0
0.5,0.96835,0.46893,0
0.5,0.97152,0.4687,0
0.5,0.97468,0.46849,0
0.5,0.71045,0.47468,0
0.5,0.71203,0.47452,0
0.5,0.71519,0.47423,0
0.5,0.71835,0.47402,0
0.5,0.72152,0.47394,0
0.5,0.72468,0.474,0
0.5,0.72785,0.47419,0
0.5,0.73101,0.47444,0
0.5,0.73365,0.47468,0
0.5,0.91744,0.47468,0
0.5,0.91772,0.47466,0
0.5,0.92089,0.47435,0
0.5,0.92405,0.47402,0
0.5,0.92722,0.47365,0
0.5,0.93038,0.47323,0
0.5,0.93354,0.47277,0
0.5,0.93671,0.47228,0
0.5,0.93987,0.47181,0
0.5,0.017005,0.47785,0
0.5,0.018987,0.47773,0
0.5,0.022152,0.47757,0
0.5,0.025316,0.47745,0
0.5,0.028481,0.47735,0
0.5,0.031646,0.47728,0
0.5,0.03481,0.47723,0
0.5,0.037975,0.47719,0
0.5,0.041139,0.47717,0
0.5,0.044304,0.47715,0
0.5,0.047468,0.47714,0
0.5,0.050633,0.47713,0
0.5,0.053797,0.47712,0
0.5,0.056962,0.47712,0
0.5,0.060127,0.47712,0
0.5,0.063291,0.47712,0
0.5,0.066456,0.47712,0
0.5,0.06962,0.47712,0
0.5,0.072785,0.47712,0
0.5,0.075949,0.47712,0
0.5,0.079114,0.47712,0
0.5,0.082278,0.47712,0
0.5,0.085443,0.47712,0
0.5,0.088608,0.47712,0
0.5,0.091772,0.47712,0
0.5,0.094937,0.47712,0
0.5,0.098101,0.47712,0
0.5,0.10127,0.47712,0
0.5,0.10443,0.47712,0
0.5,0.10759,0.47712,0
0.5,0.11076,0.47712,0
0.5,0.11392,0.47712,0
0.5,0.11709,0.47712,0
0.5,0.12025,0.47712,0
0.5,0.12342,0.47712,0
0.5,0.12658,0.47712,0
0.5,0.12975,0.47712,0
0.5,0.13291,0.47712,0
0.5,0.13608,0.47712,0
0.5,0.13924,0.47712,0
0.5,0.14241,0.47712,0
0.5,0.14557,0.47712,0
0.5,0.14873,0.47712,0
0.5,0.1519,0.47712,0
0.5,0.15506,0.47712,0
0.5,0.15823,0.47712,0
0.5,0.16139,0.47712,0
0.5,0.16456,0.47712,0
0.5,0.16772,0.47712,0
0.5,0.17089,0.47712,0
0.5,0.17405,0.47712,0
0.5,0.17722,0.47712,0
0.5,0.18038,0.47712,0
0.5,0.18354,0.47712,0
0.5,0.18671,0.47712,0
0.5,0.18987,0.47712,0
0.5,0.19304,0.47712,0
0.5,0.1962,0.47712,0
0.5,0.19937,0.47712,0
0.5,0.20253,0.47712,0
0.5,0.2057,0.47712,0
0.5,0.20886,0.47712,0
0.5,0.21203,0.47712,0
0.5,0.21519,0.47712,0
0.5,0.21835,0.47712,0
0.5,0.22152,0.47712,0
0.5,0.22468,0.47712,0
0.5,0.22785,0.47712,0
0.5,0.23101,0.47712,0
0.5,0.23418,0.47712,0
0.5,0.23734,0.47712,0
0.5,0.24051,0.47712,0
0.5,0.24367,0.47712,0
0.5,0.24684,0.47712,0
0.5,0.25,0.47712,0
0.5,0.25316,0.47712,0
0.5,0.25633,0.47712,0
0.5,0.25949,0.47712,0
0.5,0.26266,0.47712,0
0.5,0.26582,0.47712,0
0.5,0.26899,0.47712,0
0.5,0.27215,0.47712,0
0.5,0.27532,0.47712,0
0.5,0.27848,0.47712,0
0.5,0.28165,0.47712,0
0.5,0.28481,0.47712,0
0.5,0.28797,0.47712,0
0.5,0.29114,0.47712,0
0.5,0.2943,0.47712,0
0.5,0.29747,0.47712,0
0.5,0.30063,0.47712,0
0.5,0.3038,0.47712,0
0.5,0.30696,0.47712,0
0.5,0.31013,0.47712,0
0.5,0.31329,0.47712,0
0.5,0.31646,0.47712,0
0.5,0.31962,0.47712,0
0.5,0.32278,0.47712,0
0.5,0.32595,0.47712,0
0.5,0.32911,0.47712,0
0.5,0.33228,0.47712,0
0.5,0.33544,0.47712,0
0.5,0.33861,0.47712,0
0.5,0.34177,0.47712,0
0.5,0.34494,0.47712,0
0.5,0.3481,0.47712,0
0.5,0.35127,0.47712,0
0.5,0.35443,0.47712,0
0.5,0.35759,0.47712,0
0.5,0.36076,0.47712,0
0.5,0.36392,0.47712,0
0.5,0.36709,0.47711,0
0.5,0.37025,0.47711,0
0.5,0.37342,0.47711,0
0.5,0.37658,0.47711,0
0.5,0.37975,0.47711,0
0.5,0.38291,0.47711,0
0.5,0.38608,0.47711,0
0.5,0.38924,0.47711,0
0.5,0.39241,0.47711,0
0.5,0.39557,0.47711,0
0.5,0.39873,0.47711,0
0.5,0.4019,0.47711,0
0.5,0.40506,0.47711,0
0.5,0.40823,0.47711,0
0.5,0.41139,0.47711,0
0.5,0.41456,0.47711,0
0.5,0.41772,0.47711,0
0.5,0.42089,0.47711,0
0.5,0.42405,0.4771,0
0.5,0.42722,0.4771,0
0.5,0.43038,0.4771,0
0.5,0.43354,0.4771,0
0.5,0.43671,0.4771,0
0.5,0.43987,0.4771,0
0.5,0.44304,0.4771,0
0.5,0.4462,0.4771,0
0.5,0.44937,0.4771,0
0.5,0.45253,0.4771,0
0.5,0.4557,0.47709,0
0.5,0.45886,0.47709,0
0.5,0.46203,0.47709,0
0.5,0.46519,0.47709,0
0.5,0.46835,0.47709,0
0.5,0.47152,0.47708,0
0.5,0.47468,0.47708,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47707,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47707,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47762,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.4775,0
0.5,0.57278,0.47741,0
0.5,0.57595,0.4773,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47708,0
0.5,0.58544,0.47699,0
0.5,0.58861,0.47692,0
0.5,0.59177,0.47689,0
0.5,0.59494,0.47689,0
0.5,0.5981,0.47691,0
0.5,0.60127,0.47694,0
0.5,0.60443,0.47698,0
0.5,0.60759,0.47701,0
0.5,0.61076,0.47705,0
0.5,0.61392,0.47708,0
0.5,0.61709,0.47711,0
0.5,0.62025,0.47714,0
0.5,0.62342,0.47717,0
0.5,0.62658,0.47719,0
0.5,0.62975,0.47721,0
0.5,0.63291,0.47723,0
0.5,0.63608,0.47725,0
0.5,0.63924,0.47726,0
0.5,0.64241,0.47728,0
0.5,0.64557,0.47728,0
0.5,0.64873,0.47729,0
0.5,0.6519,0.47729,0
0.5,0.65506,0.47728,0
0.5,0.65823,0.47727,0
0.5,0.66139,0.47725,0
0.5,0.66456,0.47723,0
0.5,0.66772,0.47718,0
0.5,0.67089,0.47711,0
0.5,0.67405,0.47702,0
0.5,0.67722,0.47691,0
0.5,0.68038,0.47677,0
0.5,0.68354,0.47663,0
0.5,0.68671,0.47647,0
0.5,0.68987,0.47631,0
0.5,0.69304,0.47613,0
0.5,0.6962,0.47593,0
0.5,0.69937,0.47571,0
0.5,0.70253,0.47545,0
0.5,0.7057,0.47516,0
0.5,0.70886,0.47485,0
0.5,0.73418,0.47473,0
0.5,0.73734,0.47501,0
0.5,0.74051,0.47527,0
0.5,0.74367,0.47551,0
0.5,0.74684,0.47572,0
0.5,0.75,0.47591,0
0.5,0.75316,0.47607,0
0.5,0.75633,0.47622,0
0.5,0.75949,0.47634,0
0.5,0.76266,0.47644,0
0.5,0.76582,0.47653,0
0.5,0.76899,0.4766,0
0.5,0.77215,0.47666,0
0.5,0.77532,0.47671,0
0.5,0.77848,0.47675,0
0.5,0.78165,0.47677,0
0.5,0.78481,0.47679,0
0.5,0.78797,0.4768,0
0.5,0.79114,0.47679,0
0.5,0.7943,0.47677,0
0.5,0.79747,0.47672,0
0.5,0.80063,0.47664,0
0.5,0.8038,0.47654,0
0.5,0.80696,0.47642,0
0.5,0.81013,0.47629,0
0.5,0.81329,0.47615,0
0.5,0.81646,0.476,0
0.5,0.81962,0.47585,0
0.5,0.82278,0.47568,0
0.5,0.82595,0.47551,0
0.5,0.82911,0.47533,0
0.5,0.83228,0.47516,0
0.5,0.83544,0.47503,0
0.5,0.83861,0.47497,0
0.5,0.84177,0.475,0
0.5,0.84494,0.47508,0
0.5,0.8481,0.47519,0
0.5,0.85127,0.4753,0
0.5,0.85443,0.47542,0
0.5,0.85759,0.47553,0
0.5,0.86076,0.47563,0
0.5,0.86392,0.47572,0
0.5,0.86709,0.47581,0
0.5,0.87025,0.47588,0
0.5,0.87342,0.47595,0
0.5,0.87658,0.476,0
0.5,0.87975,0.47604,0
0.5,0.88291,0.47607,0
0.5,0.88608,0.47609,0
0.5,0.88924,0.47609,0
0.5,0.89241,0.47607,0
0.5,0.89557,0.47602,0
0.5,0.89873,0.47592,0
0.5,0.9019,0.47579,0
0.5,0.90506,0.47561,0
0.5,0.90823,0.47541,0
0.5,0.91139,0.47518,0
0.5,0.91456,0.47493,0
0.5,0,0.47953,0
0.5,0.0031646,0.47909,0
0.5,0.0063291,0.47872,0
0.5,0.0094937,0.47841,0
0.5,0.012658,0.47814,0
0.5,0.015823,0.47792,0
0.5,0.0031646,0.52091,0
0.5,0,0.52047,0
0.5,0.0063291,0.52128,0
0.5,0.0094937,0.52159,0
0.5,0.012658,0.52186,0
0.5,0.015823,0.52208,0
0.5,0.017013,0.52215,0
0.5,0.018987,0.52227,0
0.5,0.022152,0.52243,0
0.5,0.025316,0.52255,0
0.5,0.028481,0.52265,0
0.5,0.031646,0.52272,0
0.5,0.03481,0.52277,0
0.5,0.037975,0.52281,0
0.5,0.041139,0.52283,0
0.5,0.044304,0.52285,0
0.5,0.047468,0.52286,0
0.5,0.050633,0.52287,0
0.5,0.053797,0.52288,0
0.5,0.056962,0.52288,0
0.5,0.060127,0.52288,0
0.5,0.063291,0.52288,0
0.5,0.066456,0.52288,0
0.5,0.06962,0.52288,0
0.5,0.072785,0.52288,0
0.5,0.075949,0.52288,0
0.5,0.079114,0.52288,0
0.5,0.082278,0.52288,0
0.5,0.085443,0.52288,0
0.5,0.088608,0.52288,0
0.5,0.091772,0.52288,0
0.5,0.094937,0.52288,0
0.5,0.098101,0.52288,0
0.5,0.10127,0.52288,0
0.5,0.10443,0.52288,0
0.5,0.10759,0.52288,0
0.5,0.11076,0.52288,0
0.5,0.11392,0.52288,0
0.5,0.11709,0.52288,0
0.5,0.12025,0.52288,0
0.5,0.12342,0.52288,0
0.5,0.12658,0.52288,0
0.5,0.12975,0.52288,0
0.5,0.13291,0.52288,0
0.5,0.13608,0.52288,0
0.5,0.13924,0.52288,0
0.5,0.14241,0.52288,0
0.5,0.14557,0.52288,0
0.5,0.14873,0.52288,0
0.5,0.1519,0.52288,0
0.5,0.15506,0.52288,0
0.5,0.15823,0.52288,0
0.5,0.16139,0.52288,0
0.5,0.16456,0.52288,0
0.5,0.16772,0.52288,0
0.5,0.17089,0.52288,0
0.5,0.17405,0.52288,0
0.5,0.17722,0.52288,0
0.5,0.18038,0.52288,0
0.5,0.18354,0.52288,0
0.5,0.18671,0.52288,0
0.5,0.18987,0.52288,0
0.5,0.19304,0.52288,0
0.5,0.1962,0.52288,0
0.5,0.19937,0.52288,0
0.5,0.20253,0.52288,0
0.5,0.2057,0.52288,0
0.5,0.20886,0.52288,0
0.5,0.21203,0.52288,0
0.5,0.21519,0.52288,0
0.5,0.21835,0.52288,0
0.5,0.22152,0.52288,0
0.5,0.22468,0.52288,0
0.5,0.22785,0.52288,0
0.5,0.23101,0.52288,0
0.5,0.23418,0.52288,0
0.5,0.23734,0.52288,0
0.5,0.24051,0.52288,0
0.5,0.24367,0.52288,0
0.5,0.24684,0.52288,0
0.5,0.25,0.52288,0
0.5,0.25316,0.52288,0
0.5,0.25633,0.52288,0
0.5,0.25949,0.52288,0
0.5,0.26266,0.52288,0
0.5,0.26582,0.52288,0
0.5,0.26899,0.52288,0
0.5,0.27215,0.52288,0
0.5,0.27532,0.52288,0
0.5,0.27848,0.52288,0
0.5,0.28165,0.52288,0
0.5,0.28481,0.52288,0
0.5,0.28797,0.52288,0
0.5,0.29114,0.52288,0
0.5,0.2943,0.52288,0
0.5,0.29747,0.52288,0
0.5,0.30063,0.52288,0
0.5,0.3038,0.52288,0
0.5,0.30696,0.52288,0
0.5,0.31013,0.52288,0
0.5,0.31329,0.52288,0
0.5,0.31646,0.52288,0
0.5,0.31962,0.52288,0
0.5,0.32278,0.52288,0
0.5,0.32595,0.52288,0
0.5,0.32911,0.52288,0
0.5,0.33228,0.52288,0
0.5,0.33544,0.52288,0
0.5,0.33861,0.52288,0
0.5,0.34177,0.52288,0
0.5,0.34494,0.52288,0
0.5,0.3481,0.52288,0
0.5,0.35127,0.52288,0
0.5,0.35443,0.52288,0
0.5,0.35759,0.52288,0
0.5,0.36076,0.52288,0
0.5,0.36392,0.52288,0
0.5,0.36709,0.52289,0
0.5,0.37025,0.52289,0
0.5,0.37342,0.52289,0
0.5,0.37658,0.52289,0
0.5,0.37975,0.52289,0
0.5,0.38291,0.52289,0
0.5,0.38608,0.52289,0
0.5,0.38924,0.52289,0
0.5,0.39241,0.52289,0
0.5,0.39557,0.52289,0
0.5,0.39873,0.52289,0
0.5,0.4019,0.52289,0
0.5,0.40506,0.52289,0
0.5,0.40823,0.52289,0
0.5,0.41139,0.52289,0
0.5,0.41456,0.52289,0
0.5,0.41772,0.52289,0
0.5,0.42089,0.52289,0
0.5,0.42405,0.5229,0
0.5,0.42722,0.5229,0
0.5,0.43038,0.5229,0
0.5,0.43354,0.5229,0
0.5,0.43671,0.5229,0
0.5,0.43987,0.5229,0
0.5,0.44304,0.5229,0
0.5,0.4462,0.5229,0
0.5,0.44937,0.5229,0
0.5,0.45253,0.5229,0
0.5,0.4557,0.52291,0
0.5,0.45886,0.52291,0
0.5,0.46203,0.52291,0
0.5,0.46519,0.52291,0
0.5,0.46835,0.52291,0
0.5,0.47152,0.52292,0
0.5,0.47468,0.52292,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52293,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52293,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52227,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52225,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52243,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.52259,0
0.5,0.57595,0.52269,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52292,0
0.5,0.58544,0.52301,0
0.5,0.58861,0.52308,0
0.5,0.59177,0.52311,0
0.5,0.59494,0.52311,0
0.5,0.5981,0.52309,0
0.5,0.60127,0.52306,0
0.5,0.60443,0.52302,0
0.5,0.60759,0.52299,0
0.5,0.61076,0.52295,0
0.5,0.61392,0.52292,0
0.5,0.61709,0.52289,0
0.5,0.62025,0.52286,0
0.5,0.62342,0.52283,0
0.5,0.62658,0.52281,0
0.5,0.62975,0.52279,0
0.5,0.63291,0.52277,0
0.5,0.63608,0.52275,0
0.5,0.63924,0.52273,0
0.5,0.64241,0.52272,0
0.5,0.64557,0.52271,0
0.5,0.64873,0.5227,0
0.5,0.6519,0.5227,0
0.5,0.65506,0.52271,0
0.5,0.65823,0.52272,0
0.5,0.66139,0.52274,0
0.5,0.66456,0.52277,0
0.5,0.66772,0.52281,0
0.5,0.67089,0.52288,0
0.5,0.67405,0.52297,0
0.5,0.67722,0.52309,0
0.5,0.68038,0.52322,0
0.5,0.68354,0.52337,0
0.5,0.68671,0.52353,0
0.5,0.68987,0.52369,0
0.5,0.69304,0.52387,0
0.5,0.6962,0.52407,0
0.5,0.69937,0.52429,0
0.5,0.70253,0.52455,0
0.5,0.7057,0.52484,0
0.5,0.70886,0.52515,0
0.5,0.71046,0.52532,0
0.5,0.73418,0.52527,0
0.5,0.73366,0.52532,0
0.5,0.73734,0.52499,0
0.5,0.74051,0.52473,0
0.5,0.74367,0.52449,0
0.5,0.74684,0.52428,0
0.5,0.75,0.52409,0
0.5,0.75316,0.52393,0
0.5,0.75633,0.52379,0
0.5,0.75949,0.52366,0
0.5,0.76266,0.52356,0
0.5,0.76582,0.52347,0
0.5,0.76899,0.5234,0
0.5,0.77215,0.52334,0
0.5,0.77532,0.52329,0
0.5,0.77848,0.52325,0
0.5,0.78165,0.52322,0
0.5,0.78481,0.52321,0
0.5,0.78797,0.5232,0
0.5,0.79114,0.5232,0
0.5,0.7943,0.52323,0
0.5,0.79747,0.52328,0
0.5,0.80063,0.52335,0
0.5,0.8038,0.52345,0
0.5,0.80696,0.52357,0
0.5,0.81013,0.5237,0
0.5,0.81329,0.52385,0
0.5,0.81646,0.52399,0
0.5,0.81962,0.52415,0
0.5,0.82278,0.52432,0
0.5,0.82595,0.52449,0
0.5,0.82911,0.52467,0
0.5,0.83228,0.52484,0
0.5,0.83544,0.52497,0
0.5,0.83861,0.52503,0
0.5,0.84177,0.525,0
0.5,0.84494,0.52492,0
0.5,0.8481,0.52481,0
0.5,0.85127,0.5247,0
0.5,0.85443,0.52458,0
0.5,0.85759,0.52447,0
0.5,0.86076,0.52437,0
0.5,0.86392,0.52427,0
0.5,0.86709,0.52419,0
0.5,0.87025,0.52411,0
0.5,0.87342,0.52405,0
0.5,0.87658,0.52399,0
0.5,0.87975,0.52395,0
0.5,0.88291,0.52392,0
0.5,0.88608,0.52391,0
0.5,0.88924,0.5239,0
0.5,0.89241,0.52392,0
0.5,0.89557,0.52398,0
0.5,0.89873,0.52407,0
0.5,0.9019,0.52421,0
0.5,0.90506,0.52438,0
0.5,0.90823,0.52459,0
0.5,0.91139,0.52482,0
0.5,0.91456,0.52507,0
0.5,0.91747,0.52532,0
0.5,0.71203,0.52548,0
0.5,0.71519,0.52577,0
0.5,0.71835,0.52598,0
0.5,0.72152,0.52606,0
0.5,0.72468,0.526,0
0.5,0.72785,0.52581,0
0.5,0.73101,0.52556,0
0.5,0.91772,0.52534,0
0.5,0.92089,0.52565,0
0.5,0.92405,0.52598,0
0.5,0.92722,0.52635,0
0.5,0.93038,0.52676,0
0.5,0.93354,0.52723,0
0.5,0.93671,0.52771,0
0.5,0.93987,0.52819,0
0.5,0.94191,0.52848,0
0.5,0.94304,0.52865,0
0.5,0.9462,0.52906,0
0.5,0.94937,0.52943,0
0.5,0.95253,0.52976,0
0.5,0.9557,0.53006,0
0.5,0.95886,0.53033,0
0.5,0.96203,0.53059,0
0.5,0.96519,0.53083,0
0.5,0.96835,0.53107,0
0.5,0.97152,0.53129,0
0.5,0.97468,0.53151,0
0.5,0.97685,0.53165,0
0.5,0.97785,0.53171,0
0.5,0.98101,0.5319,0
0.5,0.98418,0.53207,0
0.5,0.98734,0.53219,0
0.5,0.99051,0.53227,0
0.5,0.99367,0.53228,0
0.5,0.99684,0.53218,0
0.5,1,0.5319,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00172712,0.176093,0.0851182,0.112546,0.00149939,0.40686,0.117432,0.089089,7136,0.116094,1,1,1,1
1,0.0003,6.42029e-07,-0.0410275,6.15306e-06,0.00172712,1.14598,1.11258,0.2184,0.00442931,0.434277,0.0694254,0.120541,7136,0,7,1,1,1
2,0.0006,-8.85127e-09,-0.081972,2.45908e-05,0.00172713,0.765932,0.328685,0.39101,0.0178214,0.346826,0.0687905,0.119361,7136,0,2,2,2,1
3,0.0009,-2.3812e-08,-0.12278,5.52487e-05,0.00172719,0.761026,0.332976,0.390448,0.0220431,0.431478,0.0677842,0.12116,7136,0,2,2,2,1
4,0.0012,-3.18398e-08,-0.16337,9.8017e-05,0.00172735,0.758682,0.312205,0.39038,0.0257549,0.440967,0.0678392,0.121648,7136,0,2,2,2,1
5,0.0015,-2.32431e-08,-0.20367,0.000152743,0.00172768,0.762775,0.308842,0.390626,0.0286436,0.441124,0.0672561,0.122436,7136,0,2,2,2,1
6,0.0018,1.80179e-09,-0.243609,0.000219231,0.00172829,0.768091,0.317977,0.38578,0.0293238,0.441492,0.0668083,0.122953,7136,0,2,2,2,1
7,0.0021,5.83102e-08,-0.283113,0.000297238,0.0017293,0.764547,0.308752,0.386786,0.0306412,0.442554,0.0668861,0.122463,7136,0,2,2,2,1
8,0.0024,1.56769e-07,-0.322109,0.000386477,0.00173085,0.76494,0.301873,0.392785,0.0321313,0.443756,0.0648873,0.123535,7136,0,2,2,2,1
9,0.0027,9.64605e-08,-0.360454,0.000486601,0.00173312,1.16071,0.445854,0.571032,0.043298,0.443132,0.0653955,0.123251,7136,0,3,3,3,1
10,0.003,1.0701e-07,-0.39817,0.000597231,0.0017363,1.16745,0.468499,0.565144,0.043244,0.442492,0.0646049,0.124759,7136,0,3,3,3,1
11,0.0033,1.08508e-07,-0.435128,0.000717913,0.00174064,1.16341,0.463953,0.569686,0.044203,0.438349,0.0649546,0.124439,7136,0,3,3,3,1
12,0.0036,1.62313e-07,-0.471184,0.000848099,0.00174642,1.54804,0.627054,0.72872,0.0504668,0.409818,0.0649452,0.125465,7218,0.0025,4,4,4,1
13,0.0039,1.28575e-07,-0.506291,0.0009872,0.00175397,1.59529,0.60311,0.768609,0.0573304,0.453318,0.0631007,0.128989,7308,0.00445313,4,4,4,1
14,0.0042,1.89258e-07,-0.540202,0.00113435,0.00176383,2.03029,0.828878,0.975844,0.0641528,0.45006,0.063489,0.130626,7308,0,5,5,5,1
15,0.0045,2.90516e-07,-0.572637,0.00128836,0.00177679,2.86205,1.19291,1.34443,0.0739366,0.462791,0.0636319,0.131768,7438,0.00398438,7,7,7,1
16,0.0048,1.40889e-07,-0.599632,0.00143901,0.00180242,20.3194,8.20751,9.39615,0.146505,0.489328,0.0645583,0.132658,7782,0.0288281,48,48,48,1
17,0.0051,8.74866e-08,-0.535774,0.00136617,0.00204313,85.0334,36.5484,38.2751,0.695463,0.568055,0.0786719,0.131188,9064,0.0819531,199,186,186,1
18,0.0054,2.0362e-08,-0.443953,0.00119872,0.00234033,74.5849,36.9521,30.1978,0.852734,0.631199,0.0927104,0.144237,10598,0.0453906,175,138,138,1
19,0.0057,2.48863e-08,-0.34393,0.00098025,0.00264104,61.5534,35.134,23.9911,0.895746,0.698292,0.101998,0.146394,12342,0.0485937,139,92,92,1
20,0.006,1.94844e-07,-0.216129,0.000648495,0.0029963,68.2986,40.3434,26.1381,1.16178,0.78611,0.109209,0.155379,14394,0.0421875,135,84,84,1


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.4856,0
0.5,0.26266,0.4856,0
0.5,0.26582,0.4856,0
0.5,0.26899,0.4856,0
0.5,0.27215,0.4856,0
0.5,0.27532,0.4856,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48559,0
0.5,0.32595,0.48559,0
0.5,0.32911,0.48559,0
0.5,0.33228,0.48559,0
0.5,0.33544,0.48559,0
0.5,0.33861,0.48559,0
0.5,0.34177,0.48559,0
0.5,0.34494,0.48559,0
0.5,0.3481,0.48559,0
0.5,0.35127,0.48559,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48558,0
0.5,0.38291,0.48558,0
0.5,0.38608,0.48558,0
0.5,0.38924,0.48558,0
0.5,0.39241,0.48558,0
0.5,0.39557,0.48558,0
0.5,0.39873,0.48558,0
0.5,0.4019,0.48558,0
0.5,0.40506,0.48558,0
0.5,0.40823,0.48558,0
0.5,0.41139,0.48558,0
0.5,0.41456,0.48558,0
0.5,0.41772,0.48558,0
0.5,0.42089,0.48558,0
0.5,0.42405,0.48558,0
0.5,0.42722,0.48558,0
0.5,0.43038,0.48557,0
0.5,0.43354,0.48557,0
0.5,0.43671,0.48557,0
0.5,0.43987,0.48557,0
0.5,0.44304,0.48557,0
0.5,0.4462,0.48557,0
0.5,0.44937,0.48557,0
0.5,0.45253,0.48557,0
0.5,0.4557,0.48556,0
0.5,0.45886,0.48556,0
0.5,0.46203,0.48556,0
0.5,0.46519,0.48555,0
0.5,0.46835,0.48555,0
0.5,0.47152,0.48555,0
0.5,0.47468,0.48555,0
0.5,0.47785,0.48555,0
0.5,0.48101,0.48555,0
0.5,0.48418,0.48557,0
0.5,0.48734,0.4856,0
0.5,0.49051,0.48566,0
0.5,0.49367,0.48578,0
0.5,0.49684,0.48599,0
0.5,0.5,0.48636,0
0.5,0.50316,0.48699,0
0.5,0.50441,0.48734,0
0.5,0.50633,0.48785,0
0.5,0.50949,0.48913,0
0.5,0.51177,0.49051,0
0.5,0.51266,0.49117,0
0.5,0.51511,0.49367,0
0.5,0.51582,0.49497,0
0.5,0.51677,0.49684,0
0.5,0.51728,0.5,0
0.5,0.51677,0.50316,0
0.5,0.51582,0.50502,0
0.5,0.51511,0.50633,0
0.5,0.51266,0.50882,0
0.5,0.51176,0.50949,0
0.5,0.50633,0.51215,0
0.5,0.5044,0.51266,0
0.5,0.50949,0.51086,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.5144,0
0.5,0.26266,0.5144,0
0.5,0.26582,0.5144,0
0.5,0.26899,0.5144,0
0.5,0.27215,0.5144,0
0.5,0.27532,0.5144,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51441,0
0.5,0.32595,0.51441,0
0.5,0.32911,0.51441,0
0.5,0.33228,0.51441,0
0.5,0.33544,0.51441,0
0.5,0.33861,0.51441,0
0.5,0.34177,0.51441,0
0.5,0.34494,0.51441,0
0.5,0.3481,0.51441,0
0.5,0.35127,0.51441,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51442,0
0.5,0.38291,0.51442,0
0.5,0.38608,0.51442,0
0.5,0.38924,0.51442,0
0.5,0.39241,0.51442,0
0.5,0.39557,0.51442,0
0.5,0.39873,0.51442,0
0.5,0.4019,0.51442,0
0.5,0.40506,0.51442,0
0.5,0.40823,0.51442,0
0.5,0.41139,0.51442,0
0.5,0.41456,0.51442,0
0.5,0.41772,0.51442,0
0.5,0.42089,0.51442,0
0.5,0.42405,0.51442,0
0.5,0.42722,0.51442,0
0.5,0.43038,0.51443,0
0.5,0.43354,0.51443,0
0.5,0.43671,0.51443,0
0.5,0.43987,0.51443,0
0.5,0.44304,0.51443,0
0.5,0.4462,0.51443,0
0.5,0.44937,0.51443,0
0.5,0.45253,0.51443,0
0.5,0.4557,0.51444,0
0.5,0.45886,0.51444,0
0.5,0.46203,0.51444,0
0.5,0.46519,0.51445,0
0.5,0.46835,0.51445,0
0.5,0.47152,0.51445,0
0.5,0.47468,0.51445,0
0.5,0.47785,0.51445,0
0.5,0.48101,0.51445,0
0.5,0.48418,0.51443,0
0.5,0.48734,0.5144,0
0.5,0.49051,0.51434,0
0.5,0.49367,0.51422,0
0.5,0.49684,0.51401,0
0.5,0.5,0.51364,0
0.5,0.50316,0.51301,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.4856,0
0.5,0.26266,0.4856,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48559,0
0.5,0.32595,0.48559,0
0.5,0.32911,0.48559,0
0.5,0.33228,0.48559,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48558,0
0.5,0.38291,0.48558,0
0.5,0.38608,0.48558,0
0.5,0.38924,0.48558,0
0.5,0.39241,0.48558,0
0.5,0.39557,0.48558,0
0.5,0.39873,0.48558,0
0.5,0.4019,0.48558,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48557,0
0.5,0.43354,0.48557,0
0.5,0.43671,0.48557,0
0.5,0.43987,0.48557,0
0.5,0.44304,0.48557,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48556,0
0.5,0.45253,0.48556,0
0.5,0.4557,0.48556,0
0.5,0.45886,0.48555,0
0.5,0.46203,0.48555,0
0.5,0.46519,0.48554,0
0.5,0.46835,0.48554,0
0.5,0.47152,0.48553,0
0.5,0.47468,0.48552,0
0.5,0.47785,0.48552,0
0.5,0.48101,0.48552,0
0.5,0.48418,0.48552,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48557,0
0.5,0.49367,0.48564,0
0.5,0.49684,0.48578,0
0.5,0.5,0.48604,0
0.5,0.50316,0.48645,0
0.5,0.50633,0.48696,0
0.5,0.5083,0.48734,0
0.5,0.50949,0.48755,0
0.5,0.51266,0.48829,0
0.5,0.51582,0.48945,0
0.5,0.51775,0.49051,0
0.5,0.51899,0.49133,0
0.5,0.52144,0.49367,0
0.5,0.52215,0.49487,0
0.5,0.5232,0.49684,0
0.5,0.52374,0.5,0
0.5,0.5232,0.50316,0
0.5,0.52215,0.50513,0
0.5,0.52144,0.50633,0
0.5,0.51899,0.50867,0
0.5,0.51775,0.50949,0
0.5,0.50949,0.51245,0
0.5,0.5083,0.51266,0
0.5,0.51266,0.51171,0
0.5,0.51582,0.51055,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.5144,0
0.5,0.26266,0.5144,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51441,0
0.5,0.32595,0.51441,0
0.5,0.32911,0.51441,0
0.5,0.33228,0.51441,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51442,0
0.5,0.38291,0.51442,0
0.5,0.38608,0.51442,0
0.5,0.38924,0.51442,0
0.5,0.39241,0.51442,0
0.5,0.39557,0.51442,0
0.5,0.39873,0.51442,0
0.5,0.4019,0.51442,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51443,0
0.5,0.43354,0.51443,0
0.5,0.43671,0.51443,0
0.5,0.43987,0.51443,0
0.5,0.44304,0.51443,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51444,0
0.5,0.45253,0.51444,0
0.5,0.4557,0.51444,0
0.5,0.45886,0.51445,0
0.5,0.46203,0.51445,0
0.5,0.46519,0.51446,0
0.5,0.46835,0.51446,0
0.5,0.47152,0.51447,0
0.5,0.47468,0.51448,0
0.5,0.47785,0.51448,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51448,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51436,0
0.5,0.49684,0.51422,0
0.5,0.5,0.51396,0
0.5,0.50316,0.51355,0
0.5,0.50633,0.51303,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48555,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48554,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48552,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.48551,0
0.5,0.48101,0.48551,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48564,0
0.5,0.49684,0.48576,0
0.5,0.5,0.48595,0
0.5,0.50316,0.48622,0
0.5,0.50633,0.48649,0
0.5,0.50949,0.48673,0
0.5,0.51266,0.48693,0
0.5,0.51582,0.48707,0
0.5,0.51899,0.48717,0
0.5,0.52215,0.48724,0
0.5,0.52532,0.4873,0
0.5,0.52804,0.48734,0
0.5,0.52848,0.48735,0
0.5,0.53165,0.48738,0
0.5,0.53481,0.48741,0
0.5,0.53797,0.48744,0
0.5,0.54114,0.48746,0
0.5,0.5443,0.48749,0
0.5,0.54747,0.48751,0
0.5,0.55063,0.48754,0
0.5,0.5538,0.48756,0
0.5,0.55696,0.48759,0
0.5,0.56013,0.48762,0
0.5,0.56329,0.48764,0
0.5,0.56646,0.48766,0
0.5,0.56962,0.48768,0
0.5,0.57278,0.48769,0
0.5,0.57595,0.48769,0
0.5,0.57911,0.48769,0
0.5,0.58228,0.48771,0
0.5,0.58544,0.48791,0
0.5,0.58861,0.48815,0
0.5,0.59177,0.48856,0
0.5,0.59494,0.48931,0
0.5,0.59744,0.49051,0
0.5,0.5981,0.49101,0
0.5,0.60024,0.49367,0
0.5,0.60127,0.49646,0
0.5,0.6014,0.49684,0
0.5,0.60177,0.5,0
0.5,0.6014,0.50316,0
0.5,0.60127,0.50354,0
0.5,0.60024,0.50633,0
0.5,0.5981,0.50899,0
0.5,0.59743,0.50949,0
0.5,0.52848,0.51265,0
0.5,0.528,0.51266,0
0.5,0.53165,0.51262,0
0.5,0.53481,0.51259,0
0.5,0.53797,0.51256,0
0.5,0.54114,0.51254,0
0.5,0.5443,0.51251,0
0.5,0.54747,0.51249,0
0.5,0.55063,0.51246,0
0.5,0.5538,0.51243,0
0.5,0.55696,0.51241,0
0.5,0.56013,0.51238,0
0.5,0.56329,0.51236,0
0.5,0.56646,0.51234,0
0.5,0.56962,0.51232,0
0.5,0.57278,0.51231,0
0.5,0.57595,0.51231,0
0.5,0.57911,0.5123,0
0.5,0.58228,0.51229,0
0.5,0.58544,0.51209,0
0.5,0.58861,0.51185,0
0.5,0.59177,0.51144,0
0.5,0.59494,0.51069,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51445,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51446,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51448,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.51449,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51424,0
0.5,0.5,0.51405,0
0.5,0.50316,0.51378,0
0.5,0.50633,0.51351,0
0.5,0.50949,0.51327,0
0.5,0.51266,0.51307,0
0.5,0.51582,0.51293,0
0.5,0.51899,0.51283,0
0.5,0.52215,0.51276,0
0.5,0.52532,0.5127,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48556,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48555,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48554,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48553,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48551,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.4855,0
0.5,0.48101,0.4855,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48552,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48575,0
0.5,0.5,0.48594,0
0.5,0.50316,0.48619,0
0.5,0.50633,0.48643,0
0.5,0.50949,0.48662,0
0.5,0.51266,0.48677,0
0.5,0.51582,0.48687,0
0.5,0.51899,0.48694,0
0.5,0.52215,0.487,0
0.5,0.52532,0.48704,0
0.5,0.52848,0.48707,0
0.5,0.53165,0.4871,0
0.5,0.53481,0.48712,0
0.5,0.53797,0.48714,0
0.5,0.54114,0.48716,0
0.5,0.5443,0.48718,0
0.5,0.54747,0.48719,0
0.5,0.55063,0.48721,0
0.5,0.5538,0.48723,0
0.5,0.55696,0.48724,0
0.5,0.56013,0.48725,0
0.5,0.56329,0.48726,0
0.5,0.56646,0.48727,0
0.5,0.56962,0.48727,0
0.5,0.57278,0.48727,0
0.5,0.57595,0.48726,0
0.5,0.57911,0.48723,0
0.5,0.58228,0.4872,0
0.5,0.58544,0.48716,0
0.5,0.58861,0.48711,0
0.5,0.59177,0.48709,0
0.5,0.59494,0.48707,0
0.5,0.5981,0.48706,0
0.5,0.60127,0.48706,0
0.5,0.60443,0.48706,0
0.5,0.60759,0.48707,0
0.5,0.61076,0.48708,0
0.5,0.61392,0.48709,0
0.5,0.61709,0.4871,0
0.5,0.62025,0.48712,0
0.5,0.62342,0.48714,0
0.5,0.62658,0.48715,0
0.5,0.62975,0.48717,0
0.5,0.63291,0.48719,0
0.5,0.63608,0.48721,0
0.5,0.63924,0.48723,0
0.5,0.64241,0.48724,0
0.5,0.64557,0.48726,0
0.5,0.64873,0.48728,0
0.5,0.6519,0.48729,0
0.5,0.65506,0.48729,0
0.5,0.65823,0.48726,0
0.5,0.66139,0.48719,0
0.5,0.66456,0.48712,0
0.5,0.66772,0.48714,0
0.5,0.67089,0.48694,0
0.5,0.67405,0.48687,0
0.5,0.67722,0.48682,0
0.5,0.68038,0.48649,0
0.5,0.68354,0.48625,0
0.5,0.68671,0.48673,0
0.5,0.68836,0.48734,0
0.5,0.68987,0.48803,0
0.5,0.69304,0.48998,0
0.5,0.69373,0.49051,0
0.5,0.69612,0.49367,0
0.5,0.6962,0.49388,0
0.5,0.6973,0.49684,0
0.5,0.69765,0.5,0
0.5,0.6973,0.50316,0
0.5,0.6962,0.50612,0
0.5,0.69612,0.50633,0
0.5,0.69373,0.50949,0
0.5,0.68987,0.51197,0
0.5,0.68836,0.51266,0
0.5,0.69304,0.51002,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51444,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51445,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51446,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51447,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51449,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.5145,0
0.5,0.48101,0.5145,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51448,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51425,0
0.5,0.5,0.51406,0
0.5,0.50316,0.51381,0
0.5,0.50633,0.51357,0
0.5,0.50949,0.51338,0
0.5,0.51266,0.51323,0
0.5,0.51582,0.51313,0
0.5,0.51899,0.51306,0
0.5,0.52215,0.513,0
0.5,0.52532,0.51296,0
0.5,0.52848,0.51293,0
0.5,0.53165,0.5129,0
0.5,0.53481,0.51288,0
0.5,0.53797,0.51286,0
0.5,0.54114,0.51284,0
0.5,0.5443,0.51282,0
0.5,0.54747,0.5128,0
0.5,0.55063,0.51279,0
0.5,0.5538,0.51277,0
0.5,0.55696,0.51276,0
0.5,0.56013,0.51275,0
0.5,0.56329,0.51274,0
0.5,0.56646,0.51273,0
0.5,0.56962,0.51273,0
0.5,0.57278,0.51273,0
0.5,0.57595,0.51274,0
0.5,0.57911,0.51277,0
0.5,0.58228,0.5128,0
0.5,0.58544,0.51284,0
0.5,0.58861,0.51289,0
0.5,0.59177,0.51291,0
0.5,0.59494,0.51293,0
0.5,0.5981,0.51294,0
0.5,0.60127,0.51294,0
0.5,0.60443,0.51294,0
0.5,0.60759,0.51293,0
0.5,0.61076,0.51292,0
0.5,0.61392,0.51291,0
0.5,0.61709,0.5129,0
0.5,0.62025,0.51288,0
0.5,0.62342,0.51287,0
0.5,0.62658,0.51285,0
0.5,0.62975,0.51283,0
0.5,0.63291,0.51281,0
0.5,0.63608,0.51279,0
0.5,0.63924,0.51278,0
0.5,0.64241,0.51276,0
0.5,0.64557,0.51274,0
0.5,0.64873,0.51272,0
0.5,0.6519,0.51271,0
0.5,0.65506,0.51271,0
0.5,0.65823,0.51274,0
0.5,0.66139,0.51281,0
0.5,0.66456,0.51288,0
0.5,0.66772,0.51286,0
0.5,0.67089,0.51306,0
0.5,0.67405,0.51313,0
0.5,0.67722,0.51318,0
0.5,0.68038,0.51351,0
0.5,0.68354,0.51375,0
0.5,0.68671,0.51327,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48556,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48555,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48554,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48553,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48551,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.4855,0
0.5,0.48101,0.4855,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48552,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48575,0
0.5,0.5,0.48593,0
0.5,0.50316,0.48615,0
0.5,0.50633,0.48636,0
0.5,0.50949,0.48653,0
0.5,0.51266,0.48666,0
0.5,0.51582,0.48674,0
0.5,0.51899,0.4868,0
0.5,0.52215,0.48685,0
0.5,0.52532,0.48688,0
0.5,0.52848,0.48691,0
0.5,0.53165,0.48693,0
0.5,0.53481,0.48694,0
0.5,0.53797,0.48696,0
0.5,0.54114,0.48697,0
0.5,0.5443,0.48698,0
0.5,0.54747,0.487,0
0.5,0.55063,0.48701,0
0.5,0.5538,0.48702,0
0.5,0.55696,0.48702,0
0.5,0.56013,0.48703,0
0.5,0.56329,0.48704,0
0.5,0.56646,0.48704,0
0.5,0.56962,0.48704,0
0.5,0.57278,0.48704,0
0.5,0.57595,0.48703,0
0.5,0.57911,0.48701,0
0.5,0.58228,0.48699,0
0.5,0.58544,0.48696,0
0.5,0.58861,0.48693,0
0.5,0.59177,0.4869,0
0.5,0.59494,0.48688,0
0.5,0.5981,0.48687,0
0.5,0.60127,0.48686,0
0.5,0.60443,0.48686,0
0.5,0.60759,0.48686,0
0.5,0.61076,0.48686,0
0.5,0.61392,0.48687,0
0.5,0.61709,0.48687,0
0.5,0.62025,0.48688,0
0.5,0.62342,0.48689,0
0.5,0.62658,0.4869,0
0.5,0.62975,0.48691,0
0.5,0.63291,0.48692,0
0.5,0.63608,0.48693,0
0.5,0.63924,0.48694,0
0.5,0.64241,0.48694,0
0.5,0.64557,0.48695,0
0.5,0.64873,0.48695,0
0.5,0.6519,0.48695,0
0.5,0.65506,0.48693,0
0.5,0.65823,0.48689,0
0.5,0.66139,0.48682,0
0.5,0.66456,0.48672,0
0.5,0.66772,0.48658,0
0.5,0.67089,0.48645,0
0.5,0.67405,0.4863,0
0.5,0.67722,0.48616,0
0.5,0.68038,0.48607,0
0.5,0.68354,0.48604,0
0.5,0.68671,0.48614,0
0.5,0.68987,0.48623,0
0.5,0.69304,0.4863,0
0.5,0.6962,0.48635,0
0.5,0.69937,0.48639,0
0.5,0.70253,0.48642,0
0.5,0.7057,0.48645,0
0.5,0.70886,0.48648,0
0.5,0.71203,0.4865,0
0.5,0.71519,0.48652,0
0.5,0.71835,0.48655,0
0.5,0.72152,0.48657,0
0.5,0.72468,0.48659,0
0.5,0.72785,0.48661,0
0.5,0.73101,0.48663,0
0.5,0.73418,0.48665,0
0.5,0.73734,0.48667,0
0.5,0.74051,0.48668,0
0.5,0.74367,0.4867,0
0.5,0.74684,0.48672,0
0.5,0.75,0.48672,0
0.5,0.75316,0.48669,0
0.5,0.75633,0.48659,0
0.5,0.75949,0.48642,0
0.5,0.76266,0.48625,0
0.5,0.76582,0.4858,0
0.5,0.76899,0.48508,0
0.5,0.77215,0.48477,0
0.5,0.77532,0.485,0
0.5,0.77848,0.48554,0
0.5,0.78165,0.48631,0
0.5,0.78446,0.48734,0
0.5,0.78481,0.4875,0
0.5,0.78797,0.48975,0
0.5,0.78871,0.49051,0
0.5,0.79039,0.49367,0
0.5,0.79114,0.49684,0
0.5,0.79114,0.49688,0
0.5,0.79139,0.5,0
0.5,0.79114,0.50312,0
0.5,0.79114,0.50316,0
0.5,0.79039,0.50633,0
0.5,0.78871,0.50949,0
0.5,0.78481,0.5125,0
0.5,0.78446,0.51266,0
0.5,0.78797,0.51025,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51444,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51445,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51446,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51447,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51449,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.5145,0
0.5,0.48101,0.5145,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51448,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51425,0
0.5,0.5,0.51407,0
0.5,0.50316,0.51385,0
0.5,0.50633,0.51364,0
0.5,0.50949,0.51347,0
0.5,0.51266,0.51334,0
0.5,0.51582,0.51326,0
0.5,0.51899,0.5132,0
0.5,0.52215,0.51315,0
0.5,0.52532,0.51312,0
0.5,0.52848,0.51309,0
0.5,0.53165,0.51307,0
0.5,0.53481,0.51305,0
0.5,0.53797,0.51304,0
0.5,0.54114,0.51303,0
0.5,0.5443,0.51302,0
0.5,0.54747,0.513,0
0.5,0.55063,0.51299,0
0.5,0.5538,0.51298,0
0.5,0.55696,0.51298,0
0.5,0.56013,0.51297,0
0.5,0.56329,0.51296,0
0.5,0.56646,0.51296,0
0.5,0.56962,0.51296,0
0.5,0.57278,0.51296,0
0.5,0.57595,0.51297,0
0.5,0.57911,0.51299,0
0.5,0.58228,0.51301,0
0.5,0.58544,0.51304,0
0.5,0.58861,0.51307,0
0.5,0.59177,0.5131,0
0.5,0.59494,0.51312,0
0.5,0.5981,0.51313,0
0.5,0.60127,0.51314,0
0.5,0.60443,0.51314,0
0.5,0.60759,0.51314,0
0.5,0.61076,0.51314,0
0.5,0.61392,0.51313,0
0.5,0.61709,0.51313,0
0.5,0.62025,0.51312,0
0.5,0.62342,0.51311,0
0.5,0.62658,0.5131,0
0.5,0.62975,0.51309,0
0.5,0.63291,0.51308,0
0.5,0.63608,0.51307,0
0.5,0.63924,0.51306,0
0.5,0.64241,0.51306,0
0.5,0.64557,0.51305,0
0.5,0.64873,0.51305,0
0.5,0.6519,0.51305,0
0.5,0.65506,0.51307,0
0.5,0.65823,0.51311,0
0.5,0.66139,0.51318,0
0.5,0.66456,0.51328,0
0.5,0.66772,0.51342,0
0.5,0.67089,0.51355,0
0.5,0.67405,0.5137,0
0.5,0.67722,0.51383,0
0.5,0.68038,0.51393,0
0.5,0.68354,0.51396,0
0.5,0.68671,0.51386,0
0.5,0.68987,0.51377,0
0.5,0.69304,0.5137,0
0.5,0.6962,0.51365,0
0.5,0.69937,0.51361,0
0.5,0.70253,0.51358,0
0.5,0.7057,0.51355,0
0.5,0.70886,0.51353,0
0.5,0.71203,0.5135,0
0.5,0.71519,0.51348,0
0.5,0.71835,0.51346,0
0.5,0.72152,0.51343,0
0.5,0.72468,0.51341,0
0.5,0.72785,0.5134,0
0.5,0.73101,0.51338,0
0.5,0.73418,0.51336,0
0.5,0.73734,0.51334,0
0.5,0.74051,0.51332,0
0.5,0.74367,0.5133,0
0.5,0.74684,0.51328,0
0.5,0.75,0.51328,0
0.5,0.75316,0.51331,0
0.5,0.75633,0.51341,0
0.5,0.75949,0.51358,0
0.5,0.76266,0.51375,0
0.5,0.76582,0.5142,0
0.5,0.76899,0.51492,0
0.5,0.77215,0.51523,0
0.5,0.77532,0.515,0
0.5,0.77848,0.51446,0
0.5,0.78165,0.51369,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.86941,0.48418,0
0.5,0.87025,0.48401,0
0.5,0.87342,0.48371,0
0.5,0.87658,0.48373,0
0.5,0.87975,0.48375,0
0.5,0.88291,0.48372,0
0.5,0.88608,0.48361,0
0.5,0.88924,0.48347,0
0.5,0.89241,0.48388,0
0.5,0.89316,0.48418,0
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48556,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48555,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48554,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48553,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48551,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.4855,0
0.5,0.48101,0.4855,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48552,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48574,0
0.5,0.5,0.48591,0
0.5,0.50316,0.48612,0
0.5,0.50633,0.48631,0
0.5,0.50949,0.48647,0
0.5,0.51266,0.48657,0
0.5,0.51582,0.48665,0
0.5,0.51899,0.4867,0
0.5,0.52215,0.48674,0
0.5,0.52532,0.48677,0
0.5,0.52848,0.48679,0
0.5,0.53165,0.4868,0
0.5,0.53481,0.48682,0
0.5,0.53797,0.48683,0
0.5,0.54114,0.48684,0
0.5,0.5443,0.48685,0
0.5,0.54747,0.48686,0
0.5,0.55063,0.48687,0
0.5,0.5538,0.48688,0
0.5,0.55696,0.48688,0
0.5,0.56013,0.48689,0
0.5,0.56329,0.48689,0
0.5,0.56646,0.48689,0
0.5,0.56962,0.48689,0
0.5,0.57278,0.48689,0
0.5,0.57595,0.48688,0
0.5,0.57911,0.48686,0
0.5,0.58228,0.48684,0
0.5,0.58544,0.48681,0
0.5,0.58861,0.48678,0
0.5,0.59177,0.48676,0
0.5,0.59494,0.48674,0
0.5,0.5981,0.48672,0
0.5,0.60127,0.48671,0
0.5,0.60443,0.4867,0
0.5,0.60759,0.4867,0
0.5,0.61076,0.4867,0
0.5,0.61392,0.4867,0
0.5,0.61709,0.4867,0
0.5,0.62025,0.48671,0
0.5,0.62342,0.48671,0
0.5,0.62658,0.48672,0
0.5,0.62975,0.48673,0
0.5,0.63291,0.48673,0
0.5,0.63608,0.48674,0
0.5,0.63924,0.48674,0
0.5,0.64241,0.48675,0
0.5,0.64557,0.48675,0
0.5,0.64873,0.48676,0
0.5,0.6519,0.48675,0
0.5,0.65506,0.48674,0
0.5,0.65823,0.48671,0
0.5,0.66139,0.48667,0
0.5,0.66456,0.48661,0
0.5,0.66772,0.48652,0
0.5,0.67089,0.48642,0
0.5,0.67405,0.4863,0
0.5,0.67722,0.48616,0
0.5,0.68038,0.48607,0
0.5,0.68354,0.48604,0
0.5,0.68671,0.48612,0
0.5,0.68987,0.48618,0
0.5,0.69304,0.48624,0
0.5,0.6962,0.48628,0
0.5,0.69937,0.48631,0
0.5,0.70253,0.48634,0
0.5,0.7057,0.48636,0
0.5,0.70886,0.48638,0
0.5,0.71203,0.48639,0
0.5,0.71519,0.48641,0
0.5,0.71835,0.48643,0
0.5,0.72152,0.48644,0
0.5,0.72468,0.48645,0
0.5,0.72785,0.48647,0
0.5,0.73101,0.48648,0
0.5,0.73418,0.4865,0
0.5,0.73734,0.48651,0
0.5,0.74051,0.48652,0
0.5,0.74367,0.48652,0
0.5,0.74684,0.48651,0
0.5,0.75,0.48647,0
0.5,0.75316,0.4864,0
0.5,0.75633,0.48626,0
0.5,0.75949,0.48605,0
0.5,0.76266,0.48576,0
0.5,0.76582,0.48537,0
0.5,0.76899,0.48489,0
0.5,0.77215,0.48461,0
0.5,0.77532,0.48464,0
0.5,0.77848,0.48484,0
0.5,0.78165,0.48507,0
0.5,0.78481,0.48525,0
0.5,0.78797,0.48539,0
0.5,0.79114,0.4855,0
0.5,0.7943,0.48558,0
0.5,0.79747,0.48564,0
0.5,0.80063,0.48569,0
0.5,0.8038,0.48572,0
0.5,0.80696,0.48576,0
0.5,0.81013,0.48579,0
0.5,0.81329,0.48581,0
0.5,0.81646,0.48583,0
0.5,0.81962,0.48586,0
0.5,0.82278,0.48587,0
0.5,0.82595,0.48589,0
0.5,0.82911,0.48591,0
0.5,0.83228,0.48592,0
0.5,0.83544,0.48594,0
0.5,0.83861,0.48595,0
0.5,0.84177,0.48596,0
0.5,0.84494,0.48597,0
0.5,0.8481,0.48598,0
0.5,0.85127,0.48599,0
0.5,0.85443,0.48596,0
0.5,0.85759,0.48584,0
0.5,0.86076,0.48559,0
0.5,0.86392,0.48527,0
0.5,0.86709,0.48465,0
0.5,0.89557,0.4855,0
0.5,0.89728,0.48734,0
0.5,0.89873,0.48994,0
0.5,0.89901,0.49051,0
0.5,0.90002,0.49367,0
0.5,0.90058,0.49684,0
0.5,0.90076,0.5,0
0.5,0.90058,0.50316,0
0.5,0.90002,0.50633,0
0.5,0.89901,0.50949,0
0.5,0.89873,0.51007,0
0.5,0.89728,0.51266,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51444,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51445,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51446,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51447,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51449,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.5145,0
0.5,0.48101,0.5145,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51448,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51426,0
0.5,0.5,0.51409,0
0.5,0.50316,0.51388,0
0.5,0.50633,0.51369,0
0.5,0.50949,0.51353,0
0.5,0.51266,0.51343,0
0.5,0.51582,0.51335,0
0.5,0.51899,0.5133,0
0.5,0.52215,0.51326,0
0.5,0.52532,0.51323,0
0.5,0.52848,0.51321,0
0.5,0.53165,0.5132,0
0.5,0.53481,0.51318,0
0.5,0.53797,0.51317,0
0.5,0.54114,0.51316,0
0.5,0.5443,0.51315,0
0.5,0.54747,0.51314,0
0.5,0.55063,0.51313,0
0.5,0.5538,0.51312,0
0.5,0.55696,0.51312,0
0.5,0.56013,0.51311,0
0.5,0.56329,0.51311,0
0.5,0.56646,0.51311,0
0.5,0.56962,0.51311,0
0.5,0.57278,0.51311,0
0.5,0.57595,0.51312,0
0.5,0.57911,0.51314,0
0.5,0.58228,0.51316,0
0.5,0.58544,0.51319,0
0.5,0.58861,0.51322,0
0.5,0.59177,0.51324,0
0.5,0.59494,0.51326,0
0.5,0.5981,0.51328,0
0.5,0.60127,0.51329,0
0.5,0.60443,0.5133,0
0.5,0.60759,0.5133,0
0.5,0.61076,0.5133,0
0.5,0.61392,0.5133,0
0.5,0.61709,0.5133,0
0.5,0.62025,0.51329,0
0.5,0.62342,0.51329,0
0.5,0.62658,0.51328,0
0.5,0.62975,0.51328,0
0.5,0.63291,0.51327,0
0.5,0.63608,0.51326,0
0.5,0.63924,0.51326,0
0.5,0.64241,0.51325,0
0.5,0.64557,0.51325,0
0.5,0.64873,0.51324,0
0.5,0.6519,0.51325,0
0.5,0.65506,0.51326,0
0.5,0.65823,0.51329,0
0.5,0.66139,0.51333,0
0.5,0.66456,0.51339,0
0.5,0.66772,0.51348,0
0.5,0.67089,0.51358,0
0.5,0.67405,0.5137,0
0.5,0.67722,0.51383,0
0.5,0.68038,0.51393,0
0.5,0.68354,0.51396,0
0.5,0.68671,0.51388,0
0.5,0.68987,0.51382,0
0.5,0.69304,0.51376,0
0.5,0.6962,0.51372,0
0.5,0.69937,0.51369,0
0.5,0.70253,0.51366,0
0.5,0.7057,0.51364,0
0.5,0.70886,0.51362,0
0.5,0.71203,0.51361,0
0.5,0.71519,0.51359,0
0.5,0.71835,0.51358,0
0.5,0.72152,0.51356,0
0.5,0.72468,0.51355,0
0.5,0.72785,0.51353,0
0.5,0.73101,0.51352,0
0.5,0.73418,0.51351,0
0.5,0.73734,0.51349,0
0.5,0.74051,0.51349,0
0.5,0.74367,0.51348,0
0.5,0.74684,0.51349,0
0.5,0.75,0.51353,0
0.5,0.75316,0.5136,0
0.5,0.75633,0.51374,0
0.5,0.75949,0.51395,0
0.5,0.76266,0.51424,0
0.5,0.76582,0.51463,0
0.5,0.76899,0.51511,0
0.5,0.77215,0.51539,0
0.5,0.77532,0.51537,0
0.5,0.77848,0.51516,0
0.5,0.78165,0.51494,0
0.5,0.78481,0.51475,0
0.5,0.78797,0.51461,0
0.5,0.79114,0.51451,0
0.5,0.7943,0.51443,0
0.5,0.79747,0.51437,0
0.5,0.80063,0.51432,0
0.5,0.8038,0.51428,0
0.5,0.80696,0.51425,0
0.5,0.81013,0.51422,0
0.5,0.81329,0.5142,0
0.5,0.81646,0.51417,0
0.5,0.81962,0.51415,0
0.5,0.82278,0.51413,0
0.5,0.82595,0.51412,0
0.5,0.82911,0.5141,0
0.5,0.83228,0.51408,0
0.5,0.83544,0.51407,0
0.5,0.83861,0.51406,0
0.5,0.84177,0.51404,0
0.5,0.84494,0.51403,0
0.5,0.8481,0.51402,0
0.5,0.85127,0.51402,0
0.5,0.85443,0.51404,0
0.5,0.85759,0.51416,0
0.5,0.86076,0.51441,0
0.5,0.86392,0.51473,0
0.5,0.86709,0.51535,0
0.5,0.8694,0.51582,0
0.5,0.89557,0.5145,0
0.5,0.89316,0.51582,0
0.5,0.87025,0.51599,0
0.5,0.87342,0.51629,0
0.5,0.87658,0.51627,0
0.5,0.87975,0.51625,0
0.5,0.88291,0.51629,0
0.5,0.88608,0.51639,0
0.5,0.88924,0.51653,0
0.5,0.89241,0.51612,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160785,0.175492,0.0866186,0.12367,0.000910336,0.377557,0.0966546,0.0941878,6386,0.108672,1,1,1,1
1,0.0003,8.16912e-08,-0.0418737,6.28103e-06,0.00160764,1.2452,0.963793,0.37164,0.103326,0.393713,0.0711283,0.102865,6386,0,7,2,2,1
2,0.0006,1.00392e-07,-0.0836822,2.51039e-05,0.00160765,0.674352,0.308878,0.362608,0.117372,0.400706,0.0706939,0.102452,6386,0,2,2,2,1
3,0.0009,1.94192e-08,-0.125344,5.64024e-05,0.00160771,0.673314,0.278665,0.364275,0.227834,0.403877,0.0706145,0.103378,6386,0,2,2,2,1
4,0.0012,6.70566e-09,-0.166788,0.000100068,0.00160787,0.679007,0.294489,0.362829,0.260324,0.402979,0.0704399,0.103569,6386,0,2,2,2,1
5,0.0015,2.517e-08,-0.207943,0.000155948,0.00160821,0.683564,0.288395,0.368214,0.285051,0.404691,0.0706299,0.102119,6386,0,2,2,2,1
6,0.0018,8.5506e-08,-0.248735,0.000223844,0.00160882,0.684962,0.291399,0.364742,0.30243,0.406748,0.070838,0.103954,6386,0,2,2,2,1
7,0.0021,1.98011e-07,-0.289091,0.000303516,0.00160983,0.685303,0.296116,0.384688,0.326671,0.404127,0.0712,0.106837,6386,0,2,2,2,1
8,0.0024,3.84799e-07,-0.328938,0.000394673,0.00161138,0.691069,0.298791,0.370457,0.325385,0.406507,0.0711411,0.103039,6386,0,2,2,2,1
9,0.0027,4.89626e-08,-0.368133,0.000496968,0.00161366,1.0372,0.439411,0.539436,0.431515,0.408694,0.0707479,0.10138,6386,0,3,3,3,1
10,0.003,5.3517e-08,-0.406699,0.000610023,0.00161685,1.04148,0.442781,0.521489,0.435315,0.407404,0.0711002,0.102697,6386,0,3,3,3,1
11,0.0033,5.53969e-08,-0.444505,0.000733382,0.00162119,1.04075,0.465716,0.523937,0.445042,0.407376,0.0716864,0.102934,6386,0,3,3,3,1
12,0.0036,9.70301e-08,-0.4814,0.000866489,0.00162699,1.3921,0.596731,0.683074,0.52691,0.409472,0.071051,0.104357,6386,0,4,4,4,1
13,0.0039,9.89983e-08,-0.517343,0.00100875,0.00163457,1.39552,0.590512,0.67763,0.525179,0.423011,0.071806,0.105313,6576,0.00671875,4,4,4,1
14,0.0042,1.05911e-07,-0.552048,0.00115922,0.00164455,1.84793,0.761699,0.91283,0.669562,0.418767,0.0672333,0.108241,6576,0,5,5,5,1
15,0.0045,2.26382e-07,-0.584777,0.00131564,0.00165874,3.33433,1.248,1.58826,0.840885,0.434139,0.0678277,0.10853,6576,0,9,9,9,1
16,0.0048,4.53687e-07,-0.575827,0.00138186,0.00177093,103.919,38.8438,47.3388,2.03675,0.490589,0.0747884,0.112248,7364,0.0228906,280,280,280,1
17,0.0051,1.60066e-07,-0.510569,0.00130195,0.00200684,49.3294,20.2993,22.0743,3.1707,0.581091,0.0823101,0.124396,8680,0.0624219,126,114,114,1
18,0.0054,8.84545e-09,-0.408311,0.00110267,0.00231476,56.5861,28.8375,22.0649,3.70724,0.650811,0.0979717,0.127319,10420,0.0560937,146,102,102,1
19,0.0057,1.6384e-07,-0.285978,0.000815161,0.00265064,51.4712,29.315,19.5305,4.23651,0.724157,0.11082,0.137224,12462,0.0551562,120,74,74,1
20,0.006,-7.79724e-08,-0.0425587,0.00012863,0.00317203,38.789,27.0807,12.5281,4.67705,0.751612,0.104834,0.149683,14354,0.0477344,92,44,44,1


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48591,0
0.5,0.0031646,0.48528,0
0.5,0.0063291,0.48497,0
0.5,0.0094937,0.48481,0
0.5,0.012658,0.48473,0
0.5,0.015823,0.48468,0
0.5,0.018987,0.48467,0
0.5,0.022152,0.48466,0
0.5,0.025316,0.48466,0
0.5,0.028481,0.48466,0
0.5,0.031646,0.48466,0
0.5,0.03481,0.48466,0
0.5,0.037975,0.48467,0
0.5,0.041139,0.48467,0
0.5,0.044304,0.48467,0
0.5,0.047468,0.48467,0
0.5,0.050633,0.48467,0
0.5,0.053797,0.48467,0
0.5,0.056962,0.48467,0
0.5,0.060127,0.48467,0
0.5,0.063291,0.48467,0
0.5,0.066456,0.48467,0
0.5,0.06962,0.48467,0
0.5,0.072785,0.48467,0
0.5,0.075949,0.48467,0
0.5,0.079114,0.48467,0
0.5,0.082278,0.48467,0
0.5,0.085443,0.48467,0
0.5,0.088608,0.48467,0
0.5,0.091772,0.48467,0
0.5,0.094937,0.48467,0
0.5,0.098101,0.48467,0
0.5,0.10127,0.48467,0
0.5,0.10443,0.48467,0
0.5,0.10759,0.48467,0
0.5,0.11076,0.48467,0
0.5,0.11392,0.48467,0
0.5,0.11709,0.48467,0
0.5,0.12025,0.48467,0
0.5,0.12342,0.48467,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48469,0
0.5,0.27848,0.48469,0
0.5,0.28165,0.48469,0
0.5,0.28481,0.48469,0
0.5,0.28797,0.48469,0
0.5,0.29114,0.48469,0
0.5,0.2943,0.48469,0
0.5,0.29747,0.48469,0
0.5,0.30063,0.48469,0
0.5,0.3038,0.48469,0
0.5,0.30696,0.48469,0
0.5,0.31013,0.48469,0
0.5,0.31329,0.48469,0
0.5,0.31646,0.48469,0
0.5,0.31962,0.48469,0
0.5,0.32278,0.48469,0
0.5,0.32595,0.48469,0
0.5,0.32911,0.48469,0
0.5,0.33228,0.48469,0
0.5,0.33544,0.48469,0
0.5,0.33861,0.48469,0
0.5,0.34177,0.48469,0
0.5,0.34494,0.48469,0
0.5,0.3481,0.48469,0
0.5,0.35127,0.48469,0
0.5,0.35443,0.48469,0
0.5,0.35759,0.48469,0
0.5,0.36076,0.48469,0
0.5,0.36392,0.4847,0
0.5,0.36709,0.4847,0
0.5,0.37025,0.4847,0
0.5,0.37342,0.4847,0
0.5,0.37658,0.4847,0
0.5,0.37975,0.4847,0
0.5,0.38291,0.4847,0
0.5,0.38608,0.4847,0
0.5,0.38924,0.4847,0
0.5,0.39241,0.4847,0
0.5,0.39557,0.4847,0
0.5,0.39873,0.4847,0
0.5,0.4019,0.4847,0
0.5,0.40506,0.48471,0
0.5,0.40823,0.48471,0
0.5,0.41139,0.48471,0
0.5,0.41456,0.48471,0
0.5,0.41772,0.48471,0
0.5,0.42089,0.48471,0
0.5,0.42405,0.48471,0
0.5,0.42722,0.48471,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48472,0
0.5,0.43987,0.48472,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48472,0
0.5,0.45886,0.48472,0
0.5,0.46203,0.48472,0
0.5,0.46519,0.48472,0
0.5,0.46835,0.48472,0
0.5,0.47152,0.48471,0
0.5,0.47468,0.48471,0
0.5,0.47785,0.4847,0
0.5,0.48101,0.48468,0
0.5,0.48418,0.48467,0
0.5,0.48734,0.48466,0
0.5,0.49051,0.48467,0
0.5,0.49367,0.48472,0
0.5,0.49684,0.48486,0
0.5,0.5,0.48514,0
0.5,0.50316,0.48562,0
0.5,0.50633,0.48635,0
0.5,0.50932,0.48734,0
0.5,0.50949,0.4874,0
0.5,0.51266,0.48884,0
0.5,0.51524,0.49051,0
0.5,0.51582,0.49101,0
0.5,0.51831,0.49367,0
0.5,0.51899,0.49498,0
0.5,0.51989,0.49684,0
0.5,0.52039,0.5,0
0.5,0.51989,0.50316,0
0.5,0.51899,0.50501,0
0.5,0.51831,0.50633,0
0.5,0.51582,0.50898,0
0.5,0.51524,0.50949,0
0.5,0.50949,0.51259,0
0.5,0.50931,0.51266,0
0.5,0.51266,0.51116,0
0.5,0.0031646,0.51472,0
0.5,0,0.51409,0
0.5,0.0063291,0.51503,0
0.5,0.0094937,0.51519,0
0.5,0.012658,0.51527,0
0.5,0.015823,0.51531,0
0.5,0.018987,0.51533,0
0.5,0.022152,0.51534,0
0.5,0.025316,0.51534,0
0.5,0.028481,0.51534,0
0.5,0.031646,0.51534,0
0.5,0.03481,0.51534,0
0.5,0.037975,0.51533,0
0.5,0.041139,0.51533,0
0.5,0.044304,0.51533,0
0.5,0.047468,0.51533,0
0.5,0.050633,0.51533,0
0.5,0.053797,0.51533,0
0.5,0.056962,0.51533,0
0.5,0.060127,0.51533,0
0.5,0.063291,0.51533,0
0.5,0.066456,0.51533,0
0.5,0.06962,0.51533,0
0.5,0.072785,0.51533,0
0.5,0.075949,0.51533,0
0.5,0.079114,0.51533,0
0.5,0.082278,0.51533,0
0.5,0.085443,0.51533,0
0.5,0.088608,0.51533,0
0.5,0.091772,0.51533,0
0.5,0.094937,0.51533,0
0.5,0.098101,0.51533,0
0.5,0.10127,0.51533,0
0.5,0.10443,0.51533,0
0.5,0.10759,0.51533,0
0.5,0.11076,0.51533,0
0.5,0.11392,0.51533,0
0.5,0.11709,0.51533,0
0.5,0.12025,0.51533,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51532,0
0.5,0.26899,0.51532,0
0.5,0.27215,0.51532,0
0.5,0.27532,0.51531,0
0.5,0.27848,0.51531,0
0.5,0.28165,0.51531,0
0.5,0.28481,0.51531,0
0.5,0.28797,0.51531,0
0.5,0.29114,0.51531,0
0.5,0.2943,0.51531,0
0.5,0.29747,0.51531,0
0.5,0.30063,0.51531,0
0.5,0.3038,0.51531,0
0.5,0.30696,0.51531,0
0.5,0.31013,0.51531,0
0.5,0.31329,0.51531,0
0.5,0.31646,0.51531,0
0.5,0.31962,0.51531,0
0.5,0.32278,0.51531,0
0.5,0.32595,0.51531,0
0.5,0.32911,0.51531,0
0.5,0.33228,0.51531,0
0.5,0.33544,0.51531,0
0.5,0.33861,0.51531,0
0.5,0.34177,0.51531,0
0.5,0.34494,0.51531,0
0.5,0.3481,0.51531,0
0.5,0.35127,0.51531,0
0.5,0.35443,0.51531,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.5153,0
0.5,0.36709,0.5153,0
0.5,0.37025,0.5153,0
0.5,0.37342,0.5153,0
0.5,0.37658,0.5153,0
0.5,0.37975,0.5153,0
0.5,0.38291,0.5153,0
0.5,0.38608,0.5153,0
0.5,0.38924,0.5153,0
0.5,0.39241,0.5153,0
0.5,0.39557,0.5153,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.51529,0
0.5,0.40823,0.51529,0
0.5,0.41139,0.51529,0
0.5,0.41456,0.51529,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.51529,0
0.5,0.42405,0.51529,0
0.5,0.42722,0.51529,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.51528,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.51528,0
0.5,0.44304,0.51528,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51528,0
0.5,0.45253,0.51528,0
0.5,0.4557,0.51528,0
0.5,0.45886,0.51528,0
0.5,0.46203,0.51528,0
0.5,0.46519,0.51528,0
0.5,0.46835,0.51528,0
0.5,0.47152,0.51529,0
0.5,0.47468,0.51529,0
0.5,0.47785,0.5153,0
0.5,0.48101,0.51532,0
0.5,0.48418,0.51533,0
0.5,0.48734,0.51534,0
0.5,0.49051,0.51533,0
0.5,0.49367,0.51528,0
0.5,0.49684,0.51514,0
0.5,0.5,0.51486,0
0.5,0.50316,0.51438,0
0.5,0.50633,0.51365,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48588,0
0.5,0.0031646,0.48525,0
0.5,0.0063291,0.48495,0
0.5,0.0094937,0.48479,0
0.5,0.012658,0.48471,0
0.5,0.015823,0.48467,0
0.5,0.018987,0.48465,0
0.5,0.022152,0.48464,0
0.5,0.025316,0.48464,0
0.5,0.028481,0.48464,0
0.5,0.031646,0.48465,0
0.5,0.03481,0.48465,0
0.5,0.037975,0.48465,0
0.5,0.041139,0.48465,0
0.5,0.044304,0.48465,0
0.5,0.047468,0.48465,0
0.5,0.050633,0.48465,0
0.5,0.053797,0.48465,0
0.5,0.056962,0.48465,0
0.5,0.060127,0.48465,0
0.5,0.063291,0.48465,0
0.5,0.066456,0.48465,0
0.5,0.06962,0.48465,0
0.5,0.072785,0.48465,0
0.5,0.075949,0.48465,0
0.5,0.079114,0.48465,0
0.5,0.082278,0.48465,0
0.5,0.085443,0.48465,0
0.5,0.088608,0.48466,0
0.5,0.091772,0.48466,0
0.5,0.094937,0.48466,0
0.5,0.098101,0.48466,0
0.5,0.10127,0.48466,0
0.5,0.10443,0.48466,0
0.5,0.10759,0.48466,0
0.5,0.11076,0.48466,0
0.5,0.11392,0.48466,0
0.5,0.11709,0.48466,0
0.5,0.12025,0.48466,0
0.5,0.12342,0.48466,0
0.5,0.12658,0.48466,0
0.5,0.12975,0.48466,0
0.5,0.13291,0.48466,0
0.5,0.13608,0.48466,0
0.5,0.13924,0.48466,0
0.5,0.14241,0.48466,0
0.5,0.14557,0.48466,0
0.5,0.14873,0.48466,0
0.5,0.1519,0.48466,0
0.5,0.15506,0.48466,0
0.5,0.15823,0.48466,0
0.5,0.16139,0.48466,0
0.5,0.16456,0.48466,0
0.5,0.16772,0.48466,0
0.5,0.17089,0.48466,0
0.5,0.17405,0.48466,0
0.5,0.17722,0.48466,0
0.5,0.18038,0.48466,0
0.5,0.18354,0.48466,0
0.5,0.18671,0.48466,0
0.5,0.18987,0.48466,0
0.5,0.19304,0.48466,0
0.5,0.1962,0.48466,0
0.5,0.19937,0.48466,0
0.5,0.20253,0.48466,0
0.5,0.2057,0.48466,0
0.5,0.20886,0.48466,0
0.5,0.21203,0.48466,0
0.5,0.21519,0.48466,0
0.5,0.21835,0.48466,0
0.5,0.22152,0.48466,0
0.5,0.22468,0.48466,0
0.5,0.22785,0.48466,0
0.5,0.23101,0.48466,0
0.5,0.23418,0.48466,0
0.5,0.23734,0.48466,0
0.5,0.24051,0.48466,0
0.5,0.24367,0.48466,0
0.5,0.24684,0.48466,0
0.5,0.25,0.48466,0
0.5,0.25316,0.48466,0
0.5,0.25633,0.48467,0
0.5,0.25949,0.48467,0
0.5,0.26266,0.48467,0
0.5,0.26582,0.48467,0
0.5,0.26899,0.48467,0
0.5,0.27215,0.48467,0
0.5,0.27532,0.48467,0
0.5,0.27848,0.48467,0
0.5,0.28165,0.48467,0
0.5,0.28481,0.48467,0
0.5,0.28797,0.48467,0
0.5,0.29114,0.48467,0
0.5,0.2943,0.48467,0
0.5,0.29747,0.48467,0
0.5,0.30063,0.48467,0
0.5,0.3038,0.48467,0
0.5,0.30696,0.48467,0
0.5,0.31013,0.48467,0
0.5,0.31329,0.48467,0
0.5,0.31646,0.48467,0
0.5,0.31962,0.48467,0
0.5,0.32278,0.48467,0
0.5,0.32595,0.48467,0
0.5,0.32911,0.48467,0
0.5,0.33228,0.48467,0
0.5,0.33544,0.48467,0
0.5,0.33861,0.48467,0
0.5,0.34177,0.48467,0
0.5,0.34494,0.48467,0
0.5,0.3481,0.48467,0
0.5,0.35127,0.48467,0
0.5,0.35443,0.48467,0
0.5,0.35759,0.48467,0
0.5,0.36076,0.48467,0
0.5,0.36392,0.48467,0
0.5,0.36709,0.48467,0
0.5,0.37025,0.48467,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48468,0
0.5,0.39557,0.48468,0
0.5,0.39873,0.48468,0
0.5,0.4019,0.48468,0
0.5,0.40506,0.48468,0
0.5,0.40823,0.48468,0
0.5,0.41139,0.48468,0
0.5,0.41456,0.48468,0
0.5,0.41772,0.48468,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48469,0
0.5,0.43671,0.48469,0
0.5,0.43987,0.48469,0
0.5,0.44304,0.48469,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48469,0
0.5,0.4557,0.48469,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48469,0
0.5,0.46519,0.48469,0
0.5,0.46835,0.48468,0
0.5,0.47152,0.48468,0
0.5,0.47468,0.48467,0
0.5,0.47785,0.48466,0
0.5,0.48101,0.48465,0
0.5,0.48418,0.48464,0
0.5,0.48734,0.48463,0
0.5,0.49051,0.48463,0
0.5,0.49367,0.48467,0
0.5,0.49684,0.48476,0
0.5,0.5,0.48496,0
0.5,0.50316,0.48524,0
0.5,0.50633,0.48554,0
0.5,0.50949,0.4858,0
0.5,0.51266,0.48598,0
0.5,0.51582,0.4861,0
0.5,0.51899,0.48617,0
0.5,0.52215,0.48622,0
0.5,0.52532,0.48625,0
0.5,0.52848,0.48627,0
0.5,0.53165,0.48629,0
0.5,0.53481,0.48634,0
0.5,0.53797,0.48645,0
0.5,0.54114,0.48669,0
0.5,0.5443,0.48713,0
0.5,0.5453,0.48734,0
0.5,0.54747,0.48781,0
0.5,0.55063,0.48891,0
0.5,0.55358,0.49051,0
0.5,0.5538,0.49066,0
0.5,0.55696,0.49366,0
0.5,0.55697,0.49367,0
0.5,0.55865,0.49684,0
0.5,0.55915,0.5,0
0.5,0.55865,0.50316,0
0.5,0.55697,0.50633,0
0.5,0.5538,0.50934,0
0.5,0.55358,0.50949,0
0.5,0.55696,0.50633,0
0.5,0.54747,0.51219,0
0.5,0.54529,0.51266,0
0.5,0.55063,0.51109,0
0.5,0.0031646,0.51475,0
0.5,0,0.51412,0
0.5,0.0063291,0.51505,0
0.5,0.0094937,0.51521,0
0.5,0.012658,0.51529,0
0.5,0.015823,0.51533,0
0.5,0.018987,0.51535,0
0.5,0.022152,0.51536,0
0.5,0.025316,0.51536,0
0.5,0.028481,0.51536,0
0.5,0.031646,0.51535,0
0.5,0.03481,0.51535,0
0.5,0.037975,0.51535,0
0.5,0.041139,0.51535,0
0.5,0.044304,0.51535,0
0.5,0.047468,0.51535,0
0.5,0.050633,0.51535,0
0.5,0.053797,0.51535,0
0.5,0.056962,0.51535,0
0.5,0.060127,0.51535,0
0.5,0.063291,0.51535,0
0.5,0.066456,0.51535,0
0.5,0.06962,0.51535,0
0.5,0.072785,0.51535,0
0.5,0.075949,0.51535,0
0.5,0.079114,0.51535,0
0.5,0.082278,0.51535,0
0.5,0.085443,0.51535,0
0.5,0.088608,0.51534,0
0.5,0.091772,0.51534,0
0.5,0.094937,0.51534,0
0.5,0.098101,0.51534,0
0.5,0.10127,0.51534,0
0.5,0.10443,0.51534,0
0.5,0.10759,0.51534,0
0.5,0.11076,0.51534,0
0.5,0.11392,0.51534,0
0.5,0.11709,0.51534,0
0.5,0.12025,0.51534,0
0.5,0.12342,0.51534,0
0.5,0.12658,0.51534,0
0.5,0.12975,0.51534,0
0.5,0.13291,0.51534,0
0.5,0.13608,0.51534,0
0.5,0.13924,0.51534,0
0.5,0.14241,0.51534,0
0.5,0.14557,0.51534,0
0.5,0.14873,0.51534,0
0.5,0.1519,0.51534,0
0.5,0.15506,0.51534,0
0.5,0.15823,0.51534,0
0.5,0.16139,0.51534,0
0.5,0.16456,0.51534,0
0.5,0.16772,0.51534,0
0.5,0.17089,0.51534,0
0.5,0.17405,0.51534,0
0.5,0.17722,0.51534,0
0.5,0.18038,0.51534,0
0.5,0.18354,0.51534,0
0.5,0.18671,0.51534,0
0.5,0.18987,0.51534,0
0.5,0.19304,0.51534,0
0.5,0.1962,0.51534,0
0.5,0.19937,0.51534,0
0.5,0.20253,0.51534,0
0.5,0.2057,0.51534,0
0.5,0.20886,0.51534,0
0.5,0.21203,0.51534,0
0.5,0.21519,0.51534,0
0.5,0.21835,0.51534,0
0.5,0.22152,0.51534,0
0.5,0.22468,0.51534,0
0.5,0.22785,0.51534,0
0.5,0.23101,0.51534,0
0.5,0.23418,0.51534,0
0.5,0.23734,0.51534,0
0.5,0.24051,0.51534,0
0.5,0.24367,0.51534,0
0.5,0.24684,0.51534,0
0.5,0.25,0.51534,0
0.5,0.25316,0.51533,0
0.5,0.25633,0.51533,0
0.5,0.25949,0.51533,0
0.5,0.26266,0.51533,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51533,0
0.5,0.33544,0.51533,0
0.5,0.33861,0.51533,0
0.5,0.34177,0.51533,0
0.5,0.34494,0.51533,0
0.5,0.3481,0.51533,0
0.5,0.35127,0.51533,0
0.5,0.35443,0.51533,0
0.5,0.35759,0.51533,0
0.5,0.36076,0.51533,0
0.5,0.36392,0.51533,0
0.5,0.36709,0.51533,0
0.5,0.37025,0.51533,0
0.5,0.37342,0.51532,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51532,0
0.5,0.39241,0.51532,0
0.5,0.39557,0.51532,0
0.5,0.39873,0.51532,0
0.5,0.4019,0.51532,0
0.5,0.40506,0.51532,0
0.5,0.40823,0.51532,0
0.5,0.41139,0.51532,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51532,0
0.5,0.42089,0.51531,0
0.5,0.42405,0.51531,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51531,0
0.5,0.43354,0.51531,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51531,0
0.5,0.44304,0.51531,0
0.5,0.4462,0.51531,0
0.5,0.44937,0.51531,0
0.5,0.45253,0.51531,0
0.5,0.4557,0.51531,0
0.5,0.45886,0.51531,0
0.5,0.46203,0.51531,0
0.5,0.46519,0.51531,0
0.5,0.46835,0.51532,0
0.5,0.47152,0.51532,0
0.5,0.47468,0.51533,0
0.5,0.47785,0.51534,0
0.5,0.48101,0.51535,0
0.5,0.48418,0.51536,0
0.5,0.48734,0.51537,0
0.5,0.49051,0.51537,0
0.5,0.49367,0.51533,0
0.5,0.49684,0.51524,0
0.5,0.5,0.51504,0
0.5,0.50316,0.51476,0
0.5,0.50633,0.51446,0
0.5,0.50949,0.5142,0
0.5,0.51266,0.51401,0
0.5,0.51582,0.5139,0
0.5,0.51899,0.51382,0
0.5,0.52215,0.51378,0
0.5,0.52532,0.51375,0
0.5,0.52848,0.51373,0
0.5,0.53165,0.51371,0
0.5,0.53481,0.51366,0
0.5,0.53797,0.51354,0
0.5,0.54114,0.51331,0
0.5,0.5443,0.51287,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48584,0
0.5,0.0031646,0.48522,0
0.5,0.0063291,0.48492,0
0.5,0.0094937,0.48477,0
0.5,0.012658,0.48469,0
0.5,0.015823,0.48465,0
0.5,0.018987,0.48463,0
0.5,0.022152,0.48463,0
0.5,0.025316,0.48463,0
0.5,0.028481,0.48463,0
0.5,0.031646,0.48463,0
0.5,0.03481,0.48463,0
0.5,0.037975,0.48463,0
0.5,0.041139,0.48463,0
0.5,0.044304,0.48463,0
0.5,0.047468,0.48463,0
0.5,0.050633,0.48463,0
0.5,0.053797,0.48463,0
0.5,0.056962,0.48463,0
0.5,0.060127,0.48463,0
0.5,0.063291,0.48464,0
0.5,0.066456,0.48464,0
0.5,0.06962,0.48464,0
0.5,0.072785,0.48464,0
0.5,0.075949,0.48464,0
0.5,0.079114,0.48464,0
0.5,0.082278,0.48464,0
0.5,0.085443,0.48464,0
0.5,0.088608,0.48464,0
0.5,0.091772,0.48464,0
0.5,0.094937,0.48464,0
0.5,0.098101,0.48464,0
0.5,0.10127,0.48464,0
0.5,0.10443,0.48464,0
0.5,0.10759,0.48464,0
0.5,0.11076,0.48464,0
0.5,0.11392,0.48464,0
0.5,0.11709,0.48464,0
0.5,0.12025,0.48464,0
0.5,0.12342,0.48464,0
0.5,0.12658,0.48464,0
0.5,0.12975,0.48464,0
0.5,0.13291,0.48464,0
0.5,0.13608,0.48464,0
0.5,0.13924,0.48464,0
0.5,0.14241,0.48464,0
0.5,0.14557,0.48464,0
0.5,0.14873,0.48464,0
0.5,0.1519,0.48464,0
0.5,0.15506,0.48464,0
0.5,0.15823,0.48464,0
0.5,0.16139,0.48464,0
0.5,0.16456,0.48464,0
0.5,0.16772,0.48464,0
0.5,0.17089,0.48464,0
0.5,0.17405,0.48464,0
0.5,0.17722,0.48464,0
0.5,0.18038,0.48464,0
0.5,0.18354,0.48464,0
0.5,0.18671,0.48464,0
0.5,0.18987,0.48464,0
0.5,0.19304,0.48464,0
0.5,0.1962,0.48464,0
0.5,0.19937,0.48464,0
0.5,0.20253,0.48464,0
0.5,0.2057,0.48464,0
0.5,0.20886,0.48464,0
0.5,0.21203,0.48464,0
0.5,0.21519,0.48464,0
0.5,0.21835,0.48464,0
0.5,0.22152,0.48464,0
0.5,0.22468,0.48464,0
0.5,0.22785,0.48464,0
0.5,0.23101,0.48464,0
0.5,0.23418,0.48464,0
0.5,0.23734,0.48464,0
0.5,0.24051,0.48464,0
0.5,0.24367,0.48464,0
0.5,0.24684,0.48464,0
0.5,0.25,0.48464,0
0.5,0.25316,0.48464,0
0.5,0.25633,0.48464,0
0.5,0.25949,0.48464,0
0.5,0.26266,0.48464,0
0.5,0.26582,0.48464,0
0.5,0.26899,0.48464,0
0.5,0.27215,0.48464,0
0.5,0.27532,0.48464,0
0.5,0.27848,0.48464,0
0.5,0.28165,0.48464,0
0.5,0.28481,0.48464,0
0.5,0.28797,0.48464,0
0.5,0.29114,0.48464,0
0.5,0.2943,0.48464,0
0.5,0.29747,0.48464,0
0.5,0.30063,0.48464,0
0.5,0.3038,0.48464,0
0.5,0.30696,0.48464,0
0.5,0.31013,0.48465,0
0.5,0.31329,0.48465,0
0.5,0.31646,0.48465,0
0.5,0.31962,0.48465,0
0.5,0.32278,0.48465,0
0.5,0.32595,0.48465,0
0.5,0.32911,0.48465,0
0.5,0.33228,0.48465,0
0.5,0.33544,0.48465,0
0.5,0.33861,0.48465,0
0.5,0.34177,0.48465,0
0.5,0.34494,0.48465,0
0.5,0.3481,0.48465,0
0.5,0.35127,0.48465,0
0.5,0.35443,0.48465,0
0.5,0.35759,0.48465,0
0.5,0.36076,0.48465,0
0.5,0.36392,0.48465,0
0.5,0.36709,0.48465,0
0.5,0.37025,0.48465,0
0.5,0.37342,0.48465,0
0.5,0.37658,0.48465,0
0.5,0.37975,0.48465,0
0.5,0.38291,0.48465,0
0.5,0.38608,0.48465,0
0.5,0.38924,0.48465,0
0.5,0.39241,0.48465,0
0.5,0.39557,0.48465,0
0.5,0.39873,0.48465,0
0.5,0.4019,0.48465,0
0.5,0.40506,0.48465,0
0.5,0.40823,0.48465,0
0.5,0.41139,0.48465,0
0.5,0.41456,0.48465,0
0.5,0.41772,0.48465,0
0.5,0.42089,0.48465,0
0.5,0.42405,0.48465,0
0.5,0.42722,0.48465,0
0.5,0.43038,0.48465,0
0.5,0.43354,0.48465,0
0.5,0.43671,0.48465,0
0.5,0.43987,0.48465,0
0.5,0.44304,0.48465,0
0.5,0.4462,0.48465,0
0.5,0.44937,0.48465,0
0.5,0.45253,0.48465,0
0.5,0.4557,0.48465,0
0.5,0.45886,0.48465,0
0.5,0.46203,0.48465,0
0.5,0.46519,0.48464,0
0.5,0.46835,0.48464,0
0.5,0.47152,0.48464,0
0.5,0.47468,0.48463,0
0.5,0.47785,0.48462,0
0.5,0.48101,0.48462,0
0.5,0.48418,0.48461,0
0.5,0.48734,0.48461,0
0.5,0.49051,0.48462,0
0.5,0.49367,0.48466,0
0.5,0.49684,0.48476,0
0.5,0.5,0.48496,0
0.5,0.50316,0.48523,0
0.5,0.50633,0.48552,0
0.5,0.50949,0.48577,0
0.5,0.51266,0.48594,0
0.5,0.51582,0.48605,0
0.5,0.51899,0.48612,0
0.5,0.52215,0.48616,0
0.5,0.52532,0.48619,0
0.5,0.52848,0.48619,0
0.5,0.53165,0.48617,0
0.5,0.53481,0.48613,0
0.5,0.53797,0.48608,0
0.5,0.54114,0.48603,0
0.5,0.5443,0.48598,0
0.5,0.54747,0.48595,0
0.5,0.55063,0.48592,0
0.5,0.5538,0.4859,0
0.5,0.55696,0.48589,0
0.5,0.56013,0.48588,0
0.5,0.56329,0.48587,0
0.5,0.56646,0.48587,0
0.5,0.56962,0.48587,0
0.5,0.57278,0.48588,0
0.5,0.57595,0.48588,0
0.5,0.57911,0.48589,0
0.5,0.58228,0.48589,0
0.5,0.58544,0.4859,0
0.5,0.58861,0.48591,0
0.5,0.59177,0.48591,0
0.5,0.59494,0.48591,0
0.5,0.5981,0.48591,0
0.5,0.60127,0.48589,0
0.5,0.60443,0.48584,0
0.5,0.60759,0.48576,0
0.5,0.61076,0.48562,0
0.5,0.61392,0.48547,0
0.5,0.61709,0.48536,0
0.5,0.62025,0.48534,0
0.5,0.62342,0.4856,0
0.5,0.62658,0.48625,0
0.5,0.62975,0.48727,0
0.5,0.62992,0.48734,0
0.5,0.63291,0.48895,0
0.5,0.63482,0.49051,0
0.5,0.63608,0.49235,0
0.5,0.6368,0.49367,0
0.5,0.6377,0.49684,0
0.5,0.63796,0.5,0
0.5,0.6377,0.50316,0
0.5,0.6368,0.50633,0
0.5,0.63608,0.50765,0
0.5,0.63482,0.50949,0
0.5,0.63291,0.51105,0
0.5,0.62992,0.51266,0
0.5,0.0031646,0.51477,0
0.5,0,0.51416,0
0.5,0.0063291,0.51508,0
0.5,0.0094937,0.51523,0
0.5,0.012658,0.51531,0
0.5,0.015823,0.51535,0
0.5,0.018987,0.51537,0
0.5,0.022152,0.51537,0
0.5,0.025316,0.51537,0
0.5,0.028481,0.51537,0
0.5,0.031646,0.51537,0
0.5,0.03481,0.51537,0
0.5,0.037975,0.51537,0
0.5,0.041139,0.51537,0
0.5,0.044304,0.51537,0
0.5,0.047468,0.51537,0
0.5,0.050633,0.51537,0
0.5,0.053797,0.51537,0
0.5,0.056962,0.51537,0
0.5,0.060127,0.51537,0
0.5,0.063291,0.51536,0
0.5,0.066456,0.51536,0
0.5,0.06962,0.51536,0
0.5,0.072785,0.51536,0
0.5,0.075949,0.51536,0
0.5,0.079114,0.51536,0
0.5,0.082278,0.51536,0
0.5,0.085443,0.51536,0
0.5,0.088608,0.51536,0
0.5,0.091772,0.51536,0
0.5,0.094937,0.51536,0
0.5,0.098101,0.51536,0
0.5,0.10127,0.51536,0
0.5,0.10443,0.51536,0
0.5,0.10759,0.51536,0
0.5,0.11076,0.51536,0
0.5,0.11392,0.51536,0
0.5,0.11709,0.51536,0
0.5,0.12025,0.51536,0
0.5,0.12342,0.51536,0
0.5,0.12658,0.51536,0
0.5,0.12975,0.51536,0
0.5,0.13291,0.51536,0
0.5,0.13608,0.51536,0
0.5,0.13924,0.51536,0
0.5,0.14241,0.51536,0
0.5,0.14557,0.51536,0
0.5,0.14873,0.51536,0
0.5,0.1519,0.51536,0
0.5,0.15506,0.51536,0
0.5,0.15823,0.51536,0
0.5,0.16139,0.51536,0
0.5,0.16456,0.51536,0
0.5,0.16772,0.51536,0
0.5,0.17089,0.51536,0
0.5,0.17405,0.51536,0
0.5,0.17722,0.51536,0
0.5,0.18038,0.51536,0
0.5,0.18354,0.51536,0
0.5,0.18671,0.51536,0
0.5,0.18987,0.51536,0
0.5,0.19304,0.51536,0
0.5,0.1962,0.51536,0
0.5,0.19937,0.51536,0
0.5,0.20253,0.51536,0
0.5,0.2057,0.51536,0
0.5,0.20886,0.51536,0
0.5,0.21203,0.51536,0
0.5,0.21519,0.51536,0
0.5,0.21835,0.51536,0
0.5,0.22152,0.51536,0
0.5,0.22468,0.51536,0
0.5,0.22785,0.51536,0
0.5,0.23101,0.51536,0
0.5,0.23418,0.51536,0
0.5,0.23734,0.51536,0
0.5,0.24051,0.51536,0
0.5,0.24367,0.51536,0
0.5,0.24684,0.51536,0
0.5,0.25,0.51536,0
0.5,0.25316,0.51536,0
0.5,0.25633,0.51536,0
0.5,0.25949,0.51536,0
0.5,0.26266,0.51536,0
0.5,0.26582,0.51536,0
0.5,0.26899,0.51536,0
0.5,0.27215,0.51536,0
0.5,0.27532,0.51536,0
0.5,0.27848,0.51536,0
0.5,0.28165,0.51536,0
0.5,0.28481,0.51536,0
0.5,0.28797,0.51536,0
0.5,0.29114,0.51536,0
0.5,0.2943,0.51536,0
0.5,0.29747,0.51536,0
0.5,0.30063,0.51536,0
0.5,0.3038,0.51536,0
0.5,0.30696,0.51535,0
0.5,0.31013,0.51535,0
0.5,0.31329,0.51535,0
0.5,0.31646,0.51535,0
0.5,0.31962,0.51535,0
0.5,0.32278,0.51535,0
0.5,0.32595,0.51535,0
0.5,0.32911,0.51535,0
0.5,0.33228,0.51535,0
0.5,0.33544,0.51535,0
0.5,0.33861,0.51535,0
0.5,0.34177,0.51535,0
0.5,0.34494,0.51535,0
0.5,0.3481,0.51535,0
0.5,0.35127,0.51535,0
0.5,0.35443,0.51535,0
0.5,0.35759,0.51535,0
0.5,0.36076,0.51535,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51535,0
0.5,0.38291,0.51535,0
0.5,0.38608,0.51535,0
0.5,0.38924,0.51535,0
0.5,0.39241,0.51535,0
0.5,0.39557,0.51535,0
0.5,0.39873,0.51535,0
0.5,0.4019,0.51535,0
0.5,0.40506,0.51535,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51535,0
0.5,0.41772,0.51535,0
0.5,0.42089,0.51535,0
0.5,0.42405,0.51535,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51535,0
0.5,0.43354,0.51535,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51535,0
0.5,0.44304,0.51535,0
0.5,0.4462,0.51535,0
0.5,0.44937,0.51535,0
0.5,0.45253,0.51535,0
0.5,0.4557,0.51535,0
0.5,0.45886,0.51535,0
0.5,0.46203,0.51535,0
0.5,0.46519,0.51536,0
0.5,0.46835,0.51536,0
0.5,0.47152,0.51536,0
0.5,0.47468,0.51537,0
0.5,0.47785,0.51538,0
0.5,0.48101,0.51538,0
0.5,0.48418,0.51539,0
0.5,0.48734,0.51539,0
0.5,0.49051,0.51538,0
0.5,0.49367,0.51534,0
0.5,0.49684,0.51524,0
0.5,0.5,0.51504,0
0.5,0.50316,0.51477,0
0.5,0.50633,0.51448,0
0.5,0.50949,0.51423,0
0.5,0.51266,0.51406,0
0.5,0.51582,0.51395,0
0.5,0.51899,0.51388,0
0.5,0.52215,0.51383,0
0.5,0.52532,0.51381,0
0.5,0.52848,0.51381,0
0.5,0.53165,0.51383,0
0.5,0.53481,0.51387,0
0.5,0.53797,0.51392,0
0.5,0.54114,0.51397,0
0.5,0.5443,0.51402,0
0.5,0.54747,0.51405,0
0.5,0.55063,0.51408,0
0.5,0.5538,0.5141,0
0.5,0.55696,0.51411,0
0.5,0.56013,0.51412,0
0.5,0.56329,0.51413,0
0.5,0.56646,0.51413,0
0.5,0.56962,0.51412,0
0.5,0.57278,0.51412,0
0.5,0.57595,0.51412,0
0.5,0.57911,0.51411,0
0.5,0.58228,0.5141,0
0.5,0.58544,0.5141,0
0.5,0.58861,0.51409,0
0.5,0.59177,0.51409,0
0.5,0.59494,0.51409,0
0.5,0.5981,0.51409,0
0.5,0.60127,0.51411,0
0.5,0.60443,0.51415,0
0.5,0.60759,0.51424,0
0.5,0.61076,0.51437,0
0.5,0.61392,0.51453,0
0.5,0.61709,0.51464,0
0.5,0.62025,0.51466,0
0.5,0.62342,0.5144,0
0.5,0.62658,0.51375,0
0.5,0.62975,0.51273,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.71052,0.48418,0
0.5,0.71203,0.48412,0
0.5,0.71519,0.48414,0
0.5,0.71616,0.48418,0
0.5,0,0.48581,0
0.5,0.0031646,0.4852,0
0.5,0.0063291,0.4849,0
0.5,0.0094937,0.48475,0
0.5,0.012658,0.48467,0
0.5,0.015823,0.48463,0
0.5,0.018987,0.48461,0
0.5,0.022152,0.48461,0
0.5,0.025316,0.48461,0
0.5,0.028481,0.48461,0
0.5,0.031646,0.48461,0
0.5,0.03481,0.48461,0
0.5,0.037975,0.48461,0
0.5,0.041139,0.48461,0
0.5,0.044304,0.48461,0
0.5,0.047468,0.48461,0
0.5,0.050633,0.48462,0
0.5,0.053797,0.48462,0
0.5,0.056962,0.48462,0
0.5,0.060127,0.48462,0
0.5,0.063291,0.48462,0
0.5,0.066456,0.48462,0
0.5,0.06962,0.48462,0
0.5,0.072785,0.48462,0
0.5,0.075949,0.48462,0
0.5,0.079114,0.48462,0
0.5,0.082278,0.48462,0
0.5,0.085443,0.48462,0
0.5,0.088608,0.48462,0
0.5,0.091772,0.48462,0
0.5,0.094937,0.48462,0
0.5,0.098101,0.48462,0
0.5,0.10127,0.48462,0
0.5,0.10443,0.48462,0
0.5,0.10759,0.48462,0
0.5,0.11076,0.48462,0
0.5,0.11392,0.48462,0
0.5,0.11709,0.48462,0
0.5,0.12025,0.48462,0
0.5,0.12342,0.48462,0
0.5,0.12658,0.48462,0
0.5,0.12975,0.48462,0
0.5,0.13291,0.48462,0
0.5,0.13608,0.48462,0
0.5,0.13924,0.48462,0
0.5,0.14241,0.48462,0
0.5,0.14557,0.48462,0
0.5,0.14873,0.48462,0
0.5,0.1519,0.48462,0
0.5,0.15506,0.48462,0
0.5,0.15823,0.48462,0
0.5,0.16139,0.48462,0
0.5,0.16456,0.48462,0
0.5,0.16772,0.48462,0
0.5,0.17089,0.48462,0
0.5,0.17405,0.48462,0
0.5,0.17722,0.48462,0
0.5,0.18038,0.48462,0
0.5,0.18354,0.48462,0
0.5,0.18671,0.48462,0
0.5,0.18987,0.48462,0
0.5,0.19304,0.48462,0
0.5,0.1962,0.48462,0
0.5,0.19937,0.48462,0
0.5,0.20253,0.48462,0
0.5,0.2057,0.48462,0
0.5,0.20886,0.48462,0
0.5,0.21203,0.48462,0
0.5,0.21519,0.48462,0
0.5,0.21835,0.48462,0
0.5,0.22152,0.48462,0
0.5,0.22468,0.48462,0
0.5,0.22785,0.48462,0
0.5,0.23101,0.48462,0
0.5,0.23418,0.48462,0
0.5,0.23734,0.48462,0
0.5,0.24051,0.48462,0
0.5,0.24367,0.48462,0
0.5,0.24684,0.48462,0
0.5,0.25,0.48462,0
0.5,0.25316,0.48462,0
0.5,0.25633,0.48462,0
0.5,0.25949,0.48462,0
0.5,0.26266,0.48462,0
0.5,0.26582,0.48462,0
0.5,0.26899,0.48462,0
0.5,0.27215,0.48462,0
0.5,0.27532,0.48462,0
0.5,0.27848,0.48462,0
0.5,0.28165,0.48462,0
0.5,0.28481,0.48462,0
0.5,0.28797,0.48462,0
0.5,0.29114,0.48462,0
0.5,0.2943,0.48462,0
0.5,0.29747,0.48462,0
0.5,0.30063,0.48462,0
0.5,0.3038,0.48462,0
0.5,0.30696,0.48462,0
0.5,0.31013,0.48462,0
0.5,0.31329,0.48462,0
0.5,0.31646,0.48462,0
0.5,0.31962,0.48462,0
0.5,0.32278,0.48462,0
0.5,0.32595,0.48462,0
0.5,0.32911,0.48462,0
0.5,0.33228,0.48462,0
0.5,0.33544,0.48462,0
0.5,0.33861,0.48462,0
0.5,0.34177,0.48462,0
0.5,0.34494,0.48462,0
0.5,0.3481,0.48462,0
0.5,0.35127,0.48462,0
0.5,0.35443,0.48462,0
0.5,0.35759,0.48462,0
0.5,0.36076,0.48462,0
0.5,0.36392,0.48462,0
0.5,0.36709,0.48462,0
0.5,0.37025,0.48462,0
0.5,0.37342,0.48462,0
0.5,0.37658,0.48462,0
0.5,0.37975,0.48462,0
0.5,0.38291,0.48462,0
0.5,0.38608,0.48462,0
0.5,0.38924,0.48462,0
0.5,0.39241,0.48462,0
0.5,0.39557,0.48462,0
0.5,0.39873,0.48462,0
0.5,0.4019,0.48462,0
0.5,0.40506,0.48462,0
0.5,0.40823,0.48462,0
0.5,0.41139,0.48462,0
0.5,0.41456,0.48462,0
0.5,0.41772,0.48462,0
0.5,0.42089,0.48462,0
0.5,0.42405,0.48462,0
0.5,0.42722,0.48462,0
0.5,0.43038,0.48462,0
0.5,0.43354,0.48462,0
0.5,0.43671,0.48462,0
0.5,0.43987,0.48462,0
0.5,0.44304,0.48462,0
0.5,0.4462,0.48462,0
0.5,0.44937,0.48462,0
0.5,0.45253,0.48462,0
0.5,0.4557,0.48462,0
0.5,0.45886,0.48462,0
0.5,0.46203,0.48462,0
0.5,0.46519,0.48461,0
0.5,0.46835,0.48461,0
0.5,0.47152,0.4846,0
0.5,0.47468,0.4846,0
0.5,0.47785,0.48459,0
0.5,0.48101,0.48459,0
0.5,0.48418,0.48458,0
0.5,0.48734,0.48458,0
0.5,0.49051,0.4846,0
0.5,0.49367,0.48465,0
0.5,0.49684,0.48476,0
0.5,0.5,0.48495,0
0.5,0.50316,0.48522,0
0.5,0.50633,0.4855,0
0.5,0.50949,0.48574,0
0.5,0.51266,0.4859,0
0.5,0.51582,0.48601,0
0.5,0.51899,0.48607,0
0.5,0.52215,0.48611,0
0.5,0.52532,0.48613,0
0.5,0.52848,0.48614,0
0.5,0.53165,0.48612,0
0.5,0.53481,0.48609,0
0.5,0.53797,0.48604,0
0.5,0.54114,0.486,0
0.5,0.5443,0.48596,0
0.5,0.54747,0.48592,0
0.5,0.55063,0.48589,0
0.5,0.5538,0.48587,0
0.5,0.55696,0.48586,0
0.5,0.56013,0.48585,0
0.5,0.56329,0.48585,0
0.5,0.56646,0.48584,0
0.5,0.56962,0.48585,0
0.5,0.57278,0.48585,0
0.5,0.57595,0.48585,0
0.5,0.57911,0.48586,0
0.5,0.58228,0.48586,0
0.5,0.58544,0.48587,0
0.5,0.58861,0.48587,0
0.5,0.59177,0.48588,0
0.5,0.59494,0.48588,0
0.5,0.5981,0.48587,0
0.5,0.60127,0.48585,0
0.5,0.60443,0.48579,0
0.5,0.60759,0.48568,0
0.5,0.61076,0.4855,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.4851,0
0.5,0.62025,0.48502,0
0.5,0.62342,0.48506,0
0.5,0.62658,0.48514,0
0.5,0.62975,0.48521,0
0.5,0.63291,0.48527,0
0.5,0.63608,0.48531,0
0.5,0.63924,0.48534,0
0.5,0.64241,0.48537,0
0.5,0.64557,0.48539,0
0.5,0.64873,0.4854,0
0.5,0.6519,0.48541,0
0.5,0.65506,0.48542,0
0.5,0.65823,0.48543,0
0.5,0.66139,0.48544,0
0.5,0.66456,0.48545,0
0.5,0.66772,0.48546,0
0.5,0.67089,0.48547,0
0.5,0.67405,0.48547,0
0.5,0.67722,0.48548,0
0.5,0.68038,0.48549,0
0.5,0.68354,0.48549,0
0.5,0.68671,0.48549,0
0.5,0.68987,0.48547,0
0.5,0.69304,0.48542,0
0.5,0.6962,0.4853,0
0.5,0.69937,0.48508,0
0.5,0.70253,0.48479,0
0.5,0.7057,0.48447,0
0.5,0.70886,0.48423,0
0.5,0.71835,0.48424,0
0.5,0.72152,0.48443,0
0.5,0.72468,0.48474,0
0.5,0.72785,0.48521,0
0.5,0.73101,0.48593,0
0.5,0.73418,0.48707,0
0.5,0.7347,0.48734,0
0.5,0.73734,0.48923,0
0.5,0.73855,0.49051,0
0.5,0.74013,0.49367,0
0.5,0.74051,0.49527,0
0.5,0.74089,0.49684,0
0.5,0.74114,0.5,0
0.5,0.74089,0.50316,0
0.5,0.74051,0.50473,0
0.5,0.74013,0.50633,0
0.5,0.73855,0.50949,0
0.5,0.73734,0.51077,0
0.5,0.7347,0.51266,0
0.5,0.0031646,0.5148,0
0.5,0,0.51419,0
0.5,0.0063291,0.5151,0
0.5,0.0094937,0.51525,0
0.5,0.012658,0.51533,0
0.5,0.015823,0.51537,0
0.5,0.018987,0.51539,0
0.5,0.022152,0.51539,0
0.5,0.025316,0.51539,0
0.5,0.028481,0.51539,0
0.5,0.031646,0.51539,0
0.5,0.03481,0.51539,0
0.5,0.037975,0.51539,0
0.5,0.041139,0.51539,0
0.5,0.044304,0.51539,0
0.5,0.047468,0.51539,0
0.5,0.050633,0.51538,0
0.5,0.053797,0.51538,0
0.5,0.056962,0.51538,0
0.5,0.060127,0.51538,0
0.5,0.063291,0.51538,0
0.5,0.066456,0.51538,0
0.5,0.06962,0.51538,0
0.5,0.072785,0.51538,0
0.5,0.075949,0.51538,0
0.5,0.079114,0.51538,0
0.5,0.082278,0.51538,0
0.5,0.085443,0.51538,0
0.5,0.088608,0.51538,0
0.5,0.091772,0.51538,0
0.5,0.094937,0.51538,0
0.5,0.098101,0.51538,0
0.5,0.10127,0.51538,0
0.5,0.10443,0.51538,0
0.5,0.10759,0.51538,0
0.5,0.11076,0.51538,0
0.5,0.11392,0.51538,0
0.5,0.11709,0.51538,0
0.5,0.12025,0.51538,0
0.5,0.12342,0.51538,0
0.5,0.12658,0.51538,0
0.5,0.12975,0.51538,0
0.5,0.13291,0.51538,0
0.5,0.13608,0.51538,0
0.5,0.13924,0.51538,0
0.5,0.14241,0.51538,0
0.5,0.14557,0.51538,0
0.5,0.14873,0.51538,0
0.5,0.1519,0.51538,0
0.5,0.15506,0.51538,0
0.5,0.15823,0.51538,0
0.5,0.16139,0.51538,0
0.5,0.16456,0.51538,0
0.5,0.16772,0.51538,0
0.5,0.17089,0.51538,0
0.5,0.17405,0.51538,0
0.5,0.17722,0.51538,0
0.5,0.18038,0.51538,0
0.5,0.18354,0.51538,0
0.5,0.18671,0.51538,0
0.5,0.18987,0.51538,0
0.5,0.19304,0.51538,0
0.5,0.1962,0.51538,0
0.5,0.19937,0.51538,0
0.5,0.20253,0.51538,0
0.5,0.2057,0.51538,0
0.5,0.20886,0.51538,0
0.5,0.21203,0.51538,0
0.5,0.21519,0.51538,0
0.5,0.21835,0.51538,0
0.5,0.22152,0.51538,0
0.5,0.22468,0.51538,0
0.5,0.22785,0.51538,0
0.5,0.23101,0.51538,0
0.5,0.23418,0.51538,0
0.5,0.23734,0.51538,0
0.5,0.24051,0.51538,0
0.5,0.24367,0.51538,0
0.5,0.24684,0.51538,0
0.5,0.25,0.51538,0
0.5,0.25316,0.51538,0
0.5,0.25633,0.51538,0
0.5,0.25949,0.51538,0
0.5,0.26266,0.51538,0
0.5,0.26582,0.51538,0
0.5,0.26899,0.51538,0
0.5,0.27215,0.51538,0
0.5,0.27532,0.51538,0
0.5,0.27848,0.51538,0
0.5,0.28165,0.51538,0
0.5,0.28481,0.51538,0
0.5,0.28797,0.51538,0
0.5,0.29114,0.51538,0
0.5,0.2943,0.51538,0
0.5,0.29747,0.51538,0
0.5,0.30063,0.51538,0
0.5,0.3038,0.51538,0
0.5,0.30696,0.51538,0
0.5,0.31013,0.51538,0
0.5,0.31329,0.51538,0
0.5,0.31646,0.51538,0
0.5,0.31962,0.51538,0
0.5,0.32278,0.51538,0
0.5,0.32595,0.51538,0
0.5,0.32911,0.51538,0
0.5,0.33228,0.51538,0
0.5,0.33544,0.51538,0
0.5,0.33861,0.51538,0
0.5,0.34177,0.51538,0
0.5,0.34494,0.51538,0
0.5,0.3481,0.51538,0
0.5,0.35127,0.51538,0
0.5,0.35443,0.51538,0
0.5,0.35759,0.51538,0
0.5,0.36076,0.51538,0
0.5,0.36392,0.51538,0
0.5,0.36709,0.51538,0
0.5,0.37025,0.51538,0
0.5,0.37342,0.51538,0
0.5,0.37658,0.51538,0
0.5,0.37975,0.51538,0
0.5,0.38291,0.51538,0
0.5,0.38608,0.51538,0
0.5,0.38924,0.51538,0
0.5,0.39241,0.51538,0
0.5,0.39557,0.51538,0
0.5,0.39873,0.51538,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51538,0
0.5,0.41456,0.51538,0
0.5,0.41772,0.51538,0
0.5,0.42089,0.51538,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51538,0
0.5,0.43038,0.51538,0
0.5,0.43354,0.51538,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.51538,0
0.5,0.44304,0.51538,0
0.5,0.4462,0.51538,0
0.5,0.44937,0.51538,0
0.5,0.45253,0.51538,0
0.5,0.4557,0.51538,0
0.5,0.45886,0.51538,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51539,0
0.5,0.46835,0.51539,0
0.5,0.47152,0.5154,0
0.5,0.47468,0.5154,0
0.5,0.47785,0.51541,0
0.5,0.48101,0.51541,0
0.5,0.48418,0.51542,0
0.5,0.48734,0.51542,0
0.5,0.49051,0.5154,0
0.5,0.49367,0.51535,0
0.5,0.49684,0.51524,0
0.5,0.5,0.51505,0
0.5,0.50316,0.51478,0
0.5,0.50633,0.5145,0
0.5,0.50949,0.51426,0
0.5,0.51266,0.5141,0
0.5,0.51582,0.51399,0
0.5,0.51899,0.51393,0
0.5,0.52215,0.51389,0
0.5,0.52532,0.51387,0
0.5,0.52848,0.51386,0
0.5,0.53165,0.51388,0
0.5,0.53481,0.51391,0
0.5,0.53797,0.51395,0
0.5,0.54114,0.514,0
0.5,0.5443,0.51404,0
0.5,0.54747,0.51408,0
0.5,0.55063,0.51411,0
0.5,0.5538,0.51413,0
0.5,0.55696,0.51414,0
0.5,0.56013,0.51415,0
0.5,0.56329,0.51415,0
0.5,0.56646,0.51415,0
0.5,0.56962,0.51415,0
0.5,0.57278,0.51415,0
0.5,0.57595,0.51415,0
0.5,0.57911,0.51414,0
0.5,0.58228,0.51414,0
0.5,0.58544,0.51413,0
0.5,0.58861,0.51412,0
0.5,0.59177,0.51412,0
0.5,0.59494,0.51412,0
0.5,0.5981,0.51412,0
0.5,0.60127,0.51415,0
0.5,0.60443,0.51421,0
0.5,0.60759,0.51432,0
0.5,0.61076,0.5145,0
0.5,0.61392,0.51471,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51498,0
0.5,0.62342,0.51494,0
0.5,0.62658,0.51486,0
0.5,0.62975,0.51479,0
0.5,0.63291,0.51473,0
0.5,0.63608,0.51469,0
0.5,0.63924,0.51466,0
0.5,0.64241,0.51463,0
0.5,0.64557,0.51462,0
0.5,0.64873,0.5146,0
0.5,0.6519,0.51459,0
0.5,0.65506,0.51458,0
0.5,0.65823,0.51457,0
0.5,0.66139,0.51456,0
0.5,0.66456,0.51455,0
0.5,0.66772,0.51455,0
0.5,0.67089,0.51454,0
0.5,0.67405,0.51453,0
0.5,0.67722,0.51452,0
0.5,0.68038,0.51452,0
0.5,0.68354,0.51451,0
0.5,0.68671,0.51451,0
0.5,0.68987,0.51453,0
0.5,0.69304,0.51458,0
0.5,0.6962,0.5147,0
0.5,0.69937,0.51492,0
0.5,0.70253,0.51521,0
0.5,0.7057,0.51553,0
0.5,0.70886,0.51577,0
0.5,0.71053,0.51582,0
0.5,0.71835,0.51576,0
0.5,0.71616,0.51582,0
0.5,0.72152,0.51557,0
0.5,0.72468,0.51526,0
0.5,0.72785,0.51479,0
0.5,0.73101,0.51407,0
0.5,0.73418,0.51293,0
0.5,0.71203,0.51588,0
0.5,0.71519,0.51586,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.70588,0.48418,0
0.5,0.70886,0.48379,0
0.5,0.71203,0.48355,0
0.5,0.71519,0.4835,0
0.5,0.71835,0.4836,0
0.5,0.72152,0.48383,0
0.5,0.72468,0.48413,0
0.5,0.72525,0.48418,0
0.5,0.81717,0.48418,0
0.5,0.81962,0.4839,0
0.5,0.82278,0.48367,0
0.5,0.82595,0.48358,0
0.5,0.82911,0.48351,0
0.5,0.83228,0.48341,0
0.5,0.83544,0.48327,0
0.5,0.83861,0.48308,0
0.5,0.84177,0.48331,0
0.5,0.84423,0.48418,0
0.5,0,0.48577,0
0.5,0.0031646,0.48517,0
0.5,0.0063291,0.48488,0
0.5,0.0094937,0.48473,0
0.5,0.012658,0.48465,0
0.5,0.015823,0.48461,0
0.5,0.018987,0.4846,0
0.5,0.022152,0.48459,0
0.5,0.025316,0.48459,0
0.5,0.028481,0.48459,0
0.5,0.031646,0.48459,0
0.5,0.03481,0.48459,0
0.5,0.037975,0.4846,0
0.5,0.041139,0.4846,0
0.5,0.044304,0.4846,0
0.5,0.047468,0.4846,0
0.5,0.050633,0.4846,0
0.5,0.053797,0.4846,0
0.5,0.056962,0.4846,0
0.5,0.060127,0.4846,0
0.5,0.063291,0.4846,0
0.5,0.066456,0.4846,0
0.5,0.06962,0.4846,0
0.5,0.072785,0.4846,0
0.5,0.075949,0.4846,0
0.5,0.079114,0.4846,0
0.5,0.082278,0.4846,0
0.5,0.085443,0.4846,0
0.5,0.088608,0.4846,0
0.5,0.091772,0.4846,0
0.5,0.094937,0.4846,0
0.5,0.098101,0.4846,0
0.5,0.10127,0.4846,0
0.5,0.10443,0.4846,0
0.5,0.10759,0.4846,0
0.5,0.11076,0.4846,0
0.5,0.11392,0.4846,0
0.5,0.11709,0.4846,0
0.5,0.12025,0.4846,0
0.5,0.12342,0.4846,0
0.5,0.12658,0.4846,0
0.5,0.12975,0.4846,0
0.5,0.13291,0.4846,0
0.5,0.13608,0.4846,0
0.5,0.13924,0.4846,0
0.5,0.14241,0.4846,0
0.5,0.14557,0.4846,0
0.5,0.14873,0.4846,0
0.5,0.1519,0.4846,0
0.5,0.15506,0.4846,0
0.5,0.15823,0.4846,0
0.5,0.16139,0.4846,0
0.5,0.16456,0.4846,0
0.5,0.16772,0.4846,0
0.5,0.17089,0.4846,0
0.5,0.17405,0.4846,0
0.5,0.17722,0.4846,0
0.5,0.18038,0.4846,0
0.5,0.18354,0.4846,0
0.5,0.18671,0.4846,0
0.5,0.18987,0.4846,0
0.5,0.19304,0.4846,0
0.5,0.1962,0.4846,0
0.5,0.19937,0.4846,0
0.5,0.20253,0.4846,0
0.5,0.2057,0.4846,0
0.5,0.20886,0.4846,0
0.5,0.21203,0.48461,0
0.5,0.21519,0.48461,0
0.5,0.21835,0.48461,0
0.5,0.22152,0.48461,0
0.5,0.22468,0.48461,0
0.5,0.22785,0.48461,0
0.5,0.23101,0.48461,0
0.5,0.23418,0.48461,0
0.5,0.23734,0.48461,0
0.5,0.24051,0.48461,0
0.5,0.24367,0.48461,0
0.5,0.24684,0.48461,0
0.5,0.25,0.48461,0
0.5,0.25316,0.48461,0
0.5,0.25633,0.48461,0
0.5,0.25949,0.48461,0
0.5,0.26266,0.48461,0
0.5,0.26582,0.48461,0
0.5,0.26899,0.48461,0
0.5,0.27215,0.48461,0
0.5,0.27532,0.48461,0
0.5,0.27848,0.48461,0
0.5,0.28165,0.48461,0
0.5,0.28481,0.48461,0
0.5,0.28797,0.48461,0
0.5,0.29114,0.48461,0
0.5,0.2943,0.4846,0
0.5,0.29747,0.4846,0
0.5,0.30063,0.4846,0
0.5,0.3038,0.4846,0
0.5,0.30696,0.4846,0
0.5,0.31013,0.4846,0
0.5,0.31329,0.4846,0
0.5,0.31646,0.4846,0
0.5,0.31962,0.4846,0
0.5,0.32278,0.4846,0
0.5,0.32595,0.4846,0
0.5,0.32911,0.4846,0
0.5,0.33228,0.4846,0
0.5,0.33544,0.4846,0
0.5,0.33861,0.4846,0
0.5,0.34177,0.4846,0
0.5,0.34494,0.4846,0
0.5,0.3481,0.4846,0
0.5,0.35127,0.4846,0
0.5,0.35443,0.4846,0
0.5,0.35759,0.4846,0
0.5,0.36076,0.4846,0
0.5,0.36392,0.4846,0
0.5,0.36709,0.4846,0
0.5,0.37025,0.4846,0
0.5,0.37342,0.4846,0
0.5,0.37658,0.4846,0
0.5,0.37975,0.4846,0
0.5,0.38291,0.4846,0
0.5,0.38608,0.4846,0
0.5,0.38924,0.4846,0
0.5,0.39241,0.4846,0
0.5,0.39557,0.4846,0
0.5,0.39873,0.4846,0
0.5,0.4019,0.4846,0
0.5,0.40506,0.4846,0
0.5,0.40823,0.4846,0
0.5,0.41139,0.4846,0
0.5,0.41456,0.4846,0
0.5,0.41772,0.4846,0
0.5,0.42089,0.4846,0
0.5,0.42405,0.4846,0
0.5,0.42722,0.4846,0
0.5,0.43038,0.4846,0
0.5,0.43354,0.4846,0
0.5,0.43671,0.4846,0
0.5,0.43987,0.4846,0
0.5,0.44304,0.4846,0
0.5,0.4462,0.4846,0
0.5,0.44937,0.4846,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48459,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48459,0
0.5,0.46519,0.48459,0
0.5,0.46835,0.48458,0
0.5,0.47152,0.48458,0
0.5,0.47468,0.48457,0
0.5,0.47785,0.48457,0
0.5,0.48101,0.48456,0
0.5,0.48418,0.48456,0
0.5,0.48734,0.48457,0
0.5,0.49051,0.48459,0
0.5,0.49367,0.48464,0
0.5,0.49684,0.48475,0
0.5,0.5,0.48494,0
0.5,0.50316,0.48521,0
0.5,0.50633,0.48548,0
0.5,0.50949,0.48571,0
0.5,0.51266,0.48587,0
0.5,0.51582,0.48597,0
0.5,0.51899,0.48603,0
0.5,0.52215,0.48607,0
0.5,0.52532,0.48609,0
0.5,0.52848,0.4861,0
0.5,0.53165,0.48608,0
0.5,0.53481,0.48606,0
0.5,0.53797,0.48602,0
0.5,0.54114,0.48597,0
0.5,0.5443,0.48593,0
0.5,0.54747,0.48589,0
0.5,0.55063,0.48587,0
0.5,0.5538,0.48585,0
0.5,0.55696,0.48583,0
0.5,0.56013,0.48582,0
0.5,0.56329,0.48582,0
0.5,0.56646,0.48582,0
0.5,0.56962,0.48582,0
0.5,0.57278,0.48582,0
0.5,0.57595,0.48582,0
0.5,0.57911,0.48583,0
0.5,0.58228,0.48583,0
0.5,0.58544,0.48584,0
0.5,0.58861,0.48584,0
0.5,0.59177,0.48585,0
0.5,0.59494,0.48585,0
0.5,0.5981,0.48584,0
0.5,0.60127,0.48582,0
0.5,0.60443,0.48577,0
0.5,0.60759,0.48566,0
0.5,0.61076,0.48549,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.4851,0
0.5,0.62025,0.48502,0
0.5,0.62342,0.48506,0
0.5,0.62658,0.48513,0
0.5,0.62975,0.4852,0
0.5,0.63291,0.48526,0
0.5,0.63608,0.4853,0
0.5,0.63924,0.48533,0
0.5,0.64241,0.48536,0
0.5,0.64557,0.48538,0
0.5,0.64873,0.48539,0
0.5,0.6519,0.4854,0
0.5,0.65506,0.48541,0
0.5,0.65823,0.48542,0
0.5,0.66139,0.48543,0
0.5,0.66456,0.48544,0
0.5,0.66772,0.48545,0
0.5,0.67089,0.48545,0
0.5,0.67405,0.48546,0
0.5,0.67722,0.48547,0
0.5,0.68038,0.48547,0
0.5,0.68354,0.48548,0
0.5,0.68671,0.48547,0
0.5,0.68987,0.48545,0
0.5,0.69304,0.48538,0
0.5,0.6962,0.48523,0
0.5,0.69937,0.48498,0
0.5,0.70253,0.48461,0
0.5,0.7057,0.4842,0
0.5,0.72785,0.48437,0
0.5,0.73101,0.48455,0
0.5,0.73418,0.48467,0
0.5,0.73734,0.48476,0
0.5,0.74051,0.48482,0
0.5,0.74367,0.48487,0
0.5,0.74684,0.4849,0
0.5,0.75,0.48493,0
0.5,0.75316,0.48495,0
0.5,0.75633,0.48497,0
0.5,0.75949,0.48498,0
0.5,0.76266,0.485,0
0.5,0.76582,0.48501,0
0.5,0.76899,0.48502,0
0.5,0.77215,0.48503,0
0.5,0.77532,0.48504,0
0.5,0.77848,0.48505,0
0.5,0.78165,0.48506,0
0.5,0.78481,0.48507,0
0.5,0.78797,0.48508,0
0.5,0.79114,0.48508,0
0.5,0.7943,0.48508,0
0.5,0.79747,0.48508,0
0.5,0.80063,0.48505,0
0.5,0.8038,0.48499,0
0.5,0.80696,0.48492,0
0.5,0.81013,0.48478,0
0.5,0.81329,0.48454,0
0.5,0.81646,0.48425,0
0.5,0.84494,0.48452,0
0.5,0.84779,0.48734,0
0.5,0.8481,0.48784,0
0.5,0.84943,0.49051,0
0.5,0.85042,0.49367,0
0.5,0.85097,0.49684,0
0.5,0.85114,0.5,0
0.5,0.85097,0.50316,0
0.5,0.85042,0.50633,0
0.5,0.84943,0.50949,0
0.5,0.8481,0.51216,0
0.5,0.84779,0.51266,0
0.5,0.0031646,0.51483,0
0.5,0,0.51423,0
0.5,0.0063291,0.51512,0
0.5,0.0094937,0.51527,0
0.5,0.012658,0.51535,0
0.5,0.015823,0.51539,0
0.5,0.018987,0.5154,0
0.5,0.022152,0.51541,0
0.5,0.025316,0.51541,0
0.5,0.028481,0.51541,0
0.5,0.031646,0.51541,0
0.5,0.03481,0.51541,0
0.5,0.037975,0.5154,0
0.5,0.041139,0.5154,0
0.5,0.044304,0.5154,0
0.5,0.047468,0.5154,0
0.5,0.050633,0.5154,0
0.5,0.053797,0.5154,0
0.5,0.056962,0.5154,0
0.5,0.060127,0.5154,0
0.5,0.063291,0.5154,0
0.5,0.066456,0.5154,0
0.5,0.06962,0.5154,0
0.5,0.072785,0.5154,0
0.5,0.075949,0.5154,0
0.5,0.079114,0.5154,0
0.5,0.082278,0.5154,0
0.5,0.085443,0.5154,0
0.5,0.088608,0.5154,0
0.5,0.091772,0.5154,0
0.5,0.094937,0.5154,0
0.5,0.098101,0.5154,0
0.5,0.10127,0.5154,0
0.5,0.10443,0.5154,0
0.5,0.10759,0.5154,0
0.5,0.11076,0.5154,0
0.5,0.11392,0.5154,0
0.5,0.11709,0.5154,0
0.5,0.12025,0.5154,0
0.5,0.12342,0.5154,0
0.5,0.12658,0.5154,0
0.5,0.12975,0.5154,0
0.5,0.13291,0.5154,0
0.5,0.13608,0.5154,0
0.5,0.13924,0.5154,0
0.5,0.14241,0.5154,0
0.5,0.14557,0.5154,0
0.5,0.14873,0.5154,0
0.5,0.1519,0.5154,0
0.5,0.15506,0.5154,0
0.5,0.15823,0.5154,0
0.5,0.16139,0.5154,0
0.5,0.16456,0.5154,0
0.5,0.16772,0.5154,0
0.5,0.17089,0.5154,0
0.5,0.17405,0.5154,0
0.5,0.17722,0.5154,0
0.5,0.18038,0.5154,0
0.5,0.18354,0.5154,0
0.5,0.18671,0.5154,0
0.5,0.18987,0.5154,0
0.5,0.19304,0.5154,0
0.5,0.1962,0.5154,0
0.5,0.19937,0.5154,0
0.5,0.20253,0.5154,0
0.5,0.2057,0.5154,0
0.5,0.20886,0.51539,0
0.5,0.21203,0.51539,0
0.5,0.21519,0.51539,0
0.5,0.21835,0.51539,0
0.5,0.22152,0.51539,0
0.5,0.22468,0.51539,0
0.5,0.22785,0.51539,0
0.5,0.23101,0.51539,0
0.5,0.23418,0.51539,0
0.5,0.23734,0.51539,0
0.5,0.24051,0.51539,0
0.5,0.24367,0.51539,0
0.5,0.24684,0.51539,0
0.5,0.25,0.51539,0
0.5,0.25316,0.51539,0
0.5,0.25633,0.51539,0
0.5,0.25949,0.51539,0
0.5,0.26266,0.51539,0
0.5,0.26582,0.51539,0
0.5,0.26899,0.51539,0
0.5,0.27215,0.51539,0
0.5,0.27532,0.51539,0
0.5,0.27848,0.51539,0
0.5,0.28165,0.51539,0
0.5,0.28481,0.51539,0
0.5,0.28797,0.51539,0
0.5,0.29114,0.51539,0
0.5,0.2943,0.51539,0
0.5,0.29747,0.5154,0
0.5,0.30063,0.5154,0
0.5,0.3038,0.5154,0
0.5,0.30696,0.5154,0
0.5,0.31013,0.5154,0
0.5,0.31329,0.5154,0
0.5,0.31646,0.5154,0
0.5,0.31962,0.5154,0
0.5,0.32278,0.5154,0
0.5,0.32595,0.5154,0
0.5,0.32911,0.5154,0
0.5,0.33228,0.5154,0
0.5,0.33544,0.5154,0
0.5,0.33861,0.5154,0
0.5,0.34177,0.5154,0
0.5,0.34494,0.5154,0
0.5,0.3481,0.5154,0
0.5,0.35127,0.5154,0
0.5,0.35443,0.5154,0
0.5,0.35759,0.5154,0
0.5,0.36076,0.5154,0
0.5,0.36392,0.5154,0
0.5,0.36709,0.5154,0
0.5,0.37025,0.5154,0
0.5,0.37342,0.5154,0
0.5,0.37658,0.5154,0
0.5,0.37975,0.5154,0
0.5,0.38291,0.5154,0
0.5,0.38608,0.5154,0
0.5,0.38924,0.5154,0
0.5,0.39241,0.5154,0
0.5,0.39557,0.5154,0
0.5,0.39873,0.5154,0
0.5,0.4019,0.5154,0
0.5,0.40506,0.5154,0
0.5,0.40823,0.5154,0
0.5,0.41139,0.5154,0
0.5,0.41456,0.5154,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.5154,0
0.5,0.42405,0.5154,0
0.5,0.42722,0.5154,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.5154,0
0.5,0.43671,0.5154,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.5154,0
0.5,0.4462,0.5154,0
0.5,0.44937,0.5154,0
0.5,0.45253,0.5154,0
0.5,0.4557,0.51541,0
0.5,0.45886,0.51541,0
0.5,0.46203,0.51541,0
0.5,0.46519,0.51541,0
0.5,0.46835,0.51542,0
0.5,0.47152,0.51542,0
0.5,0.47468,0.51543,0
0.5,0.47785,0.51543,0
0.5,0.48101,0.51544,0
0.5,0.48418,0.51544,0
0.5,0.48734,0.51543,0
0.5,0.49051,0.51541,0
0.5,0.49367,0.51536,0
0.5,0.49684,0.51525,0
0.5,0.5,0.51506,0
0.5,0.50316,0.51479,0
0.5,0.50633,0.51452,0
0.5,0.50949,0.51429,0
0.5,0.51266,0.51413,0
0.5,0.51582,0.51403,0
0.5,0.51899,0.51397,0
0.5,0.52215,0.51393,0
0.5,0.52532,0.51391,0
0.5,0.52848,0.5139,0
0.5,0.53165,0.51391,0
0.5,0.53481,0.51394,0
0.5,0.53797,0.51398,0
0.5,0.54114,0.51403,0
0.5,0.5443,0.51407,0
0.5,0.54747,0.51411,0
0.5,0.55063,0.51413,0
0.5,0.5538,0.51415,0
0.5,0.55696,0.51417,0
0.5,0.56013,0.51418,0
0.5,0.56329,0.51418,0
0.5,0.56646,0.51418,0
0.5,0.56962,0.51418,0
0.5,0.57278,0.51418,0
0.5,0.57595,0.51418,0
0.5,0.57911,0.51417,0
0.5,0.58228,0.51417,0
0.5,0.58544,0.51416,0
0.5,0.58861,0.51416,0
0.5,0.59177,0.51415,0
0.5,0.59494,0.51415,0
0.5,0.5981,0.51416,0
0.5,0.60127,0.51418,0
0.5,0.60443,0.51423,0
0.5,0.60759,0.51434,0
0.5,0.61076,0.5145,0
0.5,0.61392,0.51471,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51498,0
0.5,0.62342,0.51494,0
0.5,0.62658,0.51487,0
0.5,0.62975,0.5148,0
0.5,0.63291,0.51474,0
0.5,0.63608,0.5147,0
0.5,0.63924,0.51467,0
0.5,0.64241,0.51464,0
0.5,0.64557,0.51463,0
0.5,0.64873,0.51461,0
0.5,0.6519,0.5146,0
0.5,0.65506,0.51459,0
0.5,0.65823,0.51458,0
0.5,0.66139,0.51457,0
0.5,0.66456,0.51457,0
0.5,0.66772,0.51456,0
0.5,0.67089,0.51455,0
0.5,0.67405,0.51454,0
0.5,0.67722,0.51453,0
0.5,0.68038,0.51453,0
0.5,0.68354,0.51452,0
0.5,0.68671,0.51453,0
0.5,0.68987,0.51455,0
0.5,0.69304,0.51462,0
0.5,0.6962,0.51477,0
0.5,0.69937,0.51502,0
0.5,0.70253,0.51538,0
0.5,0.7057,0.5158,0
0.5,0.70588,0.51582,0
0.5,0.72785,0.51563,0
0.5,0.72525,0.51582,0
0.5,0.73101,0.51545,0
0.5,0.73418,0.51533,0
0.5,0.73734,0.51524,0
0.5,0.74051,0.51518,0
0.5,0.74367,0.51514,0
0.5,0.74684,0.5151,0
0.5,0.75,0.51508,0
0.5,0.75316,0.51506,0
0.5,0.75633,0.51504,0
0.5,0.75949,0.51502,0
0.5,0.76266,0.51501,0
0.5,0.76582,0.515,0
0.5,0.76899,0.51499,0
0.5,0.77215,0.51498,0
0.5,0.77532,0.51496,0
0.5,0.77848,0.51495,0
0.5,0.78165,0.51495,0
0.5,0.78481,0.51494,0
0.5,0.78797,0.51493,0
0.5,0.79114,0.51492,0
0.5,0.7943,0.51492,0
0.5,0.79747,0.51493,0
0.5,0.80063,0.51495,0
0.5,0.8038,0.51501,0
0.5,0.80696,0.51509,0
0.5,0.81013,0.51523,0
0.5,0.81329,0.51546,0
0.5,0.81646,0.51575,0
0.5,0.81716,0.51582,0
0.5,0.84494,0.51548,0
0.5,0.84424,0.51582,0
0.5,0.70886,0.51621,0
0.5,0.71203,0.51645,0
0.5,0.71519,0.5165,0
0.5,0.71835,0.5164,0
0.5,0.72152,0.51617,0
0.5,0.72468,0.51587,0
0.5,0.81962,0.5161,0
0.5,0.82278,0.51634,0
0.5,0.82595,0.51643,0
0.5,0.82911,0.5165,0
0.5,0.83228,0.51659,0
0.5,0.83544,0.51673,0
0.5,0.83861,0.51692,0
0.5,0.84177,0.51669,0


==> Data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9784,0.47152,0
0.5,0.98101,0.47136,0
0.5,0.98418,0.4711,0
0.5,0.98734,0.47076,0
0.5,0.99051,0.47034,0
0.5,0.99367,0.46982,0
0.5,0.99684,0.4692,0
0.5,1,0.46846,0
0.5,0.96363,0.47468,0
0.5,0.96519,0.47383,0
0.5,0.96835,0.47266,0
0.5,0.97152,0.47196,0
0.5,0.97468,0.47166,0
0.5,0.97785,0.47155,0
0.5,0.95757,0.47785,0
0.5,0.95886,0.47727,0
0.5,0.96203,0.47555,0
0.5,0.94251,0.48101,0
0.5,0.94304,0.48094,0
0.5,0.9462,0.48049,0
0.5,0.94937,0.48006,0
0.5,0.95253,0.47953,0
0.5,0.9557,0.47862,0
0.5,0.70588,0.48418,0
0.5,0.70886,0.48379,0
0.5,0.71203,0.48355,0
0.5,0.71519,0.4835,0
0.5,0.71835,0.4836,0
0.5,0.72152,0.48383,0
0.5,0.72468,0.48413,0
0.5,0.72525,0.48418,0
0.5,0.81537,0.48418,0
0.5,0.81646,0.48402,0
0.5,0.81962,0.48354,0
0.5,0.82278,0.48315,0
0.5,0.82595,0.4829,0
0.5,0.82911,0.48275,0
0.5,0.83228,0.48266,0
0.5,0.83544,0.48257,0
0.5,0.83861,0.48248,0
0.5,0.84177,0.48245,0
0.5,0.84494,0.48261,0
0.5,0.8481,0.48291,0
0.5,0.85127,0.48326,0
0.5,0.85443,0.48357,0
0.5,0.85759,0.48382,0
0.5,0.86076,0.48401,0
0.5,0.86392,0.48416,0
0.5,0.86459,0.48418,0
0.5,0.91251,0.48418,0
0.5,0.91456,0.48409,0
0.5,0.91772,0.4839,0
0.5,0.92089,0.48365,0
0.5,0.92405,0.48332,0
0.5,0.92722,0.48293,0
0.5,0.93038,0.48252,0
0.5,0.93354,0.4821,0
0.5,0.93671,0.48172,0
0.5,0.93987,0.48133,0
0.5,0,0.48574,0
0.5,0.0031646,0.48514,0
0.5,0.0063291,0.48486,0
0.5,0.0094937,0.48471,0
0.5,0.012658,0.48463,0
0.5,0.015823,0.4846,0
0.5,0.018987,0.48458,0
0.5,0.022152,0.48458,0
0.5,0.025316,0.48457,0
0.5,0.028481,0.48457,0
0.5,0.031646,0.48458,0
0.5,0.03481,0.48458,0
0.5,0.037975,0.48458,0
0.5,0.041139,0.48458,0
0.5,0.044304,0.48458,0
0.5,0.047468,0.48458,0
0.5,0.050633,0.48458,0
0.5,0.053797,0.48458,0
0.5,0.056962,0.48458,0
0.5,0.060127,0.48458,0
0.5,0.063291,0.48458,0
0.5,0.066456,0.48458,0
0.5,0.06962,0.48458,0
0.5,0.072785,0.48458,0
0.5,0.075949,0.48458,0
0.5,0.079114,0.48458,0
0.5,0.082278,0.48458,0
0.5,0.085443,0.48458,0
0.5,0.088608,0.48458,0
0.5,0.091772,0.48458,0
0.5,0.094937,0.48458,0
0.5,0.098101,0.48458,0
0.5,0.10127,0.48458,0
0.5,0.10443,0.48458,0
0.5,0.10759,0.48458,0
0.5,0.11076,0.48458,0
0.5,0.11392,0.48458,0
0.5,0.11709,0.48458,0
0.5,0.12025,0.48458,0
0.5,0.12342,0.48458,0
0.5,0.12658,0.48458,0
0.5,0.12975,0.48458,0
0.5,0.13291,0.48458,0
0.5,0.13608,0.48458,0
0.5,0.13924,0.48458,0
0.5,0.14241,0.48458,0
0.5,0.14557,0.48458,0
0.5,0.14873,0.48458,0
0.5,0.1519,0.48459,0
0.5,0.15506,0.48459,0
0.5,0.15823,0.48459,0
0.5,0.16139,0.48459,0
0.5,0.16456,0.48459,0
0.5,0.16772,0.48459,0
0.5,0.17089,0.48459,0
0.5,0.17405,0.48459,0
0.5,0.17722,0.48459,0
0.5,0.18038,0.48459,0
0.5,0.18354,0.48459,0
0.5,0.18671,0.48459,0
0.5,0.18987,0.48459,0
0.5,0.19304,0.48459,0
0.5,0.1962,0.48459,0
0.5,0.19937,0.48459,0
0.5,0.20253,0.48459,0
0.5,0.2057,0.48459,0
0.5,0.20886,0.48459,0
0.5,0.21203,0.48459,0
0.5,0.21519,0.48459,0
0.5,0.21835,0.48459,0
0.5,0.22152,0.48459,0
0.5,0.22468,0.48459,0
0.5,0.22785,0.48459,0
0.5,0.23101,0.48459,0
0.5,0.23418,0.48459,0
0.5,0.23734,0.48459,0
0.5,0.24051,0.48459,0
0.5,0.24367,0.48459,0
0.5,0.24684,0.48459,0
0.5,0.25,0.48459,0
0.5,0.25316,0.48459,0
0.5,0.25633,0.48459,0
0.5,0.25949,0.48459,0
0.5,0.26266,0.48459,0
0.5,0.26582,0.48459,0
0.5,0.26899,0.48459,0
0.5,0.27215,0.48459,0
0.5,0.27532,0.48459,0
0.5,0.27848,0.48459,0
0.5,0.28165,0.48459,0
0.5,0.28481,0.48459,0
0.5,0.28797,0.48459,0
0.5,0.29114,0.48459,0
0.5,0.2943,0.48459,0
0.5,0.29747,0.48459,0
0.5,0.30063,0.48459,0
0.5,0.3038,0.48459,0
0.5,0.30696,0.48459,0
0.5,0.31013,0.48459,0
0.5,0.31329,0.48459,0
0.5,0.31646,0.48459,0
0.5,0.31962,0.48459,0
0.5,0.32278,0.48459,0
0.5,0.32595,0.48459,0
0.5,0.32911,0.48459,0
0.5,0.33228,0.48459,0
0.5,0.33544,0.48459,0
0.5,0.33861,0.48459,0
0.5,0.34177,0.48459,0
0.5,0.34494,0.48459,0
0.5,0.3481,0.48459,0
0.5,0.35127,0.48459,0
0.5,0.35443,0.48459,0
0.5,0.35759,0.48459,0
0.5,0.36076,0.48459,0
0.5,0.36392,0.48458,0
0.5,0.36709,0.48458,0
0.5,0.37025,0.48458,0
0.5,0.37342,0.48458,0
0.5,0.37658,0.48458,0
0.5,0.37975,0.48458,0
0.5,0.38291,0.48458,0
0.5,0.38608,0.48458,0
0.5,0.38924,0.48458,0
0.5,0.39241,0.48458,0
0.5,0.39557,0.48458,0
0.5,0.39873,0.48458,0
0.5,0.4019,0.48458,0
0.5,0.40506,0.48458,0
0.5,0.40823,0.48458,0
0.5,0.41139,0.48458,0
0.5,0.41456,0.48458,0
0.5,0.41772,0.48458,0
0.5,0.42089,0.48458,0
0.5,0.42405,0.48458,0
0.5,0.42722,0.48458,0
0.5,0.43038,0.48458,0
0.5,0.43354,0.48458,0
0.5,0.43671,0.48458,0
0.5,0.43987,0.48458,0
0.5,0.44304,0.48458,0
0.5,0.4462,0.48458,0
0.5,0.44937,0.48458,0
0.5,0.45253,0.48458,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48457,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48457,0
0.5,0.46835,0.48456,0
0.5,0.47152,0.48456,0
0.5,0.47468,0.48455,0
0.5,0.47785,0.48455,0
0.5,0.48101,0.48455,0
0.5,0.48418,0.48454,0
0.5,0.48734,0.48455,0
0.5,0.49051,0.48457,0
0.5,0.49367,0.48463,0
0.5,0.49684,0.48475,0
0.5,0.5,0.48494,0
0.5,0.50316,0.48519,0
0.5,0.50633,0.48546,0
0.5,0.50949,0.48569,0
0.5,0.51266,0.48584,0
0.5,0.51582,0.48594,0
0.5,0.51899,0.486,0
0.5,0.52215,0.48604,0
0.5,0.52532,0.48606,0
0.5,0.52848,0.48606,0
0.5,0.53165,0.48605,0
0.5,0.53481,0.48603,0
0.5,0.53797,0.48599,0
0.5,0.54114,0.48595,0
0.5,0.5443,0.48591,0
0.5,0.54747,0.48587,0
0.5,0.55063,0.48585,0
0.5,0.5538,0.48582,0
0.5,0.55696,0.48581,0
0.5,0.56013,0.4858,0
0.5,0.56329,0.4858,0
0.5,0.56646,0.48579,0
0.5,0.56962,0.48579,0
0.5,0.57278,0.4858,0
0.5,0.57595,0.4858,0
0.5,0.57911,0.4858,0
0.5,0.58228,0.48581,0
0.5,0.58544,0.48581,0
0.5,0.58861,0.48582,0
0.5,0.59177,0.48582,0
0.5,0.59494,0.48582,0
0.5,0.5981,0.48581,0
0.5,0.60127,0.48579,0
0.5,0.60443,0.48574,0
0.5,0.60759,0.48564,0
0.5,0.61076,0.48549,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.4851,0
0.5,0.62025,0.48502,0
0.5,0.62342,0.48505,0
0.5,0.62658,0.48513,0
0.5,0.62975,0.4852,0
0.5,0.63291,0.48525,0
0.5,0.63608,0.48529,0
0.5,0.63924,0.48532,0
0.5,0.64241,0.48534,0
0.5,0.64557,0.48536,0
0.5,0.64873,0.48537,0
0.5,0.6519,0.48538,0
0.5,0.65506,0.48539,0
0.5,0.65823,0.4854,0
0.5,0.66139,0.48541,0
0.5,0.66456,0.48542,0
0.5,0.66772,0.48542,0
0.5,0.67089,0.48543,0
0.5,0.67405,0.48544,0
0.5,0.67722,0.48544,0
0.5,0.68038,0.48545,0
0.5,0.68354,0.48545,0
0.5,0.68671,0.48544,0
0.5,0.68987,0.48542,0
0.5,0.69304,0.48536,0
0.5,0.6962,0.48522,0
0.5,0.69937,0.48497,0
0.5,0.70253,0.48461,0
0.5,0.7057,0.4842,0
0.5,0.72785,0.48437,0
0.5,0.73101,0.48454,0
0.5,0.73418,0.48467,0
0.5,0.73734,0.48476,0
0.5,0.74051,0.48482,0
0.5,0.74367,0.48486,0
0.5,0.74684,0.4849,0
0.5,0.75,0.48492,0
0.5,0.75316,0.48494,0
0.5,0.75633,0.48496,0
0.5,0.75949,0.48498,0
0.5,0.76266,0.48499,0
0.5,0.76582,0.485,0
0.5,0.76899,0.48501,0
0.5,0.77215,0.48502,0
0.5,0.77532,0.48503,0
0.5,0.77848,0.48504,0
0.5,0.78165,0.48505,0
0.5,0.78481,0.48506,0
0.5,0.78797,0.48507,0
0.5,0.79114,0.48507,0
0.5,0.7943,0.48507,0
0.5,0.79747,0.48506,0
0.5,0.80063,0.48504,0
0.5,0.8038,0.48498,0
0.5,0.80696,0.48488,0
0.5,0.81013,0.48471,0
0.5,0.81329,0.48443,0
0.5,0.86709,0.48424,0
0.5,0.87025,0.48431,0
0.5,0.87342,0.48435,0
0.5,0.87658,0.48438,0
0.5,0.87975,0.48439,0
0.5,0.88291,0.4844,0
0.5,0.88608,0.4844,0
0.5,0.88924,0.4844,0
0.5,0.89241,0.48439,0
0.5,0.89557,0.48438,0
0.5,0.89873,0.48436,0
0.5,0.9019,0.48434,0
0.5,0.90506,0.48431,0
0.5,0.90823,0.48427,0
0.5,0.91139,0.48422,0
0.5,0.0031646,0.51486,0
0.5,0,0.51426,0
0.5,0.0063291,0.51514,0
0.5,0.0094937,0.51529,0
0.5,0.012658,0.51537,0
0.5,0.015823,0.5154,0
0.5,0.018987,0.51542,0
0.5,0.022152,0.51542,0
0.5,0.025316,0.51543,0
0.5,0.028481,0.51543,0
0.5,0.031646,0.51542,0
0.5,0.03481,0.51542,0
0.5,0.037975,0.51542,0
0.5,0.041139,0.51542,0
0.5,0.044304,0.51542,0
0.5,0.047468,0.51542,0
0.5,0.050633,0.51542,0
0.5,0.053797,0.51542,0
0.5,0.056962,0.51542,0
0.5,0.060127,0.51542,0
0.5,0.063291,0.51542,0
0.5,0.066456,0.51542,0
0.5,0.06962,0.51542,0
0.5,0.072785,0.51542,0
0.5,0.075949,0.51542,0
0.5,0.079114,0.51542,0
0.5,0.082278,0.51542,0
0.5,0.085443,0.51542,0
0.5,0.088608,0.51542,0
0.5,0.091772,0.51542,0
0.5,0.094937,0.51542,0
0.5,0.098101,0.51542,0
0.5,0.10127,0.51542,0
0.5,0.10443,0.51542,0
0.5,0.10759,0.51542,0
0.5,0.11076,0.51542,0
0.5,0.11392,0.51542,0
0.5,0.11709,0.51542,0
0.5,0.12025,0.51542,0
0.5,0.12342,0.51542,0
0.5,0.12658,0.51542,0
0.5,0.12975,0.51542,0
0.5,0.13291,0.51542,0
0.5,0.13608,0.51542,0
0.5,0.13924,0.51542,0
0.5,0.14241,0.51542,0
0.5,0.14557,0.51542,0
0.5,0.14873,0.51541,0
0.5,0.1519,0.51541,0
0.5,0.15506,0.51541,0
0.5,0.15823,0.51541,0
0.5,0.16139,0.51541,0
0.5,0.16456,0.51541,0
0.5,0.16772,0.51541,0
0.5,0.17089,0.51541,0
0.5,0.17405,0.51541,0
0.5,0.17722,0.51541,0
0.5,0.18038,0.51541,0
0.5,0.18354,0.51541,0
0.5,0.18671,0.51541,0
0.5,0.18987,0.51541,0
0.5,0.19304,0.51541,0
0.5,0.1962,0.51541,0
0.5,0.19937,0.51541,0
0.5,0.20253,0.51541,0
0.5,0.2057,0.51541,0
0.5,0.20886,0.51541,0
0.5,0.21203,0.51541,0
0.5,0.21519,0.51541,0
0.5,0.21835,0.51541,0
0.5,0.22152,0.51541,0
0.5,0.22468,0.51541,0
0.5,0.22785,0.51541,0
0.5,0.23101,0.51541,0
0.5,0.23418,0.51541,0
0.5,0.23734,0.51541,0
0.5,0.24051,0.51541,0
0.5,0.24367,0.51541,0
0.5,0.24684,0.51541,0
0.5,0.25,0.51541,0
0.5,0.25316,0.51541,0
0.5,0.25633,0.51541,0
0.5,0.25949,0.51541,0
0.5,0.26266,0.51541,0
0.5,0.26582,0.51541,0
0.5,0.26899,0.51541,0
0.5,0.27215,0.51541,0
0.5,0.27532,0.51541,0
0.5,0.27848,0.51541,0
0.5,0.28165,0.51541,0
0.5,0.28481,0.51541,0
0.5,0.28797,0.51541,0
0.5,0.29114,0.51541,0
0.5,0.2943,0.51541,0
0.5,0.29747,0.51541,0
0.5,0.30063,0.51541,0
0.5,0.3038,0.51541,0
0.5,0.30696,0.51541,0
0.5,0.31013,0.51541,0
0.5,0.31329,0.51541,0
0.5,0.31646,0.51541,0
0.5,0.31962,0.51541,0
0.5,0.32278,0.51541,0
0.5,0.32595,0.51541,0
0.5,0.32911,0.51541,0
0.5,0.33228,0.51541,0
0.5,0.33544,0.51541,0
0.5,0.33861,0.51541,0
0.5,0.34177,0.51541,0
0.5,0.34494,0.51541,0
0.5,0.3481,0.51541,0
0.5,0.35127,0.51541,0
0.5,0.35443,0.51541,0
0.5,0.35759,0.51541,0
0.5,0.36076,0.51541,0
0.5,0.36392,0.51542,0
0.5,0.36709,0.51542,0
0.5,0.37025,0.51542,0
0.5,0.37342,0.51542,0
0.5,0.37658,0.51542,0
0.5,0.37975,0.51542,0
0.5,0.38291,0.51542,0
0.5,0.38608,0.51542,0
0.5,0.38924,0.51542,0
0.5,0.39241,0.51542,0
0.5,0.39557,0.51542,0
0.5,0.39873,0.51542,0
0.5,0.4019,0.51542,0
0.5,0.40506,0.51542,0
0.5,0.40823,0.51542,0
0.5,0.41139,0.51542,0
0.5,0.41456,0.51542,0
0.5,0.41772,0.51542,0
0.5,0.42089,0.51542,0
0.5,0.42405,0.51542,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51542,0
0.5,0.43354,0.51542,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51542,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51542,0
0.5,0.45253,0.51542,0
0.5,0.4557,0.51542,0
0.5,0.45886,0.51543,0
0.5,0.46203,0.51543,0
0.5,0.46519,0.51543,0
0.5,0.46835,0.51544,0
0.5,0.47152,0.51544,0
0.5,0.47468,0.51545,0
0.5,0.47785,0.51545,0
0.5,0.48101,0.51545,0
0.5,0.48418,0.51546,0
0.5,0.48734,0.51545,0
0.5,0.49051,0.51543,0
0.5,0.49367,0.51537,0
0.5,0.49684,0.51525,0
0.5,0.5,0.51506,0
0.5,0.50316,0.51481,0
0.5,0.50633,0.51454,0
0.5,0.50949,0.51431,0
0.5,0.51266,0.51416,0
0.5,0.51582,0.51406,0
0.5,0.51899,0.514,0
0.5,0.52215,0.51396,0
0.5,0.52532,0.51394,0
0.5,0.52848,0.51394,0
0.5,0.53165,0.51395,0
0.5,0.53481,0.51397,0
0.5,0.53797,0.51401,0
0.5,0.54114,0.51405,0
0.5,0.5443,0.51409,0
0.5,0.54747,0.51413,0
0.5,0.55063,0.51415,0
0.5,0.5538,0.51417,0
0.5,0.55696,0.51419,0
0.5,0.56013,0.5142,0
0.5,0.56329,0.5142,0
0.5,0.56646,0.51421,0
0.5,0.56962,0.51421,0
0.5,0.57278,0.5142,0
0.5,0.57595,0.5142,0
0.5,0.57911,0.5142,0
0.5,0.58228,0.51419,0
0.5,0.58544,0.51419,0
0.5,0.58861,0.51418,0
0.5,0.59177,0.51418,0
0.5,0.59494,0.51418,0
0.5,0.5981,0.51419,0
0.5,0.60127,0.51421,0
0.5,0.60443,0.51426,0
0.5,0.60759,0.51436,0
0.5,0.61076,0.51451,0
0.5,0.61392,0.51471,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51498,0
0.5,0.62342,0.51495,0
0.5,0.62658,0.51487,0
0.5,0.62975,0.5148,0
0.5,0.63291,0.51475,0
0.5,0.63608,0.51471,0
0.5,0.63924,0.51468,0
0.5,0.64241,0.51466,0
0.5,0.64557,0.51464,0
0.5,0.64873,0.51463,0
0.5,0.6519,0.51462,0
0.5,0.65506,0.51461,0
0.5,0.65823,0.5146,0
0.5,0.66139,0.51459,0
0.5,0.66456,0.51459,0
0.5,0.66772,0.51458,0
0.5,0.67089,0.51457,0
0.5,0.67405,0.51457,0
0.5,0.67722,0.51456,0
0.5,0.68038,0.51455,0
0.5,0.68354,0.51455,0
0.5,0.68671,0.51456,0
0.5,0.68987,0.51458,0
0.5,0.69304,0.51464,0
0.5,0.6962,0.51478,0
0.5,0.69937,0.51503,0
0.5,0.70253,0.51539,0
0.5,0.7057,0.5158,0
0.5,0.70588,0.51582,0
0.5,0.72785,0.51563,0
0.5,0.72525,0.51582,0
0.5,0.73101,0.51546,0
0.5,0.73418,0.51533,0
0.5,0.73734,0.51524,0
0.5,0.74051,0.51519,0
0.5,0.74367,0.51514,0
0.5,0.74684,0.51511,0
0.5,0.75,0.51508,0
0.5,0.75316,0.51506,0
0.5,0.75633,0.51505,0
0.5,0.75949,0.51503,0
0.5,0.76266,0.51502,0
0.5,0.76582,0.51501,0
0.5,0.76899,0.51499,0
0.5,0.77215,0.51498,0
0.5,0.77532,0.51497,0
0.5,0.77848,0.51496,0
0.5,0.78165,0.51496,0
0.5,0.78481,0.51495,0
0.5,0.78797,0.51494,0
0.5,0.79114,0.51493,0
0.5,0.7943,0.51493,0
0.5,0.79747,0.51494,0
0.5,0.80063,0.51497,0
0.5,0.8038,0.51502,0
0.5,0.80696,0.51512,0
0.5,0.81013,0.51529,0
0.5,0.81329,0.51557,0
0.5,0.81536,0.51582,0
0.5,0.86709,0.51576,0
0.5,0.86489,0.51582,0
0.5,0.87025,0.5157,0
0.5,0.87342,0.51566,0
0.5,0.87658,0.51564,0
0.5,0.87975,0.51562,0
0.5,0.88291,0.51561,0
0.5,0.88608,0.51561,0
0.5,0.88924,0.51562,0
0.5,0.89241,0.51563,0
0.5,0.89557,0.51564,0
0.5,0.89873,0.51566,0
0.5,0.9019,0.51568,0
0.5,0.90506,0.51571,0
0.5,0.90823,0.51574,0
0.5,0.91139,0.5158,0
0.5,0.91208,0.51582,0
0.5,0.70886,0.51621,0
0.5,0.71203,0.51645,0
0.5,0.71519,0.5165,0
0.5,0.71835,0.5164,0
0.5,0.72152,0.51617,0
0.5,0.72468,0.51587,0
0.5,0.81646,0.51598,0
0.5,0.81962,0.51646,0
0.5,0.82278,0.51685,0
0.5,0.82595,0.5171,0
0.5,0.82911,0.51725,0
0.5,0.83228,0.51734,0
0.5,0.83544,0.51743,0
0.5,0.83861,0.51752,0
0.5,0.84177,0.51755,0
0.5,0.84494,0.51739,0
0.5,0.8481,0.51709,0
0.5,0.85127,0.51675,0
0.5,0.85443,0.51644,0
0.5,0.85759,0.51619,0
0.5,0.86076,0.516,0
0.5,0.86392,0.51585,0
0.5,0.91456,0.51592,0
0.5,0.91772,0.51612,0
0.5,0.92089,0.51636,0
0.5,0.92405,0.51669,0
0.5,0.92722,0.51708,0
0.5,0.93038,0.51749,0
0.5,0.93354,0.5179,0
0.5,0.93671,0.51829,0
0.5,0.93987,0.51867,0
0.5,0.9425,0.51899,0
0.5,0.94304,0.51907,0
0.5,0.9462,0.51951,0
0.5,0.94937,0.51994,0
0.5,0.95253,0.52048,0
0.5,0.9557,0.52138,0
0.5,0.95756,0.52215,0
0.5,0.95886,0.52273,0
0.5,0.96203,0.52446,0
0.5,0.96363,0.52532,0
0.5,0.96519,0.52617,0
0.5,0.96835,0.52734,0
0.5,0.97152,0.52804,0
0.5,0.97468,0.52834,0
0.5,0.97785,0.52845,0
0.5,0.97837,0.52848,0
0.5,0.98101,0.52864,0
0.5,0.98418,0.5289,0
0.5,0.98734,0.52924,0
0.5,0.99051,0.52966,0
0.5,0.99367,0.53018,0
0.5,0.99684,0.5308,0
0.5,1,0.53154,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00195248,0.102239,0.0525522,0.0662085,0.000475904,0.0935319,0.0346235,0.0240184,1748,0,1,1,1,1
1,0.0003,-5.63819e-10,-0.0406503,6.09751e-06,0.00195248,0.307992,0.213876,0.0604856,0.00033152,0.0942761,0.0345444,0.0244938,1748,0,7,1,1,1
2,0.0006,-3.24727e-09,-0.0812979,2.43894e-05,0.00195248,0.269305,0.118197,0.105891,0.000946176,0.0951391,0.0347594,0.0247009,1748,0,4,2,2,1
3,0.0009,-2.74818e-09,-0.121941,5.48733e-05,0.00195248,0.27367,0.120866,0.106714,0.00124006,0.0954995,0.03471,0.024777,1748,0,4,2,2,1
4,0.0012,-4.3699e-09,-0.162576,9.75457e-05,0.00195248,0.276779,0.124002,0.107963,0.0012201,0.096329,0.0344873,0.0247631,1748,0,4,2,2,1
5,0.0015,-7.55627e-09,-0.203202,0.000152401,0.0019525,0.279572,0.118658,0.1156,0.00126669,0.0968177,0.036407,0.0255493,1748,0,4,2,2,1
6,0.0018,-7.41659e-09,-0.243803,0.000219421,0.00195253,0.276089,0.121436,0.107663,0.00152934,0.0919685,0.0345851,0.0243433,1748,0,4,2,2,1
7,0.0021,-1.02414e-08,-0.284368,0.000298583,0.00195259,0.271044,0.114871,0.108774,0.00192333,0.0986519,0.0360207,0.0248602,1748,0,4,2,2,1
8,0.0024,-1.56343e-08,-0.324897,0.000389869,0.0019527,0.277531,0.120942,0.116059,0.00183117,0.0964915,0.0347215,0.0247898,1748,0,4,2,2,1
9,0.0027,-1.94364e-08,-0.365376,0.000493244,0.00195286,0.276907,0.120701,0.107121,0.00181376,0.0995707,0.0345953,0.0249902,1748,0,4,2,2,1
10,0.003,-8.33275e-10,-0.405783,0.000608672,0.00195311,0.413531,0.17811,0.154273,0.00246144,0.0922785,0.034635,0.0246979,1748,0,6,3,3,1
11,0.0033,3.24752e-08,-0.446062,0.000735985,0.00195357,0.41315,0.174997,0.153302,0.00246272,0.096725,0.0347405,0.0245558,1748,0,6,3,3,1
12,0.0036,2.51683e-08,-0.48614,0.000875049,0.00195434,0.671803,0.267619,0.269075,0.00366234,0.0959652,0.0345167,0.0246781,1748,0,9,5,5,1
13,0.0039,3.70221e-08,-0.525867,0.00102543,0.00195578,0.61713,0.176775,0.297105,0.00494874,0.0970243,0.0346719,0.0250012,1748,0,6,6,6,1
14,0.0042,4.98019e-08,-0.565053,0.00118658,0.00195827,0.729551,0.209811,0.342905,0.00548966,0.0975375,0.0345523,0.0249708,1748,0,7,7,7,1
15,0.0045,5.43373e-08,-0.603458,0.00135774,0.0019624,1.07884,0.307266,0.484794,0.00724966,0.0969395,0.0346977,0.0248676,1748,0,10,10,10,1
16,0.0048,1.61532e-08,-0.634426,0.00152257,0.00198404,18.7365,5.39805,8.32533,0.0426924,0.101922,0.035553,0.025644,1838,0.01,183,183,183,1
17,0.0051,6.6425e-09,-0.613306,0.00156391,0.00212514,9.29944,2.85744,4.20654,0.0737528,0.11492,0.0362729,0.0264458,1974,0.03,90,82,82,1
18,0.0054,8.05791e-09,-0.56618,0.00152867,0.00231927,10.8856,3.79662,4.71316,0.0969974,0.129758,0.0405148,0.029289,2234,0.0471875,107,92,92,1
19,0.0057,-5.8801e-09,-0.484457,0.00138086,0.00258116,9.033,3.25161,3.51478,0.106121,0.13893,0.0454088,0.032213,2484,0.04,81,64,64,1
20,0.006,7.7785e-09,-0.375062,0.00112552,0.0029016,18.0732,5.97119,7.61994,0.139888,0.168578,0.0540378,0.0370796,2828,0.050625,133,111,111,1


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48338,0
0.5,0.23418,0.48338,0
0.5,0.23734,0.48338,0
0.5,0.24051,0.48338,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48337,0
0.5,0.32278,0.48337,0
0.5,0.32595,0.48337,0
0.5,0.32911,0.48337,0
0.5,0.33228,0.48337,0
0.5,0.33544,0.48337,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48336,0
0.5,0.38924,0.48336,0
0.5,0.39241,0.48336,0
0.5,0.39557,0.48336,0
0.5,0.39873,0.48336,0
0.5,0.4019,0.48336,0
0.5,0.40506,0.48336,0
0.5,0.40823,0.48336,0
0.5,0.41139,0.48336,0
0.5,0.41456,0.48336,0
0.5,0.41772,0.48336,0
0.5,0.42089,0.48336,0
0.5,0.42405,0.48336,0
0.5,0.42722,0.48336,0
0.5,0.43038,0.48336,0
0.5,0.43354,0.48336,0
0.5,0.43671,0.48336,0
0.5,0.43987,0.48336,0
0.5,0.44304,0.48336,0
0.5,0.4462,0.48336,0
0.5,0.44937,0.48336,0
0.5,0.45253,0.48336,0
0.5,0.4557,0.48336,0
0.5,0.45886,0.48336,0
0.5,0.46203,0.48337,0
0.5,0.46519,0.48337,0
0.5,0.46835,0.48337,0
0.5,0.47152,0.48338,0
0.5,0.47468,0.48339,0
0.5,0.47785,0.48339,0
0.5,0.48101,0.48341,0
0.5,0.48418,0.48343,0
0.5,0.48734,0.48345,0
0.5,0.49051,0.4835,0
0.5,0.49367,0.48359,0
0.5,0.49684,0.48371,0
0.5,0.5,0.4838,0
0.5,0.50316,0.48408,0
0.5,0.50363,0.48418,0
0.5,0.50633,0.48461,0
0.5,0.50949,0.48542,0
0.5,0.51266,0.48675,0
0.5,0.51362,0.48734,0
0.5,0.51582,0.4892,0
0.5,0.51728,0.49051,0
0.5,0.51899,0.49251,0
0.5,0.51995,0.49367,0
0.5,0.52149,0.49684,0
0.5,0.52193,0.5,0
0.5,0.52149,0.50316,0
0.5,0.51995,0.50633,0
0.5,0.51899,0.50749,0
0.5,0.51728,0.50949,0
0.5,0.51582,0.5108,0
0.5,0.51362,0.51266,0
0.5,0.50633,0.51539,0
0.5,0.50363,0.51582,0
0.5,0.50949,0.51458,0
0.5,0.51266,0.51325,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51662,0
0.5,0.23418,0.51662,0
0.5,0.23734,0.51662,0
0.5,0.24051,0.51662,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51663,0
0.5,0.32278,0.51663,0
0.5,0.32595,0.51663,0
0.5,0.32911,0.51663,0
0.5,0.33228,0.51663,0
0.5,0.33544,0.51663,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51664,0
0.5,0.38924,0.51664,0
0.5,0.39241,0.51664,0
0.5,0.39557,0.51664,0
0.5,0.39873,0.51664,0
0.5,0.4019,0.51664,0
0.5,0.40506,0.51664,0
0.5,0.40823,0.51664,0
0.5,0.41139,0.51664,0
0.5,0.41456,0.51664,0
0.5,0.41772,0.51664,0
0.5,0.42089,0.51664,0
0.5,0.42405,0.51664,0
0.5,0.42722,0.51664,0
0.5,0.43038,0.51664,0
0.5,0.43354,0.51664,0
0.5,0.43671,0.51664,0
0.5,0.43987,0.51664,0
0.5,0.44304,0.51664,0
0.5,0.4462,0.51664,0
0.5,0.44937,0.51664,0
0.5,0.45253,0.51664,0
0.5,0.4557,0.51664,0
0.5,0.45886,0.51664,0
0.5,0.46203,0.51663,0
0.5,0.46519,0.51663,0
0.5,0.46835,0.51663,0
0.5,0.47152,0.51662,0
0.5,0.47468,0.51661,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.51659,0
0.5,0.48418,0.51657,0
0.5,0.48734,0.51655,0
0.5,0.49051,0.5165,0
0.5,0.49367,0.51641,0
0.5,0.49684,0.51629,0
0.5,0.5,0.5162,0
0.5,0.50316,0.51592,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48338,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48337,0
0.5,0.32278,0.48337,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48336,0
0.5,0.38924,0.48336,0
0.5,0.39241,0.48336,0
0.5,0.39557,0.48336,0
0.5,0.39873,0.48336,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48336,0
0.5,0.4462,0.48336,0
0.5,0.44937,0.48336,0
0.5,0.45253,0.48336,0
0.5,0.4557,0.48336,0
0.5,0.45886,0.48336,0
0.5,0.46203,0.48336,0
0.5,0.46519,0.48337,0
0.5,0.46835,0.48337,0
0.5,0.47152,0.48337,0
0.5,0.47468,0.48338,0
0.5,0.47785,0.48339,0
0.5,0.48101,0.4834,0
0.5,0.48418,0.48342,0
0.5,0.48734,0.48344,0
0.5,0.49051,0.48348,0
0.5,0.49367,0.48357,0
0.5,0.49684,0.48368,0
0.5,0.5,0.48377,0
0.5,0.50316,0.48402,0
0.5,0.50399,0.48418,0
0.5,0.50633,0.4845,0
0.5,0.50949,0.48515,0
0.5,0.51266,0.48609,0
0.5,0.51561,0.48734,0
0.5,0.51582,0.48744,0
0.5,0.51899,0.48854,0
0.5,0.52215,0.48958,0
0.5,0.52408,0.49051,0
0.5,0.52532,0.49114,0
0.5,0.52848,0.49358,0
0.5,0.52858,0.49367,0
0.5,0.53055,0.49684,0
0.5,0.53105,0.5,0
0.5,0.53055,0.50316,0
0.5,0.52858,0.50633,0
0.5,0.52532,0.50886,0
0.5,0.52408,0.50949,0
0.5,0.52848,0.50642,0
0.5,0.51582,0.51256,0
0.5,0.51561,0.51266,0
0.5,0.51899,0.51146,0
0.5,0.52215,0.51042,0
0.5,0.50633,0.5155,0
0.5,0.50399,0.51582,0
0.5,0.50949,0.51485,0
0.5,0.51266,0.51391,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51662,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51663,0
0.5,0.32278,0.51663,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51664,0
0.5,0.38924,0.51664,0
0.5,0.39241,0.51664,0
0.5,0.39557,0.51664,0
0.5,0.39873,0.51664,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51664,0
0.5,0.4462,0.51664,0
0.5,0.44937,0.51664,0
0.5,0.45253,0.51664,0
0.5,0.4557,0.51664,0
0.5,0.45886,0.51664,0
0.5,0.46203,0.51664,0
0.5,0.46519,0.51663,0
0.5,0.46835,0.51663,0
0.5,0.47152,0.51663,0
0.5,0.47468,0.51662,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.5166,0
0.5,0.48418,0.51658,0
0.5,0.48734,0.51656,0
0.5,0.49051,0.51652,0
0.5,0.49367,0.51643,0
0.5,0.49684,0.51632,0
0.5,0.5,0.51623,0
0.5,0.50316,0.51598,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48336,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48335,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48337,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48348,0
0.5,0.49367,0.48357,0
0.5,0.49684,0.48368,0
0.5,0.5,0.48377,0
0.5,0.50316,0.48401,0
0.5,0.50411,0.48418,0
0.5,0.50633,0.48447,0
0.5,0.50949,0.48504,0
0.5,0.51266,0.48571,0
0.5,0.51582,0.48649,0
0.5,0.51899,0.48707,0
0.5,0.52133,0.48734,0
0.5,0.52215,0.48742,0
0.5,0.52532,0.48768,0
0.5,0.52848,0.48789,0
0.5,0.53165,0.48805,0
0.5,0.53481,0.48817,0
0.5,0.53797,0.48828,0
0.5,0.54114,0.48838,0
0.5,0.5443,0.48847,0
0.5,0.54747,0.48856,0
0.5,0.55063,0.48865,0
0.5,0.5538,0.48873,0
0.5,0.55696,0.48879,0
0.5,0.56013,0.48892,0
0.5,0.56329,0.48915,0
0.5,0.56646,0.48928,0
0.5,0.56962,0.48925,0
0.5,0.57278,0.48983,0
0.5,0.57411,0.49051,0
0.5,0.57595,0.49204,0
0.5,0.57735,0.49367,0
0.5,0.57872,0.49684,0
0.5,0.57911,0.49989,0
0.5,0.57913,0.5,0
0.5,0.57911,0.50011,0
0.5,0.57872,0.50316,0
0.5,0.57735,0.50633,0
0.5,0.57595,0.50796,0
0.5,0.57411,0.50949,0
0.5,0.52215,0.51258,0
0.5,0.52133,0.51266,0
0.5,0.52532,0.51232,0
0.5,0.52848,0.51211,0
0.5,0.53165,0.51195,0
0.5,0.53481,0.51183,0
0.5,0.53797,0.51172,0
0.5,0.54114,0.51162,0
0.5,0.5443,0.51153,0
0.5,0.54747,0.51144,0
0.5,0.55063,0.51135,0
0.5,0.5538,0.51127,0
0.5,0.55696,0.51121,0
0.5,0.56013,0.51108,0
0.5,0.56329,0.51085,0
0.5,0.56646,0.51072,0
0.5,0.56962,0.51075,0
0.5,0.57278,0.51017,0
0.5,0.50633,0.51553,0
0.5,0.50411,0.51582,0
0.5,0.50949,0.51496,0
0.5,0.51266,0.51429,0
0.5,0.51582,0.51351,0
0.5,0.51899,0.51293,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51664,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51665,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51663,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51652,0
0.5,0.49367,0.51643,0
0.5,0.49684,0.51632,0
0.5,0.5,0.51623,0
0.5,0.50316,0.51599,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48336,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48335,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48335,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48338,0
0.5,0.48418,0.4834,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48356,0
0.5,0.49684,0.48367,0
0.5,0.5,0.48377,0
0.5,0.50316,0.48399,0
0.5,0.50438,0.48418,0
0.5,0.50633,0.48441,0
0.5,0.50949,0.4849,0
0.5,0.51266,0.48544,0
0.5,0.51582,0.48602,0
0.5,0.51899,0.48645,0
0.5,0.52215,0.48672,0
0.5,0.52532,0.48693,0
0.5,0.52848,0.48709,0
0.5,0.53165,0.4872,0
0.5,0.53481,0.48729,0
0.5,0.5368,0.48734,0
0.5,0.61818,0.48734,0
0.5,0.62025,0.48693,0
0.5,0.62342,0.4867,0
0.5,0.62658,0.48686,0
0.5,0.62975,0.48733,0
0.5,0.62978,0.48734,0
0.5,0.53797,0.48737,0
0.5,0.54114,0.48742,0
0.5,0.5443,0.48747,0
0.5,0.54747,0.48752,0
0.5,0.55063,0.48756,0
0.5,0.5538,0.4876,0
0.5,0.55696,0.48764,0
0.5,0.56013,0.48768,0
0.5,0.56329,0.48771,0
0.5,0.56646,0.48775,0
0.5,0.56962,0.48779,0
0.5,0.57278,0.48783,0
0.5,0.57595,0.48787,0
0.5,0.57911,0.48792,0
0.5,0.58228,0.48796,0
0.5,0.58544,0.48801,0
0.5,0.58861,0.48805,0
0.5,0.59177,0.48809,0
0.5,0.59494,0.48813,0
0.5,0.5981,0.48816,0
0.5,0.60127,0.48819,0
0.5,0.60443,0.48818,0
0.5,0.60759,0.48811,0
0.5,0.61076,0.48806,0
0.5,0.61392,0.48799,0
0.5,0.61709,0.48757,0
0.5,0.63291,0.48829,0
0.5,0.63608,0.49022,0
0.5,0.63637,0.49051,0
0.5,0.63822,0.49367,0
0.5,0.63902,0.49684,0
0.5,0.63924,0.49992,0
0.5,0.63925,0.5,0
0.5,0.63924,0.50008,0
0.5,0.63902,0.50316,0
0.5,0.63822,0.50633,0
0.5,0.63637,0.50949,0
0.5,0.53797,0.51263,0
0.5,0.53679,0.51266,0
0.5,0.54114,0.51258,0
0.5,0.5443,0.51253,0
0.5,0.54747,0.51248,0
0.5,0.55063,0.51244,0
0.5,0.5538,0.5124,0
0.5,0.55696,0.51236,0
0.5,0.56013,0.51232,0
0.5,0.56329,0.51229,0
0.5,0.56646,0.51225,0
0.5,0.56962,0.51221,0
0.5,0.57278,0.51217,0
0.5,0.57595,0.51213,0
0.5,0.57911,0.51208,0
0.5,0.58228,0.51204,0
0.5,0.58544,0.51199,0
0.5,0.58861,0.51195,0
0.5,0.59177,0.51191,0
0.5,0.59494,0.51187,0
0.5,0.5981,0.51184,0
0.5,0.60127,0.51181,0
0.5,0.60443,0.51182,0
0.5,0.60759,0.51189,0
0.5,0.61076,0.51194,0
0.5,0.61392,0.51201,0
0.5,0.61709,0.51243,0
0.5,0.61819,0.51266,0
0.5,0.63291,0.51171,0
0.5,0.62978,0.51266,0
0.5,0.63608,0.50978,0
0.5,0.50633,0.51559,0
0.5,0.50438,0.51582,0
0.5,0.50949,0.5151,0
0.5,0.51266,0.51456,0
0.5,0.51582,0.51398,0
0.5,0.51899,0.51355,0
0.5,0.52215,0.51328,0
0.5,0.52532,0.51307,0
0.5,0.52848,0.51291,0
0.5,0.53165,0.5128,0
0.5,0.53481,0.51271,0
0.5,0.62025,0.51307,0
0.5,0.62342,0.5133,0
0.5,0.62658,0.51314,0
0.5,0.62975,0.51267,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51664,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51665,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51665,0
0.5,0.47152,0.51665,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51662,0
0.5,0.48418,0.5166,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51644,0
0.5,0.49684,0.51633,0
0.5,0.5,0.51623,0
0.5,0.50316,0.51601,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48336,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48335,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48335,0
0.5,0.47152,0.48335,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48338,0
0.5,0.48418,0.4834,0
0.5,0.48734,0.48342,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48355,0
0.5,0.49684,0.48366,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48396,0
0.5,0.50469,0.48418,0
0.5,0.50633,0.48435,0
0.5,0.50949,0.48479,0
0.5,0.51266,0.48523,0
0.5,0.51582,0.48568,0
0.5,0.51899,0.48601,0
0.5,0.52215,0.48622,0
0.5,0.52532,0.48637,0
0.5,0.52848,0.48648,0
0.5,0.53165,0.48656,0
0.5,0.53481,0.48662,0
0.5,0.53797,0.48666,0
0.5,0.54114,0.4867,0
0.5,0.5443,0.48674,0
0.5,0.54747,0.48677,0
0.5,0.55063,0.48679,0
0.5,0.5538,0.48682,0
0.5,0.55696,0.48684,0
0.5,0.56013,0.48686,0
0.5,0.56329,0.48688,0
0.5,0.56646,0.4869,0
0.5,0.56962,0.48692,0
0.5,0.57278,0.48694,0
0.5,0.57595,0.48696,0
0.5,0.57911,0.48698,0
0.5,0.58228,0.48701,0
0.5,0.58544,0.48702,0
0.5,0.58861,0.48704,0
0.5,0.59177,0.48706,0
0.5,0.59494,0.48707,0
0.5,0.5981,0.48708,0
0.5,0.60127,0.48709,0
0.5,0.60443,0.48708,0
0.5,0.60759,0.48706,0
0.5,0.61076,0.48703,0
0.5,0.61392,0.48698,0
0.5,0.61709,0.48681,0
0.5,0.62025,0.48656,0
0.5,0.62342,0.48646,0
0.5,0.62658,0.48651,0
0.5,0.62975,0.48662,0
0.5,0.63291,0.48678,0
0.5,0.63608,0.48692,0
0.5,0.63924,0.487,0
0.5,0.64241,0.48709,0
0.5,0.64557,0.48717,0
0.5,0.64873,0.48726,0
0.5,0.65169,0.48734,0
0.5,0.67419,0.48734,0
0.5,0.67722,0.48711,0
0.5,0.68038,0.48659,0
0.5,0.68354,0.48607,0
0.5,0.68671,0.48581,0
0.5,0.68987,0.48568,0
0.5,0.69304,0.4856,0
0.5,0.6962,0.48556,0
0.5,0.69937,0.48557,0
0.5,0.70253,0.48562,0
0.5,0.7057,0.48574,0
0.5,0.70886,0.48596,0
0.5,0.71203,0.48637,0
0.5,0.71498,0.48734,0
0.5,0.6519,0.48735,0
0.5,0.65506,0.48741,0
0.5,0.65823,0.48747,0
0.5,0.66139,0.48751,0
0.5,0.66456,0.48754,0
0.5,0.66772,0.48752,0
0.5,0.67089,0.48746,0
0.5,0.67405,0.48735,0
0.5,0.71519,0.48745,0
0.5,0.71822,0.49051,0
0.5,0.71835,0.49079,0
0.5,0.71945,0.49367,0
0.5,0.72003,0.49684,0
0.5,0.72021,0.5,0
0.5,0.72003,0.50316,0
0.5,0.71945,0.50633,0
0.5,0.71835,0.50921,0
0.5,0.71822,0.50949,0
0.5,0.6519,0.51265,0
0.5,0.65169,0.51266,0
0.5,0.65506,0.51259,0
0.5,0.65823,0.51253,0
0.5,0.66139,0.51249,0
0.5,0.66456,0.51246,0
0.5,0.66772,0.51248,0
0.5,0.67089,0.51254,0
0.5,0.67405,0.51265,0
0.5,0.67419,0.51266,0
0.5,0.71519,0.51255,0
0.5,0.71498,0.51266,0
0.5,0.50633,0.51565,0
0.5,0.50469,0.51582,0
0.5,0.50949,0.51521,0
0.5,0.51266,0.51476,0
0.5,0.51582,0.51432,0
0.5,0.51899,0.51399,0
0.5,0.52215,0.51378,0
0.5,0.52532,0.51363,0
0.5,0.52848,0.51352,0
0.5,0.53165,0.51344,0
0.5,0.53481,0.51338,0
0.5,0.53797,0.51334,0
0.5,0.54114,0.5133,0
0.5,0.5443,0.51326,0
0.5,0.54747,0.51323,0
0.5,0.55063,0.51321,0
0.5,0.5538,0.51318,0
0.5,0.55696,0.51316,0
0.5,0.56013,0.51314,0
0.5,0.56329,0.51312,0
0.5,0.56646,0.5131,0
0.5,0.56962,0.51308,0
0.5,0.57278,0.51306,0
0.5,0.57595,0.51304,0
0.5,0.57911,0.51301,0
0.5,0.58228,0.51299,0
0.5,0.58544,0.51298,0
0.5,0.58861,0.51296,0
0.5,0.59177,0.51294,0
0.5,0.59494,0.51293,0
0.5,0.5981,0.51292,0
0.5,0.60127,0.51291,0
0.5,0.60443,0.51292,0
0.5,0.60759,0.51294,0
0.5,0.61076,0.51297,0
0.5,0.61392,0.51302,0
0.5,0.61709,0.51319,0
0.5,0.62025,0.51344,0
0.5,0.62342,0.51354,0
0.5,0.62658,0.51349,0
0.5,0.62975,0.51338,0
0.5,0.63291,0.51322,0
0.5,0.63608,0.51308,0
0.5,0.63924,0.513,0
0.5,0.64241,0.51291,0
0.5,0.64557,0.51283,0
0.5,0.64873,0.51274,0
0.5,0.67722,0.51289,0
0.5,0.68038,0.51341,0
0.5,0.68354,0.51393,0
0.5,0.68671,0.51419,0
0.5,0.68987,0.51432,0
0.5,0.69304,0.5144,0
0.5,0.6962,0.51444,0
0.5,0.69937,0.51443,0
0.5,0.70253,0.51438,0
0.5,0.7057,0.51426,0
0.5,0.70886,0.51404,0
0.5,0.71203,0.51363,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51664,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51665,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51665,0
0.5,0.47152,0.51665,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51662,0
0.5,0.48418,0.5166,0
0.5,0.48734,0.51658,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51645,0
0.5,0.49684,0.51634,0
0.5,0.5,0.51624,0
0.5,0.50316,0.51604,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.78826,0.48101,0
0.5,0.79114,0.47944,0
0.5,0.7943,0.4785,0
0.5,0.79747,0.47847,0
0.5,0.80063,0.47955,0
0.5,0.80341,0.48101,0
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48336,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48335,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48335,0
0.5,0.47152,0.48335,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48338,0
0.5,0.48418,0.4834,0
0.5,0.48734,0.48342,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48355,0
0.5,0.49684,0.48365,0
0.5,0.5,0.48375,0
0.5,0.50316,0.48394,0
0.5,0.50499,0.48418,0
0.5,0.77971,0.48418,0
0.5,0.78165,0.48383,0
0.5,0.78481,0.48283,0
0.5,0.78797,0.48115,0
0.5,0.8038,0.48127,0
0.5,0.80696,0.48368,0
0.5,0.80753,0.48418,0
0.5,0.50633,0.48431,0
0.5,0.50949,0.4847,0
0.5,0.51266,0.48509,0
0.5,0.51582,0.48545,0
0.5,0.51899,0.48572,0
0.5,0.52215,0.48589,0
0.5,0.52532,0.48601,0
0.5,0.52848,0.48609,0
0.5,0.53165,0.48615,0
0.5,0.53481,0.4862,0
0.5,0.53797,0.48623,0
0.5,0.54114,0.48626,0
0.5,0.5443,0.48628,0
0.5,0.54747,0.48629,0
0.5,0.55063,0.48631,0
0.5,0.5538,0.48632,0
0.5,0.55696,0.48633,0
0.5,0.56013,0.48634,0
0.5,0.56329,0.48635,0
0.5,0.56646,0.48636,0
0.5,0.56962,0.48637,0
0.5,0.57278,0.48638,0
0.5,0.57595,0.48639,0
0.5,0.57911,0.4864,0
0.5,0.58228,0.48641,0
0.5,0.58544,0.48642,0
0.5,0.58861,0.48643,0
0.5,0.59177,0.48644,0
0.5,0.59494,0.48644,0
0.5,0.5981,0.48645,0
0.5,0.60127,0.48645,0
0.5,0.60443,0.48645,0
0.5,0.60759,0.48644,0
0.5,0.61076,0.48644,0
0.5,0.61392,0.48642,0
0.5,0.61709,0.48637,0
0.5,0.62025,0.4863,0
0.5,0.62342,0.48628,0
0.5,0.62658,0.48632,0
0.5,0.62975,0.48635,0
0.5,0.63291,0.48634,0
0.5,0.63608,0.48634,0
0.5,0.63924,0.48634,0
0.5,0.64241,0.48635,0
0.5,0.64557,0.48637,0
0.5,0.64873,0.4864,0
0.5,0.6519,0.48644,0
0.5,0.65506,0.48648,0
0.5,0.65823,0.48652,0
0.5,0.66139,0.48654,0
0.5,0.66456,0.48656,0
0.5,0.66772,0.48656,0
0.5,0.67089,0.48653,0
0.5,0.67405,0.48648,0
0.5,0.67722,0.48637,0
0.5,0.68038,0.48614,0
0.5,0.68354,0.48587,0
0.5,0.68671,0.4857,0
0.5,0.68987,0.48558,0
0.5,0.69304,0.48549,0
0.5,0.6962,0.48542,0
0.5,0.69937,0.48536,0
0.5,0.70253,0.4853,0
0.5,0.7057,0.48527,0
0.5,0.70886,0.48528,0
0.5,0.71203,0.48534,0
0.5,0.71519,0.48546,0
0.5,0.71835,0.48562,0
0.5,0.72152,0.4858,0
0.5,0.72468,0.486,0
0.5,0.72785,0.48621,0
0.5,0.73101,0.48642,0
0.5,0.73418,0.48659,0
0.5,0.73734,0.48671,0
0.5,0.74051,0.48678,0
0.5,0.74367,0.48678,0
0.5,0.74684,0.48671,0
0.5,0.75,0.48657,0
0.5,0.75316,0.48626,0
0.5,0.75633,0.48576,0
0.5,0.75949,0.48535,0
0.5,0.76266,0.48509,0
0.5,0.76582,0.48489,0
0.5,0.76899,0.48472,0
0.5,0.77215,0.48461,0
0.5,0.77532,0.48455,0
0.5,0.77848,0.48436,0
0.5,0.81013,0.48722,0
0.5,0.81022,0.48734,0
0.5,0.81198,0.49051,0
0.5,0.81311,0.49367,0
0.5,0.81329,0.49454,0
0.5,0.81374,0.49684,0
0.5,0.81394,0.5,0
0.5,0.81374,0.50316,0
0.5,0.81329,0.50546,0
0.5,0.81311,0.50633,0
0.5,0.81198,0.50949,0
0.5,0.81022,0.51266,0
0.5,0.50633,0.51569,0
0.5,0.50499,0.51582,0
0.5,0.50949,0.5153,0
0.5,0.51266,0.51491,0
0.5,0.51582,0.51455,0
0.5,0.51899,0.51428,0
0.5,0.52215,0.51411,0
0.5,0.52532,0.51399,0
0.5,0.52848,0.51391,0
0.5,0.53165,0.51385,0
0.5,0.53481,0.5138,0
0.5,0.53797,0.51377,0
0.5,0.54114,0.51374,0
0.5,0.5443,0.51372,0
0.5,0.54747,0.51371,0
0.5,0.55063,0.51369,0
0.5,0.5538,0.51368,0
0.5,0.55696,0.51367,0
0.5,0.56013,0.51366,0
0.5,0.56329,0.51365,0
0.5,0.56646,0.51364,0
0.5,0.56962,0.51363,0
0.5,0.57278,0.51362,0
0.5,0.57595,0.51361,0
0.5,0.57911,0.5136,0
0.5,0.58228,0.51359,0
0.5,0.58544,0.51358,0
0.5,0.58861,0.51357,0
0.5,0.59177,0.51356,0
0.5,0.59494,0.51356,0
0.5,0.5981,0.51355,0
0.5,0.60127,0.51355,0
0.5,0.60443,0.51355,0
0.5,0.60759,0.51356,0
0.5,0.61076,0.51356,0
0.5,0.61392,0.51358,0
0.5,0.61709,0.51363,0
0.5,0.62025,0.5137,0
0.5,0.62342,0.51372,0
0.5,0.62658,0.51368,0
0.5,0.62975,0.51365,0
0.5,0.63291,0.51366,0
0.5,0.63608,0.51366,0
0.5,0.63924,0.51366,0
0.5,0.64241,0.51365,0
0.5,0.64557,0.51363,0
0.5,0.64873,0.5136,0
0.5,0.6519,0.51356,0
0.5,0.65506,0.51352,0
0.5,0.65823,0.51348,0
0.5,0.66139,0.51346,0
0.5,0.66456,0.51344,0
0.5,0.66772,0.51344,0
0.5,0.67089,0.51347,0
0.5,0.67405,0.51352,0
0.5,0.67722,0.51363,0
0.5,0.68038,0.51386,0
0.5,0.68354,0.51413,0
0.5,0.68671,0.5143,0
0.5,0.68987,0.51442,0
0.5,0.69304,0.51451,0
0.5,0.6962,0.51457,0
0.5,0.69937,0.51464,0
0.5,0.70253,0.5147,0
0.5,0.7057,0.51473,0
0.5,0.70886,0.51472,0
0.5,0.71203,0.51466,0
0.5,0.71519,0.51454,0
0.5,0.71835,0.51438,0
0.5,0.72152,0.5142,0
0.5,0.72468,0.514,0
0.5,0.72785,0.51379,0
0.5,0.73101,0.51358,0
0.5,0.73418,0.51341,0
0.5,0.73734,0.51329,0
0.5,0.74051,0.51322,0
0.5,0.74367,0.51322,0
0.5,0.74684,0.51329,0
0.5,0.75,0.51343,0
0.5,0.75316,0.51374,0
0.5,0.75633,0.51424,0
0.5,0.75949,0.51465,0
0.5,0.76266,0.51491,0
0.5,0.76582,0.51511,0
0.5,0.76899,0.51528,0
0.5,0.77215,0.51539,0
0.5,0.77532,0.51545,0
0.5,0.77848,0.51564,0
0.5,0.77971,0.51582,0
0.5,0.81013,0.51278,0
0.5,0.80753,0.51582,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51664,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51665,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51665,0
0.5,0.47152,0.51665,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51662,0
0.5,0.48418,0.5166,0
0.5,0.48734,0.51658,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51645,0
0.5,0.49684,0.51635,0
0.5,0.5,0.51625,0
0.5,0.50316,0.51606,0
0.5,0.78165,0.51617,0
0.5,0.78481,0.51717,0
0.5,0.78797,0.51885,0
0.5,0.78826,0.51899,0
0.5,0.8038,0.51873,0
0.5,0.80341,0.51899,0
0.5,0.80696,0.51632,0
0.5,0.79114,0.52056,0
0.5,0.7943,0.5215,0
0.5,0.79747,0.52153,0
0.5,0.80063,0.52044,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00161024,0.154896,0.133125,0.152,0.00384128,0.159668,0.0453061,0.0260449,2724,0.103125,1,1,1,1
1,0.0003,-2.07246e-09,-0.0413226,6.19837e-06,0.00160941,0.439559,0.253765,0.160159,0.0768328,0.168724,0.0331489,0.0303734,2724,0,5,2,2,1
2,0.0006,-1.11361e-08,-0.082638,2.47913e-05,0.00160941,0.335891,0.0925632,0.21194,0.0357207,0.1646,0.0332815,0.0305441,2724,0,2,2,2,1
3,0.0009,-1.75623e-08,-0.123939,5.57721e-05,0.00160942,0.294797,0.0979666,0.160633,0.0402949,0.165,0.0331871,0.0304458,2724,0,2,2,2,1
4,0.0012,-2.40886e-08,-0.165217,9.91296e-05,0.00160943,0.295757,0.099723,0.161124,0.0434959,0.166021,0.0331628,0.0309212,2724,0,2,2,2,1
5,0.0015,-3.71181e-08,-0.206463,0.000154845,0.00160947,0.295836,0.0994424,0.160425,0.0513841,0.166404,0.0332321,0.0305308,2724,0,2,2,2,1
6,0.0018,-4.43868e-08,-0.247658,0.000222887,0.00160954,0.29002,0.09139,0.161999,0.0587203,0.170608,0.0343217,0.0307328,2724,0,2,2,2,1
7,0.0021,-5.19897e-08,-0.288795,0.000303225,0.00160967,0.295627,0.0990945,0.160771,0.060427,0.167038,0.0332605,0.0303168,2724,0,2,2,2,1
8,0.0024,3.30439e-08,-0.329814,0.000395774,0.00160992,0.44495,0.150807,0.226718,0.0979604,0.167661,0.0334792,0.0310758,2724,0,3,3,3,1
9,0.0027,3.73822e-08,-0.370686,0.000500417,0.00161035,0.497805,0.164033,0.241012,0.106758,0.167949,0.0331612,0.0311101,2724,0,3,3,3,1
10,0.003,4.08859e-08,-0.411398,0.000617077,0.00161101,0.444411,0.149692,0.225655,0.110783,0.166879,0.0329539,0.0307021,2724,0,3,3,3,1
11,0.0033,5.22582e-08,-0.45191,0.000745606,0.00161197,0.432845,0.140505,0.228768,0.126618,0.168713,0.0329641,0.0331799,2724,0,3,3,3,1
12,0.0036,1.01645e-07,-0.492005,0.000885567,0.0016136,0.592485,0.201946,0.29018,0.162348,0.171941,0.0340321,0.0315021,2724,0,4,4,4,1
13,0.0039,1.54695e-07,-0.531606,0.00103658,0.00161613,0.732897,0.249215,0.354732,0.199412,0.171242,0.0331909,0.0314132,2724,0,5,5,5,1
14,0.0042,1.87867e-07,-0.570303,0.00119755,0.00162046,0.879987,0.301028,0.420204,0.246116,0.171497,0.0328768,0.0309606,2724,0,6,6,6,1
15,0.0045,2.03646e-07,-0.607178,0.00136607,0.00162864,1.78084,0.606262,0.818687,0.371834,0.172194,0.0332293,0.0313096,2724,0,12,12,12,1
16,0.0048,3.73415e-08,-0.566704,0.0013601,0.00181458,21.8093,7.36701,9.59595,1.3285,0.178473,0.0380444,0.0326743,3112,0.0565625,148,146,146,1
17,0.0051,-5.4541e-08,-0.461936,0.00117812,0.00211944,12.2355,5.08776,4.59643,1.08334,0.209519,0.0425907,0.0371333,3518,0.0546875,90,60,60,1
18,0.0054,-1.26797e-07,-0.351033,0.000947975,0.00240898,9.21188,4.63937,3.15762,0.811209,0.240915,0.0465428,0.0406172,3910,0.0534375,69,36,36,1
19,0.0057,-8.85449e-08,-0.0541614,0.000156132,0.00304601,13.0177,6.77766,4.47135,0.805799,0.294694,0.0580884,0.0435154,4716,0.074375,87,44,44,1
20,0.006,-8.45392e-08,-0.0394434,0.000118294,0.00304648,1.01068,0.907722,0.246418,0.0584133,0.290504,0.0468239,0.04609,4716,0,9,2,2,1


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.004534,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47378,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47382,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47391,0
0.5,0.49051,0.47399,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.50064,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47499,0
0.5,0.50633,0.47551,0
0.5,0.50949,0.47619,0
0.5,0.51266,0.47708,0
0.5,0.51488,0.47785,0
0.5,0.51582,0.47819,0
0.5,0.51899,0.47957,0
0.5,0.52171,0.48101,0
0.5,0.52215,0.48127,0
0.5,0.52532,0.48343,0
0.5,0.52627,0.48418,0
0.5,0.52848,0.48626,0
0.5,0.5295,0.48734,0
0.5,0.53165,0.49032,0
0.5,0.53177,0.49051,0
0.5,0.53328,0.49367,0
0.5,0.53416,0.49684,0
0.5,0.53444,0.5,0
0.5,0.53416,0.50316,0
0.5,0.53328,0.50633,0
0.5,0.53177,0.50949,0
0.5,0.53165,0.50968,0
0.5,0.5295,0.51266,0
0.5,0.52848,0.51374,0
0.5,0.52627,0.51582,0
0.5,0.52215,0.51872,0
0.5,0.52171,0.51899,0
0.5,0.52532,0.51657,0
0.5,0.51582,0.52181,0
0.5,0.51487,0.52215,0
0.5,0.51899,0.52043,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.0045479,0.52532,0
0.5,0.50316,0.52501,0
0.5,0.50063,0.52532,0
0.5,0.50633,0.52449,0
0.5,0.50949,0.52381,0
0.5,0.51266,0.52292,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52622,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52618,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52609,0
0.5,0.49051,0.52601,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0021978,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47364,0
0.5,0.098101,0.47364,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47365,0
0.5,0.33861,0.47365,0
0.5,0.34177,0.47365,0
0.5,0.34494,0.47365,0
0.5,0.3481,0.47365,0
0.5,0.35127,0.47365,0
0.5,0.35443,0.47365,0
0.5,0.35759,0.47365,0
0.5,0.36076,0.47365,0
0.5,0.36392,0.47365,0
0.5,0.36709,0.47365,0
0.5,0.37025,0.47365,0
0.5,0.37342,0.47365,0
0.5,0.37658,0.47365,0
0.5,0.37975,0.47365,0
0.5,0.38291,0.47365,0
0.5,0.38608,0.47365,0
0.5,0.38924,0.47365,0
0.5,0.39241,0.47365,0
0.5,0.39557,0.47365,0
0.5,0.39873,0.47365,0
0.5,0.4019,0.47365,0
0.5,0.40506,0.47365,0
0.5,0.40823,0.47365,0
0.5,0.41139,0.47365,0
0.5,0.41456,0.47365,0
0.5,0.41772,0.47365,0
0.5,0.42089,0.47365,0
0.5,0.42405,0.47365,0
0.5,0.42722,0.47365,0
0.5,0.43038,0.47365,0
0.5,0.43354,0.47365,0
0.5,0.43671,0.47366,0
0.5,0.43987,0.47366,0
0.5,0.44304,0.47366,0
0.5,0.4462,0.47366,0
0.5,0.44937,0.47366,0
0.5,0.45253,0.47367,0
0.5,0.4557,0.47367,0
0.5,0.45886,0.47368,0
0.5,0.46203,0.47368,0
0.5,0.46519,0.47369,0
0.5,0.46835,0.47371,0
0.5,0.47152,0.47372,0
0.5,0.47468,0.47374,0
0.5,0.47785,0.47376,0
0.5,0.48101,0.47379,0
0.5,0.48418,0.47383,0
0.5,0.48734,0.47388,0
0.5,0.49051,0.47395,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47466,0
0.5,0.50344,0.47468,0
0.5,0,0.47489,0
0.5,0.50633,0.47496,0
0.5,0.50949,0.4753,0
0.5,0.51266,0.47566,0
0.5,0.51582,0.47602,0
0.5,0.51899,0.47635,0
0.5,0.52215,0.47664,0
0.5,0.52532,0.47688,0
0.5,0.52848,0.47707,0
0.5,0.53165,0.47721,0
0.5,0.53481,0.47732,0
0.5,0.53797,0.47739,0
0.5,0.54114,0.47745,0
0.5,0.5443,0.47748,0
0.5,0.54747,0.47749,0
0.5,0.55063,0.47748,0
0.5,0.5538,0.47746,0
0.5,0.55696,0.47743,0
0.5,0.56013,0.47741,0
0.5,0.56329,0.4774,0
0.5,0.56646,0.47741,0
0.5,0.56962,0.47746,0
0.5,0.57278,0.47759,0
0.5,0.57595,0.47782,0
0.5,0.57623,0.47785,0
0.5,0.57911,0.47816,0
0.5,0.58228,0.47863,0
0.5,0.58544,0.47924,0
0.5,0.58861,0.48004,0
0.5,0.59132,0.48101,0
0.5,0.59177,0.48121,0
0.5,0.59494,0.48307,0
0.5,0.59634,0.48418,0
0.5,0.5981,0.48604,0
0.5,0.59911,0.48734,0
0.5,0.60085,0.49051,0
0.5,0.60127,0.49165,0
0.5,0.602,0.49367,0
0.5,0.60265,0.49684,0
0.5,0.60286,0.5,0
0.5,0.60265,0.50316,0
0.5,0.60199,0.50633,0
0.5,0.60127,0.50835,0
0.5,0.60085,0.50949,0
0.5,0.59911,0.51266,0
0.5,0.5981,0.51396,0
0.5,0.59634,0.51582,0
0.5,0.59177,0.51879,0
0.5,0.59132,0.51899,0
0.5,0.59494,0.51693,0
0.5,0.57911,0.52184,0
0.5,0.57622,0.52215,0
0.5,0.58228,0.52137,0
0.5,0.58544,0.52076,0
0.5,0.58861,0.51996,0
0.5,0.0022028,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52504,0
0.5,0.50344,0.52532,0
0.5,0.50949,0.5247,0
0.5,0.51266,0.52434,0
0.5,0.51582,0.52398,0
0.5,0.51899,0.52365,0
0.5,0.52215,0.52336,0
0.5,0.52532,0.52312,0
0.5,0.52848,0.52293,0
0.5,0.53165,0.52279,0
0.5,0.53481,0.52268,0
0.5,0.53797,0.5226,0
0.5,0.54114,0.52255,0
0.5,0.5443,0.52252,0
0.5,0.54747,0.52251,0
0.5,0.55063,0.52252,0
0.5,0.5538,0.52254,0
0.5,0.55696,0.52257,0
0.5,0.56013,0.52259,0
0.5,0.56329,0.5226,0
0.5,0.56646,0.52258,0
0.5,0.56962,0.52254,0
0.5,0.57278,0.52241,0
0.5,0.57595,0.52218,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52636,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52635,0
0.5,0.33861,0.52635,0
0.5,0.34177,0.52635,0
0.5,0.34494,0.52635,0
0.5,0.3481,0.52635,0
0.5,0.35127,0.52635,0
0.5,0.35443,0.52635,0
0.5,0.35759,0.52635,0
0.5,0.36076,0.52635,0
0.5,0.36392,0.52635,0
0.5,0.36709,0.52635,0
0.5,0.37025,0.52635,0
0.5,0.37342,0.52635,0
0.5,0.37658,0.52635,0
0.5,0.37975,0.52635,0
0.5,0.38291,0.52635,0
0.5,0.38608,0.52635,0
0.5,0.38924,0.52635,0
0.5,0.39241,0.52635,0
0.5,0.39557,0.52635,0
0.5,0.39873,0.52635,0
0.5,0.4019,0.52635,0
0.5,0.40506,0.52635,0
0.5,0.40823,0.52635,0
0.5,0.41139,0.52635,0
0.5,0.41456,0.52635,0
0.5,0.41772,0.52635,0
0.5,0.42089,0.52635,0
0.5,0.42405,0.52635,0
0.5,0.42722,0.52635,0
0.5,0.43038,0.52635,0
0.5,0.43354,0.52635,0
0.5,0.43671,0.52634,0
0.5,0.43987,0.52634,0
0.5,0.44304,0.52634,0
0.5,0.4462,0.52634,0
0.5,0.44937,0.52634,0
0.5,0.45253,0.52633,0
0.5,0.4557,0.52633,0
0.5,0.45886,0.52632,0
0.5,0.46203,0.52632,0
0.5,0.46519,0.52631,0
0.5,0.46835,0.52629,0
0.5,0.47152,0.52628,0
0.5,0.47468,0.52626,0
0.5,0.47785,0.52624,0
0.5,0.48101,0.52621,0
0.5,0.48418,0.52617,0
0.5,0.48734,0.52612,0
0.5,0.49051,0.52605,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52534,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.47467,0
0.5,0.0031646,0.47436,0
0.5,0.0063291,0.47414,0
0.5,0.0094937,0.47399,0
0.5,0.012658,0.47389,0
0.5,0.015823,0.47381,0
0.5,0.018987,0.47376,0
0.5,0.022152,0.47371,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.47361,0
0.5,0.047468,0.47361,0
0.5,0.050633,0.47361,0
0.5,0.053797,0.47361,0
0.5,0.056962,0.47361,0
0.5,0.060127,0.47361,0
0.5,0.063291,0.47361,0
0.5,0.066456,0.47361,0
0.5,0.06962,0.47361,0
0.5,0.072785,0.47361,0
0.5,0.075949,0.47361,0
0.5,0.079114,0.47361,0
0.5,0.082278,0.47361,0
0.5,0.085443,0.47361,0
0.5,0.088608,0.47361,0
0.5,0.091772,0.47361,0
0.5,0.094937,0.47361,0
0.5,0.098101,0.47361,0
0.5,0.10127,0.47361,0
0.5,0.10443,0.47361,0
0.5,0.10759,0.47361,0
0.5,0.11076,0.47361,0
0.5,0.11392,0.47361,0
0.5,0.11709,0.47361,0
0.5,0.12025,0.47361,0
0.5,0.12342,0.47361,0
0.5,0.12658,0.47361,0
0.5,0.12975,0.47361,0
0.5,0.13291,0.47361,0
0.5,0.13608,0.47361,0
0.5,0.13924,0.47361,0
0.5,0.14241,0.47361,0
0.5,0.14557,0.47361,0
0.5,0.14873,0.47361,0
0.5,0.1519,0.47361,0
0.5,0.15506,0.47361,0
0.5,0.15823,0.47361,0
0.5,0.16139,0.47361,0
0.5,0.16456,0.47361,0
0.5,0.16772,0.47361,0
0.5,0.17089,0.47361,0
0.5,0.17405,0.47361,0
0.5,0.17722,0.47361,0
0.5,0.18038,0.47361,0
0.5,0.18354,0.47362,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47362,0
0.5,0.27848,0.47362,0
0.5,0.28165,0.47362,0
0.5,0.28481,0.47362,0
0.5,0.28797,0.47362,0
0.5,0.29114,0.47362,0
0.5,0.2943,0.47362,0
0.5,0.29747,0.47362,0
0.5,0.30063,0.47362,0
0.5,0.3038,0.47362,0
0.5,0.30696,0.47362,0
0.5,0.31013,0.47362,0
0.5,0.31329,0.47362,0
0.5,0.31646,0.47362,0
0.5,0.31962,0.47362,0
0.5,0.32278,0.47362,0
0.5,0.32595,0.47362,0
0.5,0.32911,0.47362,0
0.5,0.33228,0.47362,0
0.5,0.33544,0.47362,0
0.5,0.33861,0.47362,0
0.5,0.34177,0.47362,0
0.5,0.34494,0.47362,0
0.5,0.3481,0.47362,0
0.5,0.35127,0.47362,0
0.5,0.35443,0.47362,0
0.5,0.35759,0.47362,0
0.5,0.36076,0.47362,0
0.5,0.36392,0.47362,0
0.5,0.36709,0.47362,0
0.5,0.37025,0.47361,0
0.5,0.37342,0.47361,0
0.5,0.37658,0.47361,0
0.5,0.37975,0.47361,0
0.5,0.38291,0.47361,0
0.5,0.38608,0.47361,0
0.5,0.38924,0.47361,0
0.5,0.39241,0.47361,0
0.5,0.39557,0.47361,0
0.5,0.39873,0.47361,0
0.5,0.4019,0.47361,0
0.5,0.40506,0.47361,0
0.5,0.40823,0.47361,0
0.5,0.41139,0.47361,0
0.5,0.41456,0.47361,0
0.5,0.41772,0.47361,0
0.5,0.42089,0.47361,0
0.5,0.42405,0.47361,0
0.5,0.42722,0.47361,0
0.5,0.43038,0.47361,0
0.5,0.43354,0.47361,0
0.5,0.43671,0.47361,0
0.5,0.43987,0.47361,0
0.5,0.44304,0.47361,0
0.5,0.4462,0.47362,0
0.5,0.44937,0.47362,0
0.5,0.45253,0.47362,0
0.5,0.4557,0.47362,0
0.5,0.45886,0.47363,0
0.5,0.46203,0.47364,0
0.5,0.46519,0.47365,0
0.5,0.46835,0.47366,0
0.5,0.47152,0.47368,0
0.5,0.47468,0.4737,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47466,0
0.5,0.50345,0.47468,0
0.5,0.50633,0.47495,0
0.5,0.50949,0.47529,0
0.5,0.51266,0.47564,0
0.5,0.51582,0.47599,0
0.5,0.51899,0.47631,0
0.5,0.52215,0.4766,0
0.5,0.52532,0.47683,0
0.5,0.52848,0.47701,0
0.5,0.53165,0.47714,0
0.5,0.53481,0.47724,0
0.5,0.53797,0.47731,0
0.5,0.54114,0.47735,0
0.5,0.5443,0.47737,0
0.5,0.54747,0.47737,0
0.5,0.55063,0.47736,0
0.5,0.5538,0.47733,0
0.5,0.55696,0.4773,0
0.5,0.56013,0.47726,0
0.5,0.56329,0.47722,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47716,0
0.5,0.57278,0.47714,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47712,0
0.5,0.58228,0.47712,0
0.5,0.58544,0.47712,0
0.5,0.58861,0.47712,0
0.5,0.59177,0.47713,0
0.5,0.59494,0.47714,0
0.5,0.5981,0.47715,0
0.5,0.60127,0.47716,0
0.5,0.60443,0.47717,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47719,0
0.5,0.61392,0.4772,0
0.5,0.61709,0.47721,0
0.5,0.62025,0.47722,0
0.5,0.62342,0.47722,0
0.5,0.62658,0.47722,0
0.5,0.62975,0.47721,0
0.5,0.63291,0.4772,0
0.5,0.63608,0.47719,0
0.5,0.63924,0.47717,0
0.5,0.64241,0.47714,0
0.5,0.64557,0.4771,0
0.5,0.64873,0.47705,0
0.5,0.6519,0.47697,0
0.5,0.65506,0.47687,0
0.5,0.65823,0.47675,0
0.5,0.66139,0.47662,0
0.5,0.66456,0.47651,0
0.5,0.66772,0.4764,0
0.5,0.67089,0.47632,0
0.5,0.67405,0.47625,0
0.5,0.67722,0.4762,0
0.5,0.68038,0.47619,0
0.5,0.68354,0.4762,0
0.5,0.68671,0.47625,0
0.5,0.68987,0.47639,0
0.5,0.69304,0.47677,0
0.5,0.6962,0.47741,0
0.5,0.69765,0.47785,0
0.5,0.69937,0.47848,0
0.5,0.70253,0.48004,0
0.5,0.70421,0.48101,0
0.5,0.7057,0.48211,0
0.5,0.7081,0.48418,0
0.5,0.70886,0.48506,0
0.5,0.71062,0.48734,0
0.5,0.71203,0.48995,0
0.5,0.7123,0.49051,0
0.5,0.71335,0.49367,0
0.5,0.71395,0.49684,0
0.5,0.71414,0.5,0
0.5,0.71395,0.50316,0
0.5,0.71335,0.50633,0
0.5,0.7123,0.50949,0
0.5,0.71203,0.51005,0
0.5,0.71062,0.51266,0
0.5,0.70886,0.51494,0
0.5,0.7081,0.51582,0
0.5,0.7057,0.51789,0
0.5,0.70421,0.51899,0
0.5,0.69937,0.52152,0
0.5,0.69765,0.52215,0
0.5,0.70253,0.51996,0
0.5,0.50633,0.52505,0
0.5,0.50345,0.52532,0
0.5,0.50949,0.52471,0
0.5,0.51266,0.52436,0
0.5,0.51582,0.52401,0
0.5,0.51899,0.52368,0
0.5,0.52215,0.5234,0
0.5,0.52532,0.52317,0
0.5,0.52848,0.52299,0
0.5,0.53165,0.52286,0
0.5,0.53481,0.52276,0
0.5,0.53797,0.52269,0
0.5,0.54114,0.52265,0
0.5,0.5443,0.52263,0
0.5,0.54747,0.52263,0
0.5,0.55063,0.52264,0
0.5,0.5538,0.52267,0
0.5,0.55696,0.5227,0
0.5,0.56013,0.52274,0
0.5,0.56329,0.52278,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52284,0
0.5,0.57278,0.52286,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52288,0
0.5,0.58228,0.52288,0
0.5,0.58544,0.52288,0
0.5,0.58861,0.52288,0
0.5,0.59177,0.52287,0
0.5,0.59494,0.52286,0
0.5,0.5981,0.52285,0
0.5,0.60127,0.52284,0
0.5,0.60443,0.52283,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52281,0
0.5,0.61392,0.5228,0
0.5,0.61709,0.52279,0
0.5,0.62025,0.52278,0
0.5,0.62342,0.52278,0
0.5,0.62658,0.52278,0
0.5,0.62975,0.52279,0
0.5,0.63291,0.52279,0
0.5,0.63608,0.52281,0
0.5,0.63924,0.52282,0
0.5,0.64241,0.52285,0
0.5,0.64557,0.52289,0
0.5,0.64873,0.52295,0
0.5,0.6519,0.52302,0
0.5,0.65506,0.52313,0
0.5,0.65823,0.52325,0
0.5,0.66139,0.52338,0
0.5,0.66456,0.52349,0
0.5,0.66772,0.52359,0
0.5,0.67089,0.52368,0
0.5,0.67405,0.52375,0
0.5,0.67722,0.5238,0
0.5,0.68038,0.52381,0
0.5,0.68354,0.5238,0
0.5,0.68671,0.52375,0
0.5,0.68987,0.52361,0
0.5,0.69304,0.52323,0
0.5,0.6962,0.52259,0
0.5,0.0031646,0.52564,0
0.5,0,0.52533,0
0.5,0.0063291,0.52586,0
0.5,0.0094937,0.52601,0
0.5,0.012658,0.52611,0
0.5,0.015823,0.52619,0
0.5,0.018987,0.52624,0
0.5,0.022152,0.52629,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.52639,0
0.5,0.047468,0.52639,0
0.5,0.050633,0.52639,0
0.5,0.053797,0.52639,0
0.5,0.056962,0.52639,0
0.5,0.060127,0.52639,0
0.5,0.063291,0.52639,0
0.5,0.066456,0.52639,0
0.5,0.06962,0.52639,0
0.5,0.072785,0.52639,0
0.5,0.075949,0.52639,0
0.5,0.079114,0.52639,0
0.5,0.082278,0.52639,0
0.5,0.085443,0.52639,0
0.5,0.088608,0.52639,0
0.5,0.091772,0.52639,0
0.5,0.094937,0.52639,0
0.5,0.098101,0.52639,0
0.5,0.10127,0.52639,0
0.5,0.10443,0.52639,0
0.5,0.10759,0.52639,0
0.5,0.11076,0.52639,0
0.5,0.11392,0.52639,0
0.5,0.11709,0.52639,0
0.5,0.12025,0.52639,0
0.5,0.12342,0.52639,0
0.5,0.12658,0.52639,0
0.5,0.12975,0.52639,0
0.5,0.13291,0.52639,0
0.5,0.13608,0.52639,0
0.5,0.13924,0.52639,0
0.5,0.14241,0.52639,0
0.5,0.14557,0.52639,0
0.5,0.14873,0.52639,0
0.5,0.1519,0.52639,0
0.5,0.15506,0.52639,0
0.5,0.15823,0.52639,0
0.5,0.16139,0.52639,0
0.5,0.16456,0.52639,0
0.5,0.16772,0.52639,0
0.5,0.17089,0.52639,0
0.5,0.17405,0.52639,0
0.5,0.17722,0.52639,0
0.5,0.18038,0.52639,0
0.5,0.18354,0.52638,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52638,0
0.5,0.28165,0.52638,0
0.5,0.28481,0.52638,0
0.5,0.28797,0.52638,0
0.5,0.29114,0.52638,0
0.5,0.2943,0.52638,0
0.5,0.29747,0.52638,0
0.5,0.30063,0.52638,0
0.5,0.3038,0.52638,0
0.5,0.30696,0.52638,0
0.5,0.31013,0.52638,0
0.5,0.31329,0.52638,0
0.5,0.31646,0.52638,0
0.5,0.31962,0.52638,0
0.5,0.32278,0.52638,0
0.5,0.32595,0.52638,0
0.5,0.32911,0.52638,0
0.5,0.33228,0.52638,0
0.5,0.33544,0.52638,0
0.5,0.33861,0.52638,0
0.5,0.34177,0.52638,0
0.5,0.34494,0.52638,0
0.5,0.3481,0.52638,0
0.5,0.35127,0.52638,0
0.5,0.35443,0.52638,0
0.5,0.35759,0.52638,0
0.5,0.36076,0.52638,0
0.5,0.36392,0.52638,0
0.5,0.36709,0.52638,0
0.5,0.37025,0.52639,0
0.5,0.37342,0.52639,0
0.5,0.37658,0.52639,0
0.5,0.37975,0.52639,0
0.5,0.38291,0.52639,0
0.5,0.38608,0.52639,0
0.5,0.38924,0.52639,0
0.5,0.39241,0.52639,0
0.5,0.39557,0.52639,0
0.5,0.39873,0.52639,0
0.5,0.4019,0.52639,0
0.5,0.40506,0.52639,0
0.5,0.40823,0.52639,0
0.5,0.41139,0.52639,0
0.5,0.41456,0.52639,0
0.5,0.41772,0.52639,0
0.5,0.42089,0.52639,0
0.5,0.42405,0.52639,0
0.5,0.42722,0.52639,0
0.5,0.43038,0.52639,0
0.5,0.43354,0.52639,0
0.5,0.43671,0.52639,0
0.5,0.43987,0.52639,0
0.5,0.44304,0.52639,0
0.5,0.4462,0.52638,0
0.5,0.44937,0.52638,0
0.5,0.45253,0.52638,0
0.5,0.4557,0.52638,0
0.5,0.45886,0.52637,0
0.5,0.46203,0.52636,0
0.5,0.46519,0.52635,0
0.5,0.46835,0.52634,0
0.5,0.47152,0.52632,0
0.5,0.47468,0.5263,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52534,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.47447,0
0.5,0.0031646,0.47419,0
0.5,0.0063291,0.47399,0
0.5,0.0094937,0.47387,0
0.5,0.012658,0.47379,0
0.5,0.015823,0.47373,0
0.5,0.018987,0.47369,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47363,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47359,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47359,0
0.5,0.06962,0.47359,0
0.5,0.072785,0.47359,0
0.5,0.075949,0.47359,0
0.5,0.079114,0.47359,0
0.5,0.082278,0.47359,0
0.5,0.085443,0.47359,0
0.5,0.088608,0.47359,0
0.5,0.091772,0.47359,0
0.5,0.094937,0.47359,0
0.5,0.098101,0.47359,0
0.5,0.10127,0.47359,0
0.5,0.10443,0.47359,0
0.5,0.10759,0.47359,0
0.5,0.11076,0.47359,0
0.5,0.11392,0.47359,0
0.5,0.11709,0.47359,0
0.5,0.12025,0.47359,0
0.5,0.12342,0.47359,0
0.5,0.12658,0.47359,0
0.5,0.12975,0.47359,0
0.5,0.13291,0.47359,0
0.5,0.13608,0.47359,0
0.5,0.13924,0.47359,0
0.5,0.14241,0.47359,0
0.5,0.14557,0.47359,0
0.5,0.14873,0.47359,0
0.5,0.1519,0.47359,0
0.5,0.15506,0.47359,0
0.5,0.15823,0.47359,0
0.5,0.16139,0.47359,0
0.5,0.16456,0.47359,0
0.5,0.16772,0.47359,0
0.5,0.17089,0.47359,0
0.5,0.17405,0.47359,0
0.5,0.17722,0.47359,0
0.5,0.18038,0.47359,0
0.5,0.18354,0.47359,0
0.5,0.18671,0.47359,0
0.5,0.18987,0.47359,0
0.5,0.19304,0.47359,0
0.5,0.1962,0.47359,0
0.5,0.19937,0.47359,0
0.5,0.20253,0.47359,0
0.5,0.2057,0.47359,0
0.5,0.20886,0.47359,0
0.5,0.21203,0.47359,0
0.5,0.21519,0.47359,0
0.5,0.21835,0.47359,0
0.5,0.22152,0.47359,0
0.5,0.22468,0.47359,0
0.5,0.22785,0.47359,0
0.5,0.23101,0.47359,0
0.5,0.23418,0.47359,0
0.5,0.23734,0.47359,0
0.5,0.24051,0.47359,0
0.5,0.24367,0.47359,0
0.5,0.24684,0.47359,0
0.5,0.25,0.47359,0
0.5,0.25316,0.47359,0
0.5,0.25633,0.47359,0
0.5,0.25949,0.47359,0
0.5,0.26266,0.47359,0
0.5,0.26582,0.47359,0
0.5,0.26899,0.47359,0
0.5,0.27215,0.47359,0
0.5,0.27532,0.47359,0
0.5,0.27848,0.47359,0
0.5,0.28165,0.47359,0
0.5,0.28481,0.47359,0
0.5,0.28797,0.47359,0
0.5,0.29114,0.47359,0
0.5,0.2943,0.47359,0
0.5,0.29747,0.47359,0
0.5,0.30063,0.47359,0
0.5,0.3038,0.47359,0
0.5,0.30696,0.47359,0
0.5,0.31013,0.47359,0
0.5,0.31329,0.47359,0
0.5,0.31646,0.47359,0
0.5,0.31962,0.47359,0
0.5,0.32278,0.47359,0
0.5,0.32595,0.47359,0
0.5,0.32911,0.47359,0
0.5,0.33228,0.47359,0
0.5,0.33544,0.47359,0
0.5,0.33861,0.47359,0
0.5,0.34177,0.47359,0
0.5,0.34494,0.47359,0
0.5,0.3481,0.47359,0
0.5,0.35127,0.47359,0
0.5,0.35443,0.47359,0
0.5,0.35759,0.47359,0
0.5,0.36076,0.47359,0
0.5,0.36392,0.47359,0
0.5,0.36709,0.47359,0
0.5,0.37025,0.47359,0
0.5,0.37342,0.47359,0
0.5,0.37658,0.47359,0
0.5,0.37975,0.47359,0
0.5,0.38291,0.47359,0
0.5,0.38608,0.47359,0
0.5,0.38924,0.47359,0
0.5,0.39241,0.47359,0
0.5,0.39557,0.47359,0
0.5,0.39873,0.47359,0
0.5,0.4019,0.47359,0
0.5,0.40506,0.47359,0
0.5,0.40823,0.47359,0
0.5,0.41139,0.47359,0
0.5,0.41456,0.47358,0
0.5,0.41772,0.47358,0
0.5,0.42089,0.47358,0
0.5,0.42405,0.47358,0
0.5,0.42722,0.47358,0
0.5,0.43038,0.47358,0
0.5,0.43354,0.47358,0
0.5,0.43671,0.47358,0
0.5,0.43987,0.47358,0
0.5,0.44304,0.47358,0
0.5,0.4462,0.47358,0
0.5,0.44937,0.47359,0
0.5,0.45253,0.47359,0
0.5,0.4557,0.47359,0
0.5,0.45886,0.4736,0
0.5,0.46203,0.47361,0
0.5,0.46519,0.47362,0
0.5,0.46835,0.47363,0
0.5,0.47152,0.47365,0
0.5,0.47468,0.47367,0
0.5,0.47785,0.4737,0
0.5,0.48101,0.47373,0
0.5,0.48418,0.47378,0
0.5,0.48734,0.47384,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47465,0
0.5,0.50355,0.47468,0
0.5,0.50633,0.47494,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.47561,0
0.5,0.51582,0.47595,0
0.5,0.51899,0.47627,0
0.5,0.52215,0.47654,0
0.5,0.52532,0.47677,0
0.5,0.52848,0.47694,0
0.5,0.53165,0.47708,0
0.5,0.53481,0.47717,0
0.5,0.53797,0.47724,0
0.5,0.54114,0.47728,0
0.5,0.5443,0.4773,0
0.5,0.54747,0.4773,0
0.5,0.55063,0.47729,0
0.5,0.5538,0.47727,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47715,0
0.5,0.56962,0.47712,0
0.5,0.57278,0.4771,0
0.5,0.57595,0.47709,0
0.5,0.57911,0.47708,0
0.5,0.58228,0.47708,0
0.5,0.58544,0.47708,0
0.5,0.58861,0.47709,0
0.5,0.59177,0.47709,0
0.5,0.59494,0.4771,0
0.5,0.5981,0.47711,0
0.5,0.60127,0.47713,0
0.5,0.60443,0.47714,0
0.5,0.60759,0.47715,0
0.5,0.61076,0.47716,0
0.5,0.61392,0.47717,0
0.5,0.61709,0.47717,0
0.5,0.62025,0.47718,0
0.5,0.62342,0.47718,0
0.5,0.62658,0.47718,0
0.5,0.62975,0.47718,0
0.5,0.63291,0.47717,0
0.5,0.63608,0.47716,0
0.5,0.63924,0.47714,0
0.5,0.64241,0.4771,0
0.5,0.64557,0.47705,0
0.5,0.64873,0.47698,0
0.5,0.6519,0.4769,0
0.5,0.65506,0.4768,0
0.5,0.65823,0.47668,0
0.5,0.66139,0.47655,0
0.5,0.66456,0.47642,0
0.5,0.66772,0.47629,0
0.5,0.67089,0.47617,0
0.5,0.67405,0.47605,0
0.5,0.67722,0.47594,0
0.5,0.68038,0.47587,0
0.5,0.68354,0.47583,0
0.5,0.68671,0.47585,0
0.5,0.68987,0.47591,0
0.5,0.69304,0.47598,0
0.5,0.6962,0.47605,0
0.5,0.69937,0.47613,0
0.5,0.70253,0.4762,0
0.5,0.7057,0.47626,0
0.5,0.70886,0.47633,0
0.5,0.71203,0.47638,0
0.5,0.71519,0.47644,0
0.5,0.71835,0.47648,0
0.5,0.72152,0.47653,0
0.5,0.72468,0.47656,0
0.5,0.72785,0.47659,0
0.5,0.73101,0.47661,0
0.5,0.73418,0.47663,0
0.5,0.73734,0.47664,0
0.5,0.74051,0.47664,0
0.5,0.74367,0.47664,0
0.5,0.74684,0.47661,0
0.5,0.75,0.47657,0
0.5,0.75316,0.47651,0
0.5,0.75633,0.47641,0
0.5,0.75949,0.47629,0
0.5,0.76266,0.47618,0
0.5,0.76582,0.47607,0
0.5,0.76899,0.47595,0
0.5,0.77215,0.47583,0
0.5,0.77532,0.4757,0
0.5,0.77848,0.47557,0
0.5,0.78165,0.47546,0
0.5,0.78481,0.47535,0
0.5,0.78797,0.47527,0
0.5,0.79114,0.47532,0
0.5,0.7943,0.47559,0
0.5,0.79747,0.47609,0
0.5,0.80063,0.47688,0
0.5,0.80357,0.47785,0
0.5,0.8038,0.47794,0
0.5,0.80696,0.4795,0
0.5,0.80937,0.48101,0
0.5,0.81013,0.48162,0
0.5,0.81274,0.48418,0
0.5,0.81329,0.4849,0
0.5,0.81486,0.48734,0
0.5,0.81628,0.49051,0
0.5,0.81646,0.49109,0
0.5,0.81715,0.49367,0
0.5,0.81763,0.49684,0
0.5,0.81779,0.5,0
0.5,0.81763,0.50316,0
0.5,0.81715,0.50633,0
0.5,0.81646,0.50891,0
0.5,0.81628,0.50949,0
0.5,0.81486,0.51266,0
0.5,0.81329,0.51509,0
0.5,0.81274,0.51582,0
0.5,0.81013,0.51838,0
0.5,0.80937,0.51899,0
0.5,0.8038,0.52206,0
0.5,0.80356,0.52215,0
0.5,0.80696,0.5205,0
0.5,0.50633,0.52506,0
0.5,0.50355,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.52439,0
0.5,0.51582,0.52405,0
0.5,0.51899,0.52373,0
0.5,0.52215,0.52346,0
0.5,0.52532,0.52323,0
0.5,0.52848,0.52306,0
0.5,0.53165,0.52292,0
0.5,0.53481,0.52283,0
0.5,0.53797,0.52276,0
0.5,0.54114,0.52272,0
0.5,0.5443,0.5227,0
0.5,0.54747,0.5227,0
0.5,0.55063,0.52271,0
0.5,0.5538,0.52273,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52278,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52285,0
0.5,0.56962,0.52288,0
0.5,0.57278,0.5229,0
0.5,0.57595,0.52291,0
0.5,0.57911,0.52292,0
0.5,0.58228,0.52292,0
0.5,0.58544,0.52292,0
0.5,0.58861,0.52291,0
0.5,0.59177,0.52291,0
0.5,0.59494,0.5229,0
0.5,0.5981,0.52289,0
0.5,0.60127,0.52287,0
0.5,0.60443,0.52286,0
0.5,0.60759,0.52285,0
0.5,0.61076,0.52284,0
0.5,0.61392,0.52283,0
0.5,0.61709,0.52282,0
0.5,0.62025,0.52282,0
0.5,0.62342,0.52281,0
0.5,0.62658,0.52281,0
0.5,0.62975,0.52282,0
0.5,0.63291,0.52283,0
0.5,0.63608,0.52284,0
0.5,0.63924,0.52286,0
0.5,0.64241,0.5229,0
0.5,0.64557,0.52295,0
0.5,0.64873,0.52301,0
0.5,0.6519,0.5231,0
0.5,0.65506,0.5232,0
0.5,0.65823,0.52332,0
0.5,0.66139,0.52344,0
0.5,0.66456,0.52358,0
0.5,0.66772,0.52371,0
0.5,0.67089,0.52383,0
0.5,0.67405,0.52395,0
0.5,0.67722,0.52406,0
0.5,0.68038,0.52413,0
0.5,0.68354,0.52417,0
0.5,0.68671,0.52415,0
0.5,0.68987,0.52409,0
0.5,0.69304,0.52402,0
0.5,0.6962,0.52395,0
0.5,0.69937,0.52387,0
0.5,0.70253,0.5238,0
0.5,0.7057,0.52374,0
0.5,0.70886,0.52367,0
0.5,0.71203,0.52362,0
0.5,0.71519,0.52356,0
0.5,0.71835,0.52352,0
0.5,0.72152,0.52347,0
0.5,0.72468,0.52344,0
0.5,0.72785,0.52341,0
0.5,0.73101,0.52338,0
0.5,0.73418,0.52337,0
0.5,0.73734,0.52335,0
0.5,0.74051,0.52335,0
0.5,0.74367,0.52336,0
0.5,0.74684,0.52338,0
0.5,0.75,0.52343,0
0.5,0.75316,0.52349,0
0.5,0.75633,0.52359,0
0.5,0.75949,0.5237,0
0.5,0.76266,0.52381,0
0.5,0.76582,0.52393,0
0.5,0.76899,0.52405,0
0.5,0.77215,0.52417,0
0.5,0.77532,0.5243,0
0.5,0.77848,0.52443,0
0.5,0.78165,0.52454,0
0.5,0.78481,0.52465,0
0.5,0.78797,0.52473,0
0.5,0.79114,0.52468,0
0.5,0.7943,0.52441,0
0.5,0.79747,0.52391,0
0.5,0.80063,0.52312,0
0.5,0.0031646,0.52581,0
0.5,0,0.52553,0
0.5,0.0063291,0.52601,0
0.5,0.0094937,0.52613,0
0.5,0.012658,0.52621,0
0.5,0.015823,0.52627,0
0.5,0.018987,0.52631,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52637,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52641,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52641,0
0.5,0.06962,0.52641,0
0.5,0.072785,0.52641,0
0.5,0.075949,0.52641,0
0.5,0.079114,0.52641,0
0.5,0.082278,0.52641,0
0.5,0.085443,0.52641,0
0.5,0.088608,0.52641,0
0.5,0.091772,0.52641,0
0.5,0.094937,0.52641,0
0.5,0.098101,0.52641,0
0.5,0.10127,0.52641,0
0.5,0.10443,0.52641,0
0.5,0.10759,0.52641,0
0.5,0.11076,0.52641,0
0.5,0.11392,0.52641,0
0.5,0.11709,0.52641,0
0.5,0.12025,0.52641,0
0.5,0.12342,0.52641,0
0.5,0.12658,0.52641,0
0.5,0.12975,0.52641,0
0.5,0.13291,0.52641,0
0.5,0.13608,0.52641,0
0.5,0.13924,0.52641,0
0.5,0.14241,0.52641,0
0.5,0.14557,0.52641,0
0.5,0.14873,0.52641,0
0.5,0.1519,0.52641,0
0.5,0.15506,0.52641,0
0.5,0.15823,0.52641,0
0.5,0.16139,0.52641,0
0.5,0.16456,0.52641,0
0.5,0.16772,0.52641,0
0.5,0.17089,0.52641,0
0.5,0.17405,0.52641,0
0.5,0.17722,0.52641,0
0.5,0.18038,0.52641,0
0.5,0.18354,0.52641,0
0.5,0.18671,0.52641,0
0.5,0.18987,0.52641,0
0.5,0.19304,0.52641,0
0.5,0.1962,0.52641,0
0.5,0.19937,0.52641,0
0.5,0.20253,0.52641,0
0.5,0.2057,0.52641,0
0.5,0.20886,0.52641,0
0.5,0.21203,0.52641,0
0.5,0.21519,0.52641,0
0.5,0.21835,0.52641,0
0.5,0.22152,0.52641,0
0.5,0.22468,0.52641,0
0.5,0.22785,0.52641,0
0.5,0.23101,0.52641,0
0.5,0.23418,0.52641,0
0.5,0.23734,0.52641,0
0.5,0.24051,0.52641,0
0.5,0.24367,0.52641,0
0.5,0.24684,0.52641,0
0.5,0.25,0.52641,0
0.5,0.25316,0.52641,0
0.5,0.25633,0.52641,0
0.5,0.25949,0.52641,0
0.5,0.26266,0.52641,0
0.5,0.26582,0.52641,0
0.5,0.26899,0.52641,0
0.5,0.27215,0.52641,0
0.5,0.27532,0.52641,0
0.5,0.27848,0.52641,0
0.5,0.28165,0.52641,0
0.5,0.28481,0.52641,0
0.5,0.28797,0.52641,0
0.5,0.29114,0.52641,0
0.5,0.2943,0.52641,0
0.5,0.29747,0.52641,0
0.5,0.30063,0.52641,0
0.5,0.3038,0.52641,0
0.5,0.30696,0.52641,0
0.5,0.31013,0.52641,0
0.5,0.31329,0.52641,0
0.5,0.31646,0.52641,0
0.5,0.31962,0.52641,0
0.5,0.32278,0.52641,0
0.5,0.32595,0.52641,0
0.5,0.32911,0.52641,0
0.5,0.33228,0.52641,0
0.5,0.33544,0.52641,0
0.5,0.33861,0.52641,0
0.5,0.34177,0.52641,0
0.5,0.34494,0.52641,0
0.5,0.3481,0.52641,0
0.5,0.35127,0.52641,0
0.5,0.35443,0.52641,0
0.5,0.35759,0.52641,0
0.5,0.36076,0.52641,0
0.5,0.36392,0.52641,0
0.5,0.36709,0.52641,0
0.5,0.37025,0.52641,0
0.5,0.37342,0.52641,0
0.5,0.37658,0.52641,0
0.5,0.37975,0.52641,0
0.5,0.38291,0.52641,0
0.5,0.38608,0.52641,0
0.5,0.38924,0.52641,0
0.5,0.39241,0.52641,0
0.5,0.39557,0.52641,0
0.5,0.39873,0.52641,0
0.5,0.4019,0.52641,0
0.5,0.40506,0.52641,0
0.5,0.40823,0.52641,0
0.5,0.41139,0.52641,0
0.5,0.41456,0.52642,0
0.5,0.41772,0.52642,0
0.5,0.42089,0.52642,0
0.5,0.42405,0.52642,0
0.5,0.42722,0.52642,0
0.5,0.43038,0.52642,0
0.5,0.43354,0.52642,0
0.5,0.43671,0.52642,0
0.5,0.43987,0.52642,0
0.5,0.44304,0.52642,0
0.5,0.4462,0.52642,0
0.5,0.44937,0.52641,0
0.5,0.45253,0.52641,0
0.5,0.4557,0.52641,0
0.5,0.45886,0.5264,0
0.5,0.46203,0.52639,0
0.5,0.46519,0.52638,0
0.5,0.46835,0.52637,0
0.5,0.47152,0.52635,0
0.5,0.47468,0.52633,0
0.5,0.47785,0.5263,0
0.5,0.48101,0.52627,0
0.5,0.48418,0.52622,0
0.5,0.48734,0.52616,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52535,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.93732,0.45253,0
0.5,0.93987,0.45173,0
0.5,0.94304,0.45101,0
0.5,0.9462,0.45057,0
0.5,0.94937,0.45038,0
0.5,0.95253,0.45038,0
0.5,0.9557,0.45037,0
0.5,0.95886,0.45037,0
0.5,0.96203,0.45037,0
0.5,0.96519,0.45036,0
0.5,0.96835,0.45036,0
0.5,0.97152,0.45036,0
0.5,0.97468,0.45035,0
0.5,0.97785,0.45035,0
0.5,0.98101,0.45035,0
0.5,0.98418,0.45034,0
0.5,0.98734,0.45034,0
0.5,0.99051,0.45033,0
0.5,0.99367,0.45033,0
0.5,0.99684,0.45032,0
0.5,1,0.45032,0
0.5,0.93049,0.4557,0
0.5,0.93354,0.45409,0
0.5,0.93671,0.45274,0
0.5,0.92567,0.45886,0
0.5,0.92722,0.45776,0
0.5,0.93038,0.45575,0
0.5,0.92098,0.46203,0
0.5,0.92405,0.45999,0
0.5,0.91512,0.46519,0
0.5,0.91772,0.46388,0
0.5,0.92089,0.46209,0
0.5,0.90676,0.46835,0
0.5,0.90823,0.46789,0
0.5,0.91139,0.46675,0
0.5,0.91456,0.46545,0
0.5,0.8926,0.47152,0
0.5,0.89557,0.47097,0
0.5,0.89873,0.47034,0
0.5,0.9019,0.46964,0
0.5,0.90506,0.46884,0
0.5,0,0.47429,0
0.5,0.0031646,0.47403,0
0.5,0.0063291,0.47385,0
0.5,0.0094937,0.47375,0
0.5,0.012658,0.47369,0
0.5,0.015823,0.47365,0
0.5,0.018987,0.47363,0
0.5,0.022152,0.47361,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47358,0
0.5,0.031646,0.47357,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47356,0
0.5,0.041139,0.47356,0
0.5,0.044304,0.47356,0
0.5,0.047468,0.47356,0
0.5,0.050633,0.47356,0
0.5,0.053797,0.47356,0
0.5,0.056962,0.47356,0
0.5,0.060127,0.47356,0
0.5,0.063291,0.47356,0
0.5,0.066456,0.47356,0
0.5,0.06962,0.47356,0
0.5,0.072785,0.47356,0
0.5,0.075949,0.47356,0
0.5,0.079114,0.47356,0
0.5,0.082278,0.47356,0
0.5,0.085443,0.47356,0
0.5,0.088608,0.47356,0
0.5,0.091772,0.47356,0
0.5,0.094937,0.47356,0
0.5,0.098101,0.47356,0
0.5,0.10127,0.47356,0
0.5,0.10443,0.47356,0
0.5,0.10759,0.47356,0
0.5,0.11076,0.47357,0
0.5,0.11392,0.47357,0
0.5,0.11709,0.47357,0
0.5,0.12025,0.47357,0
0.5,0.12342,0.47357,0
0.5,0.12658,0.47357,0
0.5,0.12975,0.47357,0
0.5,0.13291,0.47357,0
0.5,0.13608,0.47357,0
0.5,0.13924,0.47357,0
0.5,0.14241,0.47357,0
0.5,0.14557,0.47357,0
0.5,0.14873,0.47357,0
0.5,0.1519,0.47357,0
0.5,0.15506,0.47357,0
0.5,0.15823,0.47357,0
0.5,0.16139,0.47357,0
0.5,0.16456,0.47357,0
0.5,0.16772,0.47357,0
0.5,0.17089,0.47357,0
0.5,0.17405,0.47357,0
0.5,0.17722,0.47357,0
0.5,0.18038,0.47357,0
0.5,0.18354,0.47357,0
0.5,0.18671,0.47357,0
0.5,0.18987,0.47357,0
0.5,0.19304,0.47357,0
0.5,0.1962,0.47357,0
0.5,0.19937,0.47357,0
0.5,0.20253,0.47357,0
0.5,0.2057,0.47357,0
0.5,0.20886,0.47357,0
0.5,0.21203,0.47357,0
0.5,0.21519,0.47357,0
0.5,0.21835,0.47357,0
0.5,0.22152,0.47357,0
0.5,0.22468,0.47357,0
0.5,0.22785,0.47357,0
0.5,0.23101,0.47357,0
0.5,0.23418,0.47357,0
0.5,0.23734,0.47357,0
0.5,0.24051,0.47357,0
0.5,0.24367,0.47357,0
0.5,0.24684,0.47357,0
0.5,0.25,0.47357,0
0.5,0.25316,0.47357,0
0.5,0.25633,0.47357,0
0.5,0.25949,0.47357,0
0.5,0.26266,0.47357,0
0.5,0.26582,0.47357,0
0.5,0.26899,0.47357,0
0.5,0.27215,0.47357,0
0.5,0.27532,0.47357,0
0.5,0.27848,0.47357,0
0.5,0.28165,0.47357,0
0.5,0.28481,0.47357,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47356,0
0.5,0.35443,0.47356,0
0.5,0.35759,0.47356,0
0.5,0.36076,0.47356,0
0.5,0.36392,0.47356,0
0.5,0.36709,0.47356,0
0.5,0.37025,0.47356,0
0.5,0.37342,0.47356,0
0.5,0.37658,0.47356,0
0.5,0.37975,0.47356,0
0.5,0.38291,0.47356,0
0.5,0.38608,0.47356,0
0.5,0.38924,0.47356,0
0.5,0.39241,0.47356,0
0.5,0.39557,0.47356,0
0.5,0.39873,0.47356,0
0.5,0.4019,0.47356,0
0.5,0.40506,0.47356,0
0.5,0.40823,0.47356,0
0.5,0.41139,0.47356,0
0.5,0.41456,0.47356,0
0.5,0.41772,0.47356,0
0.5,0.42089,0.47356,0
0.5,0.42405,0.47356,0
0.5,0.42722,0.47356,0
0.5,0.43038,0.47356,0
0.5,0.43354,0.47356,0
0.5,0.43671,0.47356,0
0.5,0.43987,0.47356,0
0.5,0.44304,0.47356,0
0.5,0.4462,0.47356,0
0.5,0.44937,0.47356,0
0.5,0.45253,0.47356,0
0.5,0.4557,0.47357,0
0.5,0.45886,0.47357,0
0.5,0.46203,0.47358,0
0.5,0.46519,0.47359,0
0.5,0.46835,0.47361,0
0.5,0.47152,0.47362,0
0.5,0.47468,0.47365,0
0.5,0.47785,0.47368,0
0.5,0.48101,0.47371,0
0.5,0.48418,0.47376,0
0.5,0.48734,0.47382,0
0.5,0.49051,0.47391,0
0.5,0.49367,0.47402,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50372,0.47468,0
0.5,0.86893,0.47468,0
0.5,0.87025,0.47456,0
0.5,0.87342,0.47422,0
0.5,0.87658,0.47385,0
0.5,0.87975,0.47344,0
0.5,0.88291,0.47299,0
0.5,0.88608,0.47253,0
0.5,0.88924,0.47205,0
0.5,0.89241,0.47155,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47524,0
0.5,0.51266,0.47558,0
0.5,0.51582,0.47591,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47672,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47702,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47722,0
0.5,0.5443,0.47724,0
0.5,0.54747,0.47725,0
0.5,0.55063,0.47724,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.4772,0
0.5,0.56013,0.47718,0
0.5,0.56329,0.47715,0
0.5,0.56646,0.47712,0
0.5,0.56962,0.4771,0
0.5,0.57278,0.47708,0
0.5,0.57595,0.47706,0
0.5,0.57911,0.47706,0
0.5,0.58228,0.47705,0
0.5,0.58544,0.47705,0
0.5,0.58861,0.47706,0
0.5,0.59177,0.47707,0
0.5,0.59494,0.47707,0
0.5,0.5981,0.47708,0
0.5,0.60127,0.47709,0
0.5,0.60443,0.4771,0
0.5,0.60759,0.47712,0
0.5,0.61076,0.47712,0
0.5,0.61392,0.47713,0
0.5,0.61709,0.47714,0
0.5,0.62025,0.47714,0
0.5,0.62342,0.47715,0
0.5,0.62658,0.47715,0
0.5,0.62975,0.47714,0
0.5,0.63291,0.47713,0
0.5,0.63608,0.47712,0
0.5,0.63924,0.47709,0
0.5,0.64241,0.47706,0
0.5,0.64557,0.47701,0
0.5,0.64873,0.47695,0
0.5,0.6519,0.47688,0
0.5,0.65506,0.47678,0
0.5,0.65823,0.47667,0
0.5,0.66139,0.47655,0
0.5,0.66456,0.47642,0
0.5,0.66772,0.47629,0
0.5,0.67089,0.47617,0
0.5,0.67405,0.47605,0
0.5,0.67722,0.47594,0
0.5,0.68038,0.47587,0
0.5,0.68354,0.47583,0
0.5,0.68671,0.47585,0
0.5,0.68987,0.4759,0
0.5,0.69304,0.47597,0
0.5,0.6962,0.47604,0
0.5,0.69937,0.47611,0
0.5,0.70253,0.47618,0
0.5,0.7057,0.47624,0
0.5,0.70886,0.4763,0
0.5,0.71203,0.47636,0
0.5,0.71519,0.47641,0
0.5,0.71835,0.47646,0
0.5,0.72152,0.4765,0
0.5,0.72468,0.47653,0
0.5,0.72785,0.47656,0
0.5,0.73101,0.47659,0
0.5,0.73418,0.4766,0
0.5,0.73734,0.47661,0
0.5,0.74051,0.47661,0
0.5,0.74367,0.4766,0
0.5,0.74684,0.47657,0
0.5,0.75,0.47652,0
0.5,0.75316,0.47645,0
0.5,0.75633,0.47635,0
0.5,0.75949,0.47624,0
0.5,0.76266,0.47612,0
0.5,0.76582,0.47598,0
0.5,0.76899,0.47583,0
0.5,0.77215,0.47567,0
0.5,0.77532,0.47549,0
0.5,0.77848,0.4753,0
0.5,0.78165,0.47511,0
0.5,0.78481,0.47496,0
0.5,0.78797,0.47485,0
0.5,0.79114,0.47482,0
0.5,0.7943,0.47488,0
0.5,0.79747,0.47498,0
0.5,0.80063,0.4751,0
0.5,0.8038,0.47522,0
0.5,0.80696,0.47534,0
0.5,0.81013,0.47545,0
0.5,0.81329,0.47555,0
0.5,0.81646,0.47565,0
0.5,0.81962,0.47573,0
0.5,0.82278,0.47581,0
0.5,0.82595,0.47588,0
0.5,0.82911,0.47594,0
0.5,0.83228,0.47598,0
0.5,0.83544,0.47602,0
0.5,0.83861,0.47604,0
0.5,0.84177,0.47604,0
0.5,0.84494,0.47602,0
0.5,0.8481,0.47596,0
0.5,0.85127,0.47587,0
0.5,0.85443,0.47573,0
0.5,0.85759,0.47555,0
0.5,0.86076,0.47534,0
0.5,0.86392,0.47511,0
0.5,0.86709,0.47485,0
0.5,0.50633,0.52508,0
0.5,0.50372,0.52532,0
0.5,0.50949,0.52476,0
0.5,0.51266,0.52442,0
0.5,0.51582,0.52408,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52328,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52298,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52278,0
0.5,0.5443,0.52276,0
0.5,0.54747,0.52275,0
0.5,0.55063,0.52276,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.5228,0
0.5,0.56013,0.52282,0
0.5,0.56329,0.52285,0
0.5,0.56646,0.52288,0
0.5,0.56962,0.5229,0
0.5,0.57278,0.52292,0
0.5,0.57595,0.52294,0
0.5,0.57911,0.52294,0
0.5,0.58228,0.52295,0
0.5,0.58544,0.52295,0
0.5,0.58861,0.52294,0
0.5,0.59177,0.52293,0
0.5,0.59494,0.52293,0
0.5,0.5981,0.52292,0
0.5,0.60127,0.52291,0
0.5,0.60443,0.52289,0
0.5,0.60759,0.52288,0
0.5,0.61076,0.52287,0
0.5,0.61392,0.52287,0
0.5,0.61709,0.52286,0
0.5,0.62025,0.52285,0
0.5,0.62342,0.52285,0
0.5,0.62658,0.52285,0
0.5,0.62975,0.52286,0
0.5,0.63291,0.52287,0
0.5,0.63608,0.52288,0
0.5,0.63924,0.5229,0
0.5,0.64241,0.52294,0
0.5,0.64557,0.52298,0
0.5,0.64873,0.52305,0
0.5,0.6519,0.52312,0
0.5,0.65506,0.52322,0
0.5,0.65823,0.52333,0
0.5,0.66139,0.52345,0
0.5,0.66456,0.52358,0
0.5,0.66772,0.52371,0
0.5,0.67089,0.52383,0
0.5,0.67405,0.52395,0
0.5,0.67722,0.52406,0
0.5,0.68038,0.52413,0
0.5,0.68354,0.52417,0
0.5,0.68671,0.52415,0
0.5,0.68987,0.5241,0
0.5,0.69304,0.52403,0
0.5,0.6962,0.52396,0
0.5,0.69937,0.52389,0
0.5,0.70253,0.52382,0
0.5,0.7057,0.52375,0
0.5,0.70886,0.52369,0
0.5,0.71203,0.52364,0
0.5,0.71519,0.52359,0
0.5,0.71835,0.52354,0
0.5,0.72152,0.5235,0
0.5,0.72468,0.52346,0
0.5,0.72785,0.52343,0
0.5,0.73101,0.52341,0
0.5,0.73418,0.52339,0
0.5,0.73734,0.52339,0
0.5,0.74051,0.52339,0
0.5,0.74367,0.5234,0
0.5,0.74684,0.52343,0
0.5,0.75,0.52348,0
0.5,0.75316,0.52355,0
0.5,0.75633,0.52364,0
0.5,0.75949,0.52376,0
0.5,0.76266,0.52388,0
0.5,0.76582,0.52402,0
0.5,0.76899,0.52417,0
0.5,0.77215,0.52433,0
0.5,0.77532,0.52451,0
0.5,0.77848,0.5247,0
0.5,0.78165,0.52488,0
0.5,0.78481,0.52504,0
0.5,0.78797,0.52515,0
0.5,0.79114,0.52518,0
0.5,0.7943,0.52512,0
0.5,0.79747,0.52502,0
0.5,0.80063,0.5249,0
0.5,0.8038,0.52478,0
0.5,0.80696,0.52466,0
0.5,0.81013,0.52455,0
0.5,0.81329,0.52445,0
0.5,0.81646,0.52435,0
0.5,0.81962,0.52426,0
0.5,0.82278,0.52419,0
0.5,0.82595,0.52412,0
0.5,0.82911,0.52406,0
0.5,0.83228,0.52401,0
0.5,0.83544,0.52398,0
0.5,0.83861,0.52395,0
0.5,0.84177,0.52395,0
0.5,0.84494,0.52398,0
0.5,0.8481,0.52404,0
0.5,0.85127,0.52413,0
0.5,0.85443,0.52427,0
0.5,0.85759,0.52445,0
0.5,0.86076,0.52466,0
0.5,0.86392,0.52489,0
0.5,0.86709,0.52514,0
0.5,0.86895,0.52532,0
0.5,0.0031646,0.52597,0
0.5,0,0.52571,0
0.5,0.0063291,0.52615,0
0.5,0.0094937,0.52625,0
0.5,0.012658,0.52631,0
0.5,0.015823,0.52635,0
0.5,0.018987,0.52637,0
0.5,0.022152,0.52639,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52642,0
0.5,0.031646,0.52643,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52644,0
0.5,0.041139,0.52644,0
0.5,0.044304,0.52644,0
0.5,0.047468,0.52644,0
0.5,0.050633,0.52644,0
0.5,0.053797,0.52644,0
0.5,0.056962,0.52644,0
0.5,0.060127,0.52644,0
0.5,0.063291,0.52644,0
0.5,0.066456,0.52644,0
0.5,0.06962,0.52644,0
0.5,0.072785,0.52644,0
0.5,0.075949,0.52644,0
0.5,0.079114,0.52644,0
0.5,0.082278,0.52644,0
0.5,0.085443,0.52644,0
0.5,0.088608,0.52644,0
0.5,0.091772,0.52644,0
0.5,0.094937,0.52644,0
0.5,0.098101,0.52644,0
0.5,0.10127,0.52644,0
0.5,0.10443,0.52644,0
0.5,0.10759,0.52643,0
0.5,0.11076,0.52643,0
0.5,0.11392,0.52643,0
0.5,0.11709,0.52643,0
0.5,0.12025,0.52643,0
0.5,0.12342,0.52643,0
0.5,0.12658,0.52643,0
0.5,0.12975,0.52643,0
0.5,0.13291,0.52643,0
0.5,0.13608,0.52643,0
0.5,0.13924,0.52643,0
0.5,0.14241,0.52643,0
0.5,0.14557,0.52643,0
0.5,0.14873,0.52643,0
0.5,0.1519,0.52643,0
0.5,0.15506,0.52643,0
0.5,0.15823,0.52643,0
0.5,0.16139,0.52643,0
0.5,0.16456,0.52643,0
0.5,0.16772,0.52643,0
0.5,0.17089,0.52643,0
0.5,0.17405,0.52643,0
0.5,0.17722,0.52643,0
0.5,0.18038,0.52643,0
0.5,0.18354,0.52643,0
0.5,0.18671,0.52643,0
0.5,0.18987,0.52643,0
0.5,0.19304,0.52643,0
0.5,0.1962,0.52643,0
0.5,0.19937,0.52643,0
0.5,0.20253,0.52643,0
0.5,0.2057,0.52643,0
0.5,0.20886,0.52643,0
0.5,0.21203,0.52643,0
0.5,0.21519,0.52643,0
0.5,0.21835,0.52643,0
0.5,0.22152,0.52643,0
0.5,0.22468,0.52643,0
0.5,0.22785,0.52643,0
0.5,0.23101,0.52643,0
0.5,0.23418,0.52643,0
0.5,0.23734,0.52643,0
0.5,0.24051,0.52643,0
0.5,0.24367,0.52643,0
0.5,0.24684,0.52643,0
0.5,0.25,0.52643,0
0.5,0.25316,0.52643,0
0.5,0.25633,0.52643,0
0.5,0.25949,0.52643,0
0.5,0.26266,0.52643,0
0.5,0.26582,0.52643,0
0.5,0.26899,0.52643,0
0.5,0.27215,0.52643,0
0.5,0.27532,0.52643,0
0.5,0.27848,0.52643,0
0.5,0.28165,0.52643,0
0.5,0.28481,0.52643,0
0.5,0.28797,0.52643,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52644,0
0.5,0.35443,0.52644,0
0.5,0.35759,0.52644,0
0.5,0.36076,0.52644,0
0.5,0.36392,0.52644,0
0.5,0.36709,0.52644,0
0.5,0.37025,0.52644,0
0.5,0.37342,0.52644,0
0.5,0.37658,0.52644,0
0.5,0.37975,0.52644,0
0.5,0.38291,0.52644,0
0.5,0.38608,0.52644,0
0.5,0.38924,0.52644,0
0.5,0.39241,0.52644,0
0.5,0.39557,0.52644,0
0.5,0.39873,0.52644,0
0.5,0.4019,0.52644,0
0.5,0.40506,0.52644,0
0.5,0.40823,0.52644,0
0.5,0.41139,0.52644,0
0.5,0.41456,0.52644,0
0.5,0.41772,0.52644,0
0.5,0.42089,0.52644,0
0.5,0.42405,0.52644,0
0.5,0.42722,0.52644,0
0.5,0.43038,0.52644,0
0.5,0.43354,0.52644,0
0.5,0.43671,0.52644,0
0.5,0.43987,0.52644,0
0.5,0.44304,0.52644,0
0.5,0.4462,0.52644,0
0.5,0.44937,0.52644,0
0.5,0.45253,0.52644,0
0.5,0.4557,0.52643,0
0.5,0.45886,0.52643,0
0.5,0.46203,0.52642,0
0.5,0.46519,0.52641,0
0.5,0.46835,0.52639,0
0.5,0.47152,0.52638,0
0.5,0.47468,0.52635,0
0.5,0.47785,0.52632,0
0.5,0.48101,0.52629,0
0.5,0.48418,0.52624,0
0.5,0.48734,0.52618,0
0.5,0.49051,0.52609,0
0.5,0.49367,0.52598,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.87025,0.52544,0
0.5,0.87342,0.52578,0
0.5,0.87658,0.52615,0
0.5,0.87975,0.52656,0
0.5,0.88291,0.52701,0
0.5,0.88608,0.52747,0
0.5,0.88924,0.52795,0
0.5,0.89241,0.52845,0
0.5,0.8926,0.52848,0
0.5,0.89557,0.52902,0
0.5,0.89873,0.52965,0
0.5,0.9019,0.53036,0
0.5,0.90506,0.53116,0
0.5,0.90676,0.53165,0
0.5,0.90823,0.53211,0
0.5,0.91139,0.53325,0
0.5,0.91456,0.53455,0
0.5,0.91512,0.53481,0
0.5,0.91772,0.53612,0
0.5,0.92089,0.53791,0
0.5,0.92098,0.53797,0
0.5,0.92405,0.54001,0
0.5,0.92567,0.54114,0
0.5,0.92722,0.54224,0
0.5,0.93038,0.54425,0
0.5,0.93048,0.5443,0
0.5,0.93354,0.54591,0
0.5,0.93671,0.54726,0
0.5,0.93732,0.54747,0
0.5,0.93987,0.54827,0
0.5,0.94304,0.54899,0
0.5,0.9462,0.54943,0
0.5,0.94937,0.54962,0
0.5,0.95253,0.54962,0
0.5,0.9557,0.54963,0
0.5,0.95886,0.54963,0
0.5,0.96203,0.54963,0
0.5,0.96519,0.54964,0
0.5,0.96835,0.54964,0
0.5,0.97152,0.54964,0
0.5,0.97468,0.54965,0
0.5,0.97785,0.54965,0
0.5,0.98101,0.54965,0
0.5,0.98418,0.54966,0
0.5,0.98734,0.54966,0
0.5,0.99051,0.54967,0
0.5,0.99367,0.54967,0
0.5,0.99684,0.54968,0
0.5,1,0.54968,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.93729,0.45253,0
0.5,0.93987,0.45171,0
0.5,0.94304,0.45099,0
0.5,0.9462,0.45054,0
0.5,0.94937,0.45032,0
0.5,0.95253,0.45027,0
0.5,0.9557,0.45026,0
0.5,0.95886,0.45027,0
0.5,0.96203,0.45028,0
0.5,0.96519,0.45029,0
0.5,0.96835,0.45029,0
0.5,0.97152,0.45029,0
0.5,0.97468,0.45028,0
0.5,0.97785,0.45028,0
0.5,0.98101,0.45027,0
0.5,0.98418,0.45026,0
0.5,0.98734,0.45024,0
0.5,0.99051,0.45023,0
0.5,0.99367,0.45022,0
0.5,0.99684,0.45024,0
0.5,1,0.45029,0
0.5,0.93048,0.4557,0
0.5,0.93354,0.45409,0
0.5,0.93671,0.45273,0
0.5,0.92549,0.45886,0
0.5,0.92722,0.4577,0
0.5,0.93038,0.45575,0
0.5,0.92042,0.46203,0
0.5,0.92089,0.46176,0
0.5,0.92405,0.4598,0
0.5,0.91393,0.46519,0
0.5,0.91456,0.46493,0
0.5,0.91772,0.46347,0
0.5,0.90396,0.46835,0
0.5,0.90506,0.46807,0
0.5,0.90823,0.46718,0
0.5,0.91139,0.46615,0
0.5,0.88895,0.47152,0
0.5,0.88924,0.47146,0
0.5,0.89241,0.47083,0
0.5,0.89557,0.47019,0
0.5,0.89873,0.46953,0
0.5,0.9019,0.46885,0
0.5,0,0.47426,0
0.5,0.0031646,0.474,0
0.5,0.0063291,0.47383,0
0.5,0.0094937,0.47373,0
0.5,0.012658,0.47367,0
0.5,0.015823,0.47364,0
0.5,0.018987,0.47361,0
0.5,0.022152,0.47359,0
0.5,0.025316,0.47358,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47354,0
0.5,0.41772,0.47354,0
0.5,0.42089,0.47354,0
0.5,0.42405,0.47354,0
0.5,0.42722,0.47354,0
0.5,0.43038,0.47354,0
0.5,0.43354,0.47354,0
0.5,0.43671,0.47354,0
0.5,0.43987,0.47354,0
0.5,0.44304,0.47354,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47355,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.47359,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47363,0
0.5,0.47785,0.47366,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47375,0
0.5,0.48734,0.47381,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47416,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.5039,0.47468,0
0.5,0.86754,0.47468,0
0.5,0.87025,0.47441,0
0.5,0.87342,0.47405,0
0.5,0.87658,0.47365,0
0.5,0.87975,0.47318,0
0.5,0.88291,0.47265,0
0.5,0.88608,0.47207,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.4762,0
0.5,0.52215,0.47647,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.47699,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.47719,0
0.5,0.5443,0.47721,0
0.5,0.54747,0.47722,0
0.5,0.55063,0.47722,0
0.5,0.5538,0.4772,0
0.5,0.55696,0.47718,0
0.5,0.56013,0.47716,0
0.5,0.56329,0.47713,0
0.5,0.56646,0.4771,0
0.5,0.56962,0.47708,0
0.5,0.57278,0.47706,0
0.5,0.57595,0.47705,0
0.5,0.57911,0.47704,0
0.5,0.58228,0.47704,0
0.5,0.58544,0.47704,0
0.5,0.58861,0.47704,0
0.5,0.59177,0.47705,0
0.5,0.59494,0.47705,0
0.5,0.5981,0.47706,0
0.5,0.60127,0.47707,0
0.5,0.60443,0.47708,0
0.5,0.60759,0.47709,0
0.5,0.61076,0.4771,0
0.5,0.61392,0.47711,0
0.5,0.61709,0.47712,0
0.5,0.62025,0.47712,0
0.5,0.62342,0.47712,0
0.5,0.62658,0.47712,0
0.5,0.62975,0.47712,0
0.5,0.63291,0.47711,0
0.5,0.63608,0.47709,0
0.5,0.63924,0.47707,0
0.5,0.64241,0.47704,0
0.5,0.64557,0.477,0
0.5,0.64873,0.47694,0
0.5,0.6519,0.47687,0
0.5,0.65506,0.47678,0
0.5,0.65823,0.47667,0
0.5,0.66139,0.47655,0
0.5,0.66456,0.47642,0
0.5,0.66772,0.47629,0
0.5,0.67089,0.47617,0
0.5,0.67405,0.47605,0
0.5,0.67722,0.47594,0
0.5,0.68038,0.47587,0
0.5,0.68354,0.47583,0
0.5,0.68671,0.47584,0
0.5,0.68987,0.4759,0
0.5,0.69304,0.47596,0
0.5,0.6962,0.47603,0
0.5,0.69937,0.4761,0
0.5,0.70253,0.47617,0
0.5,0.7057,0.47623,0
0.5,0.70886,0.47629,0
0.5,0.71203,0.47635,0
0.5,0.71519,0.4764,0
0.5,0.71835,0.47645,0
0.5,0.72152,0.47649,0
0.5,0.72468,0.47652,0
0.5,0.72785,0.47655,0
0.5,0.73101,0.47657,0
0.5,0.73418,0.47659,0
0.5,0.73734,0.4766,0
0.5,0.74051,0.4766,0
0.5,0.74367,0.47659,0
0.5,0.74684,0.47656,0
0.5,0.75,0.47651,0
0.5,0.75316,0.47644,0
0.5,0.75633,0.47635,0
0.5,0.75949,0.47624,0
0.5,0.76266,0.47612,0
0.5,0.76582,0.47598,0
0.5,0.76899,0.47583,0
0.5,0.77215,0.47567,0
0.5,0.77532,0.47549,0
0.5,0.77848,0.4753,0
0.5,0.78165,0.47511,0
0.5,0.78481,0.47496,0
0.5,0.78797,0.47485,0
0.5,0.79114,0.47482,0
0.5,0.7943,0.47488,0
0.5,0.79747,0.47498,0
0.5,0.80063,0.4751,0
0.5,0.8038,0.47522,0
0.5,0.80696,0.47534,0
0.5,0.81013,0.47545,0
0.5,0.81329,0.47555,0
0.5,0.81646,0.47565,0
0.5,0.81962,0.47573,0
0.5,0.82278,0.47581,0
0.5,0.82595,0.47588,0
0.5,0.82911,0.47594,0
0.5,0.83228,0.47598,0
0.5,0.83544,0.47602,0
0.5,0.83861,0.47603,0
0.5,0.84177,0.47603,0
0.5,0.84494,0.47599,0
0.5,0.8481,0.47592,0
0.5,0.85127,0.47581,0
0.5,0.85443,0.47566,0
0.5,0.85759,0.47547,0
0.5,0.86076,0.47525,0
0.5,0.86392,0.475,0
0.5,0.86709,0.47473,0
0.5,0.50633,0.5251,0
0.5,0.5039,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.5238,0
0.5,0.52215,0.52353,0
0.5,0.52532,0.52331,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.52301,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.52281,0
0.5,0.5443,0.52279,0
0.5,0.54747,0.52278,0
0.5,0.55063,0.52278,0
0.5,0.5538,0.5228,0
0.5,0.55696,0.52282,0
0.5,0.56013,0.52284,0
0.5,0.56329,0.52287,0
0.5,0.56646,0.5229,0
0.5,0.56962,0.52292,0
0.5,0.57278,0.52294,0
0.5,0.57595,0.52295,0
0.5,0.57911,0.52296,0
0.5,0.58228,0.52296,0
0.5,0.58544,0.52296,0
0.5,0.58861,0.52296,0
0.5,0.59177,0.52295,0
0.5,0.59494,0.52295,0
0.5,0.5981,0.52294,0
0.5,0.60127,0.52293,0
0.5,0.60443,0.52292,0
0.5,0.60759,0.52291,0
0.5,0.61076,0.5229,0
0.5,0.61392,0.52289,0
0.5,0.61709,0.52288,0
0.5,0.62025,0.52288,0
0.5,0.62342,0.52288,0
0.5,0.62658,0.52288,0
0.5,0.62975,0.52288,0
0.5,0.63291,0.52289,0
0.5,0.63608,0.5229,0
0.5,0.63924,0.52293,0
0.5,0.64241,0.52296,0
0.5,0.64557,0.523,0
0.5,0.64873,0.52306,0
0.5,0.6519,0.52313,0
0.5,0.65506,0.52322,0
0.5,0.65823,0.52333,0
0.5,0.66139,0.52345,0
0.5,0.66456,0.52358,0
0.5,0.66772,0.52371,0
0.5,0.67089,0.52383,0
0.5,0.67405,0.52395,0
0.5,0.67722,0.52406,0
0.5,0.68038,0.52413,0
0.5,0.68354,0.52417,0
0.5,0.68671,0.52416,0
0.5,0.68987,0.5241,0
0.5,0.69304,0.52404,0
0.5,0.6962,0.52397,0
0.5,0.69937,0.5239,0
0.5,0.70253,0.52383,0
0.5,0.7057,0.52377,0
0.5,0.70886,0.52371,0
0.5,0.71203,0.52365,0
0.5,0.71519,0.5236,0
0.5,0.71835,0.52355,0
0.5,0.72152,0.52351,0
0.5,0.72468,0.52348,0
0.5,0.72785,0.52345,0
0.5,0.73101,0.52342,0
0.5,0.73418,0.52341,0
0.5,0.73734,0.5234,0
0.5,0.74051,0.5234,0
0.5,0.74367,0.52341,0
0.5,0.74684,0.52344,0
0.5,0.75,0.52349,0
0.5,0.75316,0.52355,0
0.5,0.75633,0.52365,0
0.5,0.75949,0.52376,0
0.5,0.76266,0.52388,0
0.5,0.76582,0.52402,0
0.5,0.76899,0.52417,0
0.5,0.77215,0.52433,0
0.5,0.77532,0.52451,0
0.5,0.77848,0.5247,0
0.5,0.78165,0.52488,0
0.5,0.78481,0.52504,0
0.5,0.78797,0.52515,0
0.5,0.79114,0.52518,0
0.5,0.7943,0.52512,0
0.5,0.79747,0.52502,0
0.5,0.80063,0.5249,0
0.5,0.8038,0.52478,0
0.5,0.80696,0.52466,0
0.5,0.81013,0.52455,0
0.5,0.81329,0.52445,0
0.5,0.81646,0.52435,0
0.5,0.81962,0.52426,0
0.5,0.82278,0.52419,0
0.5,0.82595,0.52412,0
0.5,0.82911,0.52406,0
0.5,0.83228,0.52401,0
0.5,0.83544,0.52398,0
0.5,0.83861,0.52396,0
0.5,0.84177,0.52397,0
0.5,0.84494,0.524,0
0.5,0.8481,0.52408,0
0.5,0.85127,0.52419,0
0.5,0.85443,0.52434,0
0.5,0.85759,0.52453,0
0.5,0.86076,0.52475,0
0.5,0.86392,0.52499,0
0.5,0.86709,0.52527,0
0.5,0.86756,0.52532,0
0.5,0.0031646,0.526,0
0.5,0,0.52574,0
0.5,0.0063291,0.52617,0
0.5,0.0094937,0.52627,0
0.5,0.012658,0.52633,0
0.5,0.015823,0.52636,0
0.5,0.018987,0.52639,0
0.5,0.022152,0.5264,0
0.5,0.025316,0.52642,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52646,0
0.5,0.41772,0.52646,0
0.5,0.42089,0.52646,0
0.5,0.42405,0.52646,0
0.5,0.42722,0.52646,0
0.5,0.43038,0.52646,0
0.5,0.43354,0.52646,0
0.5,0.43671,0.52646,0
0.5,0.43987,0.52646,0
0.5,0.44304,0.52646,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52645,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.52641,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52637,0
0.5,0.47785,0.52634,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52625,0
0.5,0.48734,0.52619,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.87025,0.52559,0
0.5,0.87342,0.52595,0
0.5,0.87658,0.52635,0
0.5,0.87975,0.52682,0
0.5,0.88291,0.52735,0
0.5,0.88608,0.52793,0
0.5,0.88895,0.52848,0
0.5,0.88924,0.52854,0
0.5,0.89241,0.52917,0
0.5,0.89557,0.52981,0
0.5,0.89873,0.53046,0
0.5,0.9019,0.53115,0
0.5,0.90396,0.53165,0
0.5,0.90506,0.53193,0
0.5,0.90823,0.53282,0
0.5,0.91139,0.53385,0
0.5,0.91393,0.53481,0
0.5,0.91456,0.53507,0
0.5,0.91772,0.53653,0
0.5,0.92042,0.53797,0
0.5,0.92089,0.53824,0
0.5,0.92405,0.5402,0
0.5,0.92549,0.54114,0
0.5,0.92722,0.5423,0
0.5,0.93038,0.54425,0
0.5,0.93048,0.5443,0
0.5,0.93354,0.54591,0
0.5,0.93671,0.54727,0
0.5,0.93729,0.54747,0
0.5,0.93987,0.54829,0
0.5,0.94304,0.54901,0
0.5,0.9462,0.54946,0
0.5,0.94937,0.54968,0
0.5,0.95253,0.54973,0
0.5,0.9557,0.54974,0
0.5,0.95886,0.54973,0
0.5,0.96203,0.54972,0
0.5,0.96519,0.54971,0
0.5,0.96835,0.54971,0
0.5,0.97152,0.54971,0
0.5,0.97468,0.54972,0
0.5,0.97785,0.54972,0
0.5,0.98101,0.54973,0
0.5,0.98418,0.54974,0
0.5,0.98734,0.54976,0
0.5,0.99051,0.54977,0
0.5,0.99367,0.54978,0
0.5,0.99684,0.54976,0
0.5,1,0.54971,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00213579,0.100812,0.0532961,0.0658173,0.000635648,0.151349,0.0420291,0.0259238,2660,0.0959375,1,1,1,1
1,0.0003,6.25641e-07,-0.0402881,6.04216e-06,0.00213579,0.362578,0.294706,0.0790456,0.0013696,0.168342,0.0352269,0.0321388,2660,0,6,1,1,1
2,0.0006,2.06597e-11,-0.0804961,2.41487e-05,0.0021358,0.268247,0.0980106,0.137481,0.00275584,0.154416,0.0320643,0.0289201,2660,0,2,2,2,1
3,0.0009,-2.26007e-09,-0.120574,5.42578e-05,0.00213586,0.27075,0.0972088,0.138622,0.00323789,0.160039,0.0321411,0.0296366,2660,0,2,2,2,1
4,0.0012,4.60914e-09,-0.160445,9.6266e-05,0.00213601,0.272919,0.0983045,0.14038,0.0036416,0.160549,0.0322729,0.0295488,2660,0,2,2,2,1
5,0.0015,2.08932e-08,-0.200043,0.000150029,0.00213633,0.272588,0.096992,0.141058,0.00365312,0.165244,0.0330616,0.030153,2724,0.0084375,2,2,2,1
6,0.0018,5.76276e-08,-0.239297,0.00021536,0.0021369,0.288901,0.0949322,0.147921,0.00484173,0.166074,0.0333066,0.0304906,2724,0,2,2,2,1
7,0.0021,1.19157e-07,-0.27814,0.00029203,0.00213786,0.294041,0.100794,0.151295,0.00509158,0.166525,0.0331415,0.030582,2724,0,2,2,2,1
8,0.0024,2.71552e-08,-0.316423,0.000379704,0.00213938,0.438072,0.15013,0.216157,0.00651469,0.16379,0.0329331,0.030753,2724,0,3,3,3,1
9,0.0027,2.15915e-08,-0.354144,0.000478085,0.0021416,0.432581,0.136073,0.215762,0.00700288,0.1677,0.0331873,0.0312036,2724,0,3,3,3,1
10,0.003,1.4317e-08,-0.391206,0.000586788,0.00214472,0.442123,0.148275,0.216692,0.00687334,0.168349,0.0331482,0.031339,2724,0,3,3,3,1
11,0.0033,1.40987e-08,-0.427503,0.000705368,0.00214896,0.588043,0.196457,0.281608,0.00810291,0.167294,0.0333716,0.0310592,2724,0,4,4,4,1
12,0.0036,8.10874e-09,-0.462974,0.000833327,0.0021546,0.592716,0.19867,0.282093,0.00839962,0.163346,0.0334856,0.0310746,2724,0,4,4,4,1
13,0.0039,1.00725e-08,-0.497468,0.000970039,0.00216199,0.738448,0.245105,0.34746,0.00959949,0.172057,0.0341133,0.0316892,2784,0.0090625,5,5,5,1
14,0.0042,3.68747e-08,-0.530846,0.00111475,0.00217157,0.871487,0.29315,0.395706,0.0108564,0.173581,0.0326346,0.0315817,2784,0,6,6,6,1
15,0.0045,2.71623e-08,-0.562862,0.00126638,0.00218404,1.02267,0.357936,0.458113,0.0116879,0.172657,0.0326799,0.0313661,2784,0,7,7,7,1
16,0.0048,3.46284e-08,-0.592767,0.00142258,0.00220128,1.74083,0.598532,0.772038,0.0159334,0.181945,0.0338125,0.0318682,2880,0.0271875,12,12,12,1
17,0.0051,1.27569e-08,-0.58436,0.00149003,0.00231356,34.0769,11.4066,14.4884,0.136985,0.193713,0.0373942,0.0336302,3120,0.0665625,214,214,214,1
18,0.0054,2.31989e-08,-0.535594,0.00144603,0.00252203,19.5789,7.01155,8.16385,0.164097,0.212642,0.0435638,0.0361884,3476,0.0596875,118,110,110,1
19,0.0057,1.15013e-08,-0.426358,0.00121511,0.00287603,25.8126,10.1881,10.6185,0.260741,0.238591,0.0501842,0.0394962,4026,0.0696875,147,122,122,1
20,0.006,5.67239e-09,-0.301115,0.000903527,0.00326124,28.3439,11.5608,11.7314,0.332689,0.272228,0.0554967,0.0426122,4650,0.063125,142,117,117,1


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48179,0
0.5,0.26266,0.48179,0
0.5,0.26582,0.48179,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48178,0
0.5,0.34177,0.48178,0
0.5,0.34494,0.48178,0
0.5,0.3481,0.48178,0
0.5,0.35127,0.48178,0
0.5,0.35443,0.48178,0
0.5,0.35759,0.48178,0
0.5,0.36076,0.48178,0
0.5,0.36392,0.48178,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48177,0
0.5,0.40823,0.48177,0
0.5,0.41139,0.48177,0
0.5,0.41456,0.48177,0
0.5,0.41772,0.48177,0
0.5,0.42089,0.48177,0
0.5,0.42405,0.48177,0
0.5,0.42722,0.48177,0
0.5,0.43038,0.48177,0
0.5,0.43354,0.48177,0
0.5,0.43671,0.48177,0
0.5,0.43987,0.48177,0
0.5,0.44304,0.48177,0
0.5,0.4462,0.48177,0
0.5,0.44937,0.48177,0
0.5,0.45253,0.48177,0
0.5,0.4557,0.48176,0
0.5,0.45886,0.48176,0
0.5,0.46203,0.48176,0
0.5,0.46519,0.48176,0
0.5,0.46835,0.48176,0
0.5,0.47152,0.48176,0
0.5,0.47468,0.48176,0
0.5,0.47785,0.48176,0
0.5,0.48101,0.48177,0
0.5,0.48418,0.48178,0
0.5,0.48734,0.4818,0
0.5,0.49051,0.48184,0
0.5,0.49367,0.4819,0
0.5,0.49684,0.48201,0
0.5,0.5,0.48222,0
0.5,0.50316,0.48253,0
0.5,0.50633,0.483,0
0.5,0.50949,0.4837,0
0.5,0.51101,0.48418,0
0.5,0.51266,0.48463,0
0.5,0.51582,0.48631,0
0.5,0.51723,0.48734,0
0.5,0.51899,0.48898,0
0.5,0.5206,0.49051,0
0.5,0.52215,0.49254,0
0.5,0.52288,0.49367,0
0.5,0.52407,0.49684,0
0.5,0.52442,0.5,0
0.5,0.52407,0.50316,0
0.5,0.52288,0.50633,0
0.5,0.52215,0.50745,0
0.5,0.5206,0.50949,0
0.5,0.51899,0.51101,0
0.5,0.51723,0.51266,0
0.5,0.51266,0.51537,0
0.5,0.51101,0.51582,0
0.5,0.51582,0.51368,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51821,0
0.5,0.26266,0.51821,0
0.5,0.26582,0.51821,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51822,0
0.5,0.33861,0.51822,0
0.5,0.34177,0.51822,0
0.5,0.34494,0.51822,0
0.5,0.3481,0.51822,0
0.5,0.35127,0.51822,0
0.5,0.35443,0.51822,0
0.5,0.35759,0.51822,0
0.5,0.36076,0.51822,0
0.5,0.36392,0.51822,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51823,0
0.5,0.40823,0.51823,0
0.5,0.41139,0.51823,0
0.5,0.41456,0.51823,0
0.5,0.41772,0.51823,0
0.5,0.42089,0.51823,0
0.5,0.42405,0.51823,0
0.5,0.42722,0.51823,0
0.5,0.43038,0.51823,0
0.5,0.43354,0.51823,0
0.5,0.43671,0.51823,0
0.5,0.43987,0.51823,0
0.5,0.44304,0.51823,0
0.5,0.4462,0.51823,0
0.5,0.44937,0.51823,0
0.5,0.45253,0.51823,0
0.5,0.4557,0.51824,0
0.5,0.45886,0.51824,0
0.5,0.46203,0.51824,0
0.5,0.46519,0.51824,0
0.5,0.46835,0.51824,0
0.5,0.47152,0.51824,0
0.5,0.47468,0.51824,0
0.5,0.47785,0.51824,0
0.5,0.48101,0.51823,0
0.5,0.48418,0.51822,0
0.5,0.48734,0.5182,0
0.5,0.49051,0.51816,0
0.5,0.49367,0.5181,0
0.5,0.49684,0.51799,0
0.5,0.5,0.51778,0
0.5,0.50316,0.51747,0
0.5,0.50633,0.517,0
0.5,0.50949,0.5163,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48178,0
0.5,0.34177,0.48178,0
0.5,0.34494,0.48178,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48177,0
0.5,0.40823,0.48177,0
0.5,0.41139,0.48177,0
0.5,0.41456,0.48177,0
0.5,0.41772,0.48177,0
0.5,0.42089,0.48177,0
0.5,0.42405,0.48177,0
0.5,0.42722,0.48177,0
0.5,0.43038,0.48177,0
0.5,0.43354,0.48177,0
0.5,0.43671,0.48176,0
0.5,0.43987,0.48176,0
0.5,0.44304,0.48176,0
0.5,0.4462,0.48176,0
0.5,0.44937,0.48176,0
0.5,0.45253,0.48176,0
0.5,0.4557,0.48176,0
0.5,0.45886,0.48176,0
0.5,0.46203,0.48176,0
0.5,0.46519,0.48175,0
0.5,0.46835,0.48175,0
0.5,0.47152,0.48175,0
0.5,0.47468,0.48175,0
0.5,0.47785,0.48175,0
0.5,0.48101,0.48175,0
0.5,0.48418,0.48176,0
0.5,0.48734,0.48177,0
0.5,0.49051,0.4818,0
0.5,0.49367,0.48185,0
0.5,0.49684,0.48194,0
0.5,0.5,0.48212,0
0.5,0.50316,0.48238,0
0.5,0.50633,0.48276,0
0.5,0.50949,0.48332,0
0.5,0.51266,0.48413,0
0.5,0.51279,0.48418,0
0.5,0.51582,0.48528,0
0.5,0.51899,0.48704,0
0.5,0.5195,0.48734,0
0.5,0.52215,0.48912,0
0.5,0.52375,0.49051,0
0.5,0.52532,0.49245,0
0.5,0.52618,0.49367,0
0.5,0.52749,0.49684,0
0.5,0.52787,0.5,0
0.5,0.52749,0.50316,0
0.5,0.52617,0.50633,0
0.5,0.52532,0.50755,0
0.5,0.52375,0.50949,0
0.5,0.52215,0.51088,0
0.5,0.51949,0.51266,0
0.5,0.51582,0.51472,0
0.5,0.51279,0.51582,0
0.5,0.51899,0.51296,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51822,0
0.5,0.33861,0.51822,0
0.5,0.34177,0.51822,0
0.5,0.34494,0.51822,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51823,0
0.5,0.40823,0.51823,0
0.5,0.41139,0.51823,0
0.5,0.41456,0.51823,0
0.5,0.41772,0.51823,0
0.5,0.42089,0.51823,0
0.5,0.42405,0.51823,0
0.5,0.42722,0.51823,0
0.5,0.43038,0.51823,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51824,0
0.5,0.43987,0.51824,0
0.5,0.44304,0.51824,0
0.5,0.4462,0.51824,0
0.5,0.44937,0.51824,0
0.5,0.45253,0.51824,0
0.5,0.4557,0.51824,0
0.5,0.45886,0.51824,0
0.5,0.46203,0.51824,0
0.5,0.46519,0.51825,0
0.5,0.46835,0.51825,0
0.5,0.47152,0.51825,0
0.5,0.47468,0.51825,0
0.5,0.47785,0.51825,0
0.5,0.48101,0.51825,0
0.5,0.48418,0.51824,0
0.5,0.48734,0.51823,0
0.5,0.49051,0.5182,0
0.5,0.49367,0.51815,0
0.5,0.49684,0.51806,0
0.5,0.5,0.51788,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51724,0
0.5,0.50949,0.51668,0
0.5,0.51266,0.51587,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48176,0
0.5,0.43987,0.48176,0
0.5,0.44304,0.48176,0
0.5,0.4462,0.48176,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48175,0
0.5,0.45886,0.48175,0
0.5,0.46203,0.48175,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48174,0
0.5,0.47152,0.48174,0
0.5,0.47468,0.48174,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48174,0
0.5,0.48734,0.48175,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48182,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48229,0
0.5,0.50633,0.48259,0
0.5,0.50949,0.48301,0
0.5,0.51266,0.48361,0
0.5,0.5151,0.48418,0
0.5,0.51582,0.48435,0
0.5,0.51899,0.48505,0
0.5,0.52215,0.48557,0
0.5,0.52532,0.48595,0
0.5,0.52848,0.48625,0
0.5,0.53165,0.48648,0
0.5,0.53481,0.48667,0
0.5,0.53797,0.48685,0
0.5,0.54114,0.48705,0
0.5,0.5443,0.48728,0
0.5,0.54488,0.48734,0
0.5,0.54747,0.48757,0
0.5,0.55063,0.48803,0
0.5,0.5538,0.48885,0
0.5,0.55696,0.49031,0
0.5,0.55727,0.49051,0
0.5,0.56013,0.4928,0
0.5,0.56094,0.49367,0
0.5,0.56264,0.49684,0
0.5,0.56309,0.5,0
0.5,0.56264,0.50316,0
0.5,0.56094,0.50633,0
0.5,0.56013,0.5072,0
0.5,0.55727,0.50949,0
0.5,0.54747,0.51243,0
0.5,0.54488,0.51266,0
0.5,0.55063,0.51197,0
0.5,0.5538,0.51115,0
0.5,0.55696,0.50969,0
0.5,0.51582,0.51565,0
0.5,0.5151,0.51582,0
0.5,0.51899,0.51495,0
0.5,0.52215,0.51443,0
0.5,0.52532,0.51405,0
0.5,0.52848,0.51375,0
0.5,0.53165,0.51352,0
0.5,0.53481,0.51333,0
0.5,0.53797,0.51315,0
0.5,0.54114,0.51295,0
0.5,0.5443,0.51272,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51824,0
0.5,0.43987,0.51824,0
0.5,0.44304,0.51824,0
0.5,0.4462,0.51824,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51825,0
0.5,0.45886,0.51825,0
0.5,0.46203,0.51825,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51826,0
0.5,0.47152,0.51826,0
0.5,0.47468,0.51826,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51826,0
0.5,0.48734,0.51825,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51818,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51741,0
0.5,0.50949,0.51699,0
0.5,0.51266,0.51639,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48229,0
0.5,0.50633,0.48259,0
0.5,0.50949,0.483,0
0.5,0.51266,0.48354,0
0.5,0.51582,0.48417,0
0.5,0.51584,0.48418,0
0.5,0.51899,0.48469,0
0.5,0.52215,0.48505,0
0.5,0.52532,0.48529,0
0.5,0.52848,0.48547,0
0.5,0.53165,0.4856,0
0.5,0.53481,0.4857,0
0.5,0.53797,0.48577,0
0.5,0.54114,0.48582,0
0.5,0.5443,0.48586,0
0.5,0.54747,0.4859,0
0.5,0.55063,0.48593,0
0.5,0.5538,0.48596,0
0.5,0.55696,0.48599,0
0.5,0.56013,0.48602,0
0.5,0.56329,0.48606,0
0.5,0.56646,0.4861,0
0.5,0.56962,0.48615,0
0.5,0.57278,0.4862,0
0.5,0.57595,0.48625,0
0.5,0.57911,0.4863,0
0.5,0.58228,0.48635,0
0.5,0.58544,0.4864,0
0.5,0.58861,0.48645,0
0.5,0.59177,0.48646,0
0.5,0.59494,0.48643,0
0.5,0.5981,0.48642,0
0.5,0.60127,0.48639,0
0.5,0.60443,0.48612,0
0.5,0.60759,0.48576,0
0.5,0.61076,0.48593,0
0.5,0.61392,0.48673,0
0.5,0.61566,0.48734,0
0.5,0.61709,0.48792,0
0.5,0.62025,0.48958,0
0.5,0.62161,0.49051,0
0.5,0.62342,0.49265,0
0.5,0.62415,0.49367,0
0.5,0.62532,0.49684,0
0.5,0.62567,0.5,0
0.5,0.62532,0.50316,0
0.5,0.62415,0.50633,0
0.5,0.62342,0.50735,0
0.5,0.62161,0.50949,0
0.5,0.61709,0.51208,0
0.5,0.61566,0.51266,0
0.5,0.62025,0.51042,0
0.5,0.51899,0.51531,0
0.5,0.51584,0.51582,0
0.5,0.52215,0.51494,0
0.5,0.52532,0.51471,0
0.5,0.52848,0.51453,0
0.5,0.53165,0.5144,0
0.5,0.53481,0.5143,0
0.5,0.53797,0.51423,0
0.5,0.54114,0.51418,0
0.5,0.5443,0.51414,0
0.5,0.54747,0.5141,0
0.5,0.55063,0.51407,0
0.5,0.5538,0.51404,0
0.5,0.55696,0.51401,0
0.5,0.56013,0.51398,0
0.5,0.56329,0.51394,0
0.5,0.56646,0.5139,0
0.5,0.56962,0.51385,0
0.5,0.57278,0.5138,0
0.5,0.57595,0.51375,0
0.5,0.57911,0.5137,0
0.5,0.58228,0.51365,0
0.5,0.58544,0.5136,0
0.5,0.58861,0.51355,0
0.5,0.59177,0.51354,0
0.5,0.59494,0.51357,0
0.5,0.5981,0.51358,0
0.5,0.60127,0.51361,0
0.5,0.60443,0.51388,0
0.5,0.60759,0.51424,0
0.5,0.61076,0.51407,0
0.5,0.61392,0.51327,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51741,0
0.5,0.50949,0.517,0
0.5,0.51266,0.51646,0
0.5,0.51582,0.51583,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48173,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48172,0
0.5,0.48101,0.48172,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48229,0
0.5,0.50633,0.48259,0
0.5,0.50949,0.48298,0
0.5,0.51266,0.48344,0
0.5,0.51582,0.48394,0
0.5,0.51743,0.48418,0
0.5,0.51899,0.48437,0
0.5,0.52215,0.48466,0
0.5,0.52532,0.48484,0
0.5,0.52848,0.48496,0
0.5,0.53165,0.48505,0
0.5,0.53481,0.48511,0
0.5,0.53797,0.48516,0
0.5,0.54114,0.48519,0
0.5,0.5443,0.48521,0
0.5,0.54747,0.48523,0
0.5,0.55063,0.48524,0
0.5,0.5538,0.48526,0
0.5,0.55696,0.48527,0
0.5,0.56013,0.48528,0
0.5,0.56329,0.48529,0
0.5,0.56646,0.4853,0
0.5,0.56962,0.48531,0
0.5,0.57278,0.48533,0
0.5,0.57595,0.48534,0
0.5,0.57911,0.48535,0
0.5,0.58228,0.48537,0
0.5,0.58544,0.48538,0
0.5,0.58861,0.48539,0
0.5,0.59177,0.48539,0
0.5,0.59494,0.4854,0
0.5,0.5981,0.48539,0
0.5,0.60127,0.48535,0
0.5,0.60443,0.48532,0
0.5,0.60759,0.48529,0
0.5,0.61076,0.48527,0
0.5,0.61392,0.48528,0
0.5,0.61709,0.48531,0
0.5,0.62025,0.48536,0
0.5,0.62342,0.48539,0
0.5,0.62658,0.48541,0
0.5,0.62975,0.48543,0
0.5,0.63291,0.48546,0
0.5,0.63608,0.48549,0
0.5,0.63924,0.48552,0
0.5,0.64241,0.48555,0
0.5,0.64557,0.48558,0
0.5,0.64873,0.48561,0
0.5,0.6519,0.48565,0
0.5,0.65506,0.48568,0
0.5,0.65823,0.48572,0
0.5,0.66139,0.48576,0
0.5,0.66456,0.4858,0
0.5,0.66772,0.48584,0
0.5,0.67089,0.48589,0
0.5,0.67405,0.48593,0
0.5,0.67722,0.48598,0
0.5,0.68038,0.48602,0
0.5,0.68354,0.48606,0
0.5,0.68671,0.4861,0
0.5,0.68987,0.48612,0
0.5,0.69304,0.48608,0
0.5,0.6962,0.486,0
0.5,0.69937,0.48593,0
0.5,0.70253,0.4857,0
0.5,0.7057,0.48514,0
0.5,0.70886,0.48475,0
0.5,0.71203,0.48483,0
0.5,0.71519,0.48526,0
0.5,0.71835,0.48587,0
0.5,0.72152,0.48677,0
0.5,0.72298,0.48734,0
0.5,0.72468,0.48816,0
0.5,0.72785,0.49038,0
0.5,0.728,0.49051,0
0.5,0.73025,0.49367,0
0.5,0.73101,0.49594,0
0.5,0.73131,0.49684,0
0.5,0.73164,0.5,0
0.5,0.73131,0.50316,0
0.5,0.73101,0.50406,0
0.5,0.73025,0.50633,0
0.5,0.728,0.50949,0
0.5,0.72468,0.51184,0
0.5,0.72298,0.51266,0
0.5,0.72785,0.50962,0
0.5,0.51899,0.51563,0
0.5,0.51743,0.51582,0
0.5,0.52215,0.51534,0
0.5,0.52532,0.51516,0
0.5,0.52848,0.51504,0
0.5,0.53165,0.51495,0
0.5,0.53481,0.51489,0
0.5,0.53797,0.51484,0
0.5,0.54114,0.51481,0
0.5,0.5443,0.51479,0
0.5,0.54747,0.51477,0
0.5,0.55063,0.51476,0
0.5,0.5538,0.51474,0
0.5,0.55696,0.51473,0
0.5,0.56013,0.51472,0
0.5,0.56329,0.51471,0
0.5,0.56646,0.5147,0
0.5,0.56962,0.51469,0
0.5,0.57278,0.51467,0
0.5,0.57595,0.51466,0
0.5,0.57911,0.51465,0
0.5,0.58228,0.51463,0
0.5,0.58544,0.51462,0
0.5,0.58861,0.51461,0
0.5,0.59177,0.51461,0
0.5,0.59494,0.5146,0
0.5,0.5981,0.51461,0
0.5,0.60127,0.51465,0
0.5,0.60443,0.51468,0
0.5,0.60759,0.51471,0
0.5,0.61076,0.51473,0
0.5,0.61392,0.51472,0
0.5,0.61709,0.51469,0
0.5,0.62025,0.51464,0
0.5,0.62342,0.51461,0
0.5,0.62658,0.51459,0
0.5,0.62975,0.51457,0
0.5,0.63291,0.51454,0
0.5,0.63608,0.51451,0
0.5,0.63924,0.51448,0
0.5,0.64241,0.51445,0
0.5,0.64557,0.51442,0
0.5,0.64873,0.51439,0
0.5,0.6519,0.51435,0
0.5,0.65506,0.51432,0
0.5,0.65823,0.51428,0
0.5,0.66139,0.51424,0
0.5,0.66456,0.5142,0
0.5,0.66772,0.51416,0
0.5,0.67089,0.51411,0
0.5,0.67405,0.51407,0
0.5,0.67722,0.51402,0
0.5,0.68038,0.51398,0
0.5,0.68354,0.51394,0
0.5,0.68671,0.5139,0
0.5,0.68987,0.51388,0
0.5,0.69304,0.51392,0
0.5,0.6962,0.514,0
0.5,0.69937,0.51407,0
0.5,0.70253,0.5143,0
0.5,0.7057,0.51486,0
0.5,0.70886,0.51525,0
0.5,0.71203,0.51517,0
0.5,0.71519,0.51474,0
0.5,0.71835,0.51413,0
0.5,0.72152,0.51323,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51827,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51828,0
0.5,0.48101,0.51828,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51741,0
0.5,0.50949,0.51702,0
0.5,0.51266,0.51656,0
0.5,0.51582,0.51606,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48173,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48172,0
0.5,0.48101,0.48172,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48228,0
0.5,0.50633,0.48259,0
0.5,0.50949,0.48296,0
0.5,0.51266,0.48337,0
0.5,0.51582,0.4838,0
0.5,0.51873,0.48418,0
0.5,0.80765,0.48418,0
0.5,0.81013,0.48392,0
0.5,0.81329,0.48389,0
0.5,0.81646,0.48397,0
0.5,0.81962,0.48412,0
0.5,0.82052,0.48418,0
0.5,0.51899,0.4842,0
0.5,0.52215,0.48446,0
0.5,0.52532,0.4846,0
0.5,0.52848,0.48469,0
0.5,0.53165,0.48476,0
0.5,0.53481,0.48482,0
0.5,0.53797,0.48485,0
0.5,0.54114,0.48487,0
0.5,0.5443,0.48489,0
0.5,0.54747,0.4849,0
0.5,0.55063,0.48491,0
0.5,0.5538,0.48491,0
0.5,0.55696,0.48491,0
0.5,0.56013,0.48492,0
0.5,0.56329,0.48492,0
0.5,0.56646,0.48492,0
0.5,0.56962,0.48493,0
0.5,0.57278,0.48493,0
0.5,0.57595,0.48494,0
0.5,0.57911,0.48495,0
0.5,0.58228,0.48495,0
0.5,0.58544,0.48496,0
0.5,0.58861,0.48496,0
0.5,0.59177,0.48497,0
0.5,0.59494,0.48497,0
0.5,0.5981,0.48497,0
0.5,0.60127,0.48496,0
0.5,0.60443,0.48495,0
0.5,0.60759,0.48495,0
0.5,0.61076,0.48494,0
0.5,0.61392,0.48493,0
0.5,0.61709,0.48493,0
0.5,0.62025,0.48493,0
0.5,0.62342,0.48494,0
0.5,0.62658,0.48494,0
0.5,0.62975,0.48494,0
0.5,0.63291,0.48495,0
0.5,0.63608,0.48496,0
0.5,0.63924,0.48497,0
0.5,0.64241,0.48498,0
0.5,0.64557,0.48499,0
0.5,0.64873,0.485,0
0.5,0.6519,0.48501,0
0.5,0.65506,0.48502,0
0.5,0.65823,0.48503,0
0.5,0.66139,0.48505,0
0.5,0.66456,0.48506,0
0.5,0.66772,0.48507,0
0.5,0.67089,0.48508,0
0.5,0.67405,0.4851,0
0.5,0.67722,0.48511,0
0.5,0.68038,0.48512,0
0.5,0.68354,0.48513,0
0.5,0.68671,0.48513,0
0.5,0.68987,0.48512,0
0.5,0.69304,0.4851,0
0.5,0.6962,0.48507,0
0.5,0.69937,0.48502,0
0.5,0.70253,0.48491,0
0.5,0.7057,0.4847,0
0.5,0.70886,0.48454,0
0.5,0.71203,0.48457,0
0.5,0.71519,0.48471,0
0.5,0.71835,0.48479,0
0.5,0.72152,0.48482,0
0.5,0.72468,0.48491,0
0.5,0.72785,0.48501,0
0.5,0.73101,0.48506,0
0.5,0.73418,0.48509,0
0.5,0.73734,0.48512,0
0.5,0.74051,0.48516,0
0.5,0.74367,0.48519,0
0.5,0.74684,0.48522,0
0.5,0.75,0.48525,0
0.5,0.75316,0.48528,0
0.5,0.75633,0.48531,0
0.5,0.75949,0.48534,0
0.5,0.76266,0.48538,0
0.5,0.76582,0.48541,0
0.5,0.76899,0.48544,0
0.5,0.77215,0.48548,0
0.5,0.77532,0.48552,0
0.5,0.77848,0.48555,0
0.5,0.78165,0.48558,0
0.5,0.78481,0.4856,0
0.5,0.78797,0.48562,0
0.5,0.79114,0.48559,0
0.5,0.7943,0.48551,0
0.5,0.79747,0.48539,0
0.5,0.80063,0.48521,0
0.5,0.8038,0.48478,0
0.5,0.80696,0.48424,0
0.5,0.82278,0.4843,0
0.5,0.82595,0.48456,0
0.5,0.82911,0.48493,0
0.5,0.83228,0.4855,0
0.5,0.83544,0.48644,0
0.5,0.8373,0.48734,0
0.5,0.83861,0.48826,0
0.5,0.84078,0.49051,0
0.5,0.84177,0.4926,0
0.5,0.84224,0.49367,0
0.5,0.84298,0.49684,0
0.5,0.84319,0.5,0
0.5,0.84298,0.50316,0
0.5,0.84224,0.50633,0
0.5,0.84177,0.5074,0
0.5,0.84078,0.50949,0
0.5,0.83861,0.51174,0
0.5,0.8373,0.51266,0
0.5,0.51899,0.5158,0
0.5,0.51873,0.51582,0
0.5,0.52215,0.51554,0
0.5,0.52532,0.5154,0
0.5,0.52848,0.51531,0
0.5,0.53165,0.51524,0
0.5,0.53481,0.51518,0
0.5,0.53797,0.51515,0
0.5,0.54114,0.51513,0
0.5,0.5443,0.51511,0
0.5,0.54747,0.5151,0
0.5,0.55063,0.51509,0
0.5,0.5538,0.51509,0
0.5,0.55696,0.51509,0
0.5,0.56013,0.51508,0
0.5,0.56329,0.51508,0
0.5,0.56646,0.51508,0
0.5,0.56962,0.51507,0
0.5,0.57278,0.51507,0
0.5,0.57595,0.51506,0
0.5,0.57911,0.51505,0
0.5,0.58228,0.51505,0
0.5,0.58544,0.51504,0
0.5,0.58861,0.51504,0
0.5,0.59177,0.51503,0
0.5,0.59494,0.51503,0
0.5,0.5981,0.51503,0
0.5,0.60127,0.51504,0
0.5,0.60443,0.51505,0
0.5,0.60759,0.51505,0
0.5,0.61076,0.51506,0
0.5,0.61392,0.51507,0
0.5,0.61709,0.51507,0
0.5,0.62025,0.51507,0
0.5,0.62342,0.51506,0
0.5,0.62658,0.51506,0
0.5,0.62975,0.51506,0
0.5,0.63291,0.51505,0
0.5,0.63608,0.51504,0
0.5,0.63924,0.51503,0
0.5,0.64241,0.51502,0
0.5,0.64557,0.51501,0
0.5,0.64873,0.515,0
0.5,0.6519,0.51499,0
0.5,0.65506,0.51498,0
0.5,0.65823,0.51497,0
0.5,0.66139,0.51495,0
0.5,0.66456,0.51494,0
0.5,0.66772,0.51493,0
0.5,0.67089,0.51492,0
0.5,0.67405,0.5149,0
0.5,0.67722,0.51489,0
0.5,0.68038,0.51488,0
0.5,0.68354,0.51487,0
0.5,0.68671,0.51487,0
0.5,0.68987,0.51488,0
0.5,0.69304,0.5149,0
0.5,0.6962,0.51493,0
0.5,0.69937,0.51498,0
0.5,0.70253,0.51509,0
0.5,0.7057,0.5153,0
0.5,0.70886,0.51546,0
0.5,0.71203,0.51543,0
0.5,0.71519,0.51529,0
0.5,0.71835,0.51521,0
0.5,0.72152,0.51518,0
0.5,0.72468,0.51509,0
0.5,0.72785,0.51499,0
0.5,0.73101,0.51494,0
0.5,0.73418,0.51491,0
0.5,0.73734,0.51488,0
0.5,0.74051,0.51484,0
0.5,0.74367,0.51481,0
0.5,0.74684,0.51478,0
0.5,0.75,0.51475,0
0.5,0.75316,0.51472,0
0.5,0.75633,0.51469,0
0.5,0.75949,0.51466,0
0.5,0.76266,0.51462,0
0.5,0.76582,0.51459,0
0.5,0.76899,0.51456,0
0.5,0.77215,0.51452,0
0.5,0.77532,0.51448,0
0.5,0.77848,0.51445,0
0.5,0.78165,0.51442,0
0.5,0.78481,0.5144,0
0.5,0.78797,0.51438,0
0.5,0.79114,0.51441,0
0.5,0.7943,0.51449,0
0.5,0.79747,0.51461,0
0.5,0.80063,0.51479,0
0.5,0.8038,0.51522,0
0.5,0.80696,0.51576,0
0.5,0.80765,0.51582,0
0.5,0.82278,0.5157,0
0.5,0.82052,0.51582,0
0.5,0.82595,0.51544,0
0.5,0.82911,0.51507,0
0.5,0.83228,0.5145,0
0.5,0.83544,0.51356,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51827,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51828,0
0.5,0.48101,0.51828,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51772,0
0.5,0.50633,0.51741,0
0.5,0.50949,0.51704,0
0.5,0.51266,0.51663,0
0.5,0.51582,0.5162,0
0.5,0.81013,0.51608,0
0.5,0.81329,0.51611,0
0.5,0.81646,0.51603,0
0.5,0.81962,0.51588,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00198684,0.119154,0.0577882,0.0721802,0.000927488,0.0925821,0.0345807,0.0242455,1748,0,1,1,1,1
1,0.0003,7.0966e-07,-0.0402999,6.04403e-06,0.00198684,0.307867,0.213935,0.0677286,0.00162048,0.0927268,0.0344996,0.0243697,1748,0,7,1,1,1
2,0.0006,-9.07449e-09,-0.0805151,2.41544e-05,0.00198686,0.27397,0.121437,0.114223,0.0052567,0.0940864,0.0346703,0.0249132,1748,0,4,2,2,1
3,0.0009,-8.49642e-09,-0.120593,5.42661e-05,0.00198692,0.274351,0.122278,0.114885,0.00587955,0.0942664,0.0344696,0.0244111,1748,0,4,2,2,1
4,0.0012,6.25154e-09,-0.160454,9.62706e-05,0.00198707,0.206462,0.0606313,0.114776,0.00639872,0.0940268,0.034466,0.0246735,1748,0,2,2,2,1
5,0.0015,4.17556e-08,-0.200026,0.000150016,0.00198741,0.28237,0.0807491,0.156852,0.00673638,0.0907197,0.0344719,0.0246513,1748,0,2,2,2,1
6,0.0018,1.10868e-07,-0.239238,0.000215304,0.00198802,0.203473,0.0566666,0.112567,0.00687514,0.095221,0.0344532,0.0245376,1748,0,2,2,2,1
7,0.0021,2.65671e-08,-0.277995,0.000291892,0.00198902,0.309393,0.092201,0.160583,0.00898842,0.102978,0.0345091,0.024522,1748,0,3,3,3,1
8,0.0024,3.08695e-08,-0.316248,0.000379492,0.00199058,0.309054,0.0907425,0.160518,0.00921626,0.106228,0.0348406,0.0253432,1812,0.0084375,3,3,3,1
9,0.0027,2.98484e-08,-0.353907,0.000477761,0.00199284,0.320168,0.09727,0.17235,0.0139113,0.106727,0.0352566,0.0259305,1812,0,3,3,3,1
10,0.003,2.96084e-08,-0.390891,0.000586308,0.00199603,0.316675,0.095017,0.169929,0.0144284,0.106192,0.0354012,0.0257485,1812,0,3,3,3,1
11,0.0033,4.03393e-08,-0.427074,0.000704655,0.0020004,0.428048,0.131077,0.223089,0.0169352,0.106876,0.0353613,0.0256745,1812,0,4,4,4,1
12,0.0036,4.80067e-08,-0.462396,0.000832272,0.00200623,0.429278,0.129631,0.223554,0.0172157,0.106965,0.0354831,0.0260398,1812,0,4,4,4,1
13,0.0039,7.11787e-08,-0.496659,0.000968444,0.00201395,0.538558,0.164421,0.27386,0.0196867,0.109265,0.0364155,0.0266171,1934,0.015625,5,5,5,1
14,0.0042,5.71554e-08,-0.529636,0.0011122,0.00202418,0.803652,0.248407,0.405179,0.0258232,0.117452,0.0365788,0.0284234,1934,0,7,7,7,1
15,0.0045,7.54054e-08,-0.560829,0.00126181,0.00203821,1.13998,0.353231,0.564006,0.0312957,0.118473,0.0365716,0.0287923,1934,0,10,10,10,1
16,0.0048,1.08768e-07,-0.586743,0.0014081,0.00206439,3.60823,1.05335,1.76591,0.0518907,0.118398,0.0384433,0.0292818,2120,0.036875,33,33,33,1
17,0.0051,7.80372e-08,-0.508405,0.0012964,0.00233604,18.7342,7.35618,8.10951,0.189577,0.149042,0.0433459,0.0312392,2546,0.084375,169,151,151,1
18,0.0054,5.8277e-08,-0.419471,0.00113254,0.00262118,14.7382,5.41204,5.83822,0.180962,0.174416,0.0506412,0.0351624,3024,0.0709375,115,92,92,1
19,0.0057,1.24085e-07,-0.306753,0.000874247,0.002951,15.9526,6.10417,6.37188,0.21465,0.196861,0.0563126,0.0381627,3584,0.0740625,108,80,80,1
20,0.006,-4.13386e-08,-0.0440412,0.000135071,0.00362126,28.4582,11.8958,11.2328,0.36373,0.23612,0.059935,0.0418099,4228,0.05625,168,124,124,1


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041555,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48076,0
0.5,0.27848,0.48076,0
0.5,0.28165,0.48076,0
0.5,0.28481,0.48076,0
0.5,0.28797,0.48076,0
0.5,0.29114,0.48076,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48075,0
0.5,0.3481,0.48075,0
0.5,0.35127,0.48075,0
0.5,0.35443,0.48075,0
0.5,0.35759,0.48075,0
0.5,0.36076,0.48075,0
0.5,0.36392,0.48075,0
0.5,0.36709,0.48075,0
0.5,0.37025,0.48075,0
0.5,0.37342,0.48075,0
0.5,0.37658,0.48075,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48074,0
0.5,0.43354,0.48074,0
0.5,0.43671,0.48074,0
0.5,0.43987,0.48074,0
0.5,0.44304,0.48074,0
0.5,0.4462,0.48074,0
0.5,0.44937,0.48074,0
0.5,0.45253,0.48074,0
0.5,0.4557,0.48074,0
0.5,0.45886,0.48074,0
0.5,0.46203,0.48074,0
0.5,0.46519,0.48074,0
0.5,0.46835,0.48073,0
0.5,0.47152,0.48073,0
0.5,0.47468,0.48072,0
0.5,0.47785,0.48071,0
0.5,0.48101,0.4807,0
0.5,0.48418,0.48069,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48067,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.48092,0
0.5,0.50098,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.4812,0
0.5,0.50633,0.48164,0
0.5,0.50949,0.48233,0
0.5,0.51266,0.48336,0
0.5,0.51456,0.48418,0
0.5,0.51582,0.48477,0
0.5,0.51899,0.48659,0
0.5,0.52012,0.48734,0
0.5,0.52215,0.48901,0
0.5,0.52375,0.49051,0
0.5,0.52532,0.49264,0
0.5,0.52603,0.49367,0
0.5,0.52733,0.49684,0
0.5,0.52772,0.5,0
0.5,0.52733,0.50316,0
0.5,0.52603,0.50633,0
0.5,0.52532,0.50736,0
0.5,0.52375,0.50949,0
0.5,0.52215,0.51099,0
0.5,0.52012,0.51266,0
0.5,0.51582,0.51523,0
0.5,0.51456,0.51582,0
0.5,0.51899,0.51341,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041532,0.51899,0
0.5,0.50316,0.5188,0
0.5,0.50098,0.51899,0
0.5,0.50633,0.51836,0
0.5,0.50949,0.51767,0
0.5,0.51266,0.51664,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51924,0
0.5,0.27848,0.51924,0
0.5,0.28165,0.51924,0
0.5,0.28481,0.51924,0
0.5,0.28797,0.51924,0
0.5,0.29114,0.51924,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51925,0
0.5,0.3481,0.51925,0
0.5,0.35127,0.51925,0
0.5,0.35443,0.51925,0
0.5,0.35759,0.51925,0
0.5,0.36076,0.51925,0
0.5,0.36392,0.51925,0
0.5,0.36709,0.51925,0
0.5,0.37025,0.51925,0
0.5,0.37342,0.51925,0
0.5,0.37658,0.51925,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51926,0
0.5,0.43354,0.51926,0
0.5,0.43671,0.51926,0
0.5,0.43987,0.51926,0
0.5,0.44304,0.51926,0
0.5,0.4462,0.51926,0
0.5,0.44937,0.51926,0
0.5,0.45253,0.51926,0
0.5,0.4557,0.51926,0
0.5,0.45886,0.51926,0
0.5,0.46203,0.51926,0
0.5,0.46519,0.51926,0
0.5,0.46835,0.51927,0
0.5,0.47152,0.51927,0
0.5,0.47468,0.51928,0
0.5,0.47785,0.51929,0
0.5,0.48101,0.5193,0
0.5,0.48418,0.51931,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51933,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.51908,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041552,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48076,0
0.5,0.27848,0.48076,0
0.5,0.28165,0.48076,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48075,0
0.5,0.3481,0.48075,0
0.5,0.35127,0.48075,0
0.5,0.35443,0.48075,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48074,0
0.5,0.43354,0.48074,0
0.5,0.43671,0.48074,0
0.5,0.43987,0.48074,0
0.5,0.44304,0.48074,0
0.5,0.4462,0.48074,0
0.5,0.44937,0.48074,0
0.5,0.45253,0.48074,0
0.5,0.4557,0.48074,0
0.5,0.45886,0.48074,0
0.5,0.46203,0.48074,0
0.5,0.46519,0.48073,0
0.5,0.46835,0.48073,0
0.5,0.47152,0.48073,0
0.5,0.47468,0.48072,0
0.5,0.47785,0.48071,0
0.5,0.48101,0.4807,0
0.5,0.48418,0.48069,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48216,0
0.5,0.51266,0.48296,0
0.5,0.51582,0.48396,0
0.5,0.5165,0.48418,0
0.5,0.51899,0.48496,0
0.5,0.52215,0.48603,0
0.5,0.52532,0.48731,0
0.5,0.52539,0.48734,0
0.5,0.52848,0.48897,0
0.5,0.53067,0.49051,0
0.5,0.53165,0.49144,0
0.5,0.5336,0.49367,0
0.5,0.53481,0.49617,0
0.5,0.53512,0.49684,0
0.5,0.53558,0.5,0
0.5,0.53512,0.50316,0
0.5,0.53481,0.50383,0
0.5,0.53359,0.50633,0
0.5,0.53165,0.50856,0
0.5,0.53067,0.50949,0
0.5,0.52848,0.51103,0
0.5,0.52538,0.51266,0
0.5,0.51899,0.51504,0
0.5,0.5165,0.51582,0
0.5,0.52215,0.51397,0
0.5,0.52532,0.51269,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041529,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51784,0
0.5,0.51266,0.51703,0
0.5,0.51582,0.51604,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51924,0
0.5,0.27848,0.51924,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51925,0
0.5,0.3481,0.51925,0
0.5,0.35127,0.51925,0
0.5,0.35443,0.51925,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51926,0
0.5,0.43354,0.51926,0
0.5,0.43671,0.51926,0
0.5,0.43987,0.51926,0
0.5,0.44304,0.51926,0
0.5,0.4462,0.51926,0
0.5,0.44937,0.51926,0
0.5,0.45253,0.51926,0
0.5,0.4557,0.51926,0
0.5,0.45886,0.51926,0
0.5,0.46203,0.51926,0
0.5,0.46519,0.51927,0
0.5,0.46835,0.51927,0
0.5,0.47152,0.51927,0
0.5,0.47468,0.51928,0
0.5,0.47785,0.51929,0
0.5,0.48101,0.5193,0
0.5,0.48418,0.51931,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041548,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48073,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48213,0
0.5,0.51266,0.48283,0
0.5,0.51582,0.48357,0
0.5,0.5189,0.48418,0
0.5,0.51899,0.48419,0
0.5,0.52215,0.48458,0
0.5,0.52532,0.48481,0
0.5,0.52848,0.48496,0
0.5,0.53165,0.48506,0
0.5,0.53481,0.48512,0
0.5,0.53797,0.48517,0
0.5,0.54114,0.48521,0
0.5,0.5443,0.48525,0
0.5,0.54747,0.48528,0
0.5,0.55063,0.48531,0
0.5,0.5538,0.48534,0
0.5,0.55696,0.48536,0
0.5,0.56013,0.48539,0
0.5,0.56329,0.48542,0
0.5,0.56646,0.48545,0
0.5,0.56962,0.48548,0
0.5,0.57278,0.4855,0
0.5,0.57595,0.48552,0
0.5,0.57911,0.48554,0
0.5,0.58228,0.48556,0
0.5,0.58544,0.48558,0
0.5,0.58861,0.48559,0
0.5,0.59177,0.48558,0
0.5,0.59494,0.48554,0
0.5,0.5981,0.48548,0
0.5,0.60127,0.48539,0
0.5,0.60443,0.48532,0
0.5,0.60759,0.48532,0
0.5,0.61076,0.48556,0
0.5,0.61392,0.48616,0
0.5,0.61709,0.48709,0
0.5,0.61773,0.48734,0
0.5,0.62025,0.48853,0
0.5,0.62313,0.49051,0
0.5,0.62342,0.49084,0
0.5,0.62545,0.49367,0
0.5,0.62656,0.49684,0
0.5,0.62658,0.49706,0
0.5,0.62691,0.5,0
0.5,0.62658,0.50294,0
0.5,0.62656,0.50316,0
0.5,0.62545,0.50633,0
0.5,0.62342,0.50916,0
0.5,0.62313,0.50949,0
0.5,0.62025,0.51147,0
0.5,0.61773,0.51266,0
0.5,0.51899,0.51581,0
0.5,0.5189,0.51582,0
0.5,0.52215,0.51542,0
0.5,0.52532,0.51519,0
0.5,0.52848,0.51504,0
0.5,0.53165,0.51494,0
0.5,0.53481,0.51488,0
0.5,0.53797,0.51483,0
0.5,0.54114,0.51479,0
0.5,0.5443,0.51475,0
0.5,0.54747,0.51472,0
0.5,0.55063,0.51469,0
0.5,0.5538,0.51466,0
0.5,0.55696,0.51464,0
0.5,0.56013,0.51461,0
0.5,0.56329,0.51458,0
0.5,0.56646,0.51455,0
0.5,0.56962,0.51452,0
0.5,0.57278,0.5145,0
0.5,0.57595,0.51448,0
0.5,0.57911,0.51446,0
0.5,0.58228,0.51444,0
0.5,0.58544,0.51442,0
0.5,0.58861,0.51441,0
0.5,0.59177,0.51442,0
0.5,0.59494,0.51445,0
0.5,0.5981,0.51452,0
0.5,0.60127,0.51461,0
0.5,0.60443,0.51468,0
0.5,0.60759,0.51468,0
0.5,0.61076,0.51443,0
0.5,0.61392,0.51384,0
0.5,0.61709,0.51291,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041525,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51787,0
0.5,0.51266,0.51717,0
0.5,0.51582,0.51643,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51927,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041545,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48073,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48072,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.4807,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48066,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48213,0
0.5,0.51266,0.48281,0
0.5,0.51582,0.48351,0
0.5,0.51899,0.48406,0
0.5,0.51996,0.48418,0
0.5,0.52215,0.4844,0
0.5,0.52532,0.48459,0
0.5,0.52848,0.48472,0
0.5,0.53165,0.4848,0
0.5,0.53481,0.48485,0
0.5,0.53797,0.4849,0
0.5,0.54114,0.48493,0
0.5,0.5443,0.48495,0
0.5,0.54747,0.48497,0
0.5,0.55063,0.48499,0
0.5,0.5538,0.48501,0
0.5,0.55696,0.48503,0
0.5,0.56013,0.48505,0
0.5,0.56329,0.48506,0
0.5,0.56646,0.48508,0
0.5,0.56962,0.4851,0
0.5,0.57278,0.48511,0
0.5,0.57595,0.48513,0
0.5,0.57911,0.48514,0
0.5,0.58228,0.48516,0
0.5,0.58544,0.48517,0
0.5,0.58861,0.48518,0
0.5,0.59177,0.48518,0
0.5,0.59494,0.48516,0
0.5,0.5981,0.48512,0
0.5,0.60127,0.48506,0
0.5,0.60443,0.48501,0
0.5,0.60759,0.48498,0
0.5,0.61076,0.48497,0
0.5,0.61392,0.48498,0
0.5,0.61709,0.485,0
0.5,0.62025,0.48501,0
0.5,0.62342,0.48503,0
0.5,0.62658,0.48505,0
0.5,0.62975,0.48506,0
0.5,0.63291,0.48508,0
0.5,0.63608,0.4851,0
0.5,0.63924,0.48512,0
0.5,0.64241,0.48513,0
0.5,0.64557,0.48515,0
0.5,0.64873,0.48517,0
0.5,0.6519,0.48519,0
0.5,0.65506,0.48521,0
0.5,0.65823,0.48522,0
0.5,0.66139,0.48524,0
0.5,0.66456,0.48525,0
0.5,0.66772,0.48527,0
0.5,0.67089,0.48528,0
0.5,0.67405,0.48529,0
0.5,0.67722,0.4853,0
0.5,0.68038,0.48528,0
0.5,0.68354,0.48522,0
0.5,0.68671,0.48508,0
0.5,0.68987,0.48487,0
0.5,0.69304,0.48465,0
0.5,0.6962,0.4845,0
0.5,0.69937,0.48455,0
0.5,0.70253,0.48479,0
0.5,0.7057,0.4852,0
0.5,0.70886,0.4859,0
0.5,0.71203,0.48715,0
0.5,0.71237,0.48734,0
0.5,0.71519,0.4898,0
0.5,0.71578,0.49051,0
0.5,0.71727,0.49367,0
0.5,0.71796,0.49684,0
0.5,0.71816,0.5,0
0.5,0.71796,0.50316,0
0.5,0.71727,0.50633,0
0.5,0.71578,0.50949,0
0.5,0.71519,0.5102,0
0.5,0.71237,0.51266,0
0.5,0.52215,0.5156,0
0.5,0.51996,0.51582,0
0.5,0.52532,0.51541,0
0.5,0.52848,0.51528,0
0.5,0.53165,0.5152,0
0.5,0.53481,0.51515,0
0.5,0.53797,0.51511,0
0.5,0.54114,0.51507,0
0.5,0.5443,0.51505,0
0.5,0.54747,0.51503,0
0.5,0.55063,0.51501,0
0.5,0.5538,0.51499,0
0.5,0.55696,0.51497,0
0.5,0.56013,0.51495,0
0.5,0.56329,0.51494,0
0.5,0.56646,0.51492,0
0.5,0.56962,0.5149,0
0.5,0.57278,0.51489,0
0.5,0.57595,0.51487,0
0.5,0.57911,0.51486,0
0.5,0.58228,0.51484,0
0.5,0.58544,0.51483,0
0.5,0.58861,0.51482,0
0.5,0.59177,0.51482,0
0.5,0.59494,0.51484,0
0.5,0.5981,0.51488,0
0.5,0.60127,0.51494,0
0.5,0.60443,0.51499,0
0.5,0.60759,0.51502,0
0.5,0.61076,0.51503,0
0.5,0.61392,0.51502,0
0.5,0.61709,0.515,0
0.5,0.62025,0.51499,0
0.5,0.62342,0.51497,0
0.5,0.62658,0.51495,0
0.5,0.62975,0.51494,0
0.5,0.63291,0.51492,0
0.5,0.63608,0.5149,0
0.5,0.63924,0.51489,0
0.5,0.64241,0.51487,0
0.5,0.64557,0.51485,0
0.5,0.64873,0.51483,0
0.5,0.6519,0.51481,0
0.5,0.65506,0.5148,0
0.5,0.65823,0.51478,0
0.5,0.66139,0.51477,0
0.5,0.66456,0.51475,0
0.5,0.66772,0.51473,0
0.5,0.67089,0.51472,0
0.5,0.67405,0.51471,0
0.5,0.67722,0.5147,0
0.5,0.68038,0.51472,0
0.5,0.68354,0.51478,0
0.5,0.68671,0.51492,0
0.5,0.68987,0.51513,0
0.5,0.69304,0.51535,0
0.5,0.6962,0.5155,0
0.5,0.69937,0.51545,0
0.5,0.70253,0.51521,0
0.5,0.7057,0.5148,0
0.5,0.70886,0.5141,0
0.5,0.71203,0.51285,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041522,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51787,0
0.5,0.51266,0.51719,0
0.5,0.51582,0.51649,0
0.5,0.51899,0.51594,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51927,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51928,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.5193,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51934,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041544,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48073,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48072,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.4807,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48066,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48212,0
0.5,0.51266,0.48278,0
0.5,0.51582,0.48343,0
0.5,0.51899,0.48393,0
0.5,0.52122,0.48418,0
0.5,0.79376,0.48418,0
0.5,0.7943,0.48412,0
0.5,0.79747,0.4839,0
0.5,0.80063,0.48384,0
0.5,0.8038,0.48384,0
0.5,0.80696,0.48387,0
0.5,0.81013,0.48395,0
0.5,0.81329,0.48411,0
0.5,0.81366,0.48418,0
0.5,0.52215,0.48426,0
0.5,0.52532,0.48444,0
0.5,0.52848,0.48456,0
0.5,0.53165,0.48463,0
0.5,0.53481,0.48468,0
0.5,0.53797,0.48472,0
0.5,0.54114,0.48475,0
0.5,0.5443,0.48477,0
0.5,0.54747,0.48479,0
0.5,0.55063,0.4848,0
0.5,0.5538,0.48482,0
0.5,0.55696,0.48483,0
0.5,0.56013,0.48484,0
0.5,0.56329,0.48486,0
0.5,0.56646,0.48487,0
0.5,0.56962,0.48488,0
0.5,0.57278,0.48489,0
0.5,0.57595,0.48489,0
0.5,0.57911,0.4849,0
0.5,0.58228,0.48491,0
0.5,0.58544,0.48492,0
0.5,0.58861,0.48492,0
0.5,0.59177,0.48492,0
0.5,0.59494,0.48491,0
0.5,0.5981,0.48489,0
0.5,0.60127,0.48486,0
0.5,0.60443,0.48483,0
0.5,0.60759,0.4848,0
0.5,0.61076,0.48477,0
0.5,0.61392,0.48475,0
0.5,0.61709,0.48474,0
0.5,0.62025,0.48474,0
0.5,0.62342,0.48474,0
0.5,0.62658,0.48475,0
0.5,0.62975,0.48476,0
0.5,0.63291,0.48477,0
0.5,0.63608,0.48478,0
0.5,0.63924,0.48479,0
0.5,0.64241,0.4848,0
0.5,0.64557,0.48481,0
0.5,0.64873,0.48482,0
0.5,0.6519,0.48483,0
0.5,0.65506,0.48484,0
0.5,0.65823,0.48485,0
0.5,0.66139,0.48486,0
0.5,0.66456,0.48488,0
0.5,0.66772,0.48489,0
0.5,0.67089,0.4849,0
0.5,0.67405,0.48491,0
0.5,0.67722,0.48491,0
0.5,0.68038,0.48489,0
0.5,0.68354,0.48485,0
0.5,0.68671,0.48476,0
0.5,0.68987,0.48462,0
0.5,0.69304,0.48445,0
0.5,0.6962,0.48428,0
0.5,0.69937,0.4842,0
0.5,0.70253,0.48419,0
0.5,0.7057,0.48425,0
0.5,0.70886,0.48434,0
0.5,0.71203,0.48441,0
0.5,0.71519,0.48446,0
0.5,0.71835,0.48452,0
0.5,0.72152,0.48457,0
0.5,0.72468,0.48462,0
0.5,0.72785,0.48467,0
0.5,0.73101,0.48471,0
0.5,0.73418,0.48475,0
0.5,0.73734,0.48478,0
0.5,0.74051,0.4848,0
0.5,0.74367,0.48483,0
0.5,0.74684,0.48484,0
0.5,0.75,0.48486,0
0.5,0.75316,0.48488,0
0.5,0.75633,0.48489,0
0.5,0.75949,0.48491,0
0.5,0.76266,0.48492,0
0.5,0.76582,0.48494,0
0.5,0.76899,0.48495,0
0.5,0.77215,0.48497,0
0.5,0.77532,0.48498,0
0.5,0.77848,0.48498,0
0.5,0.78165,0.48496,0
0.5,0.78481,0.48487,0
0.5,0.78797,0.48468,0
0.5,0.79114,0.48441,0
0.5,0.81646,0.48478,0
0.5,0.81962,0.48667,0
0.5,0.82028,0.48734,0
0.5,0.82228,0.49051,0
0.5,0.82278,0.49197,0
0.5,0.82335,0.49367,0
0.5,0.82394,0.49684,0
0.5,0.82413,0.5,0
0.5,0.82394,0.50316,0
0.5,0.82335,0.50633,0
0.5,0.82278,0.50803,0
0.5,0.82228,0.50949,0
0.5,0.82028,0.51266,0
0.5,0.52215,0.51574,0
0.5,0.52122,0.51582,0
0.5,0.52532,0.51556,0
0.5,0.52848,0.51544,0
0.5,0.53165,0.51537,0
0.5,0.53481,0.51532,0
0.5,0.53797,0.51528,0
0.5,0.54114,0.51525,0
0.5,0.5443,0.51523,0
0.5,0.54747,0.51521,0
0.5,0.55063,0.5152,0
0.5,0.5538,0.51518,0
0.5,0.55696,0.51517,0
0.5,0.56013,0.51516,0
0.5,0.56329,0.51514,0
0.5,0.56646,0.51513,0
0.5,0.56962,0.51512,0
0.5,0.57278,0.51511,0
0.5,0.57595,0.51511,0
0.5,0.57911,0.5151,0
0.5,0.58228,0.51509,0
0.5,0.58544,0.51508,0
0.5,0.58861,0.51508,0
0.5,0.59177,0.51508,0
0.5,0.59494,0.51509,0
0.5,0.5981,0.51511,0
0.5,0.60127,0.51514,0
0.5,0.60443,0.51517,0
0.5,0.60759,0.5152,0
0.5,0.61076,0.51523,0
0.5,0.61392,0.51525,0
0.5,0.61709,0.51526,0
0.5,0.62025,0.51526,0
0.5,0.62342,0.51526,0
0.5,0.62658,0.51525,0
0.5,0.62975,0.51524,0
0.5,0.63291,0.51523,0
0.5,0.63608,0.51522,0
0.5,0.63924,0.51521,0
0.5,0.64241,0.5152,0
0.5,0.64557,0.51519,0
0.5,0.64873,0.51518,0
0.5,0.6519,0.51517,0
0.5,0.65506,0.51516,0
0.5,0.65823,0.51515,0
0.5,0.66139,0.51514,0
0.5,0.66456,0.51513,0
0.5,0.66772,0.51511,0
0.5,0.67089,0.5151,0
0.5,0.67405,0.5151,0
0.5,0.67722,0.51509,0
0.5,0.68038,0.51511,0
0.5,0.68354,0.51515,0
0.5,0.68671,0.51524,0
0.5,0.68987,0.51538,0
0.5,0.69304,0.51555,0
0.5,0.6962,0.51572,0
0.5,0.69937,0.5158,0
0.5,0.70253,0.51581,0
0.5,0.7057,0.51575,0
0.5,0.70886,0.51566,0
0.5,0.71203,0.51559,0
0.5,0.71519,0.51554,0
0.5,0.71835,0.51548,0
0.5,0.72152,0.51543,0
0.5,0.72468,0.51538,0
0.5,0.72785,0.51533,0
0.5,0.73101,0.51529,0
0.5,0.73418,0.51525,0
0.5,0.73734,0.51522,0
0.5,0.74051,0.5152,0
0.5,0.74367,0.51518,0
0.5,0.74684,0.51516,0
0.5,0.75,0.51514,0
0.5,0.75316,0.51512,0
0.5,0.75633,0.51511,0
0.5,0.75949,0.51509,0
0.5,0.76266,0.51508,0
0.5,0.76582,0.51506,0
0.5,0.76899,0.51505,0
0.5,0.77215,0.51503,0
0.5,0.77532,0.51502,0
0.5,0.77848,0.51502,0
0.5,0.78165,0.51504,0
0.5,0.78481,0.51513,0
0.5,0.78797,0.51532,0
0.5,0.79114,0.51559,0
0.5,0.79376,0.51582,0
0.5,0.81646,0.51522,0
0.5,0.81366,0.51582,0
0.5,0.81962,0.51333,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041521,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51788,0
0.5,0.51266,0.51722,0
0.5,0.51582,0.51657,0
0.5,0.51899,0.51607,0
0.5,0.7943,0.51588,0
0.5,0.79747,0.5161,0
0.5,0.80063,0.51616,0
0.5,0.8038,0.51616,0
0.5,0.80696,0.51613,0
0.5,0.81013,0.51605,0
0.5,0.81329,0.51589,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51927,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51928,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.5193,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51934,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0


==> Data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9901,0.47152,0
0.5,0.99051,0.47148,0
0.5,0.99367,0.47114,0
0.5,0.99684,0.47074,0
0.5,1,0.47027,0
0.5,0.91532,0.47468,0
0.5,0.91772,0.47371,0
0.5,0.92089,0.47296,0
0.5,0.92405,0.47264,0
0.5,0.92722,0.47262,0
0.5,0.93038,0.47262,0
0.5,0.93354,0.47262,0
0.5,0.93671,0.47262,0
0.5,0.93987,0.47261,0
0.5,0.94304,0.4726,0
0.5,0.9462,0.47259,0
0.5,0.94937,0.47258,0
0.5,0.95253,0.47256,0
0.5,0.9557,0.47254,0
0.5,0.95886,0.47251,0
0.5,0.96203,0.47247,0
0.5,0.96519,0.47243,0
0.5,0.96835,0.47239,0
0.5,0.97152,0.47234,0
0.5,0.97468,0.47228,0
0.5,0.97785,0.47221,0
0.5,0.98101,0.47209,0
0.5,0.98418,0.47193,0
0.5,0.98734,0.47173,0
0.5,0.90938,0.47785,0
0.5,0.91139,0.47675,0
0.5,0.91456,0.47499,0
0.5,0.0041544,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48073,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48072,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.4807,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48066,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0.90157,0.48101,0
0.5,0.9019,0.48092,0
0.5,0.90506,0.47983,0
0.5,0.90823,0.47846,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48211,0
0.5,0.51266,0.48275,0
0.5,0.51582,0.48336,0
0.5,0.51899,0.48383,0
0.5,0.52215,0.48415,0
0.5,0.52255,0.48418,0
0.5,0.69904,0.48418,0
0.5,0.69937,0.48417,0
0.5,0.70253,0.48411,0
0.5,0.7057,0.48407,0
0.5,0.70886,0.48405,0
0.5,0.71203,0.48406,0
0.5,0.71519,0.48408,0
0.5,0.71835,0.48412,0
0.5,0.72152,0.48416,0
0.5,0.72239,0.48418,0
0.5,0.78915,0.48418,0
0.5,0.79114,0.48406,0
0.5,0.7943,0.48385,0
0.5,0.79747,0.48362,0
0.5,0.80063,0.48339,0
0.5,0.8038,0.4832,0
0.5,0.80696,0.48308,0
0.5,0.81013,0.48297,0
0.5,0.81329,0.48284,0
0.5,0.81646,0.48279,0
0.5,0.81962,0.48286,0
0.5,0.82278,0.48302,0
0.5,0.82595,0.48325,0
0.5,0.82911,0.48346,0
0.5,0.83228,0.48364,0
0.5,0.83544,0.48378,0
0.5,0.83861,0.48388,0
0.5,0.84177,0.48396,0
0.5,0.84494,0.48402,0
0.5,0.8481,0.48406,0
0.5,0.85127,0.48409,0
0.5,0.85443,0.48411,0
0.5,0.85759,0.48413,0
0.5,0.86076,0.48414,0
0.5,0.86392,0.48415,0
0.5,0.86709,0.48416,0
0.5,0.87025,0.48416,0
0.5,0.87342,0.48415,0
0.5,0.87658,0.48413,0
0.5,0.87975,0.48404,0
0.5,0.88291,0.4839,0
0.5,0.88608,0.48362,0
0.5,0.88924,0.48323,0
0.5,0.89241,0.48276,0
0.5,0.89557,0.48223,0
0.5,0.89873,0.48164,0
0.5,0.52532,0.48432,0
0.5,0.52848,0.48443,0
0.5,0.53165,0.48449,0
0.5,0.53481,0.48454,0
0.5,0.53797,0.48456,0
0.5,0.54114,0.48458,0
0.5,0.5443,0.4846,0
0.5,0.54747,0.48461,0
0.5,0.55063,0.48461,0
0.5,0.5538,0.48462,0
0.5,0.55696,0.48463,0
0.5,0.56013,0.48463,0
0.5,0.56329,0.48464,0
0.5,0.56646,0.48465,0
0.5,0.56962,0.48465,0
0.5,0.57278,0.48466,0
0.5,0.57595,0.48466,0
0.5,0.57911,0.48467,0
0.5,0.58228,0.48467,0
0.5,0.58544,0.48467,0
0.5,0.58861,0.48468,0
0.5,0.59177,0.48468,0
0.5,0.59494,0.48467,0
0.5,0.5981,0.48466,0
0.5,0.60127,0.48464,0
0.5,0.60443,0.48461,0
0.5,0.60759,0.48458,0
0.5,0.61076,0.48456,0
0.5,0.61392,0.48454,0
0.5,0.61709,0.48453,0
0.5,0.62025,0.48452,0
0.5,0.62342,0.48452,0
0.5,0.62658,0.48453,0
0.5,0.62975,0.48453,0
0.5,0.63291,0.48453,0
0.5,0.63608,0.48454,0
0.5,0.63924,0.48454,0
0.5,0.64241,0.48455,0
0.5,0.64557,0.48456,0
0.5,0.64873,0.48456,0
0.5,0.6519,0.48457,0
0.5,0.65506,0.48457,0
0.5,0.65823,0.48458,0
0.5,0.66139,0.48458,0
0.5,0.66456,0.48459,0
0.5,0.66772,0.48459,0
0.5,0.67089,0.48459,0
0.5,0.67405,0.48459,0
0.5,0.67722,0.48459,0
0.5,0.68038,0.48457,0
0.5,0.68354,0.48455,0
0.5,0.68671,0.4845,0
0.5,0.68987,0.48443,0
0.5,0.69304,0.48434,0
0.5,0.6962,0.48424,0
0.5,0.72468,0.4842,0
0.5,0.72785,0.48424,0
0.5,0.73101,0.48427,0
0.5,0.73418,0.4843,0
0.5,0.73734,0.48432,0
0.5,0.74051,0.48434,0
0.5,0.74367,0.48435,0
0.5,0.74684,0.48436,0
0.5,0.75,0.48437,0
0.5,0.75316,0.48438,0
0.5,0.75633,0.48439,0
0.5,0.75949,0.4844,0
0.5,0.76266,0.48441,0
0.5,0.76582,0.48441,0
0.5,0.76899,0.48442,0
0.5,0.77215,0.48442,0
0.5,0.77532,0.48443,0
0.5,0.77848,0.48442,0
0.5,0.78165,0.4844,0
0.5,0.78481,0.48434,0
0.5,0.78797,0.48423,0
0.5,0.52532,0.51568,0
0.5,0.52255,0.51582,0
0.5,0.52848,0.51557,0
0.5,0.53165,0.51551,0
0.5,0.53481,0.51546,0
0.5,0.53797,0.51544,0
0.5,0.54114,0.51542,0
0.5,0.5443,0.51541,0
0.5,0.54747,0.5154,0
0.5,0.55063,0.51539,0
0.5,0.5538,0.51538,0
0.5,0.55696,0.51537,0
0.5,0.56013,0.51537,0
0.5,0.56329,0.51536,0
0.5,0.56646,0.51535,0
0.5,0.56962,0.51535,0
0.5,0.57278,0.51534,0
0.5,0.57595,0.51534,0
0.5,0.57911,0.51533,0
0.5,0.58228,0.51533,0
0.5,0.58544,0.51533,0
0.5,0.58861,0.51532,0
0.5,0.59177,0.51532,0
0.5,0.59494,0.51533,0
0.5,0.5981,0.51534,0
0.5,0.60127,0.51536,0
0.5,0.60443,0.51539,0
0.5,0.60759,0.51542,0
0.5,0.61076,0.51544,0
0.5,0.61392,0.51546,0
0.5,0.61709,0.51547,0
0.5,0.62025,0.51548,0
0.5,0.62342,0.51548,0
0.5,0.62658,0.51547,0
0.5,0.62975,0.51547,0
0.5,0.63291,0.51547,0
0.5,0.63608,0.51546,0
0.5,0.63924,0.51546,0
0.5,0.64241,0.51545,0
0.5,0.64557,0.51545,0
0.5,0.64873,0.51544,0
0.5,0.6519,0.51543,0
0.5,0.65506,0.51543,0
0.5,0.65823,0.51542,0
0.5,0.66139,0.51542,0
0.5,0.66456,0.51541,0
0.5,0.66772,0.51541,0
0.5,0.67089,0.51541,0
0.5,0.67405,0.51541,0
0.5,0.67722,0.51541,0
0.5,0.68038,0.51543,0
0.5,0.68354,0.51545,0
0.5,0.68671,0.5155,0
0.5,0.68987,0.51557,0
0.5,0.69304,0.51566,0
0.5,0.6962,0.51576,0
0.5,0.69904,0.51582,0
0.5,0.72468,0.5158,0
0.5,0.72243,0.51582,0
0.5,0.72785,0.51576,0
0.5,0.73101,0.51573,0
0.5,0.73418,0.5157,0
0.5,0.73734,0.51568,0
0.5,0.74051,0.51567,0
0.5,0.74367,0.51565,0
0.5,0.74684,0.51564,0
0.5,0.75,0.51563,0
0.5,0.75316,0.51562,0
0.5,0.75633,0.51561,0
0.5,0.75949,0.5156,0
0.5,0.76266,0.5156,0
0.5,0.76582,0.51559,0
0.5,0.76899,0.51558,0
0.5,0.77215,0.51558,0
0.5,0.77532,0.51558,0
0.5,0.77848,0.51558,0
0.5,0.78165,0.5156,0
0.5,0.78481,0.51566,0
0.5,0.78797,0.51577,0
0.5,0.78914,0.51582,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041521,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51789,0
0.5,0.51266,0.51725,0
0.5,0.51582,0.51664,0
0.5,0.51899,0.51617,0
0.5,0.52215,0.51585,0
0.5,0.69937,0.51583,0
0.5,0.70253,0.51589,0
0.5,0.7057,0.51593,0
0.5,0.70886,0.51595,0
0.5,0.71203,0.51594,0
0.5,0.71519,0.51592,0
0.5,0.71835,0.51588,0
0.5,0.72152,0.51584,0
0.5,0.79114,0.51594,0
0.5,0.7943,0.51615,0
0.5,0.79747,0.51638,0
0.5,0.80063,0.51661,0
0.5,0.8038,0.5168,0
0.5,0.80696,0.51692,0
0.5,0.81013,0.51703,0
0.5,0.81329,0.51716,0
0.5,0.81646,0.51721,0
0.5,0.81962,0.51714,0
0.5,0.82278,0.51698,0
0.5,0.82595,0.51675,0
0.5,0.82911,0.51654,0
0.5,0.83228,0.51636,0
0.5,0.83544,0.51622,0
0.5,0.83861,0.51612,0
0.5,0.84177,0.51604,0
0.5,0.84494,0.51599,0
0.5,0.8481,0.51594,0
0.5,0.85127,0.51591,0
0.5,0.85443,0.51589,0
0.5,0.85759,0.51587,0
0.5,0.86076,0.51586,0
0.5,0.86392,0.51585,0
0.5,0.86709,0.51584,0
0.5,0.87025,0.51584,0
0.5,0.87342,0.51585,0
0.5,0.87658,0.51588,0
0.5,0.87975,0.51596,0
0.5,0.88291,0.51611,0
0.5,0.88608,0.51638,0
0.5,0.88924,0.51677,0
0.5,0.89241,0.51724,0
0.5,0.89557,0.51777,0
0.5,0.89873,0.51836,0
0.5,0.90157,0.51899,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51927,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51928,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.5193,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51934,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0
0.5,0.9019,0.51908,0
0.5,0.90506,0.52017,0
0.5,0.90823,0.52154,0
0.5,0.90938,0.52215,0
0.5,0.91139,0.52325,0
0.5,0.91456,0.52501,0
0.5,0.91532,0.52532,0
0.5,0.91772,0.52629,0
0.5,0.92089,0.52705,0
0.5,0.92405,0.52736,0
0.5,0.92722,0.52738,0
0.5,0.93038,0.52738,0
0.5,0.93354,0.52738,0
0.5,0.93671,0.52738,0
0.5,0.93987,0.52739,0
0.5,0.94304,0.5274,0
0.5,0.9462,0.52741,0
0.5,0.94937,0.52742,0
0.5,0.95253,0.52744,0
0.5,0.9557,0.52746,0
0.5,0.95886,0.52749,0
0.5,0.96203,0.52753,0
0.5,0.96519,0.52757,0
0.5,0.96835,0.52761,0
0.5,0.97152,0.52766,0
0.5,0.97468,0.52772,0
0.5,0.97785,0.52779,0
0.5,0.98101,0.52791,0
0.5,0.98418,0.52807,0
0.5,0.98734,0.52827,0
0.5,0.9901,0.52848,0
0.5,0.99051,0.52852,0
0.5,0.99367,0.52886,0
0.5,0.99684,0.52926,0
0.5,1,0.52973,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.267412,0.00141434,0.000802231,0.00149665,1.7999,0.828396,0.783756,0.0274045,0.741609,0.170047,0.271957,6028,0,11,6,6,2
1,0.0063,-0.28071,0.00149595,0.000884234,0.00149687,0.91953,0.280074,0.496102,0.0129132,0.372302,0.0709097,0.150348,6028,0,3,3,3,1
2,0.0066,-0.293998,0.00157917,0.000970187,0.00149712,0.920321,0.280578,0.502712,0.0135291,0.372812,0.068481,0.147566,6028,0,3,3,3,1
3,0.0069,-0.307269,0.00166467,0.00106007,0.00149743,0.882672,0.271712,0.472017,0.0136863,0.364244,0.0731604,0.136999,6028,0,3,3,3,1
4,0.0072,-0.32052,0.00175293,0.00115386,0.00149781,0.898528,0.271252,0.49899,0.0154611,0.397639,0.0708042,0.157351,6028,0,3,3,3,1
5,0.0075,-0.333744,0.00184425,0.00125152,0.00149829,0.917483,0.28779,0.486443,0.0158382,0.382919,0.0679611,0.153871,6028,0,3,3,3,1
6,0.0078,-0.346936,0.00194067,0.00135302,0.00149889,0.906615,0.282943,0.488403,0.0167836,0.387756,0.0700954,0.1556,6028,0,3,3,3,1
7,0.0081,-0.360074,0.0020461,0.00145828,0.00149968,1.2089,0.378736,0.630396,0.0198282,0.393793,0.0698829,0.154182,6028,0,4,4,4,1
8,0.0084,-0.373178,0.00215744,0.00156732,0.00150062,1.22332,0.387673,0.635597,0.0212431,0.578726,0.0664735,0.156353,6092,0.00135,4,4,4,1
9,0.0087,-0.38623,0.00227779,0.00168006,0.00150179,1.22473,0.396282,0.655966,0.0237391,0.366366,0.0682988,0.160363,6092,0,4,4,4,1
10,0.009,-0.399215,0.00240987,0.00179644,0.00150323,1.5401,0.485642,0.810171,0.0274977,0.371362,0.0712381,0.144845,6092,0,5,5,5,1
11,0.0093,-0.412031,0.00256414,0.00191591,0.00150545,2.14217,0.681364,1.10289,0.0338176,0.373273,0.0666299,0.161115,6092,0,7,7,7,1
12,0.0096,-0.424589,0.00275303,0.00203798,0.00150888,2.7823,0.834441,1.4154,0.0420867,0.369587,0.0699448,0.152665,6092,0,9,9,9,1
13,0.0099,-0.436747,0.00306528,0.00216185,0.00151421,4.64941,1.39089,2.32087,0.0530839,0.371667,0.0668393,0.162489,6122,0.000725,15,15,15,1
14,0.0102,-0.371195,0.0563599,0.00189305,0.00189247,333.217,106.656,154.375,1.37994,2.20946,0.387635,0.810836,7469,0,962,911,911,5
15,0.0105,-0.3579,0.0734346,0.00187893,0.00201526,166.98,56.0674,78.1739,0.579645,0.972265,0.17437,0.325469,7855,0.004475,424,418,418,2
16,0.0108,-0.346238,0.0897033,0.00186964,0.00212931,157.239,52.2546,73.6757,0.592956,1.00211,0.187816,0.345129,8167,0,373,368,368,2
17,0.0111,-0.335362,0.105777,0.00186121,0.00223951,232.954,81.0263,107.962,0.679702,1.58217,0.288205,0.517312,8576,0,525,518,518,3
18,0.0114,-0.330294,0.118025,0.00188262,0.0023177,121.792,43.1816,57.2437,0.464334,1.08893,0.201885,0.361287,8900,0,271,269,269,2
19,0.0117,-0.323871,0.130985,0.00189459,0.00240341,135.16,48.9423,62.5063,0.493794,1.11303,0.201938,0.370263,9112,0,286,283,283,2
20,0.012,-0.318587,0.143213,0.00191147,0.00248254,120.171,42.9832,58.3106,0.420854,0.981439,0.18285,0.321365,9355,0,296,291,291,2


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48807,0.49051,0
0.5,0.49051,0.49013,0
0.5,0.49367,0.48965,0
0.5,0.49684,0.48944,0
0.5,0.5,0.48989,0
0.5,0.50134,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49217,0
0.5,0.25633,0.49217,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49216,0
0.5,0.29747,0.49216,0
0.5,0.30063,0.49216,0
0.5,0.3038,0.49216,0
0.5,0.30696,0.49216,0
0.5,0.31013,0.49216,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49215,0
0.5,0.33228,0.49215,0
0.5,0.33544,0.49215,0
0.5,0.33861,0.49215,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49214,0
0.5,0.35443,0.49214,0
0.5,0.35759,0.49214,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49213,0
0.5,0.37025,0.49213,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49212,0
0.5,0.38291,0.49212,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.49211,0
0.5,0.39241,0.49211,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.4921,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49209,0
0.5,0.40823,0.49209,0
0.5,0.41139,0.49208,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49207,0
0.5,0.42089,0.49206,0
0.5,0.42405,0.49206,0
0.5,0.42722,0.49205,0
0.5,0.43038,0.49204,0
0.5,0.43354,0.49203,0
0.5,0.43671,0.49202,0
0.5,0.43987,0.49201,0
0.5,0.44304,0.492,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49197,0
0.5,0.45253,0.49195,0
0.5,0.4557,0.49193,0
0.5,0.45886,0.4919,0
0.5,0.46203,0.49186,0
0.5,0.46519,0.49181,0
0.5,0.46835,0.49175,0
0.5,0.47152,0.49167,0
0.5,0.47468,0.49156,0
0.5,0.47785,0.49141,0
0.5,0.48101,0.49121,0
0.5,0.48418,0.49095,0
0.5,0.48734,0.4906,0
0.5,0.50316,0.49149,0
0.5,0.50523,0.49367,0
0.5,0.50633,0.49602,0
0.5,0.50666,0.49684,0
0.5,0.50691,0.5,0
0.5,0.50633,0.50161,0
0.5,0.50581,0.50316,0
0.5,0.50316,0.50622,0
0.5,0.50301,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50783,0
0.5,0.25949,0.50783,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50784,0
0.5,0.29114,0.50784,0
0.5,0.2943,0.50784,0
0.5,0.29747,0.50784,0
0.5,0.30063,0.50784,0
0.5,0.3038,0.50784,0
0.5,0.30696,0.50784,0
0.5,0.31013,0.50784,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50785,0
0.5,0.33228,0.50785,0
0.5,0.33544,0.50785,0
0.5,0.33861,0.50785,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50786,0
0.5,0.35127,0.50786,0
0.5,0.35443,0.50786,0
0.5,0.35759,0.50786,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50787,0
0.5,0.36709,0.50787,0
0.5,0.37025,0.50787,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50788,0
0.5,0.37975,0.50788,0
0.5,0.38291,0.50788,0
0.5,0.38608,0.50789,0
0.5,0.38924,0.50789,0
0.5,0.39241,0.50789,0
0.5,0.39557,0.5079,0
0.5,0.39873,0.5079,0
0.5,0.4019,0.50791,0
0.5,0.40506,0.50791,0
0.5,0.40823,0.50792,0
0.5,0.41139,0.50792,0
0.5,0.41456,0.50793,0
0.5,0.41772,0.50793,0
0.5,0.42089,0.50794,0
0.5,0.42405,0.50795,0
0.5,0.42722,0.50796,0
0.5,0.43038,0.50797,0
0.5,0.43354,0.50798,0
0.5,0.43671,0.50799,0
0.5,0.43987,0.508,0
0.5,0.44304,0.50802,0
0.5,0.4462,0.50803,0
0.5,0.44937,0.50805,0
0.5,0.45253,0.50808,0
0.5,0.4557,0.5081,0
0.5,0.45886,0.50813,0
0.5,0.46203,0.50817,0
0.5,0.46519,0.50822,0
0.5,0.46835,0.50828,0
0.5,0.47152,0.50835,0
0.5,0.47468,0.50844,0
0.5,0.47785,0.50855,0
0.5,0.48101,0.50868,0
0.5,0.48418,0.50884,0
0.5,0.48734,0.50901,0
0.5,0.49051,0.50916,0
0.5,0.49367,0.50919,0
0.5,0.49684,0.50894,0
0.5,0.5,0.50812,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48696,0.49051,0
0.5,0.48734,0.49045,0
0.5,0.49051,0.48984,0
0.5,0.49367,0.48918,0
0.5,0.49684,0.48873,0
0.5,0.5,0.48889,0
0.5,0.50316,0.49013,0
0.5,0.50367,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49217,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49216,0
0.5,0.29747,0.49216,0
0.5,0.30063,0.49216,0
0.5,0.3038,0.49216,0
0.5,0.30696,0.49216,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49215,0
0.5,0.33228,0.49215,0
0.5,0.33544,0.49215,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49214,0
0.5,0.35443,0.49214,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49213,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49212,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.49211,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.4921,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49209,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49208,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49206,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49204,0
0.5,0.43354,0.49203,0
0.5,0.43671,0.49202,0
0.5,0.43987,0.49201,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49174,0
0.5,0.47152,0.49165,0
0.5,0.47468,0.49153,0
0.5,0.47785,0.49137,0
0.5,0.48101,0.49116,0
0.5,0.48418,0.49086,0
0.5,0.50633,0.49348,0
0.5,0.50645,0.49367,0
0.5,0.50758,0.49684,0
0.5,0.50764,0.5,0
0.5,0.50641,0.50316,0
0.5,0.50633,0.50327,0
0.5,0.50371,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50783,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50784,0
0.5,0.29114,0.50784,0
0.5,0.2943,0.50784,0
0.5,0.29747,0.50784,0
0.5,0.30063,0.50784,0
0.5,0.3038,0.50784,0
0.5,0.30696,0.50784,0
0.5,0.31013,0.50784,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50785,0
0.5,0.33228,0.50785,0
0.5,0.33544,0.50785,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50786,0
0.5,0.35127,0.50786,0
0.5,0.35443,0.50786,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50787,0
0.5,0.36709,0.50787,0
0.5,0.37025,0.50787,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50788,0
0.5,0.37975,0.50788,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.50789,0
0.5,0.38924,0.50789,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.5079,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50791,0
0.5,0.40506,0.50791,0
0.5,0.40823,0.50792,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50793,0
0.5,0.41772,0.50794,0
0.5,0.42089,0.50795,0
0.5,0.42405,0.50795,0
0.5,0.42722,0.50796,0
0.5,0.43038,0.50797,0
0.5,0.43354,0.50798,0
0.5,0.43671,0.508,0
0.5,0.43987,0.50801,0
0.5,0.44304,0.50803,0
0.5,0.4462,0.50804,0
0.5,0.44937,0.50806,0
0.5,0.45253,0.50809,0
0.5,0.4557,0.50812,0
0.5,0.45886,0.50815,0
0.5,0.46203,0.50819,0
0.5,0.46519,0.50824,0
0.5,0.46835,0.5083,0
0.5,0.47152,0.50838,0
0.5,0.47468,0.50848,0
0.5,0.47785,0.5086,0
0.5,0.48101,0.50875,0
0.5,0.48418,0.50892,0
0.5,0.48734,0.50912,0
0.5,0.49051,0.50931,0
0.5,0.49367,0.50939,0
0.5,0.49684,0.5092,0
0.5,0.5,0.50847,0
0.5,0.50316,0.50676,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48619,0.49051,0
0.5,0.48734,0.4903,0
0.5,0.49051,0.48957,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48782,0
0.5,0.5,0.48753,0
0.5,0.50316,0.48821,0
0.5,0.50633,0.49048,0
0.5,0.50635,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49216,0
0.5,0.29747,0.49216,0
0.5,0.30063,0.49216,0
0.5,0.3038,0.49216,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49215,0
0.5,0.33228,0.49215,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49214,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49213,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49206,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.4908,0
0.5,0.50819,0.49367,0
0.5,0.50884,0.49684,0
0.5,0.50861,0.5,0
0.5,0.50734,0.50316,0
0.5,0.50633,0.50447,0
0.5,0.50459,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50784,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50784,0
0.5,0.29114,0.50784,0
0.5,0.2943,0.50784,0
0.5,0.29747,0.50784,0
0.5,0.30063,0.50784,0
0.5,0.3038,0.50784,0
0.5,0.30696,0.50784,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50785,0
0.5,0.33228,0.50785,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50786,0
0.5,0.35127,0.50786,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50787,0
0.5,0.36709,0.50787,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50788,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.50789,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.5079,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50791,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50792,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50794,0
0.5,0.42089,0.50795,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.508,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50803,0
0.5,0.4462,0.50805,0
0.5,0.44937,0.50807,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50816,0
0.5,0.46203,0.5082,0
0.5,0.46519,0.50826,0
0.5,0.46835,0.50832,0
0.5,0.47152,0.5084,0
0.5,0.47468,0.50851,0
0.5,0.47785,0.50864,0
0.5,0.48101,0.5088,0
0.5,0.48418,0.509,0
0.5,0.48734,0.50923,0
0.5,0.49051,0.50946,0
0.5,0.49123,0.50949,0
0.5,0.49684,0.50948,0
0.5,0.49657,0.50949,0
0.5,0.5,0.50886,0
0.5,0.50316,0.5074,0
0.5,0.49367,0.50962,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.55434,0.37658,0
0.5,0.55696,0.37469,0
0.5,0.56013,0.37427,0
0.5,0.56329,0.37627,0
0.5,0.56353,0.37658,0
0.5,0.55169,0.37975,0
0.5,0.5538,0.37708,0
0.5,0.56451,0.37975,0
0.5,0.5497,0.38291,0
0.5,0.55063,0.38142,0
0.5,0.56417,0.38291,0
0.5,0.54796,0.38608,0
0.5,0.56329,0.38551,0
0.5,0.56312,0.38608,0
0.5,0.54623,0.38924,0
0.5,0.54747,0.38701,0
0.5,0.56185,0.38924,0
0.5,0.54459,0.39241,0
0.5,0.56038,0.39241,0
0.5,0.5429,0.39557,0
0.5,0.5443,0.39299,0
0.5,0.56013,0.39292,0
0.5,0.55895,0.39557,0
0.5,0.54129,0.39873,0
0.5,0.55745,0.39873,0
0.5,0.53957,0.4019,0
0.5,0.54114,0.39904,0
0.5,0.55696,0.39971,0
0.5,0.55597,0.4019,0
0.5,0.538,0.40506,0
0.5,0.55445,0.40506,0
0.5,0.53632,0.40823,0
0.5,0.53797,0.40512,0
0.5,0.5538,0.40635,0
0.5,0.55293,0.40823,0
0.5,0.53477,0.41139,0
0.5,0.53481,0.41133,0
0.5,0.55141,0.41139,0
0.5,0.53311,0.41456,0
0.5,0.55063,0.41292,0
0.5,0.54987,0.41456,0
0.5,0.53154,0.41772,0
0.5,0.53165,0.41752,0
0.5,0.54836,0.41772,0
0.5,0.52985,0.42089,0
0.5,0.54747,0.41949,0
0.5,0.54682,0.42089,0
0.5,0.52826,0.42405,0
0.5,0.52848,0.42365,0
0.5,0.54532,0.42405,0
0.5,0.52658,0.42722,0
0.5,0.5443,0.42604,0
0.5,0.54376,0.42722,0
0.5,0.52498,0.43038,0
0.5,0.52532,0.42976,0
0.5,0.54224,0.43038,0
0.5,0.52329,0.43354,0
0.5,0.54114,0.43253,0
0.5,0.54067,0.43354,0
0.5,0.52181,0.43671,0
0.5,0.52215,0.43604,0
0.5,0.53915,0.43671,0
0.5,0.52023,0.43987,0
0.5,0.53797,0.43903,0
0.5,0.53758,0.43987,0
0.5,0.51871,0.44304,0
0.5,0.51899,0.4425,0
0.5,0.53609,0.44304,0
0.5,0.51712,0.4462,0
0.5,0.53481,0.44561,0
0.5,0.53454,0.4462,0
0.5,0.51564,0.44937,0
0.5,0.51582,0.44901,0
0.5,0.53307,0.44937,0
0.5,0.51413,0.45253,0
0.5,0.53165,0.4523,0
0.5,0.53154,0.45253,0
0.5,0.51281,0.4557,0
0.5,0.53017,0.4557,0
0.5,0.51134,0.45886,0
0.5,0.51266,0.45608,0
0.5,0.52878,0.45886,0
0.5,0.50982,0.46203,0
0.5,0.52848,0.45955,0
0.5,0.52756,0.46203,0
0.5,0.50808,0.46519,0
0.5,0.50949,0.46265,0
0.5,0.52625,0.46519,0
0.5,0.50641,0.46835,0
0.5,0.52532,0.46723,0
0.5,0.52484,0.46835,0
0.5,0.50446,0.47152,0
0.5,0.50633,0.4685,0
0.5,0.52338,0.47152,0
0.5,0.50258,0.47468,0
0.5,0.50316,0.47376,0
0.5,0.52215,0.47391,0
0.5,0.52177,0.47468,0
0.5,0.5007,0.47785,0
0.5,0.52012,0.47785,0
0.5,0.49868,0.48101,0
0.5,0.5,0.47906,0
0.5,0.51899,0.47998,0
0.5,0.51845,0.48101,0
0.5,0.49647,0.48418,0
0.5,0.49684,0.48375,0
0.5,0.51696,0.48418,0
0.5,0.49347,0.48734,0
0.5,0.49367,0.4872,0
0.5,0.51582,0.48667,0
0.5,0.51553,0.48734,0
0.5,0.48596,0.49051,0
0.5,0.48734,0.49024,0
0.5,0.49051,0.48919,0
0.5,0.51427,0.49051,0
0.5,0,0.49216,0
0.5,0.0031646,0.49216,0
0.5,0.0063291,0.49216,0
0.5,0.0094937,0.49216,0
0.5,0.012658,0.49216,0
0.5,0.015823,0.49216,0
0.5,0.018987,0.49216,0
0.5,0.022152,0.49216,0
0.5,0.025316,0.49216,0
0.5,0.028481,0.49216,0
0.5,0.031646,0.49216,0
0.5,0.03481,0.49216,0
0.5,0.037975,0.49216,0
0.5,0.041139,0.49216,0
0.5,0.044304,0.49216,0
0.5,0.047468,0.49216,0
0.5,0.050633,0.49216,0
0.5,0.053797,0.49216,0
0.5,0.056962,0.49216,0
0.5,0.060127,0.49216,0
0.5,0.063291,0.49216,0
0.5,0.066456,0.49216,0
0.5,0.06962,0.49216,0
0.5,0.072785,0.49216,0
0.5,0.075949,0.49216,0
0.5,0.079114,0.49216,0
0.5,0.082278,0.49216,0
0.5,0.085443,0.49216,0
0.5,0.088608,0.49216,0
0.5,0.091772,0.49216,0
0.5,0.094937,0.49216,0
0.5,0.098101,0.49216,0
0.5,0.10127,0.49216,0
0.5,0.10443,0.49216,0
0.5,0.10759,0.49216,0
0.5,0.11076,0.49216,0
0.5,0.11392,0.49216,0
0.5,0.11709,0.49216,0
0.5,0.12025,0.49216,0
0.5,0.12342,0.49216,0
0.5,0.12658,0.49216,0
0.5,0.12975,0.49216,0
0.5,0.13291,0.49216,0
0.5,0.13608,0.49216,0
0.5,0.13924,0.49216,0
0.5,0.14241,0.49216,0
0.5,0.14557,0.49216,0
0.5,0.14873,0.49216,0
0.5,0.1519,0.49216,0
0.5,0.15506,0.49216,0
0.5,0.15823,0.49216,0
0.5,0.16139,0.49216,0
0.5,0.16456,0.49216,0
0.5,0.16772,0.49216,0
0.5,0.17089,0.49216,0
0.5,0.17405,0.49216,0
0.5,0.17722,0.49216,0
0.5,0.18038,0.49216,0
0.5,0.18354,0.49216,0
0.5,0.18671,0.49216,0
0.5,0.18987,0.49216,0
0.5,0.19304,0.49216,0
0.5,0.1962,0.49216,0
0.5,0.19937,0.49216,0
0.5,0.20253,0.49216,0
0.5,0.2057,0.49216,0
0.5,0.20886,0.49216,0
0.5,0.21203,0.49216,0
0.5,0.21519,0.49216,0
0.5,0.21835,0.49216,0
0.5,0.22152,0.49216,0
0.5,0.22468,0.49216,0
0.5,0.22785,0.49216,0
0.5,0.23101,0.49216,0
0.5,0.23418,0.49216,0
0.5,0.23734,0.49216,0
0.5,0.24051,0.49216,0
0.5,0.24367,0.49216,0
0.5,0.24684,0.49216,0
0.5,0.25,0.49216,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49079,0
0.5,0.513,0.49367,0
0.5,0.51266,0.49453,0
0.5,0.51178,0.49684,0
0.5,0.51041,0.5,0
0.5,0.50949,0.50165,0
0.5,0.50865,0.50316,0
0.5,0.50633,0.50587,0
0.5,0.50583,0.50633,0
0.5,0.0031646,0.50784,0
0.5,0,0.50784,0
0.5,0.0063291,0.50784,0
0.5,0.0094937,0.50784,0
0.5,0.012658,0.50784,0
0.5,0.015823,0.50784,0
0.5,0.018987,0.50784,0
0.5,0.022152,0.50784,0
0.5,0.025316,0.50784,0
0.5,0.028481,0.50784,0
0.5,0.031646,0.50784,0
0.5,0.03481,0.50784,0
0.5,0.037975,0.50784,0
0.5,0.041139,0.50784,0
0.5,0.044304,0.50784,0
0.5,0.047468,0.50784,0
0.5,0.050633,0.50784,0
0.5,0.053797,0.50784,0
0.5,0.056962,0.50784,0
0.5,0.060127,0.50784,0
0.5,0.063291,0.50784,0
0.5,0.066456,0.50784,0
0.5,0.06962,0.50784,0
0.5,0.072785,0.50784,0
0.5,0.075949,0.50784,0
0.5,0.079114,0.50784,0
0.5,0.082278,0.50784,0
0.5,0.085443,0.50784,0
0.5,0.088608,0.50784,0
0.5,0.091772,0.50784,0
0.5,0.094937,0.50784,0
0.5,0.098101,0.50784,0
0.5,0.10127,0.50784,0
0.5,0.10443,0.50784,0
0.5,0.10759,0.50784,0
0.5,0.11076,0.50784,0
0.5,0.11392,0.50784,0
0.5,0.11709,0.50784,0
0.5,0.12025,0.50784,0
0.5,0.12342,0.50784,0
0.5,0.12658,0.50784,0
0.5,0.12975,0.50784,0
0.5,0.13291,0.50784,0
0.5,0.13608,0.50784,0
0.5,0.13924,0.50784,0
0.5,0.14241,0.50784,0
0.5,0.14557,0.50784,0
0.5,0.14873,0.50784,0
0.5,0.1519,0.50784,0
0.5,0.15506,0.50784,0
0.5,0.15823,0.50784,0
0.5,0.16139,0.50784,0
0.5,0.16456,0.50784,0
0.5,0.16772,0.50784,0
0.5,0.17089,0.50784,0
0.5,0.17405,0.50784,0
0.5,0.17722,0.50784,0
0.5,0.18038,0.50784,0
0.5,0.18354,0.50784,0
0.5,0.18671,0.50784,0
0.5,0.18987,0.50784,0
0.5,0.19304,0.50784,0
0.5,0.1962,0.50784,0
0.5,0.19937,0.50784,0
0.5,0.20253,0.50784,0
0.5,0.2057,0.50784,0
0.5,0.20886,0.50784,0
0.5,0.21203,0.50784,0
0.5,0.21519,0.50784,0
0.5,0.21835,0.50784,0
0.5,0.22152,0.50784,0
0.5,0.22468,0.50784,0
0.5,0.22785,0.50784,0
0.5,0.23101,0.50784,0
0.5,0.23418,0.50784,0
0.5,0.23734,0.50784,0
0.5,0.24051,0.50784,0
0.5,0.24367,0.50784,0
0.5,0.24684,0.50784,0
0.5,0.25,0.50784,0
0.5,0.25316,0.50784,0
0.5,0.25633,0.50784,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57591,0.33861,0
0.5,0.57595,0.33859,0
0.5,0.57911,0.33855,0
0.5,0.57922,0.33861,0
0.5,0.57144,0.34177,0
0.5,0.57278,0.3404,0
0.5,0.58228,0.34166,0
0.5,0.58234,0.34177,0
0.5,0.56911,0.34494,0
0.5,0.56962,0.3442,0
0.5,0.58271,0.34494,0
0.5,0.56714,0.3481,0
0.5,0.58228,0.34692,0
0.5,0.58206,0.3481,0
0.5,0.56534,0.35127,0
0.5,0.56646,0.34936,0
0.5,0.5809,0.35127,0
0.5,0.56366,0.35443,0
0.5,0.57942,0.35443,0
0.5,0.56194,0.35759,0
0.5,0.56329,0.35514,0
0.5,0.57911,0.35504,0
0.5,0.57795,0.35759,0
0.5,0.56033,0.36076,0
0.5,0.57639,0.36076,0
0.5,0.55866,0.36392,0
0.5,0.56013,0.36117,0
0.5,0.57595,0.36163,0
0.5,0.57489,0.36392,0
0.5,0.55708,0.36709,0
0.5,0.57336,0.36709,0
0.5,0.5554,0.37025,0
0.5,0.55696,0.36733,0
0.5,0.57278,0.36823,0
0.5,0.57184,0.37025,0
0.5,0.55383,0.37342,0
0.5,0.57033,0.37342,0
0.5,0.55214,0.37658,0
0.5,0.5538,0.37348,0
0.5,0.56962,0.37482,0
0.5,0.5688,0.37658,0
0.5,0.55058,0.37975,0
0.5,0.55063,0.37964,0
0.5,0.56728,0.37975,0
0.5,0.54891,0.38291,0
0.5,0.56646,0.38136,0
0.5,0.56573,0.38291,0
0.5,0.54735,0.38608,0
0.5,0.54747,0.38586,0
0.5,0.5642,0.38608,0
0.5,0.5457,0.38924,0
0.5,0.56329,0.38785,0
0.5,0.56264,0.38924,0
0.5,0.54414,0.39241,0
0.5,0.5443,0.3921,0
0.5,0.56112,0.39241,0
0.5,0.54248,0.39557,0
0.5,0.56013,0.39436,0
0.5,0.55956,0.39557,0
0.5,0.54091,0.39873,0
0.5,0.54114,0.3983,0
0.5,0.55805,0.39873,0
0.5,0.53925,0.4019,0
0.5,0.55696,0.40086,0
0.5,0.55648,0.4019,0
0.5,0.53768,0.40506,0
0.5,0.53797,0.40452,0
0.5,0.55495,0.40506,0
0.5,0.53605,0.40823,0
0.5,0.5538,0.40732,0
0.5,0.55337,0.40823,0
0.5,0.53448,0.41139,0
0.5,0.53481,0.41077,0
0.5,0.55185,0.41139,0
0.5,0.53284,0.41456,0
0.5,0.55063,0.41377,0
0.5,0.55026,0.41456,0
0.5,0.53126,0.41772,0
0.5,0.53165,0.41701,0
0.5,0.54875,0.41772,0
0.5,0.52962,0.42089,0
0.5,0.54747,0.42023,0
0.5,0.54716,0.42089,0
0.5,0.52803,0.42405,0
0.5,0.52848,0.42321,0
0.5,0.54565,0.42405,0
0.5,0.5264,0.42722,0
0.5,0.5443,0.4267,0
0.5,0.54406,0.42722,0
0.5,0.52482,0.43038,0
0.5,0.52532,0.42945,0
0.5,0.54255,0.43038,0
0.5,0.5232,0.43354,0
0.5,0.54114,0.43313,0
0.5,0.54095,0.43354,0
0.5,0.52166,0.43671,0
0.5,0.52215,0.43577,0
0.5,0.53945,0.43671,0
0.5,0.52007,0.43987,0
0.5,0.53797,0.43959,0
0.5,0.53784,0.43987,0
0.5,0.51852,0.44304,0
0.5,0.51899,0.44214,0
0.5,0.53636,0.44304,0
0.5,0.51694,0.4462,0
0.5,0.53481,0.44614,0
0.5,0.53478,0.4462,0
0.5,0.51545,0.44937,0
0.5,0.51582,0.44863,0
0.5,0.53332,0.44937,0
0.5,0.51397,0.45253,0
0.5,0.5318,0.45253,0
0.5,0.51267,0.4557,0
0.5,0.53165,0.45285,0
0.5,0.53041,0.4557,0
0.5,0.5112,0.45886,0
0.5,0.51266,0.45574,0
0.5,0.52904,0.45886,0
0.5,0.50972,0.46203,0
0.5,0.52848,0.46017,0
0.5,0.5278,0.46203,0
0.5,0.50802,0.46519,0
0.5,0.50949,0.46249,0
0.5,0.5265,0.46519,0
0.5,0.50633,0.46835,0
0.5,0.52532,0.46775,0
0.5,0.52506,0.46835,0
0.5,0.50435,0.47152,0
0.5,0.50633,0.46836,0
0.5,0.52361,0.47152,0
0.5,0.50245,0.47468,0
0.5,0.50316,0.47355,0
0.5,0.52215,0.47435,0
0.5,0.52199,0.47468,0
0.5,0.50057,0.47785,0
0.5,0.52035,0.47785,0
0.5,0.49855,0.48101,0
0.5,0.5,0.47884,0
0.5,0.51899,0.48038,0
0.5,0.51866,0.48101,0
0.5,0.49631,0.48418,0
0.5,0.49684,0.48357,0
0.5,0.51717,0.48418,0
0.5,0.49331,0.48734,0
0.5,0.49367,0.48707,0
0.5,0.51582,0.48712,0
0.5,0.51572,0.48734,0
0.5,0.48596,0.49051,0
0.5,0.48734,0.49024,0
0.5,0.49051,0.48914,0
0.5,0.51446,0.49051,0
0.5,0,0.49216,0
0.5,0.0031646,0.49216,0
0.5,0.0063291,0.49216,0
0.5,0.0094937,0.49216,0
0.5,0.012658,0.49216,0
0.5,0.015823,0.49216,0
0.5,0.018987,0.49216,0
0.5,0.022152,0.49216,0
0.5,0.025316,0.49216,0
0.5,0.028481,0.49216,0
0.5,0.031646,0.49216,0
0.5,0.03481,0.49216,0
0.5,0.037975,0.49216,0
0.5,0.041139,0.49216,0
0.5,0.044304,0.49216,0
0.5,0.047468,0.49216,0
0.5,0.050633,0.49216,0
0.5,0.053797,0.49216,0
0.5,0.056962,0.49216,0
0.5,0.060127,0.49216,0
0.5,0.063291,0.49216,0
0.5,0.066456,0.49216,0
0.5,0.06962,0.49216,0
0.5,0.072785,0.49216,0
0.5,0.075949,0.49216,0
0.5,0.079114,0.49216,0
0.5,0.082278,0.49216,0
0.5,0.085443,0.49216,0
0.5,0.088608,0.49216,0
0.5,0.091772,0.49216,0
0.5,0.094937,0.49216,0
0.5,0.098101,0.49216,0
0.5,0.10127,0.49216,0
0.5,0.10443,0.49216,0
0.5,0.10759,0.49216,0
0.5,0.11076,0.49216,0
0.5,0.11392,0.49216,0
0.5,0.11709,0.49216,0
0.5,0.12025,0.49216,0
0.5,0.12342,0.49216,0
0.5,0.12658,0.49216,0
0.5,0.12975,0.49216,0
0.5,0.13291,0.49216,0
0.5,0.13608,0.49216,0
0.5,0.13924,0.49216,0
0.5,0.14241,0.49216,0
0.5,0.14557,0.49216,0
0.5,0.14873,0.49216,0
0.5,0.1519,0.49216,0
0.5,0.15506,0.49216,0
0.5,0.15823,0.49216,0
0.5,0.16139,0.49216,0
0.5,0.16456,0.49216,0
0.5,0.16772,0.49216,0
0.5,0.17089,0.49216,0
0.5,0.17405,0.49216,0
0.5,0.17722,0.49216,0
0.5,0.18038,0.49216,0
0.5,0.18354,0.49216,0
0.5,0.18671,0.49216,0
0.5,0.18987,0.49216,0
0.5,0.19304,0.49216,0
0.5,0.1962,0.49216,0
0.5,0.19937,0.49216,0
0.5,0.20253,0.49216,0
0.5,0.2057,0.49216,0
0.5,0.20886,0.49216,0
0.5,0.21203,0.49216,0
0.5,0.21519,0.49216,0
0.5,0.21835,0.49216,0
0.5,0.22152,0.49216,0
0.5,0.22468,0.49216,0
0.5,0.22785,0.49216,0
0.5,0.23101,0.49216,0
0.5,0.23418,0.49216,0
0.5,0.23734,0.49216,0
0.5,0.24051,0.49216,0
0.5,0.24367,0.49216,0
0.5,0.24684,0.49216,0
0.5,0.25,0.49216,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49215,0
0.5,0.27532,0.49215,0
0.5,0.27848,0.49215,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49214,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49079,0
0.5,0.51319,0.49367,0
0.5,0.51266,0.49497,0
0.5,0.51193,0.49684,0
0.5,0.51052,0.5,0
0.5,0.50949,0.50179,0
0.5,0.50869,0.50316,0
0.5,0.50633,0.50588,0
0.5,0.50583,0.50633,0
0.5,0.0031646,0.50784,0
0.5,0,0.50784,0
0.5,0.0063291,0.50784,0
0.5,0.0094937,0.50784,0
0.5,0.012658,0.50784,0
0.5,0.015823,0.50784,0
0.5,0.018987,0.50784,0
0.5,0.022152,0.50784,0
0.5,0.025316,0.50784,0
0.5,0.028481,0.50784,0
0.5,0.031646,0.50784,0
0.5,0.03481,0.50784,0
0.5,0.037975,0.50784,0
0.5,0.041139,0.50784,0
0.5,0.044304,0.50784,0
0.5,0.047468,0.50784,0
0.5,0.050633,0.50784,0
0.5,0.053797,0.50784,0
0.5,0.056962,0.50784,0
0.5,0.060127,0.50784,0
0.5,0.063291,0.50784,0
0.5,0.066456,0.50784,0
0.5,0.06962,0.50784,0
0.5,0.072785,0.50784,0
0.5,0.075949,0.50784,0
0.5,0.079114,0.50784,0
0.5,0.082278,0.50784,0
0.5,0.085443,0.50784,0
0.5,0.088608,0.50784,0
0.5,0.091772,0.50784,0
0.5,0.094937,0.50784,0
0.5,0.098101,0.50784,0
0.5,0.10127,0.50784,0
0.5,0.10443,0.50784,0
0.5,0.10759,0.50784,0
0.5,0.11076,0.50784,0
0.5,0.11392,0.50784,0
0.5,0.11709,0.50784,0
0.5,0.12025,0.50784,0
0.5,0.12342,0.50784,0
0.5,0.12658,0.50784,0
0.5,0.12975,0.50784,0
0.5,0.13291,0.50784,0
0.5,0.13608,0.50784,0
0.5,0.13924,0.50784,0
0.5,0.14241,0.50784,0
0.5,0.14557,0.50784,0
0.5,0.14873,0.50784,0
0.5,0.1519,0.50784,0
0.5,0.15506,0.50784,0
0.5,0.15823,0.50784,0
0.5,0.16139,0.50784,0
0.5,0.16456,0.50784,0
0.5,0.16772,0.50784,0
0.5,0.17089,0.50784,0
0.5,0.17405,0.50784,0
0.5,0.17722,0.50784,0
0.5,0.18038,0.50784,0
0.5,0.18354,0.50784,0
0.5,0.18671,0.50784,0
0.5,0.18987,0.50784,0
0.5,0.19304,0.50784,0
0.5,0.1962,0.50784,0
0.5,0.19937,0.50784,0
0.5,0.20253,0.50784,0
0.5,0.2057,0.50784,0
0.5,0.20886,0.50784,0
0.5,0.21203,0.50784,0
0.5,0.21519,0.50784,0
0.5,0.21835,0.50784,0
0.5,0.22152,0.50784,0
0.5,0.22468,0.50784,0
0.5,0.22785,0.50784,0
0.5,0.23101,0.50784,0
0.5,0.23418,0.50784,0
0.5,0.23734,0.50784,0
0.5,0.24051,0.50784,0
0.5,0.24367,0.50784,0
0.5,0.24684,0.50784,0
0.5,0.25,0.50784,0
0.5,0.25316,0.50784,0
0.5,0.25633,0.50784,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50785,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.50791,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59214,0.30696,0
0.5,0.59494,0.30578,0
0.5,0.5981,0.3064,0
0.5,0.59879,0.30696,0
0.5,0.58863,0.31013,0
0.5,0.59177,0.30712,0
0.5,0.60064,0.31013,0
0.5,0.5863,0.31329,0
0.5,0.58861,0.31016,0
0.5,0.60065,0.31329,0
0.5,0.58427,0.31646,0
0.5,0.58544,0.31464,0
0.5,0.59973,0.31646,0
0.5,0.58245,0.31962,0
0.5,0.59824,0.31962,0
0.5,0.58059,0.32278,0
0.5,0.58228,0.31993,0
0.5,0.5981,0.31989,0
0.5,0.5967,0.32278,0
0.5,0.57879,0.32595,0
0.5,0.57911,0.32542,0
0.5,0.59503,0.32595,0
0.5,0.57686,0.32911,0
0.5,0.59494,0.32612,0
0.5,0.59345,0.32911,0
0.5,0.57489,0.33228,0
0.5,0.57595,0.3306,0
0.5,0.59177,0.33219,0
0.5,0.59173,0.33228,0
0.5,0.57309,0.33544,0
0.5,0.59005,0.33544,0
0.5,0.57133,0.33861,0
0.5,0.57278,0.33602,0
0.5,0.58861,0.33785,0
0.5,0.58817,0.33861,0
0.5,0.5697,0.34177,0
0.5,0.58645,0.34177,0
0.5,0.56799,0.34494,0
0.5,0.56962,0.34193,0
0.5,0.58544,0.3436,0
0.5,0.58477,0.34494,0
0.5,0.56641,0.3481,0
0.5,0.56646,0.34802,0
0.5,0.58319,0.3481,0
0.5,0.56472,0.35127,0
0.5,0.58228,0.34985,0
0.5,0.5816,0.35127,0
0.5,0.56315,0.35443,0
0.5,0.56329,0.35417,0
0.5,0.58006,0.35443,0
0.5,0.56149,0.35759,0
0.5,0.57911,0.35626,0
0.5,0.57849,0.35759,0
0.5,0.55993,0.36076,0
0.5,0.56013,0.36039,0
0.5,0.57695,0.36076,0
0.5,0.55829,0.36392,0
0.5,0.57595,0.36269,0
0.5,0.57537,0.36392,0
0.5,0.55673,0.36709,0
0.5,0.55696,0.36665,0
0.5,0.57384,0.36709,0
0.5,0.55508,0.37025,0
0.5,0.57278,0.36915,0
0.5,0.57226,0.37025,0
0.5,0.55351,0.37342,0
0.5,0.5538,0.37288,0
0.5,0.57074,0.37342,0
0.5,0.55186,0.37658,0
0.5,0.56962,0.37562,0
0.5,0.56917,0.37658,0
0.5,0.55029,0.37975,0
0.5,0.55063,0.37911,0
0.5,0.56764,0.37975,0
0.5,0.54867,0.38291,0
0.5,0.56646,0.38206,0
0.5,0.56605,0.38291,0
0.5,0.5471,0.38608,0
0.5,0.54747,0.38538,0
0.5,0.56453,0.38608,0
0.5,0.54548,0.38924,0
0.5,0.56329,0.38848,0
0.5,0.56293,0.38924,0
0.5,0.5439,0.39241,0
0.5,0.5443,0.39165,0
0.5,0.56142,0.39241,0
0.5,0.54227,0.39557,0
0.5,0.56013,0.39493,0
0.5,0.55983,0.39557,0
0.5,0.54069,0.39873,0
0.5,0.54114,0.39789,0
0.5,0.55831,0.39873,0
0.5,0.53906,0.4019,0
0.5,0.55696,0.40138,0
0.5,0.55672,0.4019,0
0.5,0.53749,0.40506,0
0.5,0.53797,0.40415,0
0.5,0.55521,0.40506,0
0.5,0.53587,0.40823,0
0.5,0.5538,0.4078,0
0.5,0.5536,0.40823,0
0.5,0.5343,0.41139,0
0.5,0.53481,0.41043,0
0.5,0.55209,0.41139,0
0.5,0.53268,0.41456,0
0.5,0.55063,0.41422,0
0.5,0.55047,0.41456,0
0.5,0.53109,0.41772,0
0.5,0.53165,0.41668,0
0.5,0.54897,0.41772,0
0.5,0.52947,0.42089,0
0.5,0.54747,0.42066,0
0.5,0.54736,0.42089,0
0.5,0.52788,0.42405,0
0.5,0.52848,0.42292,0
0.5,0.54586,0.42405,0
0.5,0.52627,0.42722,0
0.5,0.5443,0.42711,0
0.5,0.54425,0.42722,0
0.5,0.5247,0.43038,0
0.5,0.52532,0.42921,0
0.5,0.54275,0.43038,0
0.5,0.5231,0.43354,0
0.5,0.54114,0.43352,0
0.5,0.54113,0.43354,0
0.5,0.52154,0.43671,0
0.5,0.52215,0.43554,0
0.5,0.53964,0.43671,0
0.5,0.51994,0.43987,0
0.5,0.53803,0.43987,0
0.5,0.51838,0.44304,0
0.5,0.51899,0.44188,0
0.5,0.53797,0.43998,0
0.5,0.53654,0.44304,0
0.5,0.51682,0.4462,0
0.5,0.53498,0.4462,0
0.5,0.51532,0.44937,0
0.5,0.51582,0.44837,0
0.5,0.53481,0.44653,0
0.5,0.5335,0.44937,0
0.5,0.51385,0.45253,0
0.5,0.532,0.45253,0
0.5,0.51256,0.4557,0
0.5,0.51266,0.45548,0
0.5,0.53165,0.45328,0
0.5,0.5306,0.4557,0
0.5,0.5111,0.45886,0
0.5,0.52925,0.45886,0
0.5,0.50965,0.46203,0
0.5,0.52848,0.46065,0
0.5,0.52798,0.46203,0
0.5,0.50795,0.46519,0
0.5,0.50949,0.46235,0
0.5,0.52668,0.46519,0
0.5,0.50624,0.46835,0
0.5,0.50633,0.4682,0
0.5,0.52532,0.46815,0
0.5,0.52523,0.46835,0
0.5,0.50425,0.47152,0
0.5,0.52379,0.47152,0
0.5,0.50234,0.47468,0
0.5,0.50316,0.47339,0
0.5,0.52216,0.47468,0
0.5,0.50047,0.47785,0
0.5,0.52215,0.47471,0
0.5,0.52053,0.47785,0
0.5,0.49844,0.48101,0
0.5,0.5,0.47867,0
0.5,0.51899,0.48072,0
0.5,0.51884,0.48101,0
0.5,0.4962,0.48418,0
0.5,0.49684,0.48342,0
0.5,0.51736,0.48418,0
0.5,0.49318,0.48734,0
0.5,0.49367,0.48697,0
0.5,0.51591,0.48734,0
0.5,0.4859,0.49051,0
0.5,0.48734,0.49022,0
0.5,0.49051,0.48907,0
0.5,0.51582,0.48754,0
0.5,0.51463,0.49051,0
0.5,0,0.49215,0
0.5,0.0031646,0.49216,0
0.5,0.0063291,0.49216,0
0.5,0.0094937,0.49216,0
0.5,0.012658,0.49216,0
0.5,0.015823,0.49216,0
0.5,0.018987,0.49216,0
0.5,0.022152,0.49216,0
0.5,0.025316,0.49216,0
0.5,0.028481,0.49216,0
0.5,0.031646,0.49216,0
0.5,0.03481,0.49216,0
0.5,0.037975,0.49216,0
0.5,0.041139,0.49216,0
0.5,0.044304,0.49216,0
0.5,0.047468,0.49216,0
0.5,0.050633,0.49216,0
0.5,0.053797,0.49216,0
0.5,0.056962,0.49216,0
0.5,0.060127,0.49216,0
0.5,0.063291,0.49216,0
0.5,0.066456,0.49216,0
0.5,0.06962,0.49216,0
0.5,0.072785,0.49216,0
0.5,0.075949,0.49216,0
0.5,0.079114,0.49216,0
0.5,0.082278,0.49216,0
0.5,0.085443,0.49216,0
0.5,0.088608,0.49216,0
0.5,0.091772,0.49216,0
0.5,0.094937,0.49216,0
0.5,0.098101,0.49216,0
0.5,0.10127,0.49216,0
0.5,0.10443,0.49216,0
0.5,0.10759,0.49216,0
0.5,0.11076,0.49216,0
0.5,0.11392,0.49216,0
0.5,0.11709,0.49216,0
0.5,0.12025,0.49216,0
0.5,0.12342,0.49216,0
0.5,0.12658,0.49216,0
0.5,0.12975,0.49216,0
0.5,0.13291,0.49216,0
0.5,0.13608,0.49216,0
0.5,0.13924,0.49216,0
0.5,0.14241,0.49216,0
0.5,0.14557,0.49216,0
0.5,0.14873,0.49216,0
0.5,0.1519,0.49216,0
0.5,0.15506,0.49216,0
0.5,0.15823,0.49216,0
0.5,0.16139,0.49216,0
0.5,0.16456,0.49216,0
0.5,0.16772,0.49216,0
0.5,0.17089,0.49216,0
0.5,0.17405,0.49216,0
0.5,0.17722,0.49216,0
0.5,0.18038,0.49216,0
0.5,0.18354,0.49216,0
0.5,0.18671,0.49216,0
0.5,0.18987,0.49216,0
0.5,0.19304,0.49216,0
0.5,0.1962,0.49216,0
0.5,0.19937,0.49216,0
0.5,0.20253,0.49216,0
0.5,0.2057,0.49215,0
0.5,0.20886,0.49215,0
0.5,0.21203,0.49215,0
0.5,0.21519,0.49215,0
0.5,0.21835,0.49215,0
0.5,0.22152,0.49215,0
0.5,0.22468,0.49215,0
0.5,0.22785,0.49215,0
0.5,0.23101,0.49215,0
0.5,0.23418,0.49215,0
0.5,0.23734,0.49215,0
0.5,0.24051,0.49215,0
0.5,0.24367,0.49215,0
0.5,0.24684,0.49215,0
0.5,0.25,0.49215,0
0.5,0.25316,0.49215,0
0.5,0.25633,0.49215,0
0.5,0.25949,0.49215,0
0.5,0.26266,0.49215,0
0.5,0.26582,0.49215,0
0.5,0.26899,0.49215,0
0.5,0.27215,0.49215,0
0.5,0.27532,0.49215,0
0.5,0.27848,0.49215,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49214,0
0.5,0.32278,0.49214,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49213,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49079,0
0.5,0.51336,0.49367,0
0.5,0.51266,0.49536,0
0.5,0.51207,0.49684,0
0.5,0.51064,0.5,0
0.5,0.50949,0.50194,0
0.5,0.50875,0.50316,0
0.5,0.50633,0.50589,0
0.5,0.50584,0.50633,0
0.5,0.0031646,0.50784,0
0.5,0,0.50784,0
0.5,0.0063291,0.50784,0
0.5,0.0094937,0.50784,0
0.5,0.012658,0.50784,0
0.5,0.015823,0.50784,0
0.5,0.018987,0.50784,0
0.5,0.022152,0.50784,0
0.5,0.025316,0.50784,0
0.5,0.028481,0.50784,0
0.5,0.031646,0.50784,0
0.5,0.03481,0.50784,0
0.5,0.037975,0.50784,0
0.5,0.041139,0.50784,0
0.5,0.044304,0.50784,0
0.5,0.047468,0.50784,0
0.5,0.050633,0.50784,0
0.5,0.053797,0.50784,0
0.5,0.056962,0.50784,0
0.5,0.060127,0.50784,0
0.5,0.063291,0.50784,0
0.5,0.066456,0.50784,0
0.5,0.06962,0.50784,0
0.5,0.072785,0.50784,0
0.5,0.075949,0.50784,0
0.5,0.079114,0.50784,0
0.5,0.082278,0.50784,0
0.5,0.085443,0.50784,0
0.5,0.088608,0.50784,0
0.5,0.091772,0.50784,0
0.5,0.094937,0.50784,0
0.5,0.098101,0.50784,0
0.5,0.10127,0.50784,0
0.5,0.10443,0.50784,0
0.5,0.10759,0.50784,0
0.5,0.11076,0.50784,0
0.5,0.11392,0.50784,0
0.5,0.11709,0.50784,0
0.5,0.12025,0.50784,0
0.5,0.12342,0.50784,0
0.5,0.12658,0.50784,0
0.5,0.12975,0.50784,0
0.5,0.13291,0.50784,0
0.5,0.13608,0.50784,0
0.5,0.13924,0.50784,0
0.5,0.14241,0.50784,0
0.5,0.14557,0.50784,0
0.5,0.14873,0.50784,0
0.5,0.1519,0.50784,0
0.5,0.15506,0.50784,0
0.5,0.15823,0.50784,0
0.5,0.16139,0.50784,0
0.5,0.16456,0.50784,0
0.5,0.16772,0.50784,0
0.5,0.17089,0.50784,0
0.5,0.17405,0.50784,0
0.5,0.17722,0.50784,0
0.5,0.18038,0.50784,0
0.5,0.18354,0.50784,0
0.5,0.18671,0.50784,0
0.5,0.18987,0.50784,0
0.5,0.19304,0.50784,0
0.5,0.1962,0.50784,0
0.5,0.19937,0.50784,0
0.5,0.20253,0.50784,0
0.5,0.2057,0.50784,0
0.5,0.20886,0.50784,0
0.5,0.21203,0.50784,0
0.5,0.21519,0.50784,0
0.5,0.21835,0.50784,0
0.5,0.22152,0.50784,0
0.5,0.22468,0.50784,0
0.5,0.22785,0.50784,0
0.5,0.23101,0.50785,0
0.5,0.23418,0.50785,0
0.5,0.23734,0.50785,0
0.5,0.24051,0.50785,0
0.5,0.24367,0.50785,0
0.5,0.24684,0.50785,0
0.5,0.25,0.50785,0
0.5,0.25316,0.50785,0
0.5,0.25633,0.50785,0
0.5,0.25949,0.50785,0
0.5,0.26266,0.50785,0
0.5,0.26582,0.50785,0
0.5,0.26899,0.50785,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50786,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50787,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50788,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50789,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.50791,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50794,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61343,0.27532,0
0.5,0.61392,0.27515,0
0.5,0.61461,0.27532,0
0.5,0.60808,0.27848,0
0.5,0.61076,0.27617,0
0.5,0.61709,0.27607,0
0.5,0.61895,0.27848,0
0.5,0.6055,0.28165,0
0.5,0.60759,0.27901,0
0.5,0.61935,0.28165,0
0.5,0.60332,0.28481,0
0.5,0.60443,0.28321,0
0.5,0.6186,0.28481,0
0.5,0.60129,0.28797,0
0.5,0.6172,0.28797,0
0.5,0.59921,0.29114,0
0.5,0.60127,0.28802,0
0.5,0.61709,0.28819,0
0.5,0.61563,0.29114,0
0.5,0.59729,0.2943,0
0.5,0.5981,0.29303,0
0.5,0.61392,0.29408,0
0.5,0.6138,0.2943,0
0.5,0.59539,0.29747,0
0.5,0.61205,0.29747,0
0.5,0.59337,0.30063,0
0.5,0.59494,0.2982,0
0.5,0.61076,0.29968,0
0.5,0.61025,0.30063,0
0.5,0.59143,0.3038,0
0.5,0.59177,0.30326,0
0.5,0.60849,0.3038,0
0.5,0.58951,0.30696,0
0.5,0.60759,0.30529,0
0.5,0.60663,0.30696,0
0.5,0.58759,0.31013,0
0.5,0.58861,0.30851,0
0.5,0.60476,0.31013,0
0.5,0.58565,0.31329,0
0.5,0.60443,0.31067,0
0.5,0.60299,0.31329,0
0.5,0.58371,0.31646,0
0.5,0.58544,0.31364,0
0.5,0.60127,0.31621,0
0.5,0.60113,0.31646,0
0.5,0.58194,0.31962,0
0.5,0.58228,0.31905,0
0.5,0.59931,0.31962,0
0.5,0.58015,0.32278,0
0.5,0.5981,0.32161,0
0.5,0.59743,0.32278,0
0.5,0.57837,0.32595,0
0.5,0.57911,0.3247,0
0.5,0.59568,0.32595,0
0.5,0.57651,0.32911,0
0.5,0.59494,0.32727,0
0.5,0.59398,0.32911,0
0.5,0.57453,0.33228,0
0.5,0.57595,0.33002,0
0.5,0.59227,0.33228,0
0.5,0.57278,0.33544,0
0.5,0.57278,0.33544,0
0.5,0.59177,0.33313,0
0.5,0.59051,0.33544,0
0.5,0.57103,0.33861,0
0.5,0.58861,0.33854,0
0.5,0.58856,0.33861,0
0.5,0.56941,0.34177,0
0.5,0.56962,0.34139,0
0.5,0.58682,0.34177,0
0.5,0.56773,0.34494,0
0.5,0.58544,0.34426,0
0.5,0.5851,0.34494,0
0.5,0.56614,0.3481,0
0.5,0.56646,0.34752,0
0.5,0.58352,0.3481,0
0.5,0.56449,0.35127,0
0.5,0.58228,0.35047,0
0.5,0.5819,0.35127,0
0.5,0.56291,0.35443,0
0.5,0.56329,0.35373,0
0.5,0.58036,0.35443,0
0.5,0.56129,0.35759,0
0.5,0.57911,0.35683,0
0.5,0.57875,0.35759,0
0.5,0.55972,0.36076,0
0.5,0.56013,0.35999,0
0.5,0.57722,0.36076,0
0.5,0.5581,0.36392,0
0.5,0.57595,0.36322,0
0.5,0.57561,0.36392,0
0.5,0.55653,0.36709,0
0.5,0.55696,0.36627,0
0.5,0.57409,0.36709,0
0.5,0.5549,0.37025,0
0.5,0.57278,0.36963,0
0.5,0.57249,0.37025,0
0.5,0.55332,0.37342,0
0.5,0.5538,0.37252,0
0.5,0.57098,0.37342,0
0.5,0.5517,0.37658,0
0.5,0.56962,0.37607,0
0.5,0.56938,0.37658,0
0.5,0.55012,0.37975,0
0.5,0.55063,0.37878,0
0.5,0.56786,0.37975,0
0.5,0.54851,0.38291,0
0.5,0.56646,0.38248,0
0.5,0.56625,0.38291,0
0.5,0.54694,0.38608,0
0.5,0.54747,0.38508,0
0.5,0.56474,0.38608,0
0.5,0.54533,0.38924,0
0.5,0.56329,0.38888,0
0.5,0.56312,0.38924,0
0.5,0.54374,0.39241,0
0.5,0.5443,0.39135,0
0.5,0.56161,0.39241,0
0.5,0.54213,0.39557,0
0.5,0.56013,0.39531,0
0.5,0.56001,0.39557,0
0.5,0.54054,0.39873,0
0.5,0.54114,0.3976,0
0.5,0.5585,0.39873,0
0.5,0.53893,0.4019,0
0.5,0.55696,0.40175,0
0.5,0.55689,0.4019,0
0.5,0.53735,0.40506,0
0.5,0.53797,0.40389,0
0.5,0.55539,0.40506,0
0.5,0.53575,0.40823,0
0.5,0.5538,0.40815,0
0.5,0.55376,0.40823,0
0.5,0.53417,0.41139,0
0.5,0.53481,0.41017,0
0.5,0.55227,0.41139,0
0.5,0.53255,0.41456,0
0.5,0.55063,0.41455,0
0.5,0.55063,0.41456,0
0.5,0.53096,0.41772,0
0.5,0.53165,0.41643,0
0.5,0.54913,0.41772,0
0.5,0.52935,0.42089,0
0.5,0.54752,0.42089,0
0.5,0.52775,0.42405,0
0.5,0.52848,0.42268,0
0.5,0.54747,0.42099,0
0.5,0.54602,0.42405,0
0.5,0.52616,0.42722,0
0.5,0.54442,0.42722,0
0.5,0.52459,0.43038,0
0.5,0.52532,0.42899,0
0.5,0.5443,0.42744,0
0.5,0.54291,0.43038,0
0.5,0.52299,0.43354,0
0.5,0.5413,0.43354,0
0.5,0.52143,0.43671,0
0.5,0.52215,0.43532,0
0.5,0.54114,0.43386,0
0.5,0.5398,0.43671,0
0.5,0.51984,0.43987,0
0.5,0.53819,0.43987,0
0.5,0.51827,0.44304,0
0.5,0.51899,0.44166,0
0.5,0.53797,0.44031,0
0.5,0.5367,0.44304,0
0.5,0.51672,0.4462,0
0.5,0.53514,0.4462,0
0.5,0.51522,0.44937,0
0.5,0.51582,0.44816,0
0.5,0.53481,0.44687,0
0.5,0.53366,0.44937,0
0.5,0.51376,0.45253,0
0.5,0.53217,0.45253,0
0.5,0.51246,0.4557,0
0.5,0.51266,0.45526,0
0.5,0.53165,0.45365,0
0.5,0.53077,0.4557,0
0.5,0.51102,0.45886,0
0.5,0.52943,0.45886,0
0.5,0.50958,0.46203,0
0.5,0.52848,0.46108,0
0.5,0.52813,0.46203,0
0.5,0.50789,0.46519,0
0.5,0.50949,0.4622,0
0.5,0.52685,0.46519,0
0.5,0.50616,0.46835,0
0.5,0.50633,0.46806,0
0.5,0.52539,0.46835,0
0.5,0.50418,0.47152,0
0.5,0.52532,0.4685,0
0.5,0.52394,0.47152,0
0.5,0.50226,0.47468,0
0.5,0.50316,0.47325,0
0.5,0.52234,0.47468,0
0.5,0.50039,0.47785,0
0.5,0.52215,0.47504,0
0.5,0.5207,0.47785,0
0.5,0.49836,0.48101,0
0.5,0.5,0.47854,0
0.5,0.519,0.48101,0
0.5,0.4961,0.48418,0
0.5,0.49684,0.4833,0
0.5,0.51899,0.48103,0
0.5,0.51753,0.48418,0
0.5,0.49307,0.48734,0
0.5,0.49367,0.48688,0
0.5,0.51609,0.48734,0
0.5,0.48583,0.49051,0
0.5,0.48734,0.49019,0
0.5,0.49051,0.48902,0
0.5,0.51582,0.48796,0
0.5,0.5148,0.49051,0
0.5,0,0.49215,0
0.5,0.0031646,0.49215,0
0.5,0.0063291,0.49215,0
0.5,0.0094937,0.49215,0
0.5,0.012658,0.49215,0
0.5,0.015823,0.49215,0
0.5,0.018987,0.49215,0
0.5,0.022152,0.49215,0
0.5,0.025316,0.49215,0
0.5,0.028481,0.49215,0
0.5,0.031646,0.49215,0
0.5,0.03481,0.49215,0
0.5,0.037975,0.49215,0
0.5,0.041139,0.49215,0
0.5,0.044304,0.49215,0
0.5,0.047468,0.49215,0
0.5,0.050633,0.49215,0
0.5,0.053797,0.49215,0
0.5,0.056962,0.49215,0
0.5,0.060127,0.49215,0
0.5,0.063291,0.49215,0
0.5,0.066456,0.49215,0
0.5,0.06962,0.49215,0
0.5,0.072785,0.49215,0
0.5,0.075949,0.49215,0
0.5,0.079114,0.49215,0
0.5,0.082278,0.49215,0
0.5,0.085443,0.49215,0
0.5,0.088608,0.49215,0
0.5,0.091772,0.49215,0
0.5,0.094937,0.49215,0
0.5,0.098101,0.49215,0
0.5,0.10127,0.49215,0
0.5,0.10443,0.49215,0
0.5,0.10759,0.49215,0
0.5,0.11076,0.49215,0
0.5,0.11392,0.49215,0
0.5,0.11709,0.49215,0
0.5,0.12025,0.49215,0
0.5,0.12342,0.49215,0
0.5,0.12658,0.49215,0
0.5,0.12975,0.49215,0
0.5,0.13291,0.49215,0
0.5,0.13608,0.49215,0
0.5,0.13924,0.49215,0
0.5,0.14241,0.49215,0
0.5,0.14557,0.49215,0
0.5,0.14873,0.49215,0
0.5,0.1519,0.49215,0
0.5,0.15506,0.49215,0
0.5,0.15823,0.49215,0
0.5,0.16139,0.49215,0
0.5,0.16456,0.49215,0
0.5,0.16772,0.49215,0
0.5,0.17089,0.49215,0
0.5,0.17405,0.49215,0
0.5,0.17722,0.49215,0
0.5,0.18038,0.49215,0
0.5,0.18354,0.49215,0
0.5,0.18671,0.49215,0
0.5,0.18987,0.49215,0
0.5,0.19304,0.49215,0
0.5,0.1962,0.49215,0
0.5,0.19937,0.49215,0
0.5,0.20253,0.49215,0
0.5,0.2057,0.49215,0
0.5,0.20886,0.49215,0
0.5,0.21203,0.49215,0
0.5,0.21519,0.49215,0
0.5,0.21835,0.49215,0
0.5,0.22152,0.49215,0
0.5,0.22468,0.49215,0
0.5,0.22785,0.49215,0
0.5,0.23101,0.49215,0
0.5,0.23418,0.49215,0
0.5,0.23734,0.49215,0
0.5,0.24051,0.49215,0
0.5,0.24367,0.49215,0
0.5,0.24684,0.49215,0
0.5,0.25,0.49215,0
0.5,0.25316,0.49215,0
0.5,0.25633,0.49215,0
0.5,0.25949,0.49215,0
0.5,0.26266,0.49215,0
0.5,0.26582,0.49215,0
0.5,0.26899,0.49215,0
0.5,0.27215,0.49215,0
0.5,0.27532,0.49215,0
0.5,0.27848,0.49215,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49214,0
0.5,0.31962,0.49214,0
0.5,0.32278,0.49214,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49213,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49212,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49208,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49078,0
0.5,0.51353,0.49367,0
0.5,0.51266,0.49573,0
0.5,0.51221,0.49684,0
0.5,0.51076,0.5,0
0.5,0.50949,0.50209,0
0.5,0.50882,0.50316,0
0.5,0.50633,0.5059,0
0.5,0.50585,0.50633,0
0.5,0.0031646,0.50785,0
0.5,0,0.50785,0
0.5,0.0063291,0.50785,0
0.5,0.0094937,0.50785,0
0.5,0.012658,0.50785,0
0.5,0.015823,0.50785,0
0.5,0.018987,0.50785,0
0.5,0.022152,0.50785,0
0.5,0.025316,0.50785,0
0.5,0.028481,0.50785,0
0.5,0.031646,0.50785,0
0.5,0.03481,0.50785,0
0.5,0.037975,0.50785,0
0.5,0.041139,0.50785,0
0.5,0.044304,0.50785,0
0.5,0.047468,0.50785,0
0.5,0.050633,0.50785,0
0.5,0.053797,0.50785,0
0.5,0.056962,0.50785,0
0.5,0.060127,0.50785,0
0.5,0.063291,0.50785,0
0.5,0.066456,0.50785,0
0.5,0.06962,0.50785,0
0.5,0.072785,0.50785,0
0.5,0.075949,0.50785,0
0.5,0.079114,0.50785,0
0.5,0.082278,0.50785,0
0.5,0.085443,0.50785,0
0.5,0.088608,0.50785,0
0.5,0.091772,0.50785,0
0.5,0.094937,0.50785,0
0.5,0.098101,0.50785,0
0.5,0.10127,0.50785,0
0.5,0.10443,0.50785,0
0.5,0.10759,0.50785,0
0.5,0.11076,0.50785,0
0.5,0.11392,0.50785,0
0.5,0.11709,0.50785,0
0.5,0.12025,0.50785,0
0.5,0.12342,0.50785,0
0.5,0.12658,0.50785,0
0.5,0.12975,0.50785,0
0.5,0.13291,0.50785,0
0.5,0.13608,0.50785,0
0.5,0.13924,0.50785,0
0.5,0.14241,0.50785,0
0.5,0.14557,0.50785,0
0.5,0.14873,0.50785,0
0.5,0.1519,0.50785,0
0.5,0.15506,0.50785,0
0.5,0.15823,0.50785,0
0.5,0.16139,0.50785,0
0.5,0.16456,0.50785,0
0.5,0.16772,0.50785,0
0.5,0.17089,0.50785,0
0.5,0.17405,0.50785,0
0.5,0.17722,0.50785,0
0.5,0.18038,0.50785,0
0.5,0.18354,0.50785,0
0.5,0.18671,0.50785,0
0.5,0.18987,0.50785,0
0.5,0.19304,0.50785,0
0.5,0.1962,0.50785,0
0.5,0.19937,0.50785,0
0.5,0.20253,0.50785,0
0.5,0.2057,0.50785,0
0.5,0.20886,0.50785,0
0.5,0.21203,0.50785,0
0.5,0.21519,0.50785,0
0.5,0.21835,0.50785,0
0.5,0.22152,0.50785,0
0.5,0.22468,0.50785,0
0.5,0.22785,0.50785,0
0.5,0.23101,0.50785,0
0.5,0.23418,0.50785,0
0.5,0.23734,0.50785,0
0.5,0.24051,0.50785,0
0.5,0.24367,0.50785,0
0.5,0.24684,0.50785,0
0.5,0.25,0.50785,0
0.5,0.25316,0.50785,0
0.5,0.25633,0.50785,0
0.5,0.25949,0.50785,0
0.5,0.26266,0.50785,0
0.5,0.26582,0.50785,0
0.5,0.26899,0.50785,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50786,0
0.5,0.31962,0.50786,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50787,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50788,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50789,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.50791,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50794,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.508,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50834,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62233,0.25633,0
0.5,0.62342,0.25539,0
0.5,0.62658,0.25397,0
0.5,0.62975,0.25435,0
0.5,0.63186,0.25633,0
0.5,0.61945,0.25949,0
0.5,0.62025,0.25851,0
0.5,0.63274,0.25949,0
0.5,0.61719,0.26266,0
0.5,0.63228,0.26266,0
0.5,0.61501,0.26582,0
0.5,0.61709,0.26282,0
0.5,0.63103,0.26582,0
0.5,0.61288,0.26899,0
0.5,0.61392,0.26746,0
0.5,0.62975,0.26823,0
0.5,0.62936,0.26899,0
0.5,0.61085,0.27215,0
0.5,0.62761,0.27215,0
0.5,0.60874,0.27532,0
0.5,0.61076,0.2723,0
0.5,0.62658,0.27381,0
0.5,0.62569,0.27532,0
0.5,0.6067,0.27848,0
0.5,0.60759,0.27712,0
0.5,0.62376,0.27848,0
0.5,0.6048,0.28165,0
0.5,0.62342,0.27903,0
0.5,0.62188,0.28165,0
0.5,0.60283,0.28481,0
0.5,0.60443,0.28228,0
0.5,0.62025,0.28425,0
0.5,0.61993,0.28481,0
0.5,0.60085,0.28797,0
0.5,0.60127,0.28734,0
0.5,0.61813,0.28797,0
0.5,0.59886,0.29114,0
0.5,0.61709,0.28972,0
0.5,0.61631,0.29114,0
0.5,0.59696,0.2943,0
0.5,0.5981,0.29246,0
0.5,0.61442,0.2943,0
0.5,0.59511,0.29747,0
0.5,0.61392,0.2951,0
0.5,0.61253,0.29747,0
0.5,0.5931,0.30063,0
0.5,0.59494,0.29775,0
0.5,0.61076,0.30042,0
0.5,0.61065,0.30063,0
0.5,0.59115,0.3038,0
0.5,0.59177,0.30281,0
0.5,0.60888,0.3038,0
0.5,0.58928,0.30696,0
0.5,0.60759,0.30592,0
0.5,0.60697,0.30696,0
0.5,0.58737,0.31013,0
0.5,0.58861,0.30814,0
0.5,0.60509,0.31013,0
0.5,0.58544,0.31329,0
0.5,0.60443,0.31121,0
0.5,0.60327,0.31329,0
0.5,0.58351,0.31646,0
0.5,0.58544,0.31329,0
0.5,0.60141,0.31646,0
0.5,0.58174,0.31962,0
0.5,0.58228,0.31871,0
0.5,0.60127,0.31668,0
0.5,0.59956,0.31962,0
0.5,0.57998,0.32278,0
0.5,0.5981,0.322,0
0.5,0.59765,0.32278,0
0.5,0.5782,0.32595,0
0.5,0.57911,0.3244,0
0.5,0.5959,0.32595,0
0.5,0.57635,0.32911,0
0.5,0.59494,0.32765,0
0.5,0.59418,0.32911,0
0.5,0.57438,0.33228,0
0.5,0.57595,0.32977,0
0.5,0.59248,0.33228,0
0.5,0.57262,0.33544,0
0.5,0.57278,0.33517,0
0.5,0.59177,0.33347,0
0.5,0.59069,0.33544,0
0.5,0.57089,0.33861,0
0.5,0.58875,0.33861,0
0.5,0.56926,0.34177,0
0.5,0.56962,0.34112,0
0.5,0.58861,0.33885,0
0.5,0.587,0.34177,0
0.5,0.5676,0.34494,0
0.5,0.58544,0.34457,0
0.5,0.58526,0.34494,0
0.5,0.566,0.3481,0
0.5,0.56646,0.34726,0
0.5,0.58368,0.3481,0
0.5,0.56437,0.35127,0
0.5,0.58228,0.35078,0
0.5,0.58205,0.35127,0
0.5,0.56279,0.35443,0
0.5,0.56329,0.35349,0
0.5,0.58051,0.35443,0
0.5,0.56118,0.35759,0
0.5,0.57911,0.35713,0
0.5,0.57889,0.35759,0
0.5,0.55961,0.36076,0
0.5,0.56013,0.35977,0
0.5,0.57737,0.36076,0
0.5,0.55799,0.36392,0
0.5,0.57595,0.3635,0
0.5,0.57575,0.36392,0
0.5,0.55641,0.36709,0
0.5,0.55696,0.36605,0
0.5,0.57424,0.36709,0
0.5,0.5548,0.37025,0
0.5,0.57278,0.36991,0
0.5,0.57262,0.37025,0
0.5,0.55321,0.37342,0
0.5,0.5538,0.37231,0
0.5,0.57111,0.37342,0
0.5,0.5516,0.37658,0
0.5,0.56962,0.37634,0
0.5,0.56951,0.37658,0
0.5,0.55002,0.37975,0
0.5,0.55063,0.37859,0
0.5,0.568,0.37975,0
0.5,0.54842,0.38291,0
0.5,0.56646,0.38274,0
0.5,0.56638,0.38291,0
0.5,0.54684,0.38608,0
0.5,0.54747,0.38489,0
0.5,0.56487,0.38608,0
0.5,0.54523,0.38924,0
0.5,0.56329,0.38913,0
0.5,0.56324,0.38924,0
0.5,0.54365,0.39241,0
0.5,0.5443,0.39116,0
0.5,0.56174,0.39241,0
0.5,0.54204,0.39557,0
0.5,0.56013,0.39555,0
0.5,0.56012,0.39557,0
0.5,0.54044,0.39873,0
0.5,0.54114,0.39742,0
0.5,0.55862,0.39873,0
0.5,0.53885,0.4019,0
0.5,0.55702,0.4019,0
0.5,0.53727,0.40506,0
0.5,0.53797,0.40372,0
0.5,0.55696,0.402,0
0.5,0.5555,0.40506,0
0.5,0.53566,0.40823,0
0.5,0.55389,0.40823,0
0.5,0.53408,0.41139,0
0.5,0.53481,0.41001,0
0.5,0.5538,0.4084,0
0.5,0.55238,0.41139,0
0.5,0.53247,0.41456,0
0.5,0.55075,0.41456,0
0.5,0.53087,0.41772,0
0.5,0.53165,0.41626,0
0.5,0.55063,0.41479,0
0.5,0.54925,0.41772,0
0.5,0.52927,0.42089,0
0.5,0.54765,0.42089,0
0.5,0.52767,0.42405,0
0.5,0.52848,0.42252,0
0.5,0.54747,0.42123,0
0.5,0.54613,0.42405,0
0.5,0.52609,0.42722,0
0.5,0.54455,0.42722,0
0.5,0.52452,0.43038,0
0.5,0.52532,0.42884,0
0.5,0.5443,0.42768,0
0.5,0.54302,0.43038,0
0.5,0.52292,0.43354,0
0.5,0.54143,0.43354,0
0.5,0.52135,0.43671,0
0.5,0.52215,0.43517,0
0.5,0.54114,0.4341,0
0.5,0.53991,0.43671,0
0.5,0.51976,0.43987,0
0.5,0.53831,0.43987,0
0.5,0.51819,0.44304,0
0.5,0.51899,0.44151,0
0.5,0.53797,0.44054,0
0.5,0.53681,0.44304,0
0.5,0.51665,0.4462,0
0.5,0.53527,0.4462,0
0.5,0.51516,0.44937,0
0.5,0.51582,0.44802,0
0.5,0.53481,0.44712,0
0.5,0.53377,0.44937,0
0.5,0.51371,0.45253,0
0.5,0.53231,0.45253,0
0.5,0.5124,0.4557,0
0.5,0.51266,0.45513,0
0.5,0.53165,0.45394,0
0.5,0.5309,0.4557,0
0.5,0.51096,0.45886,0
0.5,0.52958,0.45886,0
0.5,0.50953,0.46203,0
0.5,0.52848,0.46143,0
0.5,0.52826,0.46203,0
0.5,0.50783,0.46519,0
0.5,0.50949,0.46209,0
0.5,0.52698,0.46519,0
0.5,0.50609,0.46835,0
0.5,0.50633,0.46796,0
0.5,0.52553,0.46835,0
0.5,0.50413,0.47152,0
0.5,0.52532,0.46879,0
0.5,0.52407,0.47152,0
0.5,0.5022,0.47468,0
0.5,0.50316,0.47317,0
0.5,0.52249,0.47468,0
0.5,0.50034,0.47785,0
0.5,0.52215,0.47531,0
0.5,0.52084,0.47785,0
0.5,0.4983,0.48101,0
0.5,0.5,0.47845,0
0.5,0.51916,0.48101,0
0.5,0.49603,0.48418,0
0.5,0.49684,0.48321,0
0.5,0.51899,0.48136,0
0.5,0.51768,0.48418,0
0.5,0.49299,0.48734,0
0.5,0.49367,0.48682,0
0.5,0.51625,0.48734,0
0.5,0.48578,0.49051,0
0.5,0.48734,0.49017,0
0.5,0.49051,0.48897,0
0.5,0.51582,0.48834,0
0.5,0.51495,0.49051,0
0.5,0,0.49215,0
0.5,0.0031646,0.49215,0
0.5,0.0063291,0.49215,0
0.5,0.0094937,0.49215,0
0.5,0.012658,0.49215,0
0.5,0.015823,0.49215,0
0.5,0.018987,0.49215,0
0.5,0.022152,0.49215,0
0.5,0.025316,0.49215,0
0.5,0.028481,0.49215,0
0.5,0.031646,0.49215,0
0.5,0.03481,0.49215,0
0.5,0.037975,0.49215,0
0.5,0.041139,0.49215,0
0.5,0.044304,0.49215,0
0.5,0.047468,0.49215,0
0.5,0.050633,0.49215,0
0.5,0.053797,0.49215,0
0.5,0.056962,0.49215,0
0.5,0.060127,0.49215,0
0.5,0.063291,0.49215,0
0.5,0.066456,0.49215,0
0.5,0.06962,0.49215,0
0.5,0.072785,0.49215,0
0.5,0.075949,0.49215,0
0.5,0.079114,0.49215,0
0.5,0.082278,0.49215,0
0.5,0.085443,0.49215,0
0.5,0.088608,0.49215,0
0.5,0.091772,0.49215,0
0.5,0.094937,0.49215,0
0.5,0.098101,0.49215,0
0.5,0.10127,0.49215,0
0.5,0.10443,0.49215,0
0.5,0.10759,0.49215,0
0.5,0.11076,0.49215,0
0.5,0.11392,0.49215,0
0.5,0.11709,0.49215,0
0.5,0.12025,0.49215,0
0.5,0.12342,0.49215,0
0.5,0.12658,0.49215,0
0.5,0.12975,0.49215,0
0.5,0.13291,0.49215,0
0.5,0.13608,0.49215,0
0.5,0.13924,0.49215,0
0.5,0.14241,0.49215,0
0.5,0.14557,0.49215,0
0.5,0.14873,0.49215,0
0.5,0.1519,0.49215,0
0.5,0.15506,0.49215,0
0.5,0.15823,0.49215,0
0.5,0.16139,0.49215,0
0.5,0.16456,0.49215,0
0.5,0.16772,0.49215,0
0.5,0.17089,0.49215,0
0.5,0.17405,0.49215,0
0.5,0.17722,0.49215,0
0.5,0.18038,0.49215,0
0.5,0.18354,0.49215,0
0.5,0.18671,0.49215,0
0.5,0.18987,0.49215,0
0.5,0.19304,0.49215,0
0.5,0.1962,0.49215,0
0.5,0.19937,0.49215,0
0.5,0.20253,0.49215,0
0.5,0.2057,0.49215,0
0.5,0.20886,0.49215,0
0.5,0.21203,0.49215,0
0.5,0.21519,0.49215,0
0.5,0.21835,0.49215,0
0.5,0.22152,0.49215,0
0.5,0.22468,0.49215,0
0.5,0.22785,0.49215,0
0.5,0.23101,0.49215,0
0.5,0.23418,0.49215,0
0.5,0.23734,0.49215,0
0.5,0.24051,0.49215,0
0.5,0.24367,0.49215,0
0.5,0.24684,0.49215,0
0.5,0.25,0.49215,0
0.5,0.25316,0.49215,0
0.5,0.25633,0.49215,0
0.5,0.25949,0.49215,0
0.5,0.26266,0.49215,0
0.5,0.26582,0.49215,0
0.5,0.26899,0.49215,0
0.5,0.27215,0.49215,0
0.5,0.27532,0.49215,0
0.5,0.27848,0.49215,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49214,0
0.5,0.30696,0.49214,0
0.5,0.31013,0.49214,0
0.5,0.31329,0.49214,0
0.5,0.31646,0.49214,0
0.5,0.31962,0.49214,0
0.5,0.32278,0.49214,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49213,0
0.5,0.34177,0.49213,0
0.5,0.34494,0.49213,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49212,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49211,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49208,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49207,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49206,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49204,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49078,0
0.5,0.51369,0.49367,0
0.5,0.51266,0.49609,0
0.5,0.51235,0.49684,0
0.5,0.51088,0.5,0
0.5,0.50949,0.50224,0
0.5,0.5089,0.50316,0
0.5,0.50633,0.50594,0
0.5,0.50588,0.50633,0
0.5,0.0031646,0.50785,0
0.5,0,0.50785,0
0.5,0.0063291,0.50785,0
0.5,0.0094937,0.50785,0
0.5,0.012658,0.50785,0
0.5,0.015823,0.50785,0
0.5,0.018987,0.50785,0
0.5,0.022152,0.50785,0
0.5,0.025316,0.50785,0
0.5,0.028481,0.50785,0
0.5,0.031646,0.50785,0
0.5,0.03481,0.50785,0
0.5,0.037975,0.50785,0
0.5,0.041139,0.50785,0
0.5,0.044304,0.50785,0
0.5,0.047468,0.50785,0
0.5,0.050633,0.50785,0
0.5,0.053797,0.50785,0
0.5,0.056962,0.50785,0
0.5,0.060127,0.50785,0
0.5,0.063291,0.50785,0
0.5,0.066456,0.50785,0
0.5,0.06962,0.50785,0
0.5,0.072785,0.50785,0
0.5,0.075949,0.50785,0
0.5,0.079114,0.50785,0
0.5,0.082278,0.50785,0
0.5,0.085443,0.50785,0
0.5,0.088608,0.50785,0
0.5,0.091772,0.50785,0
0.5,0.094937,0.50785,0
0.5,0.098101,0.50785,0
0.5,0.10127,0.50785,0
0.5,0.10443,0.50785,0
0.5,0.10759,0.50785,0
0.5,0.11076,0.50785,0
0.5,0.11392,0.50785,0
0.5,0.11709,0.50785,0
0.5,0.12025,0.50785,0
0.5,0.12342,0.50785,0
0.5,0.12658,0.50785,0
0.5,0.12975,0.50785,0
0.5,0.13291,0.50785,0
0.5,0.13608,0.50785,0
0.5,0.13924,0.50785,0
0.5,0.14241,0.50785,0
0.5,0.14557,0.50785,0
0.5,0.14873,0.50785,0
0.5,0.1519,0.50785,0
0.5,0.15506,0.50785,0
0.5,0.15823,0.50785,0
0.5,0.16139,0.50785,0
0.5,0.16456,0.50785,0
0.5,0.16772,0.50785,0
0.5,0.17089,0.50785,0
0.5,0.17405,0.50785,0
0.5,0.17722,0.50785,0
0.5,0.18038,0.50785,0
0.5,0.18354,0.50785,0
0.5,0.18671,0.50785,0
0.5,0.18987,0.50785,0
0.5,0.19304,0.50785,0
0.5,0.1962,0.50785,0
0.5,0.19937,0.50785,0
0.5,0.20253,0.50785,0
0.5,0.2057,0.50785,0
0.5,0.20886,0.50785,0
0.5,0.21203,0.50785,0
0.5,0.21519,0.50785,0
0.5,0.21835,0.50785,0
0.5,0.22152,0.50785,0
0.5,0.22468,0.50785,0
0.5,0.22785,0.50785,0
0.5,0.23101,0.50785,0
0.5,0.23418,0.50785,0
0.5,0.23734,0.50785,0
0.5,0.24051,0.50785,0
0.5,0.24367,0.50785,0
0.5,0.24684,0.50785,0
0.5,0.25,0.50785,0
0.5,0.25316,0.50785,0
0.5,0.25633,0.50785,0
0.5,0.25949,0.50785,0
0.5,0.26266,0.50785,0
0.5,0.26582,0.50785,0
0.5,0.26899,0.50785,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50786,0
0.5,0.30063,0.50786,0
0.5,0.3038,0.50786,0
0.5,0.30696,0.50786,0
0.5,0.31013,0.50786,0
0.5,0.31329,0.50786,0
0.5,0.31646,0.50786,0
0.5,0.31962,0.50786,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50787,0
0.5,0.33861,0.50787,0
0.5,0.34177,0.50787,0
0.5,0.34494,0.50787,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50788,0
0.5,0.36076,0.50788,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50789,0
0.5,0.37342,0.50789,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.5079,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.50791,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50792,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50793,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50794,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50797,0
0.5,0.42722,0.50798,0
0.5,0.43038,0.50799,0
0.5,0.43354,0.508,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50803,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.50811,0
0.5,0.4557,0.50814,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50822,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50834,0
0.5,0.47152,0.50843,0
0.5,0.47468,0.50854,0
0.5,0.47785,0.50868,0
0.5,0.48101,0.50885,0
0.5,0.48418,0.50907,0
0.5,0.48734,0.50933,0
0.5,0.48925,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63679,0.23418,0
0.5,0.63924,0.23248,0
0.5,0.64241,0.23192,0
0.5,0.64557,0.23359,0
0.5,0.64606,0.23418,0
0.5,0.63374,0.23734,0
0.5,0.63608,0.23477,0
0.5,0.64703,0.23734,0
0.5,0.63131,0.24051,0
0.5,0.63291,0.2384,0
0.5,0.64656,0.24051,0
0.5,0.6291,0.24367,0
0.5,0.62975,0.24276,0
0.5,0.64557,0.24284,0
0.5,0.64525,0.24367,0
0.5,0.62696,0.24684,0
0.5,0.64355,0.24684,0
0.5,0.62474,0.25,0
0.5,0.62658,0.24737,0
0.5,0.64241,0.24871,0
0.5,0.64165,0.25,0
0.5,0.62264,0.25316,0
0.5,0.62342,0.25203,0
0.5,0.63973,0.25316,0
0.5,0.62057,0.25633,0
0.5,0.63924,0.25391,0
0.5,0.63776,0.25633,0
0.5,0.61854,0.25949,0
0.5,0.62025,0.25684,0
0.5,0.63608,0.25897,0
0.5,0.63577,0.25949,0
0.5,0.61663,0.26266,0
0.5,0.61709,0.26194,0
0.5,0.63383,0.26266,0
0.5,0.61463,0.26582,0
0.5,0.63291,0.26412,0
0.5,0.63191,0.26582,0
0.5,0.61252,0.26899,0
0.5,0.61392,0.26691,0
0.5,0.63005,0.26899,0
0.5,0.6105,0.27215,0
0.5,0.61076,0.27176,0
0.5,0.62975,0.26949,0
0.5,0.62823,0.27215,0
0.5,0.60843,0.27532,0
0.5,0.62658,0.27472,0
0.5,0.62621,0.27532,0
0.5,0.6064,0.27848,0
0.5,0.60759,0.27663,0
0.5,0.62425,0.27848,0
0.5,0.60455,0.28165,0
0.5,0.62342,0.27978,0
0.5,0.62227,0.28165,0
0.5,0.60259,0.28481,0
0.5,0.60443,0.28185,0
0.5,0.62026,0.28481,0
0.5,0.6006,0.28797,0
0.5,0.60127,0.28695,0
0.5,0.62025,0.28481,0
0.5,0.61845,0.28797,0
0.5,0.59864,0.29114,0
0.5,0.61709,0.29025,0
0.5,0.6166,0.29114,0
0.5,0.59676,0.2943,0
0.5,0.5981,0.2921,0
0.5,0.61472,0.2943,0
0.5,0.59493,0.29747,0
0.5,0.59494,0.29746,0
0.5,0.61392,0.29556,0
0.5,0.61278,0.29747,0
0.5,0.59292,0.30063,0
0.5,0.61089,0.30063,0
0.5,0.59097,0.3038,0
0.5,0.59177,0.30252,0
0.5,0.61076,0.30084,0
0.5,0.60912,0.3038,0
0.5,0.58912,0.30696,0
0.5,0.60759,0.30629,0
0.5,0.60719,0.30696,0
0.5,0.58721,0.31013,0
0.5,0.58861,0.30787,0
0.5,0.6053,0.31013,0
0.5,0.58528,0.31329,0
0.5,0.58544,0.31303,0
0.5,0.60443,0.31155,0
0.5,0.60346,0.31329,0
0.5,0.58337,0.31646,0
0.5,0.60162,0.31646,0
0.5,0.58159,0.31962,0
0.5,0.58228,0.31845,0
0.5,0.60127,0.31702,0
0.5,0.59974,0.31962,0
0.5,0.57985,0.32278,0
0.5,0.5981,0.32228,0
0.5,0.59781,0.32278,0
0.5,0.57807,0.32595,0
0.5,0.57911,0.32417,0
0.5,0.59607,0.32595,0
0.5,0.57624,0.32911,0
0.5,0.59494,0.32795,0
0.5,0.59434,0.32911,0
0.5,0.57426,0.33228,0
0.5,0.57595,0.32958,0
0.5,0.59264,0.33228,0
0.5,0.5725,0.33544,0
0.5,0.57278,0.33496,0
0.5,0.59177,0.33375,0
0.5,0.59084,0.33544,0
0.5,0.57077,0.33861,0
0.5,0.58891,0.33861,0
0.5,0.56914,0.34177,0
0.5,0.56962,0.3409,0
0.5,0.58861,0.33912,0
0.5,0.58714,0.34177,0
0.5,0.56749,0.34494,0
0.5,0.58544,0.34483,0
0.5,0.58539,0.34494,0
0.5,0.56589,0.3481,0
0.5,0.56646,0.34705,0
0.5,0.58382,0.3481,0
0.5,0.56427,0.35127,0
0.5,0.58228,0.35105,0
0.5,0.58217,0.35127,0
0.5,0.56268,0.35443,0
0.5,0.56329,0.35328,0
0.5,0.58064,0.35443,0
0.5,0.56108,0.35759,0
0.5,0.57911,0.35739,0
0.5,0.57902,0.35759,0
0.5,0.55951,0.36076,0
0.5,0.56013,0.35958,0
0.5,0.57751,0.36076,0
0.5,0.55789,0.36392,0
0.5,0.57595,0.36376,0
0.5,0.57587,0.36392,0
0.5,0.55631,0.36709,0
0.5,0.55696,0.36586,0
0.5,0.57437,0.36709,0
0.5,0.5547,0.37025,0
0.5,0.57278,0.37016,0
0.5,0.57274,0.37025,0
0.5,0.55311,0.37342,0
0.5,0.5538,0.37212,0
0.5,0.57124,0.37342,0
0.5,0.55151,0.37658,0
0.5,0.56963,0.37658,0
0.5,0.54993,0.37975,0
0.5,0.55063,0.37841,0
0.5,0.56962,0.37659,0
0.5,0.56812,0.37975,0
0.5,0.54833,0.38291,0
0.5,0.5665,0.38291,0
0.5,0.54676,0.38608,0
0.5,0.54747,0.38471,0
0.5,0.56646,0.38299,0
0.5,0.565,0.38608,0
0.5,0.54515,0.38924,0
0.5,0.56336,0.38924,0
0.5,0.54355,0.39241,0
0.5,0.5443,0.39099,0
0.5,0.56329,0.38937,0
0.5,0.56186,0.39241,0
0.5,0.54196,0.39557,0
0.5,0.56024,0.39557,0
0.5,0.54035,0.39873,0
0.5,0.54114,0.39725,0
0.5,0.56013,0.3958,0
0.5,0.55873,0.39873,0
0.5,0.53877,0.4019,0
0.5,0.55714,0.4019,0
0.5,0.53719,0.40506,0
0.5,0.53797,0.40356,0
0.5,0.55696,0.40224,0
0.5,0.55562,0.40506,0
0.5,0.53558,0.40823,0
0.5,0.55401,0.40823,0
0.5,0.534,0.41139,0
0.5,0.53481,0.40985,0
0.5,0.5538,0.40864,0
0.5,0.55249,0.41139,0
0.5,0.53239,0.41456,0
0.5,0.55087,0.41456,0
0.5,0.53079,0.41772,0
0.5,0.53165,0.41611,0
0.5,0.55063,0.41502,0
0.5,0.54936,0.41772,0
0.5,0.5292,0.42089,0
0.5,0.54776,0.42089,0
0.5,0.52759,0.42405,0
0.5,0.52848,0.42237,0
0.5,0.54747,0.42146,0
0.5,0.54623,0.42405,0
0.5,0.52601,0.42722,0
0.5,0.54466,0.42722,0
0.5,0.52444,0.43038,0
0.5,0.52532,0.42869,0
0.5,0.5443,0.42791,0
0.5,0.54313,0.43038,0
0.5,0.52285,0.43354,0
0.5,0.54154,0.43354,0
0.5,0.52128,0.43671,0
0.5,0.52215,0.43502,0
0.5,0.54114,0.43433,0
0.5,0.54002,0.43671,0
0.5,0.5197,0.43987,0
0.5,0.53843,0.43987,0
0.5,0.51812,0.44304,0
0.5,0.51899,0.44138,0
0.5,0.53797,0.44078,0
0.5,0.53692,0.44304,0
0.5,0.5166,0.4462,0
0.5,0.53539,0.4462,0
0.5,0.51511,0.44937,0
0.5,0.51582,0.44791,0
0.5,0.53481,0.44738,0
0.5,0.53389,0.44937,0
0.5,0.51367,0.45253,0
0.5,0.53245,0.45253,0
0.5,0.51235,0.4557,0
0.5,0.51266,0.45503,0
0.5,0.53165,0.45428,0
0.5,0.53105,0.4557,0
0.5,0.51091,0.45886,0
0.5,0.52975,0.45886,0
0.5,0.50947,0.46203,0
0.5,0.50949,0.46199,0
0.5,0.52848,0.46181,0
0.5,0.5284,0.46203,0
0.5,0.50777,0.46519,0
0.5,0.52712,0.46519,0
0.5,0.50604,0.46835,0
0.5,0.50633,0.46786,0
0.5,0.52567,0.46835,0
0.5,0.50408,0.47152,0
0.5,0.52532,0.46909,0
0.5,0.5242,0.47152,0
0.5,0.50216,0.47468,0
0.5,0.50316,0.47309,0
0.5,0.52264,0.47468,0
0.5,0.50029,0.47785,0
0.5,0.52215,0.4756,0
0.5,0.52099,0.47785,0
0.5,0.49825,0.48101,0
0.5,0.5,0.47837,0
0.5,0.51934,0.48101,0
0.5,0.49597,0.48418,0
0.5,0.49684,0.48314,0
0.5,0.51899,0.48173,0
0.5,0.51785,0.48418,0
0.5,0.49292,0.48734,0
0.5,0.49367,0.48675,0
0.5,0.51644,0.48734,0
0.5,0.48568,0.49051,0
0.5,0.48734,0.49014,0
0.5,0.49051,0.48893,0
0.5,0.51582,0.48877,0
0.5,0.51512,0.49051,0
0.5,0,0.49212,0
0.5,0.0031646,0.49212,0
0.5,0.0063291,0.49212,0
0.5,0.0094937,0.49211,0
0.5,0.012658,0.49211,0
0.5,0.015823,0.49211,0
0.5,0.018987,0.49211,0
0.5,0.022152,0.49211,0
0.5,0.025316,0.49211,0
0.5,0.028481,0.49211,0
0.5,0.031646,0.49211,0
0.5,0.03481,0.49211,0
0.5,0.037975,0.49211,0
0.5,0.041139,0.49211,0
0.5,0.044304,0.49211,0
0.5,0.047468,0.49211,0
0.5,0.050633,0.49211,0
0.5,0.053797,0.49211,0
0.5,0.056962,0.49211,0
0.5,0.060127,0.49211,0
0.5,0.063291,0.49211,0
0.5,0.066456,0.49211,0
0.5,0.06962,0.49211,0
0.5,0.072785,0.49211,0
0.5,0.075949,0.49211,0
0.5,0.079114,0.4921,0
0.5,0.082278,0.4921,0
0.5,0.085443,0.4921,0
0.5,0.088608,0.4921,0
0.5,0.091772,0.4921,0
0.5,0.094937,0.4921,0
0.5,0.098101,0.4921,0
0.5,0.10127,0.4921,0
0.5,0.10443,0.4921,0
0.5,0.10759,0.4921,0
0.5,0.11076,0.4921,0
0.5,0.11392,0.4921,0
0.5,0.11709,0.4921,0
0.5,0.12025,0.4921,0
0.5,0.12342,0.4921,0
0.5,0.12658,0.4921,0
0.5,0.12975,0.4921,0
0.5,0.13291,0.4921,0
0.5,0.13608,0.4921,0
0.5,0.13924,0.4921,0
0.5,0.14241,0.4921,0
0.5,0.14557,0.4921,0
0.5,0.14873,0.4921,0
0.5,0.1519,0.4921,0
0.5,0.15506,0.4921,0
0.5,0.15823,0.4921,0
0.5,0.16139,0.4921,0
0.5,0.16456,0.4921,0
0.5,0.16772,0.4921,0
0.5,0.17089,0.4921,0
0.5,0.17405,0.4921,0
0.5,0.17722,0.4921,0
0.5,0.18038,0.4921,0
0.5,0.18354,0.49209,0
0.5,0.18671,0.49209,0
0.5,0.18987,0.49209,0
0.5,0.19304,0.49209,0
0.5,0.1962,0.49209,0
0.5,0.19937,0.49209,0
0.5,0.20253,0.49209,0
0.5,0.2057,0.49209,0
0.5,0.20886,0.49209,0
0.5,0.21203,0.49209,0
0.5,0.21519,0.49209,0
0.5,0.21835,0.49209,0
0.5,0.22152,0.49209,0
0.5,0.22468,0.49209,0
0.5,0.22785,0.49209,0
0.5,0.23101,0.49209,0
0.5,0.23418,0.49209,0
0.5,0.23734,0.49209,0
0.5,0.24051,0.49209,0
0.5,0.24367,0.49209,0
0.5,0.24684,0.49209,0
0.5,0.25,0.49209,0
0.5,0.25316,0.49209,0
0.5,0.25633,0.49209,0
0.5,0.25949,0.49209,0
0.5,0.26266,0.49209,0
0.5,0.26582,0.49209,0
0.5,0.26899,0.49209,0
0.5,0.27215,0.49209,0
0.5,0.27532,0.49209,0
0.5,0.27848,0.49209,0
0.5,0.28165,0.49209,0
0.5,0.28481,0.49209,0
0.5,0.28797,0.49209,0
0.5,0.29114,0.49209,0
0.5,0.2943,0.49209,0
0.5,0.29747,0.49209,0
0.5,0.30063,0.49209,0
0.5,0.3038,0.49209,0
0.5,0.30696,0.49209,0
0.5,0.31013,0.49209,0
0.5,0.31329,0.49209,0
0.5,0.31646,0.49209,0
0.5,0.31962,0.49209,0
0.5,0.32278,0.49209,0
0.5,0.32595,0.49209,0
0.5,0.32911,0.49209,0
0.5,0.33228,0.49209,0
0.5,0.33544,0.49209,0
0.5,0.33861,0.49209,0
0.5,0.34177,0.49209,0
0.5,0.34494,0.49209,0
0.5,0.3481,0.49209,0
0.5,0.35127,0.49208,0
0.5,0.35443,0.49208,0
0.5,0.35759,0.49208,0
0.5,0.36076,0.49208,0
0.5,0.36392,0.49208,0
0.5,0.36709,0.49208,0
0.5,0.37025,0.49208,0
0.5,0.37342,0.49208,0
0.5,0.37658,0.49207,0
0.5,0.37975,0.49207,0
0.5,0.38291,0.49207,0
0.5,0.38608,0.49207,0
0.5,0.38924,0.49207,0
0.5,0.39241,0.49206,0
0.5,0.39557,0.49206,0
0.5,0.39873,0.49206,0
0.5,0.4019,0.49206,0
0.5,0.40506,0.49205,0
0.5,0.40823,0.49205,0
0.5,0.41139,0.49204,0
0.5,0.41456,0.49204,0
0.5,0.41772,0.49203,0
0.5,0.42089,0.49203,0
0.5,0.42405,0.49202,0
0.5,0.42722,0.49202,0
0.5,0.43038,0.49201,0
0.5,0.43354,0.492,0
0.5,0.43671,0.49199,0
0.5,0.43987,0.49198,0
0.5,0.44304,0.49197,0
0.5,0.4462,0.49196,0
0.5,0.44937,0.49194,0
0.5,0.45253,0.49192,0
0.5,0.4557,0.4919,0
0.5,0.45886,0.49187,0
0.5,0.46203,0.49183,0
0.5,0.46519,0.49178,0
0.5,0.46835,0.49172,0
0.5,0.47152,0.49163,0
0.5,0.47468,0.49151,0
0.5,0.47785,0.49134,0
0.5,0.48101,0.49111,0
0.5,0.48418,0.49077,0
0.5,0.51387,0.49367,0
0.5,0.51266,0.4965,0
0.5,0.51252,0.49684,0
0.5,0.51103,0.5,0
0.5,0.50949,0.50245,0
0.5,0.50902,0.50316,0
0.5,0.50633,0.50601,0
0.5,0.50595,0.50633,0
0.5,0.0031646,0.50788,0
0.5,0,0.50787,0
0.5,0.0063291,0.50788,0
0.5,0.0094937,0.50789,0
0.5,0.012658,0.50789,0
0.5,0.015823,0.50789,0
0.5,0.018987,0.50789,0
0.5,0.022152,0.50789,0
0.5,0.025316,0.50789,0
0.5,0.028481,0.50789,0
0.5,0.031646,0.50789,0
0.5,0.03481,0.50789,0
0.5,0.037975,0.50789,0
0.5,0.041139,0.50789,0
0.5,0.044304,0.50789,0
0.5,0.047468,0.50789,0
0.5,0.050633,0.50789,0
0.5,0.053797,0.50789,0
0.5,0.056962,0.50789,0
0.5,0.060127,0.50789,0
0.5,0.063291,0.50789,0
0.5,0.066456,0.50789,0
0.5,0.06962,0.50789,0
0.5,0.072785,0.50789,0
0.5,0.075949,0.50789,0
0.5,0.079114,0.5079,0
0.5,0.082278,0.5079,0
0.5,0.085443,0.5079,0
0.5,0.088608,0.5079,0
0.5,0.091772,0.5079,0
0.5,0.094937,0.5079,0
0.5,0.098101,0.5079,0
0.5,0.10127,0.5079,0
0.5,0.10443,0.5079,0
0.5,0.10759,0.5079,0
0.5,0.11076,0.5079,0
0.5,0.11392,0.5079,0
0.5,0.11709,0.5079,0
0.5,0.12025,0.5079,0
0.5,0.12342,0.5079,0
0.5,0.12658,0.5079,0
0.5,0.12975,0.5079,0
0.5,0.13291,0.5079,0
0.5,0.13608,0.5079,0
0.5,0.13924,0.5079,0
0.5,0.14241,0.5079,0
0.5,0.14557,0.5079,0
0.5,0.14873,0.5079,0
0.5,0.1519,0.5079,0
0.5,0.15506,0.5079,0
0.5,0.15823,0.5079,0
0.5,0.16139,0.5079,0
0.5,0.16456,0.5079,0
0.5,0.16772,0.5079,0
0.5,0.17089,0.5079,0
0.5,0.17405,0.5079,0
0.5,0.17722,0.5079,0
0.5,0.18038,0.5079,0
0.5,0.18354,0.5079,0
0.5,0.18671,0.50791,0
0.5,0.18987,0.50791,0
0.5,0.19304,0.50791,0
0.5,0.1962,0.50791,0
0.5,0.19937,0.50791,0
0.5,0.20253,0.50791,0
0.5,0.2057,0.50791,0
0.5,0.20886,0.50791,0
0.5,0.21203,0.50791,0
0.5,0.21519,0.50791,0
0.5,0.21835,0.50791,0
0.5,0.22152,0.50791,0
0.5,0.22468,0.50791,0
0.5,0.22785,0.50791,0
0.5,0.23101,0.50791,0
0.5,0.23418,0.50791,0
0.5,0.23734,0.50791,0
0.5,0.24051,0.50791,0
0.5,0.24367,0.50791,0
0.5,0.24684,0.50791,0
0.5,0.25,0.50791,0
0.5,0.25316,0.50791,0
0.5,0.25633,0.50791,0
0.5,0.25949,0.50791,0
0.5,0.26266,0.50791,0
0.5,0.26582,0.50791,0
0.5,0.26899,0.50791,0
0.5,0.27215,0.50791,0
0.5,0.27532,0.50791,0
0.5,0.27848,0.50791,0
0.5,0.28165,0.50791,0
0.5,0.28481,0.50791,0
0.5,0.28797,0.50791,0
0.5,0.29114,0.50791,0
0.5,0.2943,0.50791,0
0.5,0.29747,0.50791,0
0.5,0.30063,0.50791,0
0.5,0.3038,0.50791,0
0.5,0.30696,0.50791,0
0.5,0.31013,0.50792,0
0.5,0.31329,0.50792,0
0.5,0.31646,0.50792,0
0.5,0.31962,0.50792,0
0.5,0.32278,0.50792,0
0.5,0.32595,0.50792,0
0.5,0.32911,0.50792,0
0.5,0.33228,0.50792,0
0.5,0.33544,0.50792,0
0.5,0.33861,0.50792,0
0.5,0.34177,0.50792,0
0.5,0.34494,0.50792,0
0.5,0.3481,0.50792,0
0.5,0.35127,0.50792,0
0.5,0.35443,0.50792,0
0.5,0.35759,0.50792,0
0.5,0.36076,0.50793,0
0.5,0.36392,0.50793,0
0.5,0.36709,0.50793,0
0.5,0.37025,0.50793,0
0.5,0.37342,0.50793,0
0.5,0.37658,0.50793,0
0.5,0.37975,0.50794,0
0.5,0.38291,0.50794,0
0.5,0.38608,0.50794,0
0.5,0.38924,0.50794,0
0.5,0.39241,0.50795,0
0.5,0.39557,0.50795,0
0.5,0.39873,0.50795,0
0.5,0.4019,0.50796,0
0.5,0.40506,0.50796,0
0.5,0.40823,0.50797,0
0.5,0.41139,0.50797,0
0.5,0.41456,0.50798,0
0.5,0.41772,0.50798,0
0.5,0.42089,0.50799,0
0.5,0.42405,0.508,0
0.5,0.42722,0.508,0
0.5,0.43038,0.50801,0
0.5,0.43354,0.50802,0
0.5,0.43671,0.50804,0
0.5,0.43987,0.50805,0
0.5,0.44304,0.50807,0
0.5,0.4462,0.50808,0
0.5,0.44937,0.5081,0
0.5,0.45253,0.50813,0
0.5,0.4557,0.50816,0
0.5,0.45886,0.50819,0
0.5,0.46203,0.50824,0
0.5,0.46519,0.50829,0
0.5,0.46835,0.50836,0
0.5,0.47152,0.50844,0
0.5,0.47468,0.50855,0
0.5,0.47785,0.50869,0
0.5,0.48101,0.50886,0
0.5,0.48418,0.50907,0
0.5,0.48734,0.50933,0
0.5,0.48925,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50816,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64897,0.21519,0
0.5,0.6519,0.21291,0
0.5,0.65506,0.21207,0
0.5,0.65823,0.21321,0
0.5,0.65975,0.21519,0
0.5,0.64622,0.21835,0
0.5,0.64873,0.21541,0
0.5,0.66022,0.21835,0
0.5,0.6439,0.22152,0
0.5,0.64557,0.21924,0
0.5,0.65945,0.22152,0
0.5,0.64171,0.22468,0
0.5,0.64241,0.22372,0
0.5,0.65823,0.22405,0
0.5,0.65794,0.22468,0
0.5,0.63955,0.22785,0
0.5,0.65623,0.22785,0
0.5,0.63735,0.23101,0
0.5,0.63924,0.22832,0
0.5,0.65506,0.22975,0
0.5,0.65433,0.23101,0
0.5,0.63516,0.23418,0
0.5,0.63608,0.23288,0
0.5,0.65237,0.23418,0
0.5,0.63305,0.23734,0
0.5,0.6519,0.23491,0
0.5,0.65042,0.23734,0
0.5,0.63087,0.24051,0
0.5,0.63291,0.23756,0
0.5,0.64873,0.2399,0
0.5,0.64834,0.24051,0
0.5,0.62872,0.24367,0
0.5,0.62975,0.24219,0
0.5,0.64634,0.24367,0
0.5,0.62664,0.24684,0
0.5,0.64557,0.24485,0
0.5,0.64432,0.24684,0
0.5,0.62442,0.25,0
0.5,0.62658,0.24691,0
0.5,0.64241,0.24974,0
0.5,0.64224,0.25,0
0.5,0.62232,0.25316,0
0.5,0.62342,0.25156,0
0.5,0.64027,0.25316,0
0.5,0.62029,0.25633,0
0.5,0.63924,0.25469,0
0.5,0.63819,0.25633,0
0.5,0.61828,0.25949,0
0.5,0.62025,0.25638,0
0.5,0.63611,0.25949,0
0.5,0.61638,0.26266,0
0.5,0.61709,0.26154,0
0.5,0.63608,0.25955,0
0.5,0.63416,0.26266,0
0.5,0.61443,0.26582,0
0.5,0.63291,0.26462,0
0.5,0.63219,0.26582,0
0.5,0.61232,0.26899,0
0.5,0.61392,0.26661,0
0.5,0.63035,0.26899,0
0.5,0.61029,0.27215,0
0.5,0.61076,0.27146,0
0.5,0.62975,0.26995,0
0.5,0.62849,0.27215,0
0.5,0.60825,0.27532,0
0.5,0.62658,0.27512,0
0.5,0.62645,0.27532,0
0.5,0.60623,0.27848,0
0.5,0.60759,0.27634,0
0.5,0.62449,0.27848,0
0.5,0.60439,0.28165,0
0.5,0.60443,0.28159,0
0.5,0.62342,0.28014,0
0.5,0.62248,0.28165,0
0.5,0.60244,0.28481,0
0.5,0.62047,0.28481,0
0.5,0.60045,0.28797,0
0.5,0.60127,0.28672,0
0.5,0.62025,0.28515,0
0.5,0.61864,0.28797,0
0.5,0.59851,0.29114,0
0.5,0.61709,0.29057,0
0.5,0.61677,0.29114,0
0.5,0.59663,0.2943,0
0.5,0.5981,0.29188,0
0.5,0.6149,0.2943,0
0.5,0.5948,0.29747,0
0.5,0.59494,0.29725,0
0.5,0.61392,0.29585,0
0.5,0.61295,0.29747,0
0.5,0.5928,0.30063,0
0.5,0.61106,0.30063,0
0.5,0.59084,0.3038,0
0.5,0.59177,0.30232,0
0.5,0.61076,0.30114,0
0.5,0.60928,0.3038,0
0.5,0.58901,0.30696,0
0.5,0.60759,0.30654,0
0.5,0.60734,0.30696,0
0.5,0.5871,0.31013,0
0.5,0.58861,0.30769,0
0.5,0.60545,0.31013,0
0.5,0.58516,0.31329,0
0.5,0.58544,0.31285,0
0.5,0.60443,0.3118,0
0.5,0.6036,0.31329,0
0.5,0.58326,0.31646,0
0.5,0.60177,0.31646,0
0.5,0.58149,0.31962,0
0.5,0.58228,0.31827,0
0.5,0.60127,0.31727,0
0.5,0.59987,0.31962,0
0.5,0.57975,0.32278,0
0.5,0.5981,0.3225,0
0.5,0.59793,0.32278,0
0.5,0.57796,0.32595,0
0.5,0.57911,0.32399,0
0.5,0.5962,0.32595,0
0.5,0.57614,0.32911,0
0.5,0.59494,0.32818,0
0.5,0.59446,0.32911,0
0.5,0.57416,0.33228,0
0.5,0.57595,0.32943,0
0.5,0.59276,0.33228,0
0.5,0.57241,0.33544,0
0.5,0.57278,0.3348,0
0.5,0.59177,0.33396,0
0.5,0.59096,0.33544,0
0.5,0.57068,0.33861,0
0.5,0.58904,0.33861,0
0.5,0.56905,0.34177,0
0.5,0.56962,0.34073,0
0.5,0.58861,0.33934,0
0.5,0.58726,0.34177,0
0.5,0.5674,0.34494,0
0.5,0.5855,0.34494,0
0.5,0.56579,0.3481,0
0.5,0.56646,0.34687,0
0.5,0.58544,0.34505,0
0.5,0.58393,0.3481,0
0.5,0.56419,0.35127,0
0.5,0.58228,0.35127,0
0.5,0.56259,0.35443,0
0.5,0.56329,0.35312,0
0.5,0.58228,0.35127,0
0.5,0.58075,0.35443,0
0.5,0.561,0.35759,0
0.5,0.57913,0.35759,0
0.5,0.55942,0.36076,0
0.5,0.56013,0.35941,0
0.5,0.57911,0.35762,0
0.5,0.57762,0.36076,0
0.5,0.55781,0.36392,0
0.5,0.57598,0.36392,0
0.5,0.55623,0.36709,0
0.5,0.55696,0.3657,0
0.5,0.57595,0.36398,0
0.5,0.57448,0.36709,0
0.5,0.55462,0.37025,0
0.5,0.57285,0.37025,0
0.5,0.55302,0.37342,0
0.5,0.5538,0.37196,0
0.5,0.57278,0.37037,0
0.5,0.57134,0.37342,0
0.5,0.55144,0.37658,0
0.5,0.56974,0.37658,0
0.5,0.54985,0.37975,0
0.5,0.55063,0.37826,0
0.5,0.56962,0.37682,0
0.5,0.56822,0.37975,0
0.5,0.54826,0.38291,0
0.5,0.56662,0.38291,0
0.5,0.54668,0.38608,0
0.5,0.54747,0.38456,0
0.5,0.56646,0.38322,0
0.5,0.5651,0.38608,0
0.5,0.54507,0.38924,0
0.5,0.56347,0.38924,0
0.5,0.54348,0.39241,0
0.5,0.5443,0.39084,0
0.5,0.56329,0.38959,0
0.5,0.56196,0.39241,0
0.5,0.54188,0.39557,0
0.5,0.56035,0.39557,0
0.5,0.54028,0.39873,0
0.5,0.54114,0.39711,0
0.5,0.56013,0.39601,0
0.5,0.55883,0.39873,0
0.5,0.5387,0.4019,0
0.5,0.55725,0.4019,0
0.5,0.53712,0.40506,0
0.5,0.53797,0.40341,0
0.5,0.55696,0.40245,0
0.5,0.55571,0.40506,0
0.5,0.53552,0.40823,0
0.5,0.55412,0.40823,0
0.5,0.53393,0.41139,0
0.5,0.53481,0.40971,0
0.5,0.5538,0.40885,0
0.5,0.55259,0.41139,0
0.5,0.53233,0.41456,0
0.5,0.55098,0.41456,0
0.5,0.53072,0.41772,0
0.5,0.53165,0.41597,0
0.5,0.55063,0.41522,0
0.5,0.54945,0.41772,0
0.5,0.52913,0.42089,0
0.5,0.54786,0.42089,0
0.5,0.52753,0.42405,0
0.5,0.52848,0.42224,0
0.5,0.54747,0.42165,0
0.5,0.54633,0.42405,0
0.5,0.52595,0.42722,0
0.5,0.54477,0.42722,0
0.5,0.52438,0.43038,0
0.5,0.52532,0.42856,0
0.5,0.5443,0.42811,0
0.5,0.54322,0.43038,0
0.5,0.52279,0.43354,0
0.5,0.54165,0.43354,0
0.5,0.52121,0.43671,0
0.5,0.52215,0.4349,0
0.5,0.54114,0.43453,0
0.5,0.54012,0.43671,0
0.5,0.51964,0.43987,0
0.5,0.53854,0.43987,0
0.5,0.51807,0.44304,0
0.5,0.51899,0.44126,0
0.5,0.53797,0.44099,0
0.5,0.53702,0.44304,0
0.5,0.51655,0.4462,0
0.5,0.53551,0.4462,0
0.5,0.51507,0.44937,0
0.5,0.51582,0.44783,0
0.5,0.53481,0.44763,0
0.5,0.53402,0.44937,0
0.5,0.51364,0.45253,0
0.5,0.53261,0.45253,0
0.5,0.51233,0.4557,0
0.5,0.51266,0.45497,0
0.5,0.53165,0.45465,0
0.5,0.53122,0.4557,0
0.5,0.51088,0.45886,0
0.5,0.52994,0.45886,0
0.5,0.50943,0.46203,0
0.5,0.50949,0.4619,0
0.5,0.52857,0.46203,0
0.5,0.50773,0.46519,0
0.5,0.52848,0.46223,0
0.5,0.52727,0.46519,0
0.5,0.506,0.46835,0
0.5,0.50633,0.46779,0
0.5,0.52582,0.46835,0
0.5,0.50405,0.47152,0
0.5,0.52532,0.4694,0
0.5,0.52434,0.47152,0
0.5,0.50213,0.47468,0
0.5,0.50316,0.47304,0
0.5,0.5228,0.47468,0
0.5,0.50026,0.47785,0
0.5,0.52215,0.4759,0
0.5,0.52115,0.47785,0
0.5,0.49821,0.48101,0
0.5,0.5,0.47831,0
0.5,0.51953,0.48101,0
0.5,0.49592,0.48418,0
0.5,0.49684,0.48308,0
0.5,0.51899,0.48212,0
0.5,0.51803,0.48418,0
0.5,0.49285,0.48734,0
0.5,0.49367,0.4867,0
0.5,0.51663,0.48734,0
0.5,0.48558,0.49051,0
0.5,0.48734,0.49011,0
0.5,0.49051,0.48889,0
0.5,0.51582,0.48923,0
0.5,0.5153,0.49051,0
0.5,0,0.49207,0
0.5,0.0031646,0.49207,0
0.5,0.0063291,0.49206,0
0.5,0.0094937,0.49206,0
0.5,0.012658,0.49206,0
0.5,0.015823,0.49205,0
0.5,0.018987,0.49205,0
0.5,0.022152,0.49205,0
0.5,0.025316,0.49205,0
0.5,0.028481,0.49205,0
0.5,0.031646,0.49205,0
0.5,0.03481,0.49205,0
0.5,0.037975,0.49205,0
0.5,0.041139,0.49205,0
0.5,0.044304,0.49205,0
0.5,0.047468,0.49205,0
0.5,0.050633,0.49205,0
0.5,0.053797,0.49205,0
0.5,0.056962,0.49205,0
0.5,0.060127,0.49205,0
0.5,0.063291,0.49205,0
0.5,0.066456,0.49205,0
0.5,0.06962,0.49205,0
0.5,0.072785,0.49205,0
0.5,0.075949,0.49205,0
0.5,0.079114,0.49205,0
0.5,0.082278,0.49205,0
0.5,0.085443,0.49205,0
0.5,0.088608,0.49205,0
0.5,0.091772,0.49205,0
0.5,0.094937,0.49205,0
0.5,0.098101,0.49205,0
0.5,0.10127,0.49205,0
0.5,0.10443,0.49205,0
0.5,0.10759,0.49205,0
0.5,0.11076,0.49205,0
0.5,0.11392,0.49205,0
0.5,0.11709,0.49205,0
0.5,0.12025,0.49205,0
0.5,0.12342,0.49205,0
0.5,0.12658,0.49205,0
0.5,0.12975,0.49204,0
0.5,0.13291,0.49204,0
0.5,0.13608,0.49204,0
0.5,0.13924,0.49204,0
0.5,0.14241,0.49204,0
0.5,0.14557,0.49204,0
0.5,0.14873,0.49204,0
0.5,0.1519,0.49204,0
0.5,0.15506,0.49204,0
0.5,0.15823,0.49204,0
0.5,0.16139,0.49204,0
0.5,0.16456,0.49204,0
0.5,0.16772,0.49204,0
0.5,0.17089,0.49204,0
0.5,0.17405,0.49204,0
0.5,0.17722,0.49204,0
0.5,0.18038,0.49204,0
0.5,0.18354,0.49204,0
0.5,0.18671,0.49204,0
0.5,0.18987,0.49204,0
0.5,0.19304,0.49204,0
0.5,0.1962,0.49204,0
0.5,0.19937,0.49204,0
0.5,0.20253,0.49204,0
0.5,0.2057,0.49204,0
0.5,0.20886,0.49204,0
0.5,0.21203,0.49204,0
0.5,0.21519,0.49204,0
0.5,0.21835,0.49204,0
0.5,0.22152,0.49204,0
0.5,0.22468,0.49204,0
0.5,0.22785,0.49204,0
0.5,0.23101,0.49204,0
0.5,0.23418,0.49204,0
0.5,0.23734,0.49204,0
0.5,0.24051,0.49204,0
0.5,0.24367,0.49204,0
0.5,0.24684,0.49204,0
0.5,0.25,0.49204,0
0.5,0.25316,0.49204,0
0.5,0.25633,0.49204,0
0.5,0.25949,0.49204,0
0.5,0.26266,0.49204,0
0.5,0.26582,0.49204,0
0.5,0.26899,0.49204,0
0.5,0.27215,0.49204,0
0.5,0.27532,0.49204,0
0.5,0.27848,0.49204,0
0.5,0.28165,0.49204,0
0.5,0.28481,0.49203,0
0.5,0.28797,0.49203,0
0.5,0.29114,0.49203,0
0.5,0.2943,0.49203,0
0.5,0.29747,0.49203,0
0.5,0.30063,0.49204,0
0.5,0.3038,0.49204,0
0.5,0.30696,0.49204,0
0.5,0.31013,0.49204,0
0.5,0.31329,0.49204,0
0.5,0.31646,0.49204,0
0.5,0.31962,0.49204,0
0.5,0.32278,0.49204,0
0.5,0.32595,0.49204,0
0.5,0.32911,0.49204,0
0.5,0.33228,0.49204,0
0.5,0.33544,0.49204,0
0.5,0.33861,0.49204,0
0.5,0.34177,0.49204,0
0.5,0.34494,0.49204,0
0.5,0.3481,0.49204,0
0.5,0.35127,0.49204,0
0.5,0.35443,0.49204,0
0.5,0.35759,0.49204,0
0.5,0.36076,0.49203,0
0.5,0.36392,0.49203,0
0.5,0.36709,0.49203,0
0.5,0.37025,0.49203,0
0.5,0.37342,0.49203,0
0.5,0.37658,0.49203,0
0.5,0.37975,0.49203,0
0.5,0.38291,0.49203,0
0.5,0.38608,0.49203,0
0.5,0.38924,0.49203,0
0.5,0.39241,0.49202,0
0.5,0.39557,0.49202,0
0.5,0.39873,0.49202,0
0.5,0.4019,0.49202,0
0.5,0.40506,0.49201,0
0.5,0.40823,0.49201,0
0.5,0.41139,0.49201,0
0.5,0.41456,0.492,0
0.5,0.41772,0.492,0
0.5,0.42089,0.49199,0
0.5,0.42405,0.49199,0
0.5,0.42722,0.49198,0
0.5,0.43038,0.49198,0
0.5,0.43354,0.49197,0
0.5,0.43671,0.49196,0
0.5,0.43987,0.49195,0
0.5,0.44304,0.49194,0
0.5,0.4462,0.49193,0
0.5,0.44937,0.49191,0
0.5,0.45253,0.4919,0
0.5,0.4557,0.49188,0
0.5,0.45886,0.49185,0
0.5,0.46203,0.49181,0
0.5,0.46519,0.49176,0
0.5,0.46835,0.4917,0
0.5,0.47152,0.49161,0
0.5,0.47468,0.4915,0
0.5,0.47785,0.49133,0
0.5,0.48101,0.4911,0
0.5,0.48418,0.49076,0
0.5,0.51406,0.49367,0
0.5,0.5127,0.49684,0
0.5,0.51266,0.49692,0
0.5,0.5112,0.5,0
0.5,0.50949,0.50266,0
0.5,0.50915,0.50316,0
0.5,0.50633,0.50609,0
0.5,0.50602,0.50633,0
0.5,0.0031646,0.50793,0
0.5,0,0.50793,0
0.5,0.0063291,0.50794,0
0.5,0.0094937,0.50794,0
0.5,0.012658,0.50794,0
0.5,0.015823,0.50795,0
0.5,0.018987,0.50795,0
0.5,0.022152,0.50795,0
0.5,0.025316,0.50795,0
0.5,0.028481,0.50795,0
0.5,0.031646,0.50795,0
0.5,0.03481,0.50795,0
0.5,0.037975,0.50795,0
0.5,0.041139,0.50795,0
0.5,0.044304,0.50795,0
0.5,0.047468,0.50795,0
0.5,0.050633,0.50795,0
0.5,0.053797,0.50795,0
0.5,0.056962,0.50795,0
0.5,0.060127,0.50795,0
0.5,0.063291,0.50795,0
0.5,0.066456,0.50795,0
0.5,0.06962,0.50795,0
0.5,0.072785,0.50795,0
0.5,0.075949,0.50795,0
0.5,0.079114,0.50795,0
0.5,0.082278,0.50795,0
0.5,0.085443,0.50795,0
0.5,0.088608,0.50795,0
0.5,0.091772,0.50795,0
0.5,0.094937,0.50795,0
0.5,0.098101,0.50795,0
0.5,0.10127,0.50795,0
0.5,0.10443,0.50795,0
0.5,0.10759,0.50795,0
0.5,0.11076,0.50795,0
0.5,0.11392,0.50795,0
0.5,0.11709,0.50795,0
0.5,0.12025,0.50795,0
0.5,0.12342,0.50795,0
0.5,0.12658,0.50796,0
0.5,0.12975,0.50796,0
0.5,0.13291,0.50796,0
0.5,0.13608,0.50796,0
0.5,0.13924,0.50796,0
0.5,0.14241,0.50796,0
0.5,0.14557,0.50796,0
0.5,0.14873,0.50796,0
0.5,0.1519,0.50796,0
0.5,0.15506,0.50796,0
0.5,0.15823,0.50796,0
0.5,0.16139,0.50796,0
0.5,0.16456,0.50796,0
0.5,0.16772,0.50796,0
0.5,0.17089,0.50796,0
0.5,0.17405,0.50796,0
0.5,0.17722,0.50796,0
0.5,0.18038,0.50796,0
0.5,0.18354,0.50796,0
0.5,0.18671,0.50796,0
0.5,0.18987,0.50796,0
0.5,0.19304,0.50796,0
0.5,0.1962,0.50796,0
0.5,0.19937,0.50796,0
0.5,0.20253,0.50796,0
0.5,0.2057,0.50796,0
0.5,0.20886,0.50796,0
0.5,0.21203,0.50796,0
0.5,0.21519,0.50796,0
0.5,0.21835,0.50796,0
0.5,0.22152,0.50796,0
0.5,0.22468,0.50796,0
0.5,0.22785,0.50796,0
0.5,0.23101,0.50796,0
0.5,0.23418,0.50796,0
0.5,0.23734,0.50796,0
0.5,0.24051,0.50796,0
0.5,0.24367,0.50796,0
0.5,0.24684,0.50796,0
0.5,0.25,0.50796,0
0.5,0.25316,0.50796,0
0.5,0.25633,0.50796,0
0.5,0.25949,0.50797,0
0.5,0.26266,0.50797,0
0.5,0.26582,0.50797,0
0.5,0.26899,0.50797,0
0.5,0.27215,0.50797,0
0.5,0.27532,0.50797,0
0.5,0.27848,0.50797,0
0.5,0.28165,0.50797,0
0.5,0.28481,0.50797,0
0.5,0.28797,0.50797,0
0.5,0.29114,0.50797,0
0.5,0.2943,0.50797,0
0.5,0.29747,0.50797,0
0.5,0.30063,0.50797,0
0.5,0.3038,0.50797,0
0.5,0.30696,0.50797,0
0.5,0.31013,0.50797,0
0.5,0.31329,0.50797,0
0.5,0.31646,0.50797,0
0.5,0.31962,0.50797,0
0.5,0.32278,0.50797,0
0.5,0.32595,0.50797,0
0.5,0.32911,0.50797,0
0.5,0.33228,0.50797,0
0.5,0.33544,0.50797,0
0.5,0.33861,0.50797,0
0.5,0.34177,0.50797,0
0.5,0.34494,0.50797,0
0.5,0.3481,0.50797,0
0.5,0.35127,0.50797,0
0.5,0.35443,0.50798,0
0.5,0.35759,0.50798,0
0.5,0.36076,0.50798,0
0.5,0.36392,0.50798,0
0.5,0.36709,0.50798,0
0.5,0.37025,0.50798,0
0.5,0.37342,0.50798,0
0.5,0.37658,0.50798,0
0.5,0.37975,0.50798,0
0.5,0.38291,0.50799,0
0.5,0.38608,0.50799,0
0.5,0.38924,0.50799,0
0.5,0.39241,0.50799,0
0.5,0.39557,0.50799,0
0.5,0.39873,0.508,0
0.5,0.4019,0.508,0
0.5,0.40506,0.508,0
0.5,0.40823,0.50801,0
0.5,0.41139,0.50801,0
0.5,0.41456,0.50802,0
0.5,0.41772,0.50802,0
0.5,0.42089,0.50803,0
0.5,0.42405,0.50803,0
0.5,0.42722,0.50804,0
0.5,0.43038,0.50805,0
0.5,0.43354,0.50806,0
0.5,0.43671,0.50807,0
0.5,0.43987,0.50808,0
0.5,0.44304,0.5081,0
0.5,0.4462,0.50811,0
0.5,0.44937,0.50813,0
0.5,0.45253,0.50816,0
0.5,0.4557,0.50819,0
0.5,0.45886,0.50822,0
0.5,0.46203,0.50826,0
0.5,0.46519,0.50832,0
0.5,0.46835,0.50838,0
0.5,0.47152,0.50847,0
0.5,0.47468,0.50858,0
0.5,0.47785,0.50871,0
0.5,0.48101,0.50888,0
0.5,0.48418,0.50909,0
0.5,0.48734,0.50933,0
0.5,0.48923,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50816,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258085,0.00258395,0.000774247,0.00139711,2.83234,1.50302,1.02526,1.7522,0.94729,0.182726,0.256097,8085,0,19,7,7,2
1,0.0063,-0.270854,0.00272583,0.000853176,0.00139753,1.16114,0.386205,0.585809,1.09724,0.466741,0.0721362,0.131712,8085,0,3,3,3,1
2,0.0066,-0.283581,0.00287054,0.000935795,0.00139807,1.15662,0.385524,0.581023,1.22073,0.451027,0.0722993,0.132058,8085,0,3,3,3,1
3,0.0069,-0.296252,0.00302003,0.00102203,0.00139881,1.15868,0.381711,0.585609,1.38034,0.459806,0.0733706,0.133575,8085,0,3,3,3,1
4,0.0072,-0.30885,0.00317585,0.00111179,0.00139981,1.12887,0.375385,0.557057,1.45699,0.462216,0.0745866,0.125126,8085,0,3,3,3,1
5,0.0075,-0.321335,0.00334297,0.00120497,0.00140116,1.54857,0.515331,0.753966,1.83823,0.461745,0.0728402,0.134696,8085,0,4,4,4,1
6,0.0078,-0.333735,0.00352031,0.0013015,0.00140289,1.54853,0.510595,0.760097,1.90859,0.456143,0.0724411,0.134543,8085,0,4,4,4,1
7,0.0081,-0.345995,0.00371438,0.00140123,0.00140512,1.93122,0.641268,0.939344,2.2264,0.455968,0.0730801,0.130806,8085,0,5,5,5,1
8,0.0084,-0.358122,0.00392521,0.00150402,0.00140795,1.93912,0.648773,0.911143,2.35044,0.465696,0.0732913,0.132664,8085,0,5,5,5,1
9,0.0087,-0.369927,0.00417833,0.00160911,0.00141207,2.72392,0.895852,1.26796,3.0056,0.454959,0.0742671,0.135013,8085,0,7,7,7,1
10,0.009,-0.381359,0.00449459,0.00171602,0.00141786,3.60925,1.2772,1.60367,3.47877,0.457297,0.0743588,0.13036,8085,0,10,9,9,1
11,0.0093,-0.392068,0.00497032,0.001823,0.00142692,5.57603,1.92165,2.43277,4.24184,0.47469,0.0726085,0.132054,8188,0.00195,15,14,14,1
12,0.0096,-0.304125,0.0679757,0.0014597,0.00187666,233.095,90.6417,96.6778,43.428,2.39532,0.349525,0.576878,10565,0,587,465,465,4
13,0.0099,-0.289137,0.084757,0.00143112,0.00199346,132.448,46.3063,59.7928,17.5578,1.23928,0.187128,0.300106,11240,0,250,243,243,2
14,0.0102,-0.278956,0.0986048,0.00142256,0.00208688,137.497,48.6067,62.2081,17.5651,1.40613,0.195823,0.322051,11820,0,241,238,238,2
15,0.0105,-0.271326,0.110992,0.00142434,0.00216739,102.05,36.74,46.3505,16.521,1.41613,0.195779,0.331814,12227,0,170,166,166,2
16,0.0108,-0.265852,0.122212,0.00143548,0.00223661,91.9505,32.4025,42.0991,16.2387,1.41876,0.197683,0.340514,12547,0,146,143,143,2
17,0.0111,-0.261141,0.133103,0.00144921,0.00230175,89.0097,31.4793,40.2896,15.9829,1.45036,0.20624,0.348128,12852,0,141,138,138,2
18,0.0114,-0.257898,0.143222,0.00146989,0.00235879,76.9013,27.7079,34.7752,14.3412,1.49336,0.207553,0.355151,13161,0,120,118,118,2
19,0.0117,-0.255051,0.153244,0.00149192,0.00241363,83.9855,29.0805,39.051,13.74,1.35876,0.196508,0.308056,13387,0,135,134,134,2
20,0.012,-0.254007,0.162237,0.00152391,0.00245785,50.3319,18.3315,24.3466,10.5154,1.36442,0.199126,0.311723,13606,0,90,88,88,2


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4998,0.47785,0
0.5,0.5,0.47781,0
0.5,0.50316,0.47755,0
0.5,0.50633,0.47773,0
0.5,0.50686,0.47785,0
0.5,0.4876,0.48101,0
0.5,0.49051,0.48014,0
0.5,0.49367,0.47921,0
0.5,0.49684,0.4784,0
0.5,0.50949,0.47847,0
0.5,0.51266,0.47995,0
0.5,0.51415,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48109,0
0.5,0.51582,0.48254,0
0.5,0.51719,0.48418,0
0.5,0.0026514,0.48734,0
0.5,0.0031646,0.48722,0
0.5,0.0063291,0.4867,0
0.5,0.0094937,0.48628,0
0.5,0.012658,0.48597,0
0.5,0.015823,0.48575,0
0.5,0.018987,0.48561,0
0.5,0.022152,0.48551,0
0.5,0.025316,0.48546,0
0.5,0.028481,0.48543,0
0.5,0.031646,0.48541,0
0.5,0.03481,0.4854,0
0.5,0.037975,0.4854,0
0.5,0.041139,0.4854,0
0.5,0.044304,0.4854,0
0.5,0.047468,0.4854,0
0.5,0.050633,0.4854,0
0.5,0.053797,0.4854,0
0.5,0.056962,0.4854,0
0.5,0.060127,0.4854,0
0.5,0.063291,0.4854,0
0.5,0.066456,0.4854,0
0.5,0.06962,0.4854,0
0.5,0.072785,0.4854,0
0.5,0.075949,0.4854,0
0.5,0.079114,0.4854,0
0.5,0.082278,0.4854,0
0.5,0.085443,0.4854,0
0.5,0.088608,0.4854,0
0.5,0.091772,0.4854,0
0.5,0.094937,0.4854,0
0.5,0.098101,0.4854,0
0.5,0.10127,0.4854,0
0.5,0.10443,0.4854,0
0.5,0.10759,0.4854,0
0.5,0.11076,0.4854,0
0.5,0.11392,0.4854,0
0.5,0.11709,0.4854,0
0.5,0.12025,0.4854,0
0.5,0.12342,0.4854,0
0.5,0.12658,0.4854,0
0.5,0.12975,0.4854,0
0.5,0.13291,0.4854,0
0.5,0.13608,0.4854,0
0.5,0.13924,0.4854,0
0.5,0.14241,0.4854,0
0.5,0.14557,0.4854,0
0.5,0.14873,0.4854,0
0.5,0.1519,0.4854,0
0.5,0.15506,0.4854,0
0.5,0.15823,0.4854,0
0.5,0.16139,0.4854,0
0.5,0.16456,0.4854,0
0.5,0.16772,0.4854,0
0.5,0.17089,0.4854,0
0.5,0.17405,0.4854,0
0.5,0.17722,0.4854,0
0.5,0.18038,0.4854,0
0.5,0.18354,0.4854,0
0.5,0.18671,0.4854,0
0.5,0.18987,0.4854,0
0.5,0.19304,0.4854,0
0.5,0.1962,0.4854,0
0.5,0.19937,0.4854,0
0.5,0.20253,0.4854,0
0.5,0.2057,0.4854,0
0.5,0.20886,0.4854,0
0.5,0.21203,0.4854,0
0.5,0.21519,0.4854,0
0.5,0.21835,0.4854,0
0.5,0.22152,0.4854,0
0.5,0.22468,0.4854,0
0.5,0.22785,0.4854,0
0.5,0.23101,0.4854,0
0.5,0.23418,0.4854,0
0.5,0.23734,0.4854,0
0.5,0.24051,0.4854,0
0.5,0.24367,0.4854,0
0.5,0.24684,0.48539,0
0.5,0.25,0.48539,0
0.5,0.25316,0.48539,0
0.5,0.25633,0.48539,0
0.5,0.25949,0.48539,0
0.5,0.26266,0.48539,0
0.5,0.26582,0.48539,0
0.5,0.26899,0.48539,0
0.5,0.27215,0.48539,0
0.5,0.27532,0.48539,0
0.5,0.27848,0.48539,0
0.5,0.28165,0.48539,0
0.5,0.28481,0.48539,0
0.5,0.28797,0.48539,0
0.5,0.29114,0.48538,0
0.5,0.2943,0.48538,0
0.5,0.29747,0.48538,0
0.5,0.30063,0.48538,0
0.5,0.3038,0.48538,0
0.5,0.30696,0.48538,0
0.5,0.31013,0.48538,0
0.5,0.31329,0.48537,0
0.5,0.31646,0.48537,0
0.5,0.31962,0.48537,0
0.5,0.32278,0.48537,0
0.5,0.32595,0.48537,0
0.5,0.32911,0.48537,0
0.5,0.33228,0.48536,0
0.5,0.33544,0.48536,0
0.5,0.33861,0.48536,0
0.5,0.34177,0.48536,0
0.5,0.34494,0.48535,0
0.5,0.3481,0.48535,0
0.5,0.35127,0.48535,0
0.5,0.35443,0.48534,0
0.5,0.35759,0.48534,0
0.5,0.36076,0.48534,0
0.5,0.36392,0.48533,0
0.5,0.36709,0.48533,0
0.5,0.37025,0.48533,0
0.5,0.37342,0.48532,0
0.5,0.37658,0.48532,0
0.5,0.37975,0.48531,0
0.5,0.38291,0.48531,0
0.5,0.38608,0.48531,0
0.5,0.38924,0.4853,0
0.5,0.39241,0.48529,0
0.5,0.39557,0.48529,0
0.5,0.39873,0.48528,0
0.5,0.4019,0.48528,0
0.5,0.40506,0.48527,0
0.5,0.40823,0.48526,0
0.5,0.41139,0.48526,0
0.5,0.41456,0.48525,0
0.5,0.41772,0.48524,0
0.5,0.42089,0.48523,0
0.5,0.42405,0.48522,0
0.5,0.42722,0.48521,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48518,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48512,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.51897,0.48734,0
0.5,0,0.4878,0
0.5,0.51899,0.4874,0
0.5,0.51997,0.49051,0
0.5,0.52041,0.49367,0
0.5,0.52036,0.49684,0
0.5,0.51984,0.5,0
0.5,0.51899,0.50265,0
0.5,0.51882,0.50316,0
0.5,0.51727,0.50633,0
0.5,0.51582,0.50843,0
0.5,0.51502,0.50949,0
0.5,0.002264,0.51266,0
0.5,0,0.51229,0
0.5,0.51266,0.51188,0
0.5,0.51173,0.51266,0
0.5,0.0031646,0.51286,0
0.5,0.0063291,0.51336,0
0.5,0.0094937,0.51375,0
0.5,0.012658,0.51405,0
0.5,0.015823,0.51426,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.51449,0
0.5,0.025316,0.51454,0
0.5,0.028481,0.51457,0
0.5,0.031646,0.51459,0
0.5,0.03481,0.5146,0
0.5,0.037975,0.5146,0
0.5,0.041139,0.5146,0
0.5,0.044304,0.5146,0
0.5,0.047468,0.5146,0
0.5,0.050633,0.5146,0
0.5,0.053797,0.5146,0
0.5,0.056962,0.5146,0
0.5,0.060127,0.5146,0
0.5,0.063291,0.5146,0
0.5,0.066456,0.5146,0
0.5,0.06962,0.5146,0
0.5,0.072785,0.5146,0
0.5,0.075949,0.5146,0
0.5,0.079114,0.5146,0
0.5,0.082278,0.5146,0
0.5,0.085443,0.5146,0
0.5,0.088608,0.5146,0
0.5,0.091772,0.5146,0
0.5,0.094937,0.5146,0
0.5,0.098101,0.5146,0
0.5,0.10127,0.5146,0
0.5,0.10443,0.5146,0
0.5,0.10759,0.5146,0
0.5,0.11076,0.5146,0
0.5,0.11392,0.5146,0
0.5,0.11709,0.5146,0
0.5,0.12025,0.5146,0
0.5,0.12342,0.5146,0
0.5,0.12658,0.5146,0
0.5,0.12975,0.5146,0
0.5,0.13291,0.5146,0
0.5,0.13608,0.5146,0
0.5,0.13924,0.5146,0
0.5,0.14241,0.5146,0
0.5,0.14557,0.5146,0
0.5,0.14873,0.5146,0
0.5,0.1519,0.5146,0
0.5,0.15506,0.5146,0
0.5,0.15823,0.5146,0
0.5,0.16139,0.5146,0
0.5,0.16456,0.5146,0
0.5,0.16772,0.5146,0
0.5,0.17089,0.5146,0
0.5,0.17405,0.5146,0
0.5,0.17722,0.5146,0
0.5,0.18038,0.5146,0
0.5,0.18354,0.5146,0
0.5,0.18671,0.5146,0
0.5,0.18987,0.5146,0
0.5,0.19304,0.5146,0
0.5,0.1962,0.5146,0
0.5,0.19937,0.5146,0
0.5,0.20253,0.5146,0
0.5,0.2057,0.5146,0
0.5,0.20886,0.5146,0
0.5,0.21203,0.5146,0
0.5,0.21519,0.5146,0
0.5,0.21835,0.5146,0
0.5,0.22152,0.5146,0
0.5,0.22468,0.5146,0
0.5,0.22785,0.5146,0
0.5,0.23101,0.5146,0
0.5,0.23418,0.5146,0
0.5,0.23734,0.5146,0
0.5,0.24051,0.5146,0
0.5,0.24367,0.5146,0
0.5,0.24684,0.51461,0
0.5,0.25,0.51461,0
0.5,0.25316,0.51461,0
0.5,0.25633,0.51461,0
0.5,0.25949,0.51461,0
0.5,0.26266,0.51461,0
0.5,0.26582,0.51461,0
0.5,0.26899,0.51461,0
0.5,0.27215,0.51461,0
0.5,0.27532,0.51461,0
0.5,0.27848,0.51461,0
0.5,0.28165,0.51461,0
0.5,0.28481,0.51461,0
0.5,0.28797,0.51462,0
0.5,0.29114,0.51462,0
0.5,0.2943,0.51462,0
0.5,0.29747,0.51462,0
0.5,0.30063,0.51462,0
0.5,0.3038,0.51462,0
0.5,0.30696,0.51462,0
0.5,0.31013,0.51463,0
0.5,0.31329,0.51463,0
0.5,0.31646,0.51463,0
0.5,0.31962,0.51463,0
0.5,0.32278,0.51463,0
0.5,0.32595,0.51463,0
0.5,0.32911,0.51464,0
0.5,0.33228,0.51464,0
0.5,0.33544,0.51464,0
0.5,0.33861,0.51464,0
0.5,0.34177,0.51465,0
0.5,0.34494,0.51465,0
0.5,0.3481,0.51465,0
0.5,0.35127,0.51466,0
0.5,0.35443,0.51466,0
0.5,0.35759,0.51466,0
0.5,0.36076,0.51467,0
0.5,0.36392,0.51467,0
0.5,0.36709,0.51468,0
0.5,0.37025,0.51468,0
0.5,0.37342,0.51469,0
0.5,0.37658,0.51469,0
0.5,0.37975,0.5147,0
0.5,0.38291,0.5147,0
0.5,0.38608,0.51471,0
0.5,0.38924,0.51472,0
0.5,0.39241,0.51472,0
0.5,0.39557,0.51473,0
0.5,0.39873,0.51474,0
0.5,0.4019,0.51475,0
0.5,0.40506,0.51476,0
0.5,0.40823,0.51477,0
0.5,0.41139,0.51478,0
0.5,0.41456,0.51479,0
0.5,0.41772,0.5148,0
0.5,0.42089,0.51481,0
0.5,0.42405,0.51483,0
0.5,0.42722,0.51485,0
0.5,0.43038,0.51486,0
0.5,0.43354,0.51488,0
0.5,0.43671,0.51491,0
0.5,0.43987,0.51493,0
0.5,0.44304,0.51496,0
0.5,0.4462,0.515,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.5151,0
0.5,0.4557,0.51517,0
0.5,0.45886,0.51526,0
0.5,0.46203,0.51537,0
0.5,0.46519,0.51551,0
0.5,0.46835,0.51569,0
0.5,0.47037,0.51582,0
0.5,0.50949,0.51423,0
0.5,0.50642,0.51582,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51618,0
0.5,0.47785,0.5165,0
0.5,0.48101,0.51685,0
0.5,0.48418,0.51721,0
0.5,0.48734,0.51756,0
0.5,0.49051,0.51785,0
0.5,0.49367,0.518,0
0.5,0.49684,0.51795,0
0.5,0.5,0.51763,0
0.5,0.50316,0.51697,0
0.5,0.50633,0.51587,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58105,0.33861,0
0.5,0.58228,0.33783,0
0.5,0.58544,0.33657,0
0.5,0.58861,0.33608,0
0.5,0.59177,0.3364,0
0.5,0.59494,0.33773,0
0.5,0.59609,0.33861,0
0.5,0.57707,0.34177,0
0.5,0.57911,0.33991,0
0.5,0.5981,0.34077,0
0.5,0.59877,0.34177,0
0.5,0.57425,0.34494,0
0.5,0.57595,0.3429,0
0.5,0.60005,0.34494,0
0.5,0.57196,0.3481,0
0.5,0.57278,0.34691,0
0.5,0.60054,0.3481,0
0.5,0.56999,0.35127,0
0.5,0.60048,0.35127,0
0.5,0.56816,0.35443,0
0.5,0.56962,0.35191,0
0.5,0.59996,0.35443,0
0.5,0.56643,0.35759,0
0.5,0.56646,0.35756,0
0.5,0.59908,0.35759,0
0.5,0.5647,0.36076,0
0.5,0.5981,0.36016,0
0.5,0.59788,0.36076,0
0.5,0.563,0.36392,0
0.5,0.56329,0.36339,0
0.5,0.5965,0.36392,0
0.5,0.56127,0.36709,0
0.5,0.59494,0.36707,0
0.5,0.59493,0.36709,0
0.5,0.55956,0.37025,0
0.5,0.56013,0.36923,0
0.5,0.59332,0.37025,0
0.5,0.55783,0.37342,0
0.5,0.59177,0.37315,0
0.5,0.59163,0.37342,0
0.5,0.5561,0.37658,0
0.5,0.55696,0.37504,0
0.5,0.58998,0.37658,0
0.5,0.55439,0.37975,0
0.5,0.58861,0.37917,0
0.5,0.58831,0.37975,0
0.5,0.55264,0.38291,0
0.5,0.5538,0.38084,0
0.5,0.58667,0.38291,0
0.5,0.55092,0.38608,0
0.5,0.58544,0.38524,0
0.5,0.58501,0.38608,0
0.5,0.54916,0.38924,0
0.5,0.55063,0.3866,0
0.5,0.5834,0.38924,0
0.5,0.54745,0.39241,0
0.5,0.54747,0.39237,0
0.5,0.58228,0.3914,0
0.5,0.58177,0.39241,0
0.5,0.54573,0.39557,0
0.5,0.58017,0.39557,0
0.5,0.54409,0.39873,0
0.5,0.5443,0.39833,0
0.5,0.57911,0.39761,0
0.5,0.57855,0.39873,0
0.5,0.54244,0.4019,0
0.5,0.57694,0.4019,0
0.5,0.5408,0.40506,0
0.5,0.54114,0.40443,0
0.5,0.57595,0.40376,0
0.5,0.57528,0.40506,0
0.5,0.53912,0.40823,0
0.5,0.57357,0.40823,0
0.5,0.53744,0.41139,0
0.5,0.53797,0.41041,0
0.5,0.57278,0.40963,0
0.5,0.57182,0.41139,0
0.5,0.53574,0.41456,0
0.5,0.57007,0.41456,0
0.5,0.53403,0.41772,0
0.5,0.53481,0.41631,0
0.5,0.56962,0.41537,0
0.5,0.56837,0.41772,0
0.5,0.53233,0.42089,0
0.5,0.5667,0.42089,0
0.5,0.53059,0.42405,0
0.5,0.53165,0.42216,0
0.5,0.56646,0.42134,0
0.5,0.56509,0.42405,0
0.5,0.52886,0.42722,0
0.5,0.5635,0.42722,0
0.5,0.52706,0.43038,0
0.5,0.52848,0.4279,0
0.5,0.56329,0.42764,0
0.5,0.56198,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43347,0
0.5,0.56046,0.43354,0
0.5,0.52341,0.43671,0
0.5,0.56013,0.43425,0
0.5,0.559,0.43671,0
0.5,0.52152,0.43987,0
0.5,0.52215,0.43882,0
0.5,0.55755,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44116,0
0.5,0.55613,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55472,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44823,0
0.5,0.55329,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44988,0
0.5,0.55182,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45484,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54843,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46147,0
0.5,0.54747,0.4605,0
0.5,0.54658,0.46203,0
0.5,0.50699,0.46519,0
0.5,0.5447,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46585,0
0.5,0.54285,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54114,0.47133,0
0.5,0.54103,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.53929,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53797,0.47709,0
0.5,0.53757,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.5359,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48306,0
0.5,0.53422,0.48418,0
0.5,0.0015213,0.48734,0
0.5,0.0031646,0.48701,0
0.5,0.0063291,0.48653,0
0.5,0.0094937,0.48615,0
0.5,0.012658,0.48587,0
0.5,0.015823,0.48567,0
0.5,0.018987,0.48554,0
0.5,0.022152,0.48546,0
0.5,0.025316,0.48541,0
0.5,0.028481,0.48539,0
0.5,0.031646,0.48537,0
0.5,0.03481,0.48536,0
0.5,0.037975,0.48536,0
0.5,0.041139,0.48536,0
0.5,0.044304,0.48536,0
0.5,0.047468,0.48536,0
0.5,0.050633,0.48536,0
0.5,0.053797,0.48536,0
0.5,0.056962,0.48536,0
0.5,0.060127,0.48537,0
0.5,0.063291,0.48537,0
0.5,0.066456,0.48537,0
0.5,0.06962,0.48537,0
0.5,0.072785,0.48537,0
0.5,0.075949,0.48537,0
0.5,0.079114,0.48537,0
0.5,0.082278,0.48537,0
0.5,0.085443,0.48537,0
0.5,0.088608,0.48537,0
0.5,0.091772,0.48537,0
0.5,0.094937,0.48537,0
0.5,0.098101,0.48537,0
0.5,0.10127,0.48537,0
0.5,0.10443,0.48537,0
0.5,0.10759,0.48537,0
0.5,0.11076,0.48537,0
0.5,0.11392,0.48537,0
0.5,0.11709,0.48537,0
0.5,0.12025,0.48537,0
0.5,0.12342,0.48537,0
0.5,0.12658,0.48537,0
0.5,0.12975,0.48537,0
0.5,0.13291,0.48537,0
0.5,0.13608,0.48537,0
0.5,0.13924,0.48537,0
0.5,0.14241,0.48537,0
0.5,0.14557,0.48537,0
0.5,0.14873,0.48537,0
0.5,0.1519,0.48537,0
0.5,0.15506,0.48537,0
0.5,0.15823,0.48537,0
0.5,0.16139,0.48537,0
0.5,0.16456,0.48537,0
0.5,0.16772,0.48537,0
0.5,0.17089,0.48537,0
0.5,0.17405,0.48537,0
0.5,0.17722,0.48537,0
0.5,0.18038,0.48537,0
0.5,0.18354,0.48537,0
0.5,0.18671,0.48537,0
0.5,0.18987,0.48537,0
0.5,0.19304,0.48536,0
0.5,0.1962,0.48536,0
0.5,0.19937,0.48536,0
0.5,0.20253,0.48536,0
0.5,0.2057,0.48536,0
0.5,0.20886,0.48536,0
0.5,0.21203,0.48536,0
0.5,0.21519,0.48536,0
0.5,0.21835,0.48536,0
0.5,0.22152,0.48536,0
0.5,0.22468,0.48536,0
0.5,0.22785,0.48536,0
0.5,0.23101,0.48536,0
0.5,0.23418,0.48536,0
0.5,0.23734,0.48536,0
0.5,0.24051,0.48536,0
0.5,0.24367,0.48536,0
0.5,0.24684,0.48536,0
0.5,0.25,0.48536,0
0.5,0.25316,0.48536,0
0.5,0.25633,0.48536,0
0.5,0.25949,0.48536,0
0.5,0.26266,0.48536,0
0.5,0.26582,0.48536,0
0.5,0.26899,0.48536,0
0.5,0.27215,0.48536,0
0.5,0.27532,0.48536,0
0.5,0.27848,0.48536,0
0.5,0.28165,0.48536,0
0.5,0.28481,0.48536,0
0.5,0.28797,0.48536,0
0.5,0.29114,0.48536,0
0.5,0.2943,0.48536,0
0.5,0.29747,0.48536,0
0.5,0.30063,0.48536,0
0.5,0.3038,0.48536,0
0.5,0.30696,0.48536,0
0.5,0.31013,0.48536,0
0.5,0.31329,0.48536,0
0.5,0.31646,0.48535,0
0.5,0.31962,0.48535,0
0.5,0.32278,0.48535,0
0.5,0.32595,0.48535,0
0.5,0.32911,0.48535,0
0.5,0.33228,0.48535,0
0.5,0.33544,0.48535,0
0.5,0.33861,0.48534,0
0.5,0.34177,0.48534,0
0.5,0.34494,0.48534,0
0.5,0.3481,0.48534,0
0.5,0.35127,0.48533,0
0.5,0.35443,0.48533,0
0.5,0.35759,0.48533,0
0.5,0.36076,0.48533,0
0.5,0.36392,0.48532,0
0.5,0.36709,0.48532,0
0.5,0.37025,0.48532,0
0.5,0.37342,0.48531,0
0.5,0.37658,0.48531,0
0.5,0.37975,0.48531,0
0.5,0.38291,0.4853,0
0.5,0.38608,0.4853,0
0.5,0.38924,0.48529,0
0.5,0.39241,0.48529,0
0.5,0.39557,0.48528,0
0.5,0.39873,0.48528,0
0.5,0.4019,0.48527,0
0.5,0.40506,0.48526,0
0.5,0.40823,0.48526,0
0.5,0.41139,0.48525,0
0.5,0.41456,0.48524,0
0.5,0.41772,0.48523,0
0.5,0.42089,0.48522,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48518,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48512,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53257,0.48734,0
0.5,0,0.48757,0
0.5,0.53165,0.48908,0
0.5,0.53089,0.49051,0
0.5,0.52917,0.49367,0
0.5,0.52848,0.49491,0
0.5,0.52739,0.49684,0
0.5,0.52549,0.5,0
0.5,0.52532,0.50028,0
0.5,0.52341,0.50316,0
0.5,0.52215,0.50489,0
0.5,0.52103,0.50633,0
0.5,0.51899,0.50864,0
0.5,0.51815,0.50949,0
0.5,0.0014312,0.51266,0
0.5,0,0.51245,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.513,0
0.5,0.0063291,0.51347,0
0.5,0.0094937,0.51384,0
0.5,0.012658,0.51412,0
0.5,0.015823,0.51432,0
0.5,0.018987,0.51445,0
0.5,0.022152,0.51453,0
0.5,0.025316,0.51458,0
0.5,0.028481,0.51461,0
0.5,0.031646,0.51463,0
0.5,0.03481,0.51463,0
0.5,0.037975,0.51464,0
0.5,0.041139,0.51464,0
0.5,0.044304,0.51464,0
0.5,0.047468,0.51464,0
0.5,0.050633,0.51464,0
0.5,0.053797,0.51464,0
0.5,0.056962,0.51464,0
0.5,0.060127,0.51463,0
0.5,0.063291,0.51463,0
0.5,0.066456,0.51463,0
0.5,0.06962,0.51463,0
0.5,0.072785,0.51463,0
0.5,0.075949,0.51463,0
0.5,0.079114,0.51463,0
0.5,0.082278,0.51463,0
0.5,0.085443,0.51463,0
0.5,0.088608,0.51463,0
0.5,0.091772,0.51463,0
0.5,0.094937,0.51463,0
0.5,0.098101,0.51463,0
0.5,0.10127,0.51463,0
0.5,0.10443,0.51463,0
0.5,0.10759,0.51463,0
0.5,0.11076,0.51463,0
0.5,0.11392,0.51463,0
0.5,0.11709,0.51463,0
0.5,0.12025,0.51463,0
0.5,0.12342,0.51463,0
0.5,0.12658,0.51463,0
0.5,0.12975,0.51463,0
0.5,0.13291,0.51463,0
0.5,0.13608,0.51463,0
0.5,0.13924,0.51463,0
0.5,0.14241,0.51463,0
0.5,0.14557,0.51463,0
0.5,0.14873,0.51463,0
0.5,0.1519,0.51463,0
0.5,0.15506,0.51463,0
0.5,0.15823,0.51463,0
0.5,0.16139,0.51463,0
0.5,0.16456,0.51463,0
0.5,0.16772,0.51463,0
0.5,0.17089,0.51463,0
0.5,0.17405,0.51463,0
0.5,0.17722,0.51463,0
0.5,0.18038,0.51463,0
0.5,0.18354,0.51463,0
0.5,0.18671,0.51463,0
0.5,0.18987,0.51463,0
0.5,0.19304,0.51463,0
0.5,0.1962,0.51463,0
0.5,0.19937,0.51464,0
0.5,0.20253,0.51464,0
0.5,0.2057,0.51464,0
0.5,0.20886,0.51464,0
0.5,0.21203,0.51464,0
0.5,0.21519,0.51464,0
0.5,0.21835,0.51464,0
0.5,0.22152,0.51464,0
0.5,0.22468,0.51464,0
0.5,0.22785,0.51464,0
0.5,0.23101,0.51464,0
0.5,0.23418,0.51464,0
0.5,0.23734,0.51464,0
0.5,0.24051,0.51464,0
0.5,0.24367,0.51464,0
0.5,0.24684,0.51464,0
0.5,0.25,0.51464,0
0.5,0.25316,0.51464,0
0.5,0.25633,0.51464,0
0.5,0.25949,0.51464,0
0.5,0.26266,0.51464,0
0.5,0.26582,0.51464,0
0.5,0.26899,0.51464,0
0.5,0.27215,0.51464,0
0.5,0.27532,0.51464,0
0.5,0.27848,0.51464,0
0.5,0.28165,0.51464,0
0.5,0.28481,0.51464,0
0.5,0.28797,0.51464,0
0.5,0.29114,0.51464,0
0.5,0.2943,0.51464,0
0.5,0.29747,0.51464,0
0.5,0.30063,0.51465,0
0.5,0.3038,0.51465,0
0.5,0.30696,0.51465,0
0.5,0.31013,0.51465,0
0.5,0.31329,0.51465,0
0.5,0.31646,0.51465,0
0.5,0.31962,0.51465,0
0.5,0.32278,0.51465,0
0.5,0.32595,0.51466,0
0.5,0.32911,0.51466,0
0.5,0.33228,0.51466,0
0.5,0.33544,0.51466,0
0.5,0.33861,0.51466,0
0.5,0.34177,0.51467,0
0.5,0.34494,0.51467,0
0.5,0.3481,0.51467,0
0.5,0.35127,0.51467,0
0.5,0.35443,0.51468,0
0.5,0.35759,0.51468,0
0.5,0.36076,0.51468,0
0.5,0.36392,0.51469,0
0.5,0.36709,0.51469,0
0.5,0.37025,0.51469,0
0.5,0.37342,0.5147,0
0.5,0.37658,0.5147,0
0.5,0.37975,0.51471,0
0.5,0.38291,0.51471,0
0.5,0.38608,0.51472,0
0.5,0.38924,0.51473,0
0.5,0.39241,0.51473,0
0.5,0.39557,0.51474,0
0.5,0.39873,0.51475,0
0.5,0.4019,0.51476,0
0.5,0.40506,0.51476,0
0.5,0.40823,0.51477,0
0.5,0.41139,0.51478,0
0.5,0.41456,0.5148,0
0.5,0.41772,0.51481,0
0.5,0.42089,0.51482,0
0.5,0.42405,0.51484,0
0.5,0.42722,0.51485,0
0.5,0.43038,0.51487,0
0.5,0.43354,0.51489,0
0.5,0.43671,0.51491,0
0.5,0.43987,0.51494,0
0.5,0.44304,0.51497,0
0.5,0.4462,0.515,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46999,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60306,0.30063,0
0.5,0.60443,0.29989,0
0.5,0.60759,0.2989,0
0.5,0.61076,0.29868,0
0.5,0.61392,0.29932,0
0.5,0.61641,0.30063,0
0.5,0.59862,0.3038,0
0.5,0.60127,0.30165,0
0.5,0.61709,0.30109,0
0.5,0.61948,0.3038,0
0.5,0.59561,0.30696,0
0.5,0.5981,0.30426,0
0.5,0.62025,0.3053,0
0.5,0.62095,0.30696,0
0.5,0.59319,0.31013,0
0.5,0.59494,0.30779,0
0.5,0.62156,0.31013,0
0.5,0.5911,0.31329,0
0.5,0.59177,0.31225,0
0.5,0.62157,0.31329,0
0.5,0.58918,0.31646,0
0.5,0.6211,0.31646,0
0.5,0.58734,0.31962,0
0.5,0.58861,0.31745,0
0.5,0.62025,0.31953,0
0.5,0.62023,0.31962,0
0.5,0.58555,0.32278,0
0.5,0.61907,0.32278,0
0.5,0.58375,0.32595,0
0.5,0.58544,0.32298,0
0.5,0.61765,0.32595,0
0.5,0.58198,0.32911,0
0.5,0.58228,0.32859,0
0.5,0.61709,0.32704,0
0.5,0.61605,0.32911,0
0.5,0.58021,0.33228,0
0.5,0.61433,0.33228,0
0.5,0.57845,0.33544,0
0.5,0.57911,0.33426,0
0.5,0.61392,0.33299,0
0.5,0.61257,0.33544,0
0.5,0.5767,0.33861,0
0.5,0.61076,0.33861,0
0.5,0.57495,0.34177,0
0.5,0.57595,0.33998,0
0.5,0.61076,0.33861,0
0.5,0.609,0.34177,0
0.5,0.57323,0.34494,0
0.5,0.60759,0.34422,0
0.5,0.60719,0.34494,0
0.5,0.5715,0.3481,0
0.5,0.57278,0.34577,0
0.5,0.60543,0.3481,0
0.5,0.56982,0.35127,0
0.5,0.60443,0.34989,0
0.5,0.60368,0.35127,0
0.5,0.56809,0.35443,0
0.5,0.56962,0.35163,0
0.5,0.60195,0.35443,0
0.5,0.56642,0.35759,0
0.5,0.56646,0.35752,0
0.5,0.60127,0.35566,0
0.5,0.60023,0.35759,0
0.5,0.56469,0.36076,0
0.5,0.5985,0.36076,0
0.5,0.563,0.36392,0
0.5,0.56329,0.36339,0
0.5,0.5981,0.36149,0
0.5,0.5968,0.36392,0
0.5,0.56127,0.36709,0
0.5,0.59508,0.36709,0
0.5,0.55956,0.37025,0
0.5,0.56013,0.36923,0
0.5,0.59494,0.36735,0
0.5,0.59339,0.37025,0
0.5,0.55783,0.37342,0
0.5,0.59177,0.37323,0
0.5,0.59167,0.37342,0
0.5,0.5561,0.37658,0
0.5,0.55696,0.37504,0
0.5,0.59002,0.37658,0
0.5,0.55439,0.37975,0
0.5,0.58861,0.37922,0
0.5,0.58833,0.37975,0
0.5,0.55264,0.38291,0
0.5,0.5538,0.38084,0
0.5,0.58671,0.38291,0
0.5,0.55092,0.38608,0
0.5,0.58544,0.38532,0
0.5,0.58506,0.38608,0
0.5,0.54916,0.38924,0
0.5,0.55063,0.3866,0
0.5,0.58346,0.38924,0
0.5,0.54745,0.39241,0
0.5,0.54747,0.39237,0
0.5,0.58228,0.39151,0
0.5,0.58183,0.39241,0
0.5,0.54573,0.39557,0
0.5,0.58023,0.39557,0
0.5,0.54409,0.39873,0
0.5,0.5443,0.39833,0
0.5,0.57911,0.39771,0
0.5,0.57859,0.39873,0
0.5,0.54244,0.4019,0
0.5,0.57696,0.4019,0
0.5,0.5408,0.40506,0
0.5,0.54114,0.40442,0
0.5,0.57595,0.4038,0
0.5,0.57529,0.40506,0
0.5,0.53912,0.40823,0
0.5,0.57358,0.40823,0
0.5,0.53744,0.41139,0
0.5,0.53797,0.41041,0
0.5,0.57278,0.40964,0
0.5,0.57184,0.41139,0
0.5,0.53574,0.41456,0
0.5,0.57011,0.41456,0
0.5,0.53403,0.41772,0
0.5,0.53481,0.41631,0
0.5,0.56962,0.41545,0
0.5,0.56842,0.41772,0
0.5,0.53233,0.42089,0
0.5,0.56676,0.42089,0
0.5,0.53059,0.42405,0
0.5,0.53165,0.42216,0
0.5,0.56646,0.42147,0
0.5,0.56516,0.42405,0
0.5,0.52886,0.42722,0
0.5,0.56357,0.42722,0
0.5,0.52706,0.43038,0
0.5,0.52848,0.4279,0
0.5,0.56329,0.42777,0
0.5,0.56204,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43347,0
0.5,0.56052,0.43354,0
0.5,0.52341,0.43671,0
0.5,0.56013,0.43438,0
0.5,0.55905,0.43671,0
0.5,0.52152,0.43987,0
0.5,0.52215,0.43882,0
0.5,0.5576,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44125,0
0.5,0.55616,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55474,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44826,0
0.5,0.5533,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44988,0
0.5,0.55182,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45484,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54844,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46146,0
0.5,0.54747,0.46052,0
0.5,0.54659,0.46203,0
0.5,0.50699,0.46519,0
0.5,0.54474,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46593,0
0.5,0.54292,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54114,0.47147,0
0.5,0.54111,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.53939,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53797,0.47727,0
0.5,0.53766,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53599,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48323,0
0.5,0.53431,0.48418,0
0.5,0.0010699,0.48734,0
0.5,0.0031646,0.48694,0
0.5,0.0063291,0.48648,0
0.5,0.0094937,0.48611,0
0.5,0.012658,0.48584,0
0.5,0.015823,0.48565,0
0.5,0.018987,0.48552,0
0.5,0.022152,0.48544,0
0.5,0.025316,0.4854,0
0.5,0.028481,0.48537,0
0.5,0.031646,0.48536,0
0.5,0.03481,0.48535,0
0.5,0.037975,0.48535,0
0.5,0.041139,0.48535,0
0.5,0.044304,0.48535,0
0.5,0.047468,0.48535,0
0.5,0.050633,0.48535,0
0.5,0.053797,0.48535,0
0.5,0.056962,0.48535,0
0.5,0.060127,0.48535,0
0.5,0.063291,0.48535,0
0.5,0.066456,0.48535,0
0.5,0.06962,0.48535,0
0.5,0.072785,0.48535,0
0.5,0.075949,0.48535,0
0.5,0.079114,0.48535,0
0.5,0.082278,0.48535,0
0.5,0.085443,0.48535,0
0.5,0.088608,0.48535,0
0.5,0.091772,0.48535,0
0.5,0.094937,0.48535,0
0.5,0.098101,0.48535,0
0.5,0.10127,0.48535,0
0.5,0.10443,0.48535,0
0.5,0.10759,0.48535,0
0.5,0.11076,0.48535,0
0.5,0.11392,0.48535,0
0.5,0.11709,0.48535,0
0.5,0.12025,0.48535,0
0.5,0.12342,0.48535,0
0.5,0.12658,0.48535,0
0.5,0.12975,0.48535,0
0.5,0.13291,0.48535,0
0.5,0.13608,0.48535,0
0.5,0.13924,0.48535,0
0.5,0.14241,0.48535,0
0.5,0.14557,0.48535,0
0.5,0.14873,0.48535,0
0.5,0.1519,0.48535,0
0.5,0.15506,0.48535,0
0.5,0.15823,0.48535,0
0.5,0.16139,0.48535,0
0.5,0.16456,0.48535,0
0.5,0.16772,0.48535,0
0.5,0.17089,0.48535,0
0.5,0.17405,0.48535,0
0.5,0.17722,0.48535,0
0.5,0.18038,0.48535,0
0.5,0.18354,0.48535,0
0.5,0.18671,0.48535,0
0.5,0.18987,0.48535,0
0.5,0.19304,0.48535,0
0.5,0.1962,0.48535,0
0.5,0.19937,0.48535,0
0.5,0.20253,0.48535,0
0.5,0.2057,0.48535,0
0.5,0.20886,0.48535,0
0.5,0.21203,0.48535,0
0.5,0.21519,0.48535,0
0.5,0.21835,0.48535,0
0.5,0.22152,0.48535,0
0.5,0.22468,0.48535,0
0.5,0.22785,0.48535,0
0.5,0.23101,0.48535,0
0.5,0.23418,0.48535,0
0.5,0.23734,0.48535,0
0.5,0.24051,0.48535,0
0.5,0.24367,0.48535,0
0.5,0.24684,0.48535,0
0.5,0.25,0.48535,0
0.5,0.25316,0.48535,0
0.5,0.25633,0.48535,0
0.5,0.25949,0.48535,0
0.5,0.26266,0.48535,0
0.5,0.26582,0.48535,0
0.5,0.26899,0.48535,0
0.5,0.27215,0.48535,0
0.5,0.27532,0.48535,0
0.5,0.27848,0.48535,0
0.5,0.28165,0.48535,0
0.5,0.28481,0.48535,0
0.5,0.28797,0.48535,0
0.5,0.29114,0.48535,0
0.5,0.2943,0.48535,0
0.5,0.29747,0.48535,0
0.5,0.30063,0.48535,0
0.5,0.3038,0.48535,0
0.5,0.30696,0.48535,0
0.5,0.31013,0.48535,0
0.5,0.31329,0.48534,0
0.5,0.31646,0.48534,0
0.5,0.31962,0.48534,0
0.5,0.32278,0.48534,0
0.5,0.32595,0.48534,0
0.5,0.32911,0.48534,0
0.5,0.33228,0.48534,0
0.5,0.33544,0.48534,0
0.5,0.33861,0.48534,0
0.5,0.34177,0.48533,0
0.5,0.34494,0.48533,0
0.5,0.3481,0.48533,0
0.5,0.35127,0.48533,0
0.5,0.35443,0.48533,0
0.5,0.35759,0.48532,0
0.5,0.36076,0.48532,0
0.5,0.36392,0.48532,0
0.5,0.36709,0.48531,0
0.5,0.37025,0.48531,0
0.5,0.37342,0.48531,0
0.5,0.37658,0.4853,0
0.5,0.37975,0.4853,0
0.5,0.38291,0.4853,0
0.5,0.38608,0.48529,0
0.5,0.38924,0.48529,0
0.5,0.39241,0.48528,0
0.5,0.39557,0.48528,0
0.5,0.39873,0.48527,0
0.5,0.4019,0.48527,0
0.5,0.40506,0.48526,0
0.5,0.40823,0.48525,0
0.5,0.41139,0.48525,0
0.5,0.41456,0.48524,0
0.5,0.41772,0.48523,0
0.5,0.42089,0.48522,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53264,0.48734,0
0.5,0,0.48749,0
0.5,0.53165,0.48921,0
0.5,0.53095,0.49051,0
0.5,0.52922,0.49367,0
0.5,0.52848,0.49498,0
0.5,0.52742,0.49684,0
0.5,0.52551,0.5,0
0.5,0.52532,0.5003,0
0.5,0.52342,0.50316,0
0.5,0.52215,0.50489,0
0.5,0.52103,0.50633,0
0.5,0.51899,0.50864,0
0.5,0.51815,0.50949,0
0.5,0.0010159,0.51266,0
0.5,0,0.51252,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51306,0
0.5,0.0063291,0.51352,0
0.5,0.0094937,0.51388,0
0.5,0.012658,0.51415,0
0.5,0.015823,0.51434,0
0.5,0.018987,0.51447,0
0.5,0.022152,0.51455,0
0.5,0.025316,0.5146,0
0.5,0.028481,0.51462,0
0.5,0.031646,0.51464,0
0.5,0.03481,0.51465,0
0.5,0.037975,0.51465,0
0.5,0.041139,0.51465,0
0.5,0.044304,0.51465,0
0.5,0.047468,0.51465,0
0.5,0.050633,0.51465,0
0.5,0.053797,0.51465,0
0.5,0.056962,0.51465,0
0.5,0.060127,0.51465,0
0.5,0.063291,0.51465,0
0.5,0.066456,0.51465,0
0.5,0.06962,0.51465,0
0.5,0.072785,0.51465,0
0.5,0.075949,0.51465,0
0.5,0.079114,0.51465,0
0.5,0.082278,0.51465,0
0.5,0.085443,0.51465,0
0.5,0.088608,0.51465,0
0.5,0.091772,0.51465,0
0.5,0.094937,0.51465,0
0.5,0.098101,0.51465,0
0.5,0.10127,0.51465,0
0.5,0.10443,0.51465,0
0.5,0.10759,0.51465,0
0.5,0.11076,0.51465,0
0.5,0.11392,0.51465,0
0.5,0.11709,0.51465,0
0.5,0.12025,0.51465,0
0.5,0.12342,0.51465,0
0.5,0.12658,0.51465,0
0.5,0.12975,0.51465,0
0.5,0.13291,0.51465,0
0.5,0.13608,0.51465,0
0.5,0.13924,0.51465,0
0.5,0.14241,0.51465,0
0.5,0.14557,0.51465,0
0.5,0.14873,0.51465,0
0.5,0.1519,0.51465,0
0.5,0.15506,0.51465,0
0.5,0.15823,0.51465,0
0.5,0.16139,0.51465,0
0.5,0.16456,0.51465,0
0.5,0.16772,0.51465,0
0.5,0.17089,0.51465,0
0.5,0.17405,0.51465,0
0.5,0.17722,0.51465,0
0.5,0.18038,0.51465,0
0.5,0.18354,0.51465,0
0.5,0.18671,0.51465,0
0.5,0.18987,0.51465,0
0.5,0.19304,0.51465,0
0.5,0.1962,0.51465,0
0.5,0.19937,0.51465,0
0.5,0.20253,0.51465,0
0.5,0.2057,0.51465,0
0.5,0.20886,0.51465,0
0.5,0.21203,0.51465,0
0.5,0.21519,0.51465,0
0.5,0.21835,0.51465,0
0.5,0.22152,0.51465,0
0.5,0.22468,0.51465,0
0.5,0.22785,0.51465,0
0.5,0.23101,0.51465,0
0.5,0.23418,0.51465,0
0.5,0.23734,0.51465,0
0.5,0.24051,0.51465,0
0.5,0.24367,0.51465,0
0.5,0.24684,0.51465,0
0.5,0.25,0.51465,0
0.5,0.25316,0.51465,0
0.5,0.25633,0.51465,0
0.5,0.25949,0.51465,0
0.5,0.26266,0.51465,0
0.5,0.26582,0.51465,0
0.5,0.26899,0.51465,0
0.5,0.27215,0.51465,0
0.5,0.27532,0.51465,0
0.5,0.27848,0.51465,0
0.5,0.28165,0.51465,0
0.5,0.28481,0.51465,0
0.5,0.28797,0.51465,0
0.5,0.29114,0.51466,0
0.5,0.2943,0.51466,0
0.5,0.29747,0.51466,0
0.5,0.30063,0.51466,0
0.5,0.3038,0.51466,0
0.5,0.30696,0.51466,0
0.5,0.31013,0.51466,0
0.5,0.31329,0.51466,0
0.5,0.31646,0.51466,0
0.5,0.31962,0.51466,0
0.5,0.32278,0.51466,0
0.5,0.32595,0.51467,0
0.5,0.32911,0.51467,0
0.5,0.33228,0.51467,0
0.5,0.33544,0.51467,0
0.5,0.33861,0.51467,0
0.5,0.34177,0.51467,0
0.5,0.34494,0.51468,0
0.5,0.3481,0.51468,0
0.5,0.35127,0.51468,0
0.5,0.35443,0.51468,0
0.5,0.35759,0.51469,0
0.5,0.36076,0.51469,0
0.5,0.36392,0.51469,0
0.5,0.36709,0.5147,0
0.5,0.37025,0.5147,0
0.5,0.37342,0.51471,0
0.5,0.37658,0.51471,0
0.5,0.37975,0.51471,0
0.5,0.38291,0.51472,0
0.5,0.38608,0.51473,0
0.5,0.38924,0.51473,0
0.5,0.39241,0.51474,0
0.5,0.39557,0.51474,0
0.5,0.39873,0.51475,0
0.5,0.4019,0.51476,0
0.5,0.40506,0.51477,0
0.5,0.40823,0.51478,0
0.5,0.41139,0.51479,0
0.5,0.41456,0.5148,0
0.5,0.41772,0.51481,0
0.5,0.42089,0.51482,0
0.5,0.42405,0.51484,0
0.5,0.42722,0.51485,0
0.5,0.43038,0.51487,0
0.5,0.43354,0.51489,0
0.5,0.43671,0.51491,0
0.5,0.43987,0.51494,0
0.5,0.44304,0.51497,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46999,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61875,0.27215,0
0.5,0.62025,0.27117,0
0.5,0.62342,0.26985,0
0.5,0.62658,0.26927,0
0.5,0.62975,0.26949,0
0.5,0.63291,0.27068,0
0.5,0.63488,0.27215,0
0.5,0.61488,0.27532,0
0.5,0.61709,0.2733,0
0.5,0.63608,0.27341,0
0.5,0.63734,0.27532,0
0.5,0.61205,0.27848,0
0.5,0.61392,0.27628,0
0.5,0.6385,0.27848,0
0.5,0.60971,0.28165,0
0.5,0.61076,0.28017,0
0.5,0.6389,0.28165,0
0.5,0.60766,0.28481,0
0.5,0.63873,0.28481,0
0.5,0.60571,0.28797,0
0.5,0.60759,0.28491,0
0.5,0.63811,0.28797,0
0.5,0.60383,0.29114,0
0.5,0.60443,0.29015,0
0.5,0.63711,0.29114,0
0.5,0.60197,0.2943,0
0.5,0.63608,0.29359,0
0.5,0.63578,0.2943,0
0.5,0.6001,0.29747,0
0.5,0.60127,0.29551,0
0.5,0.63425,0.29747,0
0.5,0.59825,0.30063,0
0.5,0.63291,0.29993,0
0.5,0.63253,0.30063,0
0.5,0.59638,0.3038,0
0.5,0.5981,0.30089,0
0.5,0.63075,0.3038,0
0.5,0.59455,0.30696,0
0.5,0.59494,0.30631,0
0.5,0.62975,0.30552,0
0.5,0.62892,0.30696,0
0.5,0.59272,0.31013,0
0.5,0.62708,0.31013,0
0.5,0.59091,0.31329,0
0.5,0.59177,0.3118,0
0.5,0.62658,0.31098,0
0.5,0.62526,0.31329,0
0.5,0.58912,0.31646,0
0.5,0.62342,0.31646,0
0.5,0.58731,0.31962,0
0.5,0.58861,0.31736,0
0.5,0.62342,0.31646,0
0.5,0.62163,0.31962,0
0.5,0.58555,0.32278,0
0.5,0.62025,0.322,0
0.5,0.61981,0.32278,0
0.5,0.58375,0.32595,0
0.5,0.58544,0.32298,0
0.5,0.61802,0.32595,0
0.5,0.58198,0.32911,0
0.5,0.58228,0.32859,0
0.5,0.61709,0.32755,0
0.5,0.61621,0.32911,0
0.5,0.58021,0.33228,0
0.5,0.6144,0.33228,0
0.5,0.57845,0.33544,0
0.5,0.57911,0.33426,0
0.5,0.61392,0.3331,0
0.5,0.61261,0.33544,0
0.5,0.5767,0.33861,0
0.5,0.61079,0.33861,0
0.5,0.57495,0.34177,0
0.5,0.57595,0.33998,0
0.5,0.61076,0.33865,0
0.5,0.60902,0.34177,0
0.5,0.57323,0.34494,0
0.5,0.60759,0.34427,0
0.5,0.60722,0.34494,0
0.5,0.5715,0.3481,0
0.5,0.57278,0.34577,0
0.5,0.60548,0.3481,0
0.5,0.56982,0.35127,0
0.5,0.60443,0.34997,0
0.5,0.60372,0.35127,0
0.5,0.56809,0.35443,0
0.5,0.56962,0.35163,0
0.5,0.602,0.35443,0
0.5,0.56642,0.35759,0
0.5,0.56646,0.35752,0
0.5,0.60127,0.35576,0
0.5,0.60028,0.35759,0
0.5,0.56469,0.36076,0
0.5,0.59857,0.36076,0
0.5,0.56299,0.36392,0
0.5,0.56329,0.36339,0
0.5,0.5981,0.36162,0
0.5,0.59688,0.36392,0
0.5,0.56127,0.36709,0
0.5,0.59516,0.36709,0
0.5,0.55956,0.37025,0
0.5,0.56013,0.36922,0
0.5,0.59494,0.36749,0
0.5,0.59347,0.37025,0
0.5,0.55783,0.37342,0
0.5,0.59177,0.37338,0
0.5,0.59175,0.37342,0
0.5,0.5561,0.37658,0
0.5,0.55696,0.37504,0
0.5,0.59009,0.37658,0
0.5,0.55439,0.37975,0
0.5,0.58861,0.37936,0
0.5,0.58841,0.37975,0
0.5,0.55264,0.38291,0
0.5,0.5538,0.38084,0
0.5,0.58678,0.38291,0
0.5,0.55092,0.38608,0
0.5,0.58544,0.38545,0
0.5,0.58513,0.38608,0
0.5,0.54916,0.38924,0
0.5,0.55063,0.3866,0
0.5,0.58352,0.38924,0
0.5,0.54745,0.39241,0
0.5,0.54747,0.39237,0
0.5,0.58228,0.39164,0
0.5,0.58189,0.39241,0
0.5,0.54573,0.39557,0
0.5,0.58028,0.39557,0
0.5,0.54409,0.39873,0
0.5,0.5443,0.39832,0
0.5,0.57911,0.3978,0
0.5,0.57863,0.39873,0
0.5,0.54243,0.4019,0
0.5,0.57699,0.4019,0
0.5,0.54079,0.40506,0
0.5,0.54114,0.40441,0
0.5,0.57595,0.40383,0
0.5,0.5753,0.40506,0
0.5,0.53911,0.40823,0
0.5,0.57359,0.40823,0
0.5,0.53744,0.41139,0
0.5,0.53797,0.4104,0
0.5,0.57278,0.40968,0
0.5,0.57186,0.41139,0
0.5,0.53574,0.41456,0
0.5,0.57015,0.41456,0
0.5,0.53403,0.41772,0
0.5,0.53481,0.41631,0
0.5,0.56962,0.41554,0
0.5,0.56848,0.41772,0
0.5,0.53233,0.42089,0
0.5,0.56682,0.42089,0
0.5,0.53059,0.42405,0
0.5,0.53165,0.42216,0
0.5,0.56646,0.42158,0
0.5,0.56522,0.42405,0
0.5,0.52886,0.42722,0
0.5,0.56363,0.42722,0
0.5,0.52706,0.43038,0
0.5,0.52848,0.4279,0
0.5,0.56329,0.4279,0
0.5,0.5621,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43347,0
0.5,0.56058,0.43354,0
0.5,0.52341,0.43671,0
0.5,0.56013,0.4345,0
0.5,0.5591,0.43671,0
0.5,0.52152,0.43987,0
0.5,0.52215,0.43882,0
0.5,0.55764,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44134,0
0.5,0.55619,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55477,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44829,0
0.5,0.55331,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44988,0
0.5,0.55183,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45484,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54844,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46146,0
0.5,0.54747,0.46053,0
0.5,0.54661,0.46203,0
0.5,0.50699,0.46519,0
0.5,0.54478,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46601,0
0.5,0.54298,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.5412,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.47163,0
0.5,0.53949,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53797,0.47747,0
0.5,0.53777,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.5361,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48343,0
0.5,0.53441,0.48418,0
0.5,0.00064066,0.48734,0
0.5,0.0031646,0.48688,0
0.5,0.0063291,0.48643,0
0.5,0.0094937,0.48607,0
0.5,0.012658,0.4858,0
0.5,0.015823,0.48562,0
0.5,0.018987,0.48549,0
0.5,0.022152,0.48542,0
0.5,0.025316,0.48538,0
0.5,0.028481,0.48535,0
0.5,0.031646,0.48534,0
0.5,0.03481,0.48534,0
0.5,0.037975,0.48533,0
0.5,0.041139,0.48533,0
0.5,0.044304,0.48533,0
0.5,0.047468,0.48534,0
0.5,0.050633,0.48534,0
0.5,0.053797,0.48534,0
0.5,0.056962,0.48534,0
0.5,0.060127,0.48534,0
0.5,0.063291,0.48534,0
0.5,0.066456,0.48534,0
0.5,0.06962,0.48534,0
0.5,0.072785,0.48534,0
0.5,0.075949,0.48534,0
0.5,0.079114,0.48534,0
0.5,0.082278,0.48534,0
0.5,0.085443,0.48534,0
0.5,0.088608,0.48534,0
0.5,0.091772,0.48534,0
0.5,0.094937,0.48534,0
0.5,0.098101,0.48534,0
0.5,0.10127,0.48534,0
0.5,0.10443,0.48534,0
0.5,0.10759,0.48534,0
0.5,0.11076,0.48534,0
0.5,0.11392,0.48534,0
0.5,0.11709,0.48534,0
0.5,0.12025,0.48534,0
0.5,0.12342,0.48534,0
0.5,0.12658,0.48534,0
0.5,0.12975,0.48534,0
0.5,0.13291,0.48534,0
0.5,0.13608,0.48534,0
0.5,0.13924,0.48534,0
0.5,0.14241,0.48534,0
0.5,0.14557,0.48534,0
0.5,0.14873,0.48534,0
0.5,0.1519,0.48534,0
0.5,0.15506,0.48534,0
0.5,0.15823,0.48534,0
0.5,0.16139,0.48534,0
0.5,0.16456,0.48534,0
0.5,0.16772,0.48534,0
0.5,0.17089,0.48534,0
0.5,0.17405,0.48534,0
0.5,0.17722,0.48534,0
0.5,0.18038,0.48534,0
0.5,0.18354,0.48534,0
0.5,0.18671,0.48534,0
0.5,0.18987,0.48534,0
0.5,0.19304,0.48534,0
0.5,0.1962,0.48534,0
0.5,0.19937,0.48534,0
0.5,0.20253,0.48534,0
0.5,0.2057,0.48534,0
0.5,0.20886,0.48534,0
0.5,0.21203,0.48534,0
0.5,0.21519,0.48534,0
0.5,0.21835,0.48534,0
0.5,0.22152,0.48534,0
0.5,0.22468,0.48534,0
0.5,0.22785,0.48534,0
0.5,0.23101,0.48534,0
0.5,0.23418,0.48534,0
0.5,0.23734,0.48534,0
0.5,0.24051,0.48534,0
0.5,0.24367,0.48534,0
0.5,0.24684,0.48534,0
0.5,0.25,0.48534,0
0.5,0.25316,0.48534,0
0.5,0.25633,0.48534,0
0.5,0.25949,0.48534,0
0.5,0.26266,0.48534,0
0.5,0.26582,0.48534,0
0.5,0.26899,0.48534,0
0.5,0.27215,0.48534,0
0.5,0.27532,0.48534,0
0.5,0.27848,0.48534,0
0.5,0.28165,0.48534,0
0.5,0.28481,0.48534,0
0.5,0.28797,0.48534,0
0.5,0.29114,0.48534,0
0.5,0.2943,0.48534,0
0.5,0.29747,0.48534,0
0.5,0.30063,0.48534,0
0.5,0.3038,0.48534,0
0.5,0.30696,0.48534,0
0.5,0.31013,0.48533,0
0.5,0.31329,0.48533,0
0.5,0.31646,0.48533,0
0.5,0.31962,0.48533,0
0.5,0.32278,0.48533,0
0.5,0.32595,0.48533,0
0.5,0.32911,0.48533,0
0.5,0.33228,0.48533,0
0.5,0.33544,0.48533,0
0.5,0.33861,0.48533,0
0.5,0.34177,0.48532,0
0.5,0.34494,0.48532,0
0.5,0.3481,0.48532,0
0.5,0.35127,0.48532,0
0.5,0.35443,0.48532,0
0.5,0.35759,0.48532,0
0.5,0.36076,0.48531,0
0.5,0.36392,0.48531,0
0.5,0.36709,0.48531,0
0.5,0.37025,0.4853,0
0.5,0.37342,0.4853,0
0.5,0.37658,0.4853,0
0.5,0.37975,0.48529,0
0.5,0.38291,0.48529,0
0.5,0.38608,0.48529,0
0.5,0.38924,0.48528,0
0.5,0.39241,0.48528,0
0.5,0.39557,0.48527,0
0.5,0.39873,0.48527,0
0.5,0.4019,0.48526,0
0.5,0.40506,0.48526,0
0.5,0.40823,0.48525,0
0.5,0.41139,0.48524,0
0.5,0.41456,0.48524,0
0.5,0.41772,0.48523,0
0.5,0.42089,0.48522,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53274,0.48734,0
0.5,0,0.48743,0
0.5,0.53165,0.48937,0
0.5,0.53103,0.49051,0
0.5,0.52929,0.49367,0
0.5,0.52848,0.49509,0
0.5,0.52747,0.49684,0
0.5,0.52554,0.5,0
0.5,0.52532,0.50034,0
0.5,0.52343,0.50316,0
0.5,0.52215,0.5049,0
0.5,0.52103,0.50633,0
0.5,0.51899,0.50864,0
0.5,0.51815,0.50949,0
0.5,0.00061107,0.51266,0
0.5,0,0.51258,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51311,0
0.5,0.0063291,0.51356,0
0.5,0.0094937,0.51391,0
0.5,0.012658,0.51417,0
0.5,0.015823,0.51436,0
0.5,0.018987,0.51448,0
0.5,0.022152,0.51456,0
0.5,0.025316,0.51461,0
0.5,0.028481,0.51463,0
0.5,0.031646,0.51465,0
0.5,0.03481,0.51466,0
0.5,0.037975,0.51466,0
0.5,0.041139,0.51466,0
0.5,0.044304,0.51466,0
0.5,0.047468,0.51466,0
0.5,0.050633,0.51466,0
0.5,0.053797,0.51466,0
0.5,0.056962,0.51466,0
0.5,0.060127,0.51466,0
0.5,0.063291,0.51466,0
0.5,0.066456,0.51466,0
0.5,0.06962,0.51466,0
0.5,0.072785,0.51466,0
0.5,0.075949,0.51466,0
0.5,0.079114,0.51466,0
0.5,0.082278,0.51466,0
0.5,0.085443,0.51466,0
0.5,0.088608,0.51466,0
0.5,0.091772,0.51466,0
0.5,0.094937,0.51466,0
0.5,0.098101,0.51466,0
0.5,0.10127,0.51466,0
0.5,0.10443,0.51466,0
0.5,0.10759,0.51466,0
0.5,0.11076,0.51466,0
0.5,0.11392,0.51466,0
0.5,0.11709,0.51466,0
0.5,0.12025,0.51466,0
0.5,0.12342,0.51466,0
0.5,0.12658,0.51466,0
0.5,0.12975,0.51466,0
0.5,0.13291,0.51466,0
0.5,0.13608,0.51466,0
0.5,0.13924,0.51466,0
0.5,0.14241,0.51466,0
0.5,0.14557,0.51466,0
0.5,0.14873,0.51466,0
0.5,0.1519,0.51466,0
0.5,0.15506,0.51466,0
0.5,0.15823,0.51466,0
0.5,0.16139,0.51466,0
0.5,0.16456,0.51466,0
0.5,0.16772,0.51466,0
0.5,0.17089,0.51466,0
0.5,0.17405,0.51466,0
0.5,0.17722,0.51466,0
0.5,0.18038,0.51466,0
0.5,0.18354,0.51466,0
0.5,0.18671,0.51466,0
0.5,0.18987,0.51466,0
0.5,0.19304,0.51466,0
0.5,0.1962,0.51466,0
0.5,0.19937,0.51466,0
0.5,0.20253,0.51466,0
0.5,0.2057,0.51466,0
0.5,0.20886,0.51466,0
0.5,0.21203,0.51466,0
0.5,0.21519,0.51466,0
0.5,0.21835,0.51466,0
0.5,0.22152,0.51466,0
0.5,0.22468,0.51466,0
0.5,0.22785,0.51466,0
0.5,0.23101,0.51466,0
0.5,0.23418,0.51466,0
0.5,0.23734,0.51466,0
0.5,0.24051,0.51466,0
0.5,0.24367,0.51466,0
0.5,0.24684,0.51466,0
0.5,0.25,0.51466,0
0.5,0.25316,0.51466,0
0.5,0.25633,0.51466,0
0.5,0.25949,0.51466,0
0.5,0.26266,0.51466,0
0.5,0.26582,0.51466,0
0.5,0.26899,0.51466,0
0.5,0.27215,0.51467,0
0.5,0.27532,0.51467,0
0.5,0.27848,0.51467,0
0.5,0.28165,0.51467,0
0.5,0.28481,0.51467,0
0.5,0.28797,0.51467,0
0.5,0.29114,0.51467,0
0.5,0.2943,0.51467,0
0.5,0.29747,0.51467,0
0.5,0.30063,0.51467,0
0.5,0.3038,0.51467,0
0.5,0.30696,0.51467,0
0.5,0.31013,0.51467,0
0.5,0.31329,0.51467,0
0.5,0.31646,0.51467,0
0.5,0.31962,0.51468,0
0.5,0.32278,0.51468,0
0.5,0.32595,0.51468,0
0.5,0.32911,0.51468,0
0.5,0.33228,0.51468,0
0.5,0.33544,0.51468,0
0.5,0.33861,0.51468,0
0.5,0.34177,0.51469,0
0.5,0.34494,0.51469,0
0.5,0.3481,0.51469,0
0.5,0.35127,0.51469,0
0.5,0.35443,0.51469,0
0.5,0.35759,0.5147,0
0.5,0.36076,0.5147,0
0.5,0.36392,0.5147,0
0.5,0.36709,0.51471,0
0.5,0.37025,0.51471,0
0.5,0.37342,0.51471,0
0.5,0.37658,0.51472,0
0.5,0.37975,0.51472,0
0.5,0.38291,0.51473,0
0.5,0.38608,0.51473,0
0.5,0.38924,0.51474,0
0.5,0.39241,0.51475,0
0.5,0.39557,0.51475,0
0.5,0.39873,0.51476,0
0.5,0.4019,0.51477,0
0.5,0.40506,0.51478,0
0.5,0.40823,0.51478,0
0.5,0.41139,0.51479,0
0.5,0.41456,0.51481,0
0.5,0.41772,0.51482,0
0.5,0.42089,0.51483,0
0.5,0.42405,0.51484,0
0.5,0.42722,0.51486,0
0.5,0.43038,0.51488,0
0.5,0.43354,0.5149,0
0.5,0.43671,0.51492,0
0.5,0.43987,0.51494,0
0.5,0.44304,0.51497,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46999,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63446,0.24684,0
0.5,0.63608,0.24586,0
0.5,0.63924,0.24466,0
0.5,0.64241,0.24421,0
0.5,0.64557,0.24456,0
0.5,0.64873,0.24591,0
0.5,0.64993,0.24684,0
0.5,0.63039,0.25,0
0.5,0.63291,0.24782,0
0.5,0.6519,0.249,0
0.5,0.65255,0.25,0
0.5,0.62746,0.25316,0
0.5,0.62975,0.25061,0
0.5,0.65377,0.25316,0
0.5,0.62504,0.25633,0
0.5,0.62658,0.25426,0
0.5,0.65421,0.25633,0
0.5,0.62289,0.25949,0
0.5,0.62342,0.2587,0
0.5,0.65406,0.25949,0
0.5,0.62088,0.26266,0
0.5,0.65344,0.26266,0
0.5,0.61892,0.26582,0
0.5,0.62025,0.26368,0
0.5,0.65242,0.26582,0
0.5,0.61701,0.26899,0
0.5,0.61709,0.26885,0
0.5,0.6519,0.26704,0
0.5,0.65109,0.26899,0
0.5,0.61506,0.27215,0
0.5,0.6495,0.27215,0
0.5,0.61315,0.27532,0
0.5,0.61392,0.27406,0
0.5,0.64873,0.27352,0
0.5,0.64774,0.27532,0
0.5,0.61127,0.27848,0
0.5,0.64588,0.27848,0
0.5,0.60938,0.28165,0
0.5,0.61076,0.27934,0
0.5,0.64557,0.27899,0
0.5,0.644,0.28165,0
0.5,0.60754,0.28481,0
0.5,0.60759,0.28471,0
0.5,0.64241,0.28426,0
0.5,0.64208,0.28481,0
0.5,0.60567,0.28797,0
0.5,0.64019,0.28797,0
0.5,0.60382,0.29114,0
0.5,0.60443,0.29011,0
0.5,0.63924,0.28954,0
0.5,0.6383,0.29114,0
0.5,0.60197,0.2943,0
0.5,0.6364,0.2943,0
0.5,0.6001,0.29747,0
0.5,0.60127,0.29551,0
0.5,0.63608,0.29485,0
0.5,0.63454,0.29747,0
0.5,0.59825,0.30063,0
0.5,0.63291,0.30019,0
0.5,0.63265,0.30063,0
0.5,0.59638,0.3038,0
0.5,0.5981,0.30089,0
0.5,0.6308,0.3038,0
0.5,0.59455,0.30696,0
0.5,0.59494,0.30631,0
0.5,0.62975,0.30557,0
0.5,0.62894,0.30696,0
0.5,0.59272,0.31013,0
0.5,0.6271,0.31013,0
0.5,0.59091,0.31329,0
0.5,0.59177,0.3118,0
0.5,0.62658,0.311,0
0.5,0.62528,0.31329,0
0.5,0.58912,0.31646,0
0.5,0.62344,0.31646,0
0.5,0.58731,0.31962,0
0.5,0.58861,0.31736,0
0.5,0.62342,0.31649,0
0.5,0.62166,0.31962,0
0.5,0.58555,0.32278,0
0.5,0.62025,0.32205,0
0.5,0.61984,0.32278,0
0.5,0.58375,0.32595,0
0.5,0.58544,0.32298,0
0.5,0.61805,0.32595,0
0.5,0.58198,0.32911,0
0.5,0.58228,0.32859,0
0.5,0.61709,0.32762,0
0.5,0.61625,0.32911,0
0.5,0.5802,0.33228,0
0.5,0.61445,0.33228,0
0.5,0.57845,0.33544,0
0.5,0.57911,0.33426,0
0.5,0.61392,0.3332,0
0.5,0.61267,0.33544,0
0.5,0.5767,0.33861,0
0.5,0.61087,0.33861,0
0.5,0.57495,0.34177,0
0.5,0.57595,0.33998,0
0.5,0.61076,0.33879,0
0.5,0.60911,0.34177,0
0.5,0.57323,0.34494,0
0.5,0.60759,0.34443,0
0.5,0.60731,0.34494,0
0.5,0.5715,0.3481,0
0.5,0.57278,0.34577,0
0.5,0.60557,0.3481,0
0.5,0.56982,0.35127,0
0.5,0.60443,0.35014,0
0.5,0.60381,0.35127,0
0.5,0.56809,0.35443,0
0.5,0.56962,0.35163,0
0.5,0.6021,0.35443,0
0.5,0.56642,0.35759,0
0.5,0.56646,0.35752,0
0.5,0.60127,0.35593,0
0.5,0.60038,0.35759,0
0.5,0.56469,0.36076,0
0.5,0.59867,0.36076,0
0.5,0.56299,0.36392,0
0.5,0.56329,0.36338,0
0.5,0.5981,0.3618,0
0.5,0.59698,0.36392,0
0.5,0.56127,0.36709,0
0.5,0.59527,0.36709,0
0.5,0.55955,0.37025,0
0.5,0.56013,0.36922,0
0.5,0.59494,0.36769,0
0.5,0.59358,0.37025,0
0.5,0.55783,0.37342,0
0.5,0.59186,0.37342,0
0.5,0.5561,0.37658,0
0.5,0.55696,0.37504,0
0.5,0.59177,0.37358,0
0.5,0.59019,0.37658,0
0.5,0.55439,0.37975,0
0.5,0.58861,0.37953,0
0.5,0.58849,0.37975,0
0.5,0.55264,0.38291,0
0.5,0.5538,0.38084,0
0.5,0.58686,0.38291,0
0.5,0.55092,0.38608,0
0.5,0.58544,0.3856,0
0.5,0.5852,0.38608,0
0.5,0.54916,0.38924,0
0.5,0.55063,0.3866,0
0.5,0.58359,0.38924,0
0.5,0.54745,0.39241,0
0.5,0.54747,0.39237,0
0.5,0.58228,0.39176,0
0.5,0.58195,0.39241,0
0.5,0.54573,0.39557,0
0.5,0.58034,0.39557,0
0.5,0.54408,0.39873,0
0.5,0.5443,0.39832,0
0.5,0.57911,0.39788,0
0.5,0.57867,0.39873,0
0.5,0.54243,0.4019,0
0.5,0.57702,0.4019,0
0.5,0.54079,0.40506,0
0.5,0.54114,0.4044,0
0.5,0.57595,0.40387,0
0.5,0.57532,0.40506,0
0.5,0.53911,0.40823,0
0.5,0.57362,0.40823,0
0.5,0.53743,0.41139,0
0.5,0.53797,0.4104,0
0.5,0.57278,0.40974,0
0.5,0.5719,0.41139,0
0.5,0.53574,0.41456,0
0.5,0.5702,0.41456,0
0.5,0.53403,0.41772,0
0.5,0.53481,0.41631,0
0.5,0.56962,0.41564,0
0.5,0.56853,0.41772,0
0.5,0.53232,0.42089,0
0.5,0.56688,0.42089,0
0.5,0.53059,0.42405,0
0.5,0.53165,0.42216,0
0.5,0.56646,0.42171,0
0.5,0.56528,0.42405,0
0.5,0.52886,0.42722,0
0.5,0.5637,0.42722,0
0.5,0.52706,0.43038,0
0.5,0.52848,0.4279,0
0.5,0.56329,0.42804,0
0.5,0.56216,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43347,0
0.5,0.56064,0.43354,0
0.5,0.52341,0.43671,0
0.5,0.56013,0.43462,0
0.5,0.55915,0.43671,0
0.5,0.52152,0.43987,0
0.5,0.52215,0.43882,0
0.5,0.55769,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44143,0
0.5,0.55623,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55479,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44833,0
0.5,0.55332,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44988,0
0.5,0.55183,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45484,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54844,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46146,0
0.5,0.54747,0.46055,0
0.5,0.54663,0.46203,0
0.5,0.50699,0.46519,0
0.5,0.54482,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.4661,0
0.5,0.54305,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54129,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.4718,0
0.5,0.5396,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53797,0.47768,0
0.5,0.53789,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53622,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48365,0
0.5,0.53453,0.48418,0
0.5,0.00022205,0.48734,0
0.5,0.0031646,0.48683,0
0.5,0.0063291,0.48638,0
0.5,0.0094937,0.48603,0
0.5,0.012658,0.48577,0
0.5,0.015823,0.48559,0
0.5,0.018987,0.48547,0
0.5,0.022152,0.4854,0
0.5,0.025316,0.48536,0
0.5,0.028481,0.48534,0
0.5,0.031646,0.48533,0
0.5,0.03481,0.48532,0
0.5,0.037975,0.48532,0
0.5,0.041139,0.48532,0
0.5,0.044304,0.48532,0
0.5,0.047468,0.48532,0
0.5,0.050633,0.48533,0
0.5,0.053797,0.48533,0
0.5,0.056962,0.48533,0
0.5,0.060127,0.48533,0
0.5,0.063291,0.48533,0
0.5,0.066456,0.48533,0
0.5,0.06962,0.48533,0
0.5,0.072785,0.48533,0
0.5,0.075949,0.48533,0
0.5,0.079114,0.48533,0
0.5,0.082278,0.48533,0
0.5,0.085443,0.48533,0
0.5,0.088608,0.48533,0
0.5,0.091772,0.48533,0
0.5,0.094937,0.48533,0
0.5,0.098101,0.48533,0
0.5,0.10127,0.48533,0
0.5,0.10443,0.48533,0
0.5,0.10759,0.48533,0
0.5,0.11076,0.48533,0
0.5,0.11392,0.48533,0
0.5,0.11709,0.48533,0
0.5,0.12025,0.48533,0
0.5,0.12342,0.48533,0
0.5,0.12658,0.48533,0
0.5,0.12975,0.48533,0
0.5,0.13291,0.48533,0
0.5,0.13608,0.48533,0
0.5,0.13924,0.48533,0
0.5,0.14241,0.48533,0
0.5,0.14557,0.48533,0
0.5,0.14873,0.48533,0
0.5,0.1519,0.48533,0
0.5,0.15506,0.48533,0
0.5,0.15823,0.48533,0
0.5,0.16139,0.48533,0
0.5,0.16456,0.48533,0
0.5,0.16772,0.48533,0
0.5,0.17089,0.48533,0
0.5,0.17405,0.48533,0
0.5,0.17722,0.48533,0
0.5,0.18038,0.48533,0
0.5,0.18354,0.48533,0
0.5,0.18671,0.48533,0
0.5,0.18987,0.48533,0
0.5,0.19304,0.48533,0
0.5,0.1962,0.48533,0
0.5,0.19937,0.48533,0
0.5,0.20253,0.48533,0
0.5,0.2057,0.48533,0
0.5,0.20886,0.48533,0
0.5,0.21203,0.48533,0
0.5,0.21519,0.48533,0
0.5,0.21835,0.48533,0
0.5,0.22152,0.48533,0
0.5,0.22468,0.48533,0
0.5,0.22785,0.48533,0
0.5,0.23101,0.48533,0
0.5,0.23418,0.48533,0
0.5,0.23734,0.48533,0
0.5,0.24051,0.48533,0
0.5,0.24367,0.48533,0
0.5,0.24684,0.48533,0
0.5,0.25,0.48533,0
0.5,0.25316,0.48533,0
0.5,0.25633,0.48533,0
0.5,0.25949,0.48533,0
0.5,0.26266,0.48533,0
0.5,0.26582,0.48533,0
0.5,0.26899,0.48533,0
0.5,0.27215,0.48533,0
0.5,0.27532,0.48533,0
0.5,0.27848,0.48533,0
0.5,0.28165,0.48533,0
0.5,0.28481,0.48533,0
0.5,0.28797,0.48533,0
0.5,0.29114,0.48533,0
0.5,0.2943,0.48533,0
0.5,0.29747,0.48532,0
0.5,0.30063,0.48532,0
0.5,0.3038,0.48532,0
0.5,0.30696,0.48532,0
0.5,0.31013,0.48532,0
0.5,0.31329,0.48532,0
0.5,0.31646,0.48532,0
0.5,0.31962,0.48532,0
0.5,0.32278,0.48532,0
0.5,0.32595,0.48532,0
0.5,0.32911,0.48532,0
0.5,0.33228,0.48532,0
0.5,0.33544,0.48532,0
0.5,0.33861,0.48532,0
0.5,0.34177,0.48532,0
0.5,0.34494,0.48531,0
0.5,0.3481,0.48531,0
0.5,0.35127,0.48531,0
0.5,0.35443,0.48531,0
0.5,0.35759,0.48531,0
0.5,0.36076,0.48531,0
0.5,0.36392,0.4853,0
0.5,0.36709,0.4853,0
0.5,0.37025,0.4853,0
0.5,0.37342,0.48529,0
0.5,0.37658,0.48529,0
0.5,0.37975,0.48529,0
0.5,0.38291,0.48528,0
0.5,0.38608,0.48528,0
0.5,0.38924,0.48528,0
0.5,0.39241,0.48527,0
0.5,0.39557,0.48527,0
0.5,0.39873,0.48526,0
0.5,0.4019,0.48526,0
0.5,0.40506,0.48525,0
0.5,0.40823,0.48525,0
0.5,0.41139,0.48524,0
0.5,0.41456,0.48523,0
0.5,0.41772,0.48522,0
0.5,0.42089,0.48522,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48518,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48515,0
0.5,0.43987,0.48513,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53285,0.48734,0
0.5,0,0.48737,0
0.5,0.53165,0.48957,0
0.5,0.53113,0.49051,0
0.5,0.52938,0.49367,0
0.5,0.52848,0.49523,0
0.5,0.52754,0.49684,0
0.5,0.52558,0.5,0
0.5,0.52532,0.50041,0
0.5,0.52345,0.50316,0
0.5,0.52215,0.50491,0
0.5,0.52103,0.50633,0
0.5,0.51899,0.50864,0
0.5,0.51815,0.50949,0
0.5,0.00018444,0.51266,0
0.5,0,0.51263,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51316,0
0.5,0.0063291,0.5136,0
0.5,0.0094937,0.51394,0
0.5,0.012658,0.51419,0
0.5,0.015823,0.51437,0
0.5,0.018987,0.51449,0
0.5,0.022152,0.51457,0
0.5,0.025316,0.51462,0
0.5,0.028481,0.51465,0
0.5,0.031646,0.51466,0
0.5,0.03481,0.51467,0
0.5,0.037975,0.51467,0
0.5,0.041139,0.51467,0
0.5,0.044304,0.51467,0
0.5,0.047468,0.51467,0
0.5,0.050633,0.51467,0
0.5,0.053797,0.51467,0
0.5,0.056962,0.51467,0
0.5,0.060127,0.51467,0
0.5,0.063291,0.51467,0
0.5,0.066456,0.51467,0
0.5,0.06962,0.51467,0
0.5,0.072785,0.51467,0
0.5,0.075949,0.51467,0
0.5,0.079114,0.51467,0
0.5,0.082278,0.51467,0
0.5,0.085443,0.51467,0
0.5,0.088608,0.51467,0
0.5,0.091772,0.51467,0
0.5,0.094937,0.51467,0
0.5,0.098101,0.51467,0
0.5,0.10127,0.51467,0
0.5,0.10443,0.51467,0
0.5,0.10759,0.51467,0
0.5,0.11076,0.51467,0
0.5,0.11392,0.51467,0
0.5,0.11709,0.51467,0
0.5,0.12025,0.51467,0
0.5,0.12342,0.51467,0
0.5,0.12658,0.51467,0
0.5,0.12975,0.51467,0
0.5,0.13291,0.51467,0
0.5,0.13608,0.51467,0
0.5,0.13924,0.51467,0
0.5,0.14241,0.51467,0
0.5,0.14557,0.51467,0
0.5,0.14873,0.51467,0
0.5,0.1519,0.51467,0
0.5,0.15506,0.51467,0
0.5,0.15823,0.51467,0
0.5,0.16139,0.51467,0
0.5,0.16456,0.51467,0
0.5,0.16772,0.51467,0
0.5,0.17089,0.51467,0
0.5,0.17405,0.51467,0
0.5,0.17722,0.51467,0
0.5,0.18038,0.51467,0
0.5,0.18354,0.51467,0
0.5,0.18671,0.51467,0
0.5,0.18987,0.51467,0
0.5,0.19304,0.51467,0
0.5,0.1962,0.51467,0
0.5,0.19937,0.51467,0
0.5,0.20253,0.51467,0
0.5,0.2057,0.51467,0
0.5,0.20886,0.51467,0
0.5,0.21203,0.51467,0
0.5,0.21519,0.51467,0
0.5,0.21835,0.51467,0
0.5,0.22152,0.51467,0
0.5,0.22468,0.51467,0
0.5,0.22785,0.51467,0
0.5,0.23101,0.51467,0
0.5,0.23418,0.51467,0
0.5,0.23734,0.51467,0
0.5,0.24051,0.51467,0
0.5,0.24367,0.51467,0
0.5,0.24684,0.51467,0
0.5,0.25,0.51467,0
0.5,0.25316,0.51467,0
0.5,0.25633,0.51467,0
0.5,0.25949,0.51467,0
0.5,0.26266,0.51468,0
0.5,0.26582,0.51468,0
0.5,0.26899,0.51468,0
0.5,0.27215,0.51468,0
0.5,0.27532,0.51468,0
0.5,0.27848,0.51468,0
0.5,0.28165,0.51468,0
0.5,0.28481,0.51468,0
0.5,0.28797,0.51468,0
0.5,0.29114,0.51468,0
0.5,0.2943,0.51468,0
0.5,0.29747,0.51468,0
0.5,0.30063,0.51468,0
0.5,0.3038,0.51468,0
0.5,0.30696,0.51468,0
0.5,0.31013,0.51468,0
0.5,0.31329,0.51468,0
0.5,0.31646,0.51468,0
0.5,0.31962,0.51469,0
0.5,0.32278,0.51469,0
0.5,0.32595,0.51469,0
0.5,0.32911,0.51469,0
0.5,0.33228,0.51469,0
0.5,0.33544,0.51469,0
0.5,0.33861,0.51469,0
0.5,0.34177,0.51469,0
0.5,0.34494,0.5147,0
0.5,0.3481,0.5147,0
0.5,0.35127,0.5147,0
0.5,0.35443,0.5147,0
0.5,0.35759,0.51471,0
0.5,0.36076,0.51471,0
0.5,0.36392,0.51471,0
0.5,0.36709,0.51471,0
0.5,0.37025,0.51472,0
0.5,0.37342,0.51472,0
0.5,0.37658,0.51473,0
0.5,0.37975,0.51473,0
0.5,0.38291,0.51474,0
0.5,0.38608,0.51474,0
0.5,0.38924,0.51475,0
0.5,0.39241,0.51475,0
0.5,0.39557,0.51476,0
0.5,0.39873,0.51477,0
0.5,0.4019,0.51477,0
0.5,0.40506,0.51478,0
0.5,0.40823,0.51479,0
0.5,0.41139,0.5148,0
0.5,0.41456,0.51481,0
0.5,0.41772,0.51482,0
0.5,0.42089,0.51483,0
0.5,0.42405,0.51485,0
0.5,0.42722,0.51486,0
0.5,0.43038,0.51488,0
0.5,0.43354,0.5149,0
0.5,0.43671,0.51492,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46999,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64965,0.22468,0
0.5,0.6519,0.22369,0
0.5,0.65506,0.22303,0
0.5,0.65823,0.22313,0
0.5,0.66139,0.22413,0
0.5,0.66228,0.22468,0
0.5,0.64487,0.22785,0
0.5,0.64557,0.22724,0
0.5,0.64873,0.22509,0
0.5,0.66456,0.22655,0
0.5,0.6656,0.22785,0
0.5,0.64166,0.23101,0
0.5,0.64241,0.23019,0
0.5,0.66712,0.23101,0
0.5,0.63907,0.23418,0
0.5,0.63924,0.23396,0
0.5,0.66772,0.23404,0
0.5,0.66775,0.23418,0
0.5,0.6368,0.23734,0
0.5,0.66772,0.23706,0
0.5,0.66772,0.23734,0
0.5,0.63468,0.24051,0
0.5,0.63608,0.23842,0
0.5,0.66719,0.24051,0
0.5,0.63266,0.24367,0
0.5,0.63291,0.24329,0
0.5,0.66625,0.24367,0
0.5,0.63065,0.24684,0
0.5,0.66494,0.24684,0
0.5,0.62866,0.25,0
0.5,0.62975,0.24829,0
0.5,0.66456,0.24758,0
0.5,0.66336,0.25,0
0.5,0.6267,0.25316,0
0.5,0.66156,0.25316,0
0.5,0.62471,0.25633,0
0.5,0.62658,0.25335,0
0.5,0.66139,0.25344,0
0.5,0.65966,0.25633,0
0.5,0.62277,0.25949,0
0.5,0.62342,0.25845,0
0.5,0.65823,0.25862,0
0.5,0.65769,0.25949,0
0.5,0.62084,0.26266,0
0.5,0.65572,0.26266,0
0.5,0.61891,0.26582,0
0.5,0.62025,0.26363,0
0.5,0.65506,0.2637,0
0.5,0.65376,0.26582,0
0.5,0.617,0.26899,0
0.5,0.61709,0.26885,0
0.5,0.6519,0.26879,0
0.5,0.65178,0.26899,0
0.5,0.61506,0.27215,0
0.5,0.64984,0.27215,0
0.5,0.61315,0.27532,0
0.5,0.61392,0.27406,0
0.5,0.64873,0.27391,0
0.5,0.64788,0.27532,0
0.5,0.61127,0.27848,0
0.5,0.64593,0.27848,0
0.5,0.60938,0.28165,0
0.5,0.61076,0.27934,0
0.5,0.64557,0.27907,0
0.5,0.64402,0.28165,0
0.5,0.60754,0.28481,0
0.5,0.60759,0.28471,0
0.5,0.64241,0.28428,0
0.5,0.64209,0.28481,0
0.5,0.60567,0.28797,0
0.5,0.6402,0.28797,0
0.5,0.60382,0.29114,0
0.5,0.60443,0.29011,0
0.5,0.63924,0.28956,0
0.5,0.63831,0.29114,0
0.5,0.60197,0.2943,0
0.5,0.63642,0.2943,0
0.5,0.6001,0.29747,0
0.5,0.60127,0.29551,0
0.5,0.63608,0.29488,0
0.5,0.63456,0.29747,0
0.5,0.59825,0.30063,0
0.5,0.63291,0.30023,0
0.5,0.63268,0.30063,0
0.5,0.59638,0.3038,0
0.5,0.5981,0.30089,0
0.5,0.63084,0.3038,0
0.5,0.59455,0.30696,0
0.5,0.59494,0.30631,0
0.5,0.62975,0.30564,0
0.5,0.62899,0.30696,0
0.5,0.59272,0.31013,0
0.5,0.62715,0.31013,0
0.5,0.59091,0.31329,0
0.5,0.59177,0.3118,0
0.5,0.62658,0.3111,0
0.5,0.62533,0.31329,0
0.5,0.58912,0.31646,0
0.5,0.6235,0.31646,0
0.5,0.58731,0.31962,0
0.5,0.58861,0.31736,0
0.5,0.62342,0.3166,0
0.5,0.62172,0.31962,0
0.5,0.58555,0.32278,0
0.5,0.62025,0.32217,0
0.5,0.6199,0.32278,0
0.5,0.58375,0.32595,0
0.5,0.58544,0.32298,0
0.5,0.61813,0.32595,0
0.5,0.58198,0.32911,0
0.5,0.58228,0.32859,0
0.5,0.61709,0.32775,0
0.5,0.61633,0.32911,0
0.5,0.5802,0.33228,0
0.5,0.61454,0.33228,0
0.5,0.57845,0.33544,0
0.5,0.57911,0.33426,0
0.5,0.61392,0.33335,0
0.5,0.61276,0.33544,0
0.5,0.5767,0.33861,0
0.5,0.61097,0.33861,0
0.5,0.57495,0.34177,0
0.5,0.57595,0.33998,0
0.5,0.61076,0.33898,0
0.5,0.60921,0.34177,0
0.5,0.57323,0.34494,0
0.5,0.60759,0.34463,0
0.5,0.60742,0.34494,0
0.5,0.5715,0.3481,0
0.5,0.57278,0.34577,0
0.5,0.60568,0.3481,0
0.5,0.56982,0.35127,0
0.5,0.60443,0.35033,0
0.5,0.60392,0.35127,0
0.5,0.56809,0.35443,0
0.5,0.56962,0.35163,0
0.5,0.6022,0.35443,0
0.5,0.56642,0.35759,0
0.5,0.56646,0.35752,0
0.5,0.60127,0.35613,0
0.5,0.60048,0.35759,0
0.5,0.56469,0.36076,0
0.5,0.59878,0.36076,0
0.5,0.56299,0.36392,0
0.5,0.56329,0.36338,0
0.5,0.5981,0.362,0
0.5,0.59708,0.36392,0
0.5,0.56127,0.36709,0
0.5,0.59538,0.36709,0
0.5,0.55955,0.37025,0
0.5,0.56013,0.36922,0
0.5,0.59494,0.3679,0
0.5,0.59368,0.37025,0
0.5,0.55783,0.37342,0
0.5,0.59197,0.37342,0
0.5,0.5561,0.37658,0
0.5,0.55696,0.37503,0
0.5,0.59177,0.37378,0
0.5,0.59029,0.37658,0
0.5,0.55439,0.37975,0
0.5,0.58861,0.37971,0
0.5,0.58859,0.37975,0
0.5,0.55264,0.38291,0
0.5,0.5538,0.38084,0
0.5,0.58695,0.38291,0
0.5,0.55092,0.38608,0
0.5,0.58544,0.38576,0
0.5,0.58528,0.38608,0
0.5,0.54916,0.38924,0
0.5,0.55063,0.3866,0
0.5,0.58366,0.38924,0
0.5,0.54745,0.39241,0
0.5,0.54747,0.39237,0
0.5,0.58228,0.39189,0
0.5,0.58201,0.39241,0
0.5,0.54573,0.39557,0
0.5,0.5804,0.39557,0
0.5,0.54408,0.39873,0
0.5,0.5443,0.39832,0
0.5,0.57911,0.39799,0
0.5,0.57873,0.39873,0
0.5,0.54242,0.4019,0
0.5,0.57707,0.4019,0
0.5,0.54078,0.40506,0
0.5,0.54114,0.4044,0
0.5,0.57595,0.40397,0
0.5,0.57537,0.40506,0
0.5,0.5391,0.40823,0
0.5,0.57368,0.40823,0
0.5,0.53743,0.41139,0
0.5,0.53797,0.41039,0
0.5,0.57278,0.40985,0
0.5,0.57196,0.41139,0
0.5,0.53574,0.41456,0
0.5,0.57027,0.41456,0
0.5,0.53403,0.41772,0
0.5,0.53481,0.41631,0
0.5,0.56962,0.41577,0
0.5,0.5686,0.41772,0
0.5,0.53232,0.42089,0
0.5,0.56696,0.42089,0
0.5,0.53059,0.42405,0
0.5,0.53165,0.42216,0
0.5,0.56646,0.42185,0
0.5,0.56535,0.42405,0
0.5,0.52885,0.42722,0
0.5,0.56377,0.42722,0
0.5,0.52706,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56329,0.42818,0
0.5,0.56223,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43347,0
0.5,0.5607,0.43354,0
0.5,0.52341,0.43671,0
0.5,0.56013,0.43475,0
0.5,0.55921,0.43671,0
0.5,0.52152,0.43987,0
0.5,0.52215,0.43882,0
0.5,0.55773,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44152,0
0.5,0.55626,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55481,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44836,0
0.5,0.55333,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44988,0
0.5,0.55183,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45485,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54845,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46146,0
0.5,0.54747,0.46059,0
0.5,0.54665,0.46203,0
0.5,0.50699,0.46519,0
0.5,0.54487,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.4662,0
0.5,0.54312,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54139,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.47199,0
0.5,0.53971,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53801,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53797,0.47792,0
0.5,0.53636,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53481,0.48391,0
0.5,0.53467,0.48418,0
0.5,0,0.48732,0
0.5,0.0031646,0.48678,0
0.5,0.0063291,0.48634,0
0.5,0.0094937,0.48599,0
0.5,0.012658,0.48574,0
0.5,0.015823,0.48556,0
0.5,0.018987,0.48545,0
0.5,0.022152,0.48538,0
0.5,0.025316,0.48534,0
0.5,0.028481,0.48532,0
0.5,0.031646,0.48531,0
0.5,0.03481,0.48531,0
0.5,0.037975,0.48531,0
0.5,0.041139,0.48531,0
0.5,0.044304,0.48531,0
0.5,0.047468,0.48531,0
0.5,0.050633,0.48532,0
0.5,0.053797,0.48532,0
0.5,0.056962,0.48532,0
0.5,0.060127,0.48532,0
0.5,0.063291,0.48532,0
0.5,0.066456,0.48532,0
0.5,0.06962,0.48532,0
0.5,0.072785,0.48532,0
0.5,0.075949,0.48532,0
0.5,0.079114,0.48532,0
0.5,0.082278,0.48532,0
0.5,0.085443,0.48532,0
0.5,0.088608,0.48532,0
0.5,0.091772,0.48532,0
0.5,0.094937,0.48532,0
0.5,0.098101,0.48532,0
0.5,0.10127,0.48532,0
0.5,0.10443,0.48532,0
0.5,0.10759,0.48532,0
0.5,0.11076,0.48532,0
0.5,0.11392,0.48532,0
0.5,0.11709,0.48532,0
0.5,0.12025,0.48532,0
0.5,0.12342,0.48532,0
0.5,0.12658,0.48532,0
0.5,0.12975,0.48532,0
0.5,0.13291,0.48532,0
0.5,0.13608,0.48532,0
0.5,0.13924,0.48532,0
0.5,0.14241,0.48532,0
0.5,0.14557,0.48532,0
0.5,0.14873,0.48532,0
0.5,0.1519,0.48532,0
0.5,0.15506,0.48532,0
0.5,0.15823,0.48532,0
0.5,0.16139,0.48532,0
0.5,0.16456,0.48532,0
0.5,0.16772,0.48532,0
0.5,0.17089,0.48532,0
0.5,0.17405,0.48532,0
0.5,0.17722,0.48532,0
0.5,0.18038,0.48532,0
0.5,0.18354,0.48532,0
0.5,0.18671,0.48532,0
0.5,0.18987,0.48532,0
0.5,0.19304,0.48532,0
0.5,0.1962,0.48532,0
0.5,0.19937,0.48532,0
0.5,0.20253,0.48532,0
0.5,0.2057,0.48532,0
0.5,0.20886,0.48532,0
0.5,0.21203,0.48532,0
0.5,0.21519,0.48532,0
0.5,0.21835,0.48532,0
0.5,0.22152,0.48532,0
0.5,0.22468,0.48532,0
0.5,0.22785,0.48532,0
0.5,0.23101,0.48532,0
0.5,0.23418,0.48532,0
0.5,0.23734,0.48532,0
0.5,0.24051,0.48532,0
0.5,0.24367,0.48532,0
0.5,0.24684,0.48532,0
0.5,0.25,0.48532,0
0.5,0.25316,0.48532,0
0.5,0.25633,0.48532,0
0.5,0.25949,0.48532,0
0.5,0.26266,0.48532,0
0.5,0.26582,0.48532,0
0.5,0.26899,0.48532,0
0.5,0.27215,0.48532,0
0.5,0.27532,0.48532,0
0.5,0.27848,0.48532,0
0.5,0.28165,0.48532,0
0.5,0.28481,0.48532,0
0.5,0.28797,0.48532,0
0.5,0.29114,0.48532,0
0.5,0.2943,0.48532,0
0.5,0.29747,0.48532,0
0.5,0.30063,0.48531,0
0.5,0.3038,0.48531,0
0.5,0.30696,0.48531,0
0.5,0.31013,0.48531,0
0.5,0.31329,0.48531,0
0.5,0.31646,0.48531,0
0.5,0.31962,0.48531,0
0.5,0.32278,0.48531,0
0.5,0.32595,0.48531,0
0.5,0.32911,0.48531,0
0.5,0.33228,0.48531,0
0.5,0.33544,0.48531,0
0.5,0.33861,0.48531,0
0.5,0.34177,0.48531,0
0.5,0.34494,0.48531,0
0.5,0.3481,0.4853,0
0.5,0.35127,0.4853,0
0.5,0.35443,0.4853,0
0.5,0.35759,0.4853,0
0.5,0.36076,0.4853,0
0.5,0.36392,0.4853,0
0.5,0.36709,0.48529,0
0.5,0.37025,0.48529,0
0.5,0.37342,0.48529,0
0.5,0.37658,0.48529,0
0.5,0.37975,0.48528,0
0.5,0.38291,0.48528,0
0.5,0.38608,0.48528,0
0.5,0.38924,0.48527,0
0.5,0.39241,0.48527,0
0.5,0.39557,0.48526,0
0.5,0.39873,0.48526,0
0.5,0.4019,0.48525,0
0.5,0.40506,0.48525,0
0.5,0.40823,0.48524,0
0.5,0.41139,0.48523,0
0.5,0.41456,0.48523,0
0.5,0.41772,0.48522,0
0.5,0.42089,0.48521,0
0.5,0.42405,0.4852,0
0.5,0.42722,0.48519,0
0.5,0.43038,0.48518,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48515,0
0.5,0.43987,0.48513,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53299,0.48734,0
0.5,0.53165,0.4898,0
0.5,0.53125,0.49051,0
0.5,0.52949,0.49367,0
0.5,0.52848,0.4954,0
0.5,0.52763,0.49684,0
0.5,0.52565,0.5,0
0.5,0.52532,0.5005,0
0.5,0.52349,0.50316,0
0.5,0.52215,0.50494,0
0.5,0.52105,0.50633,0
0.5,0.51899,0.50864,0
0.5,0.51815,0.50949,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51321,0
0.5,0,0.5127,0
0.5,0.0063291,0.51363,0
0.5,0.0094937,0.51397,0
0.5,0.012658,0.51421,0
0.5,0.015823,0.51439,0
0.5,0.018987,0.51451,0
0.5,0.022152,0.51458,0
0.5,0.025316,0.51463,0
0.5,0.028481,0.51466,0
0.5,0.031646,0.51467,0
0.5,0.03481,0.51468,0
0.5,0.037975,0.51468,0
0.5,0.041139,0.51468,0
0.5,0.044304,0.51468,0
0.5,0.047468,0.51468,0
0.5,0.050633,0.51468,0
0.5,0.053797,0.51468,0
0.5,0.056962,0.51468,0
0.5,0.060127,0.51468,0
0.5,0.063291,0.51468,0
0.5,0.066456,0.51468,0
0.5,0.06962,0.51468,0
0.5,0.072785,0.51468,0
0.5,0.075949,0.51468,0
0.5,0.079114,0.51468,0
0.5,0.082278,0.51468,0
0.5,0.085443,0.51468,0
0.5,0.088608,0.51468,0
0.5,0.091772,0.51468,0
0.5,0.094937,0.51468,0
0.5,0.098101,0.51468,0
0.5,0.10127,0.51468,0
0.5,0.10443,0.51468,0
0.5,0.10759,0.51468,0
0.5,0.11076,0.51468,0
0.5,0.11392,0.51468,0
0.5,0.11709,0.51468,0
0.5,0.12025,0.51468,0
0.5,0.12342,0.51468,0
0.5,0.12658,0.51468,0
0.5,0.12975,0.51468,0
0.5,0.13291,0.51468,0
0.5,0.13608,0.51468,0
0.5,0.13924,0.51468,0
0.5,0.14241,0.51468,0
0.5,0.14557,0.51468,0
0.5,0.14873,0.51468,0
0.5,0.1519,0.51468,0
0.5,0.15506,0.51468,0
0.5,0.15823,0.51468,0
0.5,0.16139,0.51468,0
0.5,0.16456,0.51468,0
0.5,0.16772,0.51468,0
0.5,0.17089,0.51468,0
0.5,0.17405,0.51468,0
0.5,0.17722,0.51468,0
0.5,0.18038,0.51468,0
0.5,0.18354,0.51468,0
0.5,0.18671,0.51468,0
0.5,0.18987,0.51468,0
0.5,0.19304,0.51468,0
0.5,0.1962,0.51468,0
0.5,0.19937,0.51468,0
0.5,0.20253,0.51468,0
0.5,0.2057,0.51468,0
0.5,0.20886,0.51468,0
0.5,0.21203,0.51468,0
0.5,0.21519,0.51468,0
0.5,0.21835,0.51468,0
0.5,0.22152,0.51468,0
0.5,0.22468,0.51468,0
0.5,0.22785,0.51468,0
0.5,0.23101,0.51468,0
0.5,0.23418,0.51468,0
0.5,0.23734,0.51468,0
0.5,0.24051,0.51468,0
0.5,0.24367,0.51468,0
0.5,0.24684,0.51468,0
0.5,0.25,0.51468,0
0.5,0.25316,0.51468,0
0.5,0.25633,0.51468,0
0.5,0.25949,0.51468,0
0.5,0.26266,0.51468,0
0.5,0.26582,0.51469,0
0.5,0.26899,0.51469,0
0.5,0.27215,0.51469,0
0.5,0.27532,0.51469,0
0.5,0.27848,0.51469,0
0.5,0.28165,0.51469,0
0.5,0.28481,0.51469,0
0.5,0.28797,0.51469,0
0.5,0.29114,0.51469,0
0.5,0.2943,0.51469,0
0.5,0.29747,0.51469,0
0.5,0.30063,0.51469,0
0.5,0.3038,0.51469,0
0.5,0.30696,0.51469,0
0.5,0.31013,0.51469,0
0.5,0.31329,0.51469,0
0.5,0.31646,0.51469,0
0.5,0.31962,0.51469,0
0.5,0.32278,0.5147,0
0.5,0.32595,0.5147,0
0.5,0.32911,0.5147,0
0.5,0.33228,0.5147,0
0.5,0.33544,0.5147,0
0.5,0.33861,0.5147,0
0.5,0.34177,0.5147,0
0.5,0.34494,0.5147,0
0.5,0.3481,0.51471,0
0.5,0.35127,0.51471,0
0.5,0.35443,0.51471,0
0.5,0.35759,0.51471,0
0.5,0.36076,0.51472,0
0.5,0.36392,0.51472,0
0.5,0.36709,0.51472,0
0.5,0.37025,0.51472,0
0.5,0.37342,0.51473,0
0.5,0.37658,0.51473,0
0.5,0.37975,0.51474,0
0.5,0.38291,0.51474,0
0.5,0.38608,0.51475,0
0.5,0.38924,0.51475,0
0.5,0.39241,0.51476,0
0.5,0.39557,0.51476,0
0.5,0.39873,0.51477,0
0.5,0.4019,0.51478,0
0.5,0.40506,0.51479,0
0.5,0.40823,0.51479,0
0.5,0.41139,0.5148,0
0.5,0.41456,0.51481,0
0.5,0.41772,0.51483,0
0.5,0.42089,0.51484,0
0.5,0.42405,0.51485,0
0.5,0.42722,0.51487,0
0.5,0.43038,0.51488,0
0.5,0.43354,0.5149,0
0.5,0.43671,0.51492,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46999,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66121,0.2057,0
0.5,0.66139,0.20558,0
0.5,0.66456,0.20409,0
0.5,0.66772,0.20333,0
0.5,0.67089,0.20331,0
0.5,0.67405,0.20418,0
0.5,0.67651,0.2057,0
0.5,0.65704,0.20886,0
0.5,0.65823,0.20779,0
0.5,0.67722,0.20629,0
0.5,0.67919,0.20886,0
0.5,0.65396,0.21203,0
0.5,0.65506,0.21078,0
0.5,0.68038,0.21176,0
0.5,0.68047,0.21203,0
0.5,0.6514,0.21519,0
0.5,0.6519,0.21454,0
0.5,0.6809,0.21519,0
0.5,0.64912,0.21835,0
0.5,0.68072,0.21835,0
0.5,0.64695,0.22152,0
0.5,0.64873,0.21891,0
0.5,0.68038,0.21992,0
0.5,0.68005,0.22152,0
0.5,0.64486,0.22468,0
0.5,0.64557,0.22362,0
0.5,0.67898,0.22468,0
0.5,0.64279,0.22785,0
0.5,0.67754,0.22785,0
0.5,0.64072,0.23101,0
0.5,0.64241,0.22844,0
0.5,0.67722,0.22845,0
0.5,0.67585,0.23101,0
0.5,0.63868,0.23418,0
0.5,0.63924,0.23332,0
0.5,0.67405,0.234,0
0.5,0.67394,0.23418,0
0.5,0.63665,0.23734,0
0.5,0.67196,0.23734,0
0.5,0.63463,0.24051,0
0.5,0.63608,0.23826,0
0.5,0.67089,0.23899,0
0.5,0.66991,0.24051,0
0.5,0.63265,0.24367,0
0.5,0.63291,0.24326,0
0.5,0.66785,0.24367,0
0.5,0.63065,0.24684,0
0.5,0.66772,0.24386,0
0.5,0.66582,0.24684,0
0.5,0.62866,0.25,0
0.5,0.62975,0.24829,0
0.5,0.66456,0.24878,0
0.5,0.66378,0.25,0
0.5,0.6267,0.25316,0
0.5,0.66174,0.25316,0
0.5,0.62471,0.25633,0
0.5,0.62658,0.25335,0
0.5,0.66139,0.25371,0
0.5,0.65974,0.25633,0
0.5,0.62277,0.25949,0
0.5,0.62342,0.25845,0
0.5,0.65823,0.25868,0
0.5,0.65772,0.25949,0
0.5,0.62084,0.26266,0
0.5,0.65574,0.26266,0
0.5,0.61891,0.26582,0
0.5,0.62025,0.26363,0
0.5,0.65506,0.26372,0
0.5,0.65377,0.26582,0
0.5,0.617,0.26899,0
0.5,0.61709,0.26885,0
0.5,0.6519,0.2688,0
0.5,0.65179,0.26899,0
0.5,0.61506,0.27215,0
0.5,0.64985,0.27215,0
0.5,0.61315,0.27532,0
0.5,0.61392,0.27406,0
0.5,0.64873,0.27395,0
0.5,0.6479,0.27532,0
0.5,0.61127,0.27848,0
0.5,0.64597,0.27848,0
0.5,0.60938,0.28165,0
0.5,0.61076,0.27934,0
0.5,0.64557,0.27912,0
0.5,0.64406,0.28165,0
0.5,0.60754,0.28481,0
0.5,0.60759,0.28471,0
0.5,0.64241,0.28435,0
0.5,0.64213,0.28481,0
0.5,0.60567,0.28797,0
0.5,0.64025,0.28797,0
0.5,0.60382,0.29114,0
0.5,0.60443,0.29011,0
0.5,0.63924,0.28965,0
0.5,0.63836,0.29114,0
0.5,0.60197,0.2943,0
0.5,0.63648,0.2943,0
0.5,0.6001,0.29747,0
0.5,0.60127,0.29551,0
0.5,0.63608,0.29497,0
0.5,0.63462,0.29747,0
0.5,0.59825,0.30063,0
0.5,0.63291,0.30034,0
0.5,0.63274,0.30063,0
0.5,0.59638,0.3038,0
0.5,0.5981,0.30089,0
0.5,0.63091,0.3038,0
0.5,0.59455,0.30696,0
0.5,0.59494,0.30631,0
0.5,0.62975,0.30577,0
0.5,0.62906,0.30696,0
0.5,0.59272,0.31013,0
0.5,0.62724,0.31013,0
0.5,0.59091,0.31329,0
0.5,0.59177,0.3118,0
0.5,0.62658,0.31125,0
0.5,0.62542,0.31329,0
0.5,0.58912,0.31646,0
0.5,0.62359,0.31646,0
0.5,0.58731,0.31962,0
0.5,0.58861,0.31736,0
0.5,0.62342,0.31676,0
0.5,0.62181,0.31962,0
0.5,0.58555,0.32278,0
0.5,0.62025,0.32233,0
0.5,0.62,0.32278,0
0.5,0.58375,0.32595,0
0.5,0.58544,0.32298,0
0.5,0.61822,0.32595,0
0.5,0.58198,0.32911,0
0.5,0.58228,0.32859,0
0.5,0.61709,0.32793,0
0.5,0.61642,0.32911,0
0.5,0.5802,0.33228,0
0.5,0.61464,0.33228,0
0.5,0.57845,0.33544,0
0.5,0.57911,0.33426,0
0.5,0.61392,0.33354,0
0.5,0.61287,0.33544,0
0.5,0.5767,0.33861,0
0.5,0.61108,0.33861,0
0.5,0.57495,0.34177,0
0.5,0.57595,0.33998,0
0.5,0.61076,0.33917,0
0.5,0.60932,0.34177,0
0.5,0.57323,0.34494,0
0.5,0.60759,0.34483,0
0.5,0.60753,0.34494,0
0.5,0.5715,0.3481,0
0.5,0.57278,0.34577,0
0.5,0.6058,0.3481,0
0.5,0.56982,0.35127,0
0.5,0.60443,0.35053,0
0.5,0.60403,0.35127,0
0.5,0.56809,0.35443,0
0.5,0.56962,0.35163,0
0.5,0.60231,0.35443,0
0.5,0.56642,0.35759,0
0.5,0.56646,0.35752,0
0.5,0.60127,0.35633,0
0.5,0.60059,0.35759,0
0.5,0.56469,0.36076,0
0.5,0.59889,0.36076,0
0.5,0.56299,0.36392,0
0.5,0.56329,0.36338,0
0.5,0.5981,0.36221,0
0.5,0.59719,0.36392,0
0.5,0.56126,0.36709,0
0.5,0.59549,0.36709,0
0.5,0.55955,0.37025,0
0.5,0.56013,0.36921,0
0.5,0.59494,0.36811,0
0.5,0.5938,0.37025,0
0.5,0.55783,0.37342,0
0.5,0.59208,0.37342,0
0.5,0.5561,0.37658,0
0.5,0.55696,0.37503,0
0.5,0.59177,0.37399,0
0.5,0.5904,0.37658,0
0.5,0.55439,0.37975,0
0.5,0.58869,0.37975,0
0.5,0.55264,0.38291,0
0.5,0.5538,0.38084,0
0.5,0.58861,0.3799,0
0.5,0.58704,0.38291,0
0.5,0.55092,0.38608,0
0.5,0.58544,0.38592,0
0.5,0.58536,0.38608,0
0.5,0.54916,0.38924,0
0.5,0.55063,0.3866,0
0.5,0.58375,0.38924,0
0.5,0.54745,0.39241,0
0.5,0.54747,0.39237,0
0.5,0.58228,0.39204,0
0.5,0.58209,0.39241,0
0.5,0.54573,0.39557,0
0.5,0.58047,0.39557,0
0.5,0.54408,0.39873,0
0.5,0.5443,0.39831,0
0.5,0.57911,0.39813,0
0.5,0.5788,0.39873,0
0.5,0.54242,0.4019,0
0.5,0.57715,0.4019,0
0.5,0.54078,0.40506,0
0.5,0.54114,0.40439,0
0.5,0.57595,0.40411,0
0.5,0.57545,0.40506,0
0.5,0.5391,0.40823,0
0.5,0.57376,0.40823,0
0.5,0.53743,0.41139,0
0.5,0.53797,0.41038,0
0.5,0.57278,0.41001,0
0.5,0.57205,0.41139,0
0.5,0.53573,0.41456,0
0.5,0.57036,0.41456,0
0.5,0.53403,0.41772,0
0.5,0.53481,0.4163,0
0.5,0.56962,0.41593,0
0.5,0.56868,0.41772,0
0.5,0.53232,0.42089,0
0.5,0.56704,0.42089,0
0.5,0.53059,0.42405,0
0.5,0.53165,0.42215,0
0.5,0.56646,0.42201,0
0.5,0.56543,0.42405,0
0.5,0.52885,0.42722,0
0.5,0.56385,0.42722,0
0.5,0.52706,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56329,0.42833,0
0.5,0.5623,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43347,0
0.5,0.56077,0.43354,0
0.5,0.52341,0.43671,0
0.5,0.56013,0.43488,0
0.5,0.55927,0.43671,0
0.5,0.52152,0.43987,0
0.5,0.52215,0.43882,0
0.5,0.55778,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44161,0
0.5,0.5563,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55484,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44839,0
0.5,0.55334,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44988,0
0.5,0.55183,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45485,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54846,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46146,0
0.5,0.54747,0.46062,0
0.5,0.54669,0.46203,0
0.5,0.50699,0.46519,0
0.5,0.54493,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46632,0
0.5,0.54321,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.5415,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.4722,0
0.5,0.53984,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53816,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53797,0.47819,0
0.5,0.53651,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53482,0.48418,0
0.5,0,0.48726,0
0.5,0.0031646,0.48673,0
0.5,0.0063291,0.4863,0
0.5,0.0094937,0.48596,0
0.5,0.012658,0.48571,0
0.5,0.015823,0.48554,0
0.5,0.018987,0.48543,0
0.5,0.022152,0.48537,0
0.5,0.025316,0.48533,0
0.5,0.028481,0.48531,0
0.5,0.031646,0.4853,0
0.5,0.03481,0.4853,0
0.5,0.037975,0.4853,0
0.5,0.041139,0.4853,0
0.5,0.044304,0.4853,0
0.5,0.047468,0.48531,0
0.5,0.050633,0.48531,0
0.5,0.053797,0.48531,0
0.5,0.056962,0.48531,0
0.5,0.060127,0.48531,0
0.5,0.063291,0.48531,0
0.5,0.066456,0.48531,0
0.5,0.06962,0.48531,0
0.5,0.072785,0.48531,0
0.5,0.075949,0.48531,0
0.5,0.079114,0.48531,0
0.5,0.082278,0.48531,0
0.5,0.085443,0.48531,0
0.5,0.088608,0.48531,0
0.5,0.091772,0.48531,0
0.5,0.094937,0.48531,0
0.5,0.098101,0.48531,0
0.5,0.10127,0.48531,0
0.5,0.10443,0.48531,0
0.5,0.10759,0.48531,0
0.5,0.11076,0.48531,0
0.5,0.11392,0.48531,0
0.5,0.11709,0.48531,0
0.5,0.12025,0.48531,0
0.5,0.12342,0.48531,0
0.5,0.12658,0.48531,0
0.5,0.12975,0.48531,0
0.5,0.13291,0.48531,0
0.5,0.13608,0.48531,0
0.5,0.13924,0.48531,0
0.5,0.14241,0.48531,0
0.5,0.14557,0.48531,0
0.5,0.14873,0.48531,0
0.5,0.1519,0.48531,0
0.5,0.15506,0.48531,0
0.5,0.15823,0.48531,0
0.5,0.16139,0.48531,0
0.5,0.16456,0.48531,0
0.5,0.16772,0.48531,0
0.5,0.17089,0.48531,0
0.5,0.17405,0.48531,0
0.5,0.17722,0.48531,0
0.5,0.18038,0.48531,0
0.5,0.18354,0.48531,0
0.5,0.18671,0.48531,0
0.5,0.18987,0.48531,0
0.5,0.19304,0.48531,0
0.5,0.1962,0.48531,0
0.5,0.19937,0.48531,0
0.5,0.20253,0.48531,0
0.5,0.2057,0.48531,0
0.5,0.20886,0.48531,0
0.5,0.21203,0.48531,0
0.5,0.21519,0.48531,0
0.5,0.21835,0.48531,0
0.5,0.22152,0.48531,0
0.5,0.22468,0.48531,0
0.5,0.22785,0.48531,0
0.5,0.23101,0.48531,0
0.5,0.23418,0.48531,0
0.5,0.23734,0.48531,0
0.5,0.24051,0.48531,0
0.5,0.24367,0.48531,0
0.5,0.24684,0.48531,0
0.5,0.25,0.48531,0
0.5,0.25316,0.48531,0
0.5,0.25633,0.48531,0
0.5,0.25949,0.48531,0
0.5,0.26266,0.48531,0
0.5,0.26582,0.48531,0
0.5,0.26899,0.48531,0
0.5,0.27215,0.48531,0
0.5,0.27532,0.48531,0
0.5,0.27848,0.48531,0
0.5,0.28165,0.48531,0
0.5,0.28481,0.48531,0
0.5,0.28797,0.48531,0
0.5,0.29114,0.48531,0
0.5,0.2943,0.48531,0
0.5,0.29747,0.48531,0
0.5,0.30063,0.48531,0
0.5,0.3038,0.48531,0
0.5,0.30696,0.48531,0
0.5,0.31013,0.48531,0
0.5,0.31329,0.4853,0
0.5,0.31646,0.4853,0
0.5,0.31962,0.4853,0
0.5,0.32278,0.4853,0
0.5,0.32595,0.4853,0
0.5,0.32911,0.4853,0
0.5,0.33228,0.4853,0
0.5,0.33544,0.4853,0
0.5,0.33861,0.4853,0
0.5,0.34177,0.4853,0
0.5,0.34494,0.4853,0
0.5,0.3481,0.4853,0
0.5,0.35127,0.4853,0
0.5,0.35443,0.48529,0
0.5,0.35759,0.48529,0
0.5,0.36076,0.48529,0
0.5,0.36392,0.48529,0
0.5,0.36709,0.48529,0
0.5,0.37025,0.48528,0
0.5,0.37342,0.48528,0
0.5,0.37658,0.48528,0
0.5,0.37975,0.48528,0
0.5,0.38291,0.48527,0
0.5,0.38608,0.48527,0
0.5,0.38924,0.48527,0
0.5,0.39241,0.48526,0
0.5,0.39557,0.48526,0
0.5,0.39873,0.48525,0
0.5,0.4019,0.48525,0
0.5,0.40506,0.48524,0
0.5,0.40823,0.48524,0
0.5,0.41139,0.48523,0
0.5,0.41456,0.48522,0
0.5,0.41772,0.48522,0
0.5,0.42089,0.48521,0
0.5,0.42405,0.4852,0
0.5,0.42722,0.48519,0
0.5,0.43038,0.48518,0
0.5,0.43354,0.48516,0
0.5,0.43671,0.48515,0
0.5,0.43987,0.48513,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.48419,0
0.5,0.53314,0.48734,0
0.5,0.53165,0.49006,0
0.5,0.5314,0.49051,0
0.5,0.52962,0.49367,0
0.5,0.52848,0.4956,0
0.5,0.52773,0.49684,0
0.5,0.52573,0.5,0
0.5,0.52532,0.50062,0
0.5,0.52354,0.50316,0
0.5,0.52215,0.50499,0
0.5,0.52107,0.50633,0
0.5,0.51899,0.50865,0
0.5,0.51816,0.50949,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51326,0
0.5,0,0.51276,0
0.5,0.0063291,0.51367,0
0.5,0.0094937,0.514,0
0.5,0.012658,0.51424,0
0.5,0.015823,0.51441,0
0.5,0.018987,0.51452,0
0.5,0.022152,0.51459,0
0.5,0.025316,0.51464,0
0.5,0.028481,0.51467,0
0.5,0.031646,0.51468,0
0.5,0.03481,0.51469,0
0.5,0.037975,0.51469,0
0.5,0.041139,0.51469,0
0.5,0.044304,0.51469,0
0.5,0.047468,0.51469,0
0.5,0.050633,0.51469,0
0.5,0.053797,0.51469,0
0.5,0.056962,0.51469,0
0.5,0.060127,0.51469,0
0.5,0.063291,0.51469,0
0.5,0.066456,0.51469,0
0.5,0.06962,0.51469,0
0.5,0.072785,0.51469,0
0.5,0.075949,0.51469,0
0.5,0.079114,0.51469,0
0.5,0.082278,0.51469,0
0.5,0.085443,0.51469,0
0.5,0.088608,0.51469,0
0.5,0.091772,0.51469,0
0.5,0.094937,0.51469,0
0.5,0.098101,0.51469,0
0.5,0.10127,0.51469,0
0.5,0.10443,0.51469,0
0.5,0.10759,0.51469,0
0.5,0.11076,0.51469,0
0.5,0.11392,0.51469,0
0.5,0.11709,0.51469,0
0.5,0.12025,0.51469,0
0.5,0.12342,0.51469,0
0.5,0.12658,0.51469,0
0.5,0.12975,0.51469,0
0.5,0.13291,0.51469,0
0.5,0.13608,0.51469,0
0.5,0.13924,0.51469,0
0.5,0.14241,0.51469,0
0.5,0.14557,0.51469,0
0.5,0.14873,0.51469,0
0.5,0.1519,0.51469,0
0.5,0.15506,0.51469,0
0.5,0.15823,0.51469,0
0.5,0.16139,0.51469,0
0.5,0.16456,0.51469,0
0.5,0.16772,0.51469,0
0.5,0.17089,0.51469,0
0.5,0.17405,0.51469,0
0.5,0.17722,0.51469,0
0.5,0.18038,0.51469,0
0.5,0.18354,0.51469,0
0.5,0.18671,0.51469,0
0.5,0.18987,0.51469,0
0.5,0.19304,0.51469,0
0.5,0.1962,0.51469,0
0.5,0.19937,0.51469,0
0.5,0.20253,0.51469,0
0.5,0.2057,0.51469,0
0.5,0.20886,0.51469,0
0.5,0.21203,0.51469,0
0.5,0.21519,0.51469,0
0.5,0.21835,0.51469,0
0.5,0.22152,0.51469,0
0.5,0.22468,0.51469,0
0.5,0.22785,0.51469,0
0.5,0.23101,0.51469,0
0.5,0.23418,0.51469,0
0.5,0.23734,0.51469,0
0.5,0.24051,0.51469,0
0.5,0.24367,0.51469,0
0.5,0.24684,0.51469,0
0.5,0.25,0.51469,0
0.5,0.25316,0.51469,0
0.5,0.25633,0.51469,0
0.5,0.25949,0.51469,0
0.5,0.26266,0.51469,0
0.5,0.26582,0.51469,0
0.5,0.26899,0.51469,0
0.5,0.27215,0.51469,0
0.5,0.27532,0.5147,0
0.5,0.27848,0.5147,0
0.5,0.28165,0.5147,0
0.5,0.28481,0.5147,0
0.5,0.28797,0.5147,0
0.5,0.29114,0.5147,0
0.5,0.2943,0.5147,0
0.5,0.29747,0.5147,0
0.5,0.30063,0.5147,0
0.5,0.3038,0.5147,0
0.5,0.30696,0.5147,0
0.5,0.31013,0.5147,0
0.5,0.31329,0.5147,0
0.5,0.31646,0.5147,0
0.5,0.31962,0.5147,0
0.5,0.32278,0.5147,0
0.5,0.32595,0.51471,0
0.5,0.32911,0.51471,0
0.5,0.33228,0.51471,0
0.5,0.33544,0.51471,0
0.5,0.33861,0.51471,0
0.5,0.34177,0.51471,0
0.5,0.34494,0.51471,0
0.5,0.3481,0.51471,0
0.5,0.35127,0.51472,0
0.5,0.35443,0.51472,0
0.5,0.35759,0.51472,0
0.5,0.36076,0.51472,0
0.5,0.36392,0.51473,0
0.5,0.36709,0.51473,0
0.5,0.37025,0.51473,0
0.5,0.37342,0.51474,0
0.5,0.37658,0.51474,0
0.5,0.37975,0.51474,0
0.5,0.38291,0.51475,0
0.5,0.38608,0.51475,0
0.5,0.38924,0.51476,0
0.5,0.39241,0.51476,0
0.5,0.39557,0.51477,0
0.5,0.39873,0.51478,0
0.5,0.4019,0.51478,0
0.5,0.40506,0.51479,0
0.5,0.40823,0.5148,0
0.5,0.41139,0.51481,0
0.5,0.41456,0.51482,0
0.5,0.41772,0.51483,0
0.5,0.42089,0.51484,0
0.5,0.42405,0.51485,0
0.5,0.42722,0.51487,0
0.5,0.43038,0.51489,0
0.5,0.43354,0.5149,0
0.5,0.43671,0.51493,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46998,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67736,0.18671,0
0.5,0.68038,0.18618,0
0.5,0.68354,0.18639,0
0.5,0.68452,0.18671,0
0.5,0.67102,0.18987,0
0.5,0.67405,0.18798,0
0.5,0.67722,0.18673,0
0.5,0.68671,0.18755,0
0.5,0.68963,0.18987,0
0.5,0.66736,0.19304,0
0.5,0.66772,0.19267,0
0.5,0.67089,0.18996,0
0.5,0.68987,0.19017,0
0.5,0.69159,0.19304,0
0.5,0.6645,0.1962,0
0.5,0.66456,0.19613,0
0.5,0.69248,0.1962,0
0.5,0.66202,0.19937,0
0.5,0.69265,0.19937,0
0.5,0.65973,0.20253,0
0.5,0.66139,0.20023,0
0.5,0.69225,0.20253,0
0.5,0.65755,0.2057,0
0.5,0.65823,0.20472,0
0.5,0.69139,0.2057,0
0.5,0.6554,0.20886,0
0.5,0.69011,0.20886,0
0.5,0.65324,0.21203,0
0.5,0.65506,0.20936,0
0.5,0.68987,0.20933,0
0.5,0.68853,0.21203,0
0.5,0.65112,0.21519,0
0.5,0.6519,0.21404,0
0.5,0.68671,0.21512,0
0.5,0.68667,0.21519,0
0.5,0.64902,0.21835,0
0.5,0.68468,0.21835,0
0.5,0.64692,0.22152,0
0.5,0.64873,0.21879,0
0.5,0.68354,0.22006,0
0.5,0.68258,0.22152,0
0.5,0.64485,0.22468,0
0.5,0.64557,0.22359,0
0.5,0.68044,0.22468,0
0.5,0.64279,0.22785,0
0.5,0.68038,0.22477,0
0.5,0.67833,0.22785,0
0.5,0.64072,0.23101,0
0.5,0.64241,0.22844,0
0.5,0.67722,0.2295,0
0.5,0.67621,0.23101,0
0.5,0.63868,0.23418,0
0.5,0.63924,0.23332,0
0.5,0.67409,0.23418,0
0.5,0.63665,0.23734,0
0.5,0.67405,0.23423,0
0.5,0.67201,0.23734,0
0.5,0.63463,0.24051,0
0.5,0.63608,0.23826,0
0.5,0.67089,0.23903,0
0.5,0.66993,0.24051,0
0.5,0.63265,0.24367,0
0.5,0.63291,0.24326,0
0.5,0.66785,0.24367,0
0.5,0.63065,0.24684,0
0.5,0.66772,0.24387,0
0.5,0.66583,0.24684,0
0.5,0.62866,0.25,0
0.5,0.62975,0.24829,0
0.5,0.66456,0.24879,0
0.5,0.66379,0.25,0
0.5,0.6267,0.25316,0
0.5,0.66176,0.25316,0
0.5,0.62471,0.25633,0
0.5,0.62658,0.25335,0
0.5,0.66139,0.25374,0
0.5,0.65976,0.25633,0
0.5,0.62277,0.25949,0
0.5,0.62342,0.25845,0
0.5,0.65823,0.25873,0
0.5,0.65775,0.25949,0
0.5,0.62084,0.26266,0
0.5,0.65578,0.26266,0
0.5,0.61891,0.26582,0
0.5,0.62025,0.26363,0
0.5,0.65506,0.26379,0
0.5,0.65381,0.26582,0
0.5,0.617,0.26899,0
0.5,0.61709,0.26885,0
0.5,0.6519,0.26887,0
0.5,0.65183,0.26899,0
0.5,0.61506,0.27215,0
0.5,0.6499,0.27215,0
0.5,0.61315,0.27532,0
0.5,0.61392,0.27406,0
0.5,0.64873,0.27403,0
0.5,0.64795,0.27532,0
0.5,0.61127,0.27848,0
0.5,0.64602,0.27848,0
0.5,0.60938,0.28165,0
0.5,0.61076,0.27934,0
0.5,0.64557,0.27922,0
0.5,0.64412,0.28165,0
0.5,0.60754,0.28481,0
0.5,0.60759,0.28471,0
0.5,0.64241,0.28446,0
0.5,0.6422,0.28481,0
0.5,0.60567,0.28797,0
0.5,0.64032,0.28797,0
0.5,0.60382,0.29114,0
0.5,0.60443,0.29011,0
0.5,0.63924,0.28977,0
0.5,0.63843,0.29114,0
0.5,0.60197,0.2943,0
0.5,0.63656,0.2943,0
0.5,0.6001,0.29747,0
0.5,0.60127,0.29551,0
0.5,0.63608,0.2951,0
0.5,0.6347,0.29747,0
0.5,0.59825,0.30063,0
0.5,0.63291,0.30048,0
0.5,0.63282,0.30063,0
0.5,0.59638,0.3038,0
0.5,0.5981,0.30089,0
0.5,0.631,0.3038,0
0.5,0.59455,0.30696,0
0.5,0.59494,0.30631,0
0.5,0.62975,0.30593,0
0.5,0.62915,0.30696,0
0.5,0.59272,0.31013,0
0.5,0.62733,0.31013,0
0.5,0.59091,0.31329,0
0.5,0.59177,0.3118,0
0.5,0.62658,0.31141,0
0.5,0.62551,0.31329,0
0.5,0.58912,0.31646,0
0.5,0.62369,0.31646,0
0.5,0.58731,0.31962,0
0.5,0.58861,0.31736,0
0.5,0.62342,0.31693,0
0.5,0.62191,0.31962,0
0.5,0.58555,0.32278,0
0.5,0.62025,0.3225,0
0.5,0.62009,0.32278,0
0.5,0.58375,0.32595,0
0.5,0.58544,0.32298,0
0.5,0.61832,0.32595,0
0.5,0.58198,0.32911,0
0.5,0.58228,0.32859,0
0.5,0.61709,0.3281,0
0.5,0.61652,0.32911,0
0.5,0.5802,0.33228,0
0.5,0.61475,0.33228,0
0.5,0.57845,0.33544,0
0.5,0.57911,0.33426,0
0.5,0.61392,0.33372,0
0.5,0.61297,0.33544,0
0.5,0.5767,0.33861,0
0.5,0.61119,0.33861,0
0.5,0.57495,0.34177,0
0.5,0.57595,0.33998,0
0.5,0.61076,0.33936,0
0.5,0.60943,0.34177,0
0.5,0.57323,0.34494,0
0.5,0.60764,0.34494,0
0.5,0.5715,0.3481,0
0.5,0.57278,0.34577,0
0.5,0.60759,0.34502,0
0.5,0.6059,0.3481,0
0.5,0.56982,0.35127,0
0.5,0.60443,0.35073,0
0.5,0.60414,0.35127,0
0.5,0.56809,0.35443,0
0.5,0.56962,0.35163,0
0.5,0.60242,0.35443,0
0.5,0.56642,0.35759,0
0.5,0.56646,0.35752,0
0.5,0.60127,0.35652,0
0.5,0.60069,0.35759,0
0.5,0.56469,0.36076,0
0.5,0.599,0.36076,0
0.5,0.56299,0.36392,0
0.5,0.56329,0.36338,0
0.5,0.5981,0.3624,0
0.5,0.5973,0.36392,0
0.5,0.56126,0.36709,0
0.5,0.5956,0.36709,0
0.5,0.55955,0.37025,0
0.5,0.56013,0.36921,0
0.5,0.59494,0.36831,0
0.5,0.5939,0.37025,0
0.5,0.55783,0.37342,0
0.5,0.59219,0.37342,0
0.5,0.5561,0.37658,0
0.5,0.55696,0.37503,0
0.5,0.59177,0.37419,0
0.5,0.5905,0.37658,0
0.5,0.55439,0.37975,0
0.5,0.58879,0.37975,0
0.5,0.55264,0.38291,0
0.5,0.5538,0.38084,0
0.5,0.58861,0.38009,0
0.5,0.58713,0.38291,0
0.5,0.55092,0.38608,0
0.5,0.58545,0.38608,0
0.5,0.54916,0.38924,0
0.5,0.55063,0.3866,0
0.5,0.58544,0.38609,0
0.5,0.58383,0.38924,0
0.5,0.54745,0.39241,0
0.5,0.54747,0.39237,0
0.5,0.58228,0.39219,0
0.5,0.58217,0.39241,0
0.5,0.54573,0.39557,0
0.5,0.58055,0.39557,0
0.5,0.54408,0.39873,0
0.5,0.5443,0.39831,0
0.5,0.57911,0.39828,0
0.5,0.57888,0.39873,0
0.5,0.54242,0.4019,0
0.5,0.57723,0.4019,0
0.5,0.54077,0.40506,0
0.5,0.54114,0.40438,0
0.5,0.57595,0.40427,0
0.5,0.57553,0.40506,0
0.5,0.5391,0.40823,0
0.5,0.57385,0.40823,0
0.5,0.53742,0.41139,0
0.5,0.53797,0.41038,0
0.5,0.57278,0.41017,0
0.5,0.57213,0.41139,0
0.5,0.53573,0.41456,0
0.5,0.57045,0.41456,0
0.5,0.53403,0.41772,0
0.5,0.53481,0.4163,0
0.5,0.56962,0.4161,0
0.5,0.56877,0.41772,0
0.5,0.53232,0.42089,0
0.5,0.56713,0.42089,0
0.5,0.53058,0.42405,0
0.5,0.53165,0.42215,0
0.5,0.56646,0.42217,0
0.5,0.56551,0.42405,0
0.5,0.52885,0.42722,0
0.5,0.56392,0.42722,0
0.5,0.52706,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56329,0.42848,0
0.5,0.56237,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43347,0
0.5,0.56084,0.43354,0
0.5,0.52341,0.43671,0
0.5,0.56013,0.43501,0
0.5,0.55932,0.43671,0
0.5,0.52152,0.43987,0
0.5,0.52215,0.43882,0
0.5,0.55783,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.4417,0
0.5,0.55634,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55486,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44843,0
0.5,0.55335,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44988,0
0.5,0.55183,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45485,0
0.5,0.55019,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54848,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46146,0
0.5,0.54747,0.46067,0
0.5,0.54672,0.46203,0
0.5,0.50699,0.46519,0
0.5,0.54499,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46645,0
0.5,0.54329,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54161,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.47241,0
0.5,0.53996,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.5383,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53797,0.47847,0
0.5,0.53666,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53498,0.48418,0
0.5,0,0.4872,0
0.5,0.0031646,0.48668,0
0.5,0.0063291,0.48626,0
0.5,0.0094937,0.48592,0
0.5,0.012658,0.48568,0
0.5,0.015823,0.48552,0
0.5,0.018987,0.48541,0
0.5,0.022152,0.48535,0
0.5,0.025316,0.48532,0
0.5,0.028481,0.4853,0
0.5,0.031646,0.48529,0
0.5,0.03481,0.48529,0
0.5,0.037975,0.48529,0
0.5,0.041139,0.48529,0
0.5,0.044304,0.48529,0
0.5,0.047468,0.4853,0
0.5,0.050633,0.4853,0
0.5,0.053797,0.4853,0
0.5,0.056962,0.4853,0
0.5,0.060127,0.4853,0
0.5,0.063291,0.4853,0
0.5,0.066456,0.4853,0
0.5,0.06962,0.4853,0
0.5,0.072785,0.4853,0
0.5,0.075949,0.4853,0
0.5,0.079114,0.4853,0
0.5,0.082278,0.4853,0
0.5,0.085443,0.4853,0
0.5,0.088608,0.4853,0
0.5,0.091772,0.4853,0
0.5,0.094937,0.4853,0
0.5,0.098101,0.4853,0
0.5,0.10127,0.4853,0
0.5,0.10443,0.4853,0
0.5,0.10759,0.4853,0
0.5,0.11076,0.4853,0
0.5,0.11392,0.4853,0
0.5,0.11709,0.4853,0
0.5,0.12025,0.4853,0
0.5,0.12342,0.4853,0
0.5,0.12658,0.4853,0
0.5,0.12975,0.4853,0
0.5,0.13291,0.4853,0
0.5,0.13608,0.4853,0
0.5,0.13924,0.4853,0
0.5,0.14241,0.4853,0
0.5,0.14557,0.4853,0
0.5,0.14873,0.4853,0
0.5,0.1519,0.4853,0
0.5,0.15506,0.4853,0
0.5,0.15823,0.4853,0
0.5,0.16139,0.4853,0
0.5,0.16456,0.4853,0
0.5,0.16772,0.4853,0
0.5,0.17089,0.4853,0
0.5,0.17405,0.4853,0
0.5,0.17722,0.4853,0
0.5,0.18038,0.4853,0
0.5,0.18354,0.4853,0
0.5,0.18671,0.4853,0
0.5,0.18987,0.4853,0
0.5,0.19304,0.4853,0
0.5,0.1962,0.4853,0
0.5,0.19937,0.4853,0
0.5,0.20253,0.4853,0
0.5,0.2057,0.4853,0
0.5,0.20886,0.4853,0
0.5,0.21203,0.4853,0
0.5,0.21519,0.4853,0
0.5,0.21835,0.4853,0
0.5,0.22152,0.4853,0
0.5,0.22468,0.4853,0
0.5,0.22785,0.4853,0
0.5,0.23101,0.4853,0
0.5,0.23418,0.4853,0
0.5,0.23734,0.4853,0
0.5,0.24051,0.4853,0
0.5,0.24367,0.4853,0
0.5,0.24684,0.4853,0
0.5,0.25,0.4853,0
0.5,0.25316,0.4853,0
0.5,0.25633,0.4853,0
0.5,0.25949,0.4853,0
0.5,0.26266,0.4853,0
0.5,0.26582,0.4853,0
0.5,0.26899,0.4853,0
0.5,0.27215,0.4853,0
0.5,0.27532,0.4853,0
0.5,0.27848,0.4853,0
0.5,0.28165,0.4853,0
0.5,0.28481,0.4853,0
0.5,0.28797,0.4853,0
0.5,0.29114,0.4853,0
0.5,0.2943,0.4853,0
0.5,0.29747,0.4853,0
0.5,0.30063,0.4853,0
0.5,0.3038,0.4853,0
0.5,0.30696,0.4853,0
0.5,0.31013,0.4853,0
0.5,0.31329,0.4853,0
0.5,0.31646,0.4853,0
0.5,0.31962,0.4853,0
0.5,0.32278,0.4853,0
0.5,0.32595,0.48529,0
0.5,0.32911,0.48529,0
0.5,0.33228,0.48529,0
0.5,0.33544,0.48529,0
0.5,0.33861,0.48529,0
0.5,0.34177,0.48529,0
0.5,0.34494,0.48529,0
0.5,0.3481,0.48529,0
0.5,0.35127,0.48529,0
0.5,0.35443,0.48529,0
0.5,0.35759,0.48529,0
0.5,0.36076,0.48528,0
0.5,0.36392,0.48528,0
0.5,0.36709,0.48528,0
0.5,0.37025,0.48528,0
0.5,0.37342,0.48528,0
0.5,0.37658,0.48527,0
0.5,0.37975,0.48527,0
0.5,0.38291,0.48527,0
0.5,0.38608,0.48526,0
0.5,0.38924,0.48526,0
0.5,0.39241,0.48526,0
0.5,0.39557,0.48525,0
0.5,0.39873,0.48525,0
0.5,0.4019,0.48524,0
0.5,0.40506,0.48524,0
0.5,0.40823,0.48523,0
0.5,0.41139,0.48522,0
0.5,0.41456,0.48522,0
0.5,0.41772,0.48521,0
0.5,0.42089,0.4852,0
0.5,0.42405,0.48519,0
0.5,0.42722,0.48518,0
0.5,0.43038,0.48517,0
0.5,0.43354,0.48516,0
0.5,0.43671,0.48514,0
0.5,0.43987,0.48512,0
0.5,0.44304,0.4851,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48473,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.48449,0
0.5,0.53329,0.48734,0
0.5,0.53165,0.49033,0
0.5,0.53155,0.49051,0
0.5,0.52976,0.49367,0
0.5,0.52848,0.49582,0
0.5,0.52786,0.49684,0
0.5,0.52584,0.5,0
0.5,0.52532,0.50076,0
0.5,0.52362,0.50316,0
0.5,0.52215,0.50506,0
0.5,0.52111,0.50633,0
0.5,0.51899,0.50867,0
0.5,0.51816,0.50949,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51331,0
0.5,0,0.51283,0
0.5,0.0063291,0.51371,0
0.5,0.0094937,0.51403,0
0.5,0.012658,0.51426,0
0.5,0.015823,0.51442,0
0.5,0.018987,0.51453,0
0.5,0.022152,0.5146,0
0.5,0.025316,0.51465,0
0.5,0.028481,0.51468,0
0.5,0.031646,0.51469,0
0.5,0.03481,0.5147,0
0.5,0.037975,0.5147,0
0.5,0.041139,0.5147,0
0.5,0.044304,0.5147,0
0.5,0.047468,0.5147,0
0.5,0.050633,0.5147,0
0.5,0.053797,0.5147,0
0.5,0.056962,0.5147,0
0.5,0.060127,0.5147,0
0.5,0.063291,0.5147,0
0.5,0.066456,0.5147,0
0.5,0.06962,0.5147,0
0.5,0.072785,0.5147,0
0.5,0.075949,0.5147,0
0.5,0.079114,0.5147,0
0.5,0.082278,0.5147,0
0.5,0.085443,0.5147,0
0.5,0.088608,0.5147,0
0.5,0.091772,0.5147,0
0.5,0.094937,0.5147,0
0.5,0.098101,0.5147,0
0.5,0.10127,0.5147,0
0.5,0.10443,0.5147,0
0.5,0.10759,0.5147,0
0.5,0.11076,0.5147,0
0.5,0.11392,0.5147,0
0.5,0.11709,0.5147,0
0.5,0.12025,0.5147,0
0.5,0.12342,0.5147,0
0.5,0.12658,0.5147,0
0.5,0.12975,0.5147,0
0.5,0.13291,0.5147,0
0.5,0.13608,0.5147,0
0.5,0.13924,0.5147,0
0.5,0.14241,0.5147,0
0.5,0.14557,0.5147,0
0.5,0.14873,0.5147,0
0.5,0.1519,0.5147,0
0.5,0.15506,0.5147,0
0.5,0.15823,0.5147,0
0.5,0.16139,0.5147,0
0.5,0.16456,0.5147,0
0.5,0.16772,0.5147,0
0.5,0.17089,0.5147,0
0.5,0.17405,0.5147,0
0.5,0.17722,0.5147,0
0.5,0.18038,0.5147,0
0.5,0.18354,0.5147,0
0.5,0.18671,0.5147,0
0.5,0.18987,0.5147,0
0.5,0.19304,0.5147,0
0.5,0.1962,0.5147,0
0.5,0.19937,0.5147,0
0.5,0.20253,0.5147,0
0.5,0.2057,0.5147,0
0.5,0.20886,0.5147,0
0.5,0.21203,0.5147,0
0.5,0.21519,0.5147,0
0.5,0.21835,0.5147,0
0.5,0.22152,0.5147,0
0.5,0.22468,0.5147,0
0.5,0.22785,0.5147,0
0.5,0.23101,0.5147,0
0.5,0.23418,0.5147,0
0.5,0.23734,0.5147,0
0.5,0.24051,0.5147,0
0.5,0.24367,0.5147,0
0.5,0.24684,0.5147,0
0.5,0.25,0.5147,0
0.5,0.25316,0.5147,0
0.5,0.25633,0.5147,0
0.5,0.25949,0.5147,0
0.5,0.26266,0.5147,0
0.5,0.26582,0.5147,0
0.5,0.26899,0.5147,0
0.5,0.27215,0.5147,0
0.5,0.27532,0.5147,0
0.5,0.27848,0.5147,0
0.5,0.28165,0.5147,0
0.5,0.28481,0.51471,0
0.5,0.28797,0.51471,0
0.5,0.29114,0.51471,0
0.5,0.2943,0.51471,0
0.5,0.29747,0.51471,0
0.5,0.30063,0.51471,0
0.5,0.3038,0.51471,0
0.5,0.30696,0.51471,0
0.5,0.31013,0.51471,0
0.5,0.31329,0.51471,0
0.5,0.31646,0.51471,0
0.5,0.31962,0.51471,0
0.5,0.32278,0.51471,0
0.5,0.32595,0.51471,0
0.5,0.32911,0.51471,0
0.5,0.33228,0.51472,0
0.5,0.33544,0.51472,0
0.5,0.33861,0.51472,0
0.5,0.34177,0.51472,0
0.5,0.34494,0.51472,0
0.5,0.3481,0.51472,0
0.5,0.35127,0.51472,0
0.5,0.35443,0.51473,0
0.5,0.35759,0.51473,0
0.5,0.36076,0.51473,0
0.5,0.36392,0.51473,0
0.5,0.36709,0.51474,0
0.5,0.37025,0.51474,0
0.5,0.37342,0.51474,0
0.5,0.37658,0.51475,0
0.5,0.37975,0.51475,0
0.5,0.38291,0.51475,0
0.5,0.38608,0.51476,0
0.5,0.38924,0.51476,0
0.5,0.39241,0.51477,0
0.5,0.39557,0.51477,0
0.5,0.39873,0.51478,0
0.5,0.4019,0.51479,0
0.5,0.40506,0.5148,0
0.5,0.40823,0.5148,0
0.5,0.41139,0.51481,0
0.5,0.41456,0.51482,0
0.5,0.41772,0.51483,0
0.5,0.42089,0.51485,0
0.5,0.42405,0.51486,0
0.5,0.42722,0.51487,0
0.5,0.43038,0.51489,0
0.5,0.43354,0.51491,0
0.5,0.43671,0.51493,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51512,0
0.5,0.4557,0.51519,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46998,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68798,0.17089,0
0.5,0.68987,0.17027,0
0.5,0.69304,0.16997,0
0.5,0.6962,0.17046,0
0.5,0.69718,0.17089,0
0.5,0.68211,0.17405,0
0.5,0.68354,0.17299,0
0.5,0.68671,0.17129,0
0.5,0.69937,0.17204,0
0.5,0.70149,0.17405,0
0.5,0.67849,0.17722,0
0.5,0.68038,0.1754,0
0.5,0.70253,0.17563,0
0.5,0.70333,0.17722,0
0.5,0.6756,0.18038,0
0.5,0.67722,0.17853,0
0.5,0.70411,0.18038,0
0.5,0.67308,0.18354,0
0.5,0.67405,0.18229,0
0.5,0.70419,0.18354,0
0.5,0.67076,0.18671,0
0.5,0.67089,0.18653,0
0.5,0.70372,0.18671,0
0.5,0.66849,0.18987,0
0.5,0.70275,0.18987,0
0.5,0.66625,0.19304,0
0.5,0.66772,0.19096,0
0.5,0.70253,0.19039,0
0.5,0.70142,0.19304,0
0.5,0.66404,0.1962,0
0.5,0.66456,0.19547,0
0.5,0.69973,0.1962,0
0.5,0.66186,0.19937,0
0.5,0.69937,0.1968,0
0.5,0.69782,0.19937,0
0.5,0.65968,0.20253,0
0.5,0.66139,0.20005,0
0.5,0.6962,0.2018,0
0.5,0.69572,0.20253,0
0.5,0.65753,0.2057,0
0.5,0.65823,0.20468,0
0.5,0.69355,0.2057,0
0.5,0.6554,0.20886,0
0.5,0.69304,0.20642,0
0.5,0.69135,0.20886,0
0.5,0.65324,0.21203,0
0.5,0.65506,0.20936,0
0.5,0.68987,0.21097,0
0.5,0.68914,0.21203,0
0.5,0.65112,0.21519,0
0.5,0.6519,0.21404,0
0.5,0.68695,0.21519,0
0.5,0.64902,0.21835,0
0.5,0.68671,0.21553,0
0.5,0.68479,0.21835,0
0.5,0.64692,0.22152,0
0.5,0.64873,0.21879,0
0.5,0.68354,0.22015,0
0.5,0.68262,0.22152,0
0.5,0.64485,0.22468,0
0.5,0.64557,0.22359,0
0.5,0.68045,0.22468,0
0.5,0.64279,0.22785,0
0.5,0.68038,0.22479,0
0.5,0.67834,0.22785,0
0.5,0.64072,0.23101,0
0.5,0.64241,0.22844,0
0.5,0.67722,0.22951,0
0.5,0.67622,0.23101,0
0.5,0.63868,0.23418,0
0.5,0.63924,0.23332,0
0.5,0.6741,0.23418,0
0.5,0.63665,0.23734,0
0.5,0.67405,0.23426,0
0.5,0.67204,0.23734,0
0.5,0.63463,0.24051,0
0.5,0.63608,0.23826,0
0.5,0.67089,0.23908,0
0.5,0.66996,0.24051,0
0.5,0.63265,0.24367,0
0.5,0.63291,0.24326,0
0.5,0.66789,0.24367,0
0.5,0.63065,0.24684,0
0.5,0.66772,0.24393,0
0.5,0.66587,0.24684,0
0.5,0.62866,0.25,0
0.5,0.62975,0.24829,0
0.5,0.66456,0.24886,0
0.5,0.66383,0.25,0
0.5,0.6267,0.25316,0
0.5,0.66181,0.25316,0
0.5,0.62471,0.25633,0
0.5,0.62658,0.25335,0
0.5,0.66139,0.25382,0
0.5,0.65982,0.25633,0
0.5,0.62277,0.25949,0
0.5,0.62342,0.25845,0
0.5,0.65823,0.25883,0
0.5,0.65781,0.25949,0
0.5,0.62084,0.26266,0
0.5,0.65585,0.26266,0
0.5,0.61891,0.26582,0
0.5,0.62025,0.26363,0
0.5,0.65506,0.2639,0
0.5,0.65388,0.26582,0
0.5,0.617,0.26899,0
0.5,0.61709,0.26885,0
0.5,0.6519,0.26899,0
0.5,0.61506,0.27215,0
0.5,0.6519,0.26899,0
0.5,0.64998,0.27215,0
0.5,0.61315,0.27532,0
0.5,0.61392,0.27406,0
0.5,0.64873,0.27416,0
0.5,0.64803,0.27532,0
0.5,0.61127,0.27848,0
0.5,0.64611,0.27848,0
0.5,0.60938,0.28165,0
0.5,0.61076,0.27934,0
0.5,0.64557,0.27936,0
0.5,0.64421,0.28165,0
0.5,0.60754,0.28481,0
0.5,0.60759,0.28471,0
0.5,0.64241,0.28461,0
0.5,0.64228,0.28481,0
0.5,0.60567,0.28797,0
0.5,0.64041,0.28797,0
0.5,0.60382,0.29114,0
0.5,0.60443,0.29011,0
0.5,0.63924,0.28992,0
0.5,0.63852,0.29114,0
0.5,0.60197,0.2943,0
0.5,0.63665,0.2943,0
0.5,0.6001,0.29747,0
0.5,0.60127,0.29551,0
0.5,0.63608,0.29527,0
0.5,0.63479,0.29747,0
0.5,0.59825,0.30063,0
0.5,0.63292,0.30063,0
0.5,0.59638,0.3038,0
0.5,0.5981,0.30089,0
0.5,0.63291,0.30065,0
0.5,0.6311,0.3038,0
0.5,0.59455,0.30696,0
0.5,0.59494,0.30631,0
0.5,0.62975,0.3061,0
0.5,0.62925,0.30696,0
0.5,0.59272,0.31013,0
0.5,0.62744,0.31013,0
0.5,0.59091,0.31329,0
0.5,0.59177,0.3118,0
0.5,0.62658,0.31159,0
0.5,0.62562,0.31329,0
0.5,0.58912,0.31646,0
0.5,0.6238,0.31646,0
0.5,0.58731,0.31962,0
0.5,0.58861,0.31736,0
0.5,0.62342,0.31712,0
0.5,0.62201,0.31962,0
0.5,0.58555,0.32278,0
0.5,0.62025,0.32268,0
0.5,0.62019,0.32278,0
0.5,0.58375,0.32595,0
0.5,0.58544,0.32298,0
0.5,0.61843,0.32595,0
0.5,0.58198,0.32911,0
0.5,0.58228,0.32859,0
0.5,0.61709,0.32829,0
0.5,0.61662,0.32911,0
0.5,0.5802,0.33228,0
0.5,0.61485,0.33228,0
0.5,0.57845,0.33544,0
0.5,0.57911,0.33426,0
0.5,0.61392,0.3339,0
0.5,0.61307,0.33544,0
0.5,0.5767,0.33861,0
0.5,0.6113,0.33861,0
0.5,0.57495,0.34177,0
0.5,0.57595,0.33998,0
0.5,0.61076,0.33955,0
0.5,0.60953,0.34177,0
0.5,0.57323,0.34494,0
0.5,0.60775,0.34494,0
0.5,0.5715,0.3481,0
0.5,0.57278,0.34577,0
0.5,0.60759,0.34521,0
0.5,0.60601,0.3481,0
0.5,0.56982,0.35127,0
0.5,0.60443,0.35091,0
0.5,0.60424,0.35127,0
0.5,0.56809,0.35443,0
0.5,0.56962,0.35163,0
0.5,0.60252,0.35443,0
0.5,0.56641,0.35759,0
0.5,0.56646,0.35752,0
0.5,0.60127,0.35671,0
0.5,0.60079,0.35759,0
0.5,0.56469,0.36076,0
0.5,0.5991,0.36076,0
0.5,0.56299,0.36392,0
0.5,0.56329,0.36338,0
0.5,0.5981,0.36259,0
0.5,0.5974,0.36392,0
0.5,0.56126,0.36709,0
0.5,0.59571,0.36709,0
0.5,0.55955,0.37025,0
0.5,0.56013,0.3692,0
0.5,0.59494,0.3685,0
0.5,0.59401,0.37025,0
0.5,0.55783,0.37342,0
0.5,0.5923,0.37342,0
0.5,0.5561,0.37658,0
0.5,0.55696,0.37503,0
0.5,0.59177,0.37438,0
0.5,0.5906,0.37658,0
0.5,0.55438,0.37975,0
0.5,0.58889,0.37975,0
0.5,0.55264,0.38291,0
0.5,0.5538,0.38084,0
0.5,0.58861,0.38028,0
0.5,0.58723,0.38291,0
0.5,0.55092,0.38608,0
0.5,0.58554,0.38608,0
0.5,0.54916,0.38924,0
0.5,0.55063,0.3866,0
0.5,0.58544,0.38626,0
0.5,0.58391,0.38924,0
0.5,0.54745,0.39241,0
0.5,0.54747,0.39237,0
0.5,0.58228,0.39235,0
0.5,0.58225,0.39241,0
0.5,0.54573,0.39557,0
0.5,0.58063,0.39557,0
0.5,0.54408,0.39873,0
0.5,0.5443,0.39831,0
0.5,0.57911,0.39844,0
0.5,0.57896,0.39873,0
0.5,0.54242,0.4019,0
0.5,0.57732,0.4019,0
0.5,0.54077,0.40506,0
0.5,0.54114,0.40437,0
0.5,0.57595,0.40444,0
0.5,0.57562,0.40506,0
0.5,0.53909,0.40823,0
0.5,0.57394,0.40823,0
0.5,0.53742,0.41139,0
0.5,0.53797,0.41037,0
0.5,0.57278,0.41035,0
0.5,0.57223,0.41139,0
0.5,0.53573,0.41456,0
0.5,0.57054,0.41456,0
0.5,0.53402,0.41772,0
0.5,0.53481,0.41629,0
0.5,0.56962,0.41627,0
0.5,0.56886,0.41772,0
0.5,0.53232,0.42089,0
0.5,0.56721,0.42089,0
0.5,0.53058,0.42405,0
0.5,0.53165,0.42215,0
0.5,0.56646,0.42234,0
0.5,0.56559,0.42405,0
0.5,0.52885,0.42722,0
0.5,0.564,0.42722,0
0.5,0.52706,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56329,0.42863,0
0.5,0.56244,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43347,0
0.5,0.5609,0.43354,0
0.5,0.52341,0.43671,0
0.5,0.56013,0.43514,0
0.5,0.55938,0.43671,0
0.5,0.52152,0.43987,0
0.5,0.52215,0.43882,0
0.5,0.55788,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44179,0
0.5,0.55638,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55489,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.44846,0
0.5,0.55337,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44988,0
0.5,0.55184,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45486,0
0.5,0.5502,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54849,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46146,0
0.5,0.54747,0.46072,0
0.5,0.54676,0.46203,0
0.5,0.50699,0.46519,0
0.5,0.54506,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.4666,0
0.5,0.54338,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54173,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.47265,0
0.5,0.5401,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53846,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53797,0.47878,0
0.5,0.53682,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53516,0.48418,0
0.5,0,0.48714,0
0.5,0.0031646,0.48663,0
0.5,0.0063291,0.48621,0
0.5,0.0094937,0.48589,0
0.5,0.012658,0.48565,0
0.5,0.015823,0.48549,0
0.5,0.018987,0.48539,0
0.5,0.022152,0.48533,0
0.5,0.025316,0.4853,0
0.5,0.028481,0.48529,0
0.5,0.031646,0.48528,0
0.5,0.03481,0.48528,0
0.5,0.037975,0.48528,0
0.5,0.041139,0.48528,0
0.5,0.044304,0.48529,0
0.5,0.047468,0.48529,0
0.5,0.050633,0.48529,0
0.5,0.053797,0.48529,0
0.5,0.056962,0.48529,0
0.5,0.060127,0.48529,0
0.5,0.063291,0.48529,0
0.5,0.066456,0.48529,0
0.5,0.06962,0.48529,0
0.5,0.072785,0.48529,0
0.5,0.075949,0.48529,0
0.5,0.079114,0.48529,0
0.5,0.082278,0.48529,0
0.5,0.085443,0.48529,0
0.5,0.088608,0.48529,0
0.5,0.091772,0.48529,0
0.5,0.094937,0.48529,0
0.5,0.098101,0.48529,0
0.5,0.10127,0.48529,0
0.5,0.10443,0.48529,0
0.5,0.10759,0.48529,0
0.5,0.11076,0.48529,0
0.5,0.11392,0.48529,0
0.5,0.11709,0.48529,0
0.5,0.12025,0.48529,0
0.5,0.12342,0.48529,0
0.5,0.12658,0.48529,0
0.5,0.12975,0.48529,0
0.5,0.13291,0.48529,0
0.5,0.13608,0.48529,0
0.5,0.13924,0.48529,0
0.5,0.14241,0.48529,0
0.5,0.14557,0.48529,0
0.5,0.14873,0.48529,0
0.5,0.1519,0.48529,0
0.5,0.15506,0.48529,0
0.5,0.15823,0.48529,0
0.5,0.16139,0.48529,0
0.5,0.16456,0.48529,0
0.5,0.16772,0.48529,0
0.5,0.17089,0.48529,0
0.5,0.17405,0.48529,0
0.5,0.17722,0.48529,0
0.5,0.18038,0.48529,0
0.5,0.18354,0.48529,0
0.5,0.18671,0.48529,0
0.5,0.18987,0.48529,0
0.5,0.19304,0.48529,0
0.5,0.1962,0.48529,0
0.5,0.19937,0.48529,0
0.5,0.20253,0.48529,0
0.5,0.2057,0.48529,0
0.5,0.20886,0.48529,0
0.5,0.21203,0.48529,0
0.5,0.21519,0.48529,0
0.5,0.21835,0.48529,0
0.5,0.22152,0.48529,0
0.5,0.22468,0.48529,0
0.5,0.22785,0.48529,0
0.5,0.23101,0.48529,0
0.5,0.23418,0.48529,0
0.5,0.23734,0.48529,0
0.5,0.24051,0.48529,0
0.5,0.24367,0.48529,0
0.5,0.24684,0.48529,0
0.5,0.25,0.48529,0
0.5,0.25316,0.48529,0
0.5,0.25633,0.48529,0
0.5,0.25949,0.48529,0
0.5,0.26266,0.48529,0
0.5,0.26582,0.48529,0
0.5,0.26899,0.48529,0
0.5,0.27215,0.48529,0
0.5,0.27532,0.48529,0
0.5,0.27848,0.48529,0
0.5,0.28165,0.48529,0
0.5,0.28481,0.48529,0
0.5,0.28797,0.48529,0
0.5,0.29114,0.48529,0
0.5,0.2943,0.48529,0
0.5,0.29747,0.48529,0
0.5,0.30063,0.48529,0
0.5,0.3038,0.48529,0
0.5,0.30696,0.48529,0
0.5,0.31013,0.48529,0
0.5,0.31329,0.48529,0
0.5,0.31646,0.48529,0
0.5,0.31962,0.48529,0
0.5,0.32278,0.48529,0
0.5,0.32595,0.48529,0
0.5,0.32911,0.48529,0
0.5,0.33228,0.48529,0
0.5,0.33544,0.48529,0
0.5,0.33861,0.48528,0
0.5,0.34177,0.48528,0
0.5,0.34494,0.48528,0
0.5,0.3481,0.48528,0
0.5,0.35127,0.48528,0
0.5,0.35443,0.48528,0
0.5,0.35759,0.48528,0
0.5,0.36076,0.48528,0
0.5,0.36392,0.48527,0
0.5,0.36709,0.48527,0
0.5,0.37025,0.48527,0
0.5,0.37342,0.48527,0
0.5,0.37658,0.48527,0
0.5,0.37975,0.48526,0
0.5,0.38291,0.48526,0
0.5,0.38608,0.48526,0
0.5,0.38924,0.48525,0
0.5,0.39241,0.48525,0
0.5,0.39557,0.48525,0
0.5,0.39873,0.48524,0
0.5,0.4019,0.48524,0
0.5,0.40506,0.48523,0
0.5,0.40823,0.48523,0
0.5,0.41139,0.48522,0
0.5,0.41456,0.48521,0
0.5,0.41772,0.48521,0
0.5,0.42089,0.4852,0
0.5,0.42405,0.48519,0
0.5,0.42722,0.48518,0
0.5,0.43038,0.48517,0
0.5,0.43354,0.48515,0
0.5,0.43671,0.48514,0
0.5,0.43987,0.48512,0
0.5,0.44304,0.4851,0
0.5,0.4462,0.48507,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48473,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.48484,0
0.5,0.53348,0.48734,0
0.5,0.53173,0.49051,0
0.5,0.53165,0.49066,0
0.5,0.52993,0.49367,0
0.5,0.52848,0.49609,0
0.5,0.52802,0.49684,0
0.5,0.52597,0.5,0
0.5,0.52532,0.50094,0
0.5,0.52372,0.50316,0
0.5,0.52215,0.50516,0
0.5,0.52117,0.50633,0
0.5,0.51899,0.5087,0
0.5,0.51819,0.50949,0
0.5,0.51582,0.51158,0
0.5,0.51441,0.51266,0
0.5,0.0031646,0.51336,0
0.5,0,0.51289,0
0.5,0.0063291,0.51375,0
0.5,0.0094937,0.51405,0
0.5,0.012658,0.51428,0
0.5,0.015823,0.51444,0
0.5,0.018987,0.51455,0
0.5,0.022152,0.51462,0
0.5,0.025316,0.51466,0
0.5,0.028481,0.51468,0
0.5,0.031646,0.5147,0
0.5,0.03481,0.51471,0
0.5,0.037975,0.51471,0
0.5,0.041139,0.51471,0
0.5,0.044304,0.51471,0
0.5,0.047468,0.51471,0
0.5,0.050633,0.51471,0
0.5,0.053797,0.51471,0
0.5,0.056962,0.51471,0
0.5,0.060127,0.51471,0
0.5,0.063291,0.51471,0
0.5,0.066456,0.51471,0
0.5,0.06962,0.51471,0
0.5,0.072785,0.51471,0
0.5,0.075949,0.51471,0
0.5,0.079114,0.51471,0
0.5,0.082278,0.51471,0
0.5,0.085443,0.51471,0
0.5,0.088608,0.51471,0
0.5,0.091772,0.51471,0
0.5,0.094937,0.51471,0
0.5,0.098101,0.51471,0
0.5,0.10127,0.51471,0
0.5,0.10443,0.51471,0
0.5,0.10759,0.51471,0
0.5,0.11076,0.51471,0
0.5,0.11392,0.51471,0
0.5,0.11709,0.51471,0
0.5,0.12025,0.51471,0
0.5,0.12342,0.51471,0
0.5,0.12658,0.51471,0
0.5,0.12975,0.51471,0
0.5,0.13291,0.51471,0
0.5,0.13608,0.51471,0
0.5,0.13924,0.51471,0
0.5,0.14241,0.51471,0
0.5,0.14557,0.51471,0
0.5,0.14873,0.51471,0
0.5,0.1519,0.51471,0
0.5,0.15506,0.51471,0
0.5,0.15823,0.51471,0
0.5,0.16139,0.51471,0
0.5,0.16456,0.51471,0
0.5,0.16772,0.51471,0
0.5,0.17089,0.51471,0
0.5,0.17405,0.51471,0
0.5,0.17722,0.51471,0
0.5,0.18038,0.51471,0
0.5,0.18354,0.51471,0
0.5,0.18671,0.51471,0
0.5,0.18987,0.51471,0
0.5,0.19304,0.51471,0
0.5,0.1962,0.51471,0
0.5,0.19937,0.51471,0
0.5,0.20253,0.51471,0
0.5,0.2057,0.51471,0
0.5,0.20886,0.51471,0
0.5,0.21203,0.51471,0
0.5,0.21519,0.51471,0
0.5,0.21835,0.51471,0
0.5,0.22152,0.51471,0
0.5,0.22468,0.51471,0
0.5,0.22785,0.51471,0
0.5,0.23101,0.51471,0
0.5,0.23418,0.51471,0
0.5,0.23734,0.51471,0
0.5,0.24051,0.51471,0
0.5,0.24367,0.51471,0
0.5,0.24684,0.51471,0
0.5,0.25,0.51471,0
0.5,0.25316,0.51471,0
0.5,0.25633,0.51471,0
0.5,0.25949,0.51471,0
0.5,0.26266,0.51471,0
0.5,0.26582,0.51471,0
0.5,0.26899,0.51471,0
0.5,0.27215,0.51471,0
0.5,0.27532,0.51471,0
0.5,0.27848,0.51471,0
0.5,0.28165,0.51471,0
0.5,0.28481,0.51471,0
0.5,0.28797,0.51471,0
0.5,0.29114,0.51471,0
0.5,0.2943,0.51471,0
0.5,0.29747,0.51472,0
0.5,0.30063,0.51472,0
0.5,0.3038,0.51472,0
0.5,0.30696,0.51472,0
0.5,0.31013,0.51472,0
0.5,0.31329,0.51472,0
0.5,0.31646,0.51472,0
0.5,0.31962,0.51472,0
0.5,0.32278,0.51472,0
0.5,0.32595,0.51472,0
0.5,0.32911,0.51472,0
0.5,0.33228,0.51472,0
0.5,0.33544,0.51472,0
0.5,0.33861,0.51473,0
0.5,0.34177,0.51473,0
0.5,0.34494,0.51473,0
0.5,0.3481,0.51473,0
0.5,0.35127,0.51473,0
0.5,0.35443,0.51473,0
0.5,0.35759,0.51474,0
0.5,0.36076,0.51474,0
0.5,0.36392,0.51474,0
0.5,0.36709,0.51474,0
0.5,0.37025,0.51475,0
0.5,0.37342,0.51475,0
0.5,0.37658,0.51475,0
0.5,0.37975,0.51476,0
0.5,0.38291,0.51476,0
0.5,0.38608,0.51476,0
0.5,0.38924,0.51477,0
0.5,0.39241,0.51477,0
0.5,0.39557,0.51478,0
0.5,0.39873,0.51479,0
0.5,0.4019,0.51479,0
0.5,0.40506,0.5148,0
0.5,0.40823,0.51481,0
0.5,0.41139,0.51482,0
0.5,0.41456,0.51483,0
0.5,0.41772,0.51484,0
0.5,0.42089,0.51485,0
0.5,0.42405,0.51486,0
0.5,0.42722,0.51488,0
0.5,0.43038,0.51489,0
0.5,0.43354,0.51491,0
0.5,0.43671,0.51493,0
0.5,0.43987,0.51496,0
0.5,0.44304,0.51499,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51512,0
0.5,0.4557,0.51519,0
0.5,0.45886,0.51528,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46997,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69721,0.15823,0
0.5,0.69937,0.15753,0
0.5,0.70253,0.15721,0
0.5,0.7057,0.15768,0
0.5,0.70702,0.15823,0
0.5,0.69144,0.16139,0
0.5,0.69304,0.16022,0
0.5,0.6962,0.15855,0
0.5,0.70886,0.15918,0
0.5,0.71123,0.16139,0
0.5,0.68779,0.16456,0
0.5,0.68987,0.1626,0
0.5,0.71203,0.16259,0
0.5,0.71302,0.16456,0
0.5,0.68486,0.16772,0
0.5,0.68671,0.16565,0
0.5,0.71377,0.16772,0
0.5,0.68227,0.17089,0
0.5,0.68354,0.1693,0
0.5,0.71381,0.17089,0
0.5,0.67987,0.17405,0
0.5,0.68038,0.17338,0
0.5,0.71328,0.17405,0
0.5,0.67755,0.17722,0
0.5,0.71226,0.17722,0
0.5,0.67523,0.18038,0
0.5,0.67722,0.17767,0
0.5,0.71203,0.17774,0
0.5,0.71086,0.18038,0
0.5,0.67295,0.18354,0
0.5,0.67405,0.18203,0
0.5,0.70909,0.18354,0
0.5,0.67072,0.18671,0
0.5,0.67089,0.18647,0
0.5,0.70886,0.1839,0
0.5,0.70709,0.18671,0
0.5,0.66848,0.18987,0
0.5,0.7057,0.18872,0
0.5,0.7049,0.18987,0
0.5,0.66625,0.19304,0
0.5,0.66772,0.19096,0
0.5,0.70263,0.19304,0
0.5,0.66404,0.1962,0
0.5,0.66456,0.19547,0
0.5,0.70253,0.19318,0
0.5,0.70037,0.1962,0
0.5,0.66186,0.19937,0
0.5,0.69937,0.19758,0
0.5,0.69809,0.19937,0
0.5,0.65968,0.20253,0
0.5,0.66139,0.20005,0
0.5,0.6962,0.20199,0
0.5,0.69582,0.20253,0
0.5,0.65753,0.2057,0
0.5,0.65823,0.20468,0
0.5,0.69358,0.2057,0
0.5,0.6554,0.20886,0
0.5,0.69304,0.20646,0
0.5,0.69136,0.20886,0
0.5,0.65324,0.21203,0
0.5,0.65506,0.20936,0
0.5,0.68987,0.21098,0
0.5,0.68915,0.21203,0
0.5,0.65112,0.21519,0
0.5,0.6519,0.21404,0
0.5,0.68696,0.21519,0
0.5,0.64902,0.21835,0
0.5,0.68671,0.21555,0
0.5,0.6848,0.21835,0
0.5,0.64692,0.22152,0
0.5,0.64873,0.21879,0
0.5,0.68354,0.22018,0
0.5,0.68264,0.22152,0
0.5,0.64485,0.22468,0
0.5,0.64557,0.22359,0
0.5,0.68048,0.22468,0
0.5,0.64279,0.22785,0
0.5,0.68038,0.22483,0
0.5,0.67838,0.22785,0
0.5,0.64072,0.23101,0
0.5,0.64241,0.22844,0
0.5,0.67722,0.22957,0
0.5,0.67626,0.23101,0
0.5,0.63868,0.23418,0
0.5,0.63924,0.23332,0
0.5,0.67415,0.23418,0
0.5,0.63665,0.23734,0
0.5,0.67405,0.23433,0
0.5,0.67209,0.23734,0
0.5,0.63463,0.24051,0
0.5,0.63608,0.23826,0
0.5,0.67089,0.23916,0
0.5,0.67002,0.24051,0
0.5,0.63265,0.24367,0
0.5,0.63291,0.24326,0
0.5,0.66796,0.24367,0
0.5,0.63065,0.24684,0
0.5,0.66772,0.24403,0
0.5,0.66594,0.24684,0
0.5,0.62866,0.25,0
0.5,0.62975,0.24829,0
0.5,0.66456,0.24896,0
0.5,0.6639,0.25,0
0.5,0.6267,0.25316,0
0.5,0.66189,0.25316,0
0.5,0.62471,0.25633,0
0.5,0.62658,0.25335,0
0.5,0.66139,0.25394,0
0.5,0.6599,0.25633,0
0.5,0.62277,0.25949,0
0.5,0.62342,0.25845,0
0.5,0.65823,0.25895,0
0.5,0.65789,0.25949,0
0.5,0.62084,0.26266,0
0.5,0.65593,0.26266,0
0.5,0.61891,0.26582,0
0.5,0.62025,0.26363,0
0.5,0.65506,0.26403,0
0.5,0.65396,0.26582,0
0.5,0.617,0.26899,0
0.5,0.61709,0.26885,0
0.5,0.65199,0.26899,0
0.5,0.61506,0.27215,0
0.5,0.6519,0.26913,0
0.5,0.65007,0.27215,0
0.5,0.61315,0.27532,0
0.5,0.61392,0.27406,0
0.5,0.64873,0.2743,0
0.5,0.64812,0.27532,0
0.5,0.61127,0.27848,0
0.5,0.6462,0.27848,0
0.5,0.60938,0.28165,0
0.5,0.61076,0.27934,0
0.5,0.64557,0.27951,0
0.5,0.64429,0.28165,0
0.5,0.60754,0.28481,0
0.5,0.60759,0.28471,0
0.5,0.64241,0.28476,0
0.5,0.64237,0.28481,0
0.5,0.60567,0.28797,0
0.5,0.64051,0.28797,0
0.5,0.60382,0.29114,0
0.5,0.60443,0.29011,0
0.5,0.63924,0.29008,0
0.5,0.63861,0.29114,0
0.5,0.60197,0.2943,0
0.5,0.63675,0.2943,0
0.5,0.6001,0.29747,0
0.5,0.60127,0.29551,0
0.5,0.63608,0.29543,0
0.5,0.63489,0.29747,0
0.5,0.59825,0.30063,0
0.5,0.63302,0.30063,0
0.5,0.59638,0.3038,0
0.5,0.5981,0.30089,0
0.5,0.63291,0.30082,0
0.5,0.6312,0.3038,0
0.5,0.59455,0.30696,0
0.5,0.59494,0.30631,0
0.5,0.62975,0.30627,0
0.5,0.62935,0.30696,0
0.5,0.59272,0.31013,0
0.5,0.62754,0.31013,0
0.5,0.59091,0.31329,0
0.5,0.59177,0.3118,0
0.5,0.62658,0.31177,0
0.5,0.62571,0.31329,0
0.5,0.58912,0.31646,0
0.5,0.6239,0.31646,0
0.5,0.58731,0.31962,0
0.5,0.58861,0.31736,0
0.5,0.62342,0.31729,0
0.5,0.62211,0.31962,0
0.5,0.58555,0.32278,0
0.5,0.62029,0.32278,0
0.5,0.58375,0.32595,0
0.5,0.58544,0.32298,0
0.5,0.62025,0.32285,0
0.5,0.61852,0.32595,0
0.5,0.58198,0.32911,0
0.5,0.58228,0.32859,0
0.5,0.61709,0.32845,0
0.5,0.61672,0.32911,0
0.5,0.5802,0.33228,0
0.5,0.61495,0.33228,0
0.5,0.57845,0.33544,0
0.5,0.57911,0.33426,0
0.5,0.61392,0.33407,0
0.5,0.61316,0.33544,0
0.5,0.5767,0.33861,0
0.5,0.61139,0.33861,0
0.5,0.57495,0.34177,0
0.5,0.57595,0.33998,0
0.5,0.61076,0.33972,0
0.5,0.60963,0.34177,0
0.5,0.57323,0.34494,0
0.5,0.60785,0.34494,0
0.5,0.5715,0.3481,0
0.5,0.57278,0.34577,0
0.5,0.60759,0.34538,0
0.5,0.6061,0.3481,0
0.5,0.56982,0.35127,0
0.5,0.60443,0.35108,0
0.5,0.60433,0.35127,0
0.5,0.56809,0.35443,0
0.5,0.56962,0.35163,0
0.5,0.60261,0.35443,0
0.5,0.56641,0.35759,0
0.5,0.56646,0.35752,0
0.5,0.60127,0.35687,0
0.5,0.60088,0.35759,0
0.5,0.56469,0.36076,0
0.5,0.59919,0.36076,0
0.5,0.56299,0.36392,0
0.5,0.56329,0.36337,0
0.5,0.5981,0.36276,0
0.5,0.59748,0.36392,0
0.5,0.56126,0.36709,0
0.5,0.5958,0.36709,0
0.5,0.55954,0.37025,0
0.5,0.56013,0.3692,0
0.5,0.59494,0.36867,0
0.5,0.5941,0.37025,0
0.5,0.55782,0.37342,0
0.5,0.59239,0.37342,0
0.5,0.5561,0.37658,0
0.5,0.55696,0.37503,0
0.5,0.59177,0.37456,0
0.5,0.59069,0.37658,0
0.5,0.55438,0.37975,0
0.5,0.58899,0.37975,0
0.5,0.55264,0.38291,0
0.5,0.5538,0.38083,0
0.5,0.58861,0.38044,0
0.5,0.58731,0.38291,0
0.5,0.55092,0.38608,0
0.5,0.58563,0.38608,0
0.5,0.54916,0.38924,0
0.5,0.55063,0.3866,0
0.5,0.58544,0.38642,0
0.5,0.58399,0.38924,0
0.5,0.54745,0.39241,0
0.5,0.54747,0.39237,0
0.5,0.58233,0.39241,0
0.5,0.54572,0.39557,0
0.5,0.58228,0.3925,0
0.5,0.58071,0.39557,0
0.5,0.54408,0.39873,0
0.5,0.5443,0.39831,0
0.5,0.57911,0.39859,0
0.5,0.57904,0.39873,0
0.5,0.54241,0.4019,0
0.5,0.5774,0.4019,0
0.5,0.54077,0.40506,0
0.5,0.54114,0.40437,0
0.5,0.57595,0.4046,0
0.5,0.5757,0.40506,0
0.5,0.53909,0.40823,0
0.5,0.57403,0.40823,0
0.5,0.53741,0.41139,0
0.5,0.53797,0.41036,0
0.5,0.57278,0.41051,0
0.5,0.57231,0.41139,0
0.5,0.53572,0.41456,0
0.5,0.57063,0.41456,0
0.5,0.53402,0.41772,0
0.5,0.53481,0.41629,0
0.5,0.56962,0.41643,0
0.5,0.56894,0.41772,0
0.5,0.53232,0.42089,0
0.5,0.5673,0.42089,0
0.5,0.53058,0.42405,0
0.5,0.53165,0.42214,0
0.5,0.56646,0.4225,0
0.5,0.56567,0.42405,0
0.5,0.52885,0.42722,0
0.5,0.56408,0.42722,0
0.5,0.52706,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56329,0.42879,0
0.5,0.56251,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43347,0
0.5,0.56097,0.43354,0
0.5,0.5234,0.43671,0
0.5,0.56013,0.43527,0
0.5,0.55944,0.43671,0
0.5,0.52152,0.43987,0
0.5,0.52215,0.43882,0
0.5,0.55793,0.43987,0
0.5,0.51963,0.44304,0
0.5,0.55696,0.44188,0
0.5,0.55641,0.44304,0
0.5,0.51779,0.4462,0
0.5,0.51899,0.44412,0
0.5,0.55492,0.4462,0
0.5,0.51609,0.44937,0
0.5,0.5538,0.4485,0
0.5,0.55338,0.44937,0
0.5,0.51443,0.45253,0
0.5,0.51582,0.44988,0
0.5,0.55184,0.45253,0
0.5,0.5128,0.4557,0
0.5,0.55063,0.45487,0
0.5,0.5502,0.4557,0
0.5,0.51103,0.45886,0
0.5,0.51266,0.45596,0
0.5,0.54852,0.45886,0
0.5,0.50914,0.46203,0
0.5,0.50949,0.46146,0
0.5,0.54747,0.4608,0
0.5,0.54681,0.46203,0
0.5,0.50699,0.46519,0
0.5,0.54514,0.46519,0
0.5,0.50455,0.46835,0
0.5,0.50633,0.46611,0
0.5,0.5443,0.46677,0
0.5,0.54348,0.46835,0
0.5,0.50176,0.47152,0
0.5,0.50316,0.47001,0
0.5,0.54186,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47328,0
0.5,0.54114,0.47291,0
0.5,0.54024,0.47468,0
0.5,0.494,0.47785,0
0.5,0.49684,0.47594,0
0.5,0.53863,0.47785,0
0.5,0.48698,0.48101,0
0.5,0.48734,0.48089,0
0.5,0.49051,0.47965,0
0.5,0.49367,0.47805,0
0.5,0.53797,0.47911,0
0.5,0.537,0.48101,0
0.5,0.47068,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48323,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48185,0
0.5,0.53535,0.48418,0
0.5,0,0.48709,0
0.5,0.0031646,0.48659,0
0.5,0.0063291,0.48618,0
0.5,0.0094937,0.48586,0
0.5,0.012658,0.48562,0
0.5,0.015823,0.48547,0
0.5,0.018987,0.48537,0
0.5,0.022152,0.48532,0
0.5,0.025316,0.48529,0
0.5,0.028481,0.48528,0
0.5,0.031646,0.48527,0
0.5,0.03481,0.48527,0
0.5,0.037975,0.48527,0
0.5,0.041139,0.48528,0
0.5,0.044304,0.48528,0
0.5,0.047468,0.48528,0
0.5,0.050633,0.48528,0
0.5,0.053797,0.48528,0
0.5,0.056962,0.48528,0
0.5,0.060127,0.48528,0
0.5,0.063291,0.48528,0
0.5,0.066456,0.48528,0
0.5,0.06962,0.48528,0
0.5,0.072785,0.48528,0
0.5,0.075949,0.48528,0
0.5,0.079114,0.48528,0
0.5,0.082278,0.48528,0
0.5,0.085443,0.48528,0
0.5,0.088608,0.48528,0
0.5,0.091772,0.48528,0
0.5,0.094937,0.48528,0
0.5,0.098101,0.48528,0
0.5,0.10127,0.48528,0
0.5,0.10443,0.48528,0
0.5,0.10759,0.48528,0
0.5,0.11076,0.48528,0
0.5,0.11392,0.48528,0
0.5,0.11709,0.48528,0
0.5,0.12025,0.48528,0
0.5,0.12342,0.48528,0
0.5,0.12658,0.48528,0
0.5,0.12975,0.48528,0
0.5,0.13291,0.48528,0
0.5,0.13608,0.48528,0
0.5,0.13924,0.48528,0
0.5,0.14241,0.48528,0
0.5,0.14557,0.48528,0
0.5,0.14873,0.48528,0
0.5,0.1519,0.48528,0
0.5,0.15506,0.48528,0
0.5,0.15823,0.48528,0
0.5,0.16139,0.48528,0
0.5,0.16456,0.48528,0
0.5,0.16772,0.48528,0
0.5,0.17089,0.48528,0
0.5,0.17405,0.48528,0
0.5,0.17722,0.48528,0
0.5,0.18038,0.48528,0
0.5,0.18354,0.48528,0
0.5,0.18671,0.48528,0
0.5,0.18987,0.48528,0
0.5,0.19304,0.48528,0
0.5,0.1962,0.48528,0
0.5,0.19937,0.48528,0
0.5,0.20253,0.48528,0
0.5,0.2057,0.48528,0
0.5,0.20886,0.48528,0
0.5,0.21203,0.48528,0
0.5,0.21519,0.48528,0
0.5,0.21835,0.48528,0
0.5,0.22152,0.48528,0
0.5,0.22468,0.48528,0
0.5,0.22785,0.48528,0
0.5,0.23101,0.48528,0
0.5,0.23418,0.48528,0
0.5,0.23734,0.48528,0
0.5,0.24051,0.48528,0
0.5,0.24367,0.48528,0
0.5,0.24684,0.48528,0
0.5,0.25,0.48528,0
0.5,0.25316,0.48528,0
0.5,0.25633,0.48528,0
0.5,0.25949,0.48528,0
0.5,0.26266,0.48528,0
0.5,0.26582,0.48528,0
0.5,0.26899,0.48528,0
0.5,0.27215,0.48528,0
0.5,0.27532,0.48528,0
0.5,0.27848,0.48528,0
0.5,0.28165,0.48528,0
0.5,0.28481,0.48528,0
0.5,0.28797,0.48528,0
0.5,0.29114,0.48528,0
0.5,0.2943,0.48528,0
0.5,0.29747,0.48528,0
0.5,0.30063,0.48528,0
0.5,0.3038,0.48528,0
0.5,0.30696,0.48528,0
0.5,0.31013,0.48528,0
0.5,0.31329,0.48528,0
0.5,0.31646,0.48528,0
0.5,0.31962,0.48528,0
0.5,0.32278,0.48528,0
0.5,0.32595,0.48528,0
0.5,0.32911,0.48528,0
0.5,0.33228,0.48528,0
0.5,0.33544,0.48528,0
0.5,0.33861,0.48528,0
0.5,0.34177,0.48528,0
0.5,0.34494,0.48528,0
0.5,0.3481,0.48527,0
0.5,0.35127,0.48527,0
0.5,0.35443,0.48527,0
0.5,0.35759,0.48527,0
0.5,0.36076,0.48527,0
0.5,0.36392,0.48527,0
0.5,0.36709,0.48527,0
0.5,0.37025,0.48526,0
0.5,0.37342,0.48526,0
0.5,0.37658,0.48526,0
0.5,0.37975,0.48526,0
0.5,0.38291,0.48525,0
0.5,0.38608,0.48525,0
0.5,0.38924,0.48525,0
0.5,0.39241,0.48524,0
0.5,0.39557,0.48524,0
0.5,0.39873,0.48524,0
0.5,0.4019,0.48523,0
0.5,0.40506,0.48523,0
0.5,0.40823,0.48522,0
0.5,0.41139,0.48522,0
0.5,0.41456,0.48521,0
0.5,0.41772,0.4852,0
0.5,0.42089,0.48519,0
0.5,0.42405,0.48518,0
0.5,0.42722,0.48518,0
0.5,0.43038,0.48516,0
0.5,0.43354,0.48515,0
0.5,0.43671,0.48514,0
0.5,0.43987,0.48512,0
0.5,0.44304,0.4851,0
0.5,0.4462,0.48507,0
0.5,0.44937,0.48503,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48484,0
0.5,0.46203,0.48473,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.4852,0
0.5,0.53367,0.48734,0
0.5,0.53193,0.49051,0
0.5,0.53165,0.49102,0
0.5,0.53013,0.49367,0
0.5,0.52848,0.49638,0
0.5,0.5282,0.49684,0
0.5,0.52613,0.5,0
0.5,0.52532,0.50115,0
0.5,0.52384,0.50316,0
0.5,0.52215,0.50528,0
0.5,0.52126,0.50633,0
0.5,0.51899,0.50875,0
0.5,0.51822,0.50949,0
0.5,0.51582,0.51159,0
0.5,0.51442,0.51266,0
0.5,0.0031646,0.51341,0
0.5,0,0.51295,0
0.5,0.0063291,0.51379,0
0.5,0.0094937,0.51408,0
0.5,0.012658,0.5143,0
0.5,0.015823,0.51445,0
0.5,0.018987,0.51456,0
0.5,0.022152,0.51463,0
0.5,0.025316,0.51467,0
0.5,0.028481,0.51469,0
0.5,0.031646,0.51471,0
0.5,0.03481,0.51471,0
0.5,0.037975,0.51472,0
0.5,0.041139,0.51472,0
0.5,0.044304,0.51472,0
0.5,0.047468,0.51472,0
0.5,0.050633,0.51472,0
0.5,0.053797,0.51472,0
0.5,0.056962,0.51472,0
0.5,0.060127,0.51472,0
0.5,0.063291,0.51472,0
0.5,0.066456,0.51472,0
0.5,0.06962,0.51472,0
0.5,0.072785,0.51472,0
0.5,0.075949,0.51472,0
0.5,0.079114,0.51472,0
0.5,0.082278,0.51472,0
0.5,0.085443,0.51472,0
0.5,0.088608,0.51472,0
0.5,0.091772,0.51472,0
0.5,0.094937,0.51472,0
0.5,0.098101,0.51472,0
0.5,0.10127,0.51472,0
0.5,0.10443,0.51472,0
0.5,0.10759,0.51472,0
0.5,0.11076,0.51472,0
0.5,0.11392,0.51472,0
0.5,0.11709,0.51472,0
0.5,0.12025,0.51472,0
0.5,0.12342,0.51472,0
0.5,0.12658,0.51472,0
0.5,0.12975,0.51472,0
0.5,0.13291,0.51472,0
0.5,0.13608,0.51472,0
0.5,0.13924,0.51472,0
0.5,0.14241,0.51472,0
0.5,0.14557,0.51472,0
0.5,0.14873,0.51472,0
0.5,0.1519,0.51472,0
0.5,0.15506,0.51472,0
0.5,0.15823,0.51472,0
0.5,0.16139,0.51472,0
0.5,0.16456,0.51472,0
0.5,0.16772,0.51472,0
0.5,0.17089,0.51472,0
0.5,0.17405,0.51472,0
0.5,0.17722,0.51472,0
0.5,0.18038,0.51472,0
0.5,0.18354,0.51472,0
0.5,0.18671,0.51472,0
0.5,0.18987,0.51472,0
0.5,0.19304,0.51472,0
0.5,0.1962,0.51472,0
0.5,0.19937,0.51472,0
0.5,0.20253,0.51472,0
0.5,0.2057,0.51472,0
0.5,0.20886,0.51472,0
0.5,0.21203,0.51472,0
0.5,0.21519,0.51472,0
0.5,0.21835,0.51472,0
0.5,0.22152,0.51472,0
0.5,0.22468,0.51472,0
0.5,0.22785,0.51472,0
0.5,0.23101,0.51472,0
0.5,0.23418,0.51472,0
0.5,0.23734,0.51472,0
0.5,0.24051,0.51472,0
0.5,0.24367,0.51472,0
0.5,0.24684,0.51472,0
0.5,0.25,0.51472,0
0.5,0.25316,0.51472,0
0.5,0.25633,0.51472,0
0.5,0.25949,0.51472,0
0.5,0.26266,0.51472,0
0.5,0.26582,0.51472,0
0.5,0.26899,0.51472,0
0.5,0.27215,0.51472,0
0.5,0.27532,0.51472,0
0.5,0.27848,0.51472,0
0.5,0.28165,0.51472,0
0.5,0.28481,0.51472,0
0.5,0.28797,0.51472,0
0.5,0.29114,0.51472,0
0.5,0.2943,0.51472,0
0.5,0.29747,0.51472,0
0.5,0.30063,0.51472,0
0.5,0.3038,0.51472,0
0.5,0.30696,0.51472,0
0.5,0.31013,0.51473,0
0.5,0.31329,0.51473,0
0.5,0.31646,0.51473,0
0.5,0.31962,0.51473,0
0.5,0.32278,0.51473,0
0.5,0.32595,0.51473,0
0.5,0.32911,0.51473,0
0.5,0.33228,0.51473,0
0.5,0.33544,0.51473,0
0.5,0.33861,0.51473,0
0.5,0.34177,0.51473,0
0.5,0.34494,0.51474,0
0.5,0.3481,0.51474,0
0.5,0.35127,0.51474,0
0.5,0.35443,0.51474,0
0.5,0.35759,0.51474,0
0.5,0.36076,0.51474,0
0.5,0.36392,0.51475,0
0.5,0.36709,0.51475,0
0.5,0.37025,0.51475,0
0.5,0.37342,0.51475,0
0.5,0.37658,0.51476,0
0.5,0.37975,0.51476,0
0.5,0.38291,0.51477,0
0.5,0.38608,0.51477,0
0.5,0.38924,0.51477,0
0.5,0.39241,0.51478,0
0.5,0.39557,0.51479,0
0.5,0.39873,0.51479,0
0.5,0.4019,0.5148,0
0.5,0.40506,0.51481,0
0.5,0.40823,0.51481,0
0.5,0.41139,0.51482,0
0.5,0.41456,0.51483,0
0.5,0.41772,0.51484,0
0.5,0.42089,0.51485,0
0.5,0.42405,0.51487,0
0.5,0.42722,0.51488,0
0.5,0.43038,0.5149,0
0.5,0.43354,0.51491,0
0.5,0.43671,0.51494,0
0.5,0.43987,0.51496,0
0.5,0.44304,0.51499,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51507,0
0.5,0.45253,0.51512,0
0.5,0.4557,0.51519,0
0.5,0.45886,0.51528,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.51571,0
0.5,0.46997,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51385,0
0.5,0.47152,0.51594,0
0.5,0.47468,0.51622,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51732,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51803,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51829,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51679,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259834,0.00276939,0.000779467,0.00153704,1.68851,0.964813,0.715257,0.0199987,0.935979,0.182184,0.26751,7734,0,10,5,5,2
1,0.0063,-0.272253,0.00299173,0.000857577,0.00153875,1.22978,0.516447,0.594705,0.0325676,0.463306,0.0732616,0.13824,7734,0,3,3,3,1
2,0.0066,-0.284553,0.00323581,0.000938996,0.00154085,1.22129,0.519098,0.585404,0.0322639,0.464444,0.073514,0.139539,7734,0,3,3,3,1
3,0.0069,-0.296753,0.00349385,0.00102376,0.00154329,1.25004,0.514054,0.587175,0.0319334,0.467424,0.0732224,0.139609,7734,0,3,3,3,1
4,0.0072,-0.308843,0.00376707,0.00111178,0.00154611,1.21456,0.517917,0.592961,0.0331412,0.457629,0.0734295,0.135826,7734,0,3,3,3,1
5,0.0075,-0.320814,0.00405627,0.00120297,0.00154936,1.23071,0.550172,0.614872,0.0338386,0.450105,0.0729175,0.13585,7848,0.0046,3,3,3,1
6,0.0078,-0.332661,0.00436122,0.00129727,0.00155309,1.271,0.568487,0.614109,0.0358118,0.470845,0.0752499,0.138039,7848,0,3,3,3,1
7,0.0081,-0.344334,0.00468611,0.0013945,0.00155741,1.70667,0.727506,0.805761,0.0398024,0.4646,0.0748936,0.136785,7848,0,4,4,4,1
8,0.0084,-0.35587,0.00502764,0.00149457,0.00156237,1.72164,0.726991,0.79861,0.0403052,0.485841,0.0763436,0.137919,7981,0.0049,4,4,4,1
9,0.0087,-0.367181,0.00538922,0.00159717,0.00156824,2.19678,0.881145,1.01121,0.0481303,0.495415,0.0771067,0.139561,8050,0.00365,5,5,5,1
10,0.009,-0.378302,0.00576952,0.00170225,0.00157499,2.08724,0.906435,0.967206,0.0494326,0.49484,0.0767117,0.132428,8113,0.00155,5,5,5,1
11,0.0093,-0.38912,0.00617385,0.00180936,0.001583,3.02516,1.28351,1.45596,0.0592755,1.01251,0.156674,0.282822,8343,0,7,7,7,2
12,0.0096,-0.399608,0.00660203,0.00191808,0.00159261,4.1171,1.74971,1.94572,0.0697556,1.01972,0.162212,0.28161,8487,0,9,9,9,2
13,0.0099,-0.409609,0.00706015,0.00202751,0.00160459,5.13206,2.10637,2.40256,0.0770419,1.04545,0.161171,0.284902,8649,0,11,11,11,2
14,0.0102,-0.41867,0.00757212,0.00213514,0.00162125,7.77984,3.19433,3.58411,0.0940247,1.05186,0.163688,0.292787,8828,0,16,16,16,2
15,0.0105,-0.42424,0.00839248,0.00222713,0.00165584,20.6946,8.90428,9.28271,0.142215,1.10994,0.167513,0.294669,9177,0,43,43,43,2
16,0.0108,-0.322562,0.0624802,0.00174177,0.002234,421.716,206.561,174.443,2.96271,2.96243,0.393284,0.669059,13017,0,786,655,655,4
17,0.0111,-0.309089,0.0753857,0.00171537,0.00235467,241.71,107.988,104.104,1.44619,1.60473,0.189602,0.342131,13643,0,338,333,333,2
18,0.0114,-0.299326,0.086391,0.00170609,0.0024549,235.214,106.868,104.279,1.3743,1.62354,0.189642,0.336593,14192,0,307,301,301,2
19,0.0117,-0.291312,0.0964823,0.0017041,0.00254505,190.929,75.9188,87.0928,1.24596,1.6688,0.192452,0.348828,14657,0,236,231,231,2
20,0.012,-0.283948,0.1059,0.00170362,0.00263103,199.031,91.1143,89.4492,1.28217,1.76061,0.204483,0.369659,15362,0,245,237,237,2


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47183,0.49051,0
0.5,0.47468,0.49037,0
0.5,0.47785,0.49019,0
0.5,0.48101,0.48995,0
0.5,0.48418,0.48965,0
0.5,0.48734,0.48928,0
0.5,0.49051,0.48886,0
0.5,0.49367,0.48846,0
0.5,0.49684,0.48825,0
0.5,0.5,0.48843,0
0.5,0.50316,0.48924,0
0.5,0.5056,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49115,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49114,0
0.5,0.31013,0.49114,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49113,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49112,0
0.5,0.35127,0.49112,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.49111,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.4911,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49109,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49108,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49107,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49106,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49105,0
0.5,0.41139,0.49104,0
0.5,0.41456,0.49103,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49102,0
0.5,0.42405,0.49101,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49098,0
0.5,0.43354,0.49097,0
0.5,0.43671,0.49096,0
0.5,0.43987,0.49094,0
0.5,0.44304,0.49092,0
0.5,0.4462,0.4909,0
0.5,0.44937,0.49088,0
0.5,0.45253,0.49085,0
0.5,0.4557,0.49081,0
0.5,0.45886,0.49078,0
0.5,0.46203,0.49073,0
0.5,0.46519,0.49067,0
0.5,0.46835,0.4906,0
0.5,0.47152,0.49052,0
0.5,0.50633,0.49097,0
0.5,0.50918,0.49367,0
0.5,0.50949,0.49427,0
0.5,0.5108,0.49684,0
0.5,0.51086,0.5,0
0.5,0.50949,0.50286,0
0.5,0.50937,0.50316,0
0.5,0.50633,0.50624,0
0.5,0.50622,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50885,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50886,0
0.5,0.31013,0.50886,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50887,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50888,0
0.5,0.35127,0.50888,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.50889,0
0.5,0.36392,0.50889,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.5089,0
0.5,0.37342,0.5089,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50891,0
0.5,0.38291,0.50891,0
0.5,0.38608,0.50892,0
0.5,0.38924,0.50892,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50893,0
0.5,0.39873,0.50894,0
0.5,0.4019,0.50894,0
0.5,0.40506,0.50895,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50897,0
0.5,0.41772,0.50898,0
0.5,0.42089,0.50899,0
0.5,0.42405,0.509,0
0.5,0.42722,0.50901,0
0.5,0.43038,0.50903,0
0.5,0.43354,0.50904,0
0.5,0.43671,0.50906,0
0.5,0.43987,0.50907,0
0.5,0.44304,0.50909,0
0.5,0.4462,0.50912,0
0.5,0.44937,0.50914,0
0.5,0.45253,0.50917,0
0.5,0.4557,0.5092,0
0.5,0.45886,0.50924,0
0.5,0.46203,0.50928,0
0.5,0.46519,0.50933,0
0.5,0.46835,0.50939,0
0.5,0.47152,0.50946,0
0.5,0.47286,0.50949,0
0.5,0.5,0.50944,0
0.5,0.49968,0.50949,0
0.5,0.50316,0.50828,0
0.5,0.47468,0.50956,0
0.5,0.47785,0.50969,0
0.5,0.48101,0.50984,0
0.5,0.48418,0.51001,0
0.5,0.48734,0.51019,0
0.5,0.49051,0.51033,0
0.5,0.49367,0.51037,0
0.5,0.49684,0.51014,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47123,0.49051,0
0.5,0.47152,0.4905,0
0.5,0.47468,0.49034,0
0.5,0.47785,0.49015,0
0.5,0.48101,0.4899,0
0.5,0.48418,0.48958,0
0.5,0.48734,0.48918,0
0.5,0.49051,0.48871,0
0.5,0.49367,0.48823,0
0.5,0.49684,0.48789,0
0.5,0.5,0.48788,0
0.5,0.50316,0.48839,0
0.5,0.50633,0.48964,0
0.5,0.50777,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49115,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49114,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49113,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49112,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49108,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49107,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49106,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49104,0
0.5,0.41456,0.49103,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.491,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49098,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49095,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49087,0
0.5,0.45253,0.49084,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49072,0
0.5,0.46519,0.49066,0
0.5,0.46835,0.49059,0
0.5,0.50949,0.4919,0
0.5,0.5112,0.49367,0
0.5,0.51259,0.49684,0
0.5,0.51252,0.5,0
0.5,0.51092,0.50316,0
0.5,0.50949,0.50453,0
0.5,0.50744,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50885,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50886,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50888,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.50889,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.5089,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50891,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50892,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50894,0
0.5,0.4019,0.50895,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50898,0
0.5,0.41772,0.50899,0
0.5,0.42089,0.509,0
0.5,0.42405,0.50901,0
0.5,0.42722,0.50902,0
0.5,0.43038,0.50904,0
0.5,0.43354,0.50905,0
0.5,0.43671,0.50907,0
0.5,0.43987,0.50908,0
0.5,0.44304,0.50911,0
0.5,0.4462,0.50913,0
0.5,0.44937,0.50915,0
0.5,0.45253,0.50918,0
0.5,0.4557,0.50922,0
0.5,0.45886,0.50926,0
0.5,0.46203,0.5093,0
0.5,0.46519,0.50935,0
0.5,0.46835,0.50941,0
0.5,0.47152,0.50949,0
0.5,0.47181,0.50949,0
0.5,0.50316,0.50872,0
0.5,0.50073,0.50949,0
0.5,0.50633,0.50704,0
0.5,0.47468,0.5096,0
0.5,0.47785,0.50974,0
0.5,0.48101,0.5099,0
0.5,0.48418,0.51008,0
0.5,0.48734,0.51027,0
0.5,0.49051,0.51045,0
0.5,0.49367,0.51052,0
0.5,0.49684,0.51035,0
0.5,0.5,0.50975,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.4886,0
0.5,0.49367,0.48804,0
0.5,0.49684,0.48757,0
0.5,0.5,0.48735,0
0.5,0.50316,0.48753,0
0.5,0.50633,0.48824,0
0.5,0.50949,0.48966,0
0.5,0.51084,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.491,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.51266,0.49214,0
0.5,0.51406,0.49367,0
0.5,0.51531,0.49684,0
0.5,0.51504,0.5,0
0.5,0.51305,0.50316,0
0.5,0.50949,0.50605,0
0.5,0.50911,0.50633,0
0.5,0.51266,0.5035,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50895,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50898,0
0.5,0.41772,0.50899,0
0.5,0.42089,0.509,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50904,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50907,0
0.5,0.43987,0.50909,0
0.5,0.44304,0.50911,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50916,0
0.5,0.45253,0.50919,0
0.5,0.4557,0.50923,0
0.5,0.45886,0.50927,0
0.5,0.46203,0.50931,0
0.5,0.46519,0.50937,0
0.5,0.46835,0.50943,0
0.5,0.471,0.50949,0
0.5,0.50316,0.50919,0
0.5,0.502,0.50949,0
0.5,0.50633,0.50788,0
0.5,0.47152,0.50951,0
0.5,0.47468,0.50963,0
0.5,0.47785,0.50977,0
0.5,0.48101,0.50994,0
0.5,0.48418,0.51014,0
0.5,0.48734,0.51035,0
0.5,0.49051,0.51054,0
0.5,0.49367,0.51065,0
0.5,0.49684,0.51055,0
0.5,0.5,0.51007,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4969,0.48734,0
0.5,0.5,0.48684,0
0.5,0.50316,0.48662,0
0.5,0.50633,0.48679,0
0.5,0.5091,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.49684,0.48735,0
0.5,0.50949,0.48742,0
0.5,0.51266,0.48858,0
0.5,0.51582,0.49049,0
0.5,0.51584,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.51867,0.49367,0
0.5,0.51899,0.49471,0
0.5,0.51965,0.49684,0
0.5,0.519,0.5,0
0.5,0.51899,0.50001,0
0.5,0.51666,0.50316,0
0.5,0.51266,0.50597,0
0.5,0.51205,0.50633,0
0.5,0.51582,0.50381,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50633,0.50879,0
0.5,0.50387,0.50949,0
0.5,0.50949,0.50756,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51074,0
0.5,0.49684,0.51071,0
0.5,0.5,0.51038,0
0.5,0.50316,0.50971,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48603,0
0.5,0.50633,0.48553,0
0.5,0.50949,0.48509,0
0.5,0.51266,0.48488,0
0.5,0.51582,0.485,0
0.5,0.51899,0.48555,0
0.5,0.52215,0.48664,0
0.5,0.52358,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.52532,0.4885,0
0.5,0.52761,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.52848,0.49209,0
0.5,0.52931,0.49367,0
0.5,0.52936,0.49684,0
0.5,0.52848,0.49857,0
0.5,0.52777,0.5,0
0.5,0.52532,0.50228,0
0.5,0.52425,0.50316,0
0.5,0.51899,0.50596,0
0.5,0.5181,0.50633,0
0.5,0.52215,0.50441,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50898,0
0.5,0.50682,0.50949,0
0.5,0.51266,0.5082,0
0.5,0.51582,0.50721,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.51059,0
0.5,0.50316,0.51018,0
0.5,0.50633,0.5096,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61337,0.35759,0
0.5,0.61392,0.35718,0
0.5,0.61709,0.35605,0
0.5,0.62025,0.35644,0
0.5,0.62203,0.35759,0
0.5,0.61001,0.36076,0
0.5,0.61076,0.35985,0
0.5,0.62342,0.35913,0
0.5,0.62436,0.36076,0
0.5,0.6079,0.36392,0
0.5,0.62484,0.36392,0
0.5,0.60601,0.36709,0
0.5,0.60759,0.36445,0
0.5,0.62432,0.36709,0
0.5,0.60442,0.37025,0
0.5,0.60443,0.37023,0
0.5,0.62342,0.36939,0
0.5,0.62314,0.37025,0
0.5,0.60264,0.37342,0
0.5,0.62181,0.37342,0
0.5,0.60107,0.37658,0
0.5,0.60127,0.37624,0
0.5,0.62025,0.3764,0
0.5,0.62017,0.37658,0
0.5,0.59933,0.37975,0
0.5,0.61878,0.37975,0
0.5,0.59775,0.38291,0
0.5,0.5981,0.38229,0
0.5,0.61712,0.38291,0
0.5,0.59603,0.38608,0
0.5,0.61709,0.38297,0
0.5,0.61575,0.38608,0
0.5,0.59442,0.38924,0
0.5,0.59494,0.38832,0
0.5,0.61414,0.38924,0
0.5,0.59273,0.39241,0
0.5,0.61392,0.38966,0
0.5,0.61274,0.39241,0
0.5,0.59116,0.39557,0
0.5,0.59177,0.39444,0
0.5,0.61117,0.39557,0
0.5,0.58955,0.39873,0
0.5,0.61076,0.39637,0
0.5,0.60973,0.39873,0
0.5,0.588,0.4019,0
0.5,0.58861,0.40078,0
0.5,0.60818,0.4019,0
0.5,0.58637,0.40506,0
0.5,0.60759,0.40304,0
0.5,0.60671,0.40506,0
0.5,0.58479,0.40823,0
0.5,0.58544,0.40704,0
0.5,0.60519,0.40823,0
0.5,0.58316,0.41139,0
0.5,0.60443,0.40971,0
0.5,0.6037,0.41139,0
0.5,0.58156,0.41456,0
0.5,0.58228,0.41325,0
0.5,0.60223,0.41456,0
0.5,0.57994,0.41772,0
0.5,0.60127,0.41646,0
0.5,0.60073,0.41772,0
0.5,0.57832,0.42089,0
0.5,0.57911,0.41946,0
0.5,0.5993,0.42089,0
0.5,0.57669,0.42405,0
0.5,0.5981,0.42329,0
0.5,0.59778,0.42405,0
0.5,0.57503,0.42722,0
0.5,0.57595,0.42559,0
0.5,0.59641,0.42722,0
0.5,0.57337,0.43038,0
0.5,0.59494,0.43017,0
0.5,0.59485,0.43038,0
0.5,0.57157,0.43354,0
0.5,0.57278,0.43153,0
0.5,0.59356,0.43354,0
0.5,0.56981,0.43671,0
0.5,0.59208,0.43671,0
0.5,0.56765,0.43987,0
0.5,0.56962,0.43704,0
0.5,0.59177,0.4374,0
0.5,0.59081,0.43987,0
0.5,0.56543,0.44304,0
0.5,0.56646,0.44161,0
0.5,0.58957,0.44304,0
0.5,0.56352,0.4462,0
0.5,0.58861,0.44521,0
0.5,0.58819,0.4462,0
0.5,0.56157,0.44937,0
0.5,0.56329,0.44661,0
0.5,0.58665,0.44937,0
0.5,0.5598,0.45253,0
0.5,0.56013,0.45204,0
0.5,0.58544,0.4513,0
0.5,0.58476,0.45253,0
0.5,0.55762,0.4557,0
0.5,0.5829,0.4557,0
0.5,0.55514,0.45886,0
0.5,0.55696,0.45665,0
0.5,0.58228,0.45678,0
0.5,0.58125,0.45886,0
0.5,0.55239,0.46203,0
0.5,0.5538,0.4605,0
0.5,0.57962,0.46203,0
0.5,0.54932,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46303,0
0.5,0.57811,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.57647,0.46835,0
0.5,0.54181,0.47152,0
0.5,0.5443,0.46959,0
0.5,0.57595,0.46933,0
0.5,0.57483,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47587,0
0.5,0.57278,0.47493,0
0.5,0.57098,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47968,0
0.5,0.56863,0.48101,0
0.5,0.51137,0.48418,0
0.5,0.51266,0.48386,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.5659,0.48418,0
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48597,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48673,0
0.5,0.56264,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.4894,0
0.5,0.55868,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55387,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54816,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49872,0
0.5,0.54128,0.5,0
0.5,0.54747,0.49719,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50473,0
0.5,0.53165,0.50367,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50843,0.50949,0
0.5,0.51266,0.50879,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.5106,0
0.5,0.50316,0.51027,0
0.5,0.50633,0.50984,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63036,0.32595,0
0.5,0.63291,0.32451,0
0.5,0.63608,0.32422,0
0.5,0.63924,0.3256,0
0.5,0.63963,0.32595,0
0.5,0.62705,0.32911,0
0.5,0.62975,0.32631,0
0.5,0.64163,0.32911,0
0.5,0.62481,0.33228,0
0.5,0.62658,0.32974,0
0.5,0.64197,0.33228,0
0.5,0.62293,0.33544,0
0.5,0.62342,0.33467,0
0.5,0.64142,0.33544,0
0.5,0.62102,0.33861,0
0.5,0.64018,0.33861,0
0.5,0.61913,0.34177,0
0.5,0.62025,0.33997,0
0.5,0.63924,0.34037,0
0.5,0.63862,0.34177,0
0.5,0.61734,0.34494,0
0.5,0.637,0.34494,0
0.5,0.61544,0.3481,0
0.5,0.61709,0.34539,0
0.5,0.63608,0.34654,0
0.5,0.63531,0.3481,0
0.5,0.6138,0.35127,0
0.5,0.61392,0.35105,0
0.5,0.63357,0.35127,0
0.5,0.61201,0.35443,0
0.5,0.63291,0.35239,0
0.5,0.63186,0.35443,0
0.5,0.61042,0.35759,0
0.5,0.61076,0.357,0
0.5,0.63009,0.35759,0
0.5,0.60871,0.36076,0
0.5,0.62975,0.35821,0
0.5,0.62854,0.36076,0
0.5,0.60714,0.36392,0
0.5,0.60759,0.3631,0
0.5,0.62686,0.36392,0
0.5,0.60548,0.36709,0
0.5,0.62658,0.36444,0
0.5,0.62538,0.36709,0
0.5,0.60391,0.37025,0
0.5,0.60443,0.3693,0
0.5,0.62375,0.37025,0
0.5,0.60226,0.37342,0
0.5,0.62342,0.37087,0
0.5,0.62227,0.37342,0
0.5,0.60068,0.37658,0
0.5,0.60127,0.37551,0
0.5,0.62066,0.37658,0
0.5,0.59903,0.37975,0
0.5,0.62025,0.37735,0
0.5,0.61918,0.37975,0
0.5,0.59743,0.38291,0
0.5,0.5981,0.3817,0
0.5,0.61759,0.38291,0
0.5,0.5958,0.38608,0
0.5,0.61709,0.38386,0
0.5,0.6161,0.38608,0
0.5,0.59419,0.38924,0
0.5,0.59494,0.38789,0
0.5,0.61453,0.38924,0
0.5,0.59258,0.39241,0
0.5,0.61392,0.39041,0
0.5,0.61304,0.39241,0
0.5,0.59099,0.39557,0
0.5,0.59177,0.39413,0
0.5,0.6115,0.39557,0
0.5,0.58939,0.39873,0
0.5,0.61076,0.397,0
0.5,0.60999,0.39873,0
0.5,0.5878,0.4019,0
0.5,0.58861,0.40041,0
0.5,0.60848,0.4019,0
0.5,0.5862,0.40506,0
0.5,0.60759,0.40359,0
0.5,0.60694,0.40506,0
0.5,0.58458,0.40823,0
0.5,0.58544,0.40666,0
0.5,0.60545,0.40823,0
0.5,0.58299,0.41139,0
0.5,0.60443,0.4102,0
0.5,0.60391,0.41139,0
0.5,0.58137,0.41456,0
0.5,0.58228,0.4129,0
0.5,0.60245,0.41456,0
0.5,0.57978,0.41772,0
0.5,0.60127,0.41689,0
0.5,0.60091,0.41772,0
0.5,0.57815,0.42089,0
0.5,0.57911,0.41914,0
0.5,0.5995,0.42089,0
0.5,0.57655,0.42405,0
0.5,0.5981,0.42366,0
0.5,0.59793,0.42405,0
0.5,0.57487,0.42722,0
0.5,0.57595,0.4253,0
0.5,0.59658,0.42722,0
0.5,0.57324,0.43038,0
0.5,0.59501,0.43038,0
0.5,0.57145,0.43354,0
0.5,0.57278,0.4313,0
0.5,0.59494,0.43053,0
0.5,0.5937,0.43354,0
0.5,0.56973,0.43671,0
0.5,0.59223,0.43671,0
0.5,0.56761,0.43987,0
0.5,0.56962,0.43691,0
0.5,0.59177,0.43772,0
0.5,0.59092,0.43987,0
0.5,0.56543,0.44304,0
0.5,0.56646,0.4416,0
0.5,0.58962,0.44304,0
0.5,0.56352,0.4462,0
0.5,0.58861,0.44527,0
0.5,0.58821,0.4462,0
0.5,0.56157,0.44937,0
0.5,0.56329,0.44661,0
0.5,0.58667,0.44937,0
0.5,0.55978,0.45253,0
0.5,0.56013,0.452,0
0.5,0.58544,0.45134,0
0.5,0.5848,0.45253,0
0.5,0.55759,0.4557,0
0.5,0.583,0.4557,0
0.5,0.55513,0.45886,0
0.5,0.55696,0.45663,0
0.5,0.58228,0.45699,0
0.5,0.58136,0.45886,0
0.5,0.55239,0.46203,0
0.5,0.5538,0.46049,0
0.5,0.57975,0.46203,0
0.5,0.54932,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46326,0
0.5,0.57819,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.57652,0.46835,0
0.5,0.54181,0.47152,0
0.5,0.5443,0.46959,0
0.5,0.57595,0.46941,0
0.5,0.57485,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47587,0
0.5,0.57278,0.47493,0
0.5,0.57098,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47968,0
0.5,0.56863,0.48101,0
0.5,0.51137,0.48418,0
0.5,0.51266,0.48386,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.5659,0.48418,0
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48597,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48673,0
0.5,0.56264,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.4894,0
0.5,0.55868,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55387,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54816,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49872,0
0.5,0.54128,0.5,0
0.5,0.54747,0.49719,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50473,0
0.5,0.53165,0.50367,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50843,0.50949,0
0.5,0.51266,0.50879,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.5106,0
0.5,0.50316,0.51027,0
0.5,0.50633,0.50984,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64444,0.30063,0
0.5,0.64557,0.2997,0
0.5,0.64873,0.29839,0
0.5,0.6519,0.29853,0
0.5,0.65506,0.30056,0
0.5,0.65513,0.30063,0
0.5,0.64142,0.3038,0
0.5,0.64241,0.30259,0
0.5,0.65672,0.3038,0
0.5,0.63931,0.30696,0
0.5,0.65686,0.30696,0
0.5,0.63723,0.31013,0
0.5,0.63924,0.30707,0
0.5,0.65609,0.31013,0
0.5,0.63536,0.31329,0
0.5,0.63608,0.31215,0
0.5,0.65506,0.31233,0
0.5,0.65469,0.31329,0
0.5,0.6335,0.31646,0
0.5,0.6531,0.31646,0
0.5,0.63155,0.31962,0
0.5,0.63291,0.31749,0
0.5,0.6519,0.31846,0
0.5,0.6513,0.31962,0
0.5,0.62972,0.32278,0
0.5,0.62975,0.32274,0
0.5,0.64957,0.32278,0
0.5,0.62773,0.32595,0
0.5,0.64873,0.3242,0
0.5,0.64784,0.32595,0
0.5,0.62598,0.32911,0
0.5,0.62658,0.32812,0
0.5,0.64601,0.32911,0
0.5,0.62424,0.33228,0
0.5,0.64557,0.32983,0
0.5,0.64425,0.33228,0
0.5,0.62252,0.33544,0
0.5,0.62342,0.3339,0
0.5,0.64241,0.33537,0
0.5,0.64237,0.33544,0
0.5,0.62081,0.33861,0
0.5,0.64081,0.33861,0
0.5,0.61896,0.34177,0
0.5,0.62025,0.33965,0
0.5,0.63924,0.34138,0
0.5,0.63905,0.34177,0
0.5,0.61716,0.34494,0
0.5,0.63751,0.34494,0
0.5,0.61521,0.3481,0
0.5,0.61709,0.34506,0
0.5,0.63608,0.34746,0
0.5,0.63576,0.3481,0
0.5,0.61352,0.35127,0
0.5,0.61392,0.35057,0
0.5,0.63407,0.35127,0
0.5,0.61178,0.35443,0
0.5,0.63291,0.35318,0
0.5,0.63222,0.35443,0
0.5,0.61016,0.35759,0
0.5,0.61076,0.35653,0
0.5,0.63045,0.35759,0
0.5,0.60851,0.36076,0
0.5,0.62975,0.35882,0
0.5,0.6288,0.36076,0
0.5,0.60691,0.36392,0
0.5,0.60759,0.36269,0
0.5,0.62714,0.36392,0
0.5,0.6053,0.36709,0
0.5,0.62658,0.36496,0
0.5,0.6256,0.36709,0
0.5,0.60371,0.37025,0
0.5,0.60443,0.36892,0
0.5,0.624,0.37025,0
0.5,0.60209,0.37342,0
0.5,0.62342,0.37134,0
0.5,0.62247,0.37342,0
0.5,0.6005,0.37658,0
0.5,0.60127,0.37517,0
0.5,0.6209,0.37658,0
0.5,0.59888,0.37975,0
0.5,0.62025,0.3778,0
0.5,0.61937,0.37975,0
0.5,0.59727,0.38291,0
0.5,0.5981,0.38139,0
0.5,0.61781,0.38291,0
0.5,0.59567,0.38608,0
0.5,0.61709,0.38428,0
0.5,0.61628,0.38608,0
0.5,0.59405,0.38924,0
0.5,0.59494,0.38763,0
0.5,0.61474,0.38924,0
0.5,0.59247,0.39241,0
0.5,0.61392,0.3908,0
0.5,0.61321,0.39241,0
0.5,0.59087,0.39557,0
0.5,0.59177,0.3939,0
0.5,0.61169,0.39557,0
0.5,0.58928,0.39873,0
0.5,0.61076,0.39735,0
0.5,0.61014,0.39873,0
0.5,0.58767,0.4019,0
0.5,0.58861,0.40017,0
0.5,0.60865,0.4019,0
0.5,0.58609,0.40506,0
0.5,0.60759,0.40392,0
0.5,0.60708,0.40506,0
0.5,0.58446,0.40823,0
0.5,0.58544,0.40643,0
0.5,0.60561,0.40823,0
0.5,0.58289,0.41139,0
0.5,0.60443,0.41051,0
0.5,0.60404,0.41139,0
0.5,0.58125,0.41456,0
0.5,0.58228,0.41268,0
0.5,0.6026,0.41456,0
0.5,0.57968,0.41772,0
0.5,0.60127,0.41718,0
0.5,0.60103,0.41772,0
0.5,0.57804,0.42089,0
0.5,0.57911,0.41893,0
0.5,0.59963,0.42089,0
0.5,0.57646,0.42405,0
0.5,0.5981,0.42391,0
0.5,0.59804,0.42405,0
0.5,0.57476,0.42722,0
0.5,0.57595,0.4251,0
0.5,0.5967,0.42722,0
0.5,0.57316,0.43038,0
0.5,0.59514,0.43038,0
0.5,0.57137,0.43354,0
0.5,0.57278,0.43113,0
0.5,0.59494,0.43081,0
0.5,0.59381,0.43354,0
0.5,0.56968,0.43671,0
0.5,0.59235,0.43671,0
0.5,0.56758,0.43987,0
0.5,0.56962,0.43681,0
0.5,0.59177,0.43795,0
0.5,0.591,0.43987,0
0.5,0.56542,0.44304,0
0.5,0.56646,0.44158,0
0.5,0.58966,0.44304,0
0.5,0.56352,0.4462,0
0.5,0.58861,0.44532,0
0.5,0.58823,0.4462,0
0.5,0.56156,0.44937,0
0.5,0.56329,0.4466,0
0.5,0.58669,0.44937,0
0.5,0.55975,0.45253,0
0.5,0.56013,0.45197,0
0.5,0.58544,0.45139,0
0.5,0.58483,0.45253,0
0.5,0.55758,0.4557,0
0.5,0.58309,0.4557,0
0.5,0.55512,0.45886,0
0.5,0.55696,0.45661,0
0.5,0.58228,0.45715,0
0.5,0.58144,0.45886,0
0.5,0.55238,0.46203,0
0.5,0.5538,0.46049,0
0.5,0.57984,0.46203,0
0.5,0.54932,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46342,0
0.5,0.57825,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.57656,0.46835,0
0.5,0.54181,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46947,0
0.5,0.57487,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47587,0
0.5,0.57278,0.47493,0
0.5,0.57098,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47968,0
0.5,0.56863,0.48101,0
0.5,0.51137,0.48418,0
0.5,0.51266,0.48386,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.5659,0.48418,0
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48597,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48673,0
0.5,0.56264,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.4894,0
0.5,0.55868,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55387,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54816,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49872,0
0.5,0.54128,0.5,0
0.5,0.54747,0.49719,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50473,0
0.5,0.53165,0.50367,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50887,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50843,0.50949,0
0.5,0.51266,0.50879,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.5106,0
0.5,0.50316,0.51027,0
0.5,0.50633,0.50984,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65752,0.27848,0
0.5,0.65823,0.27782,0
0.5,0.66139,0.27596,0
0.5,0.66456,0.27556,0
0.5,0.66772,0.2767,0
0.5,0.66948,0.27848,0
0.5,0.65475,0.28165,0
0.5,0.65506,0.28124,0
0.5,0.67066,0.28165,0
0.5,0.65255,0.28481,0
0.5,0.67057,0.28481,0
0.5,0.65053,0.28797,0
0.5,0.6519,0.28588,0
0.5,0.66968,0.28797,0
0.5,0.64872,0.29114,0
0.5,0.64873,0.29112,0
0.5,0.66812,0.29114,0
0.5,0.64666,0.2943,0
0.5,0.66772,0.29181,0
0.5,0.66646,0.2943,0
0.5,0.6447,0.29747,0
0.5,0.64557,0.29614,0
0.5,0.66456,0.29747,0
0.5,0.6428,0.30063,0
0.5,0.66456,0.29748,0
0.5,0.66293,0.30063,0
0.5,0.64084,0.3038,0
0.5,0.64241,0.30133,0
0.5,0.66139,0.30313,0
0.5,0.66103,0.3038,0
0.5,0.63904,0.30696,0
0.5,0.63924,0.30665,0
0.5,0.65922,0.30696,0
0.5,0.63703,0.31013,0
0.5,0.65823,0.30857,0
0.5,0.65739,0.31013,0
0.5,0.63509,0.31329,0
0.5,0.63608,0.31175,0
0.5,0.65556,0.31329,0
0.5,0.63327,0.31646,0
0.5,0.65506,0.31409,0
0.5,0.65377,0.31646,0
0.5,0.6313,0.31962,0
0.5,0.63291,0.3171,0
0.5,0.6519,0.31939,0
0.5,0.65176,0.31962,0
0.5,0.62943,0.32278,0
0.5,0.62975,0.32229,0
0.5,0.65003,0.32278,0
0.5,0.62751,0.32595,0
0.5,0.64873,0.32491,0
0.5,0.64819,0.32595,0
0.5,0.62574,0.32911,0
0.5,0.62658,0.3277,0
0.5,0.64638,0.32911,0
0.5,0.62405,0.33228,0
0.5,0.64557,0.33041,0
0.5,0.64452,0.33228,0
0.5,0.62232,0.33544,0
0.5,0.62342,0.33354,0
0.5,0.64265,0.33544,0
0.5,0.62065,0.33861,0
0.5,0.64241,0.33586,0
0.5,0.64104,0.33861,0
0.5,0.61879,0.34177,0
0.5,0.62025,0.33937,0
0.5,0.63926,0.34177,0
0.5,0.61699,0.34494,0
0.5,0.61709,0.34479,0
0.5,0.63924,0.3418,0
0.5,0.63774,0.34494,0
0.5,0.61505,0.3481,0
0.5,0.63608,0.34785,0
0.5,0.63595,0.3481,0
0.5,0.61334,0.35127,0
0.5,0.61392,0.35027,0
0.5,0.63428,0.35127,0
0.5,0.61164,0.35443,0
0.5,0.63291,0.3535,0
0.5,0.63239,0.35443,0
0.5,0.61001,0.35759,0
0.5,0.61076,0.35625,0
0.5,0.63064,0.35759,0
0.5,0.60839,0.36076,0
0.5,0.62975,0.35915,0
0.5,0.62896,0.36076,0
0.5,0.60677,0.36392,0
0.5,0.60759,0.36243,0
0.5,0.62732,0.36392,0
0.5,0.60518,0.36709,0
0.5,0.62658,0.36528,0
0.5,0.62575,0.36709,0
0.5,0.60357,0.37025,0
0.5,0.60443,0.36868,0
0.5,0.62416,0.37025,0
0.5,0.60198,0.37342,0
0.5,0.62342,0.37165,0
0.5,0.62261,0.37342,0
0.5,0.60037,0.37658,0
0.5,0.60127,0.37494,0
0.5,0.62106,0.37658,0
0.5,0.59878,0.37975,0
0.5,0.62025,0.3781,0
0.5,0.61951,0.37975,0
0.5,0.59715,0.38291,0
0.5,0.5981,0.38118,0
0.5,0.61797,0.38291,0
0.5,0.59558,0.38608,0
0.5,0.61709,0.38457,0
0.5,0.61641,0.38608,0
0.5,0.59395,0.38924,0
0.5,0.59494,0.38743,0
0.5,0.61488,0.38924,0
0.5,0.59238,0.39241,0
0.5,0.61392,0.39108,0
0.5,0.61333,0.39241,0
0.5,0.59076,0.39557,0
0.5,0.59177,0.39371,0
0.5,0.61183,0.39557,0
0.5,0.5892,0.39873,0
0.5,0.61076,0.39762,0
0.5,0.61026,0.39873,0
0.5,0.58757,0.4019,0
0.5,0.58861,0.39999,0
0.5,0.60878,0.4019,0
0.5,0.58601,0.40506,0
0.5,0.60759,0.40417,0
0.5,0.60719,0.40506,0
0.5,0.58436,0.40823,0
0.5,0.58544,0.40625,0
0.5,0.60574,0.40823,0
0.5,0.58281,0.41139,0
0.5,0.60443,0.41075,0
0.5,0.60414,0.41139,0
0.5,0.58116,0.41456,0
0.5,0.58228,0.41251,0
0.5,0.60272,0.41456,0
0.5,0.57961,0.41772,0
0.5,0.60127,0.4174,0
0.5,0.60112,0.41772,0
0.5,0.57795,0.42089,0
0.5,0.57911,0.41876,0
0.5,0.59974,0.42089,0
0.5,0.57638,0.42405,0
0.5,0.59815,0.42405,0
0.5,0.57468,0.42722,0
0.5,0.57595,0.42495,0
0.5,0.5981,0.42414,0
0.5,0.5968,0.42722,0
0.5,0.57309,0.43038,0
0.5,0.59526,0.43038,0
0.5,0.5713,0.43354,0
0.5,0.57278,0.431,0
0.5,0.59494,0.43105,0
0.5,0.5939,0.43354,0
0.5,0.56963,0.43671,0
0.5,0.59244,0.43671,0
0.5,0.56755,0.43987,0
0.5,0.56962,0.43672,0
0.5,0.59177,0.43814,0
0.5,0.59107,0.43987,0
0.5,0.56541,0.44304,0
0.5,0.56646,0.44156,0
0.5,0.5897,0.44304,0
0.5,0.56351,0.4462,0
0.5,0.58861,0.44536,0
0.5,0.58825,0.4462,0
0.5,0.56154,0.44937,0
0.5,0.56329,0.44658,0
0.5,0.58671,0.44937,0
0.5,0.55972,0.45253,0
0.5,0.56013,0.45193,0
0.5,0.58544,0.45144,0
0.5,0.58487,0.45253,0
0.5,0.55755,0.4557,0
0.5,0.58316,0.4557,0
0.5,0.55511,0.45886,0
0.5,0.55696,0.45658,0
0.5,0.58228,0.45729,0
0.5,0.58152,0.45886,0
0.5,0.55238,0.46203,0
0.5,0.5538,0.46048,0
0.5,0.57992,0.46203,0
0.5,0.54932,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46354,0
0.5,0.5783,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.5766,0.46835,0
0.5,0.5418,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46952,0
0.5,0.57489,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47587,0
0.5,0.57278,0.47493,0
0.5,0.57098,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47968,0
0.5,0.56863,0.48101,0
0.5,0.51137,0.48418,0
0.5,0.51266,0.48386,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.5659,0.48418,0
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48597,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48673,0
0.5,0.56264,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.4894,0
0.5,0.55868,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49113,0
0.5,0.26582,0.49113,0
0.5,0.26899,0.49113,0
0.5,0.27215,0.49113,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49112,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55387,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54816,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49872,0
0.5,0.54128,0.5,0
0.5,0.54747,0.49719,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50473,0
0.5,0.53165,0.50367,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50887,0
0.5,0.26582,0.50887,0
0.5,0.26899,0.50887,0
0.5,0.27215,0.50887,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50843,0.50949,0
0.5,0.51266,0.50879,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.5106,0
0.5,0.50316,0.51027,0
0.5,0.50633,0.50984,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.672,0.25633,0
0.5,0.67405,0.25494,0
0.5,0.67722,0.25418,0
0.5,0.68038,0.2549,0
0.5,0.68218,0.25633,0
0.5,0.66875,0.25949,0
0.5,0.67089,0.25716,0
0.5,0.68354,0.25859,0
0.5,0.68395,0.25949,0
0.5,0.66636,0.26266,0
0.5,0.66772,0.26083,0
0.5,0.68414,0.26266,0
0.5,0.6643,0.26582,0
0.5,0.66456,0.26545,0
0.5,0.68354,0.2648,0
0.5,0.68332,0.26582,0
0.5,0.66221,0.26899,0
0.5,0.682,0.26899,0
0.5,0.66014,0.27215,0
0.5,0.66139,0.2703,0
0.5,0.68038,0.27168,0
0.5,0.68013,0.27215,0
0.5,0.65823,0.27532,0
0.5,0.67831,0.27532,0
0.5,0.65617,0.27848,0
0.5,0.65823,0.27533,0
0.5,0.67722,0.27702,0
0.5,0.67638,0.27848,0
0.5,0.65425,0.28165,0
0.5,0.65506,0.28041,0
0.5,0.6744,0.28165,0
0.5,0.6523,0.28481,0
0.5,0.67405,0.2822,0
0.5,0.67261,0.28481,0
0.5,0.65028,0.28797,0
0.5,0.6519,0.28548,0
0.5,0.67089,0.28761,0
0.5,0.67069,0.28797,0
0.5,0.64847,0.29114,0
0.5,0.64873,0.29072,0
0.5,0.66892,0.29114,0
0.5,0.64648,0.2943,0
0.5,0.66772,0.29302,0
0.5,0.66698,0.2943,0
0.5,0.6445,0.29747,0
0.5,0.64557,0.29584,0
0.5,0.66509,0.29747,0
0.5,0.64262,0.30063,0
0.5,0.66456,0.29834,0
0.5,0.66333,0.30063,0
0.5,0.64066,0.3038,0
0.5,0.64241,0.30102,0
0.5,0.66139,0.30374,0
0.5,0.66136,0.3038,0
0.5,0.63885,0.30696,0
0.5,0.63924,0.30634,0
0.5,0.65956,0.30696,0
0.5,0.63686,0.31013,0
0.5,0.65823,0.3091,0
0.5,0.65766,0.31013,0
0.5,0.6349,0.31329,0
0.5,0.63608,0.31145,0
0.5,0.65587,0.31329,0
0.5,0.63312,0.31646,0
0.5,0.65506,0.31457,0
0.5,0.65402,0.31646,0
0.5,0.63115,0.31962,0
0.5,0.63291,0.31683,0
0.5,0.65199,0.31962,0
0.5,0.62925,0.32278,0
0.5,0.62975,0.32202,0
0.5,0.6519,0.31977,0
0.5,0.65025,0.32278,0
0.5,0.62736,0.32595,0
0.5,0.64873,0.32526,0
0.5,0.64837,0.32595,0
0.5,0.62559,0.32911,0
0.5,0.62658,0.32743,0
0.5,0.64658,0.32911,0
0.5,0.62392,0.33228,0
0.5,0.64557,0.33072,0
0.5,0.64469,0.33228,0
0.5,0.62218,0.33544,0
0.5,0.62342,0.3333,0
0.5,0.64284,0.33544,0
0.5,0.62055,0.33861,0
0.5,0.64241,0.33619,0
0.5,0.6412,0.33861,0
0.5,0.61867,0.34177,0
0.5,0.62025,0.33916,0
0.5,0.63944,0.34177,0
0.5,0.61686,0.34494,0
0.5,0.61709,0.34458,0
0.5,0.63924,0.34213,0
0.5,0.63789,0.34494,0
0.5,0.61494,0.3481,0
0.5,0.63608,0.3481,0
0.5,0.61322,0.35127,0
0.5,0.61392,0.35006,0
0.5,0.63608,0.34811,0
0.5,0.63444,0.35127,0
0.5,0.61154,0.35443,0
0.5,0.63291,0.35374,0
0.5,0.63252,0.35443,0
0.5,0.60989,0.35759,0
0.5,0.61076,0.35604,0
0.5,0.63078,0.35759,0
0.5,0.60829,0.36076,0
0.5,0.62975,0.3594,0
0.5,0.62908,0.36076,0
0.5,0.60666,0.36392,0
0.5,0.60759,0.36222,0
0.5,0.62746,0.36392,0
0.5,0.60509,0.36709,0
0.5,0.62658,0.36554,0
0.5,0.62586,0.36709,0
0.5,0.60347,0.37025,0
0.5,0.60443,0.36848,0
0.5,0.6243,0.37025,0
0.5,0.6019,0.37342,0
0.5,0.62342,0.37191,0
0.5,0.62273,0.37342,0
0.5,0.60027,0.37658,0
0.5,0.60127,0.37475,0
0.5,0.62119,0.37658,0
0.5,0.5987,0.37975,0
0.5,0.62025,0.37835,0
0.5,0.61962,0.37975,0
0.5,0.59705,0.38291,0
0.5,0.5981,0.381,0
0.5,0.61809,0.38291,0
0.5,0.5955,0.38608,0
0.5,0.61709,0.38481,0
0.5,0.61652,0.38608,0
0.5,0.59386,0.38924,0
0.5,0.59494,0.38726,0
0.5,0.61501,0.38924,0
0.5,0.59231,0.39241,0
0.5,0.61392,0.39131,0
0.5,0.61343,0.39241,0
0.5,0.59068,0.39557,0
0.5,0.59177,0.39355,0
0.5,0.61194,0.39557,0
0.5,0.58913,0.39873,0
0.5,0.61076,0.39784,0
0.5,0.61036,0.39873,0
0.5,0.58748,0.4019,0
0.5,0.58861,0.39983,0
0.5,0.60889,0.4019,0
0.5,0.58594,0.40506,0
0.5,0.60759,0.40438,0
0.5,0.60729,0.40506,0
0.5,0.58428,0.40823,0
0.5,0.58544,0.4061,0
0.5,0.60585,0.40823,0
0.5,0.58274,0.41139,0
0.5,0.60443,0.41095,0
0.5,0.60423,0.41139,0
0.5,0.58109,0.41456,0
0.5,0.58228,0.41237,0
0.5,0.60282,0.41456,0
0.5,0.57954,0.41772,0
0.5,0.60127,0.4176,0
0.5,0.60121,0.41772,0
0.5,0.57788,0.42089,0
0.5,0.57911,0.41862,0
0.5,0.59984,0.42089,0
0.5,0.57632,0.42405,0
0.5,0.59826,0.42405,0
0.5,0.57461,0.42722,0
0.5,0.57595,0.42482,0
0.5,0.5981,0.42437,0
0.5,0.59689,0.42722,0
0.5,0.57304,0.43038,0
0.5,0.59536,0.43038,0
0.5,0.57124,0.43354,0
0.5,0.57278,0.43088,0
0.5,0.59494,0.43126,0
0.5,0.59399,0.43354,0
0.5,0.56957,0.43671,0
0.5,0.56962,0.43663,0
0.5,0.59253,0.43671,0
0.5,0.56752,0.43987,0
0.5,0.59177,0.43831,0
0.5,0.59113,0.43987,0
0.5,0.5654,0.44304,0
0.5,0.56646,0.44154,0
0.5,0.58976,0.44304,0
0.5,0.5635,0.4462,0
0.5,0.58861,0.44541,0
0.5,0.58827,0.4462,0
0.5,0.56153,0.44937,0
0.5,0.56329,0.44657,0
0.5,0.58673,0.44937,0
0.5,0.55969,0.45253,0
0.5,0.56013,0.45188,0
0.5,0.58544,0.4515,0
0.5,0.58491,0.45253,0
0.5,0.55753,0.4557,0
0.5,0.58322,0.4557,0
0.5,0.55509,0.45886,0
0.5,0.55696,0.45654,0
0.5,0.58228,0.45742,0
0.5,0.58158,0.45886,0
0.5,0.55237,0.46203,0
0.5,0.5538,0.46048,0
0.5,0.57999,0.46203,0
0.5,0.54932,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46365,0
0.5,0.57835,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.57666,0.46835,0
0.5,0.5418,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46962,0
0.5,0.57493,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57296,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47587,0
0.5,0.57278,0.47496,0
0.5,0.57098,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47968,0
0.5,0.56863,0.48101,0
0.5,0.51137,0.48418,0
0.5,0.51266,0.48386,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.5659,0.48418,0
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48597,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48673,0
0.5,0.56264,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.4894,0
0.5,0.55868,0.49051,0
0.5,0,0.49113,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49113,0
0.5,0.25,0.49113,0
0.5,0.25316,0.49113,0
0.5,0.25633,0.49113,0
0.5,0.25949,0.49113,0
0.5,0.26266,0.49113,0
0.5,0.26582,0.49113,0
0.5,0.26899,0.49113,0
0.5,0.27215,0.49113,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49112,0
0.5,0.31646,0.49112,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49106,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55387,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54816,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49872,0
0.5,0.54128,0.5,0
0.5,0.54747,0.49719,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50473,0
0.5,0.53165,0.50367,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50887,0
0.5,0.25316,0.50887,0
0.5,0.25633,0.50887,0
0.5,0.25949,0.50887,0
0.5,0.26266,0.50887,0
0.5,0.26582,0.50887,0
0.5,0.26899,0.50887,0
0.5,0.27215,0.50887,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50888,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50843,0.50949,0
0.5,0.51266,0.50879,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.5106,0
0.5,0.50316,0.51027,0
0.5,0.50633,0.50984,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259813,0.00264402,0.000779434,0.00139505,2.37413,1.33745,0.998483,0.206181,0.88704,0.171103,0.277775,6591,0,14,7,7,2
1,0.0063,-0.272199,0.00286049,0.000857387,0.00139691,1.07764,0.419716,0.569616,0.220129,0.440299,0.0726623,0.155219,6591,0,3,3,3,1
2,0.0066,-0.284418,0.00310517,0.000938524,0.00139926,1.07626,0.416847,0.570466,0.226761,0.436416,0.072203,0.154444,6591,0,3,3,3,1
3,0.0069,-0.296519,0.00336505,0.00102291,0.00140201,1.07426,0.412032,0.571373,0.227055,0.435309,0.0725094,0.150617,6591,0,3,3,3,1
4,0.0072,-0.308463,0.00364279,0.00111043,0.00140524,1.43172,0.557786,0.742992,0.262201,0.449433,0.072885,0.150851,6696,0.004475,4,4,4,1
5,0.0075,-0.320287,0.00393581,0.00120102,0.00140897,1.46338,0.583787,0.770336,0.276658,0.454164,0.0749361,0.152266,6696,0,4,4,4,1
6,0.0078,-0.331957,0.00424679,0.00129455,0.00141328,1.47206,0.603883,0.768033,0.277903,0.441188,0.074838,0.155629,6744,0.002925,4,4,4,1
7,0.0081,-0.343424,0.004578,0.00139081,0.00141833,1.85135,0.79745,0.965763,0.315608,0.453319,0.0752026,0.153764,6868,0.002275,5,5,5,1
8,0.0084,-0.35471,0.00492831,0.00148969,0.00142418,1.90901,0.803898,1.00043,0.327051,0.460252,0.075095,0.159136,6868,0,5,5,5,1
9,0.0087,-0.36573,0.00530192,0.00159084,0.00143111,2.29341,0.964938,1.19813,0.356891,0.464589,0.0760512,0.153996,6919,0.00155,6,6,6,1
10,0.009,-0.376419,0.00570095,0.00169384,0.00143945,3.11968,1.1761,1.69216,0.408741,0.996727,0.155066,0.313821,7175,0,8,8,8,2
11,0.0093,-0.386693,0.00612913,0.001798,0.00144977,3.73715,1.38714,1.84284,0.451345,0.509767,0.0791168,0.158993,7256,0.00425,9,9,9,1
12,0.0096,-0.396078,0.00660908,0.00190112,0.0014641,6.21535,2.39973,3.12221,0.566445,1.03649,0.160764,0.324344,7433,0,15,15,15,2
13,0.0099,-0.403203,0.00725211,0.00199575,0.00148945,12.1817,4.79232,5.84945,0.722694,1.07202,0.163859,0.320464,7753,0,29,29,29,2
14,0.0102,-0.292509,0.0636642,0.00149173,0.00208238,404.72,184.291,178.099,8.12854,2.86605,0.386219,0.728942,11532,0,822,711,711,4
15,0.0105,-0.280127,0.0754038,0.00147059,0.00218899,172.446,75.7045,78.592,2.91082,1.5259,0.193427,0.371693,12078,0,261,255,255,2
16,0.0108,-0.269941,0.0860627,0.0014576,0.00228413,164.569,73.2147,76.1882,2.76576,1.5621,0.197913,0.374678,12593,0,234,228,228,2
17,0.0111,-0.261658,0.095759,0.00145212,0.00236904,157.851,68.1028,74.1069,2.64619,1.63436,0.205015,0.388229,12967,0,212,205,205,2
18,0.0114,-0.254818,0.10442,0.00145238,0.00244564,146.081,61.5495,67.7589,3.12063,1.65367,0.211093,0.411963,13630,0,191,189,189,2
19,0.0117,-0.249205,0.112817,0.00145776,0.00251556,144.776,58.3048,69.2631,2.76663,1.76095,0.214872,0.423514,14006,0,169,168,168,2
20,0.012,-0.244272,0.120775,0.00146556,0.00258153,142.429,60.1236,66.749,2.78066,1.79789,0.217767,0.427933,14347,0,163,159,159,2


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48219,0.49051,0
0.5,0.48418,0.49033,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.4894,0
0.5,0.49367,0.48874,0
0.5,0.49684,0.48808,0
0.5,0.5,0.48759,0
0.5,0.50316,0.48744,0
0.5,0.50633,0.48778,0
0.5,0.50949,0.48883,0
0.5,0.51231,0.49051,0
0.5,0,0.49214,0
0.5,0.0031646,0.49161,0
0.5,0.0063291,0.49141,0
0.5,0.0094937,0.49132,0
0.5,0.012658,0.49129,0
0.5,0.015823,0.49128,0
0.5,0.018987,0.49128,0
0.5,0.022152,0.49128,0
0.5,0.025316,0.49128,0
0.5,0.028481,0.49128,0
0.5,0.031646,0.49128,0
0.5,0.03481,0.49128,0
0.5,0.037975,0.49128,0
0.5,0.041139,0.49128,0
0.5,0.044304,0.49128,0
0.5,0.047468,0.49128,0
0.5,0.050633,0.49128,0
0.5,0.053797,0.49128,0
0.5,0.056962,0.49128,0
0.5,0.060127,0.49128,0
0.5,0.063291,0.49128,0
0.5,0.066456,0.49128,0
0.5,0.06962,0.49128,0
0.5,0.072785,0.49128,0
0.5,0.075949,0.49128,0
0.5,0.079114,0.49128,0
0.5,0.082278,0.49128,0
0.5,0.085443,0.49128,0
0.5,0.088608,0.49128,0
0.5,0.091772,0.49128,0
0.5,0.094937,0.49128,0
0.5,0.098101,0.49128,0
0.5,0.10127,0.49128,0
0.5,0.10443,0.49128,0
0.5,0.10759,0.49128,0
0.5,0.11076,0.49128,0
0.5,0.11392,0.49128,0
0.5,0.11709,0.49128,0
0.5,0.12025,0.49128,0
0.5,0.12342,0.49128,0
0.5,0.12658,0.49128,0
0.5,0.12975,0.49128,0
0.5,0.13291,0.49128,0
0.5,0.13608,0.49128,0
0.5,0.13924,0.49128,0
0.5,0.14241,0.49128,0
0.5,0.14557,0.49128,0
0.5,0.14873,0.49128,0
0.5,0.1519,0.49128,0
0.5,0.15506,0.49128,0
0.5,0.15823,0.49128,0
0.5,0.16139,0.49128,0
0.5,0.16456,0.49128,0
0.5,0.16772,0.49128,0
0.5,0.17089,0.49128,0
0.5,0.17405,0.49128,0
0.5,0.17722,0.49128,0
0.5,0.18038,0.49128,0
0.5,0.18354,0.49128,0
0.5,0.18671,0.49128,0
0.5,0.18987,0.49128,0
0.5,0.19304,0.49128,0
0.5,0.1962,0.49128,0
0.5,0.19937,0.49128,0
0.5,0.20253,0.49128,0
0.5,0.2057,0.49128,0
0.5,0.20886,0.49128,0
0.5,0.21203,0.49128,0
0.5,0.21519,0.49128,0
0.5,0.21835,0.49128,0
0.5,0.22152,0.49128,0
0.5,0.22468,0.49128,0
0.5,0.22785,0.49128,0
0.5,0.23101,0.49128,0
0.5,0.23418,0.49128,0
0.5,0.23734,0.49128,0
0.5,0.24051,0.49128,0
0.5,0.24367,0.49128,0
0.5,0.24684,0.49128,0
0.5,0.25,0.49128,0
0.5,0.25316,0.49128,0
0.5,0.25633,0.49128,0
0.5,0.25949,0.49128,0
0.5,0.26266,0.49128,0
0.5,0.26582,0.49128,0
0.5,0.26899,0.49128,0
0.5,0.27215,0.49128,0
0.5,0.27532,0.49128,0
0.5,0.27848,0.49128,0
0.5,0.28165,0.49128,0
0.5,0.28481,0.49128,0
0.5,0.28797,0.49128,0
0.5,0.29114,0.49128,0
0.5,0.2943,0.49128,0
0.5,0.29747,0.49128,0
0.5,0.30063,0.49128,0
0.5,0.3038,0.49128,0
0.5,0.30696,0.49127,0
0.5,0.31013,0.49127,0
0.5,0.31329,0.49127,0
0.5,0.31646,0.49127,0
0.5,0.31962,0.49127,0
0.5,0.32278,0.49127,0
0.5,0.32595,0.49127,0
0.5,0.32911,0.49127,0
0.5,0.33228,0.49127,0
0.5,0.33544,0.49127,0
0.5,0.33861,0.49127,0
0.5,0.34177,0.49127,0
0.5,0.34494,0.49127,0
0.5,0.3481,0.49127,0
0.5,0.35127,0.49127,0
0.5,0.35443,0.49127,0
0.5,0.35759,0.49126,0
0.5,0.36076,0.49126,0
0.5,0.36392,0.49126,0
0.5,0.36709,0.49126,0
0.5,0.37025,0.49126,0
0.5,0.37342,0.49126,0
0.5,0.37658,0.49126,0
0.5,0.37975,0.49125,0
0.5,0.38291,0.49125,0
0.5,0.38608,0.49125,0
0.5,0.38924,0.49125,0
0.5,0.39241,0.49125,0
0.5,0.39557,0.49124,0
0.5,0.39873,0.49124,0
0.5,0.4019,0.49124,0
0.5,0.40506,0.49123,0
0.5,0.40823,0.49123,0
0.5,0.41139,0.49123,0
0.5,0.41456,0.49122,0
0.5,0.41772,0.49122,0
0.5,0.42089,0.49121,0
0.5,0.42405,0.49121,0
0.5,0.42722,0.4912,0
0.5,0.43038,0.49119,0
0.5,0.43354,0.49119,0
0.5,0.43671,0.49118,0
0.5,0.43987,0.49117,0
0.5,0.44304,0.49116,0
0.5,0.4462,0.49115,0
0.5,0.44937,0.49113,0
0.5,0.45253,0.49112,0
0.5,0.4557,0.4911,0
0.5,0.45886,0.49107,0
0.5,0.46203,0.49105,0
0.5,0.46519,0.49101,0
0.5,0.46835,0.49097,0
0.5,0.47152,0.49091,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49073,0
0.5,0.48101,0.49058,0
0.5,0.51266,0.49083,0
0.5,0.51516,0.49367,0
0.5,0.51582,0.49572,0
0.5,0.5162,0.49684,0
0.5,0.51582,0.49954,0
0.5,0.51577,0.5,0
0.5,0.51399,0.50316,0
0.5,0.51266,0.50441,0
0.5,0.51054,0.50633,0
0.5,0.0031646,0.5084,0
0.5,0,0.50788,0
0.5,0.0063291,0.5086,0
0.5,0.0094937,0.50868,0
0.5,0.012658,0.50871,0
0.5,0.015823,0.50872,0
0.5,0.018987,0.50872,0
0.5,0.022152,0.50872,0
0.5,0.025316,0.50872,0
0.5,0.028481,0.50872,0
0.5,0.031646,0.50872,0
0.5,0.03481,0.50872,0
0.5,0.037975,0.50872,0
0.5,0.041139,0.50872,0
0.5,0.044304,0.50872,0
0.5,0.047468,0.50872,0
0.5,0.050633,0.50872,0
0.5,0.053797,0.50872,0
0.5,0.056962,0.50872,0
0.5,0.060127,0.50872,0
0.5,0.063291,0.50872,0
0.5,0.066456,0.50872,0
0.5,0.06962,0.50872,0
0.5,0.072785,0.50872,0
0.5,0.075949,0.50872,0
0.5,0.079114,0.50872,0
0.5,0.082278,0.50872,0
0.5,0.085443,0.50872,0
0.5,0.088608,0.50872,0
0.5,0.091772,0.50872,0
0.5,0.094937,0.50872,0
0.5,0.098101,0.50872,0
0.5,0.10127,0.50872,0
0.5,0.10443,0.50872,0
0.5,0.10759,0.50872,0
0.5,0.11076,0.50872,0
0.5,0.11392,0.50872,0
0.5,0.11709,0.50872,0
0.5,0.12025,0.50872,0
0.5,0.12342,0.50872,0
0.5,0.12658,0.50872,0
0.5,0.12975,0.50872,0
0.5,0.13291,0.50872,0
0.5,0.13608,0.50872,0
0.5,0.13924,0.50872,0
0.5,0.14241,0.50872,0
0.5,0.14557,0.50872,0
0.5,0.14873,0.50872,0
0.5,0.1519,0.50872,0
0.5,0.15506,0.50872,0
0.5,0.15823,0.50872,0
0.5,0.16139,0.50872,0
0.5,0.16456,0.50872,0
0.5,0.16772,0.50872,0
0.5,0.17089,0.50872,0
0.5,0.17405,0.50872,0
0.5,0.17722,0.50872,0
0.5,0.18038,0.50872,0
0.5,0.18354,0.50872,0
0.5,0.18671,0.50872,0
0.5,0.18987,0.50872,0
0.5,0.19304,0.50872,0
0.5,0.1962,0.50872,0
0.5,0.19937,0.50872,0
0.5,0.20253,0.50872,0
0.5,0.2057,0.50872,0
0.5,0.20886,0.50872,0
0.5,0.21203,0.50872,0
0.5,0.21519,0.50872,0
0.5,0.21835,0.50872,0
0.5,0.22152,0.50872,0
0.5,0.22468,0.50872,0
0.5,0.22785,0.50872,0
0.5,0.23101,0.50872,0
0.5,0.23418,0.50872,0
0.5,0.23734,0.50872,0
0.5,0.24051,0.50872,0
0.5,0.24367,0.50872,0
0.5,0.24684,0.50872,0
0.5,0.25,0.50872,0
0.5,0.25316,0.50872,0
0.5,0.25633,0.50872,0
0.5,0.25949,0.50872,0
0.5,0.26266,0.50872,0
0.5,0.26582,0.50872,0
0.5,0.26899,0.50872,0
0.5,0.27215,0.50872,0
0.5,0.27532,0.50872,0
0.5,0.27848,0.50872,0
0.5,0.28165,0.50872,0
0.5,0.28481,0.50872,0
0.5,0.28797,0.50872,0
0.5,0.29114,0.50872,0
0.5,0.2943,0.50872,0
0.5,0.29747,0.50872,0
0.5,0.30063,0.50872,0
0.5,0.3038,0.50872,0
0.5,0.30696,0.50872,0
0.5,0.31013,0.50873,0
0.5,0.31329,0.50873,0
0.5,0.31646,0.50873,0
0.5,0.31962,0.50873,0
0.5,0.32278,0.50873,0
0.5,0.32595,0.50873,0
0.5,0.32911,0.50873,0
0.5,0.33228,0.50873,0
0.5,0.33544,0.50873,0
0.5,0.33861,0.50873,0
0.5,0.34177,0.50873,0
0.5,0.34494,0.50873,0
0.5,0.3481,0.50873,0
0.5,0.35127,0.50873,0
0.5,0.35443,0.50873,0
0.5,0.35759,0.50874,0
0.5,0.36076,0.50874,0
0.5,0.36392,0.50874,0
0.5,0.36709,0.50874,0
0.5,0.37025,0.50874,0
0.5,0.37342,0.50874,0
0.5,0.37658,0.50874,0
0.5,0.37975,0.50875,0
0.5,0.38291,0.50875,0
0.5,0.38608,0.50875,0
0.5,0.38924,0.50875,0
0.5,0.39241,0.50876,0
0.5,0.39557,0.50876,0
0.5,0.39873,0.50876,0
0.5,0.4019,0.50877,0
0.5,0.40506,0.50877,0
0.5,0.40823,0.50877,0
0.5,0.41139,0.50878,0
0.5,0.41456,0.50878,0
0.5,0.41772,0.50879,0
0.5,0.42089,0.50879,0
0.5,0.42405,0.5088,0
0.5,0.42722,0.50881,0
0.5,0.43038,0.50882,0
0.5,0.43354,0.50883,0
0.5,0.43671,0.50884,0
0.5,0.43987,0.50885,0
0.5,0.44304,0.50886,0
0.5,0.4462,0.50888,0
0.5,0.44937,0.50889,0
0.5,0.45253,0.50891,0
0.5,0.4557,0.50894,0
0.5,0.45886,0.50896,0
0.5,0.46203,0.50899,0
0.5,0.46519,0.50903,0
0.5,0.46835,0.50908,0
0.5,0.47152,0.50913,0
0.5,0.47468,0.5092,0
0.5,0.47785,0.50929,0
0.5,0.48101,0.50941,0
0.5,0.4828,0.50949,0
0.5,0.50633,0.50871,0
0.5,0.50405,0.50949,0
0.5,0.50949,0.507,0
0.5,0.48418,0.50958,0
0.5,0.48734,0.50983,0
0.5,0.49051,0.51012,0
0.5,0.49367,0.5104,0
0.5,0.49684,0.51054,0
0.5,0.5,0.51039,0
0.5,0.50316,0.50979,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49993,0.48734,0
0.5,0.5,0.48732,0
0.5,0.50316,0.48683,0
0.5,0.50633,0.48673,0
0.5,0.50949,0.4871,0
0.5,0.51041,0.48734,0
0.5,0.48218,0.49051,0
0.5,0.48418,0.49033,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48797,0
0.5,0.51266,0.48803,0
0.5,0.51582,0.4897,0
0.5,0.51697,0.49051,0
0.5,0,0.49213,0
0.5,0.0031646,0.4916,0
0.5,0.0063291,0.4914,0
0.5,0.0094937,0.49131,0
0.5,0.012658,0.49128,0
0.5,0.015823,0.49127,0
0.5,0.018987,0.49127,0
0.5,0.022152,0.49127,0
0.5,0.025316,0.49127,0
0.5,0.028481,0.49127,0
0.5,0.031646,0.49127,0
0.5,0.03481,0.49127,0
0.5,0.037975,0.49127,0
0.5,0.041139,0.49127,0
0.5,0.044304,0.49127,0
0.5,0.047468,0.49127,0
0.5,0.050633,0.49127,0
0.5,0.053797,0.49127,0
0.5,0.056962,0.49127,0
0.5,0.060127,0.49127,0
0.5,0.063291,0.49127,0
0.5,0.066456,0.49127,0
0.5,0.06962,0.49127,0
0.5,0.072785,0.49127,0
0.5,0.075949,0.49127,0
0.5,0.079114,0.49127,0
0.5,0.082278,0.49127,0
0.5,0.085443,0.49127,0
0.5,0.088608,0.49127,0
0.5,0.091772,0.49127,0
0.5,0.094937,0.49127,0
0.5,0.098101,0.49127,0
0.5,0.10127,0.49127,0
0.5,0.10443,0.49127,0
0.5,0.10759,0.49127,0
0.5,0.11076,0.49127,0
0.5,0.11392,0.49127,0
0.5,0.11709,0.49127,0
0.5,0.12025,0.49127,0
0.5,0.12342,0.49127,0
0.5,0.12658,0.49127,0
0.5,0.12975,0.49127,0
0.5,0.13291,0.49127,0
0.5,0.13608,0.49127,0
0.5,0.13924,0.49127,0
0.5,0.14241,0.49127,0
0.5,0.14557,0.49127,0
0.5,0.14873,0.49127,0
0.5,0.1519,0.49127,0
0.5,0.15506,0.49127,0
0.5,0.15823,0.49127,0
0.5,0.16139,0.49127,0
0.5,0.16456,0.49127,0
0.5,0.16772,0.49127,0
0.5,0.17089,0.49127,0
0.5,0.17405,0.49127,0
0.5,0.17722,0.49127,0
0.5,0.18038,0.49127,0
0.5,0.18354,0.49127,0
0.5,0.18671,0.49127,0
0.5,0.18987,0.49127,0
0.5,0.19304,0.49127,0
0.5,0.1962,0.49127,0
0.5,0.19937,0.49127,0
0.5,0.20253,0.49127,0
0.5,0.2057,0.49127,0
0.5,0.20886,0.49127,0
0.5,0.21203,0.49127,0
0.5,0.21519,0.49127,0
0.5,0.21835,0.49127,0
0.5,0.22152,0.49127,0
0.5,0.22468,0.49127,0
0.5,0.22785,0.49127,0
0.5,0.23101,0.49127,0
0.5,0.23418,0.49127,0
0.5,0.23734,0.49127,0
0.5,0.24051,0.49127,0
0.5,0.24367,0.49127,0
0.5,0.24684,0.49127,0
0.5,0.25,0.49127,0
0.5,0.25316,0.49127,0
0.5,0.25633,0.49127,0
0.5,0.25949,0.49127,0
0.5,0.26266,0.49127,0
0.5,0.26582,0.49127,0
0.5,0.26899,0.49127,0
0.5,0.27215,0.49127,0
0.5,0.27532,0.49127,0
0.5,0.27848,0.49127,0
0.5,0.28165,0.49127,0
0.5,0.28481,0.49127,0
0.5,0.28797,0.49127,0
0.5,0.29114,0.49127,0
0.5,0.2943,0.49127,0
0.5,0.29747,0.49127,0
0.5,0.30063,0.49127,0
0.5,0.3038,0.49127,0
0.5,0.30696,0.49126,0
0.5,0.31013,0.49126,0
0.5,0.31329,0.49126,0
0.5,0.31646,0.49126,0
0.5,0.31962,0.49126,0
0.5,0.32278,0.49126,0
0.5,0.32595,0.49126,0
0.5,0.32911,0.49126,0
0.5,0.33228,0.49126,0
0.5,0.33544,0.49126,0
0.5,0.33861,0.49126,0
0.5,0.34177,0.49126,0
0.5,0.34494,0.49126,0
0.5,0.3481,0.49126,0
0.5,0.35127,0.49126,0
0.5,0.35443,0.49126,0
0.5,0.35759,0.49125,0
0.5,0.36076,0.49125,0
0.5,0.36392,0.49125,0
0.5,0.36709,0.49125,0
0.5,0.37025,0.49125,0
0.5,0.37342,0.49125,0
0.5,0.37658,0.49125,0
0.5,0.37975,0.49124,0
0.5,0.38291,0.49124,0
0.5,0.38608,0.49124,0
0.5,0.38924,0.49124,0
0.5,0.39241,0.49124,0
0.5,0.39557,0.49123,0
0.5,0.39873,0.49123,0
0.5,0.4019,0.49123,0
0.5,0.40506,0.49122,0
0.5,0.40823,0.49122,0
0.5,0.41139,0.49122,0
0.5,0.41456,0.49121,0
0.5,0.41772,0.49121,0
0.5,0.42089,0.4912,0
0.5,0.42405,0.4912,0
0.5,0.42722,0.49119,0
0.5,0.43038,0.49118,0
0.5,0.43354,0.49118,0
0.5,0.43671,0.49117,0
0.5,0.43987,0.49116,0
0.5,0.44304,0.49115,0
0.5,0.4462,0.49114,0
0.5,0.44937,0.49112,0
0.5,0.45253,0.49111,0
0.5,0.4557,0.49109,0
0.5,0.45886,0.49107,0
0.5,0.46203,0.49104,0
0.5,0.46519,0.49101,0
0.5,0.46835,0.49096,0
0.5,0.47152,0.49091,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49073,0
0.5,0.48101,0.49058,0
0.5,0.51899,0.49289,0
0.5,0.51958,0.49367,0
0.5,0.52041,0.49684,0
0.5,0.51962,0.5,0
0.5,0.51899,0.50083,0
0.5,0.51721,0.50316,0
0.5,0.51582,0.50423,0
0.5,0.51283,0.50633,0
0.5,0.0031646,0.50841,0
0.5,0,0.50789,0
0.5,0.0063291,0.50861,0
0.5,0.0094937,0.50869,0
0.5,0.012658,0.50872,0
0.5,0.015823,0.50873,0
0.5,0.018987,0.50873,0
0.5,0.022152,0.50873,0
0.5,0.025316,0.50873,0
0.5,0.028481,0.50873,0
0.5,0.031646,0.50873,0
0.5,0.03481,0.50873,0
0.5,0.037975,0.50873,0
0.5,0.041139,0.50873,0
0.5,0.044304,0.50873,0
0.5,0.047468,0.50873,0
0.5,0.050633,0.50873,0
0.5,0.053797,0.50873,0
0.5,0.056962,0.50873,0
0.5,0.060127,0.50873,0
0.5,0.063291,0.50873,0
0.5,0.066456,0.50873,0
0.5,0.06962,0.50873,0
0.5,0.072785,0.50873,0
0.5,0.075949,0.50873,0
0.5,0.079114,0.50873,0
0.5,0.082278,0.50873,0
0.5,0.085443,0.50873,0
0.5,0.088608,0.50873,0
0.5,0.091772,0.50873,0
0.5,0.094937,0.50873,0
0.5,0.098101,0.50873,0
0.5,0.10127,0.50873,0
0.5,0.10443,0.50873,0
0.5,0.10759,0.50873,0
0.5,0.11076,0.50873,0
0.5,0.11392,0.50873,0
0.5,0.11709,0.50873,0
0.5,0.12025,0.50873,0
0.5,0.12342,0.50873,0
0.5,0.12658,0.50873,0
0.5,0.12975,0.50873,0
0.5,0.13291,0.50873,0
0.5,0.13608,0.50873,0
0.5,0.13924,0.50873,0
0.5,0.14241,0.50873,0
0.5,0.14557,0.50873,0
0.5,0.14873,0.50873,0
0.5,0.1519,0.50873,0
0.5,0.15506,0.50873,0
0.5,0.15823,0.50873,0
0.5,0.16139,0.50873,0
0.5,0.16456,0.50873,0
0.5,0.16772,0.50873,0
0.5,0.17089,0.50873,0
0.5,0.17405,0.50873,0
0.5,0.17722,0.50873,0
0.5,0.18038,0.50873,0
0.5,0.18354,0.50873,0
0.5,0.18671,0.50873,0
0.5,0.18987,0.50873,0
0.5,0.19304,0.50873,0
0.5,0.1962,0.50873,0
0.5,0.19937,0.50873,0
0.5,0.20253,0.50873,0
0.5,0.2057,0.50873,0
0.5,0.20886,0.50873,0
0.5,0.21203,0.50873,0
0.5,0.21519,0.50873,0
0.5,0.21835,0.50873,0
0.5,0.22152,0.50873,0
0.5,0.22468,0.50873,0
0.5,0.22785,0.50873,0
0.5,0.23101,0.50873,0
0.5,0.23418,0.50873,0
0.5,0.23734,0.50873,0
0.5,0.24051,0.50873,0
0.5,0.24367,0.50873,0
0.5,0.24684,0.50873,0
0.5,0.25,0.50873,0
0.5,0.25316,0.50873,0
0.5,0.25633,0.50873,0
0.5,0.25949,0.50873,0
0.5,0.26266,0.50873,0
0.5,0.26582,0.50873,0
0.5,0.26899,0.50873,0
0.5,0.27215,0.50873,0
0.5,0.27532,0.50873,0
0.5,0.27848,0.50873,0
0.5,0.28165,0.50873,0
0.5,0.28481,0.50873,0
0.5,0.28797,0.50873,0
0.5,0.29114,0.50873,0
0.5,0.2943,0.50873,0
0.5,0.29747,0.50873,0
0.5,0.30063,0.50873,0
0.5,0.3038,0.50873,0
0.5,0.30696,0.50874,0
0.5,0.31013,0.50874,0
0.5,0.31329,0.50874,0
0.5,0.31646,0.50874,0
0.5,0.31962,0.50874,0
0.5,0.32278,0.50874,0
0.5,0.32595,0.50874,0
0.5,0.32911,0.50874,0
0.5,0.33228,0.50874,0
0.5,0.33544,0.50874,0
0.5,0.33861,0.50874,0
0.5,0.34177,0.50874,0
0.5,0.34494,0.50874,0
0.5,0.3481,0.50874,0
0.5,0.35127,0.50874,0
0.5,0.35443,0.50874,0
0.5,0.35759,0.50875,0
0.5,0.36076,0.50875,0
0.5,0.36392,0.50875,0
0.5,0.36709,0.50875,0
0.5,0.37025,0.50875,0
0.5,0.37342,0.50875,0
0.5,0.37658,0.50875,0
0.5,0.37975,0.50876,0
0.5,0.38291,0.50876,0
0.5,0.38608,0.50876,0
0.5,0.38924,0.50876,0
0.5,0.39241,0.50877,0
0.5,0.39557,0.50877,0
0.5,0.39873,0.50877,0
0.5,0.4019,0.50878,0
0.5,0.40506,0.50878,0
0.5,0.40823,0.50878,0
0.5,0.41139,0.50879,0
0.5,0.41456,0.50879,0
0.5,0.41772,0.5088,0
0.5,0.42089,0.5088,0
0.5,0.42405,0.50881,0
0.5,0.42722,0.50882,0
0.5,0.43038,0.50883,0
0.5,0.43354,0.50884,0
0.5,0.43671,0.50885,0
0.5,0.43987,0.50886,0
0.5,0.44304,0.50887,0
0.5,0.4462,0.50889,0
0.5,0.44937,0.5089,0
0.5,0.45253,0.50892,0
0.5,0.4557,0.50895,0
0.5,0.45886,0.50897,0
0.5,0.46203,0.50901,0
0.5,0.46519,0.50904,0
0.5,0.46835,0.50909,0
0.5,0.47152,0.50914,0
0.5,0.47468,0.50921,0
0.5,0.47785,0.5093,0
0.5,0.48101,0.50942,0
0.5,0.4825,0.50949,0
0.5,0.50633,0.50925,0
0.5,0.50541,0.50949,0
0.5,0.50949,0.50804,0
0.5,0.51266,0.50642,0
0.5,0.48418,0.5096,0
0.5,0.48734,0.50986,0
0.5,0.49051,0.51015,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51063,0
0.5,0.5,0.51055,0
0.5,0.50316,0.5101,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4995,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48647,0
0.5,0.50633,0.48592,0
0.5,0.50949,0.48554,0
0.5,0.51266,0.4854,0
0.5,0.51582,0.4856,0
0.5,0.51899,0.48624,0
0.5,0.52195,0.48734,0
0.5,0.48218,0.49051,0
0.5,0.48418,0.49033,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48795,0
0.5,0.52215,0.48744,0
0.5,0.52532,0.48956,0
0.5,0.52642,0.49051,0
0.5,0,0.49211,0
0.5,0.0031646,0.49159,0
0.5,0.0063291,0.49138,0
0.5,0.0094937,0.4913,0
0.5,0.012658,0.49127,0
0.5,0.015823,0.49126,0
0.5,0.018987,0.49126,0
0.5,0.022152,0.49126,0
0.5,0.025316,0.49126,0
0.5,0.028481,0.49126,0
0.5,0.031646,0.49126,0
0.5,0.03481,0.49126,0
0.5,0.037975,0.49126,0
0.5,0.041139,0.49126,0
0.5,0.044304,0.49126,0
0.5,0.047468,0.49126,0
0.5,0.050633,0.49126,0
0.5,0.053797,0.49126,0
0.5,0.056962,0.49126,0
0.5,0.060127,0.49126,0
0.5,0.063291,0.49126,0
0.5,0.066456,0.49126,0
0.5,0.06962,0.49126,0
0.5,0.072785,0.49126,0
0.5,0.075949,0.49126,0
0.5,0.079114,0.49126,0
0.5,0.082278,0.49126,0
0.5,0.085443,0.49126,0
0.5,0.088608,0.49126,0
0.5,0.091772,0.49126,0
0.5,0.094937,0.49126,0
0.5,0.098101,0.49126,0
0.5,0.10127,0.49126,0
0.5,0.10443,0.49126,0
0.5,0.10759,0.49126,0
0.5,0.11076,0.49126,0
0.5,0.11392,0.49126,0
0.5,0.11709,0.49126,0
0.5,0.12025,0.49126,0
0.5,0.12342,0.49126,0
0.5,0.12658,0.49126,0
0.5,0.12975,0.49126,0
0.5,0.13291,0.49126,0
0.5,0.13608,0.49126,0
0.5,0.13924,0.49126,0
0.5,0.14241,0.49126,0
0.5,0.14557,0.49126,0
0.5,0.14873,0.49126,0
0.5,0.1519,0.49126,0
0.5,0.15506,0.49126,0
0.5,0.15823,0.49126,0
0.5,0.16139,0.49126,0
0.5,0.16456,0.49126,0
0.5,0.16772,0.49126,0
0.5,0.17089,0.49126,0
0.5,0.17405,0.49126,0
0.5,0.17722,0.49126,0
0.5,0.18038,0.49126,0
0.5,0.18354,0.49126,0
0.5,0.18671,0.49126,0
0.5,0.18987,0.49126,0
0.5,0.19304,0.49126,0
0.5,0.1962,0.49126,0
0.5,0.19937,0.49126,0
0.5,0.20253,0.49126,0
0.5,0.2057,0.49126,0
0.5,0.20886,0.49126,0
0.5,0.21203,0.49126,0
0.5,0.21519,0.49126,0
0.5,0.21835,0.49126,0
0.5,0.22152,0.49126,0
0.5,0.22468,0.49126,0
0.5,0.22785,0.49126,0
0.5,0.23101,0.49126,0
0.5,0.23418,0.49126,0
0.5,0.23734,0.49126,0
0.5,0.24051,0.49126,0
0.5,0.24367,0.49126,0
0.5,0.24684,0.49126,0
0.5,0.25,0.49126,0
0.5,0.25316,0.49126,0
0.5,0.25633,0.49126,0
0.5,0.25949,0.49126,0
0.5,0.26266,0.49125,0
0.5,0.26582,0.49125,0
0.5,0.26899,0.49125,0
0.5,0.27215,0.49125,0
0.5,0.27532,0.49125,0
0.5,0.27848,0.49125,0
0.5,0.28165,0.49125,0
0.5,0.28481,0.49125,0
0.5,0.28797,0.49125,0
0.5,0.29114,0.49125,0
0.5,0.2943,0.49125,0
0.5,0.29747,0.49125,0
0.5,0.30063,0.49125,0
0.5,0.3038,0.49125,0
0.5,0.30696,0.49125,0
0.5,0.31013,0.49125,0
0.5,0.31329,0.49125,0
0.5,0.31646,0.49125,0
0.5,0.31962,0.49125,0
0.5,0.32278,0.49125,0
0.5,0.32595,0.49125,0
0.5,0.32911,0.49125,0
0.5,0.33228,0.49125,0
0.5,0.33544,0.49125,0
0.5,0.33861,0.49125,0
0.5,0.34177,0.49125,0
0.5,0.34494,0.49125,0
0.5,0.3481,0.49125,0
0.5,0.35127,0.49124,0
0.5,0.35443,0.49124,0
0.5,0.35759,0.49124,0
0.5,0.36076,0.49124,0
0.5,0.36392,0.49124,0
0.5,0.36709,0.49124,0
0.5,0.37025,0.49124,0
0.5,0.37342,0.49124,0
0.5,0.37658,0.49124,0
0.5,0.37975,0.49123,0
0.5,0.38291,0.49123,0
0.5,0.38608,0.49123,0
0.5,0.38924,0.49123,0
0.5,0.39241,0.49123,0
0.5,0.39557,0.49122,0
0.5,0.39873,0.49122,0
0.5,0.4019,0.49122,0
0.5,0.40506,0.49121,0
0.5,0.40823,0.49121,0
0.5,0.41139,0.49121,0
0.5,0.41456,0.4912,0
0.5,0.41772,0.4912,0
0.5,0.42089,0.49119,0
0.5,0.42405,0.49119,0
0.5,0.42722,0.49118,0
0.5,0.43038,0.49118,0
0.5,0.43354,0.49117,0
0.5,0.43671,0.49116,0
0.5,0.43987,0.49115,0
0.5,0.44304,0.49114,0
0.5,0.4462,0.49113,0
0.5,0.44937,0.49112,0
0.5,0.45253,0.4911,0
0.5,0.4557,0.49109,0
0.5,0.45886,0.49107,0
0.5,0.46203,0.49104,0
0.5,0.46519,0.49101,0
0.5,0.46835,0.49096,0
0.5,0.47152,0.49091,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49073,0
0.5,0.48101,0.49058,0
0.5,0.52827,0.49367,0
0.5,0.52842,0.49684,0
0.5,0.52698,0.5,0
0.5,0.52532,0.50163,0
0.5,0.5236,0.50316,0
0.5,0.51899,0.50572,0
0.5,0.51763,0.50633,0
0.5,0.52215,0.50405,0
0.5,0.0031646,0.50843,0
0.5,0,0.50791,0
0.5,0.0063291,0.50862,0
0.5,0.0094937,0.5087,0
0.5,0.012658,0.50873,0
0.5,0.015823,0.50874,0
0.5,0.018987,0.50874,0
0.5,0.022152,0.50874,0
0.5,0.025316,0.50874,0
0.5,0.028481,0.50874,0
0.5,0.031646,0.50874,0
0.5,0.03481,0.50874,0
0.5,0.037975,0.50874,0
0.5,0.041139,0.50874,0
0.5,0.044304,0.50874,0
0.5,0.047468,0.50874,0
0.5,0.050633,0.50874,0
0.5,0.053797,0.50874,0
0.5,0.056962,0.50874,0
0.5,0.060127,0.50874,0
0.5,0.063291,0.50874,0
0.5,0.066456,0.50874,0
0.5,0.06962,0.50874,0
0.5,0.072785,0.50874,0
0.5,0.075949,0.50874,0
0.5,0.079114,0.50874,0
0.5,0.082278,0.50874,0
0.5,0.085443,0.50874,0
0.5,0.088608,0.50874,0
0.5,0.091772,0.50874,0
0.5,0.094937,0.50874,0
0.5,0.098101,0.50874,0
0.5,0.10127,0.50874,0
0.5,0.10443,0.50874,0
0.5,0.10759,0.50874,0
0.5,0.11076,0.50874,0
0.5,0.11392,0.50874,0
0.5,0.11709,0.50874,0
0.5,0.12025,0.50874,0
0.5,0.12342,0.50874,0
0.5,0.12658,0.50874,0
0.5,0.12975,0.50874,0
0.5,0.13291,0.50874,0
0.5,0.13608,0.50874,0
0.5,0.13924,0.50874,0
0.5,0.14241,0.50874,0
0.5,0.14557,0.50874,0
0.5,0.14873,0.50874,0
0.5,0.1519,0.50874,0
0.5,0.15506,0.50874,0
0.5,0.15823,0.50874,0
0.5,0.16139,0.50874,0
0.5,0.16456,0.50874,0
0.5,0.16772,0.50874,0
0.5,0.17089,0.50874,0
0.5,0.17405,0.50874,0
0.5,0.17722,0.50874,0
0.5,0.18038,0.50874,0
0.5,0.18354,0.50874,0
0.5,0.18671,0.50874,0
0.5,0.18987,0.50874,0
0.5,0.19304,0.50874,0
0.5,0.1962,0.50874,0
0.5,0.19937,0.50874,0
0.5,0.20253,0.50874,0
0.5,0.2057,0.50874,0
0.5,0.20886,0.50874,0
0.5,0.21203,0.50874,0
0.5,0.21519,0.50874,0
0.5,0.21835,0.50874,0
0.5,0.22152,0.50874,0
0.5,0.22468,0.50874,0
0.5,0.22785,0.50874,0
0.5,0.23101,0.50874,0
0.5,0.23418,0.50874,0
0.5,0.23734,0.50874,0
0.5,0.24051,0.50874,0
0.5,0.24367,0.50874,0
0.5,0.24684,0.50874,0
0.5,0.25,0.50874,0
0.5,0.25316,0.50874,0
0.5,0.25633,0.50874,0
0.5,0.25949,0.50875,0
0.5,0.26266,0.50875,0
0.5,0.26582,0.50875,0
0.5,0.26899,0.50875,0
0.5,0.27215,0.50875,0
0.5,0.27532,0.50875,0
0.5,0.27848,0.50875,0
0.5,0.28165,0.50875,0
0.5,0.28481,0.50875,0
0.5,0.28797,0.50875,0
0.5,0.29114,0.50875,0
0.5,0.2943,0.50875,0
0.5,0.29747,0.50875,0
0.5,0.30063,0.50875,0
0.5,0.3038,0.50875,0
0.5,0.30696,0.50875,0
0.5,0.31013,0.50875,0
0.5,0.31329,0.50875,0
0.5,0.31646,0.50875,0
0.5,0.31962,0.50875,0
0.5,0.32278,0.50875,0
0.5,0.32595,0.50875,0
0.5,0.32911,0.50875,0
0.5,0.33228,0.50875,0
0.5,0.33544,0.50875,0
0.5,0.33861,0.50875,0
0.5,0.34177,0.50875,0
0.5,0.34494,0.50875,0
0.5,0.3481,0.50875,0
0.5,0.35127,0.50876,0
0.5,0.35443,0.50876,0
0.5,0.35759,0.50876,0
0.5,0.36076,0.50876,0
0.5,0.36392,0.50876,0
0.5,0.36709,0.50876,0
0.5,0.37025,0.50876,0
0.5,0.37342,0.50876,0
0.5,0.37658,0.50877,0
0.5,0.37975,0.50877,0
0.5,0.38291,0.50877,0
0.5,0.38608,0.50877,0
0.5,0.38924,0.50878,0
0.5,0.39241,0.50878,0
0.5,0.39557,0.50878,0
0.5,0.39873,0.50878,0
0.5,0.4019,0.50879,0
0.5,0.40506,0.50879,0
0.5,0.40823,0.5088,0
0.5,0.41139,0.5088,0
0.5,0.41456,0.5088,0
0.5,0.41772,0.50881,0
0.5,0.42089,0.50882,0
0.5,0.42405,0.50882,0
0.5,0.42722,0.50883,0
0.5,0.43038,0.50884,0
0.5,0.43354,0.50885,0
0.5,0.43671,0.50886,0
0.5,0.43987,0.50887,0
0.5,0.44304,0.50888,0
0.5,0.4462,0.5089,0
0.5,0.44937,0.50891,0
0.5,0.45253,0.50893,0
0.5,0.4557,0.50895,0
0.5,0.45886,0.50898,0
0.5,0.46203,0.50901,0
0.5,0.46519,0.50905,0
0.5,0.46835,0.50909,0
0.5,0.47152,0.50915,0
0.5,0.47468,0.50922,0
0.5,0.47785,0.50931,0
0.5,0.48101,0.50942,0
0.5,0.4825,0.50949,0
0.5,0.50949,0.50897,0
0.5,0.50723,0.50949,0
0.5,0.51266,0.5081,0
0.5,0.51582,0.50704,0
0.5,0.48418,0.5096,0
0.5,0.48734,0.50986,0
0.5,0.49051,0.51015,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51031,0
0.5,0.50633,0.50971,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62502,0.3481,0
0.5,0.62658,0.34676,0
0.5,0.62975,0.34539,0
0.5,0.63291,0.34528,0
0.5,0.63608,0.34675,0
0.5,0.63734,0.3481,0
0.5,0.62216,0.35127,0
0.5,0.62342,0.34963,0
0.5,0.63874,0.35127,0
0.5,0.62019,0.35443,0
0.5,0.62025,0.35432,0
0.5,0.63892,0.35443,0
0.5,0.61839,0.35759,0
0.5,0.63841,0.35759,0
0.5,0.61679,0.36076,0
0.5,0.61709,0.36023,0
0.5,0.63737,0.36076,0
0.5,0.6151,0.36392,0
0.5,0.63608,0.36347,0
0.5,0.63589,0.36392,0
0.5,0.61351,0.36709,0
0.5,0.61392,0.36634,0
0.5,0.63443,0.36709,0
0.5,0.61183,0.37025,0
0.5,0.63291,0.3699,0
0.5,0.63275,0.37025,0
0.5,0.61023,0.37342,0
0.5,0.61076,0.37246,0
0.5,0.63126,0.37342,0
0.5,0.60856,0.37658,0
0.5,0.62975,0.37626,0
0.5,0.6296,0.37658,0
0.5,0.60693,0.37975,0
0.5,0.60759,0.37857,0
0.5,0.62815,0.37975,0
0.5,0.60527,0.38291,0
0.5,0.62658,0.38275,0
0.5,0.62651,0.38291,0
0.5,0.60362,0.38608,0
0.5,0.60443,0.38462,0
0.5,0.6251,0.38608,0
0.5,0.60202,0.38924,0
0.5,0.62348,0.38924,0
0.5,0.60049,0.39241,0
0.5,0.60127,0.39087,0
0.5,0.62342,0.38937,0
0.5,0.6221,0.39241,0
0.5,0.59901,0.39557,0
0.5,0.62055,0.39557,0
0.5,0.59751,0.39873,0
0.5,0.5981,0.3976,0
0.5,0.62025,0.39616,0
0.5,0.61913,0.39873,0
0.5,0.59592,0.4019,0
0.5,0.61752,0.4019,0
0.5,0.59438,0.40506,0
0.5,0.59494,0.40401,0
0.5,0.61709,0.40267,0
0.5,0.61595,0.40506,0
0.5,0.59277,0.40823,0
0.5,0.61433,0.40823,0
0.5,0.59122,0.41139,0
0.5,0.59177,0.41037,0
0.5,0.61392,0.40899,0
0.5,0.61285,0.41139,0
0.5,0.58961,0.41456,0
0.5,0.6113,0.41456,0
0.5,0.58804,0.41772,0
0.5,0.58861,0.41668,0
0.5,0.61076,0.41561,0
0.5,0.60983,0.41772,0
0.5,0.58641,0.42089,0
0.5,0.60833,0.42089,0
0.5,0.58479,0.42405,0
0.5,0.58544,0.42289,0
0.5,0.60759,0.42235,0
0.5,0.60686,0.42405,0
0.5,0.58312,0.42722,0
0.5,0.60542,0.42722,0
0.5,0.58139,0.43038,0
0.5,0.58228,0.42888,0
0.5,0.60443,0.4292,0
0.5,0.60393,0.43038,0
0.5,0.57959,0.43354,0
0.5,0.60257,0.43354,0
0.5,0.57751,0.43671,0
0.5,0.57911,0.43439,0
0.5,0.60127,0.43628,0
0.5,0.60109,0.43671,0
0.5,0.57524,0.43987,0
0.5,0.57595,0.439,0
0.5,0.59987,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.5985,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44392,0
0.5,0.59719,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.44821,0
0.5,0.59544,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45012,0
0.5,0.59348,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45308,0
0.5,0.59177,0.4549,0
0.5,0.59123,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58911,0.45886,0
0.5,0.55926,0.46203,0
0.5,0.56013,0.4611,0
0.5,0.58861,0.45966,0
0.5,0.58724,0.46203,0
0.5,0.55606,0.46519,0
0.5,0.55696,0.46436,0
0.5,0.58544,0.46497,0
0.5,0.58532,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58364,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47056,0
0.5,0.58171,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57964,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47543,0
0.5,0.57739,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47925,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.4796,0
0.5,0.57475,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48304,0
0.5,0.57162,0.48418,0
0.5,0.4995,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48593,0
0.5,0.56788,0.48734,0
0.5,0.48177,0.49051,0
0.5,0.48418,0.4903,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.4884,0
0.5,0.56333,0.49051,0
0.5,0,0.49189,0
0.5,0.0031646,0.49141,0
0.5,0.0063291,0.49122,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49112,0
0.5,0.015823,0.49111,0
0.5,0.018987,0.49111,0
0.5,0.022152,0.49111,0
0.5,0.025316,0.49112,0
0.5,0.028481,0.49112,0
0.5,0.031646,0.49112,0
0.5,0.03481,0.49112,0
0.5,0.037975,0.49112,0
0.5,0.041139,0.49112,0
0.5,0.044304,0.49112,0
0.5,0.047468,0.49112,0
0.5,0.050633,0.49112,0
0.5,0.053797,0.49112,0
0.5,0.056962,0.49112,0
0.5,0.060127,0.49112,0
0.5,0.063291,0.49112,0
0.5,0.066456,0.49112,0
0.5,0.06962,0.49112,0
0.5,0.072785,0.49112,0
0.5,0.075949,0.49112,0
0.5,0.079114,0.49112,0
0.5,0.082278,0.49111,0
0.5,0.085443,0.49111,0
0.5,0.088608,0.49111,0
0.5,0.091772,0.49111,0
0.5,0.094937,0.49111,0
0.5,0.098101,0.49111,0
0.5,0.10127,0.49111,0
0.5,0.10443,0.49111,0
0.5,0.10759,0.49111,0
0.5,0.11076,0.49111,0
0.5,0.11392,0.49111,0
0.5,0.11709,0.49111,0
0.5,0.12025,0.49111,0
0.5,0.12342,0.49111,0
0.5,0.12658,0.49111,0
0.5,0.12975,0.49111,0
0.5,0.13291,0.49111,0
0.5,0.13608,0.49111,0
0.5,0.13924,0.49111,0
0.5,0.14241,0.49111,0
0.5,0.14557,0.49111,0
0.5,0.14873,0.49111,0
0.5,0.1519,0.49111,0
0.5,0.15506,0.49111,0
0.5,0.15823,0.49111,0
0.5,0.16139,0.49111,0
0.5,0.16456,0.49111,0
0.5,0.16772,0.49111,0
0.5,0.17089,0.49111,0
0.5,0.17405,0.49111,0
0.5,0.17722,0.49111,0
0.5,0.18038,0.49111,0
0.5,0.18354,0.49111,0
0.5,0.18671,0.49111,0
0.5,0.18987,0.49111,0
0.5,0.19304,0.49111,0
0.5,0.1962,0.49111,0
0.5,0.19937,0.49111,0
0.5,0.20253,0.49111,0
0.5,0.2057,0.49111,0
0.5,0.20886,0.49111,0
0.5,0.21203,0.49111,0
0.5,0.21519,0.49111,0
0.5,0.21835,0.49111,0
0.5,0.22152,0.49111,0
0.5,0.22468,0.49111,0
0.5,0.22785,0.49111,0
0.5,0.23101,0.49111,0
0.5,0.23418,0.49111,0
0.5,0.23734,0.49111,0
0.5,0.24051,0.49111,0
0.5,0.24367,0.49111,0
0.5,0.24684,0.49111,0
0.5,0.25,0.49111,0
0.5,0.25316,0.49111,0
0.5,0.25633,0.49111,0
0.5,0.25949,0.49111,0
0.5,0.26266,0.49111,0
0.5,0.26582,0.49111,0
0.5,0.26899,0.49111,0
0.5,0.27215,0.49111,0
0.5,0.27532,0.49111,0
0.5,0.27848,0.49111,0
0.5,0.28165,0.49111,0
0.5,0.28481,0.49111,0
0.5,0.28797,0.49111,0
0.5,0.29114,0.49111,0
0.5,0.2943,0.49111,0
0.5,0.29747,0.49111,0
0.5,0.30063,0.49111,0
0.5,0.3038,0.49111,0
0.5,0.30696,0.49111,0
0.5,0.31013,0.49111,0
0.5,0.31329,0.49111,0
0.5,0.31646,0.49111,0
0.5,0.31962,0.49111,0
0.5,0.32278,0.49111,0
0.5,0.32595,0.49111,0
0.5,0.32911,0.49111,0
0.5,0.33228,0.49111,0
0.5,0.33544,0.49111,0
0.5,0.33861,0.49111,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.4911,0
0.5,0.37658,0.4911,0
0.5,0.37975,0.4911,0
0.5,0.38291,0.4911,0
0.5,0.38608,0.4911,0
0.5,0.38924,0.4911,0
0.5,0.39241,0.4911,0
0.5,0.39557,0.49109,0
0.5,0.39873,0.49109,0
0.5,0.4019,0.49109,0
0.5,0.40506,0.49109,0
0.5,0.40823,0.49109,0
0.5,0.41139,0.49108,0
0.5,0.41456,0.49108,0
0.5,0.41772,0.49108,0
0.5,0.42089,0.49107,0
0.5,0.42405,0.49107,0
0.5,0.42722,0.49107,0
0.5,0.43038,0.49106,0
0.5,0.43354,0.49106,0
0.5,0.43671,0.49105,0
0.5,0.43987,0.49105,0
0.5,0.44304,0.49104,0
0.5,0.4462,0.49103,0
0.5,0.44937,0.49102,0
0.5,0.45253,0.49101,0
0.5,0.4557,0.49099,0
0.5,0.45886,0.49098,0
0.5,0.46203,0.49095,0
0.5,0.46519,0.49093,0
0.5,0.46835,0.49089,0
0.5,0.47152,0.49084,0
0.5,0.47468,0.49077,0
0.5,0.47785,0.49068,0
0.5,0.48101,0.49055,0
0.5,0.56013,0.49251,0
0.5,0.55797,0.49367,0
0.5,0.56329,0.49053,0
0.5,0.5538,0.49582,0
0.5,0.55148,0.49684,0
0.5,0.55696,0.49422,0
0.5,0.5443,0.49978,0
0.5,0.54366,0.5,0
0.5,0.54747,0.49861,0
0.5,0.55063,0.49723,0
0.5,0.53481,0.503,0
0.5,0.53423,0.50316,0
0.5,0.53797,0.50206,0
0.5,0.54114,0.50096,0
0.5,0.52532,0.50575,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50493,0
0.5,0.53165,0.504,0
0.5,0.0031646,0.50859,0
0.5,0,0.50811,0
0.5,0.0063291,0.50878,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50888,0
0.5,0.015823,0.50888,0
0.5,0.018987,0.50889,0
0.5,0.022152,0.50888,0
0.5,0.025316,0.50888,0
0.5,0.028481,0.50888,0
0.5,0.031646,0.50888,0
0.5,0.03481,0.50888,0
0.5,0.037975,0.50888,0
0.5,0.041139,0.50888,0
0.5,0.044304,0.50888,0
0.5,0.047468,0.50888,0
0.5,0.050633,0.50888,0
0.5,0.053797,0.50888,0
0.5,0.056962,0.50888,0
0.5,0.060127,0.50888,0
0.5,0.063291,0.50888,0
0.5,0.066456,0.50888,0
0.5,0.06962,0.50888,0
0.5,0.072785,0.50888,0
0.5,0.075949,0.50888,0
0.5,0.079114,0.50888,0
0.5,0.082278,0.50889,0
0.5,0.085443,0.50889,0
0.5,0.088608,0.50889,0
0.5,0.091772,0.50889,0
0.5,0.094937,0.50889,0
0.5,0.098101,0.50889,0
0.5,0.10127,0.50889,0
0.5,0.10443,0.50889,0
0.5,0.10759,0.50889,0
0.5,0.11076,0.50889,0
0.5,0.11392,0.50889,0
0.5,0.11709,0.50889,0
0.5,0.12025,0.50889,0
0.5,0.12342,0.50889,0
0.5,0.12658,0.50889,0
0.5,0.12975,0.50889,0
0.5,0.13291,0.50889,0
0.5,0.13608,0.50889,0
0.5,0.13924,0.50889,0
0.5,0.14241,0.50889,0
0.5,0.14557,0.50889,0
0.5,0.14873,0.50889,0
0.5,0.1519,0.50889,0
0.5,0.15506,0.50889,0
0.5,0.15823,0.50889,0
0.5,0.16139,0.50889,0
0.5,0.16456,0.50889,0
0.5,0.16772,0.50889,0
0.5,0.17089,0.50889,0
0.5,0.17405,0.50889,0
0.5,0.17722,0.50889,0
0.5,0.18038,0.50889,0
0.5,0.18354,0.50889,0
0.5,0.18671,0.50889,0
0.5,0.18987,0.50889,0
0.5,0.19304,0.50889,0
0.5,0.1962,0.50889,0
0.5,0.19937,0.50889,0
0.5,0.20253,0.50889,0
0.5,0.2057,0.50889,0
0.5,0.20886,0.50889,0
0.5,0.21203,0.50889,0
0.5,0.21519,0.50889,0
0.5,0.21835,0.50889,0
0.5,0.22152,0.50889,0
0.5,0.22468,0.50889,0
0.5,0.22785,0.50889,0
0.5,0.23101,0.50889,0
0.5,0.23418,0.50889,0
0.5,0.23734,0.50889,0
0.5,0.24051,0.50889,0
0.5,0.24367,0.50889,0
0.5,0.24684,0.50889,0
0.5,0.25,0.50889,0
0.5,0.25316,0.50889,0
0.5,0.25633,0.50889,0
0.5,0.25949,0.50889,0
0.5,0.26266,0.50889,0
0.5,0.26582,0.50889,0
0.5,0.26899,0.50889,0
0.5,0.27215,0.50889,0
0.5,0.27532,0.50889,0
0.5,0.27848,0.50889,0
0.5,0.28165,0.50889,0
0.5,0.28481,0.50889,0
0.5,0.28797,0.50889,0
0.5,0.29114,0.50889,0
0.5,0.2943,0.50889,0
0.5,0.29747,0.50889,0
0.5,0.30063,0.50889,0
0.5,0.3038,0.50889,0
0.5,0.30696,0.50889,0
0.5,0.31013,0.50889,0
0.5,0.31329,0.5089,0
0.5,0.31646,0.5089,0
0.5,0.31962,0.5089,0
0.5,0.32278,0.5089,0
0.5,0.32595,0.5089,0
0.5,0.32911,0.5089,0
0.5,0.33228,0.5089,0
0.5,0.33544,0.5089,0
0.5,0.33861,0.5089,0
0.5,0.34177,0.5089,0
0.5,0.34494,0.5089,0
0.5,0.3481,0.5089,0
0.5,0.35127,0.5089,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50891,0
0.5,0.38291,0.50891,0
0.5,0.38608,0.50891,0
0.5,0.38924,0.50891,0
0.5,0.39241,0.50892,0
0.5,0.39557,0.50892,0
0.5,0.39873,0.50892,0
0.5,0.4019,0.50892,0
0.5,0.40506,0.50893,0
0.5,0.40823,0.50893,0
0.5,0.41139,0.50893,0
0.5,0.41456,0.50893,0
0.5,0.41772,0.50894,0
0.5,0.42089,0.50894,0
0.5,0.42405,0.50895,0
0.5,0.42722,0.50895,0
0.5,0.43038,0.50896,0
0.5,0.43354,0.50896,0
0.5,0.43671,0.50897,0
0.5,0.43987,0.50898,0
0.5,0.44304,0.50899,0
0.5,0.4462,0.509,0
0.5,0.44937,0.50901,0
0.5,0.45253,0.50903,0
0.5,0.4557,0.50904,0
0.5,0.45886,0.50906,0
0.5,0.46203,0.50909,0
0.5,0.46519,0.50912,0
0.5,0.46835,0.50915,0
0.5,0.47152,0.5092,0
0.5,0.47468,0.50926,0
0.5,0.47785,0.50934,0
0.5,0.48101,0.50944,0
0.5,0.48212,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50653,0
0.5,0.48418,0.50962,0
0.5,0.48734,0.50986,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64229,0.31646,0
0.5,0.64241,0.31636,0
0.5,0.64557,0.31474,0
0.5,0.64873,0.31448,0
0.5,0.6519,0.3157,0
0.5,0.65275,0.31646,0
0.5,0.63903,0.31962,0
0.5,0.63924,0.31935,0
0.5,0.6547,0.31962,0
0.5,0.63679,0.32278,0
0.5,0.65506,0.32222,0
0.5,0.65514,0.32278,0
0.5,0.6349,0.32595,0
0.5,0.63608,0.32399,0
0.5,0.65506,0.32329,0
0.5,0.65476,0.32595,0
0.5,0.63323,0.32911,0
0.5,0.65383,0.32911,0
0.5,0.63147,0.33228,0
0.5,0.63291,0.32974,0
0.5,0.6524,0.33228,0
0.5,0.62987,0.33544,0
0.5,0.6519,0.3332,0
0.5,0.65084,0.33544,0
0.5,0.62809,0.33861,0
0.5,0.62975,0.33568,0
0.5,0.64913,0.33861,0
0.5,0.62652,0.34177,0
0.5,0.62658,0.34166,0
0.5,0.64873,0.33932,0
0.5,0.64754,0.34177,0
0.5,0.62477,0.34494,0
0.5,0.64583,0.34494,0
0.5,0.6232,0.3481,0
0.5,0.62342,0.34772,0
0.5,0.64557,0.3454,0
0.5,0.64427,0.3481,0
0.5,0.62151,0.35127,0
0.5,0.64255,0.35127,0
0.5,0.61996,0.35443,0
0.5,0.62025,0.3539,0
0.5,0.64241,0.35152,0
0.5,0.64101,0.35443,0
0.5,0.61829,0.35759,0
0.5,0.63927,0.35759,0
0.5,0.61673,0.36076,0
0.5,0.61709,0.36012,0
0.5,0.63924,0.35765,0
0.5,0.63776,0.36076,0
0.5,0.61505,0.36392,0
0.5,0.63608,0.36384,0
0.5,0.63604,0.36392,0
0.5,0.61347,0.36709,0
0.5,0.61392,0.36627,0
0.5,0.63456,0.36709,0
0.5,0.6118,0.37025,0
0.5,0.63291,0.37018,0
0.5,0.63288,0.37025,0
0.5,0.6102,0.37342,0
0.5,0.61076,0.37241,0
0.5,0.63143,0.37342,0
0.5,0.60854,0.37658,0
0.5,0.62976,0.37658,0
0.5,0.60691,0.37975,0
0.5,0.60759,0.37852,0
0.5,0.62975,0.37661,0
0.5,0.62832,0.37975,0
0.5,0.60524,0.38291,0
0.5,0.62669,0.38291,0
0.5,0.6036,0.38608,0
0.5,0.60443,0.38458,0
0.5,0.62658,0.38311,0
0.5,0.62525,0.38608,0
0.5,0.60201,0.38924,0
0.5,0.62365,0.38924,0
0.5,0.60049,0.39241,0
0.5,0.60127,0.39087,0
0.5,0.62342,0.3897,0
0.5,0.62222,0.39241,0
0.5,0.59899,0.39557,0
0.5,0.62065,0.39557,0
0.5,0.59746,0.39873,0
0.5,0.5981,0.39751,0
0.5,0.62025,0.39632,0
0.5,0.61917,0.39873,0
0.5,0.59587,0.4019,0
0.5,0.61757,0.4019,0
0.5,0.59431,0.40506,0
0.5,0.59494,0.4039,0
0.5,0.61709,0.40278,0
0.5,0.61603,0.40506,0
0.5,0.59271,0.40823,0
0.5,0.61444,0.40823,0
0.5,0.59115,0.41139,0
0.5,0.59177,0.41024,0
0.5,0.61392,0.40921,0
0.5,0.61295,0.41139,0
0.5,0.58954,0.41456,0
0.5,0.61141,0.41456,0
0.5,0.58796,0.41772,0
0.5,0.58861,0.41653,0
0.5,0.61076,0.41582,0
0.5,0.60992,0.41772,0
0.5,0.58634,0.42089,0
0.5,0.60843,0.42089,0
0.5,0.58472,0.42405,0
0.5,0.58544,0.42275,0
0.5,0.60759,0.42253,0
0.5,0.60693,0.42405,0
0.5,0.58306,0.42722,0
0.5,0.6055,0.42722,0
0.5,0.58133,0.43038,0
0.5,0.58228,0.42877,0
0.5,0.60443,0.42936,0
0.5,0.60399,0.43038,0
0.5,0.57956,0.43354,0
0.5,0.60264,0.43354,0
0.5,0.57749,0.43671,0
0.5,0.57911,0.43434,0
0.5,0.60127,0.43642,0
0.5,0.60114,0.43671,0
0.5,0.57524,0.43987,0
0.5,0.57595,0.43899,0
0.5,0.59992,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59855,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44403,0
0.5,0.59721,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.44821,0
0.5,0.59544,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45012,0
0.5,0.59348,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45308,0
0.5,0.59177,0.45492,0
0.5,0.59126,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58922,0.45886,0
0.5,0.55926,0.46203,0
0.5,0.56013,0.4611,0
0.5,0.58861,0.45985,0
0.5,0.58737,0.46203,0
0.5,0.55606,0.46519,0
0.5,0.55696,0.46436,0
0.5,0.58544,0.46515,0
0.5,0.58542,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58373,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47067,0
0.5,0.58176,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57967,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47547,0
0.5,0.5774,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47925,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47961,0
0.5,0.57475,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48304,0
0.5,0.57162,0.48418,0
0.5,0.4995,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48593,0
0.5,0.56788,0.48734,0
0.5,0.48152,0.49051,0
0.5,0.48418,0.49029,0
0.5,0.48734,0.48992,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.48841,0
0.5,0.56334,0.49051,0
0.5,0,0.49183,0
0.5,0.0031646,0.49136,0
0.5,0.0063291,0.49118,0
0.5,0.0094937,0.49111,0
0.5,0.012658,0.49108,0
0.5,0.015823,0.49108,0
0.5,0.018987,0.49108,0
0.5,0.022152,0.49108,0
0.5,0.025316,0.49108,0
0.5,0.028481,0.49108,0
0.5,0.031646,0.49108,0
0.5,0.03481,0.49108,0
0.5,0.037975,0.49108,0
0.5,0.041139,0.49108,0
0.5,0.044304,0.49108,0
0.5,0.047468,0.49108,0
0.5,0.050633,0.49108,0
0.5,0.053797,0.49108,0
0.5,0.056962,0.49108,0
0.5,0.060127,0.49108,0
0.5,0.063291,0.49108,0
0.5,0.066456,0.49108,0
0.5,0.06962,0.49108,0
0.5,0.072785,0.49108,0
0.5,0.075949,0.49108,0
0.5,0.079114,0.49108,0
0.5,0.082278,0.49108,0
0.5,0.085443,0.49108,0
0.5,0.088608,0.49108,0
0.5,0.091772,0.49108,0
0.5,0.094937,0.49108,0
0.5,0.098101,0.49108,0
0.5,0.10127,0.49108,0
0.5,0.10443,0.49108,0
0.5,0.10759,0.49108,0
0.5,0.11076,0.49108,0
0.5,0.11392,0.49108,0
0.5,0.11709,0.49108,0
0.5,0.12025,0.49108,0
0.5,0.12342,0.49108,0
0.5,0.12658,0.49108,0
0.5,0.12975,0.49108,0
0.5,0.13291,0.49108,0
0.5,0.13608,0.49108,0
0.5,0.13924,0.49108,0
0.5,0.14241,0.49108,0
0.5,0.14557,0.49108,0
0.5,0.14873,0.49108,0
0.5,0.1519,0.49108,0
0.5,0.15506,0.49108,0
0.5,0.15823,0.49108,0
0.5,0.16139,0.49108,0
0.5,0.16456,0.49108,0
0.5,0.16772,0.49108,0
0.5,0.17089,0.49107,0
0.5,0.17405,0.49107,0
0.5,0.17722,0.49107,0
0.5,0.18038,0.49107,0
0.5,0.18354,0.49107,0
0.5,0.18671,0.49107,0
0.5,0.18987,0.49107,0
0.5,0.19304,0.49107,0
0.5,0.1962,0.49107,0
0.5,0.19937,0.49107,0
0.5,0.20253,0.49107,0
0.5,0.2057,0.49107,0
0.5,0.20886,0.49107,0
0.5,0.21203,0.49107,0
0.5,0.21519,0.49107,0
0.5,0.21835,0.49107,0
0.5,0.22152,0.49107,0
0.5,0.22468,0.49107,0
0.5,0.22785,0.49107,0
0.5,0.23101,0.49107,0
0.5,0.23418,0.49107,0
0.5,0.23734,0.49107,0
0.5,0.24051,0.49107,0
0.5,0.24367,0.49107,0
0.5,0.24684,0.49107,0
0.5,0.25,0.49107,0
0.5,0.25316,0.49107,0
0.5,0.25633,0.49107,0
0.5,0.25949,0.49107,0
0.5,0.26266,0.49107,0
0.5,0.26582,0.49107,0
0.5,0.26899,0.49107,0
0.5,0.27215,0.49107,0
0.5,0.27532,0.49107,0
0.5,0.27848,0.49107,0
0.5,0.28165,0.49107,0
0.5,0.28481,0.49107,0
0.5,0.28797,0.49107,0
0.5,0.29114,0.49107,0
0.5,0.2943,0.49107,0
0.5,0.29747,0.49107,0
0.5,0.30063,0.49107,0
0.5,0.3038,0.49107,0
0.5,0.30696,0.49107,0
0.5,0.31013,0.49107,0
0.5,0.31329,0.49107,0
0.5,0.31646,0.49107,0
0.5,0.31962,0.49107,0
0.5,0.32278,0.49107,0
0.5,0.32595,0.49107,0
0.5,0.32911,0.49107,0
0.5,0.33228,0.49107,0
0.5,0.33544,0.49107,0
0.5,0.33861,0.49107,0
0.5,0.34177,0.49107,0
0.5,0.34494,0.49107,0
0.5,0.3481,0.49107,0
0.5,0.35127,0.49107,0
0.5,0.35443,0.49107,0
0.5,0.35759,0.49107,0
0.5,0.36076,0.49107,0
0.5,0.36392,0.49107,0
0.5,0.36709,0.49107,0
0.5,0.37025,0.49107,0
0.5,0.37342,0.49107,0
0.5,0.37658,0.49106,0
0.5,0.37975,0.49106,0
0.5,0.38291,0.49106,0
0.5,0.38608,0.49106,0
0.5,0.38924,0.49106,0
0.5,0.39241,0.49106,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49105,0
0.5,0.41139,0.49105,0
0.5,0.41456,0.49105,0
0.5,0.41772,0.49104,0
0.5,0.42089,0.49104,0
0.5,0.42405,0.49104,0
0.5,0.42722,0.49103,0
0.5,0.43038,0.49103,0
0.5,0.43354,0.49102,0
0.5,0.43671,0.49102,0
0.5,0.43987,0.49101,0
0.5,0.44304,0.49101,0
0.5,0.4462,0.491,0
0.5,0.44937,0.49099,0
0.5,0.45253,0.49098,0
0.5,0.4557,0.49096,0
0.5,0.45886,0.49094,0
0.5,0.46203,0.49092,0
0.5,0.46519,0.4909,0
0.5,0.46835,0.49086,0
0.5,0.47152,0.49082,0
0.5,0.47468,0.49075,0
0.5,0.47785,0.49066,0
0.5,0.48101,0.49054,0
0.5,0.56013,0.49252,0
0.5,0.55798,0.49367,0
0.5,0.56329,0.49054,0
0.5,0.5538,0.49583,0
0.5,0.55148,0.49684,0
0.5,0.55696,0.49423,0
0.5,0.5443,0.49978,0
0.5,0.54366,0.5,0
0.5,0.54747,0.49861,0
0.5,0.55063,0.49723,0
0.5,0.53481,0.50301,0
0.5,0.53424,0.50316,0
0.5,0.53797,0.50206,0
0.5,0.54114,0.50097,0
0.5,0.52532,0.50576,0
0.5,0.52289,0.50633,0
0.5,0.52848,0.50493,0
0.5,0.53165,0.504,0
0.5,0.0031646,0.50864,0
0.5,0,0.50817,0
0.5,0.0063291,0.50882,0
0.5,0.0094937,0.50889,0
0.5,0.012658,0.50891,0
0.5,0.015823,0.50892,0
0.5,0.018987,0.50892,0
0.5,0.022152,0.50892,0
0.5,0.025316,0.50892,0
0.5,0.028481,0.50892,0
0.5,0.031646,0.50892,0
0.5,0.03481,0.50892,0
0.5,0.037975,0.50892,0
0.5,0.041139,0.50892,0
0.5,0.044304,0.50892,0
0.5,0.047468,0.50892,0
0.5,0.050633,0.50892,0
0.5,0.053797,0.50892,0
0.5,0.056962,0.50892,0
0.5,0.060127,0.50892,0
0.5,0.063291,0.50892,0
0.5,0.066456,0.50892,0
0.5,0.06962,0.50892,0
0.5,0.072785,0.50892,0
0.5,0.075949,0.50892,0
0.5,0.079114,0.50892,0
0.5,0.082278,0.50892,0
0.5,0.085443,0.50892,0
0.5,0.088608,0.50892,0
0.5,0.091772,0.50892,0
0.5,0.094937,0.50892,0
0.5,0.098101,0.50892,0
0.5,0.10127,0.50892,0
0.5,0.10443,0.50892,0
0.5,0.10759,0.50892,0
0.5,0.11076,0.50892,0
0.5,0.11392,0.50892,0
0.5,0.11709,0.50892,0
0.5,0.12025,0.50892,0
0.5,0.12342,0.50892,0
0.5,0.12658,0.50892,0
0.5,0.12975,0.50892,0
0.5,0.13291,0.50892,0
0.5,0.13608,0.50892,0
0.5,0.13924,0.50892,0
0.5,0.14241,0.50892,0
0.5,0.14557,0.50892,0
0.5,0.14873,0.50892,0
0.5,0.1519,0.50892,0
0.5,0.15506,0.50892,0
0.5,0.15823,0.50892,0
0.5,0.16139,0.50892,0
0.5,0.16456,0.50892,0
0.5,0.16772,0.50892,0
0.5,0.17089,0.50892,0
0.5,0.17405,0.50893,0
0.5,0.17722,0.50893,0
0.5,0.18038,0.50893,0
0.5,0.18354,0.50893,0
0.5,0.18671,0.50893,0
0.5,0.18987,0.50893,0
0.5,0.19304,0.50893,0
0.5,0.1962,0.50893,0
0.5,0.19937,0.50893,0
0.5,0.20253,0.50893,0
0.5,0.2057,0.50893,0
0.5,0.20886,0.50893,0
0.5,0.21203,0.50893,0
0.5,0.21519,0.50893,0
0.5,0.21835,0.50893,0
0.5,0.22152,0.50893,0
0.5,0.22468,0.50893,0
0.5,0.22785,0.50893,0
0.5,0.23101,0.50893,0
0.5,0.23418,0.50893,0
0.5,0.23734,0.50893,0
0.5,0.24051,0.50893,0
0.5,0.24367,0.50893,0
0.5,0.24684,0.50893,0
0.5,0.25,0.50893,0
0.5,0.25316,0.50893,0
0.5,0.25633,0.50893,0
0.5,0.25949,0.50893,0
0.5,0.26266,0.50893,0
0.5,0.26582,0.50893,0
0.5,0.26899,0.50893,0
0.5,0.27215,0.50893,0
0.5,0.27532,0.50893,0
0.5,0.27848,0.50893,0
0.5,0.28165,0.50893,0
0.5,0.28481,0.50893,0
0.5,0.28797,0.50893,0
0.5,0.29114,0.50893,0
0.5,0.2943,0.50893,0
0.5,0.29747,0.50893,0
0.5,0.30063,0.50893,0
0.5,0.3038,0.50893,0
0.5,0.30696,0.50893,0
0.5,0.31013,0.50893,0
0.5,0.31329,0.50893,0
0.5,0.31646,0.50893,0
0.5,0.31962,0.50893,0
0.5,0.32278,0.50893,0
0.5,0.32595,0.50893,0
0.5,0.32911,0.50893,0
0.5,0.33228,0.50893,0
0.5,0.33544,0.50893,0
0.5,0.33861,0.50893,0
0.5,0.34177,0.50894,0
0.5,0.34494,0.50894,0
0.5,0.3481,0.50894,0
0.5,0.35127,0.50894,0
0.5,0.35443,0.50894,0
0.5,0.35759,0.50894,0
0.5,0.36076,0.50894,0
0.5,0.36392,0.50894,0
0.5,0.36709,0.50894,0
0.5,0.37025,0.50894,0
0.5,0.37342,0.50894,0
0.5,0.37658,0.50894,0
0.5,0.37975,0.50895,0
0.5,0.38291,0.50895,0
0.5,0.38608,0.50895,0
0.5,0.38924,0.50895,0
0.5,0.39241,0.50895,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50896,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50897,0
0.5,0.41772,0.50897,0
0.5,0.42089,0.50898,0
0.5,0.42405,0.50898,0
0.5,0.42722,0.50899,0
0.5,0.43038,0.50899,0
0.5,0.43354,0.509,0
0.5,0.43671,0.509,0
0.5,0.43987,0.50901,0
0.5,0.44304,0.50902,0
0.5,0.4462,0.50903,0
0.5,0.44937,0.50904,0
0.5,0.45253,0.50906,0
0.5,0.4557,0.50907,0
0.5,0.45886,0.50909,0
0.5,0.46203,0.50911,0
0.5,0.46519,0.50914,0
0.5,0.46835,0.50918,0
0.5,0.47152,0.50922,0
0.5,0.47468,0.50928,0
0.5,0.47785,0.50936,0
0.5,0.48101,0.50946,0
0.5,0.48187,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50653,0
0.5,0.48418,0.50963,0
0.5,0.48734,0.50987,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66052,0.28797,0
0.5,0.66139,0.28762,0
0.5,0.66456,0.28767,0
0.5,0.66526,0.28797,0
0.5,0.65537,0.29114,0
0.5,0.65823,0.28882,0
0.5,0.66772,0.28942,0
0.5,0.66908,0.29114,0
0.5,0.65271,0.2943,0
0.5,0.65506,0.29141,0
0.5,0.67011,0.2943,0
0.5,0.65062,0.29747,0
0.5,0.6519,0.2955,0
0.5,0.67007,0.29747,0
0.5,0.64886,0.30063,0
0.5,0.66933,0.30063,0
0.5,0.64699,0.3038,0
0.5,0.64873,0.30086,0
0.5,0.66798,0.3038,0
0.5,0.64529,0.30696,0
0.5,0.64557,0.30649,0
0.5,0.66772,0.30427,0
0.5,0.66646,0.30696,0
0.5,0.64347,0.31013,0
0.5,0.66465,0.31013,0
0.5,0.64174,0.31329,0
0.5,0.64241,0.31216,0
0.5,0.66456,0.31028,0
0.5,0.66301,0.31329,0
0.5,0.63999,0.31646,0
0.5,0.66139,0.31608,0
0.5,0.6612,0.31646,0
0.5,0.63825,0.31962,0
0.5,0.63924,0.3179,0
0.5,0.65957,0.31962,0
0.5,0.63657,0.32278,0
0.5,0.65823,0.32194,0
0.5,0.6578,0.32278,0
0.5,0.63482,0.32595,0
0.5,0.63608,0.32374,0
0.5,0.65617,0.32595,0
0.5,0.63315,0.32911,0
0.5,0.65506,0.32786,0
0.5,0.65443,0.32911,0
0.5,0.63132,0.33228,0
0.5,0.63291,0.32956,0
0.5,0.65273,0.33228,0
0.5,0.6297,0.33544,0
0.5,0.62975,0.33537,0
0.5,0.6519,0.33369,0
0.5,0.65098,0.33544,0
0.5,0.62792,0.33861,0
0.5,0.64922,0.33861,0
0.5,0.62635,0.34177,0
0.5,0.62658,0.34135,0
0.5,0.64873,0.33945,0
0.5,0.64756,0.34177,0
0.5,0.62465,0.34494,0
0.5,0.64584,0.34494,0
0.5,0.62309,0.3481,0
0.5,0.62342,0.3475,0
0.5,0.64557,0.34542,0
0.5,0.64428,0.3481,0
0.5,0.62142,0.35127,0
0.5,0.64257,0.35127,0
0.5,0.61987,0.35443,0
0.5,0.62025,0.35373,0
0.5,0.64241,0.35157,0
0.5,0.64105,0.35443,0
0.5,0.61822,0.35759,0
0.5,0.63935,0.35759,0
0.5,0.61665,0.36076,0
0.5,0.61709,0.35997,0
0.5,0.63924,0.35779,0
0.5,0.63784,0.36076,0
0.5,0.61499,0.36392,0
0.5,0.63615,0.36392,0
0.5,0.61341,0.36709,0
0.5,0.61392,0.36615,0
0.5,0.63608,0.36406,0
0.5,0.63467,0.36709,0
0.5,0.61175,0.37025,0
0.5,0.63301,0.37025,0
0.5,0.61015,0.37342,0
0.5,0.61076,0.37232,0
0.5,0.63291,0.37043,0
0.5,0.63155,0.37342,0
0.5,0.6085,0.37658,0
0.5,0.6299,0.37658,0
0.5,0.60686,0.37975,0
0.5,0.60759,0.37844,0
0.5,0.62975,0.37688,0
0.5,0.62844,0.37975,0
0.5,0.60521,0.38291,0
0.5,0.62683,0.38291,0
0.5,0.60357,0.38608,0
0.5,0.60443,0.38452,0
0.5,0.62658,0.38338,0
0.5,0.62536,0.38608,0
0.5,0.60199,0.38924,0
0.5,0.62378,0.38924,0
0.5,0.60047,0.39241,0
0.5,0.60127,0.39083,0
0.5,0.62342,0.38993,0
0.5,0.62231,0.39241,0
0.5,0.59895,0.39557,0
0.5,0.62074,0.39557,0
0.5,0.5974,0.39873,0
0.5,0.5981,0.39741,0
0.5,0.62025,0.39648,0
0.5,0.61923,0.39873,0
0.5,0.59582,0.4019,0
0.5,0.61764,0.4019,0
0.5,0.59425,0.40506,0
0.5,0.59494,0.40379,0
0.5,0.61709,0.40292,0
0.5,0.6161,0.40506,0
0.5,0.59266,0.40823,0
0.5,0.61454,0.40823,0
0.5,0.59108,0.41139,0
0.5,0.59177,0.41012,0
0.5,0.61392,0.4094,0
0.5,0.61303,0.41139,0
0.5,0.58948,0.41456,0
0.5,0.6115,0.41456,0
0.5,0.58789,0.41772,0
0.5,0.58861,0.41641,0
0.5,0.61076,0.416,0
0.5,0.61,0.41772,0
0.5,0.58628,0.42089,0
0.5,0.60851,0.42089,0
0.5,0.58465,0.42405,0
0.5,0.58544,0.42263,0
0.5,0.60759,0.42269,0
0.5,0.607,0.42405,0
0.5,0.583,0.42722,0
0.5,0.60557,0.42722,0
0.5,0.58128,0.43038,0
0.5,0.58228,0.42867,0
0.5,0.60443,0.4295,0
0.5,0.60405,0.43038,0
0.5,0.57952,0.43354,0
0.5,0.6027,0.43354,0
0.5,0.57747,0.43671,0
0.5,0.57911,0.43428,0
0.5,0.60127,0.43654,0
0.5,0.6012,0.43671,0
0.5,0.57524,0.43987,0
0.5,0.57595,0.43899,0
0.5,0.59998,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.5986,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44412,0
0.5,0.59724,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.44821,0
0.5,0.59546,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45015,0
0.5,0.59352,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45308,0
0.5,0.59177,0.45501,0
0.5,0.59133,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58935,0.45886,0
0.5,0.55926,0.46203,0
0.5,0.56013,0.4611,0
0.5,0.58861,0.46006,0
0.5,0.58748,0.46203,0
0.5,0.55606,0.46519,0
0.5,0.55696,0.46435,0
0.5,0.58554,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58544,0.46535,0
0.5,0.58381,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47076,0
0.5,0.5818,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.5797,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.4755,0
0.5,0.57741,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47962,0
0.5,0.57475,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48304,0
0.5,0.57162,0.48418,0
0.5,0.4995,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48593,0
0.5,0.56788,0.48734,0
0.5,0.48126,0.49051,0
0.5,0.48418,0.49028,0
0.5,0.48734,0.48991,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.48841,0
0.5,0.56335,0.49051,0
0.5,0,0.49178,0
0.5,0.0031646,0.49131,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49107,0
0.5,0.012658,0.49105,0
0.5,0.015823,0.49104,0
0.5,0.018987,0.49104,0
0.5,0.022152,0.49104,0
0.5,0.025316,0.49105,0
0.5,0.028481,0.49105,0
0.5,0.031646,0.49105,0
0.5,0.03481,0.49105,0
0.5,0.037975,0.49105,0
0.5,0.041139,0.49105,0
0.5,0.044304,0.49105,0
0.5,0.047468,0.49105,0
0.5,0.050633,0.49105,0
0.5,0.053797,0.49105,0
0.5,0.056962,0.49105,0
0.5,0.060127,0.49105,0
0.5,0.063291,0.49105,0
0.5,0.066456,0.49105,0
0.5,0.06962,0.49105,0
0.5,0.072785,0.49105,0
0.5,0.075949,0.49105,0
0.5,0.079114,0.49105,0
0.5,0.082278,0.49105,0
0.5,0.085443,0.49105,0
0.5,0.088608,0.49105,0
0.5,0.091772,0.49105,0
0.5,0.094937,0.49104,0
0.5,0.098101,0.49104,0
0.5,0.10127,0.49104,0
0.5,0.10443,0.49104,0
0.5,0.10759,0.49104,0
0.5,0.11076,0.49104,0
0.5,0.11392,0.49104,0
0.5,0.11709,0.49104,0
0.5,0.12025,0.49104,0
0.5,0.12342,0.49104,0
0.5,0.12658,0.49104,0
0.5,0.12975,0.49104,0
0.5,0.13291,0.49104,0
0.5,0.13608,0.49104,0
0.5,0.13924,0.49104,0
0.5,0.14241,0.49104,0
0.5,0.14557,0.49104,0
0.5,0.14873,0.49104,0
0.5,0.1519,0.49104,0
0.5,0.15506,0.49104,0
0.5,0.15823,0.49104,0
0.5,0.16139,0.49104,0
0.5,0.16456,0.49104,0
0.5,0.16772,0.49104,0
0.5,0.17089,0.49104,0
0.5,0.17405,0.49104,0
0.5,0.17722,0.49104,0
0.5,0.18038,0.49104,0
0.5,0.18354,0.49104,0
0.5,0.18671,0.49104,0
0.5,0.18987,0.49104,0
0.5,0.19304,0.49104,0
0.5,0.1962,0.49104,0
0.5,0.19937,0.49104,0
0.5,0.20253,0.49104,0
0.5,0.2057,0.49104,0
0.5,0.20886,0.49104,0
0.5,0.21203,0.49104,0
0.5,0.21519,0.49104,0
0.5,0.21835,0.49104,0
0.5,0.22152,0.49104,0
0.5,0.22468,0.49104,0
0.5,0.22785,0.49104,0
0.5,0.23101,0.49104,0
0.5,0.23418,0.49104,0
0.5,0.23734,0.49104,0
0.5,0.24051,0.49104,0
0.5,0.24367,0.49104,0
0.5,0.24684,0.49104,0
0.5,0.25,0.49104,0
0.5,0.25316,0.49104,0
0.5,0.25633,0.49104,0
0.5,0.25949,0.49104,0
0.5,0.26266,0.49104,0
0.5,0.26582,0.49104,0
0.5,0.26899,0.49104,0
0.5,0.27215,0.49104,0
0.5,0.27532,0.49104,0
0.5,0.27848,0.49104,0
0.5,0.28165,0.49104,0
0.5,0.28481,0.49104,0
0.5,0.28797,0.49104,0
0.5,0.29114,0.49104,0
0.5,0.2943,0.49104,0
0.5,0.29747,0.49104,0
0.5,0.30063,0.49104,0
0.5,0.3038,0.49104,0
0.5,0.30696,0.49104,0
0.5,0.31013,0.49104,0
0.5,0.31329,0.49104,0
0.5,0.31646,0.49104,0
0.5,0.31962,0.49104,0
0.5,0.32278,0.49104,0
0.5,0.32595,0.49104,0
0.5,0.32911,0.49104,0
0.5,0.33228,0.49104,0
0.5,0.33544,0.49104,0
0.5,0.33861,0.49104,0
0.5,0.34177,0.49104,0
0.5,0.34494,0.49104,0
0.5,0.3481,0.49104,0
0.5,0.35127,0.49104,0
0.5,0.35443,0.49104,0
0.5,0.35759,0.49104,0
0.5,0.36076,0.49103,0
0.5,0.36392,0.49103,0
0.5,0.36709,0.49103,0
0.5,0.37025,0.49103,0
0.5,0.37342,0.49103,0
0.5,0.37658,0.49103,0
0.5,0.37975,0.49103,0
0.5,0.38291,0.49103,0
0.5,0.38608,0.49103,0
0.5,0.38924,0.49103,0
0.5,0.39241,0.49103,0
0.5,0.39557,0.49103,0
0.5,0.39873,0.49102,0
0.5,0.4019,0.49102,0
0.5,0.40506,0.49102,0
0.5,0.40823,0.49102,0
0.5,0.41139,0.49102,0
0.5,0.41456,0.49101,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.49101,0
0.5,0.42722,0.491,0
0.5,0.43038,0.491,0
0.5,0.43354,0.49099,0
0.5,0.43671,0.49099,0
0.5,0.43987,0.49098,0
0.5,0.44304,0.49098,0
0.5,0.4462,0.49097,0
0.5,0.44937,0.49096,0
0.5,0.45253,0.49095,0
0.5,0.4557,0.49093,0
0.5,0.45886,0.49092,0
0.5,0.46203,0.4909,0
0.5,0.46519,0.49087,0
0.5,0.46835,0.49084,0
0.5,0.47152,0.49079,0
0.5,0.47468,0.49073,0
0.5,0.47785,0.49064,0
0.5,0.48101,0.49052,0
0.5,0.56013,0.49253,0
0.5,0.55799,0.49367,0
0.5,0.56329,0.49054,0
0.5,0.5538,0.49584,0
0.5,0.55149,0.49684,0
0.5,0.55696,0.49423,0
0.5,0.5443,0.49979,0
0.5,0.54367,0.5,0
0.5,0.54747,0.49862,0
0.5,0.55063,0.49723,0
0.5,0.53481,0.50301,0
0.5,0.53425,0.50316,0
0.5,0.53797,0.50207,0
0.5,0.54114,0.50098,0
0.5,0.52532,0.50576,0
0.5,0.5229,0.50633,0
0.5,0.52848,0.50494,0
0.5,0.53165,0.50401,0
0.5,0.0031646,0.50869,0
0.5,0,0.50823,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50893,0
0.5,0.012658,0.50895,0
0.5,0.015823,0.50896,0
0.5,0.018987,0.50896,0
0.5,0.022152,0.50895,0
0.5,0.025316,0.50895,0
0.5,0.028481,0.50895,0
0.5,0.031646,0.50895,0
0.5,0.03481,0.50895,0
0.5,0.037975,0.50895,0
0.5,0.041139,0.50895,0
0.5,0.044304,0.50895,0
0.5,0.047468,0.50895,0
0.5,0.050633,0.50895,0
0.5,0.053797,0.50895,0
0.5,0.056962,0.50895,0
0.5,0.060127,0.50895,0
0.5,0.063291,0.50895,0
0.5,0.066456,0.50895,0
0.5,0.06962,0.50895,0
0.5,0.072785,0.50895,0
0.5,0.075949,0.50895,0
0.5,0.079114,0.50895,0
0.5,0.082278,0.50895,0
0.5,0.085443,0.50895,0
0.5,0.088608,0.50895,0
0.5,0.091772,0.50895,0
0.5,0.094937,0.50896,0
0.5,0.098101,0.50896,0
0.5,0.10127,0.50896,0
0.5,0.10443,0.50896,0
0.5,0.10759,0.50896,0
0.5,0.11076,0.50896,0
0.5,0.11392,0.50896,0
0.5,0.11709,0.50896,0
0.5,0.12025,0.50896,0
0.5,0.12342,0.50896,0
0.5,0.12658,0.50896,0
0.5,0.12975,0.50896,0
0.5,0.13291,0.50896,0
0.5,0.13608,0.50896,0
0.5,0.13924,0.50896,0
0.5,0.14241,0.50896,0
0.5,0.14557,0.50896,0
0.5,0.14873,0.50896,0
0.5,0.1519,0.50896,0
0.5,0.15506,0.50896,0
0.5,0.15823,0.50896,0
0.5,0.16139,0.50896,0
0.5,0.16456,0.50896,0
0.5,0.16772,0.50896,0
0.5,0.17089,0.50896,0
0.5,0.17405,0.50896,0
0.5,0.17722,0.50896,0
0.5,0.18038,0.50896,0
0.5,0.18354,0.50896,0
0.5,0.18671,0.50896,0
0.5,0.18987,0.50896,0
0.5,0.19304,0.50896,0
0.5,0.1962,0.50896,0
0.5,0.19937,0.50896,0
0.5,0.20253,0.50896,0
0.5,0.2057,0.50896,0
0.5,0.20886,0.50896,0
0.5,0.21203,0.50896,0
0.5,0.21519,0.50896,0
0.5,0.21835,0.50896,0
0.5,0.22152,0.50896,0
0.5,0.22468,0.50896,0
0.5,0.22785,0.50896,0
0.5,0.23101,0.50896,0
0.5,0.23418,0.50896,0
0.5,0.23734,0.50896,0
0.5,0.24051,0.50896,0
0.5,0.24367,0.50896,0
0.5,0.24684,0.50896,0
0.5,0.25,0.50896,0
0.5,0.25316,0.50896,0
0.5,0.25633,0.50896,0
0.5,0.25949,0.50896,0
0.5,0.26266,0.50896,0
0.5,0.26582,0.50896,0
0.5,0.26899,0.50896,0
0.5,0.27215,0.50896,0
0.5,0.27532,0.50896,0
0.5,0.27848,0.50896,0
0.5,0.28165,0.50896,0
0.5,0.28481,0.50896,0
0.5,0.28797,0.50896,0
0.5,0.29114,0.50896,0
0.5,0.2943,0.50896,0
0.5,0.29747,0.50896,0
0.5,0.30063,0.50896,0
0.5,0.3038,0.50896,0
0.5,0.30696,0.50896,0
0.5,0.31013,0.50896,0
0.5,0.31329,0.50896,0
0.5,0.31646,0.50896,0
0.5,0.31962,0.50896,0
0.5,0.32278,0.50897,0
0.5,0.32595,0.50897,0
0.5,0.32911,0.50897,0
0.5,0.33228,0.50897,0
0.5,0.33544,0.50897,0
0.5,0.33861,0.50897,0
0.5,0.34177,0.50897,0
0.5,0.34494,0.50897,0
0.5,0.3481,0.50897,0
0.5,0.35127,0.50897,0
0.5,0.35443,0.50897,0
0.5,0.35759,0.50897,0
0.5,0.36076,0.50897,0
0.5,0.36392,0.50897,0
0.5,0.36709,0.50897,0
0.5,0.37025,0.50897,0
0.5,0.37342,0.50898,0
0.5,0.37658,0.50898,0
0.5,0.37975,0.50898,0
0.5,0.38291,0.50898,0
0.5,0.38608,0.50898,0
0.5,0.38924,0.50898,0
0.5,0.39241,0.50898,0
0.5,0.39557,0.50898,0
0.5,0.39873,0.50899,0
0.5,0.4019,0.50899,0
0.5,0.40506,0.50899,0
0.5,0.40823,0.50899,0
0.5,0.41139,0.509,0
0.5,0.41456,0.509,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50901,0
0.5,0.42722,0.50902,0
0.5,0.43038,0.50902,0
0.5,0.43354,0.50903,0
0.5,0.43671,0.50903,0
0.5,0.43987,0.50904,0
0.5,0.44304,0.50905,0
0.5,0.4462,0.50906,0
0.5,0.44937,0.50907,0
0.5,0.45253,0.50908,0
0.5,0.4557,0.5091,0
0.5,0.45886,0.50912,0
0.5,0.46203,0.50914,0
0.5,0.46519,0.50917,0
0.5,0.46835,0.5092,0
0.5,0.47152,0.50924,0
0.5,0.47468,0.5093,0
0.5,0.47785,0.50937,0
0.5,0.48101,0.50947,0
0.5,0.48157,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50653,0
0.5,0.48418,0.50964,0
0.5,0.48734,0.50987,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.671,0.26582,0
0.5,0.67405,0.26418,0
0.5,0.67722,0.26379,0
0.5,0.68038,0.26481,0
0.5,0.68158,0.26582,0
0.5,0.66765,0.26899,0
0.5,0.66772,0.2689,0
0.5,0.67089,0.26588,0
0.5,0.68353,0.26899,0
0.5,0.66531,0.27215,0
0.5,0.68354,0.26912,0
0.5,0.68395,0.27215,0
0.5,0.66329,0.27532,0
0.5,0.66456,0.27334,0
0.5,0.68354,0.27458,0
0.5,0.68345,0.27532,0
0.5,0.66149,0.27848,0
0.5,0.68244,0.27848,0
0.5,0.65955,0.28165,0
0.5,0.66139,0.27865,0
0.5,0.6809,0.28165,0
0.5,0.65776,0.28481,0
0.5,0.65823,0.28404,0
0.5,0.68038,0.28252,0
0.5,0.67919,0.28481,0
0.5,0.65591,0.28797,0
0.5,0.67729,0.28797,0
0.5,0.6541,0.29114,0
0.5,0.65506,0.28953,0
0.5,0.67722,0.28809,0
0.5,0.67557,0.29114,0
0.5,0.65234,0.2943,0
0.5,0.67405,0.29365,0
0.5,0.6737,0.2943,0
0.5,0.65052,0.29747,0
0.5,0.6519,0.29513,0
0.5,0.67197,0.29747,0
0.5,0.64883,0.30063,0
0.5,0.67089,0.29928,0
0.5,0.67017,0.30063,0
0.5,0.64695,0.3038,0
0.5,0.64873,0.30081,0
0.5,0.66841,0.3038,0
0.5,0.64521,0.30696,0
0.5,0.64557,0.30636,0
0.5,0.66772,0.30496,0
0.5,0.66667,0.30696,0
0.5,0.6434,0.31013,0
0.5,0.66483,0.31013,0
0.5,0.64168,0.31329,0
0.5,0.64241,0.31205,0
0.5,0.66456,0.31059,0
0.5,0.66312,0.31329,0
0.5,0.63996,0.31646,0
0.5,0.66139,0.31622,0
0.5,0.66127,0.31646,0
0.5,0.63824,0.31962,0
0.5,0.63924,0.31788,0
0.5,0.65965,0.31962,0
0.5,0.63657,0.32278,0
0.5,0.65823,0.32214,0
0.5,0.65791,0.32278,0
0.5,0.63481,0.32595,0
0.5,0.63608,0.32373,0
0.5,0.65632,0.32595,0
0.5,0.63312,0.32911,0
0.5,0.65506,0.32818,0
0.5,0.6546,0.32911,0
0.5,0.63126,0.33228,0
0.5,0.63291,0.32949,0
0.5,0.65295,0.33228,0
0.5,0.6296,0.33544,0
0.5,0.62975,0.3352,0
0.5,0.6519,0.33407,0
0.5,0.65117,0.33544,0
0.5,0.62784,0.33861,0
0.5,0.64939,0.33861,0
0.5,0.62624,0.34177,0
0.5,0.62658,0.34117,0
0.5,0.64873,0.33973,0
0.5,0.64766,0.34177,0
0.5,0.62456,0.34494,0
0.5,0.64591,0.34494,0
0.5,0.623,0.3481,0
0.5,0.62342,0.34734,0
0.5,0.64557,0.34554,0
0.5,0.64433,0.3481,0
0.5,0.62135,0.35127,0
0.5,0.64264,0.35127,0
0.5,0.61979,0.35443,0
0.5,0.62025,0.35358,0
0.5,0.64241,0.35169,0
0.5,0.64112,0.35443,0
0.5,0.61815,0.35759,0
0.5,0.63944,0.35759,0
0.5,0.61658,0.36076,0
0.5,0.61709,0.35983,0
0.5,0.63924,0.35795,0
0.5,0.63793,0.36076,0
0.5,0.61493,0.36392,0
0.5,0.63626,0.36392,0
0.5,0.61334,0.36709,0
0.5,0.61392,0.36604,0
0.5,0.63608,0.36426,0
0.5,0.63476,0.36709,0
0.5,0.6117,0.37025,0
0.5,0.63312,0.37025,0
0.5,0.61009,0.37342,0
0.5,0.61076,0.37222,0
0.5,0.63291,0.37064,0
0.5,0.63164,0.37342,0
0.5,0.60845,0.37658,0
0.5,0.63002,0.37658,0
0.5,0.60681,0.37975,0
0.5,0.60759,0.37836,0
0.5,0.62975,0.37709,0
0.5,0.62853,0.37975,0
0.5,0.60517,0.38291,0
0.5,0.62693,0.38291,0
0.5,0.60353,0.38608,0
0.5,0.60443,0.38445,0
0.5,0.62658,0.38358,0
0.5,0.62545,0.38608,0
0.5,0.60198,0.38924,0
0.5,0.62387,0.38924,0
0.5,0.60044,0.39241,0
0.5,0.60127,0.3908,0
0.5,0.62342,0.39011,0
0.5,0.62238,0.39241,0
0.5,0.59891,0.39557,0
0.5,0.62081,0.39557,0
0.5,0.59735,0.39873,0
0.5,0.5981,0.39731,0
0.5,0.62025,0.39662,0
0.5,0.61929,0.39873,0
0.5,0.59577,0.4019,0
0.5,0.6177,0.4019,0
0.5,0.5942,0.40506,0
0.5,0.59494,0.40369,0
0.5,0.61709,0.40306,0
0.5,0.61617,0.40506,0
0.5,0.59261,0.40823,0
0.5,0.61462,0.40823,0
0.5,0.59103,0.41139,0
0.5,0.59177,0.41001,0
0.5,0.61392,0.40956,0
0.5,0.6131,0.41139,0
0.5,0.58944,0.41456,0
0.5,0.61158,0.41456,0
0.5,0.58784,0.41772,0
0.5,0.58861,0.41631,0
0.5,0.61076,0.41616,0
0.5,0.61006,0.41772,0
0.5,0.58623,0.42089,0
0.5,0.60859,0.42089,0
0.5,0.5846,0.42405,0
0.5,0.58544,0.42253,0
0.5,0.60759,0.42283,0
0.5,0.60706,0.42405,0
0.5,0.58296,0.42722,0
0.5,0.60563,0.42722,0
0.5,0.58123,0.43038,0
0.5,0.58228,0.42859,0
0.5,0.60443,0.42963,0
0.5,0.6041,0.43038,0
0.5,0.57949,0.43354,0
0.5,0.60276,0.43354,0
0.5,0.57745,0.43671,0
0.5,0.57911,0.43423,0
0.5,0.60127,0.43666,0
0.5,0.60125,0.43671,0
0.5,0.57523,0.43987,0
0.5,0.57595,0.43898,0
0.5,0.60003,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59865,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44421,0
0.5,0.59726,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.44821,0
0.5,0.59548,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45018,0
0.5,0.59355,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45308,0
0.5,0.59177,0.45509,0
0.5,0.5914,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58946,0.45886,0
0.5,0.55925,0.46203,0
0.5,0.56013,0.4611,0
0.5,0.58861,0.46023,0
0.5,0.58758,0.46203,0
0.5,0.55606,0.46519,0
0.5,0.55696,0.46435,0
0.5,0.58564,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58544,0.46553,0
0.5,0.58389,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47084,0
0.5,0.58185,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57973,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47554,0
0.5,0.57742,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47963,0
0.5,0.57476,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48304,0
0.5,0.57162,0.48418,0
0.5,0.4995,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48593,0
0.5,0.56788,0.48734,0
0.5,0.48097,0.49051,0
0.5,0.48101,0.4905,0
0.5,0.48418,0.49026,0
0.5,0.48734,0.4899,0
0.5,0.49051,0.48938,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.48841,0
0.5,0.56335,0.49051,0
0.5,0,0.49172,0
0.5,0.0031646,0.49127,0
0.5,0.0063291,0.4911,0
0.5,0.0094937,0.49104,0
0.5,0.012658,0.49102,0
0.5,0.015823,0.49101,0
0.5,0.018987,0.49101,0
0.5,0.022152,0.49101,0
0.5,0.025316,0.49101,0
0.5,0.028481,0.49102,0
0.5,0.031646,0.49102,0
0.5,0.03481,0.49102,0
0.5,0.037975,0.49102,0
0.5,0.041139,0.49102,0
0.5,0.044304,0.49102,0
0.5,0.047468,0.49102,0
0.5,0.050633,0.49102,0
0.5,0.053797,0.49102,0
0.5,0.056962,0.49102,0
0.5,0.060127,0.49102,0
0.5,0.063291,0.49102,0
0.5,0.066456,0.49102,0
0.5,0.06962,0.49102,0
0.5,0.072785,0.49102,0
0.5,0.075949,0.49101,0
0.5,0.079114,0.49101,0
0.5,0.082278,0.49101,0
0.5,0.085443,0.49101,0
0.5,0.088608,0.49101,0
0.5,0.091772,0.49101,0
0.5,0.094937,0.49101,0
0.5,0.098101,0.49101,0
0.5,0.10127,0.49101,0
0.5,0.10443,0.49101,0
0.5,0.10759,0.49101,0
0.5,0.11076,0.49101,0
0.5,0.11392,0.49101,0
0.5,0.11709,0.49101,0
0.5,0.12025,0.49101,0
0.5,0.12342,0.49101,0
0.5,0.12658,0.49101,0
0.5,0.12975,0.49101,0
0.5,0.13291,0.49101,0
0.5,0.13608,0.49101,0
0.5,0.13924,0.49101,0
0.5,0.14241,0.49101,0
0.5,0.14557,0.49101,0
0.5,0.14873,0.49101,0
0.5,0.1519,0.49101,0
0.5,0.15506,0.49101,0
0.5,0.15823,0.49101,0
0.5,0.16139,0.49101,0
0.5,0.16456,0.49101,0
0.5,0.16772,0.49101,0
0.5,0.17089,0.49101,0
0.5,0.17405,0.49101,0
0.5,0.17722,0.49101,0
0.5,0.18038,0.49101,0
0.5,0.18354,0.49101,0
0.5,0.18671,0.49101,0
0.5,0.18987,0.49101,0
0.5,0.19304,0.49101,0
0.5,0.1962,0.49101,0
0.5,0.19937,0.49101,0
0.5,0.20253,0.49101,0
0.5,0.2057,0.49101,0
0.5,0.20886,0.49101,0
0.5,0.21203,0.49101,0
0.5,0.21519,0.49101,0
0.5,0.21835,0.49101,0
0.5,0.22152,0.49101,0
0.5,0.22468,0.49101,0
0.5,0.22785,0.49101,0
0.5,0.23101,0.49101,0
0.5,0.23418,0.49101,0
0.5,0.23734,0.49101,0
0.5,0.24051,0.49101,0
0.5,0.24367,0.49101,0
0.5,0.24684,0.49101,0
0.5,0.25,0.49101,0
0.5,0.25316,0.49101,0
0.5,0.25633,0.49101,0
0.5,0.25949,0.49101,0
0.5,0.26266,0.49101,0
0.5,0.26582,0.49101,0
0.5,0.26899,0.49101,0
0.5,0.27215,0.49101,0
0.5,0.27532,0.49101,0
0.5,0.27848,0.49101,0
0.5,0.28165,0.49101,0
0.5,0.28481,0.49101,0
0.5,0.28797,0.49101,0
0.5,0.29114,0.49101,0
0.5,0.2943,0.49101,0
0.5,0.29747,0.49101,0
0.5,0.30063,0.49101,0
0.5,0.3038,0.49101,0
0.5,0.30696,0.49101,0
0.5,0.31013,0.49101,0
0.5,0.31329,0.49101,0
0.5,0.31646,0.49101,0
0.5,0.31962,0.49101,0
0.5,0.32278,0.49101,0
0.5,0.32595,0.49101,0
0.5,0.32911,0.49101,0
0.5,0.33228,0.49101,0
0.5,0.33544,0.49101,0
0.5,0.33861,0.49101,0
0.5,0.34177,0.49101,0
0.5,0.34494,0.49101,0
0.5,0.3481,0.49101,0
0.5,0.35127,0.49101,0
0.5,0.35443,0.49101,0
0.5,0.35759,0.491,0
0.5,0.36076,0.491,0
0.5,0.36392,0.491,0
0.5,0.36709,0.491,0
0.5,0.37025,0.491,0
0.5,0.37342,0.491,0
0.5,0.37658,0.491,0
0.5,0.37975,0.491,0
0.5,0.38291,0.491,0
0.5,0.38608,0.491,0
0.5,0.38924,0.491,0
0.5,0.39241,0.491,0
0.5,0.39557,0.491,0
0.5,0.39873,0.49099,0
0.5,0.4019,0.49099,0
0.5,0.40506,0.49099,0
0.5,0.40823,0.49099,0
0.5,0.41139,0.49099,0
0.5,0.41456,0.49099,0
0.5,0.41772,0.49098,0
0.5,0.42089,0.49098,0
0.5,0.42405,0.49098,0
0.5,0.42722,0.49097,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49097,0
0.5,0.43671,0.49096,0
0.5,0.43987,0.49096,0
0.5,0.44304,0.49095,0
0.5,0.4462,0.49094,0
0.5,0.44937,0.49093,0
0.5,0.45253,0.49092,0
0.5,0.4557,0.49091,0
0.5,0.45886,0.49089,0
0.5,0.46203,0.49087,0
0.5,0.46519,0.49085,0
0.5,0.46835,0.49082,0
0.5,0.47152,0.49077,0
0.5,0.47468,0.49071,0
0.5,0.47785,0.49063,0
0.5,0.56013,0.49255,0
0.5,0.558,0.49367,0
0.5,0.56329,0.49055,0
0.5,0.5538,0.49585,0
0.5,0.5515,0.49684,0
0.5,0.55696,0.49424,0
0.5,0.5443,0.49979,0
0.5,0.54368,0.5,0
0.5,0.54747,0.49863,0
0.5,0.55063,0.49724,0
0.5,0.53481,0.50301,0
0.5,0.53426,0.50316,0
0.5,0.53797,0.50207,0
0.5,0.54114,0.50099,0
0.5,0.52532,0.50576,0
0.5,0.52291,0.50633,0
0.5,0.52848,0.50494,0
0.5,0.53165,0.50401,0
0.5,0.0031646,0.50874,0
0.5,0,0.50828,0
0.5,0.0063291,0.5089,0
0.5,0.0094937,0.50896,0
0.5,0.012658,0.50898,0
0.5,0.015823,0.50899,0
0.5,0.018987,0.50899,0
0.5,0.022152,0.50899,0
0.5,0.025316,0.50898,0
0.5,0.028481,0.50898,0
0.5,0.031646,0.50898,0
0.5,0.03481,0.50898,0
0.5,0.037975,0.50898,0
0.5,0.041139,0.50898,0
0.5,0.044304,0.50898,0
0.5,0.047468,0.50898,0
0.5,0.050633,0.50898,0
0.5,0.053797,0.50898,0
0.5,0.056962,0.50898,0
0.5,0.060127,0.50898,0
0.5,0.063291,0.50898,0
0.5,0.066456,0.50898,0
0.5,0.06962,0.50898,0
0.5,0.072785,0.50898,0
0.5,0.075949,0.50898,0
0.5,0.079114,0.50899,0
0.5,0.082278,0.50899,0
0.5,0.085443,0.50899,0
0.5,0.088608,0.50899,0
0.5,0.091772,0.50899,0
0.5,0.094937,0.50899,0
0.5,0.098101,0.50899,0
0.5,0.10127,0.50899,0
0.5,0.10443,0.50899,0
0.5,0.10759,0.50899,0
0.5,0.11076,0.50899,0
0.5,0.11392,0.50899,0
0.5,0.11709,0.50899,0
0.5,0.12025,0.50899,0
0.5,0.12342,0.50899,0
0.5,0.12658,0.50899,0
0.5,0.12975,0.50899,0
0.5,0.13291,0.50899,0
0.5,0.13608,0.50899,0
0.5,0.13924,0.50899,0
0.5,0.14241,0.50899,0
0.5,0.14557,0.50899,0
0.5,0.14873,0.50899,0
0.5,0.1519,0.50899,0
0.5,0.15506,0.50899,0
0.5,0.15823,0.50899,0
0.5,0.16139,0.50899,0
0.5,0.16456,0.50899,0
0.5,0.16772,0.50899,0
0.5,0.17089,0.50899,0
0.5,0.17405,0.50899,0
0.5,0.17722,0.50899,0
0.5,0.18038,0.50899,0
0.5,0.18354,0.50899,0
0.5,0.18671,0.50899,0
0.5,0.18987,0.50899,0
0.5,0.19304,0.50899,0
0.5,0.1962,0.50899,0
0.5,0.19937,0.50899,0
0.5,0.20253,0.50899,0
0.5,0.2057,0.50899,0
0.5,0.20886,0.50899,0
0.5,0.21203,0.50899,0
0.5,0.21519,0.50899,0
0.5,0.21835,0.50899,0
0.5,0.22152,0.50899,0
0.5,0.22468,0.50899,0
0.5,0.22785,0.50899,0
0.5,0.23101,0.50899,0
0.5,0.23418,0.50899,0
0.5,0.23734,0.50899,0
0.5,0.24051,0.50899,0
0.5,0.24367,0.50899,0
0.5,0.24684,0.50899,0
0.5,0.25,0.50899,0
0.5,0.25316,0.50899,0
0.5,0.25633,0.50899,0
0.5,0.25949,0.50899,0
0.5,0.26266,0.50899,0
0.5,0.26582,0.50899,0
0.5,0.26899,0.50899,0
0.5,0.27215,0.50899,0
0.5,0.27532,0.50899,0
0.5,0.27848,0.50899,0
0.5,0.28165,0.50899,0
0.5,0.28481,0.50899,0
0.5,0.28797,0.50899,0
0.5,0.29114,0.50899,0
0.5,0.2943,0.50899,0
0.5,0.29747,0.50899,0
0.5,0.30063,0.50899,0
0.5,0.3038,0.50899,0
0.5,0.30696,0.50899,0
0.5,0.31013,0.50899,0
0.5,0.31329,0.50899,0
0.5,0.31646,0.50899,0
0.5,0.31962,0.509,0
0.5,0.32278,0.509,0
0.5,0.32595,0.509,0
0.5,0.32911,0.509,0
0.5,0.33228,0.509,0
0.5,0.33544,0.509,0
0.5,0.33861,0.509,0
0.5,0.34177,0.509,0
0.5,0.34494,0.509,0
0.5,0.3481,0.509,0
0.5,0.35127,0.509,0
0.5,0.35443,0.509,0
0.5,0.35759,0.509,0
0.5,0.36076,0.509,0
0.5,0.36392,0.509,0
0.5,0.36709,0.509,0
0.5,0.37025,0.509,0
0.5,0.37342,0.509,0
0.5,0.37658,0.50901,0
0.5,0.37975,0.50901,0
0.5,0.38291,0.50901,0
0.5,0.38608,0.50901,0
0.5,0.38924,0.50901,0
0.5,0.39241,0.50901,0
0.5,0.39557,0.50901,0
0.5,0.39873,0.50902,0
0.5,0.4019,0.50902,0
0.5,0.40506,0.50902,0
0.5,0.40823,0.50902,0
0.5,0.41139,0.50903,0
0.5,0.41456,0.50903,0
0.5,0.41772,0.50903,0
0.5,0.42089,0.50903,0
0.5,0.42405,0.50904,0
0.5,0.42722,0.50904,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50905,0
0.5,0.43671,0.50906,0
0.5,0.43987,0.50907,0
0.5,0.44304,0.50908,0
0.5,0.4462,0.50908,0
0.5,0.44937,0.5091,0
0.5,0.45253,0.50911,0
0.5,0.4557,0.50912,0
0.5,0.45886,0.50914,0
0.5,0.46203,0.50916,0
0.5,0.46519,0.50919,0
0.5,0.46835,0.50922,0
0.5,0.47152,0.50926,0
0.5,0.47468,0.50932,0
0.5,0.47785,0.50939,0
0.5,0.48101,0.50948,0
0.5,0.48126,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50653,0
0.5,0.48418,0.50965,0
0.5,0.48734,0.50988,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68591,0.24367,0
0.5,0.68671,0.24326,0
0.5,0.68987,0.24287,0
0.5,0.69235,0.24367,0
0.5,0.68131,0.24684,0
0.5,0.68354,0.24482,0
0.5,0.69304,0.24395,0
0.5,0.69561,0.24684,0
0.5,0.67861,0.25,0
0.5,0.68038,0.24776,0
0.5,0.6962,0.24888,0
0.5,0.69648,0.25,0
0.5,0.6765,0.25316,0
0.5,0.67722,0.25209,0
0.5,0.69627,0.25316,0
0.5,0.67456,0.25633,0
0.5,0.6962,0.25337,0
0.5,0.69543,0.25633,0
0.5,0.67259,0.25949,0
0.5,0.67405,0.2572,0
0.5,0.69404,0.25949,0
0.5,0.67077,0.26266,0
0.5,0.67089,0.26247,0
0.5,0.69304,0.26121,0
0.5,0.69229,0.26266,0
0.5,0.6688,0.26582,0
0.5,0.69042,0.26582,0
0.5,0.66695,0.26899,0
0.5,0.66772,0.26774,0
0.5,0.68987,0.26669,0
0.5,0.68859,0.26899,0
0.5,0.66511,0.27215,0
0.5,0.68671,0.27201,0
0.5,0.68663,0.27215,0
0.5,0.66323,0.27532,0
0.5,0.66456,0.27315,0
0.5,0.68486,0.27532,0
0.5,0.66148,0.27848,0
0.5,0.68354,0.27743,0
0.5,0.68296,0.27848,0
0.5,0.65954,0.28165,0
0.5,0.66139,0.27864,0
0.5,0.68113,0.28165,0
0.5,0.65773,0.28481,0
0.5,0.65823,0.284,0
0.5,0.68038,0.28285,0
0.5,0.67932,0.28481,0
0.5,0.65587,0.28797,0
0.5,0.67745,0.28797,0
0.5,0.65406,0.29114,0
0.5,0.65506,0.28947,0
0.5,0.67722,0.28837,0
0.5,0.67572,0.29114,0
0.5,0.65233,0.2943,0
0.5,0.67405,0.29389,0
0.5,0.67382,0.2943,0
0.5,0.65051,0.29747,0
0.5,0.6519,0.29512,0
0.5,0.6721,0.29747,0
0.5,0.64883,0.30063,0
0.5,0.67089,0.2995,0
0.5,0.67029,0.30063,0
0.5,0.64693,0.3038,0
0.5,0.64873,0.3008,0
0.5,0.66859,0.3038,0
0.5,0.64516,0.30696,0
0.5,0.64557,0.30628,0
0.5,0.66772,0.30527,0
0.5,0.66685,0.30696,0
0.5,0.64334,0.31013,0
0.5,0.66505,0.31013,0
0.5,0.64162,0.31329,0
0.5,0.64241,0.31195,0
0.5,0.66456,0.31094,0
0.5,0.66328,0.31329,0
0.5,0.63993,0.31646,0
0.5,0.66139,0.31644,0
0.5,0.66138,0.31646,0
0.5,0.63822,0.31962,0
0.5,0.63924,0.31784,0
0.5,0.65975,0.31962,0
0.5,0.63656,0.32278,0
0.5,0.65823,0.32232,0
0.5,0.658,0.32278,0
0.5,0.6348,0.32595,0
0.5,0.63608,0.32372,0
0.5,0.65644,0.32595,0
0.5,0.6331,0.32911,0
0.5,0.65506,0.32841,0
0.5,0.65472,0.32911,0
0.5,0.63122,0.33228,0
0.5,0.63291,0.32945,0
0.5,0.6531,0.33228,0
0.5,0.62954,0.33544,0
0.5,0.62975,0.33509,0
0.5,0.6519,0.33435,0
0.5,0.65132,0.33544,0
0.5,0.62777,0.33861,0
0.5,0.64956,0.33861,0
0.5,0.62617,0.34177,0
0.5,0.62658,0.34103,0
0.5,0.64873,0.33999,0
0.5,0.64777,0.34177,0
0.5,0.6245,0.34494,0
0.5,0.646,0.34494,0
0.5,0.62293,0.3481,0
0.5,0.62342,0.3472,0
0.5,0.64557,0.3457,0
0.5,0.64439,0.3481,0
0.5,0.62129,0.35127,0
0.5,0.64271,0.35127,0
0.5,0.61973,0.35443,0
0.5,0.62025,0.35346,0
0.5,0.64241,0.35183,0
0.5,0.64118,0.35443,0
0.5,0.6181,0.35759,0
0.5,0.63952,0.35759,0
0.5,0.61652,0.36076,0
0.5,0.61709,0.35972,0
0.5,0.63924,0.3581,0
0.5,0.638,0.36076,0
0.5,0.61488,0.36392,0
0.5,0.63635,0.36392,0
0.5,0.61329,0.36709,0
0.5,0.61392,0.36593,0
0.5,0.63608,0.36443,0
0.5,0.63484,0.36709,0
0.5,0.61166,0.37025,0
0.5,0.63321,0.37025,0
0.5,0.61004,0.37342,0
0.5,0.61076,0.37212,0
0.5,0.63291,0.37082,0
0.5,0.63172,0.37342,0
0.5,0.60841,0.37658,0
0.5,0.63011,0.37658,0
0.5,0.60677,0.37975,0
0.5,0.60759,0.37828,0
0.5,0.62975,0.37726,0
0.5,0.62861,0.37975,0
0.5,0.60514,0.38291,0
0.5,0.62702,0.38291,0
0.5,0.6035,0.38608,0
0.5,0.60443,0.38439,0
0.5,0.62658,0.38375,0
0.5,0.62552,0.38608,0
0.5,0.60196,0.38924,0
0.5,0.62396,0.38924,0
0.5,0.60041,0.39241,0
0.5,0.60127,0.39075,0
0.5,0.62342,0.39027,0
0.5,0.62245,0.39241,0
0.5,0.59888,0.39557,0
0.5,0.62088,0.39557,0
0.5,0.5973,0.39873,0
0.5,0.5981,0.39723,0
0.5,0.62025,0.39675,0
0.5,0.61935,0.39873,0
0.5,0.59573,0.4019,0
0.5,0.61778,0.4019,0
0.5,0.59415,0.40506,0
0.5,0.59494,0.4036,0
0.5,0.61709,0.4032,0
0.5,0.61623,0.40506,0
0.5,0.59257,0.40823,0
0.5,0.61469,0.40823,0
0.5,0.59098,0.41139,0
0.5,0.59177,0.40992,0
0.5,0.61392,0.4097,0
0.5,0.61316,0.41139,0
0.5,0.58939,0.41456,0
0.5,0.61165,0.41456,0
0.5,0.58779,0.41772,0
0.5,0.58861,0.41621,0
0.5,0.61076,0.41629,0
0.5,0.61012,0.41772,0
0.5,0.58619,0.42089,0
0.5,0.60865,0.42089,0
0.5,0.58455,0.42405,0
0.5,0.58544,0.42244,0
0.5,0.60759,0.42296,0
0.5,0.60711,0.42405,0
0.5,0.58292,0.42722,0
0.5,0.6057,0.42722,0
0.5,0.58119,0.43038,0
0.5,0.58228,0.42851,0
0.5,0.60443,0.42975,0
0.5,0.60416,0.43038,0
0.5,0.57946,0.43354,0
0.5,0.60282,0.43354,0
0.5,0.57742,0.43671,0
0.5,0.57911,0.43418,0
0.5,0.6013,0.43671,0
0.5,0.57521,0.43987,0
0.5,0.57595,0.43896,0
0.5,0.60127,0.43678,0
0.5,0.60007,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59869,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44427,0
0.5,0.59728,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.44821,0
0.5,0.59551,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45022,0
0.5,0.59359,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45308,0
0.5,0.59177,0.4552,0
0.5,0.59147,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58956,0.45886,0
0.5,0.55925,0.46203,0
0.5,0.56013,0.4611,0
0.5,0.58861,0.4604,0
0.5,0.58768,0.46203,0
0.5,0.55605,0.46519,0
0.5,0.55696,0.46435,0
0.5,0.58576,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58544,0.46573,0
0.5,0.58398,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47095,0
0.5,0.58191,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57976,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47558,0
0.5,0.57743,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47964,0
0.5,0.57476,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48218,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48305,0
0.5,0.57162,0.48418,0
0.5,0.4995,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48593,0
0.5,0.56788,0.48734,0
0.5,0.48058,0.49051,0
0.5,0.48101,0.49048,0
0.5,0.48418,0.49025,0
0.5,0.48734,0.48989,0
0.5,0.49051,0.48938,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.48841,0
0.5,0.56336,0.49051,0
0.5,0,0.49166,0
0.5,0.0031646,0.49122,0
0.5,0.0063291,0.49107,0
0.5,0.0094937,0.49101,0
0.5,0.012658,0.49099,0
0.5,0.015823,0.49098,0
0.5,0.018987,0.49098,0
0.5,0.022152,0.49099,0
0.5,0.025316,0.49099,0
0.5,0.028481,0.49099,0
0.5,0.031646,0.49099,0
0.5,0.03481,0.49099,0
0.5,0.037975,0.49099,0
0.5,0.041139,0.49099,0
0.5,0.044304,0.49099,0
0.5,0.047468,0.49099,0
0.5,0.050633,0.49099,0
0.5,0.053797,0.49099,0
0.5,0.056962,0.49099,0
0.5,0.060127,0.49099,0
0.5,0.063291,0.49099,0
0.5,0.066456,0.49099,0
0.5,0.06962,0.49099,0
0.5,0.072785,0.49099,0
0.5,0.075949,0.49099,0
0.5,0.079114,0.49099,0
0.5,0.082278,0.49099,0
0.5,0.085443,0.49099,0
0.5,0.088608,0.49099,0
0.5,0.091772,0.49099,0
0.5,0.094937,0.49099,0
0.5,0.098101,0.49099,0
0.5,0.10127,0.49099,0
0.5,0.10443,0.49099,0
0.5,0.10759,0.49099,0
0.5,0.11076,0.49099,0
0.5,0.11392,0.49098,0
0.5,0.11709,0.49098,0
0.5,0.12025,0.49098,0
0.5,0.12342,0.49098,0
0.5,0.12658,0.49098,0
0.5,0.12975,0.49098,0
0.5,0.13291,0.49098,0
0.5,0.13608,0.49098,0
0.5,0.13924,0.49098,0
0.5,0.14241,0.49098,0
0.5,0.14557,0.49098,0
0.5,0.14873,0.49098,0
0.5,0.1519,0.49098,0
0.5,0.15506,0.49098,0
0.5,0.15823,0.49098,0
0.5,0.16139,0.49098,0
0.5,0.16456,0.49098,0
0.5,0.16772,0.49098,0
0.5,0.17089,0.49098,0
0.5,0.17405,0.49098,0
0.5,0.17722,0.49098,0
0.5,0.18038,0.49098,0
0.5,0.18354,0.49098,0
0.5,0.18671,0.49098,0
0.5,0.18987,0.49098,0
0.5,0.19304,0.49098,0
0.5,0.1962,0.49098,0
0.5,0.19937,0.49098,0
0.5,0.20253,0.49098,0
0.5,0.2057,0.49098,0
0.5,0.20886,0.49098,0
0.5,0.21203,0.49098,0
0.5,0.21519,0.49098,0
0.5,0.21835,0.49098,0
0.5,0.22152,0.49098,0
0.5,0.22468,0.49098,0
0.5,0.22785,0.49098,0
0.5,0.23101,0.49098,0
0.5,0.23418,0.49098,0
0.5,0.23734,0.49098,0
0.5,0.24051,0.49098,0
0.5,0.24367,0.49098,0
0.5,0.24684,0.49098,0
0.5,0.25,0.49098,0
0.5,0.25316,0.49098,0
0.5,0.25633,0.49098,0
0.5,0.25949,0.49098,0
0.5,0.26266,0.49098,0
0.5,0.26582,0.49098,0
0.5,0.26899,0.49098,0
0.5,0.27215,0.49098,0
0.5,0.27532,0.49098,0
0.5,0.27848,0.49098,0
0.5,0.28165,0.49098,0
0.5,0.28481,0.49098,0
0.5,0.28797,0.49098,0
0.5,0.29114,0.49098,0
0.5,0.2943,0.49098,0
0.5,0.29747,0.49098,0
0.5,0.30063,0.49098,0
0.5,0.3038,0.49098,0
0.5,0.30696,0.49098,0
0.5,0.31013,0.49098,0
0.5,0.31329,0.49098,0
0.5,0.31646,0.49098,0
0.5,0.31962,0.49098,0
0.5,0.32278,0.49098,0
0.5,0.32595,0.49098,0
0.5,0.32911,0.49098,0
0.5,0.33228,0.49098,0
0.5,0.33544,0.49098,0
0.5,0.33861,0.49098,0
0.5,0.34177,0.49098,0
0.5,0.34494,0.49098,0
0.5,0.3481,0.49098,0
0.5,0.35127,0.49098,0
0.5,0.35443,0.49098,0
0.5,0.35759,0.49098,0
0.5,0.36076,0.49098,0
0.5,0.36392,0.49098,0
0.5,0.36709,0.49098,0
0.5,0.37025,0.49097,0
0.5,0.37342,0.49097,0
0.5,0.37658,0.49097,0
0.5,0.37975,0.49097,0
0.5,0.38291,0.49097,0
0.5,0.38608,0.49097,0
0.5,0.38924,0.49097,0
0.5,0.39241,0.49097,0
0.5,0.39557,0.49097,0
0.5,0.39873,0.49097,0
0.5,0.4019,0.49097,0
0.5,0.40506,0.49096,0
0.5,0.40823,0.49096,0
0.5,0.41139,0.49096,0
0.5,0.41456,0.49096,0
0.5,0.41772,0.49096,0
0.5,0.42089,0.49095,0
0.5,0.42405,0.49095,0
0.5,0.42722,0.49095,0
0.5,0.43038,0.49094,0
0.5,0.43354,0.49094,0
0.5,0.43671,0.49093,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49092,0
0.5,0.4462,0.49092,0
0.5,0.44937,0.49091,0
0.5,0.45253,0.4909,0
0.5,0.4557,0.49088,0
0.5,0.45886,0.49087,0
0.5,0.46203,0.49085,0
0.5,0.46519,0.49083,0
0.5,0.46835,0.49079,0
0.5,0.47152,0.49075,0
0.5,0.47468,0.49069,0
0.5,0.47785,0.49061,0
0.5,0.56013,0.49256,0
0.5,0.55801,0.49367,0
0.5,0.56329,0.49055,0
0.5,0.5538,0.49585,0
0.5,0.5515,0.49684,0
0.5,0.55696,0.49424,0
0.5,0.5443,0.49979,0
0.5,0.54369,0.5,0
0.5,0.54747,0.49863,0
0.5,0.55063,0.49724,0
0.5,0.53481,0.50301,0
0.5,0.53427,0.50316,0
0.5,0.53797,0.50208,0
0.5,0.54114,0.50099,0
0.5,0.52532,0.50577,0
0.5,0.52292,0.50633,0
0.5,0.52848,0.50494,0
0.5,0.53165,0.50402,0
0.5,0.0031646,0.50878,0
0.5,0,0.50834,0
0.5,0.0063291,0.50894,0
0.5,0.0094937,0.50899,0
0.5,0.012658,0.50901,0
0.5,0.015823,0.50902,0
0.5,0.018987,0.50902,0
0.5,0.022152,0.50901,0
0.5,0.025316,0.50901,0
0.5,0.028481,0.50901,0
0.5,0.031646,0.50901,0
0.5,0.03481,0.50901,0
0.5,0.037975,0.50901,0
0.5,0.041139,0.50901,0
0.5,0.044304,0.50901,0
0.5,0.047468,0.50901,0
0.5,0.050633,0.50901,0
0.5,0.053797,0.50901,0
0.5,0.056962,0.50901,0
0.5,0.060127,0.50901,0
0.5,0.063291,0.50901,0
0.5,0.066456,0.50901,0
0.5,0.06962,0.50901,0
0.5,0.072785,0.50901,0
0.5,0.075949,0.50901,0
0.5,0.079114,0.50901,0
0.5,0.082278,0.50901,0
0.5,0.085443,0.50901,0
0.5,0.088608,0.50901,0
0.5,0.091772,0.50901,0
0.5,0.094937,0.50901,0
0.5,0.098101,0.50901,0
0.5,0.10127,0.50901,0
0.5,0.10443,0.50901,0
0.5,0.10759,0.50901,0
0.5,0.11076,0.50902,0
0.5,0.11392,0.50902,0
0.5,0.11709,0.50902,0
0.5,0.12025,0.50902,0
0.5,0.12342,0.50902,0
0.5,0.12658,0.50902,0
0.5,0.12975,0.50902,0
0.5,0.13291,0.50902,0
0.5,0.13608,0.50902,0
0.5,0.13924,0.50902,0
0.5,0.14241,0.50902,0
0.5,0.14557,0.50902,0
0.5,0.14873,0.50902,0
0.5,0.1519,0.50902,0
0.5,0.15506,0.50902,0
0.5,0.15823,0.50902,0
0.5,0.16139,0.50902,0
0.5,0.16456,0.50902,0
0.5,0.16772,0.50902,0
0.5,0.17089,0.50902,0
0.5,0.17405,0.50902,0
0.5,0.17722,0.50902,0
0.5,0.18038,0.50902,0
0.5,0.18354,0.50902,0
0.5,0.18671,0.50902,0
0.5,0.18987,0.50902,0
0.5,0.19304,0.50902,0
0.5,0.1962,0.50902,0
0.5,0.19937,0.50902,0
0.5,0.20253,0.50902,0
0.5,0.2057,0.50902,0
0.5,0.20886,0.50902,0
0.5,0.21203,0.50902,0
0.5,0.21519,0.50902,0
0.5,0.21835,0.50902,0
0.5,0.22152,0.50902,0
0.5,0.22468,0.50902,0
0.5,0.22785,0.50902,0
0.5,0.23101,0.50902,0
0.5,0.23418,0.50902,0
0.5,0.23734,0.50902,0
0.5,0.24051,0.50902,0
0.5,0.24367,0.50902,0
0.5,0.24684,0.50902,0
0.5,0.25,0.50902,0
0.5,0.25316,0.50902,0
0.5,0.25633,0.50902,0
0.5,0.25949,0.50902,0
0.5,0.26266,0.50902,0
0.5,0.26582,0.50902,0
0.5,0.26899,0.50902,0
0.5,0.27215,0.50902,0
0.5,0.27532,0.50902,0
0.5,0.27848,0.50902,0
0.5,0.28165,0.50902,0
0.5,0.28481,0.50902,0
0.5,0.28797,0.50902,0
0.5,0.29114,0.50902,0
0.5,0.2943,0.50902,0
0.5,0.29747,0.50902,0
0.5,0.30063,0.50902,0
0.5,0.3038,0.50902,0
0.5,0.30696,0.50902,0
0.5,0.31013,0.50902,0
0.5,0.31329,0.50902,0
0.5,0.31646,0.50902,0
0.5,0.31962,0.50902,0
0.5,0.32278,0.50902,0
0.5,0.32595,0.50902,0
0.5,0.32911,0.50902,0
0.5,0.33228,0.50902,0
0.5,0.33544,0.50903,0
0.5,0.33861,0.50903,0
0.5,0.34177,0.50903,0
0.5,0.34494,0.50903,0
0.5,0.3481,0.50903,0
0.5,0.35127,0.50903,0
0.5,0.35443,0.50903,0
0.5,0.35759,0.50903,0
0.5,0.36076,0.50903,0
0.5,0.36392,0.50903,0
0.5,0.36709,0.50903,0
0.5,0.37025,0.50903,0
0.5,0.37342,0.50903,0
0.5,0.37658,0.50903,0
0.5,0.37975,0.50903,0
0.5,0.38291,0.50904,0
0.5,0.38608,0.50904,0
0.5,0.38924,0.50904,0
0.5,0.39241,0.50904,0
0.5,0.39557,0.50904,0
0.5,0.39873,0.50904,0
0.5,0.4019,0.50905,0
0.5,0.40506,0.50905,0
0.5,0.40823,0.50905,0
0.5,0.41139,0.50905,0
0.5,0.41456,0.50905,0
0.5,0.41772,0.50906,0
0.5,0.42089,0.50906,0
0.5,0.42405,0.50907,0
0.5,0.42722,0.50907,0
0.5,0.43038,0.50907,0
0.5,0.43354,0.50908,0
0.5,0.43671,0.50909,0
0.5,0.43987,0.50909,0
0.5,0.44304,0.5091,0
0.5,0.4462,0.50911,0
0.5,0.44937,0.50912,0
0.5,0.45253,0.50913,0
0.5,0.4557,0.50915,0
0.5,0.45886,0.50916,0
0.5,0.46203,0.50918,0
0.5,0.46519,0.50921,0
0.5,0.46835,0.50924,0
0.5,0.47152,0.50928,0
0.5,0.47468,0.50933,0
0.5,0.47785,0.5094,0
0.5,0.48088,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50654,0
0.5,0.48101,0.5095,0
0.5,0.48418,0.50967,0
0.5,0.48734,0.50989,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69795,0.22468,0
0.5,0.69937,0.2241,0
0.5,0.70253,0.22409,0
0.5,0.70391,0.22468,0
0.5,0.69306,0.22785,0
0.5,0.6962,0.22534,0
0.5,0.7057,0.22571,0
0.5,0.70737,0.22785,0
0.5,0.69037,0.23101,0
0.5,0.69304,0.22786,0
0.5,0.70826,0.23101,0
0.5,0.68814,0.23418,0
0.5,0.68987,0.23169,0
0.5,0.7081,0.23418,0
0.5,0.68615,0.23734,0
0.5,0.68671,0.2365,0
0.5,0.70722,0.23734,0
0.5,0.68416,0.24051,0
0.5,0.7057,0.24043,0
0.5,0.70566,0.24051,0
0.5,0.68216,0.24367,0
0.5,0.68354,0.24154,0
0.5,0.70399,0.24367,0
0.5,0.68031,0.24684,0
0.5,0.68038,0.24672,0
0.5,0.70253,0.24595,0
0.5,0.70202,0.24684,0
0.5,0.67831,0.25,0
0.5,0.7001,0.25,0
0.5,0.67642,0.25316,0
0.5,0.67722,0.2519,0
0.5,0.69937,0.25113,0
0.5,0.69819,0.25316,0
0.5,0.67454,0.25633,0
0.5,0.6962,0.25628,0
0.5,0.69618,0.25633,0
0.5,0.67257,0.25949,0
0.5,0.67405,0.25717,0
0.5,0.69438,0.25949,0
0.5,0.67076,0.26266,0
0.5,0.67089,0.26246,0
0.5,0.69304,0.2616,0
0.5,0.69244,0.26266,0
0.5,0.6688,0.26582,0
0.5,0.69056,0.26582,0
0.5,0.66693,0.26899,0
0.5,0.66772,0.26771,0
0.5,0.68987,0.26692,0
0.5,0.68871,0.26899,0
0.5,0.66509,0.27215,0
0.5,0.68677,0.27215,0
0.5,0.6632,0.27532,0
0.5,0.66456,0.27311,0
0.5,0.68671,0.27225,0
0.5,0.68502,0.27532,0
0.5,0.66147,0.27848,0
0.5,0.68354,0.27768,0
0.5,0.68309,0.27848,0
0.5,0.65953,0.28165,0
0.5,0.66139,0.27862,0
0.5,0.68127,0.28165,0
0.5,0.65772,0.28481,0
0.5,0.65823,0.28398,0
0.5,0.68038,0.28309,0
0.5,0.67945,0.28481,0
0.5,0.65585,0.28797,0
0.5,0.67764,0.28797,0
0.5,0.65402,0.29114,0
0.5,0.65506,0.28942,0
0.5,0.67722,0.28867,0
0.5,0.6759,0.29114,0
0.5,0.65231,0.2943,0
0.5,0.67405,0.29417,0
0.5,0.67398,0.2943,0
0.5,0.6505,0.29747,0
0.5,0.6519,0.29509,0
0.5,0.67224,0.29747,0
0.5,0.64882,0.30063,0
0.5,0.67089,0.29973,0
0.5,0.67041,0.30063,0
0.5,0.64691,0.3038,0
0.5,0.64873,0.30079,0
0.5,0.66872,0.3038,0
0.5,0.64511,0.30696,0
0.5,0.64557,0.30621,0
0.5,0.66772,0.30551,0
0.5,0.66697,0.30696,0
0.5,0.6433,0.31013,0
0.5,0.66521,0.31013,0
0.5,0.64157,0.31329,0
0.5,0.64241,0.31186,0
0.5,0.66456,0.3112,0
0.5,0.66341,0.31329,0
0.5,0.63989,0.31646,0
0.5,0.66151,0.31646,0
0.5,0.63819,0.31962,0
0.5,0.63924,0.31777,0
0.5,0.66139,0.31665,0
0.5,0.65985,0.31962,0
0.5,0.63655,0.32278,0
0.5,0.65823,0.32248,0
0.5,0.65808,0.32278,0
0.5,0.63479,0.32595,0
0.5,0.63608,0.32371,0
0.5,0.65653,0.32595,0
0.5,0.63308,0.32911,0
0.5,0.65506,0.3286,0
0.5,0.65481,0.32911,0
0.5,0.63119,0.33228,0
0.5,0.63291,0.32942,0
0.5,0.65322,0.33228,0
0.5,0.62948,0.33544,0
0.5,0.62975,0.335,0
0.5,0.6519,0.33457,0
0.5,0.65144,0.33544,0
0.5,0.62772,0.33861,0
0.5,0.6497,0.33861,0
0.5,0.6261,0.34177,0
0.5,0.62658,0.34092,0
0.5,0.64873,0.34021,0
0.5,0.64788,0.34177,0
0.5,0.62445,0.34494,0
0.5,0.6461,0.34494,0
0.5,0.62287,0.3481,0
0.5,0.62342,0.34709,0
0.5,0.64557,0.34586,0
0.5,0.64446,0.3481,0
0.5,0.62124,0.35127,0
0.5,0.64279,0.35127,0
0.5,0.61967,0.35443,0
0.5,0.62025,0.35335,0
0.5,0.64241,0.35196,0
0.5,0.64124,0.35443,0
0.5,0.61805,0.35759,0
0.5,0.63959,0.35759,0
0.5,0.61646,0.36076,0
0.5,0.61709,0.35962,0
0.5,0.63924,0.35824,0
0.5,0.63806,0.36076,0
0.5,0.61484,0.36392,0
0.5,0.63642,0.36392,0
0.5,0.61324,0.36709,0
0.5,0.61392,0.36584,0
0.5,0.63608,0.36457,0
0.5,0.63491,0.36709,0
0.5,0.61162,0.37025,0
0.5,0.63329,0.37025,0
0.5,0.61,0.37342,0
0.5,0.61076,0.37204,0
0.5,0.63291,0.37098,0
0.5,0.63179,0.37342,0
0.5,0.60837,0.37658,0
0.5,0.63019,0.37658,0
0.5,0.60673,0.37975,0
0.5,0.60759,0.3782,0
0.5,0.62975,0.37742,0
0.5,0.62868,0.37975,0
0.5,0.6051,0.38291,0
0.5,0.6271,0.38291,0
0.5,0.60347,0.38608,0
0.5,0.60443,0.38432,0
0.5,0.62658,0.3839,0
0.5,0.62559,0.38608,0
0.5,0.60193,0.38924,0
0.5,0.62403,0.38924,0
0.5,0.60037,0.39241,0
0.5,0.60127,0.39068,0
0.5,0.62342,0.39041,0
0.5,0.62251,0.39241,0
0.5,0.59884,0.39557,0
0.5,0.62095,0.39557,0
0.5,0.59726,0.39873,0
0.5,0.5981,0.39715,0
0.5,0.62025,0.39688,0
0.5,0.6194,0.39873,0
0.5,0.5957,0.4019,0
0.5,0.61784,0.4019,0
0.5,0.59411,0.40506,0
0.5,0.59494,0.40351,0
0.5,0.61709,0.40333,0
0.5,0.61629,0.40506,0
0.5,0.59253,0.40823,0
0.5,0.61476,0.40823,0
0.5,0.59093,0.41139,0
0.5,0.59177,0.40984,0
0.5,0.61392,0.40984,0
0.5,0.61322,0.41139,0
0.5,0.58935,0.41456,0
0.5,0.61172,0.41456,0
0.5,0.58774,0.41772,0
0.5,0.58861,0.41613,0
0.5,0.61076,0.41642,0
0.5,0.61018,0.41772,0
0.5,0.58615,0.42089,0
0.5,0.60872,0.42089,0
0.5,0.5845,0.42405,0
0.5,0.58544,0.42236,0
0.5,0.60759,0.42308,0
0.5,0.60717,0.42405,0
0.5,0.58288,0.42722,0
0.5,0.60575,0.42722,0
0.5,0.58115,0.43038,0
0.5,0.58228,0.42844,0
0.5,0.60443,0.42986,0
0.5,0.60421,0.43038,0
0.5,0.57944,0.43354,0
0.5,0.60287,0.43354,0
0.5,0.5774,0.43671,0
0.5,0.57911,0.43413,0
0.5,0.60136,0.43671,0
0.5,0.5752,0.43987,0
0.5,0.57595,0.43893,0
0.5,0.60127,0.43691,0
0.5,0.60011,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59873,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44434,0
0.5,0.5973,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.44821,0
0.5,0.59553,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45026,0
0.5,0.59363,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45308,0
0.5,0.59177,0.4553,0
0.5,0.59153,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58966,0.45886,0
0.5,0.55925,0.46203,0
0.5,0.56013,0.46109,0
0.5,0.58861,0.46056,0
0.5,0.58777,0.46203,0
0.5,0.55605,0.46519,0
0.5,0.55696,0.46434,0
0.5,0.58587,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58544,0.4659,0
0.5,0.58406,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47104,0
0.5,0.58196,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.5798,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47562,0
0.5,0.57745,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47965,0
0.5,0.57476,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.48299,0
0.5,0.52215,0.48218,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48305,0
0.5,0.57163,0.48418,0
0.5,0.4995,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48593,0
0.5,0.56789,0.48734,0
0.5,0.48018,0.49051,0
0.5,0.48101,0.49046,0
0.5,0.48418,0.49023,0
0.5,0.48734,0.48988,0
0.5,0.49051,0.48938,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.48842,0
0.5,0.56337,0.49051,0
0.5,0,0.49159,0
0.5,0.0031646,0.49117,0
0.5,0.0063291,0.49103,0
0.5,0.0094937,0.49097,0
0.5,0.012658,0.49096,0
0.5,0.015823,0.49096,0
0.5,0.018987,0.49096,0
0.5,0.022152,0.49096,0
0.5,0.025316,0.49096,0
0.5,0.028481,0.49096,0
0.5,0.031646,0.49096,0
0.5,0.03481,0.49096,0
0.5,0.037975,0.49096,0
0.5,0.041139,0.49096,0
0.5,0.044304,0.49096,0
0.5,0.047468,0.49096,0
0.5,0.050633,0.49096,0
0.5,0.053797,0.49096,0
0.5,0.056962,0.49096,0
0.5,0.060127,0.49096,0
0.5,0.063291,0.49096,0
0.5,0.066456,0.49096,0
0.5,0.06962,0.49096,0
0.5,0.072785,0.49096,0
0.5,0.075949,0.49096,0
0.5,0.079114,0.49096,0
0.5,0.082278,0.49096,0
0.5,0.085443,0.49096,0
0.5,0.088608,0.49096,0
0.5,0.091772,0.49096,0
0.5,0.094937,0.49096,0
0.5,0.098101,0.49096,0
0.5,0.10127,0.49096,0
0.5,0.10443,0.49096,0
0.5,0.10759,0.49096,0
0.5,0.11076,0.49096,0
0.5,0.11392,0.49096,0
0.5,0.11709,0.49096,0
0.5,0.12025,0.49096,0
0.5,0.12342,0.49096,0
0.5,0.12658,0.49096,0
0.5,0.12975,0.49096,0
0.5,0.13291,0.49096,0
0.5,0.13608,0.49096,0
0.5,0.13924,0.49096,0
0.5,0.14241,0.49096,0
0.5,0.14557,0.49096,0
0.5,0.14873,0.49096,0
0.5,0.1519,0.49096,0
0.5,0.15506,0.49096,0
0.5,0.15823,0.49096,0
0.5,0.16139,0.49096,0
0.5,0.16456,0.49096,0
0.5,0.16772,0.49096,0
0.5,0.17089,0.49096,0
0.5,0.17405,0.49096,0
0.5,0.17722,0.49096,0
0.5,0.18038,0.49095,0
0.5,0.18354,0.49095,0
0.5,0.18671,0.49095,0
0.5,0.18987,0.49095,0
0.5,0.19304,0.49095,0
0.5,0.1962,0.49095,0
0.5,0.19937,0.49095,0
0.5,0.20253,0.49095,0
0.5,0.2057,0.49095,0
0.5,0.20886,0.49095,0
0.5,0.21203,0.49095,0
0.5,0.21519,0.49095,0
0.5,0.21835,0.49095,0
0.5,0.22152,0.49095,0
0.5,0.22468,0.49095,0
0.5,0.22785,0.49095,0
0.5,0.23101,0.49095,0
0.5,0.23418,0.49095,0
0.5,0.23734,0.49095,0
0.5,0.24051,0.49095,0
0.5,0.24367,0.49095,0
0.5,0.24684,0.49095,0
0.5,0.25,0.49095,0
0.5,0.25316,0.49095,0
0.5,0.25633,0.49095,0
0.5,0.25949,0.49095,0
0.5,0.26266,0.49095,0
0.5,0.26582,0.49095,0
0.5,0.26899,0.49095,0
0.5,0.27215,0.49095,0
0.5,0.27532,0.49095,0
0.5,0.27848,0.49095,0
0.5,0.28165,0.49095,0
0.5,0.28481,0.49095,0
0.5,0.28797,0.49095,0
0.5,0.29114,0.49095,0
0.5,0.2943,0.49095,0
0.5,0.29747,0.49095,0
0.5,0.30063,0.49095,0
0.5,0.3038,0.49095,0
0.5,0.30696,0.49095,0
0.5,0.31013,0.49095,0
0.5,0.31329,0.49095,0
0.5,0.31646,0.49095,0
0.5,0.31962,0.49095,0
0.5,0.32278,0.49095,0
0.5,0.32595,0.49095,0
0.5,0.32911,0.49095,0
0.5,0.33228,0.49095,0
0.5,0.33544,0.49095,0
0.5,0.33861,0.49095,0
0.5,0.34177,0.49095,0
0.5,0.34494,0.49095,0
0.5,0.3481,0.49095,0
0.5,0.35127,0.49095,0
0.5,0.35443,0.49095,0
0.5,0.35759,0.49095,0
0.5,0.36076,0.49095,0
0.5,0.36392,0.49095,0
0.5,0.36709,0.49095,0
0.5,0.37025,0.49095,0
0.5,0.37342,0.49095,0
0.5,0.37658,0.49095,0
0.5,0.37975,0.49095,0
0.5,0.38291,0.49095,0
0.5,0.38608,0.49094,0
0.5,0.38924,0.49094,0
0.5,0.39241,0.49094,0
0.5,0.39557,0.49094,0
0.5,0.39873,0.49094,0
0.5,0.4019,0.49094,0
0.5,0.40506,0.49094,0
0.5,0.40823,0.49094,0
0.5,0.41139,0.49093,0
0.5,0.41456,0.49093,0
0.5,0.41772,0.49093,0
0.5,0.42089,0.49093,0
0.5,0.42405,0.49092,0
0.5,0.42722,0.49092,0
0.5,0.43038,0.49092,0
0.5,0.43354,0.49091,0
0.5,0.43671,0.49091,0
0.5,0.43987,0.4909,0
0.5,0.44304,0.4909,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49088,0
0.5,0.45253,0.49087,0
0.5,0.4557,0.49086,0
0.5,0.45886,0.49085,0
0.5,0.46203,0.49083,0
0.5,0.46519,0.4908,0
0.5,0.46835,0.49077,0
0.5,0.47152,0.49073,0
0.5,0.47468,0.49067,0
0.5,0.47785,0.49059,0
0.5,0.56013,0.49257,0
0.5,0.55802,0.49367,0
0.5,0.56329,0.49056,0
0.5,0.5538,0.49586,0
0.5,0.55151,0.49684,0
0.5,0.55696,0.49425,0
0.5,0.5443,0.4998,0
0.5,0.5437,0.5,0
0.5,0.54747,0.49864,0
0.5,0.55063,0.49724,0
0.5,0.53481,0.50302,0
0.5,0.53428,0.50316,0
0.5,0.53797,0.50208,0
0.5,0.54114,0.501,0
0.5,0.52532,0.50577,0
0.5,0.52292,0.50633,0
0.5,0.52848,0.50495,0
0.5,0.53165,0.50402,0
0.5,0.0031646,0.50883,0
0.5,0,0.5084,0
0.5,0.0063291,0.50897,0
0.5,0.0094937,0.50902,0
0.5,0.012658,0.50904,0
0.5,0.015823,0.50904,0
0.5,0.018987,0.50904,0
0.5,0.022152,0.50904,0
0.5,0.025316,0.50904,0
0.5,0.028481,0.50904,0
0.5,0.031646,0.50904,0
0.5,0.03481,0.50904,0
0.5,0.037975,0.50904,0
0.5,0.041139,0.50904,0
0.5,0.044304,0.50904,0
0.5,0.047468,0.50904,0
0.5,0.050633,0.50904,0
0.5,0.053797,0.50904,0
0.5,0.056962,0.50904,0
0.5,0.060127,0.50904,0
0.5,0.063291,0.50904,0
0.5,0.066456,0.50904,0
0.5,0.06962,0.50904,0
0.5,0.072785,0.50904,0
0.5,0.075949,0.50904,0
0.5,0.079114,0.50904,0
0.5,0.082278,0.50904,0
0.5,0.085443,0.50904,0
0.5,0.088608,0.50904,0
0.5,0.091772,0.50904,0
0.5,0.094937,0.50904,0
0.5,0.098101,0.50904,0
0.5,0.10127,0.50904,0
0.5,0.10443,0.50904,0
0.5,0.10759,0.50904,0
0.5,0.11076,0.50904,0
0.5,0.11392,0.50904,0
0.5,0.11709,0.50904,0
0.5,0.12025,0.50904,0
0.5,0.12342,0.50904,0
0.5,0.12658,0.50904,0
0.5,0.12975,0.50904,0
0.5,0.13291,0.50904,0
0.5,0.13608,0.50904,0
0.5,0.13924,0.50904,0
0.5,0.14241,0.50904,0
0.5,0.14557,0.50904,0
0.5,0.14873,0.50904,0
0.5,0.1519,0.50904,0
0.5,0.15506,0.50904,0
0.5,0.15823,0.50904,0
0.5,0.16139,0.50904,0
0.5,0.16456,0.50904,0
0.5,0.16772,0.50904,0
0.5,0.17089,0.50904,0
0.5,0.17405,0.50904,0
0.5,0.17722,0.50904,0
0.5,0.18038,0.50905,0
0.5,0.18354,0.50905,0
0.5,0.18671,0.50905,0
0.5,0.18987,0.50905,0
0.5,0.19304,0.50905,0
0.5,0.1962,0.50905,0
0.5,0.19937,0.50905,0
0.5,0.20253,0.50905,0
0.5,0.2057,0.50905,0
0.5,0.20886,0.50905,0
0.5,0.21203,0.50905,0
0.5,0.21519,0.50905,0
0.5,0.21835,0.50905,0
0.5,0.22152,0.50905,0
0.5,0.22468,0.50905,0
0.5,0.22785,0.50905,0
0.5,0.23101,0.50905,0
0.5,0.23418,0.50905,0
0.5,0.23734,0.50905,0
0.5,0.24051,0.50905,0
0.5,0.24367,0.50905,0
0.5,0.24684,0.50905,0
0.5,0.25,0.50905,0
0.5,0.25316,0.50905,0
0.5,0.25633,0.50905,0
0.5,0.25949,0.50905,0
0.5,0.26266,0.50905,0
0.5,0.26582,0.50905,0
0.5,0.26899,0.50905,0
0.5,0.27215,0.50905,0
0.5,0.27532,0.50905,0
0.5,0.27848,0.50905,0
0.5,0.28165,0.50905,0
0.5,0.28481,0.50905,0
0.5,0.28797,0.50905,0
0.5,0.29114,0.50905,0
0.5,0.2943,0.50905,0
0.5,0.29747,0.50905,0
0.5,0.30063,0.50905,0
0.5,0.3038,0.50905,0
0.5,0.30696,0.50905,0
0.5,0.31013,0.50905,0
0.5,0.31329,0.50905,0
0.5,0.31646,0.50905,0
0.5,0.31962,0.50905,0
0.5,0.32278,0.50905,0
0.5,0.32595,0.50905,0
0.5,0.32911,0.50905,0
0.5,0.33228,0.50905,0
0.5,0.33544,0.50905,0
0.5,0.33861,0.50905,0
0.5,0.34177,0.50905,0
0.5,0.34494,0.50905,0
0.5,0.3481,0.50905,0
0.5,0.35127,0.50905,0
0.5,0.35443,0.50906,0
0.5,0.35759,0.50906,0
0.5,0.36076,0.50906,0
0.5,0.36392,0.50906,0
0.5,0.36709,0.50906,0
0.5,0.37025,0.50906,0
0.5,0.37342,0.50906,0
0.5,0.37658,0.50906,0
0.5,0.37975,0.50906,0
0.5,0.38291,0.50906,0
0.5,0.38608,0.50906,0
0.5,0.38924,0.50906,0
0.5,0.39241,0.50907,0
0.5,0.39557,0.50907,0
0.5,0.39873,0.50907,0
0.5,0.4019,0.50907,0
0.5,0.40506,0.50907,0
0.5,0.40823,0.50908,0
0.5,0.41139,0.50908,0
0.5,0.41456,0.50908,0
0.5,0.41772,0.50908,0
0.5,0.42089,0.50909,0
0.5,0.42405,0.50909,0
0.5,0.42722,0.50909,0
0.5,0.43038,0.5091,0
0.5,0.43354,0.5091,0
0.5,0.43671,0.50911,0
0.5,0.43987,0.50912,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50913,0
0.5,0.44937,0.50914,0
0.5,0.45253,0.50916,0
0.5,0.4557,0.50917,0
0.5,0.45886,0.50919,0
0.5,0.46203,0.50921,0
0.5,0.46519,0.50923,0
0.5,0.46835,0.50926,0
0.5,0.47152,0.5093,0
0.5,0.47468,0.50935,0
0.5,0.47785,0.50942,0
0.5,0.48041,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50735,0
0.5,0.52215,0.50654,0
0.5,0.48101,0.50952,0
0.5,0.48418,0.50968,0
0.5,0.48734,0.5099,0
0.5,0.49051,0.51017,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.70598,0.20886,0
0.5,0.70886,0.20711,0
0.5,0.71203,0.20645,0
0.5,0.71519,0.20708,0
0.5,0.71753,0.20886,0
0.5,0.70268,0.21203,0
0.5,0.7057,0.20903,0
0.5,0.71835,0.21008,0
0.5,0.71925,0.21203,0
0.5,0.70025,0.21519,0
0.5,0.70253,0.21219,0
0.5,0.71952,0.21519,0
0.5,0.6981,0.21835,0
0.5,0.69937,0.21651,0
0.5,0.71886,0.21835,0
0.5,0.69613,0.22152,0
0.5,0.6962,0.22142,0
0.5,0.71835,0.21952,0
0.5,0.71762,0.22152,0
0.5,0.69403,0.22468,0
0.5,0.71592,0.22468,0
0.5,0.69202,0.22785,0
0.5,0.69304,0.22631,0
0.5,0.71519,0.22582,0
0.5,0.71401,0.22785,0
0.5,0.69009,0.23101,0
0.5,0.71203,0.23086,0
0.5,0.71194,0.23101,0
0.5,0.68806,0.23418,0
0.5,0.68987,0.23138,0
0.5,0.71003,0.23418,0
0.5,0.68612,0.23734,0
0.5,0.68671,0.23645,0
0.5,0.70886,0.23594,0
0.5,0.70803,0.23734,0
0.5,0.68415,0.24051,0
0.5,0.70601,0.24051,0
0.5,0.68215,0.24367,0
0.5,0.68354,0.24153,0
0.5,0.7057,0.24098,0
0.5,0.70411,0.24367,0
0.5,0.68029,0.24684,0
0.5,0.68038,0.2467,0
0.5,0.70253,0.2461,0
0.5,0.7021,0.24684,0
0.5,0.67829,0.25,0
0.5,0.70022,0.25,0
0.5,0.67641,0.25316,0
0.5,0.67722,0.25189,0
0.5,0.69937,0.25133,0
0.5,0.69831,0.25316,0
0.5,0.67452,0.25633,0
0.5,0.69631,0.25633,0
0.5,0.67255,0.25949,0
0.5,0.67405,0.25714,0
0.5,0.6962,0.2565,0
0.5,0.69451,0.25949,0
0.5,0.67073,0.26266,0
0.5,0.67089,0.26242,0
0.5,0.69304,0.26184,0
0.5,0.69258,0.26266,0
0.5,0.66878,0.26582,0
0.5,0.69072,0.26582,0
0.5,0.6669,0.26899,0
0.5,0.66772,0.26768,0
0.5,0.68987,0.26716,0
0.5,0.68884,0.26899,0
0.5,0.66505,0.27215,0
0.5,0.68692,0.27215,0
0.5,0.66316,0.27532,0
0.5,0.66456,0.27304,0
0.5,0.68671,0.27248,0
0.5,0.68514,0.27532,0
0.5,0.66145,0.27848,0
0.5,0.68354,0.27787,0
0.5,0.6832,0.27848,0
0.5,0.65952,0.28165,0
0.5,0.66139,0.27858,0
0.5,0.68138,0.28165,0
0.5,0.65771,0.28481,0
0.5,0.65823,0.28397,0
0.5,0.68038,0.28328,0
0.5,0.67956,0.28481,0
0.5,0.65583,0.28797,0
0.5,0.67778,0.28797,0
0.5,0.65399,0.29114,0
0.5,0.65506,0.28937,0
0.5,0.67722,0.28891,0
0.5,0.67603,0.29114,0
0.5,0.65229,0.2943,0
0.5,0.67412,0.2943,0
0.5,0.65048,0.29747,0
0.5,0.6519,0.29505,0
0.5,0.67405,0.29442,0
0.5,0.67236,0.29747,0
0.5,0.64881,0.30063,0
0.5,0.67089,0.29992,0
0.5,0.6705,0.30063,0
0.5,0.64688,0.3038,0
0.5,0.64873,0.30077,0
0.5,0.66882,0.3038,0
0.5,0.64506,0.30696,0
0.5,0.64557,0.30613,0
0.5,0.66772,0.30569,0
0.5,0.66707,0.30696,0
0.5,0.64325,0.31013,0
0.5,0.66532,0.31013,0
0.5,0.64152,0.31329,0
0.5,0.64241,0.31177,0
0.5,0.66456,0.31139,0
0.5,0.6635,0.31329,0
0.5,0.63986,0.31646,0
0.5,0.66161,0.31646,0
0.5,0.63816,0.31962,0
0.5,0.63924,0.31771,0
0.5,0.66139,0.31681,0
0.5,0.65992,0.31962,0
0.5,0.63654,0.32278,0
0.5,0.65823,0.32262,0
0.5,0.65814,0.32278,0
0.5,0.63478,0.32595,0
0.5,0.63608,0.32369,0
0.5,0.65661,0.32595,0
0.5,0.63307,0.32911,0
0.5,0.65506,0.32876,0
0.5,0.65489,0.32911,0
0.5,0.63116,0.33228,0
0.5,0.63291,0.3294,0
0.5,0.65332,0.33228,0
0.5,0.62943,0.33544,0
0.5,0.62975,0.33492,0
0.5,0.6519,0.33476,0
0.5,0.65154,0.33544,0
0.5,0.62767,0.33861,0
0.5,0.64981,0.33861,0
0.5,0.62605,0.34177,0
0.5,0.62658,0.34081,0
0.5,0.64873,0.34039,0
0.5,0.64797,0.34177,0
0.5,0.6244,0.34494,0
0.5,0.64618,0.34494,0
0.5,0.62281,0.3481,0
0.5,0.62342,0.34699,0
0.5,0.64557,0.346,0
0.5,0.64452,0.3481,0
0.5,0.6212,0.35127,0
0.5,0.64285,0.35127,0
0.5,0.61962,0.35443,0
0.5,0.62025,0.35326,0
0.5,0.64241,0.35208,0
0.5,0.6413,0.35443,0
0.5,0.618,0.35759,0
0.5,0.63966,0.35759,0
0.5,0.61641,0.36076,0
0.5,0.61709,0.35952,0
0.5,0.63924,0.35837,0
0.5,0.63812,0.36076,0
0.5,0.6148,0.36392,0
0.5,0.6365,0.36392,0
0.5,0.61319,0.36709,0
0.5,0.61392,0.36575,0
0.5,0.63608,0.36472,0
0.5,0.63498,0.36709,0
0.5,0.61158,0.37025,0
0.5,0.63337,0.37025,0
0.5,0.60996,0.37342,0
0.5,0.61076,0.37196,0
0.5,0.63291,0.37112,0
0.5,0.63185,0.37342,0
0.5,0.60834,0.37658,0
0.5,0.63026,0.37658,0
0.5,0.60669,0.37975,0
0.5,0.60759,0.37812,0
0.5,0.62975,0.37756,0
0.5,0.62874,0.37975,0
0.5,0.60507,0.38291,0
0.5,0.62717,0.38291,0
0.5,0.60344,0.38608,0
0.5,0.60443,0.38426,0
0.5,0.62658,0.38404,0
0.5,0.62565,0.38608,0
0.5,0.6019,0.38924,0
0.5,0.6241,0.38924,0
0.5,0.60034,0.39241,0
0.5,0.60127,0.39062,0
0.5,0.62342,0.39054,0
0.5,0.62257,0.39241,0
0.5,0.59881,0.39557,0
0.5,0.62101,0.39557,0
0.5,0.59722,0.39873,0
0.5,0.5981,0.39708,0
0.5,0.62025,0.39701,0
0.5,0.61946,0.39873,0
0.5,0.59566,0.4019,0
0.5,0.61791,0.4019,0
0.5,0.59406,0.40506,0
0.5,0.59494,0.40344,0
0.5,0.61709,0.40346,0
0.5,0.61635,0.40506,0
0.5,0.59249,0.40823,0
0.5,0.61483,0.40823,0
0.5,0.59089,0.41139,0
0.5,0.59177,0.40976,0
0.5,0.61392,0.40996,0
0.5,0.61328,0.41139,0
0.5,0.58932,0.41456,0
0.5,0.61178,0.41456,0
0.5,0.5877,0.41772,0
0.5,0.58861,0.41605,0
0.5,0.61076,0.41654,0
0.5,0.61023,0.41772,0
0.5,0.58611,0.42089,0
0.5,0.60877,0.42089,0
0.5,0.58446,0.42405,0
0.5,0.58544,0.42228,0
0.5,0.60759,0.4232,0
0.5,0.60722,0.42405,0
0.5,0.58285,0.42722,0
0.5,0.60581,0.42722,0
0.5,0.58111,0.43038,0
0.5,0.58228,0.42837,0
0.5,0.60443,0.42997,0
0.5,0.60425,0.43038,0
0.5,0.57941,0.43354,0
0.5,0.60292,0.43354,0
0.5,0.57737,0.43671,0
0.5,0.57911,0.43408,0
0.5,0.60142,0.43671,0
0.5,0.57519,0.43987,0
0.5,0.57595,0.43891,0
0.5,0.60127,0.43704,0
0.5,0.60015,0.43987,0
0.5,0.57284,0.44304,0
0.5,0.59876,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44312,0
0.5,0.5981,0.4444,0
0.5,0.59732,0.4462,0
0.5,0.56888,0.44937,0
0.5,0.56962,0.44821,0
0.5,0.59556,0.44937,0
0.5,0.56682,0.45253,0
0.5,0.59494,0.45031,0
0.5,0.59367,0.45253,0
0.5,0.56452,0.4557,0
0.5,0.56646,0.45308,0
0.5,0.59177,0.45539,0
0.5,0.59159,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58974,0.45886,0
0.5,0.55925,0.46203,0
0.5,0.56013,0.46109,0
0.5,0.58861,0.4607,0
0.5,0.58785,0.46203,0
0.5,0.55605,0.46519,0
0.5,0.55696,0.46434,0
0.5,0.58596,0.46519,0
0.5,0.55232,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58544,0.46605,0
0.5,0.58413,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47112,0
0.5,0.58201,0.47152,0
0.5,0.5424,0.47468,0
0.5,0.5443,0.47363,0
0.5,0.54747,0.47181,0
0.5,0.57984,0.47468,0
0.5,0.5355,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47567,0
0.5,0.57746,0.47785,0
0.5,0.52649,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47966,0
0.5,0.57477,0.48101,0
0.5,0.51408,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.48299,0
0.5,0.52215,0.48218,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48305,0
0.5,0.57163,0.48418,0
0.5,0.4995,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48572,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48445,0
0.5,0.56962,0.48594,0
0.5,0.5679,0.48734,0
0.5,0.47975,0.49051,0
0.5,0.48101,0.49044,0
0.5,0.48418,0.49021,0
0.5,0.48734,0.48987,0
0.5,0.49051,0.48937,0
0.5,0.49367,0.4887,0
0.5,0.49684,0.48795,0
0.5,0.56646,0.48843,0
0.5,0.56338,0.49051,0
0.5,0,0.49152,0
0.5,0.0031646,0.49111,0
0.5,0.0063291,0.49099,0
0.5,0.0094937,0.49094,0
0.5,0.012658,0.49093,0
0.5,0.015823,0.49093,0
0.5,0.018987,0.49093,0
0.5,0.022152,0.49093,0
0.5,0.025316,0.49093,0
0.5,0.028481,0.49093,0
0.5,0.031646,0.49093,0
0.5,0.03481,0.49093,0
0.5,0.037975,0.49093,0
0.5,0.041139,0.49093,0
0.5,0.044304,0.49093,0
0.5,0.047468,0.49093,0
0.5,0.050633,0.49093,0
0.5,0.053797,0.49093,0
0.5,0.056962,0.49093,0
0.5,0.060127,0.49093,0
0.5,0.063291,0.49093,0
0.5,0.066456,0.49093,0
0.5,0.06962,0.49093,0
0.5,0.072785,0.49093,0
0.5,0.075949,0.49093,0
0.5,0.079114,0.49093,0
0.5,0.082278,0.49093,0
0.5,0.085443,0.49093,0
0.5,0.088608,0.49093,0
0.5,0.091772,0.49093,0
0.5,0.094937,0.49093,0
0.5,0.098101,0.49093,0
0.5,0.10127,0.49093,0
0.5,0.10443,0.49093,0
0.5,0.10759,0.49093,0
0.5,0.11076,0.49093,0
0.5,0.11392,0.49093,0
0.5,0.11709,0.49093,0
0.5,0.12025,0.49093,0
0.5,0.12342,0.49093,0
0.5,0.12658,0.49093,0
0.5,0.12975,0.49093,0
0.5,0.13291,0.49093,0
0.5,0.13608,0.49093,0
0.5,0.13924,0.49093,0
0.5,0.14241,0.49093,0
0.5,0.14557,0.49093,0
0.5,0.14873,0.49093,0
0.5,0.1519,0.49093,0
0.5,0.15506,0.49093,0
0.5,0.15823,0.49093,0
0.5,0.16139,0.49093,0
0.5,0.16456,0.49093,0
0.5,0.16772,0.49093,0
0.5,0.17089,0.49093,0
0.5,0.17405,0.49093,0
0.5,0.17722,0.49093,0
0.5,0.18038,0.49093,0
0.5,0.18354,0.49093,0
0.5,0.18671,0.49093,0
0.5,0.18987,0.49093,0
0.5,0.19304,0.49093,0
0.5,0.1962,0.49093,0
0.5,0.19937,0.49093,0
0.5,0.20253,0.49093,0
0.5,0.2057,0.49093,0
0.5,0.20886,0.49093,0
0.5,0.21203,0.49093,0
0.5,0.21519,0.49093,0
0.5,0.21835,0.49093,0
0.5,0.22152,0.49093,0
0.5,0.22468,0.49093,0
0.5,0.22785,0.49093,0
0.5,0.23101,0.49093,0
0.5,0.23418,0.49093,0
0.5,0.23734,0.49093,0
0.5,0.24051,0.49093,0
0.5,0.24367,0.49093,0
0.5,0.24684,0.49093,0
0.5,0.25,0.49093,0
0.5,0.25316,0.49093,0
0.5,0.25633,0.49093,0
0.5,0.25949,0.49093,0
0.5,0.26266,0.49093,0
0.5,0.26582,0.49093,0
0.5,0.26899,0.49093,0
0.5,0.27215,0.49093,0
0.5,0.27532,0.49093,0
0.5,0.27848,0.49093,0
0.5,0.28165,0.49093,0
0.5,0.28481,0.49093,0
0.5,0.28797,0.49093,0
0.5,0.29114,0.49093,0
0.5,0.2943,0.49093,0
0.5,0.29747,0.49093,0
0.5,0.30063,0.49093,0
0.5,0.3038,0.49093,0
0.5,0.30696,0.49093,0
0.5,0.31013,0.49093,0
0.5,0.31329,0.49093,0
0.5,0.31646,0.49093,0
0.5,0.31962,0.49093,0
0.5,0.32278,0.49093,0
0.5,0.32595,0.49093,0
0.5,0.32911,0.49093,0
0.5,0.33228,0.49092,0
0.5,0.33544,0.49092,0
0.5,0.33861,0.49092,0
0.5,0.34177,0.49092,0
0.5,0.34494,0.49092,0
0.5,0.3481,0.49092,0
0.5,0.35127,0.49092,0
0.5,0.35443,0.49092,0
0.5,0.35759,0.49092,0
0.5,0.36076,0.49092,0
0.5,0.36392,0.49092,0
0.5,0.36709,0.49092,0
0.5,0.37025,0.49092,0
0.5,0.37342,0.49092,0
0.5,0.37658,0.49092,0
0.5,0.37975,0.49092,0
0.5,0.38291,0.49092,0
0.5,0.38608,0.49092,0
0.5,0.38924,0.49092,0
0.5,0.39241,0.49092,0
0.5,0.39557,0.49092,0
0.5,0.39873,0.49091,0
0.5,0.4019,0.49091,0
0.5,0.40506,0.49091,0
0.5,0.40823,0.49091,0
0.5,0.41139,0.49091,0
0.5,0.41456,0.49091,0
0.5,0.41772,0.49091,0
0.5,0.42089,0.4909,0
0.5,0.42405,0.4909,0
0.5,0.42722,0.4909,0
0.5,0.43038,0.49089,0
0.5,0.43354,0.49089,0
0.5,0.43671,0.49089,0
0.5,0.43987,0.49088,0
0.5,0.44304,0.49087,0
0.5,0.4462,0.49087,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49085,0
0.5,0.4557,0.49084,0
0.5,0.45886,0.49082,0
0.5,0.46203,0.49081,0
0.5,0.46519,0.49078,0
0.5,0.46835,0.49075,0
0.5,0.47152,0.49071,0
0.5,0.47468,0.49065,0
0.5,0.47785,0.49057,0
0.5,0.56013,0.49258,0
0.5,0.55803,0.49367,0
0.5,0.56329,0.49057,0
0.5,0.5538,0.49586,0
0.5,0.55152,0.49684,0
0.5,0.55696,0.49426,0
0.5,0.5443,0.4998,0
0.5,0.54372,0.5,0
0.5,0.54747,0.49864,0
0.5,0.55063,0.49725,0
0.5,0.53481,0.50302,0
0.5,0.53429,0.50316,0
0.5,0.53797,0.50208,0
0.5,0.54114,0.501,0
0.5,0.52532,0.50578,0
0.5,0.52293,0.50633,0
0.5,0.52848,0.50495,0
0.5,0.53165,0.50402,0
0.5,0.0031646,0.50887,0
0.5,0,0.50845,0
0.5,0.0063291,0.50901,0
0.5,0.0094937,0.50905,0
0.5,0.012658,0.50907,0
0.5,0.015823,0.50907,0
0.5,0.018987,0.50907,0
0.5,0.022152,0.50907,0
0.5,0.025316,0.50907,0
0.5,0.028481,0.50907,0
0.5,0.031646,0.50907,0
0.5,0.03481,0.50907,0
0.5,0.037975,0.50907,0
0.5,0.041139,0.50907,0
0.5,0.044304,0.50907,0
0.5,0.047468,0.50907,0
0.5,0.050633,0.50907,0
0.5,0.053797,0.50907,0
0.5,0.056962,0.50907,0
0.5,0.060127,0.50907,0
0.5,0.063291,0.50907,0
0.5,0.066456,0.50907,0
0.5,0.06962,0.50907,0
0.5,0.072785,0.50907,0
0.5,0.075949,0.50907,0
0.5,0.079114,0.50907,0
0.5,0.082278,0.50907,0
0.5,0.085443,0.50907,0
0.5,0.088608,0.50907,0
0.5,0.091772,0.50907,0
0.5,0.094937,0.50907,0
0.5,0.098101,0.50907,0
0.5,0.10127,0.50907,0
0.5,0.10443,0.50907,0
0.5,0.10759,0.50907,0
0.5,0.11076,0.50907,0
0.5,0.11392,0.50907,0
0.5,0.11709,0.50907,0
0.5,0.12025,0.50907,0
0.5,0.12342,0.50907,0
0.5,0.12658,0.50907,0
0.5,0.12975,0.50907,0
0.5,0.13291,0.50907,0
0.5,0.13608,0.50907,0
0.5,0.13924,0.50907,0
0.5,0.14241,0.50907,0
0.5,0.14557,0.50907,0
0.5,0.14873,0.50907,0
0.5,0.1519,0.50907,0
0.5,0.15506,0.50907,0
0.5,0.15823,0.50907,0
0.5,0.16139,0.50907,0
0.5,0.16456,0.50907,0
0.5,0.16772,0.50907,0
0.5,0.17089,0.50907,0
0.5,0.17405,0.50907,0
0.5,0.17722,0.50907,0
0.5,0.18038,0.50907,0
0.5,0.18354,0.50907,0
0.5,0.18671,0.50907,0
0.5,0.18987,0.50907,0
0.5,0.19304,0.50907,0
0.5,0.1962,0.50907,0
0.5,0.19937,0.50907,0
0.5,0.20253,0.50907,0
0.5,0.2057,0.50907,0
0.5,0.20886,0.50907,0
0.5,0.21203,0.50907,0
0.5,0.21519,0.50907,0
0.5,0.21835,0.50907,0
0.5,0.22152,0.50907,0
0.5,0.22468,0.50907,0
0.5,0.22785,0.50907,0
0.5,0.23101,0.50907,0
0.5,0.23418,0.50907,0
0.5,0.23734,0.50907,0
0.5,0.24051,0.50907,0
0.5,0.24367,0.50907,0
0.5,0.24684,0.50907,0
0.5,0.25,0.50907,0
0.5,0.25316,0.50907,0
0.5,0.25633,0.50907,0
0.5,0.25949,0.50907,0
0.5,0.26266,0.50907,0
0.5,0.26582,0.50907,0
0.5,0.26899,0.50907,0
0.5,0.27215,0.50907,0
0.5,0.27532,0.50907,0
0.5,0.27848,0.50907,0
0.5,0.28165,0.50907,0
0.5,0.28481,0.50907,0
0.5,0.28797,0.50908,0
0.5,0.29114,0.50908,0
0.5,0.2943,0.50908,0
0.5,0.29747,0.50908,0
0.5,0.30063,0.50908,0
0.5,0.3038,0.50908,0
0.5,0.30696,0.50908,0
0.5,0.31013,0.50908,0
0.5,0.31329,0.50908,0
0.5,0.31646,0.50908,0
0.5,0.31962,0.50908,0
0.5,0.32278,0.50908,0
0.5,0.32595,0.50908,0
0.5,0.32911,0.50908,0
0.5,0.33228,0.50908,0
0.5,0.33544,0.50908,0
0.5,0.33861,0.50908,0
0.5,0.34177,0.50908,0
0.5,0.34494,0.50908,0
0.5,0.3481,0.50908,0
0.5,0.35127,0.50908,0
0.5,0.35443,0.50908,0
0.5,0.35759,0.50908,0
0.5,0.36076,0.50908,0
0.5,0.36392,0.50908,0
0.5,0.36709,0.50908,0
0.5,0.37025,0.50908,0
0.5,0.37342,0.50908,0
0.5,0.37658,0.50909,0
0.5,0.37975,0.50909,0
0.5,0.38291,0.50909,0
0.5,0.38608,0.50909,0
0.5,0.38924,0.50909,0
0.5,0.39241,0.50909,0
0.5,0.39557,0.50909,0
0.5,0.39873,0.50909,0
0.5,0.4019,0.5091,0
0.5,0.40506,0.5091,0
0.5,0.40823,0.5091,0
0.5,0.41139,0.5091,0
0.5,0.41456,0.50911,0
0.5,0.41772,0.50911,0
0.5,0.42089,0.50911,0
0.5,0.42405,0.50911,0
0.5,0.42722,0.50912,0
0.5,0.43038,0.50912,0
0.5,0.43354,0.50913,0
0.5,0.43671,0.50913,0
0.5,0.43987,0.50914,0
0.5,0.44304,0.50915,0
0.5,0.4462,0.50916,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.50918,0
0.5,0.4557,0.50919,0
0.5,0.45886,0.50921,0
0.5,0.46203,0.50923,0
0.5,0.46519,0.50925,0
0.5,0.46835,0.50928,0
0.5,0.47152,0.50932,0
0.5,0.47468,0.50937,0
0.5,0.47785,0.50944,0
0.5,0.47991,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50735,0
0.5,0.52215,0.50654,0
0.5,0.48101,0.50954,0
0.5,0.48418,0.5097,0
0.5,0.48734,0.50991,0
0.5,0.49051,0.51017,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.262972,0.00172882,0.000788905,0.00179535,0.476513,0.258354,0.152795,0.00291507,0.106418,0.0360008,0.0294771,2220,0,9,3,3,1
1,0.0063,-0.276058,0.00182458,0.000869582,0.00179553,0.314484,0.0874583,0.15709,0.00222566,0.10542,0.0367954,0.0313935,2220,0,3,3,3,1
2,0.0066,-0.289139,0.0019207,0.000954154,0.00179574,0.314375,0.0870904,0.159203,0.00222106,0.109919,0.0400832,0.0327017,2220,0,3,3,3,1
3,0.0069,-0.302201,0.00201987,0.00104259,0.001796,0.31342,0.0854679,0.156952,0.00235008,0.109607,0.0400461,0.0330186,2220,0,3,3,3,1
4,0.0072,-0.315233,0.00212628,0.00113483,0.00179638,0.304128,0.0833562,0.153294,0.00268339,0.111216,0.0400356,0.0329439,2220,0,3,3,3,1
5,0.0075,-0.328248,0.00223642,0.00123092,0.00179681,0.284251,0.0786396,0.150185,0.0024535,0.110904,0.0372956,0.0306575,2220,0,3,3,3,1
6,0.0078,-0.341237,0.00235192,0.00133082,0.00179733,0.378961,0.105342,0.195277,0.00277402,0.105789,0.0366623,0.0303734,2220,0,4,4,4,1
7,0.0081,-0.354187,0.00247248,0.00143445,0.00179802,0.385246,0.110427,0.19669,0.00278426,0.106895,0.0349635,0.0293302,2220,0,4,4,4,1
8,0.0084,-0.367102,0.00259904,0.00154181,0.00179885,0.403556,0.110134,0.201708,0.00310784,0.104211,0.0355561,0.0286556,2220,0,4,4,4,1
9,0.0087,-0.379981,0.00273205,0.0016529,0.00179982,0.408895,0.109871,0.202736,0.00308813,0.106725,0.037664,0.0301629,2220,0,4,4,4,1
10,0.009,-0.392813,0.00287441,0.00176764,0.001801,0.47378,0.13167,0.241914,0.00367155,0.10936,0.0367099,0.0299377,2220,0,5,5,5,1
11,0.0093,-0.405588,0.00302929,0.00188596,0.00180244,0.495635,0.133934,0.249359,0.00398336,0.106262,0.0367316,0.0300152,2220,0,5,5,5,1
12,0.0096,-0.4183,0.00319865,0.00200782,0.00180416,0.631759,0.173801,0.303491,0.00474317,0.111107,0.0404721,0.0327537,2220,0,6,6,6,1
13,0.0099,-0.430944,0.00338362,0.00213316,0.00180622,0.735207,0.203796,0.350878,0.0056937,0.117286,0.041685,0.0345917,2220,0,7,7,7,1
14,0.0102,-0.443262,0.0036673,0.00226061,0.00180991,1.54546,0.416783,0.727612,0.00983194,0.113376,0.0409111,0.0332014,2220,0,15,15,15,1
15,0.0105,-0.401293,0.0422692,0.00210675,0.00208462,75.1937,22.3781,34.3878,0.307196,0.41073,0.139894,0.113861,2544,0,590,568,568,3
16,0.0108,-0.390088,0.0582996,0.00210644,0.0022029,41.2237,11.8906,19.3936,0.15982,0.278853,0.0995287,0.0787622,2708,0,284,283,283,2
17,0.0111,-0.375713,0.0766898,0.00208517,0.00233784,54.7747,15.481,25.8116,0.196956,0.303269,0.109743,0.0852431,2827,0,359,357,357,2
18,0.0114,-0.36214,0.0942875,0.00206416,0.00246885,48.7642,14.3649,22.5349,0.189268,0.302677,0.10887,0.0829645,2988,0,323,321,321,2
19,0.0117,-0.354147,0.108177,0.00207172,0.00256866,44.6601,13.3173,20.5505,0.156493,0.349648,0.120721,0.0929836,3117,0,271,270,270,2
20,0.012,-0.351408,0.118811,0.00210841,0.00263739,22.0531,6.69438,9.95934,0.0977792,0.176616,0.0622121,0.0476029,3117,0,132,129,129,1


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49136,0.48734,0
0.5,0.49367,0.48707,0
0.5,0.49684,0.4868,0
0.5,0.5,0.48696,0
0.5,0.50155,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48876,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48875,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48874,0
0.5,0.36076,0.48874,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48873,0
0.5,0.38291,0.48873,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48872,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.48871,0
0.5,0.40823,0.48871,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.4887,0
0.5,0.41772,0.4887,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48869,0
0.5,0.42722,0.48869,0
0.5,0.43038,0.48868,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48867,0
0.5,0.43987,0.48866,0
0.5,0.44304,0.48865,0
0.5,0.4462,0.48864,0
0.5,0.44937,0.48862,0
0.5,0.45253,0.4886,0
0.5,0.4557,0.48858,0
0.5,0.45886,0.48856,0
0.5,0.46203,0.48853,0
0.5,0.46519,0.48849,0
0.5,0.46835,0.48844,0
0.5,0.47152,0.48838,0
0.5,0.47468,0.4883,0
0.5,0.47785,0.4882,0
0.5,0.48101,0.48808,0
0.5,0.48418,0.48791,0
0.5,0.48734,0.48769,0
0.5,0.49051,0.48742,0
0.5,0.50316,0.48774,0
0.5,0.50633,0.48988,0
0.5,0.50692,0.49051,0
0.5,0.50934,0.49367,0
0.5,0.50949,0.49393,0
0.5,0.51074,0.49684,0
0.5,0.51098,0.5,0
0.5,0.5104,0.50316,0
0.5,0.50949,0.50469,0
0.5,0.50826,0.50633,0
0.5,0.50633,0.50835,0
0.5,0.50502,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51124,0
0.5,0.26899,0.51124,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51125,0
0.5,0.33228,0.51125,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51126,0
0.5,0.36076,0.51126,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51127,0
0.5,0.37975,0.51127,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51128,0
0.5,0.39557,0.51128,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.51129,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.5113,0
0.5,0.41456,0.5113,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51131,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51132,0
0.5,0.43038,0.51133,0
0.5,0.43354,0.51133,0
0.5,0.43671,0.51134,0
0.5,0.43987,0.51135,0
0.5,0.44304,0.51136,0
0.5,0.4462,0.51137,0
0.5,0.44937,0.51139,0
0.5,0.45253,0.5114,0
0.5,0.4557,0.51142,0
0.5,0.45886,0.51145,0
0.5,0.46203,0.51148,0
0.5,0.46519,0.51152,0
0.5,0.46835,0.51156,0
0.5,0.47152,0.51161,0
0.5,0.47468,0.51168,0
0.5,0.47785,0.51176,0
0.5,0.48101,0.51185,0
0.5,0.48418,0.51197,0
0.5,0.48734,0.51209,0
0.5,0.49051,0.51222,0
0.5,0.49367,0.5123,0
0.5,0.49684,0.51224,0
0.5,0.5,0.5118,0
0.5,0.50316,0.5108,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48997,0.48734,0
0.5,0.49051,0.48727,0
0.5,0.49367,0.48682,0
0.5,0.49684,0.48646,0
0.5,0.5,0.48649,0
0.5,0.50316,0.48716,0
0.5,0.50354,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48874,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48873,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.48871,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.4887,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48869,0
0.5,0.42722,0.48868,0
0.5,0.43038,0.48868,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48866,0
0.5,0.43987,0.48865,0
0.5,0.44304,0.48864,0
0.5,0.4462,0.48863,0
0.5,0.44937,0.48861,0
0.5,0.45253,0.4886,0
0.5,0.4557,0.48857,0
0.5,0.45886,0.48855,0
0.5,0.46203,0.48851,0
0.5,0.46519,0.48847,0
0.5,0.46835,0.48842,0
0.5,0.47152,0.48836,0
0.5,0.47468,0.48828,0
0.5,0.47785,0.48817,0
0.5,0.48101,0.48803,0
0.5,0.48418,0.48785,0
0.5,0.48734,0.48761,0
0.5,0.50633,0.48909,0
0.5,0.50766,0.49051,0
0.5,0.50949,0.49304,0
0.5,0.50985,0.49367,0
0.5,0.511,0.49684,0
0.5,0.51118,0.5,0
0.5,0.5106,0.50316,0
0.5,0.50949,0.50504,0
0.5,0.50854,0.50633,0
0.5,0.50633,0.50864,0
0.5,0.50533,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51124,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51125,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51126,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51127,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51128,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.51129,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.5113,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51131,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51132,0
0.5,0.43038,0.51133,0
0.5,0.43354,0.51134,0
0.5,0.43671,0.51135,0
0.5,0.43987,0.51136,0
0.5,0.44304,0.51137,0
0.5,0.4462,0.51138,0
0.5,0.44937,0.5114,0
0.5,0.45253,0.51142,0
0.5,0.4557,0.51144,0
0.5,0.45886,0.51147,0
0.5,0.46203,0.5115,0
0.5,0.46519,0.51154,0
0.5,0.46835,0.51158,0
0.5,0.47152,0.51164,0
0.5,0.47468,0.51171,0
0.5,0.47785,0.5118,0
0.5,0.48101,0.51191,0
0.5,0.48418,0.51203,0
0.5,0.48734,0.51218,0
0.5,0.49051,0.51233,0
0.5,0.49367,0.51244,0
0.5,0.49684,0.51241,0
0.5,0.5,0.51198,0
0.5,0.50316,0.511,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48888,0.48734,0
0.5,0.49051,0.48709,0
0.5,0.49367,0.48655,0
0.5,0.49684,0.48608,0
0.5,0.5,0.48598,0
0.5,0.50316,0.48649,0
0.5,0.50499,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48868,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48866,0
0.5,0.43987,0.48865,0
0.5,0.44304,0.48864,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.48861,0
0.5,0.45253,0.48859,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48854,0
0.5,0.46203,0.4885,0
0.5,0.46519,0.48846,0
0.5,0.46835,0.48841,0
0.5,0.47152,0.48834,0
0.5,0.47468,0.48825,0
0.5,0.47785,0.48814,0
0.5,0.48101,0.48799,0
0.5,0.48418,0.48779,0
0.5,0.48734,0.48752,0
0.5,0.50633,0.48818,0
0.5,0.50852,0.49051,0
0.5,0.50949,0.49191,0
0.5,0.5104,0.49367,0
0.5,0.51131,0.49684,0
0.5,0.51141,0.5,0
0.5,0.51082,0.50316,0
0.5,0.50949,0.50546,0
0.5,0.50886,0.50633,0
0.5,0.50633,0.50897,0
0.5,0.50571,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51132,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51133,0
0.5,0.43038,0.51134,0
0.5,0.43354,0.51134,0
0.5,0.43671,0.51135,0
0.5,0.43987,0.51136,0
0.5,0.44304,0.51137,0
0.5,0.4462,0.51139,0
0.5,0.44937,0.51141,0
0.5,0.45253,0.51143,0
0.5,0.4557,0.51145,0
0.5,0.45886,0.51148,0
0.5,0.46203,0.51152,0
0.5,0.46519,0.51156,0
0.5,0.46835,0.51161,0
0.5,0.47152,0.51167,0
0.5,0.47468,0.51175,0
0.5,0.47785,0.51184,0
0.5,0.48101,0.51196,0
0.5,0.48418,0.5121,0
0.5,0.48734,0.51227,0
0.5,0.49051,0.51245,0
0.5,0.49367,0.51259,0
0.5,0.49684,0.51259,0
0.5,0.5,0.51219,0
0.5,0.50316,0.51123,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48776,0.48734,0
0.5,0.49051,0.48683,0
0.5,0.49367,0.48611,0
0.5,0.49684,0.48539,0
0.5,0.5,0.48499,0
0.5,0.50316,0.48522,0
0.5,0.50633,0.48652,0
0.5,0.50738,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48823,0
0.5,0.47785,0.48811,0
0.5,0.48101,0.48795,0
0.5,0.48418,0.48772,0
0.5,0.48734,0.4874,0
0.5,0.50949,0.48986,0
0.5,0.50989,0.49051,0
0.5,0.51115,0.49367,0
0.5,0.51171,0.49684,0
0.5,0.51169,0.5,0
0.5,0.51108,0.50316,0
0.5,0.50949,0.50596,0
0.5,0.50924,0.50633,0
0.5,0.50633,0.50937,0
0.5,0.50618,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51132,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51133,0
0.5,0.43038,0.51134,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51137,0
0.5,0.44304,0.51138,0
0.5,0.4462,0.5114,0
0.5,0.44937,0.51142,0
0.5,0.45253,0.51144,0
0.5,0.4557,0.51147,0
0.5,0.45886,0.5115,0
0.5,0.46203,0.51153,0
0.5,0.46519,0.51158,0
0.5,0.46835,0.51163,0
0.5,0.47152,0.5117,0
0.5,0.47468,0.51178,0
0.5,0.47785,0.51188,0
0.5,0.48101,0.51201,0
0.5,0.48418,0.51217,0
0.5,0.48734,0.51236,0
0.5,0.49051,0.51258,0
0.5,0.49186,0.51266,0
0.5,0.5,0.51244,0
0.5,0.49815,0.51266,0
0.5,0.50316,0.51151,0
0.5,0.49367,0.51279,0
0.5,0.49684,0.51284,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.53649,0.40823,0
0.5,0.53797,0.40698,0
0.5,0.54114,0.40572,0
0.5,0.5443,0.40602,0
0.5,0.54695,0.40823,0
0.5,0.5338,0.41139,0
0.5,0.53481,0.40998,0
0.5,0.54747,0.40946,0
0.5,0.54804,0.41139,0
0.5,0.53165,0.41456,0
0.5,0.54789,0.41456,0
0.5,0.52948,0.41772,0
0.5,0.53165,0.41456,0
0.5,0.54747,0.41607,0
0.5,0.54713,0.41772,0
0.5,0.52792,0.42089,0
0.5,0.52848,0.41984,0
0.5,0.5461,0.42089,0
0.5,0.52609,0.42405,0
0.5,0.54458,0.42405,0
0.5,0.52412,0.42722,0
0.5,0.52532,0.42529,0
0.5,0.5443,0.42458,0
0.5,0.54314,0.42722,0
0.5,0.52255,0.43038,0
0.5,0.54182,0.43038,0
0.5,0.52075,0.43354,0
0.5,0.52215,0.43116,0
0.5,0.54114,0.43188,0
0.5,0.54044,0.43354,0
0.5,0.51912,0.43671,0
0.5,0.53883,0.43671,0
0.5,0.51764,0.43987,0
0.5,0.51899,0.43701,0
0.5,0.53797,0.43838,0
0.5,0.53738,0.43987,0
0.5,0.51612,0.44304,0
0.5,0.53617,0.44304,0
0.5,0.51413,0.4462,0
0.5,0.51582,0.44351,0
0.5,0.53481,0.44561,0
0.5,0.53449,0.4462,0
0.5,0.51281,0.44937,0
0.5,0.53297,0.44937,0
0.5,0.51115,0.45253,0
0.5,0.51266,0.44974,0
0.5,0.53165,0.4524,0
0.5,0.5316,0.45253,0
0.5,0.50927,0.4557,0
0.5,0.50949,0.45531,0
0.5,0.53017,0.4557,0
0.5,0.50772,0.45886,0
0.5,0.52848,0.45871,0
0.5,0.5284,0.45886,0
0.5,0.50632,0.46203,0
0.5,0.50633,0.46201,0
0.5,0.52722,0.46203,0
0.5,0.50428,0.46519,0
0.5,0.52577,0.46519,0
0.5,0.50272,0.46835,0
0.5,0.50316,0.46755,0
0.5,0.52532,0.46606,0
0.5,0.52413,0.46835,0
0.5,0.50102,0.47152,0
0.5,0.52272,0.47152,0
0.5,0.49902,0.47468,0
0.5,0.5,0.47317,0
0.5,0.52215,0.47278,0
0.5,0.52143,0.47468,0
0.5,0.49727,0.47785,0
0.5,0.51985,0.47785,0
0.5,0.49508,0.48101,0
0.5,0.49684,0.4787,0
0.5,0.51899,0.47964,0
0.5,0.51844,0.48101,0
0.5,0.49211,0.48418,0
0.5,0.49367,0.48269,0
0.5,0.51729,0.48418,0
0.5,0.48599,0.48734,0
0.5,0.48734,0.48703,0
0.5,0.49051,0.48558,0
0.5,0.5159,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48792,0
0.5,0.48418,0.48763,0
0.5,0.51582,0.48755,0
0.5,0.51477,0.49051,0
0.5,0.51385,0.49367,0
0.5,0.51305,0.49684,0
0.5,0.51266,0.49833,0
0.5,0.51228,0.5,0
0.5,0.51144,0.50316,0
0.5,0.50981,0.50633,0
0.5,0.50949,0.50674,0
0.5,0.50691,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51187,0
0.5,0.50036,0.51266,0
0.5,0.50633,0.50998,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.55224,0.37658,0
0.5,0.5538,0.37536,0
0.5,0.55696,0.37407,0
0.5,0.56013,0.37434,0
0.5,0.56308,0.37658,0
0.5,0.54945,0.37975,0
0.5,0.55063,0.37812,0
0.5,0.56329,0.37707,0
0.5,0.56401,0.37975,0
0.5,0.54762,0.38291,0
0.5,0.56384,0.38291,0
0.5,0.5454,0.38608,0
0.5,0.54747,0.38316,0
0.5,0.56329,0.38477,0
0.5,0.56298,0.38608,0
0.5,0.54349,0.38924,0
0.5,0.5443,0.3879,0
0.5,0.56201,0.38924,0
0.5,0.54173,0.39241,0
0.5,0.5606,0.39241,0
0.5,0.5399,0.39557,0
0.5,0.54114,0.39347,0
0.5,0.56013,0.39333,0
0.5,0.55904,0.39557,0
0.5,0.53843,0.39873,0
0.5,0.55754,0.39873,0
0.5,0.53694,0.4019,0
0.5,0.53797,0.39984,0
0.5,0.55696,0.4,0
0.5,0.55625,0.4019,0
0.5,0.53505,0.40506,0
0.5,0.55477,0.40506,0
0.5,0.53335,0.40823,0
0.5,0.53481,0.4055,0
0.5,0.5538,0.40679,0
0.5,0.5531,0.40823,0
0.5,0.53204,0.41139,0
0.5,0.55185,0.41139,0
0.5,0.53008,0.41456,0
0.5,0.53165,0.41211,0
0.5,0.55063,0.41399,0
0.5,0.55037,0.41456,0
0.5,0.5285,0.41772,0
0.5,0.5487,0.41772,0
0.5,0.52701,0.42089,0
0.5,0.52848,0.41777,0
0.5,0.54747,0.42025,0
0.5,0.54723,0.42089,0
0.5,0.52523,0.42405,0
0.5,0.52532,0.42392,0
0.5,0.54599,0.42405,0
0.5,0.52343,0.42722,0
0.5,0.5443,0.42703,0
0.5,0.54419,0.42722,0
0.5,0.52219,0.43038,0
0.5,0.54278,0.43038,0
0.5,0.52032,0.43354,0
0.5,0.52215,0.43047,0
0.5,0.54139,0.43354,0
0.5,0.51858,0.43671,0
0.5,0.51899,0.43596,0
0.5,0.54114,0.43404,0
0.5,0.5398,0.43671,0
0.5,0.51714,0.43987,0
0.5,0.53809,0.43987,0
0.5,0.5155,0.44304,0
0.5,0.51582,0.44249,0
0.5,0.53797,0.4401,0
0.5,0.53688,0.44304,0
0.5,0.51366,0.4462,0
0.5,0.5353,0.4462,0
0.5,0.51231,0.44937,0
0.5,0.51266,0.44869,0
0.5,0.53481,0.44709,0
0.5,0.53364,0.44937,0
0.5,0.51063,0.45253,0
0.5,0.53225,0.45253,0
0.5,0.50879,0.4557,0
0.5,0.50949,0.45447,0
0.5,0.53165,0.45377,0
0.5,0.53079,0.4557,0
0.5,0.50733,0.45886,0
0.5,0.5291,0.45886,0
0.5,0.50577,0.46203,0
0.5,0.50633,0.46105,0
0.5,0.52848,0.46008,0
0.5,0.5277,0.46203,0
0.5,0.50391,0.46519,0
0.5,0.52633,0.46519,0
0.5,0.50235,0.46835,0
0.5,0.50316,0.46684,0
0.5,0.52532,0.46714,0
0.5,0.52467,0.46835,0
0.5,0.5007,0.47152,0
0.5,0.52323,0.47152,0
0.5,0.4987,0.47468,0
0.5,0.5,0.47265,0
0.5,0.52215,0.47385,0
0.5,0.52183,0.47468,0
0.5,0.49701,0.47785,0
0.5,0.52036,0.47785,0
0.5,0.49471,0.48101,0
0.5,0.49684,0.47818,0
0.5,0.51899,0.48066,0
0.5,0.51884,0.48101,0
0.5,0.49182,0.48418,0
0.5,0.49367,0.48233,0
0.5,0.51767,0.48418,0
0.5,0.48572,0.48734,0
0.5,0.48734,0.48693,0
0.5,0.49051,0.48538,0
0.5,0.51633,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48792,0
0.5,0.48418,0.48761,0
0.5,0.51582,0.48865,0
0.5,0.51513,0.49051,0
0.5,0.51414,0.49367,0
0.5,0.51328,0.49684,0
0.5,0.51266,0.49904,0
0.5,0.51242,0.5,0
0.5,0.51153,0.50316,0
0.5,0.50987,0.50633,0
0.5,0.50949,0.50681,0
0.5,0.50695,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51188,0
0.5,0.50036,0.51266,0
0.5,0.50633,0.51001,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57211,0.34177,0
0.5,0.57278,0.34119,0
0.5,0.57595,0.33957,0
0.5,0.57911,0.33942,0
0.5,0.58228,0.34118,0
0.5,0.58276,0.34177,0
0.5,0.56933,0.34494,0
0.5,0.56962,0.34453,0
0.5,0.58376,0.34494,0
0.5,0.56721,0.3481,0
0.5,0.58366,0.3481,0
0.5,0.56477,0.35127,0
0.5,0.56646,0.34913,0
0.5,0.58278,0.35127,0
0.5,0.56287,0.35443,0
0.5,0.56329,0.35375,0
0.5,0.58228,0.35252,0
0.5,0.58167,0.35443,0
0.5,0.56099,0.35759,0
0.5,0.58022,0.35759,0
0.5,0.55893,0.36076,0
0.5,0.56013,0.35893,0
0.5,0.57911,0.35951,0
0.5,0.57845,0.36076,0
0.5,0.55682,0.36392,0
0.5,0.55696,0.36373,0
0.5,0.57691,0.36392,0
0.5,0.55453,0.36709,0
0.5,0.57595,0.36578,0
0.5,0.57531,0.36709,0
0.5,0.5529,0.37025,0
0.5,0.5538,0.36858,0
0.5,0.57334,0.37025,0
0.5,0.55115,0.37342,0
0.5,0.57278,0.37108,0
0.5,0.57136,0.37342,0
0.5,0.5491,0.37658,0
0.5,0.55063,0.37419,0
0.5,0.56962,0.3763,0
0.5,0.56945,0.37658,0
0.5,0.54776,0.37975,0
0.5,0.56786,0.37975,0
0.5,0.54603,0.38291,0
0.5,0.54747,0.3804,0
0.5,0.56646,0.38266,0
0.5,0.56635,0.38291,0
0.5,0.54415,0.38608,0
0.5,0.5443,0.38582,0
0.5,0.56479,0.38608,0
0.5,0.54264,0.38924,0
0.5,0.56329,0.38869,0
0.5,0.56303,0.38924,0
0.5,0.54119,0.39241,0
0.5,0.56182,0.39241,0
0.5,0.53918,0.39557,0
0.5,0.54114,0.39248,0
0.5,0.56023,0.39557,0
0.5,0.5378,0.39873,0
0.5,0.53797,0.3984,0
0.5,0.56013,0.39575,0
0.5,0.55855,0.39873,0
0.5,0.53621,0.4019,0
0.5,0.55708,0.4019,0
0.5,0.53433,0.40506,0
0.5,0.53481,0.40425,0
0.5,0.55696,0.40215,0
0.5,0.55574,0.40506,0
0.5,0.53279,0.40823,0
0.5,0.55391,0.40823,0
0.5,0.53142,0.41139,0
0.5,0.53165,0.41098,0
0.5,0.5538,0.40843,0
0.5,0.55257,0.41139,0
0.5,0.52951,0.41456,0
0.5,0.55116,0.41456,0
0.5,0.52795,0.41772,0
0.5,0.52848,0.4167,0
0.5,0.55063,0.41553,0
0.5,0.54945,0.41772,0
0.5,0.52648,0.42089,0
0.5,0.54787,0.42089,0
0.5,0.52465,0.42405,0
0.5,0.52532,0.42293,0
0.5,0.54747,0.42171,0
0.5,0.54657,0.42405,0
0.5,0.52303,0.42722,0
0.5,0.54492,0.42722,0
0.5,0.52164,0.43038,0
0.5,0.52215,0.42942,0
0.5,0.5443,0.42833,0
0.5,0.54332,0.43038,0
0.5,0.51986,0.43354,0
0.5,0.54195,0.43354,0
0.5,0.51816,0.43671,0
0.5,0.51899,0.43518,0
0.5,0.54114,0.43513,0
0.5,0.54035,0.43671,0
0.5,0.51673,0.43987,0
0.5,0.5387,0.43987,0
0.5,0.51502,0.44304,0
0.5,0.51582,0.44163,0
0.5,0.53797,0.44131,0
0.5,0.5373,0.44304,0
0.5,0.51334,0.4462,0
0.5,0.53583,0.4462,0
0.5,0.51189,0.44937,0
0.5,0.51266,0.44788,0
0.5,0.53481,0.44809,0
0.5,0.53413,0.44937,0
0.5,0.51023,0.45253,0
0.5,0.53271,0.45253,0
0.5,0.50846,0.4557,0
0.5,0.50949,0.45383,0
0.5,0.53165,0.4547,0
0.5,0.5312,0.4557,0
0.5,0.50702,0.45886,0
0.5,0.52963,0.45886,0
0.5,0.50535,0.46203,0
0.5,0.50633,0.4603,0
0.5,0.52848,0.46109,0
0.5,0.52808,0.46203,0
0.5,0.50364,0.46519,0
0.5,0.52674,0.46519,0
0.5,0.50202,0.46835,0
0.5,0.50316,0.46624,0
0.5,0.52532,0.46797,0
0.5,0.52511,0.46835,0
0.5,0.50035,0.47152,0
0.5,0.52366,0.47152,0
0.5,0.49841,0.47468,0
0.5,0.5,0.47209,0
0.5,0.52215,0.47468,0
0.5,0.52215,0.47468,0
0.5,0.49671,0.47785,0
0.5,0.49684,0.47766,0
0.5,0.52078,0.47785,0
0.5,0.49435,0.48101,0
0.5,0.51926,0.48101,0
0.5,0.4915,0.48418,0
0.5,0.49367,0.48192,0
0.5,0.51899,0.48162,0
0.5,0.518,0.48418,0
0.5,0.48523,0.48734,0
0.5,0.48734,0.48672,0
0.5,0.49051,0.48511,0
0.5,0.5167,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.48756,0
0.5,0.51582,0.48954,0
0.5,0.51545,0.49051,0
0.5,0.5144,0.49367,0
0.5,0.51349,0.49684,0
0.5,0.51266,0.49962,0
0.5,0.51256,0.5,0
0.5,0.51163,0.50316,0
0.5,0.50997,0.50633,0
0.5,0.50949,0.50694,0
0.5,0.50703,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51188,0
0.5,0.50036,0.51266,0
0.5,0.50633,0.51006,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59453,0.30696,0
0.5,0.59494,0.30674,0
0.5,0.5981,0.30623,0
0.5,0.60012,0.30696,0
0.5,0.59024,0.31013,0
0.5,0.59177,0.30854,0
0.5,0.60127,0.30759,0
0.5,0.60297,0.31013,0
0.5,0.58767,0.31329,0
0.5,0.58861,0.31212,0
0.5,0.60339,0.31329,0
0.5,0.58517,0.31646,0
0.5,0.58544,0.3161,0
0.5,0.60277,0.31646,0
0.5,0.58309,0.31962,0
0.5,0.60163,0.31962,0
0.5,0.58108,0.32278,0
0.5,0.58228,0.32104,0
0.5,0.60127,0.32036,0
0.5,0.60012,0.32278,0
0.5,0.5791,0.32595,0
0.5,0.57911,0.32593,0
0.5,0.59832,0.32595,0
0.5,0.57674,0.32911,0
0.5,0.5981,0.32634,0
0.5,0.59688,0.32911,0
0.5,0.57444,0.33228,0
0.5,0.57595,0.33013,0
0.5,0.59525,0.33228,0
0.5,0.57296,0.33544,0
0.5,0.59494,0.33278,0
0.5,0.59325,0.33544,0
0.5,0.57101,0.33861,0
0.5,0.57278,0.33579,0
0.5,0.59177,0.33763,0
0.5,0.59116,0.33861,0
0.5,0.56904,0.34177,0
0.5,0.56962,0.34082,0
0.5,0.58932,0.34177,0
0.5,0.56757,0.34494,0
0.5,0.58861,0.34297,0
0.5,0.58769,0.34494,0
0.5,0.56591,0.3481,0
0.5,0.56646,0.34722,0
0.5,0.58628,0.3481,0
0.5,0.56396,0.35127,0
0.5,0.58544,0.34964,0
0.5,0.58456,0.35127,0
0.5,0.56238,0.35443,0
0.5,0.56329,0.35275,0
0.5,0.58286,0.35443,0
0.5,0.56062,0.35759,0
0.5,0.58228,0.35561,0
0.5,0.58153,0.35759,0
0.5,0.55861,0.36076,0
0.5,0.56013,0.35838,0
0.5,0.5799,0.36076,0
0.5,0.55621,0.36392,0
0.5,0.55696,0.36298,0
0.5,0.57911,0.36202,0
0.5,0.57805,0.36392,0
0.5,0.55397,0.36709,0
0.5,0.57654,0.36709,0
0.5,0.55231,0.37025,0
0.5,0.5538,0.36745,0
0.5,0.57595,0.36809,0
0.5,0.57462,0.37025,0
0.5,0.55051,0.37342,0
0.5,0.55063,0.37322,0
0.5,0.57278,0.37258,0
0.5,0.57216,0.37342,0
0.5,0.54858,0.37658,0
0.5,0.57038,0.37658,0
0.5,0.54725,0.37975,0
0.5,0.54747,0.37934,0
0.5,0.56962,0.37782,0
0.5,0.56857,0.37975,0
0.5,0.54547,0.38291,0
0.5,0.56701,0.38291,0
0.5,0.54365,0.38608,0
0.5,0.5443,0.38492,0
0.5,0.56646,0.38398,0
0.5,0.56544,0.38608,0
0.5,0.54221,0.38924,0
0.5,0.56365,0.38924,0
0.5,0.54061,0.39241,0
0.5,0.54114,0.39149,0
0.5,0.56329,0.38994,0
0.5,0.56231,0.39241,0
0.5,0.5388,0.39557,0
0.5,0.56082,0.39557,0
0.5,0.53735,0.39873,0
0.5,0.53797,0.39752,0
0.5,0.56013,0.39684,0
0.5,0.55909,0.39873,0
0.5,0.53576,0.4019,0
0.5,0.5576,0.4019,0
0.5,0.53393,0.40506,0
0.5,0.53481,0.40353,0
0.5,0.55696,0.40319,0
0.5,0.55618,0.40506,0
0.5,0.53247,0.40823,0
0.5,0.55449,0.40823,0
0.5,0.53095,0.41139,0
0.5,0.53165,0.41012,0
0.5,0.5538,0.40952,0
0.5,0.55297,0.41139,0
0.5,0.52918,0.41456,0
0.5,0.55159,0.41456,0
0.5,0.52761,0.41772,0
0.5,0.52848,0.41604,0
0.5,0.55063,0.41636,0
0.5,0.54991,0.41772,0
0.5,0.52611,0.42089,0
0.5,0.54834,0.42089,0
0.5,0.5243,0.42405,0
0.5,0.52532,0.42228,0
0.5,0.54747,0.42262,0
0.5,0.5469,0.42405,0
0.5,0.52278,0.42722,0
0.5,0.54537,0.42722,0
0.5,0.52125,0.43038,0
0.5,0.52215,0.42871,0
0.5,0.5443,0.42919,0
0.5,0.54371,0.43038,0
0.5,0.51955,0.43354,0
0.5,0.5423,0.43354,0
0.5,0.51789,0.43671,0
0.5,0.51899,0.43464,0
0.5,0.54114,0.43583,0
0.5,0.54071,0.43671,0
0.5,0.51643,0.43987,0
0.5,0.53913,0.43987,0
0.5,0.51469,0.44304,0
0.5,0.51582,0.44102,0
0.5,0.53797,0.44209,0
0.5,0.53758,0.44304,0
0.5,0.51312,0.4462,0
0.5,0.53618,0.4462,0
0.5,0.51157,0.44937,0
0.5,0.51266,0.44731,0
0.5,0.53481,0.44879,0
0.5,0.53451,0.44937,0
0.5,0.50994,0.45253,0
0.5,0.53304,0.45253,0
0.5,0.50822,0.4557,0
0.5,0.50949,0.45335,0
0.5,0.53165,0.45534,0
0.5,0.53149,0.4557,0
0.5,0.50677,0.45886,0
0.5,0.53001,0.45886,0
0.5,0.50505,0.46203,0
0.5,0.50633,0.45974,0
0.5,0.52848,0.4618,0
0.5,0.52838,0.46203,0
0.5,0.50344,0.46519,0
0.5,0.52703,0.46519,0
0.5,0.50176,0.46835,0
0.5,0.50316,0.46579,0
0.5,0.52547,0.46835,0
0.5,0.50007,0.47152,0
0.5,0.52532,0.46866,0
0.5,0.52399,0.47152,0
0.5,0.49819,0.47468,0
0.5,0.5,0.47164,0
0.5,0.52247,0.47468,0
0.5,0.4964,0.47785,0
0.5,0.49684,0.47723,0
0.5,0.52215,0.47536,0
0.5,0.52109,0.47785,0
0.5,0.49407,0.48101,0
0.5,0.51964,0.48101,0
0.5,0.49125,0.48418,0
0.5,0.49367,0.48157,0
0.5,0.51899,0.4824,0
0.5,0.51827,0.48418,0
0.5,0.4849,0.48734,0
0.5,0.48734,0.48653,0
0.5,0.49051,0.48487,0
0.5,0.51699,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.48751,0
0.5,0.51582,0.49024,0
0.5,0.51572,0.49051,0
0.5,0.51464,0.49367,0
0.5,0.51367,0.49684,0
0.5,0.5127,0.5,0
0.5,0.51266,0.50011,0
0.5,0.51172,0.50316,0
0.5,0.51006,0.50633,0
0.5,0.50949,0.50704,0
0.5,0.50709,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51189,0
0.5,0.50036,0.51266,0
0.5,0.50633,0.51011,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61276,0.28165,0
0.5,0.61392,0.28156,0
0.5,0.61414,0.28165,0
0.5,0.60596,0.28481,0
0.5,0.60759,0.28331,0
0.5,0.61076,0.28177,0
0.5,0.61709,0.28341,0
0.5,0.618,0.28481,0
0.5,0.60321,0.28797,0
0.5,0.60443,0.28644,0
0.5,0.61863,0.28797,0
0.5,0.60077,0.29114,0
0.5,0.60127,0.29051,0
0.5,0.61805,0.29114,0
0.5,0.5987,0.2943,0
0.5,0.61709,0.29371,0
0.5,0.61691,0.2943,0
0.5,0.59677,0.29747,0
0.5,0.5981,0.2954,0
0.5,0.61549,0.29747,0
0.5,0.59462,0.30063,0
0.5,0.59494,0.30019,0
0.5,0.61392,0.30016,0
0.5,0.61367,0.30063,0
0.5,0.59221,0.3038,0
0.5,0.61218,0.3038,0
0.5,0.58974,0.30696,0
0.5,0.59177,0.30432,0
0.5,0.61076,0.30651,0
0.5,0.61053,0.30696,0
0.5,0.58807,0.31013,0
0.5,0.58861,0.30919,0
0.5,0.60859,0.31013,0
0.5,0.58622,0.31329,0
0.5,0.60759,0.31153,0
0.5,0.60643,0.31329,0
0.5,0.58409,0.31646,0
0.5,0.58544,0.31443,0
0.5,0.60447,0.31646,0
0.5,0.5826,0.31962,0
0.5,0.60443,0.31652,0
0.5,0.60284,0.31962,0
0.5,0.58067,0.32278,0
0.5,0.58228,0.32028,0
0.5,0.60127,0.32276,0
0.5,0.60125,0.32278,0
0.5,0.5787,0.32595,0
0.5,0.57911,0.3253,0
0.5,0.5996,0.32595,0
0.5,0.57621,0.32911,0
0.5,0.5981,0.32836,0
0.5,0.59772,0.32911,0
0.5,0.5739,0.33228,0
0.5,0.57595,0.32942,0
0.5,0.59634,0.33228,0
0.5,0.57244,0.33544,0
0.5,0.57278,0.33483,0
0.5,0.59494,0.3345,0
0.5,0.59425,0.33544,0
0.5,0.57047,0.33861,0
0.5,0.5918,0.33861,0
0.5,0.56857,0.34177,0
0.5,0.56962,0.33998,0
0.5,0.59177,0.33865,0
0.5,0.59007,0.34177,0
0.5,0.56718,0.34494,0
0.5,0.58861,0.34416,0
0.5,0.58822,0.34494,0
0.5,0.56541,0.3481,0
0.5,0.56646,0.34639,0
0.5,0.58681,0.3481,0
0.5,0.56363,0.35127,0
0.5,0.58544,0.35064,0
0.5,0.5851,0.35127,0
0.5,0.562,0.35443,0
0.5,0.56329,0.35203,0
0.5,0.58339,0.35443,0
0.5,0.56024,0.35759,0
0.5,0.58228,0.35664,0
0.5,0.58192,0.35759,0
0.5,0.55831,0.36076,0
0.5,0.56013,0.35778,0
0.5,0.58039,0.36076,0
0.5,0.55586,0.36392,0
0.5,0.55696,0.36255,0
0.5,0.57911,0.36282,0
0.5,0.57846,0.36392,0
0.5,0.55367,0.36709,0
0.5,0.5538,0.36689,0
0.5,0.57694,0.36709,0
0.5,0.55199,0.37025,0
0.5,0.57595,0.36875,0
0.5,0.57502,0.37025,0
0.5,0.55012,0.37342,0
0.5,0.55063,0.37261,0
0.5,0.57278,0.373,0
0.5,0.57246,0.37342,0
0.5,0.54834,0.37658,0
0.5,0.57078,0.37658,0
0.5,0.54691,0.37975,0
0.5,0.54747,0.3787,0
0.5,0.56962,0.37851,0
0.5,0.56893,0.37975,0
0.5,0.54516,0.38291,0
0.5,0.56734,0.38291,0
0.5,0.54339,0.38608,0
0.5,0.5443,0.38444,0
0.5,0.56646,0.38461,0
0.5,0.56575,0.38608,0
0.5,0.54196,0.38924,0
0.5,0.56405,0.38924,0
0.5,0.54029,0.39241,0
0.5,0.54114,0.39091,0
0.5,0.56329,0.39067,0
0.5,0.56257,0.39241,0
0.5,0.53859,0.39557,0
0.5,0.56113,0.39557,0
0.5,0.53709,0.39873,0
0.5,0.53797,0.39702,0
0.5,0.56013,0.39743,0
0.5,0.55942,0.39873,0
0.5,0.5355,0.4019,0
0.5,0.5579,0.4019,0
0.5,0.53371,0.40506,0
0.5,0.53481,0.40309,0
0.5,0.55696,0.40378,0
0.5,0.55642,0.40506,0
0.5,0.53227,0.40823,0
0.5,0.55483,0.40823,0
0.5,0.53066,0.41139,0
0.5,0.53165,0.4096,0
0.5,0.5538,0.41016,0
0.5,0.55323,0.41139,0
0.5,0.52898,0.41456,0
0.5,0.55184,0.41456,0
0.5,0.52739,0.41772,0
0.5,0.52848,0.41564,0
0.5,0.55063,0.41688,0
0.5,0.5502,0.41772,0
0.5,0.52586,0.42089,0
0.5,0.54864,0.42089,0
0.5,0.52409,0.42405,0
0.5,0.52532,0.42185,0
0.5,0.54747,0.42318,0
0.5,0.54711,0.42405,0
0.5,0.52261,0.42722,0
0.5,0.54565,0.42722,0
0.5,0.521,0.43038,0
0.5,0.52215,0.42826,0
0.5,0.5443,0.42974,0
0.5,0.54397,0.43038,0
0.5,0.51936,0.43354,0
0.5,0.54253,0.43354,0
0.5,0.51771,0.43671,0
0.5,0.51899,0.43429,0
0.5,0.54114,0.4363,0
0.5,0.54094,0.43671,0
0.5,0.51621,0.43987,0
0.5,0.53941,0.43987,0
0.5,0.51449,0.44304,0
0.5,0.51582,0.4406,0
0.5,0.53797,0.44259,0
0.5,0.53778,0.44304,0
0.5,0.51298,0.4462,0
0.5,0.5364,0.4462,0
0.5,0.51136,0.44937,0
0.5,0.51266,0.44694,0
0.5,0.53481,0.44928,0
0.5,0.53476,0.44937,0
0.5,0.50975,0.45253,0
0.5,0.53327,0.45253,0
0.5,0.50806,0.4557,0
0.5,0.50949,0.45301,0
0.5,0.53169,0.4557,0
0.5,0.50659,0.45886,0
0.5,0.53165,0.45579,0
0.5,0.53027,0.45886,0
0.5,0.50485,0.46203,0
0.5,0.50633,0.45937,0
0.5,0.52863,0.46203,0
0.5,0.5033,0.46519,0
0.5,0.52848,0.46231,0
0.5,0.52723,0.46519,0
0.5,0.50158,0.46835,0
0.5,0.50316,0.46549,0
0.5,0.52573,0.46835,0
0.5,0.49986,0.47152,0
0.5,0.5,0.47128,0
0.5,0.52532,0.4692,0
0.5,0.52423,0.47152,0
0.5,0.49804,0.47468,0
0.5,0.52271,0.47468,0
0.5,0.49619,0.47785,0
0.5,0.49684,0.47695,0
0.5,0.52215,0.47585,0
0.5,0.52132,0.47785,0
0.5,0.49392,0.48101,0
0.5,0.51991,0.48101,0
0.5,0.49112,0.48418,0
0.5,0.49367,0.48137,0
0.5,0.51899,0.48296,0
0.5,0.51848,0.48418,0
0.5,0.4848,0.48734,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48476,0
0.5,0.51721,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.48749,0
0.5,0.51596,0.49051,0
0.5,0.51582,0.49087,0
0.5,0.51484,0.49367,0
0.5,0.51385,0.49684,0
0.5,0.51285,0.5,0
0.5,0.51266,0.50051,0
0.5,0.51181,0.50316,0
0.5,0.51012,0.50633,0
0.5,0.50949,0.50712,0
0.5,0.50714,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51126,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.5119,0
0.5,0.50037,0.51266,0
0.5,0.50633,0.51014,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62122,0.26582,0
0.5,0.62342,0.26516,0
0.5,0.62658,0.26562,0
0.5,0.6269,0.26582,0
0.5,0.6164,0.26899,0
0.5,0.61709,0.26829,0
0.5,0.62025,0.2661,0
0.5,0.62943,0.26899,0
0.5,0.61377,0.27215,0
0.5,0.61392,0.27195,0
0.5,0.62975,0.27173,0
0.5,0.62979,0.27215,0
0.5,0.61127,0.27532,0
0.5,0.62975,0.27231,0
0.5,0.62906,0.27532,0
0.5,0.60902,0.27848,0
0.5,0.61076,0.27602,0
0.5,0.62779,0.27848,0
0.5,0.60721,0.28165,0
0.5,0.60759,0.28106,0
0.5,0.62658,0.28077,0
0.5,0.62615,0.28165,0
0.5,0.60501,0.28481,0
0.5,0.62439,0.28481,0
0.5,0.60266,0.28797,0
0.5,0.60443,0.28561,0
0.5,0.62342,0.2864,0
0.5,0.62265,0.28797,0
0.5,0.60006,0.29114,0
0.5,0.60127,0.28961,0
0.5,0.62112,0.29114,0
0.5,0.59828,0.2943,0
0.5,0.62025,0.2926,0
0.5,0.61922,0.2943,0
0.5,0.59631,0.29747,0
0.5,0.5981,0.29465,0
0.5,0.61709,0.29716,0
0.5,0.61687,0.29747,0
0.5,0.59416,0.30063,0
0.5,0.59494,0.29951,0
0.5,0.61493,0.30063,0
0.5,0.59177,0.3038,0
0.5,0.59177,0.30379,0
0.5,0.61392,0.30215,0
0.5,0.61301,0.3038,0
0.5,0.58929,0.30696,0
0.5,0.61137,0.30696,0
0.5,0.58765,0.31013,0
0.5,0.58861,0.3084,0
0.5,0.61076,0.30795,0
0.5,0.60938,0.31013,0
0.5,0.58582,0.31329,0
0.5,0.60759,0.31241,0
0.5,0.60694,0.31329,0
0.5,0.58375,0.31646,0
0.5,0.58544,0.31383,0
0.5,0.60507,0.31646,0
0.5,0.58232,0.31962,0
0.5,0.60443,0.31747,0
0.5,0.60327,0.31962,0
0.5,0.58033,0.32278,0
0.5,0.58228,0.31971,0
0.5,0.6017,0.32278,0
0.5,0.57841,0.32595,0
0.5,0.57911,0.32481,0
0.5,0.60127,0.32359,0
0.5,0.60004,0.32595,0
0.5,0.57591,0.32911,0
0.5,0.57595,0.32907,0
0.5,0.5981,0.32902,0
0.5,0.59805,0.32911,0
0.5,0.57366,0.33228,0
0.5,0.59667,0.33228,0
0.5,0.57213,0.33544,0
0.5,0.57278,0.33429,0
0.5,0.59494,0.33502,0
0.5,0.59462,0.33544,0
0.5,0.5702,0.33861,0
0.5,0.59213,0.33861,0
0.5,0.56834,0.34177,0
0.5,0.56962,0.33956,0
0.5,0.59177,0.33921,0
0.5,0.5904,0.34177,0
0.5,0.56697,0.34494,0
0.5,0.58861,0.34472,0
0.5,0.58849,0.34494,0
0.5,0.56515,0.3481,0
0.5,0.56646,0.34593,0
0.5,0.58707,0.3481,0
0.5,0.56346,0.35127,0
0.5,0.58544,0.35114,0
0.5,0.58537,0.35127,0
0.5,0.56178,0.35443,0
0.5,0.56329,0.35164,0
0.5,0.58368,0.35443,0
0.5,0.55999,0.35759,0
0.5,0.56013,0.35739,0
0.5,0.58228,0.3572,0
0.5,0.58212,0.35759,0
0.5,0.55814,0.36076,0
0.5,0.58066,0.36076,0
0.5,0.55566,0.36392,0
0.5,0.55696,0.36232,0
0.5,0.57911,0.36328,0
0.5,0.57873,0.36392,0
0.5,0.55348,0.36709,0
0.5,0.5538,0.3666,0
0.5,0.57717,0.36709,0
0.5,0.55179,0.37025,0
0.5,0.57595,0.36912,0
0.5,0.57524,0.37025,0
0.5,0.5499,0.37342,0
0.5,0.55063,0.37224,0
0.5,0.57278,0.37325,0
0.5,0.57265,0.37342,0
0.5,0.54819,0.37658,0
0.5,0.57101,0.37658,0
0.5,0.54669,0.37975,0
0.5,0.54747,0.37831,0
0.5,0.56962,0.37894,0
0.5,0.56917,0.37975,0
0.5,0.54498,0.38291,0
0.5,0.56754,0.38291,0
0.5,0.54324,0.38608,0
0.5,0.5443,0.38413,0
0.5,0.56646,0.38499,0
0.5,0.56594,0.38608,0
0.5,0.5418,0.38924,0
0.5,0.5643,0.38924,0
0.5,0.54009,0.39241,0
0.5,0.54114,0.39055,0
0.5,0.56329,0.39112,0
0.5,0.56274,0.39241,0
0.5,0.53846,0.39557,0
0.5,0.56132,0.39557,0
0.5,0.53691,0.39873,0
0.5,0.53797,0.3967,0
0.5,0.56013,0.39781,0
0.5,0.55963,0.39873,0
0.5,0.53532,0.4019,0
0.5,0.5581,0.4019,0
0.5,0.53357,0.40506,0
0.5,0.53481,0.4028,0
0.5,0.55696,0.40415,0
0.5,0.55657,0.40506,0
0.5,0.53213,0.40823,0
0.5,0.55505,0.40823,0
0.5,0.53047,0.41139,0
0.5,0.53165,0.40927,0
0.5,0.5538,0.41057,0
0.5,0.55341,0.41139,0
0.5,0.52886,0.41456,0
0.5,0.55201,0.41456,0
0.5,0.52725,0.41772,0
0.5,0.52848,0.41537,0
0.5,0.55063,0.41724,0
0.5,0.55039,0.41772,0
0.5,0.5257,0.42089,0
0.5,0.54885,0.42089,0
0.5,0.52395,0.42405,0
0.5,0.52532,0.42156,0
0.5,0.54747,0.42355,0
0.5,0.54726,0.42405,0
0.5,0.52249,0.42722,0
0.5,0.54584,0.42722,0
0.5,0.52083,0.43038,0
0.5,0.52215,0.42797,0
0.5,0.5443,0.43012,0
0.5,0.54417,0.43038,0
0.5,0.51924,0.43354,0
0.5,0.5427,0.43354,0
0.5,0.51758,0.43671,0
0.5,0.51899,0.43404,0
0.5,0.54114,0.43663,0
0.5,0.5411,0.43671,0
0.5,0.51606,0.43987,0
0.5,0.5396,0.43987,0
0.5,0.51435,0.44304,0
0.5,0.51582,0.44032,0
0.5,0.53797,0.44293,0
0.5,0.53793,0.44304,0
0.5,0.51287,0.4462,0
0.5,0.53656,0.4462,0
0.5,0.51121,0.44937,0
0.5,0.51266,0.44669,0
0.5,0.53498,0.44937,0
0.5,0.50962,0.45253,0
0.5,0.53481,0.44969,0
0.5,0.53344,0.45253,0
0.5,0.50795,0.4557,0
0.5,0.50949,0.45277,0
0.5,0.53187,0.4557,0
0.5,0.50646,0.45886,0
0.5,0.53165,0.45615,0
0.5,0.53045,0.45886,0
0.5,0.50471,0.46203,0
0.5,0.50633,0.4591,0
0.5,0.52884,0.46203,0
0.5,0.50321,0.46519,0
0.5,0.52848,0.46271,0
0.5,0.52739,0.46519,0
0.5,0.50145,0.46835,0
0.5,0.50316,0.46528,0
0.5,0.52593,0.46835,0
0.5,0.49971,0.47152,0
0.5,0.5,0.47103,0
0.5,0.52532,0.46962,0
0.5,0.52442,0.47152,0
0.5,0.49794,0.47468,0
0.5,0.5229,0.47468,0
0.5,0.49605,0.47785,0
0.5,0.49684,0.47675,0
0.5,0.52215,0.47625,0
0.5,0.52149,0.47785,0
0.5,0.49381,0.48101,0
0.5,0.52013,0.48101,0
0.5,0.49103,0.48418,0
0.5,0.49367,0.48122,0
0.5,0.51899,0.48341,0
0.5,0.51866,0.48418,0
0.5,0.48474,0.48734,0
0.5,0.48734,0.48641,0
0.5,0.49051,0.48468,0
0.5,0.5174,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.48748,0
0.5,0.51617,0.49051,0
0.5,0.51582,0.49146,0
0.5,0.51503,0.49367,0
0.5,0.51402,0.49684,0
0.5,0.51301,0.5,0
0.5,0.51266,0.50094,0
0.5,0.51193,0.50316,0
0.5,0.51024,0.50633,0
0.5,0.50949,0.50726,0
0.5,0.50724,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51126,0
0.5,0.31646,0.51126,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51191,0
0.5,0.50037,0.51266,0
0.5,0.50633,0.51021,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.584586,0.273205,0.214581,0.0566807,0.111776,0.0425178,0.0348687,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.313097,0.0881047,0.167357,0.034505,0.103555,0.0365299,0.0297288,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.325085,0.0883067,0.167529,0.0378353,0.101941,0.0357202,0.0293496,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.325638,0.08931,0.16866,0.0396024,0.101894,0.0350531,0.0297928,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.422398,0.117497,0.214699,0.0481853,0.102005,0.034934,0.028714,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.714323,0.203985,0.386462,0.0944348,0.228211,0.073023,0.0591526,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.533266,0.153251,0.276209,0.0681974,0.114123,0.0363597,0.0294152,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.520816,0.152714,0.273699,0.0735501,0.117661,0.0376428,0.0306143,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.11526,0.321977,0.572577,0.136299,0.243343,0.0839363,0.0673718,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.13327,0.332451,0.581404,0.150077,0.232183,0.0770724,0.0628823,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.07378,0.312047,0.525181,0.134313,0.133371,0.04351,0.0346473,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,1.76516,0.516803,0.859969,0.199656,0.135471,0.0445604,0.0355766,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,73.6292,22.9255,33.2401,2.16468,0.479531,0.157469,0.123708,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,40.8945,12.7661,18.4174,1.09214,0.368078,0.115294,0.0899167,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,37.0314,11.9119,16.5543,0.989843,0.391821,0.120219,0.0945469,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,39.3417,12.869,17.7195,0.961153,0.406253,0.123418,0.0963077,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,33.9327,11.1065,15.5011,0.872606,0.380462,0.118158,0.0917829,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,43.5663,14.3041,20.033,0.958097,0.427842,0.134273,0.105089,3818,0,218,214,214,2
18,0.0114,-0.272222,0.134677,0.0015516,0.00234497,30.6457,10.4199,13.7472,0.824068,0.434783,0.136618,0.10743,3925,0.0049,157,155,155,2
19,0.0117,-0.268606,0.144875,0.00157127,0.00240625,27.9856,9.31026,12.6164,0.887261,0.451932,0.140162,0.108681,4034,0,140,137,137,2
20,0.012,-0.265984,0.154516,0.00159583,0.00246183,29.3628,9.02785,13.4012,0.932357,0.46863,0.141973,0.111193,4136,0,136,135,135,2


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48816,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.4795,0
0.5,0.49684,0.47873,0
0.5,0.5,0.47816,0
0.5,0.50316,0.47789,0
0.5,0.50633,0.47801,0
0.5,0.50949,0.47866,0
0.5,0.51266,0.47999,0
0.5,0.51423,0.48101,0
0.5,0.46903,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48199,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48233,0
0.5,0.5175,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48515,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48511,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48423,0
0.5,0.51899,0.48651,0
0.5,0.51944,0.48734,0
0.5,0.52055,0.49051,0
0.5,0.52106,0.49367,0
0.5,0.52108,0.49684,0
0.5,0.52062,0.5,0
0.5,0.51966,0.50316,0
0.5,0.51899,0.50458,0
0.5,0.51813,0.50633,0
0.5,0.51592,0.50949,0
0.5,0.51582,0.50961,0
0.5,0.51271,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51493,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51506,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51546,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.5157,0
0.5,0.46766,0.51582,0
0.5,0.50949,0.51479,0
0.5,0.5073,0.51582,0
0.5,0.51266,0.5127,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.51787,0
0.5,0.49367,0.51804,0
0.5,0.49684,0.51804,0
0.5,0.5,0.51778,0
0.5,0.50316,0.51722,0
0.5,0.50633,0.51625,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56485,0.37025,0
0.5,0.56646,0.3692,0
0.5,0.56962,0.3679,0
0.5,0.57278,0.36734,0
0.5,0.57595,0.36761,0
0.5,0.57911,0.36885,0
0.5,0.58092,0.37025,0
0.5,0.56105,0.37342,0
0.5,0.56329,0.37134,0
0.5,0.58228,0.37175,0
0.5,0.58335,0.37342,0
0.5,0.55827,0.37658,0
0.5,0.56013,0.37435,0
0.5,0.58453,0.37658,0
0.5,0.55598,0.37975,0
0.5,0.55696,0.37834,0
0.5,0.58497,0.37975,0
0.5,0.55399,0.38291,0
0.5,0.58488,0.38291,0
0.5,0.55211,0.38608,0
0.5,0.5538,0.38324,0
0.5,0.58436,0.38608,0
0.5,0.55033,0.38924,0
0.5,0.55063,0.38871,0
0.5,0.5835,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58232,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.3925,0
0.5,0.58097,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.57944,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40017,0
0.5,0.57911,0.39936,0
0.5,0.57782,0.4019,0
0.5,0.54162,0.40506,0
0.5,0.57612,0.40506,0
0.5,0.53988,0.40823,0
0.5,0.54114,0.40595,0
0.5,0.57595,0.40538,0
0.5,0.57444,0.40823,0
0.5,0.53816,0.41139,0
0.5,0.57278,0.41127,0
0.5,0.57272,0.41139,0
0.5,0.53638,0.41456,0
0.5,0.53797,0.41172,0
0.5,0.57105,0.41456,0
0.5,0.53464,0.41772,0
0.5,0.53481,0.41742,0
0.5,0.56962,0.4172,0
0.5,0.56934,0.41772,0
0.5,0.53286,0.42089,0
0.5,0.56768,0.42089,0
0.5,0.53112,0.42405,0
0.5,0.53165,0.42313,0
0.5,0.56646,0.4232,0
0.5,0.56602,0.42405,0
0.5,0.52938,0.42722,0
0.5,0.5644,0.42722,0
0.5,0.52764,0.43038,0
0.5,0.52848,0.42888,0
0.5,0.56329,0.42938,0
0.5,0.56279,0.43038,0
0.5,0.52592,0.43354,0
0.5,0.56122,0.43354,0
0.5,0.52419,0.43671,0
0.5,0.52532,0.43467,0
0.5,0.56013,0.43574,0
0.5,0.55965,0.43671,0
0.5,0.52249,0.43987,0
0.5,0.55815,0.43987,0
0.5,0.52076,0.44304,0
0.5,0.52215,0.44051,0
0.5,0.55696,0.44233,0
0.5,0.55663,0.44304,0
0.5,0.51908,0.4462,0
0.5,0.55517,0.4462,0
0.5,0.51735,0.44937,0
0.5,0.51899,0.44637,0
0.5,0.5538,0.44912,0
0.5,0.55368,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55223,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55071,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45585,0
0.5,0.54918,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54753,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46214,0
0.5,0.5459,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.5443,0.4682,0
0.5,0.54422,0.46835,0
0.5,0.5023,0.47152,0
0.5,0.50316,0.47063,0
0.5,0.54257,0.47152,0
0.5,0.49886,0.47468,0
0.5,0.5,0.47373,0
0.5,0.54114,0.47416,0
0.5,0.54086,0.47468,0
0.5,0.49445,0.47785,0
0.5,0.49684,0.47628,0
0.5,0.53916,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47833,0
0.5,0.53797,0.47999,0
0.5,0.53741,0.48101,0
0.5,0.46891,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48104,0
0.5,0.53564,0.48418,0
0.5,0,0.48644,0
0.5,0.0031646,0.48604,0
0.5,0.0063291,0.48572,0
0.5,0.0094937,0.48547,0
0.5,0.012658,0.4853,0
0.5,0.015823,0.48519,0
0.5,0.018987,0.48512,0
0.5,0.022152,0.48509,0
0.5,0.025316,0.48507,0
0.5,0.028481,0.48507,0
0.5,0.031646,0.48507,0
0.5,0.03481,0.48507,0
0.5,0.037975,0.48507,0
0.5,0.041139,0.48507,0
0.5,0.044304,0.48508,0
0.5,0.047468,0.48508,0
0.5,0.050633,0.48508,0
0.5,0.053797,0.48508,0
0.5,0.056962,0.48508,0
0.5,0.060127,0.48508,0
0.5,0.063291,0.48508,0
0.5,0.066456,0.48508,0
0.5,0.06962,0.48508,0
0.5,0.072785,0.48508,0
0.5,0.075949,0.48508,0
0.5,0.079114,0.48508,0
0.5,0.082278,0.48508,0
0.5,0.085443,0.48508,0
0.5,0.088608,0.48508,0
0.5,0.091772,0.48508,0
0.5,0.094937,0.48508,0
0.5,0.098101,0.48508,0
0.5,0.10127,0.48508,0
0.5,0.10443,0.48508,0
0.5,0.10759,0.48508,0
0.5,0.11076,0.48508,0
0.5,0.11392,0.48508,0
0.5,0.11709,0.48508,0
0.5,0.12025,0.48508,0
0.5,0.12342,0.48508,0
0.5,0.12658,0.48508,0
0.5,0.12975,0.48508,0
0.5,0.13291,0.48508,0
0.5,0.13608,0.48508,0
0.5,0.13924,0.48508,0
0.5,0.14241,0.48508,0
0.5,0.14557,0.48508,0
0.5,0.14873,0.48508,0
0.5,0.1519,0.48508,0
0.5,0.15506,0.48508,0
0.5,0.15823,0.48508,0
0.5,0.16139,0.48508,0
0.5,0.16456,0.48508,0
0.5,0.16772,0.48507,0
0.5,0.17089,0.48507,0
0.5,0.17405,0.48507,0
0.5,0.17722,0.48507,0
0.5,0.18038,0.48507,0
0.5,0.18354,0.48507,0
0.5,0.18671,0.48507,0
0.5,0.18987,0.48507,0
0.5,0.19304,0.48507,0
0.5,0.1962,0.48507,0
0.5,0.19937,0.48507,0
0.5,0.20253,0.48507,0
0.5,0.2057,0.48507,0
0.5,0.20886,0.48507,0
0.5,0.21203,0.48507,0
0.5,0.21519,0.48507,0
0.5,0.21835,0.48507,0
0.5,0.22152,0.48507,0
0.5,0.22468,0.48507,0
0.5,0.22785,0.48507,0
0.5,0.23101,0.48507,0
0.5,0.23418,0.48507,0
0.5,0.23734,0.48507,0
0.5,0.24051,0.48507,0
0.5,0.24367,0.48507,0
0.5,0.24684,0.48507,0
0.5,0.25,0.48507,0
0.5,0.25316,0.48507,0
0.5,0.25633,0.48507,0
0.5,0.25949,0.48507,0
0.5,0.26266,0.48507,0
0.5,0.26582,0.48507,0
0.5,0.26899,0.48507,0
0.5,0.27215,0.48507,0
0.5,0.27532,0.48507,0
0.5,0.27848,0.48507,0
0.5,0.28165,0.48507,0
0.5,0.28481,0.48507,0
0.5,0.28797,0.48507,0
0.5,0.29114,0.48507,0
0.5,0.2943,0.48507,0
0.5,0.29747,0.48507,0
0.5,0.30063,0.48507,0
0.5,0.3038,0.48507,0
0.5,0.30696,0.48507,0
0.5,0.31013,0.48507,0
0.5,0.31329,0.48507,0
0.5,0.31646,0.48507,0
0.5,0.31962,0.48507,0
0.5,0.32278,0.48508,0
0.5,0.32595,0.48508,0
0.5,0.32911,0.48508,0
0.5,0.33228,0.48508,0
0.5,0.33544,0.48508,0
0.5,0.33861,0.48508,0
0.5,0.34177,0.48508,0
0.5,0.34494,0.48508,0
0.5,0.3481,0.48508,0
0.5,0.35127,0.48508,0
0.5,0.35443,0.48508,0
0.5,0.35759,0.48508,0
0.5,0.36076,0.48507,0
0.5,0.36392,0.48507,0
0.5,0.36709,0.48507,0
0.5,0.37025,0.48507,0
0.5,0.37342,0.48507,0
0.5,0.37658,0.48506,0
0.5,0.37975,0.48506,0
0.5,0.38291,0.48506,0
0.5,0.38608,0.48506,0
0.5,0.38924,0.48505,0
0.5,0.39241,0.48505,0
0.5,0.39557,0.48505,0
0.5,0.39873,0.48504,0
0.5,0.4019,0.48504,0
0.5,0.40506,0.48503,0
0.5,0.40823,0.48503,0
0.5,0.41139,0.48502,0
0.5,0.41456,0.48502,0
0.5,0.41772,0.48501,0
0.5,0.42089,0.48501,0
0.5,0.42405,0.485,0
0.5,0.42722,0.48499,0
0.5,0.43038,0.48498,0
0.5,0.43354,0.48497,0
0.5,0.43671,0.48495,0
0.5,0.43987,0.48493,0
0.5,0.44304,0.48491,0
0.5,0.4462,0.48488,0
0.5,0.44937,0.48485,0
0.5,0.45253,0.4848,0
0.5,0.4557,0.48474,0
0.5,0.45886,0.48466,0
0.5,0.46203,0.48455,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48562,0
0.5,0.5338,0.48734,0
0.5,0.53195,0.49051,0
0.5,0.53165,0.49102,0
0.5,0.53007,0.49367,0
0.5,0.52848,0.49632,0
0.5,0.52817,0.49684,0
0.5,0.52621,0.5,0
0.5,0.52532,0.50137,0
0.5,0.52412,0.50316,0
0.5,0.52215,0.50586,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51391,0
0.5,0,0.51349,0
0.5,0.0063291,0.51426,0
0.5,0.0094937,0.51452,0
0.5,0.012658,0.5147,0
0.5,0.015823,0.51481,0
0.5,0.018987,0.51488,0
0.5,0.022152,0.51491,0
0.5,0.025316,0.51493,0
0.5,0.028481,0.51493,0
0.5,0.031646,0.51493,0
0.5,0.03481,0.51493,0
0.5,0.037975,0.51493,0
0.5,0.041139,0.51493,0
0.5,0.044304,0.51492,0
0.5,0.047468,0.51492,0
0.5,0.050633,0.51492,0
0.5,0.053797,0.51492,0
0.5,0.056962,0.51492,0
0.5,0.060127,0.51492,0
0.5,0.063291,0.51492,0
0.5,0.066456,0.51492,0
0.5,0.06962,0.51492,0
0.5,0.072785,0.51492,0
0.5,0.075949,0.51492,0
0.5,0.079114,0.51492,0
0.5,0.082278,0.51492,0
0.5,0.085443,0.51492,0
0.5,0.088608,0.51492,0
0.5,0.091772,0.51492,0
0.5,0.094937,0.51492,0
0.5,0.098101,0.51492,0
0.5,0.10127,0.51492,0
0.5,0.10443,0.51492,0
0.5,0.10759,0.51492,0
0.5,0.11076,0.51492,0
0.5,0.11392,0.51492,0
0.5,0.11709,0.51492,0
0.5,0.12025,0.51492,0
0.5,0.12342,0.51492,0
0.5,0.12658,0.51492,0
0.5,0.12975,0.51492,0
0.5,0.13291,0.51492,0
0.5,0.13608,0.51492,0
0.5,0.13924,0.51492,0
0.5,0.14241,0.51492,0
0.5,0.14557,0.51492,0
0.5,0.14873,0.51492,0
0.5,0.1519,0.51492,0
0.5,0.15506,0.51492,0
0.5,0.15823,0.51492,0
0.5,0.16139,0.51492,0
0.5,0.16456,0.51492,0
0.5,0.16772,0.51492,0
0.5,0.17089,0.51493,0
0.5,0.17405,0.51493,0
0.5,0.17722,0.51493,0
0.5,0.18038,0.51493,0
0.5,0.18354,0.51493,0
0.5,0.18671,0.51493,0
0.5,0.18987,0.51493,0
0.5,0.19304,0.51493,0
0.5,0.1962,0.51493,0
0.5,0.19937,0.51493,0
0.5,0.20253,0.51493,0
0.5,0.2057,0.51493,0
0.5,0.20886,0.51493,0
0.5,0.21203,0.51493,0
0.5,0.21519,0.51493,0
0.5,0.21835,0.51493,0
0.5,0.22152,0.51493,0
0.5,0.22468,0.51493,0
0.5,0.22785,0.51493,0
0.5,0.23101,0.51493,0
0.5,0.23418,0.51493,0
0.5,0.23734,0.51493,0
0.5,0.24051,0.51493,0
0.5,0.24367,0.51493,0
0.5,0.24684,0.51493,0
0.5,0.25,0.51493,0
0.5,0.25316,0.51493,0
0.5,0.25633,0.51493,0
0.5,0.25949,0.51493,0
0.5,0.26266,0.51493,0
0.5,0.26582,0.51493,0
0.5,0.26899,0.51493,0
0.5,0.27215,0.51493,0
0.5,0.27532,0.51493,0
0.5,0.27848,0.51493,0
0.5,0.28165,0.51494,0
0.5,0.28481,0.51494,0
0.5,0.28797,0.51494,0
0.5,0.29114,0.51494,0
0.5,0.2943,0.51494,0
0.5,0.29747,0.51494,0
0.5,0.30063,0.51494,0
0.5,0.3038,0.51494,0
0.5,0.30696,0.51494,0
0.5,0.31013,0.51494,0
0.5,0.31329,0.51494,0
0.5,0.31646,0.51494,0
0.5,0.31962,0.51494,0
0.5,0.32278,0.51495,0
0.5,0.32595,0.51495,0
0.5,0.32911,0.51495,0
0.5,0.33228,0.51495,0
0.5,0.33544,0.51495,0
0.5,0.33861,0.51495,0
0.5,0.34177,0.51495,0
0.5,0.34494,0.51495,0
0.5,0.3481,0.51496,0
0.5,0.35127,0.51496,0
0.5,0.35443,0.51496,0
0.5,0.35759,0.51496,0
0.5,0.36076,0.51496,0
0.5,0.36392,0.51497,0
0.5,0.36709,0.51497,0
0.5,0.37025,0.51497,0
0.5,0.37342,0.51497,0
0.5,0.37658,0.51498,0
0.5,0.37975,0.51498,0
0.5,0.38291,0.51498,0
0.5,0.38608,0.51499,0
0.5,0.38924,0.51499,0
0.5,0.39241,0.51499,0
0.5,0.39557,0.515,0
0.5,0.39873,0.515,0
0.5,0.4019,0.51501,0
0.5,0.40506,0.51502,0
0.5,0.40823,0.51503,0
0.5,0.41139,0.51503,0
0.5,0.41456,0.51504,0
0.5,0.41772,0.51506,0
0.5,0.42089,0.51507,0
0.5,0.42405,0.51508,0
0.5,0.42722,0.5151,0
0.5,0.43038,0.51511,0
0.5,0.43354,0.51513,0
0.5,0.43671,0.51515,0
0.5,0.43987,0.51518,0
0.5,0.44304,0.51521,0
0.5,0.4462,0.51524,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51534,0
0.5,0.4557,0.51541,0
0.5,0.45886,0.51549,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51572,0
0.5,0.46711,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58948,0.32911,0
0.5,0.59177,0.32802,0
0.5,0.59494,0.32728,0
0.5,0.5981,0.3273,0
0.5,0.60127,0.32824,0
0.5,0.60269,0.32911,0
0.5,0.58495,0.33228,0
0.5,0.58544,0.33182,0
0.5,0.58861,0.32954,0
0.5,0.60443,0.33051,0
0.5,0.60585,0.33228,0
0.5,0.58191,0.33544,0
0.5,0.58228,0.335,0
0.5,0.60733,0.33544,0
0.5,0.57947,0.33861,0
0.5,0.60759,0.3367,0
0.5,0.60795,0.33861,0
0.5,0.57733,0.34177,0
0.5,0.57911,0.33912,0
0.5,0.60798,0.34177,0
0.5,0.57537,0.34494,0
0.5,0.57595,0.34399,0
0.5,0.60759,0.34451,0
0.5,0.60754,0.34494,0
0.5,0.57349,0.3481,0
0.5,0.60674,0.3481,0
0.5,0.57163,0.35127,0
0.5,0.57278,0.34932,0
0.5,0.60562,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60443,0.35398,0
0.5,0.60423,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60269,0.35759,0
0.5,0.56617,0.36076,0
0.5,0.56646,0.36027,0
0.5,0.60127,0.36023,0
0.5,0.60098,0.36076,0
0.5,0.56437,0.36392,0
0.5,0.59925,0.36392,0
0.5,0.56259,0.36709,0
0.5,0.56329,0.36586,0
0.5,0.5981,0.36593,0
0.5,0.59745,0.36709,0
0.5,0.56082,0.37025,0
0.5,0.59566,0.37025,0
0.5,0.55905,0.37342,0
0.5,0.56013,0.3715,0
0.5,0.59494,0.3715,0
0.5,0.59386,0.37342,0
0.5,0.55731,0.37658,0
0.5,0.59205,0.37658,0
0.5,0.55554,0.37975,0
0.5,0.55696,0.37722,0
0.5,0.59177,0.37707,0
0.5,0.5903,0.37975,0
0.5,0.55382,0.38291,0
0.5,0.58861,0.38278,0
0.5,0.58853,0.38291,0
0.5,0.55205,0.38608,0
0.5,0.5538,0.38296,0
0.5,0.58683,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58544,0.38863,0
0.5,0.58512,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58346,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39463,0
0.5,0.5818,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58017,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.40073,0
0.5,0.57851,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57686,0.40506,0
0.5,0.53984,0.40823,0
0.5,0.54114,0.4059,0
0.5,0.57595,0.40675,0
0.5,0.57517,0.40823,0
0.5,0.53809,0.41139,0
0.5,0.57349,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.4116,0
0.5,0.57278,0.41268,0
0.5,0.57179,0.41456,0
0.5,0.53451,0.41772,0
0.5,0.53481,0.4172,0
0.5,0.57007,0.41772,0
0.5,0.53271,0.42089,0
0.5,0.56962,0.41853,0
0.5,0.56835,0.42089,0
0.5,0.53095,0.42405,0
0.5,0.53165,0.42282,0
0.5,0.56661,0.42405,0
0.5,0.5292,0.42722,0
0.5,0.56646,0.42433,0
0.5,0.56492,0.42722,0
0.5,0.52747,0.43038,0
0.5,0.52848,0.42857,0
0.5,0.56329,0.43024,0
0.5,0.56322,0.43038,0
0.5,0.52578,0.43354,0
0.5,0.56158,0.43354,0
0.5,0.52408,0.43671,0
0.5,0.52532,0.43442,0
0.5,0.56013,0.43634,0
0.5,0.55994,0.43671,0
0.5,0.52242,0.43987,0
0.5,0.55837,0.43987,0
0.5,0.52073,0.44304,0
0.5,0.52215,0.4404,0
0.5,0.55696,0.44271,0
0.5,0.5568,0.44304,0
0.5,0.51906,0.4462,0
0.5,0.5553,0.4462,0
0.5,0.51734,0.44937,0
0.5,0.51899,0.44634,0
0.5,0.5538,0.4493,0
0.5,0.55377,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55228,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55074,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45591,0
0.5,0.54922,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54765,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46238,0
0.5,0.5461,0.46519,0
0.5,0.50513,0.46835,0
0.5,0.50633,0.46691,0
0.5,0.54451,0.46835,0
0.5,0.50225,0.47152,0
0.5,0.50316,0.47058,0
0.5,0.5443,0.46875,0
0.5,0.54291,0.47152,0
0.5,0.49878,0.47468,0
0.5,0.5,0.47366,0
0.5,0.54125,0.47468,0
0.5,0.49436,0.47785,0
0.5,0.49684,0.47622,0
0.5,0.54114,0.47489,0
0.5,0.53959,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47984,0
0.5,0.49367,0.47828,0
0.5,0.53797,0.48076,0
0.5,0.53783,0.48101,0
0.5,0.46875,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53605,0.48418,0
0.5,0,0.48635,0
0.5,0.0031646,0.48597,0
0.5,0.0063291,0.48567,0
0.5,0.0094937,0.48543,0
0.5,0.012658,0.48526,0
0.5,0.015823,0.48515,0
0.5,0.018987,0.48507,0
0.5,0.022152,0.48503,0
0.5,0.025316,0.48501,0
0.5,0.028481,0.485,0
0.5,0.031646,0.485,0
0.5,0.03481,0.485,0
0.5,0.037975,0.485,0
0.5,0.041139,0.48501,0
0.5,0.044304,0.48501,0
0.5,0.047468,0.48501,0
0.5,0.050633,0.48501,0
0.5,0.053797,0.48501,0
0.5,0.056962,0.48501,0
0.5,0.060127,0.48501,0
0.5,0.063291,0.48501,0
0.5,0.066456,0.48501,0
0.5,0.06962,0.48501,0
0.5,0.072785,0.48501,0
0.5,0.075949,0.48501,0
0.5,0.079114,0.48501,0
0.5,0.082278,0.48501,0
0.5,0.085443,0.48501,0
0.5,0.088608,0.48501,0
0.5,0.091772,0.48501,0
0.5,0.094937,0.48501,0
0.5,0.098101,0.48501,0
0.5,0.10127,0.48501,0
0.5,0.10443,0.48501,0
0.5,0.10759,0.48501,0
0.5,0.11076,0.48501,0
0.5,0.11392,0.48501,0
0.5,0.11709,0.48501,0
0.5,0.12025,0.48501,0
0.5,0.12342,0.48501,0
0.5,0.12658,0.48501,0
0.5,0.12975,0.48501,0
0.5,0.13291,0.48501,0
0.5,0.13608,0.48501,0
0.5,0.13924,0.48501,0
0.5,0.14241,0.48501,0
0.5,0.14557,0.48501,0
0.5,0.14873,0.48501,0
0.5,0.1519,0.48501,0
0.5,0.15506,0.48501,0
0.5,0.15823,0.48501,0
0.5,0.16139,0.48501,0
0.5,0.16456,0.48501,0
0.5,0.16772,0.48501,0
0.5,0.17089,0.48501,0
0.5,0.17405,0.48501,0
0.5,0.17722,0.48501,0
0.5,0.18038,0.48501,0
0.5,0.18354,0.48501,0
0.5,0.18671,0.485,0
0.5,0.18987,0.485,0
0.5,0.19304,0.485,0
0.5,0.1962,0.485,0
0.5,0.19937,0.485,0
0.5,0.20253,0.485,0
0.5,0.2057,0.485,0
0.5,0.20886,0.485,0
0.5,0.21203,0.485,0
0.5,0.21519,0.485,0
0.5,0.21835,0.485,0
0.5,0.22152,0.485,0
0.5,0.22468,0.485,0
0.5,0.22785,0.485,0
0.5,0.23101,0.485,0
0.5,0.23418,0.485,0
0.5,0.23734,0.485,0
0.5,0.24051,0.485,0
0.5,0.24367,0.485,0
0.5,0.24684,0.485,0
0.5,0.25,0.485,0
0.5,0.25316,0.485,0
0.5,0.25633,0.485,0
0.5,0.25949,0.485,0
0.5,0.26266,0.485,0
0.5,0.26582,0.485,0
0.5,0.26899,0.485,0
0.5,0.27215,0.485,0
0.5,0.27532,0.485,0
0.5,0.27848,0.485,0
0.5,0.28165,0.485,0
0.5,0.28481,0.485,0
0.5,0.28797,0.485,0
0.5,0.29114,0.485,0
0.5,0.2943,0.485,0
0.5,0.29747,0.485,0
0.5,0.30063,0.485,0
0.5,0.3038,0.485,0
0.5,0.30696,0.485,0
0.5,0.31013,0.485,0
0.5,0.31329,0.485,0
0.5,0.31646,0.485,0
0.5,0.31962,0.485,0
0.5,0.32278,0.485,0
0.5,0.32595,0.485,0
0.5,0.32911,0.48501,0
0.5,0.33228,0.48501,0
0.5,0.33544,0.48501,0
0.5,0.33861,0.48501,0
0.5,0.34177,0.48501,0
0.5,0.34494,0.48501,0
0.5,0.3481,0.48501,0
0.5,0.35127,0.48501,0
0.5,0.35443,0.48501,0
0.5,0.35759,0.48501,0
0.5,0.36076,0.48501,0
0.5,0.36392,0.48501,0
0.5,0.36709,0.48501,0
0.5,0.37025,0.48501,0
0.5,0.37342,0.48501,0
0.5,0.37658,0.48501,0
0.5,0.37975,0.48501,0
0.5,0.38291,0.48501,0
0.5,0.38608,0.48501,0
0.5,0.38924,0.48501,0
0.5,0.39241,0.485,0
0.5,0.39557,0.485,0
0.5,0.39873,0.485,0
0.5,0.4019,0.48499,0
0.5,0.40506,0.48499,0
0.5,0.40823,0.48498,0
0.5,0.41139,0.48498,0
0.5,0.41456,0.48497,0
0.5,0.41772,0.48497,0
0.5,0.42089,0.48496,0
0.5,0.42405,0.48495,0
0.5,0.42722,0.48495,0
0.5,0.43038,0.48494,0
0.5,0.43354,0.48493,0
0.5,0.43671,0.48491,0
0.5,0.43987,0.4849,0
0.5,0.44304,0.48488,0
0.5,0.4462,0.48485,0
0.5,0.44937,0.48482,0
0.5,0.45253,0.48477,0
0.5,0.4557,0.48471,0
0.5,0.45886,0.48464,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.48439,0
0.5,0.46835,0.48421,0
0.5,0.53481,0.48629,0
0.5,0.53417,0.48734,0
0.5,0.53226,0.49051,0
0.5,0.53165,0.49151,0
0.5,0.53031,0.49367,0
0.5,0.52848,0.4966,0
0.5,0.52833,0.49684,0
0.5,0.5263,0.5,0
0.5,0.52532,0.50148,0
0.5,0.52416,0.50316,0
0.5,0.52215,0.50587,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51395,0
0.5,0,0.51354,0
0.5,0.0063291,0.51429,0
0.5,0.0094937,0.51456,0
0.5,0.012658,0.51474,0
0.5,0.015823,0.51485,0
0.5,0.018987,0.51493,0
0.5,0.022152,0.51497,0
0.5,0.025316,0.51499,0
0.5,0.028481,0.515,0
0.5,0.031646,0.515,0
0.5,0.03481,0.515,0
0.5,0.037975,0.515,0
0.5,0.041139,0.51499,0
0.5,0.044304,0.51499,0
0.5,0.047468,0.51499,0
0.5,0.050633,0.51499,0
0.5,0.053797,0.51499,0
0.5,0.056962,0.51499,0
0.5,0.060127,0.51499,0
0.5,0.063291,0.51499,0
0.5,0.066456,0.51499,0
0.5,0.06962,0.51499,0
0.5,0.072785,0.51499,0
0.5,0.075949,0.51499,0
0.5,0.079114,0.51499,0
0.5,0.082278,0.51499,0
0.5,0.085443,0.51499,0
0.5,0.088608,0.51499,0
0.5,0.091772,0.51499,0
0.5,0.094937,0.51499,0
0.5,0.098101,0.51499,0
0.5,0.10127,0.51499,0
0.5,0.10443,0.51499,0
0.5,0.10759,0.51499,0
0.5,0.11076,0.51499,0
0.5,0.11392,0.51499,0
0.5,0.11709,0.51499,0
0.5,0.12025,0.51499,0
0.5,0.12342,0.51499,0
0.5,0.12658,0.51499,0
0.5,0.12975,0.51499,0
0.5,0.13291,0.51499,0
0.5,0.13608,0.51499,0
0.5,0.13924,0.51499,0
0.5,0.14241,0.51499,0
0.5,0.14557,0.51499,0
0.5,0.14873,0.51499,0
0.5,0.1519,0.51499,0
0.5,0.15506,0.51499,0
0.5,0.15823,0.51499,0
0.5,0.16139,0.51499,0
0.5,0.16456,0.51499,0
0.5,0.16772,0.51499,0
0.5,0.17089,0.51499,0
0.5,0.17405,0.51499,0
0.5,0.17722,0.51499,0
0.5,0.18038,0.51499,0
0.5,0.18354,0.51499,0
0.5,0.18671,0.51499,0
0.5,0.18987,0.51499,0
0.5,0.19304,0.515,0
0.5,0.1962,0.515,0
0.5,0.19937,0.515,0
0.5,0.20253,0.515,0
0.5,0.2057,0.515,0
0.5,0.20886,0.515,0
0.5,0.21203,0.515,0
0.5,0.21519,0.515,0
0.5,0.21835,0.515,0
0.5,0.22152,0.515,0
0.5,0.22468,0.515,0
0.5,0.22785,0.515,0
0.5,0.23101,0.515,0
0.5,0.23418,0.515,0
0.5,0.23734,0.515,0
0.5,0.24051,0.515,0
0.5,0.24367,0.515,0
0.5,0.24684,0.515,0
0.5,0.25,0.515,0
0.5,0.25316,0.515,0
0.5,0.25633,0.515,0
0.5,0.25949,0.515,0
0.5,0.26266,0.515,0
0.5,0.26582,0.515,0
0.5,0.26899,0.515,0
0.5,0.27215,0.515,0
0.5,0.27532,0.515,0
0.5,0.27848,0.515,0
0.5,0.28165,0.515,0
0.5,0.28481,0.51501,0
0.5,0.28797,0.51501,0
0.5,0.29114,0.51501,0
0.5,0.2943,0.51501,0
0.5,0.29747,0.51501,0
0.5,0.30063,0.51501,0
0.5,0.3038,0.51501,0
0.5,0.30696,0.51501,0
0.5,0.31013,0.51501,0
0.5,0.31329,0.51501,0
0.5,0.31646,0.51501,0
0.5,0.31962,0.51501,0
0.5,0.32278,0.51502,0
0.5,0.32595,0.51502,0
0.5,0.32911,0.51502,0
0.5,0.33228,0.51502,0
0.5,0.33544,0.51502,0
0.5,0.33861,0.51502,0
0.5,0.34177,0.51502,0
0.5,0.34494,0.51502,0
0.5,0.3481,0.51503,0
0.5,0.35127,0.51503,0
0.5,0.35443,0.51503,0
0.5,0.35759,0.51503,0
0.5,0.36076,0.51503,0
0.5,0.36392,0.51504,0
0.5,0.36709,0.51504,0
0.5,0.37025,0.51504,0
0.5,0.37342,0.51504,0
0.5,0.37658,0.51505,0
0.5,0.37975,0.51505,0
0.5,0.38291,0.51505,0
0.5,0.38608,0.51506,0
0.5,0.38924,0.51506,0
0.5,0.39241,0.51506,0
0.5,0.39557,0.51507,0
0.5,0.39873,0.51507,0
0.5,0.4019,0.51508,0
0.5,0.40506,0.51508,0
0.5,0.40823,0.51509,0
0.5,0.41139,0.51509,0
0.5,0.41456,0.5151,0
0.5,0.41772,0.51511,0
0.5,0.42089,0.51512,0
0.5,0.42405,0.51513,0
0.5,0.42722,0.51514,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51518,0
0.5,0.43671,0.5152,0
0.5,0.43987,0.51522,0
0.5,0.44304,0.51525,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51532,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51544,0
0.5,0.45886,0.51552,0
0.5,0.46203,0.51562,0
0.5,0.46519,0.51574,0
0.5,0.46677,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6077,0.29747,0
0.5,0.61076,0.296,0
0.5,0.61392,0.29525,0
0.5,0.61709,0.29523,0
0.5,0.62025,0.2961,0
0.5,0.62251,0.29747,0
0.5,0.60352,0.30063,0
0.5,0.60443,0.2998,0
0.5,0.60759,0.29752,0
0.5,0.62342,0.29821,0
0.5,0.62531,0.30063,0
0.5,0.6005,0.3038,0
0.5,0.60127,0.3029,0
0.5,0.62658,0.3036,0
0.5,0.62665,0.3038,0
0.5,0.59806,0.30696,0
0.5,0.5981,0.3069,0
0.5,0.62718,0.30696,0
0.5,0.59588,0.31013,0
0.5,0.62711,0.31013,0
0.5,0.59386,0.31329,0
0.5,0.59494,0.3116,0
0.5,0.62658,0.31322,0
0.5,0.62657,0.31329,0
0.5,0.59195,0.31646,0
0.5,0.62567,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31675,0
0.5,0.62445,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62342,0.32179,0
0.5,0.62295,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62128,0.32595,0
0.5,0.58445,0.32911,0
0.5,0.58544,0.32743,0
0.5,0.62025,0.32775,0
0.5,0.61949,0.32911,0
0.5,0.58263,0.33228,0
0.5,0.61764,0.33228,0
0.5,0.58078,0.33544,0
0.5,0.58228,0.33289,0
0.5,0.61709,0.33321,0
0.5,0.6158,0.33544,0
0.5,0.57897,0.33861,0
0.5,0.57911,0.33836,0
0.5,0.61392,0.33861,0
0.5,0.61392,0.33861,0
0.5,0.57711,0.34177,0
0.5,0.61209,0.34177,0
0.5,0.57528,0.34494,0
0.5,0.57595,0.3438,0
0.5,0.61076,0.34405,0
0.5,0.61025,0.34494,0
0.5,0.57346,0.3481,0
0.5,0.60847,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.34964,0
0.5,0.6067,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60495,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35535,0
0.5,0.60321,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36025,0
0.5,0.60145,0.36076,0
0.5,0.56435,0.36392,0
0.5,0.60127,0.36109,0
0.5,0.59973,0.36392,0
0.5,0.56256,0.36709,0
0.5,0.56329,0.36581,0
0.5,0.5981,0.36681,0
0.5,0.59795,0.36709,0
0.5,0.56078,0.37025,0
0.5,0.59619,0.37025,0
0.5,0.559,0.37342,0
0.5,0.56013,0.37143,0
0.5,0.59494,0.37243,0
0.5,0.59438,0.37342,0
0.5,0.55727,0.37658,0
0.5,0.59258,0.37658,0
0.5,0.55551,0.37975,0
0.5,0.55696,0.37715,0
0.5,0.59177,0.37798,0
0.5,0.59078,0.37975,0
0.5,0.5538,0.38291,0
0.5,0.58901,0.38291,0
0.5,0.55204,0.38608,0
0.5,0.5538,0.38293,0
0.5,0.58861,0.38363,0
0.5,0.58728,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58555,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58544,0.38944,0
0.5,0.58389,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39545,0
0.5,0.58222,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58061,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.4016,0
0.5,0.57896,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57734,0.40506,0
0.5,0.53982,0.40823,0
0.5,0.54114,0.40589,0
0.5,0.57595,0.40767,0
0.5,0.57566,0.40823,0
0.5,0.53806,0.41139,0
0.5,0.574,0.41139,0
0.5,0.53623,0.41456,0
0.5,0.53797,0.41154,0
0.5,0.57278,0.41364,0
0.5,0.5723,0.41456,0
0.5,0.53443,0.41772,0
0.5,0.53481,0.41707,0
0.5,0.5706,0.41772,0
0.5,0.53262,0.42089,0
0.5,0.56962,0.41949,0
0.5,0.56886,0.42089,0
0.5,0.53083,0.42405,0
0.5,0.53165,0.42263,0
0.5,0.56711,0.42405,0
0.5,0.52909,0.42722,0
0.5,0.56646,0.42523,0
0.5,0.56537,0.42722,0
0.5,0.52735,0.43038,0
0.5,0.52848,0.42834,0
0.5,0.56363,0.43038,0
0.5,0.52567,0.43354,0
0.5,0.56329,0.431,0
0.5,0.56193,0.43354,0
0.5,0.52398,0.43671,0
0.5,0.52532,0.43422,0
0.5,0.56023,0.43671,0
0.5,0.52236,0.43987,0
0.5,0.56013,0.43691,0
0.5,0.55862,0.43987,0
0.5,0.52068,0.44304,0
0.5,0.52215,0.44027,0
0.5,0.557,0.44304,0
0.5,0.51904,0.4462,0
0.5,0.55696,0.44311,0
0.5,0.55546,0.4462,0
0.5,0.51733,0.44937,0
0.5,0.51899,0.4463,0
0.5,0.5539,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44957,0
0.5,0.55239,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55084,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45613,0
0.5,0.54934,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.5478,0.46203,0
0.5,0.50763,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46271,0
0.5,0.54629,0.46519,0
0.5,0.50511,0.46835,0
0.5,0.50633,0.46688,0
0.5,0.54474,0.46835,0
0.5,0.50219,0.47152,0
0.5,0.50316,0.47054,0
0.5,0.5443,0.46922,0
0.5,0.54317,0.47152,0
0.5,0.49871,0.47468,0
0.5,0.5,0.4736,0
0.5,0.54155,0.47468,0
0.5,0.4943,0.47785,0
0.5,0.49684,0.47616,0
0.5,0.54114,0.47546,0
0.5,0.53989,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47824,0
0.5,0.53816,0.48101,0
0.5,0.4686,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48133,0
0.5,0.53636,0.48418,0
0.5,0,0.48628,0
0.5,0.0031646,0.48592,0
0.5,0.0063291,0.48562,0
0.5,0.0094937,0.48539,0
0.5,0.012658,0.48522,0
0.5,0.015823,0.48511,0
0.5,0.018987,0.48503,0
0.5,0.022152,0.48498,0
0.5,0.025316,0.48496,0
0.5,0.028481,0.48495,0
0.5,0.031646,0.48494,0
0.5,0.03481,0.48494,0
0.5,0.037975,0.48494,0
0.5,0.041139,0.48495,0
0.5,0.044304,0.48495,0
0.5,0.047468,0.48495,0
0.5,0.050633,0.48495,0
0.5,0.053797,0.48495,0
0.5,0.056962,0.48495,0
0.5,0.060127,0.48495,0
0.5,0.063291,0.48495,0
0.5,0.066456,0.48495,0
0.5,0.06962,0.48495,0
0.5,0.072785,0.48495,0
0.5,0.075949,0.48495,0
0.5,0.079114,0.48495,0
0.5,0.082278,0.48495,0
0.5,0.085443,0.48495,0
0.5,0.088608,0.48495,0
0.5,0.091772,0.48495,0
0.5,0.094937,0.48495,0
0.5,0.098101,0.48495,0
0.5,0.10127,0.48495,0
0.5,0.10443,0.48495,0
0.5,0.10759,0.48495,0
0.5,0.11076,0.48495,0
0.5,0.11392,0.48495,0
0.5,0.11709,0.48495,0
0.5,0.12025,0.48495,0
0.5,0.12342,0.48495,0
0.5,0.12658,0.48495,0
0.5,0.12975,0.48495,0
0.5,0.13291,0.48495,0
0.5,0.13608,0.48495,0
0.5,0.13924,0.48495,0
0.5,0.14241,0.48495,0
0.5,0.14557,0.48495,0
0.5,0.14873,0.48495,0
0.5,0.1519,0.48495,0
0.5,0.15506,0.48495,0
0.5,0.15823,0.48495,0
0.5,0.16139,0.48495,0
0.5,0.16456,0.48495,0
0.5,0.16772,0.48495,0
0.5,0.17089,0.48495,0
0.5,0.17405,0.48495,0
0.5,0.17722,0.48495,0
0.5,0.18038,0.48495,0
0.5,0.18354,0.48495,0
0.5,0.18671,0.48495,0
0.5,0.18987,0.48494,0
0.5,0.19304,0.48494,0
0.5,0.1962,0.48494,0
0.5,0.19937,0.48494,0
0.5,0.20253,0.48494,0
0.5,0.2057,0.48494,0
0.5,0.20886,0.48494,0
0.5,0.21203,0.48494,0
0.5,0.21519,0.48494,0
0.5,0.21835,0.48494,0
0.5,0.22152,0.48494,0
0.5,0.22468,0.48494,0
0.5,0.22785,0.48494,0
0.5,0.23101,0.48494,0
0.5,0.23418,0.48494,0
0.5,0.23734,0.48494,0
0.5,0.24051,0.48494,0
0.5,0.24367,0.48494,0
0.5,0.24684,0.48494,0
0.5,0.25,0.48494,0
0.5,0.25316,0.48494,0
0.5,0.25633,0.48494,0
0.5,0.25949,0.48494,0
0.5,0.26266,0.48494,0
0.5,0.26582,0.48494,0
0.5,0.26899,0.48494,0
0.5,0.27215,0.48494,0
0.5,0.27532,0.48494,0
0.5,0.27848,0.48494,0
0.5,0.28165,0.48494,0
0.5,0.28481,0.48494,0
0.5,0.28797,0.48494,0
0.5,0.29114,0.48494,0
0.5,0.2943,0.48494,0
0.5,0.29747,0.48494,0
0.5,0.30063,0.48494,0
0.5,0.3038,0.48494,0
0.5,0.30696,0.48494,0
0.5,0.31013,0.48494,0
0.5,0.31329,0.48494,0
0.5,0.31646,0.48494,0
0.5,0.31962,0.48494,0
0.5,0.32278,0.48494,0
0.5,0.32595,0.48494,0
0.5,0.32911,0.48494,0
0.5,0.33228,0.48494,0
0.5,0.33544,0.48494,0
0.5,0.33861,0.48494,0
0.5,0.34177,0.48494,0
0.5,0.34494,0.48495,0
0.5,0.3481,0.48495,0
0.5,0.35127,0.48495,0
0.5,0.35443,0.48495,0
0.5,0.35759,0.48495,0
0.5,0.36076,0.48495,0
0.5,0.36392,0.48495,0
0.5,0.36709,0.48495,0
0.5,0.37025,0.48495,0
0.5,0.37342,0.48495,0
0.5,0.37658,0.48495,0
0.5,0.37975,0.48495,0
0.5,0.38291,0.48495,0
0.5,0.38608,0.48495,0
0.5,0.38924,0.48495,0
0.5,0.39241,0.48495,0
0.5,0.39557,0.48495,0
0.5,0.39873,0.48495,0
0.5,0.4019,0.48495,0
0.5,0.40506,0.48494,0
0.5,0.40823,0.48494,0
0.5,0.41139,0.48494,0
0.5,0.41456,0.48493,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48492,0
0.5,0.42405,0.48491,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48486,0
0.5,0.44304,0.48484,0
0.5,0.4462,0.48482,0
0.5,0.44937,0.48479,0
0.5,0.45253,0.48475,0
0.5,0.4557,0.48469,0
0.5,0.45886,0.48461,0
0.5,0.46203,0.48451,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48678,0
0.5,0.53447,0.48734,0
0.5,0.53252,0.49051,0
0.5,0.53165,0.4919,0
0.5,0.53052,0.49367,0
0.5,0.52849,0.49684,0
0.5,0.52848,0.49684,0
0.5,0.5264,0.5,0
0.5,0.52532,0.50159,0
0.5,0.52421,0.50316,0
0.5,0.52215,0.50589,0
0.5,0.52181,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51399,0
0.5,0,0.51359,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51489,0
0.5,0.018987,0.51497,0
0.5,0.022152,0.51502,0
0.5,0.025316,0.51504,0
0.5,0.028481,0.51505,0
0.5,0.031646,0.51506,0
0.5,0.03481,0.51506,0
0.5,0.037975,0.51505,0
0.5,0.041139,0.51505,0
0.5,0.044304,0.51505,0
0.5,0.047468,0.51505,0
0.5,0.050633,0.51505,0
0.5,0.053797,0.51505,0
0.5,0.056962,0.51505,0
0.5,0.060127,0.51505,0
0.5,0.063291,0.51505,0
0.5,0.066456,0.51505,0
0.5,0.06962,0.51505,0
0.5,0.072785,0.51505,0
0.5,0.075949,0.51505,0
0.5,0.079114,0.51505,0
0.5,0.082278,0.51505,0
0.5,0.085443,0.51505,0
0.5,0.088608,0.51505,0
0.5,0.091772,0.51505,0
0.5,0.094937,0.51505,0
0.5,0.098101,0.51505,0
0.5,0.10127,0.51505,0
0.5,0.10443,0.51505,0
0.5,0.10759,0.51505,0
0.5,0.11076,0.51505,0
0.5,0.11392,0.51505,0
0.5,0.11709,0.51505,0
0.5,0.12025,0.51505,0
0.5,0.12342,0.51505,0
0.5,0.12658,0.51505,0
0.5,0.12975,0.51505,0
0.5,0.13291,0.51505,0
0.5,0.13608,0.51505,0
0.5,0.13924,0.51505,0
0.5,0.14241,0.51505,0
0.5,0.14557,0.51505,0
0.5,0.14873,0.51505,0
0.5,0.1519,0.51505,0
0.5,0.15506,0.51505,0
0.5,0.15823,0.51505,0
0.5,0.16139,0.51505,0
0.5,0.16456,0.51505,0
0.5,0.16772,0.51505,0
0.5,0.17089,0.51505,0
0.5,0.17405,0.51505,0
0.5,0.17722,0.51505,0
0.5,0.18038,0.51505,0
0.5,0.18354,0.51505,0
0.5,0.18671,0.51505,0
0.5,0.18987,0.51505,0
0.5,0.19304,0.51505,0
0.5,0.1962,0.51506,0
0.5,0.19937,0.51506,0
0.5,0.20253,0.51506,0
0.5,0.2057,0.51506,0
0.5,0.20886,0.51506,0
0.5,0.21203,0.51506,0
0.5,0.21519,0.51506,0
0.5,0.21835,0.51506,0
0.5,0.22152,0.51506,0
0.5,0.22468,0.51506,0
0.5,0.22785,0.51506,0
0.5,0.23101,0.51506,0
0.5,0.23418,0.51506,0
0.5,0.23734,0.51506,0
0.5,0.24051,0.51506,0
0.5,0.24367,0.51506,0
0.5,0.24684,0.51506,0
0.5,0.25,0.51506,0
0.5,0.25316,0.51506,0
0.5,0.25633,0.51506,0
0.5,0.25949,0.51506,0
0.5,0.26266,0.51506,0
0.5,0.26582,0.51506,0
0.5,0.26899,0.51506,0
0.5,0.27215,0.51506,0
0.5,0.27532,0.51506,0
0.5,0.27848,0.51506,0
0.5,0.28165,0.51506,0
0.5,0.28481,0.51506,0
0.5,0.28797,0.51507,0
0.5,0.29114,0.51507,0
0.5,0.2943,0.51507,0
0.5,0.29747,0.51507,0
0.5,0.30063,0.51507,0
0.5,0.3038,0.51507,0
0.5,0.30696,0.51507,0
0.5,0.31013,0.51507,0
0.5,0.31329,0.51507,0
0.5,0.31646,0.51507,0
0.5,0.31962,0.51507,0
0.5,0.32278,0.51507,0
0.5,0.32595,0.51507,0
0.5,0.32911,0.51508,0
0.5,0.33228,0.51508,0
0.5,0.33544,0.51508,0
0.5,0.33861,0.51508,0
0.5,0.34177,0.51508,0
0.5,0.34494,0.51508,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51509,0
0.5,0.35443,0.51509,0
0.5,0.35759,0.51509,0
0.5,0.36076,0.51509,0
0.5,0.36392,0.51509,0
0.5,0.36709,0.51509,0
0.5,0.37025,0.5151,0
0.5,0.37342,0.5151,0
0.5,0.37658,0.5151,0
0.5,0.37975,0.5151,0
0.5,0.38291,0.51511,0
0.5,0.38608,0.51511,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51512,0
0.5,0.39557,0.51512,0
0.5,0.39873,0.51513,0
0.5,0.4019,0.51513,0
0.5,0.40506,0.51513,0
0.5,0.40823,0.51514,0
0.5,0.41139,0.51515,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51517,0
0.5,0.42405,0.51518,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.51521,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51524,0
0.5,0.43987,0.51526,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51548,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51565,0
0.5,0.46519,0.51577,0
0.5,0.46619,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51594,0
0.5,0.47152,0.51614,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51667,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62443,0.26899,0
0.5,0.62658,0.26765,0
0.5,0.62975,0.26644,0
0.5,0.63291,0.26594,0
0.5,0.63608,0.26624,0
0.5,0.63924,0.26752,0
0.5,0.64111,0.26899,0
0.5,0.62051,0.27215,0
0.5,0.62342,0.26964,0
0.5,0.64241,0.27044,0
0.5,0.64349,0.27215,0
0.5,0.61765,0.27532,0
0.5,0.62025,0.27239,0
0.5,0.6446,0.27532,0
0.5,0.61525,0.27848,0
0.5,0.61709,0.27601,0
0.5,0.64497,0.27848,0
0.5,0.61309,0.28165,0
0.5,0.61392,0.28041,0
0.5,0.64477,0.28165,0
0.5,0.61108,0.28481,0
0.5,0.64414,0.28481,0
0.5,0.60911,0.28797,0
0.5,0.61076,0.28533,0
0.5,0.64311,0.28797,0
0.5,0.60717,0.29114,0
0.5,0.60759,0.29046,0
0.5,0.64241,0.28962,0
0.5,0.64177,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64023,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29561,0
0.5,0.63924,0.29609,0
0.5,0.63848,0.29747,0
0.5,0.60136,0.30063,0
0.5,0.63665,0.30063,0
0.5,0.59944,0.3038,0
0.5,0.60127,0.30079,0
0.5,0.63608,0.30157,0
0.5,0.63477,0.3038,0
0.5,0.59756,0.30696,0
0.5,0.5981,0.30607,0
0.5,0.63291,0.30684,0
0.5,0.63284,0.30696,0
0.5,0.59567,0.31013,0
0.5,0.63096,0.31013,0
0.5,0.59379,0.31329,0
0.5,0.59494,0.31138,0
0.5,0.62975,0.31212,0
0.5,0.62905,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62717,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31743,0
0.5,0.62532,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62345,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32284,0
0.5,0.62164,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32833,0
0.5,0.6198,0.32911,0
0.5,0.58261,0.33228,0
0.5,0.618,0.33228,0
0.5,0.58075,0.33544,0
0.5,0.58228,0.33286,0
0.5,0.61709,0.33383,0
0.5,0.61618,0.33544,0
0.5,0.57894,0.33861,0
0.5,0.57911,0.33832,0
0.5,0.61435,0.33861,0
0.5,0.57709,0.34177,0
0.5,0.61392,0.33934,0
0.5,0.61253,0.34177,0
0.5,0.57527,0.34494,0
0.5,0.57595,0.34377,0
0.5,0.61076,0.34481,0
0.5,0.61069,0.34494,0
0.5,0.57345,0.3481,0
0.5,0.60891,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.35041,0
0.5,0.60712,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60538,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35614,0
0.5,0.60364,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36024,0
0.5,0.6019,0.36076,0
0.5,0.56434,0.36392,0
0.5,0.60127,0.3619,0
0.5,0.60018,0.36392,0
0.5,0.56254,0.36709,0
0.5,0.56329,0.36578,0
0.5,0.59842,0.36709,0
0.5,0.56075,0.37025,0
0.5,0.5981,0.36765,0
0.5,0.59667,0.37025,0
0.5,0.55896,0.37342,0
0.5,0.56013,0.37137,0
0.5,0.59494,0.37327,0
0.5,0.59485,0.37342,0
0.5,0.55723,0.37658,0
0.5,0.59305,0.37658,0
0.5,0.55547,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37879,0
0.5,0.59123,0.37975,0
0.5,0.55377,0.38291,0
0.5,0.5538,0.38286,0
0.5,0.58945,0.38291,0
0.5,0.55202,0.38608,0
0.5,0.58861,0.38439,0
0.5,0.58767,0.38608,0
0.5,0.5503,0.38924,0
0.5,0.55063,0.38864,0
0.5,0.58593,0.38924,0
0.5,0.54855,0.39241,0
0.5,0.58544,0.39012,0
0.5,0.58423,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.3944,0
0.5,0.58255,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39609,0
0.5,0.58093,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57928,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57911,0.40222,0
0.5,0.57767,0.40506,0
0.5,0.53981,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.576,0.40823,0
0.5,0.53804,0.41139,0
0.5,0.57595,0.40832,0
0.5,0.57436,0.41139,0
0.5,0.53619,0.41456,0
0.5,0.53797,0.4115,0
0.5,0.57278,0.41433,0
0.5,0.57267,0.41456,0
0.5,0.53436,0.41772,0
0.5,0.53481,0.41697,0
0.5,0.57099,0.41772,0
0.5,0.53254,0.42089,0
0.5,0.56962,0.4202,0
0.5,0.56924,0.42089,0
0.5,0.53074,0.42405,0
0.5,0.53165,0.42248,0
0.5,0.56751,0.42405,0
0.5,0.52899,0.42722,0
0.5,0.56646,0.42591,0
0.5,0.56574,0.42722,0
0.5,0.52725,0.43038,0
0.5,0.52848,0.42816,0
0.5,0.56398,0.43038,0
0.5,0.52558,0.43354,0
0.5,0.56329,0.43161,0
0.5,0.56223,0.43354,0
0.5,0.5239,0.43671,0
0.5,0.52532,0.43404,0
0.5,0.56051,0.43671,0
0.5,0.52229,0.43987,0
0.5,0.56013,0.43742,0
0.5,0.55884,0.43987,0
0.5,0.52064,0.44304,0
0.5,0.52215,0.44015,0
0.5,0.55721,0.44304,0
0.5,0.51902,0.4462,0
0.5,0.55696,0.44351,0
0.5,0.55564,0.4462,0
0.5,0.51732,0.44937,0
0.5,0.51899,0.44626,0
0.5,0.55407,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44992,0
0.5,0.55254,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55101,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45647,0
0.5,0.54951,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54799,0.46203,0
0.5,0.50762,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46311,0
0.5,0.54649,0.46519,0
0.5,0.50508,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54496,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.47049,0
0.5,0.5443,0.46968,0
0.5,0.54341,0.47152,0
0.5,0.49865,0.47468,0
0.5,0.5,0.47355,0
0.5,0.54182,0.47468,0
0.5,0.49424,0.47785,0
0.5,0.49684,0.47612,0
0.5,0.54114,0.47597,0
0.5,0.54017,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47821,0
0.5,0.53845,0.48101,0
0.5,0.46835,0.48418,0
0.5,0.46835,0.48418,0
0.5,0.47152,0.48392,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48185,0
0.5,0.53665,0.48418,0
0.5,0,0.48621,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.48489,0
0.5,0.041139,0.48489,0
0.5,0.044304,0.48489,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.48489,0
0.5,0.13608,0.48489,0
0.5,0.13924,0.48489,0
0.5,0.14241,0.48489,0
0.5,0.14557,0.48489,0
0.5,0.14873,0.48489,0
0.5,0.1519,0.48489,0
0.5,0.15506,0.48489,0
0.5,0.15823,0.48489,0
0.5,0.16139,0.48489,0
0.5,0.16456,0.48489,0
0.5,0.16772,0.48489,0
0.5,0.17089,0.48489,0
0.5,0.17405,0.48489,0
0.5,0.17722,0.48489,0
0.5,0.18038,0.48489,0
0.5,0.18354,0.48489,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.48489,0
0.5,0.35443,0.48489,0
0.5,0.35759,0.48489,0
0.5,0.36076,0.48489,0
0.5,0.36392,0.48489,0
0.5,0.36709,0.48489,0
0.5,0.37025,0.48489,0
0.5,0.37342,0.48489,0
0.5,0.37658,0.48489,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.48489,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48487,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48482,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48478,0
0.5,0.44937,0.48475,0
0.5,0.45253,0.48471,0
0.5,0.4557,0.48466,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48435,0
0.5,0.53481,0.48723,0
0.5,0.53474,0.48734,0
0.5,0.53277,0.49051,0
0.5,0.53165,0.49228,0
0.5,0.53074,0.49367,0
0.5,0.52866,0.49684,0
0.5,0.52848,0.49711,0
0.5,0.52652,0.5,0
0.5,0.52532,0.50172,0
0.5,0.52428,0.50316,0
0.5,0.52215,0.50592,0
0.5,0.52182,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51402,0
0.5,0,0.51364,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.51511,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.51511,0
0.5,0.041139,0.51511,0
0.5,0.044304,0.51511,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.51511,0
0.5,0.13924,0.51511,0
0.5,0.14241,0.51511,0
0.5,0.14557,0.51511,0
0.5,0.14873,0.51511,0
0.5,0.1519,0.51511,0
0.5,0.15506,0.51511,0
0.5,0.15823,0.51511,0
0.5,0.16139,0.51511,0
0.5,0.16456,0.51511,0
0.5,0.16772,0.51511,0
0.5,0.17089,0.51511,0
0.5,0.17405,0.51511,0
0.5,0.17722,0.51511,0
0.5,0.18038,0.51511,0
0.5,0.18354,0.51511,0
0.5,0.18671,0.51511,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51512,0
0.5,0.27215,0.51512,0
0.5,0.27532,0.51512,0
0.5,0.27848,0.51512,0
0.5,0.28165,0.51512,0
0.5,0.28481,0.51512,0
0.5,0.28797,0.51512,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51513,0
0.5,0.32595,0.51513,0
0.5,0.32911,0.51513,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51514,0
0.5,0.35127,0.51514,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51515,0
0.5,0.37025,0.51515,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51516,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51517,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.51521,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51525,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.5154,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51558,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.5158,0
0.5,0.46573,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51596,0
0.5,0.47152,0.51616,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64248,0.24367,0
0.5,0.64557,0.24263,0
0.5,0.64873,0.2423,0
0.5,0.6519,0.24279,0
0.5,0.65386,0.24367,0
0.5,0.63748,0.24684,0
0.5,0.63924,0.24548,0
0.5,0.64241,0.2437,0
0.5,0.65506,0.24434,0
0.5,0.65761,0.24684,0
0.5,0.63412,0.25,0
0.5,0.63608,0.248,0
0.5,0.65823,0.24784,0
0.5,0.65925,0.25,0
0.5,0.63142,0.25316,0
0.5,0.63291,0.25135,0
0.5,0.65996,0.25316,0
0.5,0.62906,0.25633,0
0.5,0.62975,0.25539,0
0.5,0.66002,0.25633,0
0.5,0.6269,0.25949,0
0.5,0.65957,0.25949,0
0.5,0.62481,0.26266,0
0.5,0.62658,0.25997,0
0.5,0.65868,0.26266,0
0.5,0.62279,0.26582,0
0.5,0.62342,0.26485,0
0.5,0.65823,0.2638,0
0.5,0.65745,0.26582,0
0.5,0.62079,0.26899,0
0.5,0.65594,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27056,0
0.5,0.65419,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65231,0.27532,0
0.5,0.61485,0.27848,0
0.5,0.6519,0.27598,0
0.5,0.65038,0.27848,0
0.5,0.61291,0.28165,0
0.5,0.61392,0.28001,0
0.5,0.64873,0.28111,0
0.5,0.6484,0.28165,0
0.5,0.61101,0.28481,0
0.5,0.64646,0.28481,0
0.5,0.60907,0.28797,0
0.5,0.61076,0.28522,0
0.5,0.64557,0.28622,0
0.5,0.6445,0.28797,0
0.5,0.60716,0.29114,0
0.5,0.60759,0.29044,0
0.5,0.64254,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29136,0
0.5,0.64065,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29661,0
0.5,0.63873,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63685,0.30063,0
0.5,0.59943,0.3038,0
0.5,0.60127,0.30078,0
0.5,0.63608,0.30193,0
0.5,0.63499,0.3038,0
0.5,0.59754,0.30696,0
0.5,0.5981,0.30604,0
0.5,0.63312,0.30696,0
0.5,0.59566,0.31013,0
0.5,0.63291,0.30731,0
0.5,0.63128,0.31013,0
0.5,0.59377,0.31329,0
0.5,0.59494,0.31135,0
0.5,0.62975,0.31271,0
0.5,0.62941,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62755,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31807,0
0.5,0.62568,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62384,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.3235,0
0.5,0.62202,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32899,0
0.5,0.62018,0.32911,0
0.5,0.5826,0.33228,0
0.5,0.6184,0.33228,0
0.5,0.58073,0.33544,0
0.5,0.58228,0.33283,0
0.5,0.61709,0.33454,0
0.5,0.61658,0.33544,0
0.5,0.57891,0.33861,0
0.5,0.57911,0.33827,0
0.5,0.61479,0.33861,0
0.5,0.57707,0.34177,0
0.5,0.61392,0.34008,0
0.5,0.61295,0.34177,0
0.5,0.57525,0.34494,0
0.5,0.57595,0.34374,0
0.5,0.61112,0.34494,0
0.5,0.57344,0.3481,0
0.5,0.61076,0.34555,0
0.5,0.60931,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34927,0
0.5,0.60759,0.35108,0
0.5,0.60749,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60574,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35675,0
0.5,0.60397,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60223,0.36076,0
0.5,0.56433,0.36392,0
0.5,0.60127,0.36249,0
0.5,0.60049,0.36392,0
0.5,0.56251,0.36709,0
0.5,0.56329,0.36575,0
0.5,0.59875,0.36709,0
0.5,0.56071,0.37025,0
0.5,0.5981,0.36824,0
0.5,0.59699,0.37025,0
0.5,0.55892,0.37342,0
0.5,0.56013,0.3713,0
0.5,0.5952,0.37342,0
0.5,0.55718,0.37658,0
0.5,0.59494,0.37386,0
0.5,0.59339,0.37658,0
0.5,0.55542,0.37975,0
0.5,0.55696,0.37698,0
0.5,0.59177,0.37936,0
0.5,0.59155,0.37975,0
0.5,0.55372,0.38291,0
0.5,0.5538,0.38278,0
0.5,0.58976,0.38291,0
0.5,0.55198,0.38608,0
0.5,0.58861,0.38493,0
0.5,0.58796,0.38608,0
0.5,0.55027,0.38924,0
0.5,0.55063,0.38859,0
0.5,0.5862,0.38924,0
0.5,0.54854,0.39241,0
0.5,0.58544,0.39061,0
0.5,0.58448,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39439,0
0.5,0.5828,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39655,0
0.5,0.58116,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57952,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40269,0
0.5,0.5779,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.57626,0.40823,0
0.5,0.53802,0.41139,0
0.5,0.57595,0.40881,0
0.5,0.57462,0.41139,0
0.5,0.53616,0.41456,0
0.5,0.53797,0.41147,0
0.5,0.57294,0.41456,0
0.5,0.53432,0.41772,0
0.5,0.53481,0.41689,0
0.5,0.57278,0.41485,0
0.5,0.57127,0.41772,0
0.5,0.53248,0.42089,0
0.5,0.56962,0.42072,0
0.5,0.56953,0.42089,0
0.5,0.53067,0.42405,0
0.5,0.53165,0.42236,0
0.5,0.5678,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56646,0.42642,0
0.5,0.56602,0.42722,0
0.5,0.52717,0.43038,0
0.5,0.52848,0.42802,0
0.5,0.56425,0.43038,0
0.5,0.5255,0.43354,0
0.5,0.56329,0.43208,0
0.5,0.56247,0.43354,0
0.5,0.52382,0.43671,0
0.5,0.52532,0.4339,0
0.5,0.56074,0.43671,0
0.5,0.52223,0.43987,0
0.5,0.56013,0.43783,0
0.5,0.55905,0.43987,0
0.5,0.52058,0.44304,0
0.5,0.52215,0.44002,0
0.5,0.5574,0.44304,0
0.5,0.51898,0.4462,0
0.5,0.51899,0.44619,0
0.5,0.55696,0.44388,0
0.5,0.55581,0.4462,0
0.5,0.51729,0.44937,0
0.5,0.55424,0.44937,0
0.5,0.5156,0.45253,0
0.5,0.51582,0.45213,0
0.5,0.5538,0.45026,0
0.5,0.55271,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55118,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45767,0
0.5,0.55063,0.45682,0
0.5,0.54967,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54818,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.4635,0
0.5,0.54667,0.46519,0
0.5,0.50506,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.54517,0.46835,0
0.5,0.50211,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47012,0
0.5,0.54362,0.47152,0
0.5,0.49859,0.47468,0
0.5,0.5,0.47351,0
0.5,0.54205,0.47468,0
0.5,0.49419,0.47785,0
0.5,0.49684,0.47607,0
0.5,0.54114,0.47644,0
0.5,0.54041,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47818,0
0.5,0.53871,0.48101,0
0.5,0.46804,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48231,0
0.5,0.53691,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48485,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48484,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48485,0
0.5,0.16139,0.48485,0
0.5,0.16456,0.48485,0
0.5,0.16772,0.48485,0
0.5,0.17089,0.48485,0
0.5,0.17405,0.48485,0
0.5,0.17722,0.48484,0
0.5,0.18038,0.48484,0
0.5,0.18354,0.48484,0
0.5,0.18671,0.48484,0
0.5,0.18987,0.48484,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48484,0
0.5,0.35443,0.48484,0
0.5,0.35759,0.48484,0
0.5,0.36076,0.48485,0
0.5,0.36392,0.48485,0
0.5,0.36709,0.48485,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48483,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48468,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48446,0
0.5,0.46519,0.48433,0
0.5,0.535,0.48734,0
0.5,0.53481,0.48765,0
0.5,0.53301,0.49051,0
0.5,0.53165,0.49262,0
0.5,0.53094,0.49367,0
0.5,0.52883,0.49684,0
0.5,0.52848,0.49736,0
0.5,0.52665,0.5,0
0.5,0.52532,0.50186,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50597,0
0.5,0.52186,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51406,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51515,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51515,0
0.5,0.16139,0.51515,0
0.5,0.16456,0.51515,0
0.5,0.16772,0.51515,0
0.5,0.17089,0.51515,0
0.5,0.17405,0.51515,0
0.5,0.17722,0.51515,0
0.5,0.18038,0.51516,0
0.5,0.18354,0.51516,0
0.5,0.18671,0.51516,0
0.5,0.18987,0.51516,0
0.5,0.19304,0.51516,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51516,0
0.5,0.28797,0.51516,0
0.5,0.29114,0.51516,0
0.5,0.2943,0.51517,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51517,0
0.5,0.33544,0.51518,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51518,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.51519,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.5152,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51543,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51553,0
0.5,0.45886,0.51561,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51582,0
0.5,0.46526,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51641,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65731,0.22152,0
0.5,0.65823,0.22109,0
0.5,0.66139,0.22028,0
0.5,0.66456,0.22021,0
0.5,0.66772,0.22098,0
0.5,0.66871,0.22152,0
0.5,0.65209,0.22468,0
0.5,0.65506,0.22259,0
0.5,0.67089,0.22304,0
0.5,0.67237,0.22468,0
0.5,0.64871,0.22785,0
0.5,0.64873,0.22782,0
0.5,0.6519,0.22483,0
0.5,0.67405,0.22782,0
0.5,0.67406,0.22785,0
0.5,0.64597,0.23101,0
0.5,0.67475,0.23101,0
0.5,0.64358,0.23418,0
0.5,0.64557,0.23152,0
0.5,0.6748,0.23418,0
0.5,0.64137,0.23734,0
0.5,0.64241,0.23586,0
0.5,0.67432,0.23734,0
0.5,0.63927,0.24051,0
0.5,0.67405,0.23825,0
0.5,0.67341,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24055,0
0.5,0.67216,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67089,0.24618,0
0.5,0.67056,0.24684,0
0.5,0.63301,0.25,0
0.5,0.66879,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25172,0
0.5,0.66684,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.6648,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.2567,0
0.5,0.66275,0.25949,0
0.5,0.6248,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26154,0
0.5,0.66067,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.65863,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26644,0
0.5,0.65662,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27142,0
0.5,0.65461,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65262,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27647,0
0.5,0.65066,0.27848,0
0.5,0.6129,0.28165,0
0.5,0.61392,0.28,0
0.5,0.64873,0.28159,0
0.5,0.6487,0.28165,0
0.5,0.61099,0.28481,0
0.5,0.64679,0.28481,0
0.5,0.60906,0.28797,0
0.5,0.61076,0.2852,0
0.5,0.64557,0.28677,0
0.5,0.64484,0.28797,0
0.5,0.60715,0.29114,0
0.5,0.60759,0.29042,0
0.5,0.64292,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29197,0
0.5,0.64101,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29723,0
0.5,0.6391,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63723,0.30063,0
0.5,0.59942,0.3038,0
0.5,0.60127,0.30077,0
0.5,0.63608,0.30257,0
0.5,0.63536,0.3038,0
0.5,0.59753,0.30696,0
0.5,0.5981,0.30602,0
0.5,0.63351,0.30696,0
0.5,0.59564,0.31013,0
0.5,0.63291,0.30797,0
0.5,0.63167,0.31013,0
0.5,0.59376,0.31329,0
0.5,0.59494,0.31132,0
0.5,0.62979,0.31329,0
0.5,0.59191,0.31646,0
0.5,0.62975,0.31336,0
0.5,0.62793,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.3167,0
0.5,0.62658,0.31871,0
0.5,0.62605,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.62421,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32412,0
0.5,0.62236,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62054,0.32911,0
0.5,0.58259,0.33228,0
0.5,0.62025,0.3296,0
0.5,0.61875,0.33228,0
0.5,0.58072,0.33544,0
0.5,0.58228,0.33281,0
0.5,0.61709,0.33516,0
0.5,0.61693,0.33544,0
0.5,0.57889,0.33861,0
0.5,0.57911,0.33823,0
0.5,0.61515,0.33861,0
0.5,0.57705,0.34177,0
0.5,0.61392,0.34072,0
0.5,0.61332,0.34177,0
0.5,0.57523,0.34494,0
0.5,0.57595,0.3437,0
0.5,0.61149,0.34494,0
0.5,0.57343,0.3481,0
0.5,0.61076,0.34619,0
0.5,0.60966,0.3481,0
0.5,0.57161,0.35127,0
0.5,0.57278,0.34926,0
0.5,0.60783,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.35167,0
0.5,0.60604,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35727,0
0.5,0.60425,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60251,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36299,0
0.5,0.60076,0.36392,0
0.5,0.5625,0.36709,0
0.5,0.56329,0.36573,0
0.5,0.59903,0.36709,0
0.5,0.56069,0.37025,0
0.5,0.5981,0.36874,0
0.5,0.59727,0.37025,0
0.5,0.55888,0.37342,0
0.5,0.56013,0.37125,0
0.5,0.5955,0.37342,0
0.5,0.55714,0.37658,0
0.5,0.59494,0.37438,0
0.5,0.59369,0.37658,0
0.5,0.55537,0.37975,0
0.5,0.55696,0.3769,0
0.5,0.59185,0.37975,0
0.5,0.55368,0.38291,0
0.5,0.5538,0.38269,0
0.5,0.59177,0.37988,0
0.5,0.59005,0.38291,0
0.5,0.55194,0.38608,0
0.5,0.58861,0.38541,0
0.5,0.58823,0.38608,0
0.5,0.55024,0.38924,0
0.5,0.55063,0.38852,0
0.5,0.58646,0.38924,0
0.5,0.54852,0.39241,0
0.5,0.58544,0.39106,0
0.5,0.58471,0.39241,0
0.5,0.5468,0.39557,0
0.5,0.54747,0.39437,0
0.5,0.58303,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39697,0
0.5,0.58137,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57974,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.4031,0
0.5,0.57812,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57648,0.40823,0
0.5,0.538,0.41139,0
0.5,0.57595,0.40924,0
0.5,0.57485,0.41139,0
0.5,0.53613,0.41456,0
0.5,0.53797,0.41144,0
0.5,0.57319,0.41456,0
0.5,0.53427,0.41772,0
0.5,0.53481,0.41682,0
0.5,0.57278,0.4153,0
0.5,0.57151,0.41772,0
0.5,0.53242,0.42089,0
0.5,0.56979,0.42089,0
0.5,0.5306,0.42405,0
0.5,0.53165,0.42226,0
0.5,0.56962,0.42118,0
0.5,0.56805,0.42405,0
0.5,0.52884,0.42722,0
0.5,0.56646,0.42687,0
0.5,0.56626,0.42722,0
0.5,0.52709,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56449,0.43038,0
0.5,0.52543,0.43354,0
0.5,0.56329,0.43249,0
0.5,0.5627,0.43354,0
0.5,0.52376,0.43671,0
0.5,0.52532,0.43376,0
0.5,0.56096,0.43671,0
0.5,0.52217,0.43987,0
0.5,0.56013,0.43823,0
0.5,0.55925,0.43987,0
0.5,0.52053,0.44304,0
0.5,0.52215,0.43991,0
0.5,0.55759,0.44304,0
0.5,0.51894,0.4462,0
0.5,0.51899,0.4461,0
0.5,0.55696,0.44425,0
0.5,0.55599,0.4462,0
0.5,0.51726,0.44937,0
0.5,0.55442,0.44937,0
0.5,0.51558,0.45253,0
0.5,0.51582,0.45209,0
0.5,0.5538,0.45062,0
0.5,0.55288,0.45253,0
0.5,0.51379,0.4557,0
0.5,0.55136,0.4557,0
0.5,0.51191,0.45886,0
0.5,0.51266,0.45766,0
0.5,0.55063,0.4572,0
0.5,0.54985,0.45886,0
0.5,0.50988,0.46203,0
0.5,0.54837,0.46203,0
0.5,0.5076,0.46519,0
0.5,0.50949,0.4626,0
0.5,0.54747,0.4639,0
0.5,0.54687,0.46519,0
0.5,0.50503,0.46835,0
0.5,0.50633,0.46682,0
0.5,0.54538,0.46835,0
0.5,0.50207,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47055,0
0.5,0.54384,0.47152,0
0.5,0.49854,0.47468,0
0.5,0.5,0.47346,0
0.5,0.54228,0.47468,0
0.5,0.49414,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47689,0
0.5,0.54065,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47815,0
0.5,0.53896,0.48101,0
0.5,0.4677,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.48389,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48275,0
0.5,0.53716,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48572,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.4848,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.4848,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.4848,0
0.5,0.10127,0.4848,0
0.5,0.10443,0.4848,0
0.5,0.10759,0.4848,0
0.5,0.11076,0.4848,0
0.5,0.11392,0.4848,0
0.5,0.11709,0.4848,0
0.5,0.12025,0.4848,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.4848,0
0.5,0.38608,0.4848,0
0.5,0.38924,0.4848,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.4848,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48465,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.48453,0
0.5,0.46203,0.48444,0
0.5,0.46519,0.48431,0
0.5,0.53525,0.48734,0
0.5,0.53481,0.48805,0
0.5,0.53324,0.49051,0
0.5,0.53165,0.49294,0
0.5,0.53115,0.49367,0
0.5,0.52901,0.49684,0
0.5,0.52848,0.4976,0
0.5,0.52678,0.5,0
0.5,0.52532,0.502,0
0.5,0.52444,0.50316,0
0.5,0.52215,0.50603,0
0.5,0.5219,0.50633,0
0.5,0.519,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50951,0
0.5,0.0031646,0.51411,0
0.5,0,0.51375,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51469,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.5152,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.5152,0
0.5,0.050633,0.5152,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.5152,0
0.5,0.10127,0.5152,0
0.5,0.10443,0.5152,0
0.5,0.10759,0.5152,0
0.5,0.11076,0.5152,0
0.5,0.11392,0.5152,0
0.5,0.11709,0.5152,0
0.5,0.12025,0.5152,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.51521,0
0.5,0.25949,0.51521,0
0.5,0.26266,0.51521,0
0.5,0.26582,0.51521,0
0.5,0.26899,0.51521,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51522,0
0.5,0.32595,0.51522,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51523,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51526,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.5153,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51546,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51556,0
0.5,0.45886,0.51563,0
0.5,0.46203,0.51572,0
0.5,0.46469,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51584,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.5167,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66656,0.2057,0
0.5,0.66772,0.20499,0
0.5,0.67089,0.20375,0
0.5,0.67405,0.20322,0
0.5,0.67722,0.20344,0
0.5,0.68038,0.20459,0
0.5,0.68196,0.2057,0
0.5,0.66227,0.20886,0
0.5,0.66456,0.20696,0
0.5,0.68354,0.20725,0
0.5,0.68466,0.20886,0
0.5,0.65916,0.21203,0
0.5,0.66139,0.20965,0
0.5,0.68591,0.21203,0
0.5,0.65657,0.21519,0
0.5,0.65823,0.21311,0
0.5,0.68634,0.21519,0
0.5,0.65423,0.21835,0
0.5,0.65506,0.21721,0
0.5,0.68619,0.21835,0
0.5,0.65205,0.22152,0
0.5,0.68554,0.22152,0
0.5,0.6499,0.22468,0
0.5,0.6519,0.22175,0
0.5,0.6845,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.22642,0
0.5,0.68354,0.22683,0
0.5,0.68309,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68143,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23279,0
0.5,0.67956,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67757,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23789,0
0.5,0.67554,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24275,0
0.5,0.67345,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67134,0.24684,0
0.5,0.63301,0.25,0
0.5,0.67089,0.24751,0
0.5,0.66926,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25232,0
0.5,0.66718,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66512,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25718,0
0.5,0.66307,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26205,0
0.5,0.66101,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.659,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26702,0
0.5,0.65699,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65506,0.27201,0
0.5,0.65498,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.653,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27706,0
0.5,0.65103,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27999,0
0.5,0.64907,0.28165,0
0.5,0.61098,0.28481,0
0.5,0.64873,0.28219,0
0.5,0.64715,0.28481,0
0.5,0.60905,0.28797,0
0.5,0.61076,0.28518,0
0.5,0.64557,0.28736,0
0.5,0.6452,0.28797,0
0.5,0.60714,0.29114,0
0.5,0.60759,0.29041,0
0.5,0.64328,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29255,0
0.5,0.64135,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63944,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63924,0.29779,0
0.5,0.63755,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30309,0
0.5,0.63566,0.3038,0
0.5,0.59751,0.30696,0
0.5,0.5981,0.306,0
0.5,0.63382,0.30696,0
0.5,0.59562,0.31013,0
0.5,0.63291,0.30849,0
0.5,0.63196,0.31013,0
0.5,0.59374,0.31329,0
0.5,0.59494,0.3113,0
0.5,0.6301,0.31329,0
0.5,0.5919,0.31646,0
0.5,0.62975,0.31387,0
0.5,0.62823,0.31646,0
0.5,0.59003,0.31962,0
0.5,0.59177,0.31668,0
0.5,0.62658,0.3192,0
0.5,0.62633,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.62449,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.3246,0
0.5,0.62264,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62081,0.32911,0
0.5,0.58258,0.33228,0
0.5,0.62025,0.33007,0
0.5,0.61901,0.33228,0
0.5,0.5807,0.33544,0
0.5,0.58228,0.3328,0
0.5,0.6172,0.33544,0
0.5,0.57887,0.33861,0
0.5,0.57911,0.3382,0
0.5,0.61709,0.33563,0
0.5,0.61542,0.33861,0
0.5,0.57702,0.34177,0
0.5,0.61392,0.34119,0
0.5,0.61359,0.34177,0
0.5,0.57521,0.34494,0
0.5,0.57595,0.34366,0
0.5,0.61177,0.34494,0
0.5,0.57342,0.3481,0
0.5,0.61076,0.34665,0
0.5,0.60992,0.3481,0
0.5,0.5716,0.35127,0
0.5,0.57278,0.34923,0
0.5,0.60808,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.3521,0
0.5,0.60627,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35476,0
0.5,0.60447,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35766,0
0.5,0.60272,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36336,0
0.5,0.60096,0.36392,0
0.5,0.56249,0.36709,0
0.5,0.56329,0.36571,0
0.5,0.59924,0.36709,0
0.5,0.56067,0.37025,0
0.5,0.5981,0.36912,0
0.5,0.59748,0.37025,0
0.5,0.55885,0.37342,0
0.5,0.56013,0.3712,0
0.5,0.59572,0.37342,0
0.5,0.5571,0.37658,0
0.5,0.59494,0.37478,0
0.5,0.59391,0.37658,0
0.5,0.55533,0.37975,0
0.5,0.55696,0.37683,0
0.5,0.59209,0.37975,0
0.5,0.55363,0.38291,0
0.5,0.5538,0.38261,0
0.5,0.59177,0.38028,0
0.5,0.59028,0.38291,0
0.5,0.5519,0.38608,0
0.5,0.58861,0.38579,0
0.5,0.58844,0.38608,0
0.5,0.5502,0.38924,0
0.5,0.55063,0.38846,0
0.5,0.58666,0.38924,0
0.5,0.54849,0.39241,0
0.5,0.58544,0.39141,0
0.5,0.5849,0.39241,0
0.5,0.54679,0.39557,0
0.5,0.54747,0.39434,0
0.5,0.58321,0.39557,0
0.5,0.54507,0.39873,0
0.5,0.58228,0.39731,0
0.5,0.58154,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57991,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40343,0
0.5,0.57829,0.40506,0
0.5,0.53979,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57666,0.40823,0
0.5,0.53799,0.41139,0
0.5,0.57595,0.40958,0
0.5,0.57503,0.41139,0
0.5,0.53611,0.41456,0
0.5,0.53797,0.41142,0
0.5,0.57338,0.41456,0
0.5,0.53424,0.41772,0
0.5,0.53481,0.41677,0
0.5,0.57278,0.41566,0
0.5,0.57171,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.56999,0.42089,0
0.5,0.53055,0.42405,0
0.5,0.53165,0.42218,0
0.5,0.56962,0.42156,0
0.5,0.56826,0.42405,0
0.5,0.52879,0.42722,0
0.5,0.56647,0.42722,0
0.5,0.52704,0.43038,0
0.5,0.52848,0.42779,0
0.5,0.56646,0.42724,0
0.5,0.5647,0.43038,0
0.5,0.52538,0.43354,0
0.5,0.56329,0.43285,0
0.5,0.5629,0.43354,0
0.5,0.52371,0.43671,0
0.5,0.52532,0.43366,0
0.5,0.56115,0.43671,0
0.5,0.52212,0.43987,0
0.5,0.52215,0.43981,0
0.5,0.56013,0.43857,0
0.5,0.55942,0.43987,0
0.5,0.52049,0.44304,0
0.5,0.55776,0.44304,0
0.5,0.51889,0.4462,0
0.5,0.51899,0.44602,0
0.5,0.55696,0.44458,0
0.5,0.55614,0.4462,0
0.5,0.51723,0.44937,0
0.5,0.55458,0.44937,0
0.5,0.51554,0.45253,0
0.5,0.51582,0.45203,0
0.5,0.5538,0.45095,0
0.5,0.55303,0.45253,0
0.5,0.51377,0.4557,0
0.5,0.55152,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45754,0
0.5,0.55001,0.45886,0
0.5,0.50987,0.46203,0
0.5,0.54854,0.46203,0
0.5,0.50759,0.46519,0
0.5,0.50949,0.46258,0
0.5,0.54747,0.46428,0
0.5,0.54704,0.46519,0
0.5,0.50501,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54557,0.46835,0
0.5,0.50203,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.5443,0.47096,0
0.5,0.54404,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47343,0
0.5,0.5425,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.47601,0
0.5,0.54114,0.47732,0
0.5,0.54087,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47813,0
0.5,0.53919,0.48101,0
0.5,0.46738,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48316,0
0.5,0.53739,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.4854,0
0.5,0.0094937,0.48519,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48477,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48476,0
0.5,0.053797,0.48476,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48476,0
0.5,0.094937,0.48476,0
0.5,0.098101,0.48476,0
0.5,0.10127,0.48476,0
0.5,0.10443,0.48476,0
0.5,0.10759,0.48476,0
0.5,0.11076,0.48476,0
0.5,0.11392,0.48476,0
0.5,0.11709,0.48476,0
0.5,0.12025,0.48476,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48476,0
0.5,0.38608,0.48476,0
0.5,0.38924,0.48476,0
0.5,0.39241,0.48476,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48471,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48429,0
0.5,0.53548,0.48734,0
0.5,0.53481,0.48842,0
0.5,0.53346,0.49051,0
0.5,0.53165,0.49325,0
0.5,0.53136,0.49367,0
0.5,0.52918,0.49684,0
0.5,0.52848,0.49784,0
0.5,0.52692,0.5,0
0.5,0.52532,0.50214,0
0.5,0.52453,0.50316,0
0.5,0.52215,0.50609,0
0.5,0.52195,0.50633,0
0.5,0.51901,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50952,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51522,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51524,0
0.5,0.050633,0.51524,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51524,0
0.5,0.098101,0.51524,0
0.5,0.10127,0.51524,0
0.5,0.10443,0.51524,0
0.5,0.10759,0.51524,0
0.5,0.11076,0.51524,0
0.5,0.11392,0.51524,0
0.5,0.11709,0.51524,0
0.5,0.12025,0.51524,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51525,0
0.5,0.25949,0.51525,0
0.5,0.26266,0.51525,0
0.5,0.26582,0.51525,0
0.5,0.26899,0.51525,0
0.5,0.27215,0.51525,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51526,0
0.5,0.32911,0.51526,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51527,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51528,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.51531,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51549,0
0.5,0.45253,0.51553,0
0.5,0.4557,0.51559,0
0.5,0.45886,0.51566,0
0.5,0.46203,0.51575,0
0.5,0.46409,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51587,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51621,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.51671,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51737,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68327,0.18671,0
0.5,0.68354,0.18661,0
0.5,0.68671,0.18613,0
0.5,0.68987,0.18639,0
0.5,0.69083,0.18671,0
0.5,0.67682,0.18987,0
0.5,0.67722,0.18957,0
0.5,0.68038,0.18775,0
0.5,0.69304,0.18759,0
0.5,0.69586,0.18987,0
0.5,0.67305,0.19304,0
0.5,0.67405,0.19208,0
0.5,0.6962,0.1903,0
0.5,0.69782,0.19304,0
0.5,0.67005,0.1962,0
0.5,0.67089,0.19525,0
0.5,0.6987,0.1962,0
0.5,0.66749,0.19937,0
0.5,0.66772,0.19907,0
0.5,0.69884,0.19937,0
0.5,0.66513,0.20253,0
0.5,0.69842,0.20253,0
0.5,0.66286,0.2057,0
0.5,0.66456,0.20333,0
0.5,0.69752,0.2057,0
0.5,0.66067,0.20886,0
0.5,0.66139,0.20782,0
0.5,0.6962,0.20886,0
0.5,0.65849,0.21203,0
0.5,0.6962,0.20886,0
0.5,0.69459,0.21203,0
0.5,0.65629,0.21519,0
0.5,0.65823,0.21241,0
0.5,0.69304,0.2146,0
0.5,0.69269,0.21519,0
0.5,0.65412,0.21835,0
0.5,0.65506,0.21698,0
0.5,0.69065,0.21835,0
0.5,0.65201,0.22152,0
0.5,0.68987,0.21949,0
0.5,0.68851,0.22152,0
0.5,0.64988,0.22468,0
0.5,0.6519,0.22168,0
0.5,0.68671,0.22413,0
0.5,0.68634,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.2264,0
0.5,0.68419,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.2288,0
0.5,0.68205,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23348,0
0.5,0.67992,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67783,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23827,0
0.5,0.67577,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24312,0
0.5,0.67369,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67164,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24797,0
0.5,0.66959,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66772,0.25287,0
0.5,0.66754,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66552,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25781,0
0.5,0.66348,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66141,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.66139,0.26268,0
0.5,0.65941,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26766,0
0.5,0.65739,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65538,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65506,0.27265,0
0.5,0.65339,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27767,0
0.5,0.6514,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64945,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28279,0
0.5,0.6475,0.28481,0
0.5,0.60904,0.28797,0
0.5,0.61076,0.28516,0
0.5,0.64557,0.28793,0
0.5,0.64554,0.28797,0
0.5,0.60713,0.29114,0
0.5,0.60759,0.29039,0
0.5,0.64363,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29312,0
0.5,0.64169,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63978,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29835,0
0.5,0.63787,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30359,0
0.5,0.63596,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30599,0
0.5,0.63411,0.30696,0
0.5,0.59561,0.31013,0
0.5,0.63291,0.30898,0
0.5,0.63224,0.31013,0
0.5,0.59372,0.31329,0
0.5,0.59494,0.31127,0
0.5,0.63039,0.31329,0
0.5,0.59189,0.31646,0
0.5,0.62975,0.31436,0
0.5,0.62851,0.31646,0
0.5,0.59002,0.31962,0
0.5,0.59177,0.31666,0
0.5,0.62661,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32206,0
0.5,0.62658,0.31967,0
0.5,0.62477,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32506,0
0.5,0.6229,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62107,0.32911,0
0.5,0.58257,0.33228,0
0.5,0.62025,0.33051,0
0.5,0.61925,0.33228,0
0.5,0.58068,0.33544,0
0.5,0.58228,0.33278,0
0.5,0.61744,0.33544,0
0.5,0.57884,0.33861,0
0.5,0.57911,0.33815,0
0.5,0.61709,0.33606,0
0.5,0.61566,0.33861,0
0.5,0.57699,0.34177,0
0.5,0.61392,0.3416,0
0.5,0.61383,0.34177,0
0.5,0.57518,0.34494,0
0.5,0.57595,0.34361,0
0.5,0.61201,0.34494,0
0.5,0.57339,0.3481,0
0.5,0.61076,0.34706,0
0.5,0.61016,0.3481,0
0.5,0.57159,0.35127,0
0.5,0.57278,0.34919,0
0.5,0.60831,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35249,0
0.5,0.60649,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35475,0
0.5,0.60469,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35805,0
0.5,0.60294,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60127,0.36376,0
0.5,0.60118,0.36392,0
0.5,0.56247,0.36709,0
0.5,0.56329,0.3657,0
0.5,0.59947,0.36709,0
0.5,0.56064,0.37025,0
0.5,0.5981,0.36956,0
0.5,0.59773,0.37025,0
0.5,0.55882,0.37342,0
0.5,0.56013,0.37116,0
0.5,0.59599,0.37342,0
0.5,0.55706,0.37658,0
0.5,0.59494,0.37527,0
0.5,0.5942,0.37658,0
0.5,0.55529,0.37975,0
0.5,0.55696,0.37676,0
0.5,0.59239,0.37975,0
0.5,0.55358,0.38291,0
0.5,0.5538,0.38253,0
0.5,0.59177,0.3808,0
0.5,0.59057,0.38291,0
0.5,0.55186,0.38608,0
0.5,0.58873,0.38608,0
0.5,0.55016,0.38924,0
0.5,0.55063,0.38838,0
0.5,0.58861,0.38629,0
0.5,0.58694,0.38924,0
0.5,0.54846,0.39241,0
0.5,0.58544,0.39189,0
0.5,0.58516,0.39241,0
0.5,0.54677,0.39557,0
0.5,0.54747,0.3943,0
0.5,0.58347,0.39557,0
0.5,0.54506,0.39873,0
0.5,0.58228,0.39778,0
0.5,0.58179,0.39873,0
0.5,0.54333,0.4019,0
0.5,0.5443,0.40015,0
0.5,0.58016,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40391,0
0.5,0.57853,0.40506,0
0.5,0.53978,0.40823,0
0.5,0.54114,0.40586,0
0.5,0.57692,0.40823,0
0.5,0.53798,0.41139,0
0.5,0.57595,0.41009,0
0.5,0.57529,0.41139,0
0.5,0.53609,0.41456,0
0.5,0.53797,0.4114,0
0.5,0.57365,0.41456,0
0.5,0.5342,0.41772,0
0.5,0.53481,0.41672,0
0.5,0.57278,0.41618,0
0.5,0.57198,0.41772,0
0.5,0.53234,0.42089,0
0.5,0.57027,0.42089,0
0.5,0.5305,0.42405,0
0.5,0.53165,0.4221,0
0.5,0.56962,0.42206,0
0.5,0.56853,0.42405,0
0.5,0.52874,0.42722,0
0.5,0.56673,0.42722,0
0.5,0.52698,0.43038,0
0.5,0.52848,0.4277,0
0.5,0.56646,0.42769,0
0.5,0.56494,0.43038,0
0.5,0.52532,0.43354,0
0.5,0.56329,0.43325,0
0.5,0.56312,0.43354,0
0.5,0.52366,0.43671,0
0.5,0.52532,0.43356,0
0.5,0.56136,0.43671,0
0.5,0.52207,0.43987,0
0.5,0.52215,0.43971,0
0.5,0.56013,0.43893,0
0.5,0.55962,0.43987,0
0.5,0.52044,0.44304,0
0.5,0.55794,0.44304,0
0.5,0.51885,0.4462,0
0.5,0.51899,0.44594,0
0.5,0.55696,0.44491,0
0.5,0.55631,0.4462,0
0.5,0.51719,0.44937,0
0.5,0.55474,0.44937,0
0.5,0.51551,0.45253,0
0.5,0.51582,0.45196,0
0.5,0.5538,0.45128,0
0.5,0.55319,0.45253,0
0.5,0.51374,0.4557,0
0.5,0.55169,0.4557,0
0.5,0.51187,0.45886,0
0.5,0.51266,0.45757,0
0.5,0.55063,0.45789,0
0.5,0.55018,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54872,0.46203,0
0.5,0.50757,0.46519,0
0.5,0.50949,0.46255,0
0.5,0.54747,0.46467,0
0.5,0.54723,0.46519,0
0.5,0.50498,0.46835,0
0.5,0.50633,0.46677,0
0.5,0.54576,0.46835,0
0.5,0.502,0.47152,0
0.5,0.50316,0.47036,0
0.5,0.5443,0.47139,0
0.5,0.54424,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47339,0
0.5,0.54272,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47598,0
0.5,0.54114,0.47776,0
0.5,0.5411,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.47811,0
0.5,0.53943,0.48101,0
0.5,0.46701,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48386,0
0.5,0.47468,0.48355,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48101,0
0.5,0.53797,0.48359,0
0.5,0.53764,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48473,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48473,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48473,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48468,0
0.5,0.4462,0.48466,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48455,0
0.5,0.45886,0.48449,0
0.5,0.46203,0.4844,0
0.5,0.46519,0.48427,0
0.5,0.53574,0.48734,0
0.5,0.53481,0.48882,0
0.5,0.53371,0.49051,0
0.5,0.53165,0.49359,0
0.5,0.53159,0.49367,0
0.5,0.52939,0.49684,0
0.5,0.52848,0.49811,0
0.5,0.52709,0.5,0
0.5,0.52532,0.50232,0
0.5,0.52466,0.50316,0
0.5,0.52215,0.50618,0
0.5,0.52203,0.50633,0
0.5,0.51904,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51497,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51527,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51528,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51552,0
0.5,0.45253,0.51556,0
0.5,0.4557,0.51561,0
0.5,0.45886,0.51568,0
0.5,0.46203,0.51577,0
0.5,0.46345,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51589,0
0.5,0.46835,0.51604,0
0.5,0.47152,0.51623,0
0.5,0.47468,0.51646,0
0.5,0.47785,0.51672,0
0.5,0.48101,0.51703,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6957,0.17089,0
0.5,0.6962,0.17075,0
0.5,0.69937,0.17058,0
0.5,0.70096,0.17089,0
0.5,0.68857,0.17405,0
0.5,0.68987,0.17316,0
0.5,0.69304,0.17162,0
0.5,0.70253,0.17123,0
0.5,0.7057,0.17302,0
0.5,0.70679,0.17405,0
0.5,0.68467,0.17722,0
0.5,0.68671,0.17538,0
0.5,0.70886,0.17704,0
0.5,0.70895,0.17722,0
0.5,0.68164,0.18038,0
0.5,0.68354,0.1783,0
0.5,0.70987,0.18038,0
0.5,0.67902,0.18354,0
0.5,0.68038,0.18185,0
0.5,0.71008,0.18354,0
0.5,0.67661,0.18671,0
0.5,0.67722,0.18591,0
0.5,0.7097,0.18671,0
0.5,0.67431,0.18987,0
0.5,0.70886,0.18979,0
0.5,0.70884,0.18987,0
0.5,0.672,0.19304,0
0.5,0.67405,0.19024,0
0.5,0.7076,0.19304,0
0.5,0.66967,0.1962,0
0.5,0.67089,0.19456,0
0.5,0.70598,0.1962,0
0.5,0.66737,0.19937,0
0.5,0.66772,0.19889,0
0.5,0.7057,0.19668,0
0.5,0.70414,0.19937,0
0.5,0.6651,0.20253,0
0.5,0.70253,0.20184,0
0.5,0.70208,0.20253,0
0.5,0.66286,0.2057,0
0.5,0.66456,0.2033,0
0.5,0.69994,0.2057,0
0.5,0.66067,0.20886,0
0.5,0.66139,0.20782,0
0.5,0.69937,0.20651,0
0.5,0.69773,0.20886,0
0.5,0.65849,0.21203,0
0.5,0.6962,0.21098,0
0.5,0.69546,0.21203,0
0.5,0.65629,0.21519,0
0.5,0.65823,0.21241,0
0.5,0.69321,0.21519,0
0.5,0.65412,0.21835,0
0.5,0.65506,0.21698,0
0.5,0.69304,0.21542,0
0.5,0.69099,0.21835,0
0.5,0.65201,0.22152,0
0.5,0.68987,0.21995,0
0.5,0.6888,0.22152,0
0.5,0.64988,0.22468,0
0.5,0.6519,0.22168,0
0.5,0.68671,0.22455,0
0.5,0.68662,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.2264,0
0.5,0.68451,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.22927,0
0.5,0.68238,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23399,0
0.5,0.68026,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67819,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23882,0
0.5,0.67613,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67405,0.24368,0
0.5,0.672,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24852,0
0.5,0.66994,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66788,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66772,0.25341,0
0.5,0.66587,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25834,0
0.5,0.66381,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.25989,0
0.5,0.66175,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26483,0
0.5,0.66139,0.2632,0
0.5,0.65973,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26816,0
0.5,0.65771,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65571,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27487,0
0.5,0.65506,0.27315,0
0.5,0.6537,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27815,0
0.5,0.65169,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64974,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28326,0
0.5,0.64779,0.28481,0
0.5,0.60903,0.28797,0
0.5,0.61076,0.28515,0
0.5,0.64583,0.28797,0
0.5,0.60712,0.29114,0
0.5,0.60759,0.29038,0
0.5,0.64557,0.2884,0
0.5,0.64391,0.29114,0
0.5,0.6052,0.2943,0
0.5,0.64241,0.29357,0
0.5,0.64196,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29558,0
0.5,0.64005,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29879,0
0.5,0.63813,0.30063,0
0.5,0.5994,0.3038,0
0.5,0.60127,0.30075,0
0.5,0.63621,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30598,0
0.5,0.63608,0.30402,0
0.5,0.63436,0.30696,0
0.5,0.5956,0.31013,0
0.5,0.63291,0.30939,0
0.5,0.63248,0.31013,0
0.5,0.59371,0.31329,0
0.5,0.59494,0.31124,0
0.5,0.63064,0.31329,0
0.5,0.59188,0.31646,0
0.5,0.62975,0.31478,0
0.5,0.62876,0.31646,0
0.5,0.59001,0.31962,0
0.5,0.59177,0.31663,0
0.5,0.62687,0.31962,0
0.5,0.58817,0.32278,0
0.5,0.58861,0.32205,0
0.5,0.62658,0.3201,0
0.5,0.62501,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32545,0
0.5,0.62312,0.32595,0
0.5,0.58442,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62129,0.32911,0
0.5,0.58256,0.33228,0
0.5,0.62025,0.33088,0
0.5,0.61946,0.33228,0
0.5,0.58066,0.33544,0
0.5,0.58228,0.33276,0
0.5,0.61765,0.33544,0
0.5,0.57882,0.33861,0
0.5,0.57911,0.33811,0
0.5,0.61709,0.33642,0
0.5,0.61586,0.33861,0
0.5,0.57696,0.34177,0
0.5,0.61404,0.34177,0
0.5,0.57515,0.34494,0
0.5,0.57595,0.34356,0
0.5,0.61392,0.34196,0
0.5,0.61222,0.34494,0
0.5,0.57337,0.3481,0
0.5,0.61076,0.34741,0
0.5,0.61036,0.3481,0
0.5,0.57157,0.35127,0
0.5,0.57278,0.34915,0
0.5,0.60851,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35283,0
0.5,0.60668,0.35443,0
0.5,0.56796,0.35759,0
0.5,0.56962,0.35474,0
0.5,0.60487,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36022,0
0.5,0.60443,0.35837,0
0.5,0.60311,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60135,0.36392,0
0.5,0.56246,0.36709,0
0.5,0.56329,0.36568,0
0.5,0.60127,0.36408,0
0.5,0.59965,0.36709,0
0.5,0.56063,0.37025,0
0.5,0.5981,0.3699,0
0.5,0.59791,0.37025,0
0.5,0.55879,0.37342,0
0.5,0.56013,0.37112,0
0.5,0.59619,0.37342,0
0.5,0.55703,0.37658,0
0.5,0.59494,0.37562,0
0.5,0.59439,0.37658,0
0.5,0.55525,0.37975,0
0.5,0.55696,0.3767,0
0.5,0.5926,0.37975,0
0.5,0.55354,0.38291,0
0.5,0.5538,0.38245,0
0.5,0.59177,0.38116,0
0.5,0.59077,0.38291,0
0.5,0.55182,0.38608,0
0.5,0.58893,0.38608,0
0.5,0.55012,0.38924,0
0.5,0.55063,0.38831,0
0.5,0.58861,0.38664,0
0.5,0.58713,0.38924,0
0.5,0.54843,0.39241,0
0.5,0.58544,0.3922,0
0.5,0.58533,0.39241,0
0.5,0.54674,0.39557,0
0.5,0.54747,0.39424,0
0.5,0.58363,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58228,0.39807,0
0.5,0.58193,0.39873,0
0.5,0.54332,0.4019,0
0.5,0.5443,0.40012,0
0.5,0.58031,0.4019,0
0.5,0.54158,0.40506,0
0.5,0.57911,0.40418,0
0.5,0.57867,0.40506,0
0.5,0.53977,0.40823,0
0.5,0.54114,0.40584,0
0.5,0.57706,0.40823,0
0.5,0.53797,0.41139,0
0.5,0.53797,0.41138,0
0.5,0.57595,0.41036,0
0.5,0.57542,0.41139,0
0.5,0.53607,0.41456,0
0.5,0.5738,0.41456,0
0.5,0.53418,0.41772,0
0.5,0.53481,0.41668,0
0.5,0.57278,0.41646,0
0.5,0.57213,0.41772,0
0.5,0.53231,0.42089,0
0.5,0.57044,0.42089,0
0.5,0.53046,0.42405,0
0.5,0.53165,0.42204,0
0.5,0.56962,0.42235,0
0.5,0.56869,0.42405,0
0.5,0.5287,0.42722,0
0.5,0.56691,0.42722,0
0.5,0.52694,0.43038,0
0.5,0.52848,0.42762,0
0.5,0.56646,0.42801,0
0.5,0.56512,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43346,0
0.5,0.5633,0.43354,0
0.5,0.52361,0.43671,0
0.5,0.56329,0.43356,0
0.5,0.56154,0.43671,0
0.5,0.52202,0.43987,0
0.5,0.52215,0.43962,0
0.5,0.56013,0.43924,0
0.5,0.55978,0.43987,0
0.5,0.5204,0.44304,0
0.5,0.55811,0.44304,0
0.5,0.5188,0.4462,0
0.5,0.51899,0.44585,0
0.5,0.55696,0.44522,0
0.5,0.55646,0.4462,0
0.5,0.51714,0.44937,0
0.5,0.5549,0.44937,0
0.5,0.51547,0.45253,0
0.5,0.51582,0.45188,0
0.5,0.5538,0.45159,0
0.5,0.55334,0.45253,0
0.5,0.5137,0.4557,0
0.5,0.55185,0.4557,0
0.5,0.51184,0.45886,0
0.5,0.51266,0.45752,0
0.5,0.55063,0.45824,0
0.5,0.55034,0.45886,0
0.5,0.50983,0.46203,0
0.5,0.54889,0.46203,0
0.5,0.50754,0.46519,0
0.5,0.50949,0.46252,0
0.5,0.54747,0.46506,0
0.5,0.54741,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46674,0
0.5,0.54596,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47032,0
0.5,0.54446,0.47152,0
0.5,0.49842,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.47184,0
0.5,0.54294,0.47468,0
0.5,0.49404,0.47785,0
0.5,0.49684,0.47595,0
0.5,0.54133,0.47785,0
0.5,0.48733,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47808,0
0.5,0.54114,0.47822,0
0.5,0.53967,0.48101,0
0.5,0.46662,0.48418,0
0.5,0.46835,0.48408,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.4819,0
0.5,0.53797,0.48402,0
0.5,0.53789,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48554,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48494,0
0.5,0.015823,0.48483,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48468,0
0.5,0.050633,0.48468,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48468,0
0.5,0.10443,0.48468,0
0.5,0.10759,0.48468,0
0.5,0.11076,0.48468,0
0.5,0.11392,0.48468,0
0.5,0.11709,0.48468,0
0.5,0.12025,0.48468,0
0.5,0.12342,0.48468,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48465,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48457,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48437,0
0.5,0.46519,0.48425,0
0.5,0.53599,0.48734,0
0.5,0.53481,0.48921,0
0.5,0.53396,0.49051,0
0.5,0.53182,0.49367,0
0.5,0.53165,0.49393,0
0.5,0.5296,0.49684,0
0.5,0.52848,0.49838,0
0.5,0.52727,0.5,0
0.5,0.52532,0.50251,0
0.5,0.5248,0.50316,0
0.5,0.52215,0.50629,0
0.5,0.52212,0.50633,0
0.5,0.51908,0.50949,0
0.5,0.51582,0.51229,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.51432,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51515,0
0.5,0.018987,0.51523,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51532,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51532,0
0.5,0.10443,0.51532,0
0.5,0.10759,0.51532,0
0.5,0.11076,0.51532,0
0.5,0.11392,0.51532,0
0.5,0.11709,0.51532,0
0.5,0.12025,0.51532,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51534,0
0.5,0.33544,0.51534,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51555,0
0.5,0.45253,0.51559,0
0.5,0.4557,0.51564,0
0.5,0.45886,0.51571,0
0.5,0.46203,0.5158,0
0.5,0.46278,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51591,0
0.5,0.46835,0.51606,0
0.5,0.47152,0.51625,0
0.5,0.47468,0.51647,0
0.5,0.47785,0.51674,0
0.5,0.48101,0.51704,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255306,0.00310562,0.000765914,0.00191512,0.926672,0.394524,0.382936,0.0077719,0.27649,0.0920028,0.0736404,2547,0,11,6,6,2
1,0.0063,-0.267521,0.00334332,0.000842676,0.00191679,0.414559,0.122602,0.211055,0.0048832,0.136225,0.0465933,0.0368945,2547,0,3,3,3,1
2,0.0066,-0.279603,0.00360518,0.000922667,0.00191887,0.415506,0.121302,0.212945,0.00475085,0.138422,0.0469115,0.0372288,2547,0,3,3,3,1
3,0.0069,-0.291586,0.00388119,0.00100594,0.00192128,0.415366,0.121584,0.212384,0.0047337,0.139319,0.0461509,0.0368323,2547,0,3,3,3,1
4,0.0072,-0.303465,0.0041719,0.00109243,0.00192405,0.414775,0.123241,0.215157,0.00474266,0.136421,0.0459456,0.0373832,2547,0,3,3,3,1
5,0.0075,-0.315233,0.0044779,0.00118207,0.00192722,0.415238,0.121212,0.21652,0.00495539,0.136746,0.0460132,0.0367877,2547,0,3,3,3,1
6,0.0078,-0.326881,0.00479976,0.00127476,0.00193084,0.416611,0.121392,0.213718,0.0049408,0.139751,0.0468352,0.0372905,2547,0,3,3,3,1
7,0.0081,-0.338377,0.00514064,0.00137039,0.00193499,0.555913,0.162421,0.276605,0.00596582,0.136644,0.0463035,0.0367813,2580,0.0045,4,4,4,1
8,0.0084,-0.349743,0.00549772,0.0014689,0.00193972,0.714057,0.212341,0.362683,0.00646144,0.276398,0.0949983,0.0758958,2673,0,5,5,5,2
9,0.0087,-0.360981,0.00587146,0.0015702,0.00194503,0.536818,0.161957,0.261784,0.00592179,0.143827,0.0487329,0.0382659,2709,0.0049,4,4,4,1
10,0.009,-0.372024,0.00626615,0.00167406,0.00195112,0.691527,0.220438,0.333838,0.00706355,0.145817,0.0483131,0.0383452,2709,0,5,5,5,1
11,0.0093,-0.382903,0.00667936,0.00178043,0.001958,0.697348,0.22236,0.336901,0.00749005,0.146819,0.0479491,0.0385382,2709,0,5,5,5,1
12,0.0096,-0.393546,0.00711441,0.001889,0.00196591,0.975309,0.308556,0.479993,0.00886605,0.298797,0.0967642,0.0766426,2795,0,7,7,7,2
13,0.0099,-0.403971,0.00756972,0.00199961,0.00197494,0.985239,0.316846,0.48787,0.0094592,0.309371,0.0988948,0.0796954,2917,0,7,7,7,2
14,0.0102,-0.414112,0.00804696,0.00211187,0.00198541,1.05391,0.319225,0.509104,0.00966605,0.154243,0.0498604,0.0405983,2946,0.0029,7,7,7,1
15,0.0105,-0.423831,0.00854967,0.00222501,0.00199798,1.34373,0.432013,0.629588,0.0113554,0.156138,0.0499689,0.0411597,2946,0,9,9,9,1
16,0.0108,-0.432886,0.00908376,0.0023375,0.00201404,2.08914,0.664618,0.967534,0.0147876,0.300942,0.0982697,0.0799258,3048,0,14,14,14,2
17,0.0111,-0.346457,0.0474936,0.00192277,0.00254531,119.548,41.0009,52.4754,0.492119,0.642511,0.182587,0.145189,4215,0,734,700,700,3
18,0.0114,-0.333349,0.0593975,0.00190002,0.00266909,37.7192,12.1315,17.0436,0.180207,0.451545,0.125887,0.103203,4395,0,174,170,170,2
19,0.0117,-0.321674,0.0706168,0.00188172,0.00278507,44.2335,14.0754,19.8837,0.179733,0.488495,0.129183,0.105722,4622,0,197,192,192,2
20,0.012,-0.31009,0.0815673,0.00186046,0.00290043,51.8702,17.2413,23.0516,0.20355,0.527646,0.140196,0.114501,4845,0,214,209,209,2


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47441,0.48734,0
0.5,0.47468,0.48733,0
0.5,0.47785,0.48717,0
0.5,0.48101,0.48697,0
0.5,0.48418,0.48672,0
0.5,0.48734,0.48642,0
0.5,0.49051,0.48607,0
0.5,0.49367,0.48574,0
0.5,0.49684,0.48551,0
0.5,0.5,0.48562,0
0.5,0.50316,0.48618,0
0.5,0.50599,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48788,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48787,0
0.5,0.32278,0.48787,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48786,0
0.5,0.3481,0.48786,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48785,0
0.5,0.36392,0.48785,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48784,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48783,0
0.5,0.38924,0.48783,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48782,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.48781,0
0.5,0.40506,0.48781,0
0.5,0.40823,0.4878,0
0.5,0.41139,0.4878,0
0.5,0.41456,0.48779,0
0.5,0.41772,0.48778,0
0.5,0.42089,0.48778,0
0.5,0.42405,0.48777,0
0.5,0.42722,0.48776,0
0.5,0.43038,0.48775,0
0.5,0.43354,0.48774,0
0.5,0.43671,0.48773,0
0.5,0.43987,0.48772,0
0.5,0.44304,0.4877,0
0.5,0.4462,0.48769,0
0.5,0.44937,0.48767,0
0.5,0.45253,0.48765,0
0.5,0.4557,0.48762,0
0.5,0.45886,0.4876,0
0.5,0.46203,0.48756,0
0.5,0.46519,0.48752,0
0.5,0.46835,0.48747,0
0.5,0.47152,0.48741,0
0.5,0.50633,0.4875,0
0.5,0.50949,0.49018,0
0.5,0.50982,0.49051,0
0.5,0.51222,0.49367,0
0.5,0.51266,0.49515,0
0.5,0.51321,0.49684,0
0.5,0.51324,0.5,0
0.5,0.51266,0.50206,0
0.5,0.51247,0.50316,0
0.5,0.51062,0.50633,0
0.5,0.50949,0.50739,0
0.5,0.50719,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51212,0
0.5,0.28165,0.51212,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51213,0
0.5,0.32278,0.51213,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51214,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51215,0
0.5,0.36392,0.51215,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51216,0
0.5,0.37658,0.51216,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51217,0
0.5,0.38608,0.51217,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51218,0
0.5,0.39557,0.51218,0
0.5,0.39873,0.51219,0
0.5,0.4019,0.51219,0
0.5,0.40506,0.5122,0
0.5,0.40823,0.5122,0
0.5,0.41139,0.51221,0
0.5,0.41456,0.51222,0
0.5,0.41772,0.51222,0
0.5,0.42089,0.51223,0
0.5,0.42405,0.51224,0
0.5,0.42722,0.51225,0
0.5,0.43038,0.51226,0
0.5,0.43354,0.51227,0
0.5,0.43671,0.51228,0
0.5,0.43987,0.51229,0
0.5,0.44304,0.5123,0
0.5,0.4462,0.51232,0
0.5,0.44937,0.51234,0
0.5,0.45253,0.51236,0
0.5,0.4557,0.51238,0
0.5,0.45886,0.51241,0
0.5,0.46203,0.51244,0
0.5,0.46519,0.51247,0
0.5,0.46835,0.51251,0
0.5,0.47152,0.51256,0
0.5,0.47468,0.51262,0
0.5,0.47665,0.51266,0
0.5,0.50316,0.51203,0
0.5,0.50042,0.51266,0
0.5,0.50633,0.5102,0
0.5,0.47785,0.5127,0
0.5,0.48101,0.51283,0
0.5,0.48418,0.51298,0
0.5,0.48734,0.51314,0
0.5,0.49051,0.5133,0
0.5,0.49367,0.51338,0
0.5,0.49684,0.5133,0
0.5,0.5,0.51279,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47331,0.48734,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48711,0
0.5,0.48101,0.4869,0
0.5,0.48418,0.48663,0
0.5,0.48734,0.48629,0
0.5,0.49051,0.4859,0
0.5,0.49367,0.48552,0
0.5,0.49684,0.48523,0
0.5,0.5,0.48524,0
0.5,0.50316,0.48569,0
0.5,0.50633,0.48685,0
0.5,0.50717,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48787,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48786,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48785,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48783,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.48781,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.4878,0
0.5,0.41139,0.48779,0
0.5,0.41456,0.48779,0
0.5,0.41772,0.48778,0
0.5,0.42089,0.48777,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48776,0
0.5,0.43038,0.48775,0
0.5,0.43354,0.48774,0
0.5,0.43671,0.48772,0
0.5,0.43987,0.48771,0
0.5,0.44304,0.4877,0
0.5,0.4462,0.48768,0
0.5,0.44937,0.48766,0
0.5,0.45253,0.48764,0
0.5,0.4557,0.48761,0
0.5,0.45886,0.48758,0
0.5,0.46203,0.48755,0
0.5,0.46519,0.4875,0
0.5,0.46835,0.48745,0
0.5,0.47152,0.48739,0
0.5,0.50949,0.48912,0
0.5,0.51092,0.49051,0
0.5,0.51266,0.49297,0
0.5,0.5131,0.49367,0
0.5,0.51412,0.49684,0
0.5,0.51409,0.5,0
0.5,0.5131,0.50316,0
0.5,0.51266,0.50386,0
0.5,0.51119,0.50633,0
0.5,0.50949,0.50788,0
0.5,0.50767,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51212,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51213,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51214,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51215,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51216,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51217,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51218,0
0.5,0.39557,0.51219,0
0.5,0.39873,0.51219,0
0.5,0.4019,0.5122,0
0.5,0.40506,0.5122,0
0.5,0.40823,0.51221,0
0.5,0.41139,0.51221,0
0.5,0.41456,0.51222,0
0.5,0.41772,0.51223,0
0.5,0.42089,0.51224,0
0.5,0.42405,0.51224,0
0.5,0.42722,0.51225,0
0.5,0.43038,0.51226,0
0.5,0.43354,0.51227,0
0.5,0.43671,0.51229,0
0.5,0.43987,0.5123,0
0.5,0.44304,0.51231,0
0.5,0.4462,0.51233,0
0.5,0.44937,0.51235,0
0.5,0.45253,0.51237,0
0.5,0.4557,0.5124,0
0.5,0.45886,0.51242,0
0.5,0.46203,0.51245,0
0.5,0.46519,0.51249,0
0.5,0.46835,0.51253,0
0.5,0.47152,0.51259,0
0.5,0.47468,0.51265,0
0.5,0.4752,0.51266,0
0.5,0.50316,0.51221,0
0.5,0.50115,0.51266,0
0.5,0.50633,0.51054,0
0.5,0.47785,0.51276,0
0.5,0.48101,0.5129,0
0.5,0.48418,0.51307,0
0.5,0.48734,0.51324,0
0.5,0.49051,0.51342,0
0.5,0.49367,0.51352,0
0.5,0.49684,0.51347,0
0.5,0.5,0.51299,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47243,0.48734,0
0.5,0.47468,0.48724,0
0.5,0.47785,0.48706,0
0.5,0.48101,0.48683,0
0.5,0.48418,0.48654,0
0.5,0.48734,0.48618,0
0.5,0.49051,0.48574,0
0.5,0.49367,0.4853,0
0.5,0.49684,0.48495,0
0.5,0.5,0.48487,0
0.5,0.50316,0.48519,0
0.5,0.50633,0.48617,0
0.5,0.50849,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48779,0
0.5,0.41456,0.48778,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48777,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48775,0
0.5,0.43038,0.48774,0
0.5,0.43354,0.48773,0
0.5,0.43671,0.48772,0
0.5,0.43987,0.4877,0
0.5,0.44304,0.48769,0
0.5,0.4462,0.48767,0
0.5,0.44937,0.48765,0
0.5,0.45253,0.48763,0
0.5,0.4557,0.4876,0
0.5,0.45886,0.48757,0
0.5,0.46203,0.48753,0
0.5,0.46519,0.48749,0
0.5,0.46835,0.48743,0
0.5,0.47152,0.48737,0
0.5,0.50949,0.48804,0
0.5,0.51216,0.49051,0
0.5,0.51266,0.49121,0
0.5,0.51429,0.49367,0
0.5,0.51522,0.49684,0
0.5,0.51511,0.5,0
0.5,0.51403,0.50316,0
0.5,0.51266,0.50512,0
0.5,0.51187,0.50633,0
0.5,0.50949,0.5084,0
0.5,0.50821,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.51219,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.5122,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51221,0
0.5,0.41139,0.51222,0
0.5,0.41456,0.51223,0
0.5,0.41772,0.51223,0
0.5,0.42089,0.51224,0
0.5,0.42405,0.51225,0
0.5,0.42722,0.51226,0
0.5,0.43038,0.51227,0
0.5,0.43354,0.51228,0
0.5,0.43671,0.51229,0
0.5,0.43987,0.51231,0
0.5,0.44304,0.51232,0
0.5,0.4462,0.51234,0
0.5,0.44937,0.51236,0
0.5,0.45253,0.51238,0
0.5,0.4557,0.51241,0
0.5,0.45886,0.51244,0
0.5,0.46203,0.51247,0
0.5,0.46519,0.51251,0
0.5,0.46835,0.51256,0
0.5,0.47152,0.51261,0
0.5,0.47385,0.51266,0
0.5,0.50316,0.51239,0
0.5,0.50195,0.51266,0
0.5,0.50633,0.51089,0
0.5,0.47468,0.51269,0
0.5,0.47785,0.51282,0
0.5,0.48101,0.51297,0
0.5,0.48418,0.51315,0
0.5,0.48734,0.51334,0
0.5,0.49051,0.51353,0
0.5,0.49367,0.51366,0
0.5,0.49684,0.51363,0
0.5,0.5,0.5132,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47174,0.48734,0
0.5,0.47468,0.4872,0
0.5,0.47785,0.48701,0
0.5,0.48101,0.48677,0
0.5,0.48418,0.48646,0
0.5,0.48734,0.48607,0
0.5,0.49051,0.4856,0
0.5,0.49367,0.48511,0
0.5,0.49684,0.48468,0
0.5,0.5,0.4845,0
0.5,0.50316,0.48469,0
0.5,0.50633,0.48546,0
0.5,0.50949,0.48694,0
0.5,0.51011,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48778,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48775,0
0.5,0.43038,0.48774,0
0.5,0.43354,0.48773,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.4877,0
0.5,0.44304,0.48768,0
0.5,0.4462,0.48767,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48762,0
0.5,0.4557,0.48759,0
0.5,0.45886,0.48756,0
0.5,0.46203,0.48752,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48742,0
0.5,0.47152,0.48735,0
0.5,0.51266,0.48946,0
0.5,0.51376,0.49051,0
0.5,0.5158,0.49367,0
0.5,0.51582,0.49374,0
0.5,0.51684,0.49684,0
0.5,0.5166,0.5,0
0.5,0.51582,0.50162,0
0.5,0.51522,0.50316,0
0.5,0.51272,0.50633,0
0.5,0.50949,0.50897,0
0.5,0.50885,0.50949,0
0.5,0.51266,0.50638,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51222,0
0.5,0.41456,0.51223,0
0.5,0.41772,0.51224,0
0.5,0.42089,0.51225,0
0.5,0.42405,0.51226,0
0.5,0.42722,0.51227,0
0.5,0.43038,0.51228,0
0.5,0.43354,0.51229,0
0.5,0.43671,0.5123,0
0.5,0.43987,0.51232,0
0.5,0.44304,0.51233,0
0.5,0.4462,0.51235,0
0.5,0.44937,0.51237,0
0.5,0.45253,0.5124,0
0.5,0.4557,0.51242,0
0.5,0.45886,0.51245,0
0.5,0.46203,0.51249,0
0.5,0.46519,0.51253,0
0.5,0.46835,0.51258,0
0.5,0.47152,0.51263,0
0.5,0.47265,0.51266,0
0.5,0.50316,0.51259,0
0.5,0.50282,0.51266,0
0.5,0.50633,0.51124,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51287,0
0.5,0.48101,0.51303,0
0.5,0.48418,0.51322,0
0.5,0.48734,0.51343,0
0.5,0.49051,0.51364,0
0.5,0.49367,0.51379,0
0.5,0.49684,0.51379,0
0.5,0.5,0.5134,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4999,0.48418,0
0.5,0.5,0.48417,0
0.5,0.50073,0.48418,0
0.5,0.47121,0.48734,0
0.5,0.47152,0.48733,0
0.5,0.47468,0.48717,0
0.5,0.47785,0.48698,0
0.5,0.48101,0.48673,0
0.5,0.48418,0.4864,0
0.5,0.48734,0.48599,0
0.5,0.49051,0.48549,0
0.5,0.49367,0.48495,0
0.5,0.49684,0.48445,0
0.5,0.50316,0.48421,0
0.5,0.50633,0.48473,0
0.5,0.50949,0.48582,0
0.5,0.51229,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48768,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48759,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48741,0
0.5,0.51266,0.4876,0
0.5,0.51582,0.49025,0
0.5,0.51611,0.49051,0
0.5,0.51835,0.49367,0
0.5,0.51899,0.49591,0
0.5,0.51927,0.49684,0
0.5,0.51899,0.49905,0
0.5,0.51888,0.5,0
0.5,0.51716,0.50316,0
0.5,0.51582,0.50448,0
0.5,0.51411,0.50633,0
0.5,0.51266,0.50744,0
0.5,0.50968,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51224,0
0.5,0.42089,0.51225,0
0.5,0.42405,0.51226,0
0.5,0.42722,0.51227,0
0.5,0.43038,0.51228,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51231,0
0.5,0.43987,0.51232,0
0.5,0.44304,0.51234,0
0.5,0.4462,0.51236,0
0.5,0.44937,0.51238,0
0.5,0.45253,0.51241,0
0.5,0.4557,0.51243,0
0.5,0.45886,0.51247,0
0.5,0.46203,0.5125,0
0.5,0.46519,0.51254,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47167,0.51266,0
0.5,0.50633,0.51159,0
0.5,0.50358,0.51266,0
0.5,0.50949,0.5096,0
0.5,0.47468,0.51277,0
0.5,0.47785,0.51292,0
0.5,0.48101,0.51309,0
0.5,0.48418,0.51329,0
0.5,0.48734,0.51351,0
0.5,0.49051,0.51374,0
0.5,0.49367,0.51391,0
0.5,0.49684,0.51394,0
0.5,0.5,0.51359,0
0.5,0.50316,0.51282,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49789,0.48418,0
0.5,0.5,0.48387,0
0.5,0.50316,0.48374,0
0.5,0.50633,0.48405,0
0.5,0.50694,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48431,0
0.5,0.50949,0.48469,0
0.5,0.51266,0.48573,0
0.5,0.51582,0.48726,0
0.5,0.51596,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.51899,0.48946,0
0.5,0.52026,0.49051,0
0.5,0.52215,0.49316,0
0.5,0.52251,0.49367,0
0.5,0.52336,0.49684,0
0.5,0.52261,0.5,0
0.5,0.52215,0.50065,0
0.5,0.5204,0.50316,0
0.5,0.51899,0.50431,0
0.5,0.51635,0.50633,0
0.5,0.51266,0.50859,0
0.5,0.51106,0.50949,0
0.5,0.51582,0.50665,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51241,0
0.5,0.4557,0.51244,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51251,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47088,0.51266,0
0.5,0.50633,0.51192,0
0.5,0.50425,0.51266,0
0.5,0.50949,0.51029,0
0.5,0.47152,0.51268,0
0.5,0.47468,0.5128,0
0.5,0.47785,0.51295,0
0.5,0.48101,0.51313,0
0.5,0.48418,0.51334,0
0.5,0.48734,0.51357,0
0.5,0.49051,0.51381,0
0.5,0.49367,0.514,0
0.5,0.49684,0.51404,0
0.5,0.5,0.51374,0
0.5,0.50316,0.51304,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6079,0.39873,0
0.5,0.61076,0.39693,0
0.5,0.61392,0.39627,0
0.5,0.61709,0.39676,0
0.5,0.61981,0.39873,0
0.5,0.60473,0.4019,0
0.5,0.60759,0.39893,0
0.5,0.62025,0.39929,0
0.5,0.62159,0.4019,0
0.5,0.60268,0.40506,0
0.5,0.60443,0.4023,0
0.5,0.62191,0.40506,0
0.5,0.60096,0.40823,0
0.5,0.60127,0.40776,0
0.5,0.6215,0.40823,0
0.5,0.5988,0.41139,0
0.5,0.62031,0.41139,0
0.5,0.59715,0.41456,0
0.5,0.5981,0.4128,0
0.5,0.62025,0.41152,0
0.5,0.61917,0.41456,0
0.5,0.59553,0.41772,0
0.5,0.61778,0.41772,0
0.5,0.59343,0.42089,0
0.5,0.59494,0.41868,0
0.5,0.61709,0.41915,0
0.5,0.61632,0.42089,0
0.5,0.59199,0.42405,0
0.5,0.61467,0.42405,0
0.5,0.5902,0.42722,0
0.5,0.59177,0.42459,0
0.5,0.61392,0.4256,0
0.5,0.61339,0.42722,0
0.5,0.5882,0.43038,0
0.5,0.58861,0.42976,0
0.5,0.61212,0.43038,0
0.5,0.58632,0.43354,0
0.5,0.61076,0.43292,0
0.5,0.61046,0.43354,0
0.5,0.58429,0.43671,0
0.5,0.58544,0.43512,0
0.5,0.60921,0.43671,0
0.5,0.58164,0.43987,0
0.5,0.58228,0.4391,0
0.5,0.60787,0.43987,0
0.5,0.57943,0.44304,0
0.5,0.60759,0.44048,0
0.5,0.60644,0.44304,0
0.5,0.57769,0.4462,0
0.5,0.57911,0.44363,0
0.5,0.60488,0.4462,0
0.5,0.57624,0.44937,0
0.5,0.60443,0.44725,0
0.5,0.60371,0.44937,0
0.5,0.57409,0.45253,0
0.5,0.57595,0.44996,0
0.5,0.60226,0.45253,0
0.5,0.57187,0.4557,0
0.5,0.57278,0.45447,0
0.5,0.60127,0.45501,0
0.5,0.60099,0.4557,0
0.5,0.56889,0.45886,0
0.5,0.56962,0.45811,0
0.5,0.60011,0.45886,0
0.5,0.566,0.46203,0
0.5,0.56646,0.4616,0
0.5,0.59916,0.46203,0
0.5,0.56242,0.46519,0
0.5,0.56329,0.46437,0
0.5,0.5981,0.46438,0
0.5,0.59778,0.46519,0
0.5,0.55853,0.46835,0
0.5,0.56013,0.46718,0
0.5,0.59623,0.46835,0
0.5,0.55394,0.47152,0
0.5,0.55696,0.46956,0
0.5,0.59494,0.47085,0
0.5,0.5946,0.47152,0
0.5,0.54661,0.47468,0
0.5,0.54747,0.47433,0
0.5,0.55063,0.47295,0
0.5,0.5538,0.47159,0
0.5,0.59272,0.47468,0
0.5,0.5366,0.47785,0
0.5,0.53797,0.47739,0
0.5,0.54114,0.47626,0
0.5,0.5443,0.47534,0
0.5,0.59177,0.47595,0
0.5,0.59036,0.47785,0
0.5,0.52443,0.48101,0
0.5,0.52532,0.48082,0
0.5,0.52848,0.48004,0
0.5,0.53165,0.47922,0
0.5,0.53481,0.47839,0
0.5,0.58861,0.47972,0
0.5,0.58735,0.48101,0
0.5,0.49759,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48346,0
0.5,0.50633,0.4834,0
0.5,0.50949,0.48325,0
0.5,0.51266,0.48293,0
0.5,0.51582,0.48249,0
0.5,0.51899,0.48197,0
0.5,0.52215,0.48142,0
0.5,0.58544,0.48268,0
0.5,0.58361,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48429,0
0.5,0.57911,0.48725,0
0.5,0.57898,0.48734,0
0.5,0.58228,0.48514,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48919,0
0.5,0.57349,0.49051,0
0.5,0.56962,0.49249,0
0.5,0.56711,0.49367,0
0.5,0.57278,0.49088,0
0.5,0.56013,0.49653,0
0.5,0.55923,0.49684,0
0.5,0.56329,0.49537,0
0.5,0.56646,0.49398,0
0.5,0.55063,0.49981,0
0.5,0.54987,0.5,0
0.5,0.5538,0.49886,0
0.5,0.55696,0.49772,0
0.5,0.54114,0.50253,0
0.5,0.53887,0.50316,0
0.5,0.5443,0.50163,0
0.5,0.54747,0.50073,0
0.5,0.52848,0.50579,0
0.5,0.52565,0.50633,0
0.5,0.53165,0.50512,0
0.5,0.53481,0.50435,0
0.5,0.53797,0.50343,0
0.5,0.51582,0.50907,0
0.5,0.51442,0.50949,0
0.5,0.51899,0.50813,0
0.5,0.52215,0.50724,0
0.5,0.52532,0.50641,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47057,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50495,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51382,0
0.5,0.50316,0.51321,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62691,0.36709,0
0.5,0.62975,0.36669,0
0.5,0.63133,0.36709,0
0.5,0.62168,0.37025,0
0.5,0.62342,0.36873,0
0.5,0.62658,0.36713,0
0.5,0.63291,0.36751,0
0.5,0.63565,0.37025,0
0.5,0.61893,0.37342,0
0.5,0.62025,0.37165,0
0.5,0.63608,0.37142,0
0.5,0.63671,0.37342,0
0.5,0.6172,0.37658,0
0.5,0.63669,0.37658,0
0.5,0.61501,0.37975,0
0.5,0.61709,0.37677,0
0.5,0.63608,0.37907,0
0.5,0.63594,0.37975,0
0.5,0.61311,0.38291,0
0.5,0.61392,0.38156,0
0.5,0.63479,0.38291,0
0.5,0.61161,0.38608,0
0.5,0.63328,0.38608,0
0.5,0.60969,0.38924,0
0.5,0.61076,0.38768,0
0.5,0.63291,0.38683,0
0.5,0.63194,0.38924,0
0.5,0.60791,0.39241,0
0.5,0.63023,0.39241,0
0.5,0.60642,0.39557,0
0.5,0.60759,0.39322,0
0.5,0.62975,0.39327,0
0.5,0.62883,0.39557,0
0.5,0.60464,0.39873,0
0.5,0.62745,0.39873,0
0.5,0.60275,0.4019,0
0.5,0.60443,0.39909,0
0.5,0.62658,0.40039,0
0.5,0.62585,0.4019,0
0.5,0.60152,0.40506,0
0.5,0.62421,0.40506,0
0.5,0.59961,0.40823,0
0.5,0.60127,0.40563,0
0.5,0.62342,0.40673,0
0.5,0.62292,0.40823,0
0.5,0.59787,0.41139,0
0.5,0.5981,0.41098,0
0.5,0.62147,0.41139,0
0.5,0.59635,0.41456,0
0.5,0.62025,0.41353,0
0.5,0.61977,0.41456,0
0.5,0.59478,0.41772,0
0.5,0.59494,0.41747,0
0.5,0.61853,0.41772,0
0.5,0.59279,0.42089,0
0.5,0.61709,0.42073,0
0.5,0.61702,0.42089,0
0.5,0.59148,0.42405,0
0.5,0.59177,0.42351,0
0.5,0.61546,0.42405,0
0.5,0.58964,0.42722,0
0.5,0.61392,0.42713,0
0.5,0.6139,0.42722,0
0.5,0.58773,0.43038,0
0.5,0.58861,0.42894,0
0.5,0.61278,0.43038,0
0.5,0.58613,0.43354,0
0.5,0.61117,0.43354,0
0.5,0.5842,0.43671,0
0.5,0.58544,0.43492,0
0.5,0.61076,0.43437,0
0.5,0.6098,0.43671,0
0.5,0.58157,0.43987,0
0.5,0.58228,0.439,0
0.5,0.60848,0.43987,0
0.5,0.57932,0.44304,0
0.5,0.60759,0.44181,0
0.5,0.60704,0.44304,0
0.5,0.57742,0.4462,0
0.5,0.57911,0.44338,0
0.5,0.6055,0.4462,0
0.5,0.57595,0.44937,0
0.5,0.60443,0.44845,0
0.5,0.6041,0.44937,0
0.5,0.57366,0.45253,0
0.5,0.57595,0.44937,0
0.5,0.60272,0.45253,0
0.5,0.5715,0.4557,0
0.5,0.57278,0.45393,0
0.5,0.60127,0.45568,0
0.5,0.60126,0.4557,0
0.5,0.56852,0.45886,0
0.5,0.56962,0.45771,0
0.5,0.60027,0.45886,0
0.5,0.56564,0.46203,0
0.5,0.56646,0.46125,0
0.5,0.59922,0.46203,0
0.5,0.56212,0.46519,0
0.5,0.56329,0.46406,0
0.5,0.5981,0.46442,0
0.5,0.59778,0.46519,0
0.5,0.55825,0.46835,0
0.5,0.56013,0.46696,0
0.5,0.59623,0.46835,0
0.5,0.55387,0.47152,0
0.5,0.55696,0.4694,0
0.5,0.59494,0.47085,0
0.5,0.5946,0.47152,0
0.5,0.54622,0.47468,0
0.5,0.54747,0.47416,0
0.5,0.55063,0.4729,0
0.5,0.5538,0.47156,0
0.5,0.59272,0.47468,0
0.5,0.53645,0.47785,0
0.5,0.53797,0.47735,0
0.5,0.54114,0.47621,0
0.5,0.5443,0.47525,0
0.5,0.59177,0.47595,0
0.5,0.59036,0.47785,0
0.5,0.5244,0.48101,0
0.5,0.52532,0.48081,0
0.5,0.52848,0.47997,0
0.5,0.53165,0.47908,0
0.5,0.53481,0.47832,0
0.5,0.58861,0.47972,0
0.5,0.58735,0.48101,0
0.5,0.49759,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48344,0
0.5,0.50633,0.48334,0
0.5,0.50949,0.48315,0
0.5,0.51266,0.48285,0
0.5,0.51582,0.48246,0
0.5,0.51899,0.48197,0
0.5,0.52215,0.48141,0
0.5,0.58544,0.48268,0
0.5,0.58361,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48429,0
0.5,0.57911,0.48725,0
0.5,0.57898,0.48734,0
0.5,0.58228,0.48514,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48919,0
0.5,0.57349,0.49051,0
0.5,0.56962,0.49249,0
0.5,0.56712,0.49367,0
0.5,0.57278,0.49088,0
0.5,0.56013,0.49658,0
0.5,0.55938,0.49684,0
0.5,0.56329,0.4954,0
0.5,0.56646,0.49398,0
0.5,0.55063,0.49981,0
0.5,0.54988,0.5,0
0.5,0.5538,0.49887,0
0.5,0.55696,0.49778,0
0.5,0.54114,0.50255,0
0.5,0.53889,0.50316,0
0.5,0.5443,0.50167,0
0.5,0.54747,0.50074,0
0.5,0.52848,0.50589,0
0.5,0.52614,0.50633,0
0.5,0.53165,0.50517,0
0.5,0.53481,0.50436,0
0.5,0.53797,0.50344,0
0.5,0.51582,0.50907,0
0.5,0.51442,0.50949,0
0.5,0.51899,0.50815,0
0.5,0.52215,0.50731,0
0.5,0.52532,0.50653,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47057,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50495,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51382,0
0.5,0.50316,0.51321,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63901,0.34177,0
0.5,0.63924,0.3416,0
0.5,0.64241,0.34017,0
0.5,0.64557,0.34009,0
0.5,0.64873,0.34134,0
0.5,0.64921,0.34177,0
0.5,0.63523,0.34494,0
0.5,0.63608,0.34398,0
0.5,0.65116,0.34494,0
0.5,0.63307,0.3481,0
0.5,0.65164,0.3481,0
0.5,0.63111,0.35127,0
0.5,0.63291,0.34839,0
0.5,0.65131,0.35127,0
0.5,0.62907,0.35443,0
0.5,0.62975,0.35344,0
0.5,0.65043,0.35443,0
0.5,0.62714,0.35759,0
0.5,0.64889,0.35759,0
0.5,0.62512,0.36076,0
0.5,0.62658,0.35862,0
0.5,0.64873,0.3579,0
0.5,0.64773,0.36076,0
0.5,0.62323,0.36392,0
0.5,0.62342,0.36362,0
0.5,0.64609,0.36392,0
0.5,0.62135,0.36709,0
0.5,0.64557,0.36478,0
0.5,0.64432,0.36709,0
0.5,0.6191,0.37025,0
0.5,0.62025,0.36868,0
0.5,0.64259,0.37025,0
0.5,0.61745,0.37342,0
0.5,0.64241,0.37059,0
0.5,0.64105,0.37342,0
0.5,0.61585,0.37658,0
0.5,0.61709,0.37435,0
0.5,0.63924,0.37613,0
0.5,0.63898,0.37658,0
0.5,0.61392,0.37975,0
0.5,0.61392,0.37974,0
0.5,0.63733,0.37975,0
0.5,0.6122,0.38291,0
0.5,0.63608,0.38192,0
0.5,0.63554,0.38291,0
0.5,0.61095,0.38608,0
0.5,0.63392,0.38608,0
0.5,0.60886,0.38924,0
0.5,0.61076,0.38642,0
0.5,0.63291,0.38811,0
0.5,0.63249,0.38924,0
0.5,0.60735,0.39241,0
0.5,0.60759,0.39195,0
0.5,0.63089,0.39241,0
0.5,0.60582,0.39557,0
0.5,0.62975,0.39441,0
0.5,0.62925,0.39557,0
0.5,0.60404,0.39873,0
0.5,0.60443,0.39809,0
0.5,0.62802,0.39873,0
0.5,0.60231,0.4019,0
0.5,0.62658,0.40153,0
0.5,0.6264,0.4019,0
0.5,0.6011,0.40506,0
0.5,0.60127,0.40475,0
0.5,0.6248,0.40506,0
0.5,0.59913,0.40823,0
0.5,0.62342,0.40786,0
0.5,0.6233,0.40823,0
0.5,0.59744,0.41139,0
0.5,0.5981,0.41019,0
0.5,0.622,0.41139,0
0.5,0.59598,0.41456,0
0.5,0.62025,0.41445,0
0.5,0.6202,0.41456,0
0.5,0.59429,0.41772,0
0.5,0.59494,0.41667,0
0.5,0.61896,0.41772,0
0.5,0.5925,0.42089,0
0.5,0.61749,0.42089,0
0.5,0.59109,0.42405,0
0.5,0.59177,0.42279,0
0.5,0.61709,0.42168,0
0.5,0.61594,0.42405,0
0.5,0.58929,0.42722,0
0.5,0.61437,0.42722,0
0.5,0.58745,0.43038,0
0.5,0.58861,0.42841,0
0.5,0.61392,0.42815,0
0.5,0.61313,0.43038,0
0.5,0.5859,0.43354,0
0.5,0.61163,0.43354,0
0.5,0.58388,0.43671,0
0.5,0.58544,0.43444,0
0.5,0.61076,0.4353,0
0.5,0.61017,0.43671,0
0.5,0.58145,0.43987,0
0.5,0.58228,0.4388,0
0.5,0.60885,0.43987,0
0.5,0.57924,0.44304,0
0.5,0.60759,0.44254,0
0.5,0.60737,0.44304,0
0.5,0.57725,0.4462,0
0.5,0.57911,0.44323,0
0.5,0.6059,0.4462,0
0.5,0.57561,0.44937,0
0.5,0.57595,0.44889,0
0.5,0.60443,0.44911,0
0.5,0.60433,0.44937,0
0.5,0.5734,0.45253,0
0.5,0.603,0.45253,0
0.5,0.57124,0.4557,0
0.5,0.57278,0.45357,0
0.5,0.60146,0.4557,0
0.5,0.56828,0.45886,0
0.5,0.56962,0.45745,0
0.5,0.60127,0.45622,0
0.5,0.60037,0.45886,0
0.5,0.56538,0.46203,0
0.5,0.56646,0.461,0
0.5,0.59926,0.46203,0
0.5,0.56191,0.46519,0
0.5,0.56329,0.46384,0
0.5,0.5981,0.46445,0
0.5,0.59778,0.46519,0
0.5,0.55805,0.46835,0
0.5,0.56013,0.46679,0
0.5,0.59623,0.46835,0
0.5,0.55375,0.47152,0
0.5,0.5538,0.47149,0
0.5,0.55696,0.46924,0
0.5,0.59494,0.47085,0
0.5,0.5946,0.47152,0
0.5,0.54591,0.47468,0
0.5,0.54747,0.47402,0
0.5,0.55063,0.47283,0
0.5,0.59272,0.47468,0
0.5,0.53625,0.47785,0
0.5,0.53797,0.47729,0
0.5,0.54114,0.47618,0
0.5,0.5443,0.47518,0
0.5,0.59177,0.47595,0
0.5,0.59036,0.47785,0
0.5,0.52438,0.48101,0
0.5,0.52532,0.4808,0
0.5,0.52848,0.47992,0
0.5,0.53165,0.47898,0
0.5,0.53481,0.47824,0
0.5,0.58861,0.47972,0
0.5,0.58735,0.48101,0
0.5,0.49759,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48342,0
0.5,0.50633,0.48326,0
0.5,0.50949,0.48305,0
0.5,0.51266,0.48277,0
0.5,0.51582,0.4824,0
0.5,0.51899,0.48195,0
0.5,0.52215,0.48141,0
0.5,0.58544,0.48268,0
0.5,0.58361,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48429,0
0.5,0.57911,0.48725,0
0.5,0.57898,0.48734,0
0.5,0.58228,0.48514,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48787,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48919,0
0.5,0.5735,0.49051,0
0.5,0.56962,0.49256,0
0.5,0.5673,0.49367,0
0.5,0.57278,0.49089,0
0.5,0.56013,0.49663,0
0.5,0.55951,0.49684,0
0.5,0.56329,0.49543,0
0.5,0.56646,0.49406,0
0.5,0.55063,0.49981,0
0.5,0.5499,0.5,0
0.5,0.5538,0.49888,0
0.5,0.55696,0.49782,0
0.5,0.54114,0.5026,0
0.5,0.53896,0.50316,0
0.5,0.5443,0.50174,0
0.5,0.54747,0.50076,0
0.5,0.52848,0.50597,0
0.5,0.52654,0.50633,0
0.5,0.53165,0.50521,0
0.5,0.53481,0.50437,0
0.5,0.53797,0.50345,0
0.5,0.51582,0.50908,0
0.5,0.51443,0.50949,0
0.5,0.51899,0.5082,0
0.5,0.52215,0.50738,0
0.5,0.52532,0.50663,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51213,0
0.5,0.26899,0.51213,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47057,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50495,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51382,0
0.5,0.50316,0.51321,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65338,0.31646,0
0.5,0.65506,0.31525,0
0.5,0.65823,0.31419,0
0.5,0.66139,0.31435,0
0.5,0.66456,0.31604,0
0.5,0.66495,0.31646,0
0.5,0.64991,0.31962,0
0.5,0.6519,0.31748,0
0.5,0.66649,0.31962,0
0.5,0.64769,0.32278,0
0.5,0.64873,0.32124,0
0.5,0.66679,0.32278,0
0.5,0.64585,0.32595,0
0.5,0.66626,0.32595,0
0.5,0.64369,0.32911,0
0.5,0.64557,0.32642,0
0.5,0.66507,0.32911,0
0.5,0.64174,0.33228,0
0.5,0.64241,0.33127,0
0.5,0.66456,0.33009,0
0.5,0.66376,0.33228,0
0.5,0.63944,0.33544,0
0.5,0.66241,0.33544,0
0.5,0.63751,0.33861,0
0.5,0.63924,0.33577,0
0.5,0.66139,0.33726,0
0.5,0.66069,0.33861,0
0.5,0.63615,0.34177,0
0.5,0.65866,0.34177,0
0.5,0.63385,0.34494,0
0.5,0.63608,0.34189,0
0.5,0.65823,0.34247,0
0.5,0.65691,0.34494,0
0.5,0.63222,0.3481,0
0.5,0.63291,0.34683,0
0.5,0.65506,0.34787,0
0.5,0.65494,0.3481,0
0.5,0.63066,0.35127,0
0.5,0.65351,0.35127,0
0.5,0.62865,0.35443,0
0.5,0.62975,0.3528,0
0.5,0.65192,0.35443,0
0.5,0.62699,0.35759,0
0.5,0.6519,0.35447,0
0.5,0.65028,0.35759,0
0.5,0.62506,0.36076,0
0.5,0.62658,0.35846,0
0.5,0.64873,0.3603,0
0.5,0.64856,0.36076,0
0.5,0.62316,0.36392,0
0.5,0.62342,0.3635,0
0.5,0.64735,0.36392,0
0.5,0.62119,0.36709,0
0.5,0.64557,0.36694,0
0.5,0.64548,0.36709,0
0.5,0.61868,0.37025,0
0.5,0.62025,0.36824,0
0.5,0.64384,0.37025,0
0.5,0.61717,0.37342,0
0.5,0.64241,0.37291,0
0.5,0.6422,0.37342,0
0.5,0.61538,0.37658,0
0.5,0.61709,0.37363,0
0.5,0.64015,0.37658,0
0.5,0.61343,0.37975,0
0.5,0.61392,0.37895,0
0.5,0.63924,0.3778,0
0.5,0.638,0.37975,0
0.5,0.61185,0.38291,0
0.5,0.63623,0.38291,0
0.5,0.61051,0.38608,0
0.5,0.61076,0.38564,0
0.5,0.63608,0.38316,0
0.5,0.63449,0.38608,0
0.5,0.60848,0.38924,0
0.5,0.63291,0.38905,0
0.5,0.63284,0.38924,0
0.5,0.60697,0.39241,0
0.5,0.60759,0.39122,0
0.5,0.6314,0.39241,0
0.5,0.60545,0.39557,0
0.5,0.62975,0.39525,0
0.5,0.6296,0.39557,0
0.5,0.60364,0.39873,0
0.5,0.60443,0.39742,0
0.5,0.62838,0.39873,0
0.5,0.60205,0.4019,0
0.5,0.62678,0.4019,0
0.5,0.60068,0.40506,0
0.5,0.60127,0.404,0
0.5,0.62658,0.40228,0
0.5,0.62521,0.40506,0
0.5,0.59882,0.40823,0
0.5,0.62362,0.40823,0
0.5,0.59716,0.41139,0
0.5,0.5981,0.40965,0
0.5,0.62342,0.40865,0
0.5,0.62234,0.41139,0
0.5,0.5957,0.41456,0
0.5,0.62063,0.41456,0
0.5,0.59396,0.41772,0
0.5,0.59494,0.41609,0
0.5,0.62025,0.41528,0
0.5,0.61926,0.41772,0
0.5,0.59231,0.42089,0
0.5,0.61783,0.42089,0
0.5,0.59078,0.42405,0
0.5,0.59177,0.42227,0
0.5,0.61709,0.42236,0
0.5,0.61629,0.42405,0
0.5,0.58904,0.42722,0
0.5,0.61475,0.42722,0
0.5,0.58724,0.43038,0
0.5,0.58861,0.428,0
0.5,0.61392,0.42889,0
0.5,0.61338,0.43038,0
0.5,0.58571,0.43354,0
0.5,0.61198,0.43354,0
0.5,0.58364,0.43671,0
0.5,0.58544,0.43406,0
0.5,0.61076,0.43598,0
0.5,0.61045,0.43671,0
0.5,0.58134,0.43987,0
0.5,0.58228,0.43863,0
0.5,0.60914,0.43987,0
0.5,0.57912,0.44304,0
0.5,0.60762,0.44304,0
0.5,0.57711,0.4462,0
0.5,0.57911,0.44304,0
0.5,0.60759,0.44309,0
0.5,0.60621,0.4462,0
0.5,0.57535,0.44937,0
0.5,0.57595,0.44852,0
0.5,0.60457,0.44937,0
0.5,0.57322,0.45253,0
0.5,0.60443,0.44967,0
0.5,0.60322,0.45253,0
0.5,0.57104,0.4557,0
0.5,0.57278,0.45329,0
0.5,0.60162,0.4557,0
0.5,0.56809,0.45886,0
0.5,0.56962,0.45724,0
0.5,0.60127,0.45659,0
0.5,0.60044,0.45886,0
0.5,0.56516,0.46203,0
0.5,0.56646,0.46079,0
0.5,0.59929,0.46203,0
0.5,0.56174,0.46519,0
0.5,0.56329,0.46366,0
0.5,0.5981,0.46447,0
0.5,0.59778,0.46519,0
0.5,0.55787,0.46835,0
0.5,0.56013,0.46665,0
0.5,0.59623,0.46835,0
0.5,0.5535,0.47152,0
0.5,0.5538,0.47136,0
0.5,0.55696,0.4691,0
0.5,0.59494,0.47085,0
0.5,0.5946,0.47152,0
0.5,0.54566,0.47468,0
0.5,0.54747,0.47389,0
0.5,0.55063,0.47272,0
0.5,0.59272,0.47468,0
0.5,0.53607,0.47785,0
0.5,0.53797,0.47725,0
0.5,0.54114,0.47615,0
0.5,0.5443,0.47513,0
0.5,0.59177,0.47595,0
0.5,0.59036,0.47785,0
0.5,0.52436,0.48101,0
0.5,0.52532,0.4808,0
0.5,0.52848,0.47987,0
0.5,0.53165,0.4789,0
0.5,0.53481,0.47817,0
0.5,0.58861,0.47972,0
0.5,0.58735,0.48101,0
0.5,0.49759,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48339,0
0.5,0.50633,0.48318,0
0.5,0.50949,0.48297,0
0.5,0.51266,0.4827,0
0.5,0.51582,0.48234,0
0.5,0.51899,0.48192,0
0.5,0.52215,0.4814,0
0.5,0.58544,0.48268,0
0.5,0.58361,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48429,0
0.5,0.57911,0.48725,0
0.5,0.57898,0.48734,0
0.5,0.58228,0.48514,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48787,0
0.5,0.25949,0.48787,0
0.5,0.26266,0.48787,0
0.5,0.26582,0.48787,0
0.5,0.26899,0.48787,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48919,0
0.5,0.57352,0.49051,0
0.5,0.56962,0.49261,0
0.5,0.56747,0.49367,0
0.5,0.57278,0.4909,0
0.5,0.56013,0.49667,0
0.5,0.55964,0.49684,0
0.5,0.56329,0.49547,0
0.5,0.56646,0.49414,0
0.5,0.55063,0.49982,0
0.5,0.54992,0.5,0
0.5,0.5538,0.4989,0
0.5,0.55696,0.49787,0
0.5,0.54114,0.50265,0
0.5,0.53905,0.50316,0
0.5,0.5443,0.50179,0
0.5,0.54747,0.50078,0
0.5,0.52848,0.50604,0
0.5,0.52691,0.50633,0
0.5,0.53165,0.50525,0
0.5,0.53481,0.50438,0
0.5,0.53797,0.50348,0
0.5,0.51582,0.50909,0
0.5,0.51443,0.50949,0
0.5,0.51899,0.50824,0
0.5,0.52215,0.50744,0
0.5,0.52532,0.50672,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51213,0
0.5,0.25633,0.51213,0
0.5,0.25949,0.51213,0
0.5,0.26266,0.51213,0
0.5,0.26582,0.51213,0
0.5,0.26899,0.51213,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47057,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50495,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51382,0
0.5,0.50316,0.51321,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255957,0.00294072,0.000767867,0.00170195,0.897448,0.3815,0.376611,0.0147305,0.278288,0.0871823,0.0713436,2297,0,11,6,6,2
1,0.0063,-0.268189,0.00317419,0.000844776,0.00170367,0.366698,0.105625,0.192204,0.00887706,0.139188,0.043967,0.0359547,2297,0,3,3,3,1
2,0.0066,-0.280287,0.00343116,0.000924921,0.0017058,0.36752,0.106737,0.197289,0.00946278,0.141683,0.0443789,0.0361733,2297,0,3,3,3,1
3,0.0069,-0.292284,0.00370266,0.00100834,0.00170827,0.366994,0.105432,0.199413,0.00941389,0.138387,0.0439347,0.0362724,2297,0,3,3,3,1
4,0.0072,-0.304158,0.00399034,0.00109494,0.00171113,0.496159,0.142939,0.282957,0.0106156,0.291474,0.089813,0.0731909,2383,0,4,4,4,2
5,0.0075,-0.315925,0.0042933,0.0011847,0.00171439,0.517795,0.147942,0.272557,0.0114872,0.145099,0.0451917,0.0365396,2383,0,4,4,4,1
6,0.0078,-0.327568,0.0046131,0.00127749,0.00171814,0.51749,0.148285,0.267772,0.0117837,0.148027,0.0451123,0.0364667,2383,0,4,4,4,1
7,0.0081,-0.339075,0.00495065,0.00137321,0.00172242,0.516957,0.146271,0.270492,0.0118454,0.145664,0.0461494,0.0373253,2383,0,4,4,4,1
8,0.0084,-0.350418,0.00530684,0.00147172,0.00172733,0.648861,0.18755,0.362563,0.0131149,0.300733,0.0940808,0.0751854,2489,0,5,5,5,2
9,0.0087,-0.361607,0.00568121,0.00157295,0.00173292,0.660049,0.195178,0.335438,0.0148037,0.153082,0.0473859,0.0381885,2489,0,5,5,5,1
10,0.009,-0.372615,0.00607532,0.0016767,0.00173931,0.66049,0.1951,0.344549,0.0148073,0.150643,0.0474273,0.0381773,2518,0.0045,5,5,5,1
11,0.0093,-0.38338,0.00649137,0.00178268,0.00174673,0.931781,0.283437,0.488664,0.017972,0.304112,0.0958134,0.0768474,2592,0,7,7,7,2
12,0.0096,-0.393901,0.00692734,0.0018907,0.00175533,1.09337,0.34307,0.559781,0.0196093,0.312617,0.0987766,0.0796045,2656,0,8,8,8,2
13,0.0099,-0.404066,0.00738529,0.00200004,0.00176571,1.22705,0.366498,0.590883,0.0205883,0.158309,0.0497966,0.040745,2656,0,9,9,9,1
14,0.0102,-0.413254,0.00790483,0.00210751,0.00178088,2.20097,0.651568,1.04267,0.0283438,0.143965,0.047403,0.0380111,2656,0,16,16,16,1
15,0.0105,-0.312295,0.0514075,0.00163949,0.00235195,110.957,35.2223,49.3555,0.575982,0.607073,0.18436,0.144531,3996,0,701,666,666,3
16,0.0108,-0.296864,0.0639541,0.00160301,0.00247927,50.2938,16.2847,22.3042,0.231186,0.485288,0.132537,0.108704,4256,0,246,239,239,2
17,0.0111,-0.289387,0.0724764,0.00160604,0.00256374,31.8841,10.3344,14.3992,0.167174,0.227037,0.061762,0.0503322,4256,0,143,140,140,1
18,0.0114,-0.280248,0.081789,0.00159735,0.00265731,38.6932,12.5287,17.6886,0.197524,0.505736,0.139783,0.111246,4563,0,175,172,172,2
19,0.0117,-0.27225,0.0904749,0.00159259,0.00274465,49.0236,15.3485,22.5779,0.189628,0.237748,0.0659704,0.0524585,4563,0,197,195,195,1
20,0.012,-0.265747,0.0981165,0.00159441,0.00282312,52.5901,16.6251,24.216,0.201821,0.553222,0.153376,0.122426,4985,0,211,208,208,2


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.474,0.48734,0
0.5,0.47468,0.48732,0
0.5,0.47785,0.48721,0
0.5,0.48101,0.48706,0
0.5,0.48418,0.48687,0
0.5,0.48734,0.48661,0
0.5,0.49051,0.48628,0
0.5,0.49367,0.48596,0
0.5,0.49684,0.4857,0
0.5,0.5,0.48568,0
0.5,0.50316,0.48604,0
0.5,0.50633,0.48706,0
0.5,0.5069,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48778,0
0.5,0.26266,0.48778,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48777,0
0.5,0.31962,0.48777,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48776,0
0.5,0.3481,0.48776,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48775,0
0.5,0.36709,0.48775,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48774,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48773,0
0.5,0.39241,0.48773,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48772,0
0.5,0.4019,0.48772,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.48771,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.4877,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48769,0
0.5,0.42405,0.48768,0
0.5,0.42722,0.48768,0
0.5,0.43038,0.48767,0
0.5,0.43354,0.48766,0
0.5,0.43671,0.48765,0
0.5,0.43987,0.48764,0
0.5,0.44304,0.48763,0
0.5,0.4462,0.48762,0
0.5,0.44937,0.4876,0
0.5,0.45253,0.48759,0
0.5,0.4557,0.48757,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48752,0
0.5,0.46519,0.48748,0
0.5,0.46835,0.48744,0
0.5,0.47152,0.48739,0
0.5,0.50949,0.48885,0
0.5,0.51136,0.49051,0
0.5,0.51266,0.49236,0
0.5,0.51352,0.49367,0
0.5,0.51454,0.49684,0
0.5,0.51453,0.5,0
0.5,0.5136,0.50316,0
0.5,0.51266,0.5046,0
0.5,0.51165,0.50633,0
0.5,0.50949,0.50853,0
0.5,0.50837,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51222,0
0.5,0.26582,0.51222,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51223,0
0.5,0.31962,0.51223,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51224,0
0.5,0.3481,0.51224,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51225,0
0.5,0.36709,0.51225,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51226,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51227,0
0.5,0.39241,0.51227,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51228,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.51229,0
0.5,0.40823,0.51229,0
0.5,0.41139,0.5123,0
0.5,0.41456,0.5123,0
0.5,0.41772,0.51231,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51232,0
0.5,0.42722,0.51233,0
0.5,0.43038,0.51234,0
0.5,0.43354,0.51235,0
0.5,0.43671,0.51235,0
0.5,0.43987,0.51236,0
0.5,0.44304,0.51238,0
0.5,0.4462,0.51239,0
0.5,0.44937,0.5124,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51244,0
0.5,0.45886,0.51246,0
0.5,0.46203,0.51249,0
0.5,0.46519,0.51252,0
0.5,0.46835,0.51255,0
0.5,0.47152,0.51259,0
0.5,0.47468,0.51265,0
0.5,0.47518,0.51266,0
0.5,0.50316,0.51226,0
0.5,0.50139,0.51266,0
0.5,0.50633,0.51085,0
0.5,0.47785,0.51273,0
0.5,0.48101,0.51284,0
0.5,0.48418,0.51297,0
0.5,0.48734,0.51312,0
0.5,0.49051,0.51329,0
0.5,0.49367,0.5134,0
0.5,0.49684,0.51338,0
0.5,0.5,0.51301,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4732,0.48734,0
0.5,0.47468,0.4873,0
0.5,0.47785,0.48718,0
0.5,0.48101,0.48703,0
0.5,0.48418,0.48682,0
0.5,0.48734,0.48654,0
0.5,0.49051,0.48619,0
0.5,0.49367,0.48583,0
0.5,0.49684,0.48551,0
0.5,0.5,0.48541,0
0.5,0.50316,0.48565,0
0.5,0.50633,0.48647,0
0.5,0.50828,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48778,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48777,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48776,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48775,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48773,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48772,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.48771,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.4877,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48768,0
0.5,0.42722,0.48767,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48766,0
0.5,0.43671,0.48765,0
0.5,0.43987,0.48764,0
0.5,0.44304,0.48763,0
0.5,0.4462,0.48761,0
0.5,0.44937,0.4876,0
0.5,0.45253,0.48758,0
0.5,0.4557,0.48756,0
0.5,0.45886,0.48754,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48743,0
0.5,0.47152,0.48738,0
0.5,0.50949,0.48798,0
0.5,0.51254,0.49051,0
0.5,0.51266,0.49067,0
0.5,0.51471,0.49367,0
0.5,0.5156,0.49684,0
0.5,0.51546,0.5,0
0.5,0.5144,0.50316,0
0.5,0.51266,0.50559,0
0.5,0.51219,0.50633,0
0.5,0.50949,0.50893,0
0.5,0.50881,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51222,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51223,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51224,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51225,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51227,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51228,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.51229,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.5123,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51231,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51233,0
0.5,0.42722,0.51233,0
0.5,0.43038,0.51234,0
0.5,0.43354,0.51235,0
0.5,0.43671,0.51236,0
0.5,0.43987,0.51237,0
0.5,0.44304,0.51238,0
0.5,0.4462,0.5124,0
0.5,0.44937,0.51241,0
0.5,0.45253,0.51243,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51247,0
0.5,0.46203,0.5125,0
0.5,0.46519,0.51253,0
0.5,0.46835,0.51257,0
0.5,0.47152,0.51261,0
0.5,0.47398,0.51266,0
0.5,0.50316,0.5124,0
0.5,0.50197,0.51266,0
0.5,0.50633,0.51108,0
0.5,0.47468,0.51267,0
0.5,0.47785,0.51277,0
0.5,0.48101,0.51288,0
0.5,0.48418,0.51302,0
0.5,0.48734,0.51318,0
0.5,0.49051,0.51336,0
0.5,0.49367,0.51349,0
0.5,0.49684,0.51348,0
0.5,0.5,0.51314,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4726,0.48734,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48716,0
0.5,0.48101,0.487,0
0.5,0.48418,0.48678,0
0.5,0.48734,0.48649,0
0.5,0.49051,0.48612,0
0.5,0.49367,0.48572,0
0.5,0.49684,0.48535,0
0.5,0.5,0.48516,0
0.5,0.50316,0.48526,0
0.5,0.50633,0.48584,0
0.5,0.50949,0.48699,0
0.5,0.51018,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48778,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48768,0
0.5,0.42722,0.48767,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.48761,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48753,0
0.5,0.46203,0.4875,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48742,0
0.5,0.47152,0.48737,0
0.5,0.51266,0.48898,0
0.5,0.51445,0.49051,0
0.5,0.51582,0.49248,0
0.5,0.51665,0.49367,0
0.5,0.51758,0.49684,0
0.5,0.5172,0.5,0
0.5,0.51582,0.50265,0
0.5,0.51561,0.50316,0
0.5,0.513,0.50633,0
0.5,0.50949,0.50937,0
0.5,0.50934,0.50949,0
0.5,0.51266,0.50662,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51233,0
0.5,0.42722,0.51234,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51237,0
0.5,0.43987,0.51238,0
0.5,0.44304,0.51239,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51242,0
0.5,0.45253,0.51244,0
0.5,0.4557,0.51246,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51251,0
0.5,0.46519,0.51254,0
0.5,0.46835,0.51258,0
0.5,0.47152,0.51263,0
0.5,0.47293,0.51266,0
0.5,0.50316,0.51254,0
0.5,0.50258,0.51266,0
0.5,0.50633,0.5113,0
0.5,0.47468,0.5127,0
0.5,0.47785,0.5128,0
0.5,0.48101,0.51292,0
0.5,0.48418,0.51306,0
0.5,0.48734,0.51324,0
0.5,0.49051,0.51343,0
0.5,0.49367,0.51357,0
0.5,0.49684,0.51357,0
0.5,0.5,0.51326,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48523,0
0.5,0.5,0.48492,0
0.5,0.50316,0.4848,0
0.5,0.50633,0.48497,0
0.5,0.50949,0.48551,0
0.5,0.51266,0.48652,0
0.5,0.51446,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.51582,0.48815,0
0.5,0.51896,0.49051,0
0.5,0.51899,0.49054,0
0.5,0.52128,0.49367,0
0.5,0.52193,0.49684,0
0.5,0.52101,0.5,0
0.5,0.51899,0.50249,0
0.5,0.51848,0.50316,0
0.5,0.51582,0.50531,0
0.5,0.51465,0.50633,0
0.5,0.51266,0.50767,0
0.5,0.5101,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51234,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51237,0
0.5,0.43987,0.51238,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.51249,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47213,0.51266,0
0.5,0.50633,0.51153,0
0.5,0.50317,0.51266,0
0.5,0.50949,0.50985,0
0.5,0.47468,0.51272,0
0.5,0.47785,0.51282,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51365,0
0.5,0.5,0.51336,0
0.5,0.50316,0.51266,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63285,0.37975,0
0.5,0.63291,0.37971,0
0.5,0.63608,0.37917,0
0.5,0.63856,0.37975,0
0.5,0.62806,0.38291,0
0.5,0.62975,0.38138,0
0.5,0.63924,0.37993,0
0.5,0.6423,0.38291,0
0.5,0.62525,0.38608,0
0.5,0.62658,0.38436,0
0.5,0.64241,0.38316,0
0.5,0.64339,0.38608,0
0.5,0.62321,0.38924,0
0.5,0.62342,0.38892,0
0.5,0.64347,0.38924,0
0.5,0.62136,0.39241,0
0.5,0.64286,0.39241,0
0.5,0.61957,0.39557,0
0.5,0.62025,0.39443,0
0.5,0.64241,0.39366,0
0.5,0.64185,0.39557,0
0.5,0.61778,0.39873,0
0.5,0.64063,0.39873,0
0.5,0.61594,0.4019,0
0.5,0.61709,0.40003,0
0.5,0.63924,0.40159,0
0.5,0.63911,0.4019,0
0.5,0.61416,0.40506,0
0.5,0.63776,0.40506,0
0.5,0.61239,0.40823,0
0.5,0.61392,0.4055,0
0.5,0.63608,0.4082,0
0.5,0.63606,0.40823,0
0.5,0.61084,0.41139,0
0.5,0.63446,0.41139,0
0.5,0.60901,0.41456,0
0.5,0.61076,0.41154,0
0.5,0.63291,0.41402,0
0.5,0.63264,0.41456,0
0.5,0.60741,0.41772,0
0.5,0.60759,0.41739,0
0.5,0.63102,0.41772,0
0.5,0.60569,0.42089,0
0.5,0.62975,0.42008,0
0.5,0.62937,0.42089,0
0.5,0.60399,0.42405,0
0.5,0.60443,0.42331,0
0.5,0.62791,0.42405,0
0.5,0.60223,0.42722,0
0.5,0.62658,0.42658,0
0.5,0.62629,0.42722,0
0.5,0.60055,0.43038,0
0.5,0.60127,0.42917,0
0.5,0.62489,0.43038,0
0.5,0.59875,0.43354,0
0.5,0.62342,0.43336,0
0.5,0.62334,0.43354,0
0.5,0.59685,0.43671,0
0.5,0.5981,0.43473,0
0.5,0.622,0.43671,0
0.5,0.595,0.43987,0
0.5,0.62043,0.43987,0
0.5,0.59276,0.44304,0
0.5,0.59494,0.43998,0
0.5,0.62025,0.44023,0
0.5,0.61912,0.44304,0
0.5,0.59039,0.4462,0
0.5,0.59177,0.44444,0
0.5,0.61765,0.4462,0
0.5,0.58773,0.44937,0
0.5,0.58861,0.44836,0
0.5,0.61709,0.44731,0
0.5,0.61618,0.44937,0
0.5,0.5849,0.45253,0
0.5,0.58544,0.45195,0
0.5,0.61466,0.45253,0
0.5,0.58176,0.4557,0
0.5,0.58228,0.4552,0
0.5,0.61392,0.4539,0
0.5,0.61301,0.4557,0
0.5,0.57842,0.45886,0
0.5,0.57911,0.4582,0
0.5,0.61102,0.45886,0
0.5,0.57497,0.46203,0
0.5,0.57595,0.46117,0
0.5,0.61076,0.4593,0
0.5,0.60908,0.46203,0
0.5,0.57097,0.46519,0
0.5,0.57278,0.46383,0
0.5,0.60759,0.46446,0
0.5,0.60715,0.46519,0
0.5,0.56598,0.46835,0
0.5,0.56646,0.46808,0
0.5,0.56962,0.46613,0
0.5,0.60531,0.46835,0
0.5,0.55952,0.47152,0
0.5,0.56013,0.47124,0
0.5,0.56329,0.46969,0
0.5,0.60443,0.46966,0
0.5,0.60321,0.47152,0
0.5,0.55119,0.47468,0
0.5,0.5538,0.4737,0
0.5,0.55696,0.47252,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54132,0.47785,0
0.5,0.5443,0.47685,0
0.5,0.54747,0.47581,0
0.5,0.55063,0.47485,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.52758,0.48101,0
0.5,0.52848,0.48076,0
0.5,0.53165,0.47988,0
0.5,0.53481,0.47921,0
0.5,0.53797,0.47858,0
0.5,0.54114,0.4779,0
0.5,0.59494,0.47925,0
0.5,0.5927,0.48101,0
0.5,0.50834,0.48418,0
0.5,0.50949,0.48407,0
0.5,0.51266,0.4837,0
0.5,0.51582,0.48331,0
0.5,0.51899,0.48285,0
0.5,0.52215,0.48227,0
0.5,0.52532,0.48153,0
0.5,0.58861,0.48399,0
0.5,0.58836,0.48418,0
0.5,0.59177,0.48173,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48482,0
0.5,0.50316,0.48451,0
0.5,0.50633,0.48433,0
0.5,0.58544,0.4862,0
0.5,0.58361,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.48991,0
0.5,0.57783,0.49051,0
0.5,0.58228,0.48814,0
0.5,0.57278,0.49288,0
0.5,0.57081,0.49367,0
0.5,0.57595,0.49146,0
0.5,0.56329,0.49643,0
0.5,0.56184,0.49684,0
0.5,0.56646,0.49545,0
0.5,0.56962,0.49422,0
0.5,0.5538,0.49947,0
0.5,0.55177,0.5,0
0.5,0.55696,0.49848,0
0.5,0.56013,0.49742,0
0.5,0.54114,0.50265,0
0.5,0.53881,0.50316,0
0.5,0.5443,0.50196,0
0.5,0.54747,0.50125,0
0.5,0.55063,0.50036,0
0.5,0.52532,0.50626,0
0.5,0.52487,0.50633,0
0.5,0.52848,0.5057,0
0.5,0.53165,0.50501,0
0.5,0.53481,0.50423,0
0.5,0.53797,0.50339,0
0.5,0.51266,0.50949,0
0.5,0.51265,0.50949,0
0.5,0.51582,0.50855,0
0.5,0.51899,0.50764,0
0.5,0.52215,0.50692,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51185,0
0.5,0.50351,0.51266,0
0.5,0.50949,0.51073,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51276,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64791,0.3481,0
0.5,0.64873,0.34745,0
0.5,0.6519,0.346,0
0.5,0.65506,0.34582,0
0.5,0.65823,0.34694,0
0.5,0.65948,0.3481,0
0.5,0.64457,0.35127,0
0.5,0.64557,0.35005,0
0.5,0.66126,0.35127,0
0.5,0.64242,0.35443,0
0.5,0.66139,0.35223,0
0.5,0.66167,0.35443,0
0.5,0.64041,0.35759,0
0.5,0.64241,0.35446,0
0.5,0.66139,0.35664,0
0.5,0.6613,0.35759,0
0.5,0.63852,0.36076,0
0.5,0.63924,0.35959,0
0.5,0.66047,0.36076,0
0.5,0.63678,0.36392,0
0.5,0.65924,0.36392,0
0.5,0.63501,0.36709,0
0.5,0.63608,0.36528,0
0.5,0.65823,0.36588,0
0.5,0.65769,0.36709,0
0.5,0.63323,0.37025,0
0.5,0.65612,0.37025,0
0.5,0.63145,0.37342,0
0.5,0.63291,0.37087,0
0.5,0.65506,0.37216,0
0.5,0.65445,0.37342,0
0.5,0.6298,0.37658,0
0.5,0.65294,0.37658,0
0.5,0.62795,0.37975,0
0.5,0.62975,0.37669,0
0.5,0.6519,0.37855,0
0.5,0.65134,0.37975,0
0.5,0.62622,0.38291,0
0.5,0.62658,0.3823,0
0.5,0.64977,0.38291,0
0.5,0.62429,0.38608,0
0.5,0.64873,0.38483,0
0.5,0.64815,0.38608,0
0.5,0.62244,0.38924,0
0.5,0.62342,0.38764,0
0.5,0.64656,0.38924,0
0.5,0.6206,0.39241,0
0.5,0.64557,0.39091,0
0.5,0.64474,0.39241,0
0.5,0.61857,0.39557,0
0.5,0.62025,0.39295,0
0.5,0.64297,0.39557,0
0.5,0.61691,0.39873,0
0.5,0.61709,0.39843,0
0.5,0.64241,0.39657,0
0.5,0.6413,0.39873,0
0.5,0.61511,0.4019,0
0.5,0.63948,0.4019,0
0.5,0.61338,0.40506,0
0.5,0.61392,0.40413,0
0.5,0.63924,0.40233,0
0.5,0.63788,0.40506,0
0.5,0.61175,0.40823,0
0.5,0.63609,0.40823,0
0.5,0.61017,0.41139,0
0.5,0.61076,0.41031,0
0.5,0.63608,0.40824,0
0.5,0.63452,0.41139,0
0.5,0.60847,0.41456,0
0.5,0.63291,0.41427,0
0.5,0.63278,0.41456,0
0.5,0.60686,0.41772,0
0.5,0.60759,0.41639,0
0.5,0.63127,0.41772,0
0.5,0.60526,0.42089,0
0.5,0.62975,0.42061,0
0.5,0.62962,0.42089,0
0.5,0.60353,0.42405,0
0.5,0.60443,0.42249,0
0.5,0.62826,0.42405,0
0.5,0.6019,0.42722,0
0.5,0.62665,0.42722,0
0.5,0.60023,0.43038,0
0.5,0.60127,0.42856,0
0.5,0.62658,0.42735,0
0.5,0.62526,0.43038,0
0.5,0.59852,0.43354,0
0.5,0.62375,0.43354,0
0.5,0.59664,0.43671,0
0.5,0.5981,0.43433,0
0.5,0.62342,0.43423,0
0.5,0.62237,0.43671,0
0.5,0.59489,0.43987,0
0.5,0.59494,0.43981,0
0.5,0.62088,0.43987,0
0.5,0.59272,0.44304,0
0.5,0.62025,0.44116,0
0.5,0.61948,0.44304,0
0.5,0.59037,0.4462,0
0.5,0.59177,0.44442,0
0.5,0.61808,0.4462,0
0.5,0.58761,0.44937,0
0.5,0.58861,0.44825,0
0.5,0.61709,0.44819,0
0.5,0.61656,0.44937,0
0.5,0.58468,0.45253,0
0.5,0.58544,0.45173,0
0.5,0.61508,0.45253,0
0.5,0.58154,0.4557,0
0.5,0.58228,0.45496,0
0.5,0.61392,0.45464,0
0.5,0.61338,0.4557,0
0.5,0.57824,0.45886,0
0.5,0.57911,0.45803,0
0.5,0.61142,0.45886,0
0.5,0.57481,0.46203,0
0.5,0.57595,0.46102,0
0.5,0.61076,0.45989,0
0.5,0.60934,0.46203,0
0.5,0.57085,0.46519,0
0.5,0.57278,0.46373,0
0.5,0.60759,0.46474,0
0.5,0.60729,0.46519,0
0.5,0.56597,0.46835,0
0.5,0.56646,0.46807,0
0.5,0.56962,0.46607,0
0.5,0.60533,0.46835,0
0.5,0.5595,0.47152,0
0.5,0.56013,0.47123,0
0.5,0.56329,0.46968,0
0.5,0.60443,0.46968,0
0.5,0.60321,0.47152,0
0.5,0.55094,0.47468,0
0.5,0.5538,0.47363,0
0.5,0.55696,0.47249,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.5412,0.47785,0
0.5,0.5443,0.47678,0
0.5,0.54747,0.47572,0
0.5,0.55063,0.47478,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.52721,0.48101,0
0.5,0.52848,0.48063,0
0.5,0.53165,0.47977,0
0.5,0.53481,0.47913,0
0.5,0.53797,0.47853,0
0.5,0.54114,0.47786,0
0.5,0.59494,0.47925,0
0.5,0.59272,0.48101,0
0.5,0.5079,0.48418,0
0.5,0.50949,0.48402,0
0.5,0.51266,0.48363,0
0.5,0.51582,0.48326,0
0.5,0.51899,0.48281,0
0.5,0.52215,0.48223,0
0.5,0.52532,0.48146,0
0.5,0.58861,0.48401,0
0.5,0.58839,0.48418,0
0.5,0.59177,0.48174,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48482,0
0.5,0.50316,0.4845,0
0.5,0.50633,0.48431,0
0.5,0.58544,0.48629,0
0.5,0.58382,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49002,0
0.5,0.57805,0.49051,0
0.5,0.58228,0.48829,0
0.5,0.57278,0.49299,0
0.5,0.57109,0.49367,0
0.5,0.57595,0.49157,0
0.5,0.56329,0.49648,0
0.5,0.56198,0.49684,0
0.5,0.56646,0.49554,0
0.5,0.56962,0.49434,0
0.5,0.5538,0.49952,0
0.5,0.552,0.5,0
0.5,0.55696,0.49852,0
0.5,0.56013,0.49746,0
0.5,0.54114,0.50267,0
0.5,0.53888,0.50316,0
0.5,0.5443,0.50201,0
0.5,0.54747,0.50132,0
0.5,0.55063,0.50044,0
0.5,0.52532,0.5063,0
0.5,0.52514,0.50633,0
0.5,0.52848,0.50576,0
0.5,0.53165,0.50507,0
0.5,0.53481,0.50428,0
0.5,0.53797,0.5034,0
0.5,0.51582,0.50859,0
0.5,0.51288,0.50949,0
0.5,0.51899,0.50768,0
0.5,0.52215,0.50697,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51188,0
0.5,0.50353,0.51266,0
0.5,0.50949,0.5108,0
0.5,0.51266,0.50958,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51277,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66012,0.32595,0
0.5,0.66139,0.32502,0
0.5,0.66456,0.32396,0
0.5,0.66772,0.32401,0
0.5,0.67089,0.32571,0
0.5,0.67113,0.32595,0
0.5,0.65662,0.32911,0
0.5,0.65823,0.32738,0
0.5,0.67298,0.32911,0
0.5,0.65416,0.33228,0
0.5,0.65506,0.33098,0
0.5,0.67346,0.33228,0
0.5,0.65225,0.33544,0
0.5,0.67312,0.33544,0
0.5,0.65036,0.33861,0
0.5,0.6519,0.33607,0
0.5,0.67227,0.33861,0
0.5,0.64862,0.34177,0
0.5,0.64873,0.34159,0
0.5,0.67089,0.3417,0
0.5,0.67086,0.34177,0
0.5,0.64682,0.34494,0
0.5,0.66943,0.34494,0
0.5,0.64512,0.3481,0
0.5,0.64557,0.34733,0
0.5,0.66772,0.34802,0
0.5,0.66768,0.3481,0
0.5,0.64331,0.35127,0
0.5,0.66614,0.35127,0
0.5,0.64166,0.35443,0
0.5,0.64241,0.35312,0
0.5,0.66456,0.35412,0
0.5,0.6644,0.35443,0
0.5,0.63998,0.35759,0
0.5,0.66287,0.35759,0
0.5,0.63819,0.36076,0
0.5,0.63924,0.35897,0
0.5,0.66139,0.36027,0
0.5,0.66115,0.36076,0
0.5,0.63657,0.36392,0
0.5,0.65962,0.36392,0
0.5,0.63482,0.36709,0
0.5,0.63608,0.36491,0
0.5,0.65823,0.3666,0
0.5,0.65801,0.36709,0
0.5,0.63314,0.37025,0
0.5,0.65657,0.37025,0
0.5,0.6314,0.37342,0
0.5,0.63291,0.37072,0
0.5,0.65506,0.37307,0
0.5,0.6549,0.37342,0
0.5,0.62979,0.37658,0
0.5,0.65347,0.37658,0
0.5,0.62792,0.37975,0
0.5,0.62975,0.37665,0
0.5,0.6519,0.37966,0
0.5,0.65186,0.37975,0
0.5,0.62621,0.38291,0
0.5,0.62658,0.38227,0
0.5,0.65036,0.38291,0
0.5,0.62429,0.38608,0
0.5,0.64873,0.38598,0
0.5,0.64869,0.38608,0
0.5,0.6224,0.38924,0
0.5,0.62342,0.3876,0
0.5,0.64722,0.38924,0
0.5,0.62047,0.39241,0
0.5,0.64557,0.3921,0
0.5,0.6454,0.39241,0
0.5,0.61835,0.39557,0
0.5,0.62025,0.39273,0
0.5,0.64375,0.39557,0
0.5,0.61662,0.39873,0
0.5,0.61709,0.39795,0
0.5,0.64241,0.39789,0
0.5,0.64197,0.39873,0
0.5,0.61485,0.4019,0
0.5,0.64008,0.4019,0
0.5,0.61309,0.40506,0
0.5,0.61392,0.40362,0
0.5,0.63924,0.40321,0
0.5,0.63814,0.40506,0
0.5,0.61151,0.40823,0
0.5,0.63623,0.40823,0
0.5,0.60989,0.41139,0
0.5,0.61076,0.4098,0
0.5,0.63608,0.4085,0
0.5,0.63465,0.41139,0
0.5,0.60824,0.41456,0
0.5,0.63294,0.41456,0
0.5,0.60661,0.41772,0
0.5,0.60759,0.41592,0
0.5,0.63291,0.41461,0
0.5,0.63148,0.41772,0
0.5,0.60504,0.42089,0
0.5,0.62984,0.42089,0
0.5,0.60331,0.42405,0
0.5,0.60443,0.42206,0
0.5,0.62975,0.42107,0
0.5,0.62848,0.42405,0
0.5,0.60172,0.42722,0
0.5,0.62691,0.42722,0
0.5,0.60002,0.43038,0
0.5,0.60127,0.42817,0
0.5,0.62658,0.42786,0
0.5,0.62548,0.43038,0
0.5,0.59835,0.43354,0
0.5,0.624,0.43354,0
0.5,0.5965,0.43671,0
0.5,0.5981,0.43402,0
0.5,0.62342,0.43474,0
0.5,0.62259,0.43671,0
0.5,0.59477,0.43987,0
0.5,0.59494,0.43962,0
0.5,0.62114,0.43987,0
0.5,0.59266,0.44304,0
0.5,0.62025,0.4417,0
0.5,0.6197,0.44304,0
0.5,0.5903,0.4462,0
0.5,0.59177,0.44434,0
0.5,0.61834,0.4462,0
0.5,0.58752,0.44937,0
0.5,0.58861,0.44816,0
0.5,0.61709,0.44869,0
0.5,0.61679,0.44937,0
0.5,0.58454,0.45253,0
0.5,0.58544,0.4516,0
0.5,0.61532,0.45253,0
0.5,0.58139,0.4557,0
0.5,0.58228,0.45481,0
0.5,0.61392,0.45503,0
0.5,0.61357,0.4557,0
0.5,0.57811,0.45886,0
0.5,0.57911,0.4579,0
0.5,0.61163,0.45886,0
0.5,0.57467,0.46203,0
0.5,0.57595,0.4609,0
0.5,0.61076,0.46017,0
0.5,0.60948,0.46203,0
0.5,0.57075,0.46519,0
0.5,0.57278,0.46363,0
0.5,0.60759,0.46488,0
0.5,0.60738,0.46519,0
0.5,0.56596,0.46835,0
0.5,0.56646,0.46807,0
0.5,0.56962,0.46602,0
0.5,0.60535,0.46835,0
0.5,0.55948,0.47152,0
0.5,0.56013,0.47122,0
0.5,0.56329,0.46968,0
0.5,0.60443,0.46969,0
0.5,0.60321,0.47152,0
0.5,0.55078,0.47468,0
0.5,0.5538,0.47358,0
0.5,0.55696,0.47246,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54111,0.47785,0
0.5,0.54114,0.47784,0
0.5,0.5443,0.47674,0
0.5,0.54747,0.47567,0
0.5,0.55063,0.47473,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.527,0.48101,0
0.5,0.52848,0.48056,0
0.5,0.53165,0.47971,0
0.5,0.53481,0.47908,0
0.5,0.53797,0.4785,0
0.5,0.59494,0.47925,0
0.5,0.59273,0.48101,0
0.5,0.50762,0.48418,0
0.5,0.50949,0.48398,0
0.5,0.51266,0.48359,0
0.5,0.51582,0.48322,0
0.5,0.51899,0.48278,0
0.5,0.52215,0.48221,0
0.5,0.52532,0.48142,0
0.5,0.58861,0.48402,0
0.5,0.58841,0.48418,0
0.5,0.59177,0.48175,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48482,0
0.5,0.50316,0.48449,0
0.5,0.50633,0.48429,0
0.5,0.58544,0.48635,0
0.5,0.58395,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49008,0
0.5,0.57819,0.49051,0
0.5,0.58228,0.48839,0
0.5,0.57278,0.49306,0
0.5,0.57126,0.49367,0
0.5,0.57595,0.49165,0
0.5,0.56329,0.49652,0
0.5,0.56209,0.49684,0
0.5,0.56646,0.49559,0
0.5,0.56962,0.49442,0
0.5,0.5538,0.49956,0
0.5,0.55217,0.5,0
0.5,0.55696,0.49856,0
0.5,0.56013,0.49749,0
0.5,0.54114,0.50269,0
0.5,0.53893,0.50316,0
0.5,0.5443,0.50204,0
0.5,0.54747,0.50136,0
0.5,0.55063,0.5005,0
0.5,0.52848,0.5058,0
0.5,0.52533,0.50633,0
0.5,0.53165,0.50512,0
0.5,0.53481,0.50431,0
0.5,0.53797,0.50342,0
0.5,0.51582,0.50863,0
0.5,0.51303,0.50949,0
0.5,0.51899,0.5077,0
0.5,0.52215,0.507,0
0.5,0.52532,0.50633,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.5119,0
0.5,0.50354,0.51266,0
0.5,0.50949,0.51084,0
0.5,0.51266,0.50963,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51277,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67683,0.30063,0
0.5,0.67722,0.30045,0
0.5,0.68038,0.30014,0
0.5,0.68208,0.30063,0
0.5,0.67172,0.3038,0
0.5,0.67405,0.3019,0
0.5,0.68354,0.30115,0
0.5,0.68595,0.3038,0
0.5,0.66889,0.30696,0
0.5,0.67089,0.30451,0
0.5,0.68671,0.30587,0
0.5,0.68704,0.30696,0
0.5,0.66674,0.31013,0
0.5,0.66772,0.30868,0
0.5,0.68703,0.31013,0
0.5,0.66476,0.31329,0
0.5,0.68671,0.31149,0
0.5,0.68638,0.31329,0
0.5,0.66273,0.31646,0
0.5,0.66456,0.31361,0
0.5,0.68529,0.31646,0
0.5,0.66092,0.31962,0
0.5,0.66139,0.31885,0
0.5,0.68377,0.31962,0
0.5,0.65903,0.32278,0
0.5,0.68354,0.32001,0
0.5,0.68216,0.32278,0
0.5,0.65712,0.32595,0
0.5,0.65823,0.32417,0
0.5,0.68038,0.32576,0
0.5,0.68028,0.32595,0
0.5,0.65518,0.32911,0
0.5,0.67859,0.32911,0
0.5,0.65317,0.33228,0
0.5,0.65506,0.32929,0
0.5,0.67722,0.33146,0
0.5,0.67679,0.33228,0
0.5,0.65145,0.33544,0
0.5,0.6519,0.33469,0
0.5,0.67499,0.33544,0
0.5,0.64962,0.33861,0
0.5,0.67405,0.33694,0
0.5,0.67309,0.33861,0
0.5,0.64785,0.34177,0
0.5,0.64873,0.34026,0
0.5,0.67125,0.34177,0
0.5,0.64624,0.34494,0
0.5,0.67089,0.34239,0
0.5,0.66957,0.34494,0
0.5,0.64451,0.3481,0
0.5,0.64557,0.34625,0
0.5,0.66783,0.3481,0
0.5,0.64286,0.35127,0
0.5,0.66772,0.34829,0
0.5,0.66629,0.35127,0
0.5,0.64122,0.35443,0
0.5,0.64241,0.35225,0
0.5,0.66457,0.35443,0
0.5,0.63962,0.35759,0
0.5,0.66456,0.35445,0
0.5,0.66314,0.35759,0
0.5,0.63784,0.36076,0
0.5,0.63924,0.35831,0
0.5,0.66149,0.36076,0
0.5,0.63632,0.36392,0
0.5,0.66139,0.36094,0
0.5,0.65998,0.36392,0
0.5,0.63459,0.36709,0
0.5,0.63608,0.36443,0
0.5,0.65838,0.36709,0
0.5,0.63297,0.37025,0
0.5,0.65823,0.36739,0
0.5,0.65695,0.37025,0
0.5,0.63123,0.37342,0
0.5,0.63291,0.37037,0
0.5,0.6553,0.37342,0
0.5,0.62964,0.37658,0
0.5,0.62975,0.3764,0
0.5,0.65506,0.37387,0
0.5,0.65385,0.37658,0
0.5,0.62782,0.37975,0
0.5,0.65229,0.37975,0
0.5,0.62613,0.38291,0
0.5,0.62658,0.38213,0
0.5,0.6519,0.38048,0
0.5,0.65074,0.38291,0
0.5,0.62426,0.38608,0
0.5,0.64913,0.38608,0
0.5,0.62234,0.38924,0
0.5,0.62342,0.38754,0
0.5,0.64873,0.38682,0
0.5,0.64764,0.38924,0
0.5,0.62034,0.39241,0
0.5,0.64591,0.39241,0
0.5,0.61815,0.39557,0
0.5,0.62025,0.39253,0
0.5,0.64557,0.39299,0
0.5,0.64424,0.39557,0
0.5,0.61637,0.39873,0
0.5,0.61709,0.39755,0
0.5,0.64242,0.39873,0
0.5,0.61462,0.4019,0
0.5,0.64241,0.39876,0
0.5,0.64053,0.4019,0
0.5,0.61286,0.40506,0
0.5,0.61392,0.4032,0
0.5,0.63924,0.4038,0
0.5,0.63843,0.40506,0
0.5,0.61131,0.40823,0
0.5,0.6365,0.40823,0
0.5,0.60965,0.41139,0
0.5,0.61076,0.40936,0
0.5,0.63608,0.40893,0
0.5,0.63483,0.41139,0
0.5,0.60804,0.41456,0
0.5,0.63317,0.41456,0
0.5,0.6064,0.41772,0
0.5,0.60759,0.4155,0
0.5,0.63291,0.41505,0
0.5,0.63169,0.41772,0
0.5,0.60484,0.42089,0
0.5,0.6301,0.42089,0
0.5,0.6031,0.42405,0
0.5,0.60443,0.42168,0
0.5,0.62975,0.42158,0
0.5,0.62868,0.42405,0
0.5,0.60155,0.42722,0
0.5,0.62716,0.42722,0
0.5,0.59983,0.43038,0
0.5,0.60127,0.42781,0
0.5,0.62658,0.42836,0
0.5,0.62569,0.43038,0
0.5,0.5982,0.43354,0
0.5,0.62425,0.43354,0
0.5,0.59637,0.43671,0
0.5,0.5981,0.43374,0
0.5,0.62342,0.43524,0
0.5,0.6228,0.43671,0
0.5,0.59466,0.43987,0
0.5,0.59494,0.43944,0
0.5,0.62139,0.43987,0
0.5,0.5926,0.44304,0
0.5,0.62025,0.4422,0
0.5,0.6199,0.44304,0
0.5,0.59023,0.4462,0
0.5,0.59177,0.44425,0
0.5,0.61858,0.4462,0
0.5,0.58743,0.44937,0
0.5,0.58861,0.44807,0
0.5,0.61709,0.44916,0
0.5,0.617,0.44937,0
0.5,0.5844,0.45253,0
0.5,0.58544,0.45147,0
0.5,0.61555,0.45253,0
0.5,0.58124,0.4557,0
0.5,0.58228,0.45467,0
0.5,0.61392,0.45541,0
0.5,0.61377,0.4557,0
0.5,0.57796,0.45886,0
0.5,0.57911,0.45776,0
0.5,0.61183,0.45886,0
0.5,0.57453,0.46203,0
0.5,0.57595,0.46077,0
0.5,0.61076,0.4604,0
0.5,0.6096,0.46203,0
0.5,0.57066,0.46519,0
0.5,0.57278,0.46352,0
0.5,0.60759,0.46499,0
0.5,0.60745,0.46519,0
0.5,0.56591,0.46835,0
0.5,0.56646,0.46804,0
0.5,0.56962,0.46596,0
0.5,0.60536,0.46835,0
0.5,0.55946,0.47152,0
0.5,0.56013,0.47121,0
0.5,0.56329,0.46966,0
0.5,0.60443,0.4697,0
0.5,0.60321,0.47152,0
0.5,0.55063,0.47468,0
0.5,0.55063,0.47468,0
0.5,0.5538,0.47354,0
0.5,0.55696,0.47244,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54101,0.47785,0
0.5,0.54114,0.47781,0
0.5,0.5443,0.4767,0
0.5,0.54747,0.47562,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.5268,0.48101,0
0.5,0.52848,0.4805,0
0.5,0.53165,0.47965,0
0.5,0.53481,0.47904,0
0.5,0.53797,0.47847,0
0.5,0.59494,0.47925,0
0.5,0.59275,0.48101,0
0.5,0.50737,0.48418,0
0.5,0.50949,0.48394,0
0.5,0.51266,0.48355,0
0.5,0.51582,0.48318,0
0.5,0.51899,0.48275,0
0.5,0.52215,0.48217,0
0.5,0.52532,0.48138,0
0.5,0.58861,0.48405,0
0.5,0.58844,0.48418,0
0.5,0.59177,0.48177,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48482,0
0.5,0.50316,0.48449,0
0.5,0.50633,0.48427,0
0.5,0.58544,0.48641,0
0.5,0.58407,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49014,0
0.5,0.57831,0.49051,0
0.5,0.58228,0.48847,0
0.5,0.57278,0.49313,0
0.5,0.57141,0.49367,0
0.5,0.57595,0.49171,0
0.5,0.56329,0.49655,0
0.5,0.56223,0.49684,0
0.5,0.56646,0.49564,0
0.5,0.56962,0.49448,0
0.5,0.5538,0.49961,0
0.5,0.55235,0.5,0
0.5,0.55696,0.49862,0
0.5,0.56013,0.49755,0
0.5,0.54114,0.50271,0
0.5,0.53899,0.50316,0
0.5,0.5443,0.50207,0
0.5,0.54747,0.5014,0
0.5,0.55063,0.50055,0
0.5,0.52848,0.50584,0
0.5,0.52552,0.50633,0
0.5,0.53165,0.50516,0
0.5,0.53481,0.50434,0
0.5,0.53797,0.50343,0
0.5,0.51582,0.50869,0
0.5,0.51321,0.50949,0
0.5,0.51899,0.50776,0
0.5,0.52215,0.50704,0
0.5,0.52532,0.50637,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51192,0
0.5,0.50355,0.51266,0
0.5,0.50949,0.51089,0
0.5,0.51266,0.5097,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51277,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69108,0.27848,0
0.5,0.69304,0.27815,0
0.5,0.69435,0.27848,0
0.5,0.68504,0.28165,0
0.5,0.68671,0.28017,0
0.5,0.68987,0.27866,0
0.5,0.6962,0.27902,0
0.5,0.69905,0.28165,0
0.5,0.6821,0.28481,0
0.5,0.68354,0.28309,0
0.5,0.69937,0.28236,0
0.5,0.70014,0.28481,0
0.5,0.67971,0.28797,0
0.5,0.68038,0.28704,0
0.5,0.70018,0.28797,0
0.5,0.67763,0.29114,0
0.5,0.69939,0.29114,0
0.5,0.6756,0.2943,0
0.5,0.67722,0.29181,0
0.5,0.69937,0.2912,0
0.5,0.6983,0.2943,0
0.5,0.67371,0.29747,0
0.5,0.67405,0.29693,0
0.5,0.69666,0.29747,0
0.5,0.67179,0.30063,0
0.5,0.6962,0.29823,0
0.5,0.6949,0.30063,0
0.5,0.66987,0.3038,0
0.5,0.67089,0.3022,0
0.5,0.69304,0.30367,0
0.5,0.69297,0.3038,0
0.5,0.66805,0.30696,0
0.5,0.69129,0.30696,0
0.5,0.66623,0.31013,0
0.5,0.66772,0.3076,0
0.5,0.68987,0.3093,0
0.5,0.68942,0.31013,0
0.5,0.66452,0.31329,0
0.5,0.66456,0.31323,0
0.5,0.68765,0.31329,0
0.5,0.66262,0.31646,0
0.5,0.68671,0.31488,0
0.5,0.68589,0.31646,0
0.5,0.6609,0.31962,0
0.5,0.66139,0.31882,0
0.5,0.68419,0.31962,0
0.5,0.65901,0.32278,0
0.5,0.68354,0.3208,0
0.5,0.68263,0.32278,0
0.5,0.65697,0.32595,0
0.5,0.65823,0.32405,0
0.5,0.68097,0.32595,0
0.5,0.65483,0.32911,0
0.5,0.65506,0.32877,0
0.5,0.68038,0.32698,0
0.5,0.67929,0.32911,0
0.5,0.65278,0.33228,0
0.5,0.67753,0.33228,0
0.5,0.65102,0.33544,0
0.5,0.6519,0.33396,0
0.5,0.67722,0.33278,0
0.5,0.67569,0.33544,0
0.5,0.64925,0.33861,0
0.5,0.67405,0.3378,0
0.5,0.6735,0.33861,0
0.5,0.64748,0.34177,0
0.5,0.64873,0.33957,0
0.5,0.67155,0.34177,0
0.5,0.64593,0.34494,0
0.5,0.67089,0.34286,0
0.5,0.66978,0.34494,0
0.5,0.64419,0.3481,0
0.5,0.64557,0.34565,0
0.5,0.6681,0.3481,0
0.5,0.64261,0.35127,0
0.5,0.66772,0.3488,0
0.5,0.66656,0.35127,0
0.5,0.64095,0.35443,0
0.5,0.64241,0.3517,0
0.5,0.66489,0.35443,0
0.5,0.63937,0.35759,0
0.5,0.66456,0.35504,0
0.5,0.66341,0.35759,0
0.5,0.6376,0.36076,0
0.5,0.63924,0.35784,0
0.5,0.66181,0.36076,0
0.5,0.63612,0.36392,0
0.5,0.66139,0.36154,0
0.5,0.66026,0.36392,0
0.5,0.63437,0.36709,0
0.5,0.63608,0.36401,0
0.5,0.6587,0.36709,0
0.5,0.63276,0.37025,0
0.5,0.63291,0.36999,0
0.5,0.65823,0.368,0
0.5,0.65723,0.37025,0
0.5,0.63108,0.37342,0
0.5,0.65563,0.37342,0
0.5,0.62951,0.37658,0
0.5,0.62975,0.37616,0
0.5,0.65506,0.3745,0
0.5,0.65411,0.37658,0
0.5,0.62773,0.37975,0
0.5,0.6526,0.37975,0
0.5,0.62605,0.38291,0
0.5,0.62658,0.382,0
0.5,0.6519,0.38107,0
0.5,0.65103,0.38291,0
0.5,0.62423,0.38608,0
0.5,0.64945,0.38608,0
0.5,0.62229,0.38924,0
0.5,0.62342,0.38748,0
0.5,0.64873,0.38744,0
0.5,0.64792,0.38924,0
0.5,0.62022,0.39241,0
0.5,0.62025,0.39236,0
0.5,0.64627,0.39241,0
0.5,0.61799,0.39557,0
0.5,0.64557,0.39363,0
0.5,0.64457,0.39557,0
0.5,0.61618,0.39873,0
0.5,0.61709,0.39725,0
0.5,0.64279,0.39873,0
0.5,0.61445,0.4019,0
0.5,0.64241,0.39935,0
0.5,0.64084,0.4019,0
0.5,0.61268,0.40506,0
0.5,0.61392,0.40288,0
0.5,0.63924,0.40416,0
0.5,0.63864,0.40506,0
0.5,0.61115,0.40823,0
0.5,0.63672,0.40823,0
0.5,0.60947,0.41139,0
0.5,0.61076,0.40903,0
0.5,0.63608,0.40931,0
0.5,0.63502,0.41139,0
0.5,0.60788,0.41456,0
0.5,0.63339,0.41456,0
0.5,0.60622,0.41772,0
0.5,0.60759,0.41517,0
0.5,0.63291,0.41546,0
0.5,0.63188,0.41772,0
0.5,0.60468,0.42089,0
0.5,0.63032,0.42089,0
0.5,0.60293,0.42405,0
0.5,0.60443,0.42136,0
0.5,0.62975,0.42201,0
0.5,0.62886,0.42405,0
0.5,0.60141,0.42722,0
0.5,0.62738,0.42722,0
0.5,0.59968,0.43038,0
0.5,0.60127,0.42751,0
0.5,0.62658,0.42878,0
0.5,0.62587,0.43038,0
0.5,0.59808,0.43354,0
0.5,0.5981,0.4335,0
0.5,0.62445,0.43354,0
0.5,0.59627,0.43671,0
0.5,0.62342,0.43564,0
0.5,0.62297,0.43671,0
0.5,0.59457,0.43987,0
0.5,0.59494,0.43929,0
0.5,0.62159,0.43987,0
0.5,0.59255,0.44304,0
0.5,0.62025,0.44262,0
0.5,0.62008,0.44304,0
0.5,0.59014,0.4462,0
0.5,0.59177,0.44418,0
0.5,0.61877,0.4462,0
0.5,0.58732,0.44937,0
0.5,0.58861,0.44795,0
0.5,0.6172,0.44937,0
0.5,0.58428,0.45253,0
0.5,0.58544,0.45135,0
0.5,0.61709,0.44958,0
0.5,0.61575,0.45253,0
0.5,0.58112,0.4557,0
0.5,0.58228,0.45455,0
0.5,0.61395,0.4557,0
0.5,0.57785,0.45886,0
0.5,0.57911,0.45764,0
0.5,0.61392,0.45573,0
0.5,0.61201,0.45886,0
0.5,0.57442,0.46203,0
0.5,0.57595,0.46067,0
0.5,0.61076,0.46062,0
0.5,0.60972,0.46203,0
0.5,0.57058,0.46519,0
0.5,0.57278,0.46344,0
0.5,0.60759,0.46509,0
0.5,0.60752,0.46519,0
0.5,0.56586,0.46835,0
0.5,0.56646,0.46801,0
0.5,0.56962,0.46592,0
0.5,0.60537,0.46835,0
0.5,0.55942,0.47152,0
0.5,0.56013,0.47119,0
0.5,0.56329,0.46964,0
0.5,0.60443,0.46971,0
0.5,0.60321,0.47152,0
0.5,0.55048,0.47468,0
0.5,0.55063,0.47463,0
0.5,0.5538,0.4735,0
0.5,0.55696,0.47242,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54081,0.47785,0
0.5,0.54114,0.47776,0
0.5,0.5443,0.47664,0
0.5,0.54747,0.47557,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.52659,0.48101,0
0.5,0.52848,0.48043,0
0.5,0.53165,0.4796,0
0.5,0.53481,0.47899,0
0.5,0.53797,0.47843,0
0.5,0.59494,0.47925,0
0.5,0.59278,0.48101,0
0.5,0.50717,0.48418,0
0.5,0.50949,0.48391,0
0.5,0.51266,0.48352,0
0.5,0.51582,0.48315,0
0.5,0.51899,0.48271,0
0.5,0.52215,0.48211,0
0.5,0.52532,0.48133,0
0.5,0.58861,0.4841,0
0.5,0.58851,0.48418,0
0.5,0.59177,0.4818,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48482,0
0.5,0.50316,0.48448,0
0.5,0.50633,0.48426,0
0.5,0.58544,0.48648,0
0.5,0.58418,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49019,0
0.5,0.57841,0.49051,0
0.5,0.58228,0.48854,0
0.5,0.57278,0.49318,0
0.5,0.57154,0.49367,0
0.5,0.57595,0.49176,0
0.5,0.56329,0.49658,0
0.5,0.56235,0.49684,0
0.5,0.56646,0.49568,0
0.5,0.56962,0.49453,0
0.5,0.5538,0.49965,0
0.5,0.5525,0.5,0
0.5,0.55696,0.49867,0
0.5,0.56013,0.4976,0
0.5,0.54114,0.50272,0
0.5,0.53904,0.50316,0
0.5,0.5443,0.50209,0
0.5,0.54747,0.50144,0
0.5,0.55063,0.5006,0
0.5,0.52848,0.50587,0
0.5,0.52569,0.50633,0
0.5,0.53165,0.50519,0
0.5,0.53481,0.50437,0
0.5,0.53797,0.50345,0
0.5,0.51582,0.50874,0
0.5,0.51336,0.50949,0
0.5,0.51899,0.50781,0
0.5,0.52215,0.50708,0
0.5,0.52532,0.50641,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51194,0
0.5,0.50356,0.51266,0
0.5,0.50949,0.51093,0
0.5,0.51266,0.50975,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51278,0


==> Data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.70147,0.25949,0
0.5,0.70253,0.25905,0
0.5,0.7057,0.25896,0
0.5,0.70716,0.25949,0
0.5,0.69625,0.26266,0
0.5,0.69937,0.26031,0
0.5,0.70886,0.26028,0
0.5,0.71085,0.26266,0
0.5,0.69353,0.26582,0
0.5,0.6962,0.2627,0
0.5,0.71179,0.26582,0
0.5,0.69131,0.26899,0
0.5,0.69304,0.2665,0
0.5,0.71173,0.26899,0
0.5,0.68928,0.27215,0
0.5,0.68987,0.27126,0
0.5,0.71104,0.27215,0
0.5,0.68729,0.27532,0
0.5,0.70983,0.27532,0
0.5,0.68523,0.27848,0
0.5,0.68671,0.27626,0
0.5,0.70886,0.27719,0
0.5,0.70829,0.27848,0
0.5,0.68331,0.28165,0
0.5,0.68354,0.28129,0
0.5,0.7066,0.28165,0
0.5,0.68137,0.28481,0
0.5,0.7057,0.28309,0
0.5,0.70472,0.28481,0
0.5,0.6794,0.28797,0
0.5,0.68038,0.28649,0
0.5,0.70271,0.28797,0
0.5,0.67736,0.29114,0
0.5,0.70253,0.28826,0
0.5,0.70091,0.29114,0
0.5,0.67508,0.2943,0
0.5,0.67722,0.29135,0
0.5,0.69937,0.29364,0
0.5,0.69901,0.2943,0
0.5,0.67301,0.29747,0
0.5,0.67405,0.2959,0
0.5,0.69727,0.29747,0
0.5,0.67124,0.30063,0
0.5,0.6962,0.29914,0
0.5,0.6953,0.30063,0
0.5,0.66932,0.3038,0
0.5,0.67089,0.30126,0
0.5,0.69317,0.3038,0
0.5,0.66765,0.30696,0
0.5,0.66772,0.30683,0
0.5,0.69304,0.304,0
0.5,0.69134,0.30696,0
0.5,0.66589,0.31013,0
0.5,0.68987,0.30939,0
0.5,0.68948,0.31013,0
0.5,0.6642,0.31329,0
0.5,0.66456,0.31269,0
0.5,0.68785,0.31329,0
0.5,0.66241,0.31646,0
0.5,0.68671,0.31531,0
0.5,0.68614,0.31646,0
0.5,0.66075,0.31962,0
0.5,0.66139,0.31852,0
0.5,0.68453,0.31962,0
0.5,0.6589,0.32278,0
0.5,0.68354,0.32148,0
0.5,0.68296,0.32278,0
0.5,0.6568,0.32595,0
0.5,0.65823,0.32386,0
0.5,0.68138,0.32595,0
0.5,0.65454,0.32911,0
0.5,0.65506,0.32838,0
0.5,0.68038,0.3277,0
0.5,0.67965,0.32911,0
0.5,0.65252,0.33228,0
0.5,0.67794,0.33228,0
0.5,0.65073,0.33544,0
0.5,0.6519,0.33348,0
0.5,0.67722,0.33344,0
0.5,0.67605,0.33544,0
0.5,0.649,0.33861,0
0.5,0.67405,0.33823,0
0.5,0.67378,0.33861,0
0.5,0.64723,0.34177,0
0.5,0.64873,0.33911,0
0.5,0.67181,0.34177,0
0.5,0.64571,0.34494,0
0.5,0.67089,0.34327,0
0.5,0.66999,0.34494,0
0.5,0.64396,0.3481,0
0.5,0.64557,0.34522,0
0.5,0.66833,0.3481,0
0.5,0.64242,0.35127,0
0.5,0.66772,0.34923,0
0.5,0.66677,0.35127,0
0.5,0.64074,0.35443,0
0.5,0.64241,0.3513,0
0.5,0.66514,0.35443,0
0.5,0.63917,0.35759,0
0.5,0.63924,0.35747,0
0.5,0.66456,0.35552,0
0.5,0.66362,0.35759,0
0.5,0.63742,0.36076,0
0.5,0.66207,0.36076,0
0.5,0.63592,0.36392,0
0.5,0.63608,0.36364,0
0.5,0.66139,0.36202,0
0.5,0.66048,0.36392,0
0.5,0.6342,0.36709,0
0.5,0.65894,0.36709,0
0.5,0.63259,0.37025,0
0.5,0.63291,0.36967,0
0.5,0.65823,0.36848,0
0.5,0.65744,0.37025,0
0.5,0.63095,0.37342,0
0.5,0.65588,0.37342,0
0.5,0.62935,0.37658,0
0.5,0.62975,0.37588,0
0.5,0.65506,0.37497,0
0.5,0.65432,0.37658,0
0.5,0.62762,0.37975,0
0.5,0.65284,0.37975,0
0.5,0.62597,0.38291,0
0.5,0.62658,0.38184,0
0.5,0.6519,0.38152,0
0.5,0.65124,0.38291,0
0.5,0.6242,0.38608,0
0.5,0.6497,0.38608,0
0.5,0.62224,0.38924,0
0.5,0.62342,0.38742,0
0.5,0.64873,0.38791,0
0.5,0.64813,0.38924,0
0.5,0.6201,0.39241,0
0.5,0.62025,0.3922,0
0.5,0.64654,0.39241,0
0.5,0.61786,0.39557,0
0.5,0.64557,0.3941,0
0.5,0.6448,0.39557,0
0.5,0.61603,0.39873,0
0.5,0.61709,0.397,0
0.5,0.64305,0.39873,0
0.5,0.6143,0.4019,0
0.5,0.64241,0.39975,0
0.5,0.64105,0.4019,0
0.5,0.61253,0.40506,0
0.5,0.61392,0.40261,0
0.5,0.63924,0.40441,0
0.5,0.63879,0.40506,0
0.5,0.61101,0.40823,0
0.5,0.63689,0.40823,0
0.5,0.60931,0.41139,0
0.5,0.61076,0.40874,0
0.5,0.63608,0.4096,0
0.5,0.63516,0.41139,0
0.5,0.60775,0.41456,0
0.5,0.63356,0.41456,0
0.5,0.60608,0.41772,0
0.5,0.60759,0.41489,0
0.5,0.63291,0.41579,0
0.5,0.63203,0.41772,0
0.5,0.60454,0.42089,0
0.5,0.6305,0.42089,0
0.5,0.6028,0.42405,0
0.5,0.60443,0.4211,0
0.5,0.62975,0.42236,0
0.5,0.62901,0.42405,0
0.5,0.60129,0.42722,0
0.5,0.62755,0.42722,0
0.5,0.59955,0.43038,0
0.5,0.60127,0.42726,0
0.5,0.62658,0.42912,0
0.5,0.62602,0.43038,0
0.5,0.59794,0.43354,0
0.5,0.5981,0.43327,0
0.5,0.62461,0.43354,0
0.5,0.59617,0.43671,0
0.5,0.62342,0.43598,0
0.5,0.62311,0.43671,0
0.5,0.59445,0.43987,0
0.5,0.59494,0.4391,0
0.5,0.62175,0.43987,0
0.5,0.59247,0.44304,0
0.5,0.62025,0.44297,0
0.5,0.62022,0.44304,0
0.5,0.59005,0.4462,0
0.5,0.59177,0.44406,0
0.5,0.61893,0.4462,0
0.5,0.58723,0.44937,0
0.5,0.58861,0.44785,0
0.5,0.6174,0.44937,0
0.5,0.58418,0.45253,0
0.5,0.58544,0.45125,0
0.5,0.61709,0.44998,0
0.5,0.61592,0.45253,0
0.5,0.58103,0.4557,0
0.5,0.58228,0.45445,0
0.5,0.61415,0.4557,0
0.5,0.57775,0.45886,0
0.5,0.57911,0.45755,0
0.5,0.61392,0.45607,0
0.5,0.61218,0.45886,0
0.5,0.57433,0.46203,0
0.5,0.57595,0.46058,0
0.5,0.61076,0.46082,0
0.5,0.60985,0.46203,0
0.5,0.57051,0.46519,0
0.5,0.57278,0.46337,0
0.5,0.60759,0.46518,0
0.5,0.60758,0.46519,0
0.5,0.5658,0.46835,0
0.5,0.56646,0.46798,0
0.5,0.56962,0.46587,0
0.5,0.60539,0.46835,0
0.5,0.55935,0.47152,0
0.5,0.56013,0.47116,0
0.5,0.56329,0.4696,0
0.5,0.60443,0.46973,0
0.5,0.60322,0.47152,0
0.5,0.55034,0.47468,0
0.5,0.55063,0.47458,0
0.5,0.5538,0.47347,0
0.5,0.55696,0.4724,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54061,0.47785,0
0.5,0.54114,0.4777,0
0.5,0.5443,0.47659,0
0.5,0.54747,0.47553,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.5264,0.48101,0
0.5,0.52848,0.48038,0
0.5,0.53165,0.47956,0
0.5,0.53481,0.47896,0
0.5,0.53797,0.4784,0
0.5,0.59494,0.47925,0
0.5,0.5928,0.48101,0
0.5,0.50695,0.48418,0
0.5,0.50949,0.48388,0
0.5,0.51266,0.48348,0
0.5,0.51582,0.48312,0
0.5,0.51899,0.48267,0
0.5,0.52215,0.48206,0
0.5,0.52532,0.48128,0
0.5,0.58861,0.48415,0
0.5,0.58857,0.48418,0
0.5,0.59177,0.48182,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48481,0
0.5,0.50316,0.48448,0
0.5,0.50633,0.48424,0
0.5,0.58544,0.48654,0
0.5,0.58427,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49023,0
0.5,0.5785,0.49051,0
0.5,0.58228,0.48861,0
0.5,0.57278,0.49322,0
0.5,0.57165,0.49367,0
0.5,0.57595,0.49181,0
0.5,0.56329,0.49661,0
0.5,0.56245,0.49684,0
0.5,0.56646,0.49571,0
0.5,0.56962,0.49458,0
0.5,0.5538,0.49969,0
0.5,0.55263,0.5,0
0.5,0.55696,0.49872,0
0.5,0.56013,0.49764,0
0.5,0.54114,0.50273,0
0.5,0.53908,0.50316,0
0.5,0.5443,0.50211,0
0.5,0.54747,0.50147,0
0.5,0.55063,0.50064,0
0.5,0.52848,0.5059,0
0.5,0.52585,0.50633,0
0.5,0.53165,0.50522,0
0.5,0.53481,0.5044,0
0.5,0.53797,0.50346,0
0.5,0.51582,0.50878,0
0.5,0.51349,0.50949,0
0.5,0.51899,0.50786,0
0.5,0.52215,0.50711,0
0.5,0.52532,0.50644,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51227,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51195,0
0.5,0.50357,0.51266,0
0.5,0.50949,0.51096,0
0.5,0.51266,0.50979,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51278,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00164213,0.405422,0.150333,0.244244,0.00786765,0.562428,0.144545,0.196032,4828,0,2,2,2,2
1,0.0003,7.92452e-09,-0.0414027,6.21034e-06,0.00164213,0.566779,0.395228,0.143445,0.00165939,0.288179,0.0630487,0.103585,4828,0,5,1,1,1
2,0.0006,-1.13017e-08,-0.0828005,2.484e-05,0.00164213,0.487109,0.160886,0.247324,0.00583168,0.284305,0.0620931,0.10221,4828,0,2,2,2,1
3,0.0009,-1.95326e-08,-0.12419,5.58851e-05,0.00164213,0.487059,0.158289,0.277948,0.00678528,0.284934,0.063351,0.104308,4828,0,2,2,2,1
4,0.0012,-2.79644e-08,-0.165566,9.93388e-05,0.00164214,0.486389,0.162915,0.251577,0.00736538,0.287551,0.0624087,0.102561,4828,0,2,2,2,1
5,0.0015,-3.24267e-08,-0.206917,0.000155186,0.00164217,0.489315,0.157464,0.25252,0.00900224,0.291181,0.0627796,0.103079,4828,0,2,2,2,1
6,0.0018,-5.14079e-08,-0.248239,0.000223411,0.00164222,0.489313,0.157652,0.260431,0.00940595,0.287296,0.0626276,0.103335,4828,0,2,2,2,1
7,0.0021,-5.02533e-08,-0.289525,0.000303993,0.0016423,0.489732,0.154761,0.258007,0.0101629,0.291411,0.0624215,0.102255,4828,0,2,2,2,1
8,0.0024,6.94629e-08,-0.33075,0.000396898,0.00164243,0.734837,0.23233,0.361539,0.013131,0.28747,0.0630328,0.102158,4828,0,3,3,3,1
9,0.0027,7.38613e-08,-0.371878,0.000502029,0.0016427,0.735171,0.234695,0.363374,0.0146708,0.291733,0.0639677,0.103915,4892,0.00210938,3,3,3,1
10,0.003,1.41226e-07,-0.412908,0.00061935,0.00164309,0.740163,0.229101,0.370974,0.0165071,0.294721,0.0634778,0.104566,4892,0,3,3,3,1
11,0.0033,1.20361e-07,-0.45383,0.000748791,0.00164366,0.737951,0.231121,0.364477,0.0179661,0.296636,0.063072,0.104314,4892,0,3,3,3,1
12,0.0036,2.06542e-07,-0.494549,0.000890167,0.00164454,0.987918,0.306946,0.47746,0.0230415,0.298021,0.0631014,0.105036,4892,0,4,4,4,1
13,0.0039,2.39755e-07,-0.534963,0.00104315,0.00164599,1.23184,0.385093,0.58513,0.0293737,0.295303,0.0634775,0.10456,4892,0,5,5,5,1
14,0.0042,2.65996e-07,-0.574951,0.00120736,0.00164828,1.47401,0.464896,0.696709,0.0349074,0.29327,0.063202,0.104426,4892,0,6,6,6,1
15,0.0045,3.80945e-07,-0.61407,0.00138159,0.00165241,2.21118,0.696772,1.02536,0.0435804,0.279399,0.0630502,0.103517,4892,0,9,9,9,1
16,0.0048,5.79712e-08,-0.521186,0.00125076,0.00196427,288.242,88.3473,132.902,1.02095,1.40422,0.2809,0.434237,5816,0,1055,1054,1054,4
17,0.0051,5.26718e-10,-0.0179032,4.5605e-05,0.00307202,370.263,125.338,166.666,2.65839,4.29847,0.747084,1.1329,8804,0,1101,977,977,9
18,0.0054,6.74335e-10,-0.017402,4.67743e-05,0.00307614,0.836801,0.293543,0.429079,0.0216192,0.540355,0.0838651,0.140631,8804,0,2,2,2,1
19,0.0057,6.68581e-10,-0.0167923,4.76416e-05,0.00308038,0.836494,0.297327,0.44054,0.0217303,0.538348,0.0837335,0.14014,8804,0,2,2,2,1
20,0.006,6.50985e-10,-0.0161175,4.81297e-05,0.00308481,0.836883,0.306938,0.427653,0.0216215,0.535825,0.0833029,0.141321,8804,0,2,2,2,1


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48726,0
0.5,0.21203,0.48726,0
0.5,0.21519,0.48726,0
0.5,0.21835,0.48726,0
0.5,0.22152,0.48726,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48725,0
0.5,0.30063,0.48725,0
0.5,0.3038,0.48725,0
0.5,0.30696,0.48725,0
0.5,0.31013,0.48725,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48724,0
0.5,0.36709,0.48724,0
0.5,0.37025,0.48724,0
0.5,0.37342,0.48724,0
0.5,0.37658,0.48724,0
0.5,0.37975,0.48724,0
0.5,0.38291,0.48724,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48724,0
0.5,0.43987,0.48724,0
0.5,0.44304,0.48724,0
0.5,0.4462,0.48724,0
0.5,0.44937,0.48724,0
0.5,0.45253,0.48724,0
0.5,0.4557,0.48725,0
0.5,0.45886,0.48725,0
0.5,0.46203,0.48726,0
0.5,0.46519,0.48726,0
0.5,0.46835,0.48727,0
0.5,0.47152,0.48728,0
0.5,0.47468,0.4873,0
0.5,0.47785,0.48732,0
0.5,0.48024,0.48734,0
0.5,0.48101,0.48735,0
0.5,0.48418,0.48739,0
0.5,0.48734,0.48745,0
0.5,0.49051,0.48755,0
0.5,0.49367,0.48771,0
0.5,0.49684,0.48798,0
0.5,0.5,0.48842,0
0.5,0.50316,0.48913,0
0.5,0.50633,0.49024,0
0.5,0.50688,0.49051,0
0.5,0.50949,0.49192,0
0.5,0.51165,0.49367,0
0.5,0.51266,0.49498,0
0.5,0.51383,0.49684,0
0.5,0.51447,0.5,0
0.5,0.51382,0.50316,0
0.5,0.51266,0.50502,0
0.5,0.51164,0.50633,0
0.5,0.50949,0.50807,0
0.5,0.50688,0.50949,0
0.5,0.48101,0.51265,0
0.5,0.48023,0.51266,0
0.5,0.48418,0.51261,0
0.5,0.48734,0.51255,0
0.5,0.49051,0.51245,0
0.5,0.49367,0.51229,0
0.5,0.49684,0.51202,0
0.5,0.5,0.51158,0
0.5,0.50316,0.51087,0
0.5,0.50633,0.50976,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51274,0
0.5,0.21203,0.51274,0
0.5,0.21519,0.51274,0
0.5,0.21835,0.51274,0
0.5,0.22152,0.51274,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51275,0
0.5,0.3038,0.51275,0
0.5,0.30696,0.51275,0
0.5,0.31013,0.51275,0
0.5,0.31329,0.51275,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51276,0
0.5,0.36709,0.51276,0
0.5,0.37025,0.51276,0
0.5,0.37342,0.51276,0
0.5,0.37658,0.51276,0
0.5,0.37975,0.51276,0
0.5,0.38291,0.51276,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51276,0
0.5,0.43987,0.51276,0
0.5,0.44304,0.51276,0
0.5,0.4462,0.51276,0
0.5,0.44937,0.51276,0
0.5,0.45253,0.51276,0
0.5,0.4557,0.51275,0
0.5,0.45886,0.51275,0
0.5,0.46203,0.51274,0
0.5,0.46519,0.51274,0
0.5,0.46835,0.51273,0
0.5,0.47152,0.51272,0
0.5,0.47468,0.5127,0
0.5,0.47785,0.51268,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48725,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.48731,0
0.5,0.48418,0.48734,0
0.5,0.48425,0.48734,0
0.5,0.48734,0.48739,0
0.5,0.49051,0.48746,0
0.5,0.49367,0.48758,0
0.5,0.49684,0.48776,0
0.5,0.5,0.48801,0
0.5,0.50316,0.48832,0
0.5,0.50633,0.48862,0
0.5,0.50949,0.48885,0
0.5,0.51266,0.48902,0
0.5,0.51582,0.48913,0
0.5,0.51899,0.48922,0
0.5,0.52215,0.48928,0
0.5,0.52532,0.48933,0
0.5,0.52848,0.48936,0
0.5,0.53165,0.48939,0
0.5,0.53481,0.48942,0
0.5,0.53797,0.48944,0
0.5,0.54114,0.48946,0
0.5,0.5443,0.48948,0
0.5,0.54747,0.4895,0
0.5,0.55063,0.48953,0
0.5,0.5538,0.48955,0
0.5,0.55696,0.48957,0
0.5,0.56013,0.4896,0
0.5,0.56329,0.48962,0
0.5,0.56646,0.48965,0
0.5,0.56962,0.48967,0
0.5,0.57278,0.4897,0
0.5,0.57595,0.48973,0
0.5,0.57911,0.48975,0
0.5,0.58228,0.48979,0
0.5,0.58544,0.48982,0
0.5,0.58861,0.48986,0
0.5,0.59177,0.4899,0
0.5,0.59494,0.48995,0
0.5,0.5981,0.49,0
0.5,0.60127,0.49007,0
0.5,0.60443,0.49016,0
0.5,0.60759,0.49028,0
0.5,0.61076,0.49048,0
0.5,0.61097,0.49051,0
0.5,0.61392,0.4908,0
0.5,0.61709,0.49138,0
0.5,0.62025,0.49249,0
0.5,0.62218,0.49367,0
0.5,0.62342,0.49477,0
0.5,0.62502,0.49684,0
0.5,0.62579,0.5,0
0.5,0.62502,0.50316,0
0.5,0.62342,0.50523,0
0.5,0.62218,0.50633,0
0.5,0.61392,0.5092,0
0.5,0.61097,0.50949,0
0.5,0.61709,0.50862,0
0.5,0.62025,0.50751,0
0.5,0.48734,0.51261,0
0.5,0.48424,0.51266,0
0.5,0.49051,0.51254,0
0.5,0.49367,0.51242,0
0.5,0.49684,0.51224,0
0.5,0.5,0.51199,0
0.5,0.50316,0.51168,0
0.5,0.50633,0.51138,0
0.5,0.50949,0.51115,0
0.5,0.51266,0.51098,0
0.5,0.51582,0.51087,0
0.5,0.51899,0.51078,0
0.5,0.52215,0.51072,0
0.5,0.52532,0.51067,0
0.5,0.52848,0.51064,0
0.5,0.53165,0.51061,0
0.5,0.53481,0.51058,0
0.5,0.53797,0.51056,0
0.5,0.54114,0.51054,0
0.5,0.5443,0.51052,0
0.5,0.54747,0.5105,0
0.5,0.55063,0.51047,0
0.5,0.5538,0.51045,0
0.5,0.55696,0.51043,0
0.5,0.56013,0.5104,0
0.5,0.56329,0.51038,0
0.5,0.56646,0.51035,0
0.5,0.56962,0.51033,0
0.5,0.57278,0.5103,0
0.5,0.57595,0.51027,0
0.5,0.57911,0.51025,0
0.5,0.58228,0.51021,0
0.5,0.58544,0.51018,0
0.5,0.58861,0.51014,0
0.5,0.59177,0.5101,0
0.5,0.59494,0.51005,0
0.5,0.5981,0.51,0
0.5,0.60127,0.50993,0
0.5,0.60443,0.50984,0
0.5,0.60759,0.50972,0
0.5,0.61076,0.50952,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.51269,0
0.5,0.48418,0.51266,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99669,0.48101,0
0.5,0.99684,0.48099,0
0.5,1,0.48072,0
0.5,0.98342,0.48418,0
0.5,0.98418,0.48396,0
0.5,0.98734,0.4831,0
0.5,0.99051,0.48229,0
0.5,0.99367,0.48155,0
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48734,0
0.5,0.48447,0.48734,0
0.5,0.9707,0.48734,0
0.5,0.97152,0.4872,0
0.5,0.97468,0.48648,0
0.5,0.97785,0.48565,0
0.5,0.98101,0.4848,0
0.5,0.48734,0.48738,0
0.5,0.49051,0.48745,0
0.5,0.49367,0.48755,0
0.5,0.49684,0.4877,0
0.5,0.5,0.48792,0
0.5,0.50316,0.48816,0
0.5,0.50633,0.48837,0
0.5,0.50949,0.48854,0
0.5,0.51266,0.48865,0
0.5,0.51582,0.48872,0
0.5,0.51899,0.48877,0
0.5,0.52215,0.48881,0
0.5,0.52532,0.48883,0
0.5,0.52848,0.48885,0
0.5,0.53165,0.48886,0
0.5,0.53481,0.48887,0
0.5,0.53797,0.48888,0
0.5,0.54114,0.48888,0
0.5,0.5443,0.48888,0
0.5,0.54747,0.48889,0
0.5,0.55063,0.48889,0
0.5,0.5538,0.48889,0
0.5,0.55696,0.48889,0
0.5,0.56013,0.48889,0
0.5,0.56329,0.4889,0
0.5,0.56646,0.4889,0
0.5,0.56962,0.4889,0
0.5,0.57278,0.4889,0
0.5,0.57595,0.4889,0
0.5,0.57911,0.4889,0
0.5,0.58228,0.4889,0
0.5,0.58544,0.4889,0
0.5,0.58861,0.4889,0
0.5,0.59177,0.4889,0
0.5,0.59494,0.4889,0
0.5,0.5981,0.4889,0
0.5,0.60127,0.4889,0
0.5,0.60443,0.4889,0
0.5,0.60759,0.4889,0
0.5,0.61076,0.4889,0
0.5,0.61392,0.4889,0
0.5,0.61709,0.4889,0
0.5,0.62025,0.48889,0
0.5,0.62342,0.48888,0
0.5,0.62658,0.48887,0
0.5,0.62975,0.48886,0
0.5,0.63291,0.48884,0
0.5,0.63608,0.48881,0
0.5,0.63924,0.48877,0
0.5,0.64241,0.48873,0
0.5,0.64557,0.48869,0
0.5,0.64873,0.48864,0
0.5,0.6519,0.4886,0
0.5,0.65506,0.48854,0
0.5,0.65823,0.48847,0
0.5,0.66139,0.48858,0
0.5,0.66456,0.48868,0
0.5,0.66772,0.48874,0
0.5,0.67089,0.48878,0
0.5,0.67405,0.4888,0
0.5,0.67722,0.48882,0
0.5,0.68038,0.48884,0
0.5,0.68354,0.48885,0
0.5,0.68671,0.48885,0
0.5,0.68987,0.48885,0
0.5,0.69304,0.48885,0
0.5,0.6962,0.48884,0
0.5,0.69937,0.48883,0
0.5,0.70253,0.48882,0
0.5,0.7057,0.48881,0
0.5,0.70886,0.4888,0
0.5,0.71203,0.48883,0
0.5,0.71519,0.48883,0
0.5,0.71835,0.48885,0
0.5,0.72152,0.48885,0
0.5,0.72468,0.48886,0
0.5,0.72785,0.48887,0
0.5,0.73101,0.48888,0
0.5,0.73418,0.48888,0
0.5,0.73734,0.48889,0
0.5,0.74051,0.48889,0
0.5,0.74367,0.48889,0
0.5,0.74684,0.48889,0
0.5,0.75,0.48889,0
0.5,0.75316,0.48888,0
0.5,0.75633,0.48888,0
0.5,0.75949,0.48888,0
0.5,0.76266,0.48888,0
0.5,0.76582,0.48888,0
0.5,0.76899,0.48888,0
0.5,0.77215,0.48889,0
0.5,0.77532,0.48889,0
0.5,0.77848,0.48889,0
0.5,0.78165,0.4889,0
0.5,0.78481,0.4889,0
0.5,0.78797,0.4889,0
0.5,0.79114,0.4889,0
0.5,0.7943,0.4889,0
0.5,0.79747,0.4889,0
0.5,0.80063,0.4889,0
0.5,0.8038,0.4889,0
0.5,0.80696,0.4889,0
0.5,0.81013,0.4889,0
0.5,0.81329,0.4889,0
0.5,0.81646,0.4889,0
0.5,0.81962,0.4889,0
0.5,0.82278,0.4889,0
0.5,0.82595,0.48891,0
0.5,0.82911,0.48891,0
0.5,0.83228,0.48891,0
0.5,0.83544,0.48891,0
0.5,0.83861,0.48891,0
0.5,0.84177,0.48891,0
0.5,0.84494,0.48891,0
0.5,0.8481,0.48891,0
0.5,0.85127,0.48891,0
0.5,0.85443,0.48891,0
0.5,0.85759,0.4889,0
0.5,0.86076,0.4889,0
0.5,0.86392,0.4889,0
0.5,0.86709,0.4889,0
0.5,0.87025,0.48891,0
0.5,0.87342,0.48891,0
0.5,0.87658,0.48891,0
0.5,0.87975,0.4889,0
0.5,0.88291,0.4889,0
0.5,0.88608,0.4889,0
0.5,0.88924,0.4889,0
0.5,0.89241,0.4889,0
0.5,0.89557,0.48889,0
0.5,0.89873,0.48889,0
0.5,0.9019,0.48889,0
0.5,0.90506,0.48889,0
0.5,0.90823,0.48888,0
0.5,0.91139,0.48888,0
0.5,0.91456,0.48887,0
0.5,0.91772,0.48886,0
0.5,0.92089,0.48884,0
0.5,0.92405,0.48881,0
0.5,0.92722,0.48878,0
0.5,0.93038,0.48874,0
0.5,0.93354,0.48871,0
0.5,0.93671,0.4887,0
0.5,0.93987,0.48869,0
0.5,0.94304,0.48866,0
0.5,0.9462,0.48863,0
0.5,0.94937,0.48864,0
0.5,0.95253,0.4886,0
0.5,0.9557,0.48853,0
0.5,0.95886,0.48843,0
0.5,0.96203,0.48827,0
0.5,0.96519,0.48804,0
0.5,0.96835,0.48771,0
0.5,0.48734,0.51262,0
0.5,0.48445,0.51266,0
0.5,0.49051,0.51255,0
0.5,0.49367,0.51245,0
0.5,0.49684,0.5123,0
0.5,0.5,0.51208,0
0.5,0.50316,0.51184,0
0.5,0.50633,0.51163,0
0.5,0.50949,0.51146,0
0.5,0.51266,0.51135,0
0.5,0.51582,0.51128,0
0.5,0.51899,0.51123,0
0.5,0.52215,0.51119,0
0.5,0.52532,0.51117,0
0.5,0.52848,0.51115,0
0.5,0.53165,0.51114,0
0.5,0.53481,0.51113,0
0.5,0.53797,0.51112,0
0.5,0.54114,0.51112,0
0.5,0.5443,0.51112,0
0.5,0.54747,0.51111,0
0.5,0.55063,0.51111,0
0.5,0.5538,0.51111,0
0.5,0.55696,0.51111,0
0.5,0.56013,0.51111,0
0.5,0.56329,0.5111,0
0.5,0.56646,0.5111,0
0.5,0.56962,0.5111,0
0.5,0.57278,0.5111,0
0.5,0.57595,0.5111,0
0.5,0.57911,0.5111,0
0.5,0.58228,0.5111,0
0.5,0.58544,0.5111,0
0.5,0.58861,0.5111,0
0.5,0.59177,0.5111,0
0.5,0.59494,0.5111,0
0.5,0.5981,0.5111,0
0.5,0.60127,0.5111,0
0.5,0.60443,0.5111,0
0.5,0.60759,0.5111,0
0.5,0.61076,0.5111,0
0.5,0.61392,0.5111,0
0.5,0.61709,0.5111,0
0.5,0.62025,0.51111,0
0.5,0.62342,0.51112,0
0.5,0.62658,0.51113,0
0.5,0.62975,0.51114,0
0.5,0.63291,0.51116,0
0.5,0.63608,0.51119,0
0.5,0.63924,0.51123,0
0.5,0.64241,0.51127,0
0.5,0.64557,0.51131,0
0.5,0.64873,0.51136,0
0.5,0.6519,0.5114,0
0.5,0.65506,0.51146,0
0.5,0.65823,0.51153,0
0.5,0.66139,0.51142,0
0.5,0.66456,0.51132,0
0.5,0.66772,0.51126,0
0.5,0.67089,0.51122,0
0.5,0.67405,0.5112,0
0.5,0.67722,0.51118,0
0.5,0.68038,0.51116,0
0.5,0.68354,0.51115,0
0.5,0.68671,0.51115,0
0.5,0.68987,0.51115,0
0.5,0.69304,0.51115,0
0.5,0.6962,0.51116,0
0.5,0.69937,0.51117,0
0.5,0.70253,0.51118,0
0.5,0.7057,0.51119,0
0.5,0.70886,0.5112,0
0.5,0.71203,0.51117,0
0.5,0.71519,0.51117,0
0.5,0.71835,0.51115,0
0.5,0.72152,0.51115,0
0.5,0.72468,0.51114,0
0.5,0.72785,0.51113,0
0.5,0.73101,0.51112,0
0.5,0.73418,0.51112,0
0.5,0.73734,0.51111,0
0.5,0.74051,0.51111,0
0.5,0.74367,0.51111,0
0.5,0.74684,0.51111,0
0.5,0.75,0.51111,0
0.5,0.75316,0.51112,0
0.5,0.75633,0.51112,0
0.5,0.75949,0.51112,0
0.5,0.76266,0.51112,0
0.5,0.76582,0.51112,0
0.5,0.76899,0.51111,0
0.5,0.77215,0.51111,0
0.5,0.77532,0.51111,0
0.5,0.77848,0.5111,0
0.5,0.78165,0.5111,0
0.5,0.78481,0.5111,0
0.5,0.78797,0.5111,0
0.5,0.79114,0.5111,0
0.5,0.7943,0.5111,0
0.5,0.79747,0.5111,0
0.5,0.80063,0.5111,0
0.5,0.8038,0.5111,0
0.5,0.80696,0.5111,0
0.5,0.81013,0.5111,0
0.5,0.81329,0.5111,0
0.5,0.81646,0.5111,0
0.5,0.81962,0.5111,0
0.5,0.82278,0.5111,0
0.5,0.82595,0.51109,0
0.5,0.82911,0.51109,0
0.5,0.83228,0.51109,0
0.5,0.83544,0.51109,0
0.5,0.83861,0.51109,0
0.5,0.84177,0.51109,0
0.5,0.84494,0.51109,0
0.5,0.8481,0.51109,0
0.5,0.85127,0.51109,0
0.5,0.85443,0.51109,0
0.5,0.85759,0.51109,0
0.5,0.86076,0.51109,0
0.5,0.86392,0.51109,0
0.5,0.86709,0.51109,0
0.5,0.87025,0.51109,0
0.5,0.87342,0.51109,0
0.5,0.87658,0.51109,0
0.5,0.87975,0.51109,0
0.5,0.88291,0.51109,0
0.5,0.88608,0.5111,0
0.5,0.88924,0.5111,0
0.5,0.89241,0.5111,0
0.5,0.89557,0.5111,0
0.5,0.89873,0.51111,0
0.5,0.9019,0.51111,0
0.5,0.90506,0.51111,0
0.5,0.90823,0.51112,0
0.5,0.91139,0.51112,0
0.5,0.91456,0.51113,0
0.5,0.91772,0.51114,0
0.5,0.92089,0.51116,0
0.5,0.92405,0.51119,0
0.5,0.92722,0.51122,0
0.5,0.93038,0.51126,0
0.5,0.93354,0.51129,0
0.5,0.93671,0.5113,0
0.5,0.93987,0.51131,0
0.5,0.94304,0.51134,0
0.5,0.9462,0.51137,0
0.5,0.94937,0.51136,0
0.5,0.95253,0.5114,0
0.5,0.9557,0.51147,0
0.5,0.95886,0.51157,0
0.5,0.96203,0.51173,0
0.5,0.96519,0.51196,0
0.5,0.96835,0.51229,0
0.5,0.97069,0.51266,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51266,0
0.5,0.97152,0.5128,0
0.5,0.97468,0.51353,0
0.5,0.97785,0.51435,0
0.5,0.98101,0.5152,0
0.5,0.9834,0.51582,0
0.5,0.98418,0.51604,0
0.5,0.98734,0.51691,0
0.5,0.99051,0.51772,0
0.5,0.99367,0.51846,0
0.5,0.99667,0.51899,0
0.5,0.99684,0.51902,0
0.5,1,0.51929,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99669,0.48101,0
0.5,0.99684,0.48099,0
0.5,1,0.48072,0
0.5,0.98342,0.48418,0
0.5,0.98418,0.48396,0
0.5,0.98734,0.4831,0
0.5,0.99051,0.48229,0
0.5,0.99367,0.48155,0
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48734,0
0.5,0.48447,0.48734,0
0.5,0.97061,0.48734,0
0.5,0.97152,0.48719,0
0.5,0.97468,0.48648,0
0.5,0.97785,0.48565,0
0.5,0.98101,0.4848,0
0.5,0.48734,0.48738,0
0.5,0.49051,0.48745,0
0.5,0.49367,0.48755,0
0.5,0.49684,0.48769,0
0.5,0.5,0.4879,0
0.5,0.50316,0.48812,0
0.5,0.50633,0.48833,0
0.5,0.50949,0.48848,0
0.5,0.51266,0.48858,0
0.5,0.51582,0.48865,0
0.5,0.51899,0.4887,0
0.5,0.52215,0.48873,0
0.5,0.52532,0.48875,0
0.5,0.52848,0.48877,0
0.5,0.53165,0.48878,0
0.5,0.53481,0.48879,0
0.5,0.53797,0.48879,0
0.5,0.54114,0.4888,0
0.5,0.5443,0.4888,0
0.5,0.54747,0.4888,0
0.5,0.55063,0.4888,0
0.5,0.5538,0.48881,0
0.5,0.55696,0.48881,0
0.5,0.56013,0.48881,0
0.5,0.56329,0.48881,0
0.5,0.56646,0.48881,0
0.5,0.56962,0.48881,0
0.5,0.57278,0.48881,0
0.5,0.57595,0.48881,0
0.5,0.57911,0.48881,0
0.5,0.58228,0.48881,0
0.5,0.58544,0.48881,0
0.5,0.58861,0.48881,0
0.5,0.59177,0.48881,0
0.5,0.59494,0.48882,0
0.5,0.5981,0.48882,0
0.5,0.60127,0.48882,0
0.5,0.60443,0.48882,0
0.5,0.60759,0.48882,0
0.5,0.61076,0.48882,0
0.5,0.61392,0.48882,0
0.5,0.61709,0.48881,0
0.5,0.62025,0.48881,0
0.5,0.62342,0.48881,0
0.5,0.62658,0.4888,0
0.5,0.62975,0.48879,0
0.5,0.63291,0.48878,0
0.5,0.63608,0.48876,0
0.5,0.63924,0.48873,0
0.5,0.64241,0.4887,0
0.5,0.64557,0.48867,0
0.5,0.64873,0.48863,0
0.5,0.6519,0.48859,0
0.5,0.65506,0.48854,0
0.5,0.65823,0.48847,0
0.5,0.66139,0.48856,0
0.5,0.66456,0.48863,0
0.5,0.66772,0.48868,0
0.5,0.67089,0.48871,0
0.5,0.67405,0.48873,0
0.5,0.67722,0.48875,0
0.5,0.68038,0.48876,0
0.5,0.68354,0.48877,0
0.5,0.68671,0.48878,0
0.5,0.68987,0.48878,0
0.5,0.69304,0.48878,0
0.5,0.6962,0.48878,0
0.5,0.69937,0.48877,0
0.5,0.70253,0.48877,0
0.5,0.7057,0.48876,0
0.5,0.70886,0.48876,0
0.5,0.71203,0.48876,0
0.5,0.71519,0.48877,0
0.5,0.71835,0.48877,0
0.5,0.72152,0.48878,0
0.5,0.72468,0.48878,0
0.5,0.72785,0.48879,0
0.5,0.73101,0.4888,0
0.5,0.73418,0.4888,0
0.5,0.73734,0.4888,0
0.5,0.74051,0.4888,0
0.5,0.74367,0.4888,0
0.5,0.74684,0.4888,0
0.5,0.75,0.4888,0
0.5,0.75316,0.4888,0
0.5,0.75633,0.4888,0
0.5,0.75949,0.4888,0
0.5,0.76266,0.4888,0
0.5,0.76582,0.4888,0
0.5,0.76899,0.4888,0
0.5,0.77215,0.4888,0
0.5,0.77532,0.48881,0
0.5,0.77848,0.48881,0
0.5,0.78165,0.48881,0
0.5,0.78481,0.48881,0
0.5,0.78797,0.48881,0
0.5,0.79114,0.48882,0
0.5,0.7943,0.48881,0
0.5,0.79747,0.48881,0
0.5,0.80063,0.48881,0
0.5,0.8038,0.48881,0
0.5,0.80696,0.48881,0
0.5,0.81013,0.48881,0
0.5,0.81329,0.48881,0
0.5,0.81646,0.48881,0
0.5,0.81962,0.48881,0
0.5,0.82278,0.48882,0
0.5,0.82595,0.48882,0
0.5,0.82911,0.48882,0
0.5,0.83228,0.48882,0
0.5,0.83544,0.48882,0
0.5,0.83861,0.48882,0
0.5,0.84177,0.48882,0
0.5,0.84494,0.48882,0
0.5,0.8481,0.48882,0
0.5,0.85127,0.48882,0
0.5,0.85443,0.48882,0
0.5,0.85759,0.48882,0
0.5,0.86076,0.48882,0
0.5,0.86392,0.48882,0
0.5,0.86709,0.48882,0
0.5,0.87025,0.48882,0
0.5,0.87342,0.48882,0
0.5,0.87658,0.48882,0
0.5,0.87975,0.48882,0
0.5,0.88291,0.48882,0
0.5,0.88608,0.48882,0
0.5,0.88924,0.48881,0
0.5,0.89241,0.48881,0
0.5,0.89557,0.48881,0
0.5,0.89873,0.48881,0
0.5,0.9019,0.48881,0
0.5,0.90506,0.48881,0
0.5,0.90823,0.4888,0
0.5,0.91139,0.4888,0
0.5,0.91456,0.4888,0
0.5,0.91772,0.48879,0
0.5,0.92089,0.48878,0
0.5,0.92405,0.48876,0
0.5,0.92722,0.48874,0
0.5,0.93038,0.48871,0
0.5,0.93354,0.48869,0
0.5,0.93671,0.48868,0
0.5,0.93987,0.48866,0
0.5,0.94304,0.48864,0
0.5,0.9462,0.4886,0
0.5,0.94937,0.48859,0
0.5,0.95253,0.48855,0
0.5,0.9557,0.48848,0
0.5,0.95886,0.48837,0
0.5,0.96203,0.48822,0
0.5,0.96519,0.488,0
0.5,0.96835,0.48768,0
0.5,0.48734,0.51262,0
0.5,0.48445,0.51266,0
0.5,0.49051,0.51255,0
0.5,0.49367,0.51245,0
0.5,0.49684,0.51231,0
0.5,0.5,0.5121,0
0.5,0.50316,0.51188,0
0.5,0.50633,0.51167,0
0.5,0.50949,0.51152,0
0.5,0.51266,0.51142,0
0.5,0.51582,0.51135,0
0.5,0.51899,0.5113,0
0.5,0.52215,0.51127,0
0.5,0.52532,0.51124,0
0.5,0.52848,0.51123,0
0.5,0.53165,0.51122,0
0.5,0.53481,0.51121,0
0.5,0.53797,0.51121,0
0.5,0.54114,0.5112,0
0.5,0.5443,0.5112,0
0.5,0.54747,0.5112,0
0.5,0.55063,0.5112,0
0.5,0.5538,0.51119,0
0.5,0.55696,0.51119,0
0.5,0.56013,0.51119,0
0.5,0.56329,0.51119,0
0.5,0.56646,0.51119,0
0.5,0.56962,0.51119,0
0.5,0.57278,0.51119,0
0.5,0.57595,0.51119,0
0.5,0.57911,0.51119,0
0.5,0.58228,0.51119,0
0.5,0.58544,0.51119,0
0.5,0.58861,0.51118,0
0.5,0.59177,0.51118,0
0.5,0.59494,0.51118,0
0.5,0.5981,0.51118,0
0.5,0.60127,0.51118,0
0.5,0.60443,0.51118,0
0.5,0.60759,0.51118,0
0.5,0.61076,0.51118,0
0.5,0.61392,0.51118,0
0.5,0.61709,0.51119,0
0.5,0.62025,0.51119,0
0.5,0.62342,0.51119,0
0.5,0.62658,0.5112,0
0.5,0.62975,0.51121,0
0.5,0.63291,0.51122,0
0.5,0.63608,0.51124,0
0.5,0.63924,0.51127,0
0.5,0.64241,0.5113,0
0.5,0.64557,0.51133,0
0.5,0.64873,0.51137,0
0.5,0.6519,0.51141,0
0.5,0.65506,0.51146,0
0.5,0.65823,0.51153,0
0.5,0.66139,0.51144,0
0.5,0.66456,0.51137,0
0.5,0.66772,0.51132,0
0.5,0.67089,0.51129,0
0.5,0.67405,0.51127,0
0.5,0.67722,0.51125,0
0.5,0.68038,0.51124,0
0.5,0.68354,0.51123,0
0.5,0.68671,0.51122,0
0.5,0.68987,0.51122,0
0.5,0.69304,0.51122,0
0.5,0.6962,0.51122,0
0.5,0.69937,0.51123,0
0.5,0.70253,0.51123,0
0.5,0.7057,0.51124,0
0.5,0.70886,0.51124,0
0.5,0.71203,0.51124,0
0.5,0.71519,0.51123,0
0.5,0.71835,0.51123,0
0.5,0.72152,0.51122,0
0.5,0.72468,0.51122,0
0.5,0.72785,0.51121,0
0.5,0.73101,0.5112,0
0.5,0.73418,0.5112,0
0.5,0.73734,0.5112,0
0.5,0.74051,0.51119,0
0.5,0.74367,0.51119,0
0.5,0.74684,0.5112,0
0.5,0.75,0.5112,0
0.5,0.75316,0.5112,0
0.5,0.75633,0.5112,0
0.5,0.75949,0.5112,0
0.5,0.76266,0.5112,0
0.5,0.76582,0.5112,0
0.5,0.76899,0.5112,0
0.5,0.77215,0.5112,0
0.5,0.77532,0.51119,0
0.5,0.77848,0.51119,0
0.5,0.78165,0.51119,0
0.5,0.78481,0.51119,0
0.5,0.78797,0.51118,0
0.5,0.79114,0.51118,0
0.5,0.7943,0.51118,0
0.5,0.79747,0.51119,0
0.5,0.80063,0.51119,0
0.5,0.8038,0.51119,0
0.5,0.80696,0.51119,0
0.5,0.81013,0.51119,0
0.5,0.81329,0.51119,0
0.5,0.81646,0.51119,0
0.5,0.81962,0.51118,0
0.5,0.82278,0.51118,0
0.5,0.82595,0.51118,0
0.5,0.82911,0.51118,0
0.5,0.83228,0.51118,0
0.5,0.83544,0.51118,0
0.5,0.83861,0.51118,0
0.5,0.84177,0.51118,0
0.5,0.84494,0.51118,0
0.5,0.8481,0.51118,0
0.5,0.85127,0.51118,0
0.5,0.85443,0.51118,0
0.5,0.85759,0.51118,0
0.5,0.86076,0.51118,0
0.5,0.86392,0.51118,0
0.5,0.86709,0.51118,0
0.5,0.87025,0.51118,0
0.5,0.87342,0.51118,0
0.5,0.87658,0.51118,0
0.5,0.87975,0.51118,0
0.5,0.88291,0.51118,0
0.5,0.88608,0.51118,0
0.5,0.88924,0.51118,0
0.5,0.89241,0.51119,0
0.5,0.89557,0.51119,0
0.5,0.89873,0.51119,0
0.5,0.9019,0.51119,0
0.5,0.90506,0.51119,0
0.5,0.90823,0.5112,0
0.5,0.91139,0.5112,0
0.5,0.91456,0.5112,0
0.5,0.91772,0.51121,0
0.5,0.92089,0.51122,0
0.5,0.92405,0.51124,0
0.5,0.92722,0.51126,0
0.5,0.93038,0.51129,0
0.5,0.93354,0.51131,0
0.5,0.93671,0.51132,0
0.5,0.93987,0.51134,0
0.5,0.94304,0.51136,0
0.5,0.9462,0.5114,0
0.5,0.94937,0.51141,0
0.5,0.95253,0.51145,0
0.5,0.9557,0.51152,0
0.5,0.95886,0.51163,0
0.5,0.96203,0.51178,0
0.5,0.96519,0.512,0
0.5,0.96835,0.51232,0
0.5,0.9706,0.51266,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51266,0
0.5,0.97152,0.51281,0
0.5,0.97468,0.51353,0
0.5,0.97785,0.51435,0
0.5,0.98101,0.5152,0
0.5,0.9834,0.51582,0
0.5,0.98418,0.51604,0
0.5,0.98734,0.51691,0
0.5,0.99051,0.51772,0
0.5,0.99367,0.51846,0
0.5,0.99667,0.51899,0
0.5,0.99684,0.51902,0
0.5,1,0.51929,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99669,0.48101,0
0.5,0.99684,0.48099,0
0.5,1,0.48072,0
0.5,0.98342,0.48418,0
0.5,0.98418,0.48396,0
0.5,0.98734,0.4831,0
0.5,0.99051,0.48229,0
0.5,0.99367,0.48155,0
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48734,0
0.5,0.48448,0.48734,0
0.5,0.97048,0.48734,0
0.5,0.97152,0.48717,0
0.5,0.97468,0.48648,0
0.5,0.97785,0.48565,0
0.5,0.98101,0.4848,0
0.5,0.48734,0.48738,0
0.5,0.49051,0.48745,0
0.5,0.49367,0.48754,0
0.5,0.49684,0.48768,0
0.5,0.5,0.48787,0
0.5,0.50316,0.48809,0
0.5,0.50633,0.48828,0
0.5,0.50949,0.48842,0
0.5,0.51266,0.48852,0
0.5,0.51582,0.48858,0
0.5,0.51899,0.48863,0
0.5,0.52215,0.48866,0
0.5,0.52532,0.48868,0
0.5,0.52848,0.48869,0
0.5,0.53165,0.4887,0
0.5,0.53481,0.48871,0
0.5,0.53797,0.48871,0
0.5,0.54114,0.48872,0
0.5,0.5443,0.48872,0
0.5,0.54747,0.48872,0
0.5,0.55063,0.48872,0
0.5,0.5538,0.48873,0
0.5,0.55696,0.48873,0
0.5,0.56013,0.48873,0
0.5,0.56329,0.48873,0
0.5,0.56646,0.48873,0
0.5,0.56962,0.48873,0
0.5,0.57278,0.48873,0
0.5,0.57595,0.48873,0
0.5,0.57911,0.48873,0
0.5,0.58228,0.48873,0
0.5,0.58544,0.48873,0
0.5,0.58861,0.48873,0
0.5,0.59177,0.48873,0
0.5,0.59494,0.48874,0
0.5,0.5981,0.48874,0
0.5,0.60127,0.48874,0
0.5,0.60443,0.48874,0
0.5,0.60759,0.48874,0
0.5,0.61076,0.48874,0
0.5,0.61392,0.48874,0
0.5,0.61709,0.48874,0
0.5,0.62025,0.48873,0
0.5,0.62342,0.48873,0
0.5,0.62658,0.48873,0
0.5,0.62975,0.48872,0
0.5,0.63291,0.48871,0
0.5,0.63608,0.4887,0
0.5,0.63924,0.48869,0
0.5,0.64241,0.48867,0
0.5,0.64557,0.48865,0
0.5,0.64873,0.48862,0
0.5,0.6519,0.48858,0
0.5,0.65506,0.48853,0
0.5,0.65823,0.48846,0
0.5,0.66139,0.48853,0
0.5,0.66456,0.48859,0
0.5,0.66772,0.48862,0
0.5,0.67089,0.48865,0
0.5,0.67405,0.48867,0
0.5,0.67722,0.48868,0
0.5,0.68038,0.48869,0
0.5,0.68354,0.4887,0
0.5,0.68671,0.4887,0
0.5,0.68987,0.48871,0
0.5,0.69304,0.48871,0
0.5,0.6962,0.4887,0
0.5,0.69937,0.4887,0
0.5,0.70253,0.4887,0
0.5,0.7057,0.48869,0
0.5,0.70886,0.48869,0
0.5,0.71203,0.48869,0
0.5,0.71519,0.48869,0
0.5,0.71835,0.4887,0
0.5,0.72152,0.4887,0
0.5,0.72468,0.48871,0
0.5,0.72785,0.48871,0
0.5,0.73101,0.48872,0
0.5,0.73418,0.48872,0
0.5,0.73734,0.48872,0
0.5,0.74051,0.48872,0
0.5,0.74367,0.48873,0
0.5,0.74684,0.48872,0
0.5,0.75,0.48872,0
0.5,0.75316,0.48872,0
0.5,0.75633,0.48872,0
0.5,0.75949,0.48872,0
0.5,0.76266,0.48872,0
0.5,0.76582,0.48872,0
0.5,0.76899,0.48872,0
0.5,0.77215,0.48872,0
0.5,0.77532,0.48873,0
0.5,0.77848,0.48873,0
0.5,0.78165,0.48873,0
0.5,0.78481,0.48873,0
0.5,0.78797,0.48873,0
0.5,0.79114,0.48874,0
0.5,0.7943,0.48874,0
0.5,0.79747,0.48873,0
0.5,0.80063,0.48873,0
0.5,0.8038,0.48873,0
0.5,0.80696,0.48873,0
0.5,0.81013,0.48873,0
0.5,0.81329,0.48873,0
0.5,0.81646,0.48873,0
0.5,0.81962,0.48873,0
0.5,0.82278,0.48874,0
0.5,0.82595,0.48874,0
0.5,0.82911,0.48874,0
0.5,0.83228,0.48874,0
0.5,0.83544,0.48874,0
0.5,0.83861,0.48874,0
0.5,0.84177,0.48874,0
0.5,0.84494,0.48874,0
0.5,0.8481,0.48874,0
0.5,0.85127,0.48874,0
0.5,0.85443,0.48874,0
0.5,0.85759,0.48874,0
0.5,0.86076,0.48874,0
0.5,0.86392,0.48874,0
0.5,0.86709,0.48874,0
0.5,0.87025,0.48874,0
0.5,0.87342,0.48874,0
0.5,0.87658,0.48874,0
0.5,0.87975,0.48874,0
0.5,0.88291,0.48874,0
0.5,0.88608,0.48874,0
0.5,0.88924,0.48873,0
0.5,0.89241,0.48873,0
0.5,0.89557,0.48873,0
0.5,0.89873,0.48873,0
0.5,0.9019,0.48873,0
0.5,0.90506,0.48873,0
0.5,0.90823,0.48873,0
0.5,0.91139,0.48873,0
0.5,0.91456,0.48872,0
0.5,0.91772,0.48872,0
0.5,0.92089,0.48871,0
0.5,0.92405,0.4887,0
0.5,0.92722,0.48869,0
0.5,0.93038,0.48868,0
0.5,0.93354,0.48866,0
0.5,0.93671,0.48865,0
0.5,0.93987,0.48863,0
0.5,0.94304,0.4886,0
0.5,0.9462,0.48857,0
0.5,0.94937,0.48854,0
0.5,0.95253,0.48849,0
0.5,0.9557,0.48842,0
0.5,0.95886,0.48832,0
0.5,0.96203,0.48817,0
0.5,0.96519,0.48796,0
0.5,0.96835,0.48765,0
0.5,0.48734,0.51262,0
0.5,0.48446,0.51266,0
0.5,0.49051,0.51255,0
0.5,0.49367,0.51246,0
0.5,0.49684,0.51232,0
0.5,0.5,0.51212,0
0.5,0.50316,0.51191,0
0.5,0.50633,0.51172,0
0.5,0.50949,0.51158,0
0.5,0.51266,0.51148,0
0.5,0.51582,0.51142,0
0.5,0.51899,0.51137,0
0.5,0.52215,0.51134,0
0.5,0.52532,0.51132,0
0.5,0.52848,0.51131,0
0.5,0.53165,0.5113,0
0.5,0.53481,0.51129,0
0.5,0.53797,0.51128,0
0.5,0.54114,0.51128,0
0.5,0.5443,0.51128,0
0.5,0.54747,0.51128,0
0.5,0.55063,0.51128,0
0.5,0.5538,0.51127,0
0.5,0.55696,0.51127,0
0.5,0.56013,0.51127,0
0.5,0.56329,0.51127,0
0.5,0.56646,0.51127,0
0.5,0.56962,0.51127,0
0.5,0.57278,0.51127,0
0.5,0.57595,0.51127,0
0.5,0.57911,0.51127,0
0.5,0.58228,0.51127,0
0.5,0.58544,0.51127,0
0.5,0.58861,0.51126,0
0.5,0.59177,0.51126,0
0.5,0.59494,0.51126,0
0.5,0.5981,0.51126,0
0.5,0.60127,0.51126,0
0.5,0.60443,0.51126,0
0.5,0.60759,0.51126,0
0.5,0.61076,0.51126,0
0.5,0.61392,0.51126,0
0.5,0.61709,0.51126,0
0.5,0.62025,0.51127,0
0.5,0.62342,0.51127,0
0.5,0.62658,0.51127,0
0.5,0.62975,0.51128,0
0.5,0.63291,0.51129,0
0.5,0.63608,0.5113,0
0.5,0.63924,0.51131,0
0.5,0.64241,0.51133,0
0.5,0.64557,0.51135,0
0.5,0.64873,0.51138,0
0.5,0.6519,0.51142,0
0.5,0.65506,0.51147,0
0.5,0.65823,0.51154,0
0.5,0.66139,0.51147,0
0.5,0.66456,0.51141,0
0.5,0.66772,0.51138,0
0.5,0.67089,0.51135,0
0.5,0.67405,0.51133,0
0.5,0.67722,0.51132,0
0.5,0.68038,0.51131,0
0.5,0.68354,0.5113,0
0.5,0.68671,0.5113,0
0.5,0.68987,0.51129,0
0.5,0.69304,0.51129,0
0.5,0.6962,0.5113,0
0.5,0.69937,0.5113,0
0.5,0.70253,0.5113,0
0.5,0.7057,0.51131,0
0.5,0.70886,0.51131,0
0.5,0.71203,0.51131,0
0.5,0.71519,0.51131,0
0.5,0.71835,0.5113,0
0.5,0.72152,0.5113,0
0.5,0.72468,0.51129,0
0.5,0.72785,0.51129,0
0.5,0.73101,0.51128,0
0.5,0.73418,0.51128,0
0.5,0.73734,0.51128,0
0.5,0.74051,0.51127,0
0.5,0.74367,0.51127,0
0.5,0.74684,0.51128,0
0.5,0.75,0.51128,0
0.5,0.75316,0.51128,0
0.5,0.75633,0.51128,0
0.5,0.75949,0.51128,0
0.5,0.76266,0.51128,0
0.5,0.76582,0.51128,0
0.5,0.76899,0.51128,0
0.5,0.77215,0.51128,0
0.5,0.77532,0.51127,0
0.5,0.77848,0.51127,0
0.5,0.78165,0.51127,0
0.5,0.78481,0.51127,0
0.5,0.78797,0.51126,0
0.5,0.79114,0.51126,0
0.5,0.7943,0.51126,0
0.5,0.79747,0.51126,0
0.5,0.80063,0.51127,0
0.5,0.8038,0.51127,0
0.5,0.80696,0.51127,0
0.5,0.81013,0.51127,0
0.5,0.81329,0.51127,0
0.5,0.81646,0.51127,0
0.5,0.81962,0.51126,0
0.5,0.82278,0.51126,0
0.5,0.82595,0.51126,0
0.5,0.82911,0.51126,0
0.5,0.83228,0.51126,0
0.5,0.83544,0.51126,0
0.5,0.83861,0.51126,0
0.5,0.84177,0.51126,0
0.5,0.84494,0.51126,0
0.5,0.8481,0.51126,0
0.5,0.85127,0.51126,0
0.5,0.85443,0.51126,0
0.5,0.85759,0.51126,0
0.5,0.86076,0.51126,0
0.5,0.86392,0.51126,0
0.5,0.86709,0.51126,0
0.5,0.87025,0.51126,0
0.5,0.87342,0.51126,0
0.5,0.87658,0.51126,0
0.5,0.87975,0.51126,0
0.5,0.88291,0.51126,0
0.5,0.88608,0.51126,0
0.5,0.88924,0.51126,0
0.5,0.89241,0.51127,0
0.5,0.89557,0.51127,0
0.5,0.89873,0.51127,0
0.5,0.9019,0.51127,0
0.5,0.90506,0.51127,0
0.5,0.90823,0.51127,0
0.5,0.91139,0.51127,0
0.5,0.91456,0.51127,0
0.5,0.91772,0.51128,0
0.5,0.92089,0.51129,0
0.5,0.92405,0.5113,0
0.5,0.92722,0.51131,0
0.5,0.93038,0.51132,0
0.5,0.93354,0.51134,0
0.5,0.93671,0.51135,0
0.5,0.93987,0.51137,0
0.5,0.94304,0.5114,0
0.5,0.9462,0.51143,0
0.5,0.94937,0.51146,0
0.5,0.95253,0.51151,0
0.5,0.9557,0.51158,0
0.5,0.95886,0.51168,0
0.5,0.96203,0.51183,0
0.5,0.96519,0.51204,0
0.5,0.96835,0.51235,0
0.5,0.97047,0.51266,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51266,0
0.5,0.97152,0.51283,0
0.5,0.97468,0.51353,0
0.5,0.97785,0.51435,0
0.5,0.98101,0.5152,0
0.5,0.9834,0.51582,0
0.5,0.98418,0.51604,0
0.5,0.98734,0.51691,0
0.5,0.99051,0.51772,0
0.5,0.99367,0.51846,0
0.5,0.99667,0.51899,0
0.5,0.99684,0.51902,0
0.5,1,0.51929,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99669,0.48101,0
0.5,0.99684,0.48099,0
0.5,1,0.48072,0
0.5,0.98342,0.48418,0
0.5,0.98418,0.48396,0
0.5,0.98734,0.4831,0
0.5,0.99051,0.48229,0
0.5,0.99367,0.48155,0
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48734,0
0.5,0.48452,0.48734,0
0.5,0.97034,0.48734,0
0.5,0.97152,0.48716,0
0.5,0.97468,0.48648,0
0.5,0.97785,0.48565,0
0.5,0.98101,0.4848,0
0.5,0.48734,0.48738,0
0.5,0.49051,0.48744,0
0.5,0.49367,0.48753,0
0.5,0.49684,0.48767,0
0.5,0.5,0.48785,0
0.5,0.50316,0.48806,0
0.5,0.50633,0.48824,0
0.5,0.50949,0.48837,0
0.5,0.51266,0.48846,0
0.5,0.51582,0.48852,0
0.5,0.51899,0.48856,0
0.5,0.52215,0.48859,0
0.5,0.52532,0.48861,0
0.5,0.52848,0.48862,0
0.5,0.53165,0.48863,0
0.5,0.53481,0.48864,0
0.5,0.53797,0.48864,0
0.5,0.54114,0.48864,0
0.5,0.5443,0.48864,0
0.5,0.54747,0.48865,0
0.5,0.55063,0.48865,0
0.5,0.5538,0.48865,0
0.5,0.55696,0.48865,0
0.5,0.56013,0.48865,0
0.5,0.56329,0.48865,0
0.5,0.56646,0.48866,0
0.5,0.56962,0.48866,0
0.5,0.57278,0.48866,0
0.5,0.57595,0.48866,0
0.5,0.57911,0.48866,0
0.5,0.58228,0.48866,0
0.5,0.58544,0.48866,0
0.5,0.58861,0.48866,0
0.5,0.59177,0.48866,0
0.5,0.59494,0.48866,0
0.5,0.5981,0.48866,0
0.5,0.60127,0.48866,0
0.5,0.60443,0.48866,0
0.5,0.60759,0.48866,0
0.5,0.61076,0.48866,0
0.5,0.61392,0.48866,0
0.5,0.61709,0.48866,0
0.5,0.62025,0.48866,0
0.5,0.62342,0.48866,0
0.5,0.62658,0.48865,0
0.5,0.62975,0.48865,0
0.5,0.63291,0.48864,0
0.5,0.63608,0.48864,0
0.5,0.63924,0.48862,0
0.5,0.64241,0.48861,0
0.5,0.64557,0.48859,0
0.5,0.64873,0.48857,0
0.5,0.6519,0.48855,0
0.5,0.65506,0.48851,0
0.5,0.65823,0.48845,0
0.5,0.66139,0.48851,0
0.5,0.66456,0.48854,0
0.5,0.66772,0.48857,0
0.5,0.67089,0.48859,0
0.5,0.67405,0.4886,0
0.5,0.67722,0.48861,0
0.5,0.68038,0.48862,0
0.5,0.68354,0.48863,0
0.5,0.68671,0.48863,0
0.5,0.68987,0.48863,0
0.5,0.69304,0.48863,0
0.5,0.6962,0.48863,0
0.5,0.69937,0.48863,0
0.5,0.70253,0.48863,0
0.5,0.7057,0.48862,0
0.5,0.70886,0.48862,0
0.5,0.71203,0.48862,0
0.5,0.71519,0.48862,0
0.5,0.71835,0.48862,0
0.5,0.72152,0.48863,0
0.5,0.72468,0.48863,0
0.5,0.72785,0.48864,0
0.5,0.73101,0.48864,0
0.5,0.73418,0.48865,0
0.5,0.73734,0.48865,0
0.5,0.74051,0.48865,0
0.5,0.74367,0.48865,0
0.5,0.74684,0.48865,0
0.5,0.75,0.48865,0
0.5,0.75316,0.48865,0
0.5,0.75633,0.48864,0
0.5,0.75949,0.48864,0
0.5,0.76266,0.48864,0
0.5,0.76582,0.48864,0
0.5,0.76899,0.48864,0
0.5,0.77215,0.48865,0
0.5,0.77532,0.48865,0
0.5,0.77848,0.48865,0
0.5,0.78165,0.48866,0
0.5,0.78481,0.48866,0
0.5,0.78797,0.48866,0
0.5,0.79114,0.48866,0
0.5,0.7943,0.48866,0
0.5,0.79747,0.48866,0
0.5,0.80063,0.48866,0
0.5,0.8038,0.48866,0
0.5,0.80696,0.48865,0
0.5,0.81013,0.48865,0
0.5,0.81329,0.48866,0
0.5,0.81646,0.48866,0
0.5,0.81962,0.48866,0
0.5,0.82278,0.48866,0
0.5,0.82595,0.48866,0
0.5,0.82911,0.48866,0
0.5,0.83228,0.48866,0
0.5,0.83544,0.48866,0
0.5,0.83861,0.48866,0
0.5,0.84177,0.48866,0
0.5,0.84494,0.48866,0
0.5,0.8481,0.48866,0
0.5,0.85127,0.48866,0
0.5,0.85443,0.48866,0
0.5,0.85759,0.48866,0
0.5,0.86076,0.48866,0
0.5,0.86392,0.48866,0
0.5,0.86709,0.48866,0
0.5,0.87025,0.48866,0
0.5,0.87342,0.48866,0
0.5,0.87658,0.48866,0
0.5,0.87975,0.48866,0
0.5,0.88291,0.48866,0
0.5,0.88608,0.48866,0
0.5,0.88924,0.48866,0
0.5,0.89241,0.48866,0
0.5,0.89557,0.48865,0
0.5,0.89873,0.48865,0
0.5,0.9019,0.48865,0
0.5,0.90506,0.48865,0
0.5,0.90823,0.48865,0
0.5,0.91139,0.48865,0
0.5,0.91456,0.48865,0
0.5,0.91772,0.48865,0
0.5,0.92089,0.48865,0
0.5,0.92405,0.48864,0
0.5,0.92722,0.48863,0
0.5,0.93038,0.48862,0
0.5,0.93354,0.48861,0
0.5,0.93671,0.48859,0
0.5,0.93987,0.48857,0
0.5,0.94304,0.48855,0
0.5,0.9462,0.48852,0
0.5,0.94937,0.48849,0
0.5,0.95253,0.48843,0
0.5,0.9557,0.48836,0
0.5,0.95886,0.48826,0
0.5,0.96203,0.48812,0
0.5,0.96519,0.48792,0
0.5,0.96835,0.48762,0
0.5,0.48734,0.51262,0
0.5,0.4845,0.51266,0
0.5,0.49051,0.51256,0
0.5,0.49367,0.51247,0
0.5,0.49684,0.51233,0
0.5,0.5,0.51215,0
0.5,0.50316,0.51194,0
0.5,0.50633,0.51176,0
0.5,0.50949,0.51163,0
0.5,0.51266,0.51154,0
0.5,0.51582,0.51148,0
0.5,0.51899,0.51144,0
0.5,0.52215,0.51141,0
0.5,0.52532,0.51139,0
0.5,0.52848,0.51138,0
0.5,0.53165,0.51137,0
0.5,0.53481,0.51136,0
0.5,0.53797,0.51136,0
0.5,0.54114,0.51136,0
0.5,0.5443,0.51135,0
0.5,0.54747,0.51135,0
0.5,0.55063,0.51135,0
0.5,0.5538,0.51135,0
0.5,0.55696,0.51135,0
0.5,0.56013,0.51135,0
0.5,0.56329,0.51134,0
0.5,0.56646,0.51134,0
0.5,0.56962,0.51134,0
0.5,0.57278,0.51134,0
0.5,0.57595,0.51134,0
0.5,0.57911,0.51134,0
0.5,0.58228,0.51134,0
0.5,0.58544,0.51134,0
0.5,0.58861,0.51134,0
0.5,0.59177,0.51134,0
0.5,0.59494,0.51134,0
0.5,0.5981,0.51134,0
0.5,0.60127,0.51134,0
0.5,0.60443,0.51134,0
0.5,0.60759,0.51134,0
0.5,0.61076,0.51134,0
0.5,0.61392,0.51134,0
0.5,0.61709,0.51134,0
0.5,0.62025,0.51134,0
0.5,0.62342,0.51134,0
0.5,0.62658,0.51135,0
0.5,0.62975,0.51135,0
0.5,0.63291,0.51136,0
0.5,0.63608,0.51136,0
0.5,0.63924,0.51137,0
0.5,0.64241,0.51139,0
0.5,0.64557,0.5114,0
0.5,0.64873,0.51143,0
0.5,0.6519,0.51145,0
0.5,0.65506,0.51149,0
0.5,0.65823,0.51155,0
0.5,0.66139,0.51149,0
0.5,0.66456,0.51146,0
0.5,0.66772,0.51143,0
0.5,0.67089,0.51141,0
0.5,0.67405,0.5114,0
0.5,0.67722,0.51139,0
0.5,0.68038,0.51138,0
0.5,0.68354,0.51137,0
0.5,0.68671,0.51137,0
0.5,0.68987,0.51137,0
0.5,0.69304,0.51137,0
0.5,0.6962,0.51137,0
0.5,0.69937,0.51137,0
0.5,0.70253,0.51137,0
0.5,0.7057,0.51138,0
0.5,0.70886,0.51138,0
0.5,0.71203,0.51138,0
0.5,0.71519,0.51138,0
0.5,0.71835,0.51138,0
0.5,0.72152,0.51137,0
0.5,0.72468,0.51137,0
0.5,0.72785,0.51136,0
0.5,0.73101,0.51136,0
0.5,0.73418,0.51135,0
0.5,0.73734,0.51135,0
0.5,0.74051,0.51135,0
0.5,0.74367,0.51135,0
0.5,0.74684,0.51135,0
0.5,0.75,0.51135,0
0.5,0.75316,0.51135,0
0.5,0.75633,0.51136,0
0.5,0.75949,0.51136,0
0.5,0.76266,0.51136,0
0.5,0.76582,0.51136,0
0.5,0.76899,0.51135,0
0.5,0.77215,0.51135,0
0.5,0.77532,0.51135,0
0.5,0.77848,0.51135,0
0.5,0.78165,0.51134,0
0.5,0.78481,0.51134,0
0.5,0.78797,0.51134,0
0.5,0.79114,0.51134,0
0.5,0.7943,0.51134,0
0.5,0.79747,0.51134,0
0.5,0.80063,0.51134,0
0.5,0.8038,0.51134,0
0.5,0.80696,0.51134,0
0.5,0.81013,0.51134,0
0.5,0.81329,0.51134,0
0.5,0.81646,0.51134,0
0.5,0.81962,0.51134,0
0.5,0.82278,0.51134,0
0.5,0.82595,0.51134,0
0.5,0.82911,0.51134,0
0.5,0.83228,0.51134,0
0.5,0.83544,0.51133,0
0.5,0.83861,0.51133,0
0.5,0.84177,0.51133,0
0.5,0.84494,0.51133,0
0.5,0.8481,0.51134,0
0.5,0.85127,0.51134,0
0.5,0.85443,0.51134,0
0.5,0.85759,0.51134,0
0.5,0.86076,0.51134,0
0.5,0.86392,0.51134,0
0.5,0.86709,0.51134,0
0.5,0.87025,0.51134,0
0.5,0.87342,0.51134,0
0.5,0.87658,0.51134,0
0.5,0.87975,0.51134,0
0.5,0.88291,0.51134,0
0.5,0.88608,0.51134,0
0.5,0.88924,0.51134,0
0.5,0.89241,0.51134,0
0.5,0.89557,0.51134,0
0.5,0.89873,0.51135,0
0.5,0.9019,0.51135,0
0.5,0.90506,0.51135,0
0.5,0.90823,0.51135,0
0.5,0.91139,0.51135,0
0.5,0.91456,0.51135,0
0.5,0.91772,0.51135,0
0.5,0.92089,0.51135,0
0.5,0.92405,0.51136,0
0.5,0.92722,0.51137,0
0.5,0.93038,0.51138,0
0.5,0.93354,0.51139,0
0.5,0.93671,0.51141,0
0.5,0.93987,0.51143,0
0.5,0.94304,0.51145,0
0.5,0.9462,0.51148,0
0.5,0.94937,0.51151,0
0.5,0.95253,0.51157,0
0.5,0.9557,0.51164,0
0.5,0.95886,0.51174,0
0.5,0.96203,0.51188,0
0.5,0.96519,0.51208,0
0.5,0.96835,0.51239,0
0.5,0.97032,0.51266,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51266,0
0.5,0.97152,0.51284,0
0.5,0.97468,0.51353,0
0.5,0.97785,0.51435,0
0.5,0.98101,0.5152,0
0.5,0.9834,0.51582,0
0.5,0.98418,0.51604,0
0.5,0.98734,0.51691,0
0.5,0.99051,0.51772,0
0.5,0.99367,0.51846,0
0.5,0.99667,0.51899,0
0.5,0.99684,0.51902,0
0.5,1,0.51929,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.001451,0.511802,0.196632,0.334277,0.684954,0.804738,0.19392,0.205551,7218,0,2,2,2,2
1,0.0003,-1.47902e-08,-0.0407965,6.11937e-06,0.001451,0.935871,0.717325,0.23244,0.168939,0.409376,0.0743081,0.116973,7218,0,6,1,1,1
2,0.0006,-3.53317e-08,-0.0815916,2.44758e-05,0.001451,0.349554,0.119082,0.229839,0.291177,0.409147,0.0735429,0.116951,7218,0,1,1,1,1
3,0.0009,-6.12163e-08,-0.122379,5.50636e-05,0.00145101,0.351642,0.116278,0.23324,0.366559,0.425909,0.0749212,0.117324,7218,0,1,1,1,1
4,0.0012,-1.1041e-07,-0.163121,9.78704e-05,0.00145102,0.705171,0.24269,0.394696,0.814484,0.427871,0.0750838,0.118049,7218,0,2,2,2,1
5,0.0015,-1.3731e-07,-0.20385,0.000152884,0.00145106,0.709181,0.250786,0.391052,0.86085,0.40809,0.0753638,0.117605,7218,0,2,2,2,1
6,0.0018,-1.7463e-07,-0.244526,0.000220063,0.00145113,0.667988,0.234641,0.364127,1.02651,0.403566,0.0723779,0.115981,7218,0,2,2,2,1
7,0.0021,-2.0053e-07,-0.28511,0.000299343,0.0014513,0.706099,0.250673,0.390918,1.33189,0.411315,0.0740695,0.118521,7218,0,2,2,2,1
8,0.0024,-2.23518e-07,-0.325584,0.000390655,0.00145159,0.702589,0.251546,0.388852,1.51424,0.415557,0.0737951,0.116988,7218,0,2,2,2,1
9,0.0027,-6.6761e-08,-0.365856,0.000493893,0.00145206,1.06524,0.381171,0.553515,2.09722,0.409682,0.0730724,0.117326,7218,0,3,3,3,1
10,0.003,-6.15942e-08,-0.405974,0.000608932,0.0014528,1.05574,0.380277,0.54323,2.26685,0.41507,0.0736031,0.117155,7218,0,3,3,3,1
11,0.0033,-4.68263e-08,-0.445831,0.000735551,0.00145395,1.05837,0.378548,0.55041,2.4788,0.411493,0.0729531,0.117009,7218,0,3,3,3,1
12,0.0036,4.84731e-08,-0.485198,0.000873297,0.00145586,1.41659,0.500761,0.712473,3.17871,0.432146,0.0732439,0.117541,7218,0,4,4,4,1
13,0.0039,1.61733e-07,-0.52401,0.00102175,0.00145879,1.75975,0.618672,0.859053,3.68197,0.427982,0.0741263,0.117899,7218,0,5,5,5,1
14,0.0042,3.05667e-07,-0.561606,0.00117927,0.00146414,2.6035,1.00086,1.20669,4.85486,0.428124,0.0743188,0.118049,7218,0,8,7,7,1
15,0.0045,4.27675e-07,-0.594422,0.00133726,0.00147974,7.14896,2.51186,3.38863,9.15829,0.8418,0.15175,0.239954,7450,0,20,20,20,2
16,0.0048,5.82122e-07,-0.0072525,1.74093e-05,0.00275841,347.098,126.637,155.089,114.854,3.696,0.540706,0.882839,12736,0,763,720,720,6
17,0.0051,6.18418e-07,-0.00770413,1.92054e-05,0.00275882,0.776857,0.425099,0.375965,0.126419,0.685776,0.0880179,0.161396,12736,0,2,1,1,1
18,0.0054,6.49525e-07,-0.00797362,2.11127e-05,0.00275922,0.776624,0.431046,0.371093,0.668964,0.693271,0.0889551,0.165637,12736,0,2,1,1,1
19,0.0057,7.12365e-07,-0.00825336,2.31428e-05,0.00275957,0.583824,0.218382,0.371032,0.834033,0.699284,0.0898281,0.162518,12736,0,1,1,1,1
20,0.006,7.73975e-07,-0.00854681,2.52888e-05,0.0027599,0.582095,0.217309,0.369853,0.887568,0.701529,0.0912855,0.164712,12736,0,1,1,1,1


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.019206,0.47785,0
0.5,0.022152,0.47767,0
0.5,0.025316,0.47752,0
0.5,0.028481,0.47741,0
0.5,0.031646,0.47733,0
0.5,0.03481,0.47727,0
0.5,0.037975,0.47723,0
0.5,0.041139,0.4772,0
0.5,0.044304,0.47718,0
0.5,0.047468,0.47717,0
0.5,0.050633,0.47716,0
0.5,0.053797,0.47715,0
0.5,0.056962,0.47715,0
0.5,0.060127,0.47715,0
0.5,0.063291,0.47715,0
0.5,0.066456,0.47715,0
0.5,0.06962,0.47715,0
0.5,0.072785,0.47715,0
0.5,0.075949,0.47715,0
0.5,0.079114,0.47715,0
0.5,0.082278,0.47715,0
0.5,0.085443,0.47715,0
0.5,0.088608,0.47715,0
0.5,0.091772,0.47715,0
0.5,0.094937,0.47715,0
0.5,0.098101,0.47715,0
0.5,0.10127,0.47716,0
0.5,0.10443,0.47716,0
0.5,0.10759,0.47716,0
0.5,0.11076,0.47716,0
0.5,0.11392,0.47716,0
0.5,0.11709,0.47716,0
0.5,0.12025,0.47716,0
0.5,0.12342,0.47716,0
0.5,0.12658,0.47716,0
0.5,0.12975,0.47716,0
0.5,0.13291,0.47716,0
0.5,0.13608,0.47716,0
0.5,0.13924,0.47716,0
0.5,0.14241,0.47716,0
0.5,0.14557,0.47716,0
0.5,0.14873,0.47716,0
0.5,0.1519,0.47716,0
0.5,0.15506,0.47716,0
0.5,0.15823,0.47716,0
0.5,0.16139,0.47716,0
0.5,0.16456,0.47716,0
0.5,0.16772,0.47716,0
0.5,0.17089,0.47716,0
0.5,0.17405,0.47716,0
0.5,0.17722,0.47716,0
0.5,0.18038,0.47716,0
0.5,0.18354,0.47715,0
0.5,0.18671,0.47715,0
0.5,0.18987,0.47715,0
0.5,0.19304,0.47715,0
0.5,0.1962,0.47715,0
0.5,0.19937,0.47715,0
0.5,0.20253,0.47715,0
0.5,0.2057,0.47715,0
0.5,0.20886,0.47715,0
0.5,0.21203,0.47715,0
0.5,0.21519,0.47715,0
0.5,0.21835,0.47715,0
0.5,0.22152,0.47715,0
0.5,0.22468,0.47715,0
0.5,0.22785,0.47715,0
0.5,0.23101,0.47715,0
0.5,0.23418,0.47715,0
0.5,0.23734,0.47715,0
0.5,0.24051,0.47715,0
0.5,0.24367,0.47715,0
0.5,0.24684,0.47715,0
0.5,0.25,0.47715,0
0.5,0.25316,0.47715,0
0.5,0.25633,0.47715,0
0.5,0.25949,0.47715,0
0.5,0.26266,0.47715,0
0.5,0.26582,0.47715,0
0.5,0.26899,0.47715,0
0.5,0.27215,0.47715,0
0.5,0.27532,0.47715,0
0.5,0.27848,0.47715,0
0.5,0.28165,0.47715,0
0.5,0.28481,0.47715,0
0.5,0.28797,0.47715,0
0.5,0.29114,0.47715,0
0.5,0.2943,0.47715,0
0.5,0.29747,0.47715,0
0.5,0.30063,0.47715,0
0.5,0.3038,0.47715,0
0.5,0.30696,0.47714,0
0.5,0.31013,0.47714,0
0.5,0.31329,0.47714,0
0.5,0.31646,0.47714,0
0.5,0.31962,0.47714,0
0.5,0.32278,0.47714,0
0.5,0.32595,0.47714,0
0.5,0.32911,0.47714,0
0.5,0.33228,0.47714,0
0.5,0.33544,0.47714,0
0.5,0.33861,0.47714,0
0.5,0.34177,0.47714,0
0.5,0.34494,0.47714,0
0.5,0.3481,0.47714,0
0.5,0.35127,0.47714,0
0.5,0.35443,0.47714,0
0.5,0.35759,0.47714,0
0.5,0.36076,0.47714,0
0.5,0.36392,0.47714,0
0.5,0.36709,0.47714,0
0.5,0.37025,0.47714,0
0.5,0.37342,0.47714,0
0.5,0.37658,0.47714,0
0.5,0.37975,0.47714,0
0.5,0.38291,0.47714,0
0.5,0.38608,0.47714,0
0.5,0.38924,0.47714,0
0.5,0.39241,0.47714,0
0.5,0.39557,0.47714,0
0.5,0.39873,0.47714,0
0.5,0.4019,0.47714,0
0.5,0.40506,0.47714,0
0.5,0.40823,0.47714,0
0.5,0.41139,0.47714,0
0.5,0.41456,0.47714,0
0.5,0.41772,0.47714,0
0.5,0.42089,0.47714,0
0.5,0.42405,0.47714,0
0.5,0.42722,0.47714,0
0.5,0.43038,0.47714,0
0.5,0.43354,0.47714,0
0.5,0.43671,0.47714,0
0.5,0.43987,0.47714,0
0.5,0.44304,0.47714,0
0.5,0.4462,0.47714,0
0.5,0.44937,0.47714,0
0.5,0.45253,0.47713,0
0.5,0.4557,0.47713,0
0.5,0.45886,0.47713,0
0.5,0.46203,0.47712,0
0.5,0.46519,0.47711,0
0.5,0.46835,0.47711,0
0.5,0.47152,0.4771,0
0.5,0.47468,0.47709,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47709,0
0.5,0.48418,0.4771,0
0.5,0.48734,0.47713,0
0.5,0.49051,0.47719,0
0.5,0.49367,0.47729,0
0.5,0.49684,0.47745,0
0.5,0.5,0.47769,0
0.5,0.50153,0.47785,0
0.5,0,0.48007,0
0.5,0.0031646,0.47955,0
0.5,0.0063291,0.4791,0
0.5,0.0094937,0.47871,0
0.5,0.012658,0.47837,0
0.5,0.015823,0.47809,0
0.5,0.018987,0.47786,0
0.5,0.50316,0.47802,0
0.5,0.50633,0.47847,0
0.5,0.50949,0.47907,0
0.5,0.51266,0.47986,0
0.5,0.51582,0.48088,0
0.5,0.51617,0.48101,0
0.5,0.51899,0.4822,0
0.5,0.52215,0.48389,0
0.5,0.5226,0.48418,0
0.5,0.52532,0.4862,0
0.5,0.52661,0.48734,0
0.5,0.52848,0.48947,0
0.5,0.52929,0.49051,0
0.5,0.53101,0.49367,0
0.5,0.53165,0.49568,0
0.5,0.532,0.49684,0
0.5,0.53231,0.5,0
0.5,0.53199,0.50316,0
0.5,0.53165,0.50432,0
0.5,0.53101,0.50633,0
0.5,0.52928,0.50949,0
0.5,0.52848,0.51052,0
0.5,0.52661,0.51266,0
0.5,0.52532,0.5138,0
0.5,0.5226,0.51582,0
0.5,0.51899,0.5178,0
0.5,0.51617,0.51899,0
0.5,0.52215,0.51611,0
0.5,0.0031646,0.52043,0
0.5,0,0.51991,0
0.5,0.0063291,0.52088,0
0.5,0.0094937,0.52128,0
0.5,0.012658,0.52162,0
0.5,0.015823,0.52191,0
0.5,0.018987,0.52214,0
0.5,0.019268,0.52215,0
0.5,0.50316,0.52198,0
0.5,0.50152,0.52215,0
0.5,0.50633,0.52153,0
0.5,0.50949,0.52093,0
0.5,0.51266,0.52014,0
0.5,0.51582,0.51912,0
0.5,0.022152,0.52233,0
0.5,0.025316,0.52248,0
0.5,0.028481,0.52259,0
0.5,0.031646,0.52267,0
0.5,0.03481,0.52273,0
0.5,0.037975,0.52277,0
0.5,0.041139,0.5228,0
0.5,0.044304,0.52282,0
0.5,0.047468,0.52283,0
0.5,0.050633,0.52284,0
0.5,0.053797,0.52285,0
0.5,0.056962,0.52285,0
0.5,0.060127,0.52285,0
0.5,0.063291,0.52285,0
0.5,0.066456,0.52285,0
0.5,0.06962,0.52285,0
0.5,0.072785,0.52285,0
0.5,0.075949,0.52285,0
0.5,0.079114,0.52285,0
0.5,0.082278,0.52285,0
0.5,0.085443,0.52285,0
0.5,0.088608,0.52285,0
0.5,0.091772,0.52285,0
0.5,0.094937,0.52285,0
0.5,0.098101,0.52285,0
0.5,0.10127,0.52284,0
0.5,0.10443,0.52284,0
0.5,0.10759,0.52284,0
0.5,0.11076,0.52284,0
0.5,0.11392,0.52284,0
0.5,0.11709,0.52284,0
0.5,0.12025,0.52284,0
0.5,0.12342,0.52284,0
0.5,0.12658,0.52284,0
0.5,0.12975,0.52284,0
0.5,0.13291,0.52284,0
0.5,0.13608,0.52284,0
0.5,0.13924,0.52284,0
0.5,0.14241,0.52284,0
0.5,0.14557,0.52284,0
0.5,0.14873,0.52284,0
0.5,0.1519,0.52284,0
0.5,0.15506,0.52284,0
0.5,0.15823,0.52284,0
0.5,0.16139,0.52284,0
0.5,0.16456,0.52284,0
0.5,0.16772,0.52284,0
0.5,0.17089,0.52284,0
0.5,0.17405,0.52284,0
0.5,0.17722,0.52284,0
0.5,0.18038,0.52284,0
0.5,0.18354,0.52285,0
0.5,0.18671,0.52285,0
0.5,0.18987,0.52285,0
0.5,0.19304,0.52285,0
0.5,0.1962,0.52285,0
0.5,0.19937,0.52285,0
0.5,0.20253,0.52285,0
0.5,0.2057,0.52285,0
0.5,0.20886,0.52285,0
0.5,0.21203,0.52285,0
0.5,0.21519,0.52285,0
0.5,0.21835,0.52285,0
0.5,0.22152,0.52285,0
0.5,0.22468,0.52285,0
0.5,0.22785,0.52285,0
0.5,0.23101,0.52285,0
0.5,0.23418,0.52285,0
0.5,0.23734,0.52285,0
0.5,0.24051,0.52285,0
0.5,0.24367,0.52285,0
0.5,0.24684,0.52285,0
0.5,0.25,0.52285,0
0.5,0.25316,0.52285,0
0.5,0.25633,0.52285,0
0.5,0.25949,0.52285,0
0.5,0.26266,0.52285,0
0.5,0.26582,0.52285,0
0.5,0.26899,0.52285,0
0.5,0.27215,0.52285,0
0.5,0.27532,0.52285,0
0.5,0.27848,0.52285,0
0.5,0.28165,0.52285,0
0.5,0.28481,0.52285,0
0.5,0.28797,0.52285,0
0.5,0.29114,0.52285,0
0.5,0.2943,0.52285,0
0.5,0.29747,0.52285,0
0.5,0.30063,0.52285,0
0.5,0.3038,0.52285,0
0.5,0.30696,0.52286,0
0.5,0.31013,0.52286,0
0.5,0.31329,0.52286,0
0.5,0.31646,0.52286,0
0.5,0.31962,0.52286,0
0.5,0.32278,0.52286,0
0.5,0.32595,0.52286,0
0.5,0.32911,0.52286,0
0.5,0.33228,0.52286,0
0.5,0.33544,0.52286,0
0.5,0.33861,0.52286,0
0.5,0.34177,0.52286,0
0.5,0.34494,0.52286,0
0.5,0.3481,0.52286,0
0.5,0.35127,0.52286,0
0.5,0.35443,0.52286,0
0.5,0.35759,0.52286,0
0.5,0.36076,0.52286,0
0.5,0.36392,0.52286,0
0.5,0.36709,0.52286,0
0.5,0.37025,0.52286,0
0.5,0.37342,0.52286,0
0.5,0.37658,0.52286,0
0.5,0.37975,0.52286,0
0.5,0.38291,0.52286,0
0.5,0.38608,0.52286,0
0.5,0.38924,0.52286,0
0.5,0.39241,0.52286,0
0.5,0.39557,0.52286,0
0.5,0.39873,0.52286,0
0.5,0.4019,0.52286,0
0.5,0.40506,0.52286,0
0.5,0.40823,0.52286,0
0.5,0.41139,0.52286,0
0.5,0.41456,0.52286,0
0.5,0.41772,0.52286,0
0.5,0.42089,0.52286,0
0.5,0.42405,0.52286,0
0.5,0.42722,0.52286,0
0.5,0.43038,0.52286,0
0.5,0.43354,0.52286,0
0.5,0.43671,0.52286,0
0.5,0.43987,0.52286,0
0.5,0.44304,0.52286,0
0.5,0.4462,0.52286,0
0.5,0.44937,0.52286,0
0.5,0.45253,0.52287,0
0.5,0.4557,0.52287,0
0.5,0.45886,0.52287,0
0.5,0.46203,0.52288,0
0.5,0.46519,0.52289,0
0.5,0.46835,0.52289,0
0.5,0.47152,0.5229,0
0.5,0.47468,0.52291,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52291,0
0.5,0.48418,0.5229,0
0.5,0.48734,0.52287,0
0.5,0.49051,0.52281,0
0.5,0.49367,0.52271,0
0.5,0.49684,0.52255,0
0.5,0.5,0.52231,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97254,0.47152,0
0.5,0.97468,0.47133,0
0.5,0.97785,0.47114,0
0.5,0.98101,0.471,0
0.5,0.98418,0.47093,0
0.5,0.98734,0.47092,0
0.5,0.99051,0.47099,0
0.5,0.99367,0.47117,0
0.5,0.99684,0.47147,0
0.5,0.99713,0.47152,0
0.5,0.95027,0.47468,0
0.5,0.95253,0.47437,0
0.5,0.9557,0.47388,0
0.5,0.95886,0.47337,0
0.5,0.96203,0.47285,0
0.5,0.96519,0.47236,0
0.5,0.96835,0.47194,0
0.5,0.97152,0.4716,0
0.5,1,0.47192,0
0.5,0.018641,0.47785,0
0.5,0.018987,0.47782,0
0.5,0.022152,0.47764,0
0.5,0.025316,0.4775,0
0.5,0.028481,0.4774,0
0.5,0.031646,0.47732,0
0.5,0.03481,0.47726,0
0.5,0.037975,0.47722,0
0.5,0.041139,0.47719,0
0.5,0.044304,0.47717,0
0.5,0.047468,0.47716,0
0.5,0.050633,0.47715,0
0.5,0.053797,0.47715,0
0.5,0.056962,0.47714,0
0.5,0.060127,0.47714,0
0.5,0.063291,0.47714,0
0.5,0.066456,0.47714,0
0.5,0.06962,0.47714,0
0.5,0.072785,0.47714,0
0.5,0.075949,0.47714,0
0.5,0.079114,0.47714,0
0.5,0.082278,0.47715,0
0.5,0.085443,0.47715,0
0.5,0.088608,0.47715,0
0.5,0.091772,0.47715,0
0.5,0.094937,0.47715,0
0.5,0.098101,0.47715,0
0.5,0.10127,0.47715,0
0.5,0.10443,0.47715,0
0.5,0.10759,0.47715,0
0.5,0.11076,0.47715,0
0.5,0.11392,0.47715,0
0.5,0.11709,0.47715,0
0.5,0.12025,0.47715,0
0.5,0.12342,0.47715,0
0.5,0.12658,0.47715,0
0.5,0.12975,0.47715,0
0.5,0.13291,0.47715,0
0.5,0.13608,0.47715,0
0.5,0.13924,0.47715,0
0.5,0.14241,0.47715,0
0.5,0.14557,0.47715,0
0.5,0.14873,0.47715,0
0.5,0.1519,0.47715,0
0.5,0.15506,0.47715,0
0.5,0.15823,0.47715,0
0.5,0.16139,0.47715,0
0.5,0.16456,0.47715,0
0.5,0.16772,0.47715,0
0.5,0.17089,0.47715,0
0.5,0.17405,0.47715,0
0.5,0.17722,0.47715,0
0.5,0.18038,0.47715,0
0.5,0.18354,0.47715,0
0.5,0.18671,0.47715,0
0.5,0.18987,0.47715,0
0.5,0.19304,0.47715,0
0.5,0.1962,0.47715,0
0.5,0.19937,0.47715,0
0.5,0.20253,0.47715,0
0.5,0.2057,0.47715,0
0.5,0.20886,0.47715,0
0.5,0.21203,0.47715,0
0.5,0.21519,0.47715,0
0.5,0.21835,0.47715,0
0.5,0.22152,0.47714,0
0.5,0.22468,0.47714,0
0.5,0.22785,0.47714,0
0.5,0.23101,0.47714,0
0.5,0.23418,0.47714,0
0.5,0.23734,0.47714,0
0.5,0.24051,0.47714,0
0.5,0.24367,0.47714,0
0.5,0.24684,0.47714,0
0.5,0.25,0.47714,0
0.5,0.25316,0.47714,0
0.5,0.25633,0.47714,0
0.5,0.25949,0.47714,0
0.5,0.26266,0.47714,0
0.5,0.26582,0.47714,0
0.5,0.26899,0.47714,0
0.5,0.27215,0.47714,0
0.5,0.27532,0.47714,0
0.5,0.27848,0.47714,0
0.5,0.28165,0.47714,0
0.5,0.28481,0.47714,0
0.5,0.28797,0.47714,0
0.5,0.29114,0.47714,0
0.5,0.2943,0.47714,0
0.5,0.29747,0.47714,0
0.5,0.30063,0.47714,0
0.5,0.3038,0.47714,0
0.5,0.30696,0.47714,0
0.5,0.31013,0.47714,0
0.5,0.31329,0.47714,0
0.5,0.31646,0.47713,0
0.5,0.31962,0.47713,0
0.5,0.32278,0.47713,0
0.5,0.32595,0.47713,0
0.5,0.32911,0.47713,0
0.5,0.33228,0.47713,0
0.5,0.33544,0.47713,0
0.5,0.33861,0.47713,0
0.5,0.34177,0.47713,0
0.5,0.34494,0.47713,0
0.5,0.3481,0.47713,0
0.5,0.35127,0.47713,0
0.5,0.35443,0.47713,0
0.5,0.35759,0.47713,0
0.5,0.36076,0.47713,0
0.5,0.36392,0.47713,0
0.5,0.36709,0.47713,0
0.5,0.37025,0.47713,0
0.5,0.37342,0.47713,0
0.5,0.37658,0.47713,0
0.5,0.37975,0.47713,0
0.5,0.38291,0.47713,0
0.5,0.38608,0.47713,0
0.5,0.38924,0.47713,0
0.5,0.39241,0.47713,0
0.5,0.39557,0.47713,0
0.5,0.39873,0.47713,0
0.5,0.4019,0.47713,0
0.5,0.40506,0.47712,0
0.5,0.40823,0.47712,0
0.5,0.41139,0.47712,0
0.5,0.41456,0.47712,0
0.5,0.41772,0.47712,0
0.5,0.42089,0.47712,0
0.5,0.42405,0.47712,0
0.5,0.42722,0.47712,0
0.5,0.43038,0.47712,0
0.5,0.43354,0.47712,0
0.5,0.43671,0.47712,0
0.5,0.43987,0.47712,0
0.5,0.44304,0.47712,0
0.5,0.4462,0.47711,0
0.5,0.44937,0.47711,0
0.5,0.45253,0.47711,0
0.5,0.4557,0.47711,0
0.5,0.45886,0.47711,0
0.5,0.46203,0.4771,0
0.5,0.46519,0.4771,0
0.5,0.46835,0.4771,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47709,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47708,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47708,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47766,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47772,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47767,0
0.5,0.56329,0.47763,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47749,0
0.5,0.57278,0.4774,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47706,0
0.5,0.58544,0.47697,0
0.5,0.58861,0.4769,0
0.5,0.59177,0.47688,0
0.5,0.59494,0.4769,0
0.5,0.5981,0.47695,0
0.5,0.60127,0.47702,0
0.5,0.60443,0.4771,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47733,0
0.5,0.61709,0.47741,0
0.5,0.62025,0.47747,0
0.5,0.62342,0.47753,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47766,0
0.5,0.63608,0.4777,0
0.5,0.63924,0.47772,0
0.5,0.64241,0.47775,0
0.5,0.64557,0.47776,0
0.5,0.64873,0.47777,0
0.5,0.6519,0.47777,0
0.5,0.65506,0.47777,0
0.5,0.65823,0.47775,0
0.5,0.66139,0.47773,0
0.5,0.66456,0.47769,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47754,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47735,0
0.5,0.68038,0.47725,0
0.5,0.68354,0.47717,0
0.5,0.68671,0.47712,0
0.5,0.68987,0.47712,0
0.5,0.69304,0.47715,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47734,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47765,0
0.5,0.72152,0.47769,0
0.5,0.72468,0.47773,0
0.5,0.72785,0.47777,0
0.5,0.73101,0.4778,0
0.5,0.73418,0.47783,0
0.5,0.73711,0.47785,0
0.5,0.75713,0.47785,0
0.5,0.75949,0.47783,0
0.5,0.76266,0.4778,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47775,0
0.5,0.77215,0.47774,0
0.5,0.77532,0.47774,0
0.5,0.77848,0.47775,0
0.5,0.78165,0.47776,0
0.5,0.78481,0.47777,0
0.5,0.78797,0.47778,0
0.5,0.79114,0.4778,0
0.5,0.7943,0.47782,0
0.5,0.79747,0.47784,0
0.5,0.79854,0.47785,0
0.5,0.90374,0.47785,0
0.5,0.90506,0.47783,0
0.5,0.90823,0.47779,0
0.5,0.91139,0.47772,0
0.5,0.91456,0.47762,0
0.5,0.91772,0.47749,0
0.5,0.92089,0.47733,0
0.5,0.92405,0.47713,0
0.5,0.92722,0.4769,0
0.5,0.93038,0.47666,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47612,0
0.5,0.93987,0.47583,0
0.5,0.94304,0.47552,0
0.5,0.9462,0.47518,0
0.5,0.94937,0.4748,0
0.5,0,0.4799,0
0.5,0.0031646,0.47941,0
0.5,0.0063291,0.47898,0
0.5,0.0094937,0.47862,0
0.5,0.012658,0.4783,0
0.5,0.015823,0.47804,0
0.5,0.73734,0.47785,0
0.5,0.74051,0.47787,0
0.5,0.74367,0.47788,0
0.5,0.74684,0.47788,0
0.5,0.75,0.47788,0
0.5,0.75316,0.47787,0
0.5,0.75633,0.47785,0
0.5,0.80063,0.47786,0
0.5,0.8038,0.47788,0
0.5,0.80696,0.4779,0
0.5,0.81013,0.47792,0
0.5,0.81329,0.47793,0
0.5,0.81646,0.47795,0
0.5,0.81962,0.47796,0
0.5,0.82278,0.47796,0
0.5,0.82595,0.47796,0
0.5,0.82911,0.47795,0
0.5,0.83228,0.47794,0
0.5,0.83544,0.47793,0
0.5,0.83861,0.47791,0
0.5,0.84177,0.47789,0
0.5,0.84494,0.47788,0
0.5,0.8481,0.47788,0
0.5,0.85127,0.47787,0
0.5,0.85443,0.47787,0
0.5,0.85759,0.47787,0
0.5,0.86076,0.47787,0
0.5,0.86392,0.47788,0
0.5,0.86709,0.47788,0
0.5,0.87025,0.47788,0
0.5,0.87342,0.47789,0
0.5,0.87658,0.47789,0
0.5,0.87975,0.4779,0
0.5,0.88291,0.47791,0
0.5,0.88608,0.47791,0
0.5,0.88924,0.47791,0
0.5,0.89241,0.47791,0
0.5,0.89557,0.4779,0
0.5,0.89873,0.47789,0
0.5,0.9019,0.47787,0
0.5,0.0031646,0.52057,0
0.5,0,0.52008,0
0.5,0.0063291,0.521,0
0.5,0.0094937,0.52137,0
0.5,0.012658,0.52169,0
0.5,0.015823,0.52195,0
0.5,0.018701,0.52215,0
0.5,0.73734,0.52214,0
0.5,0.73615,0.52215,0
0.5,0.74051,0.52213,0
0.5,0.74367,0.52212,0
0.5,0.74684,0.52211,0
0.5,0.75,0.52211,0
0.5,0.75316,0.52212,0
0.5,0.75633,0.52214,0
0.5,0.75779,0.52215,0
0.5,0.80063,0.52213,0
0.5,0.79785,0.52215,0
0.5,0.8038,0.52211,0
0.5,0.80696,0.52209,0
0.5,0.81013,0.52208,0
0.5,0.81329,0.52206,0
0.5,0.81646,0.52205,0
0.5,0.81962,0.52204,0
0.5,0.82278,0.52203,0
0.5,0.82595,0.52203,0
0.5,0.82911,0.52204,0
0.5,0.83228,0.52205,0
0.5,0.83544,0.52207,0
0.5,0.83861,0.52209,0
0.5,0.84177,0.5221,0
0.5,0.84494,0.52211,0
0.5,0.8481,0.52212,0
0.5,0.85127,0.52212,0
0.5,0.85443,0.52212,0
0.5,0.85759,0.52212,0
0.5,0.86076,0.52212,0
0.5,0.86392,0.52212,0
0.5,0.86709,0.52212,0
0.5,0.87025,0.52211,0
0.5,0.87342,0.52211,0
0.5,0.87658,0.5221,0
0.5,0.87975,0.5221,0
0.5,0.88291,0.52209,0
0.5,0.88608,0.52209,0
0.5,0.88924,0.52208,0
0.5,0.89241,0.52209,0
0.5,0.89557,0.52209,0
0.5,0.89873,0.52211,0
0.5,0.9019,0.52213,0
0.5,0.90434,0.52215,0
0.5,0.018987,0.52217,0
0.5,0.022152,0.52235,0
0.5,0.025316,0.5225,0
0.5,0.028481,0.5226,0
0.5,0.031646,0.52268,0
0.5,0.03481,0.52274,0
0.5,0.037975,0.52278,0
0.5,0.041139,0.52281,0
0.5,0.044304,0.52283,0
0.5,0.047468,0.52284,0
0.5,0.050633,0.52285,0
0.5,0.053797,0.52285,0
0.5,0.056962,0.52286,0
0.5,0.060127,0.52286,0
0.5,0.063291,0.52286,0
0.5,0.066456,0.52286,0
0.5,0.06962,0.52286,0
0.5,0.072785,0.52286,0
0.5,0.075949,0.52286,0
0.5,0.079114,0.52286,0
0.5,0.082278,0.52285,0
0.5,0.085443,0.52285,0
0.5,0.088608,0.52285,0
0.5,0.091772,0.52285,0
0.5,0.094937,0.52285,0
0.5,0.098101,0.52285,0
0.5,0.10127,0.52285,0
0.5,0.10443,0.52285,0
0.5,0.10759,0.52285,0
0.5,0.11076,0.52285,0
0.5,0.11392,0.52285,0
0.5,0.11709,0.52285,0
0.5,0.12025,0.52285,0
0.5,0.12342,0.52285,0
0.5,0.12658,0.52285,0
0.5,0.12975,0.52285,0
0.5,0.13291,0.52285,0
0.5,0.13608,0.52285,0
0.5,0.13924,0.52285,0
0.5,0.14241,0.52285,0
0.5,0.14557,0.52285,0
0.5,0.14873,0.52285,0
0.5,0.1519,0.52285,0
0.5,0.15506,0.52285,0
0.5,0.15823,0.52285,0
0.5,0.16139,0.52285,0
0.5,0.16456,0.52285,0
0.5,0.16772,0.52285,0
0.5,0.17089,0.52285,0
0.5,0.17405,0.52285,0
0.5,0.17722,0.52285,0
0.5,0.18038,0.52285,0
0.5,0.18354,0.52285,0
0.5,0.18671,0.52285,0
0.5,0.18987,0.52285,0
0.5,0.19304,0.52285,0
0.5,0.1962,0.52285,0
0.5,0.19937,0.52285,0
0.5,0.20253,0.52285,0
0.5,0.2057,0.52285,0
0.5,0.20886,0.52285,0
0.5,0.21203,0.52285,0
0.5,0.21519,0.52285,0
0.5,0.21835,0.52285,0
0.5,0.22152,0.52286,0
0.5,0.22468,0.52286,0
0.5,0.22785,0.52286,0
0.5,0.23101,0.52286,0
0.5,0.23418,0.52286,0
0.5,0.23734,0.52286,0
0.5,0.24051,0.52286,0
0.5,0.24367,0.52286,0
0.5,0.24684,0.52286,0
0.5,0.25,0.52286,0
0.5,0.25316,0.52286,0
0.5,0.25633,0.52286,0
0.5,0.25949,0.52286,0
0.5,0.26266,0.52286,0
0.5,0.26582,0.52286,0
0.5,0.26899,0.52286,0
0.5,0.27215,0.52286,0
0.5,0.27532,0.52286,0
0.5,0.27848,0.52286,0
0.5,0.28165,0.52286,0
0.5,0.28481,0.52286,0
0.5,0.28797,0.52286,0
0.5,0.29114,0.52286,0
0.5,0.2943,0.52286,0
0.5,0.29747,0.52286,0
0.5,0.30063,0.52286,0
0.5,0.3038,0.52286,0
0.5,0.30696,0.52286,0
0.5,0.31013,0.52286,0
0.5,0.31329,0.52286,0
0.5,0.31646,0.52287,0
0.5,0.31962,0.52287,0
0.5,0.32278,0.52287,0
0.5,0.32595,0.52287,0
0.5,0.32911,0.52287,0
0.5,0.33228,0.52287,0
0.5,0.33544,0.52287,0
0.5,0.33861,0.52287,0
0.5,0.34177,0.52287,0
0.5,0.34494,0.52287,0
0.5,0.3481,0.52287,0
0.5,0.35127,0.52287,0
0.5,0.35443,0.52287,0
0.5,0.35759,0.52287,0
0.5,0.36076,0.52287,0
0.5,0.36392,0.52287,0
0.5,0.36709,0.52287,0
0.5,0.37025,0.52287,0
0.5,0.37342,0.52287,0
0.5,0.37658,0.52287,0
0.5,0.37975,0.52287,0
0.5,0.38291,0.52287,0
0.5,0.38608,0.52287,0
0.5,0.38924,0.52287,0
0.5,0.39241,0.52287,0
0.5,0.39557,0.52287,0
0.5,0.39873,0.52287,0
0.5,0.4019,0.52287,0
0.5,0.40506,0.52288,0
0.5,0.40823,0.52288,0
0.5,0.41139,0.52288,0
0.5,0.41456,0.52288,0
0.5,0.41772,0.52288,0
0.5,0.42089,0.52288,0
0.5,0.42405,0.52288,0
0.5,0.42722,0.52288,0
0.5,0.43038,0.52288,0
0.5,0.43354,0.52288,0
0.5,0.43671,0.52288,0
0.5,0.43987,0.52288,0
0.5,0.44304,0.52288,0
0.5,0.4462,0.52289,0
0.5,0.44937,0.52289,0
0.5,0.45253,0.52289,0
0.5,0.4557,0.52289,0
0.5,0.45886,0.52289,0
0.5,0.46203,0.5229,0
0.5,0.46519,0.5229,0
0.5,0.46835,0.5229,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52291,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52292,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52292,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52244,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52242,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.5226,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52282,0
0.5,0.58228,0.52293,0
0.5,0.58544,0.52303,0
0.5,0.58861,0.5231,0
0.5,0.59177,0.52312,0
0.5,0.59494,0.5231,0
0.5,0.5981,0.52305,0
0.5,0.60127,0.52298,0
0.5,0.60443,0.5229,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52274,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52253,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52233,0
0.5,0.63608,0.5223,0
0.5,0.63924,0.52227,0
0.5,0.64241,0.52225,0
0.5,0.64557,0.52223,0
0.5,0.64873,0.52222,0
0.5,0.6519,0.52222,0
0.5,0.65506,0.52222,0
0.5,0.65823,0.52224,0
0.5,0.66139,0.52226,0
0.5,0.66456,0.52231,0
0.5,0.66772,0.52237,0
0.5,0.67089,0.52245,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52265,0
0.5,0.68038,0.52275,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52288,0
0.5,0.68987,0.52288,0
0.5,0.69304,0.52284,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52272,0
0.5,0.70253,0.52265,0
0.5,0.7057,0.52258,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52235,0
0.5,0.72152,0.5223,0
0.5,0.72468,0.52226,0
0.5,0.72785,0.52222,0
0.5,0.73101,0.52219,0
0.5,0.73418,0.52217,0
0.5,0.75949,0.52217,0
0.5,0.76266,0.5222,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52224,0
0.5,0.77215,0.52225,0
0.5,0.77532,0.52225,0
0.5,0.77848,0.52225,0
0.5,0.78165,0.52224,0
0.5,0.78481,0.52223,0
0.5,0.78797,0.52221,0
0.5,0.79114,0.52219,0
0.5,0.7943,0.52217,0
0.5,0.79747,0.52215,0
0.5,0.90506,0.52216,0
0.5,0.90823,0.52221,0
0.5,0.91139,0.52228,0
0.5,0.91456,0.52238,0
0.5,0.91772,0.52251,0
0.5,0.92089,0.52267,0
0.5,0.92405,0.52287,0
0.5,0.92722,0.52309,0
0.5,0.93038,0.52334,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52388,0
0.5,0.93987,0.52417,0
0.5,0.94304,0.52448,0
0.5,0.9462,0.52482,0
0.5,0.94937,0.5252,0
0.5,0.95027,0.52532,0
0.5,0.95253,0.52563,0
0.5,0.9557,0.52612,0
0.5,0.95886,0.52663,0
0.5,0.96203,0.52715,0
0.5,0.96519,0.52764,0
0.5,0.96835,0.52806,0
0.5,0.97152,0.5284,0
0.5,0.97254,0.52848,0
0.5,1,0.52808,0
0.5,0.99712,0.52848,0
0.5,0.97468,0.52867,0
0.5,0.97785,0.52886,0
0.5,0.98101,0.529,0
0.5,0.98418,0.52907,0
0.5,0.98734,0.52908,0
0.5,0.99051,0.52901,0
0.5,0.99367,0.52883,0
0.5,0.99684,0.52853,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97254,0.47152,0
0.5,0.97468,0.47133,0
0.5,0.97785,0.47114,0
0.5,0.98101,0.471,0
0.5,0.98418,0.47093,0
0.5,0.98734,0.47092,0
0.5,0.99051,0.47099,0
0.5,0.99367,0.47117,0
0.5,0.99684,0.47147,0
0.5,0.99713,0.47152,0
0.5,0.95027,0.47468,0
0.5,0.95253,0.47437,0
0.5,0.9557,0.47388,0
0.5,0.95886,0.47337,0
0.5,0.96203,0.47285,0
0.5,0.96519,0.47236,0
0.5,0.96835,0.47194,0
0.5,0.97152,0.4716,0
0.5,1,0.47192,0
0.5,0.018637,0.47785,0
0.5,0.018987,0.47782,0
0.5,0.022152,0.47764,0
0.5,0.025316,0.4775,0
0.5,0.028481,0.4774,0
0.5,0.031646,0.47732,0
0.5,0.03481,0.47726,0
0.5,0.037975,0.47722,0
0.5,0.041139,0.47719,0
0.5,0.044304,0.47717,0
0.5,0.047468,0.47716,0
0.5,0.050633,0.47715,0
0.5,0.053797,0.47715,0
0.5,0.056962,0.47714,0
0.5,0.060127,0.47714,0
0.5,0.063291,0.47714,0
0.5,0.066456,0.47714,0
0.5,0.06962,0.47714,0
0.5,0.072785,0.47714,0
0.5,0.075949,0.47714,0
0.5,0.079114,0.47714,0
0.5,0.082278,0.47714,0
0.5,0.085443,0.47714,0
0.5,0.088608,0.47715,0
0.5,0.091772,0.47715,0
0.5,0.094937,0.47715,0
0.5,0.098101,0.47715,0
0.5,0.10127,0.47715,0
0.5,0.10443,0.47715,0
0.5,0.10759,0.47715,0
0.5,0.11076,0.47715,0
0.5,0.11392,0.47715,0
0.5,0.11709,0.47715,0
0.5,0.12025,0.47715,0
0.5,0.12342,0.47715,0
0.5,0.12658,0.47715,0
0.5,0.12975,0.47715,0
0.5,0.13291,0.47715,0
0.5,0.13608,0.47715,0
0.5,0.13924,0.47715,0
0.5,0.14241,0.47715,0
0.5,0.14557,0.47715,0
0.5,0.14873,0.47715,0
0.5,0.1519,0.47715,0
0.5,0.15506,0.47715,0
0.5,0.15823,0.47715,0
0.5,0.16139,0.47715,0
0.5,0.16456,0.47715,0
0.5,0.16772,0.47715,0
0.5,0.17089,0.47715,0
0.5,0.17405,0.47715,0
0.5,0.17722,0.47715,0
0.5,0.18038,0.47715,0
0.5,0.18354,0.47715,0
0.5,0.18671,0.47715,0
0.5,0.18987,0.47715,0
0.5,0.19304,0.47715,0
0.5,0.1962,0.47715,0
0.5,0.19937,0.47715,0
0.5,0.20253,0.47715,0
0.5,0.2057,0.47714,0
0.5,0.20886,0.47714,0
0.5,0.21203,0.47714,0
0.5,0.21519,0.47714,0
0.5,0.21835,0.47714,0
0.5,0.22152,0.47714,0
0.5,0.22468,0.47714,0
0.5,0.22785,0.47714,0
0.5,0.23101,0.47714,0
0.5,0.23418,0.47714,0
0.5,0.23734,0.47714,0
0.5,0.24051,0.47714,0
0.5,0.24367,0.47714,0
0.5,0.24684,0.47714,0
0.5,0.25,0.47714,0
0.5,0.25316,0.47714,0
0.5,0.25633,0.47714,0
0.5,0.25949,0.47714,0
0.5,0.26266,0.47714,0
0.5,0.26582,0.47714,0
0.5,0.26899,0.47714,0
0.5,0.27215,0.47714,0
0.5,0.27532,0.47714,0
0.5,0.27848,0.47714,0
0.5,0.28165,0.47714,0
0.5,0.28481,0.47714,0
0.5,0.28797,0.47714,0
0.5,0.29114,0.47714,0
0.5,0.2943,0.47714,0
0.5,0.29747,0.47714,0
0.5,0.30063,0.47714,0
0.5,0.3038,0.47714,0
0.5,0.30696,0.47713,0
0.5,0.31013,0.47713,0
0.5,0.31329,0.47713,0
0.5,0.31646,0.47713,0
0.5,0.31962,0.47713,0
0.5,0.32278,0.47713,0
0.5,0.32595,0.47713,0
0.5,0.32911,0.47713,0
0.5,0.33228,0.47713,0
0.5,0.33544,0.47713,0
0.5,0.33861,0.47713,0
0.5,0.34177,0.47713,0
0.5,0.34494,0.47713,0
0.5,0.3481,0.47713,0
0.5,0.35127,0.47713,0
0.5,0.35443,0.47713,0
0.5,0.35759,0.47713,0
0.5,0.36076,0.47713,0
0.5,0.36392,0.47713,0
0.5,0.36709,0.47713,0
0.5,0.37025,0.47713,0
0.5,0.37342,0.47713,0
0.5,0.37658,0.47713,0
0.5,0.37975,0.47713,0
0.5,0.38291,0.47713,0
0.5,0.38608,0.47713,0
0.5,0.38924,0.47713,0
0.5,0.39241,0.47713,0
0.5,0.39557,0.47712,0
0.5,0.39873,0.47712,0
0.5,0.4019,0.47712,0
0.5,0.40506,0.47712,0
0.5,0.40823,0.47712,0
0.5,0.41139,0.47712,0
0.5,0.41456,0.47712,0
0.5,0.41772,0.47712,0
0.5,0.42089,0.47712,0
0.5,0.42405,0.47712,0
0.5,0.42722,0.47712,0
0.5,0.43038,0.47712,0
0.5,0.43354,0.47712,0
0.5,0.43671,0.47712,0
0.5,0.43987,0.47712,0
0.5,0.44304,0.47711,0
0.5,0.4462,0.47711,0
0.5,0.44937,0.47711,0
0.5,0.45253,0.47711,0
0.5,0.4557,0.47711,0
0.5,0.45886,0.47711,0
0.5,0.46203,0.4771,0
0.5,0.46519,0.4771,0
0.5,0.46835,0.4771,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47709,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47708,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47708,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47766,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47762,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47749,0
0.5,0.57278,0.4774,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47706,0
0.5,0.58544,0.47697,0
0.5,0.58861,0.4769,0
0.5,0.59177,0.47688,0
0.5,0.59494,0.4769,0
0.5,0.5981,0.47695,0
0.5,0.60127,0.47702,0
0.5,0.60443,0.4771,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47733,0
0.5,0.61709,0.4774,0
0.5,0.62025,0.47747,0
0.5,0.62342,0.47753,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47766,0
0.5,0.63608,0.4777,0
0.5,0.63924,0.47772,0
0.5,0.64241,0.47774,0
0.5,0.64557,0.47776,0
0.5,0.64873,0.47777,0
0.5,0.6519,0.47777,0
0.5,0.65506,0.47777,0
0.5,0.65823,0.47775,0
0.5,0.66139,0.47773,0
0.5,0.66456,0.47768,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47754,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47735,0
0.5,0.68038,0.47725,0
0.5,0.68354,0.47717,0
0.5,0.68671,0.47712,0
0.5,0.68987,0.47712,0
0.5,0.69304,0.47715,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47734,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47765,0
0.5,0.72152,0.47769,0
0.5,0.72468,0.47773,0
0.5,0.72785,0.47777,0
0.5,0.73101,0.4778,0
0.5,0.73418,0.47783,0
0.5,0.73727,0.47785,0
0.5,0.757,0.47785,0
0.5,0.75949,0.47783,0
0.5,0.76266,0.4778,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47775,0
0.5,0.77215,0.47774,0
0.5,0.77532,0.47774,0
0.5,0.77848,0.47775,0
0.5,0.78165,0.47776,0
0.5,0.78481,0.47777,0
0.5,0.78797,0.47778,0
0.5,0.79114,0.4778,0
0.5,0.7943,0.47782,0
0.5,0.79747,0.47784,0
0.5,0.79881,0.47785,0
0.5,0.90363,0.47785,0
0.5,0.90506,0.47783,0
0.5,0.90823,0.47779,0
0.5,0.91139,0.47772,0
0.5,0.91456,0.47762,0
0.5,0.91772,0.47749,0
0.5,0.92089,0.47733,0
0.5,0.92405,0.47713,0
0.5,0.92722,0.4769,0
0.5,0.93038,0.47666,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47612,0
0.5,0.93987,0.47583,0
0.5,0.94304,0.47552,0
0.5,0.9462,0.47518,0
0.5,0.94937,0.4748,0
0.5,0,0.4799,0
0.5,0.0031646,0.47941,0
0.5,0.0063291,0.47898,0
0.5,0.0094937,0.47862,0
0.5,0.012658,0.4783,0
0.5,0.015823,0.47804,0
0.5,0.73734,0.47785,0
0.5,0.74051,0.47786,0
0.5,0.74367,0.47788,0
0.5,0.74684,0.47788,0
0.5,0.75,0.47788,0
0.5,0.75316,0.47787,0
0.5,0.75633,0.47785,0
0.5,0.80063,0.47786,0
0.5,0.8038,0.47788,0
0.5,0.80696,0.4779,0
0.5,0.81013,0.47792,0
0.5,0.81329,0.47793,0
0.5,0.81646,0.47795,0
0.5,0.81962,0.47796,0
0.5,0.82278,0.47796,0
0.5,0.82595,0.47796,0
0.5,0.82911,0.47795,0
0.5,0.83228,0.47794,0
0.5,0.83544,0.47792,0
0.5,0.83861,0.47791,0
0.5,0.84177,0.47789,0
0.5,0.84494,0.47788,0
0.5,0.8481,0.47788,0
0.5,0.85127,0.47787,0
0.5,0.85443,0.47787,0
0.5,0.85759,0.47787,0
0.5,0.86076,0.47787,0
0.5,0.86392,0.47787,0
0.5,0.86709,0.47788,0
0.5,0.87025,0.47788,0
0.5,0.87342,0.47789,0
0.5,0.87658,0.47789,0
0.5,0.87975,0.4779,0
0.5,0.88291,0.4779,0
0.5,0.88608,0.47791,0
0.5,0.88924,0.47791,0
0.5,0.89241,0.47791,0
0.5,0.89557,0.4779,0
0.5,0.89873,0.47789,0
0.5,0.9019,0.47787,0
0.5,0.0031646,0.52057,0
0.5,0,0.52008,0
0.5,0.0063291,0.521,0
0.5,0.0094937,0.52137,0
0.5,0.012658,0.52169,0
0.5,0.015823,0.52196,0
0.5,0.018698,0.52215,0
0.5,0.73734,0.52215,0
0.5,0.73636,0.52215,0
0.5,0.74051,0.52213,0
0.5,0.74367,0.52212,0
0.5,0.74684,0.52211,0
0.5,0.75,0.52211,0
0.5,0.75316,0.52212,0
0.5,0.75633,0.52214,0
0.5,0.75767,0.52215,0
0.5,0.80063,0.52214,0
0.5,0.79813,0.52215,0
0.5,0.8038,0.52212,0
0.5,0.80696,0.5221,0
0.5,0.81013,0.52208,0
0.5,0.81329,0.52206,0
0.5,0.81646,0.52205,0
0.5,0.81962,0.52204,0
0.5,0.82278,0.52204,0
0.5,0.82595,0.52204,0
0.5,0.82911,0.52204,0
0.5,0.83228,0.52206,0
0.5,0.83544,0.52207,0
0.5,0.83861,0.52209,0
0.5,0.84177,0.5221,0
0.5,0.84494,0.52211,0
0.5,0.8481,0.52212,0
0.5,0.85127,0.52212,0
0.5,0.85443,0.52213,0
0.5,0.85759,0.52213,0
0.5,0.86076,0.52213,0
0.5,0.86392,0.52212,0
0.5,0.86709,0.52212,0
0.5,0.87025,0.52212,0
0.5,0.87342,0.52211,0
0.5,0.87658,0.5221,0
0.5,0.87975,0.5221,0
0.5,0.88291,0.52209,0
0.5,0.88608,0.52209,0
0.5,0.88924,0.52208,0
0.5,0.89241,0.52209,0
0.5,0.89557,0.52209,0
0.5,0.89873,0.52211,0
0.5,0.9019,0.52213,0
0.5,0.90422,0.52215,0
0.5,0.018987,0.52217,0
0.5,0.022152,0.52235,0
0.5,0.025316,0.5225,0
0.5,0.028481,0.5226,0
0.5,0.031646,0.52268,0
0.5,0.03481,0.52274,0
0.5,0.037975,0.52278,0
0.5,0.041139,0.52281,0
0.5,0.044304,0.52283,0
0.5,0.047468,0.52284,0
0.5,0.050633,0.52285,0
0.5,0.053797,0.52285,0
0.5,0.056962,0.52286,0
0.5,0.060127,0.52286,0
0.5,0.063291,0.52286,0
0.5,0.066456,0.52286,0
0.5,0.06962,0.52286,0
0.5,0.072785,0.52286,0
0.5,0.075949,0.52286,0
0.5,0.079114,0.52286,0
0.5,0.082278,0.52286,0
0.5,0.085443,0.52286,0
0.5,0.088608,0.52285,0
0.5,0.091772,0.52285,0
0.5,0.094937,0.52285,0
0.5,0.098101,0.52285,0
0.5,0.10127,0.52285,0
0.5,0.10443,0.52285,0
0.5,0.10759,0.52285,0
0.5,0.11076,0.52285,0
0.5,0.11392,0.52285,0
0.5,0.11709,0.52285,0
0.5,0.12025,0.52285,0
0.5,0.12342,0.52285,0
0.5,0.12658,0.52285,0
0.5,0.12975,0.52285,0
0.5,0.13291,0.52285,0
0.5,0.13608,0.52285,0
0.5,0.13924,0.52285,0
0.5,0.14241,0.52285,0
0.5,0.14557,0.52285,0
0.5,0.14873,0.52285,0
0.5,0.1519,0.52285,0
0.5,0.15506,0.52285,0
0.5,0.15823,0.52285,0
0.5,0.16139,0.52285,0
0.5,0.16456,0.52285,0
0.5,0.16772,0.52285,0
0.5,0.17089,0.52285,0
0.5,0.17405,0.52285,0
0.5,0.17722,0.52285,0
0.5,0.18038,0.52285,0
0.5,0.18354,0.52285,0
0.5,0.18671,0.52285,0
0.5,0.18987,0.52285,0
0.5,0.19304,0.52285,0
0.5,0.1962,0.52285,0
0.5,0.19937,0.52285,0
0.5,0.20253,0.52286,0
0.5,0.2057,0.52286,0
0.5,0.20886,0.52286,0
0.5,0.21203,0.52286,0
0.5,0.21519,0.52286,0
0.5,0.21835,0.52286,0
0.5,0.22152,0.52286,0
0.5,0.22468,0.52286,0
0.5,0.22785,0.52286,0
0.5,0.23101,0.52286,0
0.5,0.23418,0.52286,0
0.5,0.23734,0.52286,0
0.5,0.24051,0.52286,0
0.5,0.24367,0.52286,0
0.5,0.24684,0.52286,0
0.5,0.25,0.52286,0
0.5,0.25316,0.52286,0
0.5,0.25633,0.52286,0
0.5,0.25949,0.52286,0
0.5,0.26266,0.52286,0
0.5,0.26582,0.52286,0
0.5,0.26899,0.52286,0
0.5,0.27215,0.52286,0
0.5,0.27532,0.52286,0
0.5,0.27848,0.52286,0
0.5,0.28165,0.52286,0
0.5,0.28481,0.52286,0
0.5,0.28797,0.52286,0
0.5,0.29114,0.52286,0
0.5,0.2943,0.52286,0
0.5,0.29747,0.52286,0
0.5,0.30063,0.52286,0
0.5,0.3038,0.52286,0
0.5,0.30696,0.52287,0
0.5,0.31013,0.52287,0
0.5,0.31329,0.52287,0
0.5,0.31646,0.52287,0
0.5,0.31962,0.52287,0
0.5,0.32278,0.52287,0
0.5,0.32595,0.52287,0
0.5,0.32911,0.52287,0
0.5,0.33228,0.52287,0
0.5,0.33544,0.52287,0
0.5,0.33861,0.52287,0
0.5,0.34177,0.52287,0
0.5,0.34494,0.52287,0
0.5,0.3481,0.52287,0
0.5,0.35127,0.52287,0
0.5,0.35443,0.52287,0
0.5,0.35759,0.52287,0
0.5,0.36076,0.52287,0
0.5,0.36392,0.52287,0
0.5,0.36709,0.52287,0
0.5,0.37025,0.52287,0
0.5,0.37342,0.52287,0
0.5,0.37658,0.52287,0
0.5,0.37975,0.52287,0
0.5,0.38291,0.52287,0
0.5,0.38608,0.52287,0
0.5,0.38924,0.52287,0
0.5,0.39241,0.52287,0
0.5,0.39557,0.52288,0
0.5,0.39873,0.52288,0
0.5,0.4019,0.52288,0
0.5,0.40506,0.52288,0
0.5,0.40823,0.52288,0
0.5,0.41139,0.52288,0
0.5,0.41456,0.52288,0
0.5,0.41772,0.52288,0
0.5,0.42089,0.52288,0
0.5,0.42405,0.52288,0
0.5,0.42722,0.52288,0
0.5,0.43038,0.52288,0
0.5,0.43354,0.52288,0
0.5,0.43671,0.52288,0
0.5,0.43987,0.52288,0
0.5,0.44304,0.52289,0
0.5,0.4462,0.52289,0
0.5,0.44937,0.52289,0
0.5,0.45253,0.52289,0
0.5,0.4557,0.52289,0
0.5,0.45886,0.52289,0
0.5,0.46203,0.5229,0
0.5,0.46519,0.5229,0
0.5,0.46835,0.5229,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52291,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52292,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52292,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52243,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.5226,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52282,0
0.5,0.58228,0.52293,0
0.5,0.58544,0.52303,0
0.5,0.58861,0.5231,0
0.5,0.59177,0.52312,0
0.5,0.59494,0.5231,0
0.5,0.5981,0.52305,0
0.5,0.60127,0.52298,0
0.5,0.60443,0.5229,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52274,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52253,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52233,0
0.5,0.63608,0.5223,0
0.5,0.63924,0.52227,0
0.5,0.64241,0.52225,0
0.5,0.64557,0.52223,0
0.5,0.64873,0.52222,0
0.5,0.6519,0.52222,0
0.5,0.65506,0.52223,0
0.5,0.65823,0.52224,0
0.5,0.66139,0.52227,0
0.5,0.66456,0.52231,0
0.5,0.66772,0.52237,0
0.5,0.67089,0.52245,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52265,0
0.5,0.68038,0.52275,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52288,0
0.5,0.68987,0.52288,0
0.5,0.69304,0.52284,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52272,0
0.5,0.70253,0.52265,0
0.5,0.7057,0.52258,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52235,0
0.5,0.72152,0.5223,0
0.5,0.72468,0.52226,0
0.5,0.72785,0.52223,0
0.5,0.73101,0.52219,0
0.5,0.73418,0.52217,0
0.5,0.75949,0.52217,0
0.5,0.76266,0.5222,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52224,0
0.5,0.77215,0.52225,0
0.5,0.77532,0.52225,0
0.5,0.77848,0.52225,0
0.5,0.78165,0.52224,0
0.5,0.78481,0.52223,0
0.5,0.78797,0.52221,0
0.5,0.79114,0.5222,0
0.5,0.7943,0.52218,0
0.5,0.79747,0.52216,0
0.5,0.90506,0.52216,0
0.5,0.90823,0.52221,0
0.5,0.91139,0.52228,0
0.5,0.91456,0.52238,0
0.5,0.91772,0.52251,0
0.5,0.92089,0.52267,0
0.5,0.92405,0.52287,0
0.5,0.92722,0.52309,0
0.5,0.93038,0.52334,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52388,0
0.5,0.93987,0.52417,0
0.5,0.94304,0.52448,0
0.5,0.9462,0.52482,0
0.5,0.94937,0.5252,0
0.5,0.95027,0.52532,0
0.5,0.95253,0.52563,0
0.5,0.9557,0.52612,0
0.5,0.95886,0.52663,0
0.5,0.96203,0.52715,0
0.5,0.96519,0.52764,0
0.5,0.96835,0.52806,0
0.5,0.97152,0.5284,0
0.5,0.97254,0.52848,0
0.5,1,0.52808,0
0.5,0.99712,0.52848,0
0.5,0.97468,0.52867,0
0.5,0.97785,0.52886,0
0.5,0.98101,0.529,0
0.5,0.98418,0.52907,0
0.5,0.98734,0.52908,0
0.5,0.99051,0.52901,0
0.5,0.99367,0.52883,0
0.5,0.99684,0.52853,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97254,0.47152,0
0.5,0.97468,0.47133,0
0.5,0.97785,0.47114,0
0.5,0.98101,0.471,0
0.5,0.98418,0.47093,0
0.5,0.98734,0.47092,0
0.5,0.99051,0.47099,0
0.5,0.99367,0.47117,0
0.5,0.99684,0.47147,0
0.5,0.99713,0.47152,0
0.5,0.95027,0.47468,0
0.5,0.95253,0.47437,0
0.5,0.9557,0.47388,0
0.5,0.95886,0.47337,0
0.5,0.96203,0.47285,0
0.5,0.96519,0.47236,0
0.5,0.96835,0.47194,0
0.5,0.97152,0.4716,0
0.5,1,0.47192,0
0.5,0.018412,0.47785,0
0.5,0.018987,0.47781,0
0.5,0.022152,0.47763,0
0.5,0.025316,0.47749,0
0.5,0.028481,0.47739,0
0.5,0.031646,0.47731,0
0.5,0.03481,0.47725,0
0.5,0.037975,0.47721,0
0.5,0.041139,0.47719,0
0.5,0.044304,0.47717,0
0.5,0.047468,0.47715,0
0.5,0.050633,0.47715,0
0.5,0.053797,0.47714,0
0.5,0.056962,0.47714,0
0.5,0.060127,0.47714,0
0.5,0.063291,0.47713,0
0.5,0.066456,0.47713,0
0.5,0.06962,0.47713,0
0.5,0.072785,0.47714,0
0.5,0.075949,0.47714,0
0.5,0.079114,0.47714,0
0.5,0.082278,0.47714,0
0.5,0.085443,0.47714,0
0.5,0.088608,0.47714,0
0.5,0.091772,0.47714,0
0.5,0.094937,0.47714,0
0.5,0.098101,0.47714,0
0.5,0.10127,0.47714,0
0.5,0.10443,0.47714,0
0.5,0.10759,0.47714,0
0.5,0.11076,0.47714,0
0.5,0.11392,0.47714,0
0.5,0.11709,0.47714,0
0.5,0.12025,0.47714,0
0.5,0.12342,0.47714,0
0.5,0.12658,0.47714,0
0.5,0.12975,0.47714,0
0.5,0.13291,0.47714,0
0.5,0.13608,0.47714,0
0.5,0.13924,0.47714,0
0.5,0.14241,0.47714,0
0.5,0.14557,0.47714,0
0.5,0.14873,0.47714,0
0.5,0.1519,0.47714,0
0.5,0.15506,0.47714,0
0.5,0.15823,0.47714,0
0.5,0.16139,0.47714,0
0.5,0.16456,0.47714,0
0.5,0.16772,0.47714,0
0.5,0.17089,0.47714,0
0.5,0.17405,0.47714,0
0.5,0.17722,0.47714,0
0.5,0.18038,0.47714,0
0.5,0.18354,0.47714,0
0.5,0.18671,0.47714,0
0.5,0.18987,0.47714,0
0.5,0.19304,0.47714,0
0.5,0.1962,0.47714,0
0.5,0.19937,0.47714,0
0.5,0.20253,0.47714,0
0.5,0.2057,0.47714,0
0.5,0.20886,0.47714,0
0.5,0.21203,0.47714,0
0.5,0.21519,0.47714,0
0.5,0.21835,0.47714,0
0.5,0.22152,0.47714,0
0.5,0.22468,0.47714,0
0.5,0.22785,0.47714,0
0.5,0.23101,0.47714,0
0.5,0.23418,0.47714,0
0.5,0.23734,0.47714,0
0.5,0.24051,0.47714,0
0.5,0.24367,0.47714,0
0.5,0.24684,0.47714,0
0.5,0.25,0.47714,0
0.5,0.25316,0.47714,0
0.5,0.25633,0.47714,0
0.5,0.25949,0.47714,0
0.5,0.26266,0.47713,0
0.5,0.26582,0.47713,0
0.5,0.26899,0.47713,0
0.5,0.27215,0.47713,0
0.5,0.27532,0.47713,0
0.5,0.27848,0.47713,0
0.5,0.28165,0.47713,0
0.5,0.28481,0.47713,0
0.5,0.28797,0.47713,0
0.5,0.29114,0.47713,0
0.5,0.2943,0.47713,0
0.5,0.29747,0.47713,0
0.5,0.30063,0.47713,0
0.5,0.3038,0.47713,0
0.5,0.30696,0.47713,0
0.5,0.31013,0.47713,0
0.5,0.31329,0.47713,0
0.5,0.31646,0.47713,0
0.5,0.31962,0.47713,0
0.5,0.32278,0.47713,0
0.5,0.32595,0.47713,0
0.5,0.32911,0.47713,0
0.5,0.33228,0.47713,0
0.5,0.33544,0.47713,0
0.5,0.33861,0.47713,0
0.5,0.34177,0.47713,0
0.5,0.34494,0.47713,0
0.5,0.3481,0.47713,0
0.5,0.35127,0.47713,0
0.5,0.35443,0.47713,0
0.5,0.35759,0.47713,0
0.5,0.36076,0.47712,0
0.5,0.36392,0.47712,0
0.5,0.36709,0.47712,0
0.5,0.37025,0.47712,0
0.5,0.37342,0.47712,0
0.5,0.37658,0.47712,0
0.5,0.37975,0.47712,0
0.5,0.38291,0.47712,0
0.5,0.38608,0.47712,0
0.5,0.38924,0.47712,0
0.5,0.39241,0.47712,0
0.5,0.39557,0.47712,0
0.5,0.39873,0.47712,0
0.5,0.4019,0.47712,0
0.5,0.40506,0.47712,0
0.5,0.40823,0.47712,0
0.5,0.41139,0.47712,0
0.5,0.41456,0.47712,0
0.5,0.41772,0.47712,0
0.5,0.42089,0.47712,0
0.5,0.42405,0.47712,0
0.5,0.42722,0.47712,0
0.5,0.43038,0.47712,0
0.5,0.43354,0.47712,0
0.5,0.43671,0.47711,0
0.5,0.43987,0.47711,0
0.5,0.44304,0.47711,0
0.5,0.4462,0.47711,0
0.5,0.44937,0.47711,0
0.5,0.45253,0.47711,0
0.5,0.4557,0.47711,0
0.5,0.45886,0.4771,0
0.5,0.46203,0.4771,0
0.5,0.46519,0.4771,0
0.5,0.46835,0.47709,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47709,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47708,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47708,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47762,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47749,0
0.5,0.57278,0.4774,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47706,0
0.5,0.58544,0.47697,0
0.5,0.58861,0.4769,0
0.5,0.59177,0.47688,0
0.5,0.59494,0.4769,0
0.5,0.5981,0.47695,0
0.5,0.60127,0.47702,0
0.5,0.60443,0.4771,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47733,0
0.5,0.61709,0.4774,0
0.5,0.62025,0.47747,0
0.5,0.62342,0.47753,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47766,0
0.5,0.63608,0.47769,0
0.5,0.63924,0.47772,0
0.5,0.64241,0.47774,0
0.5,0.64557,0.47776,0
0.5,0.64873,0.47777,0
0.5,0.6519,0.47777,0
0.5,0.65506,0.47777,0
0.5,0.65823,0.47775,0
0.5,0.66139,0.47773,0
0.5,0.66456,0.47768,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47754,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47735,0
0.5,0.68038,0.47725,0
0.5,0.68354,0.47717,0
0.5,0.68671,0.47712,0
0.5,0.68987,0.47712,0
0.5,0.69304,0.47715,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47734,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.47759,0
0.5,0.71835,0.47764,0
0.5,0.72152,0.47769,0
0.5,0.72468,0.47773,0
0.5,0.72785,0.47777,0
0.5,0.73101,0.4778,0
0.5,0.73418,0.47782,0
0.5,0.73734,0.47785,0
0.5,0.73769,0.47785,0
0.5,0.75683,0.47785,0
0.5,0.75949,0.47783,0
0.5,0.76266,0.4778,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47775,0
0.5,0.77215,0.47774,0
0.5,0.77532,0.47774,0
0.5,0.77848,0.47775,0
0.5,0.78165,0.47775,0
0.5,0.78481,0.47777,0
0.5,0.78797,0.47778,0
0.5,0.79114,0.4778,0
0.5,0.7943,0.47782,0
0.5,0.79747,0.47784,0
0.5,0.79919,0.47785,0
0.5,0.90349,0.47785,0
0.5,0.90506,0.47783,0
0.5,0.90823,0.47778,0
0.5,0.91139,0.47771,0
0.5,0.91456,0.47762,0
0.5,0.91772,0.47749,0
0.5,0.92089,0.47732,0
0.5,0.92405,0.47713,0
0.5,0.92722,0.4769,0
0.5,0.93038,0.47666,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47612,0
0.5,0.93987,0.47583,0
0.5,0.94304,0.47552,0
0.5,0.9462,0.47518,0
0.5,0.94937,0.4748,0
0.5,0,0.47984,0
0.5,0.0031646,0.47936,0
0.5,0.0063291,0.47894,0
0.5,0.0094937,0.47858,0
0.5,0.012658,0.47828,0
0.5,0.015823,0.47802,0
0.5,0.74051,0.47786,0
0.5,0.74367,0.47787,0
0.5,0.74684,0.47788,0
0.5,0.75,0.47788,0
0.5,0.75316,0.47787,0
0.5,0.75633,0.47785,0
0.5,0.80063,0.47786,0
0.5,0.8038,0.47788,0
0.5,0.80696,0.4779,0
0.5,0.81013,0.47791,0
0.5,0.81329,0.47793,0
0.5,0.81646,0.47794,0
0.5,0.81962,0.47795,0
0.5,0.82278,0.47796,0
0.5,0.82595,0.47796,0
0.5,0.82911,0.47795,0
0.5,0.83228,0.47794,0
0.5,0.83544,0.47792,0
0.5,0.83861,0.47791,0
0.5,0.84177,0.47789,0
0.5,0.84494,0.47788,0
0.5,0.8481,0.47788,0
0.5,0.85127,0.47787,0
0.5,0.85443,0.47787,0
0.5,0.85759,0.47787,0
0.5,0.86076,0.47787,0
0.5,0.86392,0.47787,0
0.5,0.86709,0.47787,0
0.5,0.87025,0.47788,0
0.5,0.87342,0.47788,0
0.5,0.87658,0.47789,0
0.5,0.87975,0.4779,0
0.5,0.88291,0.4779,0
0.5,0.88608,0.47791,0
0.5,0.88924,0.47791,0
0.5,0.89241,0.47791,0
0.5,0.89557,0.4779,0
0.5,0.89873,0.47789,0
0.5,0.9019,0.47786,0
0.5,0.0031646,0.52062,0
0.5,0,0.52014,0
0.5,0.0063291,0.52104,0
0.5,0.0094937,0.5214,0
0.5,0.012658,0.52171,0
0.5,0.015823,0.52197,0
0.5,0.018475,0.52215,0
0.5,0.73734,0.52215,0
0.5,0.73669,0.52215,0
0.5,0.74051,0.52213,0
0.5,0.74367,0.52212,0
0.5,0.74684,0.52211,0
0.5,0.75,0.52212,0
0.5,0.75316,0.52213,0
0.5,0.75633,0.52214,0
0.5,0.75751,0.52215,0
0.5,0.80063,0.52214,0
0.5,0.79849,0.52215,0
0.5,0.8038,0.52212,0
0.5,0.80696,0.5221,0
0.5,0.81013,0.52208,0
0.5,0.81329,0.52206,0
0.5,0.81646,0.52205,0
0.5,0.81962,0.52204,0
0.5,0.82278,0.52204,0
0.5,0.82595,0.52204,0
0.5,0.82911,0.52204,0
0.5,0.83228,0.52206,0
0.5,0.83544,0.52207,0
0.5,0.83861,0.52209,0
0.5,0.84177,0.52211,0
0.5,0.84494,0.52212,0
0.5,0.8481,0.52212,0
0.5,0.85127,0.52213,0
0.5,0.85443,0.52213,0
0.5,0.85759,0.52213,0
0.5,0.86076,0.52213,0
0.5,0.86392,0.52213,0
0.5,0.86709,0.52212,0
0.5,0.87025,0.52212,0
0.5,0.87342,0.52211,0
0.5,0.87658,0.52211,0
0.5,0.87975,0.5221,0
0.5,0.88291,0.52209,0
0.5,0.88608,0.52209,0
0.5,0.88924,0.52209,0
0.5,0.89241,0.52209,0
0.5,0.89557,0.5221,0
0.5,0.89873,0.52211,0
0.5,0.9019,0.52213,0
0.5,0.90406,0.52215,0
0.5,0.018987,0.52219,0
0.5,0.022152,0.52237,0
0.5,0.025316,0.52251,0
0.5,0.028481,0.52261,0
0.5,0.031646,0.52269,0
0.5,0.03481,0.52275,0
0.5,0.037975,0.52279,0
0.5,0.041139,0.52281,0
0.5,0.044304,0.52283,0
0.5,0.047468,0.52285,0
0.5,0.050633,0.52286,0
0.5,0.053797,0.52286,0
0.5,0.056962,0.52286,0
0.5,0.060127,0.52287,0
0.5,0.063291,0.52287,0
0.5,0.066456,0.52287,0
0.5,0.06962,0.52287,0
0.5,0.072785,0.52286,0
0.5,0.075949,0.52286,0
0.5,0.079114,0.52286,0
0.5,0.082278,0.52286,0
0.5,0.085443,0.52286,0
0.5,0.088608,0.52286,0
0.5,0.091772,0.52286,0
0.5,0.094937,0.52286,0
0.5,0.098101,0.52286,0
0.5,0.10127,0.52286,0
0.5,0.10443,0.52286,0
0.5,0.10759,0.52286,0
0.5,0.11076,0.52286,0
0.5,0.11392,0.52286,0
0.5,0.11709,0.52286,0
0.5,0.12025,0.52286,0
0.5,0.12342,0.52286,0
0.5,0.12658,0.52286,0
0.5,0.12975,0.52286,0
0.5,0.13291,0.52286,0
0.5,0.13608,0.52286,0
0.5,0.13924,0.52286,0
0.5,0.14241,0.52286,0
0.5,0.14557,0.52286,0
0.5,0.14873,0.52286,0
0.5,0.1519,0.52286,0
0.5,0.15506,0.52286,0
0.5,0.15823,0.52286,0
0.5,0.16139,0.52286,0
0.5,0.16456,0.52286,0
0.5,0.16772,0.52286,0
0.5,0.17089,0.52286,0
0.5,0.17405,0.52286,0
0.5,0.17722,0.52286,0
0.5,0.18038,0.52286,0
0.5,0.18354,0.52286,0
0.5,0.18671,0.52286,0
0.5,0.18987,0.52286,0
0.5,0.19304,0.52286,0
0.5,0.1962,0.52286,0
0.5,0.19937,0.52286,0
0.5,0.20253,0.52286,0
0.5,0.2057,0.52286,0
0.5,0.20886,0.52286,0
0.5,0.21203,0.52286,0
0.5,0.21519,0.52286,0
0.5,0.21835,0.52286,0
0.5,0.22152,0.52286,0
0.5,0.22468,0.52286,0
0.5,0.22785,0.52286,0
0.5,0.23101,0.52286,0
0.5,0.23418,0.52286,0
0.5,0.23734,0.52286,0
0.5,0.24051,0.52286,0
0.5,0.24367,0.52286,0
0.5,0.24684,0.52286,0
0.5,0.25,0.52286,0
0.5,0.25316,0.52286,0
0.5,0.25633,0.52286,0
0.5,0.25949,0.52286,0
0.5,0.26266,0.52287,0
0.5,0.26582,0.52287,0
0.5,0.26899,0.52287,0
0.5,0.27215,0.52287,0
0.5,0.27532,0.52287,0
0.5,0.27848,0.52287,0
0.5,0.28165,0.52287,0
0.5,0.28481,0.52287,0
0.5,0.28797,0.52287,0
0.5,0.29114,0.52287,0
0.5,0.2943,0.52287,0
0.5,0.29747,0.52287,0
0.5,0.30063,0.52287,0
0.5,0.3038,0.52287,0
0.5,0.30696,0.52287,0
0.5,0.31013,0.52287,0
0.5,0.31329,0.52287,0
0.5,0.31646,0.52287,0
0.5,0.31962,0.52287,0
0.5,0.32278,0.52287,0
0.5,0.32595,0.52287,0
0.5,0.32911,0.52287,0
0.5,0.33228,0.52287,0
0.5,0.33544,0.52287,0
0.5,0.33861,0.52287,0
0.5,0.34177,0.52287,0
0.5,0.34494,0.52287,0
0.5,0.3481,0.52287,0
0.5,0.35127,0.52287,0
0.5,0.35443,0.52287,0
0.5,0.35759,0.52287,0
0.5,0.36076,0.52288,0
0.5,0.36392,0.52288,0
0.5,0.36709,0.52288,0
0.5,0.37025,0.52288,0
0.5,0.37342,0.52288,0
0.5,0.37658,0.52288,0
0.5,0.37975,0.52288,0
0.5,0.38291,0.52288,0
0.5,0.38608,0.52288,0
0.5,0.38924,0.52288,0
0.5,0.39241,0.52288,0
0.5,0.39557,0.52288,0
0.5,0.39873,0.52288,0
0.5,0.4019,0.52288,0
0.5,0.40506,0.52288,0
0.5,0.40823,0.52288,0
0.5,0.41139,0.52288,0
0.5,0.41456,0.52288,0
0.5,0.41772,0.52288,0
0.5,0.42089,0.52288,0
0.5,0.42405,0.52288,0
0.5,0.42722,0.52288,0
0.5,0.43038,0.52288,0
0.5,0.43354,0.52288,0
0.5,0.43671,0.52289,0
0.5,0.43987,0.52289,0
0.5,0.44304,0.52289,0
0.5,0.4462,0.52289,0
0.5,0.44937,0.52289,0
0.5,0.45253,0.52289,0
0.5,0.4557,0.52289,0
0.5,0.45886,0.5229,0
0.5,0.46203,0.5229,0
0.5,0.46519,0.5229,0
0.5,0.46835,0.52291,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52291,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52292,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52292,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52243,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.5226,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52282,0
0.5,0.58228,0.52293,0
0.5,0.58544,0.52303,0
0.5,0.58861,0.5231,0
0.5,0.59177,0.52312,0
0.5,0.59494,0.5231,0
0.5,0.5981,0.52305,0
0.5,0.60127,0.52298,0
0.5,0.60443,0.5229,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52274,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52253,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52233,0
0.5,0.63608,0.5223,0
0.5,0.63924,0.52227,0
0.5,0.64241,0.52225,0
0.5,0.64557,0.52223,0
0.5,0.64873,0.52222,0
0.5,0.6519,0.52222,0
0.5,0.65506,0.52223,0
0.5,0.65823,0.52224,0
0.5,0.66139,0.52227,0
0.5,0.66456,0.52231,0
0.5,0.66772,0.52237,0
0.5,0.67089,0.52245,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52265,0
0.5,0.68038,0.52275,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52288,0
0.5,0.68987,0.52288,0
0.5,0.69304,0.52284,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52272,0
0.5,0.70253,0.52265,0
0.5,0.7057,0.52258,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52235,0
0.5,0.72152,0.5223,0
0.5,0.72468,0.52226,0
0.5,0.72785,0.52223,0
0.5,0.73101,0.5222,0
0.5,0.73418,0.52217,0
0.5,0.75949,0.52217,0
0.5,0.76266,0.5222,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52224,0
0.5,0.77215,0.52225,0
0.5,0.77532,0.52225,0
0.5,0.77848,0.52225,0
0.5,0.78165,0.52224,0
0.5,0.78481,0.52223,0
0.5,0.78797,0.52222,0
0.5,0.79114,0.5222,0
0.5,0.7943,0.52218,0
0.5,0.79747,0.52216,0
0.5,0.90506,0.52216,0
0.5,0.90823,0.52221,0
0.5,0.91139,0.52228,0
0.5,0.91456,0.52238,0
0.5,0.91772,0.52251,0
0.5,0.92089,0.52267,0
0.5,0.92405,0.52287,0
0.5,0.92722,0.52309,0
0.5,0.93038,0.52334,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52388,0
0.5,0.93987,0.52417,0
0.5,0.94304,0.52448,0
0.5,0.9462,0.52482,0
0.5,0.94937,0.5252,0
0.5,0.95027,0.52532,0
0.5,0.95253,0.52563,0
0.5,0.9557,0.52612,0
0.5,0.95886,0.52663,0
0.5,0.96203,0.52715,0
0.5,0.96519,0.52764,0
0.5,0.96835,0.52806,0
0.5,0.97152,0.5284,0
0.5,0.97254,0.52848,0
0.5,1,0.52808,0
0.5,0.99712,0.52848,0
0.5,0.97468,0.52867,0
0.5,0.97785,0.52886,0
0.5,0.98101,0.529,0
0.5,0.98418,0.52907,0
0.5,0.98734,0.52908,0
0.5,0.99051,0.52901,0
0.5,0.99367,0.52883,0
0.5,0.99684,0.52853,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97254,0.47152,0
0.5,0.97468,0.47133,0
0.5,0.97785,0.47114,0
0.5,0.98101,0.471,0
0.5,0.98418,0.47093,0
0.5,0.98734,0.47092,0
0.5,0.99051,0.47099,0
0.5,0.99367,0.47117,0
0.5,0.99684,0.47147,0
0.5,0.99713,0.47152,0
0.5,0.95027,0.47468,0
0.5,0.95253,0.47437,0
0.5,0.9557,0.47388,0
0.5,0.95886,0.47337,0
0.5,0.96203,0.47285,0
0.5,0.96519,0.47236,0
0.5,0.96835,0.47194,0
0.5,0.97152,0.4716,0
0.5,1,0.47192,0
0.5,0.018056,0.47785,0
0.5,0.018987,0.47778,0
0.5,0.022152,0.47761,0
0.5,0.025316,0.47748,0
0.5,0.028481,0.47738,0
0.5,0.031646,0.4773,0
0.5,0.03481,0.47725,0
0.5,0.037975,0.47721,0
0.5,0.041139,0.47718,0
0.5,0.044304,0.47716,0
0.5,0.047468,0.47715,0
0.5,0.050633,0.47714,0
0.5,0.053797,0.47713,0
0.5,0.056962,0.47713,0
0.5,0.060127,0.47713,0
0.5,0.063291,0.47713,0
0.5,0.066456,0.47713,0
0.5,0.06962,0.47713,0
0.5,0.072785,0.47713,0
0.5,0.075949,0.47713,0
0.5,0.079114,0.47713,0
0.5,0.082278,0.47713,0
0.5,0.085443,0.47713,0
0.5,0.088608,0.47713,0
0.5,0.091772,0.47713,0
0.5,0.094937,0.47713,0
0.5,0.098101,0.47713,0
0.5,0.10127,0.47713,0
0.5,0.10443,0.47713,0
0.5,0.10759,0.47713,0
0.5,0.11076,0.47713,0
0.5,0.11392,0.47713,0
0.5,0.11709,0.47713,0
0.5,0.12025,0.47713,0
0.5,0.12342,0.47713,0
0.5,0.12658,0.47713,0
0.5,0.12975,0.47713,0
0.5,0.13291,0.47713,0
0.5,0.13608,0.47713,0
0.5,0.13924,0.47713,0
0.5,0.14241,0.47713,0
0.5,0.14557,0.47713,0
0.5,0.14873,0.47713,0
0.5,0.1519,0.47713,0
0.5,0.15506,0.47713,0
0.5,0.15823,0.47713,0
0.5,0.16139,0.47713,0
0.5,0.16456,0.47713,0
0.5,0.16772,0.47713,0
0.5,0.17089,0.47713,0
0.5,0.17405,0.47713,0
0.5,0.17722,0.47713,0
0.5,0.18038,0.47713,0
0.5,0.18354,0.47713,0
0.5,0.18671,0.47713,0
0.5,0.18987,0.47713,0
0.5,0.19304,0.47713,0
0.5,0.1962,0.47713,0
0.5,0.19937,0.47713,0
0.5,0.20253,0.47713,0
0.5,0.2057,0.47713,0
0.5,0.20886,0.47713,0
0.5,0.21203,0.47713,0
0.5,0.21519,0.47713,0
0.5,0.21835,0.47713,0
0.5,0.22152,0.47713,0
0.5,0.22468,0.47713,0
0.5,0.22785,0.47713,0
0.5,0.23101,0.47713,0
0.5,0.23418,0.47713,0
0.5,0.23734,0.47713,0
0.5,0.24051,0.47713,0
0.5,0.24367,0.47713,0
0.5,0.24684,0.47713,0
0.5,0.25,0.47713,0
0.5,0.25316,0.47713,0
0.5,0.25633,0.47713,0
0.5,0.25949,0.47713,0
0.5,0.26266,0.47713,0
0.5,0.26582,0.47713,0
0.5,0.26899,0.47713,0
0.5,0.27215,0.47713,0
0.5,0.27532,0.47713,0
0.5,0.27848,0.47713,0
0.5,0.28165,0.47713,0
0.5,0.28481,0.47713,0
0.5,0.28797,0.47713,0
0.5,0.29114,0.47713,0
0.5,0.2943,0.47713,0
0.5,0.29747,0.47713,0
0.5,0.30063,0.47713,0
0.5,0.3038,0.47713,0
0.5,0.30696,0.47713,0
0.5,0.31013,0.47713,0
0.5,0.31329,0.47713,0
0.5,0.31646,0.47713,0
0.5,0.31962,0.47712,0
0.5,0.32278,0.47712,0
0.5,0.32595,0.47712,0
0.5,0.32911,0.47712,0
0.5,0.33228,0.47712,0
0.5,0.33544,0.47712,0
0.5,0.33861,0.47712,0
0.5,0.34177,0.47712,0
0.5,0.34494,0.47712,0
0.5,0.3481,0.47712,0
0.5,0.35127,0.47712,0
0.5,0.35443,0.47712,0
0.5,0.35759,0.47712,0
0.5,0.36076,0.47712,0
0.5,0.36392,0.47712,0
0.5,0.36709,0.47712,0
0.5,0.37025,0.47712,0
0.5,0.37342,0.47712,0
0.5,0.37658,0.47712,0
0.5,0.37975,0.47712,0
0.5,0.38291,0.47712,0
0.5,0.38608,0.47712,0
0.5,0.38924,0.47712,0
0.5,0.39241,0.47712,0
0.5,0.39557,0.47712,0
0.5,0.39873,0.47712,0
0.5,0.4019,0.47712,0
0.5,0.40506,0.47712,0
0.5,0.40823,0.47712,0
0.5,0.41139,0.47712,0
0.5,0.41456,0.47712,0
0.5,0.41772,0.47712,0
0.5,0.42089,0.47711,0
0.5,0.42405,0.47711,0
0.5,0.42722,0.47711,0
0.5,0.43038,0.47711,0
0.5,0.43354,0.47711,0
0.5,0.43671,0.47711,0
0.5,0.43987,0.47711,0
0.5,0.44304,0.47711,0
0.5,0.4462,0.47711,0
0.5,0.44937,0.47711,0
0.5,0.45253,0.4771,0
0.5,0.4557,0.4771,0
0.5,0.45886,0.4771,0
0.5,0.46203,0.4771,0
0.5,0.46519,0.4771,0
0.5,0.46835,0.47709,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47708,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47708,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47708,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47762,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47749,0
0.5,0.57278,0.4774,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47706,0
0.5,0.58544,0.47697,0
0.5,0.58861,0.4769,0
0.5,0.59177,0.47688,0
0.5,0.59494,0.4769,0
0.5,0.5981,0.47695,0
0.5,0.60127,0.47702,0
0.5,0.60443,0.47709,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47733,0
0.5,0.61709,0.4774,0
0.5,0.62025,0.47747,0
0.5,0.62342,0.47753,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47766,0
0.5,0.63608,0.47769,0
0.5,0.63924,0.47772,0
0.5,0.64241,0.47774,0
0.5,0.64557,0.47776,0
0.5,0.64873,0.47777,0
0.5,0.6519,0.47777,0
0.5,0.65506,0.47776,0
0.5,0.65823,0.47775,0
0.5,0.66139,0.47772,0
0.5,0.66456,0.47768,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47754,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47735,0
0.5,0.68038,0.47725,0
0.5,0.68354,0.47717,0
0.5,0.68671,0.47712,0
0.5,0.68987,0.47712,0
0.5,0.69304,0.47715,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47734,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.47759,0
0.5,0.71835,0.47764,0
0.5,0.72152,0.47769,0
0.5,0.72468,0.47773,0
0.5,0.72785,0.47776,0
0.5,0.73101,0.4778,0
0.5,0.73418,0.47782,0
0.5,0.73734,0.47784,0
0.5,0.73805,0.47785,0
0.5,0.75662,0.47785,0
0.5,0.75949,0.47783,0
0.5,0.76266,0.4778,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47775,0
0.5,0.77215,0.47774,0
0.5,0.77532,0.47774,0
0.5,0.77848,0.47774,0
0.5,0.78165,0.47775,0
0.5,0.78481,0.47776,0
0.5,0.78797,0.47778,0
0.5,0.79114,0.4778,0
0.5,0.7943,0.47781,0
0.5,0.79747,0.47783,0
0.5,0.79949,0.47785,0
0.5,0.90329,0.47785,0
0.5,0.90506,0.47783,0
0.5,0.90823,0.47778,0
0.5,0.91139,0.47771,0
0.5,0.91456,0.47761,0
0.5,0.91772,0.47748,0
0.5,0.92089,0.47732,0
0.5,0.92405,0.47713,0
0.5,0.92722,0.4769,0
0.5,0.93038,0.47666,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47612,0
0.5,0.93987,0.47583,0
0.5,0.94304,0.47552,0
0.5,0.9462,0.47518,0
0.5,0.94937,0.4748,0
0.5,0,0.47976,0
0.5,0.0031646,0.47929,0
0.5,0.0063291,0.47889,0
0.5,0.0094937,0.47854,0
0.5,0.012658,0.47824,0
0.5,0.015823,0.47799,0
0.5,0.74051,0.47786,0
0.5,0.74367,0.47787,0
0.5,0.74684,0.47788,0
0.5,0.75,0.47788,0
0.5,0.75316,0.47787,0
0.5,0.75633,0.47785,0
0.5,0.80063,0.47786,0
0.5,0.8038,0.47788,0
0.5,0.80696,0.47789,0
0.5,0.81013,0.47791,0
0.5,0.81329,0.47793,0
0.5,0.81646,0.47794,0
0.5,0.81962,0.47795,0
0.5,0.82278,0.47796,0
0.5,0.82595,0.47796,0
0.5,0.82911,0.47795,0
0.5,0.83228,0.47794,0
0.5,0.83544,0.47792,0
0.5,0.83861,0.4779,0
0.5,0.84177,0.47789,0
0.5,0.84494,0.47788,0
0.5,0.8481,0.47787,0
0.5,0.85127,0.47787,0
0.5,0.85443,0.47787,0
0.5,0.85759,0.47787,0
0.5,0.86076,0.47787,0
0.5,0.86392,0.47787,0
0.5,0.86709,0.47787,0
0.5,0.87025,0.47788,0
0.5,0.87342,0.47788,0
0.5,0.87658,0.47789,0
0.5,0.87975,0.4779,0
0.5,0.88291,0.4779,0
0.5,0.88608,0.4779,0
0.5,0.88924,0.47791,0
0.5,0.89241,0.4779,0
0.5,0.89557,0.4779,0
0.5,0.89873,0.47788,0
0.5,0.9019,0.47786,0
0.5,0.0031646,0.52069,0
0.5,0,0.52022,0
0.5,0.0063291,0.5211,0
0.5,0.0094937,0.52145,0
0.5,0.012658,0.52175,0
0.5,0.015823,0.522,0
0.5,0.018126,0.52215,0
0.5,0.73734,0.52215,0
0.5,0.73698,0.52215,0
0.5,0.74051,0.52213,0
0.5,0.74367,0.52212,0
0.5,0.74684,0.52212,0
0.5,0.75,0.52212,0
0.5,0.75316,0.52213,0
0.5,0.75633,0.52214,0
0.5,0.7573,0.52215,0
0.5,0.80063,0.52214,0
0.5,0.79879,0.52215,0
0.5,0.8038,0.52212,0
0.5,0.80696,0.5221,0
0.5,0.81013,0.52208,0
0.5,0.81329,0.52207,0
0.5,0.81646,0.52205,0
0.5,0.81962,0.52204,0
0.5,0.82278,0.52204,0
0.5,0.82595,0.52204,0
0.5,0.82911,0.52205,0
0.5,0.83228,0.52206,0
0.5,0.83544,0.52207,0
0.5,0.83861,0.52209,0
0.5,0.84177,0.52211,0
0.5,0.84494,0.52212,0
0.5,0.8481,0.52212,0
0.5,0.85127,0.52213,0
0.5,0.85443,0.52213,0
0.5,0.85759,0.52213,0
0.5,0.86076,0.52213,0
0.5,0.86392,0.52213,0
0.5,0.86709,0.52212,0
0.5,0.87025,0.52212,0
0.5,0.87342,0.52211,0
0.5,0.87658,0.52211,0
0.5,0.87975,0.5221,0
0.5,0.88291,0.5221,0
0.5,0.88608,0.52209,0
0.5,0.88924,0.52209,0
0.5,0.89241,0.52209,0
0.5,0.89557,0.5221,0
0.5,0.89873,0.52211,0
0.5,0.9019,0.52213,0
0.5,0.90385,0.52215,0
0.5,0.018987,0.52221,0
0.5,0.022152,0.52239,0
0.5,0.025316,0.52252,0
0.5,0.028481,0.52262,0
0.5,0.031646,0.5227,0
0.5,0.03481,0.52275,0
0.5,0.037975,0.52279,0
0.5,0.041139,0.52282,0
0.5,0.044304,0.52284,0
0.5,0.047468,0.52285,0
0.5,0.050633,0.52286,0
0.5,0.053797,0.52287,0
0.5,0.056962,0.52287,0
0.5,0.060127,0.52287,0
0.5,0.063291,0.52287,0
0.5,0.066456,0.52287,0
0.5,0.06962,0.52287,0
0.5,0.072785,0.52287,0
0.5,0.075949,0.52287,0
0.5,0.079114,0.52287,0
0.5,0.082278,0.52287,0
0.5,0.085443,0.52287,0
0.5,0.088608,0.52287,0
0.5,0.091772,0.52287,0
0.5,0.094937,0.52287,0
0.5,0.098101,0.52287,0
0.5,0.10127,0.52287,0
0.5,0.10443,0.52287,0
0.5,0.10759,0.52287,0
0.5,0.11076,0.52287,0
0.5,0.11392,0.52287,0
0.5,0.11709,0.52287,0
0.5,0.12025,0.52287,0
0.5,0.12342,0.52287,0
0.5,0.12658,0.52287,0
0.5,0.12975,0.52287,0
0.5,0.13291,0.52287,0
0.5,0.13608,0.52287,0
0.5,0.13924,0.52287,0
0.5,0.14241,0.52287,0
0.5,0.14557,0.52287,0
0.5,0.14873,0.52287,0
0.5,0.1519,0.52287,0
0.5,0.15506,0.52287,0
0.5,0.15823,0.52287,0
0.5,0.16139,0.52287,0
0.5,0.16456,0.52287,0
0.5,0.16772,0.52287,0
0.5,0.17089,0.52287,0
0.5,0.17405,0.52287,0
0.5,0.17722,0.52287,0
0.5,0.18038,0.52287,0
0.5,0.18354,0.52287,0
0.5,0.18671,0.52287,0
0.5,0.18987,0.52287,0
0.5,0.19304,0.52287,0
0.5,0.1962,0.52287,0
0.5,0.19937,0.52287,0
0.5,0.20253,0.52287,0
0.5,0.2057,0.52287,0
0.5,0.20886,0.52287,0
0.5,0.21203,0.52287,0
0.5,0.21519,0.52287,0
0.5,0.21835,0.52287,0
0.5,0.22152,0.52287,0
0.5,0.22468,0.52287,0
0.5,0.22785,0.52287,0
0.5,0.23101,0.52287,0
0.5,0.23418,0.52287,0
0.5,0.23734,0.52287,0
0.5,0.24051,0.52287,0
0.5,0.24367,0.52287,0
0.5,0.24684,0.52287,0
0.5,0.25,0.52287,0
0.5,0.25316,0.52287,0
0.5,0.25633,0.52287,0
0.5,0.25949,0.52287,0
0.5,0.26266,0.52287,0
0.5,0.26582,0.52287,0
0.5,0.26899,0.52287,0
0.5,0.27215,0.52287,0
0.5,0.27532,0.52287,0
0.5,0.27848,0.52287,0
0.5,0.28165,0.52287,0
0.5,0.28481,0.52287,0
0.5,0.28797,0.52287,0
0.5,0.29114,0.52287,0
0.5,0.2943,0.52287,0
0.5,0.29747,0.52287,0
0.5,0.30063,0.52287,0
0.5,0.3038,0.52287,0
0.5,0.30696,0.52287,0
0.5,0.31013,0.52287,0
0.5,0.31329,0.52287,0
0.5,0.31646,0.52288,0
0.5,0.31962,0.52288,0
0.5,0.32278,0.52288,0
0.5,0.32595,0.52288,0
0.5,0.32911,0.52288,0
0.5,0.33228,0.52288,0
0.5,0.33544,0.52288,0
0.5,0.33861,0.52288,0
0.5,0.34177,0.52288,0
0.5,0.34494,0.52288,0
0.5,0.3481,0.52288,0
0.5,0.35127,0.52288,0
0.5,0.35443,0.52288,0
0.5,0.35759,0.52288,0
0.5,0.36076,0.52288,0
0.5,0.36392,0.52288,0
0.5,0.36709,0.52288,0
0.5,0.37025,0.52288,0
0.5,0.37342,0.52288,0
0.5,0.37658,0.52288,0
0.5,0.37975,0.52288,0
0.5,0.38291,0.52288,0
0.5,0.38608,0.52288,0
0.5,0.38924,0.52288,0
0.5,0.39241,0.52288,0
0.5,0.39557,0.52288,0
0.5,0.39873,0.52288,0
0.5,0.4019,0.52288,0
0.5,0.40506,0.52288,0
0.5,0.40823,0.52288,0
0.5,0.41139,0.52288,0
0.5,0.41456,0.52288,0
0.5,0.41772,0.52288,0
0.5,0.42089,0.52289,0
0.5,0.42405,0.52289,0
0.5,0.42722,0.52289,0
0.5,0.43038,0.52289,0
0.5,0.43354,0.52289,0
0.5,0.43671,0.52289,0
0.5,0.43987,0.52289,0
0.5,0.44304,0.52289,0
0.5,0.4462,0.52289,0
0.5,0.44937,0.52289,0
0.5,0.45253,0.5229,0
0.5,0.4557,0.5229,0
0.5,0.45886,0.5229,0
0.5,0.46203,0.5229,0
0.5,0.46519,0.52291,0
0.5,0.46835,0.52291,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52292,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52292,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52292,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52243,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.5226,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52282,0
0.5,0.58228,0.52293,0
0.5,0.58544,0.52303,0
0.5,0.58861,0.5231,0
0.5,0.59177,0.52312,0
0.5,0.59494,0.5231,0
0.5,0.5981,0.52305,0
0.5,0.60127,0.52298,0
0.5,0.60443,0.5229,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52274,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52253,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52233,0
0.5,0.63608,0.5223,0
0.5,0.63924,0.52227,0
0.5,0.64241,0.52225,0
0.5,0.64557,0.52223,0
0.5,0.64873,0.52222,0
0.5,0.6519,0.52222,0
0.5,0.65506,0.52223,0
0.5,0.65823,0.52224,0
0.5,0.66139,0.52227,0
0.5,0.66456,0.52231,0
0.5,0.66772,0.52238,0
0.5,0.67089,0.52245,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52265,0
0.5,0.68038,0.52275,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52288,0
0.5,0.68987,0.52288,0
0.5,0.69304,0.52284,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52272,0
0.5,0.70253,0.52265,0
0.5,0.7057,0.52259,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52235,0
0.5,0.72152,0.52231,0
0.5,0.72468,0.52227,0
0.5,0.72785,0.52223,0
0.5,0.73101,0.5222,0
0.5,0.73418,0.52217,0
0.5,0.75949,0.52217,0
0.5,0.76266,0.5222,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52225,0
0.5,0.77215,0.52225,0
0.5,0.77532,0.52226,0
0.5,0.77848,0.52225,0
0.5,0.78165,0.52224,0
0.5,0.78481,0.52223,0
0.5,0.78797,0.52222,0
0.5,0.79114,0.5222,0
0.5,0.7943,0.52218,0
0.5,0.79747,0.52216,0
0.5,0.90506,0.52216,0
0.5,0.90823,0.52221,0
0.5,0.91139,0.52228,0
0.5,0.91456,0.52238,0
0.5,0.91772,0.52251,0
0.5,0.92089,0.52267,0
0.5,0.92405,0.52287,0
0.5,0.92722,0.52309,0
0.5,0.93038,0.52334,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52388,0
0.5,0.93987,0.52417,0
0.5,0.94304,0.52448,0
0.5,0.9462,0.52482,0
0.5,0.94937,0.5252,0
0.5,0.95027,0.52532,0
0.5,0.95253,0.52563,0
0.5,0.9557,0.52612,0
0.5,0.95886,0.52663,0
0.5,0.96203,0.52715,0
0.5,0.96519,0.52764,0
0.5,0.96835,0.52806,0
0.5,0.97152,0.5284,0
0.5,0.97254,0.52848,0
0.5,1,0.52808,0
0.5,0.99712,0.52848,0
0.5,0.97468,0.52867,0
0.5,0.97785,0.52886,0
0.5,0.98101,0.529,0
0.5,0.98418,0.52907,0
0.5,0.98734,0.52908,0
0.5,0.99051,0.52901,0
0.5,0.99367,0.52883,0
0.5,0.99684,0.52853,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97254,0.47152,0
0.5,0.97468,0.47133,0
0.5,0.97785,0.47114,0
0.5,0.98101,0.471,0
0.5,0.98418,0.47093,0
0.5,0.98734,0.47092,0
0.5,0.99051,0.47099,0
0.5,0.99367,0.47117,0
0.5,0.99684,0.47147,0
0.5,0.99713,0.47152,0
0.5,0.95027,0.47468,0
0.5,0.95253,0.47437,0
0.5,0.9557,0.47388,0
0.5,0.95886,0.47337,0
0.5,0.96203,0.47285,0
0.5,0.96519,0.47236,0
0.5,0.96835,0.47194,0
0.5,0.97152,0.4716,0
0.5,1,0.47192,0
0.5,0.017615,0.47785,0
0.5,0.018987,0.47776,0
0.5,0.022152,0.47759,0
0.5,0.025316,0.47746,0
0.5,0.028481,0.47736,0
0.5,0.031646,0.47729,0
0.5,0.03481,0.47724,0
0.5,0.037975,0.4772,0
0.5,0.041139,0.47717,0
0.5,0.044304,0.47715,0
0.5,0.047468,0.47714,0
0.5,0.050633,0.47713,0
0.5,0.053797,0.47712,0
0.5,0.056962,0.47712,0
0.5,0.060127,0.47712,0
0.5,0.063291,0.47712,0
0.5,0.066456,0.47712,0
0.5,0.06962,0.47712,0
0.5,0.072785,0.47712,0
0.5,0.075949,0.47712,0
0.5,0.079114,0.47712,0
0.5,0.082278,0.47712,0
0.5,0.085443,0.47712,0
0.5,0.088608,0.47712,0
0.5,0.091772,0.47712,0
0.5,0.094937,0.47712,0
0.5,0.098101,0.47712,0
0.5,0.10127,0.47712,0
0.5,0.10443,0.47712,0
0.5,0.10759,0.47712,0
0.5,0.11076,0.47712,0
0.5,0.11392,0.47712,0
0.5,0.11709,0.47712,0
0.5,0.12025,0.47712,0
0.5,0.12342,0.47712,0
0.5,0.12658,0.47712,0
0.5,0.12975,0.47712,0
0.5,0.13291,0.47712,0
0.5,0.13608,0.47712,0
0.5,0.13924,0.47712,0
0.5,0.14241,0.47712,0
0.5,0.14557,0.47712,0
0.5,0.14873,0.47712,0
0.5,0.1519,0.47712,0
0.5,0.15506,0.47712,0
0.5,0.15823,0.47712,0
0.5,0.16139,0.47712,0
0.5,0.16456,0.47712,0
0.5,0.16772,0.47712,0
0.5,0.17089,0.47712,0
0.5,0.17405,0.47712,0
0.5,0.17722,0.47712,0
0.5,0.18038,0.47712,0
0.5,0.18354,0.47712,0
0.5,0.18671,0.47712,0
0.5,0.18987,0.47712,0
0.5,0.19304,0.47712,0
0.5,0.1962,0.47712,0
0.5,0.19937,0.47712,0
0.5,0.20253,0.47712,0
0.5,0.2057,0.47712,0
0.5,0.20886,0.47712,0
0.5,0.21203,0.47712,0
0.5,0.21519,0.47712,0
0.5,0.21835,0.47712,0
0.5,0.22152,0.47712,0
0.5,0.22468,0.47712,0
0.5,0.22785,0.47712,0
0.5,0.23101,0.47712,0
0.5,0.23418,0.47712,0
0.5,0.23734,0.47712,0
0.5,0.24051,0.47712,0
0.5,0.24367,0.47712,0
0.5,0.24684,0.47712,0
0.5,0.25,0.47712,0
0.5,0.25316,0.47712,0
0.5,0.25633,0.47712,0
0.5,0.25949,0.47712,0
0.5,0.26266,0.47712,0
0.5,0.26582,0.47712,0
0.5,0.26899,0.47712,0
0.5,0.27215,0.47712,0
0.5,0.27532,0.47712,0
0.5,0.27848,0.47712,0
0.5,0.28165,0.47712,0
0.5,0.28481,0.47712,0
0.5,0.28797,0.47712,0
0.5,0.29114,0.47712,0
0.5,0.2943,0.47712,0
0.5,0.29747,0.47712,0
0.5,0.30063,0.47712,0
0.5,0.3038,0.47712,0
0.5,0.30696,0.47712,0
0.5,0.31013,0.47712,0
0.5,0.31329,0.47712,0
0.5,0.31646,0.47712,0
0.5,0.31962,0.47712,0
0.5,0.32278,0.47712,0
0.5,0.32595,0.47712,0
0.5,0.32911,0.47712,0
0.5,0.33228,0.47712,0
0.5,0.33544,0.47712,0
0.5,0.33861,0.47712,0
0.5,0.34177,0.47712,0
0.5,0.34494,0.47712,0
0.5,0.3481,0.47712,0
0.5,0.35127,0.47712,0
0.5,0.35443,0.47712,0
0.5,0.35759,0.47712,0
0.5,0.36076,0.47712,0
0.5,0.36392,0.47712,0
0.5,0.36709,0.47712,0
0.5,0.37025,0.47712,0
0.5,0.37342,0.47712,0
0.5,0.37658,0.47711,0
0.5,0.37975,0.47711,0
0.5,0.38291,0.47711,0
0.5,0.38608,0.47711,0
0.5,0.38924,0.47711,0
0.5,0.39241,0.47711,0
0.5,0.39557,0.47711,0
0.5,0.39873,0.47711,0
0.5,0.4019,0.47711,0
0.5,0.40506,0.47711,0
0.5,0.40823,0.47711,0
0.5,0.41139,0.47711,0
0.5,0.41456,0.47711,0
0.5,0.41772,0.47711,0
0.5,0.42089,0.47711,0
0.5,0.42405,0.47711,0
0.5,0.42722,0.47711,0
0.5,0.43038,0.47711,0
0.5,0.43354,0.47711,0
0.5,0.43671,0.47711,0
0.5,0.43987,0.47711,0
0.5,0.44304,0.4771,0
0.5,0.4462,0.4771,0
0.5,0.44937,0.4771,0
0.5,0.45253,0.4771,0
0.5,0.4557,0.4771,0
0.5,0.45886,0.4771,0
0.5,0.46203,0.47709,0
0.5,0.46519,0.47709,0
0.5,0.46835,0.47709,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47708,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47707,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47708,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47762,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47749,0
0.5,0.57278,0.4774,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47706,0
0.5,0.58544,0.47697,0
0.5,0.58861,0.4769,0
0.5,0.59177,0.47688,0
0.5,0.59494,0.4769,0
0.5,0.5981,0.47695,0
0.5,0.60127,0.47702,0
0.5,0.60443,0.47709,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47733,0
0.5,0.61709,0.4774,0
0.5,0.62025,0.47747,0
0.5,0.62342,0.47752,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47766,0
0.5,0.63608,0.47769,0
0.5,0.63924,0.47772,0
0.5,0.64241,0.47774,0
0.5,0.64557,0.47776,0
0.5,0.64873,0.47777,0
0.5,0.6519,0.47777,0
0.5,0.65506,0.47776,0
0.5,0.65823,0.47775,0
0.5,0.66139,0.47772,0
0.5,0.66456,0.47768,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47754,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47734,0
0.5,0.68038,0.47725,0
0.5,0.68354,0.47717,0
0.5,0.68671,0.47712,0
0.5,0.68987,0.47712,0
0.5,0.69304,0.47715,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47734,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.47759,0
0.5,0.71835,0.47764,0
0.5,0.72152,0.47769,0
0.5,0.72468,0.47773,0
0.5,0.72785,0.47776,0
0.5,0.73101,0.47779,0
0.5,0.73418,0.47782,0
0.5,0.73734,0.47784,0
0.5,0.7384,0.47785,0
0.5,0.7564,0.47785,0
0.5,0.75949,0.47782,0
0.5,0.76266,0.4778,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47775,0
0.5,0.77215,0.47774,0
0.5,0.77532,0.47774,0
0.5,0.77848,0.47774,0
0.5,0.78165,0.47775,0
0.5,0.78481,0.47776,0
0.5,0.78797,0.47778,0
0.5,0.79114,0.47779,0
0.5,0.7943,0.47781,0
0.5,0.79747,0.47783,0
0.5,0.79978,0.47785,0
0.5,0.9031,0.47785,0
0.5,0.90506,0.47783,0
0.5,0.90823,0.47778,0
0.5,0.91139,0.47771,0
0.5,0.91456,0.47761,0
0.5,0.91772,0.47748,0
0.5,0.92089,0.47732,0
0.5,0.92405,0.47713,0
0.5,0.92722,0.4769,0
0.5,0.93038,0.47666,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47612,0
0.5,0.93987,0.47583,0
0.5,0.94304,0.47552,0
0.5,0.9462,0.47518,0
0.5,0.94937,0.4748,0
0.5,0,0.47967,0
0.5,0.0031646,0.47921,0
0.5,0.0063291,0.47882,0
0.5,0.0094937,0.47848,0
0.5,0.012658,0.4782,0
0.5,0.015823,0.47796,0
0.5,0.74051,0.47786,0
0.5,0.74367,0.47787,0
0.5,0.74684,0.47788,0
0.5,0.75,0.47787,0
0.5,0.75316,0.47787,0
0.5,0.75633,0.47785,0
0.5,0.80063,0.47785,0
0.5,0.8038,0.47787,0
0.5,0.80696,0.47789,0
0.5,0.81013,0.47791,0
0.5,0.81329,0.47793,0
0.5,0.81646,0.47794,0
0.5,0.81962,0.47795,0
0.5,0.82278,0.47795,0
0.5,0.82595,0.47795,0
0.5,0.82911,0.47795,0
0.5,0.83228,0.47794,0
0.5,0.83544,0.47792,0
0.5,0.83861,0.4779,0
0.5,0.84177,0.47789,0
0.5,0.84494,0.47788,0
0.5,0.8481,0.47787,0
0.5,0.85127,0.47787,0
0.5,0.85443,0.47787,0
0.5,0.85759,0.47786,0
0.5,0.86076,0.47787,0
0.5,0.86392,0.47787,0
0.5,0.86709,0.47787,0
0.5,0.87025,0.47788,0
0.5,0.87342,0.47788,0
0.5,0.87658,0.47789,0
0.5,0.87975,0.47789,0
0.5,0.88291,0.4779,0
0.5,0.88608,0.4779,0
0.5,0.88924,0.4779,0
0.5,0.89241,0.4779,0
0.5,0.89557,0.47789,0
0.5,0.89873,0.47788,0
0.5,0.9019,0.47786,0
0.5,0.0031646,0.52077,0
0.5,0,0.52031,0
0.5,0.0063291,0.52117,0
0.5,0.0094937,0.5215,0
0.5,0.012658,0.52179,0
0.5,0.015823,0.52203,0
0.5,0.0177,0.52215,0
0.5,0.73734,0.52215,0
0.5,0.73725,0.52215,0
0.5,0.74051,0.52213,0
0.5,0.74367,0.52212,0
0.5,0.74684,0.52212,0
0.5,0.75,0.52212,0
0.5,0.75316,0.52213,0
0.5,0.75633,0.52215,0
0.5,0.75708,0.52215,0
0.5,0.80063,0.52214,0
0.5,0.79908,0.52215,0
0.5,0.8038,0.52212,0
0.5,0.80696,0.5221,0
0.5,0.81013,0.52208,0
0.5,0.81329,0.52207,0
0.5,0.81646,0.52206,0
0.5,0.81962,0.52205,0
0.5,0.82278,0.52204,0
0.5,0.82595,0.52204,0
0.5,0.82911,0.52205,0
0.5,0.83228,0.52206,0
0.5,0.83544,0.52208,0
0.5,0.83861,0.52209,0
0.5,0.84177,0.52211,0
0.5,0.84494,0.52212,0
0.5,0.8481,0.52212,0
0.5,0.85127,0.52213,0
0.5,0.85443,0.52213,0
0.5,0.85759,0.52213,0
0.5,0.86076,0.52213,0
0.5,0.86392,0.52213,0
0.5,0.86709,0.52213,0
0.5,0.87025,0.52212,0
0.5,0.87342,0.52212,0
0.5,0.87658,0.52211,0
0.5,0.87975,0.5221,0
0.5,0.88291,0.5221,0
0.5,0.88608,0.52209,0
0.5,0.88924,0.52209,0
0.5,0.89241,0.52209,0
0.5,0.89557,0.5221,0
0.5,0.89873,0.52211,0
0.5,0.9019,0.52213,0
0.5,0.90366,0.52215,0
0.5,0.018987,0.52224,0
0.5,0.022152,0.52241,0
0.5,0.025316,0.52254,0
0.5,0.028481,0.52264,0
0.5,0.031646,0.52271,0
0.5,0.03481,0.52276,0
0.5,0.037975,0.5228,0
0.5,0.041139,0.52283,0
0.5,0.044304,0.52285,0
0.5,0.047468,0.52286,0
0.5,0.050633,0.52287,0
0.5,0.053797,0.52288,0
0.5,0.056962,0.52288,0
0.5,0.060127,0.52288,0
0.5,0.063291,0.52288,0
0.5,0.066456,0.52288,0
0.5,0.06962,0.52288,0
0.5,0.072785,0.52288,0
0.5,0.075949,0.52288,0
0.5,0.079114,0.52288,0
0.5,0.082278,0.52288,0
0.5,0.085443,0.52288,0
0.5,0.088608,0.52288,0
0.5,0.091772,0.52288,0
0.5,0.094937,0.52288,0
0.5,0.098101,0.52288,0
0.5,0.10127,0.52288,0
0.5,0.10443,0.52288,0
0.5,0.10759,0.52288,0
0.5,0.11076,0.52288,0
0.5,0.11392,0.52288,0
0.5,0.11709,0.52288,0
0.5,0.12025,0.52288,0
0.5,0.12342,0.52288,0
0.5,0.12658,0.52288,0
0.5,0.12975,0.52288,0
0.5,0.13291,0.52288,0
0.5,0.13608,0.52288,0
0.5,0.13924,0.52288,0
0.5,0.14241,0.52288,0
0.5,0.14557,0.52288,0
0.5,0.14873,0.52288,0
0.5,0.1519,0.52288,0
0.5,0.15506,0.52288,0
0.5,0.15823,0.52288,0
0.5,0.16139,0.52288,0
0.5,0.16456,0.52288,0
0.5,0.16772,0.52288,0
0.5,0.17089,0.52288,0
0.5,0.17405,0.52288,0
0.5,0.17722,0.52288,0
0.5,0.18038,0.52288,0
0.5,0.18354,0.52288,0
0.5,0.18671,0.52288,0
0.5,0.18987,0.52288,0
0.5,0.19304,0.52288,0
0.5,0.1962,0.52288,0
0.5,0.19937,0.52288,0
0.5,0.20253,0.52288,0
0.5,0.2057,0.52288,0
0.5,0.20886,0.52288,0
0.5,0.21203,0.52288,0
0.5,0.21519,0.52288,0
0.5,0.21835,0.52288,0
0.5,0.22152,0.52288,0
0.5,0.22468,0.52288,0
0.5,0.22785,0.52288,0
0.5,0.23101,0.52288,0
0.5,0.23418,0.52288,0
0.5,0.23734,0.52288,0
0.5,0.24051,0.52288,0
0.5,0.24367,0.52288,0
0.5,0.24684,0.52288,0
0.5,0.25,0.52288,0
0.5,0.25316,0.52288,0
0.5,0.25633,0.52288,0
0.5,0.25949,0.52288,0
0.5,0.26266,0.52288,0
0.5,0.26582,0.52288,0
0.5,0.26899,0.52288,0
0.5,0.27215,0.52288,0
0.5,0.27532,0.52288,0
0.5,0.27848,0.52288,0
0.5,0.28165,0.52288,0
0.5,0.28481,0.52288,0
0.5,0.28797,0.52288,0
0.5,0.29114,0.52288,0
0.5,0.2943,0.52288,0
0.5,0.29747,0.52288,0
0.5,0.30063,0.52288,0
0.5,0.3038,0.52288,0
0.5,0.30696,0.52288,0
0.5,0.31013,0.52288,0
0.5,0.31329,0.52288,0
0.5,0.31646,0.52288,0
0.5,0.31962,0.52288,0
0.5,0.32278,0.52288,0
0.5,0.32595,0.52288,0
0.5,0.32911,0.52288,0
0.5,0.33228,0.52288,0
0.5,0.33544,0.52288,0
0.5,0.33861,0.52288,0
0.5,0.34177,0.52288,0
0.5,0.34494,0.52288,0
0.5,0.3481,0.52288,0
0.5,0.35127,0.52288,0
0.5,0.35443,0.52288,0
0.5,0.35759,0.52288,0
0.5,0.36076,0.52288,0
0.5,0.36392,0.52288,0
0.5,0.36709,0.52288,0
0.5,0.37025,0.52288,0
0.5,0.37342,0.52288,0
0.5,0.37658,0.52289,0
0.5,0.37975,0.52289,0
0.5,0.38291,0.52289,0
0.5,0.38608,0.52289,0
0.5,0.38924,0.52289,0
0.5,0.39241,0.52289,0
0.5,0.39557,0.52289,0
0.5,0.39873,0.52289,0
0.5,0.4019,0.52289,0
0.5,0.40506,0.52289,0
0.5,0.40823,0.52289,0
0.5,0.41139,0.52289,0
0.5,0.41456,0.52289,0
0.5,0.41772,0.52289,0
0.5,0.42089,0.52289,0
0.5,0.42405,0.52289,0
0.5,0.42722,0.52289,0
0.5,0.43038,0.52289,0
0.5,0.43354,0.52289,0
0.5,0.43671,0.52289,0
0.5,0.43987,0.52289,0
0.5,0.44304,0.5229,0
0.5,0.4462,0.5229,0
0.5,0.44937,0.5229,0
0.5,0.45253,0.5229,0
0.5,0.4557,0.5229,0
0.5,0.45886,0.5229,0
0.5,0.46203,0.52291,0
0.5,0.46519,0.52291,0
0.5,0.46835,0.52291,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52292,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52293,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52292,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52227,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52225,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52243,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.5226,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52282,0
0.5,0.58228,0.52293,0
0.5,0.58544,0.52303,0
0.5,0.58861,0.5231,0
0.5,0.59177,0.52312,0
0.5,0.59494,0.5231,0
0.5,0.5981,0.52305,0
0.5,0.60127,0.52298,0
0.5,0.60443,0.5229,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52274,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52253,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52234,0
0.5,0.63608,0.5223,0
0.5,0.63924,0.52227,0
0.5,0.64241,0.52225,0
0.5,0.64557,0.52224,0
0.5,0.64873,0.52223,0
0.5,0.6519,0.52222,0
0.5,0.65506,0.52223,0
0.5,0.65823,0.52224,0
0.5,0.66139,0.52227,0
0.5,0.66456,0.52232,0
0.5,0.66772,0.52238,0
0.5,0.67089,0.52246,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52265,0
0.5,0.68038,0.52275,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52288,0
0.5,0.68987,0.52288,0
0.5,0.69304,0.52284,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52272,0
0.5,0.70253,0.52265,0
0.5,0.7057,0.52259,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52235,0
0.5,0.72152,0.52231,0
0.5,0.72468,0.52227,0
0.5,0.72785,0.52223,0
0.5,0.73101,0.5222,0
0.5,0.73418,0.52217,0
0.5,0.75949,0.52217,0
0.5,0.76266,0.5222,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52225,0
0.5,0.77215,0.52225,0
0.5,0.77532,0.52226,0
0.5,0.77848,0.52225,0
0.5,0.78165,0.52225,0
0.5,0.78481,0.52223,0
0.5,0.78797,0.52222,0
0.5,0.79114,0.5222,0
0.5,0.7943,0.52218,0
0.5,0.79747,0.52216,0
0.5,0.90506,0.52217,0
0.5,0.90823,0.52222,0
0.5,0.91139,0.52229,0
0.5,0.91456,0.52238,0
0.5,0.91772,0.52251,0
0.5,0.92089,0.52268,0
0.5,0.92405,0.52287,0
0.5,0.92722,0.52309,0
0.5,0.93038,0.52334,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52388,0
0.5,0.93987,0.52417,0
0.5,0.94304,0.52448,0
0.5,0.9462,0.52482,0
0.5,0.94937,0.5252,0
0.5,0.95027,0.52532,0
0.5,0.95253,0.52563,0
0.5,0.9557,0.52612,0
0.5,0.95886,0.52663,0
0.5,0.96203,0.52715,0
0.5,0.96519,0.52764,0
0.5,0.96835,0.52806,0
0.5,0.97152,0.5284,0
0.5,0.97254,0.52848,0
0.5,1,0.52808,0
0.5,0.99712,0.52848,0
0.5,0.97468,0.52867,0
0.5,0.97785,0.52886,0
0.5,0.98101,0.529,0
0.5,0.98418,0.52907,0
0.5,0.98734,0.52908,0
0.5,0.99051,0.52901,0
0.5,0.99367,0.52883,0
0.5,0.99684,0.52853,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00172711,0.482075,0.182989,0.279822,0.00416026,0.765247,0.184827,0.20361,7136,0,2,2,2,2
1,0.0003,6.41969e-07,-0.0410261,6.15305e-06,0.00172712,1.04861,0.811758,0.2015,0.00376422,0.402834,0.0760049,0.115758,7136,0,7,1,1,1
2,0.0006,-9.09189e-09,-0.0819722,2.45907e-05,0.00172713,0.691315,0.247976,0.351883,0.0155702,0.407018,0.0753062,0.11444,7136,0,2,2,2,1
3,0.0009,-2.37727e-08,-0.12278,5.52485e-05,0.00172719,0.693653,0.249357,0.357551,0.0208558,0.40796,0.0748111,0.114782,7136,0,2,2,2,1
4,0.0012,-3.13135e-08,-0.16337,9.8017e-05,0.00172735,0.690097,0.249063,0.357704,0.02467,0.40551,0.0748096,0.114909,7136,0,2,2,2,1
5,0.0015,-2.3295e-08,-0.20367,0.000152743,0.00172768,0.692765,0.247874,0.356025,0.0268393,0.401645,0.0753037,0.116257,7136,0,2,2,2,1
6,0.0018,1.80513e-09,-0.243609,0.000219231,0.00172829,0.693822,0.250268,0.362108,0.0280276,0.404577,0.0746045,0.117184,7136,0,2,2,2,1
7,0.0021,5.831e-08,-0.283113,0.000297238,0.0017293,0.697351,0.249129,0.357742,0.0298826,0.404094,0.0737372,0.11786,7136,0,2,2,2,1
8,0.0024,1.56769e-07,-0.322109,0.000386477,0.00173085,0.692997,0.250217,0.362779,0.0309535,0.403923,0.0750436,0.115412,7136,0,2,2,2,1
9,0.0027,9.64605e-08,-0.360454,0.000486601,0.00173312,1.0471,0.375813,0.515025,0.0408963,0.40694,0.074526,0.115523,7136,0,3,3,3,1
10,0.003,1.0701e-07,-0.39817,0.000597231,0.0017363,1.04719,0.369894,0.524022,0.0411789,0.405804,0.0743273,0.115805,7136,0,3,3,3,1
11,0.0033,1.08508e-07,-0.435128,0.000717913,0.00174064,1.04447,0.368406,0.520595,0.0417357,0.409969,0.0739438,0.115928,7136,0,3,3,3,1
12,0.0036,1.62313e-07,-0.471184,0.000848099,0.00174642,1.39823,0.49448,0.675984,0.0486244,0.414067,0.0747405,0.116064,7218,0.0025,4,4,4,1
13,0.0039,1.28575e-07,-0.506291,0.0009872,0.00175397,1.43897,0.485867,0.716341,0.0551854,0.422854,0.0737938,0.119357,7308,0.00445313,4,4,4,1
14,0.0042,1.89258e-07,-0.540202,0.00113435,0.00176383,1.8122,0.61349,0.899357,0.060597,0.422196,0.0731658,0.119314,7308,0,5,5,5,1
15,0.0045,2.90516e-07,-0.572637,0.00128836,0.00177679,2.51359,0.861586,1.20715,0.0677005,0.437565,0.0739233,0.120399,7438,0.00398438,7,7,7,1
16,0.0048,1.48622e-07,-0.599587,0.00143891,0.00180252,18.6082,6.1602,8.88,0.133628,0.916704,0.148121,0.248166,7782,0,49,49,49,2
17,0.0051,2.091e-08,-0.442955,0.00112941,0.00227402,360.192,125.069,162.331,1.69369,1.55621,0.252886,0.387326,10100,0,832,819,819,3
18,0.0054,4.63618e-09,-0.0207084,5.58786e-05,0.00327439,392.219,155.227,167.755,3.43516,3.27445,0.477137,0.747197,14528,0,752,652,652,5
19,0.0057,4.404e-09,-0.020292,5.76164e-05,0.00327879,1.50886,0.747854,0.660883,0.0305585,0.707406,0.0894131,0.151027,14528,0,3,2,2,1
20,0.006,4.37688e-09,-0.0197625,5.90702e-05,0.00328332,1.28965,0.511994,0.649961,0.0267323,0.704716,0.0895647,0.151609,14528,0,2,2,2,1


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.4856,0
0.5,0.26266,0.4856,0
0.5,0.26582,0.4856,0
0.5,0.26899,0.4856,0
0.5,0.27215,0.4856,0
0.5,0.27532,0.4856,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48559,0
0.5,0.32595,0.48559,0
0.5,0.32911,0.48559,0
0.5,0.33228,0.48559,0
0.5,0.33544,0.48559,0
0.5,0.33861,0.48559,0
0.5,0.34177,0.48559,0
0.5,0.34494,0.48559,0
0.5,0.3481,0.48559,0
0.5,0.35127,0.48559,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48558,0
0.5,0.38291,0.48558,0
0.5,0.38608,0.48558,0
0.5,0.38924,0.48558,0
0.5,0.39241,0.48558,0
0.5,0.39557,0.48558,0
0.5,0.39873,0.48558,0
0.5,0.4019,0.48558,0
0.5,0.40506,0.48558,0
0.5,0.40823,0.48558,0
0.5,0.41139,0.48558,0
0.5,0.41456,0.48558,0
0.5,0.41772,0.48558,0
0.5,0.42089,0.48558,0
0.5,0.42405,0.48558,0
0.5,0.42722,0.48558,0
0.5,0.43038,0.48557,0
0.5,0.43354,0.48557,0
0.5,0.43671,0.48557,0
0.5,0.43987,0.48557,0
0.5,0.44304,0.48557,0
0.5,0.4462,0.48557,0
0.5,0.44937,0.48557,0
0.5,0.45253,0.48557,0
0.5,0.4557,0.48556,0
0.5,0.45886,0.48556,0
0.5,0.46203,0.48556,0
0.5,0.46519,0.48555,0
0.5,0.46835,0.48555,0
0.5,0.47152,0.48555,0
0.5,0.47468,0.48555,0
0.5,0.47785,0.48555,0
0.5,0.48101,0.48555,0
0.5,0.48418,0.48557,0
0.5,0.48734,0.4856,0
0.5,0.49051,0.48566,0
0.5,0.49367,0.48578,0
0.5,0.49684,0.48599,0
0.5,0.5,0.48636,0
0.5,0.50316,0.48699,0
0.5,0.50441,0.48734,0
0.5,0.50633,0.48785,0
0.5,0.50949,0.48913,0
0.5,0.51177,0.49051,0
0.5,0.51266,0.49117,0
0.5,0.51511,0.49367,0
0.5,0.51582,0.49497,0
0.5,0.51677,0.49684,0
0.5,0.51728,0.5,0
0.5,0.51677,0.50316,0
0.5,0.51582,0.50502,0
0.5,0.51511,0.50633,0
0.5,0.51266,0.50882,0
0.5,0.51176,0.50949,0
0.5,0.50633,0.51215,0
0.5,0.5044,0.51266,0
0.5,0.50949,0.51086,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.5144,0
0.5,0.26266,0.5144,0
0.5,0.26582,0.5144,0
0.5,0.26899,0.5144,0
0.5,0.27215,0.5144,0
0.5,0.27532,0.5144,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51441,0
0.5,0.32595,0.51441,0
0.5,0.32911,0.51441,0
0.5,0.33228,0.51441,0
0.5,0.33544,0.51441,0
0.5,0.33861,0.51441,0
0.5,0.34177,0.51441,0
0.5,0.34494,0.51441,0
0.5,0.3481,0.51441,0
0.5,0.35127,0.51441,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51442,0
0.5,0.38291,0.51442,0
0.5,0.38608,0.51442,0
0.5,0.38924,0.51442,0
0.5,0.39241,0.51442,0
0.5,0.39557,0.51442,0
0.5,0.39873,0.51442,0
0.5,0.4019,0.51442,0
0.5,0.40506,0.51442,0
0.5,0.40823,0.51442,0
0.5,0.41139,0.51442,0
0.5,0.41456,0.51442,0
0.5,0.41772,0.51442,0
0.5,0.42089,0.51442,0
0.5,0.42405,0.51442,0
0.5,0.42722,0.51442,0
0.5,0.43038,0.51443,0
0.5,0.43354,0.51443,0
0.5,0.43671,0.51443,0
0.5,0.43987,0.51443,0
0.5,0.44304,0.51443,0
0.5,0.4462,0.51443,0
0.5,0.44937,0.51443,0
0.5,0.45253,0.51443,0
0.5,0.4557,0.51444,0
0.5,0.45886,0.51444,0
0.5,0.46203,0.51444,0
0.5,0.46519,0.51445,0
0.5,0.46835,0.51445,0
0.5,0.47152,0.51445,0
0.5,0.47468,0.51445,0
0.5,0.47785,0.51445,0
0.5,0.48101,0.51445,0
0.5,0.48418,0.51443,0
0.5,0.48734,0.5144,0
0.5,0.49051,0.51434,0
0.5,0.49367,0.51422,0
0.5,0.49684,0.51401,0
0.5,0.5,0.51364,0
0.5,0.50316,0.51301,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.4856,0
0.5,0.26266,0.4856,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48559,0
0.5,0.32595,0.48559,0
0.5,0.32911,0.48559,0
0.5,0.33228,0.48559,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48558,0
0.5,0.38291,0.48558,0
0.5,0.38608,0.48558,0
0.5,0.38924,0.48558,0
0.5,0.39241,0.48558,0
0.5,0.39557,0.48558,0
0.5,0.39873,0.48558,0
0.5,0.4019,0.48558,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48557,0
0.5,0.43354,0.48557,0
0.5,0.43671,0.48557,0
0.5,0.43987,0.48557,0
0.5,0.44304,0.48557,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48556,0
0.5,0.45253,0.48556,0
0.5,0.4557,0.48556,0
0.5,0.45886,0.48555,0
0.5,0.46203,0.48555,0
0.5,0.46519,0.48554,0
0.5,0.46835,0.48554,0
0.5,0.47152,0.48553,0
0.5,0.47468,0.48552,0
0.5,0.47785,0.48552,0
0.5,0.48101,0.48552,0
0.5,0.48418,0.48552,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48557,0
0.5,0.49367,0.48564,0
0.5,0.49684,0.48578,0
0.5,0.5,0.48604,0
0.5,0.50316,0.48645,0
0.5,0.50633,0.48696,0
0.5,0.50831,0.48734,0
0.5,0.50949,0.48755,0
0.5,0.51266,0.48828,0
0.5,0.51582,0.48944,0
0.5,0.51777,0.49051,0
0.5,0.51899,0.49131,0
0.5,0.52147,0.49367,0
0.5,0.52215,0.49482,0
0.5,0.52323,0.49684,0
0.5,0.52377,0.5,0
0.5,0.52323,0.50316,0
0.5,0.52215,0.50518,0
0.5,0.52147,0.50633,0
0.5,0.51899,0.50869,0
0.5,0.51777,0.50949,0
0.5,0.50949,0.51245,0
0.5,0.5083,0.51266,0
0.5,0.51266,0.51172,0
0.5,0.51582,0.51056,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.5144,0
0.5,0.26266,0.5144,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51441,0
0.5,0.32595,0.51441,0
0.5,0.32911,0.51441,0
0.5,0.33228,0.51441,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51442,0
0.5,0.38291,0.51442,0
0.5,0.38608,0.51442,0
0.5,0.38924,0.51442,0
0.5,0.39241,0.51442,0
0.5,0.39557,0.51442,0
0.5,0.39873,0.51442,0
0.5,0.4019,0.51442,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51443,0
0.5,0.43354,0.51443,0
0.5,0.43671,0.51443,0
0.5,0.43987,0.51443,0
0.5,0.44304,0.51443,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51444,0
0.5,0.45253,0.51444,0
0.5,0.4557,0.51444,0
0.5,0.45886,0.51445,0
0.5,0.46203,0.51445,0
0.5,0.46519,0.51446,0
0.5,0.46835,0.51446,0
0.5,0.47152,0.51447,0
0.5,0.47468,0.51448,0
0.5,0.47785,0.51448,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51448,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51436,0
0.5,0.49684,0.51422,0
0.5,0.5,0.51396,0
0.5,0.50316,0.51355,0
0.5,0.50633,0.51304,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48555,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48554,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48552,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.48551,0
0.5,0.48101,0.48551,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48564,0
0.5,0.49684,0.48576,0
0.5,0.5,0.48595,0
0.5,0.50316,0.4862,0
0.5,0.50633,0.48645,0
0.5,0.50949,0.48667,0
0.5,0.51266,0.48682,0
0.5,0.51582,0.48694,0
0.5,0.51899,0.48702,0
0.5,0.52215,0.48708,0
0.5,0.52532,0.48712,0
0.5,0.52848,0.48716,0
0.5,0.53165,0.48719,0
0.5,0.53481,0.48721,0
0.5,0.53797,0.48723,0
0.5,0.54114,0.48725,0
0.5,0.5443,0.48727,0
0.5,0.54747,0.48729,0
0.5,0.55063,0.48731,0
0.5,0.5538,0.48733,0
0.5,0.55657,0.48734,0
0.5,0.55696,0.48734,0
0.5,0.56013,0.48736,0
0.5,0.56329,0.48737,0
0.5,0.56646,0.48738,0
0.5,0.56962,0.48739,0
0.5,0.57278,0.4874,0
0.5,0.57595,0.48741,0
0.5,0.57911,0.48742,0
0.5,0.58228,0.48742,0
0.5,0.58544,0.48743,0
0.5,0.58861,0.48744,0
0.5,0.59177,0.48746,0
0.5,0.59494,0.48748,0
0.5,0.5981,0.4875,0
0.5,0.60127,0.48752,0
0.5,0.60443,0.48754,0
0.5,0.60759,0.48756,0
0.5,0.61076,0.48758,0
0.5,0.61392,0.4876,0
0.5,0.61709,0.48762,0
0.5,0.62025,0.48764,0
0.5,0.62342,0.48766,0
0.5,0.62658,0.48769,0
0.5,0.62975,0.48771,0
0.5,0.63291,0.48773,0
0.5,0.63608,0.48776,0
0.5,0.63924,0.48778,0
0.5,0.64241,0.48781,0
0.5,0.64557,0.48784,0
0.5,0.64873,0.48787,0
0.5,0.6519,0.4879,0
0.5,0.65506,0.48793,0
0.5,0.65823,0.48797,0
0.5,0.66139,0.48806,0
0.5,0.66456,0.48823,0
0.5,0.66772,0.4886,0
0.5,0.67089,0.48933,0
0.5,0.67376,0.49051,0
0.5,0.67405,0.49064,0
0.5,0.67722,0.49292,0
0.5,0.67796,0.49367,0
0.5,0.67981,0.49684,0
0.5,0.68034,0.5,0
0.5,0.67981,0.50316,0
0.5,0.67796,0.50633,0
0.5,0.67405,0.50936,0
0.5,0.67376,0.50949,0
0.5,0.67722,0.50708,0
0.5,0.55696,0.51266,0
0.5,0.55644,0.51266,0
0.5,0.56013,0.51264,0
0.5,0.56329,0.51263,0
0.5,0.56646,0.51262,0
0.5,0.56962,0.51261,0
0.5,0.57278,0.5126,0
0.5,0.57595,0.51259,0
0.5,0.57911,0.51258,0
0.5,0.58228,0.51258,0
0.5,0.58544,0.51257,0
0.5,0.58861,0.51256,0
0.5,0.59177,0.51254,0
0.5,0.59494,0.51252,0
0.5,0.5981,0.5125,0
0.5,0.60127,0.51248,0
0.5,0.60443,0.51246,0
0.5,0.60759,0.51244,0
0.5,0.61076,0.51242,0
0.5,0.61392,0.5124,0
0.5,0.61709,0.51238,0
0.5,0.62025,0.51236,0
0.5,0.62342,0.51234,0
0.5,0.62658,0.51231,0
0.5,0.62975,0.51229,0
0.5,0.63291,0.51227,0
0.5,0.63608,0.51224,0
0.5,0.63924,0.51222,0
0.5,0.64241,0.51219,0
0.5,0.64557,0.51216,0
0.5,0.64873,0.51213,0
0.5,0.6519,0.5121,0
0.5,0.65506,0.51207,0
0.5,0.65823,0.51203,0
0.5,0.66139,0.51194,0
0.5,0.66456,0.51177,0
0.5,0.66772,0.5114,0
0.5,0.67089,0.51067,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51445,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51446,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51448,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.51449,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51424,0
0.5,0.5,0.51405,0
0.5,0.50316,0.5138,0
0.5,0.50633,0.51355,0
0.5,0.50949,0.51333,0
0.5,0.51266,0.51318,0
0.5,0.51582,0.51306,0
0.5,0.51899,0.51298,0
0.5,0.52215,0.51292,0
0.5,0.52532,0.51288,0
0.5,0.52848,0.51284,0
0.5,0.53165,0.51281,0
0.5,0.53481,0.51279,0
0.5,0.53797,0.51277,0
0.5,0.54114,0.51275,0
0.5,0.5443,0.51273,0
0.5,0.54747,0.51271,0
0.5,0.55063,0.51269,0
0.5,0.5538,0.51267,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99261,0.47785,0
0.5,0.99367,0.47752,0
0.5,0.99684,0.47677,0
0.5,1,0.47642,0
0.5,0.98193,0.48101,0
0.5,0.98418,0.48032,0
0.5,0.98734,0.47936,0
0.5,0.99051,0.47844,0
0.5,0.96849,0.48418,0
0.5,0.97152,0.48351,0
0.5,0.97468,0.4828,0
0.5,0.97785,0.48207,0
0.5,0.98101,0.48126,0
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48555,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48554,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48552,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.48551,0
0.5,0.48101,0.48551,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48575,0
0.5,0.5,0.48593,0
0.5,0.50316,0.48615,0
0.5,0.50633,0.48637,0
0.5,0.50949,0.48653,0
0.5,0.51266,0.48666,0
0.5,0.51582,0.48674,0
0.5,0.51899,0.4868,0
0.5,0.52215,0.48684,0
0.5,0.52532,0.48687,0
0.5,0.52848,0.4869,0
0.5,0.53165,0.48692,0
0.5,0.53481,0.48693,0
0.5,0.53797,0.48694,0
0.5,0.54114,0.48695,0
0.5,0.5443,0.48696,0
0.5,0.54747,0.48697,0
0.5,0.55063,0.48698,0
0.5,0.5538,0.48699,0
0.5,0.55696,0.48699,0
0.5,0.56013,0.487,0
0.5,0.56329,0.48701,0
0.5,0.56646,0.48701,0
0.5,0.56962,0.48702,0
0.5,0.57278,0.48702,0
0.5,0.57595,0.48702,0
0.5,0.57911,0.48702,0
0.5,0.58228,0.48703,0
0.5,0.58544,0.48703,0
0.5,0.58861,0.48703,0
0.5,0.59177,0.48704,0
0.5,0.59494,0.48704,0
0.5,0.5981,0.48705,0
0.5,0.60127,0.48705,0
0.5,0.60443,0.48706,0
0.5,0.60759,0.48707,0
0.5,0.61076,0.48707,0
0.5,0.61392,0.48708,0
0.5,0.61709,0.48708,0
0.5,0.62025,0.48709,0
0.5,0.62342,0.48709,0
0.5,0.62658,0.48709,0
0.5,0.62975,0.4871,0
0.5,0.63291,0.4871,0
0.5,0.63608,0.4871,0
0.5,0.63924,0.4871,0
0.5,0.64241,0.4871,0
0.5,0.64557,0.4871,0
0.5,0.64873,0.4871,0
0.5,0.6519,0.48709,0
0.5,0.65506,0.48708,0
0.5,0.65823,0.48706,0
0.5,0.66139,0.48705,0
0.5,0.66456,0.48702,0
0.5,0.66772,0.487,0
0.5,0.67089,0.48698,0
0.5,0.67405,0.48696,0
0.5,0.67722,0.48694,0
0.5,0.68038,0.48693,0
0.5,0.68354,0.48692,0
0.5,0.68671,0.48692,0
0.5,0.68987,0.48691,0
0.5,0.69304,0.48691,0
0.5,0.6962,0.48691,0
0.5,0.69937,0.48691,0
0.5,0.70253,0.48691,0
0.5,0.7057,0.48691,0
0.5,0.70886,0.48692,0
0.5,0.71203,0.48692,0
0.5,0.71519,0.48692,0
0.5,0.71835,0.48692,0
0.5,0.72152,0.48691,0
0.5,0.72468,0.48691,0
0.5,0.72785,0.4869,0
0.5,0.73101,0.48688,0
0.5,0.73418,0.48685,0
0.5,0.73734,0.48683,0
0.5,0.74051,0.48681,0
0.5,0.74367,0.48682,0
0.5,0.74684,0.48684,0
0.5,0.75,0.48686,0
0.5,0.75316,0.48688,0
0.5,0.75633,0.4869,0
0.5,0.75949,0.48692,0
0.5,0.76266,0.48693,0
0.5,0.76582,0.48695,0
0.5,0.76899,0.48696,0
0.5,0.77215,0.48696,0
0.5,0.77532,0.48697,0
0.5,0.77848,0.48698,0
0.5,0.78165,0.48698,0
0.5,0.78481,0.48699,0
0.5,0.78797,0.48699,0
0.5,0.79114,0.487,0
0.5,0.7943,0.487,0
0.5,0.79747,0.48701,0
0.5,0.80063,0.48701,0
0.5,0.8038,0.48701,0
0.5,0.80696,0.48701,0
0.5,0.81013,0.48701,0
0.5,0.81329,0.48701,0
0.5,0.81646,0.48701,0
0.5,0.81962,0.48701,0
0.5,0.82278,0.48701,0
0.5,0.82595,0.487,0
0.5,0.82911,0.487,0
0.5,0.83228,0.48701,0
0.5,0.83544,0.48701,0
0.5,0.83861,0.48702,0
0.5,0.84177,0.48702,0
0.5,0.84494,0.48702,0
0.5,0.8481,0.48703,0
0.5,0.85127,0.48703,0
0.5,0.85443,0.48703,0
0.5,0.85759,0.48704,0
0.5,0.86076,0.48704,0
0.5,0.86392,0.48704,0
0.5,0.86709,0.48704,0
0.5,0.87025,0.48704,0
0.5,0.87342,0.48704,0
0.5,0.87658,0.48704,0
0.5,0.87975,0.48703,0
0.5,0.88291,0.48703,0
0.5,0.88608,0.48702,0
0.5,0.88924,0.487,0
0.5,0.89241,0.48698,0
0.5,0.89557,0.48695,0
0.5,0.89873,0.4869,0
0.5,0.9019,0.48684,0
0.5,0.90506,0.48676,0
0.5,0.90823,0.4867,0
0.5,0.91139,0.48663,0
0.5,0.91456,0.48656,0
0.5,0.91772,0.48653,0
0.5,0.92089,0.48655,0
0.5,0.92405,0.48664,0
0.5,0.92722,0.48668,0
0.5,0.93038,0.4867,0
0.5,0.93354,0.48669,0
0.5,0.93671,0.48667,0
0.5,0.93987,0.48663,0
0.5,0.94304,0.48657,0
0.5,0.9462,0.48648,0
0.5,0.94937,0.48635,0
0.5,0.95253,0.48617,0
0.5,0.9557,0.48592,0
0.5,0.95886,0.48559,0
0.5,0.96203,0.48518,0
0.5,0.96519,0.48472,0
0.5,0.96835,0.4842,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51445,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51446,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51448,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.51449,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51425,0
0.5,0.5,0.51407,0
0.5,0.50316,0.51385,0
0.5,0.50633,0.51363,0
0.5,0.50949,0.51347,0
0.5,0.51266,0.51334,0
0.5,0.51582,0.51326,0
0.5,0.51899,0.5132,0
0.5,0.52215,0.51316,0
0.5,0.52532,0.51313,0
0.5,0.52848,0.5131,0
0.5,0.53165,0.51308,0
0.5,0.53481,0.51307,0
0.5,0.53797,0.51306,0
0.5,0.54114,0.51305,0
0.5,0.5443,0.51304,0
0.5,0.54747,0.51303,0
0.5,0.55063,0.51302,0
0.5,0.5538,0.51301,0
0.5,0.55696,0.51301,0
0.5,0.56013,0.513,0
0.5,0.56329,0.51299,0
0.5,0.56646,0.51299,0
0.5,0.56962,0.51298,0
0.5,0.57278,0.51298,0
0.5,0.57595,0.51298,0
0.5,0.57911,0.51297,0
0.5,0.58228,0.51297,0
0.5,0.58544,0.51297,0
0.5,0.58861,0.51297,0
0.5,0.59177,0.51296,0
0.5,0.59494,0.51296,0
0.5,0.5981,0.51295,0
0.5,0.60127,0.51295,0
0.5,0.60443,0.51294,0
0.5,0.60759,0.51293,0
0.5,0.61076,0.51293,0
0.5,0.61392,0.51292,0
0.5,0.61709,0.51292,0
0.5,0.62025,0.51291,0
0.5,0.62342,0.51291,0
0.5,0.62658,0.51291,0
0.5,0.62975,0.5129,0
0.5,0.63291,0.5129,0
0.5,0.63608,0.5129,0
0.5,0.63924,0.5129,0
0.5,0.64241,0.5129,0
0.5,0.64557,0.5129,0
0.5,0.64873,0.5129,0
0.5,0.6519,0.51291,0
0.5,0.65506,0.51292,0
0.5,0.65823,0.51294,0
0.5,0.66139,0.51295,0
0.5,0.66456,0.51298,0
0.5,0.66772,0.513,0
0.5,0.67089,0.51302,0
0.5,0.67405,0.51304,0
0.5,0.67722,0.51305,0
0.5,0.68038,0.51307,0
0.5,0.68354,0.51308,0
0.5,0.68671,0.51308,0
0.5,0.68987,0.51309,0
0.5,0.69304,0.51309,0
0.5,0.6962,0.51309,0
0.5,0.69937,0.51309,0
0.5,0.70253,0.51309,0
0.5,0.7057,0.51309,0
0.5,0.70886,0.51308,0
0.5,0.71203,0.51308,0
0.5,0.71519,0.51308,0
0.5,0.71835,0.51308,0
0.5,0.72152,0.51309,0
0.5,0.72468,0.51309,0
0.5,0.72785,0.5131,0
0.5,0.73101,0.51312,0
0.5,0.73418,0.51315,0
0.5,0.73734,0.51317,0
0.5,0.74051,0.51319,0
0.5,0.74367,0.51318,0
0.5,0.74684,0.51316,0
0.5,0.75,0.51314,0
0.5,0.75316,0.51312,0
0.5,0.75633,0.5131,0
0.5,0.75949,0.51308,0
0.5,0.76266,0.51307,0
0.5,0.76582,0.51305,0
0.5,0.76899,0.51304,0
0.5,0.77215,0.51304,0
0.5,0.77532,0.51303,0
0.5,0.77848,0.51302,0
0.5,0.78165,0.51302,0
0.5,0.78481,0.51301,0
0.5,0.78797,0.51301,0
0.5,0.79114,0.513,0
0.5,0.7943,0.513,0
0.5,0.79747,0.51299,0
0.5,0.80063,0.51299,0
0.5,0.8038,0.51299,0
0.5,0.80696,0.51299,0
0.5,0.81013,0.51299,0
0.5,0.81329,0.51299,0
0.5,0.81646,0.51299,0
0.5,0.81962,0.51299,0
0.5,0.82278,0.51299,0
0.5,0.82595,0.513,0
0.5,0.82911,0.513,0
0.5,0.83228,0.51299,0
0.5,0.83544,0.51299,0
0.5,0.83861,0.51298,0
0.5,0.84177,0.51298,0
0.5,0.84494,0.51298,0
0.5,0.8481,0.51297,0
0.5,0.85127,0.51297,0
0.5,0.85443,0.51296,0
0.5,0.85759,0.51296,0
0.5,0.86076,0.51296,0
0.5,0.86392,0.51296,0
0.5,0.86709,0.51296,0
0.5,0.87025,0.51296,0
0.5,0.87342,0.51296,0
0.5,0.87658,0.51296,0
0.5,0.87975,0.51297,0
0.5,0.88291,0.51297,0
0.5,0.88608,0.51298,0
0.5,0.88924,0.513,0
0.5,0.89241,0.51302,0
0.5,0.89557,0.51305,0
0.5,0.89873,0.5131,0
0.5,0.9019,0.51316,0
0.5,0.90506,0.51324,0
0.5,0.90823,0.5133,0
0.5,0.91139,0.51337,0
0.5,0.91456,0.51344,0
0.5,0.91772,0.51347,0
0.5,0.92089,0.51345,0
0.5,0.92405,0.51336,0
0.5,0.92722,0.51332,0
0.5,0.93038,0.51331,0
0.5,0.93354,0.51331,0
0.5,0.93671,0.51333,0
0.5,0.93987,0.51337,0
0.5,0.94304,0.51343,0
0.5,0.9462,0.51352,0
0.5,0.94937,0.51365,0
0.5,0.95253,0.51383,0
0.5,0.9557,0.51409,0
0.5,0.95886,0.51442,0
0.5,0.96203,0.51482,0
0.5,0.96519,0.51529,0
0.5,0.96835,0.51581,0
0.5,0.96844,0.51582,0
0.5,0.97152,0.5165,0
0.5,0.97468,0.51721,0
0.5,0.97785,0.51795,0
0.5,0.98101,0.51875,0
0.5,0.98188,0.51899,0
0.5,0.98418,0.5197,0
0.5,0.98734,0.52066,0
0.5,0.99051,0.52158,0
0.5,0.99255,0.52215,0
0.5,0.99367,0.5225,0
0.5,0.99684,0.52325,0
0.5,1,0.5236,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99261,0.47785,0
0.5,0.99367,0.47752,0
0.5,0.99684,0.47677,0
0.5,1,0.47642,0
0.5,0.98193,0.48101,0
0.5,0.98418,0.48032,0
0.5,0.98734,0.47936,0
0.5,0.99051,0.47844,0
0.5,0.96849,0.48418,0
0.5,0.97152,0.48351,0
0.5,0.97468,0.4828,0
0.5,0.97785,0.48207,0
0.5,0.98101,0.48126,0
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48555,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48554,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48552,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.48551,0
0.5,0.48101,0.48551,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48575,0
0.5,0.5,0.48592,0
0.5,0.50316,0.48614,0
0.5,0.50633,0.48634,0
0.5,0.50949,0.4865,0
0.5,0.51266,0.48661,0
0.5,0.51582,0.48669,0
0.5,0.51899,0.48674,0
0.5,0.52215,0.48678,0
0.5,0.52532,0.48681,0
0.5,0.52848,0.48683,0
0.5,0.53165,0.48685,0
0.5,0.53481,0.48686,0
0.5,0.53797,0.48687,0
0.5,0.54114,0.48688,0
0.5,0.5443,0.48689,0
0.5,0.54747,0.4869,0
0.5,0.55063,0.48691,0
0.5,0.5538,0.48691,0
0.5,0.55696,0.48692,0
0.5,0.56013,0.48693,0
0.5,0.56329,0.48693,0
0.5,0.56646,0.48694,0
0.5,0.56962,0.48694,0
0.5,0.57278,0.48695,0
0.5,0.57595,0.48695,0
0.5,0.57911,0.48695,0
0.5,0.58228,0.48695,0
0.5,0.58544,0.48696,0
0.5,0.58861,0.48696,0
0.5,0.59177,0.48696,0
0.5,0.59494,0.48697,0
0.5,0.5981,0.48697,0
0.5,0.60127,0.48698,0
0.5,0.60443,0.48699,0
0.5,0.60759,0.48699,0
0.5,0.61076,0.487,0
0.5,0.61392,0.487,0
0.5,0.61709,0.487,0
0.5,0.62025,0.48701,0
0.5,0.62342,0.48701,0
0.5,0.62658,0.48702,0
0.5,0.62975,0.48702,0
0.5,0.63291,0.48702,0
0.5,0.63608,0.48702,0
0.5,0.63924,0.48702,0
0.5,0.64241,0.48702,0
0.5,0.64557,0.48702,0
0.5,0.64873,0.48702,0
0.5,0.6519,0.48701,0
0.5,0.65506,0.487,0
0.5,0.65823,0.48699,0
0.5,0.66139,0.48697,0
0.5,0.66456,0.48695,0
0.5,0.66772,0.48693,0
0.5,0.67089,0.48691,0
0.5,0.67405,0.4869,0
0.5,0.67722,0.48688,0
0.5,0.68038,0.48687,0
0.5,0.68354,0.48686,0
0.5,0.68671,0.48685,0
0.5,0.68987,0.48685,0
0.5,0.69304,0.48685,0
0.5,0.6962,0.48684,0
0.5,0.69937,0.48684,0
0.5,0.70253,0.48684,0
0.5,0.7057,0.48684,0
0.5,0.70886,0.48685,0
0.5,0.71203,0.48685,0
0.5,0.71519,0.48685,0
0.5,0.71835,0.48685,0
0.5,0.72152,0.48685,0
0.5,0.72468,0.48684,0
0.5,0.72785,0.48683,0
0.5,0.73101,0.48682,0
0.5,0.73418,0.4868,0
0.5,0.73734,0.48678,0
0.5,0.74051,0.48677,0
0.5,0.74367,0.48677,0
0.5,0.74684,0.48678,0
0.5,0.75,0.4868,0
0.5,0.75316,0.48682,0
0.5,0.75633,0.48684,0
0.5,0.75949,0.48685,0
0.5,0.76266,0.48686,0
0.5,0.76582,0.48687,0
0.5,0.76899,0.48688,0
0.5,0.77215,0.48689,0
0.5,0.77532,0.4869,0
0.5,0.77848,0.48691,0
0.5,0.78165,0.48691,0
0.5,0.78481,0.48692,0
0.5,0.78797,0.48692,0
0.5,0.79114,0.48693,0
0.5,0.7943,0.48693,0
0.5,0.79747,0.48693,0
0.5,0.80063,0.48694,0
0.5,0.8038,0.48694,0
0.5,0.80696,0.48694,0
0.5,0.81013,0.48694,0
0.5,0.81329,0.48694,0
0.5,0.81646,0.48694,0
0.5,0.81962,0.48694,0
0.5,0.82278,0.48693,0
0.5,0.82595,0.48693,0
0.5,0.82911,0.48693,0
0.5,0.83228,0.48693,0
0.5,0.83544,0.48694,0
0.5,0.83861,0.48694,0
0.5,0.84177,0.48695,0
0.5,0.84494,0.48695,0
0.5,0.8481,0.48696,0
0.5,0.85127,0.48696,0
0.5,0.85443,0.48696,0
0.5,0.85759,0.48696,0
0.5,0.86076,0.48696,0
0.5,0.86392,0.48697,0
0.5,0.86709,0.48697,0
0.5,0.87025,0.48697,0
0.5,0.87342,0.48696,0
0.5,0.87658,0.48696,0
0.5,0.87975,0.48696,0
0.5,0.88291,0.48695,0
0.5,0.88608,0.48695,0
0.5,0.88924,0.48693,0
0.5,0.89241,0.48692,0
0.5,0.89557,0.48689,0
0.5,0.89873,0.48685,0
0.5,0.9019,0.4868,0
0.5,0.90506,0.48674,0
0.5,0.90823,0.48668,0
0.5,0.91139,0.48662,0
0.5,0.91456,0.48656,0
0.5,0.91772,0.48652,0
0.5,0.92089,0.48654,0
0.5,0.92405,0.48661,0
0.5,0.92722,0.48663,0
0.5,0.93038,0.48664,0
0.5,0.93354,0.48664,0
0.5,0.93671,0.48662,0
0.5,0.93987,0.48658,0
0.5,0.94304,0.48652,0
0.5,0.9462,0.48644,0
0.5,0.94937,0.48631,0
0.5,0.95253,0.48614,0
0.5,0.9557,0.48591,0
0.5,0.95886,0.48559,0
0.5,0.96203,0.48518,0
0.5,0.96519,0.48472,0
0.5,0.96835,0.4842,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51445,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51446,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51448,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.51449,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51425,0
0.5,0.5,0.51408,0
0.5,0.50316,0.51386,0
0.5,0.50633,0.51366,0
0.5,0.50949,0.5135,0
0.5,0.51266,0.51339,0
0.5,0.51582,0.51331,0
0.5,0.51899,0.51326,0
0.5,0.52215,0.51322,0
0.5,0.52532,0.51319,0
0.5,0.52848,0.51317,0
0.5,0.53165,0.51315,0
0.5,0.53481,0.51314,0
0.5,0.53797,0.51313,0
0.5,0.54114,0.51312,0
0.5,0.5443,0.51311,0
0.5,0.54747,0.5131,0
0.5,0.55063,0.51309,0
0.5,0.5538,0.51309,0
0.5,0.55696,0.51308,0
0.5,0.56013,0.51307,0
0.5,0.56329,0.51307,0
0.5,0.56646,0.51306,0
0.5,0.56962,0.51306,0
0.5,0.57278,0.51305,0
0.5,0.57595,0.51305,0
0.5,0.57911,0.51305,0
0.5,0.58228,0.51305,0
0.5,0.58544,0.51304,0
0.5,0.58861,0.51304,0
0.5,0.59177,0.51304,0
0.5,0.59494,0.51303,0
0.5,0.5981,0.51303,0
0.5,0.60127,0.51302,0
0.5,0.60443,0.51301,0
0.5,0.60759,0.51301,0
0.5,0.61076,0.513,0
0.5,0.61392,0.513,0
0.5,0.61709,0.51299,0
0.5,0.62025,0.51299,0
0.5,0.62342,0.51299,0
0.5,0.62658,0.51298,0
0.5,0.62975,0.51298,0
0.5,0.63291,0.51298,0
0.5,0.63608,0.51298,0
0.5,0.63924,0.51297,0
0.5,0.64241,0.51297,0
0.5,0.64557,0.51298,0
0.5,0.64873,0.51298,0
0.5,0.6519,0.51299,0
0.5,0.65506,0.513,0
0.5,0.65823,0.51301,0
0.5,0.66139,0.51303,0
0.5,0.66456,0.51305,0
0.5,0.66772,0.51307,0
0.5,0.67089,0.51309,0
0.5,0.67405,0.5131,0
0.5,0.67722,0.51312,0
0.5,0.68038,0.51313,0
0.5,0.68354,0.51314,0
0.5,0.68671,0.51315,0
0.5,0.68987,0.51315,0
0.5,0.69304,0.51315,0
0.5,0.6962,0.51315,0
0.5,0.69937,0.51316,0
0.5,0.70253,0.51316,0
0.5,0.7057,0.51315,0
0.5,0.70886,0.51315,0
0.5,0.71203,0.51315,0
0.5,0.71519,0.51315,0
0.5,0.71835,0.51315,0
0.5,0.72152,0.51315,0
0.5,0.72468,0.51316,0
0.5,0.72785,0.51316,0
0.5,0.73101,0.51318,0
0.5,0.73418,0.5132,0
0.5,0.73734,0.51322,0
0.5,0.74051,0.51323,0
0.5,0.74367,0.51323,0
0.5,0.74684,0.51322,0
0.5,0.75,0.5132,0
0.5,0.75316,0.51318,0
0.5,0.75633,0.51316,0
0.5,0.75949,0.51315,0
0.5,0.76266,0.51314,0
0.5,0.76582,0.51312,0
0.5,0.76899,0.51312,0
0.5,0.77215,0.51311,0
0.5,0.77532,0.5131,0
0.5,0.77848,0.51309,0
0.5,0.78165,0.51309,0
0.5,0.78481,0.51308,0
0.5,0.78797,0.51308,0
0.5,0.79114,0.51307,0
0.5,0.7943,0.51307,0
0.5,0.79747,0.51307,0
0.5,0.80063,0.51306,0
0.5,0.8038,0.51306,0
0.5,0.80696,0.51306,0
0.5,0.81013,0.51306,0
0.5,0.81329,0.51306,0
0.5,0.81646,0.51306,0
0.5,0.81962,0.51306,0
0.5,0.82278,0.51307,0
0.5,0.82595,0.51307,0
0.5,0.82911,0.51307,0
0.5,0.83228,0.51306,0
0.5,0.83544,0.51306,0
0.5,0.83861,0.51306,0
0.5,0.84177,0.51305,0
0.5,0.84494,0.51305,0
0.5,0.8481,0.51304,0
0.5,0.85127,0.51304,0
0.5,0.85443,0.51304,0
0.5,0.85759,0.51304,0
0.5,0.86076,0.51303,0
0.5,0.86392,0.51303,0
0.5,0.86709,0.51303,0
0.5,0.87025,0.51303,0
0.5,0.87342,0.51303,0
0.5,0.87658,0.51304,0
0.5,0.87975,0.51304,0
0.5,0.88291,0.51305,0
0.5,0.88608,0.51305,0
0.5,0.88924,0.51307,0
0.5,0.89241,0.51308,0
0.5,0.89557,0.51311,0
0.5,0.89873,0.51315,0
0.5,0.9019,0.5132,0
0.5,0.90506,0.51326,0
0.5,0.90823,0.51332,0
0.5,0.91139,0.51338,0
0.5,0.91456,0.51344,0
0.5,0.91772,0.51348,0
0.5,0.92089,0.51346,0
0.5,0.92405,0.51339,0
0.5,0.92722,0.51337,0
0.5,0.93038,0.51336,0
0.5,0.93354,0.51336,0
0.5,0.93671,0.51338,0
0.5,0.93987,0.51342,0
0.5,0.94304,0.51348,0
0.5,0.9462,0.51357,0
0.5,0.94937,0.51369,0
0.5,0.95253,0.51386,0
0.5,0.9557,0.5141,0
0.5,0.95886,0.51442,0
0.5,0.96203,0.51482,0
0.5,0.96519,0.51529,0
0.5,0.96835,0.51581,0
0.5,0.96844,0.51582,0
0.5,0.97152,0.5165,0
0.5,0.97468,0.51721,0
0.5,0.97785,0.51795,0
0.5,0.98101,0.51875,0
0.5,0.98188,0.51899,0
0.5,0.98418,0.5197,0
0.5,0.98734,0.52066,0
0.5,0.99051,0.52158,0
0.5,0.99255,0.52215,0
0.5,0.99367,0.5225,0
0.5,0.99684,0.52325,0
0.5,1,0.5236,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99261,0.47785,0
0.5,0.99367,0.47752,0
0.5,0.99684,0.47677,0
0.5,1,0.47642,0
0.5,0.98193,0.48101,0
0.5,0.98418,0.48032,0
0.5,0.98734,0.47936,0
0.5,0.99051,0.47844,0
0.5,0.96849,0.48418,0
0.5,0.97152,0.48351,0
0.5,0.97468,0.4828,0
0.5,0.97785,0.48207,0
0.5,0.98101,0.48126,0
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48555,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48554,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48552,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.48551,0
0.5,0.48101,0.48551,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48574,0
0.5,0.5,0.48591,0
0.5,0.50316,0.48612,0
0.5,0.50633,0.48631,0
0.5,0.50949,0.48646,0
0.5,0.51266,0.48656,0
0.5,0.51582,0.48663,0
0.5,0.51899,0.48669,0
0.5,0.52215,0.48672,0
0.5,0.52532,0.48675,0
0.5,0.52848,0.48677,0
0.5,0.53165,0.48678,0
0.5,0.53481,0.48679,0
0.5,0.53797,0.4868,0
0.5,0.54114,0.48681,0
0.5,0.5443,0.48682,0
0.5,0.54747,0.48683,0
0.5,0.55063,0.48684,0
0.5,0.5538,0.48685,0
0.5,0.55696,0.48685,0
0.5,0.56013,0.48686,0
0.5,0.56329,0.48686,0
0.5,0.56646,0.48687,0
0.5,0.56962,0.48687,0
0.5,0.57278,0.48688,0
0.5,0.57595,0.48688,0
0.5,0.57911,0.48688,0
0.5,0.58228,0.48688,0
0.5,0.58544,0.48689,0
0.5,0.58861,0.48689,0
0.5,0.59177,0.48689,0
0.5,0.59494,0.4869,0
0.5,0.5981,0.4869,0
0.5,0.60127,0.48691,0
0.5,0.60443,0.48691,0
0.5,0.60759,0.48692,0
0.5,0.61076,0.48692,0
0.5,0.61392,0.48693,0
0.5,0.61709,0.48693,0
0.5,0.62025,0.48693,0
0.5,0.62342,0.48694,0
0.5,0.62658,0.48694,0
0.5,0.62975,0.48694,0
0.5,0.63291,0.48695,0
0.5,0.63608,0.48695,0
0.5,0.63924,0.48695,0
0.5,0.64241,0.48695,0
0.5,0.64557,0.48695,0
0.5,0.64873,0.48695,0
0.5,0.6519,0.48694,0
0.5,0.65506,0.48693,0
0.5,0.65823,0.48692,0
0.5,0.66139,0.4869,0
0.5,0.66456,0.48688,0
0.5,0.66772,0.48686,0
0.5,0.67089,0.48684,0
0.5,0.67405,0.48683,0
0.5,0.67722,0.48681,0
0.5,0.68038,0.4868,0
0.5,0.68354,0.48679,0
0.5,0.68671,0.48679,0
0.5,0.68987,0.48678,0
0.5,0.69304,0.48678,0
0.5,0.6962,0.48678,0
0.5,0.69937,0.48677,0
0.5,0.70253,0.48678,0
0.5,0.7057,0.48678,0
0.5,0.70886,0.48678,0
0.5,0.71203,0.48678,0
0.5,0.71519,0.48678,0
0.5,0.71835,0.48678,0
0.5,0.72152,0.48678,0
0.5,0.72468,0.48678,0
0.5,0.72785,0.48677,0
0.5,0.73101,0.48676,0
0.5,0.73418,0.48675,0
0.5,0.73734,0.48673,0
0.5,0.74051,0.48672,0
0.5,0.74367,0.48671,0
0.5,0.74684,0.48673,0
0.5,0.75,0.48674,0
0.5,0.75316,0.48676,0
0.5,0.75633,0.48677,0
0.5,0.75949,0.48678,0
0.5,0.76266,0.4868,0
0.5,0.76582,0.48681,0
0.5,0.76899,0.48682,0
0.5,0.77215,0.48682,0
0.5,0.77532,0.48683,0
0.5,0.77848,0.48684,0
0.5,0.78165,0.48684,0
0.5,0.78481,0.48685,0
0.5,0.78797,0.48685,0
0.5,0.79114,0.48686,0
0.5,0.7943,0.48686,0
0.5,0.79747,0.48686,0
0.5,0.80063,0.48687,0
0.5,0.8038,0.48687,0
0.5,0.80696,0.48687,0
0.5,0.81013,0.48687,0
0.5,0.81329,0.48687,0
0.5,0.81646,0.48687,0
0.5,0.81962,0.48687,0
0.5,0.82278,0.48686,0
0.5,0.82595,0.48686,0
0.5,0.82911,0.48686,0
0.5,0.83228,0.48686,0
0.5,0.83544,0.48687,0
0.5,0.83861,0.48687,0
0.5,0.84177,0.48688,0
0.5,0.84494,0.48688,0
0.5,0.8481,0.48688,0
0.5,0.85127,0.48689,0
0.5,0.85443,0.48689,0
0.5,0.85759,0.48689,0
0.5,0.86076,0.48689,0
0.5,0.86392,0.48689,0
0.5,0.86709,0.48689,0
0.5,0.87025,0.48689,0
0.5,0.87342,0.48689,0
0.5,0.87658,0.48689,0
0.5,0.87975,0.48689,0
0.5,0.88291,0.48688,0
0.5,0.88608,0.48687,0
0.5,0.88924,0.48687,0
0.5,0.89241,0.48685,0
0.5,0.89557,0.48683,0
0.5,0.89873,0.4868,0
0.5,0.9019,0.48676,0
0.5,0.90506,0.48671,0
0.5,0.90823,0.48666,0
0.5,0.91139,0.48661,0
0.5,0.91456,0.48655,0
0.5,0.91772,0.48651,0
0.5,0.92089,0.48653,0
0.5,0.92405,0.48657,0
0.5,0.92722,0.48659,0
0.5,0.93038,0.48659,0
0.5,0.93354,0.48658,0
0.5,0.93671,0.48656,0
0.5,0.93987,0.48653,0
0.5,0.94304,0.48647,0
0.5,0.9462,0.48639,0
0.5,0.94937,0.48628,0
0.5,0.95253,0.48612,0
0.5,0.9557,0.48589,0
0.5,0.95886,0.48558,0
0.5,0.96203,0.48518,0
0.5,0.96519,0.48472,0
0.5,0.96835,0.4842,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51445,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51446,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51448,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.51449,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51426,0
0.5,0.5,0.51409,0
0.5,0.50316,0.51388,0
0.5,0.50633,0.51369,0
0.5,0.50949,0.51354,0
0.5,0.51266,0.51344,0
0.5,0.51582,0.51336,0
0.5,0.51899,0.51331,0
0.5,0.52215,0.51328,0
0.5,0.52532,0.51325,0
0.5,0.52848,0.51323,0
0.5,0.53165,0.51322,0
0.5,0.53481,0.5132,0
0.5,0.53797,0.51319,0
0.5,0.54114,0.51318,0
0.5,0.5443,0.51318,0
0.5,0.54747,0.51317,0
0.5,0.55063,0.51316,0
0.5,0.5538,0.51315,0
0.5,0.55696,0.51315,0
0.5,0.56013,0.51314,0
0.5,0.56329,0.51313,0
0.5,0.56646,0.51313,0
0.5,0.56962,0.51312,0
0.5,0.57278,0.51312,0
0.5,0.57595,0.51312,0
0.5,0.57911,0.51312,0
0.5,0.58228,0.51311,0
0.5,0.58544,0.51311,0
0.5,0.58861,0.51311,0
0.5,0.59177,0.51311,0
0.5,0.59494,0.5131,0
0.5,0.5981,0.5131,0
0.5,0.60127,0.51309,0
0.5,0.60443,0.51309,0
0.5,0.60759,0.51308,0
0.5,0.61076,0.51308,0
0.5,0.61392,0.51307,0
0.5,0.61709,0.51307,0
0.5,0.62025,0.51306,0
0.5,0.62342,0.51306,0
0.5,0.62658,0.51306,0
0.5,0.62975,0.51305,0
0.5,0.63291,0.51305,0
0.5,0.63608,0.51305,0
0.5,0.63924,0.51305,0
0.5,0.64241,0.51305,0
0.5,0.64557,0.51305,0
0.5,0.64873,0.51305,0
0.5,0.6519,0.51306,0
0.5,0.65506,0.51307,0
0.5,0.65823,0.51308,0
0.5,0.66139,0.5131,0
0.5,0.66456,0.51312,0
0.5,0.66772,0.51314,0
0.5,0.67089,0.51316,0
0.5,0.67405,0.51317,0
0.5,0.67722,0.51319,0
0.5,0.68038,0.5132,0
0.5,0.68354,0.51321,0
0.5,0.68671,0.51321,0
0.5,0.68987,0.51322,0
0.5,0.69304,0.51322,0
0.5,0.6962,0.51322,0
0.5,0.69937,0.51322,0
0.5,0.70253,0.51322,0
0.5,0.7057,0.51322,0
0.5,0.70886,0.51322,0
0.5,0.71203,0.51322,0
0.5,0.71519,0.51322,0
0.5,0.71835,0.51322,0
0.5,0.72152,0.51322,0
0.5,0.72468,0.51322,0
0.5,0.72785,0.51323,0
0.5,0.73101,0.51324,0
0.5,0.73418,0.51325,0
0.5,0.73734,0.51327,0
0.5,0.74051,0.51328,0
0.5,0.74367,0.51328,0
0.5,0.74684,0.51327,0
0.5,0.75,0.51326,0
0.5,0.75316,0.51324,0
0.5,0.75633,0.51323,0
0.5,0.75949,0.51322,0
0.5,0.76266,0.5132,0
0.5,0.76582,0.51319,0
0.5,0.76899,0.51318,0
0.5,0.77215,0.51318,0
0.5,0.77532,0.51317,0
0.5,0.77848,0.51316,0
0.5,0.78165,0.51316,0
0.5,0.78481,0.51315,0
0.5,0.78797,0.51315,0
0.5,0.79114,0.51314,0
0.5,0.7943,0.51314,0
0.5,0.79747,0.51314,0
0.5,0.80063,0.51313,0
0.5,0.8038,0.51313,0
0.5,0.80696,0.51313,0
0.5,0.81013,0.51313,0
0.5,0.81329,0.51313,0
0.5,0.81646,0.51313,0
0.5,0.81962,0.51313,0
0.5,0.82278,0.51314,0
0.5,0.82595,0.51314,0
0.5,0.82911,0.51314,0
0.5,0.83228,0.51313,0
0.5,0.83544,0.51313,0
0.5,0.83861,0.51313,0
0.5,0.84177,0.51312,0
0.5,0.84494,0.51312,0
0.5,0.8481,0.51312,0
0.5,0.85127,0.51311,0
0.5,0.85443,0.51311,0
0.5,0.85759,0.51311,0
0.5,0.86076,0.51311,0
0.5,0.86392,0.51311,0
0.5,0.86709,0.51311,0
0.5,0.87025,0.51311,0
0.5,0.87342,0.51311,0
0.5,0.87658,0.51311,0
0.5,0.87975,0.51311,0
0.5,0.88291,0.51312,0
0.5,0.88608,0.51312,0
0.5,0.88924,0.51313,0
0.5,0.89241,0.51315,0
0.5,0.89557,0.51317,0
0.5,0.89873,0.5132,0
0.5,0.9019,0.51324,0
0.5,0.90506,0.51329,0
0.5,0.90823,0.51334,0
0.5,0.91139,0.51339,0
0.5,0.91456,0.51345,0
0.5,0.91772,0.51349,0
0.5,0.92089,0.51347,0
0.5,0.92405,0.51343,0
0.5,0.92722,0.51341,0
0.5,0.93038,0.51341,0
0.5,0.93354,0.51342,0
0.5,0.93671,0.51344,0
0.5,0.93987,0.51348,0
0.5,0.94304,0.51353,0
0.5,0.9462,0.51361,0
0.5,0.94937,0.51373,0
0.5,0.95253,0.51389,0
0.5,0.9557,0.51411,0
0.5,0.95886,0.51443,0
0.5,0.96203,0.51482,0
0.5,0.96519,0.51529,0
0.5,0.96835,0.51581,0
0.5,0.96844,0.51582,0
0.5,0.97152,0.5165,0
0.5,0.97468,0.51721,0
0.5,0.97785,0.51795,0
0.5,0.98101,0.51875,0
0.5,0.98188,0.51899,0
0.5,0.98418,0.5197,0
0.5,0.98734,0.52066,0
0.5,0.99051,0.52158,0
0.5,0.99255,0.52215,0
0.5,0.99367,0.5225,0
0.5,0.99684,0.52325,0
0.5,1,0.5236,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160764,0.476929,0.178185,0.31344,0.0420411,0.732325,0.167886,0.196887,6386,0,2,2,2,2
1,0.0003,7.95762e-07,-0.0418786,6.28106e-06,0.00160764,0.832507,0.627606,0.203384,0.0198277,0.378341,0.0696819,0.103912,6386,0,6,1,1,1
2,0.0006,1.00692e-07,-0.0836822,2.51039e-05,0.00160765,0.622867,0.21966,0.342459,0.12218,0.381365,0.0692012,0.103233,6386,0,2,2,2,1
3,0.0009,1.94464e-08,-0.125344,5.64024e-05,0.00160771,0.624251,0.219069,0.341615,0.218945,0.382139,0.070761,0.104842,6386,0,2,2,2,1
4,0.0012,6.64186e-09,-0.166788,0.000100068,0.00160787,0.623356,0.220729,0.352159,0.252468,0.384408,0.070271,0.104489,6386,0,2,2,2,1
5,0.0015,2.51024e-08,-0.207943,0.000155948,0.00160821,0.624072,0.218288,0.339045,0.284059,0.380855,0.0712681,0.104948,6386,0,2,2,2,1
6,0.0018,8.5403e-08,-0.248735,0.000223844,0.00160882,0.622314,0.22318,0.346252,0.295526,0.384948,0.0695045,0.103688,6386,0,2,2,2,1
7,0.0021,1.97859e-07,-0.289091,0.000303516,0.00160983,0.616994,0.217355,0.339844,0.296122,0.352963,0.0658885,0.0968023,6386,0,2,2,2,1
8,0.0024,3.84718e-07,-0.328938,0.000394673,0.00161138,0.62871,0.221884,0.339486,0.321233,0.384902,0.0702523,0.103353,6386,0,2,2,2,1
9,0.0027,4.8911e-08,-0.368133,0.000496968,0.00161366,0.938678,0.326448,0.484047,0.427569,0.385678,0.0701819,0.103802,6386,0,3,3,3,1
10,0.003,5.35117e-08,-0.406699,0.000610023,0.00161685,0.936944,0.326503,0.484478,0.43037,0.384291,0.0712279,0.10377,6386,0,3,3,3,1
11,0.0033,5.54095e-08,-0.444505,0.000733382,0.00162119,0.938561,0.330272,0.492943,0.439091,0.380863,0.0708047,0.103319,6386,0,3,3,3,1
12,0.0036,9.70547e-08,-0.4814,0.000866489,0.00162699,1.25037,0.438853,0.599627,0.493177,0.377634,0.069833,0.103146,6386,0,4,4,4,1
13,0.0039,1.29837e-07,-0.517306,0.00100873,0.00163459,1.58562,0.548323,0.850877,0.538508,0.78633,0.143525,0.208439,6576,0,5,5,5,2
14,0.0042,1.03332e-07,-0.552048,0.00115922,0.00164455,1.65959,0.563084,0.842426,0.648013,0.40012,0.0712701,0.103973,6576,0,5,5,5,1
15,0.0045,2.26326e-07,-0.584777,0.00131564,0.00165874,2.99203,1.0179,1.45831,0.825498,0.400604,0.072566,0.103621,6576,0,9,9,9,1
16,0.0048,3.81197e-07,-0.575496,0.00138105,0.00177171,94.5819,30.113,44.021,2.07753,0.901303,0.156195,0.215346,7364,0,285,285,285,2
17,0.0051,5.20379e-10,-0.0285367,7.24311e-05,0.00309909,536.259,189.125,247.705,20.1398,3.54835,0.544597,0.794063,13006,0,1094,1052,1052,6
18,0.0054,4.32167e-10,-0.0295638,7.9786e-05,0.00310041,1.642,1.02349,0.575489,0.0911263,0.593598,0.0820329,0.141776,13006,0,5,2,2,1
19,0.0057,7.77096e-10,-0.0311921,8.75605e-05,0.00310168,0.547982,0.203994,0.342442,0.0784474,0.591725,0.0852078,0.139211,13006,0,1,1,1,1
20,0.006,1.6073e-09,-0.0323396,9.56734e-05,0.00310295,0.723868,0.411392,0.342632,0.11067,0.591819,0.0824791,0.14064,13006,0,2,1,1,1


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48591,0
0.5,0.0031646,0.48528,0
0.5,0.0063291,0.48497,0
0.5,0.0094937,0.48481,0
0.5,0.012658,0.48473,0
0.5,0.015823,0.48468,0
0.5,0.018987,0.48467,0
0.5,0.022152,0.48466,0
0.5,0.025316,0.48466,0
0.5,0.028481,0.48466,0
0.5,0.031646,0.48466,0
0.5,0.03481,0.48466,0
0.5,0.037975,0.48467,0
0.5,0.041139,0.48467,0
0.5,0.044304,0.48467,0
0.5,0.047468,0.48467,0
0.5,0.050633,0.48467,0
0.5,0.053797,0.48467,0
0.5,0.056962,0.48467,0
0.5,0.060127,0.48467,0
0.5,0.063291,0.48467,0
0.5,0.066456,0.48467,0
0.5,0.06962,0.48467,0
0.5,0.072785,0.48467,0
0.5,0.075949,0.48467,0
0.5,0.079114,0.48467,0
0.5,0.082278,0.48467,0
0.5,0.085443,0.48467,0
0.5,0.088608,0.48467,0
0.5,0.091772,0.48467,0
0.5,0.094937,0.48467,0
0.5,0.098101,0.48467,0
0.5,0.10127,0.48467,0
0.5,0.10443,0.48467,0
0.5,0.10759,0.48467,0
0.5,0.11076,0.48467,0
0.5,0.11392,0.48467,0
0.5,0.11709,0.48467,0
0.5,0.12025,0.48467,0
0.5,0.12342,0.48467,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48469,0
0.5,0.27848,0.48469,0
0.5,0.28165,0.48469,0
0.5,0.28481,0.48469,0
0.5,0.28797,0.48469,0
0.5,0.29114,0.48469,0
0.5,0.2943,0.48469,0
0.5,0.29747,0.48469,0
0.5,0.30063,0.48469,0
0.5,0.3038,0.48469,0
0.5,0.30696,0.48469,0
0.5,0.31013,0.48469,0
0.5,0.31329,0.48469,0
0.5,0.31646,0.48469,0
0.5,0.31962,0.48469,0
0.5,0.32278,0.48469,0
0.5,0.32595,0.48469,0
0.5,0.32911,0.48469,0
0.5,0.33228,0.48469,0
0.5,0.33544,0.48469,0
0.5,0.33861,0.48469,0
0.5,0.34177,0.48469,0
0.5,0.34494,0.48469,0
0.5,0.3481,0.48469,0
0.5,0.35127,0.48469,0
0.5,0.35443,0.48469,0
0.5,0.35759,0.48469,0
0.5,0.36076,0.48469,0
0.5,0.36392,0.4847,0
0.5,0.36709,0.4847,0
0.5,0.37025,0.4847,0
0.5,0.37342,0.4847,0
0.5,0.37658,0.4847,0
0.5,0.37975,0.4847,0
0.5,0.38291,0.4847,0
0.5,0.38608,0.4847,0
0.5,0.38924,0.4847,0
0.5,0.39241,0.4847,0
0.5,0.39557,0.4847,0
0.5,0.39873,0.4847,0
0.5,0.4019,0.4847,0
0.5,0.40506,0.48471,0
0.5,0.40823,0.48471,0
0.5,0.41139,0.48471,0
0.5,0.41456,0.48471,0
0.5,0.41772,0.48471,0
0.5,0.42089,0.48471,0
0.5,0.42405,0.48471,0
0.5,0.42722,0.48471,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48472,0
0.5,0.43987,0.48472,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48472,0
0.5,0.45886,0.48472,0
0.5,0.46203,0.48472,0
0.5,0.46519,0.48472,0
0.5,0.46835,0.48472,0
0.5,0.47152,0.48471,0
0.5,0.47468,0.48471,0
0.5,0.47785,0.4847,0
0.5,0.48101,0.48468,0
0.5,0.48418,0.48467,0
0.5,0.48734,0.48466,0
0.5,0.49051,0.48467,0
0.5,0.49367,0.48472,0
0.5,0.49684,0.48486,0
0.5,0.5,0.48514,0
0.5,0.50316,0.48562,0
0.5,0.50633,0.48635,0
0.5,0.50932,0.48734,0
0.5,0.50949,0.4874,0
0.5,0.51266,0.48884,0
0.5,0.51524,0.49051,0
0.5,0.51582,0.49101,0
0.5,0.51831,0.49367,0
0.5,0.51899,0.49498,0
0.5,0.51989,0.49684,0
0.5,0.52039,0.5,0
0.5,0.51989,0.50316,0
0.5,0.51899,0.50501,0
0.5,0.51831,0.50633,0
0.5,0.51582,0.50898,0
0.5,0.51524,0.50949,0
0.5,0.50949,0.51259,0
0.5,0.50931,0.51266,0
0.5,0.51266,0.51116,0
0.5,0.0031646,0.51472,0
0.5,0,0.51409,0
0.5,0.0063291,0.51503,0
0.5,0.0094937,0.51519,0
0.5,0.012658,0.51527,0
0.5,0.015823,0.51531,0
0.5,0.018987,0.51533,0
0.5,0.022152,0.51534,0
0.5,0.025316,0.51534,0
0.5,0.028481,0.51534,0
0.5,0.031646,0.51534,0
0.5,0.03481,0.51534,0
0.5,0.037975,0.51533,0
0.5,0.041139,0.51533,0
0.5,0.044304,0.51533,0
0.5,0.047468,0.51533,0
0.5,0.050633,0.51533,0
0.5,0.053797,0.51533,0
0.5,0.056962,0.51533,0
0.5,0.060127,0.51533,0
0.5,0.063291,0.51533,0
0.5,0.066456,0.51533,0
0.5,0.06962,0.51533,0
0.5,0.072785,0.51533,0
0.5,0.075949,0.51533,0
0.5,0.079114,0.51533,0
0.5,0.082278,0.51533,0
0.5,0.085443,0.51533,0
0.5,0.088608,0.51533,0
0.5,0.091772,0.51533,0
0.5,0.094937,0.51533,0
0.5,0.098101,0.51533,0
0.5,0.10127,0.51533,0
0.5,0.10443,0.51533,0
0.5,0.10759,0.51533,0
0.5,0.11076,0.51533,0
0.5,0.11392,0.51533,0
0.5,0.11709,0.51533,0
0.5,0.12025,0.51533,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51532,0
0.5,0.26899,0.51532,0
0.5,0.27215,0.51532,0
0.5,0.27532,0.51531,0
0.5,0.27848,0.51531,0
0.5,0.28165,0.51531,0
0.5,0.28481,0.51531,0
0.5,0.28797,0.51531,0
0.5,0.29114,0.51531,0
0.5,0.2943,0.51531,0
0.5,0.29747,0.51531,0
0.5,0.30063,0.51531,0
0.5,0.3038,0.51531,0
0.5,0.30696,0.51531,0
0.5,0.31013,0.51531,0
0.5,0.31329,0.51531,0
0.5,0.31646,0.51531,0
0.5,0.31962,0.51531,0
0.5,0.32278,0.51531,0
0.5,0.32595,0.51531,0
0.5,0.32911,0.51531,0
0.5,0.33228,0.51531,0
0.5,0.33544,0.51531,0
0.5,0.33861,0.51531,0
0.5,0.34177,0.51531,0
0.5,0.34494,0.51531,0
0.5,0.3481,0.51531,0
0.5,0.35127,0.51531,0
0.5,0.35443,0.51531,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.5153,0
0.5,0.36709,0.5153,0
0.5,0.37025,0.5153,0
0.5,0.37342,0.5153,0
0.5,0.37658,0.5153,0
0.5,0.37975,0.5153,0
0.5,0.38291,0.5153,0
0.5,0.38608,0.5153,0
0.5,0.38924,0.5153,0
0.5,0.39241,0.5153,0
0.5,0.39557,0.5153,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.51529,0
0.5,0.40823,0.51529,0
0.5,0.41139,0.51529,0
0.5,0.41456,0.51529,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.51529,0
0.5,0.42405,0.51529,0
0.5,0.42722,0.51529,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.51528,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.51528,0
0.5,0.44304,0.51528,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51528,0
0.5,0.45253,0.51528,0
0.5,0.4557,0.51528,0
0.5,0.45886,0.51528,0
0.5,0.46203,0.51528,0
0.5,0.46519,0.51528,0
0.5,0.46835,0.51528,0
0.5,0.47152,0.51529,0
0.5,0.47468,0.51529,0
0.5,0.47785,0.5153,0
0.5,0.48101,0.51532,0
0.5,0.48418,0.51533,0
0.5,0.48734,0.51534,0
0.5,0.49051,0.51533,0
0.5,0.49367,0.51528,0
0.5,0.49684,0.51514,0
0.5,0.5,0.51486,0
0.5,0.50316,0.51438,0
0.5,0.50633,0.51365,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48588,0
0.5,0.0031646,0.48525,0
0.5,0.0063291,0.48495,0
0.5,0.0094937,0.48479,0
0.5,0.012658,0.48471,0
0.5,0.015823,0.48467,0
0.5,0.018987,0.48465,0
0.5,0.022152,0.48464,0
0.5,0.025316,0.48464,0
0.5,0.028481,0.48464,0
0.5,0.031646,0.48465,0
0.5,0.03481,0.48465,0
0.5,0.037975,0.48465,0
0.5,0.041139,0.48465,0
0.5,0.044304,0.48465,0
0.5,0.047468,0.48465,0
0.5,0.050633,0.48465,0
0.5,0.053797,0.48465,0
0.5,0.056962,0.48465,0
0.5,0.060127,0.48465,0
0.5,0.063291,0.48465,0
0.5,0.066456,0.48465,0
0.5,0.06962,0.48465,0
0.5,0.072785,0.48465,0
0.5,0.075949,0.48465,0
0.5,0.079114,0.48465,0
0.5,0.082278,0.48465,0
0.5,0.085443,0.48465,0
0.5,0.088608,0.48466,0
0.5,0.091772,0.48466,0
0.5,0.094937,0.48466,0
0.5,0.098101,0.48466,0
0.5,0.10127,0.48466,0
0.5,0.10443,0.48466,0
0.5,0.10759,0.48466,0
0.5,0.11076,0.48466,0
0.5,0.11392,0.48466,0
0.5,0.11709,0.48466,0
0.5,0.12025,0.48466,0
0.5,0.12342,0.48466,0
0.5,0.12658,0.48466,0
0.5,0.12975,0.48466,0
0.5,0.13291,0.48466,0
0.5,0.13608,0.48466,0
0.5,0.13924,0.48466,0
0.5,0.14241,0.48466,0
0.5,0.14557,0.48466,0
0.5,0.14873,0.48466,0
0.5,0.1519,0.48466,0
0.5,0.15506,0.48466,0
0.5,0.15823,0.48466,0
0.5,0.16139,0.48466,0
0.5,0.16456,0.48466,0
0.5,0.16772,0.48466,0
0.5,0.17089,0.48466,0
0.5,0.17405,0.48466,0
0.5,0.17722,0.48466,0
0.5,0.18038,0.48466,0
0.5,0.18354,0.48466,0
0.5,0.18671,0.48466,0
0.5,0.18987,0.48466,0
0.5,0.19304,0.48466,0
0.5,0.1962,0.48466,0
0.5,0.19937,0.48466,0
0.5,0.20253,0.48466,0
0.5,0.2057,0.48466,0
0.5,0.20886,0.48466,0
0.5,0.21203,0.48466,0
0.5,0.21519,0.48466,0
0.5,0.21835,0.48466,0
0.5,0.22152,0.48466,0
0.5,0.22468,0.48466,0
0.5,0.22785,0.48466,0
0.5,0.23101,0.48466,0
0.5,0.23418,0.48466,0
0.5,0.23734,0.48466,0
0.5,0.24051,0.48466,0
0.5,0.24367,0.48466,0
0.5,0.24684,0.48466,0
0.5,0.25,0.48466,0
0.5,0.25316,0.48466,0
0.5,0.25633,0.48467,0
0.5,0.25949,0.48467,0
0.5,0.26266,0.48467,0
0.5,0.26582,0.48467,0
0.5,0.26899,0.48467,0
0.5,0.27215,0.48467,0
0.5,0.27532,0.48467,0
0.5,0.27848,0.48467,0
0.5,0.28165,0.48467,0
0.5,0.28481,0.48467,0
0.5,0.28797,0.48467,0
0.5,0.29114,0.48467,0
0.5,0.2943,0.48467,0
0.5,0.29747,0.48467,0
0.5,0.30063,0.48467,0
0.5,0.3038,0.48467,0
0.5,0.30696,0.48467,0
0.5,0.31013,0.48467,0
0.5,0.31329,0.48467,0
0.5,0.31646,0.48467,0
0.5,0.31962,0.48467,0
0.5,0.32278,0.48467,0
0.5,0.32595,0.48467,0
0.5,0.32911,0.48467,0
0.5,0.33228,0.48467,0
0.5,0.33544,0.48467,0
0.5,0.33861,0.48467,0
0.5,0.34177,0.48467,0
0.5,0.34494,0.48467,0
0.5,0.3481,0.48467,0
0.5,0.35127,0.48467,0
0.5,0.35443,0.48467,0
0.5,0.35759,0.48467,0
0.5,0.36076,0.48467,0
0.5,0.36392,0.48467,0
0.5,0.36709,0.48467,0
0.5,0.37025,0.48467,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48468,0
0.5,0.39557,0.48468,0
0.5,0.39873,0.48468,0
0.5,0.4019,0.48468,0
0.5,0.40506,0.48468,0
0.5,0.40823,0.48468,0
0.5,0.41139,0.48468,0
0.5,0.41456,0.48468,0
0.5,0.41772,0.48468,0
0.5,0.42089,0.48468,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48469,0
0.5,0.43671,0.48469,0
0.5,0.43987,0.48469,0
0.5,0.44304,0.48469,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48469,0
0.5,0.4557,0.48469,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48469,0
0.5,0.46519,0.48469,0
0.5,0.46835,0.48468,0
0.5,0.47152,0.48468,0
0.5,0.47468,0.48467,0
0.5,0.47785,0.48466,0
0.5,0.48101,0.48465,0
0.5,0.48418,0.48464,0
0.5,0.48734,0.48463,0
0.5,0.49051,0.48463,0
0.5,0.49367,0.48467,0
0.5,0.49684,0.48476,0
0.5,0.5,0.48496,0
0.5,0.50316,0.48524,0
0.5,0.50633,0.48554,0
0.5,0.50949,0.4858,0
0.5,0.51266,0.48598,0
0.5,0.51582,0.4861,0
0.5,0.51899,0.48617,0
0.5,0.52215,0.48622,0
0.5,0.52532,0.48625,0
0.5,0.52848,0.48627,0
0.5,0.53165,0.48629,0
0.5,0.53481,0.48634,0
0.5,0.53797,0.48644,0
0.5,0.54114,0.48667,0
0.5,0.5443,0.48708,0
0.5,0.54554,0.48734,0
0.5,0.54747,0.48774,0
0.5,0.55063,0.4888,0
0.5,0.5538,0.49047,0
0.5,0.55386,0.49051,0
0.5,0.55696,0.49333,0
0.5,0.55726,0.49367,0
0.5,0.55895,0.49684,0
0.5,0.55946,0.5,0
0.5,0.55895,0.50316,0
0.5,0.55726,0.50633,0
0.5,0.55696,0.50666,0
0.5,0.55385,0.50949,0
0.5,0.54747,0.51225,0
0.5,0.54553,0.51266,0
0.5,0.55063,0.5112,0
0.5,0.5538,0.50953,0
0.5,0.0031646,0.51475,0
0.5,0,0.51412,0
0.5,0.0063291,0.51505,0
0.5,0.0094937,0.51521,0
0.5,0.012658,0.51529,0
0.5,0.015823,0.51533,0
0.5,0.018987,0.51535,0
0.5,0.022152,0.51536,0
0.5,0.025316,0.51536,0
0.5,0.028481,0.51536,0
0.5,0.031646,0.51535,0
0.5,0.03481,0.51535,0
0.5,0.037975,0.51535,0
0.5,0.041139,0.51535,0
0.5,0.044304,0.51535,0
0.5,0.047468,0.51535,0
0.5,0.050633,0.51535,0
0.5,0.053797,0.51535,0
0.5,0.056962,0.51535,0
0.5,0.060127,0.51535,0
0.5,0.063291,0.51535,0
0.5,0.066456,0.51535,0
0.5,0.06962,0.51535,0
0.5,0.072785,0.51535,0
0.5,0.075949,0.51535,0
0.5,0.079114,0.51535,0
0.5,0.082278,0.51535,0
0.5,0.085443,0.51535,0
0.5,0.088608,0.51534,0
0.5,0.091772,0.51534,0
0.5,0.094937,0.51534,0
0.5,0.098101,0.51534,0
0.5,0.10127,0.51534,0
0.5,0.10443,0.51534,0
0.5,0.10759,0.51534,0
0.5,0.11076,0.51534,0
0.5,0.11392,0.51534,0
0.5,0.11709,0.51534,0
0.5,0.12025,0.51534,0
0.5,0.12342,0.51534,0
0.5,0.12658,0.51534,0
0.5,0.12975,0.51534,0
0.5,0.13291,0.51534,0
0.5,0.13608,0.51534,0
0.5,0.13924,0.51534,0
0.5,0.14241,0.51534,0
0.5,0.14557,0.51534,0
0.5,0.14873,0.51534,0
0.5,0.1519,0.51534,0
0.5,0.15506,0.51534,0
0.5,0.15823,0.51534,0
0.5,0.16139,0.51534,0
0.5,0.16456,0.51534,0
0.5,0.16772,0.51534,0
0.5,0.17089,0.51534,0
0.5,0.17405,0.51534,0
0.5,0.17722,0.51534,0
0.5,0.18038,0.51534,0
0.5,0.18354,0.51534,0
0.5,0.18671,0.51534,0
0.5,0.18987,0.51534,0
0.5,0.19304,0.51534,0
0.5,0.1962,0.51534,0
0.5,0.19937,0.51534,0
0.5,0.20253,0.51534,0
0.5,0.2057,0.51534,0
0.5,0.20886,0.51534,0
0.5,0.21203,0.51534,0
0.5,0.21519,0.51534,0
0.5,0.21835,0.51534,0
0.5,0.22152,0.51534,0
0.5,0.22468,0.51534,0
0.5,0.22785,0.51534,0
0.5,0.23101,0.51534,0
0.5,0.23418,0.51534,0
0.5,0.23734,0.51534,0
0.5,0.24051,0.51534,0
0.5,0.24367,0.51534,0
0.5,0.24684,0.51534,0
0.5,0.25,0.51534,0
0.5,0.25316,0.51534,0
0.5,0.25633,0.51533,0
0.5,0.25949,0.51533,0
0.5,0.26266,0.51533,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51533,0
0.5,0.33544,0.51533,0
0.5,0.33861,0.51533,0
0.5,0.34177,0.51533,0
0.5,0.34494,0.51533,0
0.5,0.3481,0.51533,0
0.5,0.35127,0.51533,0
0.5,0.35443,0.51533,0
0.5,0.35759,0.51533,0
0.5,0.36076,0.51533,0
0.5,0.36392,0.51533,0
0.5,0.36709,0.51533,0
0.5,0.37025,0.51533,0
0.5,0.37342,0.51532,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51532,0
0.5,0.39241,0.51532,0
0.5,0.39557,0.51532,0
0.5,0.39873,0.51532,0
0.5,0.4019,0.51532,0
0.5,0.40506,0.51532,0
0.5,0.40823,0.51532,0
0.5,0.41139,0.51532,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51532,0
0.5,0.42089,0.51532,0
0.5,0.42405,0.51531,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51531,0
0.5,0.43354,0.51531,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51531,0
0.5,0.44304,0.51531,0
0.5,0.4462,0.51531,0
0.5,0.44937,0.51531,0
0.5,0.45253,0.51531,0
0.5,0.4557,0.51531,0
0.5,0.45886,0.51531,0
0.5,0.46203,0.51531,0
0.5,0.46519,0.51531,0
0.5,0.46835,0.51532,0
0.5,0.47152,0.51532,0
0.5,0.47468,0.51533,0
0.5,0.47785,0.51534,0
0.5,0.48101,0.51535,0
0.5,0.48418,0.51536,0
0.5,0.48734,0.51537,0
0.5,0.49051,0.51537,0
0.5,0.49367,0.51533,0
0.5,0.49684,0.51524,0
0.5,0.5,0.51504,0
0.5,0.50316,0.51476,0
0.5,0.50633,0.51446,0
0.5,0.50949,0.5142,0
0.5,0.51266,0.51401,0
0.5,0.51582,0.5139,0
0.5,0.51899,0.51382,0
0.5,0.52215,0.51378,0
0.5,0.52532,0.51375,0
0.5,0.52848,0.51373,0
0.5,0.53165,0.51371,0
0.5,0.53481,0.51366,0
0.5,0.53797,0.51356,0
0.5,0.54114,0.51333,0
0.5,0.5443,0.51292,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96724,0.47468,0
0.5,0.96835,0.47423,0
0.5,0.97152,0.47347,0
0.5,0.97468,0.47313,0
0.5,0.97785,0.47304,0
0.5,0.98101,0.47296,0
0.5,0.98418,0.47285,0
0.5,0.98734,0.4727,0
0.5,0.99051,0.47251,0
0.5,0.99367,0.47226,0
0.5,0.99684,0.47195,0
0.5,1,0.47169,0
0.5,0.96091,0.47785,0
0.5,0.96203,0.47721,0
0.5,0.96519,0.4755,0
0.5,0.95365,0.48101,0
0.5,0.9557,0.48032,0
0.5,0.95886,0.47895,0
0.5,0.93842,0.48418,0
0.5,0.93987,0.48392,0
0.5,0.94304,0.48329,0
0.5,0.9462,0.48266,0
0.5,0.94937,0.48203,0
0.5,0.95253,0.48133,0
0.5,0,0.48584,0
0.5,0.0031646,0.48522,0
0.5,0.0063291,0.48492,0
0.5,0.0094937,0.48477,0
0.5,0.012658,0.48469,0
0.5,0.015823,0.48465,0
0.5,0.018987,0.48463,0
0.5,0.022152,0.48463,0
0.5,0.025316,0.48463,0
0.5,0.028481,0.48463,0
0.5,0.031646,0.48463,0
0.5,0.03481,0.48463,0
0.5,0.037975,0.48463,0
0.5,0.041139,0.48463,0
0.5,0.044304,0.48463,0
0.5,0.047468,0.48463,0
0.5,0.050633,0.48463,0
0.5,0.053797,0.48463,0
0.5,0.056962,0.48463,0
0.5,0.060127,0.48463,0
0.5,0.063291,0.48464,0
0.5,0.066456,0.48464,0
0.5,0.06962,0.48464,0
0.5,0.072785,0.48464,0
0.5,0.075949,0.48464,0
0.5,0.079114,0.48464,0
0.5,0.082278,0.48464,0
0.5,0.085443,0.48464,0
0.5,0.088608,0.48464,0
0.5,0.091772,0.48464,0
0.5,0.094937,0.48464,0
0.5,0.098101,0.48464,0
0.5,0.10127,0.48464,0
0.5,0.10443,0.48464,0
0.5,0.10759,0.48464,0
0.5,0.11076,0.48464,0
0.5,0.11392,0.48464,0
0.5,0.11709,0.48464,0
0.5,0.12025,0.48464,0
0.5,0.12342,0.48464,0
0.5,0.12658,0.48464,0
0.5,0.12975,0.48464,0
0.5,0.13291,0.48464,0
0.5,0.13608,0.48464,0
0.5,0.13924,0.48464,0
0.5,0.14241,0.48464,0
0.5,0.14557,0.48464,0
0.5,0.14873,0.48464,0
0.5,0.1519,0.48464,0
0.5,0.15506,0.48464,0
0.5,0.15823,0.48464,0
0.5,0.16139,0.48464,0
0.5,0.16456,0.48464,0
0.5,0.16772,0.48464,0
0.5,0.17089,0.48464,0
0.5,0.17405,0.48464,0
0.5,0.17722,0.48464,0
0.5,0.18038,0.48464,0
0.5,0.18354,0.48464,0
0.5,0.18671,0.48464,0
0.5,0.18987,0.48464,0
0.5,0.19304,0.48464,0
0.5,0.1962,0.48464,0
0.5,0.19937,0.48464,0
0.5,0.20253,0.48464,0
0.5,0.2057,0.48464,0
0.5,0.20886,0.48464,0
0.5,0.21203,0.48464,0
0.5,0.21519,0.48464,0
0.5,0.21835,0.48464,0
0.5,0.22152,0.48464,0
0.5,0.22468,0.48464,0
0.5,0.22785,0.48464,0
0.5,0.23101,0.48464,0
0.5,0.23418,0.48464,0
0.5,0.23734,0.48464,0
0.5,0.24051,0.48464,0
0.5,0.24367,0.48464,0
0.5,0.24684,0.48464,0
0.5,0.25,0.48464,0
0.5,0.25316,0.48464,0
0.5,0.25633,0.48464,0
0.5,0.25949,0.48464,0
0.5,0.26266,0.48464,0
0.5,0.26582,0.48464,0
0.5,0.26899,0.48464,0
0.5,0.27215,0.48464,0
0.5,0.27532,0.48464,0
0.5,0.27848,0.48464,0
0.5,0.28165,0.48464,0
0.5,0.28481,0.48464,0
0.5,0.28797,0.48464,0
0.5,0.29114,0.48464,0
0.5,0.2943,0.48464,0
0.5,0.29747,0.48464,0
0.5,0.30063,0.48464,0
0.5,0.3038,0.48464,0
0.5,0.30696,0.48464,0
0.5,0.31013,0.48464,0
0.5,0.31329,0.48464,0
0.5,0.31646,0.48464,0
0.5,0.31962,0.48464,0
0.5,0.32278,0.48464,0
0.5,0.32595,0.48464,0
0.5,0.32911,0.48464,0
0.5,0.33228,0.48464,0
0.5,0.33544,0.48464,0
0.5,0.33861,0.48464,0
0.5,0.34177,0.48464,0
0.5,0.34494,0.48464,0
0.5,0.3481,0.48464,0
0.5,0.35127,0.48464,0
0.5,0.35443,0.48464,0
0.5,0.35759,0.48464,0
0.5,0.36076,0.48464,0
0.5,0.36392,0.48464,0
0.5,0.36709,0.48464,0
0.5,0.37025,0.48464,0
0.5,0.37342,0.48464,0
0.5,0.37658,0.48464,0
0.5,0.37975,0.48464,0
0.5,0.38291,0.48464,0
0.5,0.38608,0.48464,0
0.5,0.38924,0.48464,0
0.5,0.39241,0.48464,0
0.5,0.39557,0.48464,0
0.5,0.39873,0.48464,0
0.5,0.4019,0.48464,0
0.5,0.40506,0.48464,0
0.5,0.40823,0.48464,0
0.5,0.41139,0.48464,0
0.5,0.41456,0.48464,0
0.5,0.41772,0.48464,0
0.5,0.42089,0.48464,0
0.5,0.42405,0.48464,0
0.5,0.42722,0.48464,0
0.5,0.43038,0.48464,0
0.5,0.43354,0.48463,0
0.5,0.43671,0.48463,0
0.5,0.43987,0.48463,0
0.5,0.44304,0.48463,0
0.5,0.4462,0.48463,0
0.5,0.44937,0.48463,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48463,0
0.5,0.46203,0.48463,0
0.5,0.46519,0.48462,0
0.5,0.46835,0.48462,0
0.5,0.47152,0.48461,0
0.5,0.47468,0.48461,0
0.5,0.47785,0.4846,0
0.5,0.48101,0.48459,0
0.5,0.48418,0.48459,0
0.5,0.48734,0.48459,0
0.5,0.49051,0.4846,0
0.5,0.49367,0.48465,0
0.5,0.49684,0.48476,0
0.5,0.5,0.48495,0
0.5,0.50316,0.48522,0
0.5,0.50633,0.4855,0
0.5,0.50949,0.48573,0
0.5,0.51266,0.48589,0
0.5,0.51582,0.486,0
0.5,0.51899,0.48606,0
0.5,0.52215,0.4861,0
0.5,0.52532,0.48612,0
0.5,0.52848,0.48612,0
0.5,0.53165,0.48611,0
0.5,0.53481,0.48608,0
0.5,0.53797,0.48604,0
0.5,0.54114,0.48599,0
0.5,0.5443,0.48595,0
0.5,0.54747,0.48591,0
0.5,0.55063,0.48588,0
0.5,0.5538,0.48586,0
0.5,0.55696,0.48584,0
0.5,0.56013,0.48584,0
0.5,0.56329,0.48583,0
0.5,0.56646,0.48583,0
0.5,0.56962,0.48583,0
0.5,0.57278,0.48583,0
0.5,0.57595,0.48583,0
0.5,0.57911,0.48584,0
0.5,0.58228,0.48584,0
0.5,0.58544,0.48584,0
0.5,0.58861,0.48585,0
0.5,0.59177,0.48585,0
0.5,0.59494,0.48585,0
0.5,0.5981,0.48585,0
0.5,0.60127,0.48583,0
0.5,0.60443,0.48577,0
0.5,0.60759,0.48566,0
0.5,0.61076,0.4855,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.48511,0
0.5,0.62025,0.48504,0
0.5,0.62342,0.48515,0
0.5,0.62658,0.48532,0
0.5,0.62975,0.48547,0
0.5,0.63291,0.48559,0
0.5,0.63608,0.48568,0
0.5,0.63924,0.48575,0
0.5,0.64241,0.4858,0
0.5,0.64557,0.48584,0
0.5,0.64873,0.48587,0
0.5,0.6519,0.4859,0
0.5,0.65506,0.48592,0
0.5,0.65823,0.48593,0
0.5,0.66139,0.48595,0
0.5,0.66456,0.48596,0
0.5,0.66772,0.48596,0
0.5,0.67089,0.48597,0
0.5,0.67405,0.48598,0
0.5,0.67722,0.48598,0
0.5,0.68038,0.48598,0
0.5,0.68354,0.48598,0
0.5,0.68671,0.48597,0
0.5,0.68987,0.48594,0
0.5,0.69304,0.48587,0
0.5,0.6962,0.48577,0
0.5,0.69937,0.48564,0
0.5,0.70253,0.48553,0
0.5,0.7057,0.48549,0
0.5,0.70886,0.48555,0
0.5,0.71203,0.48566,0
0.5,0.71519,0.48576,0
0.5,0.71835,0.48585,0
0.5,0.72152,0.48591,0
0.5,0.72468,0.48596,0
0.5,0.72785,0.48599,0
0.5,0.73101,0.48601,0
0.5,0.73418,0.48603,0
0.5,0.73734,0.48604,0
0.5,0.74051,0.48605,0
0.5,0.74367,0.48606,0
0.5,0.74684,0.48607,0
0.5,0.75,0.48607,0
0.5,0.75316,0.48607,0
0.5,0.75633,0.48608,0
0.5,0.75949,0.48608,0
0.5,0.76266,0.48608,0
0.5,0.76582,0.48608,0
0.5,0.76899,0.48607,0
0.5,0.77215,0.48606,0
0.5,0.77532,0.48604,0
0.5,0.77848,0.48602,0
0.5,0.78165,0.486,0
0.5,0.78481,0.486,0
0.5,0.78797,0.48602,0
0.5,0.79114,0.48604,0
0.5,0.7943,0.48606,0
0.5,0.79747,0.48607,0
0.5,0.80063,0.48609,0
0.5,0.8038,0.4861,0
0.5,0.80696,0.48611,0
0.5,0.81013,0.48612,0
0.5,0.81329,0.48612,0
0.5,0.81646,0.48613,0
0.5,0.81962,0.48613,0
0.5,0.82278,0.48614,0
0.5,0.82595,0.48614,0
0.5,0.82911,0.48614,0
0.5,0.83228,0.48614,0
0.5,0.83544,0.48615,0
0.5,0.83861,0.48614,0
0.5,0.84177,0.48614,0
0.5,0.84494,0.48613,0
0.5,0.8481,0.48612,0
0.5,0.85127,0.48611,0
0.5,0.85443,0.4861,0
0.5,0.85759,0.4861,0
0.5,0.86076,0.4861,0
0.5,0.86392,0.48611,0
0.5,0.86709,0.48612,0
0.5,0.87025,0.48612,0
0.5,0.87342,0.48613,0
0.5,0.87658,0.48613,0
0.5,0.87975,0.48613,0
0.5,0.88291,0.48613,0
0.5,0.88608,0.48613,0
0.5,0.88924,0.48612,0
0.5,0.89241,0.48612,0
0.5,0.89557,0.48611,0
0.5,0.89873,0.48611,0
0.5,0.9019,0.4861,0
0.5,0.90506,0.48608,0
0.5,0.90823,0.48607,0
0.5,0.91139,0.48605,0
0.5,0.91456,0.48601,0
0.5,0.91772,0.48595,0
0.5,0.92089,0.48585,0
0.5,0.92405,0.48569,0
0.5,0.92722,0.48546,0
0.5,0.93038,0.48518,0
0.5,0.93354,0.48484,0
0.5,0.93671,0.48444,0
0.5,0.0031646,0.51477,0
0.5,0,0.51416,0
0.5,0.0063291,0.51508,0
0.5,0.0094937,0.51523,0
0.5,0.012658,0.51531,0
0.5,0.015823,0.51535,0
0.5,0.018987,0.51537,0
0.5,0.022152,0.51537,0
0.5,0.025316,0.51537,0
0.5,0.028481,0.51537,0
0.5,0.031646,0.51537,0
0.5,0.03481,0.51537,0
0.5,0.037975,0.51537,0
0.5,0.041139,0.51537,0
0.5,0.044304,0.51537,0
0.5,0.047468,0.51537,0
0.5,0.050633,0.51537,0
0.5,0.053797,0.51537,0
0.5,0.056962,0.51537,0
0.5,0.060127,0.51537,0
0.5,0.063291,0.51536,0
0.5,0.066456,0.51536,0
0.5,0.06962,0.51536,0
0.5,0.072785,0.51536,0
0.5,0.075949,0.51536,0
0.5,0.079114,0.51536,0
0.5,0.082278,0.51536,0
0.5,0.085443,0.51536,0
0.5,0.088608,0.51536,0
0.5,0.091772,0.51536,0
0.5,0.094937,0.51536,0
0.5,0.098101,0.51536,0
0.5,0.10127,0.51536,0
0.5,0.10443,0.51536,0
0.5,0.10759,0.51536,0
0.5,0.11076,0.51536,0
0.5,0.11392,0.51536,0
0.5,0.11709,0.51536,0
0.5,0.12025,0.51536,0
0.5,0.12342,0.51536,0
0.5,0.12658,0.51536,0
0.5,0.12975,0.51536,0
0.5,0.13291,0.51536,0
0.5,0.13608,0.51536,0
0.5,0.13924,0.51536,0
0.5,0.14241,0.51536,0
0.5,0.14557,0.51536,0
0.5,0.14873,0.51536,0
0.5,0.1519,0.51536,0
0.5,0.15506,0.51536,0
0.5,0.15823,0.51536,0
0.5,0.16139,0.51536,0
0.5,0.16456,0.51536,0
0.5,0.16772,0.51536,0
0.5,0.17089,0.51536,0
0.5,0.17405,0.51536,0
0.5,0.17722,0.51536,0
0.5,0.18038,0.51536,0
0.5,0.18354,0.51536,0
0.5,0.18671,0.51536,0
0.5,0.18987,0.51536,0
0.5,0.19304,0.51536,0
0.5,0.1962,0.51536,0
0.5,0.19937,0.51536,0
0.5,0.20253,0.51536,0
0.5,0.2057,0.51536,0
0.5,0.20886,0.51536,0
0.5,0.21203,0.51536,0
0.5,0.21519,0.51536,0
0.5,0.21835,0.51536,0
0.5,0.22152,0.51536,0
0.5,0.22468,0.51536,0
0.5,0.22785,0.51536,0
0.5,0.23101,0.51536,0
0.5,0.23418,0.51536,0
0.5,0.23734,0.51536,0
0.5,0.24051,0.51536,0
0.5,0.24367,0.51536,0
0.5,0.24684,0.51536,0
0.5,0.25,0.51536,0
0.5,0.25316,0.51536,0
0.5,0.25633,0.51536,0
0.5,0.25949,0.51536,0
0.5,0.26266,0.51536,0
0.5,0.26582,0.51536,0
0.5,0.26899,0.51536,0
0.5,0.27215,0.51536,0
0.5,0.27532,0.51536,0
0.5,0.27848,0.51536,0
0.5,0.28165,0.51536,0
0.5,0.28481,0.51536,0
0.5,0.28797,0.51536,0
0.5,0.29114,0.51536,0
0.5,0.2943,0.51536,0
0.5,0.29747,0.51536,0
0.5,0.30063,0.51536,0
0.5,0.3038,0.51536,0
0.5,0.30696,0.51536,0
0.5,0.31013,0.51536,0
0.5,0.31329,0.51536,0
0.5,0.31646,0.51536,0
0.5,0.31962,0.51536,0
0.5,0.32278,0.51536,0
0.5,0.32595,0.51536,0
0.5,0.32911,0.51536,0
0.5,0.33228,0.51536,0
0.5,0.33544,0.51536,0
0.5,0.33861,0.51536,0
0.5,0.34177,0.51536,0
0.5,0.34494,0.51536,0
0.5,0.3481,0.51536,0
0.5,0.35127,0.51536,0
0.5,0.35443,0.51536,0
0.5,0.35759,0.51536,0
0.5,0.36076,0.51536,0
0.5,0.36392,0.51536,0
0.5,0.36709,0.51536,0
0.5,0.37025,0.51536,0
0.5,0.37342,0.51536,0
0.5,0.37658,0.51536,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51536,0
0.5,0.39557,0.51536,0
0.5,0.39873,0.51536,0
0.5,0.4019,0.51536,0
0.5,0.40506,0.51536,0
0.5,0.40823,0.51536,0
0.5,0.41139,0.51536,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51536,0
0.5,0.42405,0.51536,0
0.5,0.42722,0.51536,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51537,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51537,0
0.5,0.4462,0.51537,0
0.5,0.44937,0.51537,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51537,0
0.5,0.46203,0.51537,0
0.5,0.46519,0.51538,0
0.5,0.46835,0.51538,0
0.5,0.47152,0.51539,0
0.5,0.47468,0.51539,0
0.5,0.47785,0.5154,0
0.5,0.48101,0.51541,0
0.5,0.48418,0.51541,0
0.5,0.48734,0.51541,0
0.5,0.49051,0.5154,0
0.5,0.49367,0.51535,0
0.5,0.49684,0.51524,0
0.5,0.5,0.51505,0
0.5,0.50316,0.51478,0
0.5,0.50633,0.5145,0
0.5,0.50949,0.51427,0
0.5,0.51266,0.51411,0
0.5,0.51582,0.514,0
0.5,0.51899,0.51394,0
0.5,0.52215,0.5139,0
0.5,0.52532,0.51388,0
0.5,0.52848,0.51388,0
0.5,0.53165,0.51389,0
0.5,0.53481,0.51392,0
0.5,0.53797,0.51396,0
0.5,0.54114,0.51401,0
0.5,0.5443,0.51405,0
0.5,0.54747,0.51409,0
0.5,0.55063,0.51412,0
0.5,0.5538,0.51414,0
0.5,0.55696,0.51415,0
0.5,0.56013,0.51416,0
0.5,0.56329,0.51417,0
0.5,0.56646,0.51417,0
0.5,0.56962,0.51417,0
0.5,0.57278,0.51417,0
0.5,0.57595,0.51417,0
0.5,0.57911,0.51416,0
0.5,0.58228,0.51416,0
0.5,0.58544,0.51415,0
0.5,0.58861,0.51415,0
0.5,0.59177,0.51415,0
0.5,0.59494,0.51414,0
0.5,0.5981,0.51415,0
0.5,0.60127,0.51417,0
0.5,0.60443,0.51423,0
0.5,0.60759,0.51433,0
0.5,0.61076,0.5145,0
0.5,0.61392,0.5147,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51496,0
0.5,0.62342,0.51485,0
0.5,0.62658,0.51468,0
0.5,0.62975,0.51453,0
0.5,0.63291,0.51441,0
0.5,0.63608,0.51432,0
0.5,0.63924,0.51425,0
0.5,0.64241,0.5142,0
0.5,0.64557,0.51416,0
0.5,0.64873,0.51413,0
0.5,0.6519,0.5141,0
0.5,0.65506,0.51408,0
0.5,0.65823,0.51407,0
0.5,0.66139,0.51405,0
0.5,0.66456,0.51404,0
0.5,0.66772,0.51404,0
0.5,0.67089,0.51403,0
0.5,0.67405,0.51402,0
0.5,0.67722,0.51402,0
0.5,0.68038,0.51401,0
0.5,0.68354,0.51402,0
0.5,0.68671,0.51403,0
0.5,0.68987,0.51406,0
0.5,0.69304,0.51412,0
0.5,0.6962,0.51423,0
0.5,0.69937,0.51436,0
0.5,0.70253,0.51447,0
0.5,0.7057,0.51451,0
0.5,0.70886,0.51445,0
0.5,0.71203,0.51434,0
0.5,0.71519,0.51424,0
0.5,0.71835,0.51415,0
0.5,0.72152,0.51409,0
0.5,0.72468,0.51404,0
0.5,0.72785,0.51401,0
0.5,0.73101,0.51399,0
0.5,0.73418,0.51397,0
0.5,0.73734,0.51396,0
0.5,0.74051,0.51395,0
0.5,0.74367,0.51394,0
0.5,0.74684,0.51393,0
0.5,0.75,0.51393,0
0.5,0.75316,0.51392,0
0.5,0.75633,0.51392,0
0.5,0.75949,0.51392,0
0.5,0.76266,0.51392,0
0.5,0.76582,0.51392,0
0.5,0.76899,0.51392,0
0.5,0.77215,0.51394,0
0.5,0.77532,0.51396,0
0.5,0.77848,0.51398,0
0.5,0.78165,0.514,0
0.5,0.78481,0.514,0
0.5,0.78797,0.51398,0
0.5,0.79114,0.51396,0
0.5,0.7943,0.51394,0
0.5,0.79747,0.51393,0
0.5,0.80063,0.51391,0
0.5,0.8038,0.5139,0
0.5,0.80696,0.51389,0
0.5,0.81013,0.51388,0
0.5,0.81329,0.51387,0
0.5,0.81646,0.51387,0
0.5,0.81962,0.51386,0
0.5,0.82278,0.51386,0
0.5,0.82595,0.51386,0
0.5,0.82911,0.51386,0
0.5,0.83228,0.51385,0
0.5,0.83544,0.51385,0
0.5,0.83861,0.51385,0
0.5,0.84177,0.51386,0
0.5,0.84494,0.51386,0
0.5,0.8481,0.51388,0
0.5,0.85127,0.51389,0
0.5,0.85443,0.5139,0
0.5,0.85759,0.5139,0
0.5,0.86076,0.5139,0
0.5,0.86392,0.51389,0
0.5,0.86709,0.51388,0
0.5,0.87025,0.51388,0
0.5,0.87342,0.51387,0
0.5,0.87658,0.51387,0
0.5,0.87975,0.51387,0
0.5,0.88291,0.51387,0
0.5,0.88608,0.51387,0
0.5,0.88924,0.51388,0
0.5,0.89241,0.51388,0
0.5,0.89557,0.51389,0
0.5,0.89873,0.51389,0
0.5,0.9019,0.5139,0
0.5,0.90506,0.51392,0
0.5,0.90823,0.51393,0
0.5,0.91139,0.51395,0
0.5,0.91456,0.51399,0
0.5,0.91772,0.51405,0
0.5,0.92089,0.51415,0
0.5,0.92405,0.51431,0
0.5,0.92722,0.51454,0
0.5,0.93038,0.51482,0
0.5,0.93354,0.51516,0
0.5,0.93671,0.51556,0
0.5,0.93843,0.51582,0
0.5,0.93987,0.51608,0
0.5,0.94304,0.51671,0
0.5,0.9462,0.51734,0
0.5,0.94937,0.51797,0
0.5,0.95253,0.51867,0
0.5,0.95365,0.51899,0
0.5,0.9557,0.51968,0
0.5,0.95886,0.52105,0
0.5,0.96091,0.52215,0
0.5,0.96203,0.52279,0
0.5,0.96519,0.5245,0
0.5,0.96724,0.52532,0
0.5,0.96835,0.52577,0
0.5,0.97152,0.52653,0
0.5,0.97468,0.52687,0
0.5,0.97785,0.52696,0
0.5,0.98101,0.52704,0
0.5,0.98418,0.52715,0
0.5,0.98734,0.5273,0
0.5,0.99051,0.52749,0
0.5,0.99367,0.52774,0
0.5,0.99684,0.52805,0
0.5,1,0.52831,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96724,0.47468,0
0.5,0.96835,0.47423,0
0.5,0.97152,0.47347,0
0.5,0.97468,0.47313,0
0.5,0.97785,0.47304,0
0.5,0.98101,0.47296,0
0.5,0.98418,0.47285,0
0.5,0.98734,0.4727,0
0.5,0.99051,0.47251,0
0.5,0.99367,0.47226,0
0.5,0.99684,0.47195,0
0.5,1,0.47169,0
0.5,0.96091,0.47785,0
0.5,0.96203,0.47721,0
0.5,0.96519,0.4755,0
0.5,0.95365,0.48101,0
0.5,0.9557,0.48032,0
0.5,0.95886,0.47895,0
0.5,0.93842,0.48418,0
0.5,0.93987,0.48392,0
0.5,0.94304,0.48329,0
0.5,0.9462,0.48266,0
0.5,0.94937,0.48203,0
0.5,0.95253,0.48133,0
0.5,0,0.48584,0
0.5,0.0031646,0.48522,0
0.5,0.0063291,0.48492,0
0.5,0.0094937,0.48477,0
0.5,0.012658,0.48469,0
0.5,0.015823,0.48465,0
0.5,0.018987,0.48463,0
0.5,0.022152,0.48463,0
0.5,0.025316,0.48463,0
0.5,0.028481,0.48463,0
0.5,0.031646,0.48463,0
0.5,0.03481,0.48463,0
0.5,0.037975,0.48463,0
0.5,0.041139,0.48463,0
0.5,0.044304,0.48463,0
0.5,0.047468,0.48463,0
0.5,0.050633,0.48463,0
0.5,0.053797,0.48463,0
0.5,0.056962,0.48463,0
0.5,0.060127,0.48463,0
0.5,0.063291,0.48463,0
0.5,0.066456,0.48463,0
0.5,0.06962,0.48463,0
0.5,0.072785,0.48463,0
0.5,0.075949,0.48463,0
0.5,0.079114,0.48463,0
0.5,0.082278,0.48463,0
0.5,0.085443,0.48463,0
0.5,0.088608,0.48463,0
0.5,0.091772,0.48463,0
0.5,0.094937,0.48463,0
0.5,0.098101,0.48463,0
0.5,0.10127,0.48463,0
0.5,0.10443,0.48463,0
0.5,0.10759,0.48463,0
0.5,0.11076,0.48463,0
0.5,0.11392,0.48463,0
0.5,0.11709,0.48463,0
0.5,0.12025,0.48463,0
0.5,0.12342,0.48463,0
0.5,0.12658,0.48463,0
0.5,0.12975,0.48463,0
0.5,0.13291,0.48463,0
0.5,0.13608,0.48463,0
0.5,0.13924,0.48463,0
0.5,0.14241,0.48463,0
0.5,0.14557,0.48463,0
0.5,0.14873,0.48463,0
0.5,0.1519,0.48463,0
0.5,0.15506,0.48463,0
0.5,0.15823,0.48463,0
0.5,0.16139,0.48463,0
0.5,0.16456,0.48463,0
0.5,0.16772,0.48463,0
0.5,0.17089,0.48463,0
0.5,0.17405,0.48463,0
0.5,0.17722,0.48463,0
0.5,0.18038,0.48463,0
0.5,0.18354,0.48463,0
0.5,0.18671,0.48463,0
0.5,0.18987,0.48463,0
0.5,0.19304,0.48463,0
0.5,0.1962,0.48463,0
0.5,0.19937,0.48463,0
0.5,0.20253,0.48463,0
0.5,0.2057,0.48463,0
0.5,0.20886,0.48463,0
0.5,0.21203,0.48463,0
0.5,0.21519,0.48463,0
0.5,0.21835,0.48463,0
0.5,0.22152,0.48463,0
0.5,0.22468,0.48463,0
0.5,0.22785,0.48463,0
0.5,0.23101,0.48463,0
0.5,0.23418,0.48463,0
0.5,0.23734,0.48463,0
0.5,0.24051,0.48463,0
0.5,0.24367,0.48463,0
0.5,0.24684,0.48463,0
0.5,0.25,0.48463,0
0.5,0.25316,0.48463,0
0.5,0.25633,0.48463,0
0.5,0.25949,0.48463,0
0.5,0.26266,0.48463,0
0.5,0.26582,0.48463,0
0.5,0.26899,0.48463,0
0.5,0.27215,0.48463,0
0.5,0.27532,0.48463,0
0.5,0.27848,0.48463,0
0.5,0.28165,0.48463,0
0.5,0.28481,0.48463,0
0.5,0.28797,0.48463,0
0.5,0.29114,0.48463,0
0.5,0.2943,0.48463,0
0.5,0.29747,0.48463,0
0.5,0.30063,0.48463,0
0.5,0.3038,0.48463,0
0.5,0.30696,0.48463,0
0.5,0.31013,0.48463,0
0.5,0.31329,0.48463,0
0.5,0.31646,0.48463,0
0.5,0.31962,0.48462,0
0.5,0.32278,0.48462,0
0.5,0.32595,0.48462,0
0.5,0.32911,0.48462,0
0.5,0.33228,0.48462,0
0.5,0.33544,0.48462,0
0.5,0.33861,0.48462,0
0.5,0.34177,0.48462,0
0.5,0.34494,0.48462,0
0.5,0.3481,0.48462,0
0.5,0.35127,0.48462,0
0.5,0.35443,0.48462,0
0.5,0.35759,0.48462,0
0.5,0.36076,0.48462,0
0.5,0.36392,0.48462,0
0.5,0.36709,0.48462,0
0.5,0.37025,0.48462,0
0.5,0.37342,0.48462,0
0.5,0.37658,0.48462,0
0.5,0.37975,0.48462,0
0.5,0.38291,0.48462,0
0.5,0.38608,0.48462,0
0.5,0.38924,0.48462,0
0.5,0.39241,0.48462,0
0.5,0.39557,0.48462,0
0.5,0.39873,0.48462,0
0.5,0.4019,0.48462,0
0.5,0.40506,0.48462,0
0.5,0.40823,0.48462,0
0.5,0.41139,0.48462,0
0.5,0.41456,0.48462,0
0.5,0.41772,0.48462,0
0.5,0.42089,0.48462,0
0.5,0.42405,0.48462,0
0.5,0.42722,0.48462,0
0.5,0.43038,0.48462,0
0.5,0.43354,0.48462,0
0.5,0.43671,0.48462,0
0.5,0.43987,0.48462,0
0.5,0.44304,0.48462,0
0.5,0.4462,0.48462,0
0.5,0.44937,0.48462,0
0.5,0.45253,0.48462,0
0.5,0.4557,0.48461,0
0.5,0.45886,0.48461,0
0.5,0.46203,0.48461,0
0.5,0.46519,0.48461,0
0.5,0.46835,0.4846,0
0.5,0.47152,0.4846,0
0.5,0.47468,0.48459,0
0.5,0.47785,0.48459,0
0.5,0.48101,0.48458,0
0.5,0.48418,0.48458,0
0.5,0.48734,0.48458,0
0.5,0.49051,0.4846,0
0.5,0.49367,0.48465,0
0.5,0.49684,0.48476,0
0.5,0.5,0.48495,0
0.5,0.50316,0.48521,0
0.5,0.50633,0.48549,0
0.5,0.50949,0.48572,0
0.5,0.51266,0.48588,0
0.5,0.51582,0.48598,0
0.5,0.51899,0.48604,0
0.5,0.52215,0.48608,0
0.5,0.52532,0.4861,0
0.5,0.52848,0.4861,0
0.5,0.53165,0.48609,0
0.5,0.53481,0.48607,0
0.5,0.53797,0.48602,0
0.5,0.54114,0.48598,0
0.5,0.5443,0.48593,0
0.5,0.54747,0.4859,0
0.5,0.55063,0.48587,0
0.5,0.5538,0.48585,0
0.5,0.55696,0.48583,0
0.5,0.56013,0.48582,0
0.5,0.56329,0.48582,0
0.5,0.56646,0.48582,0
0.5,0.56962,0.48582,0
0.5,0.57278,0.48582,0
0.5,0.57595,0.48582,0
0.5,0.57911,0.48582,0
0.5,0.58228,0.48583,0
0.5,0.58544,0.48583,0
0.5,0.58861,0.48584,0
0.5,0.59177,0.48584,0
0.5,0.59494,0.48584,0
0.5,0.5981,0.48584,0
0.5,0.60127,0.48582,0
0.5,0.60443,0.48576,0
0.5,0.60759,0.48566,0
0.5,0.61076,0.4855,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.48511,0
0.5,0.62025,0.48504,0
0.5,0.62342,0.48515,0
0.5,0.62658,0.48531,0
0.5,0.62975,0.48546,0
0.5,0.63291,0.48558,0
0.5,0.63608,0.48567,0
0.5,0.63924,0.48574,0
0.5,0.64241,0.48579,0
0.5,0.64557,0.48583,0
0.5,0.64873,0.48586,0
0.5,0.6519,0.48589,0
0.5,0.65506,0.48591,0
0.5,0.65823,0.48592,0
0.5,0.66139,0.48593,0
0.5,0.66456,0.48594,0
0.5,0.66772,0.48595,0
0.5,0.67089,0.48596,0
0.5,0.67405,0.48596,0
0.5,0.67722,0.48597,0
0.5,0.68038,0.48597,0
0.5,0.68354,0.48596,0
0.5,0.68671,0.48595,0
0.5,0.68987,0.48592,0
0.5,0.69304,0.48586,0
0.5,0.6962,0.48577,0
0.5,0.69937,0.48564,0
0.5,0.70253,0.48552,0
0.5,0.7057,0.48548,0
0.5,0.70886,0.48554,0
0.5,0.71203,0.48565,0
0.5,0.71519,0.48575,0
0.5,0.71835,0.48583,0
0.5,0.72152,0.48589,0
0.5,0.72468,0.48594,0
0.5,0.72785,0.48597,0
0.5,0.73101,0.48599,0
0.5,0.73418,0.48601,0
0.5,0.73734,0.48602,0
0.5,0.74051,0.48603,0
0.5,0.74367,0.48604,0
0.5,0.74684,0.48604,0
0.5,0.75,0.48605,0
0.5,0.75316,0.48605,0
0.5,0.75633,0.48606,0
0.5,0.75949,0.48606,0
0.5,0.76266,0.48606,0
0.5,0.76582,0.48606,0
0.5,0.76899,0.48605,0
0.5,0.77215,0.48604,0
0.5,0.77532,0.48603,0
0.5,0.77848,0.486,0
0.5,0.78165,0.48599,0
0.5,0.78481,0.48599,0
0.5,0.78797,0.486,0
0.5,0.79114,0.48602,0
0.5,0.7943,0.48603,0
0.5,0.79747,0.48605,0
0.5,0.80063,0.48607,0
0.5,0.8038,0.48608,0
0.5,0.80696,0.48609,0
0.5,0.81013,0.4861,0
0.5,0.81329,0.4861,0
0.5,0.81646,0.48611,0
0.5,0.81962,0.48611,0
0.5,0.82278,0.48612,0
0.5,0.82595,0.48612,0
0.5,0.82911,0.48612,0
0.5,0.83228,0.48612,0
0.5,0.83544,0.48612,0
0.5,0.83861,0.48612,0
0.5,0.84177,0.48612,0
0.5,0.84494,0.48611,0
0.5,0.8481,0.4861,0
0.5,0.85127,0.48609,0
0.5,0.85443,0.48608,0
0.5,0.85759,0.48608,0
0.5,0.86076,0.48608,0
0.5,0.86392,0.48609,0
0.5,0.86709,0.48609,0
0.5,0.87025,0.4861,0
0.5,0.87342,0.4861,0
0.5,0.87658,0.48611,0
0.5,0.87975,0.48611,0
0.5,0.88291,0.48611,0
0.5,0.88608,0.48611,0
0.5,0.88924,0.4861,0
0.5,0.89241,0.4861,0
0.5,0.89557,0.48609,0
0.5,0.89873,0.48608,0
0.5,0.9019,0.48607,0
0.5,0.90506,0.48606,0
0.5,0.90823,0.48605,0
0.5,0.91139,0.48603,0
0.5,0.91456,0.48599,0
0.5,0.91772,0.48594,0
0.5,0.92089,0.48584,0
0.5,0.92405,0.48568,0
0.5,0.92722,0.48546,0
0.5,0.93038,0.48517,0
0.5,0.93354,0.48484,0
0.5,0.93671,0.48444,0
0.5,0.0031646,0.51477,0
0.5,0,0.51416,0
0.5,0.0063291,0.51508,0
0.5,0.0094937,0.51523,0
0.5,0.012658,0.51531,0
0.5,0.015823,0.51535,0
0.5,0.018987,0.51537,0
0.5,0.022152,0.51537,0
0.5,0.025316,0.51537,0
0.5,0.028481,0.51537,0
0.5,0.031646,0.51537,0
0.5,0.03481,0.51537,0
0.5,0.037975,0.51537,0
0.5,0.041139,0.51537,0
0.5,0.044304,0.51537,0
0.5,0.047468,0.51537,0
0.5,0.050633,0.51537,0
0.5,0.053797,0.51537,0
0.5,0.056962,0.51537,0
0.5,0.060127,0.51537,0
0.5,0.063291,0.51537,0
0.5,0.066456,0.51537,0
0.5,0.06962,0.51537,0
0.5,0.072785,0.51537,0
0.5,0.075949,0.51537,0
0.5,0.079114,0.51537,0
0.5,0.082278,0.51537,0
0.5,0.085443,0.51537,0
0.5,0.088608,0.51537,0
0.5,0.091772,0.51537,0
0.5,0.094937,0.51537,0
0.5,0.098101,0.51537,0
0.5,0.10127,0.51537,0
0.5,0.10443,0.51537,0
0.5,0.10759,0.51537,0
0.5,0.11076,0.51537,0
0.5,0.11392,0.51537,0
0.5,0.11709,0.51537,0
0.5,0.12025,0.51537,0
0.5,0.12342,0.51537,0
0.5,0.12658,0.51537,0
0.5,0.12975,0.51537,0
0.5,0.13291,0.51537,0
0.5,0.13608,0.51537,0
0.5,0.13924,0.51537,0
0.5,0.14241,0.51537,0
0.5,0.14557,0.51537,0
0.5,0.14873,0.51537,0
0.5,0.1519,0.51537,0
0.5,0.15506,0.51537,0
0.5,0.15823,0.51537,0
0.5,0.16139,0.51537,0
0.5,0.16456,0.51537,0
0.5,0.16772,0.51537,0
0.5,0.17089,0.51537,0
0.5,0.17405,0.51537,0
0.5,0.17722,0.51537,0
0.5,0.18038,0.51537,0
0.5,0.18354,0.51537,0
0.5,0.18671,0.51537,0
0.5,0.18987,0.51537,0
0.5,0.19304,0.51537,0
0.5,0.1962,0.51537,0
0.5,0.19937,0.51537,0
0.5,0.20253,0.51537,0
0.5,0.2057,0.51537,0
0.5,0.20886,0.51537,0
0.5,0.21203,0.51537,0
0.5,0.21519,0.51537,0
0.5,0.21835,0.51537,0
0.5,0.22152,0.51537,0
0.5,0.22468,0.51537,0
0.5,0.22785,0.51537,0
0.5,0.23101,0.51537,0
0.5,0.23418,0.51537,0
0.5,0.23734,0.51537,0
0.5,0.24051,0.51537,0
0.5,0.24367,0.51537,0
0.5,0.24684,0.51537,0
0.5,0.25,0.51537,0
0.5,0.25316,0.51537,0
0.5,0.25633,0.51537,0
0.5,0.25949,0.51537,0
0.5,0.26266,0.51537,0
0.5,0.26582,0.51537,0
0.5,0.26899,0.51537,0
0.5,0.27215,0.51537,0
0.5,0.27532,0.51537,0
0.5,0.27848,0.51537,0
0.5,0.28165,0.51537,0
0.5,0.28481,0.51537,0
0.5,0.28797,0.51537,0
0.5,0.29114,0.51537,0
0.5,0.2943,0.51537,0
0.5,0.29747,0.51537,0
0.5,0.30063,0.51537,0
0.5,0.3038,0.51537,0
0.5,0.30696,0.51537,0
0.5,0.31013,0.51537,0
0.5,0.31329,0.51537,0
0.5,0.31646,0.51537,0
0.5,0.31962,0.51537,0
0.5,0.32278,0.51537,0
0.5,0.32595,0.51537,0
0.5,0.32911,0.51537,0
0.5,0.33228,0.51537,0
0.5,0.33544,0.51538,0
0.5,0.33861,0.51538,0
0.5,0.34177,0.51538,0
0.5,0.34494,0.51538,0
0.5,0.3481,0.51538,0
0.5,0.35127,0.51538,0
0.5,0.35443,0.51538,0
0.5,0.35759,0.51538,0
0.5,0.36076,0.51538,0
0.5,0.36392,0.51538,0
0.5,0.36709,0.51538,0
0.5,0.37025,0.51538,0
0.5,0.37342,0.51538,0
0.5,0.37658,0.51538,0
0.5,0.37975,0.51538,0
0.5,0.38291,0.51538,0
0.5,0.38608,0.51538,0
0.5,0.38924,0.51538,0
0.5,0.39241,0.51538,0
0.5,0.39557,0.51538,0
0.5,0.39873,0.51538,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51538,0
0.5,0.41456,0.51538,0
0.5,0.41772,0.51538,0
0.5,0.42089,0.51538,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51538,0
0.5,0.43038,0.51538,0
0.5,0.43354,0.51538,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.51538,0
0.5,0.44304,0.51538,0
0.5,0.4462,0.51538,0
0.5,0.44937,0.51538,0
0.5,0.45253,0.51538,0
0.5,0.4557,0.51538,0
0.5,0.45886,0.51539,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51539,0
0.5,0.46835,0.5154,0
0.5,0.47152,0.5154,0
0.5,0.47468,0.51541,0
0.5,0.47785,0.51541,0
0.5,0.48101,0.51542,0
0.5,0.48418,0.51542,0
0.5,0.48734,0.51542,0
0.5,0.49051,0.5154,0
0.5,0.49367,0.51535,0
0.5,0.49684,0.51524,0
0.5,0.5,0.51505,0
0.5,0.50316,0.51479,0
0.5,0.50633,0.51451,0
0.5,0.50949,0.51428,0
0.5,0.51266,0.51412,0
0.5,0.51582,0.51402,0
0.5,0.51899,0.51396,0
0.5,0.52215,0.51392,0
0.5,0.52532,0.5139,0
0.5,0.52848,0.5139,0
0.5,0.53165,0.51391,0
0.5,0.53481,0.51393,0
0.5,0.53797,0.51398,0
0.5,0.54114,0.51402,0
0.5,0.5443,0.51406,0
0.5,0.54747,0.5141,0
0.5,0.55063,0.51413,0
0.5,0.5538,0.51415,0
0.5,0.55696,0.51417,0
0.5,0.56013,0.51418,0
0.5,0.56329,0.51418,0
0.5,0.56646,0.51418,0
0.5,0.56962,0.51418,0
0.5,0.57278,0.51418,0
0.5,0.57595,0.51418,0
0.5,0.57911,0.51417,0
0.5,0.58228,0.51417,0
0.5,0.58544,0.51417,0
0.5,0.58861,0.51416,0
0.5,0.59177,0.51416,0
0.5,0.59494,0.51416,0
0.5,0.5981,0.51416,0
0.5,0.60127,0.51418,0
0.5,0.60443,0.51424,0
0.5,0.60759,0.51434,0
0.5,0.61076,0.5145,0
0.5,0.61392,0.5147,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51496,0
0.5,0.62342,0.51485,0
0.5,0.62658,0.51469,0
0.5,0.62975,0.51454,0
0.5,0.63291,0.51442,0
0.5,0.63608,0.51433,0
0.5,0.63924,0.51426,0
0.5,0.64241,0.51421,0
0.5,0.64557,0.51417,0
0.5,0.64873,0.51414,0
0.5,0.6519,0.51411,0
0.5,0.65506,0.51409,0
0.5,0.65823,0.51408,0
0.5,0.66139,0.51407,0
0.5,0.66456,0.51406,0
0.5,0.66772,0.51405,0
0.5,0.67089,0.51404,0
0.5,0.67405,0.51403,0
0.5,0.67722,0.51403,0
0.5,0.68038,0.51403,0
0.5,0.68354,0.51403,0
0.5,0.68671,0.51405,0
0.5,0.68987,0.51408,0
0.5,0.69304,0.51414,0
0.5,0.6962,0.51423,0
0.5,0.69937,0.51436,0
0.5,0.70253,0.51447,0
0.5,0.7057,0.51452,0
0.5,0.70886,0.51445,0
0.5,0.71203,0.51435,0
0.5,0.71519,0.51425,0
0.5,0.71835,0.51417,0
0.5,0.72152,0.51411,0
0.5,0.72468,0.51406,0
0.5,0.72785,0.51403,0
0.5,0.73101,0.51401,0
0.5,0.73418,0.51399,0
0.5,0.73734,0.51398,0
0.5,0.74051,0.51397,0
0.5,0.74367,0.51396,0
0.5,0.74684,0.51395,0
0.5,0.75,0.51395,0
0.5,0.75316,0.51395,0
0.5,0.75633,0.51394,0
0.5,0.75949,0.51394,0
0.5,0.76266,0.51394,0
0.5,0.76582,0.51394,0
0.5,0.76899,0.51394,0
0.5,0.77215,0.51395,0
0.5,0.77532,0.51397,0
0.5,0.77848,0.514,0
0.5,0.78165,0.51401,0
0.5,0.78481,0.51401,0
0.5,0.78797,0.514,0
0.5,0.79114,0.51398,0
0.5,0.7943,0.51396,0
0.5,0.79747,0.51395,0
0.5,0.80063,0.51393,0
0.5,0.8038,0.51392,0
0.5,0.80696,0.51391,0
0.5,0.81013,0.5139,0
0.5,0.81329,0.5139,0
0.5,0.81646,0.51389,0
0.5,0.81962,0.51389,0
0.5,0.82278,0.51388,0
0.5,0.82595,0.51388,0
0.5,0.82911,0.51388,0
0.5,0.83228,0.51388,0
0.5,0.83544,0.51387,0
0.5,0.83861,0.51388,0
0.5,0.84177,0.51388,0
0.5,0.84494,0.51388,0
0.5,0.8481,0.51389,0
0.5,0.85127,0.51391,0
0.5,0.85443,0.51392,0
0.5,0.85759,0.51392,0
0.5,0.86076,0.51392,0
0.5,0.86392,0.51391,0
0.5,0.86709,0.51391,0
0.5,0.87025,0.5139,0
0.5,0.87342,0.51389,0
0.5,0.87658,0.51389,0
0.5,0.87975,0.51389,0
0.5,0.88291,0.51389,0
0.5,0.88608,0.51389,0
0.5,0.88924,0.5139,0
0.5,0.89241,0.5139,0
0.5,0.89557,0.51391,0
0.5,0.89873,0.51392,0
0.5,0.9019,0.51393,0
0.5,0.90506,0.51394,0
0.5,0.90823,0.51395,0
0.5,0.91139,0.51397,0
0.5,0.91456,0.51401,0
0.5,0.91772,0.51406,0
0.5,0.92089,0.51416,0
0.5,0.92405,0.51432,0
0.5,0.92722,0.51454,0
0.5,0.93038,0.51483,0
0.5,0.93354,0.51516,0
0.5,0.93671,0.51556,0
0.5,0.93843,0.51582,0
0.5,0.93987,0.51608,0
0.5,0.94304,0.51671,0
0.5,0.9462,0.51734,0
0.5,0.94937,0.51797,0
0.5,0.95253,0.51867,0
0.5,0.95365,0.51899,0
0.5,0.9557,0.51968,0
0.5,0.95886,0.52105,0
0.5,0.96091,0.52215,0
0.5,0.96203,0.52279,0
0.5,0.96519,0.5245,0
0.5,0.96724,0.52532,0
0.5,0.96835,0.52577,0
0.5,0.97152,0.52653,0
0.5,0.97468,0.52687,0
0.5,0.97785,0.52696,0
0.5,0.98101,0.52704,0
0.5,0.98418,0.52715,0
0.5,0.98734,0.5273,0
0.5,0.99051,0.52749,0
0.5,0.99367,0.52774,0
0.5,0.99684,0.52805,0
0.5,1,0.52831,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96724,0.47468,0
0.5,0.96835,0.47423,0
0.5,0.97152,0.47347,0
0.5,0.97468,0.47313,0
0.5,0.97785,0.47304,0
0.5,0.98101,0.47296,0
0.5,0.98418,0.47285,0
0.5,0.98734,0.4727,0
0.5,0.99051,0.47251,0
0.5,0.99367,0.47226,0
0.5,0.99684,0.47195,0
0.5,1,0.47169,0
0.5,0.96091,0.47785,0
0.5,0.96203,0.47721,0
0.5,0.96519,0.4755,0
0.5,0.95365,0.48101,0
0.5,0.9557,0.48032,0
0.5,0.95886,0.47895,0
0.5,0.93842,0.48418,0
0.5,0.93987,0.48392,0
0.5,0.94304,0.48329,0
0.5,0.9462,0.48266,0
0.5,0.94937,0.48203,0
0.5,0.95253,0.48133,0
0.5,0,0.48582,0
0.5,0.0031646,0.48521,0
0.5,0.0063291,0.48491,0
0.5,0.0094937,0.48476,0
0.5,0.012658,0.48468,0
0.5,0.015823,0.48464,0
0.5,0.018987,0.48462,0
0.5,0.022152,0.48461,0
0.5,0.025316,0.48461,0
0.5,0.028481,0.48461,0
0.5,0.031646,0.48461,0
0.5,0.03481,0.48461,0
0.5,0.037975,0.48461,0
0.5,0.041139,0.48462,0
0.5,0.044304,0.48462,0
0.5,0.047468,0.48462,0
0.5,0.050633,0.48462,0
0.5,0.053797,0.48462,0
0.5,0.056962,0.48462,0
0.5,0.060127,0.48462,0
0.5,0.063291,0.48462,0
0.5,0.066456,0.48462,0
0.5,0.06962,0.48462,0
0.5,0.072785,0.48462,0
0.5,0.075949,0.48462,0
0.5,0.079114,0.48462,0
0.5,0.082278,0.48462,0
0.5,0.085443,0.48462,0
0.5,0.088608,0.48462,0
0.5,0.091772,0.48462,0
0.5,0.094937,0.48462,0
0.5,0.098101,0.48462,0
0.5,0.10127,0.48462,0
0.5,0.10443,0.48462,0
0.5,0.10759,0.48462,0
0.5,0.11076,0.48462,0
0.5,0.11392,0.48462,0
0.5,0.11709,0.48462,0
0.5,0.12025,0.48462,0
0.5,0.12342,0.48462,0
0.5,0.12658,0.48462,0
0.5,0.12975,0.48462,0
0.5,0.13291,0.48462,0
0.5,0.13608,0.48462,0
0.5,0.13924,0.48462,0
0.5,0.14241,0.48462,0
0.5,0.14557,0.48462,0
0.5,0.14873,0.48462,0
0.5,0.1519,0.48462,0
0.5,0.15506,0.48462,0
0.5,0.15823,0.48462,0
0.5,0.16139,0.48462,0
0.5,0.16456,0.48462,0
0.5,0.16772,0.48462,0
0.5,0.17089,0.48462,0
0.5,0.17405,0.48462,0
0.5,0.17722,0.48462,0
0.5,0.18038,0.48462,0
0.5,0.18354,0.48462,0
0.5,0.18671,0.48462,0
0.5,0.18987,0.48462,0
0.5,0.19304,0.48462,0
0.5,0.1962,0.48462,0
0.5,0.19937,0.48462,0
0.5,0.20253,0.48461,0
0.5,0.2057,0.48461,0
0.5,0.20886,0.48461,0
0.5,0.21203,0.48461,0
0.5,0.21519,0.48461,0
0.5,0.21835,0.48461,0
0.5,0.22152,0.48461,0
0.5,0.22468,0.48461,0
0.5,0.22785,0.48461,0
0.5,0.23101,0.48461,0
0.5,0.23418,0.48461,0
0.5,0.23734,0.48461,0
0.5,0.24051,0.48461,0
0.5,0.24367,0.48461,0
0.5,0.24684,0.48461,0
0.5,0.25,0.48461,0
0.5,0.25316,0.48461,0
0.5,0.25633,0.48461,0
0.5,0.25949,0.48461,0
0.5,0.26266,0.48461,0
0.5,0.26582,0.48461,0
0.5,0.26899,0.48461,0
0.5,0.27215,0.48461,0
0.5,0.27532,0.48461,0
0.5,0.27848,0.48461,0
0.5,0.28165,0.48461,0
0.5,0.28481,0.48461,0
0.5,0.28797,0.48461,0
0.5,0.29114,0.48461,0
0.5,0.2943,0.48461,0
0.5,0.29747,0.48461,0
0.5,0.30063,0.48461,0
0.5,0.3038,0.48461,0
0.5,0.30696,0.48461,0
0.5,0.31013,0.48461,0
0.5,0.31329,0.48461,0
0.5,0.31646,0.48461,0
0.5,0.31962,0.48461,0
0.5,0.32278,0.48461,0
0.5,0.32595,0.48461,0
0.5,0.32911,0.48461,0
0.5,0.33228,0.48461,0
0.5,0.33544,0.48461,0
0.5,0.33861,0.48461,0
0.5,0.34177,0.48461,0
0.5,0.34494,0.48461,0
0.5,0.3481,0.48461,0
0.5,0.35127,0.48461,0
0.5,0.35443,0.48461,0
0.5,0.35759,0.48461,0
0.5,0.36076,0.48461,0
0.5,0.36392,0.48461,0
0.5,0.36709,0.48461,0
0.5,0.37025,0.48461,0
0.5,0.37342,0.48461,0
0.5,0.37658,0.48461,0
0.5,0.37975,0.48461,0
0.5,0.38291,0.48461,0
0.5,0.38608,0.48461,0
0.5,0.38924,0.48461,0
0.5,0.39241,0.48461,0
0.5,0.39557,0.48461,0
0.5,0.39873,0.48461,0
0.5,0.4019,0.48461,0
0.5,0.40506,0.48461,0
0.5,0.40823,0.48461,0
0.5,0.41139,0.48461,0
0.5,0.41456,0.48461,0
0.5,0.41772,0.48461,0
0.5,0.42089,0.48461,0
0.5,0.42405,0.48461,0
0.5,0.42722,0.48461,0
0.5,0.43038,0.48461,0
0.5,0.43354,0.48461,0
0.5,0.43671,0.48461,0
0.5,0.43987,0.48461,0
0.5,0.44304,0.48461,0
0.5,0.4462,0.48461,0
0.5,0.44937,0.4846,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.4846,0
0.5,0.46203,0.4846,0
0.5,0.46519,0.48459,0
0.5,0.46835,0.48459,0
0.5,0.47152,0.48459,0
0.5,0.47468,0.48458,0
0.5,0.47785,0.48457,0
0.5,0.48101,0.48457,0
0.5,0.48418,0.48456,0
0.5,0.48734,0.48457,0
0.5,0.49051,0.48459,0
0.5,0.49367,0.48464,0
0.5,0.49684,0.48475,0
0.5,0.5,0.48494,0
0.5,0.50316,0.4852,0
0.5,0.50633,0.48548,0
0.5,0.50949,0.4857,0
0.5,0.51266,0.48586,0
0.5,0.51582,0.48596,0
0.5,0.51899,0.48602,0
0.5,0.52215,0.48606,0
0.5,0.52532,0.48608,0
0.5,0.52848,0.48608,0
0.5,0.53165,0.48607,0
0.5,0.53481,0.48605,0
0.5,0.53797,0.48601,0
0.5,0.54114,0.48597,0
0.5,0.5443,0.48592,0
0.5,0.54747,0.48589,0
0.5,0.55063,0.48586,0
0.5,0.5538,0.48584,0
0.5,0.55696,0.48582,0
0.5,0.56013,0.48581,0
0.5,0.56329,0.48581,0
0.5,0.56646,0.48581,0
0.5,0.56962,0.48581,0
0.5,0.57278,0.48581,0
0.5,0.57595,0.48581,0
0.5,0.57911,0.48581,0
0.5,0.58228,0.48582,0
0.5,0.58544,0.48582,0
0.5,0.58861,0.48583,0
0.5,0.59177,0.48583,0
0.5,0.59494,0.48583,0
0.5,0.5981,0.48583,0
0.5,0.60127,0.4858,0
0.5,0.60443,0.48575,0
0.5,0.60759,0.48565,0
0.5,0.61076,0.48549,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.48511,0
0.5,0.62025,0.48504,0
0.5,0.62342,0.48515,0
0.5,0.62658,0.4853,0
0.5,0.62975,0.48545,0
0.5,0.63291,0.48557,0
0.5,0.63608,0.48566,0
0.5,0.63924,0.48573,0
0.5,0.64241,0.48578,0
0.5,0.64557,0.48582,0
0.5,0.64873,0.48585,0
0.5,0.6519,0.48587,0
0.5,0.65506,0.48589,0
0.5,0.65823,0.48591,0
0.5,0.66139,0.48592,0
0.5,0.66456,0.48593,0
0.5,0.66772,0.48593,0
0.5,0.67089,0.48594,0
0.5,0.67405,0.48594,0
0.5,0.67722,0.48595,0
0.5,0.68038,0.48595,0
0.5,0.68354,0.48595,0
0.5,0.68671,0.48593,0
0.5,0.68987,0.48591,0
0.5,0.69304,0.48585,0
0.5,0.6962,0.48576,0
0.5,0.69937,0.48564,0
0.5,0.70253,0.48552,0
0.5,0.7057,0.48548,0
0.5,0.70886,0.48554,0
0.5,0.71203,0.48564,0
0.5,0.71519,0.48573,0
0.5,0.71835,0.48581,0
0.5,0.72152,0.48587,0
0.5,0.72468,0.48592,0
0.5,0.72785,0.48595,0
0.5,0.73101,0.48597,0
0.5,0.73418,0.48599,0
0.5,0.73734,0.486,0
0.5,0.74051,0.48601,0
0.5,0.74367,0.48602,0
0.5,0.74684,0.48602,0
0.5,0.75,0.48603,0
0.5,0.75316,0.48603,0
0.5,0.75633,0.48604,0
0.5,0.75949,0.48604,0
0.5,0.76266,0.48604,0
0.5,0.76582,0.48604,0
0.5,0.76899,0.48604,0
0.5,0.77215,0.48603,0
0.5,0.77532,0.48601,0
0.5,0.77848,0.48599,0
0.5,0.78165,0.48597,0
0.5,0.78481,0.48597,0
0.5,0.78797,0.48598,0
0.5,0.79114,0.486,0
0.5,0.7943,0.48602,0
0.5,0.79747,0.48603,0
0.5,0.80063,0.48605,0
0.5,0.8038,0.48606,0
0.5,0.80696,0.48607,0
0.5,0.81013,0.48608,0
0.5,0.81329,0.48608,0
0.5,0.81646,0.48609,0
0.5,0.81962,0.48609,0
0.5,0.82278,0.4861,0
0.5,0.82595,0.4861,0
0.5,0.82911,0.4861,0
0.5,0.83228,0.4861,0
0.5,0.83544,0.4861,0
0.5,0.83861,0.4861,0
0.5,0.84177,0.4861,0
0.5,0.84494,0.48609,0
0.5,0.8481,0.48609,0
0.5,0.85127,0.48607,0
0.5,0.85443,0.48606,0
0.5,0.85759,0.48606,0
0.5,0.86076,0.48606,0
0.5,0.86392,0.48607,0
0.5,0.86709,0.48607,0
0.5,0.87025,0.48608,0
0.5,0.87342,0.48608,0
0.5,0.87658,0.48609,0
0.5,0.87975,0.48609,0
0.5,0.88291,0.48609,0
0.5,0.88608,0.48609,0
0.5,0.88924,0.48608,0
0.5,0.89241,0.48608,0
0.5,0.89557,0.48607,0
0.5,0.89873,0.48606,0
0.5,0.9019,0.48605,0
0.5,0.90506,0.48604,0
0.5,0.90823,0.48603,0
0.5,0.91139,0.48601,0
0.5,0.91456,0.48598,0
0.5,0.91772,0.48592,0
0.5,0.92089,0.48582,0
0.5,0.92405,0.48567,0
0.5,0.92722,0.48545,0
0.5,0.93038,0.48517,0
0.5,0.93354,0.48484,0
0.5,0.93671,0.48444,0
0.5,0.0031646,0.51479,0
0.5,0,0.51418,0
0.5,0.0063291,0.51509,0
0.5,0.0094937,0.51524,0
0.5,0.012658,0.51532,0
0.5,0.015823,0.51536,0
0.5,0.018987,0.51538,0
0.5,0.022152,0.51539,0
0.5,0.025316,0.51539,0
0.5,0.028481,0.51539,0
0.5,0.031646,0.51539,0
0.5,0.03481,0.51539,0
0.5,0.037975,0.51539,0
0.5,0.041139,0.51538,0
0.5,0.044304,0.51538,0
0.5,0.047468,0.51538,0
0.5,0.050633,0.51538,0
0.5,0.053797,0.51538,0
0.5,0.056962,0.51538,0
0.5,0.060127,0.51538,0
0.5,0.063291,0.51538,0
0.5,0.066456,0.51538,0
0.5,0.06962,0.51538,0
0.5,0.072785,0.51538,0
0.5,0.075949,0.51538,0
0.5,0.079114,0.51538,0
0.5,0.082278,0.51538,0
0.5,0.085443,0.51538,0
0.5,0.088608,0.51538,0
0.5,0.091772,0.51538,0
0.5,0.094937,0.51538,0
0.5,0.098101,0.51538,0
0.5,0.10127,0.51538,0
0.5,0.10443,0.51538,0
0.5,0.10759,0.51538,0
0.5,0.11076,0.51538,0
0.5,0.11392,0.51538,0
0.5,0.11709,0.51538,0
0.5,0.12025,0.51538,0
0.5,0.12342,0.51538,0
0.5,0.12658,0.51538,0
0.5,0.12975,0.51538,0
0.5,0.13291,0.51538,0
0.5,0.13608,0.51538,0
0.5,0.13924,0.51538,0
0.5,0.14241,0.51538,0
0.5,0.14557,0.51538,0
0.5,0.14873,0.51538,0
0.5,0.1519,0.51538,0
0.5,0.15506,0.51538,0
0.5,0.15823,0.51538,0
0.5,0.16139,0.51538,0
0.5,0.16456,0.51538,0
0.5,0.16772,0.51538,0
0.5,0.17089,0.51538,0
0.5,0.17405,0.51538,0
0.5,0.17722,0.51538,0
0.5,0.18038,0.51538,0
0.5,0.18354,0.51538,0
0.5,0.18671,0.51538,0
0.5,0.18987,0.51538,0
0.5,0.19304,0.51538,0
0.5,0.1962,0.51538,0
0.5,0.19937,0.51538,0
0.5,0.20253,0.51538,0
0.5,0.2057,0.51538,0
0.5,0.20886,0.51539,0
0.5,0.21203,0.51539,0
0.5,0.21519,0.51539,0
0.5,0.21835,0.51539,0
0.5,0.22152,0.51539,0
0.5,0.22468,0.51539,0
0.5,0.22785,0.51539,0
0.5,0.23101,0.51539,0
0.5,0.23418,0.51539,0
0.5,0.23734,0.51539,0
0.5,0.24051,0.51539,0
0.5,0.24367,0.51539,0
0.5,0.24684,0.51539,0
0.5,0.25,0.51539,0
0.5,0.25316,0.51539,0
0.5,0.25633,0.51539,0
0.5,0.25949,0.51539,0
0.5,0.26266,0.51539,0
0.5,0.26582,0.51539,0
0.5,0.26899,0.51539,0
0.5,0.27215,0.51539,0
0.5,0.27532,0.51539,0
0.5,0.27848,0.51539,0
0.5,0.28165,0.51539,0
0.5,0.28481,0.51539,0
0.5,0.28797,0.51539,0
0.5,0.29114,0.51539,0
0.5,0.2943,0.51539,0
0.5,0.29747,0.51539,0
0.5,0.30063,0.51539,0
0.5,0.3038,0.51539,0
0.5,0.30696,0.51539,0
0.5,0.31013,0.51539,0
0.5,0.31329,0.51539,0
0.5,0.31646,0.51539,0
0.5,0.31962,0.51539,0
0.5,0.32278,0.51539,0
0.5,0.32595,0.51539,0
0.5,0.32911,0.51539,0
0.5,0.33228,0.51539,0
0.5,0.33544,0.51539,0
0.5,0.33861,0.51539,0
0.5,0.34177,0.51539,0
0.5,0.34494,0.51539,0
0.5,0.3481,0.51539,0
0.5,0.35127,0.51539,0
0.5,0.35443,0.51539,0
0.5,0.35759,0.51539,0
0.5,0.36076,0.51539,0
0.5,0.36392,0.51539,0
0.5,0.36709,0.51539,0
0.5,0.37025,0.51539,0
0.5,0.37342,0.51539,0
0.5,0.37658,0.51539,0
0.5,0.37975,0.51539,0
0.5,0.38291,0.51539,0
0.5,0.38608,0.51539,0
0.5,0.38924,0.51539,0
0.5,0.39241,0.51539,0
0.5,0.39557,0.51539,0
0.5,0.39873,0.51539,0
0.5,0.4019,0.51539,0
0.5,0.40506,0.51539,0
0.5,0.40823,0.51539,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.51539,0
0.5,0.42089,0.51539,0
0.5,0.42405,0.51539,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.51539,0
0.5,0.43354,0.51539,0
0.5,0.43671,0.51539,0
0.5,0.43987,0.51539,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.5154,0
0.5,0.45253,0.5154,0
0.5,0.4557,0.5154,0
0.5,0.45886,0.5154,0
0.5,0.46203,0.5154,0
0.5,0.46519,0.51541,0
0.5,0.46835,0.51541,0
0.5,0.47152,0.51541,0
0.5,0.47468,0.51542,0
0.5,0.47785,0.51543,0
0.5,0.48101,0.51543,0
0.5,0.48418,0.51544,0
0.5,0.48734,0.51543,0
0.5,0.49051,0.51541,0
0.5,0.49367,0.51536,0
0.5,0.49684,0.51525,0
0.5,0.5,0.51506,0
0.5,0.50316,0.5148,0
0.5,0.50633,0.51452,0
0.5,0.50949,0.5143,0
0.5,0.51266,0.51414,0
0.5,0.51582,0.51404,0
0.5,0.51899,0.51398,0
0.5,0.52215,0.51394,0
0.5,0.52532,0.51392,0
0.5,0.52848,0.51391,0
0.5,0.53165,0.51392,0
0.5,0.53481,0.51395,0
0.5,0.53797,0.51399,0
0.5,0.54114,0.51403,0
0.5,0.5443,0.51408,0
0.5,0.54747,0.51411,0
0.5,0.55063,0.51414,0
0.5,0.5538,0.51416,0
0.5,0.55696,0.51418,0
0.5,0.56013,0.51419,0
0.5,0.56329,0.51419,0
0.5,0.56646,0.51419,0
0.5,0.56962,0.51419,0
0.5,0.57278,0.51419,0
0.5,0.57595,0.51419,0
0.5,0.57911,0.51419,0
0.5,0.58228,0.51418,0
0.5,0.58544,0.51418,0
0.5,0.58861,0.51417,0
0.5,0.59177,0.51417,0
0.5,0.59494,0.51417,0
0.5,0.5981,0.51417,0
0.5,0.60127,0.51419,0
0.5,0.60443,0.51425,0
0.5,0.60759,0.51435,0
0.5,0.61076,0.51451,0
0.5,0.61392,0.51471,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51496,0
0.5,0.62342,0.51485,0
0.5,0.62658,0.51469,0
0.5,0.62975,0.51455,0
0.5,0.63291,0.51443,0
0.5,0.63608,0.51434,0
0.5,0.63924,0.51427,0
0.5,0.64241,0.51422,0
0.5,0.64557,0.51418,0
0.5,0.64873,0.51415,0
0.5,0.6519,0.51413,0
0.5,0.65506,0.51411,0
0.5,0.65823,0.51409,0
0.5,0.66139,0.51408,0
0.5,0.66456,0.51407,0
0.5,0.66772,0.51407,0
0.5,0.67089,0.51406,0
0.5,0.67405,0.51405,0
0.5,0.67722,0.51405,0
0.5,0.68038,0.51405,0
0.5,0.68354,0.51405,0
0.5,0.68671,0.51406,0
0.5,0.68987,0.51409,0
0.5,0.69304,0.51415,0
0.5,0.6962,0.51424,0
0.5,0.69937,0.51436,0
0.5,0.70253,0.51448,0
0.5,0.7057,0.51452,0
0.5,0.70886,0.51446,0
0.5,0.71203,0.51436,0
0.5,0.71519,0.51426,0
0.5,0.71835,0.51419,0
0.5,0.72152,0.51412,0
0.5,0.72468,0.51408,0
0.5,0.72785,0.51405,0
0.5,0.73101,0.51403,0
0.5,0.73418,0.51401,0
0.5,0.73734,0.514,0
0.5,0.74051,0.51399,0
0.5,0.74367,0.51398,0
0.5,0.74684,0.51397,0
0.5,0.75,0.51397,0
0.5,0.75316,0.51397,0
0.5,0.75633,0.51396,0
0.5,0.75949,0.51396,0
0.5,0.76266,0.51396,0
0.5,0.76582,0.51396,0
0.5,0.76899,0.51396,0
0.5,0.77215,0.51397,0
0.5,0.77532,0.51399,0
0.5,0.77848,0.51401,0
0.5,0.78165,0.51402,0
0.5,0.78481,0.51403,0
0.5,0.78797,0.51402,0
0.5,0.79114,0.514,0
0.5,0.7943,0.51398,0
0.5,0.79747,0.51397,0
0.5,0.80063,0.51395,0
0.5,0.8038,0.51394,0
0.5,0.80696,0.51393,0
0.5,0.81013,0.51392,0
0.5,0.81329,0.51392,0
0.5,0.81646,0.51391,0
0.5,0.81962,0.51391,0
0.5,0.82278,0.5139,0
0.5,0.82595,0.5139,0
0.5,0.82911,0.5139,0
0.5,0.83228,0.5139,0
0.5,0.83544,0.51389,0
0.5,0.83861,0.5139,0
0.5,0.84177,0.5139,0
0.5,0.84494,0.5139,0
0.5,0.8481,0.51391,0
0.5,0.85127,0.51393,0
0.5,0.85443,0.51393,0
0.5,0.85759,0.51394,0
0.5,0.86076,0.51394,0
0.5,0.86392,0.51393,0
0.5,0.86709,0.51393,0
0.5,0.87025,0.51392,0
0.5,0.87342,0.51391,0
0.5,0.87658,0.51391,0
0.5,0.87975,0.51391,0
0.5,0.88291,0.51391,0
0.5,0.88608,0.51391,0
0.5,0.88924,0.51392,0
0.5,0.89241,0.51392,0
0.5,0.89557,0.51393,0
0.5,0.89873,0.51394,0
0.5,0.9019,0.51395,0
0.5,0.90506,0.51396,0
0.5,0.90823,0.51397,0
0.5,0.91139,0.51399,0
0.5,0.91456,0.51402,0
0.5,0.91772,0.51408,0
0.5,0.92089,0.51418,0
0.5,0.92405,0.51433,0
0.5,0.92722,0.51455,0
0.5,0.93038,0.51483,0
0.5,0.93354,0.51516,0
0.5,0.93671,0.51556,0
0.5,0.93843,0.51582,0
0.5,0.93987,0.51608,0
0.5,0.94304,0.51671,0
0.5,0.9462,0.51734,0
0.5,0.94937,0.51797,0
0.5,0.95253,0.51867,0
0.5,0.95365,0.51899,0
0.5,0.9557,0.51968,0
0.5,0.95886,0.52105,0
0.5,0.96091,0.52215,0
0.5,0.96203,0.52279,0
0.5,0.96519,0.5245,0
0.5,0.96724,0.52532,0
0.5,0.96835,0.52577,0
0.5,0.97152,0.52653,0
0.5,0.97468,0.52687,0
0.5,0.97785,0.52696,0
0.5,0.98101,0.52704,0
0.5,0.98418,0.52715,0
0.5,0.98734,0.5273,0
0.5,0.99051,0.52749,0
0.5,0.99367,0.52774,0
0.5,0.99684,0.52805,0
0.5,1,0.52831,0


==> Data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96724,0.47468,0
0.5,0.96835,0.47423,0
0.5,0.97152,0.47347,0
0.5,0.97468,0.47313,0
0.5,0.97785,0.47304,0
0.5,0.98101,0.47296,0
0.5,0.98418,0.47285,0
0.5,0.98734,0.4727,0
0.5,0.99051,0.47251,0
0.5,0.99367,0.47226,0
0.5,0.99684,0.47195,0
0.5,1,0.47169,0
0.5,0.96091,0.47785,0
0.5,0.96203,0.47721,0
0.5,0.96519,0.4755,0
0.5,0.95365,0.48101,0
0.5,0.9557,0.48032,0
0.5,0.95886,0.47895,0
0.5,0.93842,0.48418,0
0.5,0.93987,0.48392,0
0.5,0.94304,0.48329,0
0.5,0.9462,0.48266,0
0.5,0.94937,0.48203,0
0.5,0.95253,0.48133,0
0.5,0,0.48579,0
0.5,0.0031646,0.48518,0
0.5,0.0063291,0.48489,0
0.5,0.0094937,0.48473,0
0.5,0.012658,0.48466,0
0.5,0.015823,0.48462,0
0.5,0.018987,0.4846,0
0.5,0.022152,0.48459,0
0.5,0.025316,0.48459,0
0.5,0.028481,0.48459,0
0.5,0.031646,0.48459,0
0.5,0.03481,0.48459,0
0.5,0.037975,0.4846,0
0.5,0.041139,0.4846,0
0.5,0.044304,0.4846,0
0.5,0.047468,0.4846,0
0.5,0.050633,0.4846,0
0.5,0.053797,0.4846,0
0.5,0.056962,0.4846,0
0.5,0.060127,0.4846,0
0.5,0.063291,0.4846,0
0.5,0.066456,0.4846,0
0.5,0.06962,0.4846,0
0.5,0.072785,0.4846,0
0.5,0.075949,0.4846,0
0.5,0.079114,0.4846,0
0.5,0.082278,0.4846,0
0.5,0.085443,0.4846,0
0.5,0.088608,0.4846,0
0.5,0.091772,0.4846,0
0.5,0.094937,0.4846,0
0.5,0.098101,0.4846,0
0.5,0.10127,0.4846,0
0.5,0.10443,0.4846,0
0.5,0.10759,0.4846,0
0.5,0.11076,0.4846,0
0.5,0.11392,0.4846,0
0.5,0.11709,0.4846,0
0.5,0.12025,0.4846,0
0.5,0.12342,0.4846,0
0.5,0.12658,0.4846,0
0.5,0.12975,0.4846,0
0.5,0.13291,0.4846,0
0.5,0.13608,0.4846,0
0.5,0.13924,0.4846,0
0.5,0.14241,0.4846,0
0.5,0.14557,0.4846,0
0.5,0.14873,0.4846,0
0.5,0.1519,0.4846,0
0.5,0.15506,0.4846,0
0.5,0.15823,0.4846,0
0.5,0.16139,0.4846,0
0.5,0.16456,0.4846,0
0.5,0.16772,0.4846,0
0.5,0.17089,0.4846,0
0.5,0.17405,0.4846,0
0.5,0.17722,0.4846,0
0.5,0.18038,0.4846,0
0.5,0.18354,0.4846,0
0.5,0.18671,0.4846,0
0.5,0.18987,0.4846,0
0.5,0.19304,0.4846,0
0.5,0.1962,0.4846,0
0.5,0.19937,0.4846,0
0.5,0.20253,0.4846,0
0.5,0.2057,0.4846,0
0.5,0.20886,0.4846,0
0.5,0.21203,0.4846,0
0.5,0.21519,0.4846,0
0.5,0.21835,0.4846,0
0.5,0.22152,0.4846,0
0.5,0.22468,0.4846,0
0.5,0.22785,0.4846,0
0.5,0.23101,0.4846,0
0.5,0.23418,0.4846,0
0.5,0.23734,0.4846,0
0.5,0.24051,0.4846,0
0.5,0.24367,0.4846,0
0.5,0.24684,0.4846,0
0.5,0.25,0.4846,0
0.5,0.25316,0.4846,0
0.5,0.25633,0.4846,0
0.5,0.25949,0.48459,0
0.5,0.26266,0.48459,0
0.5,0.26582,0.48459,0
0.5,0.26899,0.48459,0
0.5,0.27215,0.48459,0
0.5,0.27532,0.48459,0
0.5,0.27848,0.48459,0
0.5,0.28165,0.48459,0
0.5,0.28481,0.48459,0
0.5,0.28797,0.48459,0
0.5,0.29114,0.48459,0
0.5,0.2943,0.48459,0
0.5,0.29747,0.48459,0
0.5,0.30063,0.48459,0
0.5,0.3038,0.48459,0
0.5,0.30696,0.48459,0
0.5,0.31013,0.48459,0
0.5,0.31329,0.48459,0
0.5,0.31646,0.48459,0
0.5,0.31962,0.48459,0
0.5,0.32278,0.48459,0
0.5,0.32595,0.48459,0
0.5,0.32911,0.48459,0
0.5,0.33228,0.48459,0
0.5,0.33544,0.48459,0
0.5,0.33861,0.48459,0
0.5,0.34177,0.48459,0
0.5,0.34494,0.48459,0
0.5,0.3481,0.48459,0
0.5,0.35127,0.48459,0
0.5,0.35443,0.48459,0
0.5,0.35759,0.48459,0
0.5,0.36076,0.48459,0
0.5,0.36392,0.48459,0
0.5,0.36709,0.48459,0
0.5,0.37025,0.48459,0
0.5,0.37342,0.48459,0
0.5,0.37658,0.48459,0
0.5,0.37975,0.48459,0
0.5,0.38291,0.48459,0
0.5,0.38608,0.48459,0
0.5,0.38924,0.48459,0
0.5,0.39241,0.48459,0
0.5,0.39557,0.48459,0
0.5,0.39873,0.48459,0
0.5,0.4019,0.48459,0
0.5,0.40506,0.48459,0
0.5,0.40823,0.48459,0
0.5,0.41139,0.48459,0
0.5,0.41456,0.48459,0
0.5,0.41772,0.48459,0
0.5,0.42089,0.48459,0
0.5,0.42405,0.48459,0
0.5,0.42722,0.48459,0
0.5,0.43038,0.48459,0
0.5,0.43354,0.48459,0
0.5,0.43671,0.48459,0
0.5,0.43987,0.48459,0
0.5,0.44304,0.48459,0
0.5,0.4462,0.48459,0
0.5,0.44937,0.48459,0
0.5,0.45253,0.48459,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48458,0
0.5,0.46203,0.48458,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48457,0
0.5,0.47152,0.48457,0
0.5,0.47468,0.48456,0
0.5,0.47785,0.48456,0
0.5,0.48101,0.48455,0
0.5,0.48418,0.48455,0
0.5,0.48734,0.48455,0
0.5,0.49051,0.48458,0
0.5,0.49367,0.48463,0
0.5,0.49684,0.48475,0
0.5,0.5,0.48494,0
0.5,0.50316,0.48519,0
0.5,0.50633,0.48546,0
0.5,0.50949,0.48569,0
0.5,0.51266,0.48584,0
0.5,0.51582,0.48594,0
0.5,0.51899,0.486,0
0.5,0.52215,0.48604,0
0.5,0.52532,0.48606,0
0.5,0.52848,0.48606,0
0.5,0.53165,0.48606,0
0.5,0.53481,0.48603,0
0.5,0.53797,0.486,0
0.5,0.54114,0.48595,0
0.5,0.5443,0.48591,0
0.5,0.54747,0.48588,0
0.5,0.55063,0.48585,0
0.5,0.5538,0.48583,0
0.5,0.55696,0.48581,0
0.5,0.56013,0.4858,0
0.5,0.56329,0.4858,0
0.5,0.56646,0.48579,0
0.5,0.56962,0.48579,0
0.5,0.57278,0.4858,0
0.5,0.57595,0.4858,0
0.5,0.57911,0.4858,0
0.5,0.58228,0.48581,0
0.5,0.58544,0.48581,0
0.5,0.58861,0.48582,0
0.5,0.59177,0.48582,0
0.5,0.59494,0.48582,0
0.5,0.5981,0.48581,0
0.5,0.60127,0.48579,0
0.5,0.60443,0.48574,0
0.5,0.60759,0.48564,0
0.5,0.61076,0.48549,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.48511,0
0.5,0.62025,0.48504,0
0.5,0.62342,0.48515,0
0.5,0.62658,0.4853,0
0.5,0.62975,0.48544,0
0.5,0.63291,0.48556,0
0.5,0.63608,0.48564,0
0.5,0.63924,0.48571,0
0.5,0.64241,0.48576,0
0.5,0.64557,0.4858,0
0.5,0.64873,0.48583,0
0.5,0.6519,0.48585,0
0.5,0.65506,0.48587,0
0.5,0.65823,0.48588,0
0.5,0.66139,0.4859,0
0.5,0.66456,0.48591,0
0.5,0.66772,0.48591,0
0.5,0.67089,0.48592,0
0.5,0.67405,0.48592,0
0.5,0.67722,0.48593,0
0.5,0.68038,0.48593,0
0.5,0.68354,0.48593,0
0.5,0.68671,0.48592,0
0.5,0.68987,0.48589,0
0.5,0.69304,0.48584,0
0.5,0.6962,0.48575,0
0.5,0.69937,0.48563,0
0.5,0.70253,0.48552,0
0.5,0.7057,0.48547,0
0.5,0.70886,0.48553,0
0.5,0.71203,0.48562,0
0.5,0.71519,0.48572,0
0.5,0.71835,0.4858,0
0.5,0.72152,0.48585,0
0.5,0.72468,0.4859,0
0.5,0.72785,0.48593,0
0.5,0.73101,0.48595,0
0.5,0.73418,0.48597,0
0.5,0.73734,0.48598,0
0.5,0.74051,0.48599,0
0.5,0.74367,0.486,0
0.5,0.74684,0.486,0
0.5,0.75,0.48601,0
0.5,0.75316,0.48601,0
0.5,0.75633,0.48602,0
0.5,0.75949,0.48602,0
0.5,0.76266,0.48602,0
0.5,0.76582,0.48602,0
0.5,0.76899,0.48602,0
0.5,0.77215,0.48601,0
0.5,0.77532,0.48599,0
0.5,0.77848,0.48597,0
0.5,0.78165,0.48596,0
0.5,0.78481,0.48596,0
0.5,0.78797,0.48597,0
0.5,0.79114,0.48598,0
0.5,0.7943,0.486,0
0.5,0.79747,0.48601,0
0.5,0.80063,0.48603,0
0.5,0.8038,0.48604,0
0.5,0.80696,0.48605,0
0.5,0.81013,0.48606,0
0.5,0.81329,0.48606,0
0.5,0.81646,0.48607,0
0.5,0.81962,0.48607,0
0.5,0.82278,0.48608,0
0.5,0.82595,0.48608,0
0.5,0.82911,0.48608,0
0.5,0.83228,0.48608,0
0.5,0.83544,0.48608,0
0.5,0.83861,0.48608,0
0.5,0.84177,0.48608,0
0.5,0.84494,0.48607,0
0.5,0.8481,0.48606,0
0.5,0.85127,0.48605,0
0.5,0.85443,0.48604,0
0.5,0.85759,0.48604,0
0.5,0.86076,0.48604,0
0.5,0.86392,0.48605,0
0.5,0.86709,0.48605,0
0.5,0.87025,0.48606,0
0.5,0.87342,0.48606,0
0.5,0.87658,0.48607,0
0.5,0.87975,0.48607,0
0.5,0.88291,0.48607,0
0.5,0.88608,0.48606,0
0.5,0.88924,0.48606,0
0.5,0.89241,0.48606,0
0.5,0.89557,0.48605,0
0.5,0.89873,0.48604,0
0.5,0.9019,0.48603,0
0.5,0.90506,0.48602,0
0.5,0.90823,0.48601,0
0.5,0.91139,0.48599,0
0.5,0.91456,0.48596,0
0.5,0.91772,0.4859,0
0.5,0.92089,0.48581,0
0.5,0.92405,0.48566,0
0.5,0.92722,0.48545,0
0.5,0.93038,0.48517,0
0.5,0.93354,0.48484,0
0.5,0.93671,0.48444,0
0.5,0.0031646,0.51482,0
0.5,0,0.51421,0
0.5,0.0063291,0.51512,0
0.5,0.0094937,0.51527,0
0.5,0.012658,0.51534,0
0.5,0.015823,0.51538,0
0.5,0.018987,0.5154,0
0.5,0.022152,0.51541,0
0.5,0.025316,0.51541,0
0.5,0.028481,0.51541,0
0.5,0.031646,0.51541,0
0.5,0.03481,0.51541,0
0.5,0.037975,0.5154,0
0.5,0.041139,0.5154,0
0.5,0.044304,0.5154,0
0.5,0.047468,0.5154,0
0.5,0.050633,0.5154,0
0.5,0.053797,0.5154,0
0.5,0.056962,0.5154,0
0.5,0.060127,0.5154,0
0.5,0.063291,0.5154,0
0.5,0.066456,0.5154,0
0.5,0.06962,0.5154,0
0.5,0.072785,0.5154,0
0.5,0.075949,0.5154,0
0.5,0.079114,0.5154,0
0.5,0.082278,0.5154,0
0.5,0.085443,0.5154,0
0.5,0.088608,0.5154,0
0.5,0.091772,0.5154,0
0.5,0.094937,0.5154,0
0.5,0.098101,0.5154,0
0.5,0.10127,0.5154,0
0.5,0.10443,0.5154,0
0.5,0.10759,0.5154,0
0.5,0.11076,0.5154,0
0.5,0.11392,0.5154,0
0.5,0.11709,0.5154,0
0.5,0.12025,0.5154,0
0.5,0.12342,0.5154,0
0.5,0.12658,0.5154,0
0.5,0.12975,0.5154,0
0.5,0.13291,0.5154,0
0.5,0.13608,0.5154,0
0.5,0.13924,0.5154,0
0.5,0.14241,0.5154,0
0.5,0.14557,0.5154,0
0.5,0.14873,0.5154,0
0.5,0.1519,0.5154,0
0.5,0.15506,0.5154,0
0.5,0.15823,0.5154,0
0.5,0.16139,0.5154,0
0.5,0.16456,0.5154,0
0.5,0.16772,0.5154,0
0.5,0.17089,0.5154,0
0.5,0.17405,0.5154,0
0.5,0.17722,0.5154,0
0.5,0.18038,0.5154,0
0.5,0.18354,0.5154,0
0.5,0.18671,0.5154,0
0.5,0.18987,0.5154,0
0.5,0.19304,0.5154,0
0.5,0.1962,0.5154,0
0.5,0.19937,0.5154,0
0.5,0.20253,0.5154,0
0.5,0.2057,0.5154,0
0.5,0.20886,0.5154,0
0.5,0.21203,0.5154,0
0.5,0.21519,0.5154,0
0.5,0.21835,0.5154,0
0.5,0.22152,0.5154,0
0.5,0.22468,0.5154,0
0.5,0.22785,0.5154,0
0.5,0.23101,0.5154,0
0.5,0.23418,0.5154,0
0.5,0.23734,0.5154,0
0.5,0.24051,0.5154,0
0.5,0.24367,0.5154,0
0.5,0.24684,0.5154,0
0.5,0.25,0.5154,0
0.5,0.25316,0.5154,0
0.5,0.25633,0.51541,0
0.5,0.25949,0.51541,0
0.5,0.26266,0.51541,0
0.5,0.26582,0.51541,0
0.5,0.26899,0.51541,0
0.5,0.27215,0.51541,0
0.5,0.27532,0.51541,0
0.5,0.27848,0.51541,0
0.5,0.28165,0.51541,0
0.5,0.28481,0.51541,0
0.5,0.28797,0.51541,0
0.5,0.29114,0.51541,0
0.5,0.2943,0.51541,0
0.5,0.29747,0.51541,0
0.5,0.30063,0.51541,0
0.5,0.3038,0.51541,0
0.5,0.30696,0.51541,0
0.5,0.31013,0.51541,0
0.5,0.31329,0.51541,0
0.5,0.31646,0.51541,0
0.5,0.31962,0.51541,0
0.5,0.32278,0.51541,0
0.5,0.32595,0.51541,0
0.5,0.32911,0.51541,0
0.5,0.33228,0.51541,0
0.5,0.33544,0.51541,0
0.5,0.33861,0.51541,0
0.5,0.34177,0.51541,0
0.5,0.34494,0.51541,0
0.5,0.3481,0.51541,0
0.5,0.35127,0.51541,0
0.5,0.35443,0.51541,0
0.5,0.35759,0.51541,0
0.5,0.36076,0.51541,0
0.5,0.36392,0.51541,0
0.5,0.36709,0.51541,0
0.5,0.37025,0.51541,0
0.5,0.37342,0.51541,0
0.5,0.37658,0.51541,0
0.5,0.37975,0.51541,0
0.5,0.38291,0.51541,0
0.5,0.38608,0.51541,0
0.5,0.38924,0.51541,0
0.5,0.39241,0.51541,0
0.5,0.39557,0.51541,0
0.5,0.39873,0.51541,0
0.5,0.4019,0.51541,0
0.5,0.40506,0.51541,0
0.5,0.40823,0.51541,0
0.5,0.41139,0.51541,0
0.5,0.41456,0.51541,0
0.5,0.41772,0.51541,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51541,0
0.5,0.43038,0.51541,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51541,0
0.5,0.43987,0.51541,0
0.5,0.44304,0.51541,0
0.5,0.4462,0.51541,0
0.5,0.44937,0.51541,0
0.5,0.45253,0.51542,0
0.5,0.4557,0.51542,0
0.5,0.45886,0.51542,0
0.5,0.46203,0.51542,0
0.5,0.46519,0.51542,0
0.5,0.46835,0.51543,0
0.5,0.47152,0.51543,0
0.5,0.47468,0.51544,0
0.5,0.47785,0.51544,0
0.5,0.48101,0.51545,0
0.5,0.48418,0.51545,0
0.5,0.48734,0.51545,0
0.5,0.49051,0.51542,0
0.5,0.49367,0.51537,0
0.5,0.49684,0.51525,0
0.5,0.5,0.51506,0
0.5,0.50316,0.51481,0
0.5,0.50633,0.51454,0
0.5,0.50949,0.51431,0
0.5,0.51266,0.51416,0
0.5,0.51582,0.51406,0
0.5,0.51899,0.514,0
0.5,0.52215,0.51396,0
0.5,0.52532,0.51394,0
0.5,0.52848,0.51393,0
0.5,0.53165,0.51394,0
0.5,0.53481,0.51397,0
0.5,0.53797,0.514,0
0.5,0.54114,0.51405,0
0.5,0.5443,0.51409,0
0.5,0.54747,0.51412,0
0.5,0.55063,0.51415,0
0.5,0.5538,0.51417,0
0.5,0.55696,0.51419,0
0.5,0.56013,0.5142,0
0.5,0.56329,0.5142,0
0.5,0.56646,0.51421,0
0.5,0.56962,0.51421,0
0.5,0.57278,0.5142,0
0.5,0.57595,0.5142,0
0.5,0.57911,0.5142,0
0.5,0.58228,0.51419,0
0.5,0.58544,0.51419,0
0.5,0.58861,0.51418,0
0.5,0.59177,0.51418,0
0.5,0.59494,0.51418,0
0.5,0.5981,0.51419,0
0.5,0.60127,0.51421,0
0.5,0.60443,0.51426,0
0.5,0.60759,0.51436,0
0.5,0.61076,0.51451,0
0.5,0.61392,0.51471,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51496,0
0.5,0.62342,0.51485,0
0.5,0.62658,0.5147,0
0.5,0.62975,0.51456,0
0.5,0.63291,0.51444,0
0.5,0.63608,0.51435,0
0.5,0.63924,0.51429,0
0.5,0.64241,0.51424,0
0.5,0.64557,0.5142,0
0.5,0.64873,0.51417,0
0.5,0.6519,0.51415,0
0.5,0.65506,0.51413,0
0.5,0.65823,0.51411,0
0.5,0.66139,0.5141,0
0.5,0.66456,0.51409,0
0.5,0.66772,0.51409,0
0.5,0.67089,0.51408,0
0.5,0.67405,0.51407,0
0.5,0.67722,0.51407,0
0.5,0.68038,0.51407,0
0.5,0.68354,0.51407,0
0.5,0.68671,0.51408,0
0.5,0.68987,0.51411,0
0.5,0.69304,0.51416,0
0.5,0.6962,0.51425,0
0.5,0.69937,0.51437,0
0.5,0.70253,0.51448,0
0.5,0.7057,0.51452,0
0.5,0.70886,0.51447,0
0.5,0.71203,0.51437,0
0.5,0.71519,0.51428,0
0.5,0.71835,0.5142,0
0.5,0.72152,0.51414,0
0.5,0.72468,0.5141,0
0.5,0.72785,0.51407,0
0.5,0.73101,0.51405,0
0.5,0.73418,0.51403,0
0.5,0.73734,0.51402,0
0.5,0.74051,0.51401,0
0.5,0.74367,0.514,0
0.5,0.74684,0.514,0
0.5,0.75,0.51399,0
0.5,0.75316,0.51399,0
0.5,0.75633,0.51398,0
0.5,0.75949,0.51398,0
0.5,0.76266,0.51398,0
0.5,0.76582,0.51398,0
0.5,0.76899,0.51398,0
0.5,0.77215,0.51399,0
0.5,0.77532,0.514,0
0.5,0.77848,0.51402,0
0.5,0.78165,0.51404,0
0.5,0.78481,0.51404,0
0.5,0.78797,0.51403,0
0.5,0.79114,0.51402,0
0.5,0.7943,0.514,0
0.5,0.79747,0.51399,0
0.5,0.80063,0.51397,0
0.5,0.8038,0.51396,0
0.5,0.80696,0.51395,0
0.5,0.81013,0.51394,0
0.5,0.81329,0.51394,0
0.5,0.81646,0.51393,0
0.5,0.81962,0.51393,0
0.5,0.82278,0.51392,0
0.5,0.82595,0.51392,0
0.5,0.82911,0.51392,0
0.5,0.83228,0.51392,0
0.5,0.83544,0.51392,0
0.5,0.83861,0.51392,0
0.5,0.84177,0.51392,0
0.5,0.84494,0.51393,0
0.5,0.8481,0.51393,0
0.5,0.85127,0.51395,0
0.5,0.85443,0.51396,0
0.5,0.85759,0.51396,0
0.5,0.86076,0.51396,0
0.5,0.86392,0.51395,0
0.5,0.86709,0.51395,0
0.5,0.87025,0.51394,0
0.5,0.87342,0.51394,0
0.5,0.87658,0.51393,0
0.5,0.87975,0.51393,0
0.5,0.88291,0.51393,0
0.5,0.88608,0.51394,0
0.5,0.88924,0.51394,0
0.5,0.89241,0.51394,0
0.5,0.89557,0.51395,0
0.5,0.89873,0.51396,0
0.5,0.9019,0.51397,0
0.5,0.90506,0.51398,0
0.5,0.90823,0.51399,0
0.5,0.91139,0.51401,0
0.5,0.91456,0.51404,0
0.5,0.91772,0.5141,0
0.5,0.92089,0.51419,0
0.5,0.92405,0.51434,0
0.5,0.92722,0.51455,0
0.5,0.93038,0.51483,0
0.5,0.93354,0.51516,0
0.5,0.93671,0.51556,0
0.5,0.93842,0.51582,0
0.5,0.93987,0.51608,0
0.5,0.94304,0.51671,0
0.5,0.9462,0.51734,0
0.5,0.94937,0.51797,0
0.5,0.95253,0.51867,0
0.5,0.95365,0.51899,0
0.5,0.9557,0.51968,0
0.5,0.95886,0.52105,0
0.5,0.96091,0.52215,0
0.5,0.96203,0.52279,0
0.5,0.96519,0.5245,0
0.5,0.96724,0.52532,0
0.5,0.96835,0.52577,0
0.5,0.97152,0.52653,0
0.5,0.97468,0.52687,0
0.5,0.97785,0.52696,0
0.5,0.98101,0.52704,0
0.5,0.98418,0.52715,0
0.5,0.98734,0.5273,0
0.5,0.99051,0.52749,0
0.5,0.99367,0.52774,0
0.5,0.99684,0.52805,0
0.5,1,0.52831,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00195248,0.0777477,0.0389914,0.0512965,0.000382464,0.0753439,0.0287916,0.0195912,1748,0,1,1,1,1
1,0.0003,-5.63819e-10,-0.0406503,6.09751e-06,0.00195248,0.225449,0.143108,0.0471767,0.00025344,0.0727447,0.0279427,0.0190894,1748,0,7,1,1,1
2,0.0006,-3.24727e-09,-0.0812979,2.43894e-05,0.00195248,0.20154,0.0817375,0.0837286,0.000749312,0.0729188,0.0278994,0.0191944,1748,0,4,2,2,1
3,0.0009,-2.74818e-09,-0.121941,5.48733e-05,0.00195248,0.201788,0.0818867,0.0838472,0.000969216,0.0732413,0.0279936,0.0190664,1748,0,4,2,2,1
4,0.0012,-4.3699e-09,-0.162576,9.75457e-05,0.00195248,0.201925,0.0822231,0.0842885,0.000974848,0.0734185,0.027945,0.0190042,1748,0,4,2,2,1
5,0.0015,-7.55627e-09,-0.203202,0.000152401,0.0019525,0.211753,0.0859366,0.088002,0.00100122,0.0758996,0.028949,0.0196731,1748,0,4,2,2,1
6,0.0018,-7.41659e-09,-0.243803,0.000219421,0.00195253,0.216645,0.0842993,0.0871214,0.00128563,0.0760133,0.030166,0.0207007,1748,0,4,2,2,1
7,0.0021,-1.02414e-08,-0.284368,0.000298583,0.00195259,0.201773,0.0812943,0.0837238,0.00144435,0.0768942,0.0291308,0.0196838,1748,0,4,2,2,1
8,0.0024,-1.56344e-08,-0.324897,0.000389869,0.0019527,0.208722,0.0854211,0.086103,0.00147149,0.0735291,0.0279526,0.0192717,1748,0,4,2,2,1
9,0.0027,-1.94364e-08,-0.365376,0.000493244,0.00195286,0.236005,0.0933294,0.0919539,0.00162765,0.0811126,0.0328256,0.0223542,1748,0,4,2,2,1
10,0.003,-8.33274e-10,-0.405783,0.000608672,0.00195311,0.354786,0.136385,0.132248,0.00224614,0.0803722,0.0322545,0.0226102,1748,0,6,3,3,1
11,0.0033,3.24752e-08,-0.446062,0.000735985,0.00195357,0.32379,0.126207,0.12535,0.00205747,0.0764772,0.0294505,0.0199066,1748,0,6,3,3,1
12,0.0036,2.51683e-08,-0.48614,0.000875049,0.00195434,0.555842,0.20615,0.211311,0.00332979,0.079455,0.0332142,0.0225426,1748,0,9,5,5,1
13,0.0039,3.70221e-08,-0.525867,0.00102543,0.00195578,0.524085,0.135262,0.247382,0.00446746,0.0821179,0.0328323,0.0220948,1748,0,6,6,6,1
14,0.0042,4.98019e-08,-0.565053,0.00118658,0.00195827,0.592076,0.154018,0.282892,0.00484736,0.0765138,0.0302175,0.020961,1748,0,7,7,7,1
15,0.0045,5.43373e-08,-0.603458,0.00135774,0.0019624,0.824035,0.211504,0.389821,0.00601882,0.0783555,0.0296,0.0202578,1748,0,10,10,10,1
16,0.0048,3.2663e-08,-0.630355,0.00151279,0.00199368,23.9831,6.27298,11.1974,0.0569667,0.181904,0.0690348,0.048322,1838,0,252,252,252,2
17,0.0051,1.76571e-08,-0.418137,0.00106618,0.00260339,116.819,33.1984,52.4115,0.496228,0.56543,0.195092,0.137915,2336,0,1022,1007,1007,5
18,0.0054,8.52526e-11,-0.033942,9.15937e-05,0.00345836,54.7079,18.2608,23.8215,0.516636,0.869171,0.267302,0.188959,3020,0,438,376,376,6
19,0.0057,1.2168e-10,-0.033031,9.3518e-05,0.00346645,0.279165,0.0908365,0.138787,0.00575386,0.156157,0.0450463,0.0330952,3020,0,2,2,2,1
20,0.006,1.50094e-10,-0.0318452,9.49221e-05,0.00347471,0.281678,0.0906691,0.139006,0.00459725,0.154827,0.0454884,0.0330127,3020,0,2,2,2,1


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48338,0
0.5,0.23418,0.48338,0
0.5,0.23734,0.48338,0
0.5,0.24051,0.48338,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48337,0
0.5,0.32278,0.48337,0
0.5,0.32595,0.48337,0
0.5,0.32911,0.48337,0
0.5,0.33228,0.48337,0
0.5,0.33544,0.48337,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48336,0
0.5,0.38924,0.48336,0
0.5,0.39241,0.48336,0
0.5,0.39557,0.48336,0
0.5,0.39873,0.48336,0
0.5,0.4019,0.48336,0
0.5,0.40506,0.48336,0
0.5,0.40823,0.48336,0
0.5,0.41139,0.48336,0
0.5,0.41456,0.48336,0
0.5,0.41772,0.48336,0
0.5,0.42089,0.48336,0
0.5,0.42405,0.48336,0
0.5,0.42722,0.48336,0
0.5,0.43038,0.48336,0
0.5,0.43354,0.48336,0
0.5,0.43671,0.48336,0
0.5,0.43987,0.48336,0
0.5,0.44304,0.48336,0
0.5,0.4462,0.48336,0
0.5,0.44937,0.48336,0
0.5,0.45253,0.48336,0
0.5,0.4557,0.48336,0
0.5,0.45886,0.48336,0
0.5,0.46203,0.48337,0
0.5,0.46519,0.48337,0
0.5,0.46835,0.48337,0
0.5,0.47152,0.48338,0
0.5,0.47468,0.48339,0
0.5,0.47785,0.48339,0
0.5,0.48101,0.48341,0
0.5,0.48418,0.48343,0
0.5,0.48734,0.48345,0
0.5,0.49051,0.4835,0
0.5,0.49367,0.48359,0
0.5,0.49684,0.48371,0
0.5,0.5,0.4838,0
0.5,0.50316,0.48408,0
0.5,0.50363,0.48418,0
0.5,0.50633,0.48461,0
0.5,0.50949,0.48542,0
0.5,0.51266,0.48675,0
0.5,0.51362,0.48734,0
0.5,0.51582,0.4892,0
0.5,0.51728,0.49051,0
0.5,0.51899,0.49251,0
0.5,0.51995,0.49367,0
0.5,0.52149,0.49684,0
0.5,0.52193,0.5,0
0.5,0.52149,0.50316,0
0.5,0.51995,0.50633,0
0.5,0.51899,0.50749,0
0.5,0.51728,0.50949,0
0.5,0.51582,0.5108,0
0.5,0.51362,0.51266,0
0.5,0.50633,0.51539,0
0.5,0.50363,0.51582,0
0.5,0.50949,0.51458,0
0.5,0.51266,0.51325,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51662,0
0.5,0.23418,0.51662,0
0.5,0.23734,0.51662,0
0.5,0.24051,0.51662,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51663,0
0.5,0.32278,0.51663,0
0.5,0.32595,0.51663,0
0.5,0.32911,0.51663,0
0.5,0.33228,0.51663,0
0.5,0.33544,0.51663,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51664,0
0.5,0.38924,0.51664,0
0.5,0.39241,0.51664,0
0.5,0.39557,0.51664,0
0.5,0.39873,0.51664,0
0.5,0.4019,0.51664,0
0.5,0.40506,0.51664,0
0.5,0.40823,0.51664,0
0.5,0.41139,0.51664,0
0.5,0.41456,0.51664,0
0.5,0.41772,0.51664,0
0.5,0.42089,0.51664,0
0.5,0.42405,0.51664,0
0.5,0.42722,0.51664,0
0.5,0.43038,0.51664,0
0.5,0.43354,0.51664,0
0.5,0.43671,0.51664,0
0.5,0.43987,0.51664,0
0.5,0.44304,0.51664,0
0.5,0.4462,0.51664,0
0.5,0.44937,0.51664,0
0.5,0.45253,0.51664,0
0.5,0.4557,0.51664,0
0.5,0.45886,0.51664,0
0.5,0.46203,0.51663,0
0.5,0.46519,0.51663,0
0.5,0.46835,0.51663,0
0.5,0.47152,0.51662,0
0.5,0.47468,0.51661,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.51659,0
0.5,0.48418,0.51657,0
0.5,0.48734,0.51655,0
0.5,0.49051,0.5165,0
0.5,0.49367,0.51641,0
0.5,0.49684,0.51629,0
0.5,0.5,0.5162,0
0.5,0.50316,0.51592,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48338,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48337,0
0.5,0.32278,0.48337,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48336,0
0.5,0.38924,0.48336,0
0.5,0.39241,0.48336,0
0.5,0.39557,0.48336,0
0.5,0.39873,0.48336,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48336,0
0.5,0.44937,0.48336,0
0.5,0.45253,0.48336,0
0.5,0.4557,0.48336,0
0.5,0.45886,0.48336,0
0.5,0.46203,0.48336,0
0.5,0.46519,0.48336,0
0.5,0.46835,0.48337,0
0.5,0.47152,0.48337,0
0.5,0.47468,0.48338,0
0.5,0.47785,0.48339,0
0.5,0.48101,0.4834,0
0.5,0.48418,0.48342,0
0.5,0.48734,0.48344,0
0.5,0.49051,0.48348,0
0.5,0.49367,0.48357,0
0.5,0.49684,0.48368,0
0.5,0.5,0.48377,0
0.5,0.50316,0.48402,0
0.5,0.50399,0.48418,0
0.5,0.50633,0.4845,0
0.5,0.50949,0.48514,0
0.5,0.51266,0.48604,0
0.5,0.51582,0.48729,0
0.5,0.516,0.48734,0
0.5,0.51899,0.48819,0
0.5,0.52215,0.48891,0
0.5,0.52532,0.48986,0
0.5,0.52686,0.49051,0
0.5,0.52848,0.49118,0
0.5,0.53165,0.49329,0
0.5,0.53206,0.49367,0
0.5,0.53419,0.49684,0
0.5,0.53474,0.5,0
0.5,0.53419,0.50316,0
0.5,0.53206,0.50633,0
0.5,0.52848,0.50882,0
0.5,0.52686,0.50949,0
0.5,0.53165,0.50671,0
0.5,0.51899,0.51181,0
0.5,0.516,0.51266,0
0.5,0.52215,0.51109,0
0.5,0.52532,0.51014,0
0.5,0.50633,0.5155,0
0.5,0.50399,0.51582,0
0.5,0.50949,0.51486,0
0.5,0.51266,0.51396,0
0.5,0.51582,0.51271,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51662,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51663,0
0.5,0.32278,0.51663,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51664,0
0.5,0.38924,0.51664,0
0.5,0.39241,0.51664,0
0.5,0.39557,0.51664,0
0.5,0.39873,0.51664,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51664,0
0.5,0.44937,0.51664,0
0.5,0.45253,0.51664,0
0.5,0.4557,0.51664,0
0.5,0.45886,0.51664,0
0.5,0.46203,0.51664,0
0.5,0.46519,0.51664,0
0.5,0.46835,0.51663,0
0.5,0.47152,0.51663,0
0.5,0.47468,0.51662,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.5166,0
0.5,0.48418,0.51658,0
0.5,0.48734,0.51656,0
0.5,0.49051,0.51652,0
0.5,0.49367,0.51643,0
0.5,0.49684,0.51632,0
0.5,0.5,0.51623,0
0.5,0.50316,0.51598,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48356,0
0.5,0.49684,0.48367,0
0.5,0.5,0.48377,0
0.5,0.50316,0.48398,0
0.5,0.5045,0.48418,0
0.5,0.50633,0.48438,0
0.5,0.50949,0.48485,0
0.5,0.51266,0.48535,0
0.5,0.51582,0.48585,0
0.5,0.51899,0.48623,0
0.5,0.52215,0.48646,0
0.5,0.52532,0.48663,0
0.5,0.52848,0.48675,0
0.5,0.53165,0.48684,0
0.5,0.53481,0.48691,0
0.5,0.53797,0.48696,0
0.5,0.54114,0.487,0
0.5,0.5443,0.48703,0
0.5,0.54747,0.48706,0
0.5,0.55063,0.48709,0
0.5,0.5538,0.48711,0
0.5,0.55696,0.48713,0
0.5,0.56013,0.48715,0
0.5,0.56329,0.48717,0
0.5,0.56646,0.48719,0
0.5,0.56962,0.48721,0
0.5,0.57278,0.48723,0
0.5,0.57595,0.48725,0
0.5,0.57911,0.48727,0
0.5,0.58228,0.48729,0
0.5,0.58544,0.48731,0
0.5,0.58861,0.48733,0
0.5,0.58989,0.48734,0
0.5,0.59177,0.48735,0
0.5,0.59494,0.48737,0
0.5,0.5981,0.48739,0
0.5,0.60127,0.48741,0
0.5,0.60443,0.48743,0
0.5,0.60759,0.48746,0
0.5,0.61076,0.48748,0
0.5,0.61392,0.4875,0
0.5,0.61709,0.48752,0
0.5,0.62025,0.48755,0
0.5,0.62342,0.48757,0
0.5,0.62658,0.4876,0
0.5,0.62975,0.48763,0
0.5,0.63291,0.48766,0
0.5,0.63608,0.48769,0
0.5,0.63924,0.48772,0
0.5,0.64241,0.48775,0
0.5,0.64557,0.48778,0
0.5,0.64873,0.48781,0
0.5,0.6519,0.48785,0
0.5,0.65506,0.48788,0
0.5,0.65823,0.48792,0
0.5,0.66139,0.48795,0
0.5,0.66456,0.48799,0
0.5,0.66772,0.48803,0
0.5,0.67089,0.48808,0
0.5,0.67405,0.48812,0
0.5,0.67722,0.48818,0
0.5,0.68038,0.48823,0
0.5,0.68354,0.48829,0
0.5,0.68671,0.48835,0
0.5,0.68987,0.48841,0
0.5,0.69304,0.48848,0
0.5,0.6962,0.48855,0
0.5,0.69937,0.48863,0
0.5,0.70253,0.48871,0
0.5,0.7057,0.4888,0
0.5,0.70886,0.4889,0
0.5,0.71203,0.48902,0
0.5,0.71519,0.48916,0
0.5,0.71835,0.48935,0
0.5,0.72152,0.48961,0
0.5,0.72468,0.48999,0
0.5,0.72741,0.49051,0
0.5,0.72785,0.49058,0
0.5,0.73101,0.49146,0
0.5,0.73418,0.49313,0
0.5,0.73487,0.49367,0
0.5,0.73728,0.49684,0
0.5,0.73734,0.49716,0
0.5,0.73789,0.5,0
0.5,0.73734,0.50284,0
0.5,0.73728,0.50316,0
0.5,0.73487,0.50633,0
0.5,0.72785,0.50942,0
0.5,0.72741,0.50949,0
0.5,0.73101,0.50854,0
0.5,0.73418,0.50687,0
0.5,0.59177,0.51265,0
0.5,0.58989,0.51266,0
0.5,0.59494,0.51263,0
0.5,0.5981,0.51261,0
0.5,0.60127,0.51259,0
0.5,0.60443,0.51257,0
0.5,0.60759,0.51254,0
0.5,0.61076,0.51252,0
0.5,0.61392,0.5125,0
0.5,0.61709,0.51248,0
0.5,0.62025,0.51245,0
0.5,0.62342,0.51243,0
0.5,0.62658,0.5124,0
0.5,0.62975,0.51237,0
0.5,0.63291,0.51234,0
0.5,0.63608,0.51231,0
0.5,0.63924,0.51228,0
0.5,0.64241,0.51225,0
0.5,0.64557,0.51222,0
0.5,0.64873,0.51219,0
0.5,0.6519,0.51215,0
0.5,0.65506,0.51212,0
0.5,0.65823,0.51208,0
0.5,0.66139,0.51205,0
0.5,0.66456,0.51201,0
0.5,0.66772,0.51197,0
0.5,0.67089,0.51192,0
0.5,0.67405,0.51188,0
0.5,0.67722,0.51182,0
0.5,0.68038,0.51177,0
0.5,0.68354,0.51171,0
0.5,0.68671,0.51165,0
0.5,0.68987,0.51159,0
0.5,0.69304,0.51152,0
0.5,0.6962,0.51145,0
0.5,0.69937,0.51137,0
0.5,0.70253,0.51129,0
0.5,0.7057,0.5112,0
0.5,0.70886,0.5111,0
0.5,0.71203,0.51098,0
0.5,0.71519,0.51084,0
0.5,0.71835,0.51065,0
0.5,0.72152,0.51039,0
0.5,0.72468,0.51001,0
0.5,0.50633,0.51562,0
0.5,0.5045,0.51582,0
0.5,0.50949,0.51515,0
0.5,0.51266,0.51465,0
0.5,0.51582,0.51415,0
0.5,0.51899,0.51377,0
0.5,0.52215,0.51354,0
0.5,0.52532,0.51337,0
0.5,0.52848,0.51325,0
0.5,0.53165,0.51316,0
0.5,0.53481,0.51309,0
0.5,0.53797,0.51304,0
0.5,0.54114,0.513,0
0.5,0.5443,0.51297,0
0.5,0.54747,0.51294,0
0.5,0.55063,0.51291,0
0.5,0.5538,0.51289,0
0.5,0.55696,0.51287,0
0.5,0.56013,0.51285,0
0.5,0.56329,0.51283,0
0.5,0.56646,0.51281,0
0.5,0.56962,0.51279,0
0.5,0.57278,0.51277,0
0.5,0.57595,0.51275,0
0.5,0.57911,0.51273,0
0.5,0.58228,0.51271,0
0.5,0.58544,0.51269,0
0.5,0.58861,0.51267,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51644,0
0.5,0.49684,0.51633,0
0.5,0.5,0.51623,0
0.5,0.50316,0.51602,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98915,0.48101,0
0.5,0.99051,0.48071,0
0.5,0.99367,0.48011,0
0.5,0.99684,0.47962,0
0.5,1,0.47925,0
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48356,0
0.5,0.49684,0.48367,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48396,0
0.5,0.50478,0.48418,0
0.5,0.97047,0.48418,0
0.5,0.97152,0.48393,0
0.5,0.97468,0.48343,0
0.5,0.97785,0.48303,0
0.5,0.98101,0.48257,0
0.5,0.98418,0.48203,0
0.5,0.98734,0.48139,0
0.5,0.50633,0.48433,0
0.5,0.50949,0.48475,0
0.5,0.51266,0.48517,0
0.5,0.51582,0.48556,0
0.5,0.51899,0.48585,0
0.5,0.52215,0.48604,0
0.5,0.52532,0.48616,0
0.5,0.52848,0.48625,0
0.5,0.53165,0.48631,0
0.5,0.53481,0.48635,0
0.5,0.53797,0.48638,0
0.5,0.54114,0.48641,0
0.5,0.5443,0.48642,0
0.5,0.54747,0.48644,0
0.5,0.55063,0.48644,0
0.5,0.5538,0.48645,0
0.5,0.55696,0.48646,0
0.5,0.56013,0.48646,0
0.5,0.56329,0.48646,0
0.5,0.56646,0.48647,0
0.5,0.56962,0.48647,0
0.5,0.57278,0.48647,0
0.5,0.57595,0.48647,0
0.5,0.57911,0.48648,0
0.5,0.58228,0.48648,0
0.5,0.58544,0.48648,0
0.5,0.58861,0.48648,0
0.5,0.59177,0.48648,0
0.5,0.59494,0.48648,0
0.5,0.5981,0.48648,0
0.5,0.60127,0.48649,0
0.5,0.60443,0.48649,0
0.5,0.60759,0.48649,0
0.5,0.61076,0.48649,0
0.5,0.61392,0.48649,0
0.5,0.61709,0.48649,0
0.5,0.62025,0.48649,0
0.5,0.62342,0.48649,0
0.5,0.62658,0.48649,0
0.5,0.62975,0.48649,0
0.5,0.63291,0.48649,0
0.5,0.63608,0.4865,0
0.5,0.63924,0.4865,0
0.5,0.64241,0.4865,0
0.5,0.64557,0.4865,0
0.5,0.64873,0.4865,0
0.5,0.6519,0.4865,0
0.5,0.65506,0.4865,0
0.5,0.65823,0.4865,0
0.5,0.66139,0.4865,0
0.5,0.66456,0.4865,0
0.5,0.66772,0.4865,0
0.5,0.67089,0.4865,0
0.5,0.67405,0.4865,0
0.5,0.67722,0.4865,0
0.5,0.68038,0.4865,0
0.5,0.68354,0.48651,0
0.5,0.68671,0.48651,0
0.5,0.68987,0.48651,0
0.5,0.69304,0.48651,0
0.5,0.6962,0.48651,0
0.5,0.69937,0.48651,0
0.5,0.70253,0.48651,0
0.5,0.7057,0.48651,0
0.5,0.70886,0.48651,0
0.5,0.71203,0.48651,0
0.5,0.71519,0.48651,0
0.5,0.71835,0.48651,0
0.5,0.72152,0.48651,0
0.5,0.72468,0.48651,0
0.5,0.72785,0.48651,0
0.5,0.73101,0.48651,0
0.5,0.73418,0.48651,0
0.5,0.73734,0.48651,0
0.5,0.74051,0.48651,0
0.5,0.74367,0.48651,0
0.5,0.74684,0.48651,0
0.5,0.75,0.48651,0
0.5,0.75316,0.48651,0
0.5,0.75633,0.48651,0
0.5,0.75949,0.48651,0
0.5,0.76266,0.48651,0
0.5,0.76582,0.48651,0
0.5,0.76899,0.48651,0
0.5,0.77215,0.48651,0
0.5,0.77532,0.48652,0
0.5,0.77848,0.48652,0
0.5,0.78165,0.48652,0
0.5,0.78481,0.48652,0
0.5,0.78797,0.48652,0
0.5,0.79114,0.48652,0
0.5,0.7943,0.48652,0
0.5,0.79747,0.48652,0
0.5,0.80063,0.48652,0
0.5,0.8038,0.48652,0
0.5,0.80696,0.48652,0
0.5,0.81013,0.48652,0
0.5,0.81329,0.48652,0
0.5,0.81646,0.48652,0
0.5,0.81962,0.48652,0
0.5,0.82278,0.48652,0
0.5,0.82595,0.48652,0
0.5,0.82911,0.48652,0
0.5,0.83228,0.48652,0
0.5,0.83544,0.48652,0
0.5,0.83861,0.48652,0
0.5,0.84177,0.48652,0
0.5,0.84494,0.48652,0
0.5,0.8481,0.48652,0
0.5,0.85127,0.48652,0
0.5,0.85443,0.48652,0
0.5,0.85759,0.48653,0
0.5,0.86076,0.48653,0
0.5,0.86392,0.48653,0
0.5,0.86709,0.48653,0
0.5,0.87025,0.48653,0
0.5,0.87342,0.48653,0
0.5,0.87658,0.48653,0
0.5,0.87975,0.48653,0
0.5,0.88291,0.48653,0
0.5,0.88608,0.48653,0
0.5,0.88924,0.48653,0
0.5,0.89241,0.48653,0
0.5,0.89557,0.48652,0
0.5,0.89873,0.48652,0
0.5,0.9019,0.48652,0
0.5,0.90506,0.48652,0
0.5,0.90823,0.48652,0
0.5,0.91139,0.48652,0
0.5,0.91456,0.48652,0
0.5,0.91772,0.48652,0
0.5,0.92089,0.48651,0
0.5,0.92405,0.48651,0
0.5,0.92722,0.4865,0
0.5,0.93038,0.48649,0
0.5,0.93354,0.48648,0
0.5,0.93671,0.48646,0
0.5,0.93987,0.48644,0
0.5,0.94304,0.48641,0
0.5,0.9462,0.48636,0
0.5,0.94937,0.4863,0
0.5,0.95253,0.4862,0
0.5,0.9557,0.48606,0
0.5,0.95886,0.48586,0
0.5,0.96203,0.48558,0
0.5,0.96519,0.48519,0
0.5,0.96835,0.4846,0
0.5,0.50633,0.51567,0
0.5,0.50478,0.51582,0
0.5,0.50949,0.51525,0
0.5,0.51266,0.51483,0
0.5,0.51582,0.51444,0
0.5,0.51899,0.51415,0
0.5,0.52215,0.51396,0
0.5,0.52532,0.51384,0
0.5,0.52848,0.51375,0
0.5,0.53165,0.51369,0
0.5,0.53481,0.51365,0
0.5,0.53797,0.51362,0
0.5,0.54114,0.51359,0
0.5,0.5443,0.51358,0
0.5,0.54747,0.51356,0
0.5,0.55063,0.51356,0
0.5,0.5538,0.51355,0
0.5,0.55696,0.51354,0
0.5,0.56013,0.51354,0
0.5,0.56329,0.51354,0
0.5,0.56646,0.51353,0
0.5,0.56962,0.51353,0
0.5,0.57278,0.51353,0
0.5,0.57595,0.51353,0
0.5,0.57911,0.51352,0
0.5,0.58228,0.51352,0
0.5,0.58544,0.51352,0
0.5,0.58861,0.51352,0
0.5,0.59177,0.51352,0
0.5,0.59494,0.51352,0
0.5,0.5981,0.51352,0
0.5,0.60127,0.51351,0
0.5,0.60443,0.51351,0
0.5,0.60759,0.51351,0
0.5,0.61076,0.51351,0
0.5,0.61392,0.51351,0
0.5,0.61709,0.51351,0
0.5,0.62025,0.51351,0
0.5,0.62342,0.51351,0
0.5,0.62658,0.51351,0
0.5,0.62975,0.51351,0
0.5,0.63291,0.51351,0
0.5,0.63608,0.5135,0
0.5,0.63924,0.5135,0
0.5,0.64241,0.5135,0
0.5,0.64557,0.5135,0
0.5,0.64873,0.5135,0
0.5,0.6519,0.5135,0
0.5,0.65506,0.5135,0
0.5,0.65823,0.5135,0
0.5,0.66139,0.5135,0
0.5,0.66456,0.5135,0
0.5,0.66772,0.5135,0
0.5,0.67089,0.5135,0
0.5,0.67405,0.5135,0
0.5,0.67722,0.5135,0
0.5,0.68038,0.5135,0
0.5,0.68354,0.51349,0
0.5,0.68671,0.51349,0
0.5,0.68987,0.51349,0
0.5,0.69304,0.51349,0
0.5,0.6962,0.51349,0
0.5,0.69937,0.51349,0
0.5,0.70253,0.51349,0
0.5,0.7057,0.51349,0
0.5,0.70886,0.51349,0
0.5,0.71203,0.51349,0
0.5,0.71519,0.51349,0
0.5,0.71835,0.51349,0
0.5,0.72152,0.51349,0
0.5,0.72468,0.51349,0
0.5,0.72785,0.51349,0
0.5,0.73101,0.51349,0
0.5,0.73418,0.51349,0
0.5,0.73734,0.51349,0
0.5,0.74051,0.51349,0
0.5,0.74367,0.51349,0
0.5,0.74684,0.51349,0
0.5,0.75,0.51349,0
0.5,0.75316,0.51349,0
0.5,0.75633,0.51349,0
0.5,0.75949,0.51349,0
0.5,0.76266,0.51349,0
0.5,0.76582,0.51349,0
0.5,0.76899,0.51349,0
0.5,0.77215,0.51349,0
0.5,0.77532,0.51348,0
0.5,0.77848,0.51348,0
0.5,0.78165,0.51348,0
0.5,0.78481,0.51348,0
0.5,0.78797,0.51348,0
0.5,0.79114,0.51348,0
0.5,0.7943,0.51348,0
0.5,0.79747,0.51348,0
0.5,0.80063,0.51348,0
0.5,0.8038,0.51348,0
0.5,0.80696,0.51348,0
0.5,0.81013,0.51348,0
0.5,0.81329,0.51348,0
0.5,0.81646,0.51348,0
0.5,0.81962,0.51348,0
0.5,0.82278,0.51348,0
0.5,0.82595,0.51348,0
0.5,0.82911,0.51348,0
0.5,0.83228,0.51348,0
0.5,0.83544,0.51348,0
0.5,0.83861,0.51348,0
0.5,0.84177,0.51348,0
0.5,0.84494,0.51348,0
0.5,0.8481,0.51348,0
0.5,0.85127,0.51348,0
0.5,0.85443,0.51348,0
0.5,0.85759,0.51347,0
0.5,0.86076,0.51347,0
0.5,0.86392,0.51347,0
0.5,0.86709,0.51347,0
0.5,0.87025,0.51347,0
0.5,0.87342,0.51347,0
0.5,0.87658,0.51347,0
0.5,0.87975,0.51347,0
0.5,0.88291,0.51347,0
0.5,0.88608,0.51347,0
0.5,0.88924,0.51347,0
0.5,0.89241,0.51347,0
0.5,0.89557,0.51348,0
0.5,0.89873,0.51348,0
0.5,0.9019,0.51348,0
0.5,0.90506,0.51348,0
0.5,0.90823,0.51348,0
0.5,0.91139,0.51348,0
0.5,0.91456,0.51348,0
0.5,0.91772,0.51348,0
0.5,0.92089,0.51349,0
0.5,0.92405,0.51349,0
0.5,0.92722,0.5135,0
0.5,0.93038,0.51351,0
0.5,0.93354,0.51352,0
0.5,0.93671,0.51354,0
0.5,0.93987,0.51356,0
0.5,0.94304,0.51359,0
0.5,0.9462,0.51364,0
0.5,0.94937,0.5137,0
0.5,0.95253,0.5138,0
0.5,0.9557,0.51394,0
0.5,0.95886,0.51414,0
0.5,0.96203,0.51442,0
0.5,0.96519,0.51481,0
0.5,0.96835,0.5154,0
0.5,0.97047,0.51582,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51644,0
0.5,0.49684,0.51633,0
0.5,0.5,0.51624,0
0.5,0.50316,0.51604,0
0.5,0.97152,0.51607,0
0.5,0.97468,0.51657,0
0.5,0.97785,0.51697,0
0.5,0.98101,0.51743,0
0.5,0.98418,0.51797,0
0.5,0.98734,0.51861,0
0.5,0.98915,0.51899,0
0.5,0.99051,0.51929,0
0.5,0.99367,0.51989,0
0.5,0.99684,0.52038,0
0.5,1,0.52075,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98915,0.48101,0
0.5,0.99051,0.48071,0
0.5,0.99367,0.48011,0
0.5,0.99684,0.47962,0
0.5,1,0.47925,0
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48356,0
0.5,0.49684,0.48366,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48395,0
0.5,0.50491,0.48418,0
0.5,0.97047,0.48418,0
0.5,0.97152,0.48393,0
0.5,0.97468,0.48343,0
0.5,0.97785,0.48303,0
0.5,0.98101,0.48257,0
0.5,0.98418,0.48203,0
0.5,0.98734,0.48139,0
0.5,0.50633,0.48432,0
0.5,0.50949,0.48472,0
0.5,0.51266,0.48511,0
0.5,0.51582,0.48547,0
0.5,0.51899,0.48573,0
0.5,0.52215,0.48591,0
0.5,0.52532,0.48602,0
0.5,0.52848,0.4861,0
0.5,0.53165,0.48615,0
0.5,0.53481,0.48619,0
0.5,0.53797,0.48622,0
0.5,0.54114,0.48624,0
0.5,0.5443,0.48625,0
0.5,0.54747,0.48626,0
0.5,0.55063,0.48627,0
0.5,0.5538,0.48628,0
0.5,0.55696,0.48628,0
0.5,0.56013,0.48629,0
0.5,0.56329,0.48629,0
0.5,0.56646,0.48629,0
0.5,0.56962,0.4863,0
0.5,0.57278,0.4863,0
0.5,0.57595,0.4863,0
0.5,0.57911,0.4863,0
0.5,0.58228,0.4863,0
0.5,0.58544,0.4863,0
0.5,0.58861,0.4863,0
0.5,0.59177,0.48631,0
0.5,0.59494,0.48631,0
0.5,0.5981,0.48631,0
0.5,0.60127,0.48631,0
0.5,0.60443,0.48631,0
0.5,0.60759,0.48631,0
0.5,0.61076,0.48631,0
0.5,0.61392,0.48631,0
0.5,0.61709,0.48631,0
0.5,0.62025,0.48631,0
0.5,0.62342,0.48632,0
0.5,0.62658,0.48632,0
0.5,0.62975,0.48632,0
0.5,0.63291,0.48632,0
0.5,0.63608,0.48632,0
0.5,0.63924,0.48632,0
0.5,0.64241,0.48632,0
0.5,0.64557,0.48632,0
0.5,0.64873,0.48632,0
0.5,0.6519,0.48632,0
0.5,0.65506,0.48632,0
0.5,0.65823,0.48632,0
0.5,0.66139,0.48632,0
0.5,0.66456,0.48632,0
0.5,0.66772,0.48632,0
0.5,0.67089,0.48633,0
0.5,0.67405,0.48633,0
0.5,0.67722,0.48633,0
0.5,0.68038,0.48633,0
0.5,0.68354,0.48633,0
0.5,0.68671,0.48633,0
0.5,0.68987,0.48633,0
0.5,0.69304,0.48633,0
0.5,0.6962,0.48633,0
0.5,0.69937,0.48633,0
0.5,0.70253,0.48633,0
0.5,0.7057,0.48633,0
0.5,0.70886,0.48633,0
0.5,0.71203,0.48633,0
0.5,0.71519,0.48633,0
0.5,0.71835,0.48633,0
0.5,0.72152,0.48633,0
0.5,0.72468,0.48633,0
0.5,0.72785,0.48633,0
0.5,0.73101,0.48633,0
0.5,0.73418,0.48634,0
0.5,0.73734,0.48634,0
0.5,0.74051,0.48634,0
0.5,0.74367,0.48634,0
0.5,0.74684,0.48634,0
0.5,0.75,0.48634,0
0.5,0.75316,0.48634,0
0.5,0.75633,0.48634,0
0.5,0.75949,0.48634,0
0.5,0.76266,0.48634,0
0.5,0.76582,0.48634,0
0.5,0.76899,0.48634,0
0.5,0.77215,0.48634,0
0.5,0.77532,0.48634,0
0.5,0.77848,0.48634,0
0.5,0.78165,0.48634,0
0.5,0.78481,0.48634,0
0.5,0.78797,0.48634,0
0.5,0.79114,0.48634,0
0.5,0.7943,0.48634,0
0.5,0.79747,0.48634,0
0.5,0.80063,0.48634,0
0.5,0.8038,0.48634,0
0.5,0.80696,0.48634,0
0.5,0.81013,0.48634,0
0.5,0.81329,0.48634,0
0.5,0.81646,0.48634,0
0.5,0.81962,0.48634,0
0.5,0.82278,0.48634,0
0.5,0.82595,0.48634,0
0.5,0.82911,0.48634,0
0.5,0.83228,0.48634,0
0.5,0.83544,0.48634,0
0.5,0.83861,0.48635,0
0.5,0.84177,0.48635,0
0.5,0.84494,0.48635,0
0.5,0.8481,0.48635,0
0.5,0.85127,0.48635,0
0.5,0.85443,0.48635,0
0.5,0.85759,0.48635,0
0.5,0.86076,0.48635,0
0.5,0.86392,0.48635,0
0.5,0.86709,0.48635,0
0.5,0.87025,0.48635,0
0.5,0.87342,0.48635,0
0.5,0.87658,0.48635,0
0.5,0.87975,0.48635,0
0.5,0.88291,0.48635,0
0.5,0.88608,0.48635,0
0.5,0.88924,0.48635,0
0.5,0.89241,0.48635,0
0.5,0.89557,0.48635,0
0.5,0.89873,0.48635,0
0.5,0.9019,0.48635,0
0.5,0.90506,0.48634,0
0.5,0.90823,0.48634,0
0.5,0.91139,0.48634,0
0.5,0.91456,0.48634,0
0.5,0.91772,0.48634,0
0.5,0.92089,0.48634,0
0.5,0.92405,0.48633,0
0.5,0.92722,0.48633,0
0.5,0.93038,0.48632,0
0.5,0.93354,0.48631,0
0.5,0.93671,0.48629,0
0.5,0.93987,0.48627,0
0.5,0.94304,0.48624,0
0.5,0.9462,0.4862,0
0.5,0.94937,0.48614,0
0.5,0.95253,0.48606,0
0.5,0.9557,0.48593,0
0.5,0.95886,0.48575,0
0.5,0.96203,0.48552,0
0.5,0.96519,0.48517,0
0.5,0.96835,0.4846,0
0.5,0.50633,0.51568,0
0.5,0.50491,0.51582,0
0.5,0.50949,0.51528,0
0.5,0.51266,0.51489,0
0.5,0.51582,0.51453,0
0.5,0.51899,0.51427,0
0.5,0.52215,0.51409,0
0.5,0.52532,0.51398,0
0.5,0.52848,0.5139,0
0.5,0.53165,0.51385,0
0.5,0.53481,0.51381,0
0.5,0.53797,0.51378,0
0.5,0.54114,0.51376,0
0.5,0.5443,0.51375,0
0.5,0.54747,0.51373,0
0.5,0.55063,0.51373,0
0.5,0.5538,0.51372,0
0.5,0.55696,0.51372,0
0.5,0.56013,0.51371,0
0.5,0.56329,0.51371,0
0.5,0.56646,0.51371,0
0.5,0.56962,0.5137,0
0.5,0.57278,0.5137,0
0.5,0.57595,0.5137,0
0.5,0.57911,0.5137,0
0.5,0.58228,0.5137,0
0.5,0.58544,0.5137,0
0.5,0.58861,0.5137,0
0.5,0.59177,0.51369,0
0.5,0.59494,0.51369,0
0.5,0.5981,0.51369,0
0.5,0.60127,0.51369,0
0.5,0.60443,0.51369,0
0.5,0.60759,0.51369,0
0.5,0.61076,0.51369,0
0.5,0.61392,0.51369,0
0.5,0.61709,0.51369,0
0.5,0.62025,0.51369,0
0.5,0.62342,0.51368,0
0.5,0.62658,0.51368,0
0.5,0.62975,0.51368,0
0.5,0.63291,0.51368,0
0.5,0.63608,0.51368,0
0.5,0.63924,0.51368,0
0.5,0.64241,0.51368,0
0.5,0.64557,0.51368,0
0.5,0.64873,0.51368,0
0.5,0.6519,0.51368,0
0.5,0.65506,0.51368,0
0.5,0.65823,0.51368,0
0.5,0.66139,0.51368,0
0.5,0.66456,0.51368,0
0.5,0.66772,0.51368,0
0.5,0.67089,0.51367,0
0.5,0.67405,0.51367,0
0.5,0.67722,0.51367,0
0.5,0.68038,0.51367,0
0.5,0.68354,0.51367,0
0.5,0.68671,0.51367,0
0.5,0.68987,0.51367,0
0.5,0.69304,0.51367,0
0.5,0.6962,0.51367,0
0.5,0.69937,0.51367,0
0.5,0.70253,0.51367,0
0.5,0.7057,0.51367,0
0.5,0.70886,0.51367,0
0.5,0.71203,0.51367,0
0.5,0.71519,0.51367,0
0.5,0.71835,0.51367,0
0.5,0.72152,0.51367,0
0.5,0.72468,0.51367,0
0.5,0.72785,0.51367,0
0.5,0.73101,0.51367,0
0.5,0.73418,0.51366,0
0.5,0.73734,0.51366,0
0.5,0.74051,0.51366,0
0.5,0.74367,0.51366,0
0.5,0.74684,0.51366,0
0.5,0.75,0.51366,0
0.5,0.75316,0.51366,0
0.5,0.75633,0.51366,0
0.5,0.75949,0.51366,0
0.5,0.76266,0.51366,0
0.5,0.76582,0.51366,0
0.5,0.76899,0.51366,0
0.5,0.77215,0.51366,0
0.5,0.77532,0.51366,0
0.5,0.77848,0.51366,0
0.5,0.78165,0.51366,0
0.5,0.78481,0.51366,0
0.5,0.78797,0.51366,0
0.5,0.79114,0.51366,0
0.5,0.7943,0.51366,0
0.5,0.79747,0.51366,0
0.5,0.80063,0.51366,0
0.5,0.8038,0.51366,0
0.5,0.80696,0.51366,0
0.5,0.81013,0.51366,0
0.5,0.81329,0.51366,0
0.5,0.81646,0.51366,0
0.5,0.81962,0.51366,0
0.5,0.82278,0.51366,0
0.5,0.82595,0.51366,0
0.5,0.82911,0.51366,0
0.5,0.83228,0.51366,0
0.5,0.83544,0.51366,0
0.5,0.83861,0.51365,0
0.5,0.84177,0.51365,0
0.5,0.84494,0.51365,0
0.5,0.8481,0.51365,0
0.5,0.85127,0.51365,0
0.5,0.85443,0.51365,0
0.5,0.85759,0.51365,0
0.5,0.86076,0.51365,0
0.5,0.86392,0.51365,0
0.5,0.86709,0.51365,0
0.5,0.87025,0.51365,0
0.5,0.87342,0.51365,0
0.5,0.87658,0.51365,0
0.5,0.87975,0.51365,0
0.5,0.88291,0.51365,0
0.5,0.88608,0.51365,0
0.5,0.88924,0.51365,0
0.5,0.89241,0.51365,0
0.5,0.89557,0.51365,0
0.5,0.89873,0.51365,0
0.5,0.9019,0.51365,0
0.5,0.90506,0.51366,0
0.5,0.90823,0.51366,0
0.5,0.91139,0.51366,0
0.5,0.91456,0.51366,0
0.5,0.91772,0.51366,0
0.5,0.92089,0.51366,0
0.5,0.92405,0.51367,0
0.5,0.92722,0.51367,0
0.5,0.93038,0.51368,0
0.5,0.93354,0.51369,0
0.5,0.93671,0.51371,0
0.5,0.93987,0.51373,0
0.5,0.94304,0.51376,0
0.5,0.9462,0.5138,0
0.5,0.94937,0.51386,0
0.5,0.95253,0.51394,0
0.5,0.9557,0.51407,0
0.5,0.95886,0.51425,0
0.5,0.96203,0.51448,0
0.5,0.96519,0.51483,0
0.5,0.96835,0.5154,0
0.5,0.97047,0.51582,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51644,0
0.5,0.49684,0.51634,0
0.5,0.5,0.51624,0
0.5,0.50316,0.51605,0
0.5,0.97152,0.51607,0
0.5,0.97468,0.51657,0
0.5,0.97785,0.51697,0
0.5,0.98101,0.51743,0
0.5,0.98418,0.51797,0
0.5,0.98734,0.51861,0
0.5,0.98915,0.51899,0
0.5,0.99051,0.51929,0
0.5,0.99367,0.51989,0
0.5,0.99684,0.52038,0
0.5,1,0.52075,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98915,0.48101,0
0.5,0.99051,0.48071,0
0.5,0.99367,0.48011,0
0.5,0.99684,0.47962,0
0.5,1,0.47925,0
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48355,0
0.5,0.49684,0.48366,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48394,0
0.5,0.50506,0.48418,0
0.5,0.97042,0.48418,0
0.5,0.97152,0.48393,0
0.5,0.97468,0.48343,0
0.5,0.97785,0.48303,0
0.5,0.98101,0.48257,0
0.5,0.98418,0.48203,0
0.5,0.98734,0.48139,0
0.5,0.50633,0.4843,0
0.5,0.50949,0.48468,0
0.5,0.51266,0.48504,0
0.5,0.51582,0.48537,0
0.5,0.51899,0.48562,0
0.5,0.52215,0.48578,0
0.5,0.52532,0.48588,0
0.5,0.52848,0.48595,0
0.5,0.53165,0.486,0
0.5,0.53481,0.48604,0
0.5,0.53797,0.48606,0
0.5,0.54114,0.48608,0
0.5,0.5443,0.48609,0
0.5,0.54747,0.4861,0
0.5,0.55063,0.48611,0
0.5,0.5538,0.48612,0
0.5,0.55696,0.48612,0
0.5,0.56013,0.48612,0
0.5,0.56329,0.48613,0
0.5,0.56646,0.48613,0
0.5,0.56962,0.48613,0
0.5,0.57278,0.48613,0
0.5,0.57595,0.48614,0
0.5,0.57911,0.48614,0
0.5,0.58228,0.48614,0
0.5,0.58544,0.48614,0
0.5,0.58861,0.48614,0
0.5,0.59177,0.48614,0
0.5,0.59494,0.48614,0
0.5,0.5981,0.48614,0
0.5,0.60127,0.48614,0
0.5,0.60443,0.48614,0
0.5,0.60759,0.48615,0
0.5,0.61076,0.48615,0
0.5,0.61392,0.48615,0
0.5,0.61709,0.48615,0
0.5,0.62025,0.48615,0
0.5,0.62342,0.48615,0
0.5,0.62658,0.48615,0
0.5,0.62975,0.48615,0
0.5,0.63291,0.48615,0
0.5,0.63608,0.48615,0
0.5,0.63924,0.48615,0
0.5,0.64241,0.48615,0
0.5,0.64557,0.48615,0
0.5,0.64873,0.48615,0
0.5,0.6519,0.48616,0
0.5,0.65506,0.48616,0
0.5,0.65823,0.48616,0
0.5,0.66139,0.48616,0
0.5,0.66456,0.48616,0
0.5,0.66772,0.48616,0
0.5,0.67089,0.48616,0
0.5,0.67405,0.48616,0
0.5,0.67722,0.48616,0
0.5,0.68038,0.48616,0
0.5,0.68354,0.48616,0
0.5,0.68671,0.48616,0
0.5,0.68987,0.48616,0
0.5,0.69304,0.48616,0
0.5,0.6962,0.48616,0
0.5,0.69937,0.48616,0
0.5,0.70253,0.48616,0
0.5,0.7057,0.48616,0
0.5,0.70886,0.48616,0
0.5,0.71203,0.48616,0
0.5,0.71519,0.48616,0
0.5,0.71835,0.48617,0
0.5,0.72152,0.48617,0
0.5,0.72468,0.48617,0
0.5,0.72785,0.48617,0
0.5,0.73101,0.48617,0
0.5,0.73418,0.48617,0
0.5,0.73734,0.48617,0
0.5,0.74051,0.48617,0
0.5,0.74367,0.48617,0
0.5,0.74684,0.48617,0
0.5,0.75,0.48617,0
0.5,0.75316,0.48617,0
0.5,0.75633,0.48617,0
0.5,0.75949,0.48617,0
0.5,0.76266,0.48617,0
0.5,0.76582,0.48617,0
0.5,0.76899,0.48617,0
0.5,0.77215,0.48617,0
0.5,0.77532,0.48617,0
0.5,0.77848,0.48617,0
0.5,0.78165,0.48617,0
0.5,0.78481,0.48617,0
0.5,0.78797,0.48617,0
0.5,0.79114,0.48617,0
0.5,0.7943,0.48617,0
0.5,0.79747,0.48617,0
0.5,0.80063,0.48617,0
0.5,0.8038,0.48617,0
0.5,0.80696,0.48617,0
0.5,0.81013,0.48617,0
0.5,0.81329,0.48617,0
0.5,0.81646,0.48617,0
0.5,0.81962,0.48618,0
0.5,0.82278,0.48618,0
0.5,0.82595,0.48618,0
0.5,0.82911,0.48618,0
0.5,0.83228,0.48618,0
0.5,0.83544,0.48618,0
0.5,0.83861,0.48618,0
0.5,0.84177,0.48618,0
0.5,0.84494,0.48618,0
0.5,0.8481,0.48618,0
0.5,0.85127,0.48618,0
0.5,0.85443,0.48618,0
0.5,0.85759,0.48618,0
0.5,0.86076,0.48618,0
0.5,0.86392,0.48618,0
0.5,0.86709,0.48618,0
0.5,0.87025,0.48618,0
0.5,0.87342,0.48618,0
0.5,0.87658,0.48618,0
0.5,0.87975,0.48618,0
0.5,0.88291,0.48618,0
0.5,0.88608,0.48618,0
0.5,0.88924,0.48618,0
0.5,0.89241,0.48618,0
0.5,0.89557,0.48618,0
0.5,0.89873,0.48618,0
0.5,0.9019,0.48618,0
0.5,0.90506,0.48618,0
0.5,0.90823,0.48618,0
0.5,0.91139,0.48617,0
0.5,0.91456,0.48617,0
0.5,0.91772,0.48617,0
0.5,0.92089,0.48617,0
0.5,0.92405,0.48616,0
0.5,0.92722,0.48616,0
0.5,0.93038,0.48615,0
0.5,0.93354,0.48614,0
0.5,0.93671,0.48613,0
0.5,0.93987,0.48611,0
0.5,0.94304,0.48608,0
0.5,0.9462,0.48605,0
0.5,0.94937,0.486,0
0.5,0.95253,0.48593,0
0.5,0.9557,0.48581,0
0.5,0.95886,0.48565,0
0.5,0.96203,0.48545,0
0.5,0.96519,0.48514,0
0.5,0.96835,0.48458,0
0.5,0.50633,0.5157,0
0.5,0.50506,0.51582,0
0.5,0.50949,0.51532,0
0.5,0.51266,0.51496,0
0.5,0.51582,0.51463,0
0.5,0.51899,0.51438,0
0.5,0.52215,0.51422,0
0.5,0.52532,0.51412,0
0.5,0.52848,0.51405,0
0.5,0.53165,0.514,0
0.5,0.53481,0.51396,0
0.5,0.53797,0.51394,0
0.5,0.54114,0.51392,0
0.5,0.5443,0.51391,0
0.5,0.54747,0.5139,0
0.5,0.55063,0.51389,0
0.5,0.5538,0.51388,0
0.5,0.55696,0.51388,0
0.5,0.56013,0.51387,0
0.5,0.56329,0.51387,0
0.5,0.56646,0.51387,0
0.5,0.56962,0.51387,0
0.5,0.57278,0.51387,0
0.5,0.57595,0.51386,0
0.5,0.57911,0.51386,0
0.5,0.58228,0.51386,0
0.5,0.58544,0.51386,0
0.5,0.58861,0.51386,0
0.5,0.59177,0.51386,0
0.5,0.59494,0.51386,0
0.5,0.5981,0.51386,0
0.5,0.60127,0.51386,0
0.5,0.60443,0.51386,0
0.5,0.60759,0.51385,0
0.5,0.61076,0.51385,0
0.5,0.61392,0.51385,0
0.5,0.61709,0.51385,0
0.5,0.62025,0.51385,0
0.5,0.62342,0.51385,0
0.5,0.62658,0.51385,0
0.5,0.62975,0.51385,0
0.5,0.63291,0.51385,0
0.5,0.63608,0.51385,0
0.5,0.63924,0.51385,0
0.5,0.64241,0.51385,0
0.5,0.64557,0.51385,0
0.5,0.64873,0.51385,0
0.5,0.6519,0.51384,0
0.5,0.65506,0.51384,0
0.5,0.65823,0.51384,0
0.5,0.66139,0.51384,0
0.5,0.66456,0.51384,0
0.5,0.66772,0.51384,0
0.5,0.67089,0.51384,0
0.5,0.67405,0.51384,0
0.5,0.67722,0.51384,0
0.5,0.68038,0.51384,0
0.5,0.68354,0.51384,0
0.5,0.68671,0.51384,0
0.5,0.68987,0.51384,0
0.5,0.69304,0.51384,0
0.5,0.6962,0.51384,0
0.5,0.69937,0.51384,0
0.5,0.70253,0.51384,0
0.5,0.7057,0.51384,0
0.5,0.70886,0.51384,0
0.5,0.71203,0.51384,0
0.5,0.71519,0.51384,0
0.5,0.71835,0.51383,0
0.5,0.72152,0.51383,0
0.5,0.72468,0.51383,0
0.5,0.72785,0.51383,0
0.5,0.73101,0.51383,0
0.5,0.73418,0.51383,0
0.5,0.73734,0.51383,0
0.5,0.74051,0.51383,0
0.5,0.74367,0.51383,0
0.5,0.74684,0.51383,0
0.5,0.75,0.51383,0
0.5,0.75316,0.51383,0
0.5,0.75633,0.51383,0
0.5,0.75949,0.51383,0
0.5,0.76266,0.51383,0
0.5,0.76582,0.51383,0
0.5,0.76899,0.51383,0
0.5,0.77215,0.51383,0
0.5,0.77532,0.51383,0
0.5,0.77848,0.51383,0
0.5,0.78165,0.51383,0
0.5,0.78481,0.51383,0
0.5,0.78797,0.51383,0
0.5,0.79114,0.51383,0
0.5,0.7943,0.51383,0
0.5,0.79747,0.51383,0
0.5,0.80063,0.51383,0
0.5,0.8038,0.51383,0
0.5,0.80696,0.51383,0
0.5,0.81013,0.51383,0
0.5,0.81329,0.51383,0
0.5,0.81646,0.51383,0
0.5,0.81962,0.51382,0
0.5,0.82278,0.51382,0
0.5,0.82595,0.51382,0
0.5,0.82911,0.51382,0
0.5,0.83228,0.51382,0
0.5,0.83544,0.51382,0
0.5,0.83861,0.51382,0
0.5,0.84177,0.51382,0
0.5,0.84494,0.51382,0
0.5,0.8481,0.51382,0
0.5,0.85127,0.51382,0
0.5,0.85443,0.51382,0
0.5,0.85759,0.51382,0
0.5,0.86076,0.51382,0
0.5,0.86392,0.51382,0
0.5,0.86709,0.51382,0
0.5,0.87025,0.51382,0
0.5,0.87342,0.51382,0
0.5,0.87658,0.51382,0
0.5,0.87975,0.51382,0
0.5,0.88291,0.51382,0
0.5,0.88608,0.51382,0
0.5,0.88924,0.51382,0
0.5,0.89241,0.51382,0
0.5,0.89557,0.51382,0
0.5,0.89873,0.51382,0
0.5,0.9019,0.51382,0
0.5,0.90506,0.51382,0
0.5,0.90823,0.51382,0
0.5,0.91139,0.51383,0
0.5,0.91456,0.51383,0
0.5,0.91772,0.51383,0
0.5,0.92089,0.51383,0
0.5,0.92405,0.51384,0
0.5,0.92722,0.51384,0
0.5,0.93038,0.51385,0
0.5,0.93354,0.51386,0
0.5,0.93671,0.51387,0
0.5,0.93987,0.51389,0
0.5,0.94304,0.51392,0
0.5,0.9462,0.51395,0
0.5,0.94937,0.514,0
0.5,0.95253,0.51407,0
0.5,0.9557,0.51419,0
0.5,0.95886,0.51435,0
0.5,0.96203,0.51455,0
0.5,0.96519,0.51486,0
0.5,0.96835,0.51542,0
0.5,0.97042,0.51582,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51645,0
0.5,0.49684,0.51634,0
0.5,0.5,0.51624,0
0.5,0.50316,0.51606,0
0.5,0.97152,0.51607,0
0.5,0.97468,0.51657,0
0.5,0.97785,0.51697,0
0.5,0.98101,0.51743,0
0.5,0.98418,0.51797,0
0.5,0.98734,0.51861,0
0.5,0.98915,0.51899,0
0.5,0.99051,0.51929,0
0.5,0.99367,0.51989,0
0.5,0.99684,0.52038,0
0.5,1,0.52075,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.194496,0.0667617,0.132396,0.033801,0.270293,0.0659128,0.0480166,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.236462,0.137288,0.0794872,0.0119977,0.143875,0.030878,0.0270182,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.242675,0.0697526,0.13305,0.0331049,0.145576,0.0308429,0.0267464,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.247215,0.0748012,0.133195,0.0371366,0.142554,0.0309596,0.0265751,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.243032,0.0722491,0.132291,0.0383506,0.14018,0.0278666,0.0242179,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.22411,0.0684731,0.12796,0.0423421,0.135606,0.0267699,0.0233628,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.220147,0.0659159,0.127512,0.0477473,0.13604,0.0267284,0.0232829,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.220735,0.0673303,0.126067,0.0493138,0.140084,0.0277025,0.0245466,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.376428,0.112594,0.190163,0.0902546,0.149154,0.0311572,0.0275717,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.370414,0.111222,0.192246,0.097781,0.139396,0.028886,0.0242696,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.333544,0.102299,0.179474,0.0912863,0.135032,0.0267113,0.023329,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.34166,0.105798,0.182813,0.101902,0.135046,0.0269235,0.0233646,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.478063,0.144285,0.239535,0.141677,0.139254,0.0283049,0.0247288,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.576116,0.173173,0.288564,0.169443,0.147833,0.029887,0.0263642,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.77119,0.229276,0.367337,0.236,0.150902,0.0320212,0.0277491,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.60262,0.475301,0.74112,0.36798,0.156432,0.0326318,0.0288264,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,172.841,52.5708,77.3353,10.7315,1.57116,0.302576,0.258475,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.411692,0.141026,0.219639,0.0451282,0.27078,0.0449382,0.0418857,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.414693,0.142774,0.221446,0.0832596,0.275356,0.0457587,0.042944,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.413203,0.143388,0.22326,0.0845578,0.2775,0.0454774,0.0424343,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.413433,0.145622,0.220748,0.0837617,0.272757,0.0451615,0.0415841,4472,0,2,2,2,1


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0045341,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47378,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47382,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47391,0
0.5,0.49051,0.47399,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.50064,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47499,0
0.5,0.50633,0.47551,0
0.5,0.50949,0.47619,0
0.5,0.51266,0.47708,0
0.5,0.51488,0.47785,0
0.5,0.51582,0.47819,0
0.5,0.51899,0.47957,0
0.5,0.52171,0.48101,0
0.5,0.52215,0.48127,0
0.5,0.52532,0.48343,0
0.5,0.52627,0.48418,0
0.5,0.52848,0.48626,0
0.5,0.5295,0.48734,0
0.5,0.53165,0.49032,0
0.5,0.53177,0.49051,0
0.5,0.53328,0.49367,0
0.5,0.53416,0.49684,0
0.5,0.53444,0.5,0
0.5,0.53416,0.50316,0
0.5,0.53328,0.50633,0
0.5,0.53177,0.50949,0
0.5,0.53165,0.50968,0
0.5,0.5295,0.51266,0
0.5,0.52848,0.51374,0
0.5,0.52627,0.51582,0
0.5,0.52215,0.51872,0
0.5,0.52171,0.51899,0
0.5,0.52532,0.51657,0
0.5,0.51582,0.52181,0
0.5,0.51487,0.52215,0
0.5,0.51899,0.52043,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.004548,0.52532,0
0.5,0.50316,0.52501,0
0.5,0.50063,0.52532,0
0.5,0.50633,0.52449,0
0.5,0.50949,0.52381,0
0.5,0.51266,0.52292,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52622,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52618,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52609,0
0.5,0.49051,0.52601,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021979,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47364,0
0.5,0.33861,0.47364,0
0.5,0.34177,0.47364,0
0.5,0.34494,0.47364,0
0.5,0.3481,0.47364,0
0.5,0.35127,0.47364,0
0.5,0.35443,0.47363,0
0.5,0.35759,0.47363,0
0.5,0.36076,0.47363,0
0.5,0.36392,0.47363,0
0.5,0.36709,0.47363,0
0.5,0.37025,0.47363,0
0.5,0.37342,0.47363,0
0.5,0.37658,0.47363,0
0.5,0.37975,0.47363,0
0.5,0.38291,0.47363,0
0.5,0.38608,0.47363,0
0.5,0.38924,0.47363,0
0.5,0.39241,0.47363,0
0.5,0.39557,0.47363,0
0.5,0.39873,0.47363,0
0.5,0.4019,0.47363,0
0.5,0.40506,0.47363,0
0.5,0.40823,0.47363,0
0.5,0.41139,0.47363,0
0.5,0.41456,0.47363,0
0.5,0.41772,0.47363,0
0.5,0.42089,0.47363,0
0.5,0.42405,0.47363,0
0.5,0.42722,0.47363,0
0.5,0.43038,0.47363,0
0.5,0.43354,0.47363,0
0.5,0.43671,0.47363,0
0.5,0.43987,0.47363,0
0.5,0.44304,0.47363,0
0.5,0.4462,0.47363,0
0.5,0.44937,0.47363,0
0.5,0.45253,0.47364,0
0.5,0.4557,0.47364,0
0.5,0.45886,0.47364,0
0.5,0.46203,0.47365,0
0.5,0.46519,0.47366,0
0.5,0.46835,0.47367,0
0.5,0.47152,0.47369,0
0.5,0.47468,0.47371,0
0.5,0.47785,0.47373,0
0.5,0.48101,0.47377,0
0.5,0.48418,0.47381,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50347,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47495,0
0.5,0.50949,0.47528,0
0.5,0.51266,0.47563,0
0.5,0.51582,0.47598,0
0.5,0.51899,0.4763,0
0.5,0.52215,0.47657,0
0.5,0.52532,0.4768,0
0.5,0.52848,0.47698,0
0.5,0.53165,0.47711,0
0.5,0.53481,0.47721,0
0.5,0.53797,0.47727,0
0.5,0.54114,0.47731,0
0.5,0.5443,0.47733,0
0.5,0.54747,0.47734,0
0.5,0.55063,0.47733,0
0.5,0.5538,0.47731,0
0.5,0.55696,0.47728,0
0.5,0.56013,0.47724,0
0.5,0.56329,0.47721,0
0.5,0.56646,0.47719,0
0.5,0.56962,0.47718,0
0.5,0.57278,0.47719,0
0.5,0.57595,0.4772,0
0.5,0.57911,0.47723,0
0.5,0.58228,0.47725,0
0.5,0.58544,0.47729,0
0.5,0.58861,0.47732,0
0.5,0.59177,0.47735,0
0.5,0.59494,0.47739,0
0.5,0.5981,0.47742,0
0.5,0.60127,0.47745,0
0.5,0.60443,0.47748,0
0.5,0.60759,0.4775,0
0.5,0.61076,0.47752,0
0.5,0.61392,0.47754,0
0.5,0.61709,0.47756,0
0.5,0.62025,0.47757,0
0.5,0.62342,0.47757,0
0.5,0.62658,0.47757,0
0.5,0.62975,0.47756,0
0.5,0.63291,0.47755,0
0.5,0.63608,0.47754,0
0.5,0.63924,0.47752,0
0.5,0.64241,0.4775,0
0.5,0.64557,0.47748,0
0.5,0.64873,0.47747,0
0.5,0.6519,0.47746,0
0.5,0.65506,0.47745,0
0.5,0.65823,0.47745,0
0.5,0.66139,0.47745,0
0.5,0.66456,0.47746,0
0.5,0.66772,0.47747,0
0.5,0.67089,0.47749,0
0.5,0.67405,0.4775,0
0.5,0.67722,0.47752,0
0.5,0.68038,0.47754,0
0.5,0.68354,0.47756,0
0.5,0.68671,0.47757,0
0.5,0.68987,0.47759,0
0.5,0.69304,0.4776,0
0.5,0.6962,0.47761,0
0.5,0.69937,0.47762,0
0.5,0.70253,0.47762,0
0.5,0.7057,0.47762,0
0.5,0.70886,0.47761,0
0.5,0.71203,0.47761,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47759,0
0.5,0.72152,0.47758,0
0.5,0.72468,0.47757,0
0.5,0.72785,0.47756,0
0.5,0.73101,0.47756,0
0.5,0.73418,0.47755,0
0.5,0.73734,0.47755,0
0.5,0.74051,0.47756,0
0.5,0.74367,0.47756,0
0.5,0.74684,0.47757,0
0.5,0.75,0.47758,0
0.5,0.75316,0.4776,0
0.5,0.75633,0.47761,0
0.5,0.75949,0.47762,0
0.5,0.76266,0.47764,0
0.5,0.76582,0.47765,0
0.5,0.76899,0.47766,0
0.5,0.77215,0.47768,0
0.5,0.77532,0.47769,0
0.5,0.77848,0.47769,0
0.5,0.78165,0.4777,0
0.5,0.78481,0.47771,0
0.5,0.78797,0.47771,0
0.5,0.79114,0.47772,0
0.5,0.7943,0.47772,0
0.5,0.79747,0.47772,0
0.5,0.80063,0.47772,0
0.5,0.8038,0.47773,0
0.5,0.80696,0.47773,0
0.5,0.81013,0.47773,0
0.5,0.81329,0.47773,0
0.5,0.81646,0.47773,0
0.5,0.81962,0.47774,0
0.5,0.82278,0.47774,0
0.5,0.82595,0.47774,0
0.5,0.82911,0.47774,0
0.5,0.83228,0.47774,0
0.5,0.83544,0.47774,0
0.5,0.83861,0.47775,0
0.5,0.84177,0.47775,0
0.5,0.84494,0.47775,0
0.5,0.8481,0.47775,0
0.5,0.85127,0.47775,0
0.5,0.85443,0.47774,0
0.5,0.85759,0.47774,0
0.5,0.86076,0.47774,0
0.5,0.86392,0.47774,0
0.5,0.86709,0.47773,0
0.5,0.87025,0.47772,0
0.5,0.87342,0.4777,0
0.5,0.87658,0.47767,0
0.5,0.87975,0.47763,0
0.5,0.88291,0.47758,0
0.5,0.88608,0.47751,0
0.5,0.88924,0.47742,0
0.5,0.89241,0.47731,0
0.5,0.89557,0.47717,0
0.5,0.89873,0.477,0
0.5,0.9019,0.4768,0
0.5,0.90506,0.47658,0
0.5,0.90823,0.47634,0
0.5,0.91139,0.47609,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0022029,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52505,0
0.5,0.50347,0.52532,0
0.5,0.50949,0.52472,0
0.5,0.51266,0.52437,0
0.5,0.51582,0.52402,0
0.5,0.51899,0.5237,0
0.5,0.52215,0.52343,0
0.5,0.52532,0.5232,0
0.5,0.52848,0.52302,0
0.5,0.53165,0.52289,0
0.5,0.53481,0.52279,0
0.5,0.53797,0.52273,0
0.5,0.54114,0.52269,0
0.5,0.5443,0.52267,0
0.5,0.54747,0.52266,0
0.5,0.55063,0.52267,0
0.5,0.5538,0.52269,0
0.5,0.55696,0.52272,0
0.5,0.56013,0.52276,0
0.5,0.56329,0.52279,0
0.5,0.56646,0.52281,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52281,0
0.5,0.57595,0.5228,0
0.5,0.57911,0.52277,0
0.5,0.58228,0.52274,0
0.5,0.58544,0.52271,0
0.5,0.58861,0.52268,0
0.5,0.59177,0.52264,0
0.5,0.59494,0.52261,0
0.5,0.5981,0.52258,0
0.5,0.60127,0.52255,0
0.5,0.60443,0.52252,0
0.5,0.60759,0.5225,0
0.5,0.61076,0.52247,0
0.5,0.61392,0.52246,0
0.5,0.61709,0.52244,0
0.5,0.62025,0.52243,0
0.5,0.62342,0.52243,0
0.5,0.62658,0.52243,0
0.5,0.62975,0.52244,0
0.5,0.63291,0.52245,0
0.5,0.63608,0.52246,0
0.5,0.63924,0.52248,0
0.5,0.64241,0.5225,0
0.5,0.64557,0.52251,0
0.5,0.64873,0.52253,0
0.5,0.6519,0.52254,0
0.5,0.65506,0.52255,0
0.5,0.65823,0.52255,0
0.5,0.66139,0.52255,0
0.5,0.66456,0.52254,0
0.5,0.66772,0.52253,0
0.5,0.67089,0.52251,0
0.5,0.67405,0.5225,0
0.5,0.67722,0.52248,0
0.5,0.68038,0.52246,0
0.5,0.68354,0.52244,0
0.5,0.68671,0.52243,0
0.5,0.68987,0.52241,0
0.5,0.69304,0.5224,0
0.5,0.6962,0.52239,0
0.5,0.69937,0.52238,0
0.5,0.70253,0.52238,0
0.5,0.7057,0.52238,0
0.5,0.70886,0.52238,0
0.5,0.71203,0.52239,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52241,0
0.5,0.72152,0.52242,0
0.5,0.72468,0.52243,0
0.5,0.72785,0.52244,0
0.5,0.73101,0.52244,0
0.5,0.73418,0.52245,0
0.5,0.73734,0.52245,0
0.5,0.74051,0.52244,0
0.5,0.74367,0.52244,0
0.5,0.74684,0.52243,0
0.5,0.75,0.52242,0
0.5,0.75316,0.5224,0
0.5,0.75633,0.52239,0
0.5,0.75949,0.52237,0
0.5,0.76266,0.52236,0
0.5,0.76582,0.52235,0
0.5,0.76899,0.52233,0
0.5,0.77215,0.52232,0
0.5,0.77532,0.52231,0
0.5,0.77848,0.5223,0
0.5,0.78165,0.5223,0
0.5,0.78481,0.52229,0
0.5,0.78797,0.52229,0
0.5,0.79114,0.52228,0
0.5,0.7943,0.52228,0
0.5,0.79747,0.52228,0
0.5,0.80063,0.52228,0
0.5,0.8038,0.52227,0
0.5,0.80696,0.52227,0
0.5,0.81013,0.52227,0
0.5,0.81329,0.52227,0
0.5,0.81646,0.52226,0
0.5,0.81962,0.52226,0
0.5,0.82278,0.52226,0
0.5,0.82595,0.52226,0
0.5,0.82911,0.52226,0
0.5,0.83228,0.52226,0
0.5,0.83544,0.52225,0
0.5,0.83861,0.52225,0
0.5,0.84177,0.52225,0
0.5,0.84494,0.52225,0
0.5,0.8481,0.52225,0
0.5,0.85127,0.52225,0
0.5,0.85443,0.52225,0
0.5,0.85759,0.52226,0
0.5,0.86076,0.52226,0
0.5,0.86392,0.52226,0
0.5,0.86709,0.52227,0
0.5,0.87025,0.52228,0
0.5,0.87342,0.5223,0
0.5,0.87658,0.52233,0
0.5,0.87975,0.52237,0
0.5,0.88291,0.52242,0
0.5,0.88608,0.52249,0
0.5,0.88924,0.52258,0
0.5,0.89241,0.52269,0
0.5,0.89557,0.52283,0
0.5,0.89873,0.523,0
0.5,0.9019,0.5232,0
0.5,0.90506,0.52342,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52636,0
0.5,0.33861,0.52636,0
0.5,0.34177,0.52636,0
0.5,0.34494,0.52636,0
0.5,0.3481,0.52636,0
0.5,0.35127,0.52636,0
0.5,0.35443,0.52637,0
0.5,0.35759,0.52637,0
0.5,0.36076,0.52637,0
0.5,0.36392,0.52637,0
0.5,0.36709,0.52637,0
0.5,0.37025,0.52637,0
0.5,0.37342,0.52637,0
0.5,0.37658,0.52637,0
0.5,0.37975,0.52637,0
0.5,0.38291,0.52637,0
0.5,0.38608,0.52637,0
0.5,0.38924,0.52637,0
0.5,0.39241,0.52637,0
0.5,0.39557,0.52637,0
0.5,0.39873,0.52637,0
0.5,0.4019,0.52637,0
0.5,0.40506,0.52637,0
0.5,0.40823,0.52637,0
0.5,0.41139,0.52637,0
0.5,0.41456,0.52637,0
0.5,0.41772,0.52637,0
0.5,0.42089,0.52637,0
0.5,0.42405,0.52637,0
0.5,0.42722,0.52637,0
0.5,0.43038,0.52637,0
0.5,0.43354,0.52637,0
0.5,0.43671,0.52637,0
0.5,0.43987,0.52637,0
0.5,0.44304,0.52637,0
0.5,0.4462,0.52637,0
0.5,0.44937,0.52637,0
0.5,0.45253,0.52636,0
0.5,0.4557,0.52636,0
0.5,0.45886,0.52636,0
0.5,0.46203,0.52635,0
0.5,0.46519,0.52634,0
0.5,0.46835,0.52633,0
0.5,0.47152,0.52631,0
0.5,0.47468,0.52629,0
0.5,0.47785,0.52627,0
0.5,0.48101,0.52623,0
0.5,0.48418,0.52619,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021881,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47366,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47362,0
0.5,0.050633,0.47362,0
0.5,0.053797,0.47362,0
0.5,0.056962,0.47362,0
0.5,0.060127,0.47362,0
0.5,0.063291,0.47362,0
0.5,0.066456,0.47362,0
0.5,0.06962,0.47362,0
0.5,0.072785,0.47362,0
0.5,0.075949,0.47362,0
0.5,0.079114,0.47362,0
0.5,0.082278,0.47362,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47363,0
0.5,0.10443,0.47362,0
0.5,0.10759,0.47362,0
0.5,0.11076,0.47362,0
0.5,0.11392,0.47362,0
0.5,0.11709,0.47362,0
0.5,0.12025,0.47362,0
0.5,0.12342,0.47362,0
0.5,0.12658,0.47362,0
0.5,0.12975,0.47362,0
0.5,0.13291,0.47362,0
0.5,0.13608,0.47362,0
0.5,0.13924,0.47362,0
0.5,0.14241,0.47362,0
0.5,0.14557,0.47362,0
0.5,0.14873,0.47362,0
0.5,0.1519,0.47362,0
0.5,0.15506,0.47362,0
0.5,0.15823,0.47362,0
0.5,0.16139,0.47362,0
0.5,0.16456,0.47362,0
0.5,0.16772,0.47362,0
0.5,0.17089,0.47362,0
0.5,0.17405,0.47362,0
0.5,0.17722,0.47362,0
0.5,0.18038,0.47362,0
0.5,0.18354,0.47362,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47362,0
0.5,0.27848,0.47362,0
0.5,0.28165,0.47362,0
0.5,0.28481,0.47362,0
0.5,0.28797,0.47362,0
0.5,0.29114,0.47362,0
0.5,0.2943,0.47362,0
0.5,0.29747,0.47362,0
0.5,0.30063,0.47362,0
0.5,0.3038,0.47362,0
0.5,0.30696,0.47362,0
0.5,0.31013,0.47362,0
0.5,0.31329,0.47362,0
0.5,0.31646,0.47362,0
0.5,0.31962,0.47362,0
0.5,0.32278,0.47362,0
0.5,0.32595,0.47362,0
0.5,0.32911,0.47362,0
0.5,0.33228,0.47362,0
0.5,0.33544,0.47362,0
0.5,0.33861,0.47362,0
0.5,0.34177,0.47362,0
0.5,0.34494,0.47362,0
0.5,0.3481,0.47362,0
0.5,0.35127,0.47362,0
0.5,0.35443,0.47362,0
0.5,0.35759,0.47362,0
0.5,0.36076,0.47362,0
0.5,0.36392,0.47362,0
0.5,0.36709,0.47362,0
0.5,0.37025,0.47362,0
0.5,0.37342,0.47362,0
0.5,0.37658,0.47362,0
0.5,0.37975,0.47362,0
0.5,0.38291,0.47362,0
0.5,0.38608,0.47362,0
0.5,0.38924,0.47362,0
0.5,0.39241,0.47362,0
0.5,0.39557,0.47362,0
0.5,0.39873,0.47362,0
0.5,0.4019,0.47362,0
0.5,0.40506,0.47362,0
0.5,0.40823,0.47362,0
0.5,0.41139,0.47362,0
0.5,0.41456,0.47362,0
0.5,0.41772,0.47362,0
0.5,0.42089,0.47362,0
0.5,0.42405,0.47362,0
0.5,0.42722,0.47362,0
0.5,0.43038,0.47362,0
0.5,0.43354,0.47362,0
0.5,0.43671,0.47362,0
0.5,0.43987,0.47362,0
0.5,0.44304,0.47362,0
0.5,0.4462,0.47362,0
0.5,0.44937,0.47362,0
0.5,0.45253,0.47362,0
0.5,0.4557,0.47363,0
0.5,0.45886,0.47363,0
0.5,0.46203,0.47364,0
0.5,0.46519,0.47365,0
0.5,0.46835,0.47366,0
0.5,0.47152,0.47368,0
0.5,0.47468,0.4737,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50352,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47494,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.47562,0
0.5,0.51582,0.47596,0
0.5,0.51899,0.47628,0
0.5,0.52215,0.47655,0
0.5,0.52532,0.47678,0
0.5,0.52848,0.47695,0
0.5,0.53165,0.47708,0
0.5,0.53481,0.47718,0
0.5,0.53797,0.47724,0
0.5,0.54114,0.47729,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47731,0
0.5,0.55063,0.4773,0
0.5,0.5538,0.47728,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47723,0
0.5,0.56329,0.4772,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47717,0
0.5,0.57278,0.47717,0
0.5,0.57595,0.47719,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47723,0
0.5,0.58544,0.47726,0
0.5,0.58861,0.4773,0
0.5,0.59177,0.47733,0
0.5,0.59494,0.47736,0
0.5,0.5981,0.47739,0
0.5,0.60127,0.47742,0
0.5,0.60443,0.47745,0
0.5,0.60759,0.47748,0
0.5,0.61076,0.4775,0
0.5,0.61392,0.47752,0
0.5,0.61709,0.47753,0
0.5,0.62025,0.47754,0
0.5,0.62342,0.47754,0
0.5,0.62658,0.47754,0
0.5,0.62975,0.47754,0
0.5,0.63291,0.47753,0
0.5,0.63608,0.47751,0
0.5,0.63924,0.47749,0
0.5,0.64241,0.47748,0
0.5,0.64557,0.47746,0
0.5,0.64873,0.47744,0
0.5,0.6519,0.47743,0
0.5,0.65506,0.47743,0
0.5,0.65823,0.47743,0
0.5,0.66139,0.47743,0
0.5,0.66456,0.47744,0
0.5,0.66772,0.47745,0
0.5,0.67089,0.47746,0
0.5,0.67405,0.47748,0
0.5,0.67722,0.47749,0
0.5,0.68038,0.47751,0
0.5,0.68354,0.47753,0
0.5,0.68671,0.47755,0
0.5,0.68987,0.47756,0
0.5,0.69304,0.47758,0
0.5,0.6962,0.47759,0
0.5,0.69937,0.47759,0
0.5,0.70253,0.47759,0
0.5,0.7057,0.47759,0
0.5,0.70886,0.47759,0
0.5,0.71203,0.47758,0
0.5,0.71519,0.47757,0
0.5,0.71835,0.47756,0
0.5,0.72152,0.47755,0
0.5,0.72468,0.47754,0
0.5,0.72785,0.47753,0
0.5,0.73101,0.47753,0
0.5,0.73418,0.47753,0
0.5,0.73734,0.47753,0
0.5,0.74051,0.47753,0
0.5,0.74367,0.47754,0
0.5,0.74684,0.47755,0
0.5,0.75,0.47756,0
0.5,0.75316,0.47757,0
0.5,0.75633,0.47758,0
0.5,0.75949,0.4776,0
0.5,0.76266,0.47761,0
0.5,0.76582,0.47763,0
0.5,0.76899,0.47764,0
0.5,0.77215,0.47765,0
0.5,0.77532,0.47766,0
0.5,0.77848,0.47767,0
0.5,0.78165,0.47767,0
0.5,0.78481,0.47768,0
0.5,0.78797,0.47768,0
0.5,0.79114,0.47769,0
0.5,0.7943,0.47769,0
0.5,0.79747,0.47769,0
0.5,0.80063,0.47769,0
0.5,0.8038,0.47769,0
0.5,0.80696,0.4777,0
0.5,0.81013,0.4777,0
0.5,0.81329,0.4777,0
0.5,0.81646,0.4777,0
0.5,0.81962,0.4777,0
0.5,0.82278,0.47771,0
0.5,0.82595,0.47771,0
0.5,0.82911,0.47771,0
0.5,0.83228,0.47771,0
0.5,0.83544,0.47771,0
0.5,0.83861,0.47771,0
0.5,0.84177,0.47771,0
0.5,0.84494,0.47771,0
0.5,0.8481,0.47771,0
0.5,0.85127,0.47771,0
0.5,0.85443,0.47771,0
0.5,0.85759,0.47771,0
0.5,0.86076,0.47771,0
0.5,0.86392,0.4777,0
0.5,0.86709,0.47769,0
0.5,0.87025,0.47768,0
0.5,0.87342,0.47766,0
0.5,0.87658,0.47764,0
0.5,0.87975,0.4776,0
0.5,0.88291,0.47755,0
0.5,0.88608,0.47748,0
0.5,0.88924,0.47739,0
0.5,0.89241,0.47728,0
0.5,0.89557,0.47714,0
0.5,0.89873,0.47697,0
0.5,0.9019,0.47678,0
0.5,0.90506,0.47657,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0021929,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52506,0
0.5,0.50352,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.52438,0
0.5,0.51582,0.52404,0
0.5,0.51899,0.52372,0
0.5,0.52215,0.52345,0
0.5,0.52532,0.52322,0
0.5,0.52848,0.52305,0
0.5,0.53165,0.52292,0
0.5,0.53481,0.52282,0
0.5,0.53797,0.52275,0
0.5,0.54114,0.52271,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52269,0
0.5,0.55063,0.5227,0
0.5,0.5538,0.52272,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52277,0
0.5,0.56329,0.5228,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52283,0
0.5,0.57278,0.52283,0
0.5,0.57595,0.52281,0
0.5,0.57911,0.52279,0
0.5,0.58228,0.52277,0
0.5,0.58544,0.52274,0
0.5,0.58861,0.5227,0
0.5,0.59177,0.52267,0
0.5,0.59494,0.52264,0
0.5,0.5981,0.5226,0
0.5,0.60127,0.52257,0
0.5,0.60443,0.52255,0
0.5,0.60759,0.52252,0
0.5,0.61076,0.5225,0
0.5,0.61392,0.52248,0
0.5,0.61709,0.52247,0
0.5,0.62025,0.52246,0
0.5,0.62342,0.52246,0
0.5,0.62658,0.52246,0
0.5,0.62975,0.52246,0
0.5,0.63291,0.52247,0
0.5,0.63608,0.52249,0
0.5,0.63924,0.52251,0
0.5,0.64241,0.52252,0
0.5,0.64557,0.52254,0
0.5,0.64873,0.52256,0
0.5,0.6519,0.52257,0
0.5,0.65506,0.52257,0
0.5,0.65823,0.52257,0
0.5,0.66139,0.52257,0
0.5,0.66456,0.52256,0
0.5,0.66772,0.52255,0
0.5,0.67089,0.52254,0
0.5,0.67405,0.52252,0
0.5,0.67722,0.5225,0
0.5,0.68038,0.52249,0
0.5,0.68354,0.52247,0
0.5,0.68671,0.52245,0
0.5,0.68987,0.52244,0
0.5,0.69304,0.52242,0
0.5,0.6962,0.52241,0
0.5,0.69937,0.52241,0
0.5,0.70253,0.5224,0
0.5,0.7057,0.52241,0
0.5,0.70886,0.52241,0
0.5,0.71203,0.52242,0
0.5,0.71519,0.52243,0
0.5,0.71835,0.52244,0
0.5,0.72152,0.52245,0
0.5,0.72468,0.52246,0
0.5,0.72785,0.52246,0
0.5,0.73101,0.52247,0
0.5,0.73418,0.52247,0
0.5,0.73734,0.52247,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52246,0
0.5,0.74684,0.52245,0
0.5,0.75,0.52244,0
0.5,0.75316,0.52243,0
0.5,0.75633,0.52241,0
0.5,0.75949,0.5224,0
0.5,0.76266,0.52239,0
0.5,0.76582,0.52237,0
0.5,0.76899,0.52236,0
0.5,0.77215,0.52235,0
0.5,0.77532,0.52234,0
0.5,0.77848,0.52233,0
0.5,0.78165,0.52233,0
0.5,0.78481,0.52232,0
0.5,0.78797,0.52232,0
0.5,0.79114,0.52231,0
0.5,0.7943,0.52231,0
0.5,0.79747,0.52231,0
0.5,0.80063,0.52231,0
0.5,0.8038,0.5223,0
0.5,0.80696,0.5223,0
0.5,0.81013,0.5223,0
0.5,0.81329,0.5223,0
0.5,0.81646,0.5223,0
0.5,0.81962,0.52229,0
0.5,0.82278,0.52229,0
0.5,0.82595,0.52229,0
0.5,0.82911,0.52229,0
0.5,0.83228,0.52229,0
0.5,0.83544,0.52229,0
0.5,0.83861,0.52229,0
0.5,0.84177,0.52228,0
0.5,0.84494,0.52228,0
0.5,0.8481,0.52228,0
0.5,0.85127,0.52228,0
0.5,0.85443,0.52229,0
0.5,0.85759,0.52229,0
0.5,0.86076,0.52229,0
0.5,0.86392,0.5223,0
0.5,0.86709,0.5223,0
0.5,0.87025,0.52232,0
0.5,0.87342,0.52234,0
0.5,0.87658,0.52236,0
0.5,0.87975,0.5224,0
0.5,0.88291,0.52245,0
0.5,0.88608,0.52252,0
0.5,0.88924,0.52261,0
0.5,0.89241,0.52272,0
0.5,0.89557,0.52286,0
0.5,0.89873,0.52303,0
0.5,0.9019,0.52322,0
0.5,0.90506,0.52343,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52634,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52638,0
0.5,0.050633,0.52638,0
0.5,0.053797,0.52638,0
0.5,0.056962,0.52638,0
0.5,0.060127,0.52638,0
0.5,0.063291,0.52638,0
0.5,0.066456,0.52638,0
0.5,0.06962,0.52638,0
0.5,0.072785,0.52638,0
0.5,0.075949,0.52638,0
0.5,0.079114,0.52638,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52637,0
0.5,0.10127,0.52637,0
0.5,0.10443,0.52637,0
0.5,0.10759,0.52637,0
0.5,0.11076,0.52637,0
0.5,0.11392,0.52638,0
0.5,0.11709,0.52638,0
0.5,0.12025,0.52638,0
0.5,0.12342,0.52638,0
0.5,0.12658,0.52638,0
0.5,0.12975,0.52638,0
0.5,0.13291,0.52638,0
0.5,0.13608,0.52638,0
0.5,0.13924,0.52638,0
0.5,0.14241,0.52638,0
0.5,0.14557,0.52638,0
0.5,0.14873,0.52638,0
0.5,0.1519,0.52638,0
0.5,0.15506,0.52638,0
0.5,0.15823,0.52638,0
0.5,0.16139,0.52638,0
0.5,0.16456,0.52638,0
0.5,0.16772,0.52638,0
0.5,0.17089,0.52638,0
0.5,0.17405,0.52638,0
0.5,0.17722,0.52638,0
0.5,0.18038,0.52638,0
0.5,0.18354,0.52638,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52638,0
0.5,0.28165,0.52638,0
0.5,0.28481,0.52638,0
0.5,0.28797,0.52638,0
0.5,0.29114,0.52638,0
0.5,0.2943,0.52638,0
0.5,0.29747,0.52638,0
0.5,0.30063,0.52638,0
0.5,0.3038,0.52638,0
0.5,0.30696,0.52638,0
0.5,0.31013,0.52638,0
0.5,0.31329,0.52638,0
0.5,0.31646,0.52638,0
0.5,0.31962,0.52638,0
0.5,0.32278,0.52638,0
0.5,0.32595,0.52638,0
0.5,0.32911,0.52638,0
0.5,0.33228,0.52638,0
0.5,0.33544,0.52638,0
0.5,0.33861,0.52638,0
0.5,0.34177,0.52638,0
0.5,0.34494,0.52638,0
0.5,0.3481,0.52638,0
0.5,0.35127,0.52638,0
0.5,0.35443,0.52638,0
0.5,0.35759,0.52638,0
0.5,0.36076,0.52638,0
0.5,0.36392,0.52638,0
0.5,0.36709,0.52638,0
0.5,0.37025,0.52638,0
0.5,0.37342,0.52638,0
0.5,0.37658,0.52638,0
0.5,0.37975,0.52638,0
0.5,0.38291,0.52638,0
0.5,0.38608,0.52638,0
0.5,0.38924,0.52638,0
0.5,0.39241,0.52638,0
0.5,0.39557,0.52638,0
0.5,0.39873,0.52638,0
0.5,0.4019,0.52638,0
0.5,0.40506,0.52638,0
0.5,0.40823,0.52638,0
0.5,0.41139,0.52638,0
0.5,0.41456,0.52638,0
0.5,0.41772,0.52638,0
0.5,0.42089,0.52638,0
0.5,0.42405,0.52638,0
0.5,0.42722,0.52638,0
0.5,0.43038,0.52638,0
0.5,0.43354,0.52638,0
0.5,0.43671,0.52638,0
0.5,0.43987,0.52638,0
0.5,0.44304,0.52638,0
0.5,0.4462,0.52638,0
0.5,0.44937,0.52638,0
0.5,0.45253,0.52638,0
0.5,0.4557,0.52637,0
0.5,0.45886,0.52637,0
0.5,0.46203,0.52636,0
0.5,0.46519,0.52635,0
0.5,0.46835,0.52634,0
0.5,0.47152,0.52632,0
0.5,0.47468,0.5263,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.00049241,0.47468,0
0.5,0.0031646,0.47441,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.47403,0
0.5,0.012658,0.47391,0
0.5,0.015823,0.47383,0
0.5,0.018987,0.47377,0
0.5,0.022152,0.47372,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.4736,0
0.5,0.047468,0.4736,0
0.5,0.050633,0.4736,0
0.5,0.053797,0.4736,0
0.5,0.056962,0.4736,0
0.5,0.060127,0.4736,0
0.5,0.063291,0.4736,0
0.5,0.066456,0.4736,0
0.5,0.06962,0.4736,0
0.5,0.072785,0.4736,0
0.5,0.075949,0.4736,0
0.5,0.079114,0.4736,0
0.5,0.082278,0.4736,0
0.5,0.085443,0.4736,0
0.5,0.088608,0.4736,0
0.5,0.091772,0.4736,0
0.5,0.094937,0.4736,0
0.5,0.098101,0.4736,0
0.5,0.10127,0.4736,0
0.5,0.10443,0.4736,0
0.5,0.10759,0.4736,0
0.5,0.11076,0.4736,0
0.5,0.11392,0.4736,0
0.5,0.11709,0.4736,0
0.5,0.12025,0.4736,0
0.5,0.12342,0.4736,0
0.5,0.12658,0.4736,0
0.5,0.12975,0.4736,0
0.5,0.13291,0.4736,0
0.5,0.13608,0.4736,0
0.5,0.13924,0.4736,0
0.5,0.14241,0.4736,0
0.5,0.14557,0.4736,0
0.5,0.14873,0.4736,0
0.5,0.1519,0.4736,0
0.5,0.15506,0.4736,0
0.5,0.15823,0.4736,0
0.5,0.16139,0.4736,0
0.5,0.16456,0.4736,0
0.5,0.16772,0.4736,0
0.5,0.17089,0.4736,0
0.5,0.17405,0.4736,0
0.5,0.17722,0.4736,0
0.5,0.18038,0.4736,0
0.5,0.18354,0.4736,0
0.5,0.18671,0.4736,0
0.5,0.18987,0.4736,0
0.5,0.19304,0.4736,0
0.5,0.1962,0.4736,0
0.5,0.19937,0.4736,0
0.5,0.20253,0.4736,0
0.5,0.2057,0.4736,0
0.5,0.20886,0.4736,0
0.5,0.21203,0.4736,0
0.5,0.21519,0.4736,0
0.5,0.21835,0.4736,0
0.5,0.22152,0.4736,0
0.5,0.22468,0.4736,0
0.5,0.22785,0.4736,0
0.5,0.23101,0.4736,0
0.5,0.23418,0.4736,0
0.5,0.23734,0.4736,0
0.5,0.24051,0.4736,0
0.5,0.24367,0.4736,0
0.5,0.24684,0.4736,0
0.5,0.25,0.4736,0
0.5,0.25316,0.4736,0
0.5,0.25633,0.4736,0
0.5,0.25949,0.4736,0
0.5,0.26266,0.4736,0
0.5,0.26582,0.4736,0
0.5,0.26899,0.4736,0
0.5,0.27215,0.4736,0
0.5,0.27532,0.4736,0
0.5,0.27848,0.4736,0
0.5,0.28165,0.4736,0
0.5,0.28481,0.4736,0
0.5,0.28797,0.4736,0
0.5,0.29114,0.4736,0
0.5,0.2943,0.4736,0
0.5,0.29747,0.4736,0
0.5,0.30063,0.4736,0
0.5,0.3038,0.4736,0
0.5,0.30696,0.4736,0
0.5,0.31013,0.4736,0
0.5,0.31329,0.4736,0
0.5,0.31646,0.4736,0
0.5,0.31962,0.4736,0
0.5,0.32278,0.4736,0
0.5,0.32595,0.4736,0
0.5,0.32911,0.4736,0
0.5,0.33228,0.4736,0
0.5,0.33544,0.4736,0
0.5,0.33861,0.4736,0
0.5,0.34177,0.4736,0
0.5,0.34494,0.4736,0
0.5,0.3481,0.4736,0
0.5,0.35127,0.4736,0
0.5,0.35443,0.4736,0
0.5,0.35759,0.4736,0
0.5,0.36076,0.4736,0
0.5,0.36392,0.4736,0
0.5,0.36709,0.4736,0
0.5,0.37025,0.4736,0
0.5,0.37342,0.4736,0
0.5,0.37658,0.4736,0
0.5,0.37975,0.4736,0
0.5,0.38291,0.4736,0
0.5,0.38608,0.4736,0
0.5,0.38924,0.4736,0
0.5,0.39241,0.4736,0
0.5,0.39557,0.4736,0
0.5,0.39873,0.4736,0
0.5,0.4019,0.4736,0
0.5,0.40506,0.4736,0
0.5,0.40823,0.4736,0
0.5,0.41139,0.4736,0
0.5,0.41456,0.4736,0
0.5,0.41772,0.4736,0
0.5,0.42089,0.4736,0
0.5,0.42405,0.4736,0
0.5,0.42722,0.4736,0
0.5,0.43038,0.4736,0
0.5,0.43354,0.4736,0
0.5,0.43671,0.4736,0
0.5,0.43987,0.4736,0
0.5,0.44304,0.4736,0
0.5,0.4462,0.4736,0
0.5,0.44937,0.4736,0
0.5,0.45253,0.4736,0
0.5,0.4557,0.47361,0
0.5,0.45886,0.47361,0
0.5,0.46203,0.47362,0
0.5,0.46519,0.47363,0
0.5,0.46835,0.47364,0
0.5,0.47152,0.47366,0
0.5,0.47468,0.47368,0
0.5,0.47785,0.47371,0
0.5,0.48101,0.47374,0
0.5,0.48418,0.47379,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47464,0
0.5,0.50359,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47472,0
0.5,0.50633,0.47493,0
0.5,0.50949,0.47526,0
0.5,0.51266,0.4756,0
0.5,0.51582,0.47594,0
0.5,0.51899,0.47625,0
0.5,0.52215,0.47653,0
0.5,0.52532,0.47675,0
0.5,0.52848,0.47692,0
0.5,0.53165,0.47706,0
0.5,0.53481,0.47715,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47728,0
0.5,0.54747,0.47728,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47716,0
0.5,0.56962,0.47715,0
0.5,0.57278,0.47716,0
0.5,0.57595,0.47717,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47721,0
0.5,0.58544,0.47724,0
0.5,0.58861,0.47727,0
0.5,0.59177,0.47731,0
0.5,0.59494,0.47734,0
0.5,0.5981,0.47737,0
0.5,0.60127,0.4774,0
0.5,0.60443,0.47743,0
0.5,0.60759,0.47745,0
0.5,0.61076,0.47747,0
0.5,0.61392,0.47749,0
0.5,0.61709,0.4775,0
0.5,0.62025,0.47751,0
0.5,0.62342,0.47752,0
0.5,0.62658,0.47752,0
0.5,0.62975,0.47751,0
0.5,0.63291,0.4775,0
0.5,0.63608,0.47748,0
0.5,0.63924,0.47747,0
0.5,0.64241,0.47745,0
0.5,0.64557,0.47743,0
0.5,0.64873,0.47742,0
0.5,0.6519,0.47741,0
0.5,0.65506,0.4774,0
0.5,0.65823,0.4774,0
0.5,0.66139,0.4774,0
0.5,0.66456,0.47741,0
0.5,0.66772,0.47742,0
0.5,0.67089,0.47744,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47747,0
0.5,0.68038,0.47749,0
0.5,0.68354,0.4775,0
0.5,0.68671,0.47752,0
0.5,0.68987,0.47753,0
0.5,0.69304,0.47755,0
0.5,0.6962,0.47756,0
0.5,0.69937,0.47756,0
0.5,0.70253,0.47757,0
0.5,0.7057,0.47756,0
0.5,0.70886,0.47756,0
0.5,0.71203,0.47755,0
0.5,0.71519,0.47754,0
0.5,0.71835,0.47753,0
0.5,0.72152,0.47752,0
0.5,0.72468,0.47752,0
0.5,0.72785,0.47751,0
0.5,0.73101,0.4775,0
0.5,0.73418,0.4775,0
0.5,0.73734,0.4775,0
0.5,0.74051,0.4775,0
0.5,0.74367,0.47751,0
0.5,0.74684,0.47752,0
0.5,0.75,0.47753,0
0.5,0.75316,0.47754,0
0.5,0.75633,0.47755,0
0.5,0.75949,0.47757,0
0.5,0.76266,0.47758,0
0.5,0.76582,0.47759,0
0.5,0.76899,0.4776,0
0.5,0.77215,0.47761,0
0.5,0.77532,0.47762,0
0.5,0.77848,0.47763,0
0.5,0.78165,0.47764,0
0.5,0.78481,0.47764,0
0.5,0.78797,0.47765,0
0.5,0.79114,0.47765,0
0.5,0.7943,0.47765,0
0.5,0.79747,0.47766,0
0.5,0.80063,0.47766,0
0.5,0.8038,0.47766,0
0.5,0.80696,0.47766,0
0.5,0.81013,0.47766,0
0.5,0.81329,0.47766,0
0.5,0.81646,0.47767,0
0.5,0.81962,0.47767,0
0.5,0.82278,0.47767,0
0.5,0.82595,0.47767,0
0.5,0.82911,0.47767,0
0.5,0.83228,0.47768,0
0.5,0.83544,0.47768,0
0.5,0.83861,0.47768,0
0.5,0.84177,0.47768,0
0.5,0.84494,0.47768,0
0.5,0.8481,0.47768,0
0.5,0.85127,0.47768,0
0.5,0.85443,0.47768,0
0.5,0.85759,0.47768,0
0.5,0.86076,0.47767,0
0.5,0.86392,0.47767,0
0.5,0.86709,0.47766,0
0.5,0.87025,0.47765,0
0.5,0.87342,0.47763,0
0.5,0.87658,0.4776,0
0.5,0.87975,0.47756,0
0.5,0.88291,0.47751,0
0.5,0.88608,0.47744,0
0.5,0.88924,0.47736,0
0.5,0.89241,0.47725,0
0.5,0.89557,0.47711,0
0.5,0.89873,0.47695,0
0.5,0.9019,0.47677,0
0.5,0.90506,0.47656,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.00049819,0.52532,0
0.5,0,0.52528,0
0.5,0.50633,0.52507,0
0.5,0.50359,0.52532,0
0.5,0.50949,0.52474,0
0.5,0.51266,0.5244,0
0.5,0.51582,0.52406,0
0.5,0.51899,0.52375,0
0.5,0.52215,0.52347,0
0.5,0.52532,0.52325,0
0.5,0.52848,0.52308,0
0.5,0.53165,0.52294,0
0.5,0.53481,0.52285,0
0.5,0.53797,0.52278,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52272,0
0.5,0.54747,0.52272,0
0.5,0.55063,0.52273,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.52279,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52285,0
0.5,0.57278,0.52284,0
0.5,0.57595,0.52283,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52279,0
0.5,0.58544,0.52276,0
0.5,0.58861,0.52273,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52266,0
0.5,0.5981,0.52263,0
0.5,0.60127,0.5226,0
0.5,0.60443,0.52257,0
0.5,0.60759,0.52255,0
0.5,0.61076,0.52253,0
0.5,0.61392,0.52251,0
0.5,0.61709,0.5225,0
0.5,0.62025,0.52249,0
0.5,0.62342,0.52248,0
0.5,0.62658,0.52248,0
0.5,0.62975,0.52249,0
0.5,0.63291,0.5225,0
0.5,0.63608,0.52251,0
0.5,0.63924,0.52253,0
0.5,0.64241,0.52255,0
0.5,0.64557,0.52257,0
0.5,0.64873,0.52258,0
0.5,0.6519,0.52259,0
0.5,0.65506,0.5226,0
0.5,0.65823,0.5226,0
0.5,0.66139,0.5226,0
0.5,0.66456,0.52259,0
0.5,0.66772,0.52258,0
0.5,0.67089,0.52256,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52253,0
0.5,0.68038,0.52251,0
0.5,0.68354,0.52249,0
0.5,0.68671,0.52248,0
0.5,0.68987,0.52246,0
0.5,0.69304,0.52245,0
0.5,0.6962,0.52244,0
0.5,0.69937,0.52244,0
0.5,0.70253,0.52243,0
0.5,0.7057,0.52243,0
0.5,0.70886,0.52244,0
0.5,0.71203,0.52245,0
0.5,0.71519,0.52245,0
0.5,0.71835,0.52246,0
0.5,0.72152,0.52247,0
0.5,0.72468,0.52248,0
0.5,0.72785,0.52249,0
0.5,0.73101,0.5225,0
0.5,0.73418,0.5225,0
0.5,0.73734,0.5225,0
0.5,0.74051,0.5225,0
0.5,0.74367,0.52249,0
0.5,0.74684,0.52248,0
0.5,0.75,0.52247,0
0.5,0.75316,0.52246,0
0.5,0.75633,0.52245,0
0.5,0.75949,0.52243,0
0.5,0.76266,0.52242,0
0.5,0.76582,0.52241,0
0.5,0.76899,0.5224,0
0.5,0.77215,0.52239,0
0.5,0.77532,0.52238,0
0.5,0.77848,0.52237,0
0.5,0.78165,0.52236,0
0.5,0.78481,0.52236,0
0.5,0.78797,0.52235,0
0.5,0.79114,0.52235,0
0.5,0.7943,0.52235,0
0.5,0.79747,0.52234,0
0.5,0.80063,0.52234,0
0.5,0.8038,0.52234,0
0.5,0.80696,0.52234,0
0.5,0.81013,0.52234,0
0.5,0.81329,0.52233,0
0.5,0.81646,0.52233,0
0.5,0.81962,0.52233,0
0.5,0.82278,0.52233,0
0.5,0.82595,0.52233,0
0.5,0.82911,0.52232,0
0.5,0.83228,0.52232,0
0.5,0.83544,0.52232,0
0.5,0.83861,0.52232,0
0.5,0.84177,0.52232,0
0.5,0.84494,0.52232,0
0.5,0.8481,0.52232,0
0.5,0.85127,0.52232,0
0.5,0.85443,0.52232,0
0.5,0.85759,0.52232,0
0.5,0.86076,0.52233,0
0.5,0.86392,0.52233,0
0.5,0.86709,0.52234,0
0.5,0.87025,0.52235,0
0.5,0.87342,0.52237,0
0.5,0.87658,0.5224,0
0.5,0.87975,0.52244,0
0.5,0.88291,0.52249,0
0.5,0.88608,0.52256,0
0.5,0.88924,0.52264,0
0.5,0.89241,0.52275,0
0.5,0.89557,0.52289,0
0.5,0.89873,0.52305,0
0.5,0.9019,0.52323,0
0.5,0.90506,0.52344,0
0.5,0.90823,0.52367,0
0.5,0.91139,0.52392,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52559,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.52597,0
0.5,0.012658,0.52609,0
0.5,0.015823,0.52617,0
0.5,0.018987,0.52623,0
0.5,0.022152,0.52628,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.5264,0
0.5,0.047468,0.5264,0
0.5,0.050633,0.5264,0
0.5,0.053797,0.5264,0
0.5,0.056962,0.5264,0
0.5,0.060127,0.5264,0
0.5,0.063291,0.5264,0
0.5,0.066456,0.5264,0
0.5,0.06962,0.5264,0
0.5,0.072785,0.5264,0
0.5,0.075949,0.5264,0
0.5,0.079114,0.5264,0
0.5,0.082278,0.5264,0
0.5,0.085443,0.5264,0
0.5,0.088608,0.5264,0
0.5,0.091772,0.5264,0
0.5,0.094937,0.5264,0
0.5,0.098101,0.5264,0
0.5,0.10127,0.5264,0
0.5,0.10443,0.5264,0
0.5,0.10759,0.5264,0
0.5,0.11076,0.5264,0
0.5,0.11392,0.5264,0
0.5,0.11709,0.5264,0
0.5,0.12025,0.5264,0
0.5,0.12342,0.5264,0
0.5,0.12658,0.5264,0
0.5,0.12975,0.5264,0
0.5,0.13291,0.5264,0
0.5,0.13608,0.5264,0
0.5,0.13924,0.5264,0
0.5,0.14241,0.5264,0
0.5,0.14557,0.5264,0
0.5,0.14873,0.5264,0
0.5,0.1519,0.5264,0
0.5,0.15506,0.5264,0
0.5,0.15823,0.5264,0
0.5,0.16139,0.5264,0
0.5,0.16456,0.5264,0
0.5,0.16772,0.5264,0
0.5,0.17089,0.5264,0
0.5,0.17405,0.5264,0
0.5,0.17722,0.5264,0
0.5,0.18038,0.5264,0
0.5,0.18354,0.5264,0
0.5,0.18671,0.5264,0
0.5,0.18987,0.5264,0
0.5,0.19304,0.5264,0
0.5,0.1962,0.5264,0
0.5,0.19937,0.5264,0
0.5,0.20253,0.5264,0
0.5,0.2057,0.5264,0
0.5,0.20886,0.5264,0
0.5,0.21203,0.5264,0
0.5,0.21519,0.5264,0
0.5,0.21835,0.5264,0
0.5,0.22152,0.5264,0
0.5,0.22468,0.5264,0
0.5,0.22785,0.5264,0
0.5,0.23101,0.5264,0
0.5,0.23418,0.5264,0
0.5,0.23734,0.5264,0
0.5,0.24051,0.5264,0
0.5,0.24367,0.5264,0
0.5,0.24684,0.5264,0
0.5,0.25,0.5264,0
0.5,0.25316,0.5264,0
0.5,0.25633,0.5264,0
0.5,0.25949,0.5264,0
0.5,0.26266,0.5264,0
0.5,0.26582,0.5264,0
0.5,0.26899,0.5264,0
0.5,0.27215,0.5264,0
0.5,0.27532,0.5264,0
0.5,0.27848,0.5264,0
0.5,0.28165,0.5264,0
0.5,0.28481,0.5264,0
0.5,0.28797,0.5264,0
0.5,0.29114,0.5264,0
0.5,0.2943,0.5264,0
0.5,0.29747,0.5264,0
0.5,0.30063,0.5264,0
0.5,0.3038,0.5264,0
0.5,0.30696,0.5264,0
0.5,0.31013,0.5264,0
0.5,0.31329,0.5264,0
0.5,0.31646,0.5264,0
0.5,0.31962,0.5264,0
0.5,0.32278,0.5264,0
0.5,0.32595,0.5264,0
0.5,0.32911,0.5264,0
0.5,0.33228,0.5264,0
0.5,0.33544,0.5264,0
0.5,0.33861,0.5264,0
0.5,0.34177,0.5264,0
0.5,0.34494,0.5264,0
0.5,0.3481,0.5264,0
0.5,0.35127,0.5264,0
0.5,0.35443,0.5264,0
0.5,0.35759,0.5264,0
0.5,0.36076,0.5264,0
0.5,0.36392,0.5264,0
0.5,0.36709,0.5264,0
0.5,0.37025,0.5264,0
0.5,0.37342,0.5264,0
0.5,0.37658,0.5264,0
0.5,0.37975,0.5264,0
0.5,0.38291,0.5264,0
0.5,0.38608,0.5264,0
0.5,0.38924,0.5264,0
0.5,0.39241,0.5264,0
0.5,0.39557,0.5264,0
0.5,0.39873,0.5264,0
0.5,0.4019,0.5264,0
0.5,0.40506,0.5264,0
0.5,0.40823,0.5264,0
0.5,0.41139,0.5264,0
0.5,0.41456,0.5264,0
0.5,0.41772,0.5264,0
0.5,0.42089,0.5264,0
0.5,0.42405,0.5264,0
0.5,0.42722,0.5264,0
0.5,0.43038,0.5264,0
0.5,0.43354,0.5264,0
0.5,0.43671,0.5264,0
0.5,0.43987,0.5264,0
0.5,0.44304,0.5264,0
0.5,0.4462,0.5264,0
0.5,0.44937,0.5264,0
0.5,0.45253,0.5264,0
0.5,0.4557,0.52639,0
0.5,0.45886,0.52639,0
0.5,0.46203,0.52638,0
0.5,0.46519,0.52637,0
0.5,0.46835,0.52636,0
0.5,0.47152,0.52634,0
0.5,0.47468,0.52632,0
0.5,0.47785,0.52629,0
0.5,0.48101,0.52626,0
0.5,0.48418,0.52621,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52536,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47451,0
0.5,0.0031646,0.47423,0
0.5,0.0063291,0.47402,0
0.5,0.0094937,0.4739,0
0.5,0.012658,0.47381,0
0.5,0.015823,0.47375,0
0.5,0.018987,0.4737,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47364,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47358,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47358,0
0.5,0.06962,0.47358,0
0.5,0.072785,0.47358,0
0.5,0.075949,0.47358,0
0.5,0.079114,0.47358,0
0.5,0.082278,0.47358,0
0.5,0.085443,0.47358,0
0.5,0.088608,0.47358,0
0.5,0.091772,0.47358,0
0.5,0.094937,0.47358,0
0.5,0.098101,0.47358,0
0.5,0.10127,0.47358,0
0.5,0.10443,0.47358,0
0.5,0.10759,0.47358,0
0.5,0.11076,0.47358,0
0.5,0.11392,0.47358,0
0.5,0.11709,0.47358,0
0.5,0.12025,0.47358,0
0.5,0.12342,0.47358,0
0.5,0.12658,0.47358,0
0.5,0.12975,0.47358,0
0.5,0.13291,0.47358,0
0.5,0.13608,0.47358,0
0.5,0.13924,0.47358,0
0.5,0.14241,0.47358,0
0.5,0.14557,0.47358,0
0.5,0.14873,0.47358,0
0.5,0.1519,0.47358,0
0.5,0.15506,0.47358,0
0.5,0.15823,0.47358,0
0.5,0.16139,0.47358,0
0.5,0.16456,0.47358,0
0.5,0.16772,0.47358,0
0.5,0.17089,0.47358,0
0.5,0.17405,0.47358,0
0.5,0.17722,0.47358,0
0.5,0.18038,0.47358,0
0.5,0.18354,0.47358,0
0.5,0.18671,0.47358,0
0.5,0.18987,0.47358,0
0.5,0.19304,0.47358,0
0.5,0.1962,0.47358,0
0.5,0.19937,0.47358,0
0.5,0.20253,0.47358,0
0.5,0.2057,0.47358,0
0.5,0.20886,0.47358,0
0.5,0.21203,0.47358,0
0.5,0.21519,0.47358,0
0.5,0.21835,0.47358,0
0.5,0.22152,0.47358,0
0.5,0.22468,0.47358,0
0.5,0.22785,0.47358,0
0.5,0.23101,0.47358,0
0.5,0.23418,0.47358,0
0.5,0.23734,0.47358,0
0.5,0.24051,0.47358,0
0.5,0.24367,0.47358,0
0.5,0.24684,0.47358,0
0.5,0.25,0.47358,0
0.5,0.25316,0.47358,0
0.5,0.25633,0.47358,0
0.5,0.25949,0.47358,0
0.5,0.26266,0.47358,0
0.5,0.26582,0.47358,0
0.5,0.26899,0.47358,0
0.5,0.27215,0.47358,0
0.5,0.27532,0.47358,0
0.5,0.27848,0.47358,0
0.5,0.28165,0.47358,0
0.5,0.28481,0.47358,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47357,0
0.5,0.35443,0.47357,0
0.5,0.35759,0.47357,0
0.5,0.36076,0.47357,0
0.5,0.36392,0.47357,0
0.5,0.36709,0.47357,0
0.5,0.37025,0.47357,0
0.5,0.37342,0.47357,0
0.5,0.37658,0.47357,0
0.5,0.37975,0.47357,0
0.5,0.38291,0.47357,0
0.5,0.38608,0.47357,0
0.5,0.38924,0.47357,0
0.5,0.39241,0.47357,0
0.5,0.39557,0.47357,0
0.5,0.39873,0.47357,0
0.5,0.4019,0.47357,0
0.5,0.40506,0.47357,0
0.5,0.40823,0.47357,0
0.5,0.41139,0.47357,0
0.5,0.41456,0.47357,0
0.5,0.41772,0.47357,0
0.5,0.42089,0.47357,0
0.5,0.42405,0.47357,0
0.5,0.42722,0.47357,0
0.5,0.43038,0.47357,0
0.5,0.43354,0.47357,0
0.5,0.43671,0.47357,0
0.5,0.43987,0.47357,0
0.5,0.44304,0.47357,0
0.5,0.4462,0.47357,0
0.5,0.44937,0.47358,0
0.5,0.45253,0.47358,0
0.5,0.4557,0.47358,0
0.5,0.45886,0.47359,0
0.5,0.46203,0.4736,0
0.5,0.46519,0.47361,0
0.5,0.46835,0.47362,0
0.5,0.47152,0.47364,0
0.5,0.47468,0.47366,0
0.5,0.47785,0.47369,0
0.5,0.48101,0.47373,0
0.5,0.48418,0.47377,0
0.5,0.48734,0.47383,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50371,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47524,0
0.5,0.51266,0.47558,0
0.5,0.51582,0.47592,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47672,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47702,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47722,0
0.5,0.5443,0.47724,0
0.5,0.54747,0.47725,0
0.5,0.55063,0.47725,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47719,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47714,0
0.5,0.57278,0.47714,0
0.5,0.57595,0.47715,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47719,0
0.5,0.58544,0.47722,0
0.5,0.58861,0.47725,0
0.5,0.59177,0.47728,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47735,0
0.5,0.60127,0.47737,0
0.5,0.60443,0.4774,0
0.5,0.60759,0.47743,0
0.5,0.61076,0.47745,0
0.5,0.61392,0.47746,0
0.5,0.61709,0.47747,0
0.5,0.62025,0.47748,0
0.5,0.62342,0.47749,0
0.5,0.62658,0.47749,0
0.5,0.62975,0.47748,0
0.5,0.63291,0.47747,0
0.5,0.63608,0.47746,0
0.5,0.63924,0.47744,0
0.5,0.64241,0.47742,0
0.5,0.64557,0.47741,0
0.5,0.64873,0.47739,0
0.5,0.6519,0.47738,0
0.5,0.65506,0.47738,0
0.5,0.65823,0.47737,0
0.5,0.66139,0.47738,0
0.5,0.66456,0.47738,0
0.5,0.66772,0.47739,0
0.5,0.67089,0.47741,0
0.5,0.67405,0.47742,0
0.5,0.67722,0.47744,0
0.5,0.68038,0.47746,0
0.5,0.68354,0.47747,0
0.5,0.68671,0.47749,0
0.5,0.68987,0.4775,0
0.5,0.69304,0.47751,0
0.5,0.6962,0.47752,0
0.5,0.69937,0.47753,0
0.5,0.70253,0.47753,0
0.5,0.7057,0.47753,0
0.5,0.70886,0.47753,0
0.5,0.71203,0.47752,0
0.5,0.71519,0.47752,0
0.5,0.71835,0.47751,0
0.5,0.72152,0.4775,0
0.5,0.72468,0.47749,0
0.5,0.72785,0.47748,0
0.5,0.73101,0.47747,0
0.5,0.73418,0.47747,0
0.5,0.73734,0.47747,0
0.5,0.74051,0.47747,0
0.5,0.74367,0.47747,0
0.5,0.74684,0.47748,0
0.5,0.75,0.47749,0
0.5,0.75316,0.4775,0
0.5,0.75633,0.47752,0
0.5,0.75949,0.47753,0
0.5,0.76266,0.47754,0
0.5,0.76582,0.47756,0
0.5,0.76899,0.47757,0
0.5,0.77215,0.47758,0
0.5,0.77532,0.47759,0
0.5,0.77848,0.47759,0
0.5,0.78165,0.4776,0
0.5,0.78481,0.47761,0
0.5,0.78797,0.47761,0
0.5,0.79114,0.47761,0
0.5,0.7943,0.47762,0
0.5,0.79747,0.47762,0
0.5,0.80063,0.47762,0
0.5,0.8038,0.47762,0
0.5,0.80696,0.47762,0
0.5,0.81013,0.47763,0
0.5,0.81329,0.47763,0
0.5,0.81646,0.47763,0
0.5,0.81962,0.47763,0
0.5,0.82278,0.47763,0
0.5,0.82595,0.47764,0
0.5,0.82911,0.47764,0
0.5,0.83228,0.47764,0
0.5,0.83544,0.47764,0
0.5,0.83861,0.47764,0
0.5,0.84177,0.47764,0
0.5,0.84494,0.47764,0
0.5,0.8481,0.47764,0
0.5,0.85127,0.47764,0
0.5,0.85443,0.47764,0
0.5,0.85759,0.47764,0
0.5,0.86076,0.47764,0
0.5,0.86392,0.47763,0
0.5,0.86709,0.47762,0
0.5,0.87025,0.47761,0
0.5,0.87342,0.47759,0
0.5,0.87658,0.47756,0
0.5,0.87975,0.47752,0
0.5,0.88291,0.47747,0
0.5,0.88608,0.47741,0
0.5,0.88924,0.47732,0
0.5,0.89241,0.47722,0
0.5,0.89557,0.47709,0
0.5,0.89873,0.47693,0
0.5,0.9019,0.47675,0
0.5,0.90506,0.47654,0
0.5,0.90823,0.47632,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.52508,0
0.5,0.5037,0.52532,0
0.5,0.50949,0.52476,0
0.5,0.51266,0.52442,0
0.5,0.51582,0.52408,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52328,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52298,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52278,0
0.5,0.5443,0.52275,0
0.5,0.54747,0.52275,0
0.5,0.55063,0.52275,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52281,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52286,0
0.5,0.57278,0.52286,0
0.5,0.57595,0.52285,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.52281,0
0.5,0.58544,0.52278,0
0.5,0.58861,0.52275,0
0.5,0.59177,0.52272,0
0.5,0.59494,0.52268,0
0.5,0.5981,0.52265,0
0.5,0.60127,0.52262,0
0.5,0.60443,0.5226,0
0.5,0.60759,0.52257,0
0.5,0.61076,0.52255,0
0.5,0.61392,0.52254,0
0.5,0.61709,0.52252,0
0.5,0.62025,0.52252,0
0.5,0.62342,0.52251,0
0.5,0.62658,0.52251,0
0.5,0.62975,0.52252,0
0.5,0.63291,0.52253,0
0.5,0.63608,0.52254,0
0.5,0.63924,0.52256,0
0.5,0.64241,0.52258,0
0.5,0.64557,0.52259,0
0.5,0.64873,0.52261,0
0.5,0.6519,0.52262,0
0.5,0.65506,0.52262,0
0.5,0.65823,0.52263,0
0.5,0.66139,0.52262,0
0.5,0.66456,0.52262,0
0.5,0.66772,0.52261,0
0.5,0.67089,0.52259,0
0.5,0.67405,0.52258,0
0.5,0.67722,0.52256,0
0.5,0.68038,0.52254,0
0.5,0.68354,0.52253,0
0.5,0.68671,0.52251,0
0.5,0.68987,0.5225,0
0.5,0.69304,0.52249,0
0.5,0.6962,0.52248,0
0.5,0.69937,0.52247,0
0.5,0.70253,0.52247,0
0.5,0.7057,0.52247,0
0.5,0.70886,0.52247,0
0.5,0.71203,0.52248,0
0.5,0.71519,0.52248,0
0.5,0.71835,0.52249,0
0.5,0.72152,0.5225,0
0.5,0.72468,0.52251,0
0.5,0.72785,0.52252,0
0.5,0.73101,0.52253,0
0.5,0.73418,0.52253,0
0.5,0.73734,0.52253,0
0.5,0.74051,0.52253,0
0.5,0.74367,0.52253,0
0.5,0.74684,0.52252,0
0.5,0.75,0.52251,0
0.5,0.75316,0.5225,0
0.5,0.75633,0.52248,0
0.5,0.75949,0.52247,0
0.5,0.76266,0.52246,0
0.5,0.76582,0.52244,0
0.5,0.76899,0.52243,0
0.5,0.77215,0.52242,0
0.5,0.77532,0.52241,0
0.5,0.77848,0.5224,0
0.5,0.78165,0.5224,0
0.5,0.78481,0.52239,0
0.5,0.78797,0.52239,0
0.5,0.79114,0.52239,0
0.5,0.7943,0.52238,0
0.5,0.79747,0.52238,0
0.5,0.80063,0.52238,0
0.5,0.8038,0.52238,0
0.5,0.80696,0.52237,0
0.5,0.81013,0.52237,0
0.5,0.81329,0.52237,0
0.5,0.81646,0.52237,0
0.5,0.81962,0.52237,0
0.5,0.82278,0.52236,0
0.5,0.82595,0.52236,0
0.5,0.82911,0.52236,0
0.5,0.83228,0.52236,0
0.5,0.83544,0.52236,0
0.5,0.83861,0.52236,0
0.5,0.84177,0.52236,0
0.5,0.84494,0.52236,0
0.5,0.8481,0.52236,0
0.5,0.85127,0.52236,0
0.5,0.85443,0.52236,0
0.5,0.85759,0.52236,0
0.5,0.86076,0.52236,0
0.5,0.86392,0.52237,0
0.5,0.86709,0.52238,0
0.5,0.87025,0.52239,0
0.5,0.87342,0.52241,0
0.5,0.87658,0.52244,0
0.5,0.87975,0.52248,0
0.5,0.88291,0.52253,0
0.5,0.88608,0.52259,0
0.5,0.88924,0.52268,0
0.5,0.89241,0.52278,0
0.5,0.89557,0.52291,0
0.5,0.89873,0.52307,0
0.5,0.9019,0.52325,0
0.5,0.90506,0.52346,0
0.5,0.90823,0.52368,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52577,0
0.5,0,0.52549,0
0.5,0.0063291,0.52598,0
0.5,0.0094937,0.5261,0
0.5,0.012658,0.52619,0
0.5,0.015823,0.52625,0
0.5,0.018987,0.5263,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52636,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52642,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52642,0
0.5,0.06962,0.52642,0
0.5,0.072785,0.52642,0
0.5,0.075949,0.52642,0
0.5,0.079114,0.52642,0
0.5,0.082278,0.52642,0
0.5,0.085443,0.52642,0
0.5,0.088608,0.52642,0
0.5,0.091772,0.52642,0
0.5,0.094937,0.52642,0
0.5,0.098101,0.52642,0
0.5,0.10127,0.52642,0
0.5,0.10443,0.52642,0
0.5,0.10759,0.52642,0
0.5,0.11076,0.52642,0
0.5,0.11392,0.52642,0
0.5,0.11709,0.52642,0
0.5,0.12025,0.52642,0
0.5,0.12342,0.52642,0
0.5,0.12658,0.52642,0
0.5,0.12975,0.52642,0
0.5,0.13291,0.52642,0
0.5,0.13608,0.52642,0
0.5,0.13924,0.52642,0
0.5,0.14241,0.52642,0
0.5,0.14557,0.52642,0
0.5,0.14873,0.52642,0
0.5,0.1519,0.52642,0
0.5,0.15506,0.52642,0
0.5,0.15823,0.52642,0
0.5,0.16139,0.52642,0
0.5,0.16456,0.52642,0
0.5,0.16772,0.52642,0
0.5,0.17089,0.52642,0
0.5,0.17405,0.52642,0
0.5,0.17722,0.52642,0
0.5,0.18038,0.52642,0
0.5,0.18354,0.52642,0
0.5,0.18671,0.52642,0
0.5,0.18987,0.52642,0
0.5,0.19304,0.52642,0
0.5,0.1962,0.52642,0
0.5,0.19937,0.52642,0
0.5,0.20253,0.52642,0
0.5,0.2057,0.52642,0
0.5,0.20886,0.52642,0
0.5,0.21203,0.52642,0
0.5,0.21519,0.52642,0
0.5,0.21835,0.52642,0
0.5,0.22152,0.52642,0
0.5,0.22468,0.52642,0
0.5,0.22785,0.52642,0
0.5,0.23101,0.52642,0
0.5,0.23418,0.52642,0
0.5,0.23734,0.52642,0
0.5,0.24051,0.52642,0
0.5,0.24367,0.52642,0
0.5,0.24684,0.52642,0
0.5,0.25,0.52642,0
0.5,0.25316,0.52642,0
0.5,0.25633,0.52642,0
0.5,0.25949,0.52642,0
0.5,0.26266,0.52642,0
0.5,0.26582,0.52642,0
0.5,0.26899,0.52642,0
0.5,0.27215,0.52642,0
0.5,0.27532,0.52642,0
0.5,0.27848,0.52642,0
0.5,0.28165,0.52642,0
0.5,0.28481,0.52642,0
0.5,0.28797,0.52642,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52643,0
0.5,0.35443,0.52643,0
0.5,0.35759,0.52643,0
0.5,0.36076,0.52643,0
0.5,0.36392,0.52643,0
0.5,0.36709,0.52643,0
0.5,0.37025,0.52643,0
0.5,0.37342,0.52643,0
0.5,0.37658,0.52643,0
0.5,0.37975,0.52643,0
0.5,0.38291,0.52643,0
0.5,0.38608,0.52643,0
0.5,0.38924,0.52643,0
0.5,0.39241,0.52643,0
0.5,0.39557,0.52643,0
0.5,0.39873,0.52643,0
0.5,0.4019,0.52643,0
0.5,0.40506,0.52643,0
0.5,0.40823,0.52643,0
0.5,0.41139,0.52643,0
0.5,0.41456,0.52643,0
0.5,0.41772,0.52643,0
0.5,0.42089,0.52643,0
0.5,0.42405,0.52643,0
0.5,0.42722,0.52643,0
0.5,0.43038,0.52643,0
0.5,0.43354,0.52643,0
0.5,0.43671,0.52643,0
0.5,0.43987,0.52643,0
0.5,0.44304,0.52643,0
0.5,0.4462,0.52643,0
0.5,0.44937,0.52642,0
0.5,0.45253,0.52642,0
0.5,0.4557,0.52642,0
0.5,0.45886,0.52641,0
0.5,0.46203,0.5264,0
0.5,0.46519,0.52639,0
0.5,0.46835,0.52638,0
0.5,0.47152,0.52636,0
0.5,0.47468,0.52634,0
0.5,0.47785,0.52631,0
0.5,0.48101,0.52627,0
0.5,0.48418,0.52623,0
0.5,0.48734,0.52617,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47431,0
0.5,0.0031646,0.47404,0
0.5,0.0063291,0.47386,0
0.5,0.0094937,0.47376,0
0.5,0.012658,0.4737,0
0.5,0.015823,0.47366,0
0.5,0.018987,0.47363,0
0.5,0.022152,0.4736,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47355,0
0.5,0.41772,0.47355,0
0.5,0.42089,0.47355,0
0.5,0.42405,0.47355,0
0.5,0.42722,0.47355,0
0.5,0.43038,0.47354,0
0.5,0.43354,0.47354,0
0.5,0.43671,0.47355,0
0.5,0.43987,0.47355,0
0.5,0.44304,0.47355,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47356,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.4736,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47364,0
0.5,0.47785,0.47367,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47375,0
0.5,0.48734,0.47381,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.5039,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.4762,0
0.5,0.52215,0.47647,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.47699,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.47719,0
0.5,0.5443,0.47721,0
0.5,0.54747,0.47722,0
0.5,0.55063,0.47722,0
0.5,0.5538,0.4772,0
0.5,0.55696,0.47719,0
0.5,0.56013,0.47716,0
0.5,0.56329,0.47714,0
0.5,0.56646,0.47713,0
0.5,0.56962,0.47712,0
0.5,0.57278,0.47712,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47714,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47719,0
0.5,0.58861,0.47722,0
0.5,0.59177,0.47725,0
0.5,0.59494,0.47729,0
0.5,0.5981,0.47732,0
0.5,0.60127,0.47734,0
0.5,0.60443,0.47737,0
0.5,0.60759,0.47739,0
0.5,0.61076,0.47741,0
0.5,0.61392,0.47743,0
0.5,0.61709,0.47744,0
0.5,0.62025,0.47745,0
0.5,0.62342,0.47745,0
0.5,0.62658,0.47745,0
0.5,0.62975,0.47745,0
0.5,0.63291,0.47744,0
0.5,0.63608,0.47742,0
0.5,0.63924,0.47741,0
0.5,0.64241,0.47739,0
0.5,0.64557,0.47738,0
0.5,0.64873,0.47736,0
0.5,0.6519,0.47735,0
0.5,0.65506,0.47735,0
0.5,0.65823,0.47734,0
0.5,0.66139,0.47735,0
0.5,0.66456,0.47735,0
0.5,0.66772,0.47736,0
0.5,0.67089,0.47737,0
0.5,0.67405,0.47739,0
0.5,0.67722,0.4774,0
0.5,0.68038,0.47742,0
0.5,0.68354,0.47744,0
0.5,0.68671,0.47745,0
0.5,0.68987,0.47747,0
0.5,0.69304,0.47748,0
0.5,0.6962,0.47749,0
0.5,0.69937,0.47749,0
0.5,0.70253,0.4775,0
0.5,0.7057,0.4775,0
0.5,0.70886,0.4775,0
0.5,0.71203,0.47749,0
0.5,0.71519,0.47748,0
0.5,0.71835,0.47747,0
0.5,0.72152,0.47746,0
0.5,0.72468,0.47745,0
0.5,0.72785,0.47745,0
0.5,0.73101,0.47744,0
0.5,0.73418,0.47743,0
0.5,0.73734,0.47743,0
0.5,0.74051,0.47743,0
0.5,0.74367,0.47744,0
0.5,0.74684,0.47745,0
0.5,0.75,0.47746,0
0.5,0.75316,0.47747,0
0.5,0.75633,0.47748,0
0.5,0.75949,0.47749,0
0.5,0.76266,0.47751,0
0.5,0.76582,0.47752,0
0.5,0.76899,0.47753,0
0.5,0.77215,0.47754,0
0.5,0.77532,0.47755,0
0.5,0.77848,0.47756,0
0.5,0.78165,0.47756,0
0.5,0.78481,0.47757,0
0.5,0.78797,0.47757,0
0.5,0.79114,0.47758,0
0.5,0.7943,0.47758,0
0.5,0.79747,0.47758,0
0.5,0.80063,0.47758,0
0.5,0.8038,0.47759,0
0.5,0.80696,0.47759,0
0.5,0.81013,0.47759,0
0.5,0.81329,0.47759,0
0.5,0.81646,0.47759,0
0.5,0.81962,0.4776,0
0.5,0.82278,0.4776,0
0.5,0.82595,0.4776,0
0.5,0.82911,0.4776,0
0.5,0.83228,0.4776,0
0.5,0.83544,0.4776,0
0.5,0.83861,0.4776,0
0.5,0.84177,0.47761,0
0.5,0.84494,0.47761,0
0.5,0.8481,0.47761,0
0.5,0.85127,0.47761,0
0.5,0.85443,0.4776,0
0.5,0.85759,0.4776,0
0.5,0.86076,0.4776,0
0.5,0.86392,0.47759,0
0.5,0.86709,0.47758,0
0.5,0.87025,0.47757,0
0.5,0.87342,0.47755,0
0.5,0.87658,0.47752,0
0.5,0.87975,0.47749,0
0.5,0.88291,0.47744,0
0.5,0.88608,0.47737,0
0.5,0.88924,0.47729,0
0.5,0.89241,0.47718,0
0.5,0.89557,0.47706,0
0.5,0.89873,0.4769,0
0.5,0.9019,0.47673,0
0.5,0.90506,0.47653,0
0.5,0.90823,0.47631,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.5251,0
0.5,0.5039,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.5238,0
0.5,0.52215,0.52353,0
0.5,0.52532,0.52331,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.52301,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.52281,0
0.5,0.5443,0.52279,0
0.5,0.54747,0.52278,0
0.5,0.55063,0.52278,0
0.5,0.5538,0.5228,0
0.5,0.55696,0.52281,0
0.5,0.56013,0.52284,0
0.5,0.56329,0.52286,0
0.5,0.56646,0.52287,0
0.5,0.56962,0.52288,0
0.5,0.57278,0.52288,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52286,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52281,0
0.5,0.58861,0.52278,0
0.5,0.59177,0.52274,0
0.5,0.59494,0.52271,0
0.5,0.5981,0.52268,0
0.5,0.60127,0.52266,0
0.5,0.60443,0.52263,0
0.5,0.60759,0.52261,0
0.5,0.61076,0.52259,0
0.5,0.61392,0.52257,0
0.5,0.61709,0.52256,0
0.5,0.62025,0.52255,0
0.5,0.62342,0.52255,0
0.5,0.62658,0.52255,0
0.5,0.62975,0.52255,0
0.5,0.63291,0.52256,0
0.5,0.63608,0.52258,0
0.5,0.63924,0.52259,0
0.5,0.64241,0.52261,0
0.5,0.64557,0.52262,0
0.5,0.64873,0.52264,0
0.5,0.6519,0.52265,0
0.5,0.65506,0.52265,0
0.5,0.65823,0.52266,0
0.5,0.66139,0.52265,0
0.5,0.66456,0.52265,0
0.5,0.66772,0.52264,0
0.5,0.67089,0.52263,0
0.5,0.67405,0.52261,0
0.5,0.67722,0.5226,0
0.5,0.68038,0.52258,0
0.5,0.68354,0.52256,0
0.5,0.68671,0.52255,0
0.5,0.68987,0.52253,0
0.5,0.69304,0.52252,0
0.5,0.6962,0.52251,0
0.5,0.69937,0.5225,0
0.5,0.70253,0.5225,0
0.5,0.7057,0.5225,0
0.5,0.70886,0.5225,0
0.5,0.71203,0.52251,0
0.5,0.71519,0.52252,0
0.5,0.71835,0.52253,0
0.5,0.72152,0.52254,0
0.5,0.72468,0.52254,0
0.5,0.72785,0.52255,0
0.5,0.73101,0.52256,0
0.5,0.73418,0.52257,0
0.5,0.73734,0.52257,0
0.5,0.74051,0.52257,0
0.5,0.74367,0.52256,0
0.5,0.74684,0.52255,0
0.5,0.75,0.52254,0
0.5,0.75316,0.52253,0
0.5,0.75633,0.52252,0
0.5,0.75949,0.52251,0
0.5,0.76266,0.52249,0
0.5,0.76582,0.52248,0
0.5,0.76899,0.52247,0
0.5,0.77215,0.52246,0
0.5,0.77532,0.52245,0
0.5,0.77848,0.52244,0
0.5,0.78165,0.52243,0
0.5,0.78481,0.52243,0
0.5,0.78797,0.52242,0
0.5,0.79114,0.52242,0
0.5,0.7943,0.52242,0
0.5,0.79747,0.52242,0
0.5,0.80063,0.52241,0
0.5,0.8038,0.52241,0
0.5,0.80696,0.52241,0
0.5,0.81013,0.52241,0
0.5,0.81329,0.52241,0
0.5,0.81646,0.52241,0
0.5,0.81962,0.5224,0
0.5,0.82278,0.5224,0
0.5,0.82595,0.5224,0
0.5,0.82911,0.5224,0
0.5,0.83228,0.5224,0
0.5,0.83544,0.5224,0
0.5,0.83861,0.52239,0
0.5,0.84177,0.52239,0
0.5,0.84494,0.52239,0
0.5,0.8481,0.52239,0
0.5,0.85127,0.52239,0
0.5,0.85443,0.5224,0
0.5,0.85759,0.5224,0
0.5,0.86076,0.5224,0
0.5,0.86392,0.52241,0
0.5,0.86709,0.52242,0
0.5,0.87025,0.52243,0
0.5,0.87342,0.52245,0
0.5,0.87658,0.52248,0
0.5,0.87975,0.52251,0
0.5,0.88291,0.52256,0
0.5,0.88608,0.52263,0
0.5,0.88924,0.52271,0
0.5,0.89241,0.52281,0
0.5,0.89557,0.52294,0
0.5,0.89873,0.5231,0
0.5,0.9019,0.52327,0
0.5,0.90506,0.52347,0
0.5,0.90823,0.52369,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52596,0
0.5,0,0.52569,0
0.5,0.0063291,0.52614,0
0.5,0.0094937,0.52624,0
0.5,0.012658,0.5263,0
0.5,0.015823,0.52634,0
0.5,0.018987,0.52637,0
0.5,0.022152,0.52639,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52645,0
0.5,0.41772,0.52645,0
0.5,0.42089,0.52645,0
0.5,0.42405,0.52645,0
0.5,0.42722,0.52645,0
0.5,0.43038,0.52645,0
0.5,0.43354,0.52645,0
0.5,0.43671,0.52645,0
0.5,0.43987,0.52645,0
0.5,0.44304,0.52645,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52644,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.5264,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52636,0
0.5,0.47785,0.52633,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52625,0
0.5,0.48734,0.52619,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00213579,0.215064,0.0847048,0.129416,0.00180403,0.296737,0.073611,0.0524526,2660,0,2,2,2,2
1,0.0003,6.26407e-07,-0.0402872,6.04216e-06,0.00213579,0.308325,0.218047,0.0668421,0.00133427,0.13914,0.0296507,0.0254968,2660,0,6,1,1,1
2,0.0006,2.43402e-11,-0.0804961,2.41487e-05,0.0021358,0.230934,0.0723059,0.118002,0.00247706,0.140034,0.029695,0.0255511,2660,0,2,2,2,1
3,0.0009,-2.26017e-09,-0.120574,5.42578e-05,0.00213586,0.23495,0.0727798,0.120411,0.00292301,0.141024,0.0298248,0.0259725,2660,0,2,2,2,1
4,0.0012,4.60914e-09,-0.160445,9.6266e-05,0.00213601,0.233123,0.0729336,0.120937,0.00333158,0.140457,0.0304955,0.0264422,2660,0,2,2,2,1
5,0.0015,1.24198e-08,-0.200038,0.000150026,0.00213633,0.362219,0.112152,0.191551,0.00398515,0.291306,0.0617649,0.0534789,2724,0,3,3,3,2
6,0.0018,4.65938e-08,-0.239297,0.00021536,0.0021369,0.251043,0.0751483,0.127747,0.00433459,0.158084,0.0324585,0.0288294,2724,0,2,2,2,1
7,0.0021,1.18983e-07,-0.27814,0.00029203,0.00213786,0.25541,0.0778337,0.132269,0.00485658,0.155663,0.0327455,0.0286945,2724,0,2,2,2,1
8,0.0024,2.71555e-08,-0.316423,0.000379704,0.00213938,0.394397,0.119467,0.195615,0.00639718,0.150785,0.0324378,0.0283351,2724,0,3,3,3,1
9,0.0027,2.15915e-08,-0.354144,0.000478085,0.0021416,0.378698,0.113981,0.187154,0.00660762,0.147161,0.0304878,0.0267105,2724,0,3,3,3,1
10,0.003,1.4317e-08,-0.391206,0.000586788,0.00214472,0.376438,0.116873,0.183966,0.00650598,0.146945,0.0308598,0.0271142,2724,0,3,3,3,1
11,0.0033,1.40987e-08,-0.427503,0.000705368,0.00214896,0.499062,0.151712,0.239079,0.0075904,0.148686,0.030796,0.0271598,2724,0,4,4,4,1
12,0.0036,8.10874e-09,-0.462974,0.000833327,0.0021546,0.507463,0.152175,0.245347,0.00776883,0.158641,0.032585,0.0294075,2724,0,4,4,4,1
13,0.0039,2.41656e-08,-0.497456,0.000970032,0.00216199,0.769254,0.235752,0.38028,0.00949069,0.314364,0.0637476,0.0561792,2784,0,6,6,6,2
14,0.0042,3.53795e-08,-0.530846,0.00111475,0.00217157,0.738233,0.229636,0.338189,0.00990618,0.143451,0.0274939,0.0246085,2784,0,6,6,6,1
15,0.0045,2.70784e-08,-0.562862,0.00126638,0.00218404,0.872394,0.271226,0.39181,0.010815,0.154149,0.0308385,0.0278449,2784,0,7,7,7,1
16,0.0048,4.88612e-08,-0.59274,0.00142252,0.00220134,1.66831,0.515757,0.756455,0.0157847,0.31119,0.0649354,0.0574223,2880,0,13,13,13,2
17,0.0051,-1.194e-08,-0.584271,0.0014898,0.00231378,30.5513,9.12341,13.2736,0.126825,0.345481,0.074889,0.0626017,3120,0,217,216,216,2
18,0.0054,1.54401e-08,-0.433715,0.00117093,0.00278936,109.395,33.764,48.1796,0.516052,0.593777,0.131536,0.104225,3850,0,640,627,627,3
19,0.0057,-7.86595e-11,-0.0381376,0.000108629,0.00378784,99.4627,35.2383,41.8372,0.936427,1.0343,0.196907,0.160542,4956,0,515,464,464,4
20,0.006,-5.36255e-11,-0.0375919,0.000112163,0.00379563,0.446948,0.158278,0.220178,0.00825574,0.272378,0.0475953,0.0423268,4956,0,2,2,2,1


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48179,0
0.5,0.26266,0.48179,0
0.5,0.26582,0.48179,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48178,0
0.5,0.34177,0.48178,0
0.5,0.34494,0.48178,0
0.5,0.3481,0.48178,0
0.5,0.35127,0.48178,0
0.5,0.35443,0.48178,0
0.5,0.35759,0.48178,0
0.5,0.36076,0.48178,0
0.5,0.36392,0.48178,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48177,0
0.5,0.40823,0.48177,0
0.5,0.41139,0.48177,0
0.5,0.41456,0.48177,0
0.5,0.41772,0.48177,0
0.5,0.42089,0.48177,0
0.5,0.42405,0.48177,0
0.5,0.42722,0.48177,0
0.5,0.43038,0.48177,0
0.5,0.43354,0.48177,0
0.5,0.43671,0.48177,0
0.5,0.43987,0.48177,0
0.5,0.44304,0.48177,0
0.5,0.4462,0.48177,0
0.5,0.44937,0.48177,0
0.5,0.45253,0.48177,0
0.5,0.4557,0.48176,0
0.5,0.45886,0.48176,0
0.5,0.46203,0.48176,0
0.5,0.46519,0.48176,0
0.5,0.46835,0.48176,0
0.5,0.47152,0.48176,0
0.5,0.47468,0.48176,0
0.5,0.47785,0.48176,0
0.5,0.48101,0.48177,0
0.5,0.48418,0.48178,0
0.5,0.48734,0.4818,0
0.5,0.49051,0.48184,0
0.5,0.49367,0.4819,0
0.5,0.49684,0.48201,0
0.5,0.5,0.48222,0
0.5,0.50316,0.48253,0
0.5,0.50633,0.483,0
0.5,0.50949,0.4837,0
0.5,0.51101,0.48418,0
0.5,0.51266,0.48463,0
0.5,0.51582,0.48631,0
0.5,0.51723,0.48734,0
0.5,0.51899,0.48898,0
0.5,0.5206,0.49051,0
0.5,0.52215,0.49254,0
0.5,0.52288,0.49367,0
0.5,0.52407,0.49684,0
0.5,0.52442,0.5,0
0.5,0.52407,0.50316,0
0.5,0.52288,0.50633,0
0.5,0.52215,0.50745,0
0.5,0.5206,0.50949,0
0.5,0.51899,0.51101,0
0.5,0.51723,0.51266,0
0.5,0.51266,0.51537,0
0.5,0.51101,0.51582,0
0.5,0.51582,0.51368,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51821,0
0.5,0.26266,0.51821,0
0.5,0.26582,0.51821,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51822,0
0.5,0.33861,0.51822,0
0.5,0.34177,0.51822,0
0.5,0.34494,0.51822,0
0.5,0.3481,0.51822,0
0.5,0.35127,0.51822,0
0.5,0.35443,0.51822,0
0.5,0.35759,0.51822,0
0.5,0.36076,0.51822,0
0.5,0.36392,0.51822,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51823,0
0.5,0.40823,0.51823,0
0.5,0.41139,0.51823,0
0.5,0.41456,0.51823,0
0.5,0.41772,0.51823,0
0.5,0.42089,0.51823,0
0.5,0.42405,0.51823,0
0.5,0.42722,0.51823,0
0.5,0.43038,0.51823,0
0.5,0.43354,0.51823,0
0.5,0.43671,0.51823,0
0.5,0.43987,0.51823,0
0.5,0.44304,0.51823,0
0.5,0.4462,0.51823,0
0.5,0.44937,0.51823,0
0.5,0.45253,0.51823,0
0.5,0.4557,0.51824,0
0.5,0.45886,0.51824,0
0.5,0.46203,0.51824,0
0.5,0.46519,0.51824,0
0.5,0.46835,0.51824,0
0.5,0.47152,0.51824,0
0.5,0.47468,0.51824,0
0.5,0.47785,0.51824,0
0.5,0.48101,0.51823,0
0.5,0.48418,0.51822,0
0.5,0.48734,0.5182,0
0.5,0.49051,0.51816,0
0.5,0.49367,0.5181,0
0.5,0.49684,0.51799,0
0.5,0.5,0.51778,0
0.5,0.50316,0.51747,0
0.5,0.50633,0.517,0
0.5,0.50949,0.5163,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48178,0
0.5,0.34177,0.48178,0
0.5,0.34494,0.48178,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48177,0
0.5,0.40823,0.48177,0
0.5,0.41139,0.48177,0
0.5,0.41456,0.48177,0
0.5,0.41772,0.48177,0
0.5,0.42089,0.48177,0
0.5,0.42405,0.48177,0
0.5,0.42722,0.48177,0
0.5,0.43038,0.48177,0
0.5,0.43354,0.48177,0
0.5,0.43671,0.48176,0
0.5,0.43987,0.48176,0
0.5,0.44304,0.48176,0
0.5,0.4462,0.48176,0
0.5,0.44937,0.48176,0
0.5,0.45253,0.48176,0
0.5,0.4557,0.48176,0
0.5,0.45886,0.48176,0
0.5,0.46203,0.48176,0
0.5,0.46519,0.48175,0
0.5,0.46835,0.48175,0
0.5,0.47152,0.48175,0
0.5,0.47468,0.48175,0
0.5,0.47785,0.48175,0
0.5,0.48101,0.48175,0
0.5,0.48418,0.48176,0
0.5,0.48734,0.48177,0
0.5,0.49051,0.4818,0
0.5,0.49367,0.48185,0
0.5,0.49684,0.48194,0
0.5,0.5,0.48212,0
0.5,0.50316,0.48238,0
0.5,0.50633,0.48276,0
0.5,0.50949,0.48332,0
0.5,0.51266,0.48413,0
0.5,0.51279,0.48418,0
0.5,0.51582,0.48528,0
0.5,0.51899,0.48703,0
0.5,0.5195,0.48734,0
0.5,0.52215,0.48911,0
0.5,0.52376,0.49051,0
0.5,0.52532,0.49242,0
0.5,0.5262,0.49367,0
0.5,0.52751,0.49684,0
0.5,0.52789,0.5,0
0.5,0.52751,0.50316,0
0.5,0.5262,0.50633,0
0.5,0.52532,0.50758,0
0.5,0.52376,0.50949,0
0.5,0.52215,0.51089,0
0.5,0.5195,0.51266,0
0.5,0.51582,0.51472,0
0.5,0.51279,0.51582,0
0.5,0.51899,0.51297,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51822,0
0.5,0.33861,0.51822,0
0.5,0.34177,0.51822,0
0.5,0.34494,0.51822,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51823,0
0.5,0.40823,0.51823,0
0.5,0.41139,0.51823,0
0.5,0.41456,0.51823,0
0.5,0.41772,0.51823,0
0.5,0.42089,0.51823,0
0.5,0.42405,0.51823,0
0.5,0.42722,0.51823,0
0.5,0.43038,0.51823,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51824,0
0.5,0.43987,0.51824,0
0.5,0.44304,0.51824,0
0.5,0.4462,0.51824,0
0.5,0.44937,0.51824,0
0.5,0.45253,0.51824,0
0.5,0.4557,0.51824,0
0.5,0.45886,0.51824,0
0.5,0.46203,0.51824,0
0.5,0.46519,0.51825,0
0.5,0.46835,0.51825,0
0.5,0.47152,0.51825,0
0.5,0.47468,0.51825,0
0.5,0.47785,0.51825,0
0.5,0.48101,0.51825,0
0.5,0.48418,0.51824,0
0.5,0.48734,0.51823,0
0.5,0.49051,0.5182,0
0.5,0.49367,0.51815,0
0.5,0.49684,0.51806,0
0.5,0.5,0.51788,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51724,0
0.5,0.50949,0.51668,0
0.5,0.51266,0.51587,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48176,0
0.5,0.43987,0.48176,0
0.5,0.44304,0.48176,0
0.5,0.4462,0.48176,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48175,0
0.5,0.45886,0.48175,0
0.5,0.46203,0.48175,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48174,0
0.5,0.47152,0.48174,0
0.5,0.47468,0.48174,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48174,0
0.5,0.48734,0.48175,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48182,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48229,0
0.5,0.50633,0.48259,0
0.5,0.50949,0.48301,0
0.5,0.51266,0.48361,0
0.5,0.5151,0.48418,0
0.5,0.51582,0.48435,0
0.5,0.51899,0.48505,0
0.5,0.52215,0.48557,0
0.5,0.52532,0.48594,0
0.5,0.52848,0.48625,0
0.5,0.53165,0.48648,0
0.5,0.53481,0.48667,0
0.5,0.53797,0.48685,0
0.5,0.54114,0.48704,0
0.5,0.5443,0.48727,0
0.5,0.54492,0.48734,0
0.5,0.54747,0.48756,0
0.5,0.55063,0.48801,0
0.5,0.5538,0.48882,0
0.5,0.55696,0.49027,0
0.5,0.55734,0.49051,0
0.5,0.56013,0.49273,0
0.5,0.561,0.49367,0
0.5,0.5627,0.49684,0
0.5,0.56316,0.5,0
0.5,0.5627,0.50316,0
0.5,0.561,0.50633,0
0.5,0.56013,0.50727,0
0.5,0.55734,0.50949,0
0.5,0.54747,0.51244,0
0.5,0.54492,0.51266,0
0.5,0.55063,0.51199,0
0.5,0.5538,0.51118,0
0.5,0.55696,0.50973,0
0.5,0.51582,0.51565,0
0.5,0.5151,0.51582,0
0.5,0.51899,0.51495,0
0.5,0.52215,0.51443,0
0.5,0.52532,0.51406,0
0.5,0.52848,0.51375,0
0.5,0.53165,0.51352,0
0.5,0.53481,0.51333,0
0.5,0.53797,0.51315,0
0.5,0.54114,0.51296,0
0.5,0.5443,0.51273,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51824,0
0.5,0.43987,0.51824,0
0.5,0.44304,0.51824,0
0.5,0.4462,0.51824,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51825,0
0.5,0.45886,0.51825,0
0.5,0.46203,0.51825,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51826,0
0.5,0.47152,0.51826,0
0.5,0.47468,0.51826,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51826,0
0.5,0.48734,0.51825,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51818,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51741,0
0.5,0.50949,0.51699,0
0.5,0.51266,0.51639,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48229,0
0.5,0.50633,0.48259,0
0.5,0.50949,0.48299,0
0.5,0.51266,0.48348,0
0.5,0.51582,0.48402,0
0.5,0.51678,0.48418,0
0.5,0.51899,0.48448,0
0.5,0.52215,0.4848,0
0.5,0.52532,0.48499,0
0.5,0.52848,0.48512,0
0.5,0.53165,0.48522,0
0.5,0.53481,0.4853,0
0.5,0.53797,0.48535,0
0.5,0.54114,0.48538,0
0.5,0.5443,0.48541,0
0.5,0.54747,0.48543,0
0.5,0.55063,0.48545,0
0.5,0.5538,0.48546,0
0.5,0.55696,0.48548,0
0.5,0.56013,0.48549,0
0.5,0.56329,0.4855,0
0.5,0.56646,0.48552,0
0.5,0.56962,0.48553,0
0.5,0.57278,0.48555,0
0.5,0.57595,0.48557,0
0.5,0.57911,0.48558,0
0.5,0.58228,0.4856,0
0.5,0.58544,0.48562,0
0.5,0.58861,0.48563,0
0.5,0.59177,0.48564,0
0.5,0.59494,0.48565,0
0.5,0.5981,0.48564,0
0.5,0.60127,0.48562,0
0.5,0.60443,0.48557,0
0.5,0.60759,0.48552,0
0.5,0.61076,0.48554,0
0.5,0.61392,0.48563,0
0.5,0.61709,0.48573,0
0.5,0.62025,0.48581,0
0.5,0.62342,0.48587,0
0.5,0.62658,0.48593,0
0.5,0.62975,0.48598,0
0.5,0.63291,0.48604,0
0.5,0.63608,0.48608,0
0.5,0.63924,0.48613,0
0.5,0.64241,0.48618,0
0.5,0.64557,0.48623,0
0.5,0.64873,0.48628,0
0.5,0.6519,0.48633,0
0.5,0.65506,0.48638,0
0.5,0.65823,0.48644,0
0.5,0.66139,0.4865,0
0.5,0.66456,0.48656,0
0.5,0.66772,0.48663,0
0.5,0.67089,0.4867,0
0.5,0.67405,0.48678,0
0.5,0.67722,0.48686,0
0.5,0.68038,0.48695,0
0.5,0.68354,0.48705,0
0.5,0.68671,0.48718,0
0.5,0.68967,0.48734,0
0.5,0.68987,0.48735,0
0.5,0.69304,0.48754,0
0.5,0.6962,0.48786,0
0.5,0.69937,0.48848,0
0.5,0.70253,0.48958,0
0.5,0.70427,0.49051,0
0.5,0.7057,0.49145,0
0.5,0.708,0.49367,0
0.5,0.70886,0.49518,0
0.5,0.70973,0.49684,0
0.5,0.71022,0.5,0
0.5,0.70973,0.50316,0
0.5,0.70886,0.50482,0
0.5,0.708,0.50633,0
0.5,0.7057,0.50855,0
0.5,0.70427,0.50949,0
0.5,0.68987,0.51265,0
0.5,0.68967,0.51266,0
0.5,0.69304,0.51246,0
0.5,0.6962,0.51214,0
0.5,0.69937,0.51152,0
0.5,0.70253,0.51042,0
0.5,0.51899,0.51552,0
0.5,0.51678,0.51582,0
0.5,0.52215,0.5152,0
0.5,0.52532,0.51501,0
0.5,0.52848,0.51488,0
0.5,0.53165,0.51478,0
0.5,0.53481,0.5147,0
0.5,0.53797,0.51465,0
0.5,0.54114,0.51462,0
0.5,0.5443,0.51459,0
0.5,0.54747,0.51457,0
0.5,0.55063,0.51455,0
0.5,0.5538,0.51454,0
0.5,0.55696,0.51452,0
0.5,0.56013,0.51451,0
0.5,0.56329,0.5145,0
0.5,0.56646,0.51448,0
0.5,0.56962,0.51447,0
0.5,0.57278,0.51445,0
0.5,0.57595,0.51443,0
0.5,0.57911,0.51442,0
0.5,0.58228,0.5144,0
0.5,0.58544,0.51438,0
0.5,0.58861,0.51437,0
0.5,0.59177,0.51436,0
0.5,0.59494,0.51435,0
0.5,0.5981,0.51436,0
0.5,0.60127,0.51438,0
0.5,0.60443,0.51443,0
0.5,0.60759,0.51448,0
0.5,0.61076,0.51446,0
0.5,0.61392,0.51437,0
0.5,0.61709,0.51427,0
0.5,0.62025,0.51419,0
0.5,0.62342,0.51413,0
0.5,0.62658,0.51407,0
0.5,0.62975,0.51402,0
0.5,0.63291,0.51396,0
0.5,0.63608,0.51392,0
0.5,0.63924,0.51387,0
0.5,0.64241,0.51382,0
0.5,0.64557,0.51377,0
0.5,0.64873,0.51372,0
0.5,0.6519,0.51367,0
0.5,0.65506,0.51362,0
0.5,0.65823,0.51356,0
0.5,0.66139,0.5135,0
0.5,0.66456,0.51344,0
0.5,0.66772,0.51337,0
0.5,0.67089,0.5133,0
0.5,0.67405,0.51322,0
0.5,0.67722,0.51314,0
0.5,0.68038,0.51305,0
0.5,0.68354,0.51295,0
0.5,0.68671,0.51282,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51741,0
0.5,0.50949,0.51701,0
0.5,0.51266,0.51652,0
0.5,0.51582,0.51598,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98962,0.47785,0
0.5,0.99051,0.47755,0
0.5,0.99367,0.47668,0
0.5,0.99684,0.476,0
0.5,1,0.47549,0
0.5,0.97668,0.48101,0
0.5,0.97785,0.48079,0
0.5,0.98101,0.48012,0
0.5,0.98418,0.47935,0
0.5,0.98734,0.47848,0
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48229,0
0.5,0.50633,0.48259,0
0.5,0.50949,0.48297,0
0.5,0.51266,0.48339,0
0.5,0.51582,0.48382,0
0.5,0.51851,0.48418,0
0.5,0.95873,0.48418,0
0.5,0.95886,0.48416,0
0.5,0.96203,0.4838,0
0.5,0.96519,0.48328,0
0.5,0.96835,0.48252,0
0.5,0.97152,0.48181,0
0.5,0.97468,0.4813,0
0.5,0.51899,0.48423,0
0.5,0.52215,0.48448,0
0.5,0.52532,0.48463,0
0.5,0.52848,0.48472,0
0.5,0.53165,0.48479,0
0.5,0.53481,0.48484,0
0.5,0.53797,0.48487,0
0.5,0.54114,0.48489,0
0.5,0.5443,0.48491,0
0.5,0.54747,0.48491,0
0.5,0.55063,0.48492,0
0.5,0.5538,0.48492,0
0.5,0.55696,0.48492,0
0.5,0.56013,0.48491,0
0.5,0.56329,0.48491,0
0.5,0.56646,0.48492,0
0.5,0.56962,0.48492,0
0.5,0.57278,0.48492,0
0.5,0.57595,0.48492,0
0.5,0.57911,0.48492,0
0.5,0.58228,0.48493,0
0.5,0.58544,0.48493,0
0.5,0.58861,0.48493,0
0.5,0.59177,0.48493,0
0.5,0.59494,0.48494,0
0.5,0.5981,0.48494,0
0.5,0.60127,0.48494,0
0.5,0.60443,0.48494,0
0.5,0.60759,0.48494,0
0.5,0.61076,0.48494,0
0.5,0.61392,0.48494,0
0.5,0.61709,0.48495,0
0.5,0.62025,0.48495,0
0.5,0.62342,0.48496,0
0.5,0.62658,0.48496,0
0.5,0.62975,0.48497,0
0.5,0.63291,0.48497,0
0.5,0.63608,0.48498,0
0.5,0.63924,0.48499,0
0.5,0.64241,0.48499,0
0.5,0.64557,0.485,0
0.5,0.64873,0.485,0
0.5,0.6519,0.48501,0
0.5,0.65506,0.48501,0
0.5,0.65823,0.48502,0
0.5,0.66139,0.48502,0
0.5,0.66456,0.48502,0
0.5,0.66772,0.48502,0
0.5,0.67089,0.48503,0
0.5,0.67405,0.48503,0
0.5,0.67722,0.48502,0
0.5,0.68038,0.48502,0
0.5,0.68354,0.48502,0
0.5,0.68671,0.48501,0
0.5,0.68987,0.485,0
0.5,0.69304,0.48499,0
0.5,0.6962,0.48498,0
0.5,0.69937,0.48497,0
0.5,0.70253,0.48496,0
0.5,0.7057,0.48495,0
0.5,0.70886,0.48495,0
0.5,0.71203,0.48494,0
0.5,0.71519,0.48494,0
0.5,0.71835,0.48493,0
0.5,0.72152,0.48493,0
0.5,0.72468,0.48493,0
0.5,0.72785,0.48493,0
0.5,0.73101,0.48493,0
0.5,0.73418,0.48493,0
0.5,0.73734,0.48493,0
0.5,0.74051,0.48493,0
0.5,0.74367,0.48493,0
0.5,0.74684,0.48493,0
0.5,0.75,0.48494,0
0.5,0.75316,0.48494,0
0.5,0.75633,0.48494,0
0.5,0.75949,0.48494,0
0.5,0.76266,0.48494,0
0.5,0.76582,0.48494,0
0.5,0.76899,0.48494,0
0.5,0.77215,0.48494,0
0.5,0.77532,0.48494,0
0.5,0.77848,0.48494,0
0.5,0.78165,0.48493,0
0.5,0.78481,0.48493,0
0.5,0.78797,0.48493,0
0.5,0.79114,0.48493,0
0.5,0.7943,0.48493,0
0.5,0.79747,0.48494,0
0.5,0.80063,0.48494,0
0.5,0.8038,0.48495,0
0.5,0.80696,0.48495,0
0.5,0.81013,0.48496,0
0.5,0.81329,0.48496,0
0.5,0.81646,0.48497,0
0.5,0.81962,0.48497,0
0.5,0.82278,0.48498,0
0.5,0.82595,0.48498,0
0.5,0.82911,0.48499,0
0.5,0.83228,0.48499,0
0.5,0.83544,0.48499,0
0.5,0.83861,0.48499,0
0.5,0.84177,0.485,0
0.5,0.84494,0.485,0
0.5,0.8481,0.485,0
0.5,0.85127,0.485,0
0.5,0.85443,0.485,0
0.5,0.85759,0.485,0
0.5,0.86076,0.485,0
0.5,0.86392,0.485,0
0.5,0.86709,0.485,0
0.5,0.87025,0.485,0
0.5,0.87342,0.48499,0
0.5,0.87658,0.48499,0
0.5,0.87975,0.48498,0
0.5,0.88291,0.48498,0
0.5,0.88608,0.48497,0
0.5,0.88924,0.48497,0
0.5,0.89241,0.48497,0
0.5,0.89557,0.48497,0
0.5,0.89873,0.48497,0
0.5,0.9019,0.48496,0
0.5,0.90506,0.48496,0
0.5,0.90823,0.48496,0
0.5,0.91139,0.48496,0
0.5,0.91456,0.48496,0
0.5,0.91772,0.48495,0
0.5,0.92089,0.48494,0
0.5,0.92405,0.48494,0
0.5,0.92722,0.48493,0
0.5,0.93038,0.48491,0
0.5,0.93354,0.48489,0
0.5,0.93671,0.48487,0
0.5,0.93987,0.48484,0
0.5,0.94304,0.4848,0
0.5,0.9462,0.48475,0
0.5,0.94937,0.48468,0
0.5,0.95253,0.48457,0
0.5,0.9557,0.4844,0
0.5,0.51899,0.51577,0
0.5,0.51851,0.51582,0
0.5,0.52215,0.51552,0
0.5,0.52532,0.51537,0
0.5,0.52848,0.51528,0
0.5,0.53165,0.51521,0
0.5,0.53481,0.51516,0
0.5,0.53797,0.51513,0
0.5,0.54114,0.51511,0
0.5,0.5443,0.51509,0
0.5,0.54747,0.51509,0
0.5,0.55063,0.51508,0
0.5,0.5538,0.51508,0
0.5,0.55696,0.51508,0
0.5,0.56013,0.51508,0
0.5,0.56329,0.51509,0
0.5,0.56646,0.51508,0
0.5,0.56962,0.51508,0
0.5,0.57278,0.51508,0
0.5,0.57595,0.51508,0
0.5,0.57911,0.51508,0
0.5,0.58228,0.51507,0
0.5,0.58544,0.51507,0
0.5,0.58861,0.51507,0
0.5,0.59177,0.51507,0
0.5,0.59494,0.51506,0
0.5,0.5981,0.51506,0
0.5,0.60127,0.51506,0
0.5,0.60443,0.51506,0
0.5,0.60759,0.51506,0
0.5,0.61076,0.51506,0
0.5,0.61392,0.51506,0
0.5,0.61709,0.51505,0
0.5,0.62025,0.51505,0
0.5,0.62342,0.51504,0
0.5,0.62658,0.51504,0
0.5,0.62975,0.51503,0
0.5,0.63291,0.51503,0
0.5,0.63608,0.51502,0
0.5,0.63924,0.51501,0
0.5,0.64241,0.51501,0
0.5,0.64557,0.515,0
0.5,0.64873,0.515,0
0.5,0.6519,0.51499,0
0.5,0.65506,0.51499,0
0.5,0.65823,0.51498,0
0.5,0.66139,0.51498,0
0.5,0.66456,0.51498,0
0.5,0.66772,0.51498,0
0.5,0.67089,0.51497,0
0.5,0.67405,0.51497,0
0.5,0.67722,0.51498,0
0.5,0.68038,0.51498,0
0.5,0.68354,0.51498,0
0.5,0.68671,0.51499,0
0.5,0.68987,0.515,0
0.5,0.69304,0.51501,0
0.5,0.6962,0.51502,0
0.5,0.69937,0.51503,0
0.5,0.70253,0.51504,0
0.5,0.7057,0.51505,0
0.5,0.70886,0.51505,0
0.5,0.71203,0.51506,0
0.5,0.71519,0.51506,0
0.5,0.71835,0.51507,0
0.5,0.72152,0.51507,0
0.5,0.72468,0.51507,0
0.5,0.72785,0.51507,0
0.5,0.73101,0.51507,0
0.5,0.73418,0.51507,0
0.5,0.73734,0.51507,0
0.5,0.74051,0.51507,0
0.5,0.74367,0.51507,0
0.5,0.74684,0.51507,0
0.5,0.75,0.51506,0
0.5,0.75316,0.51506,0
0.5,0.75633,0.51506,0
0.5,0.75949,0.51506,0
0.5,0.76266,0.51506,0
0.5,0.76582,0.51506,0
0.5,0.76899,0.51506,0
0.5,0.77215,0.51506,0
0.5,0.77532,0.51506,0
0.5,0.77848,0.51506,0
0.5,0.78165,0.51507,0
0.5,0.78481,0.51507,0
0.5,0.78797,0.51507,0
0.5,0.79114,0.51507,0
0.5,0.7943,0.51507,0
0.5,0.79747,0.51506,0
0.5,0.80063,0.51506,0
0.5,0.8038,0.51505,0
0.5,0.80696,0.51505,0
0.5,0.81013,0.51504,0
0.5,0.81329,0.51504,0
0.5,0.81646,0.51503,0
0.5,0.81962,0.51503,0
0.5,0.82278,0.51502,0
0.5,0.82595,0.51502,0
0.5,0.82911,0.51501,0
0.5,0.83228,0.51501,0
0.5,0.83544,0.51501,0
0.5,0.83861,0.51501,0
0.5,0.84177,0.515,0
0.5,0.84494,0.515,0
0.5,0.8481,0.515,0
0.5,0.85127,0.515,0
0.5,0.85443,0.515,0
0.5,0.85759,0.515,0
0.5,0.86076,0.515,0
0.5,0.86392,0.515,0
0.5,0.86709,0.515,0
0.5,0.87025,0.515,0
0.5,0.87342,0.51501,0
0.5,0.87658,0.51501,0
0.5,0.87975,0.51502,0
0.5,0.88291,0.51502,0
0.5,0.88608,0.51503,0
0.5,0.88924,0.51503,0
0.5,0.89241,0.51503,0
0.5,0.89557,0.51503,0
0.5,0.89873,0.51503,0
0.5,0.9019,0.51504,0
0.5,0.90506,0.51504,0
0.5,0.90823,0.51504,0
0.5,0.91139,0.51504,0
0.5,0.91456,0.51504,0
0.5,0.91772,0.51505,0
0.5,0.92089,0.51506,0
0.5,0.92405,0.51506,0
0.5,0.92722,0.51507,0
0.5,0.93038,0.51509,0
0.5,0.93354,0.51511,0
0.5,0.93671,0.51513,0
0.5,0.93987,0.51516,0
0.5,0.94304,0.5152,0
0.5,0.9462,0.51525,0
0.5,0.94937,0.51532,0
0.5,0.95253,0.51543,0
0.5,0.9557,0.5156,0
0.5,0.95873,0.51582,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51741,0
0.5,0.50949,0.51703,0
0.5,0.51266,0.51661,0
0.5,0.51582,0.51618,0
0.5,0.95886,0.51584,0
0.5,0.96203,0.5162,0
0.5,0.96519,0.51672,0
0.5,0.96835,0.51748,0
0.5,0.97152,0.51819,0
0.5,0.97468,0.5187,0
0.5,0.97668,0.51899,0
0.5,0.97785,0.51921,0
0.5,0.98101,0.51988,0
0.5,0.98418,0.52065,0
0.5,0.98734,0.52152,0
0.5,0.98961,0.52215,0
0.5,0.99051,0.52245,0
0.5,0.99367,0.52332,0
0.5,0.99684,0.524,0
0.5,1,0.52451,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98962,0.47785,0
0.5,0.99051,0.47755,0
0.5,0.99367,0.47668,0
0.5,0.99684,0.476,0
0.5,1,0.47549,0
0.5,0.97668,0.48101,0
0.5,0.97785,0.48079,0
0.5,0.98101,0.48012,0
0.5,0.98418,0.47935,0
0.5,0.98734,0.47848,0
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48228,0
0.5,0.50633,0.48258,0
0.5,0.50949,0.48294,0
0.5,0.51266,0.48334,0
0.5,0.51582,0.48376,0
0.5,0.51899,0.48415,0
0.5,0.51923,0.48418,0
0.5,0.95783,0.48418,0
0.5,0.95886,0.48409,0
0.5,0.96203,0.48376,0
0.5,0.96519,0.48327,0
0.5,0.96835,0.48252,0
0.5,0.97152,0.48181,0
0.5,0.97468,0.4813,0
0.5,0.52215,0.4844,0
0.5,0.52532,0.48453,0
0.5,0.52848,0.48461,0
0.5,0.53165,0.48468,0
0.5,0.53481,0.48473,0
0.5,0.53797,0.48476,0
0.5,0.54114,0.48478,0
0.5,0.5443,0.48479,0
0.5,0.54747,0.48479,0
0.5,0.55063,0.4848,0
0.5,0.5538,0.4848,0
0.5,0.55696,0.4848,0
0.5,0.56013,0.4848,0
0.5,0.56329,0.48479,0
0.5,0.56646,0.48479,0
0.5,0.56962,0.4848,0
0.5,0.57278,0.4848,0
0.5,0.57595,0.4848,0
0.5,0.57911,0.4848,0
0.5,0.58228,0.4848,0
0.5,0.58544,0.48481,0
0.5,0.58861,0.48481,0
0.5,0.59177,0.48481,0
0.5,0.59494,0.48482,0
0.5,0.5981,0.48482,0
0.5,0.60127,0.48482,0
0.5,0.60443,0.48482,0
0.5,0.60759,0.48482,0
0.5,0.61076,0.48482,0
0.5,0.61392,0.48482,0
0.5,0.61709,0.48482,0
0.5,0.62025,0.48483,0
0.5,0.62342,0.48483,0
0.5,0.62658,0.48484,0
0.5,0.62975,0.48485,0
0.5,0.63291,0.48485,0
0.5,0.63608,0.48486,0
0.5,0.63924,0.48486,0
0.5,0.64241,0.48487,0
0.5,0.64557,0.48487,0
0.5,0.64873,0.48488,0
0.5,0.6519,0.48488,0
0.5,0.65506,0.48489,0
0.5,0.65823,0.48489,0
0.5,0.66139,0.48489,0
0.5,0.66456,0.48489,0
0.5,0.66772,0.4849,0
0.5,0.67089,0.4849,0
0.5,0.67405,0.4849,0
0.5,0.67722,0.4849,0
0.5,0.68038,0.48489,0
0.5,0.68354,0.48489,0
0.5,0.68671,0.48488,0
0.5,0.68987,0.48488,0
0.5,0.69304,0.48487,0
0.5,0.6962,0.48486,0
0.5,0.69937,0.48485,0
0.5,0.70253,0.48484,0
0.5,0.7057,0.48483,0
0.5,0.70886,0.48482,0
0.5,0.71203,0.48482,0
0.5,0.71519,0.48481,0
0.5,0.71835,0.48481,0
0.5,0.72152,0.48481,0
0.5,0.72468,0.48481,0
0.5,0.72785,0.4848,0
0.5,0.73101,0.4848,0
0.5,0.73418,0.48481,0
0.5,0.73734,0.48481,0
0.5,0.74051,0.48481,0
0.5,0.74367,0.48481,0
0.5,0.74684,0.48481,0
0.5,0.75,0.48481,0
0.5,0.75316,0.48481,0
0.5,0.75633,0.48482,0
0.5,0.75949,0.48482,0
0.5,0.76266,0.48482,0
0.5,0.76582,0.48482,0
0.5,0.76899,0.48482,0
0.5,0.77215,0.48482,0
0.5,0.77532,0.48482,0
0.5,0.77848,0.48481,0
0.5,0.78165,0.48481,0
0.5,0.78481,0.48481,0
0.5,0.78797,0.48481,0
0.5,0.79114,0.48481,0
0.5,0.7943,0.48481,0
0.5,0.79747,0.48481,0
0.5,0.80063,0.48482,0
0.5,0.8038,0.48482,0
0.5,0.80696,0.48483,0
0.5,0.81013,0.48484,0
0.5,0.81329,0.48484,0
0.5,0.81646,0.48485,0
0.5,0.81962,0.48485,0
0.5,0.82278,0.48485,0
0.5,0.82595,0.48486,0
0.5,0.82911,0.48486,0
0.5,0.83228,0.48486,0
0.5,0.83544,0.48487,0
0.5,0.83861,0.48487,0
0.5,0.84177,0.48487,0
0.5,0.84494,0.48487,0
0.5,0.8481,0.48487,0
0.5,0.85127,0.48488,0
0.5,0.85443,0.48488,0
0.5,0.85759,0.48488,0
0.5,0.86076,0.48488,0
0.5,0.86392,0.48488,0
0.5,0.86709,0.48487,0
0.5,0.87025,0.48487,0
0.5,0.87342,0.48487,0
0.5,0.87658,0.48486,0
0.5,0.87975,0.48486,0
0.5,0.88291,0.48485,0
0.5,0.88608,0.48485,0
0.5,0.88924,0.48484,0
0.5,0.89241,0.48484,0
0.5,0.89557,0.48484,0
0.5,0.89873,0.48484,0
0.5,0.9019,0.48484,0
0.5,0.90506,0.48484,0
0.5,0.90823,0.48484,0
0.5,0.91139,0.48484,0
0.5,0.91456,0.48483,0
0.5,0.91772,0.48483,0
0.5,0.92089,0.48482,0
0.5,0.92405,0.48481,0
0.5,0.92722,0.4848,0
0.5,0.93038,0.48479,0
0.5,0.93354,0.48477,0
0.5,0.93671,0.48475,0
0.5,0.93987,0.48473,0
0.5,0.94304,0.48469,0
0.5,0.9462,0.48464,0
0.5,0.94937,0.48457,0
0.5,0.95253,0.48448,0
0.5,0.9557,0.48432,0
0.5,0.52215,0.5156,0
0.5,0.51923,0.51582,0
0.5,0.52532,0.51547,0
0.5,0.52848,0.51539,0
0.5,0.53165,0.51532,0
0.5,0.53481,0.51527,0
0.5,0.53797,0.51524,0
0.5,0.54114,0.51522,0
0.5,0.5443,0.51521,0
0.5,0.54747,0.51521,0
0.5,0.55063,0.5152,0
0.5,0.5538,0.5152,0
0.5,0.55696,0.5152,0
0.5,0.56013,0.5152,0
0.5,0.56329,0.51521,0
0.5,0.56646,0.51521,0
0.5,0.56962,0.5152,0
0.5,0.57278,0.5152,0
0.5,0.57595,0.5152,0
0.5,0.57911,0.5152,0
0.5,0.58228,0.5152,0
0.5,0.58544,0.51519,0
0.5,0.58861,0.51519,0
0.5,0.59177,0.51519,0
0.5,0.59494,0.51518,0
0.5,0.5981,0.51518,0
0.5,0.60127,0.51518,0
0.5,0.60443,0.51518,0
0.5,0.60759,0.51518,0
0.5,0.61076,0.51518,0
0.5,0.61392,0.51518,0
0.5,0.61709,0.51518,0
0.5,0.62025,0.51517,0
0.5,0.62342,0.51517,0
0.5,0.62658,0.51516,0
0.5,0.62975,0.51515,0
0.5,0.63291,0.51515,0
0.5,0.63608,0.51514,0
0.5,0.63924,0.51514,0
0.5,0.64241,0.51513,0
0.5,0.64557,0.51513,0
0.5,0.64873,0.51512,0
0.5,0.6519,0.51512,0
0.5,0.65506,0.51511,0
0.5,0.65823,0.51511,0
0.5,0.66139,0.51511,0
0.5,0.66456,0.51511,0
0.5,0.66772,0.5151,0
0.5,0.67089,0.5151,0
0.5,0.67405,0.5151,0
0.5,0.67722,0.5151,0
0.5,0.68038,0.51511,0
0.5,0.68354,0.51511,0
0.5,0.68671,0.51512,0
0.5,0.68987,0.51512,0
0.5,0.69304,0.51513,0
0.5,0.6962,0.51514,0
0.5,0.69937,0.51515,0
0.5,0.70253,0.51516,0
0.5,0.7057,0.51517,0
0.5,0.70886,0.51518,0
0.5,0.71203,0.51518,0
0.5,0.71519,0.51519,0
0.5,0.71835,0.51519,0
0.5,0.72152,0.51519,0
0.5,0.72468,0.51519,0
0.5,0.72785,0.5152,0
0.5,0.73101,0.5152,0
0.5,0.73418,0.51519,0
0.5,0.73734,0.51519,0
0.5,0.74051,0.51519,0
0.5,0.74367,0.51519,0
0.5,0.74684,0.51519,0
0.5,0.75,0.51519,0
0.5,0.75316,0.51519,0
0.5,0.75633,0.51518,0
0.5,0.75949,0.51518,0
0.5,0.76266,0.51518,0
0.5,0.76582,0.51518,0
0.5,0.76899,0.51518,0
0.5,0.77215,0.51518,0
0.5,0.77532,0.51518,0
0.5,0.77848,0.51519,0
0.5,0.78165,0.51519,0
0.5,0.78481,0.51519,0
0.5,0.78797,0.51519,0
0.5,0.79114,0.51519,0
0.5,0.7943,0.51519,0
0.5,0.79747,0.51519,0
0.5,0.80063,0.51518,0
0.5,0.8038,0.51518,0
0.5,0.80696,0.51517,0
0.5,0.81013,0.51516,0
0.5,0.81329,0.51516,0
0.5,0.81646,0.51515,0
0.5,0.81962,0.51515,0
0.5,0.82278,0.51515,0
0.5,0.82595,0.51514,0
0.5,0.82911,0.51514,0
0.5,0.83228,0.51514,0
0.5,0.83544,0.51513,0
0.5,0.83861,0.51513,0
0.5,0.84177,0.51513,0
0.5,0.84494,0.51513,0
0.5,0.8481,0.51513,0
0.5,0.85127,0.51512,0
0.5,0.85443,0.51512,0
0.5,0.85759,0.51512,0
0.5,0.86076,0.51512,0
0.5,0.86392,0.51512,0
0.5,0.86709,0.51513,0
0.5,0.87025,0.51513,0
0.5,0.87342,0.51513,0
0.5,0.87658,0.51514,0
0.5,0.87975,0.51514,0
0.5,0.88291,0.51515,0
0.5,0.88608,0.51515,0
0.5,0.88924,0.51516,0
0.5,0.89241,0.51516,0
0.5,0.89557,0.51516,0
0.5,0.89873,0.51516,0
0.5,0.9019,0.51516,0
0.5,0.90506,0.51516,0
0.5,0.90823,0.51516,0
0.5,0.91139,0.51516,0
0.5,0.91456,0.51517,0
0.5,0.91772,0.51517,0
0.5,0.92089,0.51518,0
0.5,0.92405,0.51519,0
0.5,0.92722,0.5152,0
0.5,0.93038,0.51521,0
0.5,0.93354,0.51523,0
0.5,0.93671,0.51525,0
0.5,0.93987,0.51527,0
0.5,0.94304,0.51531,0
0.5,0.9462,0.51536,0
0.5,0.94937,0.51543,0
0.5,0.95253,0.51552,0
0.5,0.9557,0.51568,0
0.5,0.95783,0.51582,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51772,0
0.5,0.50633,0.51742,0
0.5,0.50949,0.51706,0
0.5,0.51266,0.51666,0
0.5,0.51582,0.51624,0
0.5,0.51899,0.51585,0
0.5,0.95886,0.51591,0
0.5,0.96203,0.51624,0
0.5,0.96519,0.51673,0
0.5,0.96835,0.51748,0
0.5,0.97152,0.51819,0
0.5,0.97468,0.5187,0
0.5,0.97668,0.51899,0
0.5,0.97785,0.51921,0
0.5,0.98101,0.51988,0
0.5,0.98418,0.52065,0
0.5,0.98734,0.52152,0
0.5,0.98961,0.52215,0
0.5,0.99051,0.52245,0
0.5,0.99367,0.52332,0
0.5,0.99684,0.524,0
0.5,1,0.52451,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00198684,0.0874796,0.0428035,0.0608724,0.000860672,0.0795538,0.0323991,0.0220073,1748,0,1,1,1,1
1,0.0003,7.0966e-07,-0.0402999,6.04403e-06,0.00198684,0.272579,0.172828,0.0605279,0.00148813,0.0784064,0.0320924,0.0217213,1748,0,7,1,1,1
2,0.0006,-9.07449e-09,-0.0805151,2.41544e-05,0.00198686,0.247825,0.100673,0.104521,0.00517683,0.0787264,0.033846,0.0228268,1748,0,4,2,2,1
3,0.0009,-8.49642e-09,-0.120593,5.42661e-05,0.00198692,0.247192,0.0997125,0.105618,0.0058455,0.0856228,0.0340198,0.0230395,1748,0,4,2,2,1
4,0.0012,6.25154e-09,-0.160454,9.62706e-05,0.00198707,0.180607,0.0484524,0.100059,0.00619494,0.0850158,0.0342697,0.0231933,1748,0,2,2,2,1
5,0.0015,4.17556e-08,-0.200026,0.000150016,0.00198741,0.174068,0.0470236,0.0980795,0.00625715,0.0788682,0.0320901,0.0216768,1748,0,2,2,2,1
6,0.0018,1.10868e-07,-0.239238,0.000215304,0.00198802,0.174068,0.046676,0.0975875,0.00629965,0.0807473,0.0323886,0.021972,1748,0,2,2,2,1
7,0.0021,2.65671e-08,-0.277995,0.000291892,0.00198902,0.262403,0.0703519,0.137787,0.00823373,0.08047,0.0325842,0.0220728,1748,0,3,3,3,1
8,0.0024,6.7173e-09,-0.316231,0.000379474,0.00199059,0.458925,0.126062,0.249563,0.0118006,0.179115,0.0661993,0.0452175,1812,0,5,5,5,2
9,0.0027,2.91098e-08,-0.353907,0.000477762,0.00199284,0.29017,0.0814561,0.160786,0.0138391,0.0906908,0.0353306,0.0247462,1812,0,3,3,3,1
10,0.003,2.95139e-08,-0.390891,0.000586308,0.00199603,0.2727,0.0766802,0.143443,0.0135258,0.0924127,0.0346893,0.0241042,1812,0,3,3,3,1
11,0.0033,4.03392e-08,-0.427074,0.000704655,0.0020004,0.331807,0.0917233,0.174098,0.0142651,0.079777,0.0299415,0.0205284,1812,0,4,4,4,1
12,0.0036,4.80067e-08,-0.462396,0.000832272,0.00200623,0.365089,0.102939,0.185911,0.0162601,0.0843589,0.0332099,0.0231227,1812,0,4,4,4,1
13,0.0039,8.01413e-08,-0.496637,0.000968413,0.00201397,0.578371,0.165409,0.313477,0.0209636,0.200561,0.0717996,0.0512294,1934,0,6,6,6,2
14,0.0042,4.94156e-08,-0.529636,0.0011122,0.00202418,0.685426,0.194831,0.335871,0.0242225,0.101983,0.0356001,0.0258632,1934,0,7,7,7,1
15,0.0045,7.42464e-08,-0.560829,0.00126181,0.00203821,1.0371,0.293366,0.511084,0.0309844,0.100608,0.0359539,0.0262121,1934,0,10,10,10,1
16,0.0048,1.02258e-07,-0.586708,0.001408,0.00206449,3.51479,0.991502,1.73249,0.0523863,0.215645,0.0753201,0.0546145,2120,0,34,34,34,2
17,0.0051,7.40827e-08,-0.404958,0.00103254,0.00259281,94.8208,28.6313,42.8781,0.505911,0.418076,0.13269,0.0929398,2832,0,724,707,707,3
18,0.0054,3.79067e-11,-0.0278637,7.47922e-05,0.00351715,71.4378,22.8034,31.1998,0.795726,0.744786,0.211009,0.145271,4018,0,455,385,385,4
19,0.0057,-2.95154e-11,-0.0277313,7.88344e-05,0.00352141,0.370814,0.117417,0.203605,0.00839219,0.198821,0.0489032,0.0374308,4018,0,2,2,2,1
20,0.006,-2.47076e-11,-0.0276733,8.28264e-05,0.00352571,0.388625,0.126616,0.212154,0.00875955,0.217771,0.0518976,0.0392832,4018,0,2,2,2,1


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041555,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48076,0
0.5,0.27848,0.48076,0
0.5,0.28165,0.48076,0
0.5,0.28481,0.48076,0
0.5,0.28797,0.48076,0
0.5,0.29114,0.48076,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48075,0
0.5,0.3481,0.48075,0
0.5,0.35127,0.48075,0
0.5,0.35443,0.48075,0
0.5,0.35759,0.48075,0
0.5,0.36076,0.48075,0
0.5,0.36392,0.48075,0
0.5,0.36709,0.48075,0
0.5,0.37025,0.48075,0
0.5,0.37342,0.48075,0
0.5,0.37658,0.48075,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48074,0
0.5,0.43354,0.48074,0
0.5,0.43671,0.48074,0
0.5,0.43987,0.48074,0
0.5,0.44304,0.48074,0
0.5,0.4462,0.48074,0
0.5,0.44937,0.48074,0
0.5,0.45253,0.48074,0
0.5,0.4557,0.48074,0
0.5,0.45886,0.48074,0
0.5,0.46203,0.48074,0
0.5,0.46519,0.48074,0
0.5,0.46835,0.48073,0
0.5,0.47152,0.48073,0
0.5,0.47468,0.48072,0
0.5,0.47785,0.48071,0
0.5,0.48101,0.4807,0
0.5,0.48418,0.48069,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48067,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.48092,0
0.5,0.50098,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.4812,0
0.5,0.50633,0.48164,0
0.5,0.50949,0.48233,0
0.5,0.51266,0.48336,0
0.5,0.51456,0.48418,0
0.5,0.51582,0.48477,0
0.5,0.51899,0.48659,0
0.5,0.52012,0.48734,0
0.5,0.52215,0.48901,0
0.5,0.52375,0.49051,0
0.5,0.52532,0.49264,0
0.5,0.52603,0.49367,0
0.5,0.52733,0.49684,0
0.5,0.52772,0.5,0
0.5,0.52733,0.50316,0
0.5,0.52603,0.50633,0
0.5,0.52532,0.50736,0
0.5,0.52375,0.50949,0
0.5,0.52215,0.51099,0
0.5,0.52012,0.51266,0
0.5,0.51582,0.51523,0
0.5,0.51456,0.51582,0
0.5,0.51899,0.51341,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041532,0.51899,0
0.5,0.50316,0.5188,0
0.5,0.50098,0.51899,0
0.5,0.50633,0.51836,0
0.5,0.50949,0.51767,0
0.5,0.51266,0.51664,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51924,0
0.5,0.27848,0.51924,0
0.5,0.28165,0.51924,0
0.5,0.28481,0.51924,0
0.5,0.28797,0.51924,0
0.5,0.29114,0.51924,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51925,0
0.5,0.3481,0.51925,0
0.5,0.35127,0.51925,0
0.5,0.35443,0.51925,0
0.5,0.35759,0.51925,0
0.5,0.36076,0.51925,0
0.5,0.36392,0.51925,0
0.5,0.36709,0.51925,0
0.5,0.37025,0.51925,0
0.5,0.37342,0.51925,0
0.5,0.37658,0.51925,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51926,0
0.5,0.43354,0.51926,0
0.5,0.43671,0.51926,0
0.5,0.43987,0.51926,0
0.5,0.44304,0.51926,0
0.5,0.4462,0.51926,0
0.5,0.44937,0.51926,0
0.5,0.45253,0.51926,0
0.5,0.4557,0.51926,0
0.5,0.45886,0.51926,0
0.5,0.46203,0.51926,0
0.5,0.46519,0.51926,0
0.5,0.46835,0.51927,0
0.5,0.47152,0.51927,0
0.5,0.47468,0.51928,0
0.5,0.47785,0.51929,0
0.5,0.48101,0.5193,0
0.5,0.48418,0.51931,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51933,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.51908,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041552,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48076,0
0.5,0.27848,0.48076,0
0.5,0.28165,0.48076,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48075,0
0.5,0.3481,0.48075,0
0.5,0.35127,0.48075,0
0.5,0.35443,0.48075,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48074,0
0.5,0.43354,0.48074,0
0.5,0.43671,0.48074,0
0.5,0.43987,0.48074,0
0.5,0.44304,0.48074,0
0.5,0.4462,0.48074,0
0.5,0.44937,0.48074,0
0.5,0.45253,0.48074,0
0.5,0.4557,0.48074,0
0.5,0.45886,0.48074,0
0.5,0.46203,0.48074,0
0.5,0.46519,0.48073,0
0.5,0.46835,0.48073,0
0.5,0.47152,0.48073,0
0.5,0.47468,0.48072,0
0.5,0.47785,0.48071,0
0.5,0.48101,0.4807,0
0.5,0.48418,0.48069,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48216,0
0.5,0.51266,0.48296,0
0.5,0.51582,0.48396,0
0.5,0.5165,0.48418,0
0.5,0.51899,0.48496,0
0.5,0.52215,0.48603,0
0.5,0.52532,0.4873,0
0.5,0.52541,0.48734,0
0.5,0.52848,0.48895,0
0.5,0.5307,0.49051,0
0.5,0.53165,0.49141,0
0.5,0.53362,0.49367,0
0.5,0.53481,0.4961,0
0.5,0.53515,0.49684,0
0.5,0.53561,0.5,0
0.5,0.53515,0.50316,0
0.5,0.53481,0.50389,0
0.5,0.53362,0.50633,0
0.5,0.53165,0.50859,0
0.5,0.5307,0.50949,0
0.5,0.52848,0.51105,0
0.5,0.5254,0.51266,0
0.5,0.51899,0.51504,0
0.5,0.5165,0.51582,0
0.5,0.52215,0.51397,0
0.5,0.52532,0.5127,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041529,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51784,0
0.5,0.51266,0.51704,0
0.5,0.51582,0.51604,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51924,0
0.5,0.27848,0.51924,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51925,0
0.5,0.3481,0.51925,0
0.5,0.35127,0.51925,0
0.5,0.35443,0.51925,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51926,0
0.5,0.43354,0.51926,0
0.5,0.43671,0.51926,0
0.5,0.43987,0.51926,0
0.5,0.44304,0.51926,0
0.5,0.4462,0.51926,0
0.5,0.44937,0.51926,0
0.5,0.45253,0.51926,0
0.5,0.4557,0.51926,0
0.5,0.45886,0.51926,0
0.5,0.46203,0.51926,0
0.5,0.46519,0.51927,0
0.5,0.46835,0.51927,0
0.5,0.47152,0.51927,0
0.5,0.47468,0.51928,0
0.5,0.47785,0.51929,0
0.5,0.48101,0.5193,0
0.5,0.48418,0.51931,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041548,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48073,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48213,0
0.5,0.51266,0.48282,0
0.5,0.51582,0.48353,0
0.5,0.51899,0.4841,0
0.5,0.51956,0.48418,0
0.5,0.52215,0.48445,0
0.5,0.52532,0.48466,0
0.5,0.52848,0.48478,0
0.5,0.53165,0.48487,0
0.5,0.53481,0.48493,0
0.5,0.53797,0.48497,0
0.5,0.54114,0.485,0
0.5,0.5443,0.48502,0
0.5,0.54747,0.48505,0
0.5,0.55063,0.48507,0
0.5,0.5538,0.48508,0
0.5,0.55696,0.4851,0
0.5,0.56013,0.48512,0
0.5,0.56329,0.48514,0
0.5,0.56646,0.48515,0
0.5,0.56962,0.48517,0
0.5,0.57278,0.48519,0
0.5,0.57595,0.4852,0
0.5,0.57911,0.48522,0
0.5,0.58228,0.48523,0
0.5,0.58544,0.48524,0
0.5,0.58861,0.48525,0
0.5,0.59177,0.48525,0
0.5,0.59494,0.48524,0
0.5,0.5981,0.4852,0
0.5,0.60127,0.48514,0
0.5,0.60443,0.4851,0
0.5,0.60759,0.48508,0
0.5,0.61076,0.48511,0
0.5,0.61392,0.48517,0
0.5,0.61709,0.48523,0
0.5,0.62025,0.48529,0
0.5,0.62342,0.48534,0
0.5,0.62658,0.48539,0
0.5,0.62975,0.48543,0
0.5,0.63291,0.48546,0
0.5,0.63608,0.48549,0
0.5,0.63924,0.48552,0
0.5,0.64241,0.48555,0
0.5,0.64557,0.48557,0
0.5,0.64873,0.48559,0
0.5,0.6519,0.48562,0
0.5,0.65506,0.48564,0
0.5,0.65823,0.48567,0
0.5,0.66139,0.4857,0
0.5,0.66456,0.48573,0
0.5,0.66772,0.48575,0
0.5,0.67089,0.48578,0
0.5,0.67405,0.4858,0
0.5,0.67722,0.48582,0
0.5,0.68038,0.48583,0
0.5,0.68354,0.48585,0
0.5,0.68671,0.48587,0
0.5,0.68987,0.48592,0
0.5,0.69304,0.48602,0
0.5,0.6962,0.48619,0
0.5,0.69937,0.48652,0
0.5,0.70253,0.48706,0
0.5,0.70363,0.48734,0
0.5,0.7057,0.4879,0
0.5,0.70886,0.48921,0
0.5,0.71103,0.49051,0
0.5,0.71203,0.49131,0
0.5,0.71429,0.49367,0
0.5,0.71519,0.49538,0
0.5,0.71591,0.49684,0
0.5,0.71639,0.5,0
0.5,0.71591,0.50316,0
0.5,0.71519,0.50462,0
0.5,0.71429,0.50633,0
0.5,0.71203,0.50869,0
0.5,0.71103,0.50949,0
0.5,0.7057,0.5121,0
0.5,0.70363,0.51266,0
0.5,0.70886,0.51079,0
0.5,0.52215,0.51555,0
0.5,0.51956,0.51582,0
0.5,0.52532,0.51534,0
0.5,0.52848,0.51522,0
0.5,0.53165,0.51513,0
0.5,0.53481,0.51507,0
0.5,0.53797,0.51503,0
0.5,0.54114,0.515,0
0.5,0.5443,0.51498,0
0.5,0.54747,0.51496,0
0.5,0.55063,0.51494,0
0.5,0.5538,0.51492,0
0.5,0.55696,0.5149,0
0.5,0.56013,0.51488,0
0.5,0.56329,0.51486,0
0.5,0.56646,0.51485,0
0.5,0.56962,0.51483,0
0.5,0.57278,0.51481,0
0.5,0.57595,0.5148,0
0.5,0.57911,0.51478,0
0.5,0.58228,0.51477,0
0.5,0.58544,0.51476,0
0.5,0.58861,0.51475,0
0.5,0.59177,0.51475,0
0.5,0.59494,0.51476,0
0.5,0.5981,0.5148,0
0.5,0.60127,0.51486,0
0.5,0.60443,0.5149,0
0.5,0.60759,0.51492,0
0.5,0.61076,0.51489,0
0.5,0.61392,0.51483,0
0.5,0.61709,0.51477,0
0.5,0.62025,0.51471,0
0.5,0.62342,0.51466,0
0.5,0.62658,0.51461,0
0.5,0.62975,0.51457,0
0.5,0.63291,0.51454,0
0.5,0.63608,0.51451,0
0.5,0.63924,0.51448,0
0.5,0.64241,0.51445,0
0.5,0.64557,0.51443,0
0.5,0.64873,0.5144,0
0.5,0.6519,0.51438,0
0.5,0.65506,0.51435,0
0.5,0.65823,0.51433,0
0.5,0.66139,0.5143,0
0.5,0.66456,0.51427,0
0.5,0.66772,0.51425,0
0.5,0.67089,0.51422,0
0.5,0.67405,0.5142,0
0.5,0.67722,0.51418,0
0.5,0.68038,0.51417,0
0.5,0.68354,0.51415,0
0.5,0.68671,0.51413,0
0.5,0.68987,0.51408,0
0.5,0.69304,0.51398,0
0.5,0.6962,0.5138,0
0.5,0.69937,0.51348,0
0.5,0.70253,0.51294,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041525,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51787,0
0.5,0.51266,0.51718,0
0.5,0.51582,0.51647,0
0.5,0.51899,0.5159,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51927,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99759,0.47152,0
0.5,1,0.4712,0
0.5,0.96656,0.47468,0
0.5,0.96835,0.47398,0
0.5,0.97152,0.47322,0
0.5,0.97468,0.47291,0
0.5,0.97785,0.47284,0
0.5,0.98101,0.47273,0
0.5,0.98418,0.47259,0
0.5,0.98734,0.47241,0
0.5,0.99051,0.47219,0
0.5,0.99367,0.47192,0
0.5,0.99684,0.47161,0
0.5,0.96067,0.47785,0
0.5,0.96203,0.47702,0
0.5,0.96519,0.47522,0
0.5,0.0041545,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48073,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0.95387,0.48101,0
0.5,0.9557,0.48035,0
0.5,0.95886,0.4789,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48212,0
0.5,0.51266,0.48278,0
0.5,0.51582,0.48344,0
0.5,0.51899,0.48394,0
0.5,0.52113,0.48418,0
0.5,0.93703,0.48418,0
0.5,0.93987,0.48379,0
0.5,0.94304,0.48329,0
0.5,0.9462,0.48274,0
0.5,0.94937,0.48214,0
0.5,0.95253,0.48142,0
0.5,0.52215,0.48427,0
0.5,0.52532,0.48445,0
0.5,0.52848,0.48456,0
0.5,0.53165,0.48464,0
0.5,0.53481,0.48468,0
0.5,0.53797,0.48472,0
0.5,0.54114,0.48474,0
0.5,0.5443,0.48476,0
0.5,0.54747,0.48478,0
0.5,0.55063,0.48479,0
0.5,0.5538,0.48481,0
0.5,0.55696,0.48482,0
0.5,0.56013,0.48483,0
0.5,0.56329,0.48483,0
0.5,0.56646,0.48484,0
0.5,0.56962,0.48485,0
0.5,0.57278,0.48485,0
0.5,0.57595,0.48486,0
0.5,0.57911,0.48486,0
0.5,0.58228,0.48487,0
0.5,0.58544,0.48487,0
0.5,0.58861,0.48487,0
0.5,0.59177,0.48487,0
0.5,0.59494,0.48486,0
0.5,0.5981,0.48485,0
0.5,0.60127,0.48483,0
0.5,0.60443,0.48481,0
0.5,0.60759,0.48479,0
0.5,0.61076,0.48479,0
0.5,0.61392,0.4848,0
0.5,0.61709,0.48481,0
0.5,0.62025,0.48484,0
0.5,0.62342,0.48486,0
0.5,0.62658,0.48488,0
0.5,0.62975,0.48489,0
0.5,0.63291,0.4849,0
0.5,0.63608,0.48491,0
0.5,0.63924,0.48492,0
0.5,0.64241,0.48493,0
0.5,0.64557,0.48493,0
0.5,0.64873,0.48494,0
0.5,0.6519,0.48494,0
0.5,0.65506,0.48494,0
0.5,0.65823,0.48495,0
0.5,0.66139,0.48495,0
0.5,0.66456,0.48495,0
0.5,0.66772,0.48496,0
0.5,0.67089,0.48496,0
0.5,0.67405,0.48496,0
0.5,0.67722,0.48496,0
0.5,0.68038,0.48496,0
0.5,0.68354,0.48496,0
0.5,0.68671,0.48496,0
0.5,0.68987,0.48495,0
0.5,0.69304,0.48495,0
0.5,0.6962,0.48494,0
0.5,0.69937,0.48492,0
0.5,0.70253,0.48491,0
0.5,0.7057,0.48489,0
0.5,0.70886,0.48487,0
0.5,0.71203,0.48486,0
0.5,0.71519,0.48485,0
0.5,0.71835,0.48484,0
0.5,0.72152,0.48483,0
0.5,0.72468,0.48483,0
0.5,0.72785,0.48483,0
0.5,0.73101,0.48483,0
0.5,0.73418,0.48483,0
0.5,0.73734,0.48483,0
0.5,0.74051,0.48483,0
0.5,0.74367,0.48484,0
0.5,0.74684,0.48484,0
0.5,0.75,0.48483,0
0.5,0.75316,0.48483,0
0.5,0.75633,0.48482,0
0.5,0.75949,0.48479,0
0.5,0.76266,0.48476,0
0.5,0.76582,0.48472,0
0.5,0.76899,0.48467,0
0.5,0.77215,0.48463,0
0.5,0.77532,0.4846,0
0.5,0.77848,0.48459,0
0.5,0.78165,0.4846,0
0.5,0.78481,0.48462,0
0.5,0.78797,0.48465,0
0.5,0.79114,0.48468,0
0.5,0.7943,0.48472,0
0.5,0.79747,0.48475,0
0.5,0.80063,0.48478,0
0.5,0.8038,0.4848,0
0.5,0.80696,0.48483,0
0.5,0.81013,0.48484,0
0.5,0.81329,0.48486,0
0.5,0.81646,0.48487,0
0.5,0.81962,0.48487,0
0.5,0.82278,0.48488,0
0.5,0.82595,0.48488,0
0.5,0.82911,0.48489,0
0.5,0.83228,0.48489,0
0.5,0.83544,0.48489,0
0.5,0.83861,0.48489,0
0.5,0.84177,0.48488,0
0.5,0.84494,0.48487,0
0.5,0.8481,0.48485,0
0.5,0.85127,0.48483,0
0.5,0.85443,0.4848,0
0.5,0.85759,0.48477,0
0.5,0.86076,0.48475,0
0.5,0.86392,0.48475,0
0.5,0.86709,0.48476,0
0.5,0.87025,0.48478,0
0.5,0.87342,0.48481,0
0.5,0.87658,0.48483,0
0.5,0.87975,0.48485,0
0.5,0.88291,0.48486,0
0.5,0.88608,0.48487,0
0.5,0.88924,0.48487,0
0.5,0.89241,0.48488,0
0.5,0.89557,0.48488,0
0.5,0.89873,0.48488,0
0.5,0.9019,0.48487,0
0.5,0.90506,0.48487,0
0.5,0.90823,0.48487,0
0.5,0.91139,0.48486,0
0.5,0.91456,0.48485,0
0.5,0.91772,0.48484,0
0.5,0.92089,0.48482,0
0.5,0.92405,0.48479,0
0.5,0.92722,0.48474,0
0.5,0.93038,0.48464,0
0.5,0.93354,0.48448,0
0.5,0.93671,0.48421,0
0.5,0.52215,0.51573,0
0.5,0.52113,0.51582,0
0.5,0.52532,0.51555,0
0.5,0.52848,0.51544,0
0.5,0.53165,0.51536,0
0.5,0.53481,0.51532,0
0.5,0.53797,0.51528,0
0.5,0.54114,0.51526,0
0.5,0.5443,0.51524,0
0.5,0.54747,0.51522,0
0.5,0.55063,0.51521,0
0.5,0.5538,0.5152,0
0.5,0.55696,0.51518,0
0.5,0.56013,0.51518,0
0.5,0.56329,0.51517,0
0.5,0.56646,0.51516,0
0.5,0.56962,0.51515,0
0.5,0.57278,0.51515,0
0.5,0.57595,0.51514,0
0.5,0.57911,0.51514,0
0.5,0.58228,0.51513,0
0.5,0.58544,0.51513,0
0.5,0.58861,0.51513,0
0.5,0.59177,0.51513,0
0.5,0.59494,0.51514,0
0.5,0.5981,0.51515,0
0.5,0.60127,0.51517,0
0.5,0.60443,0.51519,0
0.5,0.60759,0.51521,0
0.5,0.61076,0.51521,0
0.5,0.61392,0.5152,0
0.5,0.61709,0.51518,0
0.5,0.62025,0.51516,0
0.5,0.62342,0.51514,0
0.5,0.62658,0.51512,0
0.5,0.62975,0.51511,0
0.5,0.63291,0.5151,0
0.5,0.63608,0.51509,0
0.5,0.63924,0.51508,0
0.5,0.64241,0.51507,0
0.5,0.64557,0.51507,0
0.5,0.64873,0.51506,0
0.5,0.6519,0.51506,0
0.5,0.65506,0.51506,0
0.5,0.65823,0.51505,0
0.5,0.66139,0.51505,0
0.5,0.66456,0.51505,0
0.5,0.66772,0.51504,0
0.5,0.67089,0.51504,0
0.5,0.67405,0.51504,0
0.5,0.67722,0.51504,0
0.5,0.68038,0.51504,0
0.5,0.68354,0.51504,0
0.5,0.68671,0.51504,0
0.5,0.68987,0.51505,0
0.5,0.69304,0.51505,0
0.5,0.6962,0.51506,0
0.5,0.69937,0.51508,0
0.5,0.70253,0.51509,0
0.5,0.7057,0.51511,0
0.5,0.70886,0.51513,0
0.5,0.71203,0.51514,0
0.5,0.71519,0.51515,0
0.5,0.71835,0.51516,0
0.5,0.72152,0.51517,0
0.5,0.72468,0.51517,0
0.5,0.72785,0.51517,0
0.5,0.73101,0.51517,0
0.5,0.73418,0.51517,0
0.5,0.73734,0.51517,0
0.5,0.74051,0.51517,0
0.5,0.74367,0.51516,0
0.5,0.74684,0.51516,0
0.5,0.75,0.51517,0
0.5,0.75316,0.51517,0
0.5,0.75633,0.51518,0
0.5,0.75949,0.51521,0
0.5,0.76266,0.51524,0
0.5,0.76582,0.51528,0
0.5,0.76899,0.51533,0
0.5,0.77215,0.51537,0
0.5,0.77532,0.5154,0
0.5,0.77848,0.51541,0
0.5,0.78165,0.5154,0
0.5,0.78481,0.51538,0
0.5,0.78797,0.51535,0
0.5,0.79114,0.51532,0
0.5,0.7943,0.51528,0
0.5,0.79747,0.51525,0
0.5,0.80063,0.51522,0
0.5,0.8038,0.5152,0
0.5,0.80696,0.51517,0
0.5,0.81013,0.51516,0
0.5,0.81329,0.51514,0
0.5,0.81646,0.51513,0
0.5,0.81962,0.51513,0
0.5,0.82278,0.51512,0
0.5,0.82595,0.51512,0
0.5,0.82911,0.51511,0
0.5,0.83228,0.51511,0
0.5,0.83544,0.51511,0
0.5,0.83861,0.51511,0
0.5,0.84177,0.51512,0
0.5,0.84494,0.51513,0
0.5,0.8481,0.51515,0
0.5,0.85127,0.51517,0
0.5,0.85443,0.5152,0
0.5,0.85759,0.51523,0
0.5,0.86076,0.51525,0
0.5,0.86392,0.51525,0
0.5,0.86709,0.51524,0
0.5,0.87025,0.51522,0
0.5,0.87342,0.51519,0
0.5,0.87658,0.51517,0
0.5,0.87975,0.51515,0
0.5,0.88291,0.51514,0
0.5,0.88608,0.51513,0
0.5,0.88924,0.51513,0
0.5,0.89241,0.51512,0
0.5,0.89557,0.51512,0
0.5,0.89873,0.51512,0
0.5,0.9019,0.51513,0
0.5,0.90506,0.51513,0
0.5,0.90823,0.51513,0
0.5,0.91139,0.51514,0
0.5,0.91456,0.51515,0
0.5,0.91772,0.51516,0
0.5,0.92089,0.51518,0
0.5,0.92405,0.51521,0
0.5,0.92722,0.51526,0
0.5,0.93038,0.51536,0
0.5,0.93354,0.51552,0
0.5,0.93671,0.51579,0
0.5,0.93702,0.51582,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041522,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51788,0
0.5,0.51266,0.51722,0
0.5,0.51582,0.51656,0
0.5,0.51899,0.51606,0
0.5,0.93987,0.51621,0
0.5,0.94304,0.51671,0
0.5,0.9462,0.51726,0
0.5,0.94937,0.51786,0
0.5,0.95253,0.51858,0
0.5,0.95387,0.51899,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51927,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0
0.5,0.9557,0.51965,0
0.5,0.95886,0.5211,0
0.5,0.96067,0.52215,0
0.5,0.96203,0.52298,0
0.5,0.96519,0.52478,0
0.5,0.96656,0.52532,0
0.5,0.96835,0.52602,0
0.5,0.97152,0.52678,0
0.5,0.97468,0.52709,0
0.5,0.97785,0.52716,0
0.5,0.98101,0.52727,0
0.5,0.98418,0.52741,0
0.5,0.98734,0.52759,0
0.5,0.99051,0.52781,0
0.5,0.99367,0.52808,0
0.5,0.99684,0.52839,0
0.5,0.99759,0.52848,0
0.5,1,0.5288,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99759,0.47152,0
0.5,1,0.4712,0
0.5,0.96656,0.47468,0
0.5,0.96835,0.47398,0
0.5,0.97152,0.47322,0
0.5,0.97468,0.47291,0
0.5,0.97785,0.47284,0
0.5,0.98101,0.47273,0
0.5,0.98418,0.47259,0
0.5,0.98734,0.47241,0
0.5,0.99051,0.47219,0
0.5,0.99367,0.47192,0
0.5,0.99684,0.47161,0
0.5,0.96067,0.47785,0
0.5,0.96203,0.47702,0
0.5,0.96519,0.47522,0
0.5,0.0041545,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48073,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0.95387,0.48101,0
0.5,0.9557,0.48035,0
0.5,0.95886,0.4789,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48212,0
0.5,0.51266,0.48276,0
0.5,0.51582,0.4834,0
0.5,0.51899,0.48388,0
0.5,0.52174,0.48418,0
0.5,0.93672,0.48418,0
0.5,0.93987,0.48377,0
0.5,0.94304,0.48328,0
0.5,0.9462,0.48274,0
0.5,0.94937,0.48214,0
0.5,0.95253,0.48142,0
0.5,0.52215,0.48421,0
0.5,0.52532,0.48439,0
0.5,0.52848,0.4845,0
0.5,0.53165,0.48457,0
0.5,0.53481,0.48461,0
0.5,0.53797,0.48465,0
0.5,0.54114,0.48467,0
0.5,0.5443,0.48469,0
0.5,0.54747,0.4847,0
0.5,0.55063,0.48471,0
0.5,0.5538,0.48472,0
0.5,0.55696,0.48472,0
0.5,0.56013,0.48473,0
0.5,0.56329,0.48474,0
0.5,0.56646,0.48474,0
0.5,0.56962,0.48475,0
0.5,0.57278,0.48475,0
0.5,0.57595,0.48476,0
0.5,0.57911,0.48476,0
0.5,0.58228,0.48477,0
0.5,0.58544,0.48477,0
0.5,0.58861,0.48477,0
0.5,0.59177,0.48477,0
0.5,0.59494,0.48477,0
0.5,0.5981,0.48476,0
0.5,0.60127,0.48475,0
0.5,0.60443,0.48473,0
0.5,0.60759,0.48472,0
0.5,0.61076,0.48471,0
0.5,0.61392,0.48472,0
0.5,0.61709,0.48473,0
0.5,0.62025,0.48475,0
0.5,0.62342,0.48477,0
0.5,0.62658,0.48478,0
0.5,0.62975,0.4848,0
0.5,0.63291,0.48481,0
0.5,0.63608,0.48481,0
0.5,0.63924,0.48482,0
0.5,0.64241,0.48483,0
0.5,0.64557,0.48483,0
0.5,0.64873,0.48484,0
0.5,0.6519,0.48484,0
0.5,0.65506,0.48484,0
0.5,0.65823,0.48485,0
0.5,0.66139,0.48485,0
0.5,0.66456,0.48485,0
0.5,0.66772,0.48486,0
0.5,0.67089,0.48486,0
0.5,0.67405,0.48486,0
0.5,0.67722,0.48486,0
0.5,0.68038,0.48486,0
0.5,0.68354,0.48486,0
0.5,0.68671,0.48486,0
0.5,0.68987,0.48485,0
0.5,0.69304,0.48485,0
0.5,0.6962,0.48484,0
0.5,0.69937,0.48483,0
0.5,0.70253,0.48481,0
0.5,0.7057,0.4848,0
0.5,0.70886,0.48479,0
0.5,0.71203,0.48477,0
0.5,0.71519,0.48476,0
0.5,0.71835,0.48476,0
0.5,0.72152,0.48475,0
0.5,0.72468,0.48474,0
0.5,0.72785,0.48474,0
0.5,0.73101,0.48474,0
0.5,0.73418,0.48474,0
0.5,0.73734,0.48474,0
0.5,0.74051,0.48474,0
0.5,0.74367,0.48474,0
0.5,0.74684,0.48474,0
0.5,0.75,0.48474,0
0.5,0.75316,0.48473,0
0.5,0.75633,0.48472,0
0.5,0.75949,0.48471,0
0.5,0.76266,0.48468,0
0.5,0.76582,0.48464,0
0.5,0.76899,0.4846,0
0.5,0.77215,0.48456,0
0.5,0.77532,0.48453,0
0.5,0.77848,0.48452,0
0.5,0.78165,0.48453,0
0.5,0.78481,0.48454,0
0.5,0.78797,0.48457,0
0.5,0.79114,0.48459,0
0.5,0.7943,0.48462,0
0.5,0.79747,0.48465,0
0.5,0.80063,0.48468,0
0.5,0.8038,0.4847,0
0.5,0.80696,0.48473,0
0.5,0.81013,0.48474,0
0.5,0.81329,0.48476,0
0.5,0.81646,0.48477,0
0.5,0.81962,0.48477,0
0.5,0.82278,0.48478,0
0.5,0.82595,0.48478,0
0.5,0.82911,0.48479,0
0.5,0.83228,0.48479,0
0.5,0.83544,0.48479,0
0.5,0.83861,0.48479,0
0.5,0.84177,0.48478,0
0.5,0.84494,0.48478,0
0.5,0.8481,0.48476,0
0.5,0.85127,0.48474,0
0.5,0.85443,0.48471,0
0.5,0.85759,0.48469,0
0.5,0.86076,0.48467,0
0.5,0.86392,0.48467,0
0.5,0.86709,0.48468,0
0.5,0.87025,0.4847,0
0.5,0.87342,0.48472,0
0.5,0.87658,0.48474,0
0.5,0.87975,0.48475,0
0.5,0.88291,0.48476,0
0.5,0.88608,0.48477,0
0.5,0.88924,0.48477,0
0.5,0.89241,0.48477,0
0.5,0.89557,0.48478,0
0.5,0.89873,0.48478,0
0.5,0.9019,0.48477,0
0.5,0.90506,0.48477,0
0.5,0.90823,0.48477,0
0.5,0.91139,0.48476,0
0.5,0.91456,0.48475,0
0.5,0.91772,0.48474,0
0.5,0.92089,0.48473,0
0.5,0.92405,0.4847,0
0.5,0.92722,0.48465,0
0.5,0.93038,0.48456,0
0.5,0.93354,0.48442,0
0.5,0.93671,0.48418,0
0.5,0.52215,0.51579,0
0.5,0.52174,0.51582,0
0.5,0.52532,0.51561,0
0.5,0.52848,0.5155,0
0.5,0.53165,0.51543,0
0.5,0.53481,0.51539,0
0.5,0.53797,0.51535,0
0.5,0.54114,0.51533,0
0.5,0.5443,0.51531,0
0.5,0.54747,0.5153,0
0.5,0.55063,0.51529,0
0.5,0.5538,0.51528,0
0.5,0.55696,0.51528,0
0.5,0.56013,0.51527,0
0.5,0.56329,0.51526,0
0.5,0.56646,0.51526,0
0.5,0.56962,0.51525,0
0.5,0.57278,0.51525,0
0.5,0.57595,0.51524,0
0.5,0.57911,0.51524,0
0.5,0.58228,0.51523,0
0.5,0.58544,0.51523,0
0.5,0.58861,0.51523,0
0.5,0.59177,0.51523,0
0.5,0.59494,0.51523,0
0.5,0.5981,0.51524,0
0.5,0.60127,0.51525,0
0.5,0.60443,0.51527,0
0.5,0.60759,0.51528,0
0.5,0.61076,0.51529,0
0.5,0.61392,0.51528,0
0.5,0.61709,0.51527,0
0.5,0.62025,0.51525,0
0.5,0.62342,0.51523,0
0.5,0.62658,0.51522,0
0.5,0.62975,0.5152,0
0.5,0.63291,0.51519,0
0.5,0.63608,0.51519,0
0.5,0.63924,0.51518,0
0.5,0.64241,0.51517,0
0.5,0.64557,0.51517,0
0.5,0.64873,0.51516,0
0.5,0.6519,0.51516,0
0.5,0.65506,0.51516,0
0.5,0.65823,0.51515,0
0.5,0.66139,0.51515,0
0.5,0.66456,0.51515,0
0.5,0.66772,0.51514,0
0.5,0.67089,0.51514,0
0.5,0.67405,0.51514,0
0.5,0.67722,0.51514,0
0.5,0.68038,0.51514,0
0.5,0.68354,0.51514,0
0.5,0.68671,0.51514,0
0.5,0.68987,0.51515,0
0.5,0.69304,0.51515,0
0.5,0.6962,0.51516,0
0.5,0.69937,0.51517,0
0.5,0.70253,0.51518,0
0.5,0.7057,0.5152,0
0.5,0.70886,0.51521,0
0.5,0.71203,0.51523,0
0.5,0.71519,0.51524,0
0.5,0.71835,0.51524,0
0.5,0.72152,0.51525,0
0.5,0.72468,0.51526,0
0.5,0.72785,0.51526,0
0.5,0.73101,0.51526,0
0.5,0.73418,0.51526,0
0.5,0.73734,0.51526,0
0.5,0.74051,0.51526,0
0.5,0.74367,0.51526,0
0.5,0.74684,0.51526,0
0.5,0.75,0.51526,0
0.5,0.75316,0.51527,0
0.5,0.75633,0.51528,0
0.5,0.75949,0.51529,0
0.5,0.76266,0.51532,0
0.5,0.76582,0.51536,0
0.5,0.76899,0.5154,0
0.5,0.77215,0.51544,0
0.5,0.77532,0.51547,0
0.5,0.77848,0.51548,0
0.5,0.78165,0.51547,0
0.5,0.78481,0.51546,0
0.5,0.78797,0.51543,0
0.5,0.79114,0.51541,0
0.5,0.7943,0.51538,0
0.5,0.79747,0.51535,0
0.5,0.80063,0.51532,0
0.5,0.8038,0.5153,0
0.5,0.80696,0.51527,0
0.5,0.81013,0.51526,0
0.5,0.81329,0.51524,0
0.5,0.81646,0.51523,0
0.5,0.81962,0.51523,0
0.5,0.82278,0.51522,0
0.5,0.82595,0.51522,0
0.5,0.82911,0.51521,0
0.5,0.83228,0.51521,0
0.5,0.83544,0.51521,0
0.5,0.83861,0.51521,0
0.5,0.84177,0.51522,0
0.5,0.84494,0.51522,0
0.5,0.8481,0.51524,0
0.5,0.85127,0.51526,0
0.5,0.85443,0.51529,0
0.5,0.85759,0.51531,0
0.5,0.86076,0.51533,0
0.5,0.86392,0.51533,0
0.5,0.86709,0.51532,0
0.5,0.87025,0.5153,0
0.5,0.87342,0.51528,0
0.5,0.87658,0.51526,0
0.5,0.87975,0.51525,0
0.5,0.88291,0.51524,0
0.5,0.88608,0.51523,0
0.5,0.88924,0.51523,0
0.5,0.89241,0.51523,0
0.5,0.89557,0.51522,0
0.5,0.89873,0.51523,0
0.5,0.9019,0.51523,0
0.5,0.90506,0.51523,0
0.5,0.90823,0.51523,0
0.5,0.91139,0.51524,0
0.5,0.91456,0.51525,0
0.5,0.91772,0.51526,0
0.5,0.92089,0.51527,0
0.5,0.92405,0.5153,0
0.5,0.92722,0.51535,0
0.5,0.93038,0.51544,0
0.5,0.93354,0.51558,0
0.5,0.93671,0.51582,0
0.5,0.93672,0.51582,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041522,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51788,0
0.5,0.51266,0.51724,0
0.5,0.51582,0.5166,0
0.5,0.51899,0.51612,0
0.5,0.93987,0.51623,0
0.5,0.94304,0.51672,0
0.5,0.9462,0.51726,0
0.5,0.94937,0.51786,0
0.5,0.95253,0.51858,0
0.5,0.95387,0.51899,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51927,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0
0.5,0.9557,0.51965,0
0.5,0.95886,0.5211,0
0.5,0.96067,0.52215,0
0.5,0.96203,0.52298,0
0.5,0.96519,0.52478,0
0.5,0.96656,0.52532,0
0.5,0.96835,0.52602,0
0.5,0.97152,0.52678,0
0.5,0.97468,0.52709,0
0.5,0.97785,0.52716,0
0.5,0.98101,0.52727,0
0.5,0.98418,0.52741,0
0.5,0.98734,0.52759,0
0.5,0.99051,0.52781,0
0.5,0.99367,0.52808,0
0.5,0.99684,0.52839,0
0.5,0.99759,0.52848,0
0.5,1,0.5288,0


==> Data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99759,0.47152,0
0.5,1,0.4712,0
0.5,0.96656,0.47468,0
0.5,0.96835,0.47398,0
0.5,0.97152,0.47322,0
0.5,0.97468,0.47291,0
0.5,0.97785,0.47284,0
0.5,0.98101,0.47273,0
0.5,0.98418,0.47259,0
0.5,0.98734,0.47241,0
0.5,0.99051,0.47219,0
0.5,0.99367,0.47192,0
0.5,0.99684,0.47161,0
0.5,0.96067,0.47785,0
0.5,0.96203,0.47702,0
0.5,0.96519,0.47522,0
0.5,0.0041544,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48073,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0.95387,0.48101,0
0.5,0.9557,0.48035,0
0.5,0.95886,0.4789,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48211,0
0.5,0.51266,0.48275,0
0.5,0.51582,0.48336,0
0.5,0.51899,0.48383,0
0.5,0.52215,0.48415,0
0.5,0.52256,0.48418,0
0.5,0.93612,0.48418,0
0.5,0.93671,0.48413,0
0.5,0.93987,0.48374,0
0.5,0.94304,0.48327,0
0.5,0.9462,0.48273,0
0.5,0.94937,0.48214,0
0.5,0.95253,0.48142,0
0.5,0.52532,0.48432,0
0.5,0.52848,0.48443,0
0.5,0.53165,0.48449,0
0.5,0.53481,0.48453,0
0.5,0.53797,0.48456,0
0.5,0.54114,0.48458,0
0.5,0.5443,0.48459,0
0.5,0.54747,0.4846,0
0.5,0.55063,0.48461,0
0.5,0.5538,0.48462,0
0.5,0.55696,0.48462,0
0.5,0.56013,0.48463,0
0.5,0.56329,0.48464,0
0.5,0.56646,0.48464,0
0.5,0.56962,0.48465,0
0.5,0.57278,0.48465,0
0.5,0.57595,0.48466,0
0.5,0.57911,0.48466,0
0.5,0.58228,0.48467,0
0.5,0.58544,0.48467,0
0.5,0.58861,0.48467,0
0.5,0.59177,0.48467,0
0.5,0.59494,0.48467,0
0.5,0.5981,0.48467,0
0.5,0.60127,0.48466,0
0.5,0.60443,0.48464,0
0.5,0.60759,0.48463,0
0.5,0.61076,0.48463,0
0.5,0.61392,0.48464,0
0.5,0.61709,0.48465,0
0.5,0.62025,0.48466,0
0.5,0.62342,0.48467,0
0.5,0.62658,0.48469,0
0.5,0.62975,0.4847,0
0.5,0.63291,0.48471,0
0.5,0.63608,0.48471,0
0.5,0.63924,0.48472,0
0.5,0.64241,0.48473,0
0.5,0.64557,0.48473,0
0.5,0.64873,0.48474,0
0.5,0.6519,0.48474,0
0.5,0.65506,0.48474,0
0.5,0.65823,0.48475,0
0.5,0.66139,0.48475,0
0.5,0.66456,0.48475,0
0.5,0.66772,0.48476,0
0.5,0.67089,0.48476,0
0.5,0.67405,0.48476,0
0.5,0.67722,0.48476,0
0.5,0.68038,0.48476,0
0.5,0.68354,0.48476,0
0.5,0.68671,0.48476,0
0.5,0.68987,0.48475,0
0.5,0.69304,0.48475,0
0.5,0.6962,0.48474,0
0.5,0.69937,0.48473,0
0.5,0.70253,0.48472,0
0.5,0.7057,0.4847,0
0.5,0.70886,0.48469,0
0.5,0.71203,0.48467,0
0.5,0.71519,0.48466,0
0.5,0.71835,0.48466,0
0.5,0.72152,0.48465,0
0.5,0.72468,0.48464,0
0.5,0.72785,0.48464,0
0.5,0.73101,0.48464,0
0.5,0.73418,0.48464,0
0.5,0.73734,0.48464,0
0.5,0.74051,0.48464,0
0.5,0.74367,0.48464,0
0.5,0.74684,0.48464,0
0.5,0.75,0.48464,0
0.5,0.75316,0.48464,0
0.5,0.75633,0.48463,0
0.5,0.75949,0.48461,0
0.5,0.76266,0.48459,0
0.5,0.76582,0.48456,0
0.5,0.76899,0.48452,0
0.5,0.77215,0.48448,0
0.5,0.77532,0.48446,0
0.5,0.77848,0.48444,0
0.5,0.78165,0.48445,0
0.5,0.78481,0.48446,0
0.5,0.78797,0.48448,0
0.5,0.79114,0.4845,0
0.5,0.7943,0.48453,0
0.5,0.79747,0.48456,0
0.5,0.80063,0.48458,0
0.5,0.8038,0.48461,0
0.5,0.80696,0.48463,0
0.5,0.81013,0.48464,0
0.5,0.81329,0.48466,0
0.5,0.81646,0.48467,0
0.5,0.81962,0.48467,0
0.5,0.82278,0.48468,0
0.5,0.82595,0.48468,0
0.5,0.82911,0.48469,0
0.5,0.83228,0.48469,0
0.5,0.83544,0.48469,0
0.5,0.83861,0.48469,0
0.5,0.84177,0.48469,0
0.5,0.84494,0.48468,0
0.5,0.8481,0.48467,0
0.5,0.85127,0.48465,0
0.5,0.85443,0.48463,0
0.5,0.85759,0.48461,0
0.5,0.86076,0.48459,0
0.5,0.86392,0.48459,0
0.5,0.86709,0.4846,0
0.5,0.87025,0.48461,0
0.5,0.87342,0.48463,0
0.5,0.87658,0.48464,0
0.5,0.87975,0.48465,0
0.5,0.88291,0.48466,0
0.5,0.88608,0.48467,0
0.5,0.88924,0.48467,0
0.5,0.89241,0.48468,0
0.5,0.89557,0.48468,0
0.5,0.89873,0.48468,0
0.5,0.9019,0.48467,0
0.5,0.90506,0.48467,0
0.5,0.90823,0.48467,0
0.5,0.91139,0.48466,0
0.5,0.91456,0.48465,0
0.5,0.91772,0.48464,0
0.5,0.92089,0.48463,0
0.5,0.92405,0.4846,0
0.5,0.92722,0.48456,0
0.5,0.93038,0.48449,0
0.5,0.93354,0.48436,0
0.5,0.52532,0.51568,0
0.5,0.52256,0.51582,0
0.5,0.52848,0.51557,0
0.5,0.53165,0.51551,0
0.5,0.53481,0.51547,0
0.5,0.53797,0.51544,0
0.5,0.54114,0.51542,0
0.5,0.5443,0.51541,0
0.5,0.54747,0.5154,0
0.5,0.55063,0.51539,0
0.5,0.5538,0.51538,0
0.5,0.55696,0.51538,0
0.5,0.56013,0.51537,0
0.5,0.56329,0.51536,0
0.5,0.56646,0.51536,0
0.5,0.56962,0.51535,0
0.5,0.57278,0.51535,0
0.5,0.57595,0.51534,0
0.5,0.57911,0.51534,0
0.5,0.58228,0.51533,0
0.5,0.58544,0.51533,0
0.5,0.58861,0.51533,0
0.5,0.59177,0.51533,0
0.5,0.59494,0.51533,0
0.5,0.5981,0.51533,0
0.5,0.60127,0.51534,0
0.5,0.60443,0.51536,0
0.5,0.60759,0.51537,0
0.5,0.61076,0.51537,0
0.5,0.61392,0.51536,0
0.5,0.61709,0.51535,0
0.5,0.62025,0.51534,0
0.5,0.62342,0.51533,0
0.5,0.62658,0.51531,0
0.5,0.62975,0.5153,0
0.5,0.63291,0.51529,0
0.5,0.63608,0.51528,0
0.5,0.63924,0.51528,0
0.5,0.64241,0.51527,0
0.5,0.64557,0.51527,0
0.5,0.64873,0.51526,0
0.5,0.6519,0.51526,0
0.5,0.65506,0.51526,0
0.5,0.65823,0.51525,0
0.5,0.66139,0.51525,0
0.5,0.66456,0.51525,0
0.5,0.66772,0.51524,0
0.5,0.67089,0.51524,0
0.5,0.67405,0.51524,0
0.5,0.67722,0.51524,0
0.5,0.68038,0.51524,0
0.5,0.68354,0.51524,0
0.5,0.68671,0.51524,0
0.5,0.68987,0.51524,0
0.5,0.69304,0.51525,0
0.5,0.6962,0.51526,0
0.5,0.69937,0.51527,0
0.5,0.70253,0.51528,0
0.5,0.7057,0.5153,0
0.5,0.70886,0.51531,0
0.5,0.71203,0.51532,0
0.5,0.71519,0.51534,0
0.5,0.71835,0.51534,0
0.5,0.72152,0.51535,0
0.5,0.72468,0.51536,0
0.5,0.72785,0.51536,0
0.5,0.73101,0.51536,0
0.5,0.73418,0.51536,0
0.5,0.73734,0.51536,0
0.5,0.74051,0.51536,0
0.5,0.74367,0.51536,0
0.5,0.74684,0.51536,0
0.5,0.75,0.51536,0
0.5,0.75316,0.51536,0
0.5,0.75633,0.51537,0
0.5,0.75949,0.51539,0
0.5,0.76266,0.51541,0
0.5,0.76582,0.51544,0
0.5,0.76899,0.51548,0
0.5,0.77215,0.51552,0
0.5,0.77532,0.51554,0
0.5,0.77848,0.51556,0
0.5,0.78165,0.51555,0
0.5,0.78481,0.51554,0
0.5,0.78797,0.51552,0
0.5,0.79114,0.5155,0
0.5,0.7943,0.51547,0
0.5,0.79747,0.51544,0
0.5,0.80063,0.51542,0
0.5,0.8038,0.51539,0
0.5,0.80696,0.51537,0
0.5,0.81013,0.51536,0
0.5,0.81329,0.51534,0
0.5,0.81646,0.51533,0
0.5,0.81962,0.51533,0
0.5,0.82278,0.51532,0
0.5,0.82595,0.51532,0
0.5,0.82911,0.51531,0
0.5,0.83228,0.51531,0
0.5,0.83544,0.51531,0
0.5,0.83861,0.51531,0
0.5,0.84177,0.51531,0
0.5,0.84494,0.51532,0
0.5,0.8481,0.51533,0
0.5,0.85127,0.51535,0
0.5,0.85443,0.51537,0
0.5,0.85759,0.51539,0
0.5,0.86076,0.51541,0
0.5,0.86392,0.51541,0
0.5,0.86709,0.5154,0
0.5,0.87025,0.51539,0
0.5,0.87342,0.51537,0
0.5,0.87658,0.51536,0
0.5,0.87975,0.51534,0
0.5,0.88291,0.51534,0
0.5,0.88608,0.51533,0
0.5,0.88924,0.51533,0
0.5,0.89241,0.51532,0
0.5,0.89557,0.51532,0
0.5,0.89873,0.51532,0
0.5,0.9019,0.51533,0
0.5,0.90506,0.51533,0
0.5,0.90823,0.51533,0
0.5,0.91139,0.51534,0
0.5,0.91456,0.51535,0
0.5,0.91772,0.51536,0
0.5,0.92089,0.51537,0
0.5,0.92405,0.5154,0
0.5,0.92722,0.51544,0
0.5,0.93038,0.51551,0
0.5,0.93354,0.51564,0
0.5,0.93611,0.51582,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041521,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51789,0
0.5,0.51266,0.51725,0
0.5,0.51582,0.51664,0
0.5,0.51899,0.51617,0
0.5,0.52215,0.51585,0
0.5,0.93671,0.51587,0
0.5,0.93987,0.51626,0
0.5,0.94304,0.51673,0
0.5,0.9462,0.51727,0
0.5,0.94937,0.51786,0
0.5,0.95253,0.51858,0
0.5,0.95387,0.51899,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51927,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0
0.5,0.9557,0.51965,0
0.5,0.95886,0.5211,0
0.5,0.96067,0.52215,0
0.5,0.96203,0.52298,0
0.5,0.96519,0.52478,0
0.5,0.96656,0.52532,0
0.5,0.96835,0.52602,0
0.5,0.97152,0.52678,0
0.5,0.97468,0.52709,0
0.5,0.97785,0.52716,0
0.5,0.98101,0.52727,0
0.5,0.98418,0.52741,0
0.5,0.98734,0.52759,0
0.5,0.99051,0.52781,0
0.5,0.99367,0.52808,0
0.5,0.99684,0.52839,0
0.5,0.99759,0.52848,0
0.5,1,0.5288,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258548,0.00265427,0.000775627,0.00141164,0.961379,0.632063,0.491636,0.102108,0.329163,0.0810967,0.0596897,3432,0,12,6,6,2
1,0.0063,-0.271325,0.00280477,0.000854661,0.00141207,0.650467,0.213012,0.347552,0.0695201,0.325502,0.0690455,0.0572447,3509,0,5,5,5,2
2,0.0066,-0.28411,0.00295256,0.00093755,0.0014125,0.398694,0.128368,0.20944,0.0562721,0.175113,0.0367311,0.0306985,3509,0,3,3,3,1
3,0.0069,-0.296849,0.00310405,0.00102411,0.00141308,0.426313,0.131004,0.212492,0.0707533,0.186728,0.0419476,0.0352722,3509,0,3,3,3,1
4,0.0072,-0.309493,0.00326109,0.00111416,0.00141398,0.611238,0.1912,0.290442,0.0934787,0.187044,0.0425121,0.0354048,3509,0,4,4,4,1
5,0.0075,-0.322048,0.00342605,0.00120765,0.00141522,0.62383,0.199059,0.293724,0.105368,0.169662,0.0372557,0.0307269,3509,0,4,4,4,1
6,0.0078,-0.334501,0.00360359,0.00130453,0.00141682,0.745801,0.232825,0.349979,0.115771,0.167726,0.0375081,0.0306893,3509,0,5,5,5,1
7,0.0081,-0.346822,0.00379767,0.00140459,0.00141897,0.725687,0.224488,0.340608,0.122051,0.171456,0.0367716,0.0309266,3509,0,5,5,5,1
8,0.0084,-0.358975,0.00401187,0.00150765,0.00142178,0.849793,0.264227,0.399326,0.139483,0.187528,0.0376596,0.0313746,3509,0,6,6,6,1
9,0.0087,-0.370905,0.00425339,0.00161338,0.00142552,1.03073,0.325702,0.484703,0.164442,0.183802,0.0419456,0.0350561,3509,0,7,7,7,1
10,0.009,-0.382539,0.00453686,0.00172136,0.00143057,1.36129,0.422188,0.613307,0.203362,0.17004,0.0373268,0.0316362,3509,0,9,9,9,1
11,0.0093,-0.393265,0.00498337,0.00182861,0.00143971,2.20456,0.694306,1.00312,0.270705,0.184844,0.0417039,0.0347218,3542,0.0045,15,15,15,1
12,0.0096,-0.327043,0.0546388,0.00156974,0.00180045,84.1871,29.6669,34.7204,3.22456,0.690694,0.143492,0.120951,4124,0,499,454,454,3
13,0.0099,-0.311086,0.072228,0.00153981,0.00192536,45.4407,15.2757,19.2031,1.5213,0.516911,0.103497,0.0866913,4321,0,229,221,221,2
14,0.0102,-0.298029,0.0877961,0.00151988,0.00203607,44.7613,15.0256,19.0186,1.49488,0.510409,0.108131,0.0903391,4556,0,210,204,204,2
15,0.0105,-0.288181,0.101413,0.00151288,0.00213072,41.6794,13.7948,18.3571,1.16831,0.499686,0.110716,0.0913597,4755,0,210,204,204,2
16,0.0108,-0.282593,0.112529,0.00152593,0.00220301,29.5197,9.9672,13.0633,0.888596,0.244763,0.0565957,0.0462026,4755,0,138,135,135,1
17,0.0111,-0.27586,0.124386,0.00153095,0.0022814,40.7699,13.6557,17.8543,1.19688,0.553095,0.117727,0.0963313,4976,0,181,178,178,2
18,0.0114,-0.273236,0.133829,0.00155737,0.00233711,24.639,8.31724,10.6051,0.826058,0.262658,0.0608735,0.049109,4976,0,106,103,103,1
19,0.0117,-0.267864,0.14512,0.00156693,0.00240841,37.9779,12.8119,16.5279,1.21353,0.561292,0.118013,0.0958502,5197,0,163,160,160,2
20,0.012,-0.266213,0.154155,0.0015972,0.00245824,26.233,9.20622,11.6478,0.756615,0.260188,0.057044,0.048044,5197,0,115,112,112,1


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48818,0.48101,0
0.5,0.49051,0.48037,0
0.5,0.49367,0.47951,0
0.5,0.49684,0.47874,0
0.5,0.5,0.47817,0
0.5,0.50316,0.4779,0
0.5,0.50633,0.47803,0
0.5,0.50949,0.47868,0
0.5,0.51266,0.48,0
0.5,0.51422,0.48101,0
0.5,0.46879,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48199,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48233,0
0.5,0.5175,0.48418,0
0.5,0,0.48654,0
0.5,0.0031646,0.48608,0
0.5,0.0063291,0.4857,0
0.5,0.0094937,0.48542,0
0.5,0.012658,0.48523,0
0.5,0.015823,0.48512,0
0.5,0.018987,0.48506,0
0.5,0.022152,0.48503,0
0.5,0.025316,0.48502,0
0.5,0.028481,0.48502,0
0.5,0.031646,0.48502,0
0.5,0.03481,0.48502,0
0.5,0.037975,0.48503,0
0.5,0.041139,0.48503,0
0.5,0.044304,0.48503,0
0.5,0.047468,0.48504,0
0.5,0.050633,0.48504,0
0.5,0.053797,0.48504,0
0.5,0.056962,0.48504,0
0.5,0.060127,0.48504,0
0.5,0.063291,0.48504,0
0.5,0.066456,0.48504,0
0.5,0.06962,0.48504,0
0.5,0.072785,0.48504,0
0.5,0.075949,0.48504,0
0.5,0.079114,0.48504,0
0.5,0.082278,0.48504,0
0.5,0.085443,0.48504,0
0.5,0.088608,0.48504,0
0.5,0.091772,0.48504,0
0.5,0.094937,0.48504,0
0.5,0.098101,0.48504,0
0.5,0.10127,0.48504,0
0.5,0.10443,0.48504,0
0.5,0.10759,0.48504,0
0.5,0.11076,0.48504,0
0.5,0.11392,0.48504,0
0.5,0.11709,0.48504,0
0.5,0.12025,0.48504,0
0.5,0.12342,0.48504,0
0.5,0.12658,0.48504,0
0.5,0.12975,0.48504,0
0.5,0.13291,0.48504,0
0.5,0.13608,0.48504,0
0.5,0.13924,0.48504,0
0.5,0.14241,0.48504,0
0.5,0.14557,0.48504,0
0.5,0.14873,0.48504,0
0.5,0.1519,0.48504,0
0.5,0.15506,0.48504,0
0.5,0.15823,0.48504,0
0.5,0.16139,0.48504,0
0.5,0.16456,0.48504,0
0.5,0.16772,0.48504,0
0.5,0.17089,0.48504,0
0.5,0.17405,0.48504,0
0.5,0.17722,0.48504,0
0.5,0.18038,0.48504,0
0.5,0.18354,0.48504,0
0.5,0.18671,0.48504,0
0.5,0.18987,0.48504,0
0.5,0.19304,0.48504,0
0.5,0.1962,0.48504,0
0.5,0.19937,0.48504,0
0.5,0.20253,0.48504,0
0.5,0.2057,0.48504,0
0.5,0.20886,0.48504,0
0.5,0.21203,0.48504,0
0.5,0.21519,0.48504,0
0.5,0.21835,0.48504,0
0.5,0.22152,0.48504,0
0.5,0.22468,0.48503,0
0.5,0.22785,0.48503,0
0.5,0.23101,0.48503,0
0.5,0.23418,0.48503,0
0.5,0.23734,0.48503,0
0.5,0.24051,0.48503,0
0.5,0.24367,0.48503,0
0.5,0.24684,0.48503,0
0.5,0.25,0.48503,0
0.5,0.25316,0.48503,0
0.5,0.25633,0.48503,0
0.5,0.25949,0.48503,0
0.5,0.26266,0.48503,0
0.5,0.26582,0.48503,0
0.5,0.26899,0.48503,0
0.5,0.27215,0.48503,0
0.5,0.27532,0.48503,0
0.5,0.27848,0.48503,0
0.5,0.28165,0.48503,0
0.5,0.28481,0.48503,0
0.5,0.28797,0.48503,0
0.5,0.29114,0.48503,0
0.5,0.2943,0.48503,0
0.5,0.29747,0.48503,0
0.5,0.30063,0.48503,0
0.5,0.3038,0.48503,0
0.5,0.30696,0.48503,0
0.5,0.31013,0.48503,0
0.5,0.31329,0.48502,0
0.5,0.31646,0.48502,0
0.5,0.31962,0.48502,0
0.5,0.32278,0.48502,0
0.5,0.32595,0.48502,0
0.5,0.32911,0.48502,0
0.5,0.33228,0.48502,0
0.5,0.33544,0.48502,0
0.5,0.33861,0.48502,0
0.5,0.34177,0.48501,0
0.5,0.34494,0.48501,0
0.5,0.3481,0.48501,0
0.5,0.35127,0.48501,0
0.5,0.35443,0.48501,0
0.5,0.35759,0.48501,0
0.5,0.36076,0.485,0
0.5,0.36392,0.485,0
0.5,0.36709,0.485,0
0.5,0.37025,0.485,0
0.5,0.37342,0.48499,0
0.5,0.37658,0.48499,0
0.5,0.37975,0.48499,0
0.5,0.38291,0.48499,0
0.5,0.38608,0.48498,0
0.5,0.38924,0.48498,0
0.5,0.39241,0.48498,0
0.5,0.39557,0.48497,0
0.5,0.39873,0.48497,0
0.5,0.4019,0.48496,0
0.5,0.40506,0.48496,0
0.5,0.40823,0.48495,0
0.5,0.41139,0.48495,0
0.5,0.41456,0.48494,0
0.5,0.41772,0.48494,0
0.5,0.42089,0.48493,0
0.5,0.42405,0.48492,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48487,0
0.5,0.44304,0.48485,0
0.5,0.4462,0.48483,0
0.5,0.44937,0.4848,0
0.5,0.45253,0.48476,0
0.5,0.4557,0.48471,0
0.5,0.45886,0.48463,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.4844,0
0.5,0.46835,0.48421,0
0.5,0.51899,0.4865,0
0.5,0.51945,0.48734,0
0.5,0.52055,0.49051,0
0.5,0.52107,0.49367,0
0.5,0.52109,0.49684,0
0.5,0.52062,0.5,0
0.5,0.51965,0.50316,0
0.5,0.51899,0.50456,0
0.5,0.51812,0.50633,0
0.5,0.5159,0.50949,0
0.5,0.51266,0.51266,0
0.5,0.51266,0.51266,0
0.5,0.51582,0.50958,0
0.5,0.0031646,0.51393,0
0.5,0,0.51347,0
0.5,0.0063291,0.51431,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51488,0
0.5,0.018987,0.51494,0
0.5,0.022152,0.51497,0
0.5,0.025316,0.51498,0
0.5,0.028481,0.51498,0
0.5,0.031646,0.51498,0
0.5,0.03481,0.51498,0
0.5,0.037975,0.51497,0
0.5,0.041139,0.51497,0
0.5,0.044304,0.51496,0
0.5,0.047468,0.51496,0
0.5,0.050633,0.51496,0
0.5,0.053797,0.51496,0
0.5,0.056962,0.51496,0
0.5,0.060127,0.51496,0
0.5,0.063291,0.51496,0
0.5,0.066456,0.51496,0
0.5,0.06962,0.51496,0
0.5,0.072785,0.51496,0
0.5,0.075949,0.51496,0
0.5,0.079114,0.51496,0
0.5,0.082278,0.51496,0
0.5,0.085443,0.51496,0
0.5,0.088608,0.51496,0
0.5,0.091772,0.51496,0
0.5,0.094937,0.51496,0
0.5,0.098101,0.51496,0
0.5,0.10127,0.51496,0
0.5,0.10443,0.51496,0
0.5,0.10759,0.51496,0
0.5,0.11076,0.51496,0
0.5,0.11392,0.51496,0
0.5,0.11709,0.51496,0
0.5,0.12025,0.51496,0
0.5,0.12342,0.51496,0
0.5,0.12658,0.51496,0
0.5,0.12975,0.51496,0
0.5,0.13291,0.51496,0
0.5,0.13608,0.51496,0
0.5,0.13924,0.51496,0
0.5,0.14241,0.51496,0
0.5,0.14557,0.51496,0
0.5,0.14873,0.51496,0
0.5,0.1519,0.51496,0
0.5,0.15506,0.51496,0
0.5,0.15823,0.51496,0
0.5,0.16139,0.51496,0
0.5,0.16456,0.51496,0
0.5,0.16772,0.51496,0
0.5,0.17089,0.51496,0
0.5,0.17405,0.51496,0
0.5,0.17722,0.51496,0
0.5,0.18038,0.51496,0
0.5,0.18354,0.51496,0
0.5,0.18671,0.51496,0
0.5,0.18987,0.51496,0
0.5,0.19304,0.51496,0
0.5,0.1962,0.51496,0
0.5,0.19937,0.51496,0
0.5,0.20253,0.51496,0
0.5,0.2057,0.51496,0
0.5,0.20886,0.51496,0
0.5,0.21203,0.51496,0
0.5,0.21519,0.51496,0
0.5,0.21835,0.51496,0
0.5,0.22152,0.51496,0
0.5,0.22468,0.51496,0
0.5,0.22785,0.51497,0
0.5,0.23101,0.51497,0
0.5,0.23418,0.51497,0
0.5,0.23734,0.51497,0
0.5,0.24051,0.51497,0
0.5,0.24367,0.51497,0
0.5,0.24684,0.51497,0
0.5,0.25,0.51497,0
0.5,0.25316,0.51497,0
0.5,0.25633,0.51497,0
0.5,0.25949,0.51497,0
0.5,0.26266,0.51497,0
0.5,0.26582,0.51497,0
0.5,0.26899,0.51497,0
0.5,0.27215,0.51497,0
0.5,0.27532,0.51497,0
0.5,0.27848,0.51497,0
0.5,0.28165,0.51497,0
0.5,0.28481,0.51497,0
0.5,0.28797,0.51497,0
0.5,0.29114,0.51497,0
0.5,0.2943,0.51497,0
0.5,0.29747,0.51497,0
0.5,0.30063,0.51497,0
0.5,0.3038,0.51497,0
0.5,0.30696,0.51498,0
0.5,0.31013,0.51498,0
0.5,0.31329,0.51498,0
0.5,0.31646,0.51498,0
0.5,0.31962,0.51498,0
0.5,0.32278,0.51498,0
0.5,0.32595,0.51498,0
0.5,0.32911,0.51498,0
0.5,0.33228,0.51498,0
0.5,0.33544,0.51499,0
0.5,0.33861,0.51499,0
0.5,0.34177,0.51499,0
0.5,0.34494,0.51499,0
0.5,0.3481,0.51499,0
0.5,0.35127,0.51499,0
0.5,0.35443,0.515,0
0.5,0.35759,0.515,0
0.5,0.36076,0.515,0
0.5,0.36392,0.515,0
0.5,0.36709,0.51501,0
0.5,0.37025,0.51501,0
0.5,0.37342,0.51501,0
0.5,0.37658,0.51502,0
0.5,0.37975,0.51502,0
0.5,0.38291,0.51503,0
0.5,0.38608,0.51503,0
0.5,0.38924,0.51504,0
0.5,0.39241,0.51504,0
0.5,0.39557,0.51505,0
0.5,0.39873,0.51505,0
0.5,0.4019,0.51506,0
0.5,0.40506,0.51507,0
0.5,0.40823,0.51507,0
0.5,0.41139,0.51508,0
0.5,0.41456,0.51509,0
0.5,0.41772,0.5151,0
0.5,0.42089,0.51511,0
0.5,0.42405,0.51513,0
0.5,0.42722,0.51514,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51517,0
0.5,0.43671,0.51519,0
0.5,0.43987,0.51521,0
0.5,0.44304,0.51524,0
0.5,0.4462,0.51527,0
0.5,0.44937,0.51531,0
0.5,0.45253,0.51535,0
0.5,0.4557,0.51541,0
0.5,0.45886,0.51549,0
0.5,0.46203,0.51558,0
0.5,0.46519,0.5157,0
0.5,0.4677,0.51582,0
0.5,0.50949,0.51475,0
0.5,0.5072,0.51582,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51606,0
0.5,0.47468,0.5163,0
0.5,0.47785,0.51658,0
0.5,0.48101,0.5169,0
0.5,0.48418,0.51723,0
0.5,0.48734,0.51756,0
0.5,0.49051,0.51784,0
0.5,0.49367,0.518,0
0.5,0.49684,0.518,0
0.5,0.5,0.51774,0
0.5,0.50316,0.51718,0
0.5,0.50633,0.5162,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57033,0.36709,0
0.5,0.57278,0.36643,0
0.5,0.57595,0.36638,0
0.5,0.57879,0.36709,0
0.5,0.56459,0.37025,0
0.5,0.56646,0.36885,0
0.5,0.56962,0.36728,0
0.5,0.57911,0.36718,0
0.5,0.58228,0.36927,0
0.5,0.5832,0.37025,0
0.5,0.56122,0.37342,0
0.5,0.56329,0.37131,0
0.5,0.58512,0.37342,0
0.5,0.55863,0.37658,0
0.5,0.56013,0.37465,0
0.5,0.58544,0.37444,0
0.5,0.58603,0.37658,0
0.5,0.55646,0.37975,0
0.5,0.55696,0.37899,0
0.5,0.58627,0.37975,0
0.5,0.55452,0.38291,0
0.5,0.58601,0.38291,0
0.5,0.55268,0.38608,0
0.5,0.5538,0.38416,0
0.5,0.58544,0.38553,0
0.5,0.58533,0.38608,0
0.5,0.55091,0.38924,0
0.5,0.58436,0.38924,0
0.5,0.54913,0.39241,0
0.5,0.55063,0.38973,0
0.5,0.58311,0.39241,0
0.5,0.54739,0.39557,0
0.5,0.54747,0.39543,0
0.5,0.58228,0.39418,0
0.5,0.58165,0.39557,0
0.5,0.54561,0.39873,0
0.5,0.58008,0.39873,0
0.5,0.54385,0.4019,0
0.5,0.5443,0.40109,0
0.5,0.57911,0.40055,0
0.5,0.57841,0.4019,0
0.5,0.54207,0.40506,0
0.5,0.57672,0.40506,0
0.5,0.54029,0.40823,0
0.5,0.54114,0.40674,0
0.5,0.57595,0.40648,0
0.5,0.57503,0.40823,0
0.5,0.53854,0.41139,0
0.5,0.57333,0.41139,0
0.5,0.53676,0.41456,0
0.5,0.53797,0.41243,0
0.5,0.57278,0.41241,0
0.5,0.57166,0.41456,0
0.5,0.53501,0.41772,0
0.5,0.56998,0.41772,0
0.5,0.53321,0.42089,0
0.5,0.53481,0.41808,0
0.5,0.56962,0.41838,0
0.5,0.56831,0.42089,0
0.5,0.53147,0.42405,0
0.5,0.53165,0.42374,0
0.5,0.56662,0.42405,0
0.5,0.52971,0.42722,0
0.5,0.56646,0.42435,0
0.5,0.56497,0.42722,0
0.5,0.528,0.43038,0
0.5,0.52848,0.42951,0
0.5,0.56329,0.43038,0
0.5,0.52631,0.43354,0
0.5,0.56329,0.43039,0
0.5,0.56167,0.43354,0
0.5,0.52466,0.43671,0
0.5,0.52532,0.43546,0
0.5,0.56013,0.4365,0
0.5,0.56002,0.43671,0
0.5,0.52302,0.43987,0
0.5,0.55843,0.43987,0
0.5,0.52139,0.44304,0
0.5,0.52215,0.44158,0
0.5,0.55696,0.44276,0
0.5,0.55682,0.44304,0
0.5,0.51972,0.4462,0
0.5,0.55528,0.4462,0
0.5,0.518,0.44937,0
0.5,0.51899,0.44758,0
0.5,0.5538,0.44916,0
0.5,0.55369,0.44937,0
0.5,0.51621,0.45253,0
0.5,0.55215,0.45253,0
0.5,0.51429,0.4557,0
0.5,0.51582,0.4532,0
0.5,0.55063,0.45553,0
0.5,0.55055,0.4557,0
0.5,0.51229,0.45886,0
0.5,0.51266,0.45831,0
0.5,0.549,0.45886,0
0.5,0.51012,0.46203,0
0.5,0.54747,0.46187,0
0.5,0.54739,0.46203,0
0.5,0.5078,0.46519,0
0.5,0.50949,0.46292,0
0.5,0.54584,0.46519,0
0.5,0.50527,0.46835,0
0.5,0.50633,0.46709,0
0.5,0.5443,0.46819,0
0.5,0.54422,0.46835,0
0.5,0.50238,0.47152,0
0.5,0.50316,0.47072,0
0.5,0.54263,0.47152,0
0.5,0.49892,0.47468,0
0.5,0.5,0.47378,0
0.5,0.54114,0.47435,0
0.5,0.54097,0.47468,0
0.5,0.49449,0.47785,0
0.5,0.49684,0.47632,0
0.5,0.5393,0.47785,0
0.5,0.48744,0.48101,0
0.5,0.49051,0.47988,0
0.5,0.49367,0.47835,0
0.5,0.53797,0.48027,0
0.5,0.53757,0.48101,0
0.5,0.46866,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48192,0
0.5,0.48734,0.48105,0
0.5,0.5358,0.48418,0
0.5,0,0.48635,0
0.5,0.0031646,0.48594,0
0.5,0.0063291,0.48561,0
0.5,0.0094937,0.48535,0
0.5,0.012658,0.48517,0
0.5,0.015823,0.48506,0
0.5,0.018987,0.48498,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48492,0
0.5,0.028481,0.48491,0
0.5,0.031646,0.48491,0
0.5,0.03481,0.48491,0
0.5,0.037975,0.48491,0
0.5,0.041139,0.48491,0
0.5,0.044304,0.48491,0
0.5,0.047468,0.48492,0
0.5,0.050633,0.48492,0
0.5,0.053797,0.48492,0
0.5,0.056962,0.48492,0
0.5,0.060127,0.48492,0
0.5,0.063291,0.48492,0
0.5,0.066456,0.48492,0
0.5,0.06962,0.48492,0
0.5,0.072785,0.48492,0
0.5,0.075949,0.48492,0
0.5,0.079114,0.48492,0
0.5,0.082278,0.48492,0
0.5,0.085443,0.48492,0
0.5,0.088608,0.48492,0
0.5,0.091772,0.48492,0
0.5,0.094937,0.48492,0
0.5,0.098101,0.48492,0
0.5,0.10127,0.48492,0
0.5,0.10443,0.48492,0
0.5,0.10759,0.48492,0
0.5,0.11076,0.48492,0
0.5,0.11392,0.48492,0
0.5,0.11709,0.48492,0
0.5,0.12025,0.48492,0
0.5,0.12342,0.48492,0
0.5,0.12658,0.48492,0
0.5,0.12975,0.48492,0
0.5,0.13291,0.48492,0
0.5,0.13608,0.48492,0
0.5,0.13924,0.48491,0
0.5,0.14241,0.48491,0
0.5,0.14557,0.48491,0
0.5,0.14873,0.48491,0
0.5,0.1519,0.48491,0
0.5,0.15506,0.48491,0
0.5,0.15823,0.48491,0
0.5,0.16139,0.48491,0
0.5,0.16456,0.48491,0
0.5,0.16772,0.48491,0
0.5,0.17089,0.48491,0
0.5,0.17405,0.48491,0
0.5,0.17722,0.48491,0
0.5,0.18038,0.48491,0
0.5,0.18354,0.48491,0
0.5,0.18671,0.48491,0
0.5,0.18987,0.48491,0
0.5,0.19304,0.48491,0
0.5,0.1962,0.48491,0
0.5,0.19937,0.48491,0
0.5,0.20253,0.48491,0
0.5,0.2057,0.48491,0
0.5,0.20886,0.48491,0
0.5,0.21203,0.48491,0
0.5,0.21519,0.48491,0
0.5,0.21835,0.48491,0
0.5,0.22152,0.48491,0
0.5,0.22468,0.48491,0
0.5,0.22785,0.48491,0
0.5,0.23101,0.48491,0
0.5,0.23418,0.48491,0
0.5,0.23734,0.48491,0
0.5,0.24051,0.48491,0
0.5,0.24367,0.48491,0
0.5,0.24684,0.48491,0
0.5,0.25,0.48491,0
0.5,0.25316,0.48491,0
0.5,0.25633,0.48491,0
0.5,0.25949,0.48491,0
0.5,0.26266,0.48491,0
0.5,0.26582,0.48491,0
0.5,0.26899,0.48491,0
0.5,0.27215,0.48491,0
0.5,0.27532,0.48491,0
0.5,0.27848,0.48491,0
0.5,0.28165,0.48491,0
0.5,0.28481,0.48491,0
0.5,0.28797,0.48491,0
0.5,0.29114,0.48491,0
0.5,0.2943,0.48491,0
0.5,0.29747,0.48491,0
0.5,0.30063,0.48491,0
0.5,0.3038,0.48491,0
0.5,0.30696,0.48491,0
0.5,0.31013,0.48491,0
0.5,0.31329,0.48491,0
0.5,0.31646,0.48491,0
0.5,0.31962,0.48491,0
0.5,0.32278,0.48491,0
0.5,0.32595,0.48491,0
0.5,0.32911,0.48491,0
0.5,0.33228,0.48491,0
0.5,0.33544,0.48491,0
0.5,0.33861,0.48491,0
0.5,0.34177,0.48491,0
0.5,0.34494,0.48491,0
0.5,0.3481,0.48491,0
0.5,0.35127,0.48491,0
0.5,0.35443,0.48491,0
0.5,0.35759,0.48491,0
0.5,0.36076,0.48491,0
0.5,0.36392,0.48491,0
0.5,0.36709,0.48491,0
0.5,0.37025,0.48491,0
0.5,0.37342,0.48491,0
0.5,0.37658,0.48491,0
0.5,0.37975,0.48491,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.48489,0
0.5,0.4019,0.48489,0
0.5,0.40506,0.48489,0
0.5,0.40823,0.48489,0
0.5,0.41139,0.48488,0
0.5,0.41456,0.48488,0
0.5,0.41772,0.48487,0
0.5,0.42089,0.48487,0
0.5,0.42405,0.48486,0
0.5,0.42722,0.48486,0
0.5,0.43038,0.48485,0
0.5,0.43354,0.48484,0
0.5,0.43671,0.48483,0
0.5,0.43987,0.48482,0
0.5,0.44304,0.4848,0
0.5,0.4462,0.48479,0
0.5,0.44937,0.48476,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48468,0
0.5,0.45886,0.48461,0
0.5,0.46203,0.48451,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48589,0
0.5,0.53395,0.48734,0
0.5,0.53208,0.49051,0
0.5,0.53165,0.49124,0
0.5,0.53018,0.49367,0
0.5,0.52848,0.49648,0
0.5,0.52826,0.49684,0
0.5,0.52629,0.5,0
0.5,0.52532,0.50149,0
0.5,0.52419,0.50316,0
0.5,0.52215,0.50595,0
0.5,0.52185,0.50633,0
0.5,0.51905,0.50949,0
0.5,0.51582,0.51232,0
0.5,0.51537,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51401,0
0.5,0,0.51358,0
0.5,0.0063291,0.51437,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51482,0
0.5,0.015823,0.51494,0
0.5,0.018987,0.51502,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51508,0
0.5,0.028481,0.51509,0
0.5,0.031646,0.51509,0
0.5,0.03481,0.51509,0
0.5,0.037975,0.51509,0
0.5,0.041139,0.51509,0
0.5,0.044304,0.51509,0
0.5,0.047468,0.51508,0
0.5,0.050633,0.51508,0
0.5,0.053797,0.51508,0
0.5,0.056962,0.51508,0
0.5,0.060127,0.51508,0
0.5,0.063291,0.51508,0
0.5,0.066456,0.51508,0
0.5,0.06962,0.51508,0
0.5,0.072785,0.51508,0
0.5,0.075949,0.51508,0
0.5,0.079114,0.51508,0
0.5,0.082278,0.51508,0
0.5,0.085443,0.51508,0
0.5,0.088608,0.51508,0
0.5,0.091772,0.51508,0
0.5,0.094937,0.51508,0
0.5,0.098101,0.51508,0
0.5,0.10127,0.51508,0
0.5,0.10443,0.51508,0
0.5,0.10759,0.51508,0
0.5,0.11076,0.51508,0
0.5,0.11392,0.51508,0
0.5,0.11709,0.51508,0
0.5,0.12025,0.51508,0
0.5,0.12342,0.51508,0
0.5,0.12658,0.51508,0
0.5,0.12975,0.51508,0
0.5,0.13291,0.51508,0
0.5,0.13608,0.51508,0
0.5,0.13924,0.51508,0
0.5,0.14241,0.51508,0
0.5,0.14557,0.51508,0
0.5,0.14873,0.51509,0
0.5,0.1519,0.51509,0
0.5,0.15506,0.51509,0
0.5,0.15823,0.51509,0
0.5,0.16139,0.51509,0
0.5,0.16456,0.51509,0
0.5,0.16772,0.51509,0
0.5,0.17089,0.51509,0
0.5,0.17405,0.51509,0
0.5,0.17722,0.51509,0
0.5,0.18038,0.51509,0
0.5,0.18354,0.51509,0
0.5,0.18671,0.51509,0
0.5,0.18987,0.51509,0
0.5,0.19304,0.51509,0
0.5,0.1962,0.51509,0
0.5,0.19937,0.51509,0
0.5,0.20253,0.51509,0
0.5,0.2057,0.51509,0
0.5,0.20886,0.51509,0
0.5,0.21203,0.51509,0
0.5,0.21519,0.51509,0
0.5,0.21835,0.51509,0
0.5,0.22152,0.51509,0
0.5,0.22468,0.51509,0
0.5,0.22785,0.51509,0
0.5,0.23101,0.51509,0
0.5,0.23418,0.51509,0
0.5,0.23734,0.51509,0
0.5,0.24051,0.51509,0
0.5,0.24367,0.51509,0
0.5,0.24684,0.51509,0
0.5,0.25,0.51509,0
0.5,0.25316,0.51509,0
0.5,0.25633,0.51509,0
0.5,0.25949,0.51509,0
0.5,0.26266,0.51509,0
0.5,0.26582,0.51509,0
0.5,0.26899,0.51509,0
0.5,0.27215,0.51509,0
0.5,0.27532,0.51509,0
0.5,0.27848,0.51509,0
0.5,0.28165,0.51509,0
0.5,0.28481,0.51509,0
0.5,0.28797,0.5151,0
0.5,0.29114,0.5151,0
0.5,0.2943,0.5151,0
0.5,0.29747,0.5151,0
0.5,0.30063,0.5151,0
0.5,0.3038,0.5151,0
0.5,0.30696,0.5151,0
0.5,0.31013,0.5151,0
0.5,0.31329,0.5151,0
0.5,0.31646,0.5151,0
0.5,0.31962,0.5151,0
0.5,0.32278,0.5151,0
0.5,0.32595,0.5151,0
0.5,0.32911,0.5151,0
0.5,0.33228,0.51511,0
0.5,0.33544,0.51511,0
0.5,0.33861,0.51511,0
0.5,0.34177,0.51511,0
0.5,0.34494,0.51511,0
0.5,0.3481,0.51511,0
0.5,0.35127,0.51511,0
0.5,0.35443,0.51511,0
0.5,0.35759,0.51512,0
0.5,0.36076,0.51512,0
0.5,0.36392,0.51512,0
0.5,0.36709,0.51512,0
0.5,0.37025,0.51512,0
0.5,0.37342,0.51513,0
0.5,0.37658,0.51513,0
0.5,0.37975,0.51513,0
0.5,0.38291,0.51513,0
0.5,0.38608,0.51514,0
0.5,0.38924,0.51514,0
0.5,0.39241,0.51514,0
0.5,0.39557,0.51515,0
0.5,0.39873,0.51515,0
0.5,0.4019,0.51515,0
0.5,0.40506,0.51516,0
0.5,0.40823,0.51516,0
0.5,0.41139,0.51517,0
0.5,0.41456,0.51518,0
0.5,0.41772,0.51518,0
0.5,0.42089,0.51519,0
0.5,0.42405,0.5152,0
0.5,0.42722,0.51521,0
0.5,0.43038,0.51522,0
0.5,0.43354,0.51524,0
0.5,0.43671,0.51525,0
0.5,0.43987,0.51527,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51535,0
0.5,0.45253,0.5154,0
0.5,0.4557,0.51545,0
0.5,0.45886,0.51552,0
0.5,0.46203,0.51561,0
0.5,0.46519,0.51573,0
0.5,0.46709,0.51582,0
0.5,0.51266,0.51443,0
0.5,0.50987,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.51609,0
0.5,0.47468,0.51634,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51697,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51769,0
0.5,0.49051,0.51802,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51834,0
0.5,0.5,0.51822,0
0.5,0.50316,0.51782,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.516,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58999,0.32911,0
0.5,0.59177,0.32824,0
0.5,0.59494,0.32744,0
0.5,0.5981,0.3274,0
0.5,0.60127,0.32827,0
0.5,0.60272,0.32911,0
0.5,0.58531,0.33228,0
0.5,0.58544,0.33216,0
0.5,0.58861,0.32982,0
0.5,0.60443,0.3304,0
0.5,0.606,0.33228,0
0.5,0.58225,0.33544,0
0.5,0.58228,0.33541,0
0.5,0.60754,0.33544,0
0.5,0.57981,0.33861,0
0.5,0.60759,0.3357,0
0.5,0.60818,0.33861,0
0.5,0.57766,0.34177,0
0.5,0.57911,0.3396,0
0.5,0.60823,0.34177,0
0.5,0.57571,0.34494,0
0.5,0.57595,0.34455,0
0.5,0.6078,0.34494,0
0.5,0.57384,0.3481,0
0.5,0.60759,0.3457,0
0.5,0.607,0.3481,0
0.5,0.57201,0.35127,0
0.5,0.57278,0.34995,0
0.5,0.60588,0.35127,0
0.5,0.5702,0.35443,0
0.5,0.6045,0.35443,0
0.5,0.56838,0.35759,0
0.5,0.56962,0.35545,0
0.5,0.60443,0.35456,0
0.5,0.60295,0.35759,0
0.5,0.5666,0.36076,0
0.5,0.60127,0.36071,0
0.5,0.60124,0.36076,0
0.5,0.56479,0.36392,0
0.5,0.56646,0.36101,0
0.5,0.59952,0.36392,0
0.5,0.56303,0.36709,0
0.5,0.56329,0.36664,0
0.5,0.5981,0.36643,0
0.5,0.59773,0.36709,0
0.5,0.56126,0.37025,0
0.5,0.59597,0.37025,0
0.5,0.55951,0.37342,0
0.5,0.56013,0.37231,0
0.5,0.59494,0.37207,0
0.5,0.59418,0.37342,0
0.5,0.55777,0.37658,0
0.5,0.59241,0.37658,0
0.5,0.55603,0.37975,0
0.5,0.55696,0.37807,0
0.5,0.59177,0.37771,0
0.5,0.59066,0.37975,0
0.5,0.55432,0.38291,0
0.5,0.58891,0.38291,0
0.5,0.55258,0.38608,0
0.5,0.5538,0.38388,0
0.5,0.58861,0.38346,0
0.5,0.58719,0.38608,0
0.5,0.55087,0.38924,0
0.5,0.58546,0.38924,0
0.5,0.54911,0.39241,0
0.5,0.55063,0.38967,0
0.5,0.58544,0.38928,0
0.5,0.5838,0.39241,0
0.5,0.54738,0.39557,0
0.5,0.54747,0.39542,0
0.5,0.58228,0.39525,0
0.5,0.58211,0.39557,0
0.5,0.5456,0.39873,0
0.5,0.58049,0.39873,0
0.5,0.54385,0.4019,0
0.5,0.5443,0.40109,0
0.5,0.57911,0.40137,0
0.5,0.57884,0.4019,0
0.5,0.54207,0.40506,0
0.5,0.57723,0.40506,0
0.5,0.54029,0.40823,0
0.5,0.54114,0.40674,0
0.5,0.57595,0.40752,0
0.5,0.57559,0.40823,0
0.5,0.53854,0.41139,0
0.5,0.57399,0.41139,0
0.5,0.53676,0.41456,0
0.5,0.53797,0.41242,0
0.5,0.57278,0.41371,0
0.5,0.57235,0.41456,0
0.5,0.535,0.41772,0
0.5,0.57073,0.41772,0
0.5,0.53318,0.42089,0
0.5,0.53481,0.41806,0
0.5,0.56962,0.41982,0
0.5,0.56907,0.42089,0
0.5,0.53141,0.42405,0
0.5,0.53165,0.42364,0
0.5,0.5674,0.42405,0
0.5,0.52961,0.42722,0
0.5,0.56646,0.42581,0
0.5,0.56571,0.42722,0
0.5,0.52787,0.43038,0
0.5,0.52848,0.4293,0
0.5,0.56402,0.43038,0
0.5,0.52616,0.43354,0
0.5,0.56329,0.43172,0
0.5,0.56231,0.43354,0
0.5,0.52449,0.43671,0
0.5,0.52532,0.43515,0
0.5,0.5606,0.43671,0
0.5,0.52285,0.43987,0
0.5,0.56013,0.43759,0
0.5,0.55891,0.43987,0
0.5,0.52121,0.44304,0
0.5,0.52215,0.44124,0
0.5,0.55722,0.44304,0
0.5,0.51956,0.4462,0
0.5,0.55696,0.44352,0
0.5,0.55558,0.4462,0
0.5,0.51785,0.44937,0
0.5,0.51899,0.44729,0
0.5,0.55394,0.44937,0
0.5,0.5161,0.45253,0
0.5,0.5538,0.44964,0
0.5,0.55235,0.45253,0
0.5,0.51421,0.4557,0
0.5,0.51582,0.45301,0
0.5,0.55074,0.4557,0
0.5,0.51225,0.45886,0
0.5,0.51266,0.45824,0
0.5,0.55063,0.45591,0
0.5,0.5492,0.45886,0
0.5,0.51011,0.46203,0
0.5,0.54763,0.46203,0
0.5,0.5078,0.46519,0
0.5,0.50949,0.46291,0
0.5,0.54747,0.46234,0
0.5,0.5461,0.46519,0
0.5,0.50525,0.46835,0
0.5,0.50633,0.46708,0
0.5,0.54453,0.46835,0
0.5,0.50233,0.47152,0
0.5,0.50316,0.47068,0
0.5,0.5443,0.4688,0
0.5,0.54296,0.47152,0
0.5,0.49884,0.47468,0
0.5,0.5,0.47372,0
0.5,0.54134,0.47468,0
0.5,0.4944,0.47785,0
0.5,0.49684,0.47625,0
0.5,0.54114,0.47506,0
0.5,0.53969,0.47785,0
0.5,0.48742,0.48101,0
0.5,0.49051,0.47985,0
0.5,0.49367,0.4783,0
0.5,0.53797,0.48097,0
0.5,0.53795,0.48101,0
0.5,0.46849,0.48418,0
0.5,0.47152,0.48393,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48192,0
0.5,0.48734,0.48104,0
0.5,0.53618,0.48418,0
0.5,0,0.48626,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48556,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48487,0
0.5,0.028481,0.48486,0
0.5,0.031646,0.48485,0
0.5,0.03481,0.48485,0
0.5,0.037975,0.48485,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48486,0
0.5,0.047468,0.48486,0
0.5,0.050633,0.48486,0
0.5,0.053797,0.48486,0
0.5,0.056962,0.48486,0
0.5,0.060127,0.48486,0
0.5,0.063291,0.48486,0
0.5,0.066456,0.48486,0
0.5,0.06962,0.48486,0
0.5,0.072785,0.48486,0
0.5,0.075949,0.48486,0
0.5,0.079114,0.48486,0
0.5,0.082278,0.48486,0
0.5,0.085443,0.48486,0
0.5,0.088608,0.48486,0
0.5,0.091772,0.48486,0
0.5,0.094937,0.48486,0
0.5,0.098101,0.48486,0
0.5,0.10127,0.48486,0
0.5,0.10443,0.48486,0
0.5,0.10759,0.48486,0
0.5,0.11076,0.48486,0
0.5,0.11392,0.48486,0
0.5,0.11709,0.48486,0
0.5,0.12025,0.48486,0
0.5,0.12342,0.48486,0
0.5,0.12658,0.48486,0
0.5,0.12975,0.48486,0
0.5,0.13291,0.48486,0
0.5,0.13608,0.48486,0
0.5,0.13924,0.48486,0
0.5,0.14241,0.48486,0
0.5,0.14557,0.48486,0
0.5,0.14873,0.48486,0
0.5,0.1519,0.48486,0
0.5,0.15506,0.48486,0
0.5,0.15823,0.48486,0
0.5,0.16139,0.48486,0
0.5,0.16456,0.48486,0
0.5,0.16772,0.48486,0
0.5,0.17089,0.48486,0
0.5,0.17405,0.48485,0
0.5,0.17722,0.48485,0
0.5,0.18038,0.48485,0
0.5,0.18354,0.48485,0
0.5,0.18671,0.48485,0
0.5,0.18987,0.48485,0
0.5,0.19304,0.48485,0
0.5,0.1962,0.48485,0
0.5,0.19937,0.48485,0
0.5,0.20253,0.48485,0
0.5,0.2057,0.48485,0
0.5,0.20886,0.48485,0
0.5,0.21203,0.48485,0
0.5,0.21519,0.48485,0
0.5,0.21835,0.48485,0
0.5,0.22152,0.48485,0
0.5,0.22468,0.48485,0
0.5,0.22785,0.48485,0
0.5,0.23101,0.48485,0
0.5,0.23418,0.48485,0
0.5,0.23734,0.48485,0
0.5,0.24051,0.48485,0
0.5,0.24367,0.48485,0
0.5,0.24684,0.48485,0
0.5,0.25,0.48485,0
0.5,0.25316,0.48485,0
0.5,0.25633,0.48485,0
0.5,0.25949,0.48485,0
0.5,0.26266,0.48485,0
0.5,0.26582,0.48485,0
0.5,0.26899,0.48485,0
0.5,0.27215,0.48485,0
0.5,0.27532,0.48485,0
0.5,0.27848,0.48485,0
0.5,0.28165,0.48485,0
0.5,0.28481,0.48485,0
0.5,0.28797,0.48485,0
0.5,0.29114,0.48485,0
0.5,0.2943,0.48485,0
0.5,0.29747,0.48485,0
0.5,0.30063,0.48485,0
0.5,0.3038,0.48485,0
0.5,0.30696,0.48485,0
0.5,0.31013,0.48485,0
0.5,0.31329,0.48485,0
0.5,0.31646,0.48485,0
0.5,0.31962,0.48485,0
0.5,0.32278,0.48485,0
0.5,0.32595,0.48485,0
0.5,0.32911,0.48485,0
0.5,0.33228,0.48485,0
0.5,0.33544,0.48485,0
0.5,0.33861,0.48485,0
0.5,0.34177,0.48485,0
0.5,0.34494,0.48485,0
0.5,0.3481,0.48485,0
0.5,0.35127,0.48485,0
0.5,0.35443,0.48485,0
0.5,0.35759,0.48485,0
0.5,0.36076,0.48485,0
0.5,0.36392,0.48485,0
0.5,0.36709,0.48485,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48484,0
0.5,0.40823,0.48484,0
0.5,0.41139,0.48484,0
0.5,0.41456,0.48483,0
0.5,0.41772,0.48483,0
0.5,0.42089,0.48483,0
0.5,0.42405,0.48482,0
0.5,0.42722,0.48482,0
0.5,0.43038,0.48481,0
0.5,0.43354,0.48481,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48473,0
0.5,0.45253,0.4847,0
0.5,0.4557,0.48465,0
0.5,0.45886,0.48458,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48436,0
0.5,0.46835,0.48419,0
0.5,0.53481,0.48649,0
0.5,0.53429,0.48734,0
0.5,0.53237,0.49051,0
0.5,0.53165,0.49169,0
0.5,0.5304,0.49367,0
0.5,0.52848,0.49673,0
0.5,0.52841,0.49684,0
0.5,0.52638,0.5,0
0.5,0.52532,0.50159,0
0.5,0.52423,0.50316,0
0.5,0.52215,0.50596,0
0.5,0.52186,0.50633,0
0.5,0.51905,0.50949,0
0.5,0.51582,0.51232,0
0.5,0.51537,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51405,0
0.5,0,0.51363,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.51467,0
0.5,0.012658,0.51486,0
0.5,0.015823,0.51498,0
0.5,0.018987,0.51506,0
0.5,0.022152,0.51511,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51514,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51514,0
0.5,0.044304,0.51514,0
0.5,0.047468,0.51514,0
0.5,0.050633,0.51514,0
0.5,0.053797,0.51514,0
0.5,0.056962,0.51514,0
0.5,0.060127,0.51514,0
0.5,0.063291,0.51514,0
0.5,0.066456,0.51514,0
0.5,0.06962,0.51514,0
0.5,0.072785,0.51514,0
0.5,0.075949,0.51514,0
0.5,0.079114,0.51514,0
0.5,0.082278,0.51514,0
0.5,0.085443,0.51514,0
0.5,0.088608,0.51514,0
0.5,0.091772,0.51514,0
0.5,0.094937,0.51514,0
0.5,0.098101,0.51514,0
0.5,0.10127,0.51514,0
0.5,0.10443,0.51514,0
0.5,0.10759,0.51514,0
0.5,0.11076,0.51514,0
0.5,0.11392,0.51514,0
0.5,0.11709,0.51514,0
0.5,0.12025,0.51514,0
0.5,0.12342,0.51514,0
0.5,0.12658,0.51514,0
0.5,0.12975,0.51514,0
0.5,0.13291,0.51514,0
0.5,0.13608,0.51514,0
0.5,0.13924,0.51514,0
0.5,0.14241,0.51514,0
0.5,0.14557,0.51514,0
0.5,0.14873,0.51514,0
0.5,0.1519,0.51514,0
0.5,0.15506,0.51514,0
0.5,0.15823,0.51514,0
0.5,0.16139,0.51514,0
0.5,0.16456,0.51514,0
0.5,0.16772,0.51514,0
0.5,0.17089,0.51514,0
0.5,0.17405,0.51514,0
0.5,0.17722,0.51514,0
0.5,0.18038,0.51514,0
0.5,0.18354,0.51514,0
0.5,0.18671,0.51515,0
0.5,0.18987,0.51515,0
0.5,0.19304,0.51515,0
0.5,0.1962,0.51515,0
0.5,0.19937,0.51515,0
0.5,0.20253,0.51515,0
0.5,0.2057,0.51515,0
0.5,0.20886,0.51515,0
0.5,0.21203,0.51515,0
0.5,0.21519,0.51515,0
0.5,0.21835,0.51515,0
0.5,0.22152,0.51515,0
0.5,0.22468,0.51515,0
0.5,0.22785,0.51515,0
0.5,0.23101,0.51515,0
0.5,0.23418,0.51515,0
0.5,0.23734,0.51515,0
0.5,0.24051,0.51515,0
0.5,0.24367,0.51515,0
0.5,0.24684,0.51515,0
0.5,0.25,0.51515,0
0.5,0.25316,0.51515,0
0.5,0.25633,0.51515,0
0.5,0.25949,0.51515,0
0.5,0.26266,0.51515,0
0.5,0.26582,0.51515,0
0.5,0.26899,0.51515,0
0.5,0.27215,0.51515,0
0.5,0.27532,0.51515,0
0.5,0.27848,0.51515,0
0.5,0.28165,0.51515,0
0.5,0.28481,0.51515,0
0.5,0.28797,0.51515,0
0.5,0.29114,0.51515,0
0.5,0.2943,0.51516,0
0.5,0.29747,0.51516,0
0.5,0.30063,0.51516,0
0.5,0.3038,0.51516,0
0.5,0.30696,0.51516,0
0.5,0.31013,0.51516,0
0.5,0.31329,0.51516,0
0.5,0.31646,0.51516,0
0.5,0.31962,0.51516,0
0.5,0.32278,0.51516,0
0.5,0.32595,0.51516,0
0.5,0.32911,0.51516,0
0.5,0.33228,0.51517,0
0.5,0.33544,0.51517,0
0.5,0.33861,0.51517,0
0.5,0.34177,0.51517,0
0.5,0.34494,0.51517,0
0.5,0.3481,0.51517,0
0.5,0.35127,0.51517,0
0.5,0.35443,0.51517,0
0.5,0.35759,0.51518,0
0.5,0.36076,0.51518,0
0.5,0.36392,0.51518,0
0.5,0.36709,0.51518,0
0.5,0.37025,0.51518,0
0.5,0.37342,0.51519,0
0.5,0.37658,0.51519,0
0.5,0.37975,0.51519,0
0.5,0.38291,0.51519,0
0.5,0.38608,0.5152,0
0.5,0.38924,0.5152,0
0.5,0.39241,0.5152,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51521,0
0.5,0.4019,0.51521,0
0.5,0.40506,0.51522,0
0.5,0.40823,0.51522,0
0.5,0.41139,0.51523,0
0.5,0.41456,0.51523,0
0.5,0.41772,0.51524,0
0.5,0.42089,0.51524,0
0.5,0.42405,0.51525,0
0.5,0.42722,0.51526,0
0.5,0.43038,0.51527,0
0.5,0.43354,0.51528,0
0.5,0.43671,0.51529,0
0.5,0.43987,0.51531,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51535,0
0.5,0.44937,0.51539,0
0.5,0.45253,0.51543,0
0.5,0.4557,0.51548,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51564,0
0.5,0.46519,0.51575,0
0.5,0.46672,0.51582,0
0.5,0.51266,0.51443,0
0.5,0.50987,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51635,0
0.5,0.47785,0.51664,0
0.5,0.48101,0.51697,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51769,0
0.5,0.49051,0.51802,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51834,0
0.5,0.5,0.51822,0
0.5,0.50316,0.51782,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.516,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61289,0.2943,0
0.5,0.61392,0.29398,0
0.5,0.61709,0.29373,0
0.5,0.62017,0.2943,0
0.5,0.6066,0.29747,0
0.5,0.60759,0.2967,0
0.5,0.61076,0.29496,0
0.5,0.62025,0.29432,0
0.5,0.62342,0.29603,0
0.5,0.62491,0.29747,0
0.5,0.60306,0.30063,0
0.5,0.60443,0.29925,0
0.5,0.62658,0.29997,0
0.5,0.62693,0.30063,0
0.5,0.60034,0.3038,0
0.5,0.60127,0.30263,0
0.5,0.62785,0.3038,0
0.5,0.59806,0.30696,0
0.5,0.5981,0.3069,0
0.5,0.6281,0.30696,0
0.5,0.59598,0.31013,0
0.5,0.62783,0.31013,0
0.5,0.59401,0.31329,0
0.5,0.59494,0.3118,0
0.5,0.62712,0.31329,0
0.5,0.59212,0.31646,0
0.5,0.62658,0.31487,0
0.5,0.62606,0.31646,0
0.5,0.59023,0.31962,0
0.5,0.59177,0.31704,0
0.5,0.62474,0.31962,0
0.5,0.58837,0.32278,0
0.5,0.58861,0.32239,0
0.5,0.62342,0.32227,0
0.5,0.62316,0.32278,0
0.5,0.58649,0.32595,0
0.5,0.62146,0.32595,0
0.5,0.58465,0.32911,0
0.5,0.58544,0.32776,0
0.5,0.62025,0.32803,0
0.5,0.61964,0.32911,0
0.5,0.58284,0.33228,0
0.5,0.6178,0.33228,0
0.5,0.58101,0.33544,0
0.5,0.58228,0.33326,0
0.5,0.61709,0.33347,0
0.5,0.61595,0.33544,0
0.5,0.57923,0.33861,0
0.5,0.6141,0.33861,0
0.5,0.5774,0.34177,0
0.5,0.57911,0.33881,0
0.5,0.61392,0.3389,0
0.5,0.61228,0.34177,0
0.5,0.5756,0.34494,0
0.5,0.57595,0.34434,0
0.5,0.61076,0.34437,0
0.5,0.61044,0.34494,0
0.5,0.5738,0.3481,0
0.5,0.60866,0.3481,0
0.5,0.572,0.35127,0
0.5,0.57278,0.34991,0
0.5,0.60759,0.34997,0
0.5,0.60688,0.35127,0
0.5,0.5702,0.35443,0
0.5,0.60514,0.35443,0
0.5,0.56838,0.35759,0
0.5,0.56962,0.35545,0
0.5,0.60443,0.35569,0
0.5,0.6034,0.35759,0
0.5,0.5666,0.36076,0
0.5,0.60166,0.36076,0
0.5,0.56479,0.36392,0
0.5,0.56646,0.36101,0
0.5,0.60127,0.36148,0
0.5,0.59996,0.36392,0
0.5,0.56302,0.36709,0
0.5,0.56329,0.36662,0
0.5,0.59823,0.36709,0
0.5,0.56123,0.37025,0
0.5,0.5981,0.36731,0
0.5,0.59652,0.37025,0
0.5,0.55945,0.37342,0
0.5,0.56013,0.37223,0
0.5,0.59494,0.3731,0
0.5,0.59476,0.37342,0
0.5,0.5577,0.37658,0
0.5,0.59302,0.37658,0
0.5,0.55595,0.37975,0
0.5,0.55696,0.37793,0
0.5,0.59177,0.37878,0
0.5,0.59124,0.37975,0
0.5,0.55424,0.38291,0
0.5,0.58948,0.38291,0
0.5,0.5525,0.38608,0
0.5,0.5538,0.38373,0
0.5,0.58861,0.38445,0
0.5,0.5877,0.38608,0
0.5,0.5508,0.38924,0
0.5,0.58595,0.38924,0
0.5,0.54906,0.39241,0
0.5,0.55063,0.38955,0
0.5,0.58544,0.39015,0
0.5,0.58423,0.39241,0
0.5,0.54736,0.39557,0
0.5,0.54747,0.39537,0
0.5,0.58252,0.39557,0
0.5,0.5456,0.39873,0
0.5,0.58228,0.39602,0
0.5,0.58088,0.39873,0
0.5,0.54384,0.4019,0
0.5,0.5443,0.40109,0
0.5,0.57922,0.4019,0
0.5,0.54207,0.40506,0
0.5,0.57911,0.4021,0
0.5,0.57761,0.40506,0
0.5,0.54029,0.40823,0
0.5,0.54114,0.40674,0
0.5,0.57597,0.40823,0
0.5,0.53854,0.41139,0
0.5,0.57595,0.40827,0
0.5,0.57439,0.41139,0
0.5,0.53676,0.41456,0
0.5,0.53797,0.41242,0
0.5,0.57278,0.4145,0
0.5,0.57276,0.41456,0
0.5,0.53499,0.41772,0
0.5,0.57116,0.41772,0
0.5,0.53317,0.42089,0
0.5,0.53481,0.41804,0
0.5,0.56962,0.42067,0
0.5,0.56951,0.42089,0
0.5,0.53137,0.42405,0
0.5,0.53165,0.42358,0
0.5,0.56787,0.42405,0
0.5,0.52955,0.42722,0
0.5,0.56646,0.42668,0
0.5,0.56618,0.42722,0
0.5,0.52779,0.43038,0
0.5,0.52848,0.42916,0
0.5,0.5645,0.43038,0
0.5,0.52606,0.43354,0
0.5,0.56329,0.43259,0
0.5,0.56277,0.43354,0
0.5,0.52437,0.43671,0
0.5,0.52532,0.43494,0
0.5,0.56105,0.43671,0
0.5,0.52273,0.43987,0
0.5,0.56013,0.43839,0
0.5,0.55931,0.43987,0
0.5,0.52108,0.44304,0
0.5,0.52215,0.441,0
0.5,0.55759,0.44304,0
0.5,0.51944,0.4462,0
0.5,0.55696,0.44419,0
0.5,0.5559,0.4462,0
0.5,0.51773,0.44937,0
0.5,0.51899,0.44707,0
0.5,0.55423,0.44937,0
0.5,0.516,0.45253,0
0.5,0.5538,0.45019,0
0.5,0.5526,0.45253,0
0.5,0.51415,0.4557,0
0.5,0.51582,0.45285,0
0.5,0.55099,0.4557,0
0.5,0.51222,0.45886,0
0.5,0.51266,0.45818,0
0.5,0.55063,0.4564,0
0.5,0.54943,0.45886,0
0.5,0.51011,0.46203,0
0.5,0.54787,0.46203,0
0.5,0.50779,0.46519,0
0.5,0.50949,0.46291,0
0.5,0.54747,0.46284,0
0.5,0.54634,0.46519,0
0.5,0.50523,0.46835,0
0.5,0.50633,0.46706,0
0.5,0.5448,0.46835,0
0.5,0.50228,0.47152,0
0.5,0.50316,0.47063,0
0.5,0.5443,0.46934,0
0.5,0.54324,0.47152,0
0.5,0.49876,0.47468,0
0.5,0.5,0.47366,0
0.5,0.54164,0.47468,0
0.5,0.49433,0.47785,0
0.5,0.49684,0.4762,0
0.5,0.54114,0.47563,0
0.5,0.53999,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47983,0
0.5,0.49367,0.47826,0
0.5,0.53827,0.48101,0
0.5,0.4683,0.48418,0
0.5,0.46835,0.48417,0
0.5,0.47152,0.48393,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48192,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.48154,0
0.5,0.53648,0.48418,0
0.5,0,0.48619,0
0.5,0.0031646,0.48582,0
0.5,0.0063291,0.48552,0
0.5,0.0094937,0.48528,0
0.5,0.012658,0.48511,0
0.5,0.015823,0.48498,0
0.5,0.018987,0.4849,0
0.5,0.022152,0.48485,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.48481,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.48481,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.48481,0
0.5,0.10127,0.48481,0
0.5,0.10443,0.48481,0
0.5,0.10759,0.48481,0
0.5,0.11076,0.48481,0
0.5,0.11392,0.48481,0
0.5,0.11709,0.48481,0
0.5,0.12025,0.4848,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.4848,0
0.5,0.38608,0.48479,0
0.5,0.38924,0.48479,0
0.5,0.39241,0.48479,0
0.5,0.39557,0.48479,0
0.5,0.39873,0.48479,0
0.5,0.4019,0.48479,0
0.5,0.40506,0.48479,0
0.5,0.40823,0.48479,0
0.5,0.41139,0.48479,0
0.5,0.41456,0.48479,0
0.5,0.41772,0.48479,0
0.5,0.42089,0.48478,0
0.5,0.42405,0.48478,0
0.5,0.42722,0.48478,0
0.5,0.43038,0.48477,0
0.5,0.43354,0.48476,0
0.5,0.43671,0.48476,0
0.5,0.43987,0.48475,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.4847,0
0.5,0.45253,0.48467,0
0.5,0.4557,0.48462,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48447,0
0.5,0.46519,0.48435,0
0.5,0.53481,0.48696,0
0.5,0.53457,0.48734,0
0.5,0.53262,0.49051,0
0.5,0.53165,0.49205,0
0.5,0.53061,0.49367,0
0.5,0.52857,0.49684,0
0.5,0.52848,0.49697,0
0.5,0.52648,0.5,0
0.5,0.52532,0.50169,0
0.5,0.52428,0.50316,0
0.5,0.52215,0.50598,0
0.5,0.52187,0.50633,0
0.5,0.51905,0.50949,0
0.5,0.51582,0.51232,0
0.5,0.51537,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51409,0
0.5,0,0.51368,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.5147,0
0.5,0.012658,0.51489,0
0.5,0.015823,0.51502,0
0.5,0.018987,0.5151,0
0.5,0.022152,0.51515,0
0.5,0.025316,0.51518,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.5152,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.51519,0
0.5,0.050633,0.51519,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.51519,0
0.5,0.10127,0.51519,0
0.5,0.10443,0.51519,0
0.5,0.10759,0.51519,0
0.5,0.11076,0.51519,0
0.5,0.11392,0.51519,0
0.5,0.11709,0.51519,0
0.5,0.12025,0.51519,0
0.5,0.12342,0.51519,0
0.5,0.12658,0.51519,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.5152,0
0.5,0.25949,0.5152,0
0.5,0.26266,0.5152,0
0.5,0.26582,0.5152,0
0.5,0.26899,0.5152,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51521,0
0.5,0.32595,0.51522,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51523,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51526,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.51529,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51534,0
0.5,0.43987,0.51536,0
0.5,0.44304,0.51537,0
0.5,0.4462,0.5154,0
0.5,0.44937,0.51543,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51552,0
0.5,0.45886,0.51558,0
0.5,0.46203,0.51567,0
0.5,0.46519,0.51578,0
0.5,0.46612,0.51582,0
0.5,0.51266,0.51443,0
0.5,0.50987,0.51582,0
0.5,0.46835,0.51593,0
0.5,0.47152,0.51613,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51697,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51769,0
0.5,0.49051,0.51802,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51834,0
0.5,0.5,0.51822,0
0.5,0.50316,0.51782,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.516,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63067,0.26582,0
0.5,0.63291,0.26537,0
0.5,0.63608,0.26552,0
0.5,0.63708,0.26582,0
0.5,0.62413,0.26899,0
0.5,0.62658,0.26735,0
0.5,0.62975,0.26601,0
0.5,0.63924,0.26659,0
0.5,0.64232,0.26899,0
0.5,0.62051,0.27215,0
0.5,0.62342,0.26949,0
0.5,0.64241,0.26908,0
0.5,0.64431,0.27215,0
0.5,0.61777,0.27532,0
0.5,0.62025,0.27241,0
0.5,0.64526,0.27532,0
0.5,0.61543,0.27848,0
0.5,0.61709,0.27619,0
0.5,0.6455,0.27848,0
0.5,0.6133,0.28165,0
0.5,0.61392,0.28072,0
0.5,0.6452,0.28165,0
0.5,0.61129,0.28481,0
0.5,0.64449,0.28481,0
0.5,0.60931,0.28797,0
0.5,0.61076,0.28566,0
0.5,0.64341,0.28797,0
0.5,0.60737,0.29114,0
0.5,0.60759,0.29078,0
0.5,0.64241,0.29023,0
0.5,0.64201,0.29114,0
0.5,0.60541,0.2943,0
0.5,0.64043,0.2943,0
0.5,0.60345,0.29747,0
0.5,0.60443,0.2959,0
0.5,0.63924,0.29641,0
0.5,0.63865,0.29747,0
0.5,0.60153,0.30063,0
0.5,0.63679,0.30063,0
0.5,0.5996,0.3038,0
0.5,0.60127,0.30106,0
0.5,0.63608,0.30181,0
0.5,0.6349,0.3038,0
0.5,0.59772,0.30696,0
0.5,0.5981,0.30633,0
0.5,0.63298,0.30696,0
0.5,0.59583,0.31013,0
0.5,0.63291,0.30707,0
0.5,0.6311,0.31013,0
0.5,0.59395,0.31329,0
0.5,0.59494,0.31165,0
0.5,0.62975,0.31237,0
0.5,0.6292,0.31329,0
0.5,0.5921,0.31646,0
0.5,0.62732,0.31646,0
0.5,0.59022,0.31962,0
0.5,0.59177,0.31702,0
0.5,0.62658,0.31768,0
0.5,0.62546,0.31962,0
0.5,0.58837,0.32278,0
0.5,0.58861,0.32239,0
0.5,0.6236,0.32278,0
0.5,0.58649,0.32595,0
0.5,0.62342,0.32309,0
0.5,0.62178,0.32595,0
0.5,0.58464,0.32911,0
0.5,0.58544,0.32775,0
0.5,0.62025,0.32857,0
0.5,0.61995,0.32911,0
0.5,0.58282,0.33228,0
0.5,0.61816,0.33228,0
0.5,0.58098,0.33544,0
0.5,0.58228,0.33322,0
0.5,0.61709,0.33412,0
0.5,0.61635,0.33544,0
0.5,0.57919,0.33861,0
0.5,0.61455,0.33861,0
0.5,0.57736,0.34177,0
0.5,0.57911,0.33874,0
0.5,0.61392,0.33969,0
0.5,0.61274,0.34177,0
0.5,0.57557,0.34494,0
0.5,0.57595,0.34428,0
0.5,0.61091,0.34494,0
0.5,0.57378,0.3481,0
0.5,0.61076,0.3452,0
0.5,0.60912,0.3481,0
0.5,0.57199,0.35127,0
0.5,0.57278,0.34989,0
0.5,0.60759,0.35076,0
0.5,0.60731,0.35127,0
0.5,0.5702,0.35443,0
0.5,0.60556,0.35443,0
0.5,0.56838,0.35759,0
0.5,0.56962,0.35545,0
0.5,0.60443,0.35645,0
0.5,0.6038,0.35759,0
0.5,0.5666,0.36076,0
0.5,0.60208,0.36076,0
0.5,0.56479,0.36392,0
0.5,0.56646,0.36101,0
0.5,0.60127,0.36224,0
0.5,0.60037,0.36392,0
0.5,0.56301,0.36709,0
0.5,0.56329,0.3666,0
0.5,0.59867,0.36709,0
0.5,0.5612,0.37025,0
0.5,0.5981,0.36813,0
0.5,0.59697,0.37025,0
0.5,0.55941,0.37342,0
0.5,0.56013,0.37216,0
0.5,0.59523,0.37342,0
0.5,0.55764,0.37658,0
0.5,0.59494,0.37395,0
0.5,0.59349,0.37658,0
0.5,0.55588,0.37975,0
0.5,0.55696,0.37781,0
0.5,0.59177,0.37962,0
0.5,0.5917,0.37975,0
0.5,0.55416,0.38291,0
0.5,0.58994,0.38291,0
0.5,0.55242,0.38608,0
0.5,0.5538,0.38358,0
0.5,0.58861,0.38523,0
0.5,0.58812,0.38608,0
0.5,0.55073,0.38924,0
0.5,0.58635,0.38924,0
0.5,0.549,0.39241,0
0.5,0.55063,0.38942,0
0.5,0.58544,0.39084,0
0.5,0.58458,0.39241,0
0.5,0.54731,0.39557,0
0.5,0.54747,0.39528,0
0.5,0.58286,0.39557,0
0.5,0.54557,0.39873,0
0.5,0.58228,0.39663,0
0.5,0.58117,0.39873,0
0.5,0.54383,0.4019,0
0.5,0.5443,0.40106,0
0.5,0.57951,0.4019,0
0.5,0.54206,0.40506,0
0.5,0.57911,0.40265,0
0.5,0.57788,0.40506,0
0.5,0.54029,0.40823,0
0.5,0.54114,0.40674,0
0.5,0.57625,0.40823,0
0.5,0.53854,0.41139,0
0.5,0.57595,0.40882,0
0.5,0.57466,0.41139,0
0.5,0.53676,0.41456,0
0.5,0.53797,0.41242,0
0.5,0.57305,0.41456,0
0.5,0.53499,0.41772,0
0.5,0.57278,0.41507,0
0.5,0.57146,0.41772,0
0.5,0.53315,0.42089,0
0.5,0.53481,0.41803,0
0.5,0.56982,0.42089,0
0.5,0.53134,0.42405,0
0.5,0.53165,0.42353,0
0.5,0.56962,0.42127,0
0.5,0.56819,0.42405,0
0.5,0.52951,0.42722,0
0.5,0.56651,0.42722,0
0.5,0.52772,0.43038,0
0.5,0.52848,0.42906,0
0.5,0.56646,0.42732,0
0.5,0.56485,0.43038,0
0.5,0.52599,0.43354,0
0.5,0.56329,0.43323,0
0.5,0.56312,0.43354,0
0.5,0.52428,0.43671,0
0.5,0.52532,0.43479,0
0.5,0.5614,0.43671,0
0.5,0.52264,0.43987,0
0.5,0.56013,0.439,0
0.5,0.55965,0.43987,0
0.5,0.52098,0.44304,0
0.5,0.52215,0.44082,0
0.5,0.55791,0.44304,0
0.5,0.51935,0.4462,0
0.5,0.55696,0.44476,0
0.5,0.55618,0.4462,0
0.5,0.51764,0.44937,0
0.5,0.51899,0.44689,0
0.5,0.55451,0.44937,0
0.5,0.51593,0.45253,0
0.5,0.5538,0.4507,0
0.5,0.55285,0.45253,0
0.5,0.51409,0.4557,0
0.5,0.51582,0.45272,0
0.5,0.55124,0.4557,0
0.5,0.51218,0.45886,0
0.5,0.51266,0.45811,0
0.5,0.55063,0.45688,0
0.5,0.54966,0.45886,0
0.5,0.51009,0.46203,0
0.5,0.5481,0.46203,0
0.5,0.50778,0.46519,0
0.5,0.50949,0.46288,0
0.5,0.54747,0.46331,0
0.5,0.54657,0.46519,0
0.5,0.5052,0.46835,0
0.5,0.50633,0.46703,0
0.5,0.54503,0.46835,0
0.5,0.50223,0.47152,0
0.5,0.50316,0.47059,0
0.5,0.5443,0.46983,0
0.5,0.54348,0.47152,0
0.5,0.4987,0.47468,0
0.5,0.5,0.47361,0
0.5,0.5419,0.47468,0
0.5,0.49427,0.47785,0
0.5,0.49684,0.47615,0
0.5,0.54114,0.47613,0
0.5,0.54026,0.47785,0
0.5,0.4874,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47823,0
0.5,0.53854,0.48101,0
0.5,0.46797,0.48418,0
0.5,0.46835,0.48415,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48192,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48202,0
0.5,0.53675,0.48418,0
0.5,0,0.4861,0
0.5,0.0031646,0.48574,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48523,0
0.5,0.012658,0.48506,0
0.5,0.015823,0.48493,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48477,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48475,0
0.5,0.03481,0.48475,0
0.5,0.037975,0.48475,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48476,0
0.5,0.053797,0.48476,0
0.5,0.056962,0.48476,0
0.5,0.060127,0.48476,0
0.5,0.063291,0.48476,0
0.5,0.066456,0.48476,0
0.5,0.06962,0.48476,0
0.5,0.072785,0.48476,0
0.5,0.075949,0.48476,0
0.5,0.079114,0.48476,0
0.5,0.082278,0.48476,0
0.5,0.085443,0.48476,0
0.5,0.088608,0.48476,0
0.5,0.091772,0.48476,0
0.5,0.094937,0.48476,0
0.5,0.098101,0.48476,0
0.5,0.10127,0.48476,0
0.5,0.10443,0.48476,0
0.5,0.10759,0.48476,0
0.5,0.11076,0.48476,0
0.5,0.11392,0.48476,0
0.5,0.11709,0.48476,0
0.5,0.12025,0.48476,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48475,0
0.5,0.19304,0.48475,0
0.5,0.1962,0.48475,0
0.5,0.19937,0.48475,0
0.5,0.20253,0.48475,0
0.5,0.2057,0.48475,0
0.5,0.20886,0.48475,0
0.5,0.21203,0.48475,0
0.5,0.21519,0.48475,0
0.5,0.21835,0.48475,0
0.5,0.22152,0.48475,0
0.5,0.22468,0.48475,0
0.5,0.22785,0.48475,0
0.5,0.23101,0.48475,0
0.5,0.23418,0.48475,0
0.5,0.23734,0.48475,0
0.5,0.24051,0.48475,0
0.5,0.24367,0.48475,0
0.5,0.24684,0.48475,0
0.5,0.25,0.48475,0
0.5,0.25316,0.48475,0
0.5,0.25633,0.48475,0
0.5,0.25949,0.48475,0
0.5,0.26266,0.48475,0
0.5,0.26582,0.48475,0
0.5,0.26899,0.48475,0
0.5,0.27215,0.48475,0
0.5,0.27532,0.48475,0
0.5,0.27848,0.48475,0
0.5,0.28165,0.48475,0
0.5,0.28481,0.48475,0
0.5,0.28797,0.48475,0
0.5,0.29114,0.48475,0
0.5,0.2943,0.48475,0
0.5,0.29747,0.48475,0
0.5,0.30063,0.48475,0
0.5,0.3038,0.48475,0
0.5,0.30696,0.48475,0
0.5,0.31013,0.48475,0
0.5,0.31329,0.48475,0
0.5,0.31646,0.48475,0
0.5,0.31962,0.48475,0
0.5,0.32278,0.48475,0
0.5,0.32595,0.48475,0
0.5,0.32911,0.48475,0
0.5,0.33228,0.48475,0
0.5,0.33544,0.48475,0
0.5,0.33861,0.48475,0
0.5,0.34177,0.48475,0
0.5,0.34494,0.48475,0
0.5,0.3481,0.48475,0
0.5,0.35127,0.48475,0
0.5,0.35443,0.48475,0
0.5,0.35759,0.48475,0
0.5,0.36076,0.48475,0
0.5,0.36392,0.48475,0
0.5,0.36709,0.48475,0
0.5,0.37025,0.48475,0
0.5,0.37342,0.48475,0
0.5,0.37658,0.48475,0
0.5,0.37975,0.48475,0
0.5,0.38291,0.48475,0
0.5,0.38608,0.48475,0
0.5,0.38924,0.48475,0
0.5,0.39241,0.48475,0
0.5,0.39557,0.48475,0
0.5,0.39873,0.48475,0
0.5,0.4019,0.48475,0
0.5,0.40506,0.48475,0
0.5,0.40823,0.48475,0
0.5,0.41139,0.48475,0
0.5,0.41456,0.48474,0
0.5,0.41772,0.48474,0
0.5,0.42089,0.48474,0
0.5,0.42405,0.48474,0
0.5,0.42722,0.48474,0
0.5,0.43038,0.48473,0
0.5,0.43354,0.48473,0
0.5,0.43671,0.48472,0
0.5,0.43987,0.48471,0
0.5,0.44304,0.4847,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48464,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.48453,0
0.5,0.46203,0.48445,0
0.5,0.46519,0.48432,0
0.5,0.53483,0.48734,0
0.5,0.53481,0.48738,0
0.5,0.53286,0.49051,0
0.5,0.53165,0.4924,0
0.5,0.53081,0.49367,0
0.5,0.52873,0.49684,0
0.5,0.52848,0.49721,0
0.5,0.52659,0.5,0
0.5,0.52532,0.50181,0
0.5,0.52434,0.50316,0
0.5,0.52215,0.506,0
0.5,0.52189,0.50633,0
0.5,0.51905,0.50949,0
0.5,0.51582,0.51232,0
0.5,0.51537,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51412,0
0.5,0,0.51373,0
0.5,0.0063291,0.51446,0
0.5,0.0094937,0.51472,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51522,0
0.5,0.028481,0.51524,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51525,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51524,0
0.5,0.050633,0.51524,0
0.5,0.053797,0.51524,0
0.5,0.056962,0.51524,0
0.5,0.060127,0.51524,0
0.5,0.063291,0.51524,0
0.5,0.066456,0.51524,0
0.5,0.06962,0.51524,0
0.5,0.072785,0.51524,0
0.5,0.075949,0.51524,0
0.5,0.079114,0.51524,0
0.5,0.082278,0.51524,0
0.5,0.085443,0.51524,0
0.5,0.088608,0.51524,0
0.5,0.091772,0.51524,0
0.5,0.094937,0.51524,0
0.5,0.098101,0.51524,0
0.5,0.10127,0.51524,0
0.5,0.10443,0.51524,0
0.5,0.10759,0.51524,0
0.5,0.11076,0.51524,0
0.5,0.11392,0.51524,0
0.5,0.11709,0.51524,0
0.5,0.12025,0.51524,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51525,0
0.5,0.2057,0.51525,0
0.5,0.20886,0.51525,0
0.5,0.21203,0.51525,0
0.5,0.21519,0.51525,0
0.5,0.21835,0.51525,0
0.5,0.22152,0.51525,0
0.5,0.22468,0.51525,0
0.5,0.22785,0.51525,0
0.5,0.23101,0.51525,0
0.5,0.23418,0.51525,0
0.5,0.23734,0.51525,0
0.5,0.24051,0.51525,0
0.5,0.24367,0.51525,0
0.5,0.24684,0.51525,0
0.5,0.25,0.51525,0
0.5,0.25316,0.51525,0
0.5,0.25633,0.51525,0
0.5,0.25949,0.51525,0
0.5,0.26266,0.51525,0
0.5,0.26582,0.51525,0
0.5,0.26899,0.51525,0
0.5,0.27215,0.51525,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51526,0
0.5,0.30696,0.51526,0
0.5,0.31013,0.51526,0
0.5,0.31329,0.51526,0
0.5,0.31646,0.51526,0
0.5,0.31962,0.51526,0
0.5,0.32278,0.51526,0
0.5,0.32595,0.51526,0
0.5,0.32911,0.51526,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51527,0
0.5,0.34494,0.51527,0
0.5,0.3481,0.51527,0
0.5,0.35127,0.51527,0
0.5,0.35443,0.51527,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51528,0
0.5,0.37025,0.51528,0
0.5,0.37342,0.51528,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51529,0
0.5,0.38608,0.51529,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.5153,0
0.5,0.39557,0.5153,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.51531,0
0.5,0.40506,0.51531,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51532,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.51539,0
0.5,0.44304,0.51541,0
0.5,0.4462,0.51543,0
0.5,0.44937,0.51546,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51554,0
0.5,0.45886,0.51561,0
0.5,0.46203,0.51569,0
0.5,0.46519,0.5158,0
0.5,0.46563,0.51582,0
0.5,0.51266,0.51443,0
0.5,0.50987,0.51582,0
0.5,0.46835,0.51595,0
0.5,0.47152,0.51614,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.51698,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.51769,0
0.5,0.49051,0.51802,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51834,0
0.5,0.5,0.51822,0
0.5,0.50316,0.51782,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.516,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63895,0.24684,0
0.5,0.63924,0.24664,0
0.5,0.64241,0.24507,0
0.5,0.64557,0.24425,0
0.5,0.64873,0.24415,0
0.5,0.6519,0.24491,0
0.5,0.65506,0.24681,0
0.5,0.65509,0.24684,0
0.5,0.63491,0.25,0
0.5,0.63608,0.24892,0
0.5,0.65753,0.25,0
0.5,0.63191,0.25316,0
0.5,0.63291,0.25202,0
0.5,0.65823,0.2517,0
0.5,0.65873,0.25316,0
0.5,0.62941,0.25633,0
0.5,0.62975,0.25588,0
0.5,0.65913,0.25633,0
0.5,0.62717,0.25949,0
0.5,0.65896,0.25949,0
0.5,0.62507,0.26266,0
0.5,0.62658,0.26038,0
0.5,0.6583,0.26266,0
0.5,0.62305,0.26582,0
0.5,0.62342,0.26526,0
0.5,0.65823,0.26286,0
0.5,0.65726,0.26582,0
0.5,0.62105,0.26899,0
0.5,0.65591,0.26899,0
0.5,0.61904,0.27215,0
0.5,0.62025,0.27025,0
0.5,0.65506,0.27061,0
0.5,0.65427,0.27215,0
0.5,0.61708,0.27532,0
0.5,0.61709,0.2753,0
0.5,0.65247,0.27532,0
0.5,0.6151,0.27848,0
0.5,0.6519,0.27625,0
0.5,0.65057,0.27848,0
0.5,0.61316,0.28165,0
0.5,0.61392,0.28041,0
0.5,0.64873,0.28143,0
0.5,0.6486,0.28165,0
0.5,0.61123,0.28481,0
0.5,0.64665,0.28481,0
0.5,0.60928,0.28797,0
0.5,0.61076,0.28558,0
0.5,0.64557,0.28654,0
0.5,0.64469,0.28797,0
0.5,0.60736,0.29114,0
0.5,0.60759,0.29076,0
0.5,0.64273,0.29114,0
0.5,0.6054,0.2943,0
0.5,0.64241,0.29167,0
0.5,0.64082,0.2943,0
0.5,0.60345,0.29747,0
0.5,0.60443,0.2959,0
0.5,0.63924,0.29689,0
0.5,0.63889,0.29747,0
0.5,0.60152,0.30063,0
0.5,0.637,0.30063,0
0.5,0.59959,0.3038,0
0.5,0.60127,0.30106,0
0.5,0.63608,0.30217,0
0.5,0.63513,0.3038,0
0.5,0.59771,0.30696,0
0.5,0.5981,0.30631,0
0.5,0.63326,0.30696,0
0.5,0.59581,0.31013,0
0.5,0.63291,0.30754,0
0.5,0.63141,0.31013,0
0.5,0.59394,0.31329,0
0.5,0.59494,0.31162,0
0.5,0.62975,0.31293,0
0.5,0.62953,0.31329,0
0.5,0.59209,0.31646,0
0.5,0.62768,0.31646,0
0.5,0.59022,0.31962,0
0.5,0.59177,0.31701,0
0.5,0.62658,0.31829,0
0.5,0.62581,0.31962,0
0.5,0.58837,0.32278,0
0.5,0.58861,0.32239,0
0.5,0.62397,0.32278,0
0.5,0.58649,0.32595,0
0.5,0.62342,0.32372,0
0.5,0.62214,0.32595,0
0.5,0.58464,0.32911,0
0.5,0.58544,0.32774,0
0.5,0.62031,0.32911,0
0.5,0.58281,0.33228,0
0.5,0.62025,0.32921,0
0.5,0.61854,0.33228,0
0.5,0.58096,0.33544,0
0.5,0.58228,0.3332,0
0.5,0.61709,0.3348,0
0.5,0.61673,0.33544,0
0.5,0.57916,0.33861,0
0.5,0.61496,0.33861,0
0.5,0.57733,0.34177,0
0.5,0.57911,0.3387,0
0.5,0.61392,0.3404,0
0.5,0.61314,0.34177,0
0.5,0.57554,0.34494,0
0.5,0.57595,0.34422,0
0.5,0.61132,0.34494,0
0.5,0.57375,0.3481,0
0.5,0.61076,0.3459,0
0.5,0.6095,0.3481,0
0.5,0.57197,0.35127,0
0.5,0.57278,0.34985,0
0.5,0.60767,0.35127,0
0.5,0.57019,0.35443,0
0.5,0.60759,0.35139,0
0.5,0.60589,0.35443,0
0.5,0.56838,0.35759,0
0.5,0.56962,0.35545,0
0.5,0.60443,0.35701,0
0.5,0.60411,0.35759,0
0.5,0.5666,0.36076,0
0.5,0.60238,0.36076,0
0.5,0.56479,0.36392,0
0.5,0.56646,0.36101,0
0.5,0.60127,0.36278,0
0.5,0.60065,0.36392,0
0.5,0.563,0.36709,0
0.5,0.56329,0.36659,0
0.5,0.59896,0.36709,0
0.5,0.56118,0.37025,0
0.5,0.5981,0.36866,0
0.5,0.59726,0.37025,0
0.5,0.55937,0.37342,0
0.5,0.56013,0.37211,0
0.5,0.59554,0.37342,0
0.5,0.55759,0.37658,0
0.5,0.59494,0.3745,0
0.5,0.59379,0.37658,0
0.5,0.55582,0.37975,0
0.5,0.55696,0.37772,0
0.5,0.59201,0.37975,0
0.5,0.55409,0.38291,0
0.5,0.59177,0.38017,0
0.5,0.59024,0.38291,0
0.5,0.55235,0.38608,0
0.5,0.5538,0.38346,0
0.5,0.58861,0.38574,0
0.5,0.58841,0.38608,0
0.5,0.55066,0.38924,0
0.5,0.58662,0.38924,0
0.5,0.54894,0.39241,0
0.5,0.55063,0.3893,0
0.5,0.58544,0.39131,0
0.5,0.58483,0.39241,0
0.5,0.54726,0.39557,0
0.5,0.54747,0.39519,0
0.5,0.5831,0.39557,0
0.5,0.54554,0.39873,0
0.5,0.58228,0.39707,0
0.5,0.5814,0.39873,0
0.5,0.54381,0.4019,0
0.5,0.5443,0.40103,0
0.5,0.57973,0.4019,0
0.5,0.54206,0.40506,0
0.5,0.57911,0.40307,0
0.5,0.57809,0.40506,0
0.5,0.54029,0.40823,0
0.5,0.54114,0.40673,0
0.5,0.57647,0.40823,0
0.5,0.53854,0.41139,0
0.5,0.57595,0.40923,0
0.5,0.57487,0.41139,0
0.5,0.53676,0.41456,0
0.5,0.53797,0.41242,0
0.5,0.57327,0.41456,0
0.5,0.53498,0.41772,0
0.5,0.57278,0.4155,0
0.5,0.57168,0.41772,0
0.5,0.53314,0.42089,0
0.5,0.53481,0.41802,0
0.5,0.57006,0.42089,0
0.5,0.53132,0.42405,0
0.5,0.53165,0.4235,0
0.5,0.56962,0.42173,0
0.5,0.56844,0.42405,0
0.5,0.52948,0.42722,0
0.5,0.56677,0.42722,0
0.5,0.52768,0.43038,0
0.5,0.52848,0.429,0
0.5,0.56646,0.4278,0
0.5,0.56511,0.43038,0
0.5,0.52594,0.43354,0
0.5,0.56339,0.43354,0
0.5,0.52422,0.43671,0
0.5,0.52532,0.4347,0
0.5,0.56329,0.43372,0
0.5,0.56167,0.43671,0
0.5,0.52257,0.43987,0
0.5,0.56013,0.43948,0
0.5,0.55991,0.43987,0
0.5,0.52091,0.44304,0
0.5,0.52215,0.44069,0
0.5,0.55817,0.44304,0
0.5,0.51928,0.4462,0
0.5,0.55696,0.44521,0
0.5,0.55643,0.4462,0
0.5,0.51757,0.44937,0
0.5,0.51899,0.44675,0
0.5,0.55474,0.44937,0
0.5,0.51586,0.45253,0
0.5,0.5538,0.45114,0
0.5,0.55307,0.45253,0
0.5,0.51403,0.4557,0
0.5,0.51582,0.45261,0
0.5,0.55145,0.4557,0
0.5,0.51214,0.45886,0
0.5,0.51266,0.45803,0
0.5,0.55063,0.45731,0
0.5,0.54986,0.45886,0
0.5,0.51006,0.46203,0
0.5,0.54832,0.46203,0
0.5,0.50776,0.46519,0
0.5,0.50949,0.46285,0
0.5,0.54747,0.46374,0
0.5,0.54678,0.46519,0
0.5,0.50517,0.46835,0
0.5,0.50633,0.467,0
0.5,0.54525,0.46835,0
0.5,0.50219,0.47152,0
0.5,0.50316,0.47055,0
0.5,0.5443,0.47028,0
0.5,0.5437,0.47152,0
0.5,0.49865,0.47468,0
0.5,0.5,0.47356,0
0.5,0.54213,0.47468,0
0.5,0.49423,0.47785,0
0.5,0.49684,0.47611,0
0.5,0.54114,0.47659,0
0.5,0.54049,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.4782,0
0.5,0.53879,0.48101,0
0.5,0.46765,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.4839,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48192,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48246,0
0.5,0.53699,0.48418,0
0.5,0,0.48601,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.48539,0
0.5,0.0094937,0.48517,0
0.5,0.012658,0.48501,0
0.5,0.015823,0.48489,0
0.5,0.018987,0.48481,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48471,0
0.5,0.03481,0.48471,0
0.5,0.037975,0.48471,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48472,0
0.5,0.063291,0.48472,0
0.5,0.066456,0.48472,0
0.5,0.06962,0.48472,0
0.5,0.072785,0.48472,0
0.5,0.075949,0.48472,0
0.5,0.079114,0.48472,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48471,0
0.5,0.21835,0.48471,0
0.5,0.22152,0.48471,0
0.5,0.22468,0.48471,0
0.5,0.22785,0.48471,0
0.5,0.23101,0.48471,0
0.5,0.23418,0.48471,0
0.5,0.23734,0.48471,0
0.5,0.24051,0.48471,0
0.5,0.24367,0.48471,0
0.5,0.24684,0.48471,0
0.5,0.25,0.48471,0
0.5,0.25316,0.48471,0
0.5,0.25633,0.48471,0
0.5,0.25949,0.48471,0
0.5,0.26266,0.48471,0
0.5,0.26582,0.48471,0
0.5,0.26899,0.48471,0
0.5,0.27215,0.48471,0
0.5,0.27532,0.48471,0
0.5,0.27848,0.48471,0
0.5,0.28165,0.48471,0
0.5,0.28481,0.48471,0
0.5,0.28797,0.48471,0
0.5,0.29114,0.48471,0
0.5,0.2943,0.48471,0
0.5,0.29747,0.48471,0
0.5,0.30063,0.48471,0
0.5,0.3038,0.48471,0
0.5,0.30696,0.48471,0
0.5,0.31013,0.48471,0
0.5,0.31329,0.48471,0
0.5,0.31646,0.48471,0
0.5,0.31962,0.48471,0
0.5,0.32278,0.48471,0
0.5,0.32595,0.48471,0
0.5,0.32911,0.48471,0
0.5,0.33228,0.48471,0
0.5,0.33544,0.48471,0
0.5,0.33861,0.48471,0
0.5,0.34177,0.48471,0
0.5,0.34494,0.48471,0
0.5,0.3481,0.48471,0
0.5,0.35127,0.48471,0
0.5,0.35443,0.48471,0
0.5,0.35759,0.48471,0
0.5,0.36076,0.48471,0
0.5,0.36392,0.48471,0
0.5,0.36709,0.48471,0
0.5,0.37025,0.48471,0
0.5,0.37342,0.48471,0
0.5,0.37658,0.48471,0
0.5,0.37975,0.48471,0
0.5,0.38291,0.48471,0
0.5,0.38608,0.48471,0
0.5,0.38924,0.48471,0
0.5,0.39241,0.48471,0
0.5,0.39557,0.48471,0
0.5,0.39873,0.48471,0
0.5,0.4019,0.48471,0
0.5,0.40506,0.48471,0
0.5,0.40823,0.48471,0
0.5,0.41139,0.48471,0
0.5,0.41456,0.48471,0
0.5,0.41772,0.48471,0
0.5,0.42089,0.4847,0
0.5,0.42405,0.4847,0
0.5,0.42722,0.4847,0
0.5,0.43038,0.4847,0
0.5,0.43354,0.48469,0
0.5,0.43671,0.48469,0
0.5,0.43987,0.48468,0
0.5,0.44304,0.48467,0
0.5,0.4462,0.48466,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.48461,0
0.5,0.4557,0.48457,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48431,0
0.5,0.53508,0.48734,0
0.5,0.53481,0.48777,0
0.5,0.53308,0.49051,0
0.5,0.53165,0.49271,0
0.5,0.531,0.49367,0
0.5,0.52888,0.49684,0
0.5,0.52848,0.49743,0
0.5,0.5267,0.5,0
0.5,0.52532,0.50192,0
0.5,0.5244,0.50316,0
0.5,0.52215,0.50604,0
0.5,0.52191,0.50633,0
0.5,0.51905,0.50949,0
0.5,0.51582,0.51232,0
0.5,0.51537,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51417,0
0.5,0,0.51379,0
0.5,0.0063291,0.5145,0
0.5,0.0094937,0.51476,0
0.5,0.012658,0.51495,0
0.5,0.015823,0.51509,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51528,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51528,0
0.5,0.060127,0.51528,0
0.5,0.063291,0.51528,0
0.5,0.066456,0.51528,0
0.5,0.06962,0.51528,0
0.5,0.072785,0.51528,0
0.5,0.075949,0.51528,0
0.5,0.079114,0.51528,0
0.5,0.082278,0.51528,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51529,0
0.5,0.22468,0.51529,0
0.5,0.22785,0.51529,0
0.5,0.23101,0.51529,0
0.5,0.23418,0.51529,0
0.5,0.23734,0.51529,0
0.5,0.24051,0.51529,0
0.5,0.24367,0.51529,0
0.5,0.24684,0.51529,0
0.5,0.25,0.51529,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.5153,0
0.5,0.31646,0.5153,0
0.5,0.31962,0.5153,0
0.5,0.32278,0.5153,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.51531,0
0.5,0.35127,0.51531,0
0.5,0.35443,0.51531,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51532,0
0.5,0.37342,0.51532,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51533,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51535,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51538,0
0.5,0.43038,0.51539,0
0.5,0.43354,0.5154,0
0.5,0.43671,0.51541,0
0.5,0.43987,0.51542,0
0.5,0.44304,0.51544,0
0.5,0.4462,0.51546,0
0.5,0.44937,0.51549,0
0.5,0.45253,0.51552,0
0.5,0.4557,0.51557,0
0.5,0.45886,0.51563,0
0.5,0.46203,0.51572,0
0.5,0.46512,0.51582,0
0.5,0.51266,0.51443,0
0.5,0.50987,0.51582,0
0.5,0.46519,0.51583,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51616,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51667,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51733,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51802,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51834,0
0.5,0.5,0.51822,0
0.5,0.50316,0.51782,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.516,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66002,0.22152,0
0.5,0.66139,0.22123,0
0.5,0.66456,0.22133,0
0.5,0.66524,0.22152,0
0.5,0.65282,0.22468,0
0.5,0.65506,0.22323,0
0.5,0.65823,0.22189,0
0.5,0.66772,0.22233,0
0.5,0.67089,0.22465,0
0.5,0.67091,0.22468,0
0.5,0.64905,0.22785,0
0.5,0.6519,0.22531,0
0.5,0.67298,0.22785,0
0.5,0.64616,0.23101,0
0.5,0.64873,0.22816,0
0.5,0.67397,0.23101,0
0.5,0.64371,0.23418,0
0.5,0.64557,0.23173,0
0.5,0.67405,0.23209,0
0.5,0.6742,0.23418,0
0.5,0.64149,0.23734,0
0.5,0.64241,0.23602,0
0.5,0.67405,0.23566,0
0.5,0.67389,0.23734,0
0.5,0.63939,0.24051,0
0.5,0.67312,0.24051,0
0.5,0.63729,0.24367,0
0.5,0.63924,0.24073,0
0.5,0.67198,0.24367,0
0.5,0.63521,0.24684,0
0.5,0.63608,0.24552,0
0.5,0.67089,0.24597,0
0.5,0.67048,0.24684,0
0.5,0.63317,0.25,0
0.5,0.66879,0.25,0
0.5,0.63112,0.25316,0
0.5,0.63291,0.25041,0
0.5,0.66772,0.25179,0
0.5,0.66691,0.25316,0
0.5,0.62909,0.25633,0
0.5,0.62975,0.25532,0
0.5,0.66493,0.25633,0
0.5,0.62706,0.25949,0
0.5,0.66456,0.25691,0
0.5,0.66292,0.25949,0
0.5,0.62503,0.26266,0
0.5,0.62658,0.26024,0
0.5,0.66139,0.26182,0
0.5,0.66086,0.26266,0
0.5,0.62304,0.26582,0
0.5,0.62342,0.26524,0
0.5,0.65884,0.26582,0
0.5,0.62105,0.26899,0
0.5,0.65823,0.26677,0
0.5,0.65684,0.26899,0
0.5,0.61904,0.27215,0
0.5,0.62025,0.27025,0
0.5,0.65506,0.27177,0
0.5,0.65483,0.27215,0
0.5,0.61708,0.27532,0
0.5,0.61709,0.2753,0
0.5,0.65285,0.27532,0
0.5,0.6151,0.27848,0
0.5,0.6519,0.27683,0
0.5,0.65089,0.27848,0
0.5,0.61315,0.28165,0
0.5,0.61392,0.28041,0
0.5,0.64893,0.28165,0
0.5,0.61122,0.28481,0
0.5,0.64873,0.28196,0
0.5,0.64701,0.28481,0
0.5,0.60927,0.28797,0
0.5,0.61076,0.28557,0
0.5,0.64557,0.28715,0
0.5,0.64508,0.28797,0
0.5,0.60735,0.29114,0
0.5,0.60759,0.29075,0
0.5,0.64316,0.29114,0
0.5,0.6054,0.2943,0
0.5,0.64241,0.29238,0
0.5,0.64126,0.2943,0
0.5,0.60345,0.29747,0
0.5,0.60443,0.2959,0
0.5,0.63934,0.29747,0
0.5,0.60152,0.30063,0
0.5,0.63924,0.29763,0
0.5,0.63745,0.30063,0
0.5,0.59958,0.3038,0
0.5,0.60127,0.30105,0
0.5,0.63608,0.30291,0
0.5,0.63555,0.3038,0
0.5,0.5977,0.30696,0
0.5,0.5981,0.3063,0
0.5,0.6337,0.30696,0
0.5,0.5958,0.31013,0
0.5,0.63291,0.30828,0
0.5,0.63184,0.31013,0
0.5,0.59393,0.31329,0
0.5,0.59494,0.3116,0
0.5,0.62997,0.31329,0
0.5,0.59208,0.31646,0
0.5,0.62975,0.31366,0
0.5,0.62811,0.31646,0
0.5,0.59021,0.31962,0
0.5,0.59177,0.31699,0
0.5,0.62658,0.319,0
0.5,0.62622,0.31962,0
0.5,0.58837,0.32278,0
0.5,0.58861,0.32238,0
0.5,0.62438,0.32278,0
0.5,0.58649,0.32595,0
0.5,0.62342,0.32441,0
0.5,0.62253,0.32595,0
0.5,0.58463,0.32911,0
0.5,0.58544,0.32774,0
0.5,0.6207,0.32911,0
0.5,0.5828,0.33228,0
0.5,0.62025,0.32988,0
0.5,0.6189,0.33228,0
0.5,0.58094,0.33544,0
0.5,0.58228,0.33318,0
0.5,0.61709,0.33544,0
0.5,0.57913,0.33861,0
0.5,0.61709,0.33544,0
0.5,0.61533,0.33861,0
0.5,0.57729,0.34177,0
0.5,0.57911,0.33864,0
0.5,0.61392,0.34104,0
0.5,0.61351,0.34177,0
0.5,0.57549,0.34494,0
0.5,0.57595,0.34414,0
0.5,0.6117,0.34494,0
0.5,0.57371,0.3481,0
0.5,0.61076,0.34653,0
0.5,0.60986,0.3481,0
0.5,0.57194,0.35127,0
0.5,0.57278,0.34978,0
0.5,0.60801,0.35127,0
0.5,0.57017,0.35443,0
0.5,0.60759,0.35198,0
0.5,0.6062,0.35443,0
0.5,0.56837,0.35759,0
0.5,0.56962,0.35542,0
0.5,0.60443,0.35753,0
0.5,0.60439,0.35759,0
0.5,0.5666,0.36076,0
0.5,0.60265,0.36076,0
0.5,0.56478,0.36392,0
0.5,0.56646,0.36101,0
0.5,0.60127,0.36325,0
0.5,0.60091,0.36392,0
0.5,0.56299,0.36709,0
0.5,0.56329,0.36657,0
0.5,0.59922,0.36709,0
0.5,0.56116,0.37025,0
0.5,0.5981,0.36913,0
0.5,0.5975,0.37025,0
0.5,0.55934,0.37342,0
0.5,0.56013,0.37206,0
0.5,0.5958,0.37342,0
0.5,0.55755,0.37658,0
0.5,0.59494,0.37497,0
0.5,0.59406,0.37658,0
0.5,0.55576,0.37975,0
0.5,0.55696,0.37763,0
0.5,0.59229,0.37975,0
0.5,0.55403,0.38291,0
0.5,0.59177,0.38066,0
0.5,0.59051,0.38291,0
0.5,0.55228,0.38608,0
0.5,0.5538,0.38334,0
0.5,0.58868,0.38608,0
0.5,0.55059,0.38924,0
0.5,0.55063,0.38916,0
0.5,0.58861,0.38621,0
0.5,0.58689,0.38924,0
0.5,0.54887,0.39241,0
0.5,0.58544,0.39176,0
0.5,0.58508,0.39241,0
0.5,0.5472,0.39557,0
0.5,0.54747,0.39508,0
0.5,0.58334,0.39557,0
0.5,0.54549,0.39873,0
0.5,0.58228,0.39748,0
0.5,0.58161,0.39873,0
0.5,0.54378,0.4019,0
0.5,0.5443,0.40096,0
0.5,0.57994,0.4019,0
0.5,0.54205,0.40506,0
0.5,0.57911,0.40346,0
0.5,0.57829,0.40506,0
0.5,0.54029,0.40823,0
0.5,0.54114,0.40672,0
0.5,0.57667,0.40823,0
0.5,0.53854,0.41139,0
0.5,0.57595,0.40962,0
0.5,0.57506,0.41139,0
0.5,0.53675,0.41456,0
0.5,0.53797,0.41242,0
0.5,0.57347,0.41456,0
0.5,0.53498,0.41772,0
0.5,0.57278,0.4159,0
0.5,0.57188,0.41772,0
0.5,0.53313,0.42089,0
0.5,0.53481,0.41802,0
0.5,0.57028,0.42089,0
0.5,0.5313,0.42405,0
0.5,0.53165,0.42347,0
0.5,0.56962,0.42216,0
0.5,0.56866,0.42405,0
0.5,0.52945,0.42722,0
0.5,0.56701,0.42722,0
0.5,0.52765,0.43038,0
0.5,0.52848,0.42894,0
0.5,0.56646,0.42825,0
0.5,0.56535,0.43038,0
0.5,0.52589,0.43354,0
0.5,0.56364,0.43354,0
0.5,0.52416,0.43671,0
0.5,0.52532,0.4346,0
0.5,0.56329,0.43418,0
0.5,0.56193,0.43671,0
0.5,0.52251,0.43987,0
0.5,0.56016,0.43987,0
0.5,0.52084,0.44304,0
0.5,0.52215,0.44056,0
0.5,0.56013,0.43993,0
0.5,0.55842,0.44304,0
0.5,0.5192,0.4462,0
0.5,0.55696,0.44565,0
0.5,0.55666,0.4462,0
0.5,0.5175,0.44937,0
0.5,0.51899,0.44662,0
0.5,0.55497,0.44937,0
0.5,0.5158,0.45253,0
0.5,0.51582,0.45249,0
0.5,0.5538,0.45156,0
0.5,0.55329,0.45253,0
0.5,0.51398,0.4557,0
0.5,0.55167,0.4557,0
0.5,0.51209,0.45886,0
0.5,0.51266,0.45796,0
0.5,0.55063,0.45772,0
0.5,0.55007,0.45886,0
0.5,0.51004,0.46203,0
0.5,0.54852,0.46203,0
0.5,0.50774,0.46519,0
0.5,0.50949,0.46283,0
0.5,0.54747,0.46417,0
0.5,0.54698,0.46519,0
0.5,0.50514,0.46835,0
0.5,0.50633,0.46697,0
0.5,0.54547,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.47051,0
0.5,0.5443,0.47072,0
0.5,0.54391,0.47152,0
0.5,0.4986,0.47468,0
0.5,0.5,0.47352,0
0.5,0.54236,0.47468,0
0.5,0.49418,0.47785,0
0.5,0.49684,0.47607,0
0.5,0.54114,0.47704,0
0.5,0.54072,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47817,0
0.5,0.53904,0.48101,0
0.5,0.46728,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48192,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48289,0
0.5,0.53724,0.48418,0
0.5,0,0.48593,0
0.5,0.0031646,0.48559,0
0.5,0.0063291,0.48533,0
0.5,0.0094937,0.48511,0
0.5,0.012658,0.48496,0
0.5,0.015823,0.48484,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48467,0
0.5,0.03481,0.48467,0
0.5,0.037975,0.48467,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48468,0
0.5,0.050633,0.48468,0
0.5,0.053797,0.48468,0
0.5,0.056962,0.48468,0
0.5,0.060127,0.48468,0
0.5,0.063291,0.48468,0
0.5,0.066456,0.48468,0
0.5,0.06962,0.48468,0
0.5,0.072785,0.48468,0
0.5,0.075949,0.48468,0
0.5,0.079114,0.48468,0
0.5,0.082278,0.48468,0
0.5,0.085443,0.48468,0
0.5,0.088608,0.48468,0
0.5,0.091772,0.48468,0
0.5,0.094937,0.48468,0
0.5,0.098101,0.48468,0
0.5,0.10127,0.48468,0
0.5,0.10443,0.48468,0
0.5,0.10759,0.48468,0
0.5,0.11076,0.48468,0
0.5,0.11392,0.48468,0
0.5,0.11709,0.48468,0
0.5,0.12025,0.48468,0
0.5,0.12342,0.48468,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48467,0
0.5,0.23734,0.48467,0
0.5,0.24051,0.48467,0
0.5,0.24367,0.48467,0
0.5,0.24684,0.48467,0
0.5,0.25,0.48467,0
0.5,0.25316,0.48467,0
0.5,0.25633,0.48467,0
0.5,0.25949,0.48467,0
0.5,0.26266,0.48467,0
0.5,0.26582,0.48467,0
0.5,0.26899,0.48467,0
0.5,0.27215,0.48467,0
0.5,0.27532,0.48467,0
0.5,0.27848,0.48467,0
0.5,0.28165,0.48467,0
0.5,0.28481,0.48467,0
0.5,0.28797,0.48467,0
0.5,0.29114,0.48467,0
0.5,0.2943,0.48467,0
0.5,0.29747,0.48467,0
0.5,0.30063,0.48467,0
0.5,0.3038,0.48467,0
0.5,0.30696,0.48467,0
0.5,0.31013,0.48467,0
0.5,0.31329,0.48467,0
0.5,0.31646,0.48467,0
0.5,0.31962,0.48467,0
0.5,0.32278,0.48467,0
0.5,0.32595,0.48467,0
0.5,0.32911,0.48467,0
0.5,0.33228,0.48467,0
0.5,0.33544,0.48467,0
0.5,0.33861,0.48467,0
0.5,0.34177,0.48467,0
0.5,0.34494,0.48467,0
0.5,0.3481,0.48467,0
0.5,0.35127,0.48467,0
0.5,0.35443,0.48467,0
0.5,0.35759,0.48467,0
0.5,0.36076,0.48467,0
0.5,0.36392,0.48467,0
0.5,0.36709,0.48467,0
0.5,0.37025,0.48467,0
0.5,0.37342,0.48467,0
0.5,0.37658,0.48467,0
0.5,0.37975,0.48467,0
0.5,0.38291,0.48467,0
0.5,0.38608,0.48467,0
0.5,0.38924,0.48467,0
0.5,0.39241,0.48467,0
0.5,0.39557,0.48467,0
0.5,0.39873,0.48467,0
0.5,0.4019,0.48467,0
0.5,0.40506,0.48467,0
0.5,0.40823,0.48467,0
0.5,0.41139,0.48467,0
0.5,0.41456,0.48467,0
0.5,0.41772,0.48467,0
0.5,0.42089,0.48466,0
0.5,0.42405,0.48466,0
0.5,0.42722,0.48466,0
0.5,0.43038,0.48466,0
0.5,0.43354,0.48466,0
0.5,0.43671,0.48465,0
0.5,0.43987,0.48465,0
0.5,0.44304,0.48464,0
0.5,0.4462,0.48462,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48458,0
0.5,0.4557,0.48454,0
0.5,0.45886,0.48448,0
0.5,0.46203,0.4844,0
0.5,0.46519,0.48428,0
0.5,0.53532,0.48734,0
0.5,0.53481,0.48817,0
0.5,0.53331,0.49051,0
0.5,0.53165,0.49303,0
0.5,0.53121,0.49367,0
0.5,0.52906,0.49684,0
0.5,0.52848,0.49768,0
0.5,0.52684,0.5,0
0.5,0.52532,0.50207,0
0.5,0.5245,0.50316,0
0.5,0.52215,0.5061,0
0.5,0.52196,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51232,0
0.5,0.51537,0.51266,0
0.5,0.51899,0.50957,0
0.5,0.0031646,0.51425,0
0.5,0,0.51387,0
0.5,0.0063291,0.51457,0
0.5,0.0094937,0.51482,0
0.5,0.012658,0.515,0
0.5,0.015823,0.51513,0
0.5,0.018987,0.51522,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51532,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51532,0
0.5,0.050633,0.51532,0
0.5,0.053797,0.51532,0
0.5,0.056962,0.51532,0
0.5,0.060127,0.51532,0
0.5,0.063291,0.51532,0
0.5,0.066456,0.51532,0
0.5,0.06962,0.51532,0
0.5,0.072785,0.51532,0
0.5,0.075949,0.51532,0
0.5,0.079114,0.51532,0
0.5,0.082278,0.51532,0
0.5,0.085443,0.51532,0
0.5,0.088608,0.51532,0
0.5,0.091772,0.51532,0
0.5,0.094937,0.51532,0
0.5,0.098101,0.51532,0
0.5,0.10127,0.51532,0
0.5,0.10443,0.51532,0
0.5,0.10759,0.51532,0
0.5,0.11076,0.51532,0
0.5,0.11392,0.51532,0
0.5,0.11709,0.51532,0
0.5,0.12025,0.51532,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51533,0
0.5,0.23734,0.51533,0
0.5,0.24051,0.51533,0
0.5,0.24367,0.51533,0
0.5,0.24684,0.51533,0
0.5,0.25,0.51533,0
0.5,0.25316,0.51533,0
0.5,0.25633,0.51533,0
0.5,0.25949,0.51533,0
0.5,0.26266,0.51533,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51534,0
0.5,0.32278,0.51534,0
0.5,0.32595,0.51534,0
0.5,0.32911,0.51534,0
0.5,0.33228,0.51534,0
0.5,0.33544,0.51534,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51535,0
0.5,0.35759,0.51535,0
0.5,0.36076,0.51535,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51536,0
0.5,0.37658,0.51536,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51537,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51539,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51546,0
0.5,0.44304,0.51547,0
0.5,0.4462,0.51549,0
0.5,0.44937,0.51552,0
0.5,0.45253,0.51555,0
0.5,0.4557,0.5156,0
0.5,0.45886,0.51566,0
0.5,0.46203,0.51574,0
0.5,0.46446,0.51582,0
0.5,0.51266,0.51443,0
0.5,0.50987,0.51582,0
0.5,0.46519,0.51585,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51618,0
0.5,0.47468,0.51641,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51734,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51802,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51834,0
0.5,0.5,0.51822,0
0.5,0.50316,0.51782,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.516,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6701,0.2057,0
0.5,0.67089,0.20546,0
0.5,0.67405,0.20523,0
0.5,0.6767,0.2057,0
0.5,0.66344,0.20886,0
0.5,0.66456,0.20806,0
0.5,0.66772,0.20641,0
0.5,0.67722,0.2058,0
0.5,0.68038,0.2075,0
0.5,0.68184,0.20886,0
0.5,0.65969,0.21203,0
0.5,0.66139,0.21041,0
0.5,0.68354,0.21131,0
0.5,0.68392,0.21203,0
0.5,0.65679,0.21519,0
0.5,0.65823,0.21354,0
0.5,0.68481,0.21519,0
0.5,0.6543,0.21835,0
0.5,0.65506,0.21735,0
0.5,0.68502,0.21835,0
0.5,0.65203,0.22152,0
0.5,0.68467,0.22152,0
0.5,0.64985,0.22468,0
0.5,0.6519,0.22171,0
0.5,0.68385,0.22468,0
0.5,0.6477,0.22785,0
0.5,0.64873,0.22634,0
0.5,0.68354,0.22549,0
0.5,0.68266,0.22785,0
0.5,0.64558,0.23101,0
0.5,0.68114,0.23101,0
0.5,0.64346,0.23418,0
0.5,0.64557,0.23103,0
0.5,0.68038,0.23238,0
0.5,0.67939,0.23418,0
0.5,0.64138,0.23734,0
0.5,0.64241,0.23579,0
0.5,0.67745,0.23734,0
0.5,0.63934,0.24051,0
0.5,0.67722,0.23771,0
0.5,0.67545,0.24051,0
0.5,0.63727,0.24367,0
0.5,0.63924,0.24066,0
0.5,0.67405,0.24263,0
0.5,0.67337,0.24367,0
0.5,0.6352,0.24684,0
0.5,0.63608,0.24551,0
0.5,0.67127,0.24684,0
0.5,0.63317,0.25,0
0.5,0.67089,0.24741,0
0.5,0.66921,0.25,0
0.5,0.63112,0.25316,0
0.5,0.63291,0.25041,0
0.5,0.66772,0.25226,0
0.5,0.66714,0.25316,0
0.5,0.62909,0.25633,0
0.5,0.62975,0.25532,0
0.5,0.66511,0.25633,0
0.5,0.62706,0.25949,0
0.5,0.66456,0.25718,0
0.5,0.66309,0.25949,0
0.5,0.62503,0.26266,0
0.5,0.62658,0.26024,0
0.5,0.66139,0.26213,0
0.5,0.66106,0.26266,0
0.5,0.62304,0.26582,0
0.5,0.62342,0.26523,0
0.5,0.65909,0.26582,0
0.5,0.62104,0.26899,0
0.5,0.65823,0.26718,0
0.5,0.65712,0.26899,0
0.5,0.61904,0.27215,0
0.5,0.62025,0.27025,0
0.5,0.65513,0.27215,0
0.5,0.61708,0.27532,0
0.5,0.61709,0.2753,0
0.5,0.65506,0.27225,0
0.5,0.65317,0.27532,0
0.5,0.6151,0.27848,0
0.5,0.6519,0.27735,0
0.5,0.65121,0.27848,0
0.5,0.61315,0.28165,0
0.5,0.61392,0.28041,0
0.5,0.64927,0.28165,0
0.5,0.61122,0.28481,0
0.5,0.64873,0.28252,0
0.5,0.64735,0.28481,0
0.5,0.60927,0.28797,0
0.5,0.61076,0.28556,0
0.5,0.64557,0.28772,0
0.5,0.64542,0.28797,0
0.5,0.60735,0.29114,0
0.5,0.60759,0.29075,0
0.5,0.64352,0.29114,0
0.5,0.6054,0.2943,0
0.5,0.64241,0.29297,0
0.5,0.64161,0.2943,0
0.5,0.60345,0.29747,0
0.5,0.60443,0.29589,0
0.5,0.6397,0.29747,0
0.5,0.60152,0.30063,0
0.5,0.63924,0.29822,0
0.5,0.63779,0.30063,0
0.5,0.59958,0.3038,0
0.5,0.60127,0.30105,0
0.5,0.63608,0.30346,0
0.5,0.63588,0.3038,0
0.5,0.59769,0.30696,0
0.5,0.5981,0.30629,0
0.5,0.63402,0.30696,0
0.5,0.59579,0.31013,0
0.5,0.63291,0.30882,0
0.5,0.63215,0.31013,0
0.5,0.59391,0.31329,0
0.5,0.59494,0.31158,0
0.5,0.63029,0.31329,0
0.5,0.59207,0.31646,0
0.5,0.62975,0.3142,0
0.5,0.62842,0.31646,0
0.5,0.5902,0.31962,0
0.5,0.59177,0.31697,0
0.5,0.62658,0.31952,0
0.5,0.62652,0.31962,0
0.5,0.58836,0.32278,0
0.5,0.58861,0.32237,0
0.5,0.62468,0.32278,0
0.5,0.58649,0.32595,0
0.5,0.62342,0.3249,0
0.5,0.6228,0.32595,0
0.5,0.58463,0.32911,0
0.5,0.58544,0.32774,0
0.5,0.62097,0.32911,0
0.5,0.58279,0.33228,0
0.5,0.62025,0.33033,0
0.5,0.61915,0.33228,0
0.5,0.58092,0.33544,0
0.5,0.58228,0.33315,0
0.5,0.61734,0.33544,0
0.5,0.5791,0.33861,0
0.5,0.57911,0.33859,0
0.5,0.61709,0.33588,0
0.5,0.61557,0.33861,0
0.5,0.57725,0.34177,0
0.5,0.61392,0.34146,0
0.5,0.61375,0.34177,0
0.5,0.57545,0.34494,0
0.5,0.57595,0.34408,0
0.5,0.61194,0.34494,0
0.5,0.57368,0.3481,0
0.5,0.61076,0.34695,0
0.5,0.61009,0.3481,0
0.5,0.57191,0.35127,0
0.5,0.57278,0.34973,0
0.5,0.60825,0.35127,0
0.5,0.57016,0.35443,0
0.5,0.60759,0.35237,0
0.5,0.60642,0.35443,0
0.5,0.56837,0.35759,0
0.5,0.56962,0.3554,0
0.5,0.6046,0.35759,0
0.5,0.5666,0.36076,0
0.5,0.60443,0.35789,0
0.5,0.60284,0.36076,0
0.5,0.56478,0.36392,0
0.5,0.56646,0.36101,0
0.5,0.60127,0.36359,0
0.5,0.60108,0.36392,0
0.5,0.56298,0.36709,0
0.5,0.56329,0.36656,0
0.5,0.5994,0.36709,0
0.5,0.56114,0.37025,0
0.5,0.5981,0.36946,0
0.5,0.59768,0.37025,0
0.5,0.55931,0.37342,0
0.5,0.56013,0.37202,0
0.5,0.59599,0.37342,0
0.5,0.55751,0.37658,0
0.5,0.59494,0.37532,0
0.5,0.59425,0.37658,0
0.5,0.55571,0.37975,0
0.5,0.55696,0.37756,0
0.5,0.5925,0.37975,0
0.5,0.55398,0.38291,0
0.5,0.59177,0.38102,0
0.5,0.59072,0.38291,0
0.5,0.55223,0.38608,0
0.5,0.5538,0.38325,0
0.5,0.5889,0.38608,0
0.5,0.55053,0.38924,0
0.5,0.55063,0.38906,0
0.5,0.58861,0.38658,0
0.5,0.58709,0.38924,0
0.5,0.54882,0.39241,0
0.5,0.58544,0.3921,0
0.5,0.58527,0.39241,0
0.5,0.54715,0.39557,0
0.5,0.54747,0.39499,0
0.5,0.58352,0.39557,0
0.5,0.54545,0.39873,0
0.5,0.58228,0.39781,0
0.5,0.58178,0.39873,0
0.5,0.54375,0.4019,0
0.5,0.5443,0.4009,0
0.5,0.58011,0.4019,0
0.5,0.54203,0.40506,0
0.5,0.57911,0.40377,0
0.5,0.57845,0.40506,0
0.5,0.54029,0.40823,0
0.5,0.54114,0.40671,0
0.5,0.57683,0.40823,0
0.5,0.53854,0.41139,0
0.5,0.57595,0.40993,0
0.5,0.57522,0.41139,0
0.5,0.53675,0.41456,0
0.5,0.53797,0.41242,0
0.5,0.57364,0.41456,0
0.5,0.53498,0.41772,0
0.5,0.57278,0.41622,0
0.5,0.57204,0.41772,0
0.5,0.53312,0.42089,0
0.5,0.53481,0.41801,0
0.5,0.57045,0.42089,0
0.5,0.53129,0.42405,0
0.5,0.53165,0.42345,0
0.5,0.56962,0.42249,0
0.5,0.56883,0.42405,0
0.5,0.52943,0.42722,0
0.5,0.5672,0.42722,0
0.5,0.52762,0.43038,0
0.5,0.52848,0.42889,0
0.5,0.56646,0.42861,0
0.5,0.56553,0.43038,0
0.5,0.52585,0.43354,0
0.5,0.56385,0.43354,0
0.5,0.52412,0.43671,0
0.5,0.52532,0.43453,0
0.5,0.56329,0.43456,0
0.5,0.56213,0.43671,0
0.5,0.52246,0.43987,0
0.5,0.56038,0.43987,0
0.5,0.52079,0.44304,0
0.5,0.52215,0.44047,0
0.5,0.56013,0.44032,0
0.5,0.55863,0.44304,0
0.5,0.51915,0.4462,0
0.5,0.55696,0.44604,0
0.5,0.55687,0.4462,0
0.5,0.51745,0.44937,0
0.5,0.51899,0.44651,0
0.5,0.55518,0.44937,0
0.5,0.51574,0.45253,0
0.5,0.51582,0.45239,0
0.5,0.5538,0.45194,0
0.5,0.55349,0.45253,0
0.5,0.51393,0.4557,0
0.5,0.55186,0.4557,0
0.5,0.51205,0.45886,0
0.5,0.51266,0.45789,0
0.5,0.55063,0.4581,0
0.5,0.55025,0.45886,0
0.5,0.51001,0.46203,0
0.5,0.54871,0.46203,0
0.5,0.50771,0.46519,0
0.5,0.50949,0.46278,0
0.5,0.54747,0.46456,0
0.5,0.54716,0.46519,0
0.5,0.50511,0.46835,0
0.5,0.50633,0.46693,0
0.5,0.54566,0.46835,0
0.5,0.50211,0.47152,0
0.5,0.50316,0.47047,0
0.5,0.5443,0.47112,0
0.5,0.54411,0.47152,0
0.5,0.49855,0.47468,0
0.5,0.5,0.47348,0
0.5,0.54257,0.47468,0
0.5,0.49414,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47745,0
0.5,0.54093,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47978,0
0.5,0.49367,0.47815,0
0.5,0.53926,0.48101,0
0.5,0.46694,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48387,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48328,0
0.5,0.53746,0.48418,0
0.5,0,0.48586,0
0.5,0.0031646,0.48553,0
0.5,0.0063291,0.48527,0
0.5,0.0094937,0.48507,0
0.5,0.012658,0.48491,0
0.5,0.015823,0.4848,0
0.5,0.018987,0.48473,0
0.5,0.022152,0.48468,0
0.5,0.025316,0.48466,0
0.5,0.028481,0.48464,0
0.5,0.031646,0.48464,0
0.5,0.03481,0.48464,0
0.5,0.037975,0.48464,0
0.5,0.041139,0.48464,0
0.5,0.044304,0.48464,0
0.5,0.047468,0.48465,0
0.5,0.050633,0.48465,0
0.5,0.053797,0.48465,0
0.5,0.056962,0.48465,0
0.5,0.060127,0.48465,0
0.5,0.063291,0.48465,0
0.5,0.066456,0.48465,0
0.5,0.06962,0.48465,0
0.5,0.072785,0.48465,0
0.5,0.075949,0.48465,0
0.5,0.079114,0.48465,0
0.5,0.082278,0.48465,0
0.5,0.085443,0.48465,0
0.5,0.088608,0.48465,0
0.5,0.091772,0.48465,0
0.5,0.094937,0.48465,0
0.5,0.098101,0.48465,0
0.5,0.10127,0.48465,0
0.5,0.10443,0.48465,0
0.5,0.10759,0.48465,0
0.5,0.11076,0.48465,0
0.5,0.11392,0.48465,0
0.5,0.11709,0.48465,0
0.5,0.12025,0.48465,0
0.5,0.12342,0.48465,0
0.5,0.12658,0.48465,0
0.5,0.12975,0.48465,0
0.5,0.13291,0.48465,0
0.5,0.13608,0.48465,0
0.5,0.13924,0.48465,0
0.5,0.14241,0.48465,0
0.5,0.14557,0.48465,0
0.5,0.14873,0.48464,0
0.5,0.1519,0.48464,0
0.5,0.15506,0.48464,0
0.5,0.15823,0.48464,0
0.5,0.16139,0.48464,0
0.5,0.16456,0.48464,0
0.5,0.16772,0.48464,0
0.5,0.17089,0.48464,0
0.5,0.17405,0.48464,0
0.5,0.17722,0.48464,0
0.5,0.18038,0.48464,0
0.5,0.18354,0.48464,0
0.5,0.18671,0.48464,0
0.5,0.18987,0.48464,0
0.5,0.19304,0.48464,0
0.5,0.1962,0.48464,0
0.5,0.19937,0.48464,0
0.5,0.20253,0.48464,0
0.5,0.2057,0.48464,0
0.5,0.20886,0.48464,0
0.5,0.21203,0.48464,0
0.5,0.21519,0.48464,0
0.5,0.21835,0.48464,0
0.5,0.22152,0.48464,0
0.5,0.22468,0.48464,0
0.5,0.22785,0.48464,0
0.5,0.23101,0.48464,0
0.5,0.23418,0.48464,0
0.5,0.23734,0.48464,0
0.5,0.24051,0.48464,0
0.5,0.24367,0.48464,0
0.5,0.24684,0.48464,0
0.5,0.25,0.48464,0
0.5,0.25316,0.48464,0
0.5,0.25633,0.48464,0
0.5,0.25949,0.48464,0
0.5,0.26266,0.48464,0
0.5,0.26582,0.48464,0
0.5,0.26899,0.48464,0
0.5,0.27215,0.48464,0
0.5,0.27532,0.48464,0
0.5,0.27848,0.48464,0
0.5,0.28165,0.48464,0
0.5,0.28481,0.48464,0
0.5,0.28797,0.48464,0
0.5,0.29114,0.48464,0
0.5,0.2943,0.48464,0
0.5,0.29747,0.48464,0
0.5,0.30063,0.48464,0
0.5,0.3038,0.48464,0
0.5,0.30696,0.48464,0
0.5,0.31013,0.48464,0
0.5,0.31329,0.48464,0
0.5,0.31646,0.48464,0
0.5,0.31962,0.48464,0
0.5,0.32278,0.48464,0
0.5,0.32595,0.48464,0
0.5,0.32911,0.48464,0
0.5,0.33228,0.48464,0
0.5,0.33544,0.48464,0
0.5,0.33861,0.48464,0
0.5,0.34177,0.48464,0
0.5,0.34494,0.48464,0
0.5,0.3481,0.48464,0
0.5,0.35127,0.48464,0
0.5,0.35443,0.48464,0
0.5,0.35759,0.48464,0
0.5,0.36076,0.48464,0
0.5,0.36392,0.48464,0
0.5,0.36709,0.48464,0
0.5,0.37025,0.48464,0
0.5,0.37342,0.48464,0
0.5,0.37658,0.48464,0
0.5,0.37975,0.48464,0
0.5,0.38291,0.48464,0
0.5,0.38608,0.48464,0
0.5,0.38924,0.48464,0
0.5,0.39241,0.48463,0
0.5,0.39557,0.48463,0
0.5,0.39873,0.48463,0
0.5,0.4019,0.48463,0
0.5,0.40506,0.48463,0
0.5,0.40823,0.48463,0
0.5,0.41139,0.48463,0
0.5,0.41456,0.48463,0
0.5,0.41772,0.48463,0
0.5,0.42089,0.48463,0
0.5,0.42405,0.48463,0
0.5,0.42722,0.48463,0
0.5,0.43038,0.48463,0
0.5,0.43354,0.48462,0
0.5,0.43671,0.48462,0
0.5,0.43987,0.48462,0
0.5,0.44304,0.48461,0
0.5,0.4462,0.4846,0
0.5,0.44937,0.48458,0
0.5,0.45253,0.48455,0
0.5,0.4557,0.48451,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48438,0
0.5,0.46519,0.48426,0
0.5,0.53555,0.48734,0
0.5,0.53481,0.48851,0
0.5,0.53352,0.49051,0
0.5,0.53165,0.49332,0
0.5,0.5314,0.49367,0
0.5,0.52923,0.49684,0
0.5,0.52848,0.49789,0
0.5,0.52696,0.5,0
0.5,0.52532,0.5022,0
0.5,0.52458,0.50316,0
0.5,0.52215,0.50615,0
0.5,0.522,0.50633,0
0.5,0.51907,0.50949,0
0.5,0.51582,0.51232,0
0.5,0.51537,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.51431,0
0.5,0,0.51394,0
0.5,0.0063291,0.51462,0
0.5,0.0094937,0.51487,0
0.5,0.012658,0.51505,0
0.5,0.015823,0.51518,0
0.5,0.018987,0.51526,0
0.5,0.022152,0.51531,0
0.5,0.025316,0.51534,0
0.5,0.028481,0.51535,0
0.5,0.031646,0.51536,0
0.5,0.03481,0.51536,0
0.5,0.037975,0.51536,0
0.5,0.041139,0.51536,0
0.5,0.044304,0.51535,0
0.5,0.047468,0.51535,0
0.5,0.050633,0.51535,0
0.5,0.053797,0.51535,0
0.5,0.056962,0.51535,0
0.5,0.060127,0.51535,0
0.5,0.063291,0.51535,0
0.5,0.066456,0.51535,0
0.5,0.06962,0.51535,0
0.5,0.072785,0.51535,0
0.5,0.075949,0.51535,0
0.5,0.079114,0.51535,0
0.5,0.082278,0.51535,0
0.5,0.085443,0.51535,0
0.5,0.088608,0.51535,0
0.5,0.091772,0.51535,0
0.5,0.094937,0.51535,0
0.5,0.098101,0.51535,0
0.5,0.10127,0.51535,0
0.5,0.10443,0.51535,0
0.5,0.10759,0.51535,0
0.5,0.11076,0.51535,0
0.5,0.11392,0.51535,0
0.5,0.11709,0.51535,0
0.5,0.12025,0.51535,0
0.5,0.12342,0.51535,0
0.5,0.12658,0.51535,0
0.5,0.12975,0.51535,0
0.5,0.13291,0.51535,0
0.5,0.13608,0.51535,0
0.5,0.13924,0.51535,0
0.5,0.14241,0.51535,0
0.5,0.14557,0.51535,0
0.5,0.14873,0.51535,0
0.5,0.1519,0.51535,0
0.5,0.15506,0.51536,0
0.5,0.15823,0.51536,0
0.5,0.16139,0.51536,0
0.5,0.16456,0.51536,0
0.5,0.16772,0.51536,0
0.5,0.17089,0.51536,0
0.5,0.17405,0.51536,0
0.5,0.17722,0.51536,0
0.5,0.18038,0.51536,0
0.5,0.18354,0.51536,0
0.5,0.18671,0.51536,0
0.5,0.18987,0.51536,0
0.5,0.19304,0.51536,0
0.5,0.1962,0.51536,0
0.5,0.19937,0.51536,0
0.5,0.20253,0.51536,0
0.5,0.2057,0.51536,0
0.5,0.20886,0.51536,0
0.5,0.21203,0.51536,0
0.5,0.21519,0.51536,0
0.5,0.21835,0.51536,0
0.5,0.22152,0.51536,0
0.5,0.22468,0.51536,0
0.5,0.22785,0.51536,0
0.5,0.23101,0.51536,0
0.5,0.23418,0.51536,0
0.5,0.23734,0.51536,0
0.5,0.24051,0.51536,0
0.5,0.24367,0.51536,0
0.5,0.24684,0.51536,0
0.5,0.25,0.51536,0
0.5,0.25316,0.51536,0
0.5,0.25633,0.51536,0
0.5,0.25949,0.51536,0
0.5,0.26266,0.51536,0
0.5,0.26582,0.51536,0
0.5,0.26899,0.51536,0
0.5,0.27215,0.51536,0
0.5,0.27532,0.51536,0
0.5,0.27848,0.51536,0
0.5,0.28165,0.51536,0
0.5,0.28481,0.51536,0
0.5,0.28797,0.51536,0
0.5,0.29114,0.51536,0
0.5,0.2943,0.51536,0
0.5,0.29747,0.51537,0
0.5,0.30063,0.51537,0
0.5,0.3038,0.51537,0
0.5,0.30696,0.51537,0
0.5,0.31013,0.51537,0
0.5,0.31329,0.51537,0
0.5,0.31646,0.51537,0
0.5,0.31962,0.51537,0
0.5,0.32278,0.51537,0
0.5,0.32595,0.51537,0
0.5,0.32911,0.51537,0
0.5,0.33228,0.51537,0
0.5,0.33544,0.51537,0
0.5,0.33861,0.51537,0
0.5,0.34177,0.51537,0
0.5,0.34494,0.51538,0
0.5,0.3481,0.51538,0
0.5,0.35127,0.51538,0
0.5,0.35443,0.51538,0
0.5,0.35759,0.51538,0
0.5,0.36076,0.51538,0
0.5,0.36392,0.51538,0
0.5,0.36709,0.51538,0
0.5,0.37025,0.51539,0
0.5,0.37342,0.51539,0
0.5,0.37658,0.51539,0
0.5,0.37975,0.51539,0
0.5,0.38291,0.51539,0
0.5,0.38608,0.5154,0
0.5,0.38924,0.5154,0
0.5,0.39241,0.5154,0
0.5,0.39557,0.5154,0
0.5,0.39873,0.51541,0
0.5,0.4019,0.51541,0
0.5,0.40506,0.51541,0
0.5,0.40823,0.51542,0
0.5,0.41139,0.51542,0
0.5,0.41456,0.51543,0
0.5,0.41772,0.51543,0
0.5,0.42089,0.51544,0
0.5,0.42405,0.51544,0
0.5,0.42722,0.51545,0
0.5,0.43038,0.51546,0
0.5,0.43354,0.51547,0
0.5,0.43671,0.51548,0
0.5,0.43987,0.51549,0
0.5,0.44304,0.5155,0
0.5,0.4462,0.51552,0
0.5,0.44937,0.51555,0
0.5,0.45253,0.51558,0
0.5,0.4557,0.51563,0
0.5,0.45886,0.51569,0
0.5,0.46203,0.51577,0
0.5,0.46378,0.51582,0
0.5,0.51266,0.51443,0
0.5,0.50987,0.51582,0
0.5,0.46519,0.51587,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.5162,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51734,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51802,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51834,0
0.5,0.5,0.51822,0
0.5,0.50316,0.51782,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.516,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68111,0.18671,0
0.5,0.68354,0.18572,0
0.5,0.68671,0.18512,0
0.5,0.68987,0.18525,0
0.5,0.69304,0.18624,0
0.5,0.69381,0.18671,0
0.5,0.67611,0.18987,0
0.5,0.67722,0.18897,0
0.5,0.68038,0.18701,0
0.5,0.6962,0.18867,0
0.5,0.69719,0.18987,0
0.5,0.67268,0.19304,0
0.5,0.67405,0.19165,0
0.5,0.69876,0.19304,0
0.5,0.66987,0.1962,0
0.5,0.67089,0.19499,0
0.5,0.69937,0.19613,0
0.5,0.69938,0.1962,0
0.5,0.66741,0.19937,0
0.5,0.66772,0.19896,0
0.5,0.69937,0.19714,0
0.5,0.69934,0.19937,0
0.5,0.6651,0.20253,0
0.5,0.69878,0.20253,0
0.5,0.66286,0.2057,0
0.5,0.66456,0.2033,0
0.5,0.69777,0.2057,0
0.5,0.66066,0.20886,0
0.5,0.66139,0.20781,0
0.5,0.69636,0.20886,0
0.5,0.65848,0.21203,0
0.5,0.6962,0.20916,0
0.5,0.69467,0.21203,0
0.5,0.65626,0.21519,0
0.5,0.65823,0.21239,0
0.5,0.69304,0.21468,0
0.5,0.69273,0.21519,0
0.5,0.65408,0.21835,0
0.5,0.65506,0.21693,0
0.5,0.69066,0.21835,0
0.5,0.65195,0.22152,0
0.5,0.68987,0.21949,0
0.5,0.6885,0.22152,0
0.5,0.64981,0.22468,0
0.5,0.6519,0.22159,0
0.5,0.68671,0.22411,0
0.5,0.68632,0.22468,0
0.5,0.64769,0.22785,0
0.5,0.64873,0.22631,0
0.5,0.68417,0.22785,0
0.5,0.64558,0.23101,0
0.5,0.68354,0.22876,0
0.5,0.68203,0.23101,0
0.5,0.64346,0.23418,0
0.5,0.64557,0.23102,0
0.5,0.68038,0.23344,0
0.5,0.67989,0.23418,0
0.5,0.64138,0.23734,0
0.5,0.64241,0.23579,0
0.5,0.6778,0.23734,0
0.5,0.63934,0.24051,0
0.5,0.67722,0.23821,0
0.5,0.67573,0.24051,0
0.5,0.63727,0.24367,0
0.5,0.63924,0.24066,0
0.5,0.67405,0.24305,0
0.5,0.67365,0.24367,0
0.5,0.6352,0.24684,0
0.5,0.63608,0.2455,0
0.5,0.67159,0.24684,0
0.5,0.63317,0.25,0
0.5,0.67089,0.24791,0
0.5,0.66955,0.25,0
0.5,0.63112,0.25316,0
0.5,0.63291,0.25041,0
0.5,0.66772,0.25284,0
0.5,0.66752,0.25316,0
0.5,0.62909,0.25633,0
0.5,0.62975,0.25532,0
0.5,0.66553,0.25633,0
0.5,0.62706,0.25949,0
0.5,0.66456,0.25784,0
0.5,0.66351,0.25949,0
0.5,0.62502,0.26266,0
0.5,0.62658,0.26024,0
0.5,0.66148,0.26266,0
0.5,0.62304,0.26582,0
0.5,0.62342,0.26523,0
0.5,0.66139,0.2628,0
0.5,0.65951,0.26582,0
0.5,0.62104,0.26899,0
0.5,0.65823,0.26786,0
0.5,0.65753,0.26899,0
0.5,0.61904,0.27215,0
0.5,0.62025,0.27024,0
0.5,0.65556,0.27215,0
0.5,0.61708,0.27532,0
0.5,0.61709,0.2753,0
0.5,0.65506,0.27293,0
0.5,0.65359,0.27532,0
0.5,0.6151,0.27848,0
0.5,0.6519,0.278,0
0.5,0.6516,0.27848,0
0.5,0.61315,0.28165,0
0.5,0.61392,0.28041,0
0.5,0.64967,0.28165,0
0.5,0.61121,0.28481,0
0.5,0.64873,0.28316,0
0.5,0.64774,0.28481,0
0.5,0.60926,0.28797,0
0.5,0.61076,0.28555,0
0.5,0.64581,0.28797,0
0.5,0.60734,0.29114,0
0.5,0.60759,0.29073,0
0.5,0.64557,0.28836,0
0.5,0.64391,0.29114,0
0.5,0.60539,0.2943,0
0.5,0.64241,0.2936,0
0.5,0.64198,0.2943,0
0.5,0.60345,0.29747,0
0.5,0.60443,0.29589,0
0.5,0.64008,0.29747,0
0.5,0.60152,0.30063,0
0.5,0.63924,0.29884,0
0.5,0.63815,0.30063,0
0.5,0.59958,0.3038,0
0.5,0.60127,0.30105,0
0.5,0.63623,0.3038,0
0.5,0.59768,0.30696,0
0.5,0.5981,0.30628,0
0.5,0.63608,0.30404,0
0.5,0.63436,0.30696,0
0.5,0.59578,0.31013,0
0.5,0.63291,0.30938,0
0.5,0.63247,0.31013,0
0.5,0.59389,0.31329,0
0.5,0.59494,0.31155,0
0.5,0.63062,0.31329,0
0.5,0.59205,0.31646,0
0.5,0.62975,0.31475,0
0.5,0.62874,0.31646,0
0.5,0.59019,0.31962,0
0.5,0.59177,0.31694,0
0.5,0.62685,0.31962,0
0.5,0.58836,0.32278,0
0.5,0.58861,0.32236,0
0.5,0.62658,0.32006,0
0.5,0.62499,0.32278,0
0.5,0.58648,0.32595,0
0.5,0.62342,0.3254,0
0.5,0.62309,0.32595,0
0.5,0.58463,0.32911,0
0.5,0.58544,0.32774,0
0.5,0.62125,0.32911,0
0.5,0.58278,0.33228,0
0.5,0.62025,0.3308,0
0.5,0.61941,0.33228,0
0.5,0.5809,0.33544,0
0.5,0.58228,0.33313,0
0.5,0.6176,0.33544,0
0.5,0.57907,0.33861,0
0.5,0.57911,0.33853,0
0.5,0.61709,0.33633,0
0.5,0.61582,0.33861,0
0.5,0.57721,0.34177,0
0.5,0.614,0.34177,0
0.5,0.5754,0.34494,0
0.5,0.57595,0.34399,0
0.5,0.61392,0.3419,0
0.5,0.61219,0.34494,0
0.5,0.57363,0.3481,0
0.5,0.61076,0.34737,0
0.5,0.61034,0.3481,0
0.5,0.57187,0.35127,0
0.5,0.57278,0.34965,0
0.5,0.60849,0.35127,0
0.5,0.57013,0.35443,0
0.5,0.60759,0.35278,0
0.5,0.60664,0.35443,0
0.5,0.56835,0.35759,0
0.5,0.56962,0.35535,0
0.5,0.60482,0.35759,0
0.5,0.56659,0.36076,0
0.5,0.60443,0.35827,0
0.5,0.60304,0.36076,0
0.5,0.56477,0.36392,0
0.5,0.56646,0.36099,0
0.5,0.60127,0.36392,0
0.5,0.56297,0.36709,0
0.5,0.56329,0.36654,0
0.5,0.60127,0.36394,0
0.5,0.59958,0.36709,0
0.5,0.56113,0.37025,0
0.5,0.5981,0.36981,0
0.5,0.59787,0.37025,0
0.5,0.55929,0.37342,0
0.5,0.56013,0.37198,0
0.5,0.59619,0.37342,0
0.5,0.55748,0.37658,0
0.5,0.59494,0.37569,0
0.5,0.59445,0.37658,0
0.5,0.55567,0.37975,0
0.5,0.55696,0.37749,0
0.5,0.59271,0.37975,0
0.5,0.55393,0.38291,0
0.5,0.59177,0.38141,0
0.5,0.59093,0.38291,0
0.5,0.55217,0.38608,0
0.5,0.5538,0.38315,0
0.5,0.58913,0.38608,0
0.5,0.55047,0.38924,0
0.5,0.55063,0.38895,0
0.5,0.58861,0.38697,0
0.5,0.58731,0.38924,0
0.5,0.54876,0.39241,0
0.5,0.58549,0.39241,0
0.5,0.5471,0.39557,0
0.5,0.54747,0.39489,0
0.5,0.58544,0.39249,0
0.5,0.58373,0.39557,0
0.5,0.54541,0.39873,0
0.5,0.58228,0.39817,0
0.5,0.58197,0.39873,0
0.5,0.54372,0.4019,0
0.5,0.5443,0.40083,0
0.5,0.58029,0.4019,0
0.5,0.54201,0.40506,0
0.5,0.57911,0.40411,0
0.5,0.57862,0.40506,0
0.5,0.54027,0.40823,0
0.5,0.54114,0.40668,0
0.5,0.577,0.40823,0
0.5,0.53854,0.41139,0
0.5,0.57595,0.41026,0
0.5,0.57538,0.41139,0
0.5,0.53675,0.41456,0
0.5,0.53797,0.41241,0
0.5,0.5738,0.41456,0
0.5,0.53497,0.41772,0
0.5,0.57278,0.41655,0
0.5,0.5722,0.41772,0
0.5,0.53312,0.42089,0
0.5,0.53481,0.41801,0
0.5,0.57062,0.42089,0
0.5,0.53128,0.42405,0
0.5,0.53165,0.42343,0
0.5,0.56962,0.42283,0
0.5,0.56901,0.42405,0
0.5,0.52942,0.42722,0
0.5,0.56739,0.42722,0
0.5,0.52759,0.43038,0
0.5,0.52848,0.42886,0
0.5,0.56646,0.42897,0
0.5,0.56573,0.43038,0
0.5,0.52582,0.43354,0
0.5,0.56406,0.43354,0
0.5,0.52408,0.43671,0
0.5,0.52532,0.43447,0
0.5,0.56329,0.43495,0
0.5,0.56235,0.43671,0
0.5,0.52242,0.43987,0
0.5,0.56062,0.43987,0
0.5,0.52073,0.44304,0
0.5,0.52215,0.44038,0
0.5,0.56013,0.44075,0
0.5,0.55887,0.44304,0
0.5,0.51909,0.4462,0
0.5,0.55711,0.4462,0
0.5,0.51739,0.44937,0
0.5,0.51899,0.44641,0
0.5,0.55696,0.44648,0
0.5,0.55542,0.44937,0
0.5,0.51568,0.45253,0
0.5,0.51582,0.45228,0
0.5,0.5538,0.45237,0
0.5,0.55371,0.45253,0
0.5,0.51388,0.4557,0
0.5,0.55208,0.4557,0
0.5,0.512,0.45886,0
0.5,0.51266,0.4578,0
0.5,0.55063,0.45852,0
0.5,0.55046,0.45886,0
0.5,0.50997,0.46203,0
0.5,0.54892,0.46203,0
0.5,0.50767,0.46519,0
0.5,0.50949,0.46272,0
0.5,0.54747,0.46499,0
0.5,0.54737,0.46519,0
0.5,0.50507,0.46835,0
0.5,0.50633,0.46689,0
0.5,0.54587,0.46835,0
0.5,0.50206,0.47152,0
0.5,0.50316,0.47043,0
0.5,0.54433,0.47152,0
0.5,0.49851,0.47468,0
0.5,0.5,0.47344,0
0.5,0.5443,0.47157,0
0.5,0.54279,0.47468,0
0.5,0.4941,0.47785,0
0.5,0.49684,0.476,0
0.5,0.54117,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47812,0
0.5,0.54114,0.4779,0
0.5,0.5395,0.48101,0
0.5,0.46651,0.48418,0
0.5,0.46835,0.48408,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48371,0
0.5,0.5377,0.48418,0
0.5,0,0.48579,0
0.5,0.0031646,0.48547,0
0.5,0.0063291,0.48522,0
0.5,0.0094937,0.48502,0
0.5,0.012658,0.48487,0
0.5,0.015823,0.48476,0
0.5,0.018987,0.48469,0
0.5,0.022152,0.48464,0
0.5,0.025316,0.48462,0
0.5,0.028481,0.48461,0
0.5,0.031646,0.4846,0
0.5,0.03481,0.4846,0
0.5,0.037975,0.4846,0
0.5,0.041139,0.48461,0
0.5,0.044304,0.48461,0
0.5,0.047468,0.48461,0
0.5,0.050633,0.48461,0
0.5,0.053797,0.48461,0
0.5,0.056962,0.48461,0
0.5,0.060127,0.48461,0
0.5,0.063291,0.48461,0
0.5,0.066456,0.48461,0
0.5,0.06962,0.48461,0
0.5,0.072785,0.48461,0
0.5,0.075949,0.48461,0
0.5,0.079114,0.48461,0
0.5,0.082278,0.48461,0
0.5,0.085443,0.48461,0
0.5,0.088608,0.48461,0
0.5,0.091772,0.48461,0
0.5,0.094937,0.48461,0
0.5,0.098101,0.48461,0
0.5,0.10127,0.48461,0
0.5,0.10443,0.48461,0
0.5,0.10759,0.48461,0
0.5,0.11076,0.48461,0
0.5,0.11392,0.48461,0
0.5,0.11709,0.48461,0
0.5,0.12025,0.48461,0
0.5,0.12342,0.48461,0
0.5,0.12658,0.48461,0
0.5,0.12975,0.48461,0
0.5,0.13291,0.48461,0
0.5,0.13608,0.48461,0
0.5,0.13924,0.48461,0
0.5,0.14241,0.48461,0
0.5,0.14557,0.48461,0
0.5,0.14873,0.48461,0
0.5,0.1519,0.48461,0
0.5,0.15506,0.48461,0
0.5,0.15823,0.48461,0
0.5,0.16139,0.48461,0
0.5,0.16456,0.48461,0
0.5,0.16772,0.48461,0
0.5,0.17089,0.48461,0
0.5,0.17405,0.48461,0
0.5,0.17722,0.48461,0
0.5,0.18038,0.48461,0
0.5,0.18354,0.48461,0
0.5,0.18671,0.48461,0
0.5,0.18987,0.48461,0
0.5,0.19304,0.48461,0
0.5,0.1962,0.48461,0
0.5,0.19937,0.48461,0
0.5,0.20253,0.48461,0
0.5,0.2057,0.48461,0
0.5,0.20886,0.48461,0
0.5,0.21203,0.4846,0
0.5,0.21519,0.4846,0
0.5,0.21835,0.4846,0
0.5,0.22152,0.4846,0
0.5,0.22468,0.4846,0
0.5,0.22785,0.4846,0
0.5,0.23101,0.4846,0
0.5,0.23418,0.4846,0
0.5,0.23734,0.4846,0
0.5,0.24051,0.4846,0
0.5,0.24367,0.4846,0
0.5,0.24684,0.4846,0
0.5,0.25,0.4846,0
0.5,0.25316,0.4846,0
0.5,0.25633,0.4846,0
0.5,0.25949,0.4846,0
0.5,0.26266,0.4846,0
0.5,0.26582,0.4846,0
0.5,0.26899,0.4846,0
0.5,0.27215,0.4846,0
0.5,0.27532,0.4846,0
0.5,0.27848,0.4846,0
0.5,0.28165,0.4846,0
0.5,0.28481,0.4846,0
0.5,0.28797,0.4846,0
0.5,0.29114,0.4846,0
0.5,0.2943,0.4846,0
0.5,0.29747,0.4846,0
0.5,0.30063,0.4846,0
0.5,0.3038,0.4846,0
0.5,0.30696,0.4846,0
0.5,0.31013,0.4846,0
0.5,0.31329,0.4846,0
0.5,0.31646,0.4846,0
0.5,0.31962,0.4846,0
0.5,0.32278,0.4846,0
0.5,0.32595,0.4846,0
0.5,0.32911,0.4846,0
0.5,0.33228,0.4846,0
0.5,0.33544,0.4846,0
0.5,0.33861,0.4846,0
0.5,0.34177,0.4846,0
0.5,0.34494,0.4846,0
0.5,0.3481,0.4846,0
0.5,0.35127,0.4846,0
0.5,0.35443,0.4846,0
0.5,0.35759,0.4846,0
0.5,0.36076,0.4846,0
0.5,0.36392,0.4846,0
0.5,0.36709,0.4846,0
0.5,0.37025,0.4846,0
0.5,0.37342,0.4846,0
0.5,0.37658,0.4846,0
0.5,0.37975,0.4846,0
0.5,0.38291,0.4846,0
0.5,0.38608,0.4846,0
0.5,0.38924,0.4846,0
0.5,0.39241,0.4846,0
0.5,0.39557,0.4846,0
0.5,0.39873,0.4846,0
0.5,0.4019,0.4846,0
0.5,0.40506,0.4846,0
0.5,0.40823,0.4846,0
0.5,0.41139,0.4846,0
0.5,0.41456,0.4846,0
0.5,0.41772,0.48459,0
0.5,0.42089,0.48459,0
0.5,0.42405,0.48459,0
0.5,0.42722,0.48459,0
0.5,0.43038,0.48459,0
0.5,0.43354,0.48459,0
0.5,0.43671,0.48459,0
0.5,0.43987,0.48458,0
0.5,0.44304,0.48457,0
0.5,0.4462,0.48456,0
0.5,0.44937,0.48455,0
0.5,0.45253,0.48452,0
0.5,0.4557,0.48449,0
0.5,0.45886,0.48443,0
0.5,0.46203,0.48435,0
0.5,0.46519,0.48424,0
0.5,0.5358,0.48734,0
0.5,0.53481,0.48891,0
0.5,0.53377,0.49051,0
0.5,0.53165,0.49366,0
0.5,0.53164,0.49367,0
0.5,0.52943,0.49684,0
0.5,0.52848,0.49817,0
0.5,0.52713,0.5,0
0.5,0.52532,0.50238,0
0.5,0.5247,0.50316,0
0.5,0.52215,0.50624,0
0.5,0.52208,0.50633,0
0.5,0.51909,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51537,0.51266,0
0.5,0.51899,0.50959,0
0.5,0.0031646,0.51438,0
0.5,0,0.51402,0
0.5,0.0063291,0.51469,0
0.5,0.0094937,0.51493,0
0.5,0.012658,0.5151,0
0.5,0.015823,0.51522,0
0.5,0.018987,0.5153,0
0.5,0.022152,0.51535,0
0.5,0.025316,0.51537,0
0.5,0.028481,0.51539,0
0.5,0.031646,0.51539,0
0.5,0.03481,0.51539,0
0.5,0.037975,0.51539,0
0.5,0.041139,0.51539,0
0.5,0.044304,0.51539,0
0.5,0.047468,0.51539,0
0.5,0.050633,0.51539,0
0.5,0.053797,0.51539,0
0.5,0.056962,0.51539,0
0.5,0.060127,0.51539,0
0.5,0.063291,0.51539,0
0.5,0.066456,0.51539,0
0.5,0.06962,0.51539,0
0.5,0.072785,0.51539,0
0.5,0.075949,0.51539,0
0.5,0.079114,0.51539,0
0.5,0.082278,0.51539,0
0.5,0.085443,0.51539,0
0.5,0.088608,0.51539,0
0.5,0.091772,0.51539,0
0.5,0.094937,0.51539,0
0.5,0.098101,0.51539,0
0.5,0.10127,0.51539,0
0.5,0.10443,0.51539,0
0.5,0.10759,0.51539,0
0.5,0.11076,0.51539,0
0.5,0.11392,0.51539,0
0.5,0.11709,0.51539,0
0.5,0.12025,0.51539,0
0.5,0.12342,0.51539,0
0.5,0.12658,0.51539,0
0.5,0.12975,0.51539,0
0.5,0.13291,0.51539,0
0.5,0.13608,0.51539,0
0.5,0.13924,0.51539,0
0.5,0.14241,0.51539,0
0.5,0.14557,0.51539,0
0.5,0.14873,0.51539,0
0.5,0.1519,0.51539,0
0.5,0.15506,0.51539,0
0.5,0.15823,0.51539,0
0.5,0.16139,0.51539,0
0.5,0.16456,0.51539,0
0.5,0.16772,0.51539,0
0.5,0.17089,0.51539,0
0.5,0.17405,0.51539,0
0.5,0.17722,0.51539,0
0.5,0.18038,0.51539,0
0.5,0.18354,0.51539,0
0.5,0.18671,0.51539,0
0.5,0.18987,0.51539,0
0.5,0.19304,0.51539,0
0.5,0.1962,0.51539,0
0.5,0.19937,0.51539,0
0.5,0.20253,0.51539,0
0.5,0.2057,0.51539,0
0.5,0.20886,0.51539,0
0.5,0.21203,0.51539,0
0.5,0.21519,0.51539,0
0.5,0.21835,0.5154,0
0.5,0.22152,0.5154,0
0.5,0.22468,0.5154,0
0.5,0.22785,0.5154,0
0.5,0.23101,0.5154,0
0.5,0.23418,0.5154,0
0.5,0.23734,0.5154,0
0.5,0.24051,0.5154,0
0.5,0.24367,0.5154,0
0.5,0.24684,0.5154,0
0.5,0.25,0.5154,0
0.5,0.25316,0.5154,0
0.5,0.25633,0.5154,0
0.5,0.25949,0.5154,0
0.5,0.26266,0.5154,0
0.5,0.26582,0.5154,0
0.5,0.26899,0.5154,0
0.5,0.27215,0.5154,0
0.5,0.27532,0.5154,0
0.5,0.27848,0.5154,0
0.5,0.28165,0.5154,0
0.5,0.28481,0.5154,0
0.5,0.28797,0.5154,0
0.5,0.29114,0.5154,0
0.5,0.2943,0.5154,0
0.5,0.29747,0.5154,0
0.5,0.30063,0.5154,0
0.5,0.3038,0.5154,0
0.5,0.30696,0.5154,0
0.5,0.31013,0.5154,0
0.5,0.31329,0.5154,0
0.5,0.31646,0.5154,0
0.5,0.31962,0.51541,0
0.5,0.32278,0.51541,0
0.5,0.32595,0.51541,0
0.5,0.32911,0.51541,0
0.5,0.33228,0.51541,0
0.5,0.33544,0.51541,0
0.5,0.33861,0.51541,0
0.5,0.34177,0.51541,0
0.5,0.34494,0.51541,0
0.5,0.3481,0.51541,0
0.5,0.35127,0.51541,0
0.5,0.35443,0.51541,0
0.5,0.35759,0.51542,0
0.5,0.36076,0.51542,0
0.5,0.36392,0.51542,0
0.5,0.36709,0.51542,0
0.5,0.37025,0.51542,0
0.5,0.37342,0.51542,0
0.5,0.37658,0.51543,0
0.5,0.37975,0.51543,0
0.5,0.38291,0.51543,0
0.5,0.38608,0.51543,0
0.5,0.38924,0.51543,0
0.5,0.39241,0.51544,0
0.5,0.39557,0.51544,0
0.5,0.39873,0.51544,0
0.5,0.4019,0.51545,0
0.5,0.40506,0.51545,0
0.5,0.40823,0.51545,0
0.5,0.41139,0.51546,0
0.5,0.41456,0.51546,0
0.5,0.41772,0.51547,0
0.5,0.42089,0.51547,0
0.5,0.42405,0.51548,0
0.5,0.42722,0.51548,0
0.5,0.43038,0.51549,0
0.5,0.43354,0.5155,0
0.5,0.43671,0.51551,0
0.5,0.43987,0.51552,0
0.5,0.44304,0.51554,0
0.5,0.4462,0.51556,0
0.5,0.44937,0.51558,0
0.5,0.45253,0.51561,0
0.5,0.4557,0.51565,0
0.5,0.45886,0.51571,0
0.5,0.46203,0.51579,0
0.5,0.46301,0.51582,0
0.5,0.51266,0.51443,0
0.5,0.50987,0.51582,0
0.5,0.46519,0.5159,0
0.5,0.46835,0.51604,0
0.5,0.47152,0.51622,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.5167,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51802,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51834,0
0.5,0.5,0.51822,0
0.5,0.50316,0.51782,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.516,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.689,0.17405,0
0.5,0.68987,0.17349,0
0.5,0.69304,0.17207,0
0.5,0.6962,0.17133,0
0.5,0.69937,0.17131,0
0.5,0.70253,0.17213,0
0.5,0.70559,0.17405,0
0.5,0.68478,0.17722,0
0.5,0.68671,0.17557,0
0.5,0.7057,0.17414,0
0.5,0.70804,0.17722,0
0.5,0.68161,0.18038,0
0.5,0.68354,0.17835,0
0.5,0.70886,0.17935,0
0.5,0.70919,0.18038,0
0.5,0.67892,0.18354,0
0.5,0.68038,0.18177,0
0.5,0.70952,0.18354,0
0.5,0.67648,0.18671,0
0.5,0.67722,0.18575,0
0.5,0.70925,0.18671,0
0.5,0.67418,0.18987,0
0.5,0.70886,0.1883,0
0.5,0.70849,0.18987,0
0.5,0.67188,0.19304,0
0.5,0.67405,0.19006,0
0.5,0.70732,0.19304,0
0.5,0.66959,0.1962,0
0.5,0.67089,0.19442,0
0.5,0.70576,0.1962,0
0.5,0.66732,0.19937,0
0.5,0.66772,0.19881,0
0.5,0.7057,0.19631,0
0.5,0.70397,0.19937,0
0.5,0.66507,0.20253,0
0.5,0.70253,0.20162,0
0.5,0.70195,0.20253,0
0.5,0.66285,0.2057,0
0.5,0.66456,0.20327,0
0.5,0.69982,0.2057,0
0.5,0.66066,0.20886,0
0.5,0.66139,0.20781,0
0.5,0.69937,0.20635,0
0.5,0.69764,0.20886,0
0.5,0.65848,0.21203,0
0.5,0.6962,0.21088,0
0.5,0.6954,0.21203,0
0.5,0.65626,0.21519,0
0.5,0.65823,0.21239,0
0.5,0.69315,0.21519,0
0.5,0.65408,0.21835,0
0.5,0.65506,0.21693,0
0.5,0.69304,0.21535,0
0.5,0.69095,0.21835,0
0.5,0.65195,0.22152,0
0.5,0.68987,0.21989,0
0.5,0.68876,0.22152,0
0.5,0.64981,0.22468,0
0.5,0.6519,0.22159,0
0.5,0.68671,0.22449,0
0.5,0.68658,0.22468,0
0.5,0.64769,0.22785,0
0.5,0.64873,0.22631,0
0.5,0.68446,0.22785,0
0.5,0.64558,0.23101,0
0.5,0.68354,0.2292,0
0.5,0.68233,0.23101,0
0.5,0.64346,0.23418,0
0.5,0.64557,0.23102,0
0.5,0.68038,0.23391,0
0.5,0.6802,0.23418,0
0.5,0.64138,0.23734,0
0.5,0.64241,0.23579,0
0.5,0.67813,0.23734,0
0.5,0.63934,0.24051,0
0.5,0.67722,0.23872,0
0.5,0.67606,0.24051,0
0.5,0.63727,0.24367,0
0.5,0.63924,0.24066,0
0.5,0.67405,0.24357,0
0.5,0.67399,0.24367,0
0.5,0.6352,0.24684,0
0.5,0.63608,0.2455,0
0.5,0.67193,0.24684,0
0.5,0.63317,0.25,0
0.5,0.67089,0.24843,0
0.5,0.66988,0.25,0
0.5,0.63112,0.25316,0
0.5,0.63291,0.2504,0
0.5,0.66785,0.25316,0
0.5,0.62909,0.25633,0
0.5,0.62975,0.25532,0
0.5,0.66772,0.25336,0
0.5,0.66585,0.25633,0
0.5,0.62706,0.25949,0
0.5,0.66456,0.25834,0
0.5,0.66382,0.25949,0
0.5,0.62502,0.26266,0
0.5,0.62658,0.26024,0
0.5,0.6618,0.26266,0
0.5,0.62303,0.26582,0
0.5,0.62342,0.26522,0
0.5,0.66139,0.26329,0
0.5,0.65981,0.26582,0
0.5,0.62103,0.26899,0
0.5,0.65823,0.26832,0
0.5,0.65782,0.26899,0
0.5,0.61903,0.27215,0
0.5,0.62025,0.27024,0
0.5,0.65585,0.27215,0
0.5,0.61707,0.27532,0
0.5,0.61709,0.27529,0
0.5,0.65506,0.27339,0
0.5,0.65386,0.27532,0
0.5,0.61509,0.27848,0
0.5,0.6519,0.27843,0
0.5,0.65187,0.27848,0
0.5,0.61315,0.28165,0
0.5,0.61392,0.2804,0
0.5,0.64994,0.28165,0
0.5,0.61121,0.28481,0
0.5,0.64873,0.28359,0
0.5,0.64799,0.28481,0
0.5,0.60925,0.28797,0
0.5,0.61076,0.28554,0
0.5,0.64607,0.28797,0
0.5,0.60733,0.29114,0
0.5,0.60759,0.29071,0
0.5,0.64557,0.28878,0
0.5,0.64416,0.29114,0
0.5,0.60538,0.2943,0
0.5,0.64241,0.29401,0
0.5,0.64223,0.2943,0
0.5,0.60344,0.29747,0
0.5,0.60443,0.29588,0
0.5,0.64033,0.29747,0
0.5,0.60152,0.30063,0
0.5,0.63924,0.29924,0
0.5,0.63839,0.30063,0
0.5,0.59958,0.3038,0
0.5,0.60127,0.30105,0
0.5,0.63646,0.3038,0
0.5,0.59768,0.30696,0
0.5,0.5981,0.30627,0
0.5,0.63608,0.30443,0
0.5,0.63458,0.30696,0
0.5,0.59577,0.31013,0
0.5,0.63291,0.30974,0
0.5,0.63269,0.31013,0
0.5,0.59388,0.31329,0
0.5,0.59494,0.31153,0
0.5,0.63084,0.31329,0
0.5,0.59204,0.31646,0
0.5,0.62975,0.31512,0
0.5,0.62896,0.31646,0
0.5,0.59018,0.31962,0
0.5,0.59177,0.31692,0
0.5,0.62708,0.31962,0
0.5,0.58835,0.32278,0
0.5,0.58861,0.32235,0
0.5,0.62658,0.32044,0
0.5,0.6252,0.32278,0
0.5,0.58648,0.32595,0
0.5,0.62342,0.32575,0
0.5,0.6233,0.32595,0
0.5,0.58462,0.32911,0
0.5,0.58544,0.32773,0
0.5,0.62144,0.32911,0
0.5,0.58277,0.33228,0
0.5,0.62025,0.33113,0
0.5,0.6196,0.33228,0
0.5,0.58088,0.33544,0
0.5,0.58228,0.33311,0
0.5,0.61779,0.33544,0
0.5,0.57904,0.33861,0
0.5,0.57911,0.33848,0
0.5,0.61709,0.33666,0
0.5,0.616,0.33861,0
0.5,0.57717,0.34177,0
0.5,0.61419,0.34177,0
0.5,0.57537,0.34494,0
0.5,0.57595,0.34393,0
0.5,0.61392,0.34223,0
0.5,0.61238,0.34494,0
0.5,0.5736,0.3481,0
0.5,0.61076,0.34769,0
0.5,0.61052,0.3481,0
0.5,0.57183,0.35127,0
0.5,0.57278,0.34959,0
0.5,0.60867,0.35127,0
0.5,0.5701,0.35443,0
0.5,0.60759,0.35308,0
0.5,0.60681,0.35443,0
0.5,0.56833,0.35759,0
0.5,0.56962,0.3553,0
0.5,0.60499,0.35759,0
0.5,0.56658,0.36076,0
0.5,0.60443,0.35857,0
0.5,0.6032,0.36076,0
0.5,0.56477,0.36392,0
0.5,0.56646,0.36097,0
0.5,0.60144,0.36392,0
0.5,0.56297,0.36709,0
0.5,0.56329,0.36653,0
0.5,0.60127,0.36423,0
0.5,0.59974,0.36709,0
0.5,0.56111,0.37025,0
0.5,0.5981,0.3701,0
0.5,0.59802,0.37025,0
0.5,0.55927,0.37342,0
0.5,0.56013,0.37196,0
0.5,0.59635,0.37342,0
0.5,0.55745,0.37658,0
0.5,0.59494,0.37599,0
0.5,0.59462,0.37658,0
0.5,0.55564,0.37975,0
0.5,0.55696,0.37745,0
0.5,0.59289,0.37975,0
0.5,0.55389,0.38291,0
0.5,0.59177,0.38173,0
0.5,0.59112,0.38291,0
0.5,0.55212,0.38608,0
0.5,0.5538,0.38308,0
0.5,0.58932,0.38608,0
0.5,0.55042,0.38924,0
0.5,0.55063,0.38886,0
0.5,0.58861,0.38731,0
0.5,0.5875,0.38924,0
0.5,0.54872,0.39241,0
0.5,0.58568,0.39241,0
0.5,0.54705,0.39557,0
0.5,0.54747,0.3948,0
0.5,0.58544,0.39282,0
0.5,0.5839,0.39557,0
0.5,0.54537,0.39873,0
0.5,0.58228,0.39847,0
0.5,0.58213,0.39873,0
0.5,0.54368,0.4019,0
0.5,0.5443,0.40076,0
0.5,0.58045,0.4019,0
0.5,0.54198,0.40506,0
0.5,0.57911,0.40439,0
0.5,0.57876,0.40506,0
0.5,0.54026,0.40823,0
0.5,0.54114,0.40664,0
0.5,0.57714,0.40823,0
0.5,0.53853,0.41139,0
0.5,0.57595,0.41053,0
0.5,0.57552,0.41139,0
0.5,0.53675,0.41456,0
0.5,0.53797,0.41241,0
0.5,0.57394,0.41456,0
0.5,0.53497,0.41772,0
0.5,0.57278,0.41683,0
0.5,0.57234,0.41772,0
0.5,0.53312,0.42089,0
0.5,0.53481,0.418,0
0.5,0.57077,0.42089,0
0.5,0.53127,0.42405,0
0.5,0.53165,0.42342,0
0.5,0.56962,0.42313,0
0.5,0.56916,0.42405,0
0.5,0.52941,0.42722,0
0.5,0.56755,0.42722,0
0.5,0.52758,0.43038,0
0.5,0.52848,0.42884,0
0.5,0.56646,0.42929,0
0.5,0.5659,0.43038,0
0.5,0.5258,0.43354,0
0.5,0.56424,0.43354,0
0.5,0.52405,0.43671,0
0.5,0.52532,0.43442,0
0.5,0.56329,0.43531,0
0.5,0.56254,0.43671,0
0.5,0.52238,0.43987,0
0.5,0.56083,0.43987,0
0.5,0.5207,0.44304,0
0.5,0.52215,0.44031,0
0.5,0.56013,0.44113,0
0.5,0.55908,0.44304,0
0.5,0.51905,0.4462,0
0.5,0.55734,0.4462,0
0.5,0.51734,0.44937,0
0.5,0.51899,0.44633,0
0.5,0.55696,0.44689,0
0.5,0.55563,0.44937,0
0.5,0.51564,0.45253,0
0.5,0.51582,0.4522,0
0.5,0.55393,0.45253,0
0.5,0.51384,0.4557,0
0.5,0.5538,0.45277,0
0.5,0.55229,0.4557,0
0.5,0.51196,0.45886,0
0.5,0.51266,0.45774,0
0.5,0.55066,0.45886,0
0.5,0.50994,0.46203,0
0.5,0.55063,0.45892,0
0.5,0.54912,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46268,0
0.5,0.54757,0.46519,0
0.5,0.50504,0.46835,0
0.5,0.50633,0.46685,0
0.5,0.54747,0.4654,0
0.5,0.54607,0.46835,0
0.5,0.50203,0.47152,0
0.5,0.50316,0.4704,0
0.5,0.54454,0.47152,0
0.5,0.49847,0.47468,0
0.5,0.5,0.47341,0
0.5,0.5443,0.47199,0
0.5,0.543,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47597,0
0.5,0.54138,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.4781,0
0.5,0.54114,0.4783,0
0.5,0.53971,0.48101,0
0.5,0.4661,0.48418,0
0.5,0.46835,0.48406,0
0.5,0.47152,0.48383,0
0.5,0.47468,0.48353,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48407,0
0.5,0.53791,0.48418,0
0.5,0,0.48574,0
0.5,0.0031646,0.48542,0
0.5,0.0063291,0.48517,0
0.5,0.0094937,0.48498,0
0.5,0.012658,0.48483,0
0.5,0.015823,0.48472,0
0.5,0.018987,0.48465,0
0.5,0.022152,0.48461,0
0.5,0.025316,0.48458,0
0.5,0.028481,0.48457,0
0.5,0.031646,0.48457,0
0.5,0.03481,0.48457,0
0.5,0.037975,0.48457,0
0.5,0.041139,0.48457,0
0.5,0.044304,0.48457,0
0.5,0.047468,0.48458,0
0.5,0.050633,0.48458,0
0.5,0.053797,0.48458,0
0.5,0.056962,0.48458,0
0.5,0.060127,0.48458,0
0.5,0.063291,0.48458,0
0.5,0.066456,0.48458,0
0.5,0.06962,0.48458,0
0.5,0.072785,0.48458,0
0.5,0.075949,0.48458,0
0.5,0.079114,0.48458,0
0.5,0.082278,0.48458,0
0.5,0.085443,0.48458,0
0.5,0.088608,0.48458,0
0.5,0.091772,0.48458,0
0.5,0.094937,0.48458,0
0.5,0.098101,0.48458,0
0.5,0.10127,0.48458,0
0.5,0.10443,0.48458,0
0.5,0.10759,0.48458,0
0.5,0.11076,0.48458,0
0.5,0.11392,0.48458,0
0.5,0.11709,0.48458,0
0.5,0.12025,0.48458,0
0.5,0.12342,0.48458,0
0.5,0.12658,0.48458,0
0.5,0.12975,0.48458,0
0.5,0.13291,0.48458,0
0.5,0.13608,0.48458,0
0.5,0.13924,0.48458,0
0.5,0.14241,0.48458,0
0.5,0.14557,0.48458,0
0.5,0.14873,0.48458,0
0.5,0.1519,0.48458,0
0.5,0.15506,0.48458,0
0.5,0.15823,0.48457,0
0.5,0.16139,0.48457,0
0.5,0.16456,0.48457,0
0.5,0.16772,0.48457,0
0.5,0.17089,0.48457,0
0.5,0.17405,0.48457,0
0.5,0.17722,0.48457,0
0.5,0.18038,0.48457,0
0.5,0.18354,0.48457,0
0.5,0.18671,0.48457,0
0.5,0.18987,0.48457,0
0.5,0.19304,0.48457,0
0.5,0.1962,0.48457,0
0.5,0.19937,0.48457,0
0.5,0.20253,0.48457,0
0.5,0.2057,0.48457,0
0.5,0.20886,0.48457,0
0.5,0.21203,0.48457,0
0.5,0.21519,0.48457,0
0.5,0.21835,0.48457,0
0.5,0.22152,0.48457,0
0.5,0.22468,0.48457,0
0.5,0.22785,0.48457,0
0.5,0.23101,0.48457,0
0.5,0.23418,0.48457,0
0.5,0.23734,0.48457,0
0.5,0.24051,0.48457,0
0.5,0.24367,0.48457,0
0.5,0.24684,0.48457,0
0.5,0.25,0.48457,0
0.5,0.25316,0.48457,0
0.5,0.25633,0.48457,0
0.5,0.25949,0.48457,0
0.5,0.26266,0.48457,0
0.5,0.26582,0.48457,0
0.5,0.26899,0.48457,0
0.5,0.27215,0.48457,0
0.5,0.27532,0.48457,0
0.5,0.27848,0.48457,0
0.5,0.28165,0.48457,0
0.5,0.28481,0.48457,0
0.5,0.28797,0.48457,0
0.5,0.29114,0.48457,0
0.5,0.2943,0.48457,0
0.5,0.29747,0.48457,0
0.5,0.30063,0.48457,0
0.5,0.3038,0.48457,0
0.5,0.30696,0.48457,0
0.5,0.31013,0.48457,0
0.5,0.31329,0.48457,0
0.5,0.31646,0.48457,0
0.5,0.31962,0.48457,0
0.5,0.32278,0.48457,0
0.5,0.32595,0.48457,0
0.5,0.32911,0.48457,0
0.5,0.33228,0.48457,0
0.5,0.33544,0.48457,0
0.5,0.33861,0.48457,0
0.5,0.34177,0.48457,0
0.5,0.34494,0.48457,0
0.5,0.3481,0.48457,0
0.5,0.35127,0.48457,0
0.5,0.35443,0.48457,0
0.5,0.35759,0.48457,0
0.5,0.36076,0.48457,0
0.5,0.36392,0.48457,0
0.5,0.36709,0.48457,0
0.5,0.37025,0.48457,0
0.5,0.37342,0.48457,0
0.5,0.37658,0.48457,0
0.5,0.37975,0.48457,0
0.5,0.38291,0.48457,0
0.5,0.38608,0.48457,0
0.5,0.38924,0.48457,0
0.5,0.39241,0.48457,0
0.5,0.39557,0.48457,0
0.5,0.39873,0.48456,0
0.5,0.4019,0.48456,0
0.5,0.40506,0.48456,0
0.5,0.40823,0.48456,0
0.5,0.41139,0.48456,0
0.5,0.41456,0.48456,0
0.5,0.41772,0.48456,0
0.5,0.42089,0.48456,0
0.5,0.42405,0.48456,0
0.5,0.42722,0.48456,0
0.5,0.43038,0.48456,0
0.5,0.43354,0.48456,0
0.5,0.43671,0.48455,0
0.5,0.43987,0.48455,0
0.5,0.44304,0.48454,0
0.5,0.4462,0.48453,0
0.5,0.44937,0.48452,0
0.5,0.45253,0.4845,0
0.5,0.4557,0.48446,0
0.5,0.45886,0.48441,0
0.5,0.46203,0.48433,0
0.5,0.46519,0.48422,0
0.5,0.53601,0.48734,0
0.5,0.53481,0.48923,0
0.5,0.53397,0.49051,0
0.5,0.53182,0.49367,0
0.5,0.53165,0.49393,0
0.5,0.5296,0.49684,0
0.5,0.52848,0.49837,0
0.5,0.52726,0.5,0
0.5,0.52532,0.50252,0
0.5,0.5248,0.50316,0
0.5,0.52215,0.50631,0
0.5,0.52214,0.50633,0
0.5,0.51912,0.50949,0
0.5,0.51582,0.51233,0
0.5,0.51538,0.51266,0
0.5,0.51899,0.50962,0
0.5,0.0031646,0.51445,0
0.5,0,0.5141,0
0.5,0.0063291,0.51474,0
0.5,0.0094937,0.51498,0
0.5,0.012658,0.51514,0
0.5,0.015823,0.51526,0
0.5,0.018987,0.51534,0
0.5,0.022152,0.51538,0
0.5,0.025316,0.51541,0
0.5,0.028481,0.51542,0
0.5,0.031646,0.51543,0
0.5,0.03481,0.51543,0
0.5,0.037975,0.51543,0
0.5,0.041139,0.51543,0
0.5,0.044304,0.51542,0
0.5,0.047468,0.51542,0
0.5,0.050633,0.51542,0
0.5,0.053797,0.51542,0
0.5,0.056962,0.51542,0
0.5,0.060127,0.51542,0
0.5,0.063291,0.51542,0
0.5,0.066456,0.51542,0
0.5,0.06962,0.51542,0
0.5,0.072785,0.51542,0
0.5,0.075949,0.51542,0
0.5,0.079114,0.51542,0
0.5,0.082278,0.51542,0
0.5,0.085443,0.51542,0
0.5,0.088608,0.51542,0
0.5,0.091772,0.51542,0
0.5,0.094937,0.51542,0
0.5,0.098101,0.51542,0
0.5,0.10127,0.51542,0
0.5,0.10443,0.51542,0
0.5,0.10759,0.51542,0
0.5,0.11076,0.51542,0
0.5,0.11392,0.51542,0
0.5,0.11709,0.51542,0
0.5,0.12025,0.51542,0
0.5,0.12342,0.51542,0
0.5,0.12658,0.51542,0
0.5,0.12975,0.51542,0
0.5,0.13291,0.51542,0
0.5,0.13608,0.51542,0
0.5,0.13924,0.51542,0
0.5,0.14241,0.51542,0
0.5,0.14557,0.51542,0
0.5,0.14873,0.51542,0
0.5,0.1519,0.51542,0
0.5,0.15506,0.51542,0
0.5,0.15823,0.51542,0
0.5,0.16139,0.51542,0
0.5,0.16456,0.51543,0
0.5,0.16772,0.51543,0
0.5,0.17089,0.51543,0
0.5,0.17405,0.51543,0
0.5,0.17722,0.51543,0
0.5,0.18038,0.51543,0
0.5,0.18354,0.51543,0
0.5,0.18671,0.51543,0
0.5,0.18987,0.51543,0
0.5,0.19304,0.51543,0
0.5,0.1962,0.51543,0
0.5,0.19937,0.51543,0
0.5,0.20253,0.51543,0
0.5,0.2057,0.51543,0
0.5,0.20886,0.51543,0
0.5,0.21203,0.51543,0
0.5,0.21519,0.51543,0
0.5,0.21835,0.51543,0
0.5,0.22152,0.51543,0
0.5,0.22468,0.51543,0
0.5,0.22785,0.51543,0
0.5,0.23101,0.51543,0
0.5,0.23418,0.51543,0
0.5,0.23734,0.51543,0
0.5,0.24051,0.51543,0
0.5,0.24367,0.51543,0
0.5,0.24684,0.51543,0
0.5,0.25,0.51543,0
0.5,0.25316,0.51543,0
0.5,0.25633,0.51543,0
0.5,0.25949,0.51543,0
0.5,0.26266,0.51543,0
0.5,0.26582,0.51543,0
0.5,0.26899,0.51543,0
0.5,0.27215,0.51543,0
0.5,0.27532,0.51543,0
0.5,0.27848,0.51543,0
0.5,0.28165,0.51543,0
0.5,0.28481,0.51543,0
0.5,0.28797,0.51543,0
0.5,0.29114,0.51543,0
0.5,0.2943,0.51543,0
0.5,0.29747,0.51543,0
0.5,0.30063,0.51543,0
0.5,0.3038,0.51543,0
0.5,0.30696,0.51544,0
0.5,0.31013,0.51544,0
0.5,0.31329,0.51544,0
0.5,0.31646,0.51544,0
0.5,0.31962,0.51544,0
0.5,0.32278,0.51544,0
0.5,0.32595,0.51544,0
0.5,0.32911,0.51544,0
0.5,0.33228,0.51544,0
0.5,0.33544,0.51544,0
0.5,0.33861,0.51544,0
0.5,0.34177,0.51544,0
0.5,0.34494,0.51544,0
0.5,0.3481,0.51544,0
0.5,0.35127,0.51545,0
0.5,0.35443,0.51545,0
0.5,0.35759,0.51545,0
0.5,0.36076,0.51545,0
0.5,0.36392,0.51545,0
0.5,0.36709,0.51545,0
0.5,0.37025,0.51545,0
0.5,0.37342,0.51546,0
0.5,0.37658,0.51546,0
0.5,0.37975,0.51546,0
0.5,0.38291,0.51546,0
0.5,0.38608,0.51546,0
0.5,0.38924,0.51547,0
0.5,0.39241,0.51547,0
0.5,0.39557,0.51547,0
0.5,0.39873,0.51547,0
0.5,0.4019,0.51548,0
0.5,0.40506,0.51548,0
0.5,0.40823,0.51548,0
0.5,0.41139,0.51549,0
0.5,0.41456,0.51549,0
0.5,0.41772,0.5155,0
0.5,0.42089,0.5155,0
0.5,0.42405,0.51551,0
0.5,0.42722,0.51552,0
0.5,0.43038,0.51552,0
0.5,0.43354,0.51553,0
0.5,0.43671,0.51554,0
0.5,0.43987,0.51555,0
0.5,0.44304,0.51557,0
0.5,0.4462,0.51559,0
0.5,0.44937,0.51561,0
0.5,0.45253,0.51564,0
0.5,0.4557,0.51568,0
0.5,0.45886,0.51574,0
0.5,0.46203,0.51582,0
0.5,0.46227,0.51582,0
0.5,0.51266,0.51443,0
0.5,0.50987,0.51582,0
0.5,0.46519,0.51592,0
0.5,0.46835,0.51606,0
0.5,0.47152,0.51624,0
0.5,0.47468,0.51646,0
0.5,0.47785,0.51672,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.5177,0
0.5,0.49051,0.51802,0
0.5,0.49367,0.51825,0
0.5,0.49684,0.51834,0
0.5,0.5,0.51822,0
0.5,0.50316,0.51782,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.516,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.700447,0.541346,0.344264,0.0655427,0.104048,0.0377843,0.0303831,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.331418,0.0914744,0.172607,0.0370068,0.103357,0.0408364,0.033452,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.333469,0.0919273,0.172633,0.0400077,0.111582,0.0408325,0.0335424,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.332678,0.0914944,0.171807,0.0403571,0.112639,0.0410675,0.0338703,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.43702,0.118807,0.220376,0.049334,0.112811,0.0426708,0.03459,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.77803,0.2207,0.406453,0.0997294,0.240657,0.0792182,0.0641016,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.589347,0.172406,0.295958,0.0741184,0.114933,0.036747,0.0297341,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.567938,0.164648,0.28926,0.0787274,0.11605,0.0386319,0.0309778,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.12033,0.324454,0.566972,0.134988,0.243773,0.0765624,0.0607629,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.19881,0.350362,0.596,0.154376,0.243544,0.0819953,0.0653079,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.08166,0.323824,0.530459,0.141365,0.115811,0.0381686,0.03023,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,1.80837,0.525137,0.86061,0.193642,0.127793,0.0445286,0.0351155,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,72.8033,22.9892,32.4993,2.16255,0.477653,0.15681,0.122419,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,40.6904,12.8374,18.0621,1.08706,0.357132,0.1137,0.0889923,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,37.2392,11.947,16.5001,0.985831,0.378623,0.119471,0.0950239,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,38.2424,12.4177,17.1953,0.940281,0.379611,0.111924,0.0868923,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,32.2313,10.5561,14.8473,0.850105,0.376137,0.111478,0.0861937,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,40.7543,13.3247,18.4219,0.892249,0.403813,0.126436,0.0990067,3818,0,218,214,214,2
18,0.0114,-0.272222,0.134677,0.0015516,0.00234497,29.4839,9.92238,13.1733,0.780887,0.416621,0.130477,0.0999245,3925,0.0049,157,155,155,2
19,0.0117,-0.268606,0.144875,0.00157127,0.00240625,26.718,8.8576,11.8233,0.84596,0.432827,0.131044,0.102351,4034,0,140,137,137,2
20,0.012,-0.265984,0.154516,0.00159583,0.00246183,27.5861,8.45087,12.3103,0.871407,0.443938,0.134191,0.104923,4136,0,136,135,135,2


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48816,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.4795,0
0.5,0.49684,0.47873,0
0.5,0.5,0.47816,0
0.5,0.50316,0.47789,0
0.5,0.50633,0.47801,0
0.5,0.50949,0.47866,0
0.5,0.51266,0.47999,0
0.5,0.51423,0.48101,0
0.5,0.46903,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48199,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48233,0
0.5,0.5175,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48515,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48511,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48423,0
0.5,0.51899,0.48651,0
0.5,0.51944,0.48734,0
0.5,0.52055,0.49051,0
0.5,0.52106,0.49367,0
0.5,0.52108,0.49684,0
0.5,0.52062,0.5,0
0.5,0.51966,0.50316,0
0.5,0.51899,0.50458,0
0.5,0.51813,0.50633,0
0.5,0.51592,0.50949,0
0.5,0.51582,0.50961,0
0.5,0.51271,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51493,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51506,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51546,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.5157,0
0.5,0.46766,0.51582,0
0.5,0.50949,0.51479,0
0.5,0.5073,0.51582,0
0.5,0.51266,0.5127,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.51787,0
0.5,0.49367,0.51804,0
0.5,0.49684,0.51804,0
0.5,0.5,0.51778,0
0.5,0.50316,0.51722,0
0.5,0.50633,0.51625,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56485,0.37025,0
0.5,0.56646,0.3692,0
0.5,0.56962,0.3679,0
0.5,0.57278,0.36734,0
0.5,0.57595,0.36761,0
0.5,0.57911,0.36885,0
0.5,0.58092,0.37025,0
0.5,0.56105,0.37342,0
0.5,0.56329,0.37134,0
0.5,0.58228,0.37175,0
0.5,0.58335,0.37342,0
0.5,0.55827,0.37658,0
0.5,0.56013,0.37435,0
0.5,0.58453,0.37658,0
0.5,0.55598,0.37975,0
0.5,0.55696,0.37834,0
0.5,0.58497,0.37975,0
0.5,0.55399,0.38291,0
0.5,0.58488,0.38291,0
0.5,0.55211,0.38608,0
0.5,0.5538,0.38324,0
0.5,0.58436,0.38608,0
0.5,0.55033,0.38924,0
0.5,0.55063,0.38871,0
0.5,0.5835,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58232,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.3925,0
0.5,0.58097,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.57944,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40017,0
0.5,0.57911,0.39936,0
0.5,0.57782,0.4019,0
0.5,0.54162,0.40506,0
0.5,0.57612,0.40506,0
0.5,0.53988,0.40823,0
0.5,0.54114,0.40595,0
0.5,0.57595,0.40538,0
0.5,0.57444,0.40823,0
0.5,0.53816,0.41139,0
0.5,0.57278,0.41127,0
0.5,0.57272,0.41139,0
0.5,0.53638,0.41456,0
0.5,0.53797,0.41172,0
0.5,0.57105,0.41456,0
0.5,0.53464,0.41772,0
0.5,0.53481,0.41742,0
0.5,0.56962,0.4172,0
0.5,0.56934,0.41772,0
0.5,0.53286,0.42089,0
0.5,0.56768,0.42089,0
0.5,0.53112,0.42405,0
0.5,0.53165,0.42313,0
0.5,0.56646,0.4232,0
0.5,0.56602,0.42405,0
0.5,0.52938,0.42722,0
0.5,0.5644,0.42722,0
0.5,0.52764,0.43038,0
0.5,0.52848,0.42888,0
0.5,0.56329,0.42938,0
0.5,0.56279,0.43038,0
0.5,0.52592,0.43354,0
0.5,0.56122,0.43354,0
0.5,0.52419,0.43671,0
0.5,0.52532,0.43467,0
0.5,0.56013,0.43574,0
0.5,0.55965,0.43671,0
0.5,0.52249,0.43987,0
0.5,0.55815,0.43987,0
0.5,0.52076,0.44304,0
0.5,0.52215,0.44051,0
0.5,0.55696,0.44233,0
0.5,0.55663,0.44304,0
0.5,0.51908,0.4462,0
0.5,0.55517,0.4462,0
0.5,0.51735,0.44937,0
0.5,0.51899,0.44637,0
0.5,0.5538,0.44912,0
0.5,0.55368,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55223,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55071,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45585,0
0.5,0.54918,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54753,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46214,0
0.5,0.5459,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.5443,0.4682,0
0.5,0.54422,0.46835,0
0.5,0.5023,0.47152,0
0.5,0.50316,0.47063,0
0.5,0.54257,0.47152,0
0.5,0.49886,0.47468,0
0.5,0.5,0.47373,0
0.5,0.54114,0.47416,0
0.5,0.54086,0.47468,0
0.5,0.49445,0.47785,0
0.5,0.49684,0.47628,0
0.5,0.53916,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47833,0
0.5,0.53797,0.47999,0
0.5,0.53741,0.48101,0
0.5,0.46891,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48104,0
0.5,0.53564,0.48418,0
0.5,0,0.48644,0
0.5,0.0031646,0.48604,0
0.5,0.0063291,0.48572,0
0.5,0.0094937,0.48547,0
0.5,0.012658,0.4853,0
0.5,0.015823,0.48519,0
0.5,0.018987,0.48512,0
0.5,0.022152,0.48509,0
0.5,0.025316,0.48507,0
0.5,0.028481,0.48507,0
0.5,0.031646,0.48507,0
0.5,0.03481,0.48507,0
0.5,0.037975,0.48507,0
0.5,0.041139,0.48507,0
0.5,0.044304,0.48508,0
0.5,0.047468,0.48508,0
0.5,0.050633,0.48508,0
0.5,0.053797,0.48508,0
0.5,0.056962,0.48508,0
0.5,0.060127,0.48508,0
0.5,0.063291,0.48508,0
0.5,0.066456,0.48508,0
0.5,0.06962,0.48508,0
0.5,0.072785,0.48508,0
0.5,0.075949,0.48508,0
0.5,0.079114,0.48508,0
0.5,0.082278,0.48508,0
0.5,0.085443,0.48508,0
0.5,0.088608,0.48508,0
0.5,0.091772,0.48508,0
0.5,0.094937,0.48508,0
0.5,0.098101,0.48508,0
0.5,0.10127,0.48508,0
0.5,0.10443,0.48508,0
0.5,0.10759,0.48508,0
0.5,0.11076,0.48508,0
0.5,0.11392,0.48508,0
0.5,0.11709,0.48508,0
0.5,0.12025,0.48508,0
0.5,0.12342,0.48508,0
0.5,0.12658,0.48508,0
0.5,0.12975,0.48508,0
0.5,0.13291,0.48508,0
0.5,0.13608,0.48508,0
0.5,0.13924,0.48508,0
0.5,0.14241,0.48508,0
0.5,0.14557,0.48508,0
0.5,0.14873,0.48508,0
0.5,0.1519,0.48508,0
0.5,0.15506,0.48508,0
0.5,0.15823,0.48508,0
0.5,0.16139,0.48508,0
0.5,0.16456,0.48508,0
0.5,0.16772,0.48507,0
0.5,0.17089,0.48507,0
0.5,0.17405,0.48507,0
0.5,0.17722,0.48507,0
0.5,0.18038,0.48507,0
0.5,0.18354,0.48507,0
0.5,0.18671,0.48507,0
0.5,0.18987,0.48507,0
0.5,0.19304,0.48507,0
0.5,0.1962,0.48507,0
0.5,0.19937,0.48507,0
0.5,0.20253,0.48507,0
0.5,0.2057,0.48507,0
0.5,0.20886,0.48507,0
0.5,0.21203,0.48507,0
0.5,0.21519,0.48507,0
0.5,0.21835,0.48507,0
0.5,0.22152,0.48507,0
0.5,0.22468,0.48507,0
0.5,0.22785,0.48507,0
0.5,0.23101,0.48507,0
0.5,0.23418,0.48507,0
0.5,0.23734,0.48507,0
0.5,0.24051,0.48507,0
0.5,0.24367,0.48507,0
0.5,0.24684,0.48507,0
0.5,0.25,0.48507,0
0.5,0.25316,0.48507,0
0.5,0.25633,0.48507,0
0.5,0.25949,0.48507,0
0.5,0.26266,0.48507,0
0.5,0.26582,0.48507,0
0.5,0.26899,0.48507,0
0.5,0.27215,0.48507,0
0.5,0.27532,0.48507,0
0.5,0.27848,0.48507,0
0.5,0.28165,0.48507,0
0.5,0.28481,0.48507,0
0.5,0.28797,0.48507,0
0.5,0.29114,0.48507,0
0.5,0.2943,0.48507,0
0.5,0.29747,0.48507,0
0.5,0.30063,0.48507,0
0.5,0.3038,0.48507,0
0.5,0.30696,0.48507,0
0.5,0.31013,0.48507,0
0.5,0.31329,0.48507,0
0.5,0.31646,0.48507,0
0.5,0.31962,0.48507,0
0.5,0.32278,0.48508,0
0.5,0.32595,0.48508,0
0.5,0.32911,0.48508,0
0.5,0.33228,0.48508,0
0.5,0.33544,0.48508,0
0.5,0.33861,0.48508,0
0.5,0.34177,0.48508,0
0.5,0.34494,0.48508,0
0.5,0.3481,0.48508,0
0.5,0.35127,0.48508,0
0.5,0.35443,0.48508,0
0.5,0.35759,0.48508,0
0.5,0.36076,0.48507,0
0.5,0.36392,0.48507,0
0.5,0.36709,0.48507,0
0.5,0.37025,0.48507,0
0.5,0.37342,0.48507,0
0.5,0.37658,0.48506,0
0.5,0.37975,0.48506,0
0.5,0.38291,0.48506,0
0.5,0.38608,0.48506,0
0.5,0.38924,0.48505,0
0.5,0.39241,0.48505,0
0.5,0.39557,0.48505,0
0.5,0.39873,0.48504,0
0.5,0.4019,0.48504,0
0.5,0.40506,0.48503,0
0.5,0.40823,0.48503,0
0.5,0.41139,0.48502,0
0.5,0.41456,0.48502,0
0.5,0.41772,0.48501,0
0.5,0.42089,0.48501,0
0.5,0.42405,0.485,0
0.5,0.42722,0.48499,0
0.5,0.43038,0.48498,0
0.5,0.43354,0.48497,0
0.5,0.43671,0.48495,0
0.5,0.43987,0.48493,0
0.5,0.44304,0.48491,0
0.5,0.4462,0.48488,0
0.5,0.44937,0.48485,0
0.5,0.45253,0.4848,0
0.5,0.4557,0.48474,0
0.5,0.45886,0.48466,0
0.5,0.46203,0.48455,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48562,0
0.5,0.5338,0.48734,0
0.5,0.53195,0.49051,0
0.5,0.53165,0.49102,0
0.5,0.53007,0.49367,0
0.5,0.52848,0.49632,0
0.5,0.52817,0.49684,0
0.5,0.52621,0.5,0
0.5,0.52532,0.50137,0
0.5,0.52412,0.50316,0
0.5,0.52215,0.50586,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51391,0
0.5,0,0.51349,0
0.5,0.0063291,0.51426,0
0.5,0.0094937,0.51452,0
0.5,0.012658,0.5147,0
0.5,0.015823,0.51481,0
0.5,0.018987,0.51488,0
0.5,0.022152,0.51491,0
0.5,0.025316,0.51493,0
0.5,0.028481,0.51493,0
0.5,0.031646,0.51493,0
0.5,0.03481,0.51493,0
0.5,0.037975,0.51493,0
0.5,0.041139,0.51493,0
0.5,0.044304,0.51492,0
0.5,0.047468,0.51492,0
0.5,0.050633,0.51492,0
0.5,0.053797,0.51492,0
0.5,0.056962,0.51492,0
0.5,0.060127,0.51492,0
0.5,0.063291,0.51492,0
0.5,0.066456,0.51492,0
0.5,0.06962,0.51492,0
0.5,0.072785,0.51492,0
0.5,0.075949,0.51492,0
0.5,0.079114,0.51492,0
0.5,0.082278,0.51492,0
0.5,0.085443,0.51492,0
0.5,0.088608,0.51492,0
0.5,0.091772,0.51492,0
0.5,0.094937,0.51492,0
0.5,0.098101,0.51492,0
0.5,0.10127,0.51492,0
0.5,0.10443,0.51492,0
0.5,0.10759,0.51492,0
0.5,0.11076,0.51492,0
0.5,0.11392,0.51492,0
0.5,0.11709,0.51492,0
0.5,0.12025,0.51492,0
0.5,0.12342,0.51492,0
0.5,0.12658,0.51492,0
0.5,0.12975,0.51492,0
0.5,0.13291,0.51492,0
0.5,0.13608,0.51492,0
0.5,0.13924,0.51492,0
0.5,0.14241,0.51492,0
0.5,0.14557,0.51492,0
0.5,0.14873,0.51492,0
0.5,0.1519,0.51492,0
0.5,0.15506,0.51492,0
0.5,0.15823,0.51492,0
0.5,0.16139,0.51492,0
0.5,0.16456,0.51492,0
0.5,0.16772,0.51492,0
0.5,0.17089,0.51493,0
0.5,0.17405,0.51493,0
0.5,0.17722,0.51493,0
0.5,0.18038,0.51493,0
0.5,0.18354,0.51493,0
0.5,0.18671,0.51493,0
0.5,0.18987,0.51493,0
0.5,0.19304,0.51493,0
0.5,0.1962,0.51493,0
0.5,0.19937,0.51493,0
0.5,0.20253,0.51493,0
0.5,0.2057,0.51493,0
0.5,0.20886,0.51493,0
0.5,0.21203,0.51493,0
0.5,0.21519,0.51493,0
0.5,0.21835,0.51493,0
0.5,0.22152,0.51493,0
0.5,0.22468,0.51493,0
0.5,0.22785,0.51493,0
0.5,0.23101,0.51493,0
0.5,0.23418,0.51493,0
0.5,0.23734,0.51493,0
0.5,0.24051,0.51493,0
0.5,0.24367,0.51493,0
0.5,0.24684,0.51493,0
0.5,0.25,0.51493,0
0.5,0.25316,0.51493,0
0.5,0.25633,0.51493,0
0.5,0.25949,0.51493,0
0.5,0.26266,0.51493,0
0.5,0.26582,0.51493,0
0.5,0.26899,0.51493,0
0.5,0.27215,0.51493,0
0.5,0.27532,0.51493,0
0.5,0.27848,0.51493,0
0.5,0.28165,0.51494,0
0.5,0.28481,0.51494,0
0.5,0.28797,0.51494,0
0.5,0.29114,0.51494,0
0.5,0.2943,0.51494,0
0.5,0.29747,0.51494,0
0.5,0.30063,0.51494,0
0.5,0.3038,0.51494,0
0.5,0.30696,0.51494,0
0.5,0.31013,0.51494,0
0.5,0.31329,0.51494,0
0.5,0.31646,0.51494,0
0.5,0.31962,0.51494,0
0.5,0.32278,0.51495,0
0.5,0.32595,0.51495,0
0.5,0.32911,0.51495,0
0.5,0.33228,0.51495,0
0.5,0.33544,0.51495,0
0.5,0.33861,0.51495,0
0.5,0.34177,0.51495,0
0.5,0.34494,0.51495,0
0.5,0.3481,0.51496,0
0.5,0.35127,0.51496,0
0.5,0.35443,0.51496,0
0.5,0.35759,0.51496,0
0.5,0.36076,0.51496,0
0.5,0.36392,0.51497,0
0.5,0.36709,0.51497,0
0.5,0.37025,0.51497,0
0.5,0.37342,0.51497,0
0.5,0.37658,0.51498,0
0.5,0.37975,0.51498,0
0.5,0.38291,0.51498,0
0.5,0.38608,0.51499,0
0.5,0.38924,0.51499,0
0.5,0.39241,0.51499,0
0.5,0.39557,0.515,0
0.5,0.39873,0.515,0
0.5,0.4019,0.51501,0
0.5,0.40506,0.51502,0
0.5,0.40823,0.51503,0
0.5,0.41139,0.51503,0
0.5,0.41456,0.51504,0
0.5,0.41772,0.51506,0
0.5,0.42089,0.51507,0
0.5,0.42405,0.51508,0
0.5,0.42722,0.5151,0
0.5,0.43038,0.51511,0
0.5,0.43354,0.51513,0
0.5,0.43671,0.51515,0
0.5,0.43987,0.51518,0
0.5,0.44304,0.51521,0
0.5,0.4462,0.51524,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51534,0
0.5,0.4557,0.51541,0
0.5,0.45886,0.51549,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51572,0
0.5,0.46711,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58948,0.32911,0
0.5,0.59177,0.32802,0
0.5,0.59494,0.32728,0
0.5,0.5981,0.3273,0
0.5,0.60127,0.32824,0
0.5,0.60269,0.32911,0
0.5,0.58495,0.33228,0
0.5,0.58544,0.33182,0
0.5,0.58861,0.32954,0
0.5,0.60443,0.33051,0
0.5,0.60585,0.33228,0
0.5,0.58191,0.33544,0
0.5,0.58228,0.335,0
0.5,0.60733,0.33544,0
0.5,0.57947,0.33861,0
0.5,0.60759,0.3367,0
0.5,0.60795,0.33861,0
0.5,0.57733,0.34177,0
0.5,0.57911,0.33912,0
0.5,0.60798,0.34177,0
0.5,0.57537,0.34494,0
0.5,0.57595,0.34399,0
0.5,0.60759,0.34451,0
0.5,0.60754,0.34494,0
0.5,0.57349,0.3481,0
0.5,0.60674,0.3481,0
0.5,0.57163,0.35127,0
0.5,0.57278,0.34932,0
0.5,0.60562,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60443,0.35398,0
0.5,0.60423,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60269,0.35759,0
0.5,0.56617,0.36076,0
0.5,0.56646,0.36027,0
0.5,0.60127,0.36023,0
0.5,0.60098,0.36076,0
0.5,0.56437,0.36392,0
0.5,0.59925,0.36392,0
0.5,0.56259,0.36709,0
0.5,0.56329,0.36586,0
0.5,0.5981,0.36593,0
0.5,0.59745,0.36709,0
0.5,0.56082,0.37025,0
0.5,0.59566,0.37025,0
0.5,0.55905,0.37342,0
0.5,0.56013,0.3715,0
0.5,0.59494,0.3715,0
0.5,0.59386,0.37342,0
0.5,0.55731,0.37658,0
0.5,0.59205,0.37658,0
0.5,0.55554,0.37975,0
0.5,0.55696,0.37722,0
0.5,0.59177,0.37707,0
0.5,0.5903,0.37975,0
0.5,0.55382,0.38291,0
0.5,0.58861,0.38278,0
0.5,0.58853,0.38291,0
0.5,0.55205,0.38608,0
0.5,0.5538,0.38296,0
0.5,0.58683,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58544,0.38863,0
0.5,0.58512,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58346,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39463,0
0.5,0.5818,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58017,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.40073,0
0.5,0.57851,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57686,0.40506,0
0.5,0.53984,0.40823,0
0.5,0.54114,0.4059,0
0.5,0.57595,0.40675,0
0.5,0.57517,0.40823,0
0.5,0.53809,0.41139,0
0.5,0.57349,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.4116,0
0.5,0.57278,0.41268,0
0.5,0.57179,0.41456,0
0.5,0.53451,0.41772,0
0.5,0.53481,0.4172,0
0.5,0.57007,0.41772,0
0.5,0.53271,0.42089,0
0.5,0.56962,0.41853,0
0.5,0.56835,0.42089,0
0.5,0.53095,0.42405,0
0.5,0.53165,0.42282,0
0.5,0.56661,0.42405,0
0.5,0.5292,0.42722,0
0.5,0.56646,0.42433,0
0.5,0.56492,0.42722,0
0.5,0.52747,0.43038,0
0.5,0.52848,0.42857,0
0.5,0.56329,0.43024,0
0.5,0.56322,0.43038,0
0.5,0.52578,0.43354,0
0.5,0.56158,0.43354,0
0.5,0.52408,0.43671,0
0.5,0.52532,0.43442,0
0.5,0.56013,0.43634,0
0.5,0.55994,0.43671,0
0.5,0.52242,0.43987,0
0.5,0.55837,0.43987,0
0.5,0.52073,0.44304,0
0.5,0.52215,0.4404,0
0.5,0.55696,0.44271,0
0.5,0.5568,0.44304,0
0.5,0.51906,0.4462,0
0.5,0.5553,0.4462,0
0.5,0.51734,0.44937,0
0.5,0.51899,0.44634,0
0.5,0.5538,0.4493,0
0.5,0.55377,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55228,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55074,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45591,0
0.5,0.54922,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54765,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46238,0
0.5,0.5461,0.46519,0
0.5,0.50513,0.46835,0
0.5,0.50633,0.46691,0
0.5,0.54451,0.46835,0
0.5,0.50225,0.47152,0
0.5,0.50316,0.47058,0
0.5,0.5443,0.46875,0
0.5,0.54291,0.47152,0
0.5,0.49878,0.47468,0
0.5,0.5,0.47366,0
0.5,0.54125,0.47468,0
0.5,0.49436,0.47785,0
0.5,0.49684,0.47622,0
0.5,0.54114,0.47489,0
0.5,0.53959,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47984,0
0.5,0.49367,0.47828,0
0.5,0.53797,0.48076,0
0.5,0.53783,0.48101,0
0.5,0.46875,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53605,0.48418,0
0.5,0,0.48635,0
0.5,0.0031646,0.48597,0
0.5,0.0063291,0.48567,0
0.5,0.0094937,0.48543,0
0.5,0.012658,0.48526,0
0.5,0.015823,0.48515,0
0.5,0.018987,0.48507,0
0.5,0.022152,0.48503,0
0.5,0.025316,0.48501,0
0.5,0.028481,0.485,0
0.5,0.031646,0.485,0
0.5,0.03481,0.485,0
0.5,0.037975,0.485,0
0.5,0.041139,0.48501,0
0.5,0.044304,0.48501,0
0.5,0.047468,0.48501,0
0.5,0.050633,0.48501,0
0.5,0.053797,0.48501,0
0.5,0.056962,0.48501,0
0.5,0.060127,0.48501,0
0.5,0.063291,0.48501,0
0.5,0.066456,0.48501,0
0.5,0.06962,0.48501,0
0.5,0.072785,0.48501,0
0.5,0.075949,0.48501,0
0.5,0.079114,0.48501,0
0.5,0.082278,0.48501,0
0.5,0.085443,0.48501,0
0.5,0.088608,0.48501,0
0.5,0.091772,0.48501,0
0.5,0.094937,0.48501,0
0.5,0.098101,0.48501,0
0.5,0.10127,0.48501,0
0.5,0.10443,0.48501,0
0.5,0.10759,0.48501,0
0.5,0.11076,0.48501,0
0.5,0.11392,0.48501,0
0.5,0.11709,0.48501,0
0.5,0.12025,0.48501,0
0.5,0.12342,0.48501,0
0.5,0.12658,0.48501,0
0.5,0.12975,0.48501,0
0.5,0.13291,0.48501,0
0.5,0.13608,0.48501,0
0.5,0.13924,0.48501,0
0.5,0.14241,0.48501,0
0.5,0.14557,0.48501,0
0.5,0.14873,0.48501,0
0.5,0.1519,0.48501,0
0.5,0.15506,0.48501,0
0.5,0.15823,0.48501,0
0.5,0.16139,0.48501,0
0.5,0.16456,0.48501,0
0.5,0.16772,0.48501,0
0.5,0.17089,0.48501,0
0.5,0.17405,0.48501,0
0.5,0.17722,0.48501,0
0.5,0.18038,0.48501,0
0.5,0.18354,0.48501,0
0.5,0.18671,0.485,0
0.5,0.18987,0.485,0
0.5,0.19304,0.485,0
0.5,0.1962,0.485,0
0.5,0.19937,0.485,0
0.5,0.20253,0.485,0
0.5,0.2057,0.485,0
0.5,0.20886,0.485,0
0.5,0.21203,0.485,0
0.5,0.21519,0.485,0
0.5,0.21835,0.485,0
0.5,0.22152,0.485,0
0.5,0.22468,0.485,0
0.5,0.22785,0.485,0
0.5,0.23101,0.485,0
0.5,0.23418,0.485,0
0.5,0.23734,0.485,0
0.5,0.24051,0.485,0
0.5,0.24367,0.485,0
0.5,0.24684,0.485,0
0.5,0.25,0.485,0
0.5,0.25316,0.485,0
0.5,0.25633,0.485,0
0.5,0.25949,0.485,0
0.5,0.26266,0.485,0
0.5,0.26582,0.485,0
0.5,0.26899,0.485,0
0.5,0.27215,0.485,0
0.5,0.27532,0.485,0
0.5,0.27848,0.485,0
0.5,0.28165,0.485,0
0.5,0.28481,0.485,0
0.5,0.28797,0.485,0
0.5,0.29114,0.485,0
0.5,0.2943,0.485,0
0.5,0.29747,0.485,0
0.5,0.30063,0.485,0
0.5,0.3038,0.485,0
0.5,0.30696,0.485,0
0.5,0.31013,0.485,0
0.5,0.31329,0.485,0
0.5,0.31646,0.485,0
0.5,0.31962,0.485,0
0.5,0.32278,0.485,0
0.5,0.32595,0.485,0
0.5,0.32911,0.48501,0
0.5,0.33228,0.48501,0
0.5,0.33544,0.48501,0
0.5,0.33861,0.48501,0
0.5,0.34177,0.48501,0
0.5,0.34494,0.48501,0
0.5,0.3481,0.48501,0
0.5,0.35127,0.48501,0
0.5,0.35443,0.48501,0
0.5,0.35759,0.48501,0
0.5,0.36076,0.48501,0
0.5,0.36392,0.48501,0
0.5,0.36709,0.48501,0
0.5,0.37025,0.48501,0
0.5,0.37342,0.48501,0
0.5,0.37658,0.48501,0
0.5,0.37975,0.48501,0
0.5,0.38291,0.48501,0
0.5,0.38608,0.48501,0
0.5,0.38924,0.48501,0
0.5,0.39241,0.485,0
0.5,0.39557,0.485,0
0.5,0.39873,0.485,0
0.5,0.4019,0.48499,0
0.5,0.40506,0.48499,0
0.5,0.40823,0.48498,0
0.5,0.41139,0.48498,0
0.5,0.41456,0.48497,0
0.5,0.41772,0.48497,0
0.5,0.42089,0.48496,0
0.5,0.42405,0.48495,0
0.5,0.42722,0.48495,0
0.5,0.43038,0.48494,0
0.5,0.43354,0.48493,0
0.5,0.43671,0.48491,0
0.5,0.43987,0.4849,0
0.5,0.44304,0.48488,0
0.5,0.4462,0.48485,0
0.5,0.44937,0.48482,0
0.5,0.45253,0.48477,0
0.5,0.4557,0.48471,0
0.5,0.45886,0.48464,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.48439,0
0.5,0.46835,0.48421,0
0.5,0.53481,0.48629,0
0.5,0.53417,0.48734,0
0.5,0.53226,0.49051,0
0.5,0.53165,0.49151,0
0.5,0.53031,0.49367,0
0.5,0.52848,0.4966,0
0.5,0.52833,0.49684,0
0.5,0.5263,0.5,0
0.5,0.52532,0.50148,0
0.5,0.52416,0.50316,0
0.5,0.52215,0.50587,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51395,0
0.5,0,0.51354,0
0.5,0.0063291,0.51429,0
0.5,0.0094937,0.51456,0
0.5,0.012658,0.51474,0
0.5,0.015823,0.51485,0
0.5,0.018987,0.51493,0
0.5,0.022152,0.51497,0
0.5,0.025316,0.51499,0
0.5,0.028481,0.515,0
0.5,0.031646,0.515,0
0.5,0.03481,0.515,0
0.5,0.037975,0.515,0
0.5,0.041139,0.51499,0
0.5,0.044304,0.51499,0
0.5,0.047468,0.51499,0
0.5,0.050633,0.51499,0
0.5,0.053797,0.51499,0
0.5,0.056962,0.51499,0
0.5,0.060127,0.51499,0
0.5,0.063291,0.51499,0
0.5,0.066456,0.51499,0
0.5,0.06962,0.51499,0
0.5,0.072785,0.51499,0
0.5,0.075949,0.51499,0
0.5,0.079114,0.51499,0
0.5,0.082278,0.51499,0
0.5,0.085443,0.51499,0
0.5,0.088608,0.51499,0
0.5,0.091772,0.51499,0
0.5,0.094937,0.51499,0
0.5,0.098101,0.51499,0
0.5,0.10127,0.51499,0
0.5,0.10443,0.51499,0
0.5,0.10759,0.51499,0
0.5,0.11076,0.51499,0
0.5,0.11392,0.51499,0
0.5,0.11709,0.51499,0
0.5,0.12025,0.51499,0
0.5,0.12342,0.51499,0
0.5,0.12658,0.51499,0
0.5,0.12975,0.51499,0
0.5,0.13291,0.51499,0
0.5,0.13608,0.51499,0
0.5,0.13924,0.51499,0
0.5,0.14241,0.51499,0
0.5,0.14557,0.51499,0
0.5,0.14873,0.51499,0
0.5,0.1519,0.51499,0
0.5,0.15506,0.51499,0
0.5,0.15823,0.51499,0
0.5,0.16139,0.51499,0
0.5,0.16456,0.51499,0
0.5,0.16772,0.51499,0
0.5,0.17089,0.51499,0
0.5,0.17405,0.51499,0
0.5,0.17722,0.51499,0
0.5,0.18038,0.51499,0
0.5,0.18354,0.51499,0
0.5,0.18671,0.51499,0
0.5,0.18987,0.51499,0
0.5,0.19304,0.515,0
0.5,0.1962,0.515,0
0.5,0.19937,0.515,0
0.5,0.20253,0.515,0
0.5,0.2057,0.515,0
0.5,0.20886,0.515,0
0.5,0.21203,0.515,0
0.5,0.21519,0.515,0
0.5,0.21835,0.515,0
0.5,0.22152,0.515,0
0.5,0.22468,0.515,0
0.5,0.22785,0.515,0
0.5,0.23101,0.515,0
0.5,0.23418,0.515,0
0.5,0.23734,0.515,0
0.5,0.24051,0.515,0
0.5,0.24367,0.515,0
0.5,0.24684,0.515,0
0.5,0.25,0.515,0
0.5,0.25316,0.515,0
0.5,0.25633,0.515,0
0.5,0.25949,0.515,0
0.5,0.26266,0.515,0
0.5,0.26582,0.515,0
0.5,0.26899,0.515,0
0.5,0.27215,0.515,0
0.5,0.27532,0.515,0
0.5,0.27848,0.515,0
0.5,0.28165,0.515,0
0.5,0.28481,0.51501,0
0.5,0.28797,0.51501,0
0.5,0.29114,0.51501,0
0.5,0.2943,0.51501,0
0.5,0.29747,0.51501,0
0.5,0.30063,0.51501,0
0.5,0.3038,0.51501,0
0.5,0.30696,0.51501,0
0.5,0.31013,0.51501,0
0.5,0.31329,0.51501,0
0.5,0.31646,0.51501,0
0.5,0.31962,0.51501,0
0.5,0.32278,0.51502,0
0.5,0.32595,0.51502,0
0.5,0.32911,0.51502,0
0.5,0.33228,0.51502,0
0.5,0.33544,0.51502,0
0.5,0.33861,0.51502,0
0.5,0.34177,0.51502,0
0.5,0.34494,0.51502,0
0.5,0.3481,0.51503,0
0.5,0.35127,0.51503,0
0.5,0.35443,0.51503,0
0.5,0.35759,0.51503,0
0.5,0.36076,0.51503,0
0.5,0.36392,0.51504,0
0.5,0.36709,0.51504,0
0.5,0.37025,0.51504,0
0.5,0.37342,0.51504,0
0.5,0.37658,0.51505,0
0.5,0.37975,0.51505,0
0.5,0.38291,0.51505,0
0.5,0.38608,0.51506,0
0.5,0.38924,0.51506,0
0.5,0.39241,0.51506,0
0.5,0.39557,0.51507,0
0.5,0.39873,0.51507,0
0.5,0.4019,0.51508,0
0.5,0.40506,0.51508,0
0.5,0.40823,0.51509,0
0.5,0.41139,0.51509,0
0.5,0.41456,0.5151,0
0.5,0.41772,0.51511,0
0.5,0.42089,0.51512,0
0.5,0.42405,0.51513,0
0.5,0.42722,0.51514,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51518,0
0.5,0.43671,0.5152,0
0.5,0.43987,0.51522,0
0.5,0.44304,0.51525,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51532,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51544,0
0.5,0.45886,0.51552,0
0.5,0.46203,0.51562,0
0.5,0.46519,0.51574,0
0.5,0.46677,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6077,0.29747,0
0.5,0.61076,0.296,0
0.5,0.61392,0.29525,0
0.5,0.61709,0.29523,0
0.5,0.62025,0.2961,0
0.5,0.62251,0.29747,0
0.5,0.60352,0.30063,0
0.5,0.60443,0.2998,0
0.5,0.60759,0.29752,0
0.5,0.62342,0.29821,0
0.5,0.62531,0.30063,0
0.5,0.6005,0.3038,0
0.5,0.60127,0.3029,0
0.5,0.62658,0.3036,0
0.5,0.62665,0.3038,0
0.5,0.59806,0.30696,0
0.5,0.5981,0.3069,0
0.5,0.62718,0.30696,0
0.5,0.59588,0.31013,0
0.5,0.62711,0.31013,0
0.5,0.59386,0.31329,0
0.5,0.59494,0.3116,0
0.5,0.62658,0.31322,0
0.5,0.62657,0.31329,0
0.5,0.59195,0.31646,0
0.5,0.62567,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31675,0
0.5,0.62445,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62342,0.32179,0
0.5,0.62295,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62128,0.32595,0
0.5,0.58445,0.32911,0
0.5,0.58544,0.32743,0
0.5,0.62025,0.32775,0
0.5,0.61949,0.32911,0
0.5,0.58263,0.33228,0
0.5,0.61764,0.33228,0
0.5,0.58078,0.33544,0
0.5,0.58228,0.33289,0
0.5,0.61709,0.33321,0
0.5,0.6158,0.33544,0
0.5,0.57897,0.33861,0
0.5,0.57911,0.33836,0
0.5,0.61392,0.33861,0
0.5,0.61392,0.33861,0
0.5,0.57711,0.34177,0
0.5,0.61209,0.34177,0
0.5,0.57528,0.34494,0
0.5,0.57595,0.3438,0
0.5,0.61076,0.34405,0
0.5,0.61025,0.34494,0
0.5,0.57346,0.3481,0
0.5,0.60847,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.34964,0
0.5,0.6067,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60495,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35535,0
0.5,0.60321,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36025,0
0.5,0.60145,0.36076,0
0.5,0.56435,0.36392,0
0.5,0.60127,0.36109,0
0.5,0.59973,0.36392,0
0.5,0.56256,0.36709,0
0.5,0.56329,0.36581,0
0.5,0.5981,0.36681,0
0.5,0.59795,0.36709,0
0.5,0.56078,0.37025,0
0.5,0.59619,0.37025,0
0.5,0.559,0.37342,0
0.5,0.56013,0.37143,0
0.5,0.59494,0.37243,0
0.5,0.59438,0.37342,0
0.5,0.55727,0.37658,0
0.5,0.59258,0.37658,0
0.5,0.55551,0.37975,0
0.5,0.55696,0.37715,0
0.5,0.59177,0.37798,0
0.5,0.59078,0.37975,0
0.5,0.5538,0.38291,0
0.5,0.58901,0.38291,0
0.5,0.55204,0.38608,0
0.5,0.5538,0.38293,0
0.5,0.58861,0.38363,0
0.5,0.58728,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58555,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58544,0.38944,0
0.5,0.58389,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39545,0
0.5,0.58222,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58061,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.4016,0
0.5,0.57896,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57734,0.40506,0
0.5,0.53982,0.40823,0
0.5,0.54114,0.40589,0
0.5,0.57595,0.40767,0
0.5,0.57566,0.40823,0
0.5,0.53806,0.41139,0
0.5,0.574,0.41139,0
0.5,0.53623,0.41456,0
0.5,0.53797,0.41154,0
0.5,0.57278,0.41364,0
0.5,0.5723,0.41456,0
0.5,0.53443,0.41772,0
0.5,0.53481,0.41707,0
0.5,0.5706,0.41772,0
0.5,0.53262,0.42089,0
0.5,0.56962,0.41949,0
0.5,0.56886,0.42089,0
0.5,0.53083,0.42405,0
0.5,0.53165,0.42263,0
0.5,0.56711,0.42405,0
0.5,0.52909,0.42722,0
0.5,0.56646,0.42523,0
0.5,0.56537,0.42722,0
0.5,0.52735,0.43038,0
0.5,0.52848,0.42834,0
0.5,0.56363,0.43038,0
0.5,0.52567,0.43354,0
0.5,0.56329,0.431,0
0.5,0.56193,0.43354,0
0.5,0.52398,0.43671,0
0.5,0.52532,0.43422,0
0.5,0.56023,0.43671,0
0.5,0.52236,0.43987,0
0.5,0.56013,0.43691,0
0.5,0.55862,0.43987,0
0.5,0.52068,0.44304,0
0.5,0.52215,0.44027,0
0.5,0.557,0.44304,0
0.5,0.51904,0.4462,0
0.5,0.55696,0.44311,0
0.5,0.55546,0.4462,0
0.5,0.51733,0.44937,0
0.5,0.51899,0.4463,0
0.5,0.5539,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44957,0
0.5,0.55239,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55084,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45613,0
0.5,0.54934,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.5478,0.46203,0
0.5,0.50763,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46271,0
0.5,0.54629,0.46519,0
0.5,0.50511,0.46835,0
0.5,0.50633,0.46688,0
0.5,0.54474,0.46835,0
0.5,0.50219,0.47152,0
0.5,0.50316,0.47054,0
0.5,0.5443,0.46922,0
0.5,0.54317,0.47152,0
0.5,0.49871,0.47468,0
0.5,0.5,0.4736,0
0.5,0.54155,0.47468,0
0.5,0.4943,0.47785,0
0.5,0.49684,0.47616,0
0.5,0.54114,0.47546,0
0.5,0.53989,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47824,0
0.5,0.53816,0.48101,0
0.5,0.4686,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48133,0
0.5,0.53636,0.48418,0
0.5,0,0.48628,0
0.5,0.0031646,0.48592,0
0.5,0.0063291,0.48562,0
0.5,0.0094937,0.48539,0
0.5,0.012658,0.48522,0
0.5,0.015823,0.48511,0
0.5,0.018987,0.48503,0
0.5,0.022152,0.48498,0
0.5,0.025316,0.48496,0
0.5,0.028481,0.48495,0
0.5,0.031646,0.48494,0
0.5,0.03481,0.48494,0
0.5,0.037975,0.48494,0
0.5,0.041139,0.48495,0
0.5,0.044304,0.48495,0
0.5,0.047468,0.48495,0
0.5,0.050633,0.48495,0
0.5,0.053797,0.48495,0
0.5,0.056962,0.48495,0
0.5,0.060127,0.48495,0
0.5,0.063291,0.48495,0
0.5,0.066456,0.48495,0
0.5,0.06962,0.48495,0
0.5,0.072785,0.48495,0
0.5,0.075949,0.48495,0
0.5,0.079114,0.48495,0
0.5,0.082278,0.48495,0
0.5,0.085443,0.48495,0
0.5,0.088608,0.48495,0
0.5,0.091772,0.48495,0
0.5,0.094937,0.48495,0
0.5,0.098101,0.48495,0
0.5,0.10127,0.48495,0
0.5,0.10443,0.48495,0
0.5,0.10759,0.48495,0
0.5,0.11076,0.48495,0
0.5,0.11392,0.48495,0
0.5,0.11709,0.48495,0
0.5,0.12025,0.48495,0
0.5,0.12342,0.48495,0
0.5,0.12658,0.48495,0
0.5,0.12975,0.48495,0
0.5,0.13291,0.48495,0
0.5,0.13608,0.48495,0
0.5,0.13924,0.48495,0
0.5,0.14241,0.48495,0
0.5,0.14557,0.48495,0
0.5,0.14873,0.48495,0
0.5,0.1519,0.48495,0
0.5,0.15506,0.48495,0
0.5,0.15823,0.48495,0
0.5,0.16139,0.48495,0
0.5,0.16456,0.48495,0
0.5,0.16772,0.48495,0
0.5,0.17089,0.48495,0
0.5,0.17405,0.48495,0
0.5,0.17722,0.48495,0
0.5,0.18038,0.48495,0
0.5,0.18354,0.48495,0
0.5,0.18671,0.48495,0
0.5,0.18987,0.48494,0
0.5,0.19304,0.48494,0
0.5,0.1962,0.48494,0
0.5,0.19937,0.48494,0
0.5,0.20253,0.48494,0
0.5,0.2057,0.48494,0
0.5,0.20886,0.48494,0
0.5,0.21203,0.48494,0
0.5,0.21519,0.48494,0
0.5,0.21835,0.48494,0
0.5,0.22152,0.48494,0
0.5,0.22468,0.48494,0
0.5,0.22785,0.48494,0
0.5,0.23101,0.48494,0
0.5,0.23418,0.48494,0
0.5,0.23734,0.48494,0
0.5,0.24051,0.48494,0
0.5,0.24367,0.48494,0
0.5,0.24684,0.48494,0
0.5,0.25,0.48494,0
0.5,0.25316,0.48494,0
0.5,0.25633,0.48494,0
0.5,0.25949,0.48494,0
0.5,0.26266,0.48494,0
0.5,0.26582,0.48494,0
0.5,0.26899,0.48494,0
0.5,0.27215,0.48494,0
0.5,0.27532,0.48494,0
0.5,0.27848,0.48494,0
0.5,0.28165,0.48494,0
0.5,0.28481,0.48494,0
0.5,0.28797,0.48494,0
0.5,0.29114,0.48494,0
0.5,0.2943,0.48494,0
0.5,0.29747,0.48494,0
0.5,0.30063,0.48494,0
0.5,0.3038,0.48494,0
0.5,0.30696,0.48494,0
0.5,0.31013,0.48494,0
0.5,0.31329,0.48494,0
0.5,0.31646,0.48494,0
0.5,0.31962,0.48494,0
0.5,0.32278,0.48494,0
0.5,0.32595,0.48494,0
0.5,0.32911,0.48494,0
0.5,0.33228,0.48494,0
0.5,0.33544,0.48494,0
0.5,0.33861,0.48494,0
0.5,0.34177,0.48494,0
0.5,0.34494,0.48495,0
0.5,0.3481,0.48495,0
0.5,0.35127,0.48495,0
0.5,0.35443,0.48495,0
0.5,0.35759,0.48495,0
0.5,0.36076,0.48495,0
0.5,0.36392,0.48495,0
0.5,0.36709,0.48495,0
0.5,0.37025,0.48495,0
0.5,0.37342,0.48495,0
0.5,0.37658,0.48495,0
0.5,0.37975,0.48495,0
0.5,0.38291,0.48495,0
0.5,0.38608,0.48495,0
0.5,0.38924,0.48495,0
0.5,0.39241,0.48495,0
0.5,0.39557,0.48495,0
0.5,0.39873,0.48495,0
0.5,0.4019,0.48495,0
0.5,0.40506,0.48494,0
0.5,0.40823,0.48494,0
0.5,0.41139,0.48494,0
0.5,0.41456,0.48493,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48492,0
0.5,0.42405,0.48491,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48486,0
0.5,0.44304,0.48484,0
0.5,0.4462,0.48482,0
0.5,0.44937,0.48479,0
0.5,0.45253,0.48475,0
0.5,0.4557,0.48469,0
0.5,0.45886,0.48461,0
0.5,0.46203,0.48451,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48678,0
0.5,0.53447,0.48734,0
0.5,0.53252,0.49051,0
0.5,0.53165,0.4919,0
0.5,0.53052,0.49367,0
0.5,0.52849,0.49684,0
0.5,0.52848,0.49684,0
0.5,0.5264,0.5,0
0.5,0.52532,0.50159,0
0.5,0.52421,0.50316,0
0.5,0.52215,0.50589,0
0.5,0.52181,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51399,0
0.5,0,0.51359,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51489,0
0.5,0.018987,0.51497,0
0.5,0.022152,0.51502,0
0.5,0.025316,0.51504,0
0.5,0.028481,0.51505,0
0.5,0.031646,0.51506,0
0.5,0.03481,0.51506,0
0.5,0.037975,0.51505,0
0.5,0.041139,0.51505,0
0.5,0.044304,0.51505,0
0.5,0.047468,0.51505,0
0.5,0.050633,0.51505,0
0.5,0.053797,0.51505,0
0.5,0.056962,0.51505,0
0.5,0.060127,0.51505,0
0.5,0.063291,0.51505,0
0.5,0.066456,0.51505,0
0.5,0.06962,0.51505,0
0.5,0.072785,0.51505,0
0.5,0.075949,0.51505,0
0.5,0.079114,0.51505,0
0.5,0.082278,0.51505,0
0.5,0.085443,0.51505,0
0.5,0.088608,0.51505,0
0.5,0.091772,0.51505,0
0.5,0.094937,0.51505,0
0.5,0.098101,0.51505,0
0.5,0.10127,0.51505,0
0.5,0.10443,0.51505,0
0.5,0.10759,0.51505,0
0.5,0.11076,0.51505,0
0.5,0.11392,0.51505,0
0.5,0.11709,0.51505,0
0.5,0.12025,0.51505,0
0.5,0.12342,0.51505,0
0.5,0.12658,0.51505,0
0.5,0.12975,0.51505,0
0.5,0.13291,0.51505,0
0.5,0.13608,0.51505,0
0.5,0.13924,0.51505,0
0.5,0.14241,0.51505,0
0.5,0.14557,0.51505,0
0.5,0.14873,0.51505,0
0.5,0.1519,0.51505,0
0.5,0.15506,0.51505,0
0.5,0.15823,0.51505,0
0.5,0.16139,0.51505,0
0.5,0.16456,0.51505,0
0.5,0.16772,0.51505,0
0.5,0.17089,0.51505,0
0.5,0.17405,0.51505,0
0.5,0.17722,0.51505,0
0.5,0.18038,0.51505,0
0.5,0.18354,0.51505,0
0.5,0.18671,0.51505,0
0.5,0.18987,0.51505,0
0.5,0.19304,0.51505,0
0.5,0.1962,0.51506,0
0.5,0.19937,0.51506,0
0.5,0.20253,0.51506,0
0.5,0.2057,0.51506,0
0.5,0.20886,0.51506,0
0.5,0.21203,0.51506,0
0.5,0.21519,0.51506,0
0.5,0.21835,0.51506,0
0.5,0.22152,0.51506,0
0.5,0.22468,0.51506,0
0.5,0.22785,0.51506,0
0.5,0.23101,0.51506,0
0.5,0.23418,0.51506,0
0.5,0.23734,0.51506,0
0.5,0.24051,0.51506,0
0.5,0.24367,0.51506,0
0.5,0.24684,0.51506,0
0.5,0.25,0.51506,0
0.5,0.25316,0.51506,0
0.5,0.25633,0.51506,0
0.5,0.25949,0.51506,0
0.5,0.26266,0.51506,0
0.5,0.26582,0.51506,0
0.5,0.26899,0.51506,0
0.5,0.27215,0.51506,0
0.5,0.27532,0.51506,0
0.5,0.27848,0.51506,0
0.5,0.28165,0.51506,0
0.5,0.28481,0.51506,0
0.5,0.28797,0.51507,0
0.5,0.29114,0.51507,0
0.5,0.2943,0.51507,0
0.5,0.29747,0.51507,0
0.5,0.30063,0.51507,0
0.5,0.3038,0.51507,0
0.5,0.30696,0.51507,0
0.5,0.31013,0.51507,0
0.5,0.31329,0.51507,0
0.5,0.31646,0.51507,0
0.5,0.31962,0.51507,0
0.5,0.32278,0.51507,0
0.5,0.32595,0.51507,0
0.5,0.32911,0.51508,0
0.5,0.33228,0.51508,0
0.5,0.33544,0.51508,0
0.5,0.33861,0.51508,0
0.5,0.34177,0.51508,0
0.5,0.34494,0.51508,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51509,0
0.5,0.35443,0.51509,0
0.5,0.35759,0.51509,0
0.5,0.36076,0.51509,0
0.5,0.36392,0.51509,0
0.5,0.36709,0.51509,0
0.5,0.37025,0.5151,0
0.5,0.37342,0.5151,0
0.5,0.37658,0.5151,0
0.5,0.37975,0.5151,0
0.5,0.38291,0.51511,0
0.5,0.38608,0.51511,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51512,0
0.5,0.39557,0.51512,0
0.5,0.39873,0.51513,0
0.5,0.4019,0.51513,0
0.5,0.40506,0.51513,0
0.5,0.40823,0.51514,0
0.5,0.41139,0.51515,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51517,0
0.5,0.42405,0.51518,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.51521,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51524,0
0.5,0.43987,0.51526,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51548,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51565,0
0.5,0.46519,0.51577,0
0.5,0.46619,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51594,0
0.5,0.47152,0.51614,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51667,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62443,0.26899,0
0.5,0.62658,0.26765,0
0.5,0.62975,0.26644,0
0.5,0.63291,0.26594,0
0.5,0.63608,0.26624,0
0.5,0.63924,0.26752,0
0.5,0.64111,0.26899,0
0.5,0.62051,0.27215,0
0.5,0.62342,0.26964,0
0.5,0.64241,0.27044,0
0.5,0.64349,0.27215,0
0.5,0.61765,0.27532,0
0.5,0.62025,0.27239,0
0.5,0.6446,0.27532,0
0.5,0.61525,0.27848,0
0.5,0.61709,0.27601,0
0.5,0.64497,0.27848,0
0.5,0.61309,0.28165,0
0.5,0.61392,0.28041,0
0.5,0.64477,0.28165,0
0.5,0.61108,0.28481,0
0.5,0.64414,0.28481,0
0.5,0.60911,0.28797,0
0.5,0.61076,0.28533,0
0.5,0.64311,0.28797,0
0.5,0.60717,0.29114,0
0.5,0.60759,0.29046,0
0.5,0.64241,0.28962,0
0.5,0.64177,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64023,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29561,0
0.5,0.63924,0.29609,0
0.5,0.63848,0.29747,0
0.5,0.60136,0.30063,0
0.5,0.63665,0.30063,0
0.5,0.59944,0.3038,0
0.5,0.60127,0.30079,0
0.5,0.63608,0.30157,0
0.5,0.63477,0.3038,0
0.5,0.59756,0.30696,0
0.5,0.5981,0.30607,0
0.5,0.63291,0.30684,0
0.5,0.63284,0.30696,0
0.5,0.59567,0.31013,0
0.5,0.63096,0.31013,0
0.5,0.59379,0.31329,0
0.5,0.59494,0.31138,0
0.5,0.62975,0.31212,0
0.5,0.62905,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62717,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31743,0
0.5,0.62532,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62345,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32284,0
0.5,0.62164,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32833,0
0.5,0.6198,0.32911,0
0.5,0.58261,0.33228,0
0.5,0.618,0.33228,0
0.5,0.58075,0.33544,0
0.5,0.58228,0.33286,0
0.5,0.61709,0.33383,0
0.5,0.61618,0.33544,0
0.5,0.57894,0.33861,0
0.5,0.57911,0.33832,0
0.5,0.61435,0.33861,0
0.5,0.57709,0.34177,0
0.5,0.61392,0.33934,0
0.5,0.61253,0.34177,0
0.5,0.57527,0.34494,0
0.5,0.57595,0.34377,0
0.5,0.61076,0.34481,0
0.5,0.61069,0.34494,0
0.5,0.57345,0.3481,0
0.5,0.60891,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.35041,0
0.5,0.60712,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60538,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35614,0
0.5,0.60364,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36024,0
0.5,0.6019,0.36076,0
0.5,0.56434,0.36392,0
0.5,0.60127,0.3619,0
0.5,0.60018,0.36392,0
0.5,0.56254,0.36709,0
0.5,0.56329,0.36578,0
0.5,0.59842,0.36709,0
0.5,0.56075,0.37025,0
0.5,0.5981,0.36765,0
0.5,0.59667,0.37025,0
0.5,0.55896,0.37342,0
0.5,0.56013,0.37137,0
0.5,0.59494,0.37327,0
0.5,0.59485,0.37342,0
0.5,0.55723,0.37658,0
0.5,0.59305,0.37658,0
0.5,0.55547,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37879,0
0.5,0.59123,0.37975,0
0.5,0.55377,0.38291,0
0.5,0.5538,0.38286,0
0.5,0.58945,0.38291,0
0.5,0.55202,0.38608,0
0.5,0.58861,0.38439,0
0.5,0.58767,0.38608,0
0.5,0.5503,0.38924,0
0.5,0.55063,0.38864,0
0.5,0.58593,0.38924,0
0.5,0.54855,0.39241,0
0.5,0.58544,0.39012,0
0.5,0.58423,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.3944,0
0.5,0.58255,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39609,0
0.5,0.58093,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57928,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57911,0.40222,0
0.5,0.57767,0.40506,0
0.5,0.53981,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.576,0.40823,0
0.5,0.53804,0.41139,0
0.5,0.57595,0.40832,0
0.5,0.57436,0.41139,0
0.5,0.53619,0.41456,0
0.5,0.53797,0.4115,0
0.5,0.57278,0.41433,0
0.5,0.57267,0.41456,0
0.5,0.53436,0.41772,0
0.5,0.53481,0.41697,0
0.5,0.57099,0.41772,0
0.5,0.53254,0.42089,0
0.5,0.56962,0.4202,0
0.5,0.56924,0.42089,0
0.5,0.53074,0.42405,0
0.5,0.53165,0.42248,0
0.5,0.56751,0.42405,0
0.5,0.52899,0.42722,0
0.5,0.56646,0.42591,0
0.5,0.56574,0.42722,0
0.5,0.52725,0.43038,0
0.5,0.52848,0.42816,0
0.5,0.56398,0.43038,0
0.5,0.52558,0.43354,0
0.5,0.56329,0.43161,0
0.5,0.56223,0.43354,0
0.5,0.5239,0.43671,0
0.5,0.52532,0.43404,0
0.5,0.56051,0.43671,0
0.5,0.52229,0.43987,0
0.5,0.56013,0.43742,0
0.5,0.55884,0.43987,0
0.5,0.52064,0.44304,0
0.5,0.52215,0.44015,0
0.5,0.55721,0.44304,0
0.5,0.51902,0.4462,0
0.5,0.55696,0.44351,0
0.5,0.55564,0.4462,0
0.5,0.51732,0.44937,0
0.5,0.51899,0.44626,0
0.5,0.55407,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44992,0
0.5,0.55254,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55101,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45647,0
0.5,0.54951,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54799,0.46203,0
0.5,0.50762,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46311,0
0.5,0.54649,0.46519,0
0.5,0.50508,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54496,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.47049,0
0.5,0.5443,0.46968,0
0.5,0.54341,0.47152,0
0.5,0.49865,0.47468,0
0.5,0.5,0.47355,0
0.5,0.54182,0.47468,0
0.5,0.49424,0.47785,0
0.5,0.49684,0.47612,0
0.5,0.54114,0.47597,0
0.5,0.54017,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47821,0
0.5,0.53845,0.48101,0
0.5,0.46835,0.48418,0
0.5,0.46835,0.48418,0
0.5,0.47152,0.48392,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48185,0
0.5,0.53665,0.48418,0
0.5,0,0.48621,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.48489,0
0.5,0.041139,0.48489,0
0.5,0.044304,0.48489,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.48489,0
0.5,0.13608,0.48489,0
0.5,0.13924,0.48489,0
0.5,0.14241,0.48489,0
0.5,0.14557,0.48489,0
0.5,0.14873,0.48489,0
0.5,0.1519,0.48489,0
0.5,0.15506,0.48489,0
0.5,0.15823,0.48489,0
0.5,0.16139,0.48489,0
0.5,0.16456,0.48489,0
0.5,0.16772,0.48489,0
0.5,0.17089,0.48489,0
0.5,0.17405,0.48489,0
0.5,0.17722,0.48489,0
0.5,0.18038,0.48489,0
0.5,0.18354,0.48489,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.48489,0
0.5,0.35443,0.48489,0
0.5,0.35759,0.48489,0
0.5,0.36076,0.48489,0
0.5,0.36392,0.48489,0
0.5,0.36709,0.48489,0
0.5,0.37025,0.48489,0
0.5,0.37342,0.48489,0
0.5,0.37658,0.48489,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.48489,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48487,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48482,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48478,0
0.5,0.44937,0.48475,0
0.5,0.45253,0.48471,0
0.5,0.4557,0.48466,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48435,0
0.5,0.53481,0.48723,0
0.5,0.53474,0.48734,0
0.5,0.53277,0.49051,0
0.5,0.53165,0.49228,0
0.5,0.53074,0.49367,0
0.5,0.52866,0.49684,0
0.5,0.52848,0.49711,0
0.5,0.52652,0.5,0
0.5,0.52532,0.50172,0
0.5,0.52428,0.50316,0
0.5,0.52215,0.50592,0
0.5,0.52182,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51402,0
0.5,0,0.51364,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.51511,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.51511,0
0.5,0.041139,0.51511,0
0.5,0.044304,0.51511,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.51511,0
0.5,0.13924,0.51511,0
0.5,0.14241,0.51511,0
0.5,0.14557,0.51511,0
0.5,0.14873,0.51511,0
0.5,0.1519,0.51511,0
0.5,0.15506,0.51511,0
0.5,0.15823,0.51511,0
0.5,0.16139,0.51511,0
0.5,0.16456,0.51511,0
0.5,0.16772,0.51511,0
0.5,0.17089,0.51511,0
0.5,0.17405,0.51511,0
0.5,0.17722,0.51511,0
0.5,0.18038,0.51511,0
0.5,0.18354,0.51511,0
0.5,0.18671,0.51511,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51512,0
0.5,0.27215,0.51512,0
0.5,0.27532,0.51512,0
0.5,0.27848,0.51512,0
0.5,0.28165,0.51512,0
0.5,0.28481,0.51512,0
0.5,0.28797,0.51512,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51513,0
0.5,0.32595,0.51513,0
0.5,0.32911,0.51513,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51514,0
0.5,0.35127,0.51514,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51515,0
0.5,0.37025,0.51515,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51516,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51517,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.51521,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51525,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.5154,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51558,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.5158,0
0.5,0.46573,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51596,0
0.5,0.47152,0.51616,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64248,0.24367,0
0.5,0.64557,0.24263,0
0.5,0.64873,0.2423,0
0.5,0.6519,0.24279,0
0.5,0.65386,0.24367,0
0.5,0.63748,0.24684,0
0.5,0.63924,0.24548,0
0.5,0.64241,0.2437,0
0.5,0.65506,0.24434,0
0.5,0.65761,0.24684,0
0.5,0.63412,0.25,0
0.5,0.63608,0.248,0
0.5,0.65823,0.24784,0
0.5,0.65925,0.25,0
0.5,0.63142,0.25316,0
0.5,0.63291,0.25135,0
0.5,0.65996,0.25316,0
0.5,0.62906,0.25633,0
0.5,0.62975,0.25539,0
0.5,0.66002,0.25633,0
0.5,0.6269,0.25949,0
0.5,0.65957,0.25949,0
0.5,0.62481,0.26266,0
0.5,0.62658,0.25997,0
0.5,0.65868,0.26266,0
0.5,0.62279,0.26582,0
0.5,0.62342,0.26485,0
0.5,0.65823,0.2638,0
0.5,0.65745,0.26582,0
0.5,0.62079,0.26899,0
0.5,0.65594,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27056,0
0.5,0.65419,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65231,0.27532,0
0.5,0.61485,0.27848,0
0.5,0.6519,0.27598,0
0.5,0.65038,0.27848,0
0.5,0.61291,0.28165,0
0.5,0.61392,0.28001,0
0.5,0.64873,0.28111,0
0.5,0.6484,0.28165,0
0.5,0.61101,0.28481,0
0.5,0.64646,0.28481,0
0.5,0.60907,0.28797,0
0.5,0.61076,0.28522,0
0.5,0.64557,0.28622,0
0.5,0.6445,0.28797,0
0.5,0.60716,0.29114,0
0.5,0.60759,0.29044,0
0.5,0.64254,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29136,0
0.5,0.64065,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29661,0
0.5,0.63873,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63685,0.30063,0
0.5,0.59943,0.3038,0
0.5,0.60127,0.30078,0
0.5,0.63608,0.30193,0
0.5,0.63499,0.3038,0
0.5,0.59754,0.30696,0
0.5,0.5981,0.30604,0
0.5,0.63312,0.30696,0
0.5,0.59566,0.31013,0
0.5,0.63291,0.30731,0
0.5,0.63128,0.31013,0
0.5,0.59377,0.31329,0
0.5,0.59494,0.31135,0
0.5,0.62975,0.31271,0
0.5,0.62941,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62755,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31807,0
0.5,0.62568,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62384,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.3235,0
0.5,0.62202,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32899,0
0.5,0.62018,0.32911,0
0.5,0.5826,0.33228,0
0.5,0.6184,0.33228,0
0.5,0.58073,0.33544,0
0.5,0.58228,0.33283,0
0.5,0.61709,0.33454,0
0.5,0.61658,0.33544,0
0.5,0.57891,0.33861,0
0.5,0.57911,0.33827,0
0.5,0.61479,0.33861,0
0.5,0.57707,0.34177,0
0.5,0.61392,0.34008,0
0.5,0.61295,0.34177,0
0.5,0.57525,0.34494,0
0.5,0.57595,0.34374,0
0.5,0.61112,0.34494,0
0.5,0.57344,0.3481,0
0.5,0.61076,0.34555,0
0.5,0.60931,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34927,0
0.5,0.60759,0.35108,0
0.5,0.60749,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60574,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35675,0
0.5,0.60397,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60223,0.36076,0
0.5,0.56433,0.36392,0
0.5,0.60127,0.36249,0
0.5,0.60049,0.36392,0
0.5,0.56251,0.36709,0
0.5,0.56329,0.36575,0
0.5,0.59875,0.36709,0
0.5,0.56071,0.37025,0
0.5,0.5981,0.36824,0
0.5,0.59699,0.37025,0
0.5,0.55892,0.37342,0
0.5,0.56013,0.3713,0
0.5,0.5952,0.37342,0
0.5,0.55718,0.37658,0
0.5,0.59494,0.37386,0
0.5,0.59339,0.37658,0
0.5,0.55542,0.37975,0
0.5,0.55696,0.37698,0
0.5,0.59177,0.37936,0
0.5,0.59155,0.37975,0
0.5,0.55372,0.38291,0
0.5,0.5538,0.38278,0
0.5,0.58976,0.38291,0
0.5,0.55198,0.38608,0
0.5,0.58861,0.38493,0
0.5,0.58796,0.38608,0
0.5,0.55027,0.38924,0
0.5,0.55063,0.38859,0
0.5,0.5862,0.38924,0
0.5,0.54854,0.39241,0
0.5,0.58544,0.39061,0
0.5,0.58448,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39439,0
0.5,0.5828,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39655,0
0.5,0.58116,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57952,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40269,0
0.5,0.5779,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.57626,0.40823,0
0.5,0.53802,0.41139,0
0.5,0.57595,0.40881,0
0.5,0.57462,0.41139,0
0.5,0.53616,0.41456,0
0.5,0.53797,0.41147,0
0.5,0.57294,0.41456,0
0.5,0.53432,0.41772,0
0.5,0.53481,0.41689,0
0.5,0.57278,0.41485,0
0.5,0.57127,0.41772,0
0.5,0.53248,0.42089,0
0.5,0.56962,0.42072,0
0.5,0.56953,0.42089,0
0.5,0.53067,0.42405,0
0.5,0.53165,0.42236,0
0.5,0.5678,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56646,0.42642,0
0.5,0.56602,0.42722,0
0.5,0.52717,0.43038,0
0.5,0.52848,0.42802,0
0.5,0.56425,0.43038,0
0.5,0.5255,0.43354,0
0.5,0.56329,0.43208,0
0.5,0.56247,0.43354,0
0.5,0.52382,0.43671,0
0.5,0.52532,0.4339,0
0.5,0.56074,0.43671,0
0.5,0.52223,0.43987,0
0.5,0.56013,0.43783,0
0.5,0.55905,0.43987,0
0.5,0.52058,0.44304,0
0.5,0.52215,0.44002,0
0.5,0.5574,0.44304,0
0.5,0.51898,0.4462,0
0.5,0.51899,0.44619,0
0.5,0.55696,0.44388,0
0.5,0.55581,0.4462,0
0.5,0.51729,0.44937,0
0.5,0.55424,0.44937,0
0.5,0.5156,0.45253,0
0.5,0.51582,0.45213,0
0.5,0.5538,0.45026,0
0.5,0.55271,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55118,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45767,0
0.5,0.55063,0.45682,0
0.5,0.54967,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54818,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.4635,0
0.5,0.54667,0.46519,0
0.5,0.50506,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.54517,0.46835,0
0.5,0.50211,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47012,0
0.5,0.54362,0.47152,0
0.5,0.49859,0.47468,0
0.5,0.5,0.47351,0
0.5,0.54205,0.47468,0
0.5,0.49419,0.47785,0
0.5,0.49684,0.47607,0
0.5,0.54114,0.47644,0
0.5,0.54041,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47818,0
0.5,0.53871,0.48101,0
0.5,0.46804,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48231,0
0.5,0.53691,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48485,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48484,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48485,0
0.5,0.16139,0.48485,0
0.5,0.16456,0.48485,0
0.5,0.16772,0.48485,0
0.5,0.17089,0.48485,0
0.5,0.17405,0.48485,0
0.5,0.17722,0.48484,0
0.5,0.18038,0.48484,0
0.5,0.18354,0.48484,0
0.5,0.18671,0.48484,0
0.5,0.18987,0.48484,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48484,0
0.5,0.35443,0.48484,0
0.5,0.35759,0.48484,0
0.5,0.36076,0.48485,0
0.5,0.36392,0.48485,0
0.5,0.36709,0.48485,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48483,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48468,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48446,0
0.5,0.46519,0.48433,0
0.5,0.535,0.48734,0
0.5,0.53481,0.48765,0
0.5,0.53301,0.49051,0
0.5,0.53165,0.49262,0
0.5,0.53094,0.49367,0
0.5,0.52883,0.49684,0
0.5,0.52848,0.49736,0
0.5,0.52665,0.5,0
0.5,0.52532,0.50186,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50597,0
0.5,0.52186,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51406,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51515,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51515,0
0.5,0.16139,0.51515,0
0.5,0.16456,0.51515,0
0.5,0.16772,0.51515,0
0.5,0.17089,0.51515,0
0.5,0.17405,0.51515,0
0.5,0.17722,0.51515,0
0.5,0.18038,0.51516,0
0.5,0.18354,0.51516,0
0.5,0.18671,0.51516,0
0.5,0.18987,0.51516,0
0.5,0.19304,0.51516,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51516,0
0.5,0.28797,0.51516,0
0.5,0.29114,0.51516,0
0.5,0.2943,0.51517,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51517,0
0.5,0.33544,0.51518,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51518,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.51519,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.5152,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51543,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51553,0
0.5,0.45886,0.51561,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51582,0
0.5,0.46526,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51641,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65731,0.22152,0
0.5,0.65823,0.22109,0
0.5,0.66139,0.22028,0
0.5,0.66456,0.22021,0
0.5,0.66772,0.22098,0
0.5,0.66871,0.22152,0
0.5,0.65209,0.22468,0
0.5,0.65506,0.22259,0
0.5,0.67089,0.22304,0
0.5,0.67237,0.22468,0
0.5,0.64871,0.22785,0
0.5,0.64873,0.22782,0
0.5,0.6519,0.22483,0
0.5,0.67405,0.22782,0
0.5,0.67406,0.22785,0
0.5,0.64597,0.23101,0
0.5,0.67475,0.23101,0
0.5,0.64358,0.23418,0
0.5,0.64557,0.23152,0
0.5,0.6748,0.23418,0
0.5,0.64137,0.23734,0
0.5,0.64241,0.23586,0
0.5,0.67432,0.23734,0
0.5,0.63927,0.24051,0
0.5,0.67405,0.23825,0
0.5,0.67341,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24055,0
0.5,0.67216,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67089,0.24618,0
0.5,0.67056,0.24684,0
0.5,0.63301,0.25,0
0.5,0.66879,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25172,0
0.5,0.66684,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.6648,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.2567,0
0.5,0.66275,0.25949,0
0.5,0.6248,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26154,0
0.5,0.66067,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.65863,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26644,0
0.5,0.65662,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27142,0
0.5,0.65461,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65262,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27647,0
0.5,0.65066,0.27848,0
0.5,0.6129,0.28165,0
0.5,0.61392,0.28,0
0.5,0.64873,0.28159,0
0.5,0.6487,0.28165,0
0.5,0.61099,0.28481,0
0.5,0.64679,0.28481,0
0.5,0.60906,0.28797,0
0.5,0.61076,0.2852,0
0.5,0.64557,0.28677,0
0.5,0.64484,0.28797,0
0.5,0.60715,0.29114,0
0.5,0.60759,0.29042,0
0.5,0.64292,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29197,0
0.5,0.64101,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29723,0
0.5,0.6391,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63723,0.30063,0
0.5,0.59942,0.3038,0
0.5,0.60127,0.30077,0
0.5,0.63608,0.30257,0
0.5,0.63536,0.3038,0
0.5,0.59753,0.30696,0
0.5,0.5981,0.30602,0
0.5,0.63351,0.30696,0
0.5,0.59564,0.31013,0
0.5,0.63291,0.30797,0
0.5,0.63167,0.31013,0
0.5,0.59376,0.31329,0
0.5,0.59494,0.31132,0
0.5,0.62979,0.31329,0
0.5,0.59191,0.31646,0
0.5,0.62975,0.31336,0
0.5,0.62793,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.3167,0
0.5,0.62658,0.31871,0
0.5,0.62605,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.62421,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32412,0
0.5,0.62236,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62054,0.32911,0
0.5,0.58259,0.33228,0
0.5,0.62025,0.3296,0
0.5,0.61875,0.33228,0
0.5,0.58072,0.33544,0
0.5,0.58228,0.33281,0
0.5,0.61709,0.33516,0
0.5,0.61693,0.33544,0
0.5,0.57889,0.33861,0
0.5,0.57911,0.33823,0
0.5,0.61515,0.33861,0
0.5,0.57705,0.34177,0
0.5,0.61392,0.34072,0
0.5,0.61332,0.34177,0
0.5,0.57523,0.34494,0
0.5,0.57595,0.3437,0
0.5,0.61149,0.34494,0
0.5,0.57343,0.3481,0
0.5,0.61076,0.34619,0
0.5,0.60966,0.3481,0
0.5,0.57161,0.35127,0
0.5,0.57278,0.34926,0
0.5,0.60783,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.35167,0
0.5,0.60604,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35727,0
0.5,0.60425,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60251,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36299,0
0.5,0.60076,0.36392,0
0.5,0.5625,0.36709,0
0.5,0.56329,0.36573,0
0.5,0.59903,0.36709,0
0.5,0.56069,0.37025,0
0.5,0.5981,0.36874,0
0.5,0.59727,0.37025,0
0.5,0.55888,0.37342,0
0.5,0.56013,0.37125,0
0.5,0.5955,0.37342,0
0.5,0.55714,0.37658,0
0.5,0.59494,0.37438,0
0.5,0.59369,0.37658,0
0.5,0.55537,0.37975,0
0.5,0.55696,0.3769,0
0.5,0.59185,0.37975,0
0.5,0.55368,0.38291,0
0.5,0.5538,0.38269,0
0.5,0.59177,0.37988,0
0.5,0.59005,0.38291,0
0.5,0.55194,0.38608,0
0.5,0.58861,0.38541,0
0.5,0.58823,0.38608,0
0.5,0.55024,0.38924,0
0.5,0.55063,0.38852,0
0.5,0.58646,0.38924,0
0.5,0.54852,0.39241,0
0.5,0.58544,0.39106,0
0.5,0.58471,0.39241,0
0.5,0.5468,0.39557,0
0.5,0.54747,0.39437,0
0.5,0.58303,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39697,0
0.5,0.58137,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57974,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.4031,0
0.5,0.57812,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57648,0.40823,0
0.5,0.538,0.41139,0
0.5,0.57595,0.40924,0
0.5,0.57485,0.41139,0
0.5,0.53613,0.41456,0
0.5,0.53797,0.41144,0
0.5,0.57319,0.41456,0
0.5,0.53427,0.41772,0
0.5,0.53481,0.41682,0
0.5,0.57278,0.4153,0
0.5,0.57151,0.41772,0
0.5,0.53242,0.42089,0
0.5,0.56979,0.42089,0
0.5,0.5306,0.42405,0
0.5,0.53165,0.42226,0
0.5,0.56962,0.42118,0
0.5,0.56805,0.42405,0
0.5,0.52884,0.42722,0
0.5,0.56646,0.42687,0
0.5,0.56626,0.42722,0
0.5,0.52709,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56449,0.43038,0
0.5,0.52543,0.43354,0
0.5,0.56329,0.43249,0
0.5,0.5627,0.43354,0
0.5,0.52376,0.43671,0
0.5,0.52532,0.43376,0
0.5,0.56096,0.43671,0
0.5,0.52217,0.43987,0
0.5,0.56013,0.43823,0
0.5,0.55925,0.43987,0
0.5,0.52053,0.44304,0
0.5,0.52215,0.43991,0
0.5,0.55759,0.44304,0
0.5,0.51894,0.4462,0
0.5,0.51899,0.4461,0
0.5,0.55696,0.44425,0
0.5,0.55599,0.4462,0
0.5,0.51726,0.44937,0
0.5,0.55442,0.44937,0
0.5,0.51558,0.45253,0
0.5,0.51582,0.45209,0
0.5,0.5538,0.45062,0
0.5,0.55288,0.45253,0
0.5,0.51379,0.4557,0
0.5,0.55136,0.4557,0
0.5,0.51191,0.45886,0
0.5,0.51266,0.45766,0
0.5,0.55063,0.4572,0
0.5,0.54985,0.45886,0
0.5,0.50988,0.46203,0
0.5,0.54837,0.46203,0
0.5,0.5076,0.46519,0
0.5,0.50949,0.4626,0
0.5,0.54747,0.4639,0
0.5,0.54687,0.46519,0
0.5,0.50503,0.46835,0
0.5,0.50633,0.46682,0
0.5,0.54538,0.46835,0
0.5,0.50207,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47055,0
0.5,0.54384,0.47152,0
0.5,0.49854,0.47468,0
0.5,0.5,0.47346,0
0.5,0.54228,0.47468,0
0.5,0.49414,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47689,0
0.5,0.54065,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47815,0
0.5,0.53896,0.48101,0
0.5,0.4677,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.48389,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48275,0
0.5,0.53716,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48572,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.4848,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.4848,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.4848,0
0.5,0.10127,0.4848,0
0.5,0.10443,0.4848,0
0.5,0.10759,0.4848,0
0.5,0.11076,0.4848,0
0.5,0.11392,0.4848,0
0.5,0.11709,0.4848,0
0.5,0.12025,0.4848,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.4848,0
0.5,0.38608,0.4848,0
0.5,0.38924,0.4848,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.4848,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48465,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.48453,0
0.5,0.46203,0.48444,0
0.5,0.46519,0.48431,0
0.5,0.53525,0.48734,0
0.5,0.53481,0.48805,0
0.5,0.53324,0.49051,0
0.5,0.53165,0.49294,0
0.5,0.53115,0.49367,0
0.5,0.52901,0.49684,0
0.5,0.52848,0.4976,0
0.5,0.52678,0.5,0
0.5,0.52532,0.502,0
0.5,0.52444,0.50316,0
0.5,0.52215,0.50603,0
0.5,0.5219,0.50633,0
0.5,0.519,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50951,0
0.5,0.0031646,0.51411,0
0.5,0,0.51375,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51469,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.5152,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.5152,0
0.5,0.050633,0.5152,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.5152,0
0.5,0.10127,0.5152,0
0.5,0.10443,0.5152,0
0.5,0.10759,0.5152,0
0.5,0.11076,0.5152,0
0.5,0.11392,0.5152,0
0.5,0.11709,0.5152,0
0.5,0.12025,0.5152,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.51521,0
0.5,0.25949,0.51521,0
0.5,0.26266,0.51521,0
0.5,0.26582,0.51521,0
0.5,0.26899,0.51521,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51522,0
0.5,0.32595,0.51522,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51523,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51526,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.5153,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51546,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51556,0
0.5,0.45886,0.51563,0
0.5,0.46203,0.51572,0
0.5,0.46469,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51584,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.5167,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66656,0.2057,0
0.5,0.66772,0.20499,0
0.5,0.67089,0.20375,0
0.5,0.67405,0.20322,0
0.5,0.67722,0.20344,0
0.5,0.68038,0.20459,0
0.5,0.68196,0.2057,0
0.5,0.66227,0.20886,0
0.5,0.66456,0.20696,0
0.5,0.68354,0.20725,0
0.5,0.68466,0.20886,0
0.5,0.65916,0.21203,0
0.5,0.66139,0.20965,0
0.5,0.68591,0.21203,0
0.5,0.65657,0.21519,0
0.5,0.65823,0.21311,0
0.5,0.68634,0.21519,0
0.5,0.65423,0.21835,0
0.5,0.65506,0.21721,0
0.5,0.68619,0.21835,0
0.5,0.65205,0.22152,0
0.5,0.68554,0.22152,0
0.5,0.6499,0.22468,0
0.5,0.6519,0.22175,0
0.5,0.6845,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.22642,0
0.5,0.68354,0.22683,0
0.5,0.68309,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68143,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23279,0
0.5,0.67956,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67757,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23789,0
0.5,0.67554,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24275,0
0.5,0.67345,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67134,0.24684,0
0.5,0.63301,0.25,0
0.5,0.67089,0.24751,0
0.5,0.66926,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25232,0
0.5,0.66718,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66512,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25718,0
0.5,0.66307,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26205,0
0.5,0.66101,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.659,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26702,0
0.5,0.65699,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65506,0.27201,0
0.5,0.65498,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.653,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27706,0
0.5,0.65103,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27999,0
0.5,0.64907,0.28165,0
0.5,0.61098,0.28481,0
0.5,0.64873,0.28219,0
0.5,0.64715,0.28481,0
0.5,0.60905,0.28797,0
0.5,0.61076,0.28518,0
0.5,0.64557,0.28736,0
0.5,0.6452,0.28797,0
0.5,0.60714,0.29114,0
0.5,0.60759,0.29041,0
0.5,0.64328,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29255,0
0.5,0.64135,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63944,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63924,0.29779,0
0.5,0.63755,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30309,0
0.5,0.63566,0.3038,0
0.5,0.59751,0.30696,0
0.5,0.5981,0.306,0
0.5,0.63382,0.30696,0
0.5,0.59562,0.31013,0
0.5,0.63291,0.30849,0
0.5,0.63196,0.31013,0
0.5,0.59374,0.31329,0
0.5,0.59494,0.3113,0
0.5,0.6301,0.31329,0
0.5,0.5919,0.31646,0
0.5,0.62975,0.31387,0
0.5,0.62823,0.31646,0
0.5,0.59003,0.31962,0
0.5,0.59177,0.31668,0
0.5,0.62658,0.3192,0
0.5,0.62633,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.62449,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.3246,0
0.5,0.62264,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62081,0.32911,0
0.5,0.58258,0.33228,0
0.5,0.62025,0.33007,0
0.5,0.61901,0.33228,0
0.5,0.5807,0.33544,0
0.5,0.58228,0.3328,0
0.5,0.6172,0.33544,0
0.5,0.57887,0.33861,0
0.5,0.57911,0.3382,0
0.5,0.61709,0.33563,0
0.5,0.61542,0.33861,0
0.5,0.57702,0.34177,0
0.5,0.61392,0.34119,0
0.5,0.61359,0.34177,0
0.5,0.57521,0.34494,0
0.5,0.57595,0.34366,0
0.5,0.61177,0.34494,0
0.5,0.57342,0.3481,0
0.5,0.61076,0.34665,0
0.5,0.60992,0.3481,0
0.5,0.5716,0.35127,0
0.5,0.57278,0.34923,0
0.5,0.60808,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.3521,0
0.5,0.60627,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35476,0
0.5,0.60447,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35766,0
0.5,0.60272,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36336,0
0.5,0.60096,0.36392,0
0.5,0.56249,0.36709,0
0.5,0.56329,0.36571,0
0.5,0.59924,0.36709,0
0.5,0.56067,0.37025,0
0.5,0.5981,0.36912,0
0.5,0.59748,0.37025,0
0.5,0.55885,0.37342,0
0.5,0.56013,0.3712,0
0.5,0.59572,0.37342,0
0.5,0.5571,0.37658,0
0.5,0.59494,0.37478,0
0.5,0.59391,0.37658,0
0.5,0.55533,0.37975,0
0.5,0.55696,0.37683,0
0.5,0.59209,0.37975,0
0.5,0.55363,0.38291,0
0.5,0.5538,0.38261,0
0.5,0.59177,0.38028,0
0.5,0.59028,0.38291,0
0.5,0.5519,0.38608,0
0.5,0.58861,0.38579,0
0.5,0.58844,0.38608,0
0.5,0.5502,0.38924,0
0.5,0.55063,0.38846,0
0.5,0.58666,0.38924,0
0.5,0.54849,0.39241,0
0.5,0.58544,0.39141,0
0.5,0.5849,0.39241,0
0.5,0.54679,0.39557,0
0.5,0.54747,0.39434,0
0.5,0.58321,0.39557,0
0.5,0.54507,0.39873,0
0.5,0.58228,0.39731,0
0.5,0.58154,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57991,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40343,0
0.5,0.57829,0.40506,0
0.5,0.53979,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57666,0.40823,0
0.5,0.53799,0.41139,0
0.5,0.57595,0.40958,0
0.5,0.57503,0.41139,0
0.5,0.53611,0.41456,0
0.5,0.53797,0.41142,0
0.5,0.57338,0.41456,0
0.5,0.53424,0.41772,0
0.5,0.53481,0.41677,0
0.5,0.57278,0.41566,0
0.5,0.57171,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.56999,0.42089,0
0.5,0.53055,0.42405,0
0.5,0.53165,0.42218,0
0.5,0.56962,0.42156,0
0.5,0.56826,0.42405,0
0.5,0.52879,0.42722,0
0.5,0.56647,0.42722,0
0.5,0.52704,0.43038,0
0.5,0.52848,0.42779,0
0.5,0.56646,0.42724,0
0.5,0.5647,0.43038,0
0.5,0.52538,0.43354,0
0.5,0.56329,0.43285,0
0.5,0.5629,0.43354,0
0.5,0.52371,0.43671,0
0.5,0.52532,0.43366,0
0.5,0.56115,0.43671,0
0.5,0.52212,0.43987,0
0.5,0.52215,0.43981,0
0.5,0.56013,0.43857,0
0.5,0.55942,0.43987,0
0.5,0.52049,0.44304,0
0.5,0.55776,0.44304,0
0.5,0.51889,0.4462,0
0.5,0.51899,0.44602,0
0.5,0.55696,0.44458,0
0.5,0.55614,0.4462,0
0.5,0.51723,0.44937,0
0.5,0.55458,0.44937,0
0.5,0.51554,0.45253,0
0.5,0.51582,0.45203,0
0.5,0.5538,0.45095,0
0.5,0.55303,0.45253,0
0.5,0.51377,0.4557,0
0.5,0.55152,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45754,0
0.5,0.55001,0.45886,0
0.5,0.50987,0.46203,0
0.5,0.54854,0.46203,0
0.5,0.50759,0.46519,0
0.5,0.50949,0.46258,0
0.5,0.54747,0.46428,0
0.5,0.54704,0.46519,0
0.5,0.50501,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54557,0.46835,0
0.5,0.50203,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.5443,0.47096,0
0.5,0.54404,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47343,0
0.5,0.5425,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.47601,0
0.5,0.54114,0.47732,0
0.5,0.54087,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47813,0
0.5,0.53919,0.48101,0
0.5,0.46738,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48316,0
0.5,0.53739,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.4854,0
0.5,0.0094937,0.48519,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48477,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48476,0
0.5,0.053797,0.48476,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48476,0
0.5,0.094937,0.48476,0
0.5,0.098101,0.48476,0
0.5,0.10127,0.48476,0
0.5,0.10443,0.48476,0
0.5,0.10759,0.48476,0
0.5,0.11076,0.48476,0
0.5,0.11392,0.48476,0
0.5,0.11709,0.48476,0
0.5,0.12025,0.48476,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48476,0
0.5,0.38608,0.48476,0
0.5,0.38924,0.48476,0
0.5,0.39241,0.48476,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48471,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48429,0
0.5,0.53548,0.48734,0
0.5,0.53481,0.48842,0
0.5,0.53346,0.49051,0
0.5,0.53165,0.49325,0
0.5,0.53136,0.49367,0
0.5,0.52918,0.49684,0
0.5,0.52848,0.49784,0
0.5,0.52692,0.5,0
0.5,0.52532,0.50214,0
0.5,0.52453,0.50316,0
0.5,0.52215,0.50609,0
0.5,0.52195,0.50633,0
0.5,0.51901,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50952,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51522,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51524,0
0.5,0.050633,0.51524,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51524,0
0.5,0.098101,0.51524,0
0.5,0.10127,0.51524,0
0.5,0.10443,0.51524,0
0.5,0.10759,0.51524,0
0.5,0.11076,0.51524,0
0.5,0.11392,0.51524,0
0.5,0.11709,0.51524,0
0.5,0.12025,0.51524,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51525,0
0.5,0.25949,0.51525,0
0.5,0.26266,0.51525,0
0.5,0.26582,0.51525,0
0.5,0.26899,0.51525,0
0.5,0.27215,0.51525,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51526,0
0.5,0.32911,0.51526,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51527,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51528,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.51531,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51549,0
0.5,0.45253,0.51553,0
0.5,0.4557,0.51559,0
0.5,0.45886,0.51566,0
0.5,0.46203,0.51575,0
0.5,0.46409,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51587,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51621,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.51671,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51737,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68327,0.18671,0
0.5,0.68354,0.18661,0
0.5,0.68671,0.18613,0
0.5,0.68987,0.18639,0
0.5,0.69083,0.18671,0
0.5,0.67682,0.18987,0
0.5,0.67722,0.18957,0
0.5,0.68038,0.18775,0
0.5,0.69304,0.18759,0
0.5,0.69586,0.18987,0
0.5,0.67305,0.19304,0
0.5,0.67405,0.19208,0
0.5,0.6962,0.1903,0
0.5,0.69782,0.19304,0
0.5,0.67005,0.1962,0
0.5,0.67089,0.19525,0
0.5,0.6987,0.1962,0
0.5,0.66749,0.19937,0
0.5,0.66772,0.19907,0
0.5,0.69884,0.19937,0
0.5,0.66513,0.20253,0
0.5,0.69842,0.20253,0
0.5,0.66286,0.2057,0
0.5,0.66456,0.20333,0
0.5,0.69752,0.2057,0
0.5,0.66067,0.20886,0
0.5,0.66139,0.20782,0
0.5,0.6962,0.20886,0
0.5,0.65849,0.21203,0
0.5,0.6962,0.20886,0
0.5,0.69459,0.21203,0
0.5,0.65629,0.21519,0
0.5,0.65823,0.21241,0
0.5,0.69304,0.2146,0
0.5,0.69269,0.21519,0
0.5,0.65412,0.21835,0
0.5,0.65506,0.21698,0
0.5,0.69065,0.21835,0
0.5,0.65201,0.22152,0
0.5,0.68987,0.21949,0
0.5,0.68851,0.22152,0
0.5,0.64988,0.22468,0
0.5,0.6519,0.22168,0
0.5,0.68671,0.22413,0
0.5,0.68634,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.2264,0
0.5,0.68419,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.2288,0
0.5,0.68205,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23348,0
0.5,0.67992,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67783,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23827,0
0.5,0.67577,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24312,0
0.5,0.67369,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67164,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24797,0
0.5,0.66959,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66772,0.25287,0
0.5,0.66754,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66552,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25781,0
0.5,0.66348,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66141,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.66139,0.26268,0
0.5,0.65941,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26766,0
0.5,0.65739,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65538,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65506,0.27265,0
0.5,0.65339,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27767,0
0.5,0.6514,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64945,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28279,0
0.5,0.6475,0.28481,0
0.5,0.60904,0.28797,0
0.5,0.61076,0.28516,0
0.5,0.64557,0.28793,0
0.5,0.64554,0.28797,0
0.5,0.60713,0.29114,0
0.5,0.60759,0.29039,0
0.5,0.64363,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29312,0
0.5,0.64169,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63978,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29835,0
0.5,0.63787,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30359,0
0.5,0.63596,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30599,0
0.5,0.63411,0.30696,0
0.5,0.59561,0.31013,0
0.5,0.63291,0.30898,0
0.5,0.63224,0.31013,0
0.5,0.59372,0.31329,0
0.5,0.59494,0.31127,0
0.5,0.63039,0.31329,0
0.5,0.59189,0.31646,0
0.5,0.62975,0.31436,0
0.5,0.62851,0.31646,0
0.5,0.59002,0.31962,0
0.5,0.59177,0.31666,0
0.5,0.62661,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32206,0
0.5,0.62658,0.31967,0
0.5,0.62477,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32506,0
0.5,0.6229,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62107,0.32911,0
0.5,0.58257,0.33228,0
0.5,0.62025,0.33051,0
0.5,0.61925,0.33228,0
0.5,0.58068,0.33544,0
0.5,0.58228,0.33278,0
0.5,0.61744,0.33544,0
0.5,0.57884,0.33861,0
0.5,0.57911,0.33815,0
0.5,0.61709,0.33606,0
0.5,0.61566,0.33861,0
0.5,0.57699,0.34177,0
0.5,0.61392,0.3416,0
0.5,0.61383,0.34177,0
0.5,0.57518,0.34494,0
0.5,0.57595,0.34361,0
0.5,0.61201,0.34494,0
0.5,0.57339,0.3481,0
0.5,0.61076,0.34706,0
0.5,0.61016,0.3481,0
0.5,0.57159,0.35127,0
0.5,0.57278,0.34919,0
0.5,0.60831,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35249,0
0.5,0.60649,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35475,0
0.5,0.60469,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35805,0
0.5,0.60294,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60127,0.36376,0
0.5,0.60118,0.36392,0
0.5,0.56247,0.36709,0
0.5,0.56329,0.3657,0
0.5,0.59947,0.36709,0
0.5,0.56064,0.37025,0
0.5,0.5981,0.36956,0
0.5,0.59773,0.37025,0
0.5,0.55882,0.37342,0
0.5,0.56013,0.37116,0
0.5,0.59599,0.37342,0
0.5,0.55706,0.37658,0
0.5,0.59494,0.37527,0
0.5,0.5942,0.37658,0
0.5,0.55529,0.37975,0
0.5,0.55696,0.37676,0
0.5,0.59239,0.37975,0
0.5,0.55358,0.38291,0
0.5,0.5538,0.38253,0
0.5,0.59177,0.3808,0
0.5,0.59057,0.38291,0
0.5,0.55186,0.38608,0
0.5,0.58873,0.38608,0
0.5,0.55016,0.38924,0
0.5,0.55063,0.38838,0
0.5,0.58861,0.38629,0
0.5,0.58694,0.38924,0
0.5,0.54846,0.39241,0
0.5,0.58544,0.39189,0
0.5,0.58516,0.39241,0
0.5,0.54677,0.39557,0
0.5,0.54747,0.3943,0
0.5,0.58347,0.39557,0
0.5,0.54506,0.39873,0
0.5,0.58228,0.39778,0
0.5,0.58179,0.39873,0
0.5,0.54333,0.4019,0
0.5,0.5443,0.40015,0
0.5,0.58016,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40391,0
0.5,0.57853,0.40506,0
0.5,0.53978,0.40823,0
0.5,0.54114,0.40586,0
0.5,0.57692,0.40823,0
0.5,0.53798,0.41139,0
0.5,0.57595,0.41009,0
0.5,0.57529,0.41139,0
0.5,0.53609,0.41456,0
0.5,0.53797,0.4114,0
0.5,0.57365,0.41456,0
0.5,0.5342,0.41772,0
0.5,0.53481,0.41672,0
0.5,0.57278,0.41618,0
0.5,0.57198,0.41772,0
0.5,0.53234,0.42089,0
0.5,0.57027,0.42089,0
0.5,0.5305,0.42405,0
0.5,0.53165,0.4221,0
0.5,0.56962,0.42206,0
0.5,0.56853,0.42405,0
0.5,0.52874,0.42722,0
0.5,0.56673,0.42722,0
0.5,0.52698,0.43038,0
0.5,0.52848,0.4277,0
0.5,0.56646,0.42769,0
0.5,0.56494,0.43038,0
0.5,0.52532,0.43354,0
0.5,0.56329,0.43325,0
0.5,0.56312,0.43354,0
0.5,0.52366,0.43671,0
0.5,0.52532,0.43356,0
0.5,0.56136,0.43671,0
0.5,0.52207,0.43987,0
0.5,0.52215,0.43971,0
0.5,0.56013,0.43893,0
0.5,0.55962,0.43987,0
0.5,0.52044,0.44304,0
0.5,0.55794,0.44304,0
0.5,0.51885,0.4462,0
0.5,0.51899,0.44594,0
0.5,0.55696,0.44491,0
0.5,0.55631,0.4462,0
0.5,0.51719,0.44937,0
0.5,0.55474,0.44937,0
0.5,0.51551,0.45253,0
0.5,0.51582,0.45196,0
0.5,0.5538,0.45128,0
0.5,0.55319,0.45253,0
0.5,0.51374,0.4557,0
0.5,0.55169,0.4557,0
0.5,0.51187,0.45886,0
0.5,0.51266,0.45757,0
0.5,0.55063,0.45789,0
0.5,0.55018,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54872,0.46203,0
0.5,0.50757,0.46519,0
0.5,0.50949,0.46255,0
0.5,0.54747,0.46467,0
0.5,0.54723,0.46519,0
0.5,0.50498,0.46835,0
0.5,0.50633,0.46677,0
0.5,0.54576,0.46835,0
0.5,0.502,0.47152,0
0.5,0.50316,0.47036,0
0.5,0.5443,0.47139,0
0.5,0.54424,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47339,0
0.5,0.54272,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47598,0
0.5,0.54114,0.47776,0
0.5,0.5411,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.47811,0
0.5,0.53943,0.48101,0
0.5,0.46701,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48386,0
0.5,0.47468,0.48355,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48101,0
0.5,0.53797,0.48359,0
0.5,0.53764,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48473,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48473,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48473,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48468,0
0.5,0.4462,0.48466,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48455,0
0.5,0.45886,0.48449,0
0.5,0.46203,0.4844,0
0.5,0.46519,0.48427,0
0.5,0.53574,0.48734,0
0.5,0.53481,0.48882,0
0.5,0.53371,0.49051,0
0.5,0.53165,0.49359,0
0.5,0.53159,0.49367,0
0.5,0.52939,0.49684,0
0.5,0.52848,0.49811,0
0.5,0.52709,0.5,0
0.5,0.52532,0.50232,0
0.5,0.52466,0.50316,0
0.5,0.52215,0.50618,0
0.5,0.52203,0.50633,0
0.5,0.51904,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51497,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51527,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51528,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51552,0
0.5,0.45253,0.51556,0
0.5,0.4557,0.51561,0
0.5,0.45886,0.51568,0
0.5,0.46203,0.51577,0
0.5,0.46345,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51589,0
0.5,0.46835,0.51604,0
0.5,0.47152,0.51623,0
0.5,0.47468,0.51646,0
0.5,0.47785,0.51672,0
0.5,0.48101,0.51703,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6957,0.17089,0
0.5,0.6962,0.17075,0
0.5,0.69937,0.17058,0
0.5,0.70096,0.17089,0
0.5,0.68857,0.17405,0
0.5,0.68987,0.17316,0
0.5,0.69304,0.17162,0
0.5,0.70253,0.17123,0
0.5,0.7057,0.17302,0
0.5,0.70679,0.17405,0
0.5,0.68467,0.17722,0
0.5,0.68671,0.17538,0
0.5,0.70886,0.17704,0
0.5,0.70895,0.17722,0
0.5,0.68164,0.18038,0
0.5,0.68354,0.1783,0
0.5,0.70987,0.18038,0
0.5,0.67902,0.18354,0
0.5,0.68038,0.18185,0
0.5,0.71008,0.18354,0
0.5,0.67661,0.18671,0
0.5,0.67722,0.18591,0
0.5,0.7097,0.18671,0
0.5,0.67431,0.18987,0
0.5,0.70886,0.18979,0
0.5,0.70884,0.18987,0
0.5,0.672,0.19304,0
0.5,0.67405,0.19024,0
0.5,0.7076,0.19304,0
0.5,0.66967,0.1962,0
0.5,0.67089,0.19456,0
0.5,0.70598,0.1962,0
0.5,0.66737,0.19937,0
0.5,0.66772,0.19889,0
0.5,0.7057,0.19668,0
0.5,0.70414,0.19937,0
0.5,0.6651,0.20253,0
0.5,0.70253,0.20184,0
0.5,0.70208,0.20253,0
0.5,0.66286,0.2057,0
0.5,0.66456,0.2033,0
0.5,0.69994,0.2057,0
0.5,0.66067,0.20886,0
0.5,0.66139,0.20782,0
0.5,0.69937,0.20651,0
0.5,0.69773,0.20886,0
0.5,0.65849,0.21203,0
0.5,0.6962,0.21098,0
0.5,0.69546,0.21203,0
0.5,0.65629,0.21519,0
0.5,0.65823,0.21241,0
0.5,0.69321,0.21519,0
0.5,0.65412,0.21835,0
0.5,0.65506,0.21698,0
0.5,0.69304,0.21542,0
0.5,0.69099,0.21835,0
0.5,0.65201,0.22152,0
0.5,0.68987,0.21995,0
0.5,0.6888,0.22152,0
0.5,0.64988,0.22468,0
0.5,0.6519,0.22168,0
0.5,0.68671,0.22455,0
0.5,0.68662,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.2264,0
0.5,0.68451,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.22927,0
0.5,0.68238,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23399,0
0.5,0.68026,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67819,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23882,0
0.5,0.67613,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67405,0.24368,0
0.5,0.672,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24852,0
0.5,0.66994,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66788,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66772,0.25341,0
0.5,0.66587,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25834,0
0.5,0.66381,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.25989,0
0.5,0.66175,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26483,0
0.5,0.66139,0.2632,0
0.5,0.65973,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26816,0
0.5,0.65771,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65571,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27487,0
0.5,0.65506,0.27315,0
0.5,0.6537,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27815,0
0.5,0.65169,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64974,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28326,0
0.5,0.64779,0.28481,0
0.5,0.60903,0.28797,0
0.5,0.61076,0.28515,0
0.5,0.64583,0.28797,0
0.5,0.60712,0.29114,0
0.5,0.60759,0.29038,0
0.5,0.64557,0.2884,0
0.5,0.64391,0.29114,0
0.5,0.6052,0.2943,0
0.5,0.64241,0.29357,0
0.5,0.64196,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29558,0
0.5,0.64005,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29879,0
0.5,0.63813,0.30063,0
0.5,0.5994,0.3038,0
0.5,0.60127,0.30075,0
0.5,0.63621,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30598,0
0.5,0.63608,0.30402,0
0.5,0.63436,0.30696,0
0.5,0.5956,0.31013,0
0.5,0.63291,0.30939,0
0.5,0.63248,0.31013,0
0.5,0.59371,0.31329,0
0.5,0.59494,0.31124,0
0.5,0.63064,0.31329,0
0.5,0.59188,0.31646,0
0.5,0.62975,0.31478,0
0.5,0.62876,0.31646,0
0.5,0.59001,0.31962,0
0.5,0.59177,0.31663,0
0.5,0.62687,0.31962,0
0.5,0.58817,0.32278,0
0.5,0.58861,0.32205,0
0.5,0.62658,0.3201,0
0.5,0.62501,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32545,0
0.5,0.62312,0.32595,0
0.5,0.58442,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62129,0.32911,0
0.5,0.58256,0.33228,0
0.5,0.62025,0.33088,0
0.5,0.61946,0.33228,0
0.5,0.58066,0.33544,0
0.5,0.58228,0.33276,0
0.5,0.61765,0.33544,0
0.5,0.57882,0.33861,0
0.5,0.57911,0.33811,0
0.5,0.61709,0.33642,0
0.5,0.61586,0.33861,0
0.5,0.57696,0.34177,0
0.5,0.61404,0.34177,0
0.5,0.57515,0.34494,0
0.5,0.57595,0.34356,0
0.5,0.61392,0.34196,0
0.5,0.61222,0.34494,0
0.5,0.57337,0.3481,0
0.5,0.61076,0.34741,0
0.5,0.61036,0.3481,0
0.5,0.57157,0.35127,0
0.5,0.57278,0.34915,0
0.5,0.60851,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35283,0
0.5,0.60668,0.35443,0
0.5,0.56796,0.35759,0
0.5,0.56962,0.35474,0
0.5,0.60487,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36022,0
0.5,0.60443,0.35837,0
0.5,0.60311,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60135,0.36392,0
0.5,0.56246,0.36709,0
0.5,0.56329,0.36568,0
0.5,0.60127,0.36408,0
0.5,0.59965,0.36709,0
0.5,0.56063,0.37025,0
0.5,0.5981,0.3699,0
0.5,0.59791,0.37025,0
0.5,0.55879,0.37342,0
0.5,0.56013,0.37112,0
0.5,0.59619,0.37342,0
0.5,0.55703,0.37658,0
0.5,0.59494,0.37562,0
0.5,0.59439,0.37658,0
0.5,0.55525,0.37975,0
0.5,0.55696,0.3767,0
0.5,0.5926,0.37975,0
0.5,0.55354,0.38291,0
0.5,0.5538,0.38245,0
0.5,0.59177,0.38116,0
0.5,0.59077,0.38291,0
0.5,0.55182,0.38608,0
0.5,0.58893,0.38608,0
0.5,0.55012,0.38924,0
0.5,0.55063,0.38831,0
0.5,0.58861,0.38664,0
0.5,0.58713,0.38924,0
0.5,0.54843,0.39241,0
0.5,0.58544,0.3922,0
0.5,0.58533,0.39241,0
0.5,0.54674,0.39557,0
0.5,0.54747,0.39424,0
0.5,0.58363,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58228,0.39807,0
0.5,0.58193,0.39873,0
0.5,0.54332,0.4019,0
0.5,0.5443,0.40012,0
0.5,0.58031,0.4019,0
0.5,0.54158,0.40506,0
0.5,0.57911,0.40418,0
0.5,0.57867,0.40506,0
0.5,0.53977,0.40823,0
0.5,0.54114,0.40584,0
0.5,0.57706,0.40823,0
0.5,0.53797,0.41139,0
0.5,0.53797,0.41138,0
0.5,0.57595,0.41036,0
0.5,0.57542,0.41139,0
0.5,0.53607,0.41456,0
0.5,0.5738,0.41456,0
0.5,0.53418,0.41772,0
0.5,0.53481,0.41668,0
0.5,0.57278,0.41646,0
0.5,0.57213,0.41772,0
0.5,0.53231,0.42089,0
0.5,0.57044,0.42089,0
0.5,0.53046,0.42405,0
0.5,0.53165,0.42204,0
0.5,0.56962,0.42235,0
0.5,0.56869,0.42405,0
0.5,0.5287,0.42722,0
0.5,0.56691,0.42722,0
0.5,0.52694,0.43038,0
0.5,0.52848,0.42762,0
0.5,0.56646,0.42801,0
0.5,0.56512,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43346,0
0.5,0.5633,0.43354,0
0.5,0.52361,0.43671,0
0.5,0.56329,0.43356,0
0.5,0.56154,0.43671,0
0.5,0.52202,0.43987,0
0.5,0.52215,0.43962,0
0.5,0.56013,0.43924,0
0.5,0.55978,0.43987,0
0.5,0.5204,0.44304,0
0.5,0.55811,0.44304,0
0.5,0.5188,0.4462,0
0.5,0.51899,0.44585,0
0.5,0.55696,0.44522,0
0.5,0.55646,0.4462,0
0.5,0.51714,0.44937,0
0.5,0.5549,0.44937,0
0.5,0.51547,0.45253,0
0.5,0.51582,0.45188,0
0.5,0.5538,0.45159,0
0.5,0.55334,0.45253,0
0.5,0.5137,0.4557,0
0.5,0.55185,0.4557,0
0.5,0.51184,0.45886,0
0.5,0.51266,0.45752,0
0.5,0.55063,0.45824,0
0.5,0.55034,0.45886,0
0.5,0.50983,0.46203,0
0.5,0.54889,0.46203,0
0.5,0.50754,0.46519,0
0.5,0.50949,0.46252,0
0.5,0.54747,0.46506,0
0.5,0.54741,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46674,0
0.5,0.54596,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47032,0
0.5,0.54446,0.47152,0
0.5,0.49842,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.47184,0
0.5,0.54294,0.47468,0
0.5,0.49404,0.47785,0
0.5,0.49684,0.47595,0
0.5,0.54133,0.47785,0
0.5,0.48733,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47808,0
0.5,0.54114,0.47822,0
0.5,0.53967,0.48101,0
0.5,0.46662,0.48418,0
0.5,0.46835,0.48408,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.4819,0
0.5,0.53797,0.48402,0
0.5,0.53789,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48554,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48494,0
0.5,0.015823,0.48483,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48468,0
0.5,0.050633,0.48468,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48468,0
0.5,0.10443,0.48468,0
0.5,0.10759,0.48468,0
0.5,0.11076,0.48468,0
0.5,0.11392,0.48468,0
0.5,0.11709,0.48468,0
0.5,0.12025,0.48468,0
0.5,0.12342,0.48468,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48465,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48457,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48437,0
0.5,0.46519,0.48425,0
0.5,0.53599,0.48734,0
0.5,0.53481,0.48921,0
0.5,0.53396,0.49051,0
0.5,0.53182,0.49367,0
0.5,0.53165,0.49393,0
0.5,0.5296,0.49684,0
0.5,0.52848,0.49838,0
0.5,0.52727,0.5,0
0.5,0.52532,0.50251,0
0.5,0.5248,0.50316,0
0.5,0.52215,0.50629,0
0.5,0.52212,0.50633,0
0.5,0.51908,0.50949,0
0.5,0.51582,0.51229,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.51432,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51515,0
0.5,0.018987,0.51523,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51532,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51532,0
0.5,0.10443,0.51532,0
0.5,0.10759,0.51532,0
0.5,0.11076,0.51532,0
0.5,0.11392,0.51532,0
0.5,0.11709,0.51532,0
0.5,0.12025,0.51532,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51534,0
0.5,0.33544,0.51534,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51555,0
0.5,0.45253,0.51559,0
0.5,0.4557,0.51564,0
0.5,0.45886,0.51571,0
0.5,0.46203,0.5158,0
0.5,0.46278,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51591,0
0.5,0.46835,0.51606,0
0.5,0.47152,0.51625,0
0.5,0.47468,0.51647,0
0.5,0.47785,0.51674,0
0.5,0.48101,0.51704,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.607372,0.297022,0.215805,0.0565983,0.108805,0.0400886,0.0333932,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.324864,0.0912791,0.171832,0.0357809,0.109084,0.0401029,0.0328274,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.327631,0.0896172,0.16979,0.0390748,0.109441,0.0399665,0.0329047,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.326665,0.0906964,0.170157,0.0396288,0.109214,0.0402214,0.0326328,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.437741,0.118725,0.220035,0.0510188,0.109946,0.0401316,0.0331451,2220,0,4,4,4,1
5,0.0075,-0.32213,0.0034232,0.00120795,0.00141581,0.439519,0.119715,0.221318,0.0581937,0.111433,0.0403981,0.0329062,2220,0,4,4,4,1
6,0.0078,-0.334561,0.00360224,0.00130477,0.0014175,0.546621,0.147946,0.270313,0.0683507,0.114007,0.040674,0.0334674,2220,0,5,5,5,1
7,0.0081,-0.346894,0.00378979,0.00140489,0.00141959,0.661935,0.178086,0.321334,0.0785787,0.11018,0.0402412,0.033429,2220,0,6,6,6,1
8,0.0084,-0.358996,0.00400841,0.00150775,0.00142262,0.770188,0.20815,0.37027,0.0902477,0.111995,0.0402524,0.0330501,2220,0,7,7,7,1
9,0.0087,-0.370945,0.00424789,0.00161358,0.00142628,0.881178,0.238159,0.41991,0.0943027,0.111717,0.0404283,0.0333893,2220,0,8,8,8,1
10,0.009,-0.382379,0.00456816,0.00172066,0.00143221,1.68252,0.460212,0.80648,0.158301,0.241067,0.0826301,0.0671076,2297,0,15,15,15,2
11,0.0093,-0.393203,0.00499121,0.00182832,0.00144089,2.46276,0.693092,1.16773,0.222798,0.246149,0.0848827,0.0683843,2383,0,21,21,21,2
12,0.0096,-0.327956,0.0540794,0.00157413,0.00179744,55.9943,16.9967,26.8323,1.722,0.379873,0.125118,0.0975598,2858,0,518,484,484,3
13,0.0099,-0.311272,0.0721922,0.00154074,0.00192606,33.48,10.3526,16.1012,0.776753,0.27474,0.0913172,0.0713201,3049,0,269,261,261,2
14,0.0102,-0.299503,0.0871247,0.0015274,0.00203036,26.4209,8.48643,12.6163,0.756907,0.30921,0.0965885,0.0747082,3252,0,203,196,196,2
15,0.0105,-0.288688,0.101307,0.00151555,0.00212999,31.3397,10.311,14.9021,0.774323,0.334282,0.10124,0.0785656,3434,0,228,223,223,2
16,0.0108,-0.283012,0.112491,0.0015282,0.00220287,19.8922,6.51189,9.37101,0.607549,0.166747,0.0514227,0.0397548,3434,0,139,136,136,1
17,0.0111,-0.276296,0.12437,0.00153337,0.0022812,28.2215,9.3412,13.4398,0.658451,0.352042,0.109729,0.0850263,3666,0,190,187,187,2
18,0.0114,-0.27336,0.134019,0.00155808,0.00233876,17.118,5.80293,8.17292,0.573076,0.175224,0.054795,0.0421458,3666,0,112,108,108,1
19,0.0117,-0.268573,0.144926,0.00157108,0.00240672,25.2381,8.4763,12.0548,0.707875,0.368374,0.113278,0.0873851,3853,0,162,159,159,2
20,0.012,-0.26577,0.154713,0.00159455,0.00246354,31.2707,10.481,14.6707,0.574609,0.184798,0.0574659,0.0441234,3853,0,196,193,193,1


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.50192,0.47785,0
0.5,0.50316,0.47773,0
0.5,0.50617,0.47785,0
0.5,0.48779,0.48101,0
0.5,0.49051,0.48024,0
0.5,0.49367,0.47937,0
0.5,0.49684,0.47859,0
0.5,0.5,0.47802,0
0.5,0.50633,0.47785,0
0.5,0.50949,0.47849,0
0.5,0.51266,0.47979,0
0.5,0.51453,0.48101,0
0.5,0.46899,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.48258,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48113,0
0.5,0.51582,0.48208,0
0.5,0.51774,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48516,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48512,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48508,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48505,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48478,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48458,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48423,0
0.5,0.51899,0.48614,0
0.5,0.51964,0.48734,0
0.5,0.52072,0.49051,0
0.5,0.52123,0.49367,0
0.5,0.52123,0.49684,0
0.5,0.52075,0.5,0
0.5,0.51976,0.50316,0
0.5,0.51899,0.50477,0
0.5,0.51821,0.50633,0
0.5,0.51596,0.50949,0
0.5,0.51582,0.50964,0
0.5,0.51266,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51493,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51507,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.51529,0
0.5,0.4557,0.51536,0
0.5,0.45886,0.51544,0
0.5,0.46203,0.51554,0
0.5,0.46519,0.51566,0
0.5,0.46835,0.51581,0
0.5,0.46866,0.51582,0
0.5,0.50949,0.51471,0
0.5,0.50706,0.51582,0
0.5,0.51266,0.51266,0
0.5,0.47152,0.516,0
0.5,0.47468,0.51623,0
0.5,0.47785,0.5165,0
0.5,0.48101,0.5168,0
0.5,0.48418,0.51712,0
0.5,0.48734,0.51744,0
0.5,0.49051,0.51771,0
0.5,0.49367,0.51788,0
0.5,0.49684,0.51788,0
0.5,0.5,0.51763,0
0.5,0.50316,0.51708,0
0.5,0.50633,0.51613,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56472,0.37025,0
0.5,0.56646,0.3691,0
0.5,0.56962,0.36778,0
0.5,0.57278,0.36719,0
0.5,0.57595,0.36742,0
0.5,0.57911,0.36862,0
0.5,0.58122,0.37025,0
0.5,0.56099,0.37342,0
0.5,0.56329,0.37127,0
0.5,0.58228,0.37142,0
0.5,0.58356,0.37342,0
0.5,0.55824,0.37658,0
0.5,0.56013,0.37431,0
0.5,0.5847,0.37658,0
0.5,0.55597,0.37975,0
0.5,0.55696,0.37831,0
0.5,0.5851,0.37975,0
0.5,0.55398,0.38291,0
0.5,0.58499,0.38291,0
0.5,0.5521,0.38608,0
0.5,0.5538,0.38322,0
0.5,0.58445,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38868,0
0.5,0.58358,0.38924,0
0.5,0.54854,0.39241,0
0.5,0.58238,0.39241,0
0.5,0.54679,0.39557,0
0.5,0.54747,0.39436,0
0.5,0.58228,0.39264,0
0.5,0.58102,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.57947,0.39873,0
0.5,0.54332,0.4019,0
0.5,0.5443,0.40012,0
0.5,0.57911,0.39942,0
0.5,0.57784,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57613,0.40506,0
0.5,0.53985,0.40823,0
0.5,0.54114,0.4059,0
0.5,0.57595,0.40539,0
0.5,0.57444,0.40823,0
0.5,0.53813,0.41139,0
0.5,0.57278,0.41125,0
0.5,0.57271,0.41139,0
0.5,0.53636,0.41456,0
0.5,0.53797,0.41169,0
0.5,0.57103,0.41456,0
0.5,0.53462,0.41772,0
0.5,0.53481,0.41739,0
0.5,0.56962,0.41716,0
0.5,0.56932,0.41772,0
0.5,0.53285,0.42089,0
0.5,0.56766,0.42089,0
0.5,0.53111,0.42405,0
0.5,0.53165,0.4231,0
0.5,0.56646,0.42315,0
0.5,0.56599,0.42405,0
0.5,0.52936,0.42722,0
0.5,0.56438,0.42722,0
0.5,0.52763,0.43038,0
0.5,0.52848,0.42886,0
0.5,0.56329,0.42934,0
0.5,0.56277,0.43038,0
0.5,0.52591,0.43354,0
0.5,0.5612,0.43354,0
0.5,0.52417,0.43671,0
0.5,0.52532,0.43464,0
0.5,0.56013,0.43571,0
0.5,0.55964,0.43671,0
0.5,0.52247,0.43987,0
0.5,0.55813,0.43987,0
0.5,0.52074,0.44304,0
0.5,0.52215,0.44047,0
0.5,0.55696,0.44231,0
0.5,0.55662,0.44304,0
0.5,0.51906,0.4462,0
0.5,0.55516,0.4462,0
0.5,0.51732,0.44937,0
0.5,0.51899,0.44633,0
0.5,0.5538,0.44909,0
0.5,0.55367,0.44937,0
0.5,0.51559,0.45253,0
0.5,0.51582,0.45211,0
0.5,0.55221,0.45253,0
0.5,0.51378,0.4557,0
0.5,0.55069,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45582,0
0.5,0.54916,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.5475,0.46203,0
0.5,0.50759,0.46519,0
0.5,0.50949,0.46256,0
0.5,0.54747,0.46209,0
0.5,0.54587,0.46519,0
0.5,0.50509,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.5443,0.46814,0
0.5,0.54419,0.46835,0
0.5,0.50223,0.47152,0
0.5,0.50316,0.47056,0
0.5,0.54253,0.47152,0
0.5,0.49878,0.47468,0
0.5,0.5,0.47366,0
0.5,0.54114,0.47409,0
0.5,0.54082,0.47468,0
0.5,0.49435,0.47785,0
0.5,0.49684,0.47622,0
0.5,0.53913,0.47785,0
0.5,0.48724,0.48101,0
0.5,0.48734,0.48098,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47827,0
0.5,0.53797,0.47994,0
0.5,0.53738,0.48101,0
0.5,0.46887,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.48257,0
0.5,0.48418,0.48186,0
0.5,0.53561,0.48418,0
0.5,0,0.48644,0
0.5,0.0031646,0.48604,0
0.5,0.0063291,0.48572,0
0.5,0.0094937,0.48547,0
0.5,0.012658,0.4853,0
0.5,0.015823,0.48519,0
0.5,0.018987,0.48512,0
0.5,0.022152,0.48509,0
0.5,0.025316,0.48507,0
0.5,0.028481,0.48507,0
0.5,0.031646,0.48507,0
0.5,0.03481,0.48507,0
0.5,0.037975,0.48507,0
0.5,0.041139,0.48507,0
0.5,0.044304,0.48508,0
0.5,0.047468,0.48508,0
0.5,0.050633,0.48508,0
0.5,0.053797,0.48508,0
0.5,0.056962,0.48508,0
0.5,0.060127,0.48508,0
0.5,0.063291,0.48508,0
0.5,0.066456,0.48508,0
0.5,0.06962,0.48508,0
0.5,0.072785,0.48508,0
0.5,0.075949,0.48508,0
0.5,0.079114,0.48508,0
0.5,0.082278,0.48508,0
0.5,0.085443,0.48508,0
0.5,0.088608,0.48508,0
0.5,0.091772,0.48508,0
0.5,0.094937,0.48508,0
0.5,0.098101,0.48508,0
0.5,0.10127,0.48508,0
0.5,0.10443,0.48508,0
0.5,0.10759,0.48508,0
0.5,0.11076,0.48508,0
0.5,0.11392,0.48508,0
0.5,0.11709,0.48508,0
0.5,0.12025,0.48508,0
0.5,0.12342,0.48508,0
0.5,0.12658,0.48508,0
0.5,0.12975,0.48508,0
0.5,0.13291,0.48508,0
0.5,0.13608,0.48508,0
0.5,0.13924,0.48508,0
0.5,0.14241,0.48508,0
0.5,0.14557,0.48508,0
0.5,0.14873,0.48508,0
0.5,0.1519,0.48508,0
0.5,0.15506,0.48508,0
0.5,0.15823,0.48508,0
0.5,0.16139,0.48508,0
0.5,0.16456,0.48507,0
0.5,0.16772,0.48507,0
0.5,0.17089,0.48507,0
0.5,0.17405,0.48507,0
0.5,0.17722,0.48507,0
0.5,0.18038,0.48507,0
0.5,0.18354,0.48507,0
0.5,0.18671,0.48507,0
0.5,0.18987,0.48507,0
0.5,0.19304,0.48507,0
0.5,0.1962,0.48507,0
0.5,0.19937,0.48507,0
0.5,0.20253,0.48507,0
0.5,0.2057,0.48507,0
0.5,0.20886,0.48507,0
0.5,0.21203,0.48507,0
0.5,0.21519,0.48507,0
0.5,0.21835,0.48507,0
0.5,0.22152,0.48507,0
0.5,0.22468,0.48507,0
0.5,0.22785,0.48507,0
0.5,0.23101,0.48507,0
0.5,0.23418,0.48507,0
0.5,0.23734,0.48507,0
0.5,0.24051,0.48507,0
0.5,0.24367,0.48507,0
0.5,0.24684,0.48507,0
0.5,0.25,0.48507,0
0.5,0.25316,0.48507,0
0.5,0.25633,0.48507,0
0.5,0.25949,0.48507,0
0.5,0.26266,0.48507,0
0.5,0.26582,0.48507,0
0.5,0.26899,0.48507,0
0.5,0.27215,0.48507,0
0.5,0.27532,0.48507,0
0.5,0.27848,0.48507,0
0.5,0.28165,0.48507,0
0.5,0.28481,0.48507,0
0.5,0.28797,0.48507,0
0.5,0.29114,0.48507,0
0.5,0.2943,0.48507,0
0.5,0.29747,0.48507,0
0.5,0.30063,0.48507,0
0.5,0.3038,0.48507,0
0.5,0.30696,0.48507,0
0.5,0.31013,0.48507,0
0.5,0.31329,0.48507,0
0.5,0.31646,0.48507,0
0.5,0.31962,0.48507,0
0.5,0.32278,0.48507,0
0.5,0.32595,0.48508,0
0.5,0.32911,0.48508,0
0.5,0.33228,0.48508,0
0.5,0.33544,0.48508,0
0.5,0.33861,0.48508,0
0.5,0.34177,0.48508,0
0.5,0.34494,0.48508,0
0.5,0.3481,0.48508,0
0.5,0.35127,0.48508,0
0.5,0.35443,0.48508,0
0.5,0.35759,0.48508,0
0.5,0.36076,0.48507,0
0.5,0.36392,0.48507,0
0.5,0.36709,0.48507,0
0.5,0.37025,0.48507,0
0.5,0.37342,0.48507,0
0.5,0.37658,0.48506,0
0.5,0.37975,0.48506,0
0.5,0.38291,0.48506,0
0.5,0.38608,0.48506,0
0.5,0.38924,0.48505,0
0.5,0.39241,0.48505,0
0.5,0.39557,0.48505,0
0.5,0.39873,0.48504,0
0.5,0.4019,0.48504,0
0.5,0.40506,0.48503,0
0.5,0.40823,0.48503,0
0.5,0.41139,0.48503,0
0.5,0.41456,0.48502,0
0.5,0.41772,0.48501,0
0.5,0.42089,0.48501,0
0.5,0.42405,0.485,0
0.5,0.42722,0.48499,0
0.5,0.43038,0.48498,0
0.5,0.43354,0.48497,0
0.5,0.43671,0.48495,0
0.5,0.43987,0.48493,0
0.5,0.44304,0.48491,0
0.5,0.4462,0.48489,0
0.5,0.44937,0.48485,0
0.5,0.45253,0.48481,0
0.5,0.4557,0.48475,0
0.5,0.45886,0.48467,0
0.5,0.46203,0.48456,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48559,0
0.5,0.53379,0.48734,0
0.5,0.53194,0.49051,0
0.5,0.53165,0.49102,0
0.5,0.53008,0.49367,0
0.5,0.52848,0.49633,0
0.5,0.52817,0.49684,0
0.5,0.52621,0.5,0
0.5,0.52532,0.50137,0
0.5,0.52411,0.50316,0
0.5,0.52215,0.50583,0
0.5,0.52176,0.50633,0
0.5,0.51899,0.50943,0
0.5,0.51893,0.50949,0
0.5,0.51582,0.51219,0
0.5,0.51519,0.51266,0
0.5,0.0031646,0.51391,0
0.5,0,0.51349,0
0.5,0.0063291,0.51426,0
0.5,0.0094937,0.51452,0
0.5,0.012658,0.5147,0
0.5,0.015823,0.51481,0
0.5,0.018987,0.51488,0
0.5,0.022152,0.51491,0
0.5,0.025316,0.51493,0
0.5,0.028481,0.51493,0
0.5,0.031646,0.51493,0
0.5,0.03481,0.51493,0
0.5,0.037975,0.51493,0
0.5,0.041139,0.51493,0
0.5,0.044304,0.51492,0
0.5,0.047468,0.51492,0
0.5,0.050633,0.51492,0
0.5,0.053797,0.51492,0
0.5,0.056962,0.51492,0
0.5,0.060127,0.51492,0
0.5,0.063291,0.51492,0
0.5,0.066456,0.51492,0
0.5,0.06962,0.51492,0
0.5,0.072785,0.51492,0
0.5,0.075949,0.51492,0
0.5,0.079114,0.51492,0
0.5,0.082278,0.51492,0
0.5,0.085443,0.51492,0
0.5,0.088608,0.51492,0
0.5,0.091772,0.51492,0
0.5,0.094937,0.51492,0
0.5,0.098101,0.51492,0
0.5,0.10127,0.51492,0
0.5,0.10443,0.51492,0
0.5,0.10759,0.51492,0
0.5,0.11076,0.51492,0
0.5,0.11392,0.51492,0
0.5,0.11709,0.51492,0
0.5,0.12025,0.51492,0
0.5,0.12342,0.51492,0
0.5,0.12658,0.51492,0
0.5,0.12975,0.51492,0
0.5,0.13291,0.51492,0
0.5,0.13608,0.51492,0
0.5,0.13924,0.51492,0
0.5,0.14241,0.51492,0
0.5,0.14557,0.51492,0
0.5,0.14873,0.51492,0
0.5,0.1519,0.51492,0
0.5,0.15506,0.51492,0
0.5,0.15823,0.51492,0
0.5,0.16139,0.51492,0
0.5,0.16456,0.51492,0
0.5,0.16772,0.51493,0
0.5,0.17089,0.51493,0
0.5,0.17405,0.51493,0
0.5,0.17722,0.51493,0
0.5,0.18038,0.51493,0
0.5,0.18354,0.51493,0
0.5,0.18671,0.51493,0
0.5,0.18987,0.51493,0
0.5,0.19304,0.51493,0
0.5,0.1962,0.51493,0
0.5,0.19937,0.51493,0
0.5,0.20253,0.51493,0
0.5,0.2057,0.51493,0
0.5,0.20886,0.51493,0
0.5,0.21203,0.51493,0
0.5,0.21519,0.51493,0
0.5,0.21835,0.51493,0
0.5,0.22152,0.51493,0
0.5,0.22468,0.51493,0
0.5,0.22785,0.51493,0
0.5,0.23101,0.51493,0
0.5,0.23418,0.51493,0
0.5,0.23734,0.51493,0
0.5,0.24051,0.51493,0
0.5,0.24367,0.51493,0
0.5,0.24684,0.51493,0
0.5,0.25,0.51493,0
0.5,0.25316,0.51493,0
0.5,0.25633,0.51493,0
0.5,0.25949,0.51493,0
0.5,0.26266,0.51493,0
0.5,0.26582,0.51493,0
0.5,0.26899,0.51493,0
0.5,0.27215,0.51493,0
0.5,0.27532,0.51493,0
0.5,0.27848,0.51493,0
0.5,0.28165,0.51494,0
0.5,0.28481,0.51494,0
0.5,0.28797,0.51494,0
0.5,0.29114,0.51494,0
0.5,0.2943,0.51494,0
0.5,0.29747,0.51494,0
0.5,0.30063,0.51494,0
0.5,0.3038,0.51494,0
0.5,0.30696,0.51494,0
0.5,0.31013,0.51494,0
0.5,0.31329,0.51494,0
0.5,0.31646,0.51494,0
0.5,0.31962,0.51494,0
0.5,0.32278,0.51495,0
0.5,0.32595,0.51495,0
0.5,0.32911,0.51495,0
0.5,0.33228,0.51495,0
0.5,0.33544,0.51495,0
0.5,0.33861,0.51495,0
0.5,0.34177,0.51495,0
0.5,0.34494,0.51495,0
0.5,0.3481,0.51496,0
0.5,0.35127,0.51496,0
0.5,0.35443,0.51496,0
0.5,0.35759,0.51496,0
0.5,0.36076,0.51496,0
0.5,0.36392,0.51497,0
0.5,0.36709,0.51497,0
0.5,0.37025,0.51497,0
0.5,0.37342,0.51497,0
0.5,0.37658,0.51498,0
0.5,0.37975,0.51498,0
0.5,0.38291,0.51498,0
0.5,0.38608,0.51499,0
0.5,0.38924,0.51499,0
0.5,0.39241,0.51499,0
0.5,0.39557,0.515,0
0.5,0.39873,0.51501,0
0.5,0.4019,0.51501,0
0.5,0.40506,0.51502,0
0.5,0.40823,0.51503,0
0.5,0.41139,0.51504,0
0.5,0.41456,0.51505,0
0.5,0.41772,0.51506,0
0.5,0.42089,0.51507,0
0.5,0.42405,0.51508,0
0.5,0.42722,0.5151,0
0.5,0.43038,0.51511,0
0.5,0.43354,0.51513,0
0.5,0.43671,0.51515,0
0.5,0.43987,0.51518,0
0.5,0.44304,0.51521,0
0.5,0.4462,0.51524,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51534,0
0.5,0.4557,0.5154,0
0.5,0.45886,0.51547,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.51569,0
0.5,0.46803,0.51582,0
0.5,0.51266,0.5143,0
0.5,0.50955,0.51582,0
0.5,0.46835,0.51584,0
0.5,0.47152,0.51604,0
0.5,0.47468,0.51627,0
0.5,0.47785,0.51655,0
0.5,0.48101,0.51687,0
0.5,0.48418,0.51722,0
0.5,0.48734,0.51758,0
0.5,0.49051,0.5179,0
0.5,0.49367,0.51812,0
0.5,0.49684,0.5182,0
0.5,0.5,0.51807,0
0.5,0.50316,0.51767,0
0.5,0.50633,0.51695,0
0.5,0.50949,0.51585,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58909,0.32911,0
0.5,0.59177,0.32786,0
0.5,0.59494,0.32717,0
0.5,0.5981,0.32724,0
0.5,0.60127,0.32825,0
0.5,0.60262,0.32911,0
0.5,0.58467,0.33228,0
0.5,0.58544,0.33157,0
0.5,0.58861,0.32934,0
0.5,0.60443,0.33063,0
0.5,0.60571,0.33228,0
0.5,0.58164,0.33544,0
0.5,0.58228,0.3347,0
0.5,0.60715,0.33544,0
0.5,0.57922,0.33861,0
0.5,0.60759,0.33772,0
0.5,0.60775,0.33861,0
0.5,0.57709,0.34177,0
0.5,0.57911,0.33876,0
0.5,0.60776,0.34177,0
0.5,0.57514,0.34494,0
0.5,0.57595,0.34362,0
0.5,0.60759,0.34285,0
0.5,0.6073,0.34494,0
0.5,0.57329,0.3481,0
0.5,0.60649,0.3481,0
0.5,0.57145,0.35127,0
0.5,0.57278,0.34899,0
0.5,0.60535,0.35127,0
0.5,0.56967,0.35443,0
0.5,0.60443,0.35335,0
0.5,0.60396,0.35443,0
0.5,0.56786,0.35759,0
0.5,0.56962,0.35452,0
0.5,0.60241,0.35759,0
0.5,0.56609,0.36076,0
0.5,0.56646,0.36011,0
0.5,0.60127,0.35971,0
0.5,0.60071,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.59898,0.36392,0
0.5,0.56256,0.36709,0
0.5,0.56329,0.3658,0
0.5,0.5981,0.36546,0
0.5,0.5972,0.36709,0
0.5,0.56081,0.37025,0
0.5,0.59542,0.37025,0
0.5,0.55905,0.37342,0
0.5,0.56013,0.37149,0
0.5,0.59494,0.3711,0
0.5,0.59366,0.37342,0
0.5,0.55731,0.37658,0
0.5,0.59188,0.37658,0
0.5,0.55555,0.37975,0
0.5,0.55696,0.37722,0
0.5,0.59177,0.37678,0
0.5,0.59018,0.37975,0
0.5,0.55382,0.38291,0
0.5,0.58861,0.38262,0
0.5,0.58845,0.38291,0
0.5,0.55204,0.38608,0
0.5,0.5538,0.38295,0
0.5,0.58678,0.38608,0
0.5,0.55029,0.38924,0
0.5,0.55063,0.38864,0
0.5,0.58544,0.38857,0
0.5,0.58509,0.38924,0
0.5,0.54854,0.39241,0
0.5,0.58346,0.39241,0
0.5,0.54679,0.39557,0
0.5,0.54747,0.39436,0
0.5,0.58228,0.39463,0
0.5,0.5818,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58017,0.39873,0
0.5,0.54331,0.4019,0
0.5,0.5443,0.40011,0
0.5,0.57911,0.40074,0
0.5,0.57851,0.4019,0
0.5,0.54158,0.40506,0
0.5,0.57686,0.40506,0
0.5,0.53981,0.40823,0
0.5,0.54114,0.40585,0
0.5,0.57595,0.40674,0
0.5,0.57517,0.40823,0
0.5,0.53806,0.41139,0
0.5,0.57348,0.41139,0
0.5,0.53626,0.41456,0
0.5,0.53797,0.41155,0
0.5,0.57278,0.41266,0
0.5,0.57177,0.41456,0
0.5,0.53449,0.41772,0
0.5,0.53481,0.41716,0
0.5,0.57005,0.41772,0
0.5,0.53269,0.42089,0
0.5,0.56962,0.41849,0
0.5,0.56832,0.42089,0
0.5,0.53093,0.42405,0
0.5,0.53165,0.42279,0
0.5,0.56658,0.42405,0
0.5,0.52919,0.42722,0
0.5,0.56646,0.42428,0
0.5,0.56489,0.42722,0
0.5,0.52746,0.43038,0
0.5,0.52848,0.42854,0
0.5,0.56329,0.43019,0
0.5,0.56319,0.43038,0
0.5,0.52577,0.43354,0
0.5,0.56156,0.43354,0
0.5,0.52406,0.43671,0
0.5,0.52532,0.4344,0
0.5,0.56013,0.4363,0
0.5,0.55992,0.43671,0
0.5,0.52241,0.43987,0
0.5,0.55836,0.43987,0
0.5,0.52071,0.44304,0
0.5,0.52215,0.44036,0
0.5,0.55696,0.44268,0
0.5,0.55679,0.44304,0
0.5,0.51904,0.4462,0
0.5,0.55529,0.4462,0
0.5,0.51731,0.44937,0
0.5,0.51899,0.4463,0
0.5,0.5538,0.44928,0
0.5,0.55376,0.44937,0
0.5,0.51559,0.45253,0
0.5,0.51582,0.45211,0
0.5,0.55227,0.45253,0
0.5,0.51378,0.4557,0
0.5,0.55072,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45588,0
0.5,0.5492,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54762,0.46203,0
0.5,0.50759,0.46519,0
0.5,0.50949,0.46256,0
0.5,0.54747,0.46233,0
0.5,0.54607,0.46519,0
0.5,0.50508,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.54447,0.46835,0
0.5,0.50218,0.47152,0
0.5,0.50316,0.47052,0
0.5,0.5443,0.46867,0
0.5,0.54287,0.47152,0
0.5,0.4987,0.47468,0
0.5,0.5,0.47359,0
0.5,0.54121,0.47468,0
0.5,0.49426,0.47785,0
0.5,0.49684,0.47615,0
0.5,0.54114,0.47481,0
0.5,0.53954,0.47785,0
0.5,0.48722,0.48101,0
0.5,0.48734,0.48098,0
0.5,0.49051,0.47978,0
0.5,0.49367,0.47822,0
0.5,0.53797,0.4807,0
0.5,0.5378,0.48101,0
0.5,0.4687,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.48257,0
0.5,0.48418,0.48186,0
0.5,0.53602,0.48418,0
0.5,0,0.48635,0
0.5,0.0031646,0.48597,0
0.5,0.0063291,0.48567,0
0.5,0.0094937,0.48543,0
0.5,0.012658,0.48526,0
0.5,0.015823,0.48515,0
0.5,0.018987,0.48507,0
0.5,0.022152,0.48503,0
0.5,0.025316,0.48501,0
0.5,0.028481,0.485,0
0.5,0.031646,0.485,0
0.5,0.03481,0.485,0
0.5,0.037975,0.485,0
0.5,0.041139,0.48501,0
0.5,0.044304,0.48501,0
0.5,0.047468,0.48501,0
0.5,0.050633,0.48501,0
0.5,0.053797,0.48501,0
0.5,0.056962,0.48501,0
0.5,0.060127,0.48501,0
0.5,0.063291,0.48501,0
0.5,0.066456,0.48501,0
0.5,0.06962,0.48501,0
0.5,0.072785,0.48501,0
0.5,0.075949,0.48501,0
0.5,0.079114,0.48501,0
0.5,0.082278,0.48501,0
0.5,0.085443,0.48501,0
0.5,0.088608,0.48501,0
0.5,0.091772,0.48501,0
0.5,0.094937,0.48501,0
0.5,0.098101,0.48501,0
0.5,0.10127,0.48501,0
0.5,0.10443,0.48501,0
0.5,0.10759,0.48501,0
0.5,0.11076,0.48501,0
0.5,0.11392,0.48501,0
0.5,0.11709,0.48501,0
0.5,0.12025,0.48501,0
0.5,0.12342,0.48501,0
0.5,0.12658,0.48501,0
0.5,0.12975,0.48501,0
0.5,0.13291,0.48501,0
0.5,0.13608,0.48501,0
0.5,0.13924,0.48501,0
0.5,0.14241,0.48501,0
0.5,0.14557,0.48501,0
0.5,0.14873,0.48501,0
0.5,0.1519,0.48501,0
0.5,0.15506,0.48501,0
0.5,0.15823,0.48501,0
0.5,0.16139,0.48501,0
0.5,0.16456,0.48501,0
0.5,0.16772,0.48501,0
0.5,0.17089,0.48501,0
0.5,0.17405,0.48501,0
0.5,0.17722,0.48501,0
0.5,0.18038,0.48501,0
0.5,0.18354,0.48501,0
0.5,0.18671,0.485,0
0.5,0.18987,0.485,0
0.5,0.19304,0.485,0
0.5,0.1962,0.485,0
0.5,0.19937,0.485,0
0.5,0.20253,0.485,0
0.5,0.2057,0.485,0
0.5,0.20886,0.485,0
0.5,0.21203,0.485,0
0.5,0.21519,0.485,0
0.5,0.21835,0.485,0
0.5,0.22152,0.485,0
0.5,0.22468,0.485,0
0.5,0.22785,0.485,0
0.5,0.23101,0.485,0
0.5,0.23418,0.485,0
0.5,0.23734,0.485,0
0.5,0.24051,0.485,0
0.5,0.24367,0.485,0
0.5,0.24684,0.485,0
0.5,0.25,0.485,0
0.5,0.25316,0.485,0
0.5,0.25633,0.485,0
0.5,0.25949,0.485,0
0.5,0.26266,0.485,0
0.5,0.26582,0.485,0
0.5,0.26899,0.485,0
0.5,0.27215,0.485,0
0.5,0.27532,0.485,0
0.5,0.27848,0.485,0
0.5,0.28165,0.485,0
0.5,0.28481,0.485,0
0.5,0.28797,0.485,0
0.5,0.29114,0.485,0
0.5,0.2943,0.485,0
0.5,0.29747,0.485,0
0.5,0.30063,0.485,0
0.5,0.3038,0.485,0
0.5,0.30696,0.485,0
0.5,0.31013,0.485,0
0.5,0.31329,0.485,0
0.5,0.31646,0.485,0
0.5,0.31962,0.485,0
0.5,0.32278,0.485,0
0.5,0.32595,0.485,0
0.5,0.32911,0.48501,0
0.5,0.33228,0.48501,0
0.5,0.33544,0.48501,0
0.5,0.33861,0.48501,0
0.5,0.34177,0.48501,0
0.5,0.34494,0.48501,0
0.5,0.3481,0.48501,0
0.5,0.35127,0.48501,0
0.5,0.35443,0.48501,0
0.5,0.35759,0.48501,0
0.5,0.36076,0.48501,0
0.5,0.36392,0.48501,0
0.5,0.36709,0.48501,0
0.5,0.37025,0.48501,0
0.5,0.37342,0.48501,0
0.5,0.37658,0.48501,0
0.5,0.37975,0.48501,0
0.5,0.38291,0.48501,0
0.5,0.38608,0.48501,0
0.5,0.38924,0.48501,0
0.5,0.39241,0.485,0
0.5,0.39557,0.485,0
0.5,0.39873,0.485,0
0.5,0.4019,0.48499,0
0.5,0.40506,0.48499,0
0.5,0.40823,0.48498,0
0.5,0.41139,0.48498,0
0.5,0.41456,0.48497,0
0.5,0.41772,0.48497,0
0.5,0.42089,0.48496,0
0.5,0.42405,0.48496,0
0.5,0.42722,0.48495,0
0.5,0.43038,0.48494,0
0.5,0.43354,0.48493,0
0.5,0.43671,0.48492,0
0.5,0.43987,0.4849,0
0.5,0.44304,0.48488,0
0.5,0.4462,0.48485,0
0.5,0.44937,0.48482,0
0.5,0.45253,0.48478,0
0.5,0.4557,0.48472,0
0.5,0.45886,0.48464,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.48439,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48625,0
0.5,0.53416,0.48734,0
0.5,0.53225,0.49051,0
0.5,0.53165,0.4915,0
0.5,0.53031,0.49367,0
0.5,0.52848,0.4966,0
0.5,0.52833,0.49684,0
0.5,0.5263,0.5,0
0.5,0.52532,0.50147,0
0.5,0.52415,0.50316,0
0.5,0.52215,0.50584,0
0.5,0.52177,0.50633,0
0.5,0.51899,0.50943,0
0.5,0.51893,0.50949,0
0.5,0.51582,0.51219,0
0.5,0.51519,0.51266,0
0.5,0.0031646,0.51395,0
0.5,0,0.51354,0
0.5,0.0063291,0.51429,0
0.5,0.0094937,0.51456,0
0.5,0.012658,0.51474,0
0.5,0.015823,0.51485,0
0.5,0.018987,0.51493,0
0.5,0.022152,0.51497,0
0.5,0.025316,0.51499,0
0.5,0.028481,0.515,0
0.5,0.031646,0.515,0
0.5,0.03481,0.515,0
0.5,0.037975,0.515,0
0.5,0.041139,0.51499,0
0.5,0.044304,0.51499,0
0.5,0.047468,0.51499,0
0.5,0.050633,0.51499,0
0.5,0.053797,0.51499,0
0.5,0.056962,0.51499,0
0.5,0.060127,0.51499,0
0.5,0.063291,0.51499,0
0.5,0.066456,0.51499,0
0.5,0.06962,0.51499,0
0.5,0.072785,0.51499,0
0.5,0.075949,0.51499,0
0.5,0.079114,0.51499,0
0.5,0.082278,0.51499,0
0.5,0.085443,0.51499,0
0.5,0.088608,0.51499,0
0.5,0.091772,0.51499,0
0.5,0.094937,0.51499,0
0.5,0.098101,0.51499,0
0.5,0.10127,0.51499,0
0.5,0.10443,0.51499,0
0.5,0.10759,0.51499,0
0.5,0.11076,0.51499,0
0.5,0.11392,0.51499,0
0.5,0.11709,0.51499,0
0.5,0.12025,0.51499,0
0.5,0.12342,0.51499,0
0.5,0.12658,0.51499,0
0.5,0.12975,0.51499,0
0.5,0.13291,0.51499,0
0.5,0.13608,0.51499,0
0.5,0.13924,0.51499,0
0.5,0.14241,0.51499,0
0.5,0.14557,0.51499,0
0.5,0.14873,0.51499,0
0.5,0.1519,0.51499,0
0.5,0.15506,0.51499,0
0.5,0.15823,0.51499,0
0.5,0.16139,0.51499,0
0.5,0.16456,0.51499,0
0.5,0.16772,0.51499,0
0.5,0.17089,0.51499,0
0.5,0.17405,0.51499,0
0.5,0.17722,0.51499,0
0.5,0.18038,0.51499,0
0.5,0.18354,0.51499,0
0.5,0.18671,0.51499,0
0.5,0.18987,0.51499,0
0.5,0.19304,0.515,0
0.5,0.1962,0.515,0
0.5,0.19937,0.515,0
0.5,0.20253,0.515,0
0.5,0.2057,0.515,0
0.5,0.20886,0.515,0
0.5,0.21203,0.515,0
0.5,0.21519,0.515,0
0.5,0.21835,0.515,0
0.5,0.22152,0.515,0
0.5,0.22468,0.515,0
0.5,0.22785,0.515,0
0.5,0.23101,0.515,0
0.5,0.23418,0.515,0
0.5,0.23734,0.515,0
0.5,0.24051,0.515,0
0.5,0.24367,0.515,0
0.5,0.24684,0.515,0
0.5,0.25,0.515,0
0.5,0.25316,0.515,0
0.5,0.25633,0.515,0
0.5,0.25949,0.515,0
0.5,0.26266,0.515,0
0.5,0.26582,0.515,0
0.5,0.26899,0.515,0
0.5,0.27215,0.515,0
0.5,0.27532,0.515,0
0.5,0.27848,0.515,0
0.5,0.28165,0.515,0
0.5,0.28481,0.51501,0
0.5,0.28797,0.51501,0
0.5,0.29114,0.51501,0
0.5,0.2943,0.51501,0
0.5,0.29747,0.51501,0
0.5,0.30063,0.51501,0
0.5,0.3038,0.51501,0
0.5,0.30696,0.51501,0
0.5,0.31013,0.51501,0
0.5,0.31329,0.51501,0
0.5,0.31646,0.51501,0
0.5,0.31962,0.51501,0
0.5,0.32278,0.51502,0
0.5,0.32595,0.51502,0
0.5,0.32911,0.51502,0
0.5,0.33228,0.51502,0
0.5,0.33544,0.51502,0
0.5,0.33861,0.51502,0
0.5,0.34177,0.51502,0
0.5,0.34494,0.51502,0
0.5,0.3481,0.51503,0
0.5,0.35127,0.51503,0
0.5,0.35443,0.51503,0
0.5,0.35759,0.51503,0
0.5,0.36076,0.51503,0
0.5,0.36392,0.51504,0
0.5,0.36709,0.51504,0
0.5,0.37025,0.51504,0
0.5,0.37342,0.51504,0
0.5,0.37658,0.51505,0
0.5,0.37975,0.51505,0
0.5,0.38291,0.51505,0
0.5,0.38608,0.51506,0
0.5,0.38924,0.51506,0
0.5,0.39241,0.51506,0
0.5,0.39557,0.51507,0
0.5,0.39873,0.51507,0
0.5,0.4019,0.51508,0
0.5,0.40506,0.51508,0
0.5,0.40823,0.51509,0
0.5,0.41139,0.51509,0
0.5,0.41456,0.5151,0
0.5,0.41772,0.51511,0
0.5,0.42089,0.51512,0
0.5,0.42405,0.51513,0
0.5,0.42722,0.51515,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51518,0
0.5,0.43671,0.5152,0
0.5,0.43987,0.51522,0
0.5,0.44304,0.51525,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51532,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51543,0
0.5,0.45886,0.5155,0
0.5,0.46203,0.51559,0
0.5,0.46519,0.51571,0
0.5,0.46767,0.51582,0
0.5,0.51266,0.5143,0
0.5,0.50955,0.51582,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51605,0
0.5,0.47468,0.51628,0
0.5,0.47785,0.51656,0
0.5,0.48101,0.51688,0
0.5,0.48418,0.51722,0
0.5,0.48734,0.51758,0
0.5,0.49051,0.5179,0
0.5,0.49367,0.51812,0
0.5,0.49684,0.5182,0
0.5,0.5,0.51807,0
0.5,0.50316,0.51767,0
0.5,0.50633,0.51695,0
0.5,0.50949,0.51585,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60829,0.29747,0
0.5,0.61076,0.29637,0
0.5,0.61392,0.29571,0
0.5,0.61709,0.2958,0
0.5,0.62025,0.29679,0
0.5,0.62136,0.29747,0
0.5,0.60366,0.30063,0
0.5,0.60443,0.29995,0
0.5,0.60759,0.29779,0
0.5,0.62342,0.29914,0
0.5,0.6246,0.30063,0
0.5,0.60051,0.3038,0
0.5,0.60127,0.30294,0
0.5,0.6261,0.3038,0
0.5,0.59799,0.30696,0
0.5,0.5981,0.30682,0
0.5,0.62658,0.30612,0
0.5,0.62674,0.30696,0
0.5,0.59578,0.31013,0
0.5,0.62676,0.31013,0
0.5,0.59373,0.31329,0
0.5,0.59494,0.31141,0
0.5,0.62658,0.31129,0
0.5,0.6263,0.31329,0
0.5,0.59179,0.31646,0
0.5,0.62546,0.31646,0
0.5,0.58988,0.31962,0
0.5,0.59177,0.31649,0
0.5,0.62429,0.31962,0
0.5,0.58801,0.32278,0
0.5,0.58861,0.32179,0
0.5,0.62342,0.32149,0
0.5,0.62283,0.32278,0
0.5,0.58613,0.32595,0
0.5,0.62118,0.32595,0
0.5,0.58427,0.32911,0
0.5,0.58544,0.32713,0
0.5,0.62025,0.32758,0
0.5,0.6194,0.32911,0
0.5,0.58245,0.33228,0
0.5,0.61754,0.33228,0
0.5,0.58059,0.33544,0
0.5,0.58228,0.33257,0
0.5,0.61709,0.33303,0
0.5,0.61568,0.33544,0
0.5,0.57876,0.33861,0
0.5,0.57911,0.33801,0
0.5,0.61392,0.33837,0
0.5,0.61378,0.33861,0
0.5,0.5769,0.34177,0
0.5,0.61193,0.34177,0
0.5,0.57507,0.34494,0
0.5,0.57595,0.34343,0
0.5,0.61076,0.34375,0
0.5,0.61008,0.34494,0
0.5,0.57327,0.3481,0
0.5,0.60828,0.3481,0
0.5,0.57145,0.35127,0
0.5,0.57278,0.34895,0
0.5,0.60759,0.3493,0
0.5,0.6065,0.35127,0
0.5,0.56966,0.35443,0
0.5,0.60474,0.35443,0
0.5,0.56784,0.35759,0
0.5,0.56962,0.35451,0
0.5,0.60443,0.35497,0
0.5,0.60299,0.35759,0
0.5,0.56605,0.36076,0
0.5,0.56646,0.36005,0
0.5,0.60127,0.36067,0
0.5,0.60121,0.36076,0
0.5,0.56426,0.36392,0
0.5,0.59948,0.36392,0
0.5,0.56249,0.36709,0
0.5,0.56329,0.36568,0
0.5,0.5981,0.36636,0
0.5,0.59769,0.36709,0
0.5,0.56073,0.37025,0
0.5,0.59592,0.37025,0
0.5,0.55897,0.37342,0
0.5,0.56013,0.37135,0
0.5,0.59494,0.37198,0
0.5,0.59413,0.37342,0
0.5,0.55725,0.37658,0
0.5,0.59234,0.37658,0
0.5,0.5555,0.37975,0
0.5,0.55696,0.37712,0
0.5,0.59177,0.37758,0
0.5,0.59058,0.37975,0
0.5,0.5538,0.38291,0
0.5,0.58884,0.38291,0
0.5,0.55203,0.38608,0
0.5,0.5538,0.38291,0
0.5,0.58861,0.38334,0
0.5,0.58715,0.38608,0
0.5,0.55029,0.38924,0
0.5,0.55063,0.38864,0
0.5,0.58546,0.38924,0
0.5,0.54854,0.39241,0
0.5,0.58544,0.38927,0
0.5,0.58383,0.39241,0
0.5,0.54679,0.39557,0
0.5,0.54747,0.39436,0
0.5,0.58228,0.39538,0
0.5,0.58218,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58058,0.39873,0
0.5,0.54331,0.4019,0
0.5,0.5443,0.40011,0
0.5,0.57911,0.40156,0
0.5,0.57894,0.4019,0
0.5,0.54157,0.40506,0
0.5,0.57732,0.40506,0
0.5,0.53979,0.40823,0
0.5,0.54114,0.40584,0
0.5,0.57595,0.40763,0
0.5,0.57564,0.40823,0
0.5,0.53803,0.41139,0
0.5,0.57398,0.41139,0
0.5,0.5362,0.41456,0
0.5,0.53797,0.41149,0
0.5,0.57278,0.41359,0
0.5,0.57227,0.41456,0
0.5,0.5344,0.41772,0
0.5,0.53481,0.41702,0
0.5,0.57057,0.41772,0
0.5,0.5326,0.42089,0
0.5,0.56962,0.41942,0
0.5,0.56882,0.42089,0
0.5,0.53081,0.42405,0
0.5,0.53165,0.4226,0
0.5,0.56707,0.42405,0
0.5,0.52907,0.42722,0
0.5,0.56646,0.42516,0
0.5,0.56533,0.42722,0
0.5,0.52734,0.43038,0
0.5,0.52848,0.42832,0
0.5,0.56359,0.43038,0
0.5,0.52566,0.43354,0
0.5,0.56329,0.43093,0
0.5,0.5619,0.43354,0
0.5,0.52397,0.43671,0
0.5,0.52532,0.4342,0
0.5,0.56021,0.43671,0
0.5,0.52234,0.43987,0
0.5,0.56013,0.43686,0
0.5,0.5586,0.43987,0
0.5,0.52066,0.44304,0
0.5,0.52215,0.44024,0
0.5,0.55698,0.44304,0
0.5,0.51902,0.4462,0
0.5,0.55696,0.44308,0
0.5,0.55545,0.4462,0
0.5,0.5173,0.44937,0
0.5,0.51899,0.44626,0
0.5,0.55389,0.44937,0
0.5,0.51559,0.45253,0
0.5,0.51582,0.45211,0
0.5,0.5538,0.44955,0
0.5,0.55237,0.45253,0
0.5,0.51378,0.4557,0
0.5,0.55083,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.4561,0
0.5,0.54932,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54778,0.46203,0
0.5,0.50758,0.46519,0
0.5,0.50949,0.46255,0
0.5,0.54747,0.46266,0
0.5,0.54626,0.46519,0
0.5,0.50505,0.46835,0
0.5,0.50633,0.46682,0
0.5,0.54469,0.46835,0
0.5,0.50213,0.47152,0
0.5,0.50316,0.47047,0
0.5,0.5443,0.46913,0
0.5,0.54312,0.47152,0
0.5,0.49863,0.47468,0
0.5,0.5,0.47354,0
0.5,0.5415,0.47468,0
0.5,0.4942,0.47785,0
0.5,0.49684,0.4761,0
0.5,0.54114,0.47536,0
0.5,0.53984,0.47785,0
0.5,0.48721,0.48101,0
0.5,0.48734,0.48097,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47818,0
0.5,0.53811,0.48101,0
0.5,0.46854,0.48418,0
0.5,0.47152,0.48393,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48257,0
0.5,0.48418,0.48186,0
0.5,0.53797,0.48126,0
0.5,0.53633,0.48418,0
0.5,0,0.48628,0
0.5,0.0031646,0.48592,0
0.5,0.0063291,0.48562,0
0.5,0.0094937,0.48539,0
0.5,0.012658,0.48522,0
0.5,0.015823,0.48511,0
0.5,0.018987,0.48503,0
0.5,0.022152,0.48498,0
0.5,0.025316,0.48496,0
0.5,0.028481,0.48495,0
0.5,0.031646,0.48494,0
0.5,0.03481,0.48494,0
0.5,0.037975,0.48495,0
0.5,0.041139,0.48495,0
0.5,0.044304,0.48495,0
0.5,0.047468,0.48495,0
0.5,0.050633,0.48495,0
0.5,0.053797,0.48495,0
0.5,0.056962,0.48495,0
0.5,0.060127,0.48495,0
0.5,0.063291,0.48495,0
0.5,0.066456,0.48495,0
0.5,0.06962,0.48495,0
0.5,0.072785,0.48495,0
0.5,0.075949,0.48495,0
0.5,0.079114,0.48495,0
0.5,0.082278,0.48495,0
0.5,0.085443,0.48495,0
0.5,0.088608,0.48495,0
0.5,0.091772,0.48495,0
0.5,0.094937,0.48495,0
0.5,0.098101,0.48495,0
0.5,0.10127,0.48495,0
0.5,0.10443,0.48495,0
0.5,0.10759,0.48495,0
0.5,0.11076,0.48495,0
0.5,0.11392,0.48495,0
0.5,0.11709,0.48495,0
0.5,0.12025,0.48495,0
0.5,0.12342,0.48495,0
0.5,0.12658,0.48495,0
0.5,0.12975,0.48495,0
0.5,0.13291,0.48495,0
0.5,0.13608,0.48495,0
0.5,0.13924,0.48495,0
0.5,0.14241,0.48495,0
0.5,0.14557,0.48495,0
0.5,0.14873,0.48495,0
0.5,0.1519,0.48495,0
0.5,0.15506,0.48495,0
0.5,0.15823,0.48495,0
0.5,0.16139,0.48495,0
0.5,0.16456,0.48495,0
0.5,0.16772,0.48495,0
0.5,0.17089,0.48495,0
0.5,0.17405,0.48495,0
0.5,0.17722,0.48495,0
0.5,0.18038,0.48495,0
0.5,0.18354,0.48495,0
0.5,0.18671,0.48495,0
0.5,0.18987,0.48495,0
0.5,0.19304,0.48495,0
0.5,0.1962,0.48495,0
0.5,0.19937,0.48494,0
0.5,0.20253,0.48494,0
0.5,0.2057,0.48494,0
0.5,0.20886,0.48494,0
0.5,0.21203,0.48494,0
0.5,0.21519,0.48494,0
0.5,0.21835,0.48494,0
0.5,0.22152,0.48494,0
0.5,0.22468,0.48494,0
0.5,0.22785,0.48494,0
0.5,0.23101,0.48494,0
0.5,0.23418,0.48494,0
0.5,0.23734,0.48494,0
0.5,0.24051,0.48494,0
0.5,0.24367,0.48494,0
0.5,0.24684,0.48494,0
0.5,0.25,0.48494,0
0.5,0.25316,0.48494,0
0.5,0.25633,0.48494,0
0.5,0.25949,0.48494,0
0.5,0.26266,0.48494,0
0.5,0.26582,0.48494,0
0.5,0.26899,0.48494,0
0.5,0.27215,0.48494,0
0.5,0.27532,0.48494,0
0.5,0.27848,0.48494,0
0.5,0.28165,0.48494,0
0.5,0.28481,0.48494,0
0.5,0.28797,0.48494,0
0.5,0.29114,0.48494,0
0.5,0.2943,0.48494,0
0.5,0.29747,0.48494,0
0.5,0.30063,0.48494,0
0.5,0.3038,0.48494,0
0.5,0.30696,0.48494,0
0.5,0.31013,0.48494,0
0.5,0.31329,0.48494,0
0.5,0.31646,0.48494,0
0.5,0.31962,0.48494,0
0.5,0.32278,0.48494,0
0.5,0.32595,0.48494,0
0.5,0.32911,0.48494,0
0.5,0.33228,0.48494,0
0.5,0.33544,0.48495,0
0.5,0.33861,0.48495,0
0.5,0.34177,0.48495,0
0.5,0.34494,0.48495,0
0.5,0.3481,0.48495,0
0.5,0.35127,0.48495,0
0.5,0.35443,0.48495,0
0.5,0.35759,0.48495,0
0.5,0.36076,0.48495,0
0.5,0.36392,0.48495,0
0.5,0.36709,0.48495,0
0.5,0.37025,0.48495,0
0.5,0.37342,0.48495,0
0.5,0.37658,0.48495,0
0.5,0.37975,0.48495,0
0.5,0.38291,0.48495,0
0.5,0.38608,0.48495,0
0.5,0.38924,0.48495,0
0.5,0.39241,0.48495,0
0.5,0.39557,0.48495,0
0.5,0.39873,0.48495,0
0.5,0.4019,0.48495,0
0.5,0.40506,0.48494,0
0.5,0.40823,0.48494,0
0.5,0.41139,0.48494,0
0.5,0.41456,0.48493,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48492,0
0.5,0.42405,0.48492,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48486,0
0.5,0.44304,0.48485,0
0.5,0.4462,0.48482,0
0.5,0.44937,0.48479,0
0.5,0.45253,0.48475,0
0.5,0.4557,0.48469,0
0.5,0.45886,0.48462,0
0.5,0.46203,0.48452,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.48419,0
0.5,0.53481,0.48674,0
0.5,0.53444,0.48734,0
0.5,0.5325,0.49051,0
0.5,0.53165,0.49189,0
0.5,0.53051,0.49367,0
0.5,0.52849,0.49684,0
0.5,0.52848,0.49684,0
0.5,0.5264,0.5,0
0.5,0.52532,0.50158,0
0.5,0.5242,0.50316,0
0.5,0.52215,0.50586,0
0.5,0.52178,0.50633,0
0.5,0.51899,0.50943,0
0.5,0.51893,0.50949,0
0.5,0.51582,0.51219,0
0.5,0.51519,0.51266,0
0.5,0.0031646,0.51399,0
0.5,0,0.51359,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51489,0
0.5,0.018987,0.51497,0
0.5,0.022152,0.51502,0
0.5,0.025316,0.51504,0
0.5,0.028481,0.51505,0
0.5,0.031646,0.51506,0
0.5,0.03481,0.51506,0
0.5,0.037975,0.51505,0
0.5,0.041139,0.51505,0
0.5,0.044304,0.51505,0
0.5,0.047468,0.51505,0
0.5,0.050633,0.51505,0
0.5,0.053797,0.51505,0
0.5,0.056962,0.51505,0
0.5,0.060127,0.51505,0
0.5,0.063291,0.51505,0
0.5,0.066456,0.51505,0
0.5,0.06962,0.51505,0
0.5,0.072785,0.51505,0
0.5,0.075949,0.51505,0
0.5,0.079114,0.51505,0
0.5,0.082278,0.51505,0
0.5,0.085443,0.51505,0
0.5,0.088608,0.51505,0
0.5,0.091772,0.51505,0
0.5,0.094937,0.51505,0
0.5,0.098101,0.51505,0
0.5,0.10127,0.51505,0
0.5,0.10443,0.51505,0
0.5,0.10759,0.51505,0
0.5,0.11076,0.51505,0
0.5,0.11392,0.51505,0
0.5,0.11709,0.51505,0
0.5,0.12025,0.51505,0
0.5,0.12342,0.51505,0
0.5,0.12658,0.51505,0
0.5,0.12975,0.51505,0
0.5,0.13291,0.51505,0
0.5,0.13608,0.51505,0
0.5,0.13924,0.51505,0
0.5,0.14241,0.51505,0
0.5,0.14557,0.51505,0
0.5,0.14873,0.51505,0
0.5,0.1519,0.51505,0
0.5,0.15506,0.51505,0
0.5,0.15823,0.51505,0
0.5,0.16139,0.51505,0
0.5,0.16456,0.51505,0
0.5,0.16772,0.51505,0
0.5,0.17089,0.51505,0
0.5,0.17405,0.51505,0
0.5,0.17722,0.51505,0
0.5,0.18038,0.51505,0
0.5,0.18354,0.51505,0
0.5,0.18671,0.51505,0
0.5,0.18987,0.51505,0
0.5,0.19304,0.51505,0
0.5,0.1962,0.51505,0
0.5,0.19937,0.51505,0
0.5,0.20253,0.51506,0
0.5,0.2057,0.51506,0
0.5,0.20886,0.51506,0
0.5,0.21203,0.51506,0
0.5,0.21519,0.51506,0
0.5,0.21835,0.51506,0
0.5,0.22152,0.51506,0
0.5,0.22468,0.51506,0
0.5,0.22785,0.51506,0
0.5,0.23101,0.51506,0
0.5,0.23418,0.51506,0
0.5,0.23734,0.51506,0
0.5,0.24051,0.51506,0
0.5,0.24367,0.51506,0
0.5,0.24684,0.51506,0
0.5,0.25,0.51506,0
0.5,0.25316,0.51506,0
0.5,0.25633,0.51506,0
0.5,0.25949,0.51506,0
0.5,0.26266,0.51506,0
0.5,0.26582,0.51506,0
0.5,0.26899,0.51506,0
0.5,0.27215,0.51506,0
0.5,0.27532,0.51506,0
0.5,0.27848,0.51506,0
0.5,0.28165,0.51506,0
0.5,0.28481,0.51506,0
0.5,0.28797,0.51506,0
0.5,0.29114,0.51507,0
0.5,0.2943,0.51507,0
0.5,0.29747,0.51507,0
0.5,0.30063,0.51507,0
0.5,0.3038,0.51507,0
0.5,0.30696,0.51507,0
0.5,0.31013,0.51507,0
0.5,0.31329,0.51507,0
0.5,0.31646,0.51507,0
0.5,0.31962,0.51507,0
0.5,0.32278,0.51507,0
0.5,0.32595,0.51507,0
0.5,0.32911,0.51508,0
0.5,0.33228,0.51508,0
0.5,0.33544,0.51508,0
0.5,0.33861,0.51508,0
0.5,0.34177,0.51508,0
0.5,0.34494,0.51508,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51508,0
0.5,0.35443,0.51509,0
0.5,0.35759,0.51509,0
0.5,0.36076,0.51509,0
0.5,0.36392,0.51509,0
0.5,0.36709,0.51509,0
0.5,0.37025,0.5151,0
0.5,0.37342,0.5151,0
0.5,0.37658,0.5151,0
0.5,0.37975,0.5151,0
0.5,0.38291,0.51511,0
0.5,0.38608,0.51511,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51512,0
0.5,0.39557,0.51512,0
0.5,0.39873,0.51513,0
0.5,0.4019,0.51513,0
0.5,0.40506,0.51513,0
0.5,0.40823,0.51514,0
0.5,0.41139,0.51515,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51517,0
0.5,0.42405,0.51518,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.51521,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51524,0
0.5,0.43987,0.51526,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51546,0
0.5,0.45886,0.51554,0
0.5,0.46203,0.51563,0
0.5,0.46519,0.51574,0
0.5,0.46709,0.51582,0
0.5,0.51266,0.5143,0
0.5,0.50955,0.51582,0
0.5,0.46835,0.51588,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.5163,0
0.5,0.47785,0.51657,0
0.5,0.48101,0.51688,0
0.5,0.48418,0.51723,0
0.5,0.48734,0.51758,0
0.5,0.49051,0.5179,0
0.5,0.49367,0.51812,0
0.5,0.49684,0.5182,0
0.5,0.5,0.51807,0
0.5,0.50316,0.51767,0
0.5,0.50633,0.51695,0
0.5,0.50949,0.51585,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6322,0.26582,0
0.5,0.63291,0.2657,0
0.5,0.63432,0.26582,0
0.5,0.62413,0.26899,0
0.5,0.62658,0.26744,0
0.5,0.62975,0.26622,0
0.5,0.63608,0.26598,0
0.5,0.63924,0.26723,0
0.5,0.64144,0.26899,0
0.5,0.62033,0.27215,0
0.5,0.62342,0.26945,0
0.5,0.64241,0.27009,0
0.5,0.64369,0.27215,0
0.5,0.61752,0.27532,0
0.5,0.62025,0.27222,0
0.5,0.64473,0.27532,0
0.5,0.61514,0.27848,0
0.5,0.61709,0.27585,0
0.5,0.64506,0.27848,0
0.5,0.613,0.28165,0
0.5,0.61392,0.28026,0
0.5,0.64483,0.28165,0
0.5,0.61099,0.28481,0
0.5,0.64416,0.28481,0
0.5,0.60902,0.28797,0
0.5,0.61076,0.28519,0
0.5,0.64311,0.28797,0
0.5,0.60707,0.29114,0
0.5,0.60759,0.2903,0
0.5,0.64241,0.28959,0
0.5,0.64175,0.29114,0
0.5,0.60512,0.2943,0
0.5,0.64018,0.2943,0
0.5,0.60317,0.29747,0
0.5,0.60443,0.29543,0
0.5,0.63924,0.29598,0
0.5,0.63842,0.29747,0
0.5,0.60125,0.30063,0
0.5,0.60127,0.30062,0
0.5,0.63657,0.30063,0
0.5,0.59933,0.3038,0
0.5,0.63608,0.30144,0
0.5,0.63468,0.3038,0
0.5,0.59744,0.30696,0
0.5,0.5981,0.30587,0
0.5,0.63291,0.3067,0
0.5,0.63275,0.30696,0
0.5,0.59555,0.31013,0
0.5,0.63087,0.31013,0
0.5,0.59364,0.31329,0
0.5,0.59494,0.31116,0
0.5,0.62975,0.31199,0
0.5,0.62897,0.31329,0
0.5,0.59178,0.31646,0
0.5,0.62709,0.31646,0
0.5,0.58988,0.31962,0
0.5,0.59177,0.31646,0
0.5,0.62658,0.31731,0
0.5,0.62525,0.31962,0
0.5,0.58801,0.32278,0
0.5,0.58861,0.32178,0
0.5,0.62342,0.32275,0
0.5,0.6234,0.32278,0
0.5,0.58613,0.32595,0
0.5,0.62159,0.32595,0
0.5,0.58426,0.32911,0
0.5,0.58544,0.32712,0
0.5,0.62025,0.32824,0
0.5,0.61975,0.32911,0
0.5,0.58243,0.33228,0
0.5,0.61793,0.33228,0
0.5,0.58057,0.33544,0
0.5,0.58228,0.33254,0
0.5,0.61709,0.33371,0
0.5,0.61609,0.33544,0
0.5,0.57874,0.33861,0
0.5,0.57911,0.33798,0
0.5,0.61424,0.33861,0
0.5,0.5769,0.34177,0
0.5,0.61392,0.33914,0
0.5,0.61239,0.34177,0
0.5,0.57507,0.34494,0
0.5,0.57595,0.34343,0
0.5,0.61076,0.34455,0
0.5,0.61054,0.34494,0
0.5,0.57327,0.3481,0
0.5,0.60875,0.3481,0
0.5,0.57145,0.35127,0
0.5,0.57278,0.34895,0
0.5,0.60759,0.35013,0
0.5,0.60696,0.35127,0
0.5,0.56966,0.35443,0
0.5,0.60522,0.35443,0
0.5,0.56783,0.35759,0
0.5,0.56962,0.35451,0
0.5,0.60443,0.35585,0
0.5,0.60348,0.35759,0
0.5,0.56603,0.36076,0
0.5,0.56646,0.36002,0
0.5,0.60174,0.36076,0
0.5,0.56423,0.36392,0
0.5,0.60127,0.3616,0
0.5,0.6,0.36392,0
0.5,0.56244,0.36709,0
0.5,0.56329,0.3656,0
0.5,0.59822,0.36709,0
0.5,0.56067,0.37025,0
0.5,0.5981,0.3673,0
0.5,0.59645,0.37025,0
0.5,0.5589,0.37342,0
0.5,0.56013,0.37124,0
0.5,0.59494,0.37287,0
0.5,0.59462,0.37342,0
0.5,0.55719,0.37658,0
0.5,0.59282,0.37658,0
0.5,0.55544,0.37975,0
0.5,0.55696,0.377,0
0.5,0.59177,0.37839,0
0.5,0.59101,0.37975,0
0.5,0.55375,0.38291,0
0.5,0.5538,0.38282,0
0.5,0.58925,0.38291,0
0.5,0.552,0.38608,0
0.5,0.58861,0.38407,0
0.5,0.58752,0.38608,0
0.5,0.55028,0.38924,0
0.5,0.55063,0.38861,0
0.5,0.58581,0.38924,0
0.5,0.54853,0.39241,0
0.5,0.58544,0.38992,0
0.5,0.58415,0.39241,0
0.5,0.54678,0.39557,0
0.5,0.54747,0.39435,0
0.5,0.5825,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58228,0.39599,0
0.5,0.5809,0.39873,0
0.5,0.54331,0.4019,0
0.5,0.5443,0.40011,0
0.5,0.57926,0.4019,0
0.5,0.54157,0.40506,0
0.5,0.57911,0.40218,0
0.5,0.57765,0.40506,0
0.5,0.53978,0.40823,0
0.5,0.54114,0.40583,0
0.5,0.57599,0.40823,0
0.5,0.53801,0.41139,0
0.5,0.57595,0.4083,0
0.5,0.57435,0.41139,0
0.5,0.53616,0.41456,0
0.5,0.53797,0.41145,0
0.5,0.57278,0.4143,0
0.5,0.57265,0.41456,0
0.5,0.53434,0.41772,0
0.5,0.53481,0.41692,0
0.5,0.57097,0.41772,0
0.5,0.53252,0.42089,0
0.5,0.56962,0.42015,0
0.5,0.56922,0.42089,0
0.5,0.53072,0.42405,0
0.5,0.53165,0.42244,0
0.5,0.56748,0.42405,0
0.5,0.52897,0.42722,0
0.5,0.56646,0.42586,0
0.5,0.56571,0.42722,0
0.5,0.52723,0.43038,0
0.5,0.52848,0.42813,0
0.5,0.56395,0.43038,0
0.5,0.52556,0.43354,0
0.5,0.56329,0.43156,0
0.5,0.5622,0.43354,0
0.5,0.52388,0.43671,0
0.5,0.52532,0.43402,0
0.5,0.56048,0.43671,0
0.5,0.52228,0.43987,0
0.5,0.56013,0.43738,0
0.5,0.55883,0.43987,0
0.5,0.52062,0.44304,0
0.5,0.52215,0.44012,0
0.5,0.55719,0.44304,0
0.5,0.519,0.4462,0
0.5,0.55696,0.44349,0
0.5,0.55563,0.4462,0
0.5,0.5173,0.44937,0
0.5,0.51899,0.44622,0
0.5,0.55406,0.44937,0
0.5,0.51559,0.45253,0
0.5,0.51582,0.45211,0
0.5,0.5538,0.4499,0
0.5,0.55254,0.45253,0
0.5,0.51378,0.4557,0
0.5,0.551,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45645,0
0.5,0.5495,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54798,0.46203,0
0.5,0.50757,0.46519,0
0.5,0.50949,0.46255,0
0.5,0.54747,0.46307,0
0.5,0.54647,0.46519,0
0.5,0.50502,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54494,0.46835,0
0.5,0.50208,0.47152,0
0.5,0.50316,0.47043,0
0.5,0.5443,0.46962,0
0.5,0.54338,0.47152,0
0.5,0.49857,0.47468,0
0.5,0.5,0.47349,0
0.5,0.54178,0.47468,0
0.5,0.49414,0.47785,0
0.5,0.49684,0.47605,0
0.5,0.54114,0.4759,0
0.5,0.54013,0.47785,0
0.5,0.4872,0.48101,0
0.5,0.48734,0.48097,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47815,0
0.5,0.53842,0.48101,0
0.5,0.46826,0.48418,0
0.5,0.46835,0.48417,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48257,0
0.5,0.48418,0.48186,0
0.5,0.53797,0.4818,0
0.5,0.53663,0.48418,0
0.5,0,0.48621,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.48489,0
0.5,0.041139,0.48489,0
0.5,0.044304,0.48489,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.48489,0
0.5,0.13291,0.48489,0
0.5,0.13608,0.48489,0
0.5,0.13924,0.48489,0
0.5,0.14241,0.48489,0
0.5,0.14557,0.48489,0
0.5,0.14873,0.48489,0
0.5,0.1519,0.48489,0
0.5,0.15506,0.48489,0
0.5,0.15823,0.48489,0
0.5,0.16139,0.48489,0
0.5,0.16456,0.48489,0
0.5,0.16772,0.48489,0
0.5,0.17089,0.48489,0
0.5,0.17405,0.48489,0
0.5,0.17722,0.48489,0
0.5,0.18038,0.48489,0
0.5,0.18354,0.48489,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.48489,0
0.5,0.35443,0.48489,0
0.5,0.35759,0.48489,0
0.5,0.36076,0.48489,0
0.5,0.36392,0.48489,0
0.5,0.36709,0.48489,0
0.5,0.37025,0.48489,0
0.5,0.37342,0.48489,0
0.5,0.37658,0.48489,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.4849,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48488,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48483,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48479,0
0.5,0.44937,0.48476,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48466,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48435,0
0.5,0.53481,0.48721,0
0.5,0.53473,0.48734,0
0.5,0.53277,0.49051,0
0.5,0.53165,0.49227,0
0.5,0.53074,0.49367,0
0.5,0.52867,0.49684,0
0.5,0.52848,0.49712,0
0.5,0.52653,0.5,0
0.5,0.52532,0.50172,0
0.5,0.52427,0.50316,0
0.5,0.52215,0.50589,0
0.5,0.5218,0.50633,0
0.5,0.51899,0.50943,0
0.5,0.51893,0.50949,0
0.5,0.51582,0.51219,0
0.5,0.51519,0.51266,0
0.5,0.0031646,0.51402,0
0.5,0,0.51364,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.51511,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.51511,0
0.5,0.041139,0.51511,0
0.5,0.044304,0.51511,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.51511,0
0.5,0.13608,0.51511,0
0.5,0.13924,0.51511,0
0.5,0.14241,0.51511,0
0.5,0.14557,0.51511,0
0.5,0.14873,0.51511,0
0.5,0.1519,0.51511,0
0.5,0.15506,0.51511,0
0.5,0.15823,0.51511,0
0.5,0.16139,0.51511,0
0.5,0.16456,0.51511,0
0.5,0.16772,0.51511,0
0.5,0.17089,0.51511,0
0.5,0.17405,0.51511,0
0.5,0.17722,0.51511,0
0.5,0.18038,0.51511,0
0.5,0.18354,0.51511,0
0.5,0.18671,0.51511,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51512,0
0.5,0.26899,0.51512,0
0.5,0.27215,0.51512,0
0.5,0.27532,0.51512,0
0.5,0.27848,0.51512,0
0.5,0.28165,0.51512,0
0.5,0.28481,0.51512,0
0.5,0.28797,0.51512,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51513,0
0.5,0.32278,0.51513,0
0.5,0.32595,0.51513,0
0.5,0.32911,0.51513,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51514,0
0.5,0.35127,0.51514,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51515,0
0.5,0.37025,0.51515,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51516,0
0.5,0.38291,0.51516,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51517,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51518,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.51521,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51525,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.51539,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.51549,0
0.5,0.45886,0.51556,0
0.5,0.46203,0.51565,0
0.5,0.46519,0.51576,0
0.5,0.46659,0.51582,0
0.5,0.51266,0.5143,0
0.5,0.50955,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.51609,0
0.5,0.47468,0.51631,0
0.5,0.47785,0.51658,0
0.5,0.48101,0.51689,0
0.5,0.48418,0.51723,0
0.5,0.48734,0.51758,0
0.5,0.49051,0.5179,0
0.5,0.49367,0.51812,0
0.5,0.49684,0.5182,0
0.5,0.5,0.51807,0
0.5,0.50316,0.51767,0
0.5,0.50633,0.51695,0
0.5,0.50949,0.51585,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63896,0.24684,0
0.5,0.63924,0.24665,0
0.5,0.64241,0.24517,0
0.5,0.64557,0.24442,0
0.5,0.64873,0.24441,0
0.5,0.6519,0.24528,0
0.5,0.6544,0.24684,0
0.5,0.63479,0.25,0
0.5,0.63608,0.24884,0
0.5,0.65506,0.2474,0
0.5,0.65705,0.25,0
0.5,0.63173,0.25316,0
0.5,0.63291,0.25184,0
0.5,0.65823,0.25288,0
0.5,0.65832,0.25316,0
0.5,0.62917,0.25633,0
0.5,0.62975,0.25558,0
0.5,0.65876,0.25633,0
0.5,0.62691,0.25949,0
0.5,0.65862,0.25949,0
0.5,0.62478,0.26266,0
0.5,0.62658,0.25998,0
0.5,0.65823,0.2614,0
0.5,0.65799,0.26266,0
0.5,0.62273,0.26582,0
0.5,0.62342,0.26477,0
0.5,0.65698,0.26582,0
0.5,0.62072,0.26899,0
0.5,0.65563,0.26899,0
0.5,0.61871,0.27215,0
0.5,0.62025,0.26973,0
0.5,0.65506,0.27009,0
0.5,0.65401,0.27215,0
0.5,0.61674,0.27532,0
0.5,0.61709,0.27477,0
0.5,0.65221,0.27532,0
0.5,0.61478,0.27848,0
0.5,0.6519,0.27583,0
0.5,0.65032,0.27848,0
0.5,0.61283,0.28165,0
0.5,0.61392,0.27989,0
0.5,0.64873,0.28103,0
0.5,0.64835,0.28165,0
0.5,0.61093,0.28481,0
0.5,0.6464,0.28481,0
0.5,0.60899,0.28797,0
0.5,0.61076,0.28508,0
0.5,0.64557,0.28613,0
0.5,0.64444,0.28797,0
0.5,0.60706,0.29114,0
0.5,0.60759,0.29028,0
0.5,0.64247,0.29114,0
0.5,0.60512,0.2943,0
0.5,0.64241,0.29124,0
0.5,0.64057,0.2943,0
0.5,0.60316,0.29747,0
0.5,0.60443,0.29543,0
0.5,0.63924,0.29647,0
0.5,0.63865,0.29747,0
0.5,0.60125,0.30063,0
0.5,0.60127,0.3006,0
0.5,0.63676,0.30063,0
0.5,0.59932,0.3038,0
0.5,0.63608,0.30177,0
0.5,0.6349,0.3038,0
0.5,0.59742,0.30696,0
0.5,0.5981,0.30585,0
0.5,0.63302,0.30696,0
0.5,0.59553,0.31013,0
0.5,0.63291,0.30714,0
0.5,0.63118,0.31013,0
0.5,0.59364,0.31329,0
0.5,0.59494,0.31114,0
0.5,0.62975,0.31254,0
0.5,0.62931,0.31329,0
0.5,0.59177,0.31646,0
0.5,0.62745,0.31646,0
0.5,0.58988,0.31962,0
0.5,0.59177,0.31646,0
0.5,0.62658,0.31791,0
0.5,0.62559,0.31962,0
0.5,0.588,0.32278,0
0.5,0.58861,0.32178,0
0.5,0.62375,0.32278,0
0.5,0.58613,0.32595,0
0.5,0.62342,0.32336,0
0.5,0.62194,0.32595,0
0.5,0.58425,0.32911,0
0.5,0.58544,0.32711,0
0.5,0.62025,0.32885,0
0.5,0.6201,0.32911,0
0.5,0.58242,0.33228,0
0.5,0.6183,0.33228,0
0.5,0.58055,0.33544,0
0.5,0.58228,0.33252,0
0.5,0.61709,0.33434,0
0.5,0.61646,0.33544,0
0.5,0.57873,0.33861,0
0.5,0.57911,0.33795,0
0.5,0.61463,0.33861,0
0.5,0.57689,0.34177,0
0.5,0.61392,0.33979,0
0.5,0.61277,0.34177,0
0.5,0.57506,0.34494,0
0.5,0.57595,0.34342,0
0.5,0.6109,0.34494,0
0.5,0.57327,0.3481,0
0.5,0.61076,0.34518,0
0.5,0.6091,0.3481,0
0.5,0.57144,0.35127,0
0.5,0.57278,0.34895,0
0.5,0.60759,0.35072,0
0.5,0.60729,0.35127,0
0.5,0.56966,0.35443,0
0.5,0.60555,0.35443,0
0.5,0.56783,0.35759,0
0.5,0.56962,0.3545,0
0.5,0.60443,0.35642,0
0.5,0.60379,0.35759,0
0.5,0.56601,0.36076,0
0.5,0.56646,0.36,0
0.5,0.60206,0.36076,0
0.5,0.5642,0.36392,0
0.5,0.60127,0.36217,0
0.5,0.60032,0.36392,0
0.5,0.5624,0.36709,0
0.5,0.56329,0.36554,0
0.5,0.59856,0.36709,0
0.5,0.56062,0.37025,0
0.5,0.5981,0.36788,0
0.5,0.59678,0.37025,0
0.5,0.55885,0.37342,0
0.5,0.56013,0.37115,0
0.5,0.59495,0.37342,0
0.5,0.55713,0.37658,0
0.5,0.59494,0.37345,0
0.5,0.59314,0.37658,0
0.5,0.55539,0.37975,0
0.5,0.55696,0.3769,0
0.5,0.59177,0.37894,0
0.5,0.59132,0.37975,0
0.5,0.5537,0.38291,0
0.5,0.5538,0.38274,0
0.5,0.58955,0.38291,0
0.5,0.55197,0.38608,0
0.5,0.58861,0.38458,0
0.5,0.58778,0.38608,0
0.5,0.55026,0.38924,0
0.5,0.55063,0.38856,0
0.5,0.58607,0.38924,0
0.5,0.54852,0.39241,0
0.5,0.58544,0.39039,0
0.5,0.58439,0.39241,0
0.5,0.54678,0.39557,0
0.5,0.54747,0.39435,0
0.5,0.58273,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58228,0.39644,0
0.5,0.58112,0.39873,0
0.5,0.54331,0.4019,0
0.5,0.5443,0.40011,0
0.5,0.57949,0.4019,0
0.5,0.54156,0.40506,0
0.5,0.57911,0.40263,0
0.5,0.57788,0.40506,0
0.5,0.53977,0.40823,0
0.5,0.54114,0.40582,0
0.5,0.57624,0.40823,0
0.5,0.53799,0.41139,0
0.5,0.57595,0.40877,0
0.5,0.5746,0.41139,0
0.5,0.53613,0.41456,0
0.5,0.53797,0.41142,0
0.5,0.57292,0.41456,0
0.5,0.53429,0.41772,0
0.5,0.53481,0.41685,0
0.5,0.57278,0.4148,0
0.5,0.57124,0.41772,0
0.5,0.53246,0.42089,0
0.5,0.56962,0.42066,0
0.5,0.5695,0.42089,0
0.5,0.53065,0.42405,0
0.5,0.53165,0.42233,0
0.5,0.56776,0.42405,0
0.5,0.5289,0.42722,0
0.5,0.56646,0.42635,0
0.5,0.56598,0.42722,0
0.5,0.52716,0.43038,0
0.5,0.52848,0.428,0
0.5,0.56421,0.43038,0
0.5,0.52549,0.43354,0
0.5,0.56329,0.43201,0
0.5,0.56244,0.43354,0
0.5,0.52382,0.43671,0
0.5,0.52532,0.43388,0
0.5,0.56071,0.43671,0
0.5,0.52222,0.43987,0
0.5,0.56013,0.43778,0
0.5,0.55903,0.43987,0
0.5,0.52057,0.44304,0
0.5,0.52215,0.44001,0
0.5,0.55738,0.44304,0
0.5,0.51896,0.4462,0
0.5,0.51899,0.44616,0
0.5,0.55696,0.44385,0
0.5,0.5558,0.4462,0
0.5,0.51727,0.44937,0
0.5,0.55423,0.44937,0
0.5,0.51558,0.45253,0
0.5,0.51582,0.45209,0
0.5,0.5538,0.45025,0
0.5,0.5527,0.45253,0
0.5,0.51378,0.4557,0
0.5,0.55118,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45761,0
0.5,0.55063,0.45682,0
0.5,0.54968,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54818,0.46203,0
0.5,0.50756,0.46519,0
0.5,0.50949,0.46255,0
0.5,0.54747,0.4635,0
0.5,0.54667,0.46519,0
0.5,0.505,0.46835,0
0.5,0.50633,0.46678,0
0.5,0.54516,0.46835,0
0.5,0.50204,0.47152,0
0.5,0.50316,0.4704,0
0.5,0.5443,0.4701,0
0.5,0.54362,0.47152,0
0.5,0.49852,0.47468,0
0.5,0.5,0.47344,0
0.5,0.54204,0.47468,0
0.5,0.4941,0.47785,0
0.5,0.49684,0.47601,0
0.5,0.54114,0.47641,0
0.5,0.5404,0.47785,0
0.5,0.48719,0.48101,0
0.5,0.48734,0.48097,0
0.5,0.49051,0.47973,0
0.5,0.49367,0.47812,0
0.5,0.5387,0.48101,0
0.5,0.46796,0.48418,0
0.5,0.46835,0.48415,0
0.5,0.47152,0.4839,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48257,0
0.5,0.48418,0.48186,0
0.5,0.53797,0.48229,0
0.5,0.5369,0.48418,0
0.5,0,0.48614,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48487,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48485,0
0.5,0.03481,0.48485,0
0.5,0.037975,0.48485,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48485,0
0.5,0.16139,0.48485,0
0.5,0.16456,0.48485,0
0.5,0.16772,0.48485,0
0.5,0.17089,0.48485,0
0.5,0.17405,0.48485,0
0.5,0.17722,0.48485,0
0.5,0.18038,0.48485,0
0.5,0.18354,0.48485,0
0.5,0.18671,0.48485,0
0.5,0.18987,0.48485,0
0.5,0.19304,0.48485,0
0.5,0.1962,0.48485,0
0.5,0.19937,0.48485,0
0.5,0.20253,0.48485,0
0.5,0.2057,0.48485,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48485,0
0.5,0.34177,0.48485,0
0.5,0.34494,0.48485,0
0.5,0.3481,0.48485,0
0.5,0.35127,0.48485,0
0.5,0.35443,0.48485,0
0.5,0.35759,0.48485,0
0.5,0.36076,0.48485,0
0.5,0.36392,0.48485,0
0.5,0.36709,0.48485,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48485,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48484,0
0.5,0.43038,0.48483,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.48481,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48478,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48473,0
0.5,0.45253,0.48469,0
0.5,0.4557,0.48464,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48447,0
0.5,0.46519,0.48433,0
0.5,0.535,0.48734,0
0.5,0.53481,0.48765,0
0.5,0.53301,0.49051,0
0.5,0.53165,0.49263,0
0.5,0.53095,0.49367,0
0.5,0.52884,0.49684,0
0.5,0.52848,0.49737,0
0.5,0.52665,0.5,0
0.5,0.52532,0.50185,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50594,0
0.5,0.52183,0.50633,0
0.5,0.51899,0.50944,0
0.5,0.51893,0.50949,0
0.5,0.51582,0.51219,0
0.5,0.51519,0.51266,0
0.5,0.0031646,0.51405,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51514,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51515,0
0.5,0.16139,0.51515,0
0.5,0.16456,0.51515,0
0.5,0.16772,0.51515,0
0.5,0.17089,0.51515,0
0.5,0.17405,0.51515,0
0.5,0.17722,0.51515,0
0.5,0.18038,0.51515,0
0.5,0.18354,0.51515,0
0.5,0.18671,0.51515,0
0.5,0.18987,0.51515,0
0.5,0.19304,0.51515,0
0.5,0.1962,0.51515,0
0.5,0.19937,0.51515,0
0.5,0.20253,0.51515,0
0.5,0.2057,0.51515,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51516,0
0.5,0.28797,0.51516,0
0.5,0.29114,0.51516,0
0.5,0.2943,0.51516,0
0.5,0.29747,0.51516,0
0.5,0.30063,0.51516,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51517,0
0.5,0.33544,0.51517,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51518,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.51519,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.5152,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51542,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51552,0
0.5,0.45886,0.51559,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.51578,0
0.5,0.4661,0.51582,0
0.5,0.51266,0.5143,0
0.5,0.50955,0.51582,0
0.5,0.46835,0.51593,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51633,0
0.5,0.47785,0.51659,0
0.5,0.48101,0.51689,0
0.5,0.48418,0.51723,0
0.5,0.48734,0.51758,0
0.5,0.49051,0.5179,0
0.5,0.49367,0.51812,0
0.5,0.49684,0.5182,0
0.5,0.5,0.51807,0
0.5,0.50316,0.51767,0
0.5,0.50633,0.51695,0
0.5,0.50949,0.51585,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66115,0.22152,0
0.5,0.66139,0.22147,0
0.5,0.66225,0.22152,0
0.5,0.65288,0.22468,0
0.5,0.65506,0.22332,0
0.5,0.65823,0.22205,0
0.5,0.66456,0.22165,0
0.5,0.66772,0.22276,0
0.5,0.67029,0.22468,0
0.5,0.64898,0.22785,0
0.5,0.6519,0.22532,0
0.5,0.67089,0.22532,0
0.5,0.67254,0.22785,0
0.5,0.64603,0.23101,0
0.5,0.64873,0.22808,0
0.5,0.67361,0.23101,0
0.5,0.64355,0.23418,0
0.5,0.64557,0.23156,0
0.5,0.67391,0.23418,0
0.5,0.64131,0.23734,0
0.5,0.64241,0.23578,0
0.5,0.67364,0.23734,0
0.5,0.6392,0.24051,0
0.5,0.63924,0.24045,0
0.5,0.67292,0.24051,0
0.5,0.6371,0.24367,0
0.5,0.67182,0.24367,0
0.5,0.63501,0.24684,0
0.5,0.63608,0.24523,0
0.5,0.67089,0.24568,0
0.5,0.67036,0.24684,0
0.5,0.63297,0.25,0
0.5,0.66869,0.25,0
0.5,0.63089,0.25316,0
0.5,0.63291,0.25008,0
0.5,0.66772,0.25162,0
0.5,0.66681,0.25316,0
0.5,0.62883,0.25633,0
0.5,0.62975,0.25494,0
0.5,0.66482,0.25633,0
0.5,0.6268,0.25949,0
0.5,0.66456,0.25673,0
0.5,0.66279,0.25949,0
0.5,0.62474,0.26266,0
0.5,0.62658,0.25982,0
0.5,0.66139,0.26161,0
0.5,0.66072,0.26266,0
0.5,0.62272,0.26582,0
0.5,0.62342,0.26475,0
0.5,0.65866,0.26582,0
0.5,0.62072,0.26899,0
0.5,0.65823,0.26648,0
0.5,0.65664,0.26899,0
0.5,0.61871,0.27215,0
0.5,0.62025,0.26973,0
0.5,0.65506,0.27143,0
0.5,0.6546,0.27215,0
0.5,0.61674,0.27532,0
0.5,0.61709,0.27476,0
0.5,0.65261,0.27532,0
0.5,0.61477,0.27848,0
0.5,0.6519,0.27643,0
0.5,0.65063,0.27848,0
0.5,0.61282,0.28165,0
0.5,0.61392,0.27987,0
0.5,0.64873,0.28152,0
0.5,0.64865,0.28165,0
0.5,0.61091,0.28481,0
0.5,0.64673,0.28481,0
0.5,0.60897,0.28797,0
0.5,0.61076,0.28506,0
0.5,0.64557,0.28667,0
0.5,0.64478,0.28797,0
0.5,0.60706,0.29114,0
0.5,0.60759,0.29027,0
0.5,0.64284,0.29114,0
0.5,0.60512,0.2943,0
0.5,0.64241,0.29184,0
0.5,0.64093,0.2943,0
0.5,0.60316,0.29747,0
0.5,0.60443,0.29543,0
0.5,0.63924,0.2971,0
0.5,0.63902,0.29747,0
0.5,0.60124,0.30063,0
0.5,0.60127,0.30059,0
0.5,0.63715,0.30063,0
0.5,0.59931,0.3038,0
0.5,0.63608,0.30243,0
0.5,0.63528,0.3038,0
0.5,0.59741,0.30696,0
0.5,0.5981,0.30583,0
0.5,0.63343,0.30696,0
0.5,0.59552,0.31013,0
0.5,0.63291,0.30783,0
0.5,0.63158,0.31013,0
0.5,0.59362,0.31329,0
0.5,0.59494,0.31111,0
0.5,0.62975,0.31321,0
0.5,0.6297,0.31329,0
0.5,0.59177,0.31646,0
0.5,0.59177,0.31645,0
0.5,0.62784,0.31646,0
0.5,0.58988,0.31962,0
0.5,0.62658,0.31855,0
0.5,0.62596,0.31962,0
0.5,0.588,0.32278,0
0.5,0.58861,0.32178,0
0.5,0.62412,0.32278,0
0.5,0.58612,0.32595,0
0.5,0.62342,0.32397,0
0.5,0.62228,0.32595,0
0.5,0.58424,0.32911,0
0.5,0.58544,0.3271,0
0.5,0.62044,0.32911,0
0.5,0.5824,0.33228,0
0.5,0.62025,0.32943,0
0.5,0.61863,0.33228,0
0.5,0.58053,0.33544,0
0.5,0.58228,0.33249,0
0.5,0.61709,0.33491,0
0.5,0.61679,0.33544,0
0.5,0.5787,0.33861,0
0.5,0.57911,0.33791,0
0.5,0.61497,0.33861,0
0.5,0.57686,0.34177,0
0.5,0.61392,0.34037,0
0.5,0.6131,0.34177,0
0.5,0.57505,0.34494,0
0.5,0.57595,0.34338,0
0.5,0.61125,0.34494,0
0.5,0.57326,0.3481,0
0.5,0.61076,0.34576,0
0.5,0.60942,0.3481,0
0.5,0.57144,0.35127,0
0.5,0.57278,0.34894,0
0.5,0.60759,0.35125,0
0.5,0.60759,0.35127,0
0.5,0.56966,0.35443,0
0.5,0.60583,0.35443,0
0.5,0.56782,0.35759,0
0.5,0.56962,0.3545,0
0.5,0.60443,0.35692,0
0.5,0.60406,0.35759,0
0.5,0.566,0.36076,0
0.5,0.56646,0.35997,0
0.5,0.60233,0.36076,0
0.5,0.56418,0.36392,0
0.5,0.60127,0.36267,0
0.5,0.60059,0.36392,0
0.5,0.56236,0.36709,0
0.5,0.56329,0.36549,0
0.5,0.59884,0.36709,0
0.5,0.56058,0.37025,0
0.5,0.5981,0.3684,0
0.5,0.59707,0.37025,0
0.5,0.55879,0.37342,0
0.5,0.56013,0.37106,0
0.5,0.59526,0.37342,0
0.5,0.55707,0.37658,0
0.5,0.59494,0.37397,0
0.5,0.59344,0.37658,0
0.5,0.55533,0.37975,0
0.5,0.55696,0.37679,0
0.5,0.59177,0.37945,0
0.5,0.5916,0.37975,0
0.5,0.55364,0.38291,0
0.5,0.5538,0.38263,0
0.5,0.58982,0.38291,0
0.5,0.55192,0.38608,0
0.5,0.58861,0.38505,0
0.5,0.58804,0.38608,0
0.5,0.55022,0.38924,0
0.5,0.55063,0.38849,0
0.5,0.58631,0.38924,0
0.5,0.5485,0.39241,0
0.5,0.58544,0.39082,0
0.5,0.58461,0.39241,0
0.5,0.54677,0.39557,0
0.5,0.54747,0.39432,0
0.5,0.58295,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58228,0.39685,0
0.5,0.58132,0.39873,0
0.5,0.54331,0.4019,0
0.5,0.5443,0.40011,0
0.5,0.57971,0.4019,0
0.5,0.54156,0.40506,0
0.5,0.57911,0.40304,0
0.5,0.57809,0.40506,0
0.5,0.53976,0.40823,0
0.5,0.54114,0.40581,0
0.5,0.57647,0.40823,0
0.5,0.53797,0.41139,0
0.5,0.53797,0.41139,0
0.5,0.57595,0.4092,0
0.5,0.57483,0.41139,0
0.5,0.5361,0.41456,0
0.5,0.57317,0.41456,0
0.5,0.53425,0.41772,0
0.5,0.53481,0.41678,0
0.5,0.57278,0.41526,0
0.5,0.57149,0.41772,0
0.5,0.5324,0.42089,0
0.5,0.56976,0.42089,0
0.5,0.53058,0.42405,0
0.5,0.53165,0.42222,0
0.5,0.56962,0.42113,0
0.5,0.56802,0.42405,0
0.5,0.52883,0.42722,0
0.5,0.56646,0.42681,0
0.5,0.56623,0.42722,0
0.5,0.52708,0.43038,0
0.5,0.52848,0.42787,0
0.5,0.56446,0.43038,0
0.5,0.52542,0.43354,0
0.5,0.56329,0.43244,0
0.5,0.56267,0.43354,0
0.5,0.52375,0.43671,0
0.5,0.52532,0.43375,0
0.5,0.56093,0.43671,0
0.5,0.52216,0.43987,0
0.5,0.56013,0.43818,0
0.5,0.55923,0.43987,0
0.5,0.52052,0.44304,0
0.5,0.52215,0.43989,0
0.5,0.55758,0.44304,0
0.5,0.51892,0.4462,0
0.5,0.51899,0.44608,0
0.5,0.55696,0.44423,0
0.5,0.55598,0.4462,0
0.5,0.51724,0.44937,0
0.5,0.55441,0.44937,0
0.5,0.51555,0.45253,0
0.5,0.51582,0.45205,0
0.5,0.5538,0.45062,0
0.5,0.55288,0.45253,0
0.5,0.51377,0.4557,0
0.5,0.55137,0.4557,0
0.5,0.51188,0.45886,0
0.5,0.51266,0.45761,0
0.5,0.55063,0.45721,0
0.5,0.54986,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54838,0.46203,0
0.5,0.50755,0.46519,0
0.5,0.50949,0.46254,0
0.5,0.54747,0.46393,0
0.5,0.54688,0.46519,0
0.5,0.50498,0.46835,0
0.5,0.50633,0.46676,0
0.5,0.54539,0.46835,0
0.5,0.502,0.47152,0
0.5,0.50316,0.47036,0
0.5,0.5443,0.47058,0
0.5,0.54385,0.47152,0
0.5,0.49847,0.47468,0
0.5,0.5,0.4734,0
0.5,0.54229,0.47468,0
0.5,0.49405,0.47785,0
0.5,0.49684,0.47598,0
0.5,0.54114,0.47691,0
0.5,0.54066,0.47785,0
0.5,0.48718,0.48101,0
0.5,0.48734,0.48096,0
0.5,0.49051,0.47972,0
0.5,0.49367,0.47809,0
0.5,0.53897,0.48101,0
0.5,0.46762,0.48418,0
0.5,0.46835,0.48413,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48355,0
0.5,0.47785,0.48312,0
0.5,0.48101,0.48257,0
0.5,0.48418,0.48186,0
0.5,0.53797,0.48277,0
0.5,0.53717,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48573,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.48481,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.48481,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.48481,0
0.5,0.10127,0.48481,0
0.5,0.10443,0.48481,0
0.5,0.10759,0.48481,0
0.5,0.11076,0.48481,0
0.5,0.11392,0.48481,0
0.5,0.11709,0.4848,0
0.5,0.12025,0.4848,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.4848,0
0.5,0.38608,0.48481,0
0.5,0.38924,0.48481,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.48481,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48466,0
0.5,0.4557,0.48461,0
0.5,0.45886,0.48454,0
0.5,0.46203,0.48444,0
0.5,0.46519,0.48431,0
0.5,0.53527,0.48734,0
0.5,0.53481,0.48808,0
0.5,0.53327,0.49051,0
0.5,0.53165,0.49298,0
0.5,0.53118,0.49367,0
0.5,0.52904,0.49684,0
0.5,0.52848,0.49764,0
0.5,0.5268,0.5,0
0.5,0.52532,0.50202,0
0.5,0.52445,0.50316,0
0.5,0.52215,0.50601,0
0.5,0.52188,0.50633,0
0.5,0.51899,0.50945,0
0.5,0.51894,0.50949,0
0.5,0.51582,0.51219,0
0.5,0.51519,0.51266,0
0.5,0.0031646,0.51411,0
0.5,0,0.51375,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51468,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.5152,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.51519,0
0.5,0.050633,0.51519,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.51519,0
0.5,0.10127,0.51519,0
0.5,0.10443,0.51519,0
0.5,0.10759,0.51519,0
0.5,0.11076,0.51519,0
0.5,0.11392,0.51519,0
0.5,0.11709,0.5152,0
0.5,0.12025,0.5152,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.5152,0
0.5,0.25949,0.5152,0
0.5,0.26266,0.5152,0
0.5,0.26582,0.51521,0
0.5,0.26899,0.51521,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51521,0
0.5,0.32595,0.51522,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51523,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51526,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.5153,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51534,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51545,0
0.5,0.45253,0.51549,0
0.5,0.4557,0.51555,0
0.5,0.45886,0.51562,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51581,0
0.5,0.46559,0.51582,0
0.5,0.51266,0.5143,0
0.5,0.50955,0.51582,0
0.5,0.46835,0.51595,0
0.5,0.47152,0.51613,0
0.5,0.47468,0.51634,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.5169,0
0.5,0.48418,0.51723,0
0.5,0.48734,0.51758,0
0.5,0.49051,0.5179,0
0.5,0.49367,0.51812,0
0.5,0.49684,0.5182,0
0.5,0.5,0.51807,0
0.5,0.50316,0.51767,0
0.5,0.50633,0.51695,0
0.5,0.50949,0.51585,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66943,0.2057,0
0.5,0.67089,0.20525,0
0.5,0.67405,0.205,0
0.5,0.67722,0.20554,0
0.5,0.67758,0.2057,0
0.5,0.66321,0.20886,0
0.5,0.66456,0.20788,0
0.5,0.66772,0.20622,0
0.5,0.68038,0.20721,0
0.5,0.68213,0.20886,0
0.5,0.65954,0.21203,0
0.5,0.66139,0.21026,0
0.5,0.68354,0.21095,0
0.5,0.68409,0.21203,0
0.5,0.65667,0.21519,0
0.5,0.65823,0.2134,0
0.5,0.68493,0.21519,0
0.5,0.65419,0.21835,0
0.5,0.65506,0.21721,0
0.5,0.68509,0.21835,0
0.5,0.65193,0.22152,0
0.5,0.6847,0.22152,0
0.5,0.64973,0.22468,0
0.5,0.6519,0.22156,0
0.5,0.68386,0.22468,0
0.5,0.64757,0.22785,0
0.5,0.64873,0.22617,0
0.5,0.68354,0.22549,0
0.5,0.68265,0.22785,0
0.5,0.64543,0.23101,0
0.5,0.64557,0.23081,0
0.5,0.68111,0.23101,0
0.5,0.64329,0.23418,0
0.5,0.68038,0.23232,0
0.5,0.67935,0.23418,0
0.5,0.6412,0.23734,0
0.5,0.64241,0.23553,0
0.5,0.6774,0.23734,0
0.5,0.63915,0.24051,0
0.5,0.63924,0.24038,0
0.5,0.67722,0.23764,0
0.5,0.6754,0.24051,0
0.5,0.63708,0.24367,0
0.5,0.67405,0.24256,0
0.5,0.67333,0.24367,0
0.5,0.63501,0.24684,0
0.5,0.63608,0.24522,0
0.5,0.67123,0.24684,0
0.5,0.63297,0.25,0
0.5,0.67089,0.24735,0
0.5,0.66916,0.25,0
0.5,0.63089,0.25316,0
0.5,0.63291,0.25008,0
0.5,0.66772,0.25217,0
0.5,0.66708,0.25316,0
0.5,0.62883,0.25633,0
0.5,0.62975,0.25494,0
0.5,0.66502,0.25633,0
0.5,0.6268,0.25949,0
0.5,0.66456,0.25703,0
0.5,0.66298,0.25949,0
0.5,0.62474,0.26266,0
0.5,0.62658,0.25982,0
0.5,0.66139,0.26192,0
0.5,0.66093,0.26266,0
0.5,0.62272,0.26582,0
0.5,0.62342,0.26475,0
0.5,0.65892,0.26582,0
0.5,0.62072,0.26899,0
0.5,0.65823,0.26691,0
0.5,0.65693,0.26899,0
0.5,0.61871,0.27215,0
0.5,0.62025,0.26973,0
0.5,0.65506,0.27193,0
0.5,0.65492,0.27215,0
0.5,0.61674,0.27532,0
0.5,0.61709,0.27476,0
0.5,0.65295,0.27532,0
0.5,0.61477,0.27848,0
0.5,0.6519,0.27698,0
0.5,0.65097,0.27848,0
0.5,0.61282,0.28165,0
0.5,0.61392,0.27986,0
0.5,0.64901,0.28165,0
0.5,0.6109,0.28481,0
0.5,0.64873,0.28209,0
0.5,0.64708,0.28481,0
0.5,0.60896,0.28797,0
0.5,0.61076,0.28505,0
0.5,0.64557,0.28724,0
0.5,0.64512,0.28797,0
0.5,0.60705,0.29114,0
0.5,0.60759,0.29026,0
0.5,0.64319,0.29114,0
0.5,0.60512,0.2943,0
0.5,0.64241,0.29241,0
0.5,0.64127,0.2943,0
0.5,0.60316,0.29747,0
0.5,0.60443,0.29543,0
0.5,0.63935,0.29747,0
0.5,0.60124,0.30063,0
0.5,0.60127,0.30059,0
0.5,0.63924,0.29764,0
0.5,0.63746,0.30063,0
0.5,0.5993,0.3038,0
0.5,0.63608,0.30294,0
0.5,0.63557,0.3038,0
0.5,0.5974,0.30696,0
0.5,0.5981,0.30581,0
0.5,0.63373,0.30696,0
0.5,0.5955,0.31013,0
0.5,0.63291,0.30833,0
0.5,0.63187,0.31013,0
0.5,0.59361,0.31329,0
0.5,0.59494,0.31109,0
0.5,0.62999,0.31329,0
0.5,0.59176,0.31646,0
0.5,0.59177,0.31644,0
0.5,0.62975,0.3137,0
0.5,0.62812,0.31646,0
0.5,0.58987,0.31962,0
0.5,0.62658,0.31902,0
0.5,0.62623,0.31962,0
0.5,0.588,0.32278,0
0.5,0.58861,0.32178,0
0.5,0.62439,0.32278,0
0.5,0.58612,0.32595,0
0.5,0.62342,0.32442,0
0.5,0.62253,0.32595,0
0.5,0.58424,0.32911,0
0.5,0.58544,0.3271,0
0.5,0.6207,0.32911,0
0.5,0.58239,0.33228,0
0.5,0.62025,0.32987,0
0.5,0.61888,0.33228,0
0.5,0.58051,0.33544,0
0.5,0.58228,0.33247,0
0.5,0.61709,0.33535,0
0.5,0.61704,0.33544,0
0.5,0.57868,0.33861,0
0.5,0.57911,0.33787,0
0.5,0.61523,0.33861,0
0.5,0.57685,0.34177,0
0.5,0.61392,0.34081,0
0.5,0.61336,0.34177,0
0.5,0.57503,0.34494,0
0.5,0.57595,0.34336,0
0.5,0.61151,0.34494,0
0.5,0.57325,0.3481,0
0.5,0.61076,0.3462,0
0.5,0.60966,0.3481,0
0.5,0.57144,0.35127,0
0.5,0.57278,0.34894,0
0.5,0.60782,0.35127,0
0.5,0.56966,0.35443,0
0.5,0.60759,0.35166,0
0.5,0.60605,0.35443,0
0.5,0.56782,0.35759,0
0.5,0.56962,0.3545,0
0.5,0.60443,0.35729,0
0.5,0.60426,0.35759,0
0.5,0.56598,0.36076,0
0.5,0.56646,0.35995,0
0.5,0.60254,0.36076,0
0.5,0.56416,0.36392,0
0.5,0.60127,0.36304,0
0.5,0.60079,0.36392,0
0.5,0.56234,0.36709,0
0.5,0.56329,0.36545,0
0.5,0.59906,0.36709,0
0.5,0.56054,0.37025,0
0.5,0.5981,0.36878,0
0.5,0.59729,0.37025,0
0.5,0.55875,0.37342,0
0.5,0.56013,0.37099,0
0.5,0.59549,0.37342,0
0.5,0.55703,0.37658,0
0.5,0.59494,0.37437,0
0.5,0.59367,0.37658,0
0.5,0.55528,0.37975,0
0.5,0.55696,0.3767,0
0.5,0.59183,0.37975,0
0.5,0.55359,0.38291,0
0.5,0.5538,0.38254,0
0.5,0.59177,0.37984,0
0.5,0.59004,0.38291,0
0.5,0.55187,0.38608,0
0.5,0.58861,0.38542,0
0.5,0.58824,0.38608,0
0.5,0.55018,0.38924,0
0.5,0.55063,0.38842,0
0.5,0.5865,0.38924,0
0.5,0.54847,0.39241,0
0.5,0.58544,0.39117,0
0.5,0.58478,0.39241,0
0.5,0.54676,0.39557,0
0.5,0.54747,0.3943,0
0.5,0.58313,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58228,0.39718,0
0.5,0.58149,0.39873,0
0.5,0.5433,0.4019,0
0.5,0.5443,0.40011,0
0.5,0.57988,0.4019,0
0.5,0.54156,0.40506,0
0.5,0.57911,0.40338,0
0.5,0.57826,0.40506,0
0.5,0.53976,0.40823,0
0.5,0.54114,0.40581,0
0.5,0.57665,0.40823,0
0.5,0.53796,0.41139,0
0.5,0.53797,0.41137,0
0.5,0.57595,0.40955,0
0.5,0.57501,0.41139,0
0.5,0.53608,0.41456,0
0.5,0.57336,0.41456,0
0.5,0.53421,0.41772,0
0.5,0.53481,0.41672,0
0.5,0.57278,0.41563,0
0.5,0.57169,0.41772,0
0.5,0.53236,0.42089,0
0.5,0.56997,0.42089,0
0.5,0.53053,0.42405,0
0.5,0.53165,0.42214,0
0.5,0.56962,0.42151,0
0.5,0.56823,0.42405,0
0.5,0.52878,0.42722,0
0.5,0.56646,0.42718,0
0.5,0.56644,0.42722,0
0.5,0.52703,0.43038,0
0.5,0.52848,0.42777,0
0.5,0.56467,0.43038,0
0.5,0.52537,0.43354,0
0.5,0.56329,0.43279,0
0.5,0.56286,0.43354,0
0.5,0.5237,0.43671,0
0.5,0.52532,0.43364,0
0.5,0.56112,0.43671,0
0.5,0.52211,0.43987,0
0.5,0.52215,0.4398,0
0.5,0.56013,0.43852,0
0.5,0.5594,0.43987,0
0.5,0.52048,0.44304,0
0.5,0.55775,0.44304,0
0.5,0.51888,0.4462,0
0.5,0.51899,0.446,0
0.5,0.55696,0.44455,0
0.5,0.55613,0.4462,0
0.5,0.51721,0.44937,0
0.5,0.55457,0.44937,0
0.5,0.51553,0.45253,0
0.5,0.51582,0.452,0
0.5,0.5538,0.45095,0
0.5,0.55304,0.45253,0
0.5,0.51374,0.4557,0
0.5,0.55153,0.4557,0
0.5,0.51187,0.45886,0
0.5,0.51266,0.45758,0
0.5,0.55063,0.45757,0
0.5,0.55003,0.45886,0
0.5,0.50983,0.46203,0
0.5,0.54856,0.46203,0
0.5,0.50754,0.46519,0
0.5,0.50949,0.46253,0
0.5,0.54747,0.46432,0
0.5,0.54706,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46674,0
0.5,0.54559,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47033,0
0.5,0.5443,0.47101,0
0.5,0.54406,0.47152,0
0.5,0.49843,0.47468,0
0.5,0.5,0.47337,0
0.5,0.54252,0.47468,0
0.5,0.49402,0.47785,0
0.5,0.49684,0.47595,0
0.5,0.54114,0.47736,0
0.5,0.54089,0.47785,0
0.5,0.48717,0.48101,0
0.5,0.48734,0.48096,0
0.5,0.49051,0.4797,0
0.5,0.49367,0.47807,0
0.5,0.53921,0.48101,0
0.5,0.46732,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48387,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48312,0
0.5,0.48101,0.48256,0
0.5,0.48418,0.48186,0
0.5,0.53797,0.4832,0
0.5,0.53741,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.4854,0
0.5,0.0094937,0.4852,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48478,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48477,0
0.5,0.053797,0.48477,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48477,0
0.5,0.094937,0.48477,0
0.5,0.098101,0.48477,0
0.5,0.10127,0.48477,0
0.5,0.10443,0.48477,0
0.5,0.10759,0.48477,0
0.5,0.11076,0.48477,0
0.5,0.11392,0.48477,0
0.5,0.11709,0.48477,0
0.5,0.12025,0.48476,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48476,0
0.5,0.38608,0.48477,0
0.5,0.38924,0.48477,0
0.5,0.39241,0.48477,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.4847,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48429,0
0.5,0.53551,0.48734,0
0.5,0.53481,0.48846,0
0.5,0.53349,0.49051,0
0.5,0.53165,0.49329,0
0.5,0.53139,0.49367,0
0.5,0.52921,0.49684,0
0.5,0.52848,0.49787,0
0.5,0.52694,0.5,0
0.5,0.52532,0.50216,0
0.5,0.52454,0.50316,0
0.5,0.52215,0.50607,0
0.5,0.52193,0.50633,0
0.5,0.51899,0.50946,0
0.5,0.51895,0.50949,0
0.5,0.51582,0.51219,0
0.5,0.51519,0.51266,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51521,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51523,0
0.5,0.050633,0.51523,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51523,0
0.5,0.098101,0.51523,0
0.5,0.10127,0.51523,0
0.5,0.10443,0.51523,0
0.5,0.10759,0.51523,0
0.5,0.11076,0.51523,0
0.5,0.11392,0.51523,0
0.5,0.11709,0.51524,0
0.5,0.12025,0.51524,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51524,0
0.5,0.25949,0.51524,0
0.5,0.26266,0.51524,0
0.5,0.26582,0.51524,0
0.5,0.26899,0.51524,0
0.5,0.27215,0.51525,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51525,0
0.5,0.32911,0.51526,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51526,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51527,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.5153,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51539,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51548,0
0.5,0.45253,0.51552,0
0.5,0.4557,0.51557,0
0.5,0.45886,0.51564,0
0.5,0.46203,0.51572,0
0.5,0.46503,0.51582,0
0.5,0.51266,0.5143,0
0.5,0.50955,0.51582,0
0.5,0.46519,0.51583,0
0.5,0.46835,0.51597,0
0.5,0.47152,0.51615,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51662,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.51724,0
0.5,0.48734,0.51758,0
0.5,0.49051,0.5179,0
0.5,0.49367,0.51812,0
0.5,0.49684,0.5182,0
0.5,0.5,0.51807,0
0.5,0.50316,0.51767,0
0.5,0.50633,0.51695,0
0.5,0.50949,0.51585,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68221,0.18671,0
0.5,0.68354,0.18623,0
0.5,0.68671,0.18576,0
0.5,0.68987,0.18606,0
0.5,0.69167,0.18671,0
0.5,0.67634,0.18987,0
0.5,0.67722,0.1892,0
0.5,0.68038,0.18737,0
0.5,0.69304,0.1873,0
0.5,0.69602,0.18987,0
0.5,0.67271,0.19304,0
0.5,0.67405,0.19174,0
0.5,0.6962,0.19012,0
0.5,0.69782,0.19304,0
0.5,0.66981,0.1962,0
0.5,0.67089,0.19495,0
0.5,0.69862,0.1962,0
0.5,0.66731,0.19937,0
0.5,0.66772,0.19883,0
0.5,0.69872,0.19937,0
0.5,0.66499,0.20253,0
0.5,0.69828,0.20253,0
0.5,0.66275,0.2057,0
0.5,0.66456,0.20314,0
0.5,0.69736,0.2057,0
0.5,0.66056,0.20886,0
0.5,0.66139,0.20766,0
0.5,0.6962,0.20848,0
0.5,0.69605,0.20886,0
0.5,0.65839,0.21203,0
0.5,0.69443,0.21203,0
0.5,0.65617,0.21519,0
0.5,0.65823,0.21226,0
0.5,0.69304,0.21436,0
0.5,0.69255,0.21519,0
0.5,0.65398,0.21835,0
0.5,0.65506,0.2168,0
0.5,0.69052,0.21835,0
0.5,0.65184,0.22152,0
0.5,0.6519,0.22144,0
0.5,0.68987,0.2193,0
0.5,0.68839,0.22152,0
0.5,0.6497,0.22468,0
0.5,0.68671,0.22398,0
0.5,0.68624,0.22468,0
0.5,0.64756,0.22785,0
0.5,0.64873,0.22613,0
0.5,0.6841,0.22785,0
0.5,0.64543,0.23101,0
0.5,0.64557,0.23081,0
0.5,0.68354,0.22866,0
0.5,0.68196,0.23101,0
0.5,0.64329,0.23418,0
0.5,0.68038,0.23335,0
0.5,0.67983,0.23418,0
0.5,0.6412,0.23734,0
0.5,0.64241,0.23553,0
0.5,0.67774,0.23734,0
0.5,0.63915,0.24051,0
0.5,0.63924,0.24037,0
0.5,0.67722,0.23812,0
0.5,0.67567,0.24051,0
0.5,0.63708,0.24367,0
0.5,0.67405,0.24298,0
0.5,0.6736,0.24367,0
0.5,0.635,0.24684,0
0.5,0.63608,0.24521,0
0.5,0.67154,0.24684,0
0.5,0.63296,0.25,0
0.5,0.67089,0.24784,0
0.5,0.6695,0.25,0
0.5,0.63089,0.25316,0
0.5,0.63291,0.25008,0
0.5,0.66772,0.25274,0
0.5,0.66745,0.25316,0
0.5,0.62883,0.25633,0
0.5,0.62975,0.25494,0
0.5,0.66544,0.25633,0
0.5,0.62679,0.25949,0
0.5,0.66456,0.25768,0
0.5,0.6634,0.25949,0
0.5,0.62474,0.26266,0
0.5,0.62658,0.25982,0
0.5,0.66139,0.26258,0
0.5,0.66134,0.26266,0
0.5,0.62272,0.26582,0
0.5,0.62342,0.26474,0
0.5,0.65935,0.26582,0
0.5,0.62072,0.26899,0
0.5,0.65823,0.26758,0
0.5,0.65735,0.26899,0
0.5,0.61871,0.27215,0
0.5,0.62025,0.26973,0
0.5,0.65535,0.27215,0
0.5,0.61674,0.27532,0
0.5,0.61709,0.27476,0
0.5,0.65506,0.2726,0
0.5,0.65336,0.27532,0
0.5,0.61476,0.27848,0
0.5,0.6519,0.27762,0
0.5,0.65137,0.27848,0
0.5,0.61281,0.28165,0
0.5,0.61392,0.27986,0
0.5,0.64941,0.28165,0
0.5,0.61089,0.28481,0
0.5,0.64873,0.28273,0
0.5,0.64746,0.28481,0
0.5,0.60895,0.28797,0
0.5,0.61076,0.28503,0
0.5,0.64557,0.28785,0
0.5,0.64549,0.28797,0
0.5,0.60704,0.29114,0
0.5,0.60759,0.29024,0
0.5,0.64357,0.29114,0
0.5,0.60511,0.2943,0
0.5,0.64241,0.29301,0
0.5,0.64163,0.2943,0
0.5,0.60316,0.29747,0
0.5,0.60443,0.29542,0
0.5,0.6397,0.29747,0
0.5,0.60123,0.30063,0
0.5,0.60127,0.30058,0
0.5,0.63924,0.29823,0
0.5,0.6378,0.30063,0
0.5,0.59929,0.3038,0
0.5,0.63608,0.30348,0
0.5,0.63589,0.3038,0
0.5,0.59738,0.30696,0
0.5,0.5981,0.30579,0
0.5,0.63404,0.30696,0
0.5,0.59548,0.31013,0
0.5,0.63291,0.30885,0
0.5,0.63217,0.31013,0
0.5,0.59359,0.31329,0
0.5,0.59494,0.31105,0
0.5,0.63031,0.31329,0
0.5,0.59175,0.31646,0
0.5,0.59177,0.31642,0
0.5,0.62975,0.31422,0
0.5,0.62842,0.31646,0
0.5,0.58987,0.31962,0
0.5,0.62658,0.31952,0
0.5,0.62652,0.31962,0
0.5,0.588,0.32278,0
0.5,0.58861,0.32177,0
0.5,0.62468,0.32278,0
0.5,0.58612,0.32595,0
0.5,0.62342,0.3249,0
0.5,0.62281,0.32595,0
0.5,0.58423,0.32911,0
0.5,0.58544,0.32709,0
0.5,0.62098,0.32911,0
0.5,0.58238,0.33228,0
0.5,0.62025,0.33034,0
0.5,0.61915,0.33228,0
0.5,0.5805,0.33544,0
0.5,0.58228,0.33246,0
0.5,0.61731,0.33544,0
0.5,0.57866,0.33861,0
0.5,0.57911,0.33784,0
0.5,0.61709,0.33582,0
0.5,0.6155,0.33861,0
0.5,0.57683,0.34177,0
0.5,0.61392,0.34127,0
0.5,0.61363,0.34177,0
0.5,0.57502,0.34494,0
0.5,0.57595,0.34333,0
0.5,0.61178,0.34494,0
0.5,0.57325,0.3481,0
0.5,0.61076,0.34666,0
0.5,0.60992,0.3481,0
0.5,0.57144,0.35127,0
0.5,0.57278,0.34893,0
0.5,0.60808,0.35127,0
0.5,0.56966,0.35443,0
0.5,0.60759,0.35209,0
0.5,0.60628,0.35443,0
0.5,0.56781,0.35759,0
0.5,0.56962,0.35449,0
0.5,0.60448,0.35759,0
0.5,0.56598,0.36076,0
0.5,0.56646,0.35994,0
0.5,0.60443,0.35769,0
0.5,0.60275,0.36076,0
0.5,0.56415,0.36392,0
0.5,0.60127,0.36343,0
0.5,0.601,0.36392,0
0.5,0.56231,0.36709,0
0.5,0.56329,0.36542,0
0.5,0.59928,0.36709,0
0.5,0.56051,0.37025,0
0.5,0.5981,0.36918,0
0.5,0.59751,0.37025,0
0.5,0.55871,0.37342,0
0.5,0.56013,0.37093,0
0.5,0.59574,0.37342,0
0.5,0.55698,0.37658,0
0.5,0.59494,0.37479,0
0.5,0.59391,0.37658,0
0.5,0.55523,0.37975,0
0.5,0.55696,0.37662,0
0.5,0.59208,0.37975,0
0.5,0.55354,0.38291,0
0.5,0.5538,0.38245,0
0.5,0.59177,0.38027,0
0.5,0.59028,0.38291,0
0.5,0.55183,0.38608,0
0.5,0.58861,0.38581,0
0.5,0.58846,0.38608,0
0.5,0.55014,0.38924,0
0.5,0.55063,0.38833,0
0.5,0.58671,0.38924,0
0.5,0.54844,0.39241,0
0.5,0.58544,0.39152,0
0.5,0.58497,0.39241,0
0.5,0.54674,0.39557,0
0.5,0.54747,0.39425,0
0.5,0.58331,0.39557,0
0.5,0.54504,0.39873,0
0.5,0.58228,0.39752,0
0.5,0.58166,0.39873,0
0.5,0.5433,0.4019,0
0.5,0.5443,0.40009,0
0.5,0.58005,0.4019,0
0.5,0.54156,0.40506,0
0.5,0.57911,0.40371,0
0.5,0.57843,0.40506,0
0.5,0.53975,0.40823,0
0.5,0.54114,0.4058,0
0.5,0.57682,0.40823,0
0.5,0.53795,0.41139,0
0.5,0.53797,0.41134,0
0.5,0.57595,0.40989,0
0.5,0.57519,0.41139,0
0.5,0.53605,0.41456,0
0.5,0.57355,0.41456,0
0.5,0.53417,0.41772,0
0.5,0.53481,0.41667,0
0.5,0.57278,0.41598,0
0.5,0.57188,0.41772,0
0.5,0.53232,0.42089,0
0.5,0.57017,0.42089,0
0.5,0.53048,0.42405,0
0.5,0.53165,0.42206,0
0.5,0.56962,0.42188,0
0.5,0.56843,0.42405,0
0.5,0.52872,0.42722,0
0.5,0.56665,0.42722,0
0.5,0.52697,0.43038,0
0.5,0.52848,0.42766,0
0.5,0.56646,0.42755,0
0.5,0.56487,0.43038,0
0.5,0.52531,0.43354,0
0.5,0.52532,0.43353,0
0.5,0.56329,0.43314,0
0.5,0.56306,0.43354,0
0.5,0.52364,0.43671,0
0.5,0.56131,0.43671,0
0.5,0.52206,0.43987,0
0.5,0.52215,0.43969,0
0.5,0.56013,0.43886,0
0.5,0.55958,0.43987,0
0.5,0.52043,0.44304,0
0.5,0.55792,0.44304,0
0.5,0.51884,0.4462,0
0.5,0.51899,0.44592,0
0.5,0.55696,0.44488,0
0.5,0.55629,0.4462,0
0.5,0.51717,0.44937,0
0.5,0.55474,0.44937,0
0.5,0.51549,0.45253,0
0.5,0.51582,0.45193,0
0.5,0.5538,0.45127,0
0.5,0.55319,0.45253,0
0.5,0.51371,0.4557,0
0.5,0.55169,0.4557,0
0.5,0.51184,0.45886,0
0.5,0.51266,0.45753,0
0.5,0.55063,0.45792,0
0.5,0.55019,0.45886,0
0.5,0.50982,0.46203,0
0.5,0.54873,0.46203,0
0.5,0.50752,0.46519,0
0.5,0.50949,0.4625,0
0.5,0.54747,0.46471,0
0.5,0.54725,0.46519,0
0.5,0.50493,0.46835,0
0.5,0.50633,0.46671,0
0.5,0.54579,0.46835,0
0.5,0.50194,0.47152,0
0.5,0.50316,0.4703,0
0.5,0.5443,0.47145,0
0.5,0.54427,0.47152,0
0.5,0.49839,0.47468,0
0.5,0.5,0.47333,0
0.5,0.54275,0.47468,0
0.5,0.49398,0.47785,0
0.5,0.49684,0.47591,0
0.5,0.54114,0.47782,0
0.5,0.54113,0.47785,0
0.5,0.48717,0.48101,0
0.5,0.48734,0.48096,0
0.5,0.49051,0.47969,0
0.5,0.49367,0.47805,0
0.5,0.53946,0.48101,0
0.5,0.46692,0.48418,0
0.5,0.46835,0.48409,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48353,0
0.5,0.47785,0.48311,0
0.5,0.48101,0.48256,0
0.5,0.48418,0.48186,0
0.5,0.53797,0.48365,0
0.5,0.53767,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48473,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48473,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48472,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48469,0
0.5,0.4462,0.48467,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48455,0
0.5,0.45886,0.48449,0
0.5,0.46203,0.48439,0
0.5,0.46519,0.48427,0
0.5,0.53578,0.48734,0
0.5,0.53481,0.48888,0
0.5,0.53376,0.49051,0
0.5,0.53165,0.49365,0
0.5,0.53163,0.49367,0
0.5,0.52943,0.49684,0
0.5,0.52848,0.49816,0
0.5,0.52712,0.5,0
0.5,0.52532,0.50235,0
0.5,0.52468,0.50316,0
0.5,0.52215,0.50617,0
0.5,0.52201,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51898,0.50949,0
0.5,0.51582,0.51219,0
0.5,0.51519,0.51266,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51498,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51527,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51529,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51551,0
0.5,0.45253,0.51555,0
0.5,0.4557,0.5156,0
0.5,0.45886,0.51567,0
0.5,0.46203,0.51575,0
0.5,0.46433,0.51582,0
0.5,0.51266,0.5143,0
0.5,0.50955,0.51582,0
0.5,0.46519,0.51585,0
0.5,0.46835,0.51599,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.5179,0
0.5,0.49367,0.51812,0
0.5,0.49684,0.5182,0
0.5,0.5,0.51807,0
0.5,0.50316,0.51767,0
0.5,0.50633,0.51695,0
0.5,0.50949,0.51585,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69403,0.17089,0
0.5,0.6962,0.17025,0
0.5,0.69937,0.17003,0
0.5,0.70253,0.1706,0
0.5,0.70317,0.17089,0
0.5,0.68801,0.17405,0
0.5,0.68987,0.17275,0
0.5,0.69304,0.17117,0
0.5,0.7057,0.17231,0
0.5,0.7075,0.17405,0
0.5,0.68428,0.17722,0
0.5,0.68671,0.175,0
0.5,0.70886,0.17614,0
0.5,0.7094,0.17722,0
0.5,0.68131,0.18038,0
0.5,0.68354,0.17793,0
0.5,0.71017,0.18038,0
0.5,0.67871,0.18354,0
0.5,0.68038,0.18147,0
0.5,0.71026,0.18354,0
0.5,0.67631,0.18671,0
0.5,0.67722,0.18551,0
0.5,0.70978,0.18671,0
0.5,0.67402,0.18987,0
0.5,0.67405,0.18984,0
0.5,0.70886,0.18976,0
0.5,0.70883,0.18987,0
0.5,0.67173,0.19304,0
0.5,0.7075,0.19304,0
0.5,0.66944,0.1962,0
0.5,0.67089,0.19421,0
0.5,0.70581,0.1962,0
0.5,0.66718,0.19937,0
0.5,0.66772,0.19862,0
0.5,0.7057,0.19639,0
0.5,0.70392,0.19937,0
0.5,0.66495,0.20253,0
0.5,0.70253,0.20145,0
0.5,0.70182,0.20253,0
0.5,0.66273,0.2057,0
0.5,0.66456,0.20309,0
0.5,0.69965,0.2057,0
0.5,0.66056,0.20886,0
0.5,0.66139,0.20766,0
0.5,0.69937,0.20609,0
0.5,0.69745,0.20886,0
0.5,0.65839,0.21203,0
0.5,0.6962,0.21062,0
0.5,0.69522,0.21203,0
0.5,0.65617,0.21519,0
0.5,0.65823,0.21226,0
0.5,0.69304,0.21512,0
0.5,0.69299,0.21519,0
0.5,0.65398,0.21835,0
0.5,0.65506,0.2168,0
0.5,0.69081,0.21835,0
0.5,0.65184,0.22152,0
0.5,0.6519,0.22144,0
0.5,0.68987,0.21971,0
0.5,0.68864,0.22152,0
0.5,0.6497,0.22468,0
0.5,0.68671,0.22435,0
0.5,0.68648,0.22468,0
0.5,0.64756,0.22785,0
0.5,0.64873,0.22613,0
0.5,0.68438,0.22785,0
0.5,0.64543,0.23101,0
0.5,0.64557,0.2308,0
0.5,0.68354,0.22909,0
0.5,0.68226,0.23101,0
0.5,0.64329,0.23418,0
0.5,0.68038,0.23382,0
0.5,0.68015,0.23418,0
0.5,0.6412,0.23734,0
0.5,0.64241,0.23553,0
0.5,0.67808,0.23734,0
0.5,0.63915,0.24051,0
0.5,0.63924,0.24037,0
0.5,0.67722,0.23866,0
0.5,0.67603,0.24051,0
0.5,0.63708,0.24367,0
0.5,0.67405,0.24352,0
0.5,0.67395,0.24367,0
0.5,0.635,0.24684,0
0.5,0.63608,0.24521,0
0.5,0.6719,0.24684,0
0.5,0.63296,0.25,0
0.5,0.67089,0.24838,0
0.5,0.66984,0.25,0
0.5,0.63089,0.25316,0
0.5,0.63291,0.25008,0
0.5,0.66779,0.25316,0
0.5,0.62883,0.25633,0
0.5,0.62975,0.25494,0
0.5,0.66772,0.25327,0
0.5,0.66578,0.25633,0
0.5,0.62679,0.25949,0
0.5,0.66456,0.25821,0
0.5,0.66373,0.25949,0
0.5,0.62473,0.26266,0
0.5,0.62658,0.25982,0
0.5,0.66168,0.26266,0
0.5,0.62271,0.26582,0
0.5,0.62342,0.26474,0
0.5,0.66139,0.26309,0
0.5,0.65967,0.26582,0
0.5,0.62072,0.26899,0
0.5,0.65823,0.26808,0
0.5,0.65766,0.26899,0
0.5,0.61871,0.27215,0
0.5,0.62025,0.26973,0
0.5,0.65566,0.27215,0
0.5,0.61673,0.27532,0
0.5,0.61709,0.27476,0
0.5,0.65506,0.27309,0
0.5,0.65367,0.27532,0
0.5,0.61476,0.27848,0
0.5,0.6519,0.27809,0
0.5,0.65166,0.27848,0
0.5,0.61281,0.28165,0
0.5,0.61392,0.27985,0
0.5,0.6497,0.28165,0
0.5,0.61089,0.28481,0
0.5,0.64873,0.28319,0
0.5,0.64774,0.28481,0
0.5,0.60894,0.28797,0
0.5,0.61076,0.28502,0
0.5,0.64578,0.28797,0
0.5,0.60703,0.29114,0
0.5,0.60759,0.29023,0
0.5,0.64557,0.28831,0
0.5,0.64385,0.29114,0
0.5,0.60511,0.2943,0
0.5,0.64241,0.29347,0
0.5,0.6419,0.2943,0
0.5,0.60315,0.29747,0
0.5,0.60443,0.29542,0
0.5,0.63998,0.29747,0
0.5,0.60123,0.30063,0
0.5,0.60127,0.30057,0
0.5,0.63924,0.29868,0
0.5,0.63806,0.30063,0
0.5,0.59928,0.3038,0
0.5,0.63614,0.3038,0
0.5,0.59737,0.30696,0
0.5,0.5981,0.30577,0
0.5,0.63608,0.3039,0
0.5,0.63428,0.30696,0
0.5,0.59547,0.31013,0
0.5,0.63291,0.30926,0
0.5,0.63241,0.31013,0
0.5,0.59358,0.31329,0
0.5,0.59494,0.31103,0
0.5,0.63056,0.31329,0
0.5,0.59174,0.31646,0
0.5,0.59177,0.3164,0
0.5,0.62975,0.31464,0
0.5,0.62867,0.31646,0
0.5,0.58986,0.31962,0
0.5,0.62677,0.31962,0
0.5,0.588,0.32278,0
0.5,0.58861,0.32177,0
0.5,0.62658,0.31994,0
0.5,0.62492,0.32278,0
0.5,0.58612,0.32595,0
0.5,0.62342,0.32531,0
0.5,0.62304,0.32595,0
0.5,0.58423,0.32911,0
0.5,0.58544,0.32709,0
0.5,0.62121,0.32911,0
0.5,0.58237,0.33228,0
0.5,0.62025,0.33074,0
0.5,0.61938,0.33228,0
0.5,0.58048,0.33544,0
0.5,0.58228,0.33244,0
0.5,0.61755,0.33544,0
0.5,0.57864,0.33861,0
0.5,0.57911,0.33781,0
0.5,0.61709,0.33623,0
0.5,0.61573,0.33861,0
0.5,0.57681,0.34177,0
0.5,0.61392,0.34167,0
0.5,0.61387,0.34177,0
0.5,0.575,0.34494,0
0.5,0.57595,0.34329,0
0.5,0.61202,0.34494,0
0.5,0.57323,0.3481,0
0.5,0.61076,0.34706,0
0.5,0.61015,0.3481,0
0.5,0.57142,0.35127,0
0.5,0.57278,0.3489,0
0.5,0.6083,0.35127,0
0.5,0.56965,0.35443,0
0.5,0.60759,0.35247,0
0.5,0.60648,0.35443,0
0.5,0.56781,0.35759,0
0.5,0.56962,0.35448,0
0.5,0.60468,0.35759,0
0.5,0.56597,0.36076,0
0.5,0.56646,0.35993,0
0.5,0.60443,0.35804,0
0.5,0.60294,0.36076,0
0.5,0.56414,0.36392,0
0.5,0.60127,0.36376,0
0.5,0.60118,0.36392,0
0.5,0.5623,0.36709,0
0.5,0.56329,0.36539,0
0.5,0.59946,0.36709,0
0.5,0.56048,0.37025,0
0.5,0.5981,0.36952,0
0.5,0.5977,0.37025,0
0.5,0.55868,0.37342,0
0.5,0.56013,0.37088,0
0.5,0.59594,0.37342,0
0.5,0.55694,0.37658,0
0.5,0.55696,0.37654,0
0.5,0.59494,0.37515,0
0.5,0.59412,0.37658,0
0.5,0.55519,0.37975,0
0.5,0.5923,0.37975,0
0.5,0.55349,0.38291,0
0.5,0.5538,0.38236,0
0.5,0.59177,0.38064,0
0.5,0.59048,0.38291,0
0.5,0.55178,0.38608,0
0.5,0.58865,0.38608,0
0.5,0.5501,0.38924,0
0.5,0.55063,0.38825,0
0.5,0.58861,0.38615,0
0.5,0.58689,0.38924,0
0.5,0.54841,0.39241,0
0.5,0.58544,0.39184,0
0.5,0.58514,0.39241,0
0.5,0.54672,0.39557,0
0.5,0.54747,0.3942,0
0.5,0.58347,0.39557,0
0.5,0.54502,0.39873,0
0.5,0.58228,0.39781,0
0.5,0.58181,0.39873,0
0.5,0.54329,0.4019,0
0.5,0.5443,0.40007,0
0.5,0.5802,0.4019,0
0.5,0.54155,0.40506,0
0.5,0.57911,0.404,0
0.5,0.57858,0.40506,0
0.5,0.53974,0.40823,0
0.5,0.54114,0.40579,0
0.5,0.57698,0.40823,0
0.5,0.53793,0.41139,0
0.5,0.53797,0.41132,0
0.5,0.57595,0.41019,0
0.5,0.57534,0.41139,0
0.5,0.53603,0.41456,0
0.5,0.57371,0.41456,0
0.5,0.53414,0.41772,0
0.5,0.53481,0.41662,0
0.5,0.57278,0.41629,0
0.5,0.57204,0.41772,0
0.5,0.53228,0.42089,0
0.5,0.57035,0.42089,0
0.5,0.53044,0.42405,0
0.5,0.53165,0.42199,0
0.5,0.56962,0.4222,0
0.5,0.56861,0.42405,0
0.5,0.52868,0.42722,0
0.5,0.56684,0.42722,0
0.5,0.52692,0.43038,0
0.5,0.52848,0.42758,0
0.5,0.56646,0.42788,0
0.5,0.56505,0.43038,0
0.5,0.52526,0.43354,0
0.5,0.52532,0.43344,0
0.5,0.56329,0.43345,0
0.5,0.56324,0.43354,0
0.5,0.5236,0.43671,0
0.5,0.56149,0.43671,0
0.5,0.52201,0.43987,0
0.5,0.52215,0.4396,0
0.5,0.56013,0.43917,0
0.5,0.55975,0.43987,0
0.5,0.52039,0.44304,0
0.5,0.55808,0.44304,0
0.5,0.51879,0.4462,0
0.5,0.51899,0.44583,0
0.5,0.55696,0.44518,0
0.5,0.55645,0.4462,0
0.5,0.51713,0.44937,0
0.5,0.55489,0.44937,0
0.5,0.51545,0.45253,0
0.5,0.51582,0.45185,0
0.5,0.5538,0.45158,0
0.5,0.55334,0.45253,0
0.5,0.51368,0.4557,0
0.5,0.55185,0.4557,0
0.5,0.51181,0.45886,0
0.5,0.51266,0.45748,0
0.5,0.55063,0.45825,0
0.5,0.55035,0.45886,0
0.5,0.50979,0.46203,0
0.5,0.5489,0.46203,0
0.5,0.5075,0.46519,0
0.5,0.50949,0.46247,0
0.5,0.54747,0.46509,0
0.5,0.54742,0.46519,0
0.5,0.50491,0.46835,0
0.5,0.50633,0.46668,0
0.5,0.54598,0.46835,0
0.5,0.5019,0.47152,0
0.5,0.50316,0.47027,0
0.5,0.54448,0.47152,0
0.5,0.49835,0.47468,0
0.5,0.5,0.4733,0
0.5,0.5443,0.47188,0
0.5,0.54296,0.47468,0
0.5,0.49395,0.47785,0
0.5,0.49684,0.47589,0
0.5,0.54136,0.47785,0
0.5,0.48716,0.48101,0
0.5,0.48734,0.48096,0
0.5,0.49051,0.47968,0
0.5,0.49367,0.47803,0
0.5,0.54114,0.47827,0
0.5,0.5397,0.48101,0
0.5,0.46653,0.48418,0
0.5,0.46835,0.48407,0
0.5,0.47152,0.48383,0
0.5,0.47468,0.48351,0
0.5,0.47785,0.4831,0
0.5,0.48101,0.48255,0
0.5,0.48418,0.48186,0
0.5,0.53797,0.48408,0
0.5,0.53792,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48554,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48494,0
0.5,0.015823,0.48483,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48468,0
0.5,0.050633,0.48468,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48468,0
0.5,0.10127,0.48468,0
0.5,0.10443,0.48468,0
0.5,0.10759,0.48468,0
0.5,0.11076,0.48468,0
0.5,0.11392,0.48468,0
0.5,0.11709,0.48468,0
0.5,0.12025,0.48468,0
0.5,0.12342,0.48468,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48465,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48458,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48437,0
0.5,0.46519,0.48425,0
0.5,0.53602,0.48734,0
0.5,0.53481,0.48926,0
0.5,0.534,0.49051,0
0.5,0.53186,0.49367,0
0.5,0.53165,0.49399,0
0.5,0.52963,0.49684,0
0.5,0.52848,0.49842,0
0.5,0.52729,0.5,0
0.5,0.52532,0.50253,0
0.5,0.5248,0.50316,0
0.5,0.52215,0.50627,0
0.5,0.5221,0.50633,0
0.5,0.51902,0.50949,0
0.5,0.51582,0.5122,0
0.5,0.51519,0.51266,0
0.5,0.51899,0.50952,0
0.5,0.0031646,0.51432,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51503,0
0.5,0.015823,0.51515,0
0.5,0.018987,0.51523,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51532,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51532,0
0.5,0.10127,0.51532,0
0.5,0.10443,0.51532,0
0.5,0.10759,0.51532,0
0.5,0.11076,0.51532,0
0.5,0.11392,0.51532,0
0.5,0.11709,0.51532,0
0.5,0.12025,0.51532,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51533,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51534,0
0.5,0.33544,0.51534,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51535,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51546,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51554,0
0.5,0.45253,0.51558,0
0.5,0.4557,0.51563,0
0.5,0.45886,0.51569,0
0.5,0.46203,0.51577,0
0.5,0.4636,0.51582,0
0.5,0.51266,0.5143,0
0.5,0.50955,0.51582,0
0.5,0.46519,0.51588,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51664,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.5179,0
0.5,0.49367,0.51812,0
0.5,0.49684,0.5182,0
0.5,0.5,0.51807,0
0.5,0.50316,0.51767,0
0.5,0.50633,0.51695,0
0.5,0.50949,0.51585,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.629128,0.296375,0.214121,0.0585574,0.104597,0.0382495,0.0311516,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.314395,0.0864169,0.165008,0.0340257,0.106306,0.0379948,0.0317804,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.316058,0.0869076,0.16339,0.0368328,0.105467,0.0387123,0.0315382,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.324635,0.0883041,0.166212,0.0368847,0.105948,0.0376835,0.0308618,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.417136,0.113774,0.211924,0.0458007,0.105226,0.0380751,0.0302935,2220,0,4,4,4,1
5,0.0075,-0.32213,0.0034232,0.00120795,0.00141581,0.433273,0.118089,0.215041,0.0568878,0.111402,0.0417398,0.0344172,2220,0,4,4,4,1
6,0.0078,-0.334561,0.00360224,0.00130477,0.0014175,0.542748,0.147753,0.261194,0.0678659,0.109397,0.0379443,0.0319194,2220,0,5,5,5,1
7,0.0081,-0.346894,0.00378979,0.00140489,0.00141959,0.65415,0.186206,0.307158,0.0795817,0.109978,0.0422008,0.0345853,2220,0,6,6,6,1
8,0.0084,-0.358996,0.00400841,0.00150775,0.00142262,0.77037,0.217595,0.366623,0.0928814,0.118625,0.0420844,0.0344865,2220,0,7,7,7,1
9,0.0087,-0.370945,0.00424789,0.00161358,0.00142628,0.869008,0.247086,0.405576,0.0969108,0.129272,0.0417754,0.0342039,2220,0,8,8,8,1
10,0.009,-0.382491,0.00454646,0.00172117,0.00143173,1.13989,0.321372,0.530897,0.111215,0.120355,0.0383741,0.0316311,2220,0,11,11,11,1
11,0.0093,-0.393435,0.0049631,0.00182942,0.00143988,1.64631,0.462108,0.756868,0.1382,0.127063,0.0419338,0.0345219,2220,0,15,15,15,1
12,0.0096,-0.327135,0.0545836,0.00157019,0.00180089,72.1003,22.7565,31.3241,2.05403,0.586296,0.193368,0.153877,2822,0,588,546,546,4
13,0.0099,-0.310692,0.0724257,0.00153787,0.0019282,39.005,11.815,17.4723,0.944845,0.300326,0.106097,0.0833787,3001,0,262,252,252,2
14,0.0102,-0.298585,0.0873793,0.00152272,0.00203413,36.1719,10.7225,16.3329,0.838626,0.326011,0.115116,0.0902095,3161,0,225,222,222,2
15,0.0105,-0.28945,0.100491,0.00151955,0.00212488,29.782,8.90497,13.3256,0.904002,0.35252,0.120171,0.0926103,3302,0,182,176,176,2
16,0.0108,-0.281285,0.11315,0.00151887,0.00221083,32.1866,9.64249,14.4199,0.900638,0.357732,0.125937,0.0952788,3393,0,191,186,186,2
17,0.0111,-0.276221,0.123963,0.00153297,0.00228027,29.4342,9.56405,13.2604,0.691512,0.180377,0.0622333,0.0479834,3393,0,169,168,168,1
18,0.0114,-0.273083,0.133636,0.0015565,0.0023387,23.6645,7.77292,10.8929,0.791922,0.346117,0.115346,0.0871365,3574,0,141,140,140,2
19,0.0117,-0.268189,0.144618,0.00156883,0.00240723,24.2745,7.9362,11.4755,0.755944,0.34404,0.11255,0.0866852,3653,0,148,147,147,2
20,0.012,-0.265096,0.15457,0.00159051,0.00246565,34.2284,11.0741,15.9614,0.63027,0.362855,0.122222,0.0938816,3706,0,209,205,205,2


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48817,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.47951,0
0.5,0.49684,0.47874,0
0.5,0.5,0.47819,0
0.5,0.50316,0.47794,0
0.5,0.50633,0.4781,0
0.5,0.50949,0.47877,0
0.5,0.51266,0.48012,0
0.5,0.51402,0.48101,0
0.5,0.4693,0.48418,0
0.5,0.47152,0.48399,0
0.5,0.47468,0.48364,0
0.5,0.47785,0.4832,0
0.5,0.48101,0.48265,0
0.5,0.48418,0.482,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.4825,0
0.5,0.51734,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48516,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48512,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48478,0
0.5,0.45886,0.4847,0
0.5,0.46203,0.48459,0
0.5,0.46519,0.48444,0
0.5,0.46835,0.48425,0
0.5,0.51899,0.48678,0
0.5,0.51929,0.48734,0
0.5,0.5204,0.49051,0
0.5,0.52093,0.49367,0
0.5,0.52095,0.49684,0
0.5,0.5205,0.5,0
0.5,0.51955,0.50316,0
0.5,0.51899,0.50436,0
0.5,0.51803,0.50633,0
0.5,0.51582,0.50948,0
0.5,0.51582,0.50949,0
0.5,0.51266,0.51258,0
0.5,0.51256,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51494,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51507,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.51529,0
0.5,0.4557,0.51536,0
0.5,0.45886,0.51544,0
0.5,0.46203,0.51554,0
0.5,0.46519,0.51566,0
0.5,0.46835,0.51581,0
0.5,0.46864,0.51582,0
0.5,0.50949,0.51467,0
0.5,0.507,0.51582,0
0.5,0.47152,0.516,0
0.5,0.47468,0.51623,0
0.5,0.47785,0.5165,0
0.5,0.48101,0.5168,0
0.5,0.48418,0.51712,0
0.5,0.48734,0.51744,0
0.5,0.49051,0.51771,0
0.5,0.49367,0.51787,0
0.5,0.49684,0.51787,0
0.5,0.5,0.51763,0
0.5,0.50316,0.51707,0
0.5,0.50633,0.51611,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57126,0.36709,0
0.5,0.57278,0.36665,0
0.5,0.57595,0.36652,0
0.5,0.57847,0.36709,0
0.5,0.56511,0.37025,0
0.5,0.56646,0.36922,0
0.5,0.56962,0.36756,0
0.5,0.57911,0.36725,0
0.5,0.58228,0.36923,0
0.5,0.58327,0.37025,0
0.5,0.5617,0.37342,0
0.5,0.56329,0.37177,0
0.5,0.58527,0.37342,0
0.5,0.55909,0.37658,0
0.5,0.56013,0.37523,0
0.5,0.58544,0.37393,0
0.5,0.58621,0.37658,0
0.5,0.55693,0.37975,0
0.5,0.55696,0.3797,0
0.5,0.58649,0.37975,0
0.5,0.555,0.38291,0
0.5,0.58627,0.38291,0
0.5,0.55319,0.38608,0
0.5,0.5538,0.38502,0
0.5,0.58563,0.38608,0
0.5,0.55144,0.38924,0
0.5,0.58544,0.38668,0
0.5,0.58469,0.38924,0
0.5,0.5497,0.39241,0
0.5,0.55063,0.39072,0
0.5,0.58348,0.39241,0
0.5,0.54798,0.39557,0
0.5,0.58228,0.39504,0
0.5,0.58204,0.39557,0
0.5,0.54621,0.39873,0
0.5,0.54747,0.3965,0
0.5,0.58053,0.39873,0
0.5,0.54447,0.4019,0
0.5,0.57911,0.40145,0
0.5,0.57888,0.4019,0
0.5,0.54267,0.40506,0
0.5,0.5443,0.40219,0
0.5,0.57725,0.40506,0
0.5,0.5409,0.40823,0
0.5,0.54114,0.40781,0
0.5,0.57595,0.40749,0
0.5,0.57557,0.40823,0
0.5,0.53912,0.41139,0
0.5,0.57393,0.41139,0
0.5,0.53735,0.41456,0
0.5,0.53797,0.41346,0
0.5,0.57278,0.41355,0
0.5,0.57227,0.41456,0
0.5,0.53557,0.41772,0
0.5,0.57065,0.41772,0
0.5,0.5338,0.42089,0
0.5,0.53481,0.4191,0
0.5,0.56962,0.41969,0
0.5,0.56901,0.42089,0
0.5,0.53205,0.42405,0
0.5,0.56738,0.42405,0
0.5,0.53027,0.42722,0
0.5,0.53165,0.42479,0
0.5,0.56646,0.42582,0
0.5,0.56574,0.42722,0
0.5,0.52854,0.43038,0
0.5,0.56411,0.43038,0
0.5,0.52678,0.43354,0
0.5,0.52848,0.4305,0
0.5,0.56329,0.43191,0
0.5,0.56244,0.43354,0
0.5,0.52508,0.43671,0
0.5,0.52532,0.43627,0
0.5,0.56077,0.43671,0
0.5,0.52335,0.43987,0
0.5,0.56013,0.4379,0
0.5,0.55908,0.43987,0
0.5,0.52163,0.44304,0
0.5,0.52215,0.44211,0
0.5,0.55738,0.44304,0
0.5,0.51987,0.4462,0
0.5,0.55696,0.4438,0
0.5,0.55569,0.4462,0
0.5,0.51805,0.44937,0
0.5,0.51899,0.44778,0
0.5,0.55399,0.44937,0
0.5,0.51619,0.45253,0
0.5,0.5538,0.44972,0
0.5,0.55232,0.45253,0
0.5,0.51422,0.4557,0
0.5,0.51582,0.45315,0
0.5,0.55063,0.45569,0
0.5,0.55063,0.4557,0
0.5,0.5122,0.45886,0
0.5,0.51266,0.45817,0
0.5,0.54901,0.45886,0
0.5,0.51005,0.46203,0
0.5,0.54747,0.46182,0
0.5,0.54736,0.46203,0
0.5,0.50775,0.46519,0
0.5,0.50949,0.46283,0
0.5,0.54577,0.46519,0
0.5,0.50521,0.46835,0
0.5,0.50633,0.46702,0
0.5,0.5443,0.46805,0
0.5,0.54415,0.46835,0
0.5,0.50231,0.47152,0
0.5,0.50316,0.47065,0
0.5,0.54255,0.47152,0
0.5,0.49884,0.47468,0
0.5,0.5,0.47371,0
0.5,0.54114,0.47422,0
0.5,0.5409,0.47468,0
0.5,0.49442,0.47785,0
0.5,0.49684,0.47626,0
0.5,0.53926,0.47785,0
0.5,0.48746,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47831,0
0.5,0.53797,0.48023,0
0.5,0.53755,0.48101,0
0.5,0.46917,0.48418,0
0.5,0.47152,0.48398,0
0.5,0.47468,0.48364,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48105,0
0.5,0.53581,0.48418,0
0.5,0,0.48643,0
0.5,0.0031646,0.48604,0
0.5,0.0063291,0.48571,0
0.5,0.0094937,0.48547,0
0.5,0.012658,0.4853,0
0.5,0.015823,0.48519,0
0.5,0.018987,0.48512,0
0.5,0.022152,0.48509,0
0.5,0.025316,0.48507,0
0.5,0.028481,0.48506,0
0.5,0.031646,0.48506,0
0.5,0.03481,0.48507,0
0.5,0.037975,0.48507,0
0.5,0.041139,0.48507,0
0.5,0.044304,0.48507,0
0.5,0.047468,0.48508,0
0.5,0.050633,0.48508,0
0.5,0.053797,0.48508,0
0.5,0.056962,0.48508,0
0.5,0.060127,0.48508,0
0.5,0.063291,0.48508,0
0.5,0.066456,0.48508,0
0.5,0.06962,0.48508,0
0.5,0.072785,0.48508,0
0.5,0.075949,0.48508,0
0.5,0.079114,0.48508,0
0.5,0.082278,0.48508,0
0.5,0.085443,0.48508,0
0.5,0.088608,0.48508,0
0.5,0.091772,0.48508,0
0.5,0.094937,0.48508,0
0.5,0.098101,0.48508,0
0.5,0.10127,0.48508,0
0.5,0.10443,0.48508,0
0.5,0.10759,0.48508,0
0.5,0.11076,0.48508,0
0.5,0.11392,0.48508,0
0.5,0.11709,0.48508,0
0.5,0.12025,0.48508,0
0.5,0.12342,0.48508,0
0.5,0.12658,0.48508,0
0.5,0.12975,0.48508,0
0.5,0.13291,0.48508,0
0.5,0.13608,0.48508,0
0.5,0.13924,0.48508,0
0.5,0.14241,0.48508,0
0.5,0.14557,0.48508,0
0.5,0.14873,0.48507,0
0.5,0.1519,0.48507,0
0.5,0.15506,0.48507,0
0.5,0.15823,0.48507,0
0.5,0.16139,0.48507,0
0.5,0.16456,0.48507,0
0.5,0.16772,0.48507,0
0.5,0.17089,0.48507,0
0.5,0.17405,0.48507,0
0.5,0.17722,0.48507,0
0.5,0.18038,0.48507,0
0.5,0.18354,0.48507,0
0.5,0.18671,0.48507,0
0.5,0.18987,0.48507,0
0.5,0.19304,0.48507,0
0.5,0.1962,0.48507,0
0.5,0.19937,0.48507,0
0.5,0.20253,0.48507,0
0.5,0.2057,0.48507,0
0.5,0.20886,0.48507,0
0.5,0.21203,0.48507,0
0.5,0.21519,0.48507,0
0.5,0.21835,0.48507,0
0.5,0.22152,0.48507,0
0.5,0.22468,0.48507,0
0.5,0.22785,0.48507,0
0.5,0.23101,0.48507,0
0.5,0.23418,0.48507,0
0.5,0.23734,0.48507,0
0.5,0.24051,0.48507,0
0.5,0.24367,0.48507,0
0.5,0.24684,0.48507,0
0.5,0.25,0.48507,0
0.5,0.25316,0.48507,0
0.5,0.25633,0.48507,0
0.5,0.25949,0.48507,0
0.5,0.26266,0.48507,0
0.5,0.26582,0.48507,0
0.5,0.26899,0.48507,0
0.5,0.27215,0.48507,0
0.5,0.27532,0.48507,0
0.5,0.27848,0.48507,0
0.5,0.28165,0.48507,0
0.5,0.28481,0.48507,0
0.5,0.28797,0.48507,0
0.5,0.29114,0.48507,0
0.5,0.2943,0.48507,0
0.5,0.29747,0.48507,0
0.5,0.30063,0.48507,0
0.5,0.3038,0.48507,0
0.5,0.30696,0.48507,0
0.5,0.31013,0.48507,0
0.5,0.31329,0.48507,0
0.5,0.31646,0.48507,0
0.5,0.31962,0.48507,0
0.5,0.32278,0.48507,0
0.5,0.32595,0.48507,0
0.5,0.32911,0.48507,0
0.5,0.33228,0.48507,0
0.5,0.33544,0.48507,0
0.5,0.33861,0.48507,0
0.5,0.34177,0.48508,0
0.5,0.34494,0.48508,0
0.5,0.3481,0.48508,0
0.5,0.35127,0.48507,0
0.5,0.35443,0.48507,0
0.5,0.35759,0.48507,0
0.5,0.36076,0.48507,0
0.5,0.36392,0.48507,0
0.5,0.36709,0.48507,0
0.5,0.37025,0.48507,0
0.5,0.37342,0.48507,0
0.5,0.37658,0.48506,0
0.5,0.37975,0.48506,0
0.5,0.38291,0.48506,0
0.5,0.38608,0.48505,0
0.5,0.38924,0.48505,0
0.5,0.39241,0.48505,0
0.5,0.39557,0.48504,0
0.5,0.39873,0.48504,0
0.5,0.4019,0.48504,0
0.5,0.40506,0.48503,0
0.5,0.40823,0.48503,0
0.5,0.41139,0.48502,0
0.5,0.41456,0.48502,0
0.5,0.41772,0.48501,0
0.5,0.42089,0.485,0
0.5,0.42405,0.485,0
0.5,0.42722,0.48499,0
0.5,0.43038,0.48498,0
0.5,0.43354,0.48496,0
0.5,0.43671,0.48495,0
0.5,0.43987,0.48493,0
0.5,0.44304,0.48491,0
0.5,0.4462,0.48488,0
0.5,0.44937,0.48485,0
0.5,0.45253,0.48481,0
0.5,0.4557,0.48475,0
0.5,0.45886,0.48467,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48424,0
0.5,0.53481,0.48594,0
0.5,0.534,0.48734,0
0.5,0.53215,0.49051,0
0.5,0.53165,0.49137,0
0.5,0.53027,0.49367,0
0.5,0.52848,0.49663,0
0.5,0.52836,0.49684,0
0.5,0.52638,0.5,0
0.5,0.52532,0.50162,0
0.5,0.52427,0.50316,0
0.5,0.52215,0.50599,0
0.5,0.52189,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51391,0
0.5,0,0.51349,0
0.5,0.0063291,0.51426,0
0.5,0.0094937,0.51452,0
0.5,0.012658,0.5147,0
0.5,0.015823,0.51481,0
0.5,0.018987,0.51488,0
0.5,0.022152,0.51491,0
0.5,0.025316,0.51493,0
0.5,0.028481,0.51494,0
0.5,0.031646,0.51494,0
0.5,0.03481,0.51493,0
0.5,0.037975,0.51493,0
0.5,0.041139,0.51493,0
0.5,0.044304,0.51493,0
0.5,0.047468,0.51492,0
0.5,0.050633,0.51492,0
0.5,0.053797,0.51492,0
0.5,0.056962,0.51492,0
0.5,0.060127,0.51492,0
0.5,0.063291,0.51492,0
0.5,0.066456,0.51492,0
0.5,0.06962,0.51492,0
0.5,0.072785,0.51492,0
0.5,0.075949,0.51492,0
0.5,0.079114,0.51492,0
0.5,0.082278,0.51492,0
0.5,0.085443,0.51492,0
0.5,0.088608,0.51492,0
0.5,0.091772,0.51492,0
0.5,0.094937,0.51492,0
0.5,0.098101,0.51492,0
0.5,0.10127,0.51492,0
0.5,0.10443,0.51492,0
0.5,0.10759,0.51492,0
0.5,0.11076,0.51492,0
0.5,0.11392,0.51492,0
0.5,0.11709,0.51492,0
0.5,0.12025,0.51492,0
0.5,0.12342,0.51492,0
0.5,0.12658,0.51492,0
0.5,0.12975,0.51492,0
0.5,0.13291,0.51492,0
0.5,0.13608,0.51492,0
0.5,0.13924,0.51492,0
0.5,0.14241,0.51492,0
0.5,0.14557,0.51492,0
0.5,0.14873,0.51493,0
0.5,0.1519,0.51493,0
0.5,0.15506,0.51493,0
0.5,0.15823,0.51493,0
0.5,0.16139,0.51493,0
0.5,0.16456,0.51493,0
0.5,0.16772,0.51493,0
0.5,0.17089,0.51493,0
0.5,0.17405,0.51493,0
0.5,0.17722,0.51493,0
0.5,0.18038,0.51493,0
0.5,0.18354,0.51493,0
0.5,0.18671,0.51493,0
0.5,0.18987,0.51493,0
0.5,0.19304,0.51493,0
0.5,0.1962,0.51493,0
0.5,0.19937,0.51493,0
0.5,0.20253,0.51493,0
0.5,0.2057,0.51493,0
0.5,0.20886,0.51493,0
0.5,0.21203,0.51493,0
0.5,0.21519,0.51493,0
0.5,0.21835,0.51493,0
0.5,0.22152,0.51493,0
0.5,0.22468,0.51493,0
0.5,0.22785,0.51493,0
0.5,0.23101,0.51493,0
0.5,0.23418,0.51493,0
0.5,0.23734,0.51493,0
0.5,0.24051,0.51493,0
0.5,0.24367,0.51493,0
0.5,0.24684,0.51493,0
0.5,0.25,0.51493,0
0.5,0.25316,0.51493,0
0.5,0.25633,0.51493,0
0.5,0.25949,0.51493,0
0.5,0.26266,0.51493,0
0.5,0.26582,0.51493,0
0.5,0.26899,0.51493,0
0.5,0.27215,0.51493,0
0.5,0.27532,0.51494,0
0.5,0.27848,0.51494,0
0.5,0.28165,0.51494,0
0.5,0.28481,0.51494,0
0.5,0.28797,0.51494,0
0.5,0.29114,0.51494,0
0.5,0.2943,0.51494,0
0.5,0.29747,0.51494,0
0.5,0.30063,0.51494,0
0.5,0.3038,0.51494,0
0.5,0.30696,0.51494,0
0.5,0.31013,0.51494,0
0.5,0.31329,0.51494,0
0.5,0.31646,0.51494,0
0.5,0.31962,0.51495,0
0.5,0.32278,0.51495,0
0.5,0.32595,0.51495,0
0.5,0.32911,0.51495,0
0.5,0.33228,0.51495,0
0.5,0.33544,0.51495,0
0.5,0.33861,0.51495,0
0.5,0.34177,0.51495,0
0.5,0.34494,0.51496,0
0.5,0.3481,0.51496,0
0.5,0.35127,0.51496,0
0.5,0.35443,0.51496,0
0.5,0.35759,0.51496,0
0.5,0.36076,0.51496,0
0.5,0.36392,0.51497,0
0.5,0.36709,0.51497,0
0.5,0.37025,0.51497,0
0.5,0.37342,0.51497,0
0.5,0.37658,0.51498,0
0.5,0.37975,0.51498,0
0.5,0.38291,0.51498,0
0.5,0.38608,0.51499,0
0.5,0.38924,0.51499,0
0.5,0.39241,0.515,0
0.5,0.39557,0.515,0
0.5,0.39873,0.51501,0
0.5,0.4019,0.51501,0
0.5,0.40506,0.51502,0
0.5,0.40823,0.51503,0
0.5,0.41139,0.51504,0
0.5,0.41456,0.51505,0
0.5,0.41772,0.51506,0
0.5,0.42089,0.51507,0
0.5,0.42405,0.51508,0
0.5,0.42722,0.5151,0
0.5,0.43038,0.51511,0
0.5,0.43354,0.51513,0
0.5,0.43671,0.51516,0
0.5,0.43987,0.51518,0
0.5,0.44304,0.51521,0
0.5,0.4462,0.51525,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51534,0
0.5,0.4557,0.5154,0
0.5,0.45886,0.51548,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.51569,0
0.5,0.4679,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51585,0
0.5,0.47152,0.51605,0
0.5,0.47468,0.51628,0
0.5,0.47785,0.51657,0
0.5,0.48101,0.51689,0
0.5,0.48418,0.51724,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58996,0.32911,0
0.5,0.59177,0.32812,0
0.5,0.59494,0.32715,0
0.5,0.5981,0.32693,0
0.5,0.60127,0.32756,0
0.5,0.60419,0.32911,0
0.5,0.58562,0.33228,0
0.5,0.58861,0.32989,0
0.5,0.60443,0.32928,0
0.5,0.60703,0.33228,0
0.5,0.58267,0.33544,0
0.5,0.58544,0.33243,0
0.5,0.60759,0.33341,0
0.5,0.60841,0.33544,0
0.5,0.58026,0.33861,0
0.5,0.58228,0.33591,0
0.5,0.60897,0.33861,0
0.5,0.57815,0.34177,0
0.5,0.57911,0.3403,0
0.5,0.60895,0.34177,0
0.5,0.57622,0.34494,0
0.5,0.60847,0.34494,0
0.5,0.57435,0.3481,0
0.5,0.57595,0.34539,0
0.5,0.6076,0.3481,0
0.5,0.57256,0.35127,0
0.5,0.57278,0.35087,0
0.5,0.60759,0.34811,0
0.5,0.60646,0.35127,0
0.5,0.57074,0.35443,0
0.5,0.60507,0.35443,0
0.5,0.56893,0.35759,0
0.5,0.56962,0.35641,0
0.5,0.60443,0.35571,0
0.5,0.6035,0.35759,0
0.5,0.56712,0.36076,0
0.5,0.60182,0.36076,0
0.5,0.56531,0.36392,0
0.5,0.56646,0.36193,0
0.5,0.60127,0.36175,0
0.5,0.60009,0.36392,0
0.5,0.56354,0.36709,0
0.5,0.59832,0.36709,0
0.5,0.56175,0.37025,0
0.5,0.56329,0.36754,0
0.5,0.5981,0.36747,0
0.5,0.59657,0.37025,0
0.5,0.56001,0.37342,0
0.5,0.56013,0.37321,0
0.5,0.59494,0.37316,0
0.5,0.59479,0.37342,0
0.5,0.55824,0.37658,0
0.5,0.59305,0.37658,0
0.5,0.5565,0.37975,0
0.5,0.55696,0.37893,0
0.5,0.59177,0.37885,0
0.5,0.59128,0.37975,0
0.5,0.55476,0.38291,0
0.5,0.58954,0.38291,0
0.5,0.55303,0.38608,0
0.5,0.5538,0.3847,0
0.5,0.58861,0.38458,0
0.5,0.58778,0.38608,0
0.5,0.55132,0.38924,0
0.5,0.58603,0.38924,0
0.5,0.54959,0.39241,0
0.5,0.55063,0.39051,0
0.5,0.58544,0.3903,0
0.5,0.5843,0.39241,0
0.5,0.54789,0.39557,0
0.5,0.58257,0.39557,0
0.5,0.54614,0.39873,0
0.5,0.54747,0.39635,0
0.5,0.58228,0.3961,0
0.5,0.58089,0.39873,0
0.5,0.54443,0.4019,0
0.5,0.5792,0.4019,0
0.5,0.54265,0.40506,0
0.5,0.5443,0.40213,0
0.5,0.57911,0.40205,0
0.5,0.57756,0.40506,0
0.5,0.5409,0.40823,0
0.5,0.54114,0.40781,0
0.5,0.57595,0.40813,0
0.5,0.5759,0.40823,0
0.5,0.53912,0.41139,0
0.5,0.57431,0.41139,0
0.5,0.53735,0.41456,0
0.5,0.53797,0.41346,0
0.5,0.57278,0.41436,0
0.5,0.57269,0.41456,0
0.5,0.53557,0.41772,0
0.5,0.57113,0.41772,0
0.5,0.5338,0.42089,0
0.5,0.53481,0.4191,0
0.5,0.56962,0.42069,0
0.5,0.56952,0.42089,0
0.5,0.53205,0.42405,0
0.5,0.56796,0.42405,0
0.5,0.53027,0.42722,0
0.5,0.53165,0.42479,0
0.5,0.56646,0.42699,0
0.5,0.56634,0.42722,0
0.5,0.52854,0.43038,0
0.5,0.56476,0.43038,0
0.5,0.52678,0.43354,0
0.5,0.52848,0.43049,0
0.5,0.56329,0.43318,0
0.5,0.56311,0.43354,0
0.5,0.52506,0.43671,0
0.5,0.52532,0.43624,0
0.5,0.56147,0.43671,0
0.5,0.52332,0.43987,0
0.5,0.56013,0.4392,0
0.5,0.55977,0.43987,0
0.5,0.52159,0.44304,0
0.5,0.52215,0.44203,0
0.5,0.55808,0.44304,0
0.5,0.51982,0.4462,0
0.5,0.55696,0.44508,0
0.5,0.55636,0.4462,0
0.5,0.518,0.44937,0
0.5,0.51899,0.44768,0
0.5,0.55465,0.44937,0
0.5,0.51616,0.45253,0
0.5,0.5538,0.45092,0
0.5,0.55292,0.45253,0
0.5,0.5142,0.4557,0
0.5,0.51582,0.45309,0
0.5,0.55122,0.4557,0
0.5,0.51219,0.45886,0
0.5,0.51266,0.45816,0
0.5,0.55063,0.45678,0
0.5,0.54954,0.45886,0
0.5,0.51005,0.46203,0
0.5,0.54787,0.46203,0
0.5,0.50774,0.46519,0
0.5,0.50949,0.46283,0
0.5,0.54747,0.46279,0
0.5,0.54624,0.46519,0
0.5,0.50518,0.46835,0
0.5,0.50633,0.467,0
0.5,0.54461,0.46835,0
0.5,0.50225,0.47152,0
0.5,0.50316,0.4706,0
0.5,0.5443,0.46894,0
0.5,0.54299,0.47152,0
0.5,0.49875,0.47468,0
0.5,0.5,0.47364,0
0.5,0.54134,0.47468,0
0.5,0.49433,0.47785,0
0.5,0.49684,0.47619,0
0.5,0.54114,0.47505,0
0.5,0.53968,0.47785,0
0.5,0.48744,0.48101,0
0.5,0.49051,0.47984,0
0.5,0.49367,0.47826,0
0.5,0.53797,0.48096,0
0.5,0.53794,0.48101,0
0.5,0.46901,0.48418,0
0.5,0.47152,0.48397,0
0.5,0.47468,0.48363,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48105,0
0.5,0.53618,0.48418,0
0.5,0,0.48635,0
0.5,0.0031646,0.48597,0
0.5,0.0063291,0.48567,0
0.5,0.0094937,0.48543,0
0.5,0.012658,0.48526,0
0.5,0.015823,0.48515,0
0.5,0.018987,0.48507,0
0.5,0.022152,0.48503,0
0.5,0.025316,0.48501,0
0.5,0.028481,0.485,0
0.5,0.031646,0.485,0
0.5,0.03481,0.485,0
0.5,0.037975,0.485,0
0.5,0.041139,0.48501,0
0.5,0.044304,0.48501,0
0.5,0.047468,0.48501,0
0.5,0.050633,0.48501,0
0.5,0.053797,0.48501,0
0.5,0.056962,0.48501,0
0.5,0.060127,0.48501,0
0.5,0.063291,0.48501,0
0.5,0.066456,0.48501,0
0.5,0.06962,0.48501,0
0.5,0.072785,0.48501,0
0.5,0.075949,0.48501,0
0.5,0.079114,0.48501,0
0.5,0.082278,0.48501,0
0.5,0.085443,0.48501,0
0.5,0.088608,0.48501,0
0.5,0.091772,0.48501,0
0.5,0.094937,0.48501,0
0.5,0.098101,0.48501,0
0.5,0.10127,0.48501,0
0.5,0.10443,0.48501,0
0.5,0.10759,0.48501,0
0.5,0.11076,0.48501,0
0.5,0.11392,0.48501,0
0.5,0.11709,0.48501,0
0.5,0.12025,0.48501,0
0.5,0.12342,0.48501,0
0.5,0.12658,0.48501,0
0.5,0.12975,0.48501,0
0.5,0.13291,0.48501,0
0.5,0.13608,0.48501,0
0.5,0.13924,0.48501,0
0.5,0.14241,0.48501,0
0.5,0.14557,0.48501,0
0.5,0.14873,0.48501,0
0.5,0.1519,0.48501,0
0.5,0.15506,0.48501,0
0.5,0.15823,0.48501,0
0.5,0.16139,0.48501,0
0.5,0.16456,0.48501,0
0.5,0.16772,0.48501,0
0.5,0.17089,0.48501,0
0.5,0.17405,0.48501,0
0.5,0.17722,0.485,0
0.5,0.18038,0.485,0
0.5,0.18354,0.485,0
0.5,0.18671,0.485,0
0.5,0.18987,0.485,0
0.5,0.19304,0.485,0
0.5,0.1962,0.485,0
0.5,0.19937,0.485,0
0.5,0.20253,0.485,0
0.5,0.2057,0.485,0
0.5,0.20886,0.485,0
0.5,0.21203,0.485,0
0.5,0.21519,0.485,0
0.5,0.21835,0.485,0
0.5,0.22152,0.485,0
0.5,0.22468,0.485,0
0.5,0.22785,0.485,0
0.5,0.23101,0.485,0
0.5,0.23418,0.485,0
0.5,0.23734,0.485,0
0.5,0.24051,0.485,0
0.5,0.24367,0.485,0
0.5,0.24684,0.485,0
0.5,0.25,0.485,0
0.5,0.25316,0.485,0
0.5,0.25633,0.485,0
0.5,0.25949,0.485,0
0.5,0.26266,0.485,0
0.5,0.26582,0.485,0
0.5,0.26899,0.485,0
0.5,0.27215,0.485,0
0.5,0.27532,0.485,0
0.5,0.27848,0.485,0
0.5,0.28165,0.485,0
0.5,0.28481,0.485,0
0.5,0.28797,0.485,0
0.5,0.29114,0.485,0
0.5,0.2943,0.485,0
0.5,0.29747,0.485,0
0.5,0.30063,0.485,0
0.5,0.3038,0.485,0
0.5,0.30696,0.485,0
0.5,0.31013,0.485,0
0.5,0.31329,0.485,0
0.5,0.31646,0.485,0
0.5,0.31962,0.485,0
0.5,0.32278,0.485,0
0.5,0.32595,0.485,0
0.5,0.32911,0.485,0
0.5,0.33228,0.48501,0
0.5,0.33544,0.48501,0
0.5,0.33861,0.48501,0
0.5,0.34177,0.48501,0
0.5,0.34494,0.48501,0
0.5,0.3481,0.48501,0
0.5,0.35127,0.48501,0
0.5,0.35443,0.48501,0
0.5,0.35759,0.48501,0
0.5,0.36076,0.48501,0
0.5,0.36392,0.48501,0
0.5,0.36709,0.48501,0
0.5,0.37025,0.48501,0
0.5,0.37342,0.48501,0
0.5,0.37658,0.48501,0
0.5,0.37975,0.48501,0
0.5,0.38291,0.48501,0
0.5,0.38608,0.48501,0
0.5,0.38924,0.485,0
0.5,0.39241,0.485,0
0.5,0.39557,0.485,0
0.5,0.39873,0.485,0
0.5,0.4019,0.48499,0
0.5,0.40506,0.48499,0
0.5,0.40823,0.48498,0
0.5,0.41139,0.48498,0
0.5,0.41456,0.48497,0
0.5,0.41772,0.48497,0
0.5,0.42089,0.48496,0
0.5,0.42405,0.48495,0
0.5,0.42722,0.48495,0
0.5,0.43038,0.48494,0
0.5,0.43354,0.48493,0
0.5,0.43671,0.48491,0
0.5,0.43987,0.4849,0
0.5,0.44304,0.48488,0
0.5,0.4462,0.48485,0
0.5,0.44937,0.48482,0
0.5,0.45253,0.48478,0
0.5,0.4557,0.48472,0
0.5,0.45886,0.48464,0
0.5,0.46203,0.48454,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48423,0
0.5,0.53481,0.48652,0
0.5,0.53431,0.48734,0
0.5,0.53241,0.49051,0
0.5,0.53165,0.49177,0
0.5,0.53046,0.49367,0
0.5,0.52848,0.49684,0
0.5,0.52848,0.49684,0
0.5,0.52645,0.5,0
0.5,0.52532,0.50168,0
0.5,0.52429,0.50316,0
0.5,0.52215,0.506,0
0.5,0.52189,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51395,0
0.5,0,0.51354,0
0.5,0.0063291,0.51429,0
0.5,0.0094937,0.51456,0
0.5,0.012658,0.51474,0
0.5,0.015823,0.51485,0
0.5,0.018987,0.51493,0
0.5,0.022152,0.51497,0
0.5,0.025316,0.51499,0
0.5,0.028481,0.515,0
0.5,0.031646,0.515,0
0.5,0.03481,0.515,0
0.5,0.037975,0.515,0
0.5,0.041139,0.51499,0
0.5,0.044304,0.51499,0
0.5,0.047468,0.51499,0
0.5,0.050633,0.51499,0
0.5,0.053797,0.51499,0
0.5,0.056962,0.51499,0
0.5,0.060127,0.51499,0
0.5,0.063291,0.51499,0
0.5,0.066456,0.51499,0
0.5,0.06962,0.51499,0
0.5,0.072785,0.51499,0
0.5,0.075949,0.51499,0
0.5,0.079114,0.51499,0
0.5,0.082278,0.51499,0
0.5,0.085443,0.51499,0
0.5,0.088608,0.51499,0
0.5,0.091772,0.51499,0
0.5,0.094937,0.51499,0
0.5,0.098101,0.51499,0
0.5,0.10127,0.51499,0
0.5,0.10443,0.51499,0
0.5,0.10759,0.51499,0
0.5,0.11076,0.51499,0
0.5,0.11392,0.51499,0
0.5,0.11709,0.51499,0
0.5,0.12025,0.51499,0
0.5,0.12342,0.51499,0
0.5,0.12658,0.51499,0
0.5,0.12975,0.51499,0
0.5,0.13291,0.51499,0
0.5,0.13608,0.51499,0
0.5,0.13924,0.51499,0
0.5,0.14241,0.51499,0
0.5,0.14557,0.51499,0
0.5,0.14873,0.51499,0
0.5,0.1519,0.51499,0
0.5,0.15506,0.51499,0
0.5,0.15823,0.51499,0
0.5,0.16139,0.51499,0
0.5,0.16456,0.51499,0
0.5,0.16772,0.51499,0
0.5,0.17089,0.51499,0
0.5,0.17405,0.51499,0
0.5,0.17722,0.51499,0
0.5,0.18038,0.51499,0
0.5,0.18354,0.515,0
0.5,0.18671,0.515,0
0.5,0.18987,0.515,0
0.5,0.19304,0.515,0
0.5,0.1962,0.515,0
0.5,0.19937,0.515,0
0.5,0.20253,0.515,0
0.5,0.2057,0.515,0
0.5,0.20886,0.515,0
0.5,0.21203,0.515,0
0.5,0.21519,0.515,0
0.5,0.21835,0.515,0
0.5,0.22152,0.515,0
0.5,0.22468,0.515,0
0.5,0.22785,0.515,0
0.5,0.23101,0.515,0
0.5,0.23418,0.515,0
0.5,0.23734,0.515,0
0.5,0.24051,0.515,0
0.5,0.24367,0.515,0
0.5,0.24684,0.515,0
0.5,0.25,0.515,0
0.5,0.25316,0.515,0
0.5,0.25633,0.515,0
0.5,0.25949,0.515,0
0.5,0.26266,0.515,0
0.5,0.26582,0.515,0
0.5,0.26899,0.515,0
0.5,0.27215,0.515,0
0.5,0.27532,0.515,0
0.5,0.27848,0.515,0
0.5,0.28165,0.51501,0
0.5,0.28481,0.51501,0
0.5,0.28797,0.51501,0
0.5,0.29114,0.51501,0
0.5,0.2943,0.51501,0
0.5,0.29747,0.51501,0
0.5,0.30063,0.51501,0
0.5,0.3038,0.51501,0
0.5,0.30696,0.51501,0
0.5,0.31013,0.51501,0
0.5,0.31329,0.51501,0
0.5,0.31646,0.51501,0
0.5,0.31962,0.51501,0
0.5,0.32278,0.51502,0
0.5,0.32595,0.51502,0
0.5,0.32911,0.51502,0
0.5,0.33228,0.51502,0
0.5,0.33544,0.51502,0
0.5,0.33861,0.51502,0
0.5,0.34177,0.51502,0
0.5,0.34494,0.51503,0
0.5,0.3481,0.51503,0
0.5,0.35127,0.51503,0
0.5,0.35443,0.51503,0
0.5,0.35759,0.51503,0
0.5,0.36076,0.51503,0
0.5,0.36392,0.51504,0
0.5,0.36709,0.51504,0
0.5,0.37025,0.51504,0
0.5,0.37342,0.51504,0
0.5,0.37658,0.51505,0
0.5,0.37975,0.51505,0
0.5,0.38291,0.51505,0
0.5,0.38608,0.51506,0
0.5,0.38924,0.51506,0
0.5,0.39241,0.51506,0
0.5,0.39557,0.51507,0
0.5,0.39873,0.51507,0
0.5,0.4019,0.51508,0
0.5,0.40506,0.51508,0
0.5,0.40823,0.51509,0
0.5,0.41139,0.51509,0
0.5,0.41456,0.5151,0
0.5,0.41772,0.51511,0
0.5,0.42089,0.51512,0
0.5,0.42405,0.51513,0
0.5,0.42722,0.51515,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51518,0
0.5,0.43671,0.5152,0
0.5,0.43987,0.51522,0
0.5,0.44304,0.51525,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51532,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51543,0
0.5,0.45886,0.5155,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51571,0
0.5,0.46755,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51606,0
0.5,0.47468,0.51629,0
0.5,0.47785,0.51657,0
0.5,0.48101,0.51689,0
0.5,0.48418,0.51724,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60808,0.29747,0
0.5,0.61076,0.29603,0
0.5,0.61392,0.29509,0
0.5,0.61709,0.29487,0
0.5,0.62025,0.29551,0
0.5,0.62342,0.29722,0
0.5,0.6237,0.29747,0
0.5,0.60401,0.30063,0
0.5,0.60443,0.30023,0
0.5,0.60759,0.29774,0
0.5,0.62626,0.30063,0
0.5,0.60107,0.3038,0
0.5,0.60127,0.30356,0
0.5,0.62658,0.30136,0
0.5,0.62749,0.3038,0
0.5,0.59868,0.30696,0
0.5,0.62796,0.30696,0
0.5,0.59654,0.31013,0
0.5,0.5981,0.30779,0
0.5,0.62785,0.31013,0
0.5,0.59457,0.31329,0
0.5,0.59494,0.3127,0
0.5,0.62729,0.31329,0
0.5,0.59267,0.31646,0
0.5,0.62658,0.31562,0
0.5,0.62634,0.31646,0
0.5,0.5908,0.31962,0
0.5,0.59177,0.31799,0
0.5,0.62512,0.31962,0
0.5,0.58896,0.32278,0
0.5,0.62362,0.32278,0
0.5,0.58708,0.32595,0
0.5,0.58861,0.32339,0
0.5,0.62342,0.32317,0
0.5,0.62197,0.32595,0
0.5,0.58524,0.32911,0
0.5,0.58544,0.32877,0
0.5,0.62025,0.329,0
0.5,0.62019,0.32911,0
0.5,0.58339,0.33228,0
0.5,0.61839,0.33228,0
0.5,0.58155,0.33544,0
0.5,0.58228,0.33421,0
0.5,0.61709,0.33448,0
0.5,0.61654,0.33544,0
0.5,0.57973,0.33861,0
0.5,0.61471,0.33861,0
0.5,0.5779,0.34177,0
0.5,0.57911,0.33969,0
0.5,0.61392,0.33994,0
0.5,0.61287,0.34177,0
0.5,0.57611,0.34494,0
0.5,0.61102,0.34494,0
0.5,0.57429,0.3481,0
0.5,0.57595,0.34521,0
0.5,0.61076,0.34539,0
0.5,0.60922,0.3481,0
0.5,0.57252,0.35127,0
0.5,0.57278,0.35081,0
0.5,0.60759,0.35093,0
0.5,0.6074,0.35127,0
0.5,0.57072,0.35443,0
0.5,0.60565,0.35443,0
0.5,0.56892,0.35759,0
0.5,0.56962,0.35639,0
0.5,0.60443,0.35659,0
0.5,0.60387,0.35759,0
0.5,0.56712,0.36076,0
0.5,0.60214,0.36076,0
0.5,0.56531,0.36392,0
0.5,0.56646,0.36193,0
0.5,0.60127,0.36233,0
0.5,0.60041,0.36392,0
0.5,0.56354,0.36709,0
0.5,0.5987,0.36709,0
0.5,0.56175,0.37025,0
0.5,0.56329,0.36754,0
0.5,0.5981,0.36819,0
0.5,0.597,0.37025,0
0.5,0.56,0.37342,0
0.5,0.56013,0.3732,0
0.5,0.59529,0.37342,0
0.5,0.55822,0.37658,0
0.5,0.59494,0.37406,0
0.5,0.59359,0.37658,0
0.5,0.55647,0.37975,0
0.5,0.55696,0.37887,0
0.5,0.59185,0.37975,0
0.5,0.55471,0.38291,0
0.5,0.59177,0.37988,0
0.5,0.59014,0.38291,0
0.5,0.55296,0.38608,0
0.5,0.5538,0.38458,0
0.5,0.58861,0.38565,0
0.5,0.58837,0.38608,0
0.5,0.55123,0.38924,0
0.5,0.58662,0.38924,0
0.5,0.54949,0.39241,0
0.5,0.55063,0.39033,0
0.5,0.58544,0.39133,0
0.5,0.58484,0.39241,0
0.5,0.54779,0.39557,0
0.5,0.58309,0.39557,0
0.5,0.54606,0.39873,0
0.5,0.54747,0.39617,0
0.5,0.58228,0.39702,0
0.5,0.58135,0.39873,0
0.5,0.54436,0.4019,0
0.5,0.57963,0.4019,0
0.5,0.5426,0.40506,0
0.5,0.5443,0.402,0
0.5,0.57911,0.40286,0
0.5,0.57795,0.40506,0
0.5,0.54088,0.40823,0
0.5,0.54114,0.40776,0
0.5,0.57628,0.40823,0
0.5,0.53911,0.41139,0
0.5,0.57595,0.40885,0
0.5,0.57466,0.41139,0
0.5,0.53735,0.41456,0
0.5,0.53797,0.41345,0
0.5,0.57304,0.41456,0
0.5,0.53557,0.41772,0
0.5,0.57278,0.41505,0
0.5,0.57147,0.41772,0
0.5,0.5338,0.42089,0
0.5,0.53481,0.4191,0
0.5,0.56988,0.42089,0
0.5,0.53205,0.42405,0
0.5,0.56962,0.4214,0
0.5,0.56831,0.42405,0
0.5,0.53027,0.42722,0
0.5,0.53165,0.42479,0
0.5,0.56672,0.42722,0
0.5,0.52854,0.43038,0
0.5,0.56646,0.42772,0
0.5,0.56514,0.43038,0
0.5,0.52677,0.43354,0
0.5,0.52848,0.43049,0
0.5,0.56351,0.43354,0
0.5,0.52505,0.43671,0
0.5,0.52532,0.43622,0
0.5,0.56329,0.43396,0
0.5,0.56189,0.43671,0
0.5,0.5233,0.43987,0
0.5,0.5602,0.43987,0
0.5,0.52155,0.44304,0
0.5,0.52215,0.44197,0
0.5,0.56013,0.44001,0
0.5,0.55853,0.44304,0
0.5,0.51977,0.4462,0
0.5,0.55696,0.44591,0
0.5,0.5568,0.4462,0
0.5,0.51796,0.44937,0
0.5,0.51899,0.44761,0
0.5,0.55511,0.44937,0
0.5,0.51612,0.45253,0
0.5,0.5538,0.45174,0
0.5,0.55336,0.45253,0
0.5,0.51418,0.4557,0
0.5,0.51582,0.45303,0
0.5,0.55165,0.4557,0
0.5,0.51219,0.45886,0
0.5,0.51266,0.45815,0
0.5,0.55063,0.45756,0
0.5,0.54994,0.45886,0
0.5,0.51005,0.46203,0
0.5,0.54826,0.46203,0
0.5,0.50773,0.46519,0
0.5,0.50949,0.46282,0
0.5,0.54747,0.46352,0
0.5,0.5466,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46697,0
0.5,0.54496,0.46835,0
0.5,0.50219,0.47152,0
0.5,0.50316,0.47055,0
0.5,0.5443,0.46961,0
0.5,0.54332,0.47152,0
0.5,0.49867,0.47468,0
0.5,0.5,0.47358,0
0.5,0.54166,0.47468,0
0.5,0.49426,0.47785,0
0.5,0.49684,0.47613,0
0.5,0.54114,0.47566,0
0.5,0.53999,0.47785,0
0.5,0.48743,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47822,0
0.5,0.53825,0.48101,0
0.5,0.46886,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.48151,0
0.5,0.53646,0.48418,0
0.5,0,0.48628,0
0.5,0.0031646,0.48592,0
0.5,0.0063291,0.48562,0
0.5,0.0094937,0.48539,0
0.5,0.012658,0.48522,0
0.5,0.015823,0.4851,0
0.5,0.018987,0.48503,0
0.5,0.022152,0.48498,0
0.5,0.025316,0.48496,0
0.5,0.028481,0.48495,0
0.5,0.031646,0.48494,0
0.5,0.03481,0.48494,0
0.5,0.037975,0.48494,0
0.5,0.041139,0.48495,0
0.5,0.044304,0.48495,0
0.5,0.047468,0.48495,0
0.5,0.050633,0.48495,0
0.5,0.053797,0.48495,0
0.5,0.056962,0.48495,0
0.5,0.060127,0.48495,0
0.5,0.063291,0.48495,0
0.5,0.066456,0.48495,0
0.5,0.06962,0.48495,0
0.5,0.072785,0.48495,0
0.5,0.075949,0.48495,0
0.5,0.079114,0.48495,0
0.5,0.082278,0.48495,0
0.5,0.085443,0.48495,0
0.5,0.088608,0.48495,0
0.5,0.091772,0.48495,0
0.5,0.094937,0.48495,0
0.5,0.098101,0.48495,0
0.5,0.10127,0.48495,0
0.5,0.10443,0.48495,0
0.5,0.10759,0.48495,0
0.5,0.11076,0.48495,0
0.5,0.11392,0.48495,0
0.5,0.11709,0.48495,0
0.5,0.12025,0.48495,0
0.5,0.12342,0.48495,0
0.5,0.12658,0.48495,0
0.5,0.12975,0.48495,0
0.5,0.13291,0.48495,0
0.5,0.13608,0.48495,0
0.5,0.13924,0.48495,0
0.5,0.14241,0.48495,0
0.5,0.14557,0.48495,0
0.5,0.14873,0.48495,0
0.5,0.1519,0.48495,0
0.5,0.15506,0.48495,0
0.5,0.15823,0.48495,0
0.5,0.16139,0.48495,0
0.5,0.16456,0.48495,0
0.5,0.16772,0.48495,0
0.5,0.17089,0.48495,0
0.5,0.17405,0.48495,0
0.5,0.17722,0.48495,0
0.5,0.18038,0.48494,0
0.5,0.18354,0.48494,0
0.5,0.18671,0.48494,0
0.5,0.18987,0.48494,0
0.5,0.19304,0.48494,0
0.5,0.1962,0.48494,0
0.5,0.19937,0.48494,0
0.5,0.20253,0.48494,0
0.5,0.2057,0.48494,0
0.5,0.20886,0.48494,0
0.5,0.21203,0.48494,0
0.5,0.21519,0.48494,0
0.5,0.21835,0.48494,0
0.5,0.22152,0.48494,0
0.5,0.22468,0.48494,0
0.5,0.22785,0.48494,0
0.5,0.23101,0.48494,0
0.5,0.23418,0.48494,0
0.5,0.23734,0.48494,0
0.5,0.24051,0.48494,0
0.5,0.24367,0.48494,0
0.5,0.24684,0.48494,0
0.5,0.25,0.48494,0
0.5,0.25316,0.48494,0
0.5,0.25633,0.48494,0
0.5,0.25949,0.48494,0
0.5,0.26266,0.48494,0
0.5,0.26582,0.48494,0
0.5,0.26899,0.48494,0
0.5,0.27215,0.48494,0
0.5,0.27532,0.48494,0
0.5,0.27848,0.48494,0
0.5,0.28165,0.48494,0
0.5,0.28481,0.48494,0
0.5,0.28797,0.48494,0
0.5,0.29114,0.48494,0
0.5,0.2943,0.48494,0
0.5,0.29747,0.48494,0
0.5,0.30063,0.48494,0
0.5,0.3038,0.48494,0
0.5,0.30696,0.48494,0
0.5,0.31013,0.48494,0
0.5,0.31329,0.48494,0
0.5,0.31646,0.48494,0
0.5,0.31962,0.48494,0
0.5,0.32278,0.48494,0
0.5,0.32595,0.48494,0
0.5,0.32911,0.48494,0
0.5,0.33228,0.48494,0
0.5,0.33544,0.48494,0
0.5,0.33861,0.48494,0
0.5,0.34177,0.48494,0
0.5,0.34494,0.48494,0
0.5,0.3481,0.48495,0
0.5,0.35127,0.48495,0
0.5,0.35443,0.48495,0
0.5,0.35759,0.48495,0
0.5,0.36076,0.48495,0
0.5,0.36392,0.48495,0
0.5,0.36709,0.48495,0
0.5,0.37025,0.48495,0
0.5,0.37342,0.48495,0
0.5,0.37658,0.48495,0
0.5,0.37975,0.48495,0
0.5,0.38291,0.48495,0
0.5,0.38608,0.48495,0
0.5,0.38924,0.48495,0
0.5,0.39241,0.48495,0
0.5,0.39557,0.48495,0
0.5,0.39873,0.48495,0
0.5,0.4019,0.48495,0
0.5,0.40506,0.48494,0
0.5,0.40823,0.48494,0
0.5,0.41139,0.48494,0
0.5,0.41456,0.48493,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48492,0
0.5,0.42405,0.48491,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48486,0
0.5,0.44304,0.48484,0
0.5,0.4462,0.48482,0
0.5,0.44937,0.48479,0
0.5,0.45253,0.48475,0
0.5,0.4557,0.4847,0
0.5,0.45886,0.48462,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.48439,0
0.5,0.46835,0.48421,0
0.5,0.53481,0.48696,0
0.5,0.53457,0.48734,0
0.5,0.53264,0.49051,0
0.5,0.53165,0.4921,0
0.5,0.53064,0.49367,0
0.5,0.52862,0.49684,0
0.5,0.52848,0.49705,0
0.5,0.52653,0.5,0
0.5,0.52532,0.50177,0
0.5,0.52433,0.50316,0
0.5,0.52215,0.50601,0
0.5,0.5219,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51399,0
0.5,0,0.51359,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51489,0
0.5,0.018987,0.51497,0
0.5,0.022152,0.51502,0
0.5,0.025316,0.51504,0
0.5,0.028481,0.51505,0
0.5,0.031646,0.51506,0
0.5,0.03481,0.51506,0
0.5,0.037975,0.51506,0
0.5,0.041139,0.51505,0
0.5,0.044304,0.51505,0
0.5,0.047468,0.51505,0
0.5,0.050633,0.51505,0
0.5,0.053797,0.51505,0
0.5,0.056962,0.51505,0
0.5,0.060127,0.51505,0
0.5,0.063291,0.51505,0
0.5,0.066456,0.51505,0
0.5,0.06962,0.51505,0
0.5,0.072785,0.51505,0
0.5,0.075949,0.51505,0
0.5,0.079114,0.51505,0
0.5,0.082278,0.51505,0
0.5,0.085443,0.51505,0
0.5,0.088608,0.51505,0
0.5,0.091772,0.51505,0
0.5,0.094937,0.51505,0
0.5,0.098101,0.51505,0
0.5,0.10127,0.51505,0
0.5,0.10443,0.51505,0
0.5,0.10759,0.51505,0
0.5,0.11076,0.51505,0
0.5,0.11392,0.51505,0
0.5,0.11709,0.51505,0
0.5,0.12025,0.51505,0
0.5,0.12342,0.51505,0
0.5,0.12658,0.51505,0
0.5,0.12975,0.51505,0
0.5,0.13291,0.51505,0
0.5,0.13608,0.51505,0
0.5,0.13924,0.51505,0
0.5,0.14241,0.51505,0
0.5,0.14557,0.51505,0
0.5,0.14873,0.51505,0
0.5,0.1519,0.51505,0
0.5,0.15506,0.51505,0
0.5,0.15823,0.51505,0
0.5,0.16139,0.51505,0
0.5,0.16456,0.51505,0
0.5,0.16772,0.51505,0
0.5,0.17089,0.51505,0
0.5,0.17405,0.51505,0
0.5,0.17722,0.51505,0
0.5,0.18038,0.51505,0
0.5,0.18354,0.51505,0
0.5,0.18671,0.51506,0
0.5,0.18987,0.51506,0
0.5,0.19304,0.51506,0
0.5,0.1962,0.51506,0
0.5,0.19937,0.51506,0
0.5,0.20253,0.51506,0
0.5,0.2057,0.51506,0
0.5,0.20886,0.51506,0
0.5,0.21203,0.51506,0
0.5,0.21519,0.51506,0
0.5,0.21835,0.51506,0
0.5,0.22152,0.51506,0
0.5,0.22468,0.51506,0
0.5,0.22785,0.51506,0
0.5,0.23101,0.51506,0
0.5,0.23418,0.51506,0
0.5,0.23734,0.51506,0
0.5,0.24051,0.51506,0
0.5,0.24367,0.51506,0
0.5,0.24684,0.51506,0
0.5,0.25,0.51506,0
0.5,0.25316,0.51506,0
0.5,0.25633,0.51506,0
0.5,0.25949,0.51506,0
0.5,0.26266,0.51506,0
0.5,0.26582,0.51506,0
0.5,0.26899,0.51506,0
0.5,0.27215,0.51506,0
0.5,0.27532,0.51506,0
0.5,0.27848,0.51506,0
0.5,0.28165,0.51506,0
0.5,0.28481,0.51506,0
0.5,0.28797,0.51507,0
0.5,0.29114,0.51507,0
0.5,0.2943,0.51507,0
0.5,0.29747,0.51507,0
0.5,0.30063,0.51507,0
0.5,0.3038,0.51507,0
0.5,0.30696,0.51507,0
0.5,0.31013,0.51507,0
0.5,0.31329,0.51507,0
0.5,0.31646,0.51507,0
0.5,0.31962,0.51507,0
0.5,0.32278,0.51507,0
0.5,0.32595,0.51508,0
0.5,0.32911,0.51508,0
0.5,0.33228,0.51508,0
0.5,0.33544,0.51508,0
0.5,0.33861,0.51508,0
0.5,0.34177,0.51508,0
0.5,0.34494,0.51508,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51509,0
0.5,0.35443,0.51509,0
0.5,0.35759,0.51509,0
0.5,0.36076,0.51509,0
0.5,0.36392,0.51509,0
0.5,0.36709,0.5151,0
0.5,0.37025,0.5151,0
0.5,0.37342,0.5151,0
0.5,0.37658,0.5151,0
0.5,0.37975,0.51511,0
0.5,0.38291,0.51511,0
0.5,0.38608,0.51511,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51512,0
0.5,0.39557,0.51512,0
0.5,0.39873,0.51513,0
0.5,0.4019,0.51513,0
0.5,0.40506,0.51514,0
0.5,0.40823,0.51514,0
0.5,0.41139,0.51515,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51517,0
0.5,0.42405,0.51518,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.51521,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51524,0
0.5,0.43987,0.51527,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51547,0
0.5,0.45886,0.51554,0
0.5,0.46203,0.51563,0
0.5,0.46519,0.51574,0
0.5,0.46696,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.51608,0
0.5,0.47468,0.51631,0
0.5,0.47785,0.51658,0
0.5,0.48101,0.5169,0
0.5,0.48418,0.51724,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62691,0.26899,0
0.5,0.62975,0.26797,0
0.5,0.63291,0.26757,0
0.5,0.63608,0.26799,0
0.5,0.63843,0.26899,0
0.5,0.62196,0.27215,0
0.5,0.62342,0.27098,0
0.5,0.62658,0.26911,0
0.5,0.63924,0.26941,0
0.5,0.64209,0.27215,0
0.5,0.61866,0.27532,0
0.5,0.62025,0.27364,0
0.5,0.64241,0.27265,0
0.5,0.64371,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27715,0
0.5,0.64443,0.27848,0
0.5,0.6138,0.28165,0
0.5,0.61392,0.28147,0
0.5,0.64451,0.28165,0
0.5,0.61172,0.28481,0
0.5,0.6441,0.28481,0
0.5,0.60975,0.28797,0
0.5,0.61076,0.28635,0
0.5,0.64328,0.28797,0
0.5,0.60784,0.29114,0
0.5,0.64241,0.29028,0
0.5,0.64209,0.29114,0
0.5,0.60591,0.2943,0
0.5,0.60759,0.29155,0
0.5,0.64067,0.2943,0
0.5,0.604,0.29747,0
0.5,0.60443,0.29678,0
0.5,0.63924,0.29702,0
0.5,0.639,0.29747,0
0.5,0.60207,0.30063,0
0.5,0.63723,0.30063,0
0.5,0.60015,0.3038,0
0.5,0.60127,0.30197,0
0.5,0.63608,0.30258,0
0.5,0.63537,0.3038,0
0.5,0.59827,0.30696,0
0.5,0.63349,0.30696,0
0.5,0.59637,0.31013,0
0.5,0.5981,0.30725,0
0.5,0.63291,0.30793,0
0.5,0.63162,0.31013,0
0.5,0.5945,0.31329,0
0.5,0.59494,0.31256,0
0.5,0.62975,0.31327,0
0.5,0.62973,0.31329,0
0.5,0.59264,0.31646,0
0.5,0.62789,0.31646,0
0.5,0.59079,0.31962,0
0.5,0.59177,0.31796,0
0.5,0.62658,0.31865,0
0.5,0.62602,0.31962,0
0.5,0.58895,0.32278,0
0.5,0.62418,0.32278,0
0.5,0.58708,0.32595,0
0.5,0.58861,0.32338,0
0.5,0.62342,0.32408,0
0.5,0.62234,0.32595,0
0.5,0.58524,0.32911,0
0.5,0.58544,0.32877,0
0.5,0.6205,0.32911,0
0.5,0.58339,0.33228,0
0.5,0.62025,0.32953,0
0.5,0.6187,0.33228,0
0.5,0.58155,0.33544,0
0.5,0.58228,0.3342,0
0.5,0.61709,0.33507,0
0.5,0.61688,0.33544,0
0.5,0.57972,0.33861,0
0.5,0.61511,0.33861,0
0.5,0.57788,0.34177,0
0.5,0.57911,0.33967,0
0.5,0.61392,0.34067,0
0.5,0.6133,0.34177,0
0.5,0.57608,0.34494,0
0.5,0.61152,0.34494,0
0.5,0.57426,0.3481,0
0.5,0.57595,0.34516,0
0.5,0.61076,0.34625,0
0.5,0.60972,0.3481,0
0.5,0.57248,0.35127,0
0.5,0.57278,0.35074,0
0.5,0.60791,0.35127,0
0.5,0.57069,0.35443,0
0.5,0.60759,0.35181,0
0.5,0.60613,0.35443,0
0.5,0.5689,0.35759,0
0.5,0.56962,0.35635,0
0.5,0.60443,0.35741,0
0.5,0.60433,0.35759,0
0.5,0.56711,0.36076,0
0.5,0.60257,0.36076,0
0.5,0.56531,0.36392,0
0.5,0.56646,0.36192,0
0.5,0.60127,0.36309,0
0.5,0.60082,0.36392,0
0.5,0.56354,0.36709,0
0.5,0.59911,0.36709,0
0.5,0.56175,0.37025,0
0.5,0.56329,0.36754,0
0.5,0.5981,0.36893,0
0.5,0.5974,0.37025,0
0.5,0.56,0.37342,0
0.5,0.56013,0.37319,0
0.5,0.59571,0.37342,0
0.5,0.55821,0.37658,0
0.5,0.59494,0.37482,0
0.5,0.594,0.37658,0
0.5,0.55644,0.37975,0
0.5,0.55696,0.37883,0
0.5,0.59229,0.37975,0
0.5,0.55467,0.38291,0
0.5,0.59177,0.38068,0
0.5,0.59057,0.38291,0
0.5,0.5529,0.38608,0
0.5,0.5538,0.38448,0
0.5,0.58881,0.38608,0
0.5,0.55115,0.38924,0
0.5,0.58861,0.38644,0
0.5,0.58706,0.38924,0
0.5,0.5494,0.39241,0
0.5,0.55063,0.39019,0
0.5,0.58544,0.39208,0
0.5,0.58526,0.39241,0
0.5,0.54771,0.39557,0
0.5,0.58349,0.39557,0
0.5,0.54598,0.39873,0
0.5,0.54747,0.39602,0
0.5,0.58228,0.3977,0
0.5,0.5817,0.39873,0
0.5,0.54429,0.4019,0
0.5,0.5443,0.40188,0
0.5,0.57997,0.4019,0
0.5,0.54255,0.40506,0
0.5,0.57911,0.40346,0
0.5,0.57825,0.40506,0
0.5,0.54084,0.40823,0
0.5,0.54114,0.40769,0
0.5,0.57657,0.40823,0
0.5,0.53909,0.41139,0
0.5,0.57595,0.40939,0
0.5,0.57493,0.41139,0
0.5,0.53734,0.41456,0
0.5,0.53797,0.41344,0
0.5,0.57331,0.41456,0
0.5,0.53557,0.41772,0
0.5,0.57278,0.41558,0
0.5,0.57172,0.41772,0
0.5,0.5338,0.42089,0
0.5,0.53481,0.4191,0
0.5,0.57014,0.42089,0
0.5,0.53205,0.42405,0
0.5,0.56962,0.42192,0
0.5,0.56857,0.42405,0
0.5,0.53027,0.42722,0
0.5,0.53165,0.42479,0
0.5,0.56699,0.42722,0
0.5,0.52854,0.43038,0
0.5,0.56646,0.42827,0
0.5,0.56541,0.43038,0
0.5,0.52677,0.43354,0
0.5,0.52848,0.43049,0
0.5,0.56381,0.43354,0
0.5,0.52504,0.43671,0
0.5,0.52532,0.43621,0
0.5,0.56329,0.43454,0
0.5,0.56219,0.43671,0
0.5,0.52328,0.43987,0
0.5,0.56054,0.43987,0
0.5,0.52153,0.44304,0
0.5,0.52215,0.44193,0
0.5,0.56013,0.44064,0
0.5,0.55887,0.44304,0
0.5,0.51974,0.4462,0
0.5,0.55716,0.4462,0
0.5,0.51792,0.44937,0
0.5,0.51899,0.44755,0
0.5,0.55696,0.44656,0
0.5,0.55547,0.44937,0
0.5,0.51609,0.45253,0
0.5,0.5538,0.4524,0
0.5,0.55373,0.45253,0
0.5,0.51415,0.4557,0
0.5,0.51582,0.45298,0
0.5,0.55202,0.4557,0
0.5,0.51217,0.45886,0
0.5,0.51266,0.45812,0
0.5,0.55063,0.45823,0
0.5,0.55029,0.45886,0
0.5,0.51004,0.46203,0
0.5,0.54861,0.46203,0
0.5,0.50772,0.46519,0
0.5,0.50949,0.46282,0
0.5,0.54747,0.46415,0
0.5,0.54692,0.46519,0
0.5,0.50513,0.46835,0
0.5,0.50633,0.46695,0
0.5,0.54528,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.47051,0
0.5,0.5443,0.4702,0
0.5,0.54362,0.47152,0
0.5,0.49861,0.47468,0
0.5,0.5,0.47353,0
0.5,0.54197,0.47468,0
0.5,0.4942,0.47785,0
0.5,0.49684,0.47609,0
0.5,0.54114,0.47622,0
0.5,0.54028,0.47785,0
0.5,0.48742,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47818,0
0.5,0.53854,0.48101,0
0.5,0.46862,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.48201,0
0.5,0.53673,0.48418,0
0.5,0,0.48622,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.48489,0
0.5,0.041139,0.48489,0
0.5,0.044304,0.4849,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.4849,0
0.5,0.13608,0.4849,0
0.5,0.13924,0.4849,0
0.5,0.14241,0.4849,0
0.5,0.14557,0.4849,0
0.5,0.14873,0.4849,0
0.5,0.1519,0.48489,0
0.5,0.15506,0.48489,0
0.5,0.15823,0.48489,0
0.5,0.16139,0.48489,0
0.5,0.16456,0.48489,0
0.5,0.16772,0.48489,0
0.5,0.17089,0.48489,0
0.5,0.17405,0.48489,0
0.5,0.17722,0.48489,0
0.5,0.18038,0.48489,0
0.5,0.18354,0.48489,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.48489,0
0.5,0.35443,0.48489,0
0.5,0.35759,0.48489,0
0.5,0.36076,0.48489,0
0.5,0.36392,0.48489,0
0.5,0.36709,0.48489,0
0.5,0.37025,0.4849,0
0.5,0.37342,0.4849,0
0.5,0.37658,0.4849,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.4849,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48488,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48483,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48479,0
0.5,0.44937,0.48476,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48467,0
0.5,0.45886,0.4846,0
0.5,0.46203,0.4845,0
0.5,0.46519,0.48437,0
0.5,0.46835,0.4842,0
0.5,0.53482,0.48734,0
0.5,0.53481,0.48736,0
0.5,0.53286,0.49051,0
0.5,0.53165,0.49241,0
0.5,0.53082,0.49367,0
0.5,0.52875,0.49684,0
0.5,0.52848,0.49725,0
0.5,0.52662,0.5,0
0.5,0.52532,0.50185,0
0.5,0.52437,0.50316,0
0.5,0.52215,0.50603,0
0.5,0.52191,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51402,0
0.5,0,0.51364,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.51511,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.51511,0
0.5,0.041139,0.51511,0
0.5,0.044304,0.5151,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.5151,0
0.5,0.13924,0.5151,0
0.5,0.14241,0.5151,0
0.5,0.14557,0.5151,0
0.5,0.14873,0.5151,0
0.5,0.1519,0.5151,0
0.5,0.15506,0.51511,0
0.5,0.15823,0.51511,0
0.5,0.16139,0.51511,0
0.5,0.16456,0.51511,0
0.5,0.16772,0.51511,0
0.5,0.17089,0.51511,0
0.5,0.17405,0.51511,0
0.5,0.17722,0.51511,0
0.5,0.18038,0.51511,0
0.5,0.18354,0.51511,0
0.5,0.18671,0.51511,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51511,0
0.5,0.27215,0.51511,0
0.5,0.27532,0.51511,0
0.5,0.27848,0.51512,0
0.5,0.28165,0.51512,0
0.5,0.28481,0.51512,0
0.5,0.28797,0.51512,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51512,0
0.5,0.32595,0.51513,0
0.5,0.32911,0.51513,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51513,0
0.5,0.35127,0.51514,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51514,0
0.5,0.37025,0.51515,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51516,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51517,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.51521,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51525,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.51539,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51557,0
0.5,0.46203,0.51565,0
0.5,0.46519,0.51577,0
0.5,0.46649,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.51659,0
0.5,0.48101,0.5169,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6434,0.24367,0
0.5,0.64557,0.24283,0
0.5,0.64873,0.24234,0
0.5,0.6519,0.24262,0
0.5,0.65467,0.24367,0
0.5,0.6382,0.24684,0
0.5,0.63924,0.24599,0
0.5,0.64241,0.24406,0
0.5,0.65506,0.24385,0
0.5,0.65823,0.24662,0
0.5,0.6584,0.24684,0
0.5,0.63481,0.25,0
0.5,0.63608,0.24868,0
0.5,0.66001,0.25,0
0.5,0.6321,0.25316,0
0.5,0.63291,0.25216,0
0.5,0.66072,0.25316,0
0.5,0.62974,0.25633,0
0.5,0.62975,0.25632,0
0.5,0.66078,0.25633,0
0.5,0.62755,0.25949,0
0.5,0.66033,0.25949,0
0.5,0.62546,0.26266,0
0.5,0.62658,0.26096,0
0.5,0.65946,0.26266,0
0.5,0.62346,0.26582,0
0.5,0.65823,0.26574,0
0.5,0.6582,0.26582,0
0.5,0.62145,0.26899,0
0.5,0.62342,0.2659,0
0.5,0.65669,0.26899,0
0.5,0.61945,0.27215,0
0.5,0.62025,0.27089,0
0.5,0.65506,0.27188,0
0.5,0.65491,0.27215,0
0.5,0.61748,0.27532,0
0.5,0.65304,0.27532,0
0.5,0.6155,0.27848,0
0.5,0.61709,0.27595,0
0.5,0.6519,0.27713,0
0.5,0.65107,0.27848,0
0.5,0.61357,0.28165,0
0.5,0.61392,0.28108,0
0.5,0.64909,0.28165,0
0.5,0.61164,0.28481,0
0.5,0.64873,0.28222,0
0.5,0.64714,0.28481,0
0.5,0.60971,0.28797,0
0.5,0.61076,0.28626,0
0.5,0.64557,0.28732,0
0.5,0.64517,0.28797,0
0.5,0.60783,0.29114,0
0.5,0.64325,0.29114,0
0.5,0.60591,0.2943,0
0.5,0.60759,0.29154,0
0.5,0.64241,0.29251,0
0.5,0.64134,0.2943,0
0.5,0.604,0.29747,0
0.5,0.60443,0.29677,0
0.5,0.63943,0.29747,0
0.5,0.60207,0.30063,0
0.5,0.63924,0.29777,0
0.5,0.63755,0.30063,0
0.5,0.60015,0.3038,0
0.5,0.60127,0.30197,0
0.5,0.63608,0.30308,0
0.5,0.63566,0.3038,0
0.5,0.59827,0.30696,0
0.5,0.63382,0.30696,0
0.5,0.59636,0.31013,0
0.5,0.5981,0.30725,0
0.5,0.63291,0.3085,0
0.5,0.63198,0.31013,0
0.5,0.59449,0.31329,0
0.5,0.59494,0.31254,0
0.5,0.63015,0.31329,0
0.5,0.59262,0.31646,0
0.5,0.62975,0.31398,0
0.5,0.62833,0.31646,0
0.5,0.59077,0.31962,0
0.5,0.59177,0.31793,0
0.5,0.62658,0.31943,0
0.5,0.62647,0.31962,0
0.5,0.58894,0.32278,0
0.5,0.62465,0.32278,0
0.5,0.58707,0.32595,0
0.5,0.58861,0.32337,0
0.5,0.62342,0.32486,0
0.5,0.62278,0.32595,0
0.5,0.58524,0.32911,0
0.5,0.58544,0.32877,0
0.5,0.62095,0.32911,0
0.5,0.58339,0.33228,0
0.5,0.62025,0.33029,0
0.5,0.61912,0.33228,0
0.5,0.58155,0.33544,0
0.5,0.58228,0.3342,0
0.5,0.6173,0.33544,0
0.5,0.57972,0.33861,0
0.5,0.61709,0.3358,0
0.5,0.61552,0.33861,0
0.5,0.57786,0.34177,0
0.5,0.57911,0.33965,0
0.5,0.61392,0.3414,0
0.5,0.61371,0.34177,0
0.5,0.57605,0.34494,0
0.5,0.61194,0.34494,0
0.5,0.57422,0.3481,0
0.5,0.57595,0.34511,0
0.5,0.61076,0.34699,0
0.5,0.61013,0.3481,0
0.5,0.57244,0.35127,0
0.5,0.57278,0.35066,0
0.5,0.60833,0.35127,0
0.5,0.57064,0.35443,0
0.5,0.60759,0.35255,0
0.5,0.60653,0.35443,0
0.5,0.56886,0.35759,0
0.5,0.56962,0.35628,0
0.5,0.60473,0.35759,0
0.5,0.56709,0.36076,0
0.5,0.60443,0.35811,0
0.5,0.60294,0.36076,0
0.5,0.5653,0.36392,0
0.5,0.56646,0.3619,0
0.5,0.60127,0.36371,0
0.5,0.60115,0.36392,0
0.5,0.56354,0.36709,0
0.5,0.59943,0.36709,0
0.5,0.56175,0.37025,0
0.5,0.56329,0.36754,0
0.5,0.5981,0.3695,0
0.5,0.5977,0.37025,0
0.5,0.56,0.37342,0
0.5,0.56013,0.37319,0
0.5,0.59601,0.37342,0
0.5,0.5582,0.37658,0
0.5,0.59494,0.37539,0
0.5,0.5943,0.37658,0
0.5,0.55641,0.37975,0
0.5,0.55696,0.37879,0
0.5,0.59261,0.37975,0
0.5,0.55462,0.38291,0
0.5,0.59177,0.38126,0
0.5,0.59089,0.38291,0
0.5,0.55284,0.38608,0
0.5,0.5538,0.38439,0
0.5,0.58915,0.38608,0
0.5,0.55108,0.38924,0
0.5,0.58861,0.38704,0
0.5,0.58739,0.38924,0
0.5,0.54932,0.39241,0
0.5,0.55063,0.39006,0
0.5,0.58559,0.39241,0
0.5,0.54763,0.39557,0
0.5,0.58544,0.39266,0
0.5,0.5838,0.39557,0
0.5,0.54589,0.39873,0
0.5,0.54747,0.39586,0
0.5,0.58228,0.39823,0
0.5,0.58199,0.39873,0
0.5,0.54421,0.4019,0
0.5,0.5443,0.40173,0
0.5,0.58025,0.4019,0
0.5,0.54248,0.40506,0
0.5,0.57911,0.40394,0
0.5,0.5785,0.40506,0
0.5,0.54078,0.40823,0
0.5,0.54114,0.40758,0
0.5,0.57681,0.40823,0
0.5,0.53905,0.41139,0
0.5,0.57595,0.40984,0
0.5,0.57515,0.41139,0
0.5,0.53732,0.41456,0
0.5,0.53797,0.4134,0
0.5,0.57353,0.41456,0
0.5,0.53557,0.41772,0
0.5,0.57278,0.41601,0
0.5,0.57193,0.41772,0
0.5,0.5338,0.42089,0
0.5,0.53481,0.4191,0
0.5,0.57036,0.42089,0
0.5,0.53205,0.42405,0
0.5,0.56962,0.42235,0
0.5,0.56879,0.42405,0
0.5,0.53027,0.42722,0
0.5,0.53165,0.42479,0
0.5,0.56722,0.42722,0
0.5,0.52854,0.43038,0
0.5,0.56646,0.42871,0
0.5,0.56564,0.43038,0
0.5,0.52677,0.43354,0
0.5,0.52848,0.43049,0
0.5,0.56405,0.43354,0
0.5,0.52503,0.43671,0
0.5,0.52532,0.4362,0
0.5,0.56329,0.43501,0
0.5,0.56244,0.43671,0
0.5,0.52328,0.43987,0
0.5,0.56081,0.43987,0
0.5,0.52151,0.44304,0
0.5,0.52215,0.44191,0
0.5,0.56013,0.44115,0
0.5,0.55915,0.44304,0
0.5,0.51972,0.4462,0
0.5,0.55747,0.4462,0
0.5,0.5179,0.44937,0
0.5,0.51899,0.4475,0
0.5,0.55696,0.44713,0
0.5,0.55578,0.44937,0
0.5,0.51606,0.45253,0
0.5,0.55406,0.45253,0
0.5,0.51412,0.4557,0
0.5,0.51582,0.45293,0
0.5,0.5538,0.453,0
0.5,0.55235,0.4557,0
0.5,0.51215,0.45886,0
0.5,0.51266,0.45809,0
0.5,0.55063,0.45882,0
0.5,0.55061,0.45886,0
0.5,0.51003,0.46203,0
0.5,0.54892,0.46203,0
0.5,0.5077,0.46519,0
0.5,0.50949,0.4628,0
0.5,0.54747,0.46472,0
0.5,0.54722,0.46519,0
0.5,0.5051,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.54557,0.46835,0
0.5,0.5021,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47075,0
0.5,0.5439,0.47152,0
0.5,0.49855,0.47468,0
0.5,0.5,0.47348,0
0.5,0.54225,0.47468,0
0.5,0.49415,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47674,0
0.5,0.54055,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47978,0
0.5,0.49367,0.47815,0
0.5,0.53881,0.48101,0
0.5,0.46836,0.48418,0
0.5,0.47152,0.48393,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.48248,0
0.5,0.53699,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48484,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48484,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48485,0
0.5,0.16139,0.48485,0
0.5,0.16456,0.48485,0
0.5,0.16772,0.48485,0
0.5,0.17089,0.48484,0
0.5,0.17405,0.48484,0
0.5,0.17722,0.48484,0
0.5,0.18038,0.48484,0
0.5,0.18354,0.48484,0
0.5,0.18671,0.48484,0
0.5,0.18987,0.48484,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48484,0
0.5,0.35443,0.48484,0
0.5,0.35759,0.48484,0
0.5,0.36076,0.48485,0
0.5,0.36392,0.48485,0
0.5,0.36709,0.48485,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48483,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48469,0
0.5,0.4557,0.48464,0
0.5,0.45886,0.48457,0
0.5,0.46203,0.48448,0
0.5,0.46519,0.48435,0
0.5,0.46835,0.48418,0
0.5,0.53507,0.48734,0
0.5,0.53481,0.48777,0
0.5,0.53308,0.49051,0
0.5,0.53165,0.49271,0
0.5,0.53101,0.49367,0
0.5,0.5289,0.49684,0
0.5,0.52848,0.49745,0
0.5,0.52672,0.5,0
0.5,0.52532,0.50195,0
0.5,0.52442,0.50316,0
0.5,0.52215,0.50605,0
0.5,0.52192,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51406,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51515,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51515,0
0.5,0.16139,0.51515,0
0.5,0.16456,0.51515,0
0.5,0.16772,0.51515,0
0.5,0.17089,0.51515,0
0.5,0.17405,0.51516,0
0.5,0.17722,0.51516,0
0.5,0.18038,0.51516,0
0.5,0.18354,0.51516,0
0.5,0.18671,0.51516,0
0.5,0.18987,0.51516,0
0.5,0.19304,0.51516,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51516,0
0.5,0.28797,0.51516,0
0.5,0.29114,0.51517,0
0.5,0.2943,0.51517,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51517,0
0.5,0.33544,0.51518,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51519,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.51519,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.5152,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51529,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51542,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51552,0
0.5,0.45886,0.51559,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.51579,0
0.5,0.46599,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51593,0
0.5,0.47152,0.51612,0
0.5,0.47468,0.51634,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65418,0.22468,0
0.5,0.65506,0.22412,0
0.5,0.65823,0.22278,0
0.5,0.66139,0.22214,0
0.5,0.66456,0.22227,0
0.5,0.66772,0.22331,0
0.5,0.66971,0.22468,0
0.5,0.65001,0.22785,0
0.5,0.6519,0.22619,0
0.5,0.67089,0.22581,0
0.5,0.67234,0.22785,0
0.5,0.64694,0.23101,0
0.5,0.64873,0.22905,0
0.5,0.67359,0.23101,0
0.5,0.64439,0.23418,0
0.5,0.64557,0.23265,0
0.5,0.67403,0.23418,0
0.5,0.64212,0.23734,0
0.5,0.64241,0.23694,0
0.5,0.67388,0.23734,0
0.5,0.63996,0.24051,0
0.5,0.67326,0.24051,0
0.5,0.63783,0.24367,0
0.5,0.63924,0.24159,0
0.5,0.67225,0.24367,0
0.5,0.63573,0.24684,0
0.5,0.63608,0.24632,0
0.5,0.67089,0.24677,0
0.5,0.67086,0.24684,0
0.5,0.63366,0.25,0
0.5,0.66926,0.25,0
0.5,0.6316,0.25316,0
0.5,0.63291,0.25117,0
0.5,0.66772,0.25264,0
0.5,0.66742,0.25316,0
0.5,0.62956,0.25633,0
0.5,0.62975,0.25605,0
0.5,0.66547,0.25633,0
0.5,0.6275,0.25949,0
0.5,0.66456,0.25775,0
0.5,0.66344,0.25949,0
0.5,0.62545,0.26266,0
0.5,0.62658,0.26092,0
0.5,0.66139,0.26263,0
0.5,0.66137,0.26266,0
0.5,0.62346,0.26582,0
0.5,0.65936,0.26582,0
0.5,0.62144,0.26899,0
0.5,0.62342,0.26589,0
0.5,0.65823,0.26757,0
0.5,0.65733,0.26899,0
0.5,0.61945,0.27215,0
0.5,0.62025,0.27089,0
0.5,0.65531,0.27215,0
0.5,0.61748,0.27532,0
0.5,0.65506,0.27254,0
0.5,0.65332,0.27532,0
0.5,0.6155,0.27848,0
0.5,0.61709,0.27594,0
0.5,0.6519,0.27756,0
0.5,0.65133,0.27848,0
0.5,0.61357,0.28165,0
0.5,0.61392,0.28108,0
0.5,0.64939,0.28165,0
0.5,0.61163,0.28481,0
0.5,0.64873,0.2827,0
0.5,0.64745,0.28481,0
0.5,0.6097,0.28797,0
0.5,0.61076,0.28625,0
0.5,0.64557,0.28787,0
0.5,0.64551,0.28797,0
0.5,0.60782,0.29114,0
0.5,0.64363,0.29114,0
0.5,0.60589,0.2943,0
0.5,0.60759,0.29151,0
0.5,0.64241,0.29315,0
0.5,0.64172,0.2943,0
0.5,0.60399,0.29747,0
0.5,0.60443,0.29675,0
0.5,0.63983,0.29747,0
0.5,0.60206,0.30063,0
0.5,0.63924,0.29845,0
0.5,0.63793,0.30063,0
0.5,0.60015,0.3038,0
0.5,0.60127,0.30196,0
0.5,0.63608,0.30371,0
0.5,0.63602,0.3038,0
0.5,0.59827,0.30696,0
0.5,0.63418,0.30696,0
0.5,0.59635,0.31013,0
0.5,0.5981,0.30725,0
0.5,0.63291,0.30912,0
0.5,0.63233,0.31013,0
0.5,0.59447,0.31329,0
0.5,0.59494,0.31252,0
0.5,0.63051,0.31329,0
0.5,0.59261,0.31646,0
0.5,0.62975,0.3146,0
0.5,0.62868,0.31646,0
0.5,0.59075,0.31962,0
0.5,0.59177,0.31789,0
0.5,0.62683,0.31962,0
0.5,0.58893,0.32278,0
0.5,0.62658,0.32005,0
0.5,0.625,0.32278,0
0.5,0.58706,0.32595,0
0.5,0.58861,0.32334,0
0.5,0.62342,0.32546,0
0.5,0.62313,0.32595,0
0.5,0.58524,0.32911,0
0.5,0.58544,0.32876,0
0.5,0.62129,0.32911,0
0.5,0.58339,0.33228,0
0.5,0.62025,0.33086,0
0.5,0.61944,0.33228,0
0.5,0.58155,0.33544,0
0.5,0.58228,0.3342,0
0.5,0.61762,0.33544,0
0.5,0.57971,0.33861,0
0.5,0.61709,0.33636,0
0.5,0.61583,0.33861,0
0.5,0.57785,0.34177,0
0.5,0.57911,0.33964,0
0.5,0.61403,0.34177,0
0.5,0.57603,0.34494,0
0.5,0.61392,0.34195,0
0.5,0.61226,0.34494,0
0.5,0.57419,0.3481,0
0.5,0.57595,0.34507,0
0.5,0.61076,0.34756,0
0.5,0.61045,0.3481,0
0.5,0.5724,0.35127,0
0.5,0.57278,0.3506,0
0.5,0.60867,0.35127,0
0.5,0.57061,0.35443,0
0.5,0.60759,0.35312,0
0.5,0.60685,0.35443,0
0.5,0.56883,0.35759,0
0.5,0.56962,0.35621,0
0.5,0.60504,0.35759,0
0.5,0.56707,0.36076,0
0.5,0.60443,0.35865,0
0.5,0.60322,0.36076,0
0.5,0.56529,0.36392,0
0.5,0.56646,0.36187,0
0.5,0.60141,0.36392,0
0.5,0.56354,0.36709,0
0.5,0.60127,0.36418,0
0.5,0.59967,0.36709,0
0.5,0.56175,0.37025,0
0.5,0.56329,0.36754,0
0.5,0.5981,0.36993,0
0.5,0.59793,0.37025,0
0.5,0.55999,0.37342,0
0.5,0.56013,0.37319,0
0.5,0.59624,0.37342,0
0.5,0.55819,0.37658,0
0.5,0.59494,0.37581,0
0.5,0.59452,0.37658,0
0.5,0.55639,0.37975,0
0.5,0.55696,0.37876,0
0.5,0.59284,0.37975,0
0.5,0.55459,0.38291,0
0.5,0.59177,0.38169,0
0.5,0.59112,0.38291,0
0.5,0.55279,0.38608,0
0.5,0.5538,0.38432,0
0.5,0.5894,0.38608,0
0.5,0.55103,0.38924,0
0.5,0.58861,0.38748,0
0.5,0.58764,0.38924,0
0.5,0.54926,0.39241,0
0.5,0.55063,0.38995,0
0.5,0.58584,0.39241,0
0.5,0.54756,0.39557,0
0.5,0.58544,0.3931,0
0.5,0.58404,0.39557,0
0.5,0.54583,0.39873,0
0.5,0.54747,0.39574,0
0.5,0.58228,0.39864,0
0.5,0.58222,0.39873,0
0.5,0.54414,0.4019,0
0.5,0.5443,0.4016,0
0.5,0.58047,0.4019,0
0.5,0.54242,0.40506,0
0.5,0.57911,0.40433,0
0.5,0.57871,0.40506,0
0.5,0.54073,0.40823,0
0.5,0.54114,0.40749,0
0.5,0.57701,0.40823,0
0.5,0.53902,0.41139,0
0.5,0.57595,0.4102,0
0.5,0.57533,0.41139,0
0.5,0.5373,0.41456,0
0.5,0.53797,0.41335,0
0.5,0.57371,0.41456,0
0.5,0.53556,0.41772,0
0.5,0.57278,0.41636,0
0.5,0.57211,0.41772,0
0.5,0.5338,0.42089,0
0.5,0.53481,0.4191,0
0.5,0.57054,0.42089,0
0.5,0.53205,0.42405,0
0.5,0.56962,0.42271,0
0.5,0.56896,0.42405,0
0.5,0.53027,0.42722,0
0.5,0.53165,0.42479,0
0.5,0.5674,0.42722,0
0.5,0.52854,0.43038,0
0.5,0.56646,0.42908,0
0.5,0.56582,0.43038,0
0.5,0.52677,0.43354,0
0.5,0.52848,0.43049,0
0.5,0.56425,0.43354,0
0.5,0.52503,0.43671,0
0.5,0.52532,0.4362,0
0.5,0.56329,0.43541,0
0.5,0.56264,0.43671,0
0.5,0.52327,0.43987,0
0.5,0.56103,0.43987,0
0.5,0.5215,0.44304,0
0.5,0.52215,0.44189,0
0.5,0.56013,0.44158,0
0.5,0.55938,0.44304,0
0.5,0.5197,0.4462,0
0.5,0.55772,0.4462,0
0.5,0.51787,0.44937,0
0.5,0.51899,0.44747,0
0.5,0.55696,0.44761,0
0.5,0.55604,0.44937,0
0.5,0.51603,0.45253,0
0.5,0.55434,0.45253,0
0.5,0.5141,0.4557,0
0.5,0.51582,0.45288,0
0.5,0.5538,0.45352,0
0.5,0.55262,0.4557,0
0.5,0.51213,0.45886,0
0.5,0.51266,0.45805,0
0.5,0.5509,0.45886,0
0.5,0.51002,0.46203,0
0.5,0.55063,0.45935,0
0.5,0.5492,0.46203,0
0.5,0.50768,0.46519,0
0.5,0.50949,0.46278,0
0.5,0.54749,0.46519,0
0.5,0.50507,0.46835,0
0.5,0.50633,0.46689,0
0.5,0.54747,0.46522,0
0.5,0.54584,0.46835,0
0.5,0.50205,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47124,0
0.5,0.54416,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47344,0
0.5,0.54251,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.476,0
0.5,0.54114,0.47721,0
0.5,0.5408,0.47785,0
0.5,0.4874,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47813,0
0.5,0.53906,0.48101,0
0.5,0.46804,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48392,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.4829,0
0.5,0.53723,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48573,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.48481,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.48481,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.48481,0
0.5,0.10127,0.48481,0
0.5,0.10443,0.48481,0
0.5,0.10759,0.48481,0
0.5,0.11076,0.48481,0
0.5,0.11392,0.48481,0
0.5,0.11709,0.48481,0
0.5,0.12025,0.4848,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.4848,0
0.5,0.38608,0.48481,0
0.5,0.38924,0.48481,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.48481,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.4847,0
0.5,0.45253,0.48466,0
0.5,0.4557,0.48461,0
0.5,0.45886,0.48454,0
0.5,0.46203,0.48445,0
0.5,0.46519,0.48433,0
0.5,0.53531,0.48734,0
0.5,0.53481,0.48814,0
0.5,0.53329,0.49051,0
0.5,0.53165,0.49301,0
0.5,0.5312,0.49367,0
0.5,0.52906,0.49684,0
0.5,0.52848,0.49767,0
0.5,0.52683,0.5,0
0.5,0.52532,0.50207,0
0.5,0.5245,0.50316,0
0.5,0.52215,0.5061,0
0.5,0.52196,0.50633,0
0.5,0.51904,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51411,0
0.5,0,0.51374,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51468,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.5152,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.51519,0
0.5,0.050633,0.51519,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.51519,0
0.5,0.10127,0.51519,0
0.5,0.10443,0.51519,0
0.5,0.10759,0.51519,0
0.5,0.11076,0.51519,0
0.5,0.11392,0.51519,0
0.5,0.11709,0.51519,0
0.5,0.12025,0.5152,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.5152,0
0.5,0.25949,0.5152,0
0.5,0.26266,0.5152,0
0.5,0.26582,0.5152,0
0.5,0.26899,0.51521,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51521,0
0.5,0.32595,0.51521,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51523,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51525,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.51529,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51545,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51555,0
0.5,0.45886,0.51562,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51581,0
0.5,0.4655,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51595,0
0.5,0.47152,0.51613,0
0.5,0.47468,0.51635,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67047,0.2057,0
0.5,0.67089,0.20556,0
0.5,0.67405,0.20528,0
0.5,0.67674,0.2057,0
0.5,0.66372,0.20886,0
0.5,0.66456,0.20826,0
0.5,0.66772,0.20656,0
0.5,0.67722,0.20578,0
0.5,0.68038,0.20737,0
0.5,0.68204,0.20886,0
0.5,0.65995,0.21203,0
0.5,0.66139,0.21065,0
0.5,0.68354,0.21091,0
0.5,0.68416,0.21203,0
0.5,0.65704,0.21519,0
0.5,0.65823,0.21382,0
0.5,0.68508,0.21519,0
0.5,0.65454,0.21835,0
0.5,0.65506,0.21767,0
0.5,0.6853,0.21835,0
0.5,0.65228,0.22152,0
0.5,0.68497,0.22152,0
0.5,0.65011,0.22468,0
0.5,0.6519,0.22207,0
0.5,0.68418,0.22468,0
0.5,0.648,0.22785,0
0.5,0.64873,0.22676,0
0.5,0.68354,0.22637,0
0.5,0.683,0.22785,0
0.5,0.64594,0.23101,0
0.5,0.68151,0.23101,0
0.5,0.64391,0.23418,0
0.5,0.64557,0.23159,0
0.5,0.68038,0.23306,0
0.5,0.67977,0.23418,0
0.5,0.64191,0.23734,0
0.5,0.64241,0.23658,0
0.5,0.67787,0.23734,0
0.5,0.63988,0.24051,0
0.5,0.67722,0.23837,0
0.5,0.67588,0.24051,0
0.5,0.63781,0.24367,0
0.5,0.63924,0.2415,0
0.5,0.67405,0.2433,0
0.5,0.67381,0.24367,0
0.5,0.63573,0.24684,0
0.5,0.63608,0.24631,0
0.5,0.67175,0.24684,0
0.5,0.63366,0.25,0
0.5,0.67089,0.24814,0
0.5,0.66969,0.25,0
0.5,0.6316,0.25316,0
0.5,0.63291,0.25117,0
0.5,0.66772,0.25302,0
0.5,0.66763,0.25316,0
0.5,0.62956,0.25633,0
0.5,0.62975,0.25605,0
0.5,0.66562,0.25633,0
0.5,0.6275,0.25949,0
0.5,0.66456,0.25797,0
0.5,0.66359,0.25949,0
0.5,0.62545,0.26266,0
0.5,0.62658,0.26092,0
0.5,0.66156,0.26266,0
0.5,0.62346,0.26582,0
0.5,0.66139,0.26291,0
0.5,0.65958,0.26582,0
0.5,0.62144,0.26899,0
0.5,0.62342,0.26589,0
0.5,0.65823,0.26795,0
0.5,0.65758,0.26899,0
0.5,0.61944,0.27215,0
0.5,0.62025,0.27088,0
0.5,0.6556,0.27215,0
0.5,0.61747,0.27532,0
0.5,0.65506,0.273,0
0.5,0.65363,0.27532,0
0.5,0.6155,0.27848,0
0.5,0.61709,0.27594,0
0.5,0.6519,0.27808,0
0.5,0.65165,0.27848,0
0.5,0.61357,0.28165,0
0.5,0.61392,0.28108,0
0.5,0.64973,0.28165,0
0.5,0.61163,0.28481,0
0.5,0.64873,0.28325,0
0.5,0.64779,0.28481,0
0.5,0.6097,0.28797,0
0.5,0.61076,0.28624,0
0.5,0.64585,0.28797,0
0.5,0.60781,0.29114,0
0.5,0.64557,0.28843,0
0.5,0.64395,0.29114,0
0.5,0.60588,0.2943,0
0.5,0.60759,0.2915,0
0.5,0.64241,0.29369,0
0.5,0.64204,0.2943,0
0.5,0.60398,0.29747,0
0.5,0.60443,0.29674,0
0.5,0.64016,0.29747,0
0.5,0.60206,0.30063,0
0.5,0.63924,0.29898,0
0.5,0.63825,0.30063,0
0.5,0.60015,0.3038,0
0.5,0.60127,0.30196,0
0.5,0.63634,0.3038,0
0.5,0.59827,0.30696,0
0.5,0.63608,0.30423,0
0.5,0.63448,0.30696,0
0.5,0.59634,0.31013,0
0.5,0.5981,0.30724,0
0.5,0.63291,0.30961,0
0.5,0.63261,0.31013,0
0.5,0.59446,0.31329,0
0.5,0.59494,0.3125,0
0.5,0.63079,0.31329,0
0.5,0.59259,0.31646,0
0.5,0.62975,0.31508,0
0.5,0.62895,0.31646,0
0.5,0.59073,0.31962,0
0.5,0.59177,0.31786,0
0.5,0.62712,0.31962,0
0.5,0.58891,0.32278,0
0.5,0.62658,0.32052,0
0.5,0.62528,0.32278,0
0.5,0.58706,0.32595,0
0.5,0.58861,0.32332,0
0.5,0.62342,0.32591,0
0.5,0.62339,0.32595,0
0.5,0.58524,0.32911,0
0.5,0.58544,0.32876,0
0.5,0.62155,0.32911,0
0.5,0.58339,0.33228,0
0.5,0.62025,0.33131,0
0.5,0.61969,0.33228,0
0.5,0.58155,0.33544,0
0.5,0.58228,0.3342,0
0.5,0.61788,0.33544,0
0.5,0.57971,0.33861,0
0.5,0.61709,0.3368,0
0.5,0.61607,0.33861,0
0.5,0.57784,0.34177,0
0.5,0.57911,0.33963,0
0.5,0.61428,0.34177,0
0.5,0.57601,0.34494,0
0.5,0.61392,0.3424,0
0.5,0.61251,0.34494,0
0.5,0.57416,0.3481,0
0.5,0.57595,0.34504,0
0.5,0.61076,0.348,0
0.5,0.6107,0.3481,0
0.5,0.57236,0.35127,0
0.5,0.57278,0.35054,0
0.5,0.60892,0.35127,0
0.5,0.57057,0.35443,0
0.5,0.60759,0.35356,0
0.5,0.6071,0.35443,0
0.5,0.5688,0.35759,0
0.5,0.56962,0.35616,0
0.5,0.60529,0.35759,0
0.5,0.56705,0.36076,0
0.5,0.60443,0.35906,0
0.5,0.60345,0.36076,0
0.5,0.56528,0.36392,0
0.5,0.56646,0.36184,0
0.5,0.60163,0.36392,0
0.5,0.56353,0.36709,0
0.5,0.60127,0.36456,0
0.5,0.59987,0.36709,0
0.5,0.56175,0.37025,0
0.5,0.56329,0.36753,0
0.5,0.59811,0.37025,0
0.5,0.55999,0.37342,0
0.5,0.56013,0.37318,0
0.5,0.5981,0.37027,0
0.5,0.59642,0.37342,0
0.5,0.55819,0.37658,0
0.5,0.59494,0.37614,0
0.5,0.5947,0.37658,0
0.5,0.55637,0.37975,0
0.5,0.55696,0.37873,0
0.5,0.59302,0.37975,0
0.5,0.55456,0.38291,0
0.5,0.59177,0.38203,0
0.5,0.5913,0.38291,0
0.5,0.55275,0.38608,0
0.5,0.5538,0.38427,0
0.5,0.58959,0.38608,0
0.5,0.55098,0.38924,0
0.5,0.58861,0.38784,0
0.5,0.58783,0.38924,0
0.5,0.54921,0.39241,0
0.5,0.55063,0.38987,0
0.5,0.58606,0.39241,0
0.5,0.5475,0.39557,0
0.5,0.58544,0.39347,0
0.5,0.58425,0.39557,0
0.5,0.54577,0.39873,0
0.5,0.54747,0.39563,0
0.5,0.58243,0.39873,0
0.5,0.54408,0.4019,0
0.5,0.5443,0.4015,0
0.5,0.58228,0.399,0
0.5,0.58066,0.4019,0
0.5,0.54237,0.40506,0
0.5,0.57911,0.40466,0
0.5,0.57889,0.40506,0
0.5,0.54069,0.40823,0
0.5,0.54114,0.4074,0
0.5,0.57719,0.40823,0
0.5,0.53898,0.41139,0
0.5,0.57595,0.41052,0
0.5,0.57549,0.41139,0
0.5,0.53728,0.41456,0
0.5,0.53797,0.4133,0
0.5,0.57387,0.41456,0
0.5,0.53555,0.41772,0
0.5,0.57278,0.41667,0
0.5,0.57226,0.41772,0
0.5,0.53379,0.42089,0
0.5,0.53481,0.41908,0
0.5,0.5707,0.42089,0
0.5,0.53205,0.42405,0
0.5,0.56962,0.42302,0
0.5,0.56912,0.42405,0
0.5,0.53027,0.42722,0
0.5,0.53165,0.42479,0
0.5,0.56756,0.42722,0
0.5,0.52854,0.43038,0
0.5,0.56646,0.42941,0
0.5,0.56598,0.43038,0
0.5,0.52677,0.43354,0
0.5,0.52848,0.43049,0
0.5,0.56442,0.43354,0
0.5,0.52503,0.43671,0
0.5,0.52532,0.4362,0
0.5,0.56329,0.43577,0
0.5,0.56282,0.43671,0
0.5,0.52326,0.43987,0
0.5,0.56123,0.43987,0
0.5,0.52149,0.44304,0
0.5,0.52215,0.44188,0
0.5,0.56013,0.44198,0
0.5,0.55959,0.44304,0
0.5,0.51969,0.4462,0
0.5,0.55795,0.4462,0
0.5,0.51785,0.44937,0
0.5,0.51899,0.44744,0
0.5,0.55696,0.44805,0
0.5,0.55628,0.44937,0
0.5,0.51601,0.45253,0
0.5,0.5546,0.45253,0
0.5,0.51408,0.4557,0
0.5,0.51582,0.45285,0
0.5,0.5538,0.454,0
0.5,0.55289,0.4557,0
0.5,0.51211,0.45886,0
0.5,0.51266,0.45802,0
0.5,0.55117,0.45886,0
0.5,0.51,0.46203,0
0.5,0.55063,0.45985,0
0.5,0.54946,0.46203,0
0.5,0.50766,0.46519,0
0.5,0.50949,0.46275,0
0.5,0.54776,0.46519,0
0.5,0.50504,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54747,0.46573,0
0.5,0.54609,0.46835,0
0.5,0.50202,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.54441,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.4734,0
0.5,0.5443,0.47172,0
0.5,0.54276,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47597,0
0.5,0.54114,0.47766,0
0.5,0.54104,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.4781,0
0.5,0.53931,0.48101,0
0.5,0.46773,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.4839,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48332,0
0.5,0.53747,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.4854,0
0.5,0.0094937,0.4852,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48478,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48477,0
0.5,0.053797,0.48477,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48477,0
0.5,0.094937,0.48477,0
0.5,0.098101,0.48477,0
0.5,0.10127,0.48477,0
0.5,0.10443,0.48477,0
0.5,0.10759,0.48477,0
0.5,0.11076,0.48477,0
0.5,0.11392,0.48477,0
0.5,0.11709,0.48476,0
0.5,0.12025,0.48476,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48476,0
0.5,0.38608,0.48477,0
0.5,0.38924,0.48477,0
0.5,0.39241,0.48477,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.4847,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48459,0
0.5,0.45886,0.48452,0
0.5,0.46203,0.48443,0
0.5,0.46519,0.48431,0
0.5,0.53555,0.48734,0
0.5,0.53481,0.48851,0
0.5,0.53352,0.49051,0
0.5,0.53165,0.49331,0
0.5,0.5314,0.49367,0
0.5,0.52923,0.49684,0
0.5,0.52848,0.4979,0
0.5,0.52697,0.5,0
0.5,0.52532,0.50222,0
0.5,0.52459,0.50316,0
0.5,0.52215,0.50616,0
0.5,0.52201,0.50633,0
0.5,0.51905,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50955,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51522,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51523,0
0.5,0.050633,0.51523,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51523,0
0.5,0.098101,0.51523,0
0.5,0.10127,0.51523,0
0.5,0.10443,0.51523,0
0.5,0.10759,0.51523,0
0.5,0.11076,0.51523,0
0.5,0.11392,0.51523,0
0.5,0.11709,0.51524,0
0.5,0.12025,0.51524,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51524,0
0.5,0.25949,0.51524,0
0.5,0.26266,0.51524,0
0.5,0.26582,0.51524,0
0.5,0.26899,0.51525,0
0.5,0.27215,0.51525,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51525,0
0.5,0.32911,0.51526,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51526,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51527,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.5153,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51548,0
0.5,0.45253,0.51552,0
0.5,0.4557,0.51558,0
0.5,0.45886,0.51564,0
0.5,0.46203,0.51573,0
0.5,0.46492,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46519,0.51583,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51615,0
0.5,0.47468,0.51637,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68325,0.18671,0
0.5,0.68354,0.18659,0
0.5,0.68671,0.18603,0
0.5,0.68987,0.18621,0
0.5,0.69148,0.18671,0
0.5,0.67698,0.18987,0
0.5,0.67722,0.18969,0
0.5,0.68038,0.18781,0
0.5,0.69304,0.18729,0
0.5,0.6962,0.18977,0
0.5,0.6963,0.18987,0
0.5,0.67326,0.19304,0
0.5,0.67405,0.19227,0
0.5,0.69818,0.19304,0
0.5,0.67029,0.1962,0
0.5,0.67089,0.19551,0
0.5,0.69902,0.1962,0
0.5,0.66775,0.19937,0
0.5,0.69912,0.19937,0
0.5,0.66539,0.20253,0
0.5,0.66772,0.1994,0
0.5,0.69868,0.20253,0
0.5,0.66312,0.2057,0
0.5,0.66456,0.20369,0
0.5,0.69776,0.2057,0
0.5,0.66092,0.20886,0
0.5,0.66139,0.20819,0
0.5,0.69644,0.20886,0
0.5,0.65872,0.21203,0
0.5,0.6962,0.20932,0
0.5,0.69482,0.21203,0
0.5,0.6565,0.21519,0
0.5,0.65823,0.21273,0
0.5,0.69304,0.215,0
0.5,0.69293,0.21519,0
0.5,0.65432,0.21835,0
0.5,0.65506,0.21728,0
0.5,0.69091,0.21835,0
0.5,0.6522,0.22152,0
0.5,0.68987,0.2199,0
0.5,0.68879,0.22152,0
0.5,0.65008,0.22468,0
0.5,0.6519,0.22197,0
0.5,0.68671,0.22458,0
0.5,0.68664,0.22468,0
0.5,0.648,0.22785,0
0.5,0.64873,0.22674,0
0.5,0.68452,0.22785,0
0.5,0.64594,0.23101,0
0.5,0.68354,0.22928,0
0.5,0.68238,0.23101,0
0.5,0.64391,0.23418,0
0.5,0.64557,0.23159,0
0.5,0.68038,0.23399,0
0.5,0.68026,0.23418,0
0.5,0.64191,0.23734,0
0.5,0.64241,0.23657,0
0.5,0.67819,0.23734,0
0.5,0.63988,0.24051,0
0.5,0.67722,0.23883,0
0.5,0.67614,0.24051,0
0.5,0.6378,0.24367,0
0.5,0.63924,0.2415,0
0.5,0.67408,0.24367,0
0.5,0.63573,0.24684,0
0.5,0.63608,0.24631,0
0.5,0.67405,0.24372,0
0.5,0.67205,0.24684,0
0.5,0.63366,0.25,0
0.5,0.67089,0.24864,0
0.5,0.67002,0.25,0
0.5,0.6316,0.25316,0
0.5,0.63291,0.25116,0
0.5,0.66801,0.25316,0
0.5,0.62956,0.25633,0
0.5,0.62975,0.25604,0
0.5,0.66772,0.25361,0
0.5,0.66602,0.25633,0
0.5,0.6275,0.25949,0
0.5,0.66456,0.2586,0
0.5,0.66399,0.25949,0
0.5,0.62545,0.26266,0
0.5,0.62658,0.26092,0
0.5,0.66198,0.26266,0
0.5,0.62346,0.26582,0
0.5,0.66139,0.26357,0
0.5,0.65999,0.26582,0
0.5,0.62144,0.26899,0
0.5,0.62342,0.26589,0
0.5,0.65823,0.2686,0
0.5,0.65799,0.26899,0
0.5,0.61944,0.27215,0
0.5,0.62025,0.27087,0
0.5,0.65602,0.27215,0
0.5,0.61747,0.27532,0
0.5,0.65506,0.27366,0
0.5,0.65404,0.27532,0
0.5,0.6155,0.27848,0
0.5,0.61709,0.27594,0
0.5,0.65206,0.27848,0
0.5,0.61357,0.28165,0
0.5,0.61392,0.28107,0
0.5,0.6519,0.27873,0
0.5,0.65012,0.28165,0
0.5,0.61162,0.28481,0
0.5,0.64873,0.28387,0
0.5,0.64816,0.28481,0
0.5,0.60968,0.28797,0
0.5,0.61076,0.28622,0
0.5,0.64621,0.28797,0
0.5,0.60779,0.29114,0
0.5,0.64557,0.28901,0
0.5,0.64429,0.29114,0
0.5,0.60587,0.2943,0
0.5,0.60759,0.29147,0
0.5,0.64241,0.29423,0
0.5,0.64236,0.2943,0
0.5,0.60397,0.29747,0
0.5,0.60443,0.29672,0
0.5,0.64048,0.29747,0
0.5,0.60206,0.30063,0
0.5,0.63924,0.2995,0
0.5,0.63855,0.30063,0
0.5,0.60015,0.3038,0
0.5,0.60127,0.30196,0
0.5,0.63664,0.3038,0
0.5,0.59827,0.30696,0
0.5,0.63608,0.30473,0
0.5,0.63476,0.30696,0
0.5,0.59634,0.31013,0
0.5,0.5981,0.30724,0
0.5,0.63291,0.31008,0
0.5,0.63288,0.31013,0
0.5,0.59445,0.31329,0
0.5,0.59494,0.31248,0
0.5,0.63107,0.31329,0
0.5,0.59257,0.31646,0
0.5,0.62975,0.31554,0
0.5,0.62922,0.31646,0
0.5,0.59071,0.31962,0
0.5,0.59177,0.31783,0
0.5,0.62739,0.31962,0
0.5,0.58889,0.32278,0
0.5,0.62658,0.32098,0
0.5,0.62554,0.32278,0
0.5,0.58705,0.32595,0
0.5,0.58861,0.32329,0
0.5,0.62367,0.32595,0
0.5,0.58523,0.32911,0
0.5,0.58544,0.32876,0
0.5,0.62342,0.32637,0
0.5,0.62182,0.32911,0
0.5,0.58339,0.33228,0
0.5,0.62025,0.33175,0
0.5,0.61995,0.33228,0
0.5,0.58154,0.33544,0
0.5,0.58228,0.3342,0
0.5,0.61813,0.33544,0
0.5,0.57971,0.33861,0
0.5,0.61709,0.33724,0
0.5,0.61632,0.33861,0
0.5,0.57783,0.34177,0
0.5,0.57911,0.33962,0
0.5,0.61453,0.34177,0
0.5,0.57598,0.34494,0
0.5,0.61392,0.34283,0
0.5,0.61275,0.34494,0
0.5,0.57413,0.3481,0
0.5,0.57595,0.345,0
0.5,0.61096,0.3481,0
0.5,0.57232,0.35127,0
0.5,0.57278,0.35047,0
0.5,0.61076,0.34844,0
0.5,0.60917,0.35127,0
0.5,0.57053,0.35443,0
0.5,0.60759,0.35399,0
0.5,0.60734,0.35443,0
0.5,0.56876,0.35759,0
0.5,0.56962,0.35608,0
0.5,0.60553,0.35759,0
0.5,0.56702,0.36076,0
0.5,0.60443,0.35947,0
0.5,0.60368,0.36076,0
0.5,0.56526,0.36392,0
0.5,0.56646,0.36179,0
0.5,0.60185,0.36392,0
0.5,0.56353,0.36709,0
0.5,0.60127,0.36493,0
0.5,0.60006,0.36709,0
0.5,0.56175,0.37025,0
0.5,0.56329,0.36752,0
0.5,0.5983,0.37025,0
0.5,0.55999,0.37342,0
0.5,0.56013,0.37318,0
0.5,0.5981,0.37062,0
0.5,0.5966,0.37342,0
0.5,0.55818,0.37658,0
0.5,0.59494,0.37647,0
0.5,0.59488,0.37658,0
0.5,0.55636,0.37975,0
0.5,0.55696,0.37871,0
0.5,0.59321,0.37975,0
0.5,0.55454,0.38291,0
0.5,0.59177,0.38237,0
0.5,0.59149,0.38291,0
0.5,0.55272,0.38608,0
0.5,0.5538,0.38422,0
0.5,0.58979,0.38608,0
0.5,0.55094,0.38924,0
0.5,0.58861,0.3882,0
0.5,0.58804,0.38924,0
0.5,0.54915,0.39241,0
0.5,0.55063,0.38978,0
0.5,0.58627,0.39241,0
0.5,0.54745,0.39557,0
0.5,0.54747,0.39553,0
0.5,0.58544,0.39384,0
0.5,0.58446,0.39557,0
0.5,0.54571,0.39873,0
0.5,0.58265,0.39873,0
0.5,0.54402,0.4019,0
0.5,0.5443,0.40139,0
0.5,0.58228,0.39938,0
0.5,0.58087,0.4019,0
0.5,0.54232,0.40506,0
0.5,0.57911,0.40501,0
0.5,0.57909,0.40506,0
0.5,0.54064,0.40823,0
0.5,0.54114,0.4073,0
0.5,0.57737,0.40823,0
0.5,0.53894,0.41139,0
0.5,0.57595,0.41085,0
0.5,0.57566,0.41139,0
0.5,0.53725,0.41456,0
0.5,0.53797,0.41323,0
0.5,0.57404,0.41456,0
0.5,0.53553,0.41772,0
0.5,0.57278,0.41699,0
0.5,0.57242,0.41772,0
0.5,0.53378,0.42089,0
0.5,0.53481,0.41905,0
0.5,0.57086,0.42089,0
0.5,0.53205,0.42405,0
0.5,0.56962,0.42334,0
0.5,0.56927,0.42405,0
0.5,0.53027,0.42722,0
0.5,0.53165,0.42478,0
0.5,0.56773,0.42722,0
0.5,0.52854,0.43038,0
0.5,0.56646,0.42974,0
0.5,0.56615,0.43038,0
0.5,0.52677,0.43354,0
0.5,0.52848,0.43049,0
0.5,0.5646,0.43354,0
0.5,0.52503,0.43671,0
0.5,0.52532,0.43619,0
0.5,0.56329,0.43613,0
0.5,0.563,0.43671,0
0.5,0.52326,0.43987,0
0.5,0.56143,0.43987,0
0.5,0.52148,0.44304,0
0.5,0.52215,0.44187,0
0.5,0.56013,0.44238,0
0.5,0.55979,0.44304,0
0.5,0.51968,0.4462,0
0.5,0.55818,0.4462,0
0.5,0.51784,0.44937,0
0.5,0.51899,0.44741,0
0.5,0.55696,0.4485,0
0.5,0.55651,0.44937,0
0.5,0.51599,0.45253,0
0.5,0.55485,0.45253,0
0.5,0.51406,0.4557,0
0.5,0.51582,0.45281,0
0.5,0.5538,0.45448,0
0.5,0.55315,0.4557,0
0.5,0.51209,0.45886,0
0.5,0.51266,0.45799,0
0.5,0.55145,0.45886,0
0.5,0.50998,0.46203,0
0.5,0.55063,0.46035,0
0.5,0.54973,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46272,0
0.5,0.54803,0.46519,0
0.5,0.50501,0.46835,0
0.5,0.50633,0.46683,0
0.5,0.54747,0.46624,0
0.5,0.54635,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47035,0
0.5,0.54468,0.47152,0
0.5,0.49841,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.47222,0
0.5,0.54301,0.47468,0
0.5,0.49402,0.47785,0
0.5,0.49684,0.47593,0
0.5,0.5413,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47808,0
0.5,0.54114,0.47813,0
0.5,0.53956,0.48101,0
0.5,0.46735,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48389,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48192,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48375,0
0.5,0.53772,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48472,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48472,0
0.5,0.075949,0.48472,0
0.5,0.079114,0.48472,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48472,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48468,0
0.5,0.4462,0.48467,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.48461,0
0.5,0.4557,0.48456,0
0.5,0.45886,0.48449,0
0.5,0.46203,0.48441,0
0.5,0.46519,0.48429,0
0.5,0.53579,0.48734,0
0.5,0.53481,0.48889,0
0.5,0.53375,0.49051,0
0.5,0.53165,0.49363,0
0.5,0.53162,0.49367,0
0.5,0.52942,0.49684,0
0.5,0.52848,0.49815,0
0.5,0.52712,0.5,0
0.5,0.52532,0.50237,0
0.5,0.5247,0.50316,0
0.5,0.52215,0.50623,0
0.5,0.52207,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50957,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51498,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51528,0
0.5,0.082278,0.51528,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51529,0
0.5,0.25,0.51529,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51551,0
0.5,0.45253,0.51555,0
0.5,0.4557,0.5156,0
0.5,0.45886,0.51567,0
0.5,0.46203,0.51575,0
0.5,0.46423,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46519,0.51586,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51664,0
0.5,0.48101,0.51694,0
0.5,0.48418,0.51727,0
0.5,0.48734,0.51761,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69392,0.17089,0
0.5,0.6962,0.17012,0
0.5,0.69937,0.16976,0
0.5,0.70253,0.17015,0
0.5,0.70436,0.17089,0
0.5,0.68829,0.17405,0
0.5,0.68987,0.17289,0
0.5,0.69304,0.17118,0
0.5,0.7057,0.17155,0
0.5,0.70844,0.17405,0
0.5,0.68467,0.17722,0
0.5,0.68671,0.17528,0
0.5,0.70886,0.17465,0
0.5,0.71019,0.17722,0
0.5,0.68176,0.18038,0
0.5,0.68354,0.17837,0
0.5,0.71091,0.18038,0
0.5,0.6792,0.18354,0
0.5,0.68038,0.18205,0
0.5,0.71096,0.18354,0
0.5,0.67683,0.18671,0
0.5,0.67722,0.1862,0
0.5,0.71046,0.18671,0
0.5,0.67453,0.18987,0
0.5,0.70949,0.18987,0
0.5,0.67222,0.19304,0
0.5,0.67405,0.19055,0
0.5,0.70886,0.19132,0
0.5,0.70812,0.19304,0
0.5,0.6699,0.1962,0
0.5,0.67089,0.19487,0
0.5,0.70643,0.1962,0
0.5,0.66762,0.19937,0
0.5,0.66772,0.19923,0
0.5,0.7057,0.1974,0
0.5,0.7045,0.19937,0
0.5,0.66535,0.20253,0
0.5,0.70253,0.20231,0
0.5,0.70238,0.20253,0
0.5,0.66312,0.2057,0
0.5,0.66456,0.20366,0
0.5,0.7002,0.2057,0
0.5,0.66092,0.20886,0
0.5,0.66139,0.20819,0
0.5,0.69937,0.20687,0
0.5,0.69796,0.20886,0
0.5,0.65872,0.21203,0
0.5,0.6962,0.21129,0
0.5,0.69568,0.21203,0
0.5,0.65649,0.21519,0
0.5,0.65823,0.21273,0
0.5,0.69344,0.21519,0
0.5,0.65432,0.21835,0
0.5,0.65506,0.21728,0
0.5,0.69304,0.21575,0
0.5,0.69124,0.21835,0
0.5,0.6522,0.22152,0
0.5,0.68987,0.22031,0
0.5,0.68905,0.22152,0
0.5,0.65008,0.22468,0
0.5,0.6519,0.22197,0
0.5,0.6869,0.22468,0
0.5,0.648,0.22785,0
0.5,0.64873,0.22674,0
0.5,0.68671,0.22496,0
0.5,0.68479,0.22785,0
0.5,0.64594,0.23101,0
0.5,0.68354,0.2297,0
0.5,0.68267,0.23101,0
0.5,0.64391,0.23418,0
0.5,0.64557,0.23159,0
0.5,0.68058,0.23418,0
0.5,0.64191,0.23734,0
0.5,0.64241,0.23657,0
0.5,0.68038,0.23447,0
0.5,0.67853,0.23734,0
0.5,0.63987,0.24051,0
0.5,0.67722,0.23935,0
0.5,0.67648,0.24051,0
0.5,0.6378,0.24367,0
0.5,0.63924,0.24149,0
0.5,0.67444,0.24367,0
0.5,0.63572,0.24684,0
0.5,0.63608,0.24631,0
0.5,0.67405,0.24427,0
0.5,0.6724,0.24684,0
0.5,0.63365,0.25,0
0.5,0.67089,0.24917,0
0.5,0.67036,0.25,0
0.5,0.63159,0.25316,0
0.5,0.63291,0.25116,0
0.5,0.66835,0.25316,0
0.5,0.62955,0.25633,0
0.5,0.62975,0.25604,0
0.5,0.66772,0.25414,0
0.5,0.66634,0.25633,0
0.5,0.62749,0.25949,0
0.5,0.66456,0.25912,0
0.5,0.66432,0.25949,0
0.5,0.62545,0.26266,0
0.5,0.62658,0.26092,0
0.5,0.66231,0.26266,0
0.5,0.62346,0.26582,0
0.5,0.66139,0.26409,0
0.5,0.66031,0.26582,0
0.5,0.62143,0.26899,0
0.5,0.62342,0.26589,0
0.5,0.65831,0.26899,0
0.5,0.61943,0.27215,0
0.5,0.62025,0.27087,0
0.5,0.65823,0.26912,0
0.5,0.65635,0.27215,0
0.5,0.61747,0.27532,0
0.5,0.65506,0.27419,0
0.5,0.65436,0.27532,0
0.5,0.6155,0.27848,0
0.5,0.61709,0.27594,0
0.5,0.6524,0.27848,0
0.5,0.61357,0.28165,0
0.5,0.61392,0.28107,0
0.5,0.6519,0.27928,0
0.5,0.65045,0.28165,0
0.5,0.61161,0.28481,0
0.5,0.64873,0.28439,0
0.5,0.64847,0.28481,0
0.5,0.60967,0.28797,0
0.5,0.61076,0.28621,0
0.5,0.64653,0.28797,0
0.5,0.60778,0.29114,0
0.5,0.64557,0.28951,0
0.5,0.64458,0.29114,0
0.5,0.60585,0.2943,0
0.5,0.60759,0.29145,0
0.5,0.64266,0.2943,0
0.5,0.60396,0.29747,0
0.5,0.60443,0.2967,0
0.5,0.64241,0.29472,0
0.5,0.64077,0.29747,0
0.5,0.60205,0.30063,0
0.5,0.63924,0.29996,0
0.5,0.63883,0.30063,0
0.5,0.60015,0.3038,0
0.5,0.60127,0.30196,0
0.5,0.63692,0.3038,0
0.5,0.59827,0.30696,0
0.5,0.63608,0.30518,0
0.5,0.63502,0.30696,0
0.5,0.59633,0.31013,0
0.5,0.5981,0.30724,0
0.5,0.63314,0.31013,0
0.5,0.59443,0.31329,0
0.5,0.59494,0.31246,0
0.5,0.63291,0.3105,0
0.5,0.6313,0.31329,0
0.5,0.59255,0.31646,0
0.5,0.62975,0.31593,0
0.5,0.62944,0.31646,0
0.5,0.59069,0.31962,0
0.5,0.59177,0.31779,0
0.5,0.62762,0.31962,0
0.5,0.58887,0.32278,0
0.5,0.62658,0.32137,0
0.5,0.62576,0.32278,0
0.5,0.58703,0.32595,0
0.5,0.58861,0.32325,0
0.5,0.6239,0.32595,0
0.5,0.58522,0.32911,0
0.5,0.58544,0.32873,0
0.5,0.62342,0.32676,0
0.5,0.62204,0.32911,0
0.5,0.58338,0.33228,0
0.5,0.62025,0.33213,0
0.5,0.62017,0.33228,0
0.5,0.58154,0.33544,0
0.5,0.58228,0.33419,0
0.5,0.61835,0.33544,0
0.5,0.5797,0.33861,0
0.5,0.61709,0.3376,0
0.5,0.61652,0.33861,0
0.5,0.57782,0.34177,0
0.5,0.57911,0.33961,0
0.5,0.61474,0.34177,0
0.5,0.57596,0.34494,0
0.5,0.61392,0.3432,0
0.5,0.61296,0.34494,0
0.5,0.57409,0.3481,0
0.5,0.57595,0.34496,0
0.5,0.61117,0.3481,0
0.5,0.57228,0.35127,0
0.5,0.57278,0.35041,0
0.5,0.61076,0.34882,0
0.5,0.60939,0.35127,0
0.5,0.57049,0.35443,0
0.5,0.60759,0.35436,0
0.5,0.60755,0.35443,0
0.5,0.56872,0.35759,0
0.5,0.56962,0.35601,0
0.5,0.60575,0.35759,0
0.5,0.56698,0.36076,0
0.5,0.60443,0.35983,0
0.5,0.60388,0.36076,0
0.5,0.56523,0.36392,0
0.5,0.56646,0.36173,0
0.5,0.60205,0.36392,0
0.5,0.56352,0.36709,0
0.5,0.60127,0.36528,0
0.5,0.60025,0.36709,0
0.5,0.56174,0.37025,0
0.5,0.56329,0.3675,0
0.5,0.59849,0.37025,0
0.5,0.55998,0.37342,0
0.5,0.56013,0.37317,0
0.5,0.5981,0.37095,0
0.5,0.59677,0.37342,0
0.5,0.55817,0.37658,0
0.5,0.59505,0.37658,0
0.5,0.55634,0.37975,0
0.5,0.55696,0.37869,0
0.5,0.59494,0.37679,0
0.5,0.59337,0.37975,0
0.5,0.55452,0.38291,0
0.5,0.59177,0.38269,0
0.5,0.59165,0.38291,0
0.5,0.55269,0.38608,0
0.5,0.5538,0.38417,0
0.5,0.58997,0.38608,0
0.5,0.5509,0.38924,0
0.5,0.58861,0.38853,0
0.5,0.58822,0.38924,0
0.5,0.54911,0.39241,0
0.5,0.55063,0.38971,0
0.5,0.58646,0.39241,0
0.5,0.54739,0.39557,0
0.5,0.54747,0.39543,0
0.5,0.58544,0.39418,0
0.5,0.58465,0.39557,0
0.5,0.54566,0.39873,0
0.5,0.58285,0.39873,0
0.5,0.54396,0.4019,0
0.5,0.5443,0.40128,0
0.5,0.58228,0.39972,0
0.5,0.58105,0.4019,0
0.5,0.54227,0.40506,0
0.5,0.57927,0.40506,0
0.5,0.54058,0.40823,0
0.5,0.54114,0.40721,0
0.5,0.57911,0.40534,0
0.5,0.57754,0.40823,0
0.5,0.5389,0.41139,0
0.5,0.57595,0.41115,0
0.5,0.57582,0.41139,0
0.5,0.53721,0.41456,0
0.5,0.53797,0.41316,0
0.5,0.57419,0.41456,0
0.5,0.53551,0.41772,0
0.5,0.57278,0.41728,0
0.5,0.57256,0.41772,0
0.5,0.53378,0.42089,0
0.5,0.53481,0.41903,0
0.5,0.571,0.42089,0
0.5,0.53205,0.42405,0
0.5,0.56962,0.42363,0
0.5,0.56941,0.42405,0
0.5,0.53027,0.42722,0
0.5,0.53165,0.42478,0
0.5,0.56787,0.42722,0
0.5,0.52854,0.43038,0
0.5,0.56646,0.43005,0
0.5,0.56629,0.43038,0
0.5,0.52677,0.43354,0
0.5,0.52848,0.43049,0
0.5,0.56476,0.43354,0
0.5,0.52503,0.43671,0
0.5,0.52532,0.43619,0
0.5,0.56329,0.43646,0
0.5,0.56317,0.43671,0
0.5,0.52326,0.43987,0
0.5,0.5616,0.43987,0
0.5,0.52148,0.44304,0
0.5,0.52215,0.44186,0
0.5,0.56013,0.44275,0
0.5,0.55998,0.44304,0
0.5,0.51967,0.4462,0
0.5,0.55838,0.4462,0
0.5,0.51782,0.44937,0
0.5,0.51899,0.4474,0
0.5,0.55696,0.44891,0
0.5,0.55673,0.44937,0
0.5,0.51598,0.45253,0
0.5,0.55509,0.45253,0
0.5,0.51404,0.4557,0
0.5,0.51582,0.45279,0
0.5,0.5538,0.45493,0
0.5,0.55339,0.4557,0
0.5,0.51207,0.45886,0
0.5,0.51266,0.45796,0
0.5,0.55171,0.45886,0
0.5,0.50996,0.46203,0
0.5,0.55063,0.46083,0
0.5,0.54999,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.4627,0
0.5,0.5483,0.46519,0
0.5,0.50497,0.46835,0
0.5,0.50633,0.46679,0
0.5,0.54747,0.46674,0
0.5,0.54662,0.46835,0
0.5,0.50193,0.47152,0
0.5,0.50316,0.47031,0
0.5,0.54494,0.47152,0
0.5,0.49836,0.47468,0
0.5,0.5,0.47332,0
0.5,0.5443,0.47272,0
0.5,0.54327,0.47468,0
0.5,0.49397,0.47785,0
0.5,0.49684,0.4759,0
0.5,0.54156,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47972,0
0.5,0.49367,0.47804,0
0.5,0.54114,0.4786,0
0.5,0.53981,0.48101,0
0.5,0.46695,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48387,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48192,0
0.5,0.53797,0.48415,0
0.5,0.53796,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48554,0
0.5,0.0063291,0.48529,0
0.5,0.0094937,0.48509,0
0.5,0.012658,0.48494,0
0.5,0.015823,0.48483,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48468,0
0.5,0.050633,0.48468,0
0.5,0.053797,0.48468,0
0.5,0.056962,0.48468,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48468,0
0.5,0.088608,0.48468,0
0.5,0.091772,0.48468,0
0.5,0.094937,0.48468,0
0.5,0.098101,0.48468,0
0.5,0.10127,0.48468,0
0.5,0.10443,0.48468,0
0.5,0.10759,0.48468,0
0.5,0.11076,0.48468,0
0.5,0.11392,0.48468,0
0.5,0.11709,0.48468,0
0.5,0.12025,0.48468,0
0.5,0.12342,0.48468,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48468,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48465,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48458,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48447,0
0.5,0.46203,0.48438,0
0.5,0.46519,0.48427,0
0.5,0.53602,0.48734,0
0.5,0.53481,0.48923,0
0.5,0.53396,0.49051,0
0.5,0.53181,0.49367,0
0.5,0.53165,0.49391,0
0.5,0.52959,0.49684,0
0.5,0.52848,0.49836,0
0.5,0.52726,0.5,0
0.5,0.52532,0.50251,0
0.5,0.52479,0.50316,0
0.5,0.52215,0.50629,0
0.5,0.52212,0.50633,0
0.5,0.51908,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.51432,0
0.5,0,0.51398,0
0.5,0.0063291,0.51462,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51503,0
0.5,0.015823,0.51515,0
0.5,0.018987,0.51523,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51532,0
0.5,0.050633,0.51532,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51532,0
0.5,0.091772,0.51532,0
0.5,0.094937,0.51532,0
0.5,0.098101,0.51532,0
0.5,0.10127,0.51532,0
0.5,0.10443,0.51532,0
0.5,0.10759,0.51532,0
0.5,0.11076,0.51532,0
0.5,0.11392,0.51532,0
0.5,0.11709,0.51532,0
0.5,0.12025,0.51532,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51533,0
0.5,0.25949,0.51533,0
0.5,0.26266,0.51533,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51534,0
0.5,0.33228,0.51534,0
0.5,0.33544,0.51534,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51535,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51546,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51554,0
0.5,0.45253,0.51558,0
0.5,0.4557,0.51563,0
0.5,0.45886,0.51569,0
0.5,0.46203,0.51577,0
0.5,0.46352,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46519,0.51588,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.5164,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51695,0
0.5,0.48418,0.51727,0
0.5,0.48734,0.51761,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.626432,0.306468,0.214337,0.0582408,0.114804,0.0385142,0.0305126,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.312899,0.0862692,0.163505,0.033835,0.117245,0.0381179,0.0316104,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.314921,0.086921,0.163096,0.0368561,0.115844,0.0388792,0.0314483,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.32284,0.0877084,0.165063,0.0368438,0.116501,0.0378657,0.0312166,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.414983,0.113802,0.212496,0.0458447,0.115829,0.0382193,0.0302525,2220,0,4,4,4,1
5,0.0075,-0.32213,0.0034232,0.00120795,0.00141581,0.435854,0.117042,0.219119,0.0568312,0.12165,0.0420078,0.034338,2220,0,4,4,4,1
6,0.0078,-0.334561,0.00360224,0.00130477,0.0014175,0.543585,0.145955,0.265371,0.0680307,0.12238,0.0381302,0.0317046,2220,0,5,5,5,1
7,0.0081,-0.346894,0.00378979,0.00140489,0.00141959,0.681377,0.181775,0.331182,0.0798172,0.117079,0.0399872,0.0332969,2220,0,6,6,6,1
8,0.0084,-0.358996,0.00400841,0.00150775,0.00142262,0.803951,0.218258,0.388074,0.0942349,0.114125,0.0418606,0.0343811,2220,0,7,7,7,1
9,0.0087,-0.370945,0.00424789,0.00161358,0.00142628,0.901839,0.243196,0.431597,0.0957565,0.127964,0.0422863,0.0348731,2220,0,8,8,8,1
10,0.009,-0.382491,0.00454646,0.00172117,0.00143173,1.18579,0.314936,0.560722,0.111466,0.128204,0.0419674,0.0349911,2220,0,11,11,11,1
11,0.0093,-0.393435,0.0049631,0.00182942,0.00143988,1.7172,0.461577,0.800869,0.13828,0.120282,0.0414999,0.033771,2220,0,15,15,15,1
12,0.0096,-0.327699,0.0542141,0.0015729,0.00179863,78.5489,22.8337,35.5184,2.11479,0.726911,0.236634,0.189705,2748,0,620,581,581,5
13,0.0099,-0.321632,0.0659703,0.00159203,0.00187578,13.3244,3.98011,6.12577,0.554984,0.147252,0.0527439,0.0417779,2748,0,93,90,90,1
14,0.0102,-0.304571,0.0839725,0.00155326,0.00200511,23.1502,7.09855,10.3825,0.810648,0.314678,0.108158,0.0860564,2949,0,162,151,151,2
15,0.0105,-0.289801,0.100396,0.0015214,0.00212448,30.621,9.45451,13.9126,0.897949,0.315405,0.109395,0.0864415,3115,0,198,190,190,2
16,0.0108,-0.282223,0.11275,0.00152394,0.00220728,30.2303,9.39326,13.6271,0.92908,0.337536,0.112926,0.0883087,3232,0,184,181,181,2
17,0.0111,-0.27633,0.124101,0.00153356,0.00228106,31.1315,9.75963,14.0426,0.641761,0.375267,0.123974,0.0960141,3379,0,185,181,181,2
18,0.0114,-0.273496,0.133681,0.00155887,0.0023379,16.9183,5.34478,7.66737,0.595672,0.190012,0.0629975,0.0488128,3379,0,98,95,95,1
19,0.0117,-0.268533,0.144585,0.00157085,0.00240694,34.8872,10.8787,16.0041,0.823476,0.373565,0.11621,0.0905787,3534,0,206,205,205,2
20,0.012,-0.26701,0.153534,0.00160199,0.00245599,17.1761,5.57471,7.93096,0.522197,0.19089,0.0593958,0.0465203,3567,0.0029,108,105,105,1


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48817,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.47951,0
0.5,0.49684,0.47874,0
0.5,0.5,0.47819,0
0.5,0.50316,0.47794,0
0.5,0.50633,0.4781,0
0.5,0.50949,0.47877,0
0.5,0.51266,0.48012,0
0.5,0.51402,0.48101,0
0.5,0.4693,0.48418,0
0.5,0.47152,0.48399,0
0.5,0.47468,0.48364,0
0.5,0.47785,0.4832,0
0.5,0.48101,0.48265,0
0.5,0.48418,0.482,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.4825,0
0.5,0.51734,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48516,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48512,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48478,0
0.5,0.45886,0.4847,0
0.5,0.46203,0.48459,0
0.5,0.46519,0.48444,0
0.5,0.46835,0.48425,0
0.5,0.51899,0.48678,0
0.5,0.51929,0.48734,0
0.5,0.5204,0.49051,0
0.5,0.52093,0.49367,0
0.5,0.52095,0.49684,0
0.5,0.5205,0.5,0
0.5,0.51955,0.50316,0
0.5,0.51899,0.50436,0
0.5,0.51803,0.50633,0
0.5,0.51582,0.50948,0
0.5,0.51582,0.50949,0
0.5,0.51266,0.51258,0
0.5,0.51256,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51494,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51507,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.51529,0
0.5,0.4557,0.51536,0
0.5,0.45886,0.51544,0
0.5,0.46203,0.51554,0
0.5,0.46519,0.51566,0
0.5,0.46835,0.51581,0
0.5,0.46864,0.51582,0
0.5,0.50949,0.51467,0
0.5,0.507,0.51582,0
0.5,0.47152,0.516,0
0.5,0.47468,0.51623,0
0.5,0.47785,0.5165,0
0.5,0.48101,0.5168,0
0.5,0.48418,0.51712,0
0.5,0.48734,0.51744,0
0.5,0.49051,0.51771,0
0.5,0.49367,0.51787,0
0.5,0.49684,0.51787,0
0.5,0.5,0.51763,0
0.5,0.50316,0.51707,0
0.5,0.50633,0.51611,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56503,0.37025,0
0.5,0.56646,0.36925,0
0.5,0.56962,0.3678,0
0.5,0.57278,0.3671,0
0.5,0.57595,0.36719,0
0.5,0.57911,0.36821,0
0.5,0.58192,0.37025,0
0.5,0.56139,0.37342,0
0.5,0.56329,0.37157,0
0.5,0.58228,0.37062,0
0.5,0.58414,0.37342,0
0.5,0.55868,0.37658,0
0.5,0.56013,0.37478,0
0.5,0.58525,0.37658,0
0.5,0.55645,0.37975,0
0.5,0.55696,0.37899,0
0.5,0.58544,0.37808,0
0.5,0.58564,0.37975,0
0.5,0.55447,0.38291,0
0.5,0.5855,0.38291,0
0.5,0.55261,0.38608,0
0.5,0.5538,0.38406,0
0.5,0.58544,0.38321,0
0.5,0.58494,0.38608,0
0.5,0.55084,0.38924,0
0.5,0.58406,0.38924,0
0.5,0.54906,0.39241,0
0.5,0.55063,0.38962,0
0.5,0.58288,0.39241,0
0.5,0.54732,0.39557,0
0.5,0.54747,0.39531,0
0.5,0.58228,0.39377,0
0.5,0.5815,0.39557,0
0.5,0.54555,0.39873,0
0.5,0.57999,0.39873,0
0.5,0.54381,0.4019,0
0.5,0.5443,0.40102,0
0.5,0.57911,0.40042,0
0.5,0.57836,0.4019,0
0.5,0.54207,0.40506,0
0.5,0.57669,0.40506,0
0.5,0.54032,0.40823,0
0.5,0.54114,0.40676,0
0.5,0.57595,0.40643,0
0.5,0.57501,0.40823,0
0.5,0.53859,0.41139,0
0.5,0.57333,0.41139,0
0.5,0.53682,0.41456,0
0.5,0.53797,0.41251,0
0.5,0.57278,0.4124,0
0.5,0.57166,0.41456,0
0.5,0.53507,0.41772,0
0.5,0.56999,0.41772,0
0.5,0.53327,0.42089,0
0.5,0.53481,0.41819,0
0.5,0.56962,0.41841,0
0.5,0.56833,0.42089,0
0.5,0.53152,0.42405,0
0.5,0.53165,0.42383,0
0.5,0.56666,0.42405,0
0.5,0.52974,0.42722,0
0.5,0.56646,0.42443,0
0.5,0.56502,0.42722,0
0.5,0.52803,0.43038,0
0.5,0.52848,0.42957,0
0.5,0.56334,0.43038,0
0.5,0.52633,0.43354,0
0.5,0.56329,0.43047,0
0.5,0.56171,0.43354,0
0.5,0.52467,0.43671,0
0.5,0.52532,0.4355,0
0.5,0.56013,0.43655,0
0.5,0.56005,0.43671,0
0.5,0.52304,0.43987,0
0.5,0.55845,0.43987,0
0.5,0.5214,0.44304,0
0.5,0.52215,0.44161,0
0.5,0.55696,0.44277,0
0.5,0.55683,0.44304,0
0.5,0.51973,0.4462,0
0.5,0.55527,0.4462,0
0.5,0.518,0.44937,0
0.5,0.51899,0.44759,0
0.5,0.5538,0.44914,0
0.5,0.55368,0.44937,0
0.5,0.5162,0.45253,0
0.5,0.55214,0.45253,0
0.5,0.51427,0.4557,0
0.5,0.51582,0.45318,0
0.5,0.55063,0.4555,0
0.5,0.55054,0.4557,0
0.5,0.51226,0.45886,0
0.5,0.51266,0.45827,0
0.5,0.54897,0.45886,0
0.5,0.51008,0.46203,0
0.5,0.54747,0.4618,0
0.5,0.54736,0.46203,0
0.5,0.50775,0.46519,0
0.5,0.50949,0.46286,0
0.5,0.54579,0.46519,0
0.5,0.5052,0.46835,0
0.5,0.50633,0.46701,0
0.5,0.5443,0.4681,0
0.5,0.54417,0.46835,0
0.5,0.5023,0.47152,0
0.5,0.50316,0.47064,0
0.5,0.54259,0.47152,0
0.5,0.49884,0.47468,0
0.5,0.5,0.47371,0
0.5,0.54114,0.4743,0
0.5,0.54094,0.47468,0
0.5,0.49442,0.47785,0
0.5,0.49684,0.47626,0
0.5,0.5393,0.47785,0
0.5,0.48746,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47831,0
0.5,0.53797,0.4803,0
0.5,0.53759,0.48101,0
0.5,0.46918,0.48418,0
0.5,0.47152,0.48398,0
0.5,0.47468,0.48364,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48105,0
0.5,0.53585,0.48418,0
0.5,0,0.48644,0
0.5,0.0031646,0.48604,0
0.5,0.0063291,0.48572,0
0.5,0.0094937,0.48547,0
0.5,0.012658,0.4853,0
0.5,0.015823,0.48519,0
0.5,0.018987,0.48512,0
0.5,0.022152,0.48509,0
0.5,0.025316,0.48507,0
0.5,0.028481,0.48507,0
0.5,0.031646,0.48507,0
0.5,0.03481,0.48507,0
0.5,0.037975,0.48507,0
0.5,0.041139,0.48507,0
0.5,0.044304,0.48508,0
0.5,0.047468,0.48508,0
0.5,0.050633,0.48508,0
0.5,0.053797,0.48508,0
0.5,0.056962,0.48508,0
0.5,0.060127,0.48508,0
0.5,0.063291,0.48508,0
0.5,0.066456,0.48508,0
0.5,0.06962,0.48508,0
0.5,0.072785,0.48508,0
0.5,0.075949,0.48508,0
0.5,0.079114,0.48508,0
0.5,0.082278,0.48508,0
0.5,0.085443,0.48508,0
0.5,0.088608,0.48508,0
0.5,0.091772,0.48508,0
0.5,0.094937,0.48508,0
0.5,0.098101,0.48508,0
0.5,0.10127,0.48508,0
0.5,0.10443,0.48508,0
0.5,0.10759,0.48508,0
0.5,0.11076,0.48508,0
0.5,0.11392,0.48508,0
0.5,0.11709,0.48508,0
0.5,0.12025,0.48508,0
0.5,0.12342,0.48508,0
0.5,0.12658,0.48508,0
0.5,0.12975,0.48508,0
0.5,0.13291,0.48508,0
0.5,0.13608,0.48508,0
0.5,0.13924,0.48508,0
0.5,0.14241,0.48508,0
0.5,0.14557,0.48508,0
0.5,0.14873,0.48508,0
0.5,0.1519,0.48508,0
0.5,0.15506,0.48508,0
0.5,0.15823,0.48508,0
0.5,0.16139,0.48507,0
0.5,0.16456,0.48507,0
0.5,0.16772,0.48507,0
0.5,0.17089,0.48507,0
0.5,0.17405,0.48507,0
0.5,0.17722,0.48507,0
0.5,0.18038,0.48507,0
0.5,0.18354,0.48507,0
0.5,0.18671,0.48507,0
0.5,0.18987,0.48507,0
0.5,0.19304,0.48507,0
0.5,0.1962,0.48507,0
0.5,0.19937,0.48507,0
0.5,0.20253,0.48507,0
0.5,0.2057,0.48507,0
0.5,0.20886,0.48507,0
0.5,0.21203,0.48507,0
0.5,0.21519,0.48507,0
0.5,0.21835,0.48507,0
0.5,0.22152,0.48507,0
0.5,0.22468,0.48507,0
0.5,0.22785,0.48507,0
0.5,0.23101,0.48507,0
0.5,0.23418,0.48507,0
0.5,0.23734,0.48507,0
0.5,0.24051,0.48507,0
0.5,0.24367,0.48507,0
0.5,0.24684,0.48507,0
0.5,0.25,0.48507,0
0.5,0.25316,0.48507,0
0.5,0.25633,0.48507,0
0.5,0.25949,0.48507,0
0.5,0.26266,0.48507,0
0.5,0.26582,0.48507,0
0.5,0.26899,0.48507,0
0.5,0.27215,0.48507,0
0.5,0.27532,0.48507,0
0.5,0.27848,0.48507,0
0.5,0.28165,0.48507,0
0.5,0.28481,0.48507,0
0.5,0.28797,0.48507,0
0.5,0.29114,0.48507,0
0.5,0.2943,0.48507,0
0.5,0.29747,0.48507,0
0.5,0.30063,0.48507,0
0.5,0.3038,0.48507,0
0.5,0.30696,0.48507,0
0.5,0.31013,0.48507,0
0.5,0.31329,0.48507,0
0.5,0.31646,0.48507,0
0.5,0.31962,0.48507,0
0.5,0.32278,0.48507,0
0.5,0.32595,0.48507,0
0.5,0.32911,0.48508,0
0.5,0.33228,0.48508,0
0.5,0.33544,0.48508,0
0.5,0.33861,0.48508,0
0.5,0.34177,0.48508,0
0.5,0.34494,0.48508,0
0.5,0.3481,0.48508,0
0.5,0.35127,0.48508,0
0.5,0.35443,0.48508,0
0.5,0.35759,0.48507,0
0.5,0.36076,0.48507,0
0.5,0.36392,0.48507,0
0.5,0.36709,0.48507,0
0.5,0.37025,0.48507,0
0.5,0.37342,0.48507,0
0.5,0.37658,0.48506,0
0.5,0.37975,0.48506,0
0.5,0.38291,0.48506,0
0.5,0.38608,0.48506,0
0.5,0.38924,0.48505,0
0.5,0.39241,0.48505,0
0.5,0.39557,0.48505,0
0.5,0.39873,0.48504,0
0.5,0.4019,0.48504,0
0.5,0.40506,0.48503,0
0.5,0.40823,0.48503,0
0.5,0.41139,0.48502,0
0.5,0.41456,0.48502,0
0.5,0.41772,0.48501,0
0.5,0.42089,0.48501,0
0.5,0.42405,0.485,0
0.5,0.42722,0.48499,0
0.5,0.43038,0.48498,0
0.5,0.43354,0.48496,0
0.5,0.43671,0.48495,0
0.5,0.43987,0.48493,0
0.5,0.44304,0.48491,0
0.5,0.4462,0.48488,0
0.5,0.44937,0.48485,0
0.5,0.45253,0.48481,0
0.5,0.4557,0.48475,0
0.5,0.45886,0.48467,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48424,0
0.5,0.53481,0.486,0
0.5,0.53403,0.48734,0
0.5,0.53217,0.49051,0
0.5,0.53165,0.49141,0
0.5,0.53029,0.49367,0
0.5,0.52848,0.49666,0
0.5,0.52837,0.49684,0
0.5,0.52639,0.5,0
0.5,0.52532,0.50163,0
0.5,0.52427,0.50316,0
0.5,0.52215,0.506,0
0.5,0.52189,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51391,0
0.5,0,0.51349,0
0.5,0.0063291,0.51426,0
0.5,0.0094937,0.51452,0
0.5,0.012658,0.5147,0
0.5,0.015823,0.51481,0
0.5,0.018987,0.51488,0
0.5,0.022152,0.51491,0
0.5,0.025316,0.51493,0
0.5,0.028481,0.51493,0
0.5,0.031646,0.51493,0
0.5,0.03481,0.51493,0
0.5,0.037975,0.51493,0
0.5,0.041139,0.51493,0
0.5,0.044304,0.51492,0
0.5,0.047468,0.51492,0
0.5,0.050633,0.51492,0
0.5,0.053797,0.51492,0
0.5,0.056962,0.51492,0
0.5,0.060127,0.51492,0
0.5,0.063291,0.51492,0
0.5,0.066456,0.51492,0
0.5,0.06962,0.51492,0
0.5,0.072785,0.51492,0
0.5,0.075949,0.51492,0
0.5,0.079114,0.51492,0
0.5,0.082278,0.51492,0
0.5,0.085443,0.51492,0
0.5,0.088608,0.51492,0
0.5,0.091772,0.51492,0
0.5,0.094937,0.51492,0
0.5,0.098101,0.51492,0
0.5,0.10127,0.51492,0
0.5,0.10443,0.51492,0
0.5,0.10759,0.51492,0
0.5,0.11076,0.51492,0
0.5,0.11392,0.51492,0
0.5,0.11709,0.51492,0
0.5,0.12025,0.51492,0
0.5,0.12342,0.51492,0
0.5,0.12658,0.51492,0
0.5,0.12975,0.51492,0
0.5,0.13291,0.51492,0
0.5,0.13608,0.51492,0
0.5,0.13924,0.51492,0
0.5,0.14241,0.51492,0
0.5,0.14557,0.51492,0
0.5,0.14873,0.51492,0
0.5,0.1519,0.51492,0
0.5,0.15506,0.51492,0
0.5,0.15823,0.51492,0
0.5,0.16139,0.51492,0
0.5,0.16456,0.51493,0
0.5,0.16772,0.51493,0
0.5,0.17089,0.51493,0
0.5,0.17405,0.51493,0
0.5,0.17722,0.51493,0
0.5,0.18038,0.51493,0
0.5,0.18354,0.51493,0
0.5,0.18671,0.51493,0
0.5,0.18987,0.51493,0
0.5,0.19304,0.51493,0
0.5,0.1962,0.51493,0
0.5,0.19937,0.51493,0
0.5,0.20253,0.51493,0
0.5,0.2057,0.51493,0
0.5,0.20886,0.51493,0
0.5,0.21203,0.51493,0
0.5,0.21519,0.51493,0
0.5,0.21835,0.51493,0
0.5,0.22152,0.51493,0
0.5,0.22468,0.51493,0
0.5,0.22785,0.51493,0
0.5,0.23101,0.51493,0
0.5,0.23418,0.51493,0
0.5,0.23734,0.51493,0
0.5,0.24051,0.51493,0
0.5,0.24367,0.51493,0
0.5,0.24684,0.51493,0
0.5,0.25,0.51493,0
0.5,0.25316,0.51493,0
0.5,0.25633,0.51493,0
0.5,0.25949,0.51493,0
0.5,0.26266,0.51493,0
0.5,0.26582,0.51493,0
0.5,0.26899,0.51493,0
0.5,0.27215,0.51493,0
0.5,0.27532,0.51493,0
0.5,0.27848,0.51494,0
0.5,0.28165,0.51494,0
0.5,0.28481,0.51494,0
0.5,0.28797,0.51494,0
0.5,0.29114,0.51494,0
0.5,0.2943,0.51494,0
0.5,0.29747,0.51494,0
0.5,0.30063,0.51494,0
0.5,0.3038,0.51494,0
0.5,0.30696,0.51494,0
0.5,0.31013,0.51494,0
0.5,0.31329,0.51494,0
0.5,0.31646,0.51494,0
0.5,0.31962,0.51494,0
0.5,0.32278,0.51495,0
0.5,0.32595,0.51495,0
0.5,0.32911,0.51495,0
0.5,0.33228,0.51495,0
0.5,0.33544,0.51495,0
0.5,0.33861,0.51495,0
0.5,0.34177,0.51495,0
0.5,0.34494,0.51495,0
0.5,0.3481,0.51496,0
0.5,0.35127,0.51496,0
0.5,0.35443,0.51496,0
0.5,0.35759,0.51496,0
0.5,0.36076,0.51496,0
0.5,0.36392,0.51497,0
0.5,0.36709,0.51497,0
0.5,0.37025,0.51497,0
0.5,0.37342,0.51497,0
0.5,0.37658,0.51498,0
0.5,0.37975,0.51498,0
0.5,0.38291,0.51498,0
0.5,0.38608,0.51499,0
0.5,0.38924,0.51499,0
0.5,0.39241,0.51499,0
0.5,0.39557,0.515,0
0.5,0.39873,0.51501,0
0.5,0.4019,0.51501,0
0.5,0.40506,0.51502,0
0.5,0.40823,0.51503,0
0.5,0.41139,0.51504,0
0.5,0.41456,0.51505,0
0.5,0.41772,0.51506,0
0.5,0.42089,0.51507,0
0.5,0.42405,0.51508,0
0.5,0.42722,0.5151,0
0.5,0.43038,0.51511,0
0.5,0.43354,0.51513,0
0.5,0.43671,0.51516,0
0.5,0.43987,0.51518,0
0.5,0.44304,0.51521,0
0.5,0.4462,0.51525,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51534,0
0.5,0.4557,0.5154,0
0.5,0.45886,0.51548,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.51569,0
0.5,0.4679,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51585,0
0.5,0.47152,0.51604,0
0.5,0.47468,0.51628,0
0.5,0.47785,0.51657,0
0.5,0.48101,0.51689,0
0.5,0.48418,0.51724,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58155,0.34494,0
0.5,0.58228,0.34456,0
0.5,0.58544,0.34367,0
0.5,0.58861,0.34353,0
0.5,0.59177,0.34414,0
0.5,0.59354,0.34494,0
0.5,0.57663,0.3481,0
0.5,0.57911,0.34624,0
0.5,0.59494,0.34575,0
0.5,0.59725,0.3481,0
0.5,0.57342,0.35127,0
0.5,0.57595,0.34866,0
0.5,0.5981,0.34955,0
0.5,0.59889,0.35127,0
0.5,0.57089,0.35443,0
0.5,0.57278,0.35199,0
0.5,0.59958,0.35443,0
0.5,0.5687,0.35759,0
0.5,0.56962,0.35623,0
0.5,0.59964,0.35759,0
0.5,0.56674,0.36076,0
0.5,0.5992,0.36076,0
0.5,0.56488,0.36392,0
0.5,0.56646,0.36124,0
0.5,0.59835,0.36392,0
0.5,0.5631,0.36709,0
0.5,0.56329,0.36676,0
0.5,0.5981,0.36459,0
0.5,0.59719,0.36709,0
0.5,0.56133,0.37025,0
0.5,0.59577,0.37025,0
0.5,0.55957,0.37342,0
0.5,0.56013,0.37243,0
0.5,0.59494,0.37187,0
0.5,0.59416,0.37342,0
0.5,0.55782,0.37658,0
0.5,0.59244,0.37658,0
0.5,0.55606,0.37975,0
0.5,0.55696,0.37814,0
0.5,0.59177,0.37775,0
0.5,0.59068,0.37975,0
0.5,0.55431,0.38291,0
0.5,0.5889,0.38291,0
0.5,0.55255,0.38608,0
0.5,0.5538,0.38386,0
0.5,0.58861,0.38342,0
0.5,0.58715,0.38608,0
0.5,0.55082,0.38924,0
0.5,0.58544,0.38915,0
0.5,0.58539,0.38924,0
0.5,0.54906,0.39241,0
0.5,0.55063,0.38958,0
0.5,0.58371,0.39241,0
0.5,0.54732,0.39557,0
0.5,0.54747,0.3953,0
0.5,0.58228,0.39504,0
0.5,0.582,0.39557,0
0.5,0.54555,0.39873,0
0.5,0.58036,0.39873,0
0.5,0.54381,0.4019,0
0.5,0.5443,0.40102,0
0.5,0.57911,0.40108,0
0.5,0.57869,0.4019,0
0.5,0.54207,0.40506,0
0.5,0.57706,0.40506,0
0.5,0.54032,0.40823,0
0.5,0.54114,0.40676,0
0.5,0.57595,0.40717,0
0.5,0.57541,0.40823,0
0.5,0.53858,0.41139,0
0.5,0.57379,0.41139,0
0.5,0.53682,0.41456,0
0.5,0.53797,0.41251,0
0.5,0.57278,0.41331,0
0.5,0.57215,0.41456,0
0.5,0.53506,0.41772,0
0.5,0.57052,0.41772,0
0.5,0.53325,0.42089,0
0.5,0.53481,0.41817,0
0.5,0.56962,0.41943,0
0.5,0.56886,0.42089,0
0.5,0.53148,0.42405,0
0.5,0.53165,0.42376,0
0.5,0.5672,0.42405,0
0.5,0.52968,0.42722,0
0.5,0.56646,0.42543,0
0.5,0.56552,0.42722,0
0.5,0.52794,0.43038,0
0.5,0.52848,0.42942,0
0.5,0.56383,0.43038,0
0.5,0.52623,0.43354,0
0.5,0.56329,0.43137,0
0.5,0.56214,0.43354,0
0.5,0.52456,0.43671,0
0.5,0.52532,0.43529,0
0.5,0.56044,0.43671,0
0.5,0.52292,0.43987,0
0.5,0.56013,0.43728,0
0.5,0.55877,0.43987,0
0.5,0.52127,0.44304,0
0.5,0.52215,0.44137,0
0.5,0.55708,0.44304,0
0.5,0.51962,0.4462,0
0.5,0.55696,0.44327,0
0.5,0.55547,0.4462,0
0.5,0.5179,0.44937,0
0.5,0.51899,0.44739,0
0.5,0.55383,0.44937,0
0.5,0.51613,0.45253,0
0.5,0.5538,0.44944,0
0.5,0.55226,0.45253,0
0.5,0.51422,0.4557,0
0.5,0.51582,0.45306,0
0.5,0.55065,0.4557,0
0.5,0.51223,0.45886,0
0.5,0.51266,0.45822,0
0.5,0.55063,0.45572,0
0.5,0.5491,0.45886,0
0.5,0.51007,0.46203,0
0.5,0.54752,0.46203,0
0.5,0.50775,0.46519,0
0.5,0.50949,0.46285,0
0.5,0.54747,0.46212,0
0.5,0.54598,0.46519,0
0.5,0.50519,0.46835,0
0.5,0.50633,0.46701,0
0.5,0.54441,0.46835,0
0.5,0.50226,0.47152,0
0.5,0.50316,0.47061,0
0.5,0.5443,0.46856,0
0.5,0.54285,0.47152,0
0.5,0.49878,0.47468,0
0.5,0.5,0.47366,0
0.5,0.54122,0.47468,0
0.5,0.49436,0.47785,0
0.5,0.49684,0.47621,0
0.5,0.54114,0.47485,0
0.5,0.5396,0.47785,0
0.5,0.48744,0.48101,0
0.5,0.49051,0.47984,0
0.5,0.49367,0.47827,0
0.5,0.53797,0.48086,0
0.5,0.53789,0.48101,0
0.5,0.46908,0.48418,0
0.5,0.47152,0.48397,0
0.5,0.47468,0.48363,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48105,0
0.5,0.53615,0.48418,0
0.5,0,0.48637,0
0.5,0.0031646,0.48599,0
0.5,0.0063291,0.48568,0
0.5,0.0094937,0.48544,0
0.5,0.012658,0.48527,0
0.5,0.015823,0.48516,0
0.5,0.018987,0.48509,0
0.5,0.022152,0.48505,0
0.5,0.025316,0.48503,0
0.5,0.028481,0.48502,0
0.5,0.031646,0.48502,0
0.5,0.03481,0.48502,0
0.5,0.037975,0.48502,0
0.5,0.041139,0.48503,0
0.5,0.044304,0.48503,0
0.5,0.047468,0.48503,0
0.5,0.050633,0.48503,0
0.5,0.053797,0.48503,0
0.5,0.056962,0.48503,0
0.5,0.060127,0.48503,0
0.5,0.063291,0.48503,0
0.5,0.066456,0.48503,0
0.5,0.06962,0.48503,0
0.5,0.072785,0.48503,0
0.5,0.075949,0.48503,0
0.5,0.079114,0.48503,0
0.5,0.082278,0.48503,0
0.5,0.085443,0.48503,0
0.5,0.088608,0.48503,0
0.5,0.091772,0.48503,0
0.5,0.094937,0.48503,0
0.5,0.098101,0.48503,0
0.5,0.10127,0.48503,0
0.5,0.10443,0.48503,0
0.5,0.10759,0.48503,0
0.5,0.11076,0.48503,0
0.5,0.11392,0.48503,0
0.5,0.11709,0.48503,0
0.5,0.12025,0.48503,0
0.5,0.12342,0.48503,0
0.5,0.12658,0.48503,0
0.5,0.12975,0.48503,0
0.5,0.13291,0.48503,0
0.5,0.13608,0.48503,0
0.5,0.13924,0.48503,0
0.5,0.14241,0.48503,0
0.5,0.14557,0.48503,0
0.5,0.14873,0.48503,0
0.5,0.1519,0.48503,0
0.5,0.15506,0.48503,0
0.5,0.15823,0.48503,0
0.5,0.16139,0.48503,0
0.5,0.16456,0.48503,0
0.5,0.16772,0.48503,0
0.5,0.17089,0.48503,0
0.5,0.17405,0.48503,0
0.5,0.17722,0.48503,0
0.5,0.18038,0.48502,0
0.5,0.18354,0.48502,0
0.5,0.18671,0.48502,0
0.5,0.18987,0.48502,0
0.5,0.19304,0.48502,0
0.5,0.1962,0.48502,0
0.5,0.19937,0.48502,0
0.5,0.20253,0.48502,0
0.5,0.2057,0.48502,0
0.5,0.20886,0.48502,0
0.5,0.21203,0.48502,0
0.5,0.21519,0.48502,0
0.5,0.21835,0.48502,0
0.5,0.22152,0.48502,0
0.5,0.22468,0.48502,0
0.5,0.22785,0.48502,0
0.5,0.23101,0.48502,0
0.5,0.23418,0.48502,0
0.5,0.23734,0.48502,0
0.5,0.24051,0.48502,0
0.5,0.24367,0.48502,0
0.5,0.24684,0.48502,0
0.5,0.25,0.48502,0
0.5,0.25316,0.48502,0
0.5,0.25633,0.48502,0
0.5,0.25949,0.48502,0
0.5,0.26266,0.48502,0
0.5,0.26582,0.48502,0
0.5,0.26899,0.48502,0
0.5,0.27215,0.48502,0
0.5,0.27532,0.48502,0
0.5,0.27848,0.48502,0
0.5,0.28165,0.48502,0
0.5,0.28481,0.48502,0
0.5,0.28797,0.48502,0
0.5,0.29114,0.48502,0
0.5,0.2943,0.48502,0
0.5,0.29747,0.48502,0
0.5,0.30063,0.48502,0
0.5,0.3038,0.48502,0
0.5,0.30696,0.48502,0
0.5,0.31013,0.48502,0
0.5,0.31329,0.48502,0
0.5,0.31646,0.48502,0
0.5,0.31962,0.48502,0
0.5,0.32278,0.48502,0
0.5,0.32595,0.48502,0
0.5,0.32911,0.48502,0
0.5,0.33228,0.48503,0
0.5,0.33544,0.48503,0
0.5,0.33861,0.48503,0
0.5,0.34177,0.48503,0
0.5,0.34494,0.48503,0
0.5,0.3481,0.48503,0
0.5,0.35127,0.48503,0
0.5,0.35443,0.48503,0
0.5,0.35759,0.48503,0
0.5,0.36076,0.48503,0
0.5,0.36392,0.48503,0
0.5,0.36709,0.48503,0
0.5,0.37025,0.48503,0
0.5,0.37342,0.48503,0
0.5,0.37658,0.48502,0
0.5,0.37975,0.48502,0
0.5,0.38291,0.48502,0
0.5,0.38608,0.48502,0
0.5,0.38924,0.48502,0
0.5,0.39241,0.48501,0
0.5,0.39557,0.48501,0
0.5,0.39873,0.48501,0
0.5,0.4019,0.485,0
0.5,0.40506,0.485,0
0.5,0.40823,0.48499,0
0.5,0.41139,0.48499,0
0.5,0.41456,0.48498,0
0.5,0.41772,0.48498,0
0.5,0.42089,0.48497,0
0.5,0.42405,0.48497,0
0.5,0.42722,0.48496,0
0.5,0.43038,0.48495,0
0.5,0.43354,0.48494,0
0.5,0.43671,0.48492,0
0.5,0.43987,0.48491,0
0.5,0.44304,0.48489,0
0.5,0.4462,0.48486,0
0.5,0.44937,0.48483,0
0.5,0.45253,0.48479,0
0.5,0.4557,0.48473,0
0.5,0.45886,0.48465,0
0.5,0.46203,0.48455,0
0.5,0.46519,0.48442,0
0.5,0.46835,0.48423,0
0.5,0.53481,0.48648,0
0.5,0.5343,0.48734,0
0.5,0.53241,0.49051,0
0.5,0.53165,0.49177,0
0.5,0.53047,0.49367,0
0.5,0.5285,0.49684,0
0.5,0.52848,0.49686,0
0.5,0.52646,0.5,0
0.5,0.52532,0.5017,0
0.5,0.5243,0.50316,0
0.5,0.52215,0.50601,0
0.5,0.52189,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51394,0
0.5,0,0.51353,0
0.5,0.0063291,0.51428,0
0.5,0.0094937,0.51455,0
0.5,0.012658,0.51473,0
0.5,0.015823,0.51484,0
0.5,0.018987,0.51491,0
0.5,0.022152,0.51495,0
0.5,0.025316,0.51497,0
0.5,0.028481,0.51498,0
0.5,0.031646,0.51498,0
0.5,0.03481,0.51498,0
0.5,0.037975,0.51498,0
0.5,0.041139,0.51497,0
0.5,0.044304,0.51497,0
0.5,0.047468,0.51497,0
0.5,0.050633,0.51497,0
0.5,0.053797,0.51497,0
0.5,0.056962,0.51497,0
0.5,0.060127,0.51497,0
0.5,0.063291,0.51497,0
0.5,0.066456,0.51497,0
0.5,0.06962,0.51497,0
0.5,0.072785,0.51497,0
0.5,0.075949,0.51497,0
0.5,0.079114,0.51497,0
0.5,0.082278,0.51497,0
0.5,0.085443,0.51497,0
0.5,0.088608,0.51497,0
0.5,0.091772,0.51497,0
0.5,0.094937,0.51497,0
0.5,0.098101,0.51497,0
0.5,0.10127,0.51497,0
0.5,0.10443,0.51497,0
0.5,0.10759,0.51497,0
0.5,0.11076,0.51497,0
0.5,0.11392,0.51497,0
0.5,0.11709,0.51497,0
0.5,0.12025,0.51497,0
0.5,0.12342,0.51497,0
0.5,0.12658,0.51497,0
0.5,0.12975,0.51497,0
0.5,0.13291,0.51497,0
0.5,0.13608,0.51497,0
0.5,0.13924,0.51497,0
0.5,0.14241,0.51497,0
0.5,0.14557,0.51497,0
0.5,0.14873,0.51497,0
0.5,0.1519,0.51497,0
0.5,0.15506,0.51497,0
0.5,0.15823,0.51497,0
0.5,0.16139,0.51497,0
0.5,0.16456,0.51497,0
0.5,0.16772,0.51497,0
0.5,0.17089,0.51497,0
0.5,0.17405,0.51497,0
0.5,0.17722,0.51497,0
0.5,0.18038,0.51497,0
0.5,0.18354,0.51497,0
0.5,0.18671,0.51498,0
0.5,0.18987,0.51498,0
0.5,0.19304,0.51498,0
0.5,0.1962,0.51498,0
0.5,0.19937,0.51498,0
0.5,0.20253,0.51498,0
0.5,0.2057,0.51498,0
0.5,0.20886,0.51498,0
0.5,0.21203,0.51498,0
0.5,0.21519,0.51498,0
0.5,0.21835,0.51498,0
0.5,0.22152,0.51498,0
0.5,0.22468,0.51498,0
0.5,0.22785,0.51498,0
0.5,0.23101,0.51498,0
0.5,0.23418,0.51498,0
0.5,0.23734,0.51498,0
0.5,0.24051,0.51498,0
0.5,0.24367,0.51498,0
0.5,0.24684,0.51498,0
0.5,0.25,0.51498,0
0.5,0.25316,0.51498,0
0.5,0.25633,0.51498,0
0.5,0.25949,0.51498,0
0.5,0.26266,0.51498,0
0.5,0.26582,0.51498,0
0.5,0.26899,0.51498,0
0.5,0.27215,0.51498,0
0.5,0.27532,0.51498,0
0.5,0.27848,0.51499,0
0.5,0.28165,0.51499,0
0.5,0.28481,0.51499,0
0.5,0.28797,0.51499,0
0.5,0.29114,0.51499,0
0.5,0.2943,0.51499,0
0.5,0.29747,0.51499,0
0.5,0.30063,0.51499,0
0.5,0.3038,0.51499,0
0.5,0.30696,0.51499,0
0.5,0.31013,0.51499,0
0.5,0.31329,0.51499,0
0.5,0.31646,0.51499,0
0.5,0.31962,0.51499,0
0.5,0.32278,0.515,0
0.5,0.32595,0.515,0
0.5,0.32911,0.515,0
0.5,0.33228,0.515,0
0.5,0.33544,0.515,0
0.5,0.33861,0.515,0
0.5,0.34177,0.515,0
0.5,0.34494,0.515,0
0.5,0.3481,0.51501,0
0.5,0.35127,0.51501,0
0.5,0.35443,0.51501,0
0.5,0.35759,0.51501,0
0.5,0.36076,0.51501,0
0.5,0.36392,0.51501,0
0.5,0.36709,0.51502,0
0.5,0.37025,0.51502,0
0.5,0.37342,0.51502,0
0.5,0.37658,0.51502,0
0.5,0.37975,0.51503,0
0.5,0.38291,0.51503,0
0.5,0.38608,0.51503,0
0.5,0.38924,0.51504,0
0.5,0.39241,0.51504,0
0.5,0.39557,0.51505,0
0.5,0.39873,0.51505,0
0.5,0.4019,0.51506,0
0.5,0.40506,0.51506,0
0.5,0.40823,0.51507,0
0.5,0.41139,0.51507,0
0.5,0.41456,0.51508,0
0.5,0.41772,0.51509,0
0.5,0.42089,0.5151,0
0.5,0.42405,0.51512,0
0.5,0.42722,0.51513,0
0.5,0.43038,0.51515,0
0.5,0.43354,0.51516,0
0.5,0.43671,0.51519,0
0.5,0.43987,0.51521,0
0.5,0.44304,0.51524,0
0.5,0.4462,0.51527,0
0.5,0.44937,0.51531,0
0.5,0.45253,0.51536,0
0.5,0.4557,0.51542,0
0.5,0.45886,0.5155,0
0.5,0.46203,0.51559,0
0.5,0.46519,0.51571,0
0.5,0.46764,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51605,0
0.5,0.47468,0.51629,0
0.5,0.47785,0.51657,0
0.5,0.48101,0.51689,0
0.5,0.48418,0.51724,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60207,0.30696,0
0.5,0.60443,0.30562,0
0.5,0.60759,0.30457,0
0.5,0.61076,0.3042,0
0.5,0.61392,0.30453,0
0.5,0.61709,0.30583,0
0.5,0.61856,0.30696,0
0.5,0.59806,0.31013,0
0.5,0.5981,0.31008,0
0.5,0.60127,0.30744,0
0.5,0.62025,0.30883,0
0.5,0.6211,0.31013,0
0.5,0.59516,0.31329,0
0.5,0.62228,0.31329,0
0.5,0.59273,0.31646,0
0.5,0.59494,0.31356,0
0.5,0.62267,0.31646,0
0.5,0.59056,0.31962,0
0.5,0.59177,0.31783,0
0.5,0.62251,0.31962,0
0.5,0.58854,0.32278,0
0.5,0.58861,0.32268,0
0.5,0.62189,0.32278,0
0.5,0.58656,0.32595,0
0.5,0.62089,0.32595,0
0.5,0.58465,0.32911,0
0.5,0.58544,0.32781,0
0.5,0.62025,0.3275,0
0.5,0.61961,0.32911,0
0.5,0.58278,0.33228,0
0.5,0.61811,0.33228,0
0.5,0.5809,0.33544,0
0.5,0.58228,0.33313,0
0.5,0.61709,0.33421,0
0.5,0.61645,0.33544,0
0.5,0.57906,0.33861,0
0.5,0.57911,0.33851,0
0.5,0.61472,0.33861,0
0.5,0.5772,0.34177,0
0.5,0.61392,0.34,0
0.5,0.61293,0.34177,0
0.5,0.57542,0.34494,0
0.5,0.57595,0.344,0
0.5,0.61115,0.34494,0
0.5,0.57368,0.3481,0
0.5,0.61076,0.34562,0
0.5,0.60939,0.3481,0
0.5,0.57195,0.35127,0
0.5,0.57278,0.34976,0
0.5,0.6076,0.35127,0
0.5,0.57022,0.35443,0
0.5,0.60759,0.35128,0
0.5,0.60583,0.35443,0
0.5,0.56845,0.35759,0
0.5,0.56962,0.35552,0
0.5,0.60443,0.35681,0
0.5,0.60398,0.35759,0
0.5,0.56668,0.36076,0
0.5,0.60213,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36115,0
0.5,0.60127,0.36221,0
0.5,0.60029,0.36392,0
0.5,0.5631,0.36709,0
0.5,0.56329,0.36675,0
0.5,0.59846,0.36709,0
0.5,0.5613,0.37025,0
0.5,0.5981,0.36771,0
0.5,0.59667,0.37025,0
0.5,0.55952,0.37342,0
0.5,0.56013,0.37235,0
0.5,0.59494,0.37326,0
0.5,0.59485,0.37342,0
0.5,0.55775,0.37658,0
0.5,0.59306,0.37658,0
0.5,0.55598,0.37975,0
0.5,0.55696,0.37801,0
0.5,0.59177,0.37883,0
0.5,0.59126,0.37975,0
0.5,0.55424,0.38291,0
0.5,0.58948,0.38291,0
0.5,0.55248,0.38608,0
0.5,0.5538,0.38373,0
0.5,0.58861,0.38443,0
0.5,0.58768,0.38608,0
0.5,0.55077,0.38924,0
0.5,0.58591,0.38924,0
0.5,0.54902,0.39241,0
0.5,0.55063,0.38949,0
0.5,0.58544,0.39007,0
0.5,0.58418,0.39241,0
0.5,0.5473,0.39557,0
0.5,0.54747,0.39528,0
0.5,0.58246,0.39557,0
0.5,0.54555,0.39873,0
0.5,0.58228,0.39591,0
0.5,0.58082,0.39873,0
0.5,0.54381,0.4019,0
0.5,0.5443,0.40102,0
0.5,0.57915,0.4019,0
0.5,0.54207,0.40506,0
0.5,0.57911,0.40197,0
0.5,0.57755,0.40506,0
0.5,0.54032,0.40823,0
0.5,0.54114,0.40676,0
0.5,0.57595,0.40814,0
0.5,0.57591,0.40823,0
0.5,0.53858,0.41139,0
0.5,0.57432,0.41139,0
0.5,0.53681,0.41456,0
0.5,0.53797,0.41251,0
0.5,0.57278,0.41437,0
0.5,0.57269,0.41456,0
0.5,0.53505,0.41772,0
0.5,0.5711,0.41772,0
0.5,0.53323,0.42089,0
0.5,0.53481,0.41815,0
0.5,0.56962,0.42056,0
0.5,0.56945,0.42089,0
0.5,0.53143,0.42405,0
0.5,0.53165,0.42368,0
0.5,0.56782,0.42405,0
0.5,0.52961,0.42722,0
0.5,0.56646,0.42658,0
0.5,0.56612,0.42722,0
0.5,0.52784,0.43038,0
0.5,0.52848,0.42925,0
0.5,0.56444,0.43038,0
0.5,0.52611,0.43354,0
0.5,0.56329,0.43247,0
0.5,0.56271,0.43354,0
0.5,0.52441,0.43671,0
0.5,0.52532,0.43503,0
0.5,0.56098,0.43671,0
0.5,0.52277,0.43987,0
0.5,0.56013,0.43825,0
0.5,0.55924,0.43987,0
0.5,0.52112,0.44304,0
0.5,0.52215,0.44108,0
0.5,0.5575,0.44304,0
0.5,0.51947,0.4462,0
0.5,0.55696,0.44403,0
0.5,0.55581,0.4462,0
0.5,0.51776,0.44937,0
0.5,0.51899,0.44712,0
0.5,0.55414,0.44937,0
0.5,0.51602,0.45253,0
0.5,0.5538,0.45001,0
0.5,0.55251,0.45253,0
0.5,0.51414,0.4557,0
0.5,0.51582,0.45287,0
0.5,0.55089,0.4557,0
0.5,0.51219,0.45886,0
0.5,0.51266,0.45815,0
0.5,0.55063,0.45621,0
0.5,0.54934,0.45886,0
0.5,0.51007,0.46203,0
0.5,0.54778,0.46203,0
0.5,0.50774,0.46519,0
0.5,0.50949,0.46285,0
0.5,0.54747,0.46265,0
0.5,0.54625,0.46519,0
0.5,0.50516,0.46835,0
0.5,0.50633,0.46699,0
0.5,0.5447,0.46835,0
0.5,0.5022,0.47152,0
0.5,0.50316,0.47056,0
0.5,0.5443,0.46915,0
0.5,0.54315,0.47152,0
0.5,0.49869,0.47468,0
0.5,0.5,0.47359,0
0.5,0.54155,0.47468,0
0.5,0.49427,0.47785,0
0.5,0.49684,0.47614,0
0.5,0.54114,0.47548,0
0.5,0.53993,0.47785,0
0.5,0.48743,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47822,0
0.5,0.53823,0.48101,0
0.5,0.4689,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48363,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.48147,0
0.5,0.53647,0.48418,0
0.5,0,0.48629,0
0.5,0.0031646,0.48593,0
0.5,0.0063291,0.48563,0
0.5,0.0094937,0.4854,0
0.5,0.012658,0.48523,0
0.5,0.015823,0.48511,0
0.5,0.018987,0.48504,0
0.5,0.022152,0.48499,0
0.5,0.025316,0.48497,0
0.5,0.028481,0.48496,0
0.5,0.031646,0.48495,0
0.5,0.03481,0.48495,0
0.5,0.037975,0.48495,0
0.5,0.041139,0.48496,0
0.5,0.044304,0.48496,0
0.5,0.047468,0.48496,0
0.5,0.050633,0.48496,0
0.5,0.053797,0.48496,0
0.5,0.056962,0.48496,0
0.5,0.060127,0.48496,0
0.5,0.063291,0.48496,0
0.5,0.066456,0.48496,0
0.5,0.06962,0.48496,0
0.5,0.072785,0.48496,0
0.5,0.075949,0.48496,0
0.5,0.079114,0.48496,0
0.5,0.082278,0.48496,0
0.5,0.085443,0.48496,0
0.5,0.088608,0.48496,0
0.5,0.091772,0.48496,0
0.5,0.094937,0.48496,0
0.5,0.098101,0.48496,0
0.5,0.10127,0.48496,0
0.5,0.10443,0.48496,0
0.5,0.10759,0.48496,0
0.5,0.11076,0.48496,0
0.5,0.11392,0.48496,0
0.5,0.11709,0.48496,0
0.5,0.12025,0.48496,0
0.5,0.12342,0.48496,0
0.5,0.12658,0.48496,0
0.5,0.12975,0.48496,0
0.5,0.13291,0.48496,0
0.5,0.13608,0.48496,0
0.5,0.13924,0.48496,0
0.5,0.14241,0.48496,0
0.5,0.14557,0.48496,0
0.5,0.14873,0.48496,0
0.5,0.1519,0.48496,0
0.5,0.15506,0.48496,0
0.5,0.15823,0.48496,0
0.5,0.16139,0.48496,0
0.5,0.16456,0.48496,0
0.5,0.16772,0.48496,0
0.5,0.17089,0.48496,0
0.5,0.17405,0.48496,0
0.5,0.17722,0.48496,0
0.5,0.18038,0.48495,0
0.5,0.18354,0.48495,0
0.5,0.18671,0.48495,0
0.5,0.18987,0.48495,0
0.5,0.19304,0.48495,0
0.5,0.1962,0.48495,0
0.5,0.19937,0.48495,0
0.5,0.20253,0.48495,0
0.5,0.2057,0.48495,0
0.5,0.20886,0.48495,0
0.5,0.21203,0.48495,0
0.5,0.21519,0.48495,0
0.5,0.21835,0.48495,0
0.5,0.22152,0.48495,0
0.5,0.22468,0.48495,0
0.5,0.22785,0.48495,0
0.5,0.23101,0.48495,0
0.5,0.23418,0.48495,0
0.5,0.23734,0.48495,0
0.5,0.24051,0.48495,0
0.5,0.24367,0.48495,0
0.5,0.24684,0.48495,0
0.5,0.25,0.48495,0
0.5,0.25316,0.48495,0
0.5,0.25633,0.48495,0
0.5,0.25949,0.48495,0
0.5,0.26266,0.48495,0
0.5,0.26582,0.48495,0
0.5,0.26899,0.48495,0
0.5,0.27215,0.48495,0
0.5,0.27532,0.48495,0
0.5,0.27848,0.48495,0
0.5,0.28165,0.48495,0
0.5,0.28481,0.48495,0
0.5,0.28797,0.48495,0
0.5,0.29114,0.48495,0
0.5,0.2943,0.48495,0
0.5,0.29747,0.48495,0
0.5,0.30063,0.48495,0
0.5,0.3038,0.48495,0
0.5,0.30696,0.48495,0
0.5,0.31013,0.48495,0
0.5,0.31329,0.48495,0
0.5,0.31646,0.48495,0
0.5,0.31962,0.48495,0
0.5,0.32278,0.48495,0
0.5,0.32595,0.48495,0
0.5,0.32911,0.48495,0
0.5,0.33228,0.48495,0
0.5,0.33544,0.48495,0
0.5,0.33861,0.48495,0
0.5,0.34177,0.48495,0
0.5,0.34494,0.48496,0
0.5,0.3481,0.48496,0
0.5,0.35127,0.48496,0
0.5,0.35443,0.48496,0
0.5,0.35759,0.48496,0
0.5,0.36076,0.48496,0
0.5,0.36392,0.48496,0
0.5,0.36709,0.48496,0
0.5,0.37025,0.48496,0
0.5,0.37342,0.48496,0
0.5,0.37658,0.48496,0
0.5,0.37975,0.48496,0
0.5,0.38291,0.48496,0
0.5,0.38608,0.48496,0
0.5,0.38924,0.48496,0
0.5,0.39241,0.48496,0
0.5,0.39557,0.48496,0
0.5,0.39873,0.48496,0
0.5,0.4019,0.48495,0
0.5,0.40506,0.48495,0
0.5,0.40823,0.48495,0
0.5,0.41139,0.48494,0
0.5,0.41456,0.48494,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48493,0
0.5,0.42405,0.48492,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48487,0
0.5,0.44304,0.48485,0
0.5,0.4462,0.48483,0
0.5,0.44937,0.4848,0
0.5,0.45253,0.48476,0
0.5,0.4557,0.4847,0
0.5,0.45886,0.48463,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.4844,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48699,0
0.5,0.5346,0.48734,0
0.5,0.53267,0.49051,0
0.5,0.53165,0.49216,0
0.5,0.53069,0.49367,0
0.5,0.52866,0.49684,0
0.5,0.52848,0.49711,0
0.5,0.52657,0.5,0
0.5,0.52532,0.50181,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50603,0
0.5,0.52191,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51398,0
0.5,0,0.51358,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51458,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51489,0
0.5,0.018987,0.51497,0
0.5,0.022152,0.51501,0
0.5,0.025316,0.51503,0
0.5,0.028481,0.51504,0
0.5,0.031646,0.51505,0
0.5,0.03481,0.51505,0
0.5,0.037975,0.51505,0
0.5,0.041139,0.51504,0
0.5,0.044304,0.51504,0
0.5,0.047468,0.51504,0
0.5,0.050633,0.51504,0
0.5,0.053797,0.51504,0
0.5,0.056962,0.51504,0
0.5,0.060127,0.51504,0
0.5,0.063291,0.51504,0
0.5,0.066456,0.51504,0
0.5,0.06962,0.51504,0
0.5,0.072785,0.51504,0
0.5,0.075949,0.51504,0
0.5,0.079114,0.51504,0
0.5,0.082278,0.51504,0
0.5,0.085443,0.51504,0
0.5,0.088608,0.51504,0
0.5,0.091772,0.51504,0
0.5,0.094937,0.51504,0
0.5,0.098101,0.51504,0
0.5,0.10127,0.51504,0
0.5,0.10443,0.51504,0
0.5,0.10759,0.51504,0
0.5,0.11076,0.51504,0
0.5,0.11392,0.51504,0
0.5,0.11709,0.51504,0
0.5,0.12025,0.51504,0
0.5,0.12342,0.51504,0
0.5,0.12658,0.51504,0
0.5,0.12975,0.51504,0
0.5,0.13291,0.51504,0
0.5,0.13608,0.51504,0
0.5,0.13924,0.51504,0
0.5,0.14241,0.51504,0
0.5,0.14557,0.51504,0
0.5,0.14873,0.51504,0
0.5,0.1519,0.51504,0
0.5,0.15506,0.51504,0
0.5,0.15823,0.51504,0
0.5,0.16139,0.51504,0
0.5,0.16456,0.51504,0
0.5,0.16772,0.51504,0
0.5,0.17089,0.51504,0
0.5,0.17405,0.51504,0
0.5,0.17722,0.51504,0
0.5,0.18038,0.51504,0
0.5,0.18354,0.51504,0
0.5,0.18671,0.51505,0
0.5,0.18987,0.51505,0
0.5,0.19304,0.51505,0
0.5,0.1962,0.51505,0
0.5,0.19937,0.51505,0
0.5,0.20253,0.51505,0
0.5,0.2057,0.51505,0
0.5,0.20886,0.51505,0
0.5,0.21203,0.51505,0
0.5,0.21519,0.51505,0
0.5,0.21835,0.51505,0
0.5,0.22152,0.51505,0
0.5,0.22468,0.51505,0
0.5,0.22785,0.51505,0
0.5,0.23101,0.51505,0
0.5,0.23418,0.51505,0
0.5,0.23734,0.51505,0
0.5,0.24051,0.51505,0
0.5,0.24367,0.51505,0
0.5,0.24684,0.51505,0
0.5,0.25,0.51505,0
0.5,0.25316,0.51505,0
0.5,0.25633,0.51505,0
0.5,0.25949,0.51505,0
0.5,0.26266,0.51505,0
0.5,0.26582,0.51505,0
0.5,0.26899,0.51505,0
0.5,0.27215,0.51505,0
0.5,0.27532,0.51505,0
0.5,0.27848,0.51505,0
0.5,0.28165,0.51505,0
0.5,0.28481,0.51506,0
0.5,0.28797,0.51506,0
0.5,0.29114,0.51506,0
0.5,0.2943,0.51506,0
0.5,0.29747,0.51506,0
0.5,0.30063,0.51506,0
0.5,0.3038,0.51506,0
0.5,0.30696,0.51506,0
0.5,0.31013,0.51506,0
0.5,0.31329,0.51506,0
0.5,0.31646,0.51506,0
0.5,0.31962,0.51506,0
0.5,0.32278,0.51506,0
0.5,0.32595,0.51507,0
0.5,0.32911,0.51507,0
0.5,0.33228,0.51507,0
0.5,0.33544,0.51507,0
0.5,0.33861,0.51507,0
0.5,0.34177,0.51507,0
0.5,0.34494,0.51507,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51508,0
0.5,0.35443,0.51508,0
0.5,0.35759,0.51508,0
0.5,0.36076,0.51508,0
0.5,0.36392,0.51508,0
0.5,0.36709,0.51509,0
0.5,0.37025,0.51509,0
0.5,0.37342,0.51509,0
0.5,0.37658,0.51509,0
0.5,0.37975,0.5151,0
0.5,0.38291,0.5151,0
0.5,0.38608,0.5151,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51511,0
0.5,0.39557,0.51511,0
0.5,0.39873,0.51512,0
0.5,0.4019,0.51512,0
0.5,0.40506,0.51513,0
0.5,0.40823,0.51513,0
0.5,0.41139,0.51514,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51516,0
0.5,0.42405,0.51517,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.5152,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51524,0
0.5,0.43987,0.51526,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51546,0
0.5,0.45886,0.51554,0
0.5,0.46203,0.51563,0
0.5,0.46519,0.51574,0
0.5,0.46701,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.51608,0
0.5,0.47468,0.51631,0
0.5,0.47785,0.51658,0
0.5,0.48101,0.5169,0
0.5,0.48418,0.51724,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62775,0.26899,0
0.5,0.62975,0.26835,0
0.5,0.63291,0.26805,0
0.5,0.63608,0.26858,0
0.5,0.63701,0.26899,0
0.5,0.62203,0.27215,0
0.5,0.62342,0.2711,0
0.5,0.62658,0.26936,0
0.5,0.63924,0.27017,0
0.5,0.64131,0.27215,0
0.5,0.61854,0.27532,0
0.5,0.62025,0.2736,0
0.5,0.64241,0.27381,0
0.5,0.64317,0.27532,0
0.5,0.6158,0.27848,0
0.5,0.61709,0.27691,0
0.5,0.644,0.27848,0
0.5,0.61345,0.28165,0
0.5,0.61392,0.281,0
0.5,0.64417,0.28165,0
0.5,0.61132,0.28481,0
0.5,0.64383,0.28481,0
0.5,0.60929,0.28797,0
0.5,0.61076,0.28568,0
0.5,0.64307,0.28797,0
0.5,0.60737,0.29114,0
0.5,0.60759,0.29078,0
0.5,0.64241,0.28982,0
0.5,0.64195,0.29114,0
0.5,0.60546,0.2943,0
0.5,0.64059,0.2943,0
0.5,0.60359,0.29747,0
0.5,0.60443,0.29607,0
0.5,0.63924,0.29698,0
0.5,0.63899,0.29747,0
0.5,0.60175,0.30063,0
0.5,0.63729,0.30063,0
0.5,0.59988,0.3038,0
0.5,0.60127,0.30145,0
0.5,0.63608,0.30277,0
0.5,0.6355,0.3038,0
0.5,0.59803,0.30696,0
0.5,0.5981,0.30684,0
0.5,0.63371,0.30696,0
0.5,0.59611,0.31013,0
0.5,0.63291,0.30834,0
0.5,0.6319,0.31013,0
0.5,0.59421,0.31329,0
0.5,0.59494,0.3121,0
0.5,0.63006,0.31329,0
0.5,0.59231,0.31646,0
0.5,0.62975,0.31382,0
0.5,0.62821,0.31646,0
0.5,0.5904,0.31962,0
0.5,0.59177,0.31736,0
0.5,0.62658,0.31911,0
0.5,0.62627,0.31962,0
0.5,0.5885,0.32278,0
0.5,0.58861,0.32262,0
0.5,0.62436,0.32278,0
0.5,0.58655,0.32595,0
0.5,0.62342,0.32432,0
0.5,0.62244,0.32595,0
0.5,0.58465,0.32911,0
0.5,0.58544,0.32781,0
0.5,0.62055,0.32911,0
0.5,0.58278,0.33228,0
0.5,0.62025,0.32962,0
0.5,0.61872,0.33228,0
0.5,0.58088,0.33544,0
0.5,0.58228,0.33312,0
0.5,0.61709,0.33508,0
0.5,0.61688,0.33544,0
0.5,0.57905,0.33861,0
0.5,0.57911,0.33849,0
0.5,0.61511,0.33861,0
0.5,0.57719,0.34177,0
0.5,0.61392,0.34066,0
0.5,0.61329,0.34177,0
0.5,0.57542,0.34494,0
0.5,0.57595,0.344,0
0.5,0.61148,0.34494,0
0.5,0.57368,0.3481,0
0.5,0.61076,0.34618,0
0.5,0.60966,0.3481,0
0.5,0.57195,0.35127,0
0.5,0.57278,0.34976,0
0.5,0.60782,0.35127,0
0.5,0.57022,0.35443,0
0.5,0.60759,0.35165,0
0.5,0.60601,0.35443,0
0.5,0.56845,0.35759,0
0.5,0.56962,0.35552,0
0.5,0.60443,0.35716,0
0.5,0.60419,0.35759,0
0.5,0.56668,0.36076,0
0.5,0.60241,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36115,0
0.5,0.60127,0.36277,0
0.5,0.60064,0.36392,0
0.5,0.5631,0.36709,0
0.5,0.56329,0.36675,0
0.5,0.5989,0.36709,0
0.5,0.56128,0.37025,0
0.5,0.5981,0.3685,0
0.5,0.59715,0.37025,0
0.5,0.55949,0.37342,0
0.5,0.56013,0.3723,0
0.5,0.5954,0.37342,0
0.5,0.5577,0.37658,0
0.5,0.59494,0.37423,0
0.5,0.59363,0.37658,0
0.5,0.55591,0.37975,0
0.5,0.55696,0.37791,0
0.5,0.59183,0.37975,0
0.5,0.55417,0.38291,0
0.5,0.59177,0.37985,0
0.5,0.59006,0.38291,0
0.5,0.55241,0.38608,0
0.5,0.5538,0.3836,0
0.5,0.58861,0.38541,0
0.5,0.58823,0.38608,0
0.5,0.5507,0.38924,0
0.5,0.58644,0.38924,0
0.5,0.54896,0.39241,0
0.5,0.55063,0.38936,0
0.5,0.58544,0.39098,0
0.5,0.58465,0.39241,0
0.5,0.54726,0.39557,0
0.5,0.54747,0.3952,0
0.5,0.58292,0.39557,0
0.5,0.54553,0.39873,0
0.5,0.58228,0.39674,0
0.5,0.58122,0.39873,0
0.5,0.54381,0.4019,0
0.5,0.5443,0.40101,0
0.5,0.57955,0.4019,0
0.5,0.54206,0.40506,0
0.5,0.57911,0.40273,0
0.5,0.57792,0.40506,0
0.5,0.54032,0.40823,0
0.5,0.54114,0.40676,0
0.5,0.57628,0.40823,0
0.5,0.53858,0.41139,0
0.5,0.57595,0.40887,0
0.5,0.57468,0.41139,0
0.5,0.53681,0.41456,0
0.5,0.53797,0.41251,0
0.5,0.57307,0.41456,0
0.5,0.53504,0.41772,0
0.5,0.57278,0.41511,0
0.5,0.57148,0.41772,0
0.5,0.53321,0.42089,0
0.5,0.53481,0.41813,0
0.5,0.56985,0.42089,0
0.5,0.53139,0.42405,0
0.5,0.53165,0.42362,0
0.5,0.56962,0.42132,0
0.5,0.56822,0.42405,0
0.5,0.52955,0.42722,0
0.5,0.56653,0.42722,0
0.5,0.52776,0.43038,0
0.5,0.52848,0.42913,0
0.5,0.56646,0.42736,0
0.5,0.56486,0.43038,0
0.5,0.52601,0.43354,0
0.5,0.56329,0.43324,0
0.5,0.56312,0.43354,0
0.5,0.5243,0.43671,0
0.5,0.52532,0.43484,0
0.5,0.5614,0.43671,0
0.5,0.52265,0.43987,0
0.5,0.56013,0.43897,0
0.5,0.55962,0.43987,0
0.5,0.521,0.44304,0
0.5,0.52215,0.44085,0
0.5,0.55787,0.44304,0
0.5,0.51936,0.4462,0
0.5,0.55696,0.44466,0
0.5,0.55613,0.4462,0
0.5,0.51765,0.44937,0
0.5,0.51899,0.44691,0
0.5,0.55443,0.44937,0
0.5,0.51592,0.45253,0
0.5,0.5538,0.45056,0
0.5,0.55277,0.45253,0
0.5,0.51407,0.4557,0
0.5,0.51582,0.45271,0
0.5,0.55115,0.4557,0
0.5,0.51215,0.45886,0
0.5,0.51266,0.45806,0
0.5,0.55063,0.45671,0
0.5,0.54957,0.45886,0
0.5,0.51004,0.46203,0
0.5,0.54802,0.46203,0
0.5,0.50772,0.46519,0
0.5,0.50949,0.46282,0
0.5,0.54747,0.46314,0
0.5,0.54649,0.46519,0
0.5,0.50513,0.46835,0
0.5,0.50633,0.46695,0
0.5,0.54496,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.47051,0
0.5,0.5443,0.46968,0
0.5,0.54341,0.47152,0
0.5,0.49861,0.47468,0
0.5,0.5,0.47353,0
0.5,0.54183,0.47468,0
0.5,0.4942,0.47785,0
0.5,0.49684,0.47608,0
0.5,0.54114,0.47602,0
0.5,0.54021,0.47785,0
0.5,0.48742,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47818,0
0.5,0.53851,0.48101,0
0.5,0.46862,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.48199,0
0.5,0.53674,0.48418,0
0.5,0,0.48622,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.48489,0
0.5,0.041139,0.48489,0
0.5,0.044304,0.4849,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.4849,0
0.5,0.13608,0.4849,0
0.5,0.13924,0.4849,0
0.5,0.14241,0.4849,0
0.5,0.14557,0.4849,0
0.5,0.14873,0.4849,0
0.5,0.1519,0.4849,0
0.5,0.15506,0.4849,0
0.5,0.15823,0.48489,0
0.5,0.16139,0.48489,0
0.5,0.16456,0.48489,0
0.5,0.16772,0.48489,0
0.5,0.17089,0.48489,0
0.5,0.17405,0.48489,0
0.5,0.17722,0.48489,0
0.5,0.18038,0.48489,0
0.5,0.18354,0.48489,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.48489,0
0.5,0.35443,0.48489,0
0.5,0.35759,0.48489,0
0.5,0.36076,0.48489,0
0.5,0.36392,0.48489,0
0.5,0.36709,0.4849,0
0.5,0.37025,0.4849,0
0.5,0.37342,0.4849,0
0.5,0.37658,0.4849,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.4849,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48488,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48483,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48479,0
0.5,0.44937,0.48476,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48467,0
0.5,0.45886,0.4846,0
0.5,0.46203,0.4845,0
0.5,0.46519,0.48437,0
0.5,0.46835,0.4842,0
0.5,0.53486,0.48734,0
0.5,0.53481,0.48742,0
0.5,0.53291,0.49051,0
0.5,0.53165,0.4925,0
0.5,0.53088,0.49367,0
0.5,0.52881,0.49684,0
0.5,0.52848,0.49734,0
0.5,0.52667,0.5,0
0.5,0.52532,0.50191,0
0.5,0.5244,0.50316,0
0.5,0.52215,0.50604,0
0.5,0.52192,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51402,0
0.5,0,0.51364,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.51511,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.51511,0
0.5,0.041139,0.5151,0
0.5,0.044304,0.5151,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.5151,0
0.5,0.13924,0.5151,0
0.5,0.14241,0.5151,0
0.5,0.14557,0.5151,0
0.5,0.14873,0.5151,0
0.5,0.1519,0.5151,0
0.5,0.15506,0.5151,0
0.5,0.15823,0.5151,0
0.5,0.16139,0.51511,0
0.5,0.16456,0.51511,0
0.5,0.16772,0.51511,0
0.5,0.17089,0.51511,0
0.5,0.17405,0.51511,0
0.5,0.17722,0.51511,0
0.5,0.18038,0.51511,0
0.5,0.18354,0.51511,0
0.5,0.18671,0.51511,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51511,0
0.5,0.27215,0.51511,0
0.5,0.27532,0.51511,0
0.5,0.27848,0.51511,0
0.5,0.28165,0.51512,0
0.5,0.28481,0.51512,0
0.5,0.28797,0.51512,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51512,0
0.5,0.32595,0.51513,0
0.5,0.32911,0.51513,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51513,0
0.5,0.35127,0.51514,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51514,0
0.5,0.37025,0.51515,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51516,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51517,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.51521,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51525,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.51539,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51557,0
0.5,0.46203,0.51565,0
0.5,0.46519,0.51577,0
0.5,0.46649,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.51659,0
0.5,0.48101,0.5169,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63911,0.24684,0
0.5,0.63924,0.24674,0
0.5,0.64241,0.24499,0
0.5,0.64557,0.244,0
0.5,0.64873,0.24371,0
0.5,0.6519,0.24424,0
0.5,0.65506,0.24583,0
0.5,0.65623,0.24684,0
0.5,0.63525,0.25,0
0.5,0.63608,0.2492,0
0.5,0.65823,0.24944,0
0.5,0.65855,0.25,0
0.5,0.63232,0.25316,0
0.5,0.63291,0.25247,0
0.5,0.65961,0.25316,0
0.5,0.62984,0.25633,0
0.5,0.65993,0.25633,0
0.5,0.62759,0.25949,0
0.5,0.62975,0.25645,0
0.5,0.6597,0.25949,0
0.5,0.62546,0.26266,0
0.5,0.62658,0.26098,0
0.5,0.659,0.26266,0
0.5,0.62343,0.26582,0
0.5,0.65823,0.26485,0
0.5,0.65789,0.26582,0
0.5,0.62137,0.26899,0
0.5,0.62342,0.26584,0
0.5,0.65651,0.26899,0
0.5,0.61933,0.27215,0
0.5,0.62025,0.27074,0
0.5,0.65506,0.2717,0
0.5,0.65482,0.27215,0
0.5,0.6173,0.27532,0
0.5,0.65301,0.27532,0
0.5,0.61524,0.27848,0
0.5,0.61709,0.27565,0
0.5,0.6519,0.27713,0
0.5,0.65109,0.27848,0
0.5,0.61322,0.28165,0
0.5,0.61392,0.28056,0
0.5,0.64914,0.28165,0
0.5,0.61122,0.28481,0
0.5,0.64873,0.28229,0
0.5,0.64719,0.28481,0
0.5,0.60925,0.28797,0
0.5,0.61076,0.28556,0
0.5,0.64557,0.2874,0
0.5,0.64522,0.28797,0
0.5,0.60735,0.29114,0
0.5,0.60759,0.29074,0
0.5,0.6433,0.29114,0
0.5,0.60545,0.2943,0
0.5,0.64241,0.29259,0
0.5,0.64138,0.2943,0
0.5,0.60358,0.29747,0
0.5,0.60443,0.29605,0
0.5,0.63947,0.29747,0
0.5,0.60174,0.30063,0
0.5,0.63924,0.29785,0
0.5,0.6376,0.30063,0
0.5,0.59987,0.3038,0
0.5,0.60127,0.30144,0
0.5,0.63608,0.30318,0
0.5,0.63572,0.3038,0
0.5,0.59802,0.30696,0
0.5,0.5981,0.30683,0
0.5,0.6339,0.30696,0
0.5,0.59611,0.31013,0
0.5,0.63291,0.30864,0
0.5,0.63206,0.31013,0
0.5,0.5942,0.31329,0
0.5,0.59494,0.31208,0
0.5,0.63022,0.31329,0
0.5,0.5923,0.31646,0
0.5,0.62975,0.31407,0
0.5,0.62835,0.31646,0
0.5,0.59039,0.31962,0
0.5,0.59177,0.31735,0
0.5,0.62658,0.3194,0
0.5,0.62645,0.31962,0
0.5,0.5885,0.32278,0
0.5,0.58861,0.3226,0
0.5,0.62459,0.32278,0
0.5,0.58655,0.32595,0
0.5,0.62342,0.32474,0
0.5,0.6227,0.32595,0
0.5,0.58465,0.32911,0
0.5,0.58544,0.32781,0
0.5,0.62085,0.32911,0
0.5,0.58278,0.33228,0
0.5,0.62025,0.33012,0
0.5,0.61902,0.33228,0
0.5,0.58088,0.33544,0
0.5,0.58228,0.33312,0
0.5,0.61719,0.33544,0
0.5,0.57904,0.33861,0
0.5,0.57911,0.33848,0
0.5,0.61709,0.33562,0
0.5,0.61542,0.33861,0
0.5,0.57719,0.34177,0
0.5,0.61392,0.3412,0
0.5,0.6136,0.34177,0
0.5,0.57541,0.34494,0
0.5,0.57595,0.34398,0
0.5,0.6118,0.34494,0
0.5,0.57367,0.3481,0
0.5,0.61076,0.3467,0
0.5,0.60995,0.3481,0
0.5,0.57194,0.35127,0
0.5,0.57278,0.34974,0
0.5,0.60811,0.35127,0
0.5,0.57021,0.35443,0
0.5,0.60759,0.35213,0
0.5,0.60628,0.35443,0
0.5,0.56844,0.35759,0
0.5,0.56962,0.35551,0
0.5,0.60444,0.35759,0
0.5,0.56668,0.36076,0
0.5,0.60443,0.35761,0
0.5,0.60267,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36115,0
0.5,0.60127,0.36324,0
0.5,0.60089,0.36392,0
0.5,0.56309,0.36709,0
0.5,0.56329,0.36675,0
0.5,0.59917,0.36709,0
0.5,0.56127,0.37025,0
0.5,0.5981,0.36901,0
0.5,0.59743,0.37025,0
0.5,0.55947,0.37342,0
0.5,0.56013,0.37227,0
0.5,0.59571,0.37342,0
0.5,0.55767,0.37658,0
0.5,0.59494,0.37479,0
0.5,0.59395,0.37658,0
0.5,0.55587,0.37975,0
0.5,0.55696,0.37784,0
0.5,0.59217,0.37975,0
0.5,0.55412,0.38291,0
0.5,0.59177,0.38044,0
0.5,0.59039,0.38291,0
0.5,0.55235,0.38608,0
0.5,0.5538,0.3835,0
0.5,0.58861,0.38599,0
0.5,0.58856,0.38608,0
0.5,0.55064,0.38924,0
0.5,0.58676,0.38924,0
0.5,0.5489,0.39241,0
0.5,0.55063,0.38925,0
0.5,0.58544,0.39154,0
0.5,0.58496,0.39241,0
0.5,0.54722,0.39557,0
0.5,0.54747,0.39512,0
0.5,0.58321,0.39557,0
0.5,0.5455,0.39873,0
0.5,0.58228,0.39725,0
0.5,0.58149,0.39873,0
0.5,0.54379,0.4019,0
0.5,0.5443,0.40098,0
0.5,0.57981,0.4019,0
0.5,0.54206,0.40506,0
0.5,0.57911,0.40321,0
0.5,0.57815,0.40506,0
0.5,0.54032,0.40823,0
0.5,0.54114,0.40676,0
0.5,0.57652,0.40823,0
0.5,0.53858,0.41139,0
0.5,0.57595,0.40933,0
0.5,0.57491,0.41139,0
0.5,0.53681,0.41456,0
0.5,0.53797,0.41251,0
0.5,0.57331,0.41456,0
0.5,0.53504,0.41772,0
0.5,0.57278,0.41558,0
0.5,0.57172,0.41772,0
0.5,0.5332,0.42089,0
0.5,0.53481,0.41813,0
0.5,0.5701,0.42089,0
0.5,0.53137,0.42405,0
0.5,0.53165,0.42359,0
0.5,0.56962,0.42181,0
0.5,0.56848,0.42405,0
0.5,0.52952,0.42722,0
0.5,0.56682,0.42722,0
0.5,0.52772,0.43038,0
0.5,0.52848,0.42906,0
0.5,0.56646,0.42789,0
0.5,0.56515,0.43038,0
0.5,0.52596,0.43354,0
0.5,0.56342,0.43354,0
0.5,0.52424,0.43671,0
0.5,0.52532,0.43474,0
0.5,0.56329,0.43378,0
0.5,0.5617,0.43671,0
0.5,0.52259,0.43987,0
0.5,0.56013,0.4395,0
0.5,0.55992,0.43987,0
0.5,0.52092,0.44304,0
0.5,0.52215,0.44072,0
0.5,0.55817,0.44304,0
0.5,0.51928,0.4462,0
0.5,0.55696,0.44519,0
0.5,0.55641,0.4462,0
0.5,0.51757,0.44937,0
0.5,0.51899,0.44677,0
0.5,0.55471,0.44937,0
0.5,0.51586,0.45253,0
0.5,0.5538,0.45106,0
0.5,0.55302,0.45253,0
0.5,0.51401,0.4557,0
0.5,0.51582,0.45259,0
0.5,0.5514,0.4557,0
0.5,0.5121,0.45886,0
0.5,0.51266,0.45799,0
0.5,0.55063,0.45719,0
0.5,0.5498,0.45886,0
0.5,0.51002,0.46203,0
0.5,0.54825,0.46203,0
0.5,0.5077,0.46519,0
0.5,0.50949,0.46279,0
0.5,0.54747,0.46362,0
0.5,0.54672,0.46519,0
0.5,0.50509,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.54519,0.46835,0
0.5,0.5021,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47016,0
0.5,0.54365,0.47152,0
0.5,0.49855,0.47468,0
0.5,0.5,0.47348,0
0.5,0.54208,0.47468,0
0.5,0.49415,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47651,0
0.5,0.54045,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47978,0
0.5,0.49367,0.47815,0
0.5,0.53877,0.48101,0
0.5,0.46837,0.48418,0
0.5,0.47152,0.48393,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.48243,0
0.5,0.53699,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48485,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48485,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48485,0
0.5,0.16139,0.48485,0
0.5,0.16456,0.48485,0
0.5,0.16772,0.48485,0
0.5,0.17089,0.48485,0
0.5,0.17405,0.48485,0
0.5,0.17722,0.48485,0
0.5,0.18038,0.48485,0
0.5,0.18354,0.48485,0
0.5,0.18671,0.48485,0
0.5,0.18987,0.48485,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48485,0
0.5,0.35443,0.48485,0
0.5,0.35759,0.48485,0
0.5,0.36076,0.48485,0
0.5,0.36392,0.48485,0
0.5,0.36709,0.48485,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48483,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.48481,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48478,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48473,0
0.5,0.45253,0.48469,0
0.5,0.4557,0.48464,0
0.5,0.45886,0.48457,0
0.5,0.46203,0.48448,0
0.5,0.46519,0.48435,0
0.5,0.46835,0.48418,0
0.5,0.5351,0.48734,0
0.5,0.53481,0.48781,0
0.5,0.53312,0.49051,0
0.5,0.53165,0.49279,0
0.5,0.53106,0.49367,0
0.5,0.52895,0.49684,0
0.5,0.52848,0.49753,0
0.5,0.52677,0.5,0
0.5,0.52532,0.50201,0
0.5,0.52446,0.50316,0
0.5,0.52215,0.50607,0
0.5,0.52194,0.50633,0
0.5,0.51904,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51405,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51514,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51515,0
0.5,0.16139,0.51515,0
0.5,0.16456,0.51515,0
0.5,0.16772,0.51515,0
0.5,0.17089,0.51515,0
0.5,0.17405,0.51515,0
0.5,0.17722,0.51515,0
0.5,0.18038,0.51515,0
0.5,0.18354,0.51515,0
0.5,0.18671,0.51515,0
0.5,0.18987,0.51515,0
0.5,0.19304,0.51515,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51516,0
0.5,0.28797,0.51516,0
0.5,0.29114,0.51516,0
0.5,0.2943,0.51516,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51517,0
0.5,0.33544,0.51517,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51518,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.51519,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.5152,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51542,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51552,0
0.5,0.45886,0.51559,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.51579,0
0.5,0.46599,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51593,0
0.5,0.47152,0.51612,0
0.5,0.47468,0.51634,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65426,0.22468,0
0.5,0.65506,0.22417,0
0.5,0.65823,0.22283,0
0.5,0.66139,0.2222,0
0.5,0.66456,0.22232,0
0.5,0.66772,0.22334,0
0.5,0.66969,0.22468,0
0.5,0.65004,0.22785,0
0.5,0.6519,0.22623,0
0.5,0.67089,0.22579,0
0.5,0.67239,0.22785,0
0.5,0.64694,0.23101,0
0.5,0.64873,0.22907,0
0.5,0.67367,0.23101,0
0.5,0.64438,0.23418,0
0.5,0.64557,0.23264,0
0.5,0.67405,0.23361,0
0.5,0.67413,0.23418,0
0.5,0.6421,0.23734,0
0.5,0.64241,0.23692,0
0.5,0.67405,0.23591,0
0.5,0.67399,0.23734,0
0.5,0.63995,0.24051,0
0.5,0.67339,0.24051,0
0.5,0.63783,0.24367,0
0.5,0.63924,0.24157,0
0.5,0.67239,0.24367,0
0.5,0.63574,0.24684,0
0.5,0.63608,0.24633,0
0.5,0.67102,0.24684,0
0.5,0.63368,0.25,0
0.5,0.67089,0.24709,0
0.5,0.66942,0.25,0
0.5,0.63162,0.25316,0
0.5,0.63291,0.2512,0
0.5,0.66772,0.25291,0
0.5,0.66757,0.25316,0
0.5,0.62958,0.25633,0
0.5,0.62975,0.25608,0
0.5,0.66563,0.25633,0
0.5,0.6275,0.25949,0
0.5,0.66456,0.25797,0
0.5,0.66358,0.25949,0
0.5,0.62544,0.26266,0
0.5,0.62658,0.26091,0
0.5,0.66148,0.26266,0
0.5,0.62342,0.26582,0
0.5,0.66139,0.26279,0
0.5,0.65944,0.26582,0
0.5,0.62137,0.26899,0
0.5,0.62342,0.26583,0
0.5,0.65823,0.26767,0
0.5,0.65739,0.26899,0
0.5,0.61933,0.27215,0
0.5,0.62025,0.27073,0
0.5,0.65536,0.27215,0
0.5,0.6173,0.27532,0
0.5,0.65506,0.2726,0
0.5,0.65336,0.27532,0
0.5,0.61524,0.27848,0
0.5,0.61709,0.27565,0
0.5,0.6519,0.27762,0
0.5,0.65136,0.27848,0
0.5,0.61322,0.28165,0
0.5,0.61392,0.28056,0
0.5,0.64941,0.28165,0
0.5,0.61122,0.28481,0
0.5,0.64873,0.28274,0
0.5,0.64747,0.28481,0
0.5,0.60924,0.28797,0
0.5,0.61076,0.28555,0
0.5,0.64557,0.28789,0
0.5,0.64552,0.28797,0
0.5,0.60734,0.29114,0
0.5,0.60759,0.29072,0
0.5,0.64362,0.29114,0
0.5,0.60544,0.2943,0
0.5,0.64241,0.29313,0
0.5,0.64171,0.2943,0
0.5,0.60358,0.29747,0
0.5,0.60443,0.29603,0
0.5,0.63981,0.29747,0
0.5,0.60173,0.30063,0
0.5,0.63924,0.29842,0
0.5,0.63792,0.30063,0
0.5,0.59987,0.3038,0
0.5,0.60127,0.30143,0
0.5,0.63608,0.3037,0
0.5,0.63602,0.3038,0
0.5,0.59802,0.30696,0
0.5,0.5981,0.30682,0
0.5,0.63418,0.30696,0
0.5,0.59609,0.31013,0
0.5,0.63291,0.30911,0
0.5,0.63232,0.31013,0
0.5,0.59418,0.31329,0
0.5,0.59494,0.31206,0
0.5,0.63049,0.31329,0
0.5,0.59229,0.31646,0
0.5,0.62975,0.31454,0
0.5,0.62863,0.31646,0
0.5,0.59037,0.31962,0
0.5,0.59177,0.31732,0
0.5,0.62675,0.31962,0
0.5,0.58849,0.32278,0
0.5,0.58861,0.32259,0
0.5,0.62658,0.31989,0
0.5,0.62489,0.32278,0
0.5,0.58655,0.32595,0
0.5,0.62342,0.32523,0
0.5,0.62299,0.32595,0
0.5,0.58465,0.32911,0
0.5,0.58544,0.32781,0
0.5,0.62113,0.32911,0
0.5,0.58277,0.33228,0
0.5,0.62025,0.3306,0
0.5,0.61929,0.33228,0
0.5,0.58087,0.33544,0
0.5,0.58228,0.33311,0
0.5,0.61747,0.33544,0
0.5,0.57903,0.33861,0
0.5,0.57911,0.33846,0
0.5,0.61709,0.3361,0
0.5,0.61568,0.33861,0
0.5,0.57717,0.34177,0
0.5,0.61392,0.34166,0
0.5,0.61386,0.34177,0
0.5,0.57539,0.34494,0
0.5,0.57595,0.34395,0
0.5,0.61206,0.34494,0
0.5,0.57365,0.3481,0
0.5,0.61076,0.34715,0
0.5,0.61021,0.3481,0
0.5,0.57192,0.35127,0
0.5,0.57278,0.3497,0
0.5,0.60836,0.35127,0
0.5,0.5702,0.35443,0
0.5,0.60759,0.35256,0
0.5,0.60652,0.35443,0
0.5,0.56843,0.35759,0
0.5,0.56962,0.35548,0
0.5,0.60468,0.35759,0
0.5,0.56667,0.36076,0
0.5,0.60443,0.35803,0
0.5,0.6029,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36115,0
0.5,0.60127,0.36364,0
0.5,0.60111,0.36392,0
0.5,0.56309,0.36709,0
0.5,0.56329,0.36674,0
0.5,0.5994,0.36709,0
0.5,0.56127,0.37025,0
0.5,0.5981,0.36943,0
0.5,0.59766,0.37025,0
0.5,0.55945,0.37342,0
0.5,0.56013,0.37225,0
0.5,0.59595,0.37342,0
0.5,0.55764,0.37658,0
0.5,0.59494,0.37523,0
0.5,0.5942,0.37658,0
0.5,0.55583,0.37975,0
0.5,0.55696,0.37778,0
0.5,0.59244,0.37975,0
0.5,0.55407,0.38291,0
0.5,0.59177,0.38091,0
0.5,0.59065,0.38291,0
0.5,0.55229,0.38608,0
0.5,0.5538,0.3834,0
0.5,0.58883,0.38608,0
0.5,0.55058,0.38924,0
0.5,0.55063,0.38914,0
0.5,0.58861,0.38646,0
0.5,0.58703,0.38924,0
0.5,0.54885,0.39241,0
0.5,0.58544,0.39199,0
0.5,0.58521,0.39241,0
0.5,0.54717,0.39557,0
0.5,0.54747,0.39503,0
0.5,0.58345,0.39557,0
0.5,0.54546,0.39873,0
0.5,0.58228,0.39767,0
0.5,0.5817,0.39873,0
0.5,0.54377,0.4019,0
0.5,0.5443,0.40093,0
0.5,0.58002,0.4019,0
0.5,0.54205,0.40506,0
0.5,0.57911,0.4036,0
0.5,0.57835,0.40506,0
0.5,0.54032,0.40823,0
0.5,0.54114,0.40675,0
0.5,0.57672,0.40823,0
0.5,0.53858,0.41139,0
0.5,0.57595,0.40971,0
0.5,0.5751,0.41139,0
0.5,0.53681,0.41456,0
0.5,0.53797,0.41251,0
0.5,0.57351,0.41456,0
0.5,0.53504,0.41772,0
0.5,0.57278,0.41596,0
0.5,0.57191,0.41772,0
0.5,0.53319,0.42089,0
0.5,0.53481,0.41812,0
0.5,0.57031,0.42089,0
0.5,0.53135,0.42405,0
0.5,0.53165,0.42356,0
0.5,0.56962,0.42222,0
0.5,0.56869,0.42405,0
0.5,0.5295,0.42722,0
0.5,0.56705,0.42722,0
0.5,0.52768,0.43038,0
0.5,0.52848,0.42901,0
0.5,0.56646,0.42832,0
0.5,0.56538,0.43038,0
0.5,0.52592,0.43354,0
0.5,0.56368,0.43354,0
0.5,0.52419,0.43671,0
0.5,0.52532,0.43466,0
0.5,0.56329,0.43424,0
0.5,0.56195,0.43671,0
0.5,0.52253,0.43987,0
0.5,0.56018,0.43987,0
0.5,0.52086,0.44304,0
0.5,0.52215,0.44061,0
0.5,0.56013,0.43997,0
0.5,0.55843,0.44304,0
0.5,0.51922,0.4462,0
0.5,0.55696,0.44566,0
0.5,0.55666,0.4462,0
0.5,0.51751,0.44937,0
0.5,0.51899,0.44665,0
0.5,0.55496,0.44937,0
0.5,0.5158,0.45253,0
0.5,0.51582,0.45249,0
0.5,0.5538,0.45153,0
0.5,0.55326,0.45253,0
0.5,0.51396,0.4557,0
0.5,0.55163,0.4557,0
0.5,0.51206,0.45886,0
0.5,0.51266,0.45792,0
0.5,0.55063,0.45764,0
0.5,0.55003,0.45886,0
0.5,0.50999,0.46203,0
0.5,0.54848,0.46203,0
0.5,0.50767,0.46519,0
0.5,0.50949,0.46275,0
0.5,0.54747,0.46408,0
0.5,0.54693,0.46519,0
0.5,0.50506,0.46835,0
0.5,0.50633,0.46688,0
0.5,0.54542,0.46835,0
0.5,0.50205,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47063,0
0.5,0.54387,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47343,0
0.5,0.54232,0.47468,0
0.5,0.4941,0.47785,0
0.5,0.49684,0.476,0
0.5,0.54114,0.47697,0
0.5,0.54069,0.47785,0
0.5,0.4874,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47813,0
0.5,0.53902,0.48101,0
0.5,0.46805,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48392,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.48287,0
0.5,0.53723,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48573,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.48481,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.48481,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.48481,0
0.5,0.10127,0.48481,0
0.5,0.10443,0.48481,0
0.5,0.10759,0.48481,0
0.5,0.11076,0.48481,0
0.5,0.11392,0.48481,0
0.5,0.11709,0.48481,0
0.5,0.12025,0.48481,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.48481,0
0.5,0.38608,0.48481,0
0.5,0.38924,0.48481,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.48481,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.4847,0
0.5,0.45253,0.48466,0
0.5,0.4557,0.48461,0
0.5,0.45886,0.48454,0
0.5,0.46203,0.48445,0
0.5,0.46519,0.48433,0
0.5,0.53534,0.48734,0
0.5,0.53481,0.4882,0
0.5,0.53335,0.49051,0
0.5,0.53165,0.49311,0
0.5,0.53127,0.49367,0
0.5,0.52913,0.49684,0
0.5,0.52848,0.49777,0
0.5,0.5269,0.5,0
0.5,0.52532,0.50215,0
0.5,0.52455,0.50316,0
0.5,0.52215,0.50613,0
0.5,0.52199,0.50633,0
0.5,0.51904,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50955,0
0.5,0.0031646,0.51411,0
0.5,0,0.51374,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51468,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.51519,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.51519,0
0.5,0.050633,0.51519,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.51519,0
0.5,0.10127,0.51519,0
0.5,0.10443,0.51519,0
0.5,0.10759,0.51519,0
0.5,0.11076,0.51519,0
0.5,0.11392,0.51519,0
0.5,0.11709,0.51519,0
0.5,0.12025,0.51519,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.5152,0
0.5,0.25949,0.5152,0
0.5,0.26266,0.5152,0
0.5,0.26582,0.5152,0
0.5,0.26899,0.51521,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51521,0
0.5,0.32595,0.51521,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51522,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51525,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.51529,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51545,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51555,0
0.5,0.45886,0.51562,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51581,0
0.5,0.4655,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51595,0
0.5,0.47152,0.51613,0
0.5,0.47468,0.51635,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66476,0.20886,0
0.5,0.66772,0.20728,0
0.5,0.67089,0.20629,0
0.5,0.67405,0.206,0
0.5,0.67722,0.20651,0
0.5,0.68038,0.20806,0
0.5,0.68135,0.20886,0
0.5,0.66068,0.21203,0
0.5,0.66139,0.21135,0
0.5,0.66456,0.20897,0
0.5,0.68354,0.21152,0
0.5,0.68385,0.21203,0
0.5,0.65765,0.21519,0
0.5,0.65823,0.21453,0
0.5,0.68495,0.21519,0
0.5,0.65507,0.21835,0
0.5,0.6853,0.21835,0
0.5,0.65273,0.22152,0
0.5,0.65506,0.21837,0
0.5,0.68507,0.22152,0
0.5,0.65049,0.22468,0
0.5,0.6519,0.22269,0
0.5,0.68436,0.22468,0
0.5,0.64832,0.22785,0
0.5,0.64873,0.22725,0
0.5,0.68354,0.22696,0
0.5,0.68324,0.22785,0
0.5,0.64614,0.23101,0
0.5,0.6818,0.23101,0
0.5,0.64401,0.23418,0
0.5,0.64557,0.23186,0
0.5,0.68038,0.23361,0
0.5,0.68008,0.23418,0
0.5,0.64194,0.23734,0
0.5,0.64241,0.23664,0
0.5,0.67819,0.23734,0
0.5,0.63989,0.24051,0
0.5,0.67722,0.23886,0
0.5,0.67617,0.24051,0
0.5,0.63781,0.24367,0
0.5,0.63924,0.2415,0
0.5,0.67409,0.24367,0
0.5,0.63574,0.24684,0
0.5,0.63608,0.24632,0
0.5,0.67405,0.24373,0
0.5,0.672,0.24684,0
0.5,0.63368,0.25,0
0.5,0.67089,0.2485,0
0.5,0.66991,0.25,0
0.5,0.63162,0.25316,0
0.5,0.63291,0.2512,0
0.5,0.66782,0.25316,0
0.5,0.62958,0.25633,0
0.5,0.62975,0.25608,0
0.5,0.66772,0.25332,0
0.5,0.66579,0.25633,0
0.5,0.6275,0.25949,0
0.5,0.66456,0.25821,0
0.5,0.66373,0.25949,0
0.5,0.62543,0.26266,0
0.5,0.62658,0.26091,0
0.5,0.66168,0.26266,0
0.5,0.62342,0.26582,0
0.5,0.66139,0.26309,0
0.5,0.65967,0.26582,0
0.5,0.62136,0.26899,0
0.5,0.62342,0.26583,0
0.5,0.65823,0.26807,0
0.5,0.65765,0.26899,0
0.5,0.61932,0.27215,0
0.5,0.62025,0.27072,0
0.5,0.65566,0.27215,0
0.5,0.6173,0.27532,0
0.5,0.65506,0.27308,0
0.5,0.65367,0.27532,0
0.5,0.61524,0.27848,0
0.5,0.61709,0.27565,0
0.5,0.6519,0.27812,0
0.5,0.65168,0.27848,0
0.5,0.61321,0.28165,0
0.5,0.61392,0.28056,0
0.5,0.64973,0.28165,0
0.5,0.61121,0.28481,0
0.5,0.64873,0.28325,0
0.5,0.64778,0.28481,0
0.5,0.60922,0.28797,0
0.5,0.61076,0.28553,0
0.5,0.64582,0.28797,0
0.5,0.60732,0.29114,0
0.5,0.60759,0.29069,0
0.5,0.64557,0.28838,0
0.5,0.64391,0.29114,0
0.5,0.60542,0.2943,0
0.5,0.64241,0.2936,0
0.5,0.64199,0.2943,0
0.5,0.60357,0.29747,0
0.5,0.60443,0.29602,0
0.5,0.64009,0.29747,0
0.5,0.60173,0.30063,0
0.5,0.63924,0.29887,0
0.5,0.63818,0.30063,0
0.5,0.59986,0.3038,0
0.5,0.60127,0.30143,0
0.5,0.63627,0.3038,0
0.5,0.59801,0.30696,0
0.5,0.5981,0.30681,0
0.5,0.63608,0.30412,0
0.5,0.63442,0.30696,0
0.5,0.59609,0.31013,0
0.5,0.63291,0.30951,0
0.5,0.63256,0.31013,0
0.5,0.59417,0.31329,0
0.5,0.59494,0.31204,0
0.5,0.63073,0.31329,0
0.5,0.59227,0.31646,0
0.5,0.62975,0.31495,0
0.5,0.62888,0.31646,0
0.5,0.59036,0.31962,0
0.5,0.59177,0.3173,0
0.5,0.62701,0.31962,0
0.5,0.58848,0.32278,0
0.5,0.58861,0.32257,0
0.5,0.62658,0.32033,0
0.5,0.62514,0.32278,0
0.5,0.58654,0.32595,0
0.5,0.62342,0.32565,0
0.5,0.62324,0.32595,0
0.5,0.58465,0.32911,0
0.5,0.58544,0.3278,0
0.5,0.62138,0.32911,0
0.5,0.58277,0.33228,0
0.5,0.62025,0.331,0
0.5,0.61952,0.33228,0
0.5,0.58087,0.33544,0
0.5,0.58228,0.33311,0
0.5,0.61769,0.33544,0
0.5,0.57902,0.33861,0
0.5,0.57911,0.33845,0
0.5,0.61709,0.33648,0
0.5,0.61589,0.33861,0
0.5,0.57716,0.34177,0
0.5,0.61407,0.34177,0
0.5,0.57537,0.34494,0
0.5,0.57595,0.34391,0
0.5,0.61392,0.34203,0
0.5,0.61227,0.34494,0
0.5,0.57362,0.3481,0
0.5,0.61076,0.3475,0
0.5,0.61041,0.3481,0
0.5,0.57189,0.35127,0
0.5,0.57278,0.34965,0
0.5,0.60857,0.35127,0
0.5,0.57018,0.35443,0
0.5,0.60759,0.35291,0
0.5,0.60671,0.35443,0
0.5,0.56842,0.35759,0
0.5,0.56962,0.35545,0
0.5,0.60488,0.35759,0
0.5,0.56667,0.36076,0
0.5,0.60443,0.35837,0
0.5,0.60308,0.36076,0
0.5,0.56487,0.36392,0
0.5,0.56646,0.36114,0
0.5,0.60128,0.36392,0
0.5,0.56309,0.36709,0
0.5,0.56329,0.36674,0
0.5,0.60127,0.36396,0
0.5,0.59957,0.36709,0
0.5,0.56126,0.37025,0
0.5,0.5981,0.36976,0
0.5,0.59784,0.37025,0
0.5,0.55943,0.37342,0
0.5,0.56013,0.37222,0
0.5,0.59614,0.37342,0
0.5,0.55761,0.37658,0
0.5,0.59494,0.37558,0
0.5,0.59439,0.37658,0
0.5,0.55579,0.37975,0
0.5,0.55696,0.37773,0
0.5,0.59265,0.37975,0
0.5,0.55403,0.38291,0
0.5,0.59177,0.38128,0
0.5,0.59086,0.38291,0
0.5,0.55224,0.38608,0
0.5,0.5538,0.38333,0
0.5,0.58905,0.38608,0
0.5,0.55053,0.38924,0
0.5,0.55063,0.38905,0
0.5,0.58861,0.38685,0
0.5,0.58725,0.38924,0
0.5,0.5488,0.39241,0
0.5,0.58544,0.39236,0
0.5,0.58542,0.39241,0
0.5,0.54712,0.39557,0
0.5,0.54747,0.39494,0
0.5,0.58365,0.39557,0
0.5,0.54543,0.39873,0
0.5,0.58228,0.39802,0
0.5,0.58189,0.39873,0
0.5,0.54374,0.4019,0
0.5,0.5443,0.40087,0
0.5,0.5802,0.4019,0
0.5,0.54203,0.40506,0
0.5,0.57911,0.40392,0
0.5,0.57852,0.40506,0
0.5,0.54031,0.40823,0
0.5,0.54114,0.40673,0
0.5,0.57688,0.40823,0
0.5,0.53858,0.41139,0
0.5,0.57595,0.41002,0
0.5,0.57526,0.41139,0
0.5,0.53681,0.41456,0
0.5,0.53797,0.4125,0
0.5,0.57367,0.41456,0
0.5,0.53504,0.41772,0
0.5,0.57278,0.41628,0
0.5,0.57207,0.41772,0
0.5,0.53318,0.42089,0
0.5,0.53481,0.41812,0
0.5,0.57048,0.42089,0
0.5,0.53134,0.42405,0
0.5,0.53165,0.42354,0
0.5,0.56962,0.42255,0
0.5,0.56886,0.42405,0
0.5,0.52948,0.42722,0
0.5,0.56723,0.42722,0
0.5,0.52766,0.43038,0
0.5,0.52848,0.42898,0
0.5,0.56646,0.42867,0
0.5,0.56557,0.43038,0
0.5,0.52589,0.43354,0
0.5,0.56389,0.43354,0
0.5,0.52415,0.43671,0
0.5,0.52532,0.4346,0
0.5,0.56329,0.43463,0
0.5,0.56217,0.43671,0
0.5,0.52249,0.43987,0
0.5,0.56042,0.43987,0
0.5,0.52081,0.44304,0
0.5,0.52215,0.44053,0
0.5,0.56013,0.44039,0
0.5,0.55867,0.44304,0
0.5,0.51917,0.4462,0
0.5,0.55696,0.44608,0
0.5,0.5569,0.4462,0
0.5,0.51746,0.44937,0
0.5,0.51899,0.44655,0
0.5,0.5552,0.44937,0
0.5,0.51575,0.45253,0
0.5,0.51582,0.4524,0
0.5,0.5538,0.45195,0
0.5,0.55349,0.45253,0
0.5,0.51392,0.4557,0
0.5,0.55185,0.4557,0
0.5,0.51202,0.45886,0
0.5,0.51266,0.45785,0
0.5,0.55063,0.45806,0
0.5,0.55023,0.45886,0
0.5,0.50996,0.46203,0
0.5,0.54869,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.4627,0
0.5,0.54747,0.4645,0
0.5,0.54714,0.46519,0
0.5,0.50503,0.46835,0
0.5,0.50633,0.46685,0
0.5,0.54563,0.46835,0
0.5,0.50201,0.47152,0
0.5,0.50316,0.47038,0
0.5,0.5443,0.47107,0
0.5,0.54409,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.4734,0
0.5,0.54254,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47597,0
0.5,0.54114,0.47741,0
0.5,0.54092,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.4781,0
0.5,0.53925,0.48101,0
0.5,0.46774,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.4839,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48328,0
0.5,0.53746,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.48541,0
0.5,0.0094937,0.4852,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48478,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48477,0
0.5,0.050633,0.48477,0
0.5,0.053797,0.48477,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48477,0
0.5,0.094937,0.48477,0
0.5,0.098101,0.48477,0
0.5,0.10127,0.48477,0
0.5,0.10443,0.48477,0
0.5,0.10759,0.48477,0
0.5,0.11076,0.48477,0
0.5,0.11392,0.48477,0
0.5,0.11709,0.48477,0
0.5,0.12025,0.48477,0
0.5,0.12342,0.48477,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48477,0
0.5,0.38608,0.48477,0
0.5,0.38924,0.48477,0
0.5,0.39241,0.48477,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.4847,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48459,0
0.5,0.45886,0.48452,0
0.5,0.46203,0.48443,0
0.5,0.46519,0.48431,0
0.5,0.53557,0.48734,0
0.5,0.53481,0.48857,0
0.5,0.53356,0.49051,0
0.5,0.53165,0.49341,0
0.5,0.53147,0.49367,0
0.5,0.5293,0.49684,0
0.5,0.52848,0.498,0
0.5,0.52703,0.5,0
0.5,0.52532,0.50229,0
0.5,0.52464,0.50316,0
0.5,0.52215,0.50619,0
0.5,0.52204,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51521,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51523,0
0.5,0.050633,0.51523,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51523,0
0.5,0.098101,0.51523,0
0.5,0.10127,0.51523,0
0.5,0.10443,0.51523,0
0.5,0.10759,0.51523,0
0.5,0.11076,0.51523,0
0.5,0.11392,0.51523,0
0.5,0.11709,0.51523,0
0.5,0.12025,0.51523,0
0.5,0.12342,0.51523,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51524,0
0.5,0.25949,0.51524,0
0.5,0.26266,0.51524,0
0.5,0.26582,0.51524,0
0.5,0.26899,0.51524,0
0.5,0.27215,0.51524,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51525,0
0.5,0.32911,0.51525,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51526,0
0.5,0.35759,0.51526,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51527,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.5153,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51548,0
0.5,0.45253,0.51552,0
0.5,0.4557,0.51558,0
0.5,0.45886,0.51564,0
0.5,0.46203,0.51573,0
0.5,0.46492,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46519,0.51583,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51615,0
0.5,0.47468,0.51637,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68497,0.18671,0
0.5,0.68671,0.18645,0
0.5,0.68956,0.18671,0
0.5,0.67719,0.18987,0
0.5,0.67722,0.18985,0
0.5,0.68038,0.18803,0
0.5,0.68354,0.18691,0
0.5,0.68987,0.18674,0
0.5,0.69304,0.18796,0
0.5,0.69547,0.18987,0
0.5,0.67339,0.19304,0
0.5,0.67405,0.1924,0
0.5,0.6962,0.19072,0
0.5,0.69766,0.19304,0
0.5,0.67044,0.1962,0
0.5,0.67089,0.19568,0
0.5,0.69867,0.1962,0
0.5,0.66797,0.19937,0
0.5,0.69892,0.19937,0
0.5,0.6657,0.20253,0
0.5,0.66772,0.19971,0
0.5,0.69862,0.20253,0
0.5,0.66354,0.2057,0
0.5,0.66456,0.20421,0
0.5,0.69784,0.2057,0
0.5,0.66142,0.20886,0
0.5,0.69667,0.20886,0
0.5,0.65925,0.21203,0
0.5,0.66139,0.20891,0
0.5,0.6962,0.20983,0
0.5,0.69517,0.21203,0
0.5,0.65706,0.21519,0
0.5,0.65823,0.21352,0
0.5,0.69343,0.21519,0
0.5,0.65485,0.21835,0
0.5,0.65506,0.21805,0
0.5,0.69304,0.21585,0
0.5,0.69153,0.21835,0
0.5,0.65263,0.22152,0
0.5,0.68987,0.22092,0
0.5,0.68949,0.22152,0
0.5,0.65045,0.22468,0
0.5,0.6519,0.22259,0
0.5,0.68739,0.22468,0
0.5,0.6483,0.22785,0
0.5,0.64873,0.22722,0
0.5,0.68671,0.22566,0
0.5,0.68522,0.22785,0
0.5,0.64614,0.23101,0
0.5,0.68354,0.23022,0
0.5,0.683,0.23101,0
0.5,0.64401,0.23418,0
0.5,0.64557,0.23186,0
0.5,0.68081,0.23418,0
0.5,0.64194,0.23734,0
0.5,0.64241,0.23664,0
0.5,0.68038,0.23479,0
0.5,0.67866,0.23734,0
0.5,0.63989,0.24051,0
0.5,0.67722,0.23946,0
0.5,0.67652,0.24051,0
0.5,0.63781,0.24367,0
0.5,0.63924,0.2415,0
0.5,0.67442,0.24367,0
0.5,0.63573,0.24684,0
0.5,0.63608,0.24632,0
0.5,0.67405,0.24422,0
0.5,0.67233,0.24684,0
0.5,0.63368,0.25,0
0.5,0.67089,0.24902,0
0.5,0.67025,0.25,0
0.5,0.63162,0.25316,0
0.5,0.63291,0.25119,0
0.5,0.66821,0.25316,0
0.5,0.62958,0.25633,0
0.5,0.62975,0.25607,0
0.5,0.66772,0.25391,0
0.5,0.66618,0.25633,0
0.5,0.6275,0.25949,0
0.5,0.66456,0.25883,0
0.5,0.66413,0.25949,0
0.5,0.62543,0.26266,0
0.5,0.62658,0.26091,0
0.5,0.66209,0.26266,0
0.5,0.62342,0.26582,0
0.5,0.66139,0.26374,0
0.5,0.66008,0.26582,0
0.5,0.62136,0.26899,0
0.5,0.62342,0.26582,0
0.5,0.65823,0.26871,0
0.5,0.65805,0.26899,0
0.5,0.61932,0.27215,0
0.5,0.62025,0.27072,0
0.5,0.65607,0.27215,0
0.5,0.6173,0.27532,0
0.5,0.65506,0.27373,0
0.5,0.65407,0.27532,0
0.5,0.61524,0.27848,0
0.5,0.61709,0.27564,0
0.5,0.65208,0.27848,0
0.5,0.61321,0.28165,0
0.5,0.61392,0.28056,0
0.5,0.6519,0.27876,0
0.5,0.65013,0.28165,0
0.5,0.6112,0.28481,0
0.5,0.64873,0.28387,0
0.5,0.64815,0.28481,0
0.5,0.6092,0.28797,0
0.5,0.61076,0.28551,0
0.5,0.64619,0.28797,0
0.5,0.6073,0.29114,0
0.5,0.60759,0.29065,0
0.5,0.64557,0.28897,0
0.5,0.64425,0.29114,0
0.5,0.6054,0.2943,0
0.5,0.64241,0.29413,0
0.5,0.6423,0.2943,0
0.5,0.60354,0.29747,0
0.5,0.60443,0.29598,0
0.5,0.6404,0.29747,0
0.5,0.60172,0.30063,0
0.5,0.63924,0.29936,0
0.5,0.63847,0.30063,0
0.5,0.59986,0.3038,0
0.5,0.60127,0.30141,0
0.5,0.63655,0.3038,0
0.5,0.598,0.30696,0
0.5,0.5981,0.3068,0
0.5,0.63608,0.30458,0
0.5,0.63467,0.30696,0
0.5,0.59608,0.31013,0
0.5,0.63291,0.30993,0
0.5,0.6328,0.31013,0
0.5,0.59416,0.31329,0
0.5,0.59494,0.31202,0
0.5,0.63098,0.31329,0
0.5,0.59225,0.31646,0
0.5,0.62975,0.31538,0
0.5,0.62912,0.31646,0
0.5,0.59033,0.31962,0
0.5,0.59177,0.31726,0
0.5,0.62727,0.31962,0
0.5,0.58846,0.32278,0
0.5,0.58861,0.32254,0
0.5,0.62658,0.32076,0
0.5,0.6254,0.32278,0
0.5,0.58654,0.32595,0
0.5,0.62349,0.32595,0
0.5,0.58465,0.32911,0
0.5,0.58544,0.3278,0
0.5,0.62342,0.32607,0
0.5,0.62162,0.32911,0
0.5,0.58277,0.33228,0
0.5,0.62025,0.33141,0
0.5,0.61975,0.33228,0
0.5,0.58086,0.33544,0
0.5,0.58228,0.3331,0
0.5,0.61792,0.33544,0
0.5,0.579,0.33861,0
0.5,0.57911,0.33842,0
0.5,0.61709,0.33687,0
0.5,0.61611,0.33861,0
0.5,0.57714,0.34177,0
0.5,0.6143,0.34177,0
0.5,0.57534,0.34494,0
0.5,0.57595,0.34387,0
0.5,0.61392,0.34241,0
0.5,0.61249,0.34494,0
0.5,0.57359,0.3481,0
0.5,0.61076,0.34787,0
0.5,0.61063,0.3481,0
0.5,0.57186,0.35127,0
0.5,0.57278,0.3496,0
0.5,0.60879,0.35127,0
0.5,0.57015,0.35443,0
0.5,0.60759,0.35327,0
0.5,0.60692,0.35443,0
0.5,0.5684,0.35759,0
0.5,0.56962,0.3554,0
0.5,0.60509,0.35759,0
0.5,0.56666,0.36076,0
0.5,0.60443,0.35872,0
0.5,0.60327,0.36076,0
0.5,0.56486,0.36392,0
0.5,0.56646,0.36113,0
0.5,0.60148,0.36392,0
0.5,0.56309,0.36709,0
0.5,0.56329,0.36674,0
0.5,0.60127,0.3643,0
0.5,0.59976,0.36709,0
0.5,0.56125,0.37025,0
0.5,0.5981,0.3701,0
0.5,0.59802,0.37025,0
0.5,0.55942,0.37342,0
0.5,0.56013,0.37221,0
0.5,0.59634,0.37342,0
0.5,0.5576,0.37658,0
0.5,0.59494,0.37595,0
0.5,0.59459,0.37658,0
0.5,0.55576,0.37975,0
0.5,0.55696,0.37769,0
0.5,0.59287,0.37975,0
0.5,0.55399,0.38291,0
0.5,0.59177,0.38167,0
0.5,0.59109,0.38291,0
0.5,0.5522,0.38608,0
0.5,0.5538,0.38326,0
0.5,0.58929,0.38608,0
0.5,0.55047,0.38924,0
0.5,0.55063,0.38896,0
0.5,0.58861,0.38726,0
0.5,0.58748,0.38924,0
0.5,0.54875,0.39241,0
0.5,0.58565,0.39241,0
0.5,0.54707,0.39557,0
0.5,0.54747,0.39485,0
0.5,0.58544,0.39277,0
0.5,0.58387,0.39557,0
0.5,0.54538,0.39873,0
0.5,0.58228,0.39839,0
0.5,0.58209,0.39873,0
0.5,0.5437,0.4019,0
0.5,0.5443,0.4008,0
0.5,0.58038,0.4019,0
0.5,0.54201,0.40506,0
0.5,0.57911,0.40426,0
0.5,0.57869,0.40506,0
0.5,0.54029,0.40823,0
0.5,0.54114,0.40669,0
0.5,0.57705,0.40823,0
0.5,0.53858,0.41139,0
0.5,0.57595,0.41034,0
0.5,0.57542,0.41139,0
0.5,0.53681,0.41456,0
0.5,0.53797,0.41249,0
0.5,0.57383,0.41456,0
0.5,0.53503,0.41772,0
0.5,0.57278,0.4166,0
0.5,0.57223,0.41772,0
0.5,0.53318,0.42089,0
0.5,0.53481,0.41811,0
0.5,0.57065,0.42089,0
0.5,0.53134,0.42405,0
0.5,0.53165,0.42354,0
0.5,0.56962,0.42289,0
0.5,0.56903,0.42405,0
0.5,0.52947,0.42722,0
0.5,0.56742,0.42722,0
0.5,0.52765,0.43038,0
0.5,0.52848,0.42895,0
0.5,0.56646,0.42904,0
0.5,0.56577,0.43038,0
0.5,0.52587,0.43354,0
0.5,0.5641,0.43354,0
0.5,0.52412,0.43671,0
0.5,0.52532,0.43455,0
0.5,0.56329,0.43503,0
0.5,0.56239,0.43671,0
0.5,0.52245,0.43987,0
0.5,0.56066,0.43987,0
0.5,0.52077,0.44304,0
0.5,0.52215,0.44045,0
0.5,0.56013,0.44083,0
0.5,0.55891,0.44304,0
0.5,0.51912,0.4462,0
0.5,0.55715,0.4462,0
0.5,0.51741,0.44937,0
0.5,0.51899,0.44646,0
0.5,0.55696,0.44654,0
0.5,0.55544,0.44937,0
0.5,0.51569,0.45253,0
0.5,0.51582,0.4523,0
0.5,0.5538,0.45239,0
0.5,0.55372,0.45253,0
0.5,0.51387,0.4557,0
0.5,0.55208,0.4557,0
0.5,0.51197,0.45886,0
0.5,0.51266,0.45777,0
0.5,0.55063,0.4585,0
0.5,0.55045,0.45886,0
0.5,0.50992,0.46203,0
0.5,0.5489,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.46265,0
0.5,0.54747,0.46494,0
0.5,0.54735,0.46519,0
0.5,0.50499,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54585,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47034,0
0.5,0.5443,0.47151,0
0.5,0.5443,0.47152,0
0.5,0.49841,0.47468,0
0.5,0.5,0.47335,0
0.5,0.54277,0.47468,0
0.5,0.49402,0.47785,0
0.5,0.49684,0.47593,0
0.5,0.54115,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47807,0
0.5,0.54114,0.47786,0
0.5,0.53949,0.48101,0
0.5,0.46735,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48389,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48192,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48371,0
0.5,0.53771,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48473,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48473,0
0.5,0.082278,0.48473,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48473,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48469,0
0.5,0.4462,0.48467,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.48461,0
0.5,0.4557,0.48456,0
0.5,0.45886,0.48449,0
0.5,0.46203,0.48441,0
0.5,0.46519,0.48429,0
0.5,0.53582,0.48734,0
0.5,0.53481,0.48896,0
0.5,0.53381,0.49051,0
0.5,0.53169,0.49367,0
0.5,0.53165,0.49374,0
0.5,0.5295,0.49684,0
0.5,0.52848,0.49826,0
0.5,0.5272,0.5,0
0.5,0.52532,0.50246,0
0.5,0.52476,0.50316,0
0.5,0.52215,0.50628,0
0.5,0.52211,0.50633,0
0.5,0.51908,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51497,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51527,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51527,0
0.5,0.085443,0.51527,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51528,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51551,0
0.5,0.45253,0.51555,0
0.5,0.4557,0.5156,0
0.5,0.45886,0.51567,0
0.5,0.46203,0.51575,0
0.5,0.46422,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46519,0.51586,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51664,0
0.5,0.48101,0.51694,0
0.5,0.48418,0.51727,0
0.5,0.48734,0.51761,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69175,0.17405,0
0.5,0.69304,0.17354,0
0.5,0.6962,0.17295,0
0.5,0.69937,0.17309,0
0.5,0.70242,0.17405,0
0.5,0.68605,0.17722,0
0.5,0.68671,0.1767,0
0.5,0.68987,0.1748,0
0.5,0.70253,0.17409,0
0.5,0.7057,0.17649,0
0.5,0.70633,0.17722,0
0.5,0.68243,0.18038,0
0.5,0.68354,0.1793,0
0.5,0.70806,0.18038,0
0.5,0.67949,0.18354,0
0.5,0.68038,0.18253,0
0.5,0.7088,0.18354,0
0.5,0.67693,0.18671,0
0.5,0.67722,0.18635,0
0.5,0.70884,0.18671,0
0.5,0.67455,0.18987,0
0.5,0.70834,0.18987,0
0.5,0.67223,0.19304,0
0.5,0.67405,0.19056,0
0.5,0.70739,0.19304,0
0.5,0.66997,0.1962,0
0.5,0.67089,0.19492,0
0.5,0.70602,0.1962,0
0.5,0.6678,0.19937,0
0.5,0.7057,0.19682,0
0.5,0.70437,0.19937,0
0.5,0.66563,0.20253,0
0.5,0.66772,0.19948,0
0.5,0.70253,0.20238,0
0.5,0.70244,0.20253,0
0.5,0.66351,0.2057,0
0.5,0.66456,0.20415,0
0.5,0.7004,0.2057,0
0.5,0.66141,0.20886,0
0.5,0.69937,0.2072,0
0.5,0.69824,0.20886,0
0.5,0.65924,0.21203,0
0.5,0.66139,0.20888,0
0.5,0.6962,0.21178,0
0.5,0.69604,0.21203,0
0.5,0.65704,0.21519,0
0.5,0.65823,0.2135,0
0.5,0.69388,0.21519,0
0.5,0.65484,0.21835,0
0.5,0.65506,0.21804,0
0.5,0.69304,0.21641,0
0.5,0.69172,0.21835,0
0.5,0.65263,0.22152,0
0.5,0.68987,0.22105,0
0.5,0.68955,0.22152,0
0.5,0.65045,0.22468,0
0.5,0.6519,0.22259,0
0.5,0.68741,0.22468,0
0.5,0.6483,0.22785,0
0.5,0.64873,0.22722,0
0.5,0.68671,0.2257,0
0.5,0.68527,0.22785,0
0.5,0.64614,0.23101,0
0.5,0.68354,0.23036,0
0.5,0.6831,0.23101,0
0.5,0.64401,0.23418,0
0.5,0.64557,0.23186,0
0.5,0.68097,0.23418,0
0.5,0.64194,0.23734,0
0.5,0.64241,0.23664,0
0.5,0.68038,0.23505,0
0.5,0.67887,0.23734,0
0.5,0.63988,0.24051,0
0.5,0.67722,0.23981,0
0.5,0.67676,0.24051,0
0.5,0.63781,0.24367,0
0.5,0.63924,0.2415,0
0.5,0.67469,0.24367,0
0.5,0.63573,0.24684,0
0.5,0.63608,0.24632,0
0.5,0.67405,0.24463,0
0.5,0.67261,0.24684,0
0.5,0.63367,0.25,0
0.5,0.67089,0.24945,0
0.5,0.67053,0.25,0
0.5,0.63162,0.25316,0
0.5,0.63291,0.25119,0
0.5,0.6685,0.25316,0
0.5,0.62957,0.25633,0
0.5,0.62975,0.25607,0
0.5,0.66772,0.25436,0
0.5,0.66646,0.25633,0
0.5,0.6275,0.25949,0
0.5,0.66456,0.25927,0
0.5,0.66441,0.25949,0
0.5,0.62543,0.26266,0
0.5,0.62658,0.26091,0
0.5,0.66239,0.26266,0
0.5,0.62342,0.26582,0
0.5,0.66139,0.26419,0
0.5,0.66036,0.26582,0
0.5,0.62136,0.26899,0
0.5,0.62342,0.26582,0
0.5,0.65835,0.26899,0
0.5,0.61931,0.27215,0
0.5,0.62025,0.27071,0
0.5,0.65823,0.26917,0
0.5,0.65636,0.27215,0
0.5,0.61729,0.27532,0
0.5,0.65506,0.27419,0
0.5,0.65436,0.27532,0
0.5,0.61524,0.27848,0
0.5,0.61709,0.27564,0
0.5,0.65238,0.27848,0
0.5,0.61321,0.28165,0
0.5,0.61392,0.28056,0
0.5,0.6519,0.27923,0
0.5,0.65041,0.28165,0
0.5,0.61119,0.28481,0
0.5,0.64873,0.28431,0
0.5,0.64842,0.28481,0
0.5,0.60919,0.28797,0
0.5,0.61076,0.28549,0
0.5,0.64645,0.28797,0
0.5,0.60727,0.29114,0
0.5,0.60759,0.29062,0
0.5,0.64557,0.28937,0
0.5,0.64449,0.29114,0
0.5,0.60538,0.2943,0
0.5,0.64254,0.2943,0
0.5,0.60352,0.29747,0
0.5,0.60443,0.29594,0
0.5,0.64241,0.29451,0
0.5,0.64062,0.29747,0
0.5,0.6017,0.30063,0
0.5,0.63924,0.29971,0
0.5,0.63867,0.30063,0
0.5,0.59985,0.3038,0
0.5,0.60127,0.30138,0
0.5,0.63675,0.3038,0
0.5,0.59799,0.30696,0
0.5,0.5981,0.30678,0
0.5,0.63608,0.30491,0
0.5,0.63486,0.30696,0
0.5,0.59606,0.31013,0
0.5,0.63298,0.31013,0
0.5,0.59414,0.31329,0
0.5,0.59494,0.31199,0
0.5,0.63291,0.31024,0
0.5,0.63116,0.31329,0
0.5,0.59223,0.31646,0
0.5,0.62975,0.31569,0
0.5,0.6293,0.31646,0
0.5,0.59031,0.31962,0
0.5,0.59177,0.31723,0
0.5,0.62746,0.31962,0
0.5,0.58844,0.32278,0
0.5,0.58861,0.32252,0
0.5,0.62658,0.32109,0
0.5,0.62559,0.32278,0
0.5,0.58653,0.32595,0
0.5,0.62369,0.32595,0
0.5,0.58464,0.32911,0
0.5,0.58544,0.32779,0
0.5,0.62342,0.3264,0
0.5,0.62181,0.32911,0
0.5,0.58276,0.33228,0
0.5,0.62025,0.33172,0
0.5,0.61993,0.33228,0
0.5,0.58085,0.33544,0
0.5,0.58228,0.33309,0
0.5,0.6181,0.33544,0
0.5,0.57899,0.33861,0
0.5,0.57911,0.3384,0
0.5,0.61709,0.33718,0
0.5,0.61628,0.33861,0
0.5,0.57712,0.34177,0
0.5,0.61447,0.34177,0
0.5,0.57532,0.34494,0
0.5,0.57595,0.34384,0
0.5,0.61392,0.34272,0
0.5,0.61266,0.34494,0
0.5,0.57357,0.3481,0
0.5,0.61081,0.3481,0
0.5,0.57183,0.35127,0
0.5,0.57278,0.34955,0
0.5,0.61076,0.34818,0
0.5,0.60897,0.35127,0
0.5,0.57012,0.35443,0
0.5,0.60759,0.35357,0
0.5,0.6071,0.35443,0
0.5,0.56838,0.35759,0
0.5,0.56962,0.35536,0
0.5,0.60526,0.35759,0
0.5,0.56665,0.36076,0
0.5,0.60443,0.35903,0
0.5,0.60344,0.36076,0
0.5,0.56486,0.36392,0
0.5,0.56646,0.3611,0
0.5,0.60165,0.36392,0
0.5,0.56308,0.36709,0
0.5,0.56329,0.36673,0
0.5,0.60127,0.3646,0
0.5,0.59992,0.36709,0
0.5,0.56125,0.37025,0
0.5,0.59818,0.37025,0
0.5,0.55941,0.37342,0
0.5,0.56013,0.3722,0
0.5,0.5981,0.3704,0
0.5,0.5965,0.37342,0
0.5,0.55758,0.37658,0
0.5,0.59494,0.37626,0
0.5,0.59476,0.37658,0
0.5,0.55574,0.37975,0
0.5,0.55696,0.37766,0
0.5,0.59304,0.37975,0
0.5,0.55396,0.38291,0
0.5,0.59177,0.38199,0
0.5,0.59127,0.38291,0
0.5,0.55216,0.38608,0
0.5,0.5538,0.3832,0
0.5,0.58948,0.38608,0
0.5,0.55043,0.38924,0
0.5,0.55063,0.38888,0
0.5,0.58861,0.3876,0
0.5,0.58767,0.38924,0
0.5,0.54871,0.39241,0
0.5,0.58585,0.39241,0
0.5,0.54703,0.39557,0
0.5,0.54747,0.39477,0
0.5,0.58544,0.39311,0
0.5,0.58406,0.39557,0
0.5,0.54535,0.39873,0
0.5,0.58228,0.39869,0
0.5,0.58226,0.39873,0
0.5,0.54367,0.4019,0
0.5,0.5443,0.40073,0
0.5,0.58054,0.4019,0
0.5,0.54198,0.40506,0
0.5,0.57911,0.40454,0
0.5,0.57884,0.40506,0
0.5,0.54028,0.40823,0
0.5,0.54114,0.40666,0
0.5,0.5772,0.40823,0
0.5,0.53857,0.41139,0
0.5,0.57595,0.41062,0
0.5,0.57556,0.41139,0
0.5,0.5368,0.41456,0
0.5,0.53797,0.41248,0
0.5,0.57397,0.41456,0
0.5,0.53503,0.41772,0
0.5,0.57278,0.41688,0
0.5,0.57237,0.41772,0
0.5,0.53318,0.42089,0
0.5,0.53481,0.41811,0
0.5,0.57079,0.42089,0
0.5,0.53134,0.42405,0
0.5,0.53165,0.42353,0
0.5,0.56962,0.42318,0
0.5,0.56918,0.42405,0
0.5,0.52947,0.42722,0
0.5,0.56758,0.42722,0
0.5,0.52763,0.43038,0
0.5,0.52848,0.42894,0
0.5,0.56646,0.42936,0
0.5,0.56593,0.43038,0
0.5,0.52585,0.43354,0
0.5,0.56428,0.43354,0
0.5,0.5241,0.43671,0
0.5,0.52532,0.43451,0
0.5,0.56329,0.43538,0
0.5,0.56258,0.43671,0
0.5,0.52242,0.43987,0
0.5,0.56087,0.43987,0
0.5,0.52073,0.44304,0
0.5,0.52215,0.44039,0
0.5,0.56013,0.44122,0
0.5,0.55913,0.44304,0
0.5,0.51909,0.4462,0
0.5,0.55738,0.4462,0
0.5,0.51737,0.44937,0
0.5,0.51899,0.44639,0
0.5,0.55696,0.44696,0
0.5,0.55566,0.44937,0
0.5,0.51565,0.45253,0
0.5,0.51582,0.45222,0
0.5,0.55394,0.45253,0
0.5,0.51383,0.4557,0
0.5,0.5538,0.4528,0
0.5,0.55229,0.4557,0
0.5,0.51194,0.45886,0
0.5,0.51266,0.45771,0
0.5,0.55065,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.55063,0.4589,0
0.5,0.5491,0.46203,0
0.5,0.50758,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54755,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46676,0
0.5,0.54747,0.46535,0
0.5,0.54605,0.46835,0
0.5,0.50193,0.47152,0
0.5,0.50316,0.4703,0
0.5,0.54451,0.47152,0
0.5,0.49836,0.47468,0
0.5,0.5,0.47332,0
0.5,0.5443,0.47194,0
0.5,0.54298,0.47468,0
0.5,0.49398,0.47785,0
0.5,0.49684,0.4759,0
0.5,0.54137,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47972,0
0.5,0.49367,0.47805,0
0.5,0.54114,0.47828,0
0.5,0.53971,0.48101,0
0.5,0.46698,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48387,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48192,0
0.5,0.53797,0.48409,0
0.5,0.53792,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48555,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48495,0
0.5,0.015823,0.48484,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48469,0
0.5,0.050633,0.48469,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48469,0
0.5,0.10443,0.48469,0
0.5,0.10759,0.48469,0
0.5,0.11076,0.48469,0
0.5,0.11392,0.48469,0
0.5,0.11709,0.48469,0
0.5,0.12025,0.48469,0
0.5,0.12342,0.48469,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48469,0
0.5,0.38608,0.48469,0
0.5,0.38924,0.48469,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48466,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48458,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48447,0
0.5,0.46203,0.48439,0
0.5,0.46519,0.48427,0
0.5,0.53604,0.48734,0
0.5,0.53481,0.48929,0
0.5,0.53401,0.49051,0
0.5,0.53188,0.49367,0
0.5,0.53165,0.49402,0
0.5,0.52966,0.49684,0
0.5,0.52848,0.49847,0
0.5,0.52733,0.5,0
0.5,0.52532,0.50259,0
0.5,0.52486,0.50316,0
0.5,0.52217,0.50633,0
0.5,0.52215,0.50634,0
0.5,0.5191,0.50949,0
0.5,0.51582,0.51227,0
0.5,0.51529,0.51266,0
0.5,0.51899,0.5096,0
0.5,0.0031646,0.51431,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51514,0
0.5,0.018987,0.51522,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51531,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51531,0
0.5,0.10443,0.51531,0
0.5,0.10759,0.51531,0
0.5,0.11076,0.51531,0
0.5,0.11392,0.51531,0
0.5,0.11709,0.51531,0
0.5,0.12025,0.51531,0
0.5,0.12342,0.51531,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51532,0
0.5,0.26899,0.51532,0
0.5,0.27215,0.51532,0
0.5,0.27532,0.51532,0
0.5,0.27848,0.51532,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51533,0
0.5,0.33544,0.51533,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51535,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51554,0
0.5,0.45253,0.51558,0
0.5,0.4557,0.51563,0
0.5,0.45886,0.51569,0
0.5,0.46203,0.51577,0
0.5,0.46353,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46519,0.51588,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.5164,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51695,0
0.5,0.48418,0.51727,0
0.5,0.48734,0.51761,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.592235,0.294241,0.210763,0.0560983,0.107231,0.0369372,0.0299502,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.297126,0.083956,0.161233,0.032939,0.108485,0.036265,0.0295977,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.296527,0.082615,0.161358,0.0366198,0.107428,0.0370616,0.0303112,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.298493,0.0830495,0.161403,0.0361946,0.110522,0.0363039,0.0304018,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.378671,0.105748,0.203779,0.044023,0.104252,0.0353892,0.0291697,2220,0,4,4,4,1
5,0.0075,-0.32213,0.0034232,0.00120795,0.00141581,0.397426,0.111701,0.208106,0.0518484,0.10769,0.0366694,0.030014,2220,0,4,4,4,1
6,0.0078,-0.334561,0.00360224,0.00130477,0.0014175,0.497803,0.136347,0.25549,0.061599,0.107224,0.0365345,0.0300995,2220,0,5,5,5,1
7,0.0081,-0.346894,0.00378979,0.00140489,0.00141959,0.600365,0.167094,0.303604,0.0709082,0.106415,0.0372024,0.030614,2220,0,6,6,6,1
8,0.0084,-0.358996,0.00400841,0.00150775,0.00142262,0.700996,0.19124,0.351294,0.0812682,0.106696,0.0374013,0.0298063,2220,0,7,7,7,1
9,0.0087,-0.370945,0.00424789,0.00161358,0.00142628,0.777887,0.217833,0.382199,0.0856622,0.106642,0.037121,0.0301655,2220,0,8,8,8,1
10,0.009,-0.382491,0.00454646,0.00172117,0.00143173,1.06002,0.298648,0.517504,0.104567,0.107031,0.0387822,0.0306168,2220,0,11,11,11,1
11,0.0093,-0.393435,0.0049631,0.00182942,0.00143988,1.472,0.411863,0.70321,0.122186,0.106735,0.0370115,0.0300654,2220,0,15,15,15,1
12,0.0096,-0.350532,0.0400019,0.0016825,0.00169243,32.2584,10.1418,14.6796,1.11579,0.357743,0.115096,0.0920102,2528,0,338,304,304,3
13,0.0099,-0.312068,0.071296,0.00154468,0.0019231,40.8011,12.6429,19.4587,1.12639,0.393557,0.127029,0.0993969,2831,0,362,341,341,3
14,0.0102,-0.300571,0.0859929,0.00153286,0.00202635,26.0331,8.13211,12.5911,0.668825,0.283703,0.0940004,0.0725581,2970,0,212,206,206,2
15,0.0105,-0.289974,0.100251,0.00152231,0.00212493,26.768,8.34159,13.1239,0.704463,0.290881,0.0958584,0.0744781,3070,0,204,198,198,2
16,0.0108,-0.294,0.105722,0.00158754,0.00214716,5.84045,1.8088,2.90393,0.240268,0.144881,0.047861,0.0375846,3070,0,44,42,42,1
17,0.0111,-0.279077,0.122366,0.00154882,0.00226838,20.9893,6.77104,10.1053,0.744846,0.31926,0.0994214,0.077364,3228,0,156,149,149,2
18,0.0114,-0.273791,0.133642,0.00156054,0.00233895,23.412,7.35359,11.3169,0.651384,0.334884,0.104727,0.0812163,3345,0,166,164,164,2
19,0.0117,-0.270139,0.1439,0.00158024,0.00240046,19.3359,5.99828,9.37568,0.577906,0.345483,0.10888,0.0834312,3449,0,133,130,130,2
20,0.012,-0.267704,0.153515,0.00160616,0.00245503,17.8226,5.75142,8.68951,0.508986,0.171058,0.055456,0.0420385,3449,0,118,117,117,1


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48817,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.47951,0
0.5,0.49684,0.47874,0
0.5,0.5,0.47819,0
0.5,0.50316,0.47794,0
0.5,0.50633,0.4781,0
0.5,0.50949,0.47877,0
0.5,0.51266,0.48012,0
0.5,0.51402,0.48101,0
0.5,0.4693,0.48418,0
0.5,0.47152,0.48399,0
0.5,0.47468,0.48364,0
0.5,0.47785,0.4832,0
0.5,0.48101,0.48265,0
0.5,0.48418,0.482,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.4825,0
0.5,0.51734,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48516,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48512,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48478,0
0.5,0.45886,0.4847,0
0.5,0.46203,0.48459,0
0.5,0.46519,0.48444,0
0.5,0.46835,0.48425,0
0.5,0.51899,0.48678,0
0.5,0.51929,0.48734,0
0.5,0.5204,0.49051,0
0.5,0.52093,0.49367,0
0.5,0.52095,0.49684,0
0.5,0.5205,0.5,0
0.5,0.51955,0.50316,0
0.5,0.51899,0.50436,0
0.5,0.51803,0.50633,0
0.5,0.51582,0.50948,0
0.5,0.51582,0.50949,0
0.5,0.51266,0.51258,0
0.5,0.51256,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51494,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51507,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.51529,0
0.5,0.4557,0.51536,0
0.5,0.45886,0.51544,0
0.5,0.46203,0.51554,0
0.5,0.46519,0.51566,0
0.5,0.46835,0.51581,0
0.5,0.46864,0.51582,0
0.5,0.50949,0.51467,0
0.5,0.507,0.51582,0
0.5,0.47152,0.516,0
0.5,0.47468,0.51623,0
0.5,0.47785,0.5165,0
0.5,0.48101,0.5168,0
0.5,0.48418,0.51712,0
0.5,0.48734,0.51744,0
0.5,0.49051,0.51771,0
0.5,0.49367,0.51787,0
0.5,0.49684,0.51787,0
0.5,0.5,0.51763,0
0.5,0.50316,0.51707,0
0.5,0.50633,0.51611,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.55224,0.4019,0
0.5,0.5538,0.40153,0
0.5,0.55696,0.40153,0
0.5,0.55843,0.4019,0
0.5,0.54555,0.40506,0
0.5,0.54747,0.40377,0
0.5,0.55063,0.40229,0
0.5,0.56013,0.40238,0
0.5,0.56329,0.40426,0
0.5,0.56417,0.40506,0
0.5,0.54203,0.40823,0
0.5,0.5443,0.406,0
0.5,0.56632,0.40823,0
0.5,0.5394,0.41139,0
0.5,0.54114,0.4092,0
0.5,0.56646,0.40862,0
0.5,0.5673,0.41139,0
0.5,0.53722,0.41456,0
0.5,0.53797,0.41343,0
0.5,0.56759,0.41456,0
0.5,0.53525,0.41772,0
0.5,0.56735,0.41772,0
0.5,0.53338,0.42089,0
0.5,0.53481,0.41848,0
0.5,0.56668,0.42089,0
0.5,0.53162,0.42405,0
0.5,0.53165,0.424,0
0.5,0.56646,0.4216,0
0.5,0.56572,0.42405,0
0.5,0.52986,0.42722,0
0.5,0.56449,0.42722,0
0.5,0.52818,0.43038,0
0.5,0.52848,0.42984,0
0.5,0.56329,0.42985,0
0.5,0.56305,0.43038,0
0.5,0.5265,0.43354,0
0.5,0.56154,0.43354,0
0.5,0.52486,0.43671,0
0.5,0.52532,0.43585,0
0.5,0.56013,0.43633,0
0.5,0.55993,0.43671,0
0.5,0.52322,0.43987,0
0.5,0.55836,0.43987,0
0.5,0.52158,0.44304,0
0.5,0.52215,0.44195,0
0.5,0.55696,0.44263,0
0.5,0.55676,0.44304,0
0.5,0.51988,0.4462,0
0.5,0.55522,0.4462,0
0.5,0.51812,0.44937,0
0.5,0.51899,0.44785,0
0.5,0.5538,0.44908,0
0.5,0.55366,0.44937,0
0.5,0.51628,0.45253,0
0.5,0.55212,0.45253,0
0.5,0.51432,0.4557,0
0.5,0.51582,0.4533,0
0.5,0.55063,0.45547,0
0.5,0.55052,0.4557,0
0.5,0.51227,0.45886,0
0.5,0.51266,0.45828,0
0.5,0.54893,0.45886,0
0.5,0.51008,0.46203,0
0.5,0.54747,0.46163,0
0.5,0.54727,0.46203,0
0.5,0.50775,0.46519,0
0.5,0.50949,0.46286,0
0.5,0.54565,0.46519,0
0.5,0.50521,0.46835,0
0.5,0.50633,0.46702,0
0.5,0.5443,0.46776,0
0.5,0.54399,0.46835,0
0.5,0.50234,0.47152,0
0.5,0.50316,0.47068,0
0.5,0.54236,0.47152,0
0.5,0.4989,0.47468,0
0.5,0.5,0.47376,0
0.5,0.54114,0.47382,0
0.5,0.54069,0.47468,0
0.5,0.4945,0.47785,0
0.5,0.49684,0.47631,0
0.5,0.53902,0.47785,0
0.5,0.48747,0.48101,0
0.5,0.49051,0.47989,0
0.5,0.49367,0.47835,0
0.5,0.53797,0.47979,0
0.5,0.53732,0.48101,0
0.5,0.46924,0.48418,0
0.5,0.47152,0.48398,0
0.5,0.47468,0.48364,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48106,0
0.5,0.53559,0.48418,0
0.5,0,0.48649,0
0.5,0.0031646,0.48608,0
0.5,0.0063291,0.48574,0
0.5,0.0094937,0.48548,0
0.5,0.012658,0.48531,0
0.5,0.015823,0.48521,0
0.5,0.018987,0.48515,0
0.5,0.022152,0.48512,0
0.5,0.025316,0.4851,0
0.5,0.028481,0.4851,0
0.5,0.031646,0.4851,0
0.5,0.03481,0.4851,0
0.5,0.037975,0.48511,0
0.5,0.041139,0.48511,0
0.5,0.044304,0.48511,0
0.5,0.047468,0.48512,0
0.5,0.050633,0.48512,0
0.5,0.053797,0.48512,0
0.5,0.056962,0.48512,0
0.5,0.060127,0.48512,0
0.5,0.063291,0.48512,0
0.5,0.066456,0.48512,0
0.5,0.06962,0.48512,0
0.5,0.072785,0.48512,0
0.5,0.075949,0.48512,0
0.5,0.079114,0.48512,0
0.5,0.082278,0.48512,0
0.5,0.085443,0.48512,0
0.5,0.088608,0.48512,0
0.5,0.091772,0.48512,0
0.5,0.094937,0.48512,0
0.5,0.098101,0.48512,0
0.5,0.10127,0.48512,0
0.5,0.10443,0.48512,0
0.5,0.10759,0.48512,0
0.5,0.11076,0.48512,0
0.5,0.11392,0.48512,0
0.5,0.11709,0.48512,0
0.5,0.12025,0.48512,0
0.5,0.12342,0.48512,0
0.5,0.12658,0.48512,0
0.5,0.12975,0.48512,0
0.5,0.13291,0.48512,0
0.5,0.13608,0.48512,0
0.5,0.13924,0.48512,0
0.5,0.14241,0.48512,0
0.5,0.14557,0.48512,0
0.5,0.14873,0.48512,0
0.5,0.1519,0.48512,0
0.5,0.15506,0.48512,0
0.5,0.15823,0.48512,0
0.5,0.16139,0.48512,0
0.5,0.16456,0.48512,0
0.5,0.16772,0.48511,0
0.5,0.17089,0.48511,0
0.5,0.17405,0.48511,0
0.5,0.17722,0.48511,0
0.5,0.18038,0.48511,0
0.5,0.18354,0.48511,0
0.5,0.18671,0.48511,0
0.5,0.18987,0.48511,0
0.5,0.19304,0.48511,0
0.5,0.1962,0.48511,0
0.5,0.19937,0.48511,0
0.5,0.20253,0.48511,0
0.5,0.2057,0.48511,0
0.5,0.20886,0.48511,0
0.5,0.21203,0.48511,0
0.5,0.21519,0.48511,0
0.5,0.21835,0.48511,0
0.5,0.22152,0.48511,0
0.5,0.22468,0.48511,0
0.5,0.22785,0.48511,0
0.5,0.23101,0.48511,0
0.5,0.23418,0.48511,0
0.5,0.23734,0.48511,0
0.5,0.24051,0.48511,0
0.5,0.24367,0.48511,0
0.5,0.24684,0.48511,0
0.5,0.25,0.48511,0
0.5,0.25316,0.48511,0
0.5,0.25633,0.48511,0
0.5,0.25949,0.48511,0
0.5,0.26266,0.48511,0
0.5,0.26582,0.48511,0
0.5,0.26899,0.48511,0
0.5,0.27215,0.48511,0
0.5,0.27532,0.48511,0
0.5,0.27848,0.48511,0
0.5,0.28165,0.48511,0
0.5,0.28481,0.48511,0
0.5,0.28797,0.48512,0
0.5,0.29114,0.48512,0
0.5,0.2943,0.48512,0
0.5,0.29747,0.48512,0
0.5,0.30063,0.48512,0
0.5,0.3038,0.48512,0
0.5,0.30696,0.48512,0
0.5,0.31013,0.48512,0
0.5,0.31329,0.48512,0
0.5,0.31646,0.48512,0
0.5,0.31962,0.48512,0
0.5,0.32278,0.48512,0
0.5,0.32595,0.48512,0
0.5,0.32911,0.48512,0
0.5,0.33228,0.48512,0
0.5,0.33544,0.48512,0
0.5,0.33861,0.48512,0
0.5,0.34177,0.48511,0
0.5,0.34494,0.48511,0
0.5,0.3481,0.48511,0
0.5,0.35127,0.48511,0
0.5,0.35443,0.48511,0
0.5,0.35759,0.48511,0
0.5,0.36076,0.48511,0
0.5,0.36392,0.4851,0
0.5,0.36709,0.4851,0
0.5,0.37025,0.4851,0
0.5,0.37342,0.4851,0
0.5,0.37658,0.4851,0
0.5,0.37975,0.48509,0
0.5,0.38291,0.48509,0
0.5,0.38608,0.48509,0
0.5,0.38924,0.48508,0
0.5,0.39241,0.48508,0
0.5,0.39557,0.48508,0
0.5,0.39873,0.48507,0
0.5,0.4019,0.48507,0
0.5,0.40506,0.48506,0
0.5,0.40823,0.48506,0
0.5,0.41139,0.48505,0
0.5,0.41456,0.48504,0
0.5,0.41772,0.48504,0
0.5,0.42089,0.48503,0
0.5,0.42405,0.48502,0
0.5,0.42722,0.48501,0
0.5,0.43038,0.485,0
0.5,0.43354,0.48499,0
0.5,0.43671,0.48497,0
0.5,0.43987,0.48495,0
0.5,0.44304,0.48493,0
0.5,0.4462,0.4849,0
0.5,0.44937,0.48487,0
0.5,0.45253,0.48482,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48468,0
0.5,0.46203,0.48458,0
0.5,0.46519,0.48444,0
0.5,0.46835,0.48425,0
0.5,0.53481,0.48558,0
0.5,0.53382,0.48734,0
0.5,0.53201,0.49051,0
0.5,0.53165,0.49115,0
0.5,0.53019,0.49367,0
0.5,0.52848,0.49657,0
0.5,0.52832,0.49684,0
0.5,0.52637,0.5,0
0.5,0.52532,0.50161,0
0.5,0.52427,0.50316,0
0.5,0.52215,0.506,0
0.5,0.52189,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51388,0
0.5,0,0.51346,0
0.5,0.0063291,0.51424,0
0.5,0.0094937,0.51451,0
0.5,0.012658,0.51469,0
0.5,0.015823,0.51479,0
0.5,0.018987,0.51486,0
0.5,0.022152,0.51488,0
0.5,0.025316,0.5149,0
0.5,0.028481,0.5149,0
0.5,0.031646,0.5149,0
0.5,0.03481,0.5149,0
0.5,0.037975,0.51489,0
0.5,0.041139,0.51489,0
0.5,0.044304,0.51489,0
0.5,0.047468,0.51488,0
0.5,0.050633,0.51488,0
0.5,0.053797,0.51488,0
0.5,0.056962,0.51488,0
0.5,0.060127,0.51488,0
0.5,0.063291,0.51488,0
0.5,0.066456,0.51488,0
0.5,0.06962,0.51488,0
0.5,0.072785,0.51488,0
0.5,0.075949,0.51488,0
0.5,0.079114,0.51488,0
0.5,0.082278,0.51488,0
0.5,0.085443,0.51488,0
0.5,0.088608,0.51488,0
0.5,0.091772,0.51488,0
0.5,0.094937,0.51488,0
0.5,0.098101,0.51488,0
0.5,0.10127,0.51488,0
0.5,0.10443,0.51488,0
0.5,0.10759,0.51488,0
0.5,0.11076,0.51488,0
0.5,0.11392,0.51488,0
0.5,0.11709,0.51488,0
0.5,0.12025,0.51488,0
0.5,0.12342,0.51488,0
0.5,0.12658,0.51488,0
0.5,0.12975,0.51488,0
0.5,0.13291,0.51488,0
0.5,0.13608,0.51488,0
0.5,0.13924,0.51488,0
0.5,0.14241,0.51488,0
0.5,0.14557,0.51488,0
0.5,0.14873,0.51488,0
0.5,0.1519,0.51488,0
0.5,0.15506,0.51488,0
0.5,0.15823,0.51488,0
0.5,0.16139,0.51488,0
0.5,0.16456,0.51488,0
0.5,0.16772,0.51489,0
0.5,0.17089,0.51489,0
0.5,0.17405,0.51489,0
0.5,0.17722,0.51489,0
0.5,0.18038,0.51489,0
0.5,0.18354,0.51489,0
0.5,0.18671,0.51489,0
0.5,0.18987,0.51489,0
0.5,0.19304,0.51489,0
0.5,0.1962,0.51489,0
0.5,0.19937,0.51489,0
0.5,0.20253,0.51489,0
0.5,0.2057,0.51489,0
0.5,0.20886,0.51489,0
0.5,0.21203,0.51489,0
0.5,0.21519,0.51489,0
0.5,0.21835,0.51489,0
0.5,0.22152,0.51489,0
0.5,0.22468,0.51489,0
0.5,0.22785,0.51489,0
0.5,0.23101,0.51489,0
0.5,0.23418,0.51489,0
0.5,0.23734,0.51489,0
0.5,0.24051,0.51489,0
0.5,0.24367,0.51489,0
0.5,0.24684,0.51489,0
0.5,0.25,0.51489,0
0.5,0.25316,0.51489,0
0.5,0.25633,0.51489,0
0.5,0.25949,0.51489,0
0.5,0.26266,0.51489,0
0.5,0.26582,0.51489,0
0.5,0.26899,0.51489,0
0.5,0.27215,0.51489,0
0.5,0.27532,0.51489,0
0.5,0.27848,0.51489,0
0.5,0.28165,0.51489,0
0.5,0.28481,0.5149,0
0.5,0.28797,0.5149,0
0.5,0.29114,0.5149,0
0.5,0.2943,0.5149,0
0.5,0.29747,0.5149,0
0.5,0.30063,0.5149,0
0.5,0.3038,0.5149,0
0.5,0.30696,0.5149,0
0.5,0.31013,0.5149,0
0.5,0.31329,0.5149,0
0.5,0.31646,0.5149,0
0.5,0.31962,0.5149,0
0.5,0.32278,0.51491,0
0.5,0.32595,0.51491,0
0.5,0.32911,0.51491,0
0.5,0.33228,0.51491,0
0.5,0.33544,0.51491,0
0.5,0.33861,0.51491,0
0.5,0.34177,0.51491,0
0.5,0.34494,0.51492,0
0.5,0.3481,0.51492,0
0.5,0.35127,0.51492,0
0.5,0.35443,0.51492,0
0.5,0.35759,0.51492,0
0.5,0.36076,0.51493,0
0.5,0.36392,0.51493,0
0.5,0.36709,0.51493,0
0.5,0.37025,0.51493,0
0.5,0.37342,0.51494,0
0.5,0.37658,0.51494,0
0.5,0.37975,0.51494,0
0.5,0.38291,0.51495,0
0.5,0.38608,0.51495,0
0.5,0.38924,0.51496,0
0.5,0.39241,0.51496,0
0.5,0.39557,0.51497,0
0.5,0.39873,0.51498,0
0.5,0.4019,0.51498,0
0.5,0.40506,0.51499,0
0.5,0.40823,0.515,0
0.5,0.41139,0.51501,0
0.5,0.41456,0.51502,0
0.5,0.41772,0.51503,0
0.5,0.42089,0.51504,0
0.5,0.42405,0.51506,0
0.5,0.42722,0.51507,0
0.5,0.43038,0.51509,0
0.5,0.43354,0.51511,0
0.5,0.43671,0.51514,0
0.5,0.43987,0.51516,0
0.5,0.44304,0.51519,0
0.5,0.4462,0.51523,0
0.5,0.44937,0.51527,0
0.5,0.45253,0.51532,0
0.5,0.4557,0.51539,0
0.5,0.45886,0.51547,0
0.5,0.46203,0.51556,0
0.5,0.46519,0.51569,0
0.5,0.468,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51584,0
0.5,0.47152,0.51604,0
0.5,0.47468,0.51628,0
0.5,0.47785,0.51656,0
0.5,0.48101,0.51689,0
0.5,0.48418,0.51724,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59014,0.32911,0
0.5,0.59177,0.32855,0
0.5,0.59494,0.32822,0
0.5,0.5981,0.32869,0
0.5,0.59908,0.32911,0
0.5,0.58442,0.33228,0
0.5,0.58544,0.33147,0
0.5,0.58861,0.32965,0
0.5,0.60127,0.33026,0
0.5,0.60342,0.33228,0
0.5,0.58104,0.33544,0
0.5,0.58228,0.33414,0
0.5,0.60443,0.33375,0
0.5,0.6053,0.33544,0
0.5,0.57841,0.33861,0
0.5,0.57911,0.33771,0
0.5,0.60616,0.33861,0
0.5,0.57619,0.34177,0
0.5,0.60638,0.34177,0
0.5,0.57419,0.34494,0
0.5,0.57595,0.34214,0
0.5,0.60611,0.34494,0
0.5,0.57235,0.3481,0
0.5,0.57278,0.34736,0
0.5,0.60543,0.3481,0
0.5,0.57057,0.35127,0
0.5,0.60443,0.35115,0
0.5,0.60439,0.35127,0
0.5,0.56885,0.35443,0
0.5,0.56962,0.35303,0
0.5,0.60315,0.35443,0
0.5,0.56717,0.35759,0
0.5,0.60168,0.35759,0
0.5,0.5655,0.36076,0
0.5,0.56646,0.35896,0
0.5,0.60127,0.3584,0
0.5,0.60011,0.36076,0
0.5,0.56387,0.36392,0
0.5,0.59848,0.36392,0
0.5,0.5622,0.36709,0
0.5,0.56329,0.36503,0
0.5,0.5981,0.36463,0
0.5,0.59684,0.36709,0
0.5,0.56053,0.37025,0
0.5,0.5952,0.37025,0
0.5,0.55881,0.37342,0
0.5,0.56013,0.37102,0
0.5,0.59494,0.37075,0
0.5,0.59359,0.37342,0
0.5,0.55709,0.37658,0
0.5,0.59197,0.37658,0
0.5,0.55529,0.37975,0
0.5,0.55696,0.37682,0
0.5,0.59177,0.37697,0
0.5,0.59038,0.37975,0
0.5,0.55351,0.38291,0
0.5,0.5538,0.38242,0
0.5,0.58873,0.38291,0
0.5,0.5517,0.38608,0
0.5,0.58861,0.38314,0
0.5,0.58706,0.38608,0
0.5,0.54995,0.38924,0
0.5,0.55063,0.38802,0
0.5,0.58544,0.38906,0
0.5,0.58535,0.38924,0
0.5,0.54826,0.39241,0
0.5,0.58369,0.39241,0
0.5,0.5466,0.39557,0
0.5,0.54747,0.39393,0
0.5,0.58228,0.39506,0
0.5,0.58202,0.39557,0
0.5,0.545,0.39873,0
0.5,0.58041,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40013,0
0.5,0.57911,0.40124,0
0.5,0.57878,0.4019,0
0.5,0.54182,0.40506,0
0.5,0.5772,0.40506,0
0.5,0.5402,0.40823,0
0.5,0.54114,0.40641,0
0.5,0.57595,0.4075,0
0.5,0.57559,0.40823,0
0.5,0.53856,0.41139,0
0.5,0.57402,0.41139,0
0.5,0.53684,0.41456,0
0.5,0.53797,0.4125,0
0.5,0.57278,0.4138,0
0.5,0.57241,0.41456,0
0.5,0.5351,0.41772,0
0.5,0.57082,0.41772,0
0.5,0.53331,0.42089,0
0.5,0.53481,0.41825,0
0.5,0.56962,0.42004,0
0.5,0.56919,0.42089,0
0.5,0.53154,0.42405,0
0.5,0.53165,0.42387,0
0.5,0.56756,0.42405,0
0.5,0.52974,0.42722,0
0.5,0.56646,0.42611,0
0.5,0.56588,0.42722,0
0.5,0.52799,0.43038,0
0.5,0.52848,0.42951,0
0.5,0.56421,0.43038,0
0.5,0.52626,0.43354,0
0.5,0.56329,0.43207,0
0.5,0.56251,0.43354,0
0.5,0.52456,0.43671,0
0.5,0.52532,0.43531,0
0.5,0.5608,0.43671,0
0.5,0.52291,0.43987,0
0.5,0.56013,0.43793,0
0.5,0.55908,0.43987,0
0.5,0.52125,0.44304,0
0.5,0.52215,0.44134,0
0.5,0.55736,0.44304,0
0.5,0.51959,0.4462,0
0.5,0.55696,0.44378,0
0.5,0.55568,0.4462,0
0.5,0.51787,0.44937,0
0.5,0.51899,0.44734,0
0.5,0.55401,0.44937,0
0.5,0.5161,0.45253,0
0.5,0.5538,0.44977,0
0.5,0.55238,0.45253,0
0.5,0.5142,0.4557,0
0.5,0.51582,0.45301,0
0.5,0.55074,0.4557,0
0.5,0.51222,0.45886,0
0.5,0.51266,0.4582,0
0.5,0.55063,0.45591,0
0.5,0.54918,0.45886,0
0.5,0.51007,0.46203,0
0.5,0.54759,0.46203,0
0.5,0.50774,0.46519,0
0.5,0.50949,0.46285,0
0.5,0.54747,0.46226,0
0.5,0.54605,0.46519,0
0.5,0.50518,0.46835,0
0.5,0.50633,0.467,0
0.5,0.54447,0.46835,0
0.5,0.50225,0.47152,0
0.5,0.50316,0.4706,0
0.5,0.5443,0.46869,0
0.5,0.54291,0.47152,0
0.5,0.49875,0.47468,0
0.5,0.5,0.47364,0
0.5,0.54129,0.47468,0
0.5,0.49433,0.47785,0
0.5,0.49684,0.47619,0
0.5,0.54114,0.47497,0
0.5,0.53966,0.47785,0
0.5,0.48744,0.48101,0
0.5,0.49051,0.47984,0
0.5,0.49367,0.47826,0
0.5,0.53797,0.48096,0
0.5,0.53795,0.48101,0
0.5,0.46902,0.48418,0
0.5,0.47152,0.48397,0
0.5,0.47468,0.48363,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48105,0
0.5,0.53619,0.48418,0
0.5,0,0.48635,0
0.5,0.0031646,0.48597,0
0.5,0.0063291,0.48567,0
0.5,0.0094937,0.48543,0
0.5,0.012658,0.48526,0
0.5,0.015823,0.48515,0
0.5,0.018987,0.48507,0
0.5,0.022152,0.48503,0
0.5,0.025316,0.48501,0
0.5,0.028481,0.485,0
0.5,0.031646,0.485,0
0.5,0.03481,0.485,0
0.5,0.037975,0.48501,0
0.5,0.041139,0.48501,0
0.5,0.044304,0.48501,0
0.5,0.047468,0.48501,0
0.5,0.050633,0.48501,0
0.5,0.053797,0.48501,0
0.5,0.056962,0.48501,0
0.5,0.060127,0.48501,0
0.5,0.063291,0.48501,0
0.5,0.066456,0.48501,0
0.5,0.06962,0.48501,0
0.5,0.072785,0.48501,0
0.5,0.075949,0.48501,0
0.5,0.079114,0.48501,0
0.5,0.082278,0.48501,0
0.5,0.085443,0.48501,0
0.5,0.088608,0.48501,0
0.5,0.091772,0.48501,0
0.5,0.094937,0.48501,0
0.5,0.098101,0.48501,0
0.5,0.10127,0.48501,0
0.5,0.10443,0.48501,0
0.5,0.10759,0.48501,0
0.5,0.11076,0.48501,0
0.5,0.11392,0.48501,0
0.5,0.11709,0.48501,0
0.5,0.12025,0.48501,0
0.5,0.12342,0.48501,0
0.5,0.12658,0.48501,0
0.5,0.12975,0.48501,0
0.5,0.13291,0.48501,0
0.5,0.13608,0.48501,0
0.5,0.13924,0.48501,0
0.5,0.14241,0.48501,0
0.5,0.14557,0.48501,0
0.5,0.14873,0.48501,0
0.5,0.1519,0.48501,0
0.5,0.15506,0.48501,0
0.5,0.15823,0.48501,0
0.5,0.16139,0.48501,0
0.5,0.16456,0.48501,0
0.5,0.16772,0.48501,0
0.5,0.17089,0.48501,0
0.5,0.17405,0.48501,0
0.5,0.17722,0.48501,0
0.5,0.18038,0.48501,0
0.5,0.18354,0.48501,0
0.5,0.18671,0.48501,0
0.5,0.18987,0.48501,0
0.5,0.19304,0.48501,0
0.5,0.1962,0.48501,0
0.5,0.19937,0.48501,0
0.5,0.20253,0.48501,0
0.5,0.2057,0.48501,0
0.5,0.20886,0.485,0
0.5,0.21203,0.485,0
0.5,0.21519,0.485,0
0.5,0.21835,0.485,0
0.5,0.22152,0.485,0
0.5,0.22468,0.485,0
0.5,0.22785,0.485,0
0.5,0.23101,0.485,0
0.5,0.23418,0.485,0
0.5,0.23734,0.485,0
0.5,0.24051,0.485,0
0.5,0.24367,0.485,0
0.5,0.24684,0.485,0
0.5,0.25,0.485,0
0.5,0.25316,0.485,0
0.5,0.25633,0.485,0
0.5,0.25949,0.485,0
0.5,0.26266,0.485,0
0.5,0.26582,0.485,0
0.5,0.26899,0.485,0
0.5,0.27215,0.485,0
0.5,0.27532,0.485,0
0.5,0.27848,0.485,0
0.5,0.28165,0.485,0
0.5,0.28481,0.485,0
0.5,0.28797,0.485,0
0.5,0.29114,0.485,0
0.5,0.2943,0.485,0
0.5,0.29747,0.485,0
0.5,0.30063,0.485,0
0.5,0.3038,0.485,0
0.5,0.30696,0.485,0
0.5,0.31013,0.485,0
0.5,0.31329,0.48501,0
0.5,0.31646,0.48501,0
0.5,0.31962,0.48501,0
0.5,0.32278,0.48501,0
0.5,0.32595,0.48501,0
0.5,0.32911,0.48501,0
0.5,0.33228,0.48501,0
0.5,0.33544,0.48501,0
0.5,0.33861,0.48501,0
0.5,0.34177,0.48501,0
0.5,0.34494,0.48501,0
0.5,0.3481,0.48501,0
0.5,0.35127,0.48501,0
0.5,0.35443,0.48501,0
0.5,0.35759,0.48501,0
0.5,0.36076,0.48501,0
0.5,0.36392,0.48501,0
0.5,0.36709,0.48501,0
0.5,0.37025,0.48501,0
0.5,0.37342,0.48501,0
0.5,0.37658,0.48501,0
0.5,0.37975,0.48501,0
0.5,0.38291,0.48501,0
0.5,0.38608,0.48501,0
0.5,0.38924,0.48501,0
0.5,0.39241,0.485,0
0.5,0.39557,0.485,0
0.5,0.39873,0.485,0
0.5,0.4019,0.48499,0
0.5,0.40506,0.48499,0
0.5,0.40823,0.48498,0
0.5,0.41139,0.48498,0
0.5,0.41456,0.48497,0
0.5,0.41772,0.48497,0
0.5,0.42089,0.48496,0
0.5,0.42405,0.48495,0
0.5,0.42722,0.48495,0
0.5,0.43038,0.48494,0
0.5,0.43354,0.48493,0
0.5,0.43671,0.48491,0
0.5,0.43987,0.4849,0
0.5,0.44304,0.48488,0
0.5,0.4462,0.48485,0
0.5,0.44937,0.48482,0
0.5,0.45253,0.48478,0
0.5,0.4557,0.48472,0
0.5,0.45886,0.48465,0
0.5,0.46203,0.48454,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48423,0
0.5,0.53481,0.48655,0
0.5,0.53434,0.48734,0
0.5,0.53244,0.49051,0
0.5,0.53165,0.49181,0
0.5,0.53049,0.49367,0
0.5,0.52851,0.49684,0
0.5,0.52848,0.49688,0
0.5,0.52647,0.5,0
0.5,0.52532,0.50171,0
0.5,0.5243,0.50316,0
0.5,0.52215,0.50601,0
0.5,0.5219,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51395,0
0.5,0,0.51354,0
0.5,0.0063291,0.51429,0
0.5,0.0094937,0.51456,0
0.5,0.012658,0.51474,0
0.5,0.015823,0.51485,0
0.5,0.018987,0.51493,0
0.5,0.022152,0.51497,0
0.5,0.025316,0.51499,0
0.5,0.028481,0.51499,0
0.5,0.031646,0.515,0
0.5,0.03481,0.515,0
0.5,0.037975,0.51499,0
0.5,0.041139,0.51499,0
0.5,0.044304,0.51499,0
0.5,0.047468,0.51499,0
0.5,0.050633,0.51499,0
0.5,0.053797,0.51499,0
0.5,0.056962,0.51499,0
0.5,0.060127,0.51499,0
0.5,0.063291,0.51499,0
0.5,0.066456,0.51499,0
0.5,0.06962,0.51499,0
0.5,0.072785,0.51499,0
0.5,0.075949,0.51499,0
0.5,0.079114,0.51499,0
0.5,0.082278,0.51499,0
0.5,0.085443,0.51499,0
0.5,0.088608,0.51499,0
0.5,0.091772,0.51499,0
0.5,0.094937,0.51499,0
0.5,0.098101,0.51499,0
0.5,0.10127,0.51499,0
0.5,0.10443,0.51499,0
0.5,0.10759,0.51499,0
0.5,0.11076,0.51499,0
0.5,0.11392,0.51499,0
0.5,0.11709,0.51499,0
0.5,0.12025,0.51499,0
0.5,0.12342,0.51499,0
0.5,0.12658,0.51499,0
0.5,0.12975,0.51499,0
0.5,0.13291,0.51499,0
0.5,0.13608,0.51499,0
0.5,0.13924,0.51499,0
0.5,0.14241,0.51499,0
0.5,0.14557,0.51499,0
0.5,0.14873,0.51499,0
0.5,0.1519,0.51499,0
0.5,0.15506,0.51499,0
0.5,0.15823,0.51499,0
0.5,0.16139,0.51499,0
0.5,0.16456,0.51499,0
0.5,0.16772,0.51499,0
0.5,0.17089,0.51499,0
0.5,0.17405,0.51499,0
0.5,0.17722,0.51499,0
0.5,0.18038,0.51499,0
0.5,0.18354,0.51499,0
0.5,0.18671,0.51499,0
0.5,0.18987,0.51499,0
0.5,0.19304,0.51499,0
0.5,0.1962,0.51499,0
0.5,0.19937,0.51499,0
0.5,0.20253,0.51499,0
0.5,0.2057,0.51499,0
0.5,0.20886,0.515,0
0.5,0.21203,0.515,0
0.5,0.21519,0.515,0
0.5,0.21835,0.515,0
0.5,0.22152,0.515,0
0.5,0.22468,0.515,0
0.5,0.22785,0.515,0
0.5,0.23101,0.515,0
0.5,0.23418,0.515,0
0.5,0.23734,0.515,0
0.5,0.24051,0.515,0
0.5,0.24367,0.515,0
0.5,0.24684,0.515,0
0.5,0.25,0.515,0
0.5,0.25316,0.515,0
0.5,0.25633,0.515,0
0.5,0.25949,0.515,0
0.5,0.26266,0.515,0
0.5,0.26582,0.515,0
0.5,0.26899,0.515,0
0.5,0.27215,0.515,0
0.5,0.27532,0.515,0
0.5,0.27848,0.515,0
0.5,0.28165,0.515,0
0.5,0.28481,0.515,0
0.5,0.28797,0.515,0
0.5,0.29114,0.51501,0
0.5,0.2943,0.51501,0
0.5,0.29747,0.51501,0
0.5,0.30063,0.51501,0
0.5,0.3038,0.51501,0
0.5,0.30696,0.51501,0
0.5,0.31013,0.51501,0
0.5,0.31329,0.51501,0
0.5,0.31646,0.51501,0
0.5,0.31962,0.51501,0
0.5,0.32278,0.51501,0
0.5,0.32595,0.51502,0
0.5,0.32911,0.51502,0
0.5,0.33228,0.51502,0
0.5,0.33544,0.51502,0
0.5,0.33861,0.51502,0
0.5,0.34177,0.51502,0
0.5,0.34494,0.51502,0
0.5,0.3481,0.51503,0
0.5,0.35127,0.51503,0
0.5,0.35443,0.51503,0
0.5,0.35759,0.51503,0
0.5,0.36076,0.51503,0
0.5,0.36392,0.51504,0
0.5,0.36709,0.51504,0
0.5,0.37025,0.51504,0
0.5,0.37342,0.51504,0
0.5,0.37658,0.51505,0
0.5,0.37975,0.51505,0
0.5,0.38291,0.51505,0
0.5,0.38608,0.51505,0
0.5,0.38924,0.51506,0
0.5,0.39241,0.51506,0
0.5,0.39557,0.51507,0
0.5,0.39873,0.51507,0
0.5,0.4019,0.51507,0
0.5,0.40506,0.51508,0
0.5,0.40823,0.51509,0
0.5,0.41139,0.51509,0
0.5,0.41456,0.5151,0
0.5,0.41772,0.51511,0
0.5,0.42089,0.51512,0
0.5,0.42405,0.51513,0
0.5,0.42722,0.51514,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51518,0
0.5,0.43671,0.5152,0
0.5,0.43987,0.51522,0
0.5,0.44304,0.51525,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51532,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51543,0
0.5,0.45886,0.5155,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51571,0
0.5,0.46755,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51606,0
0.5,0.47468,0.51629,0
0.5,0.47785,0.51657,0
0.5,0.48101,0.51689,0
0.5,0.48418,0.51724,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60949,0.29747,0
0.5,0.61076,0.29711,0
0.5,0.61392,0.29696,0
0.5,0.61631,0.29747,0
0.5,0.603,0.30063,0
0.5,0.60443,0.2996,0
0.5,0.60759,0.29799,0
0.5,0.61709,0.29765,0
0.5,0.62025,0.29951,0
0.5,0.62141,0.30063,0
0.5,0.59944,0.3038,0
0.5,0.60127,0.30199,0
0.5,0.62342,0.30371,0
0.5,0.62346,0.3038,0
0.5,0.59672,0.30696,0
0.5,0.5981,0.30527,0
0.5,0.6244,0.30696,0
0.5,0.59444,0.31013,0
0.5,0.59494,0.30941,0
0.5,0.62465,0.31013,0
0.5,0.59242,0.31329,0
0.5,0.6244,0.31329,0
0.5,0.59052,0.31646,0
0.5,0.59177,0.31437,0
0.5,0.6237,0.31646,0
0.5,0.58874,0.31962,0
0.5,0.62342,0.31731,0
0.5,0.62268,0.31962,0
0.5,0.58693,0.32278,0
0.5,0.58861,0.31985,0
0.5,0.62138,0.32278,0
0.5,0.58516,0.32595,0
0.5,0.58544,0.32545,0
0.5,0.62025,0.32511,0
0.5,0.61986,0.32595,0
0.5,0.58336,0.32911,0
0.5,0.61823,0.32911,0
0.5,0.58155,0.33228,0
0.5,0.58228,0.33103,0
0.5,0.61709,0.3312,0
0.5,0.61651,0.33228,0
0.5,0.57971,0.33544,0
0.5,0.61479,0.33544,0
0.5,0.57781,0.33861,0
0.5,0.57911,0.33645,0
0.5,0.61392,0.33701,0
0.5,0.61305,0.33861,0
0.5,0.57592,0.34177,0
0.5,0.57595,0.34173,0
0.5,0.61131,0.34177,0
0.5,0.57405,0.34494,0
0.5,0.61076,0.34274,0
0.5,0.60956,0.34494,0
0.5,0.57224,0.3481,0
0.5,0.57278,0.34717,0
0.5,0.60775,0.3481,0
0.5,0.57045,0.35127,0
0.5,0.60759,0.34837,0
0.5,0.60596,0.35127,0
0.5,0.5687,0.35443,0
0.5,0.56962,0.35278,0
0.5,0.60443,0.35389,0
0.5,0.60412,0.35443,0
0.5,0.567,0.35759,0
0.5,0.60232,0.35759,0
0.5,0.5653,0.36076,0
0.5,0.56646,0.35861,0
0.5,0.60127,0.35942,0
0.5,0.60051,0.36076,0
0.5,0.56366,0.36392,0
0.5,0.59875,0.36392,0
0.5,0.56199,0.36709,0
0.5,0.56329,0.36464,0
0.5,0.5981,0.36509,0
0.5,0.59701,0.36709,0
0.5,0.56034,0.37025,0
0.5,0.5953,0.37025,0
0.5,0.55863,0.37342,0
0.5,0.56013,0.37065,0
0.5,0.59494,0.37093,0
0.5,0.59364,0.37342,0
0.5,0.55695,0.37658,0
0.5,0.55696,0.37655,0
0.5,0.59199,0.37658,0
0.5,0.55518,0.37975,0
0.5,0.59177,0.377,0
0.5,0.59039,0.37975,0
0.5,0.55344,0.38291,0
0.5,0.5538,0.3823,0
0.5,0.58875,0.38291,0
0.5,0.55167,0.38608,0
0.5,0.58861,0.38317,0
0.5,0.58712,0.38608,0
0.5,0.54994,0.38924,0
0.5,0.55063,0.388,0
0.5,0.58546,0.38924,0
0.5,0.54825,0.39241,0
0.5,0.58544,0.38926,0
0.5,0.58385,0.39241,0
0.5,0.5466,0.39557,0
0.5,0.54747,0.39393,0
0.5,0.58228,0.39545,0
0.5,0.58222,0.39557,0
0.5,0.545,0.39873,0
0.5,0.58066,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40013,0
0.5,0.57911,0.40177,0
0.5,0.57905,0.4019,0
0.5,0.54182,0.40506,0
0.5,0.57749,0.40506,0
0.5,0.5402,0.40823,0
0.5,0.54114,0.40641,0
0.5,0.57595,0.40812,0
0.5,0.5759,0.40823,0
0.5,0.53856,0.41139,0
0.5,0.57435,0.41139,0
0.5,0.53684,0.41456,0
0.5,0.53797,0.4125,0
0.5,0.57278,0.41449,0
0.5,0.57275,0.41456,0
0.5,0.5351,0.41772,0
0.5,0.57119,0.41772,0
0.5,0.5333,0.42089,0
0.5,0.53481,0.41825,0
0.5,0.56962,0.42079,0
0.5,0.56957,0.42089,0
0.5,0.53152,0.42405,0
0.5,0.53165,0.42384,0
0.5,0.56797,0.42405,0
0.5,0.52971,0.42722,0
0.5,0.56646,0.42692,0
0.5,0.5663,0.42722,0
0.5,0.52794,0.43038,0
0.5,0.52848,0.42943,0
0.5,0.56465,0.43038,0
0.5,0.52619,0.43354,0
0.5,0.56329,0.43288,0
0.5,0.56294,0.43354,0
0.5,0.52448,0.43671,0
0.5,0.52532,0.43517,0
0.5,0.56123,0.43671,0
0.5,0.52282,0.43987,0
0.5,0.56013,0.43869,0
0.5,0.55948,0.43987,0
0.5,0.52115,0.44304,0
0.5,0.52215,0.44115,0
0.5,0.55774,0.44304,0
0.5,0.51949,0.4462,0
0.5,0.55696,0.44445,0
0.5,0.55602,0.4462,0
0.5,0.51777,0.44937,0
0.5,0.51899,0.44715,0
0.5,0.55432,0.44937,0
0.5,0.51602,0.45253,0
0.5,0.5538,0.45035,0
0.5,0.55266,0.45253,0
0.5,0.51414,0.4557,0
0.5,0.51582,0.45288,0
0.5,0.55101,0.4557,0
0.5,0.51219,0.45886,0
0.5,0.51266,0.45815,0
0.5,0.55063,0.45644,0
0.5,0.54943,0.45886,0
0.5,0.51007,0.46203,0
0.5,0.54785,0.46203,0
0.5,0.50774,0.46519,0
0.5,0.50949,0.46285,0
0.5,0.54747,0.46278,0
0.5,0.5463,0.46519,0
0.5,0.50516,0.46835,0
0.5,0.50633,0.46698,0
0.5,0.54474,0.46835,0
0.5,0.5022,0.47152,0
0.5,0.50316,0.47055,0
0.5,0.5443,0.46923,0
0.5,0.54318,0.47152,0
0.5,0.49868,0.47468,0
0.5,0.5,0.47358,0
0.5,0.54158,0.47468,0
0.5,0.49426,0.47785,0
0.5,0.49684,0.47613,0
0.5,0.54114,0.47553,0
0.5,0.53995,0.47785,0
0.5,0.48743,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47822,0
0.5,0.53824,0.48101,0
0.5,0.46887,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48319,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.4815,0
0.5,0.53648,0.48418,0
0.5,0,0.48628,0
0.5,0.0031646,0.48592,0
0.5,0.0063291,0.48563,0
0.5,0.0094937,0.48539,0
0.5,0.012658,0.48522,0
0.5,0.015823,0.48511,0
0.5,0.018987,0.48503,0
0.5,0.022152,0.48498,0
0.5,0.025316,0.48496,0
0.5,0.028481,0.48495,0
0.5,0.031646,0.48495,0
0.5,0.03481,0.48495,0
0.5,0.037975,0.48495,0
0.5,0.041139,0.48495,0
0.5,0.044304,0.48495,0
0.5,0.047468,0.48495,0
0.5,0.050633,0.48495,0
0.5,0.053797,0.48495,0
0.5,0.056962,0.48495,0
0.5,0.060127,0.48495,0
0.5,0.063291,0.48495,0
0.5,0.066456,0.48495,0
0.5,0.06962,0.48495,0
0.5,0.072785,0.48495,0
0.5,0.075949,0.48495,0
0.5,0.079114,0.48495,0
0.5,0.082278,0.48495,0
0.5,0.085443,0.48495,0
0.5,0.088608,0.48495,0
0.5,0.091772,0.48495,0
0.5,0.094937,0.48495,0
0.5,0.098101,0.48495,0
0.5,0.10127,0.48495,0
0.5,0.10443,0.48495,0
0.5,0.10759,0.48495,0
0.5,0.11076,0.48495,0
0.5,0.11392,0.48495,0
0.5,0.11709,0.48495,0
0.5,0.12025,0.48495,0
0.5,0.12342,0.48495,0
0.5,0.12658,0.48495,0
0.5,0.12975,0.48495,0
0.5,0.13291,0.48495,0
0.5,0.13608,0.48495,0
0.5,0.13924,0.48495,0
0.5,0.14241,0.48495,0
0.5,0.14557,0.48495,0
0.5,0.14873,0.48495,0
0.5,0.1519,0.48495,0
0.5,0.15506,0.48495,0
0.5,0.15823,0.48495,0
0.5,0.16139,0.48495,0
0.5,0.16456,0.48495,0
0.5,0.16772,0.48495,0
0.5,0.17089,0.48495,0
0.5,0.17405,0.48495,0
0.5,0.17722,0.48495,0
0.5,0.18038,0.48495,0
0.5,0.18354,0.48495,0
0.5,0.18671,0.48495,0
0.5,0.18987,0.48495,0
0.5,0.19304,0.48495,0
0.5,0.1962,0.48495,0
0.5,0.19937,0.48495,0
0.5,0.20253,0.48495,0
0.5,0.2057,0.48495,0
0.5,0.20886,0.48495,0
0.5,0.21203,0.48495,0
0.5,0.21519,0.48495,0
0.5,0.21835,0.48495,0
0.5,0.22152,0.48495,0
0.5,0.22468,0.48494,0
0.5,0.22785,0.48494,0
0.5,0.23101,0.48494,0
0.5,0.23418,0.48494,0
0.5,0.23734,0.48494,0
0.5,0.24051,0.48494,0
0.5,0.24367,0.48494,0
0.5,0.24684,0.48494,0
0.5,0.25,0.48494,0
0.5,0.25316,0.48494,0
0.5,0.25633,0.48494,0
0.5,0.25949,0.48494,0
0.5,0.26266,0.48494,0
0.5,0.26582,0.48494,0
0.5,0.26899,0.48494,0
0.5,0.27215,0.48494,0
0.5,0.27532,0.48494,0
0.5,0.27848,0.48494,0
0.5,0.28165,0.48494,0
0.5,0.28481,0.48494,0
0.5,0.28797,0.48494,0
0.5,0.29114,0.48494,0
0.5,0.2943,0.48494,0
0.5,0.29747,0.48494,0
0.5,0.30063,0.48494,0
0.5,0.3038,0.48494,0
0.5,0.30696,0.48494,0
0.5,0.31013,0.48494,0
0.5,0.31329,0.48494,0
0.5,0.31646,0.48494,0
0.5,0.31962,0.48495,0
0.5,0.32278,0.48495,0
0.5,0.32595,0.48495,0
0.5,0.32911,0.48495,0
0.5,0.33228,0.48495,0
0.5,0.33544,0.48495,0
0.5,0.33861,0.48495,0
0.5,0.34177,0.48495,0
0.5,0.34494,0.48495,0
0.5,0.3481,0.48495,0
0.5,0.35127,0.48495,0
0.5,0.35443,0.48495,0
0.5,0.35759,0.48495,0
0.5,0.36076,0.48495,0
0.5,0.36392,0.48495,0
0.5,0.36709,0.48495,0
0.5,0.37025,0.48495,0
0.5,0.37342,0.48495,0
0.5,0.37658,0.48495,0
0.5,0.37975,0.48495,0
0.5,0.38291,0.48495,0
0.5,0.38608,0.48495,0
0.5,0.38924,0.48495,0
0.5,0.39241,0.48495,0
0.5,0.39557,0.48495,0
0.5,0.39873,0.48495,0
0.5,0.4019,0.48495,0
0.5,0.40506,0.48494,0
0.5,0.40823,0.48494,0
0.5,0.41139,0.48494,0
0.5,0.41456,0.48493,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48492,0
0.5,0.42405,0.48491,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48486,0
0.5,0.44304,0.48485,0
0.5,0.4462,0.48482,0
0.5,0.44937,0.48479,0
0.5,0.45253,0.48475,0
0.5,0.4557,0.4847,0
0.5,0.45886,0.48463,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.48439,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.487,0
0.5,0.5346,0.48734,0
0.5,0.53267,0.49051,0
0.5,0.53165,0.49215,0
0.5,0.53068,0.49367,0
0.5,0.52865,0.49684,0
0.5,0.52848,0.49709,0
0.5,0.52655,0.5,0
0.5,0.52532,0.50179,0
0.5,0.52434,0.50316,0
0.5,0.52215,0.50602,0
0.5,0.5219,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51399,0
0.5,0,0.51359,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51489,0
0.5,0.018987,0.51497,0
0.5,0.022152,0.51502,0
0.5,0.025316,0.51504,0
0.5,0.028481,0.51505,0
0.5,0.031646,0.51505,0
0.5,0.03481,0.51505,0
0.5,0.037975,0.51505,0
0.5,0.041139,0.51505,0
0.5,0.044304,0.51505,0
0.5,0.047468,0.51505,0
0.5,0.050633,0.51505,0
0.5,0.053797,0.51505,0
0.5,0.056962,0.51505,0
0.5,0.060127,0.51504,0
0.5,0.063291,0.51504,0
0.5,0.066456,0.51504,0
0.5,0.06962,0.51504,0
0.5,0.072785,0.51504,0
0.5,0.075949,0.51505,0
0.5,0.079114,0.51505,0
0.5,0.082278,0.51505,0
0.5,0.085443,0.51505,0
0.5,0.088608,0.51505,0
0.5,0.091772,0.51505,0
0.5,0.094937,0.51505,0
0.5,0.098101,0.51505,0
0.5,0.10127,0.51505,0
0.5,0.10443,0.51505,0
0.5,0.10759,0.51505,0
0.5,0.11076,0.51505,0
0.5,0.11392,0.51505,0
0.5,0.11709,0.51505,0
0.5,0.12025,0.51505,0
0.5,0.12342,0.51505,0
0.5,0.12658,0.51505,0
0.5,0.12975,0.51505,0
0.5,0.13291,0.51505,0
0.5,0.13608,0.51505,0
0.5,0.13924,0.51505,0
0.5,0.14241,0.51505,0
0.5,0.14557,0.51505,0
0.5,0.14873,0.51505,0
0.5,0.1519,0.51505,0
0.5,0.15506,0.51505,0
0.5,0.15823,0.51505,0
0.5,0.16139,0.51505,0
0.5,0.16456,0.51505,0
0.5,0.16772,0.51505,0
0.5,0.17089,0.51505,0
0.5,0.17405,0.51505,0
0.5,0.17722,0.51505,0
0.5,0.18038,0.51505,0
0.5,0.18354,0.51505,0
0.5,0.18671,0.51505,0
0.5,0.18987,0.51505,0
0.5,0.19304,0.51505,0
0.5,0.1962,0.51505,0
0.5,0.19937,0.51505,0
0.5,0.20253,0.51505,0
0.5,0.2057,0.51505,0
0.5,0.20886,0.51505,0
0.5,0.21203,0.51505,0
0.5,0.21519,0.51505,0
0.5,0.21835,0.51505,0
0.5,0.22152,0.51506,0
0.5,0.22468,0.51506,0
0.5,0.22785,0.51506,0
0.5,0.23101,0.51506,0
0.5,0.23418,0.51506,0
0.5,0.23734,0.51506,0
0.5,0.24051,0.51506,0
0.5,0.24367,0.51506,0
0.5,0.24684,0.51506,0
0.5,0.25,0.51506,0
0.5,0.25316,0.51506,0
0.5,0.25633,0.51506,0
0.5,0.25949,0.51506,0
0.5,0.26266,0.51506,0
0.5,0.26582,0.51506,0
0.5,0.26899,0.51506,0
0.5,0.27215,0.51506,0
0.5,0.27532,0.51506,0
0.5,0.27848,0.51506,0
0.5,0.28165,0.51506,0
0.5,0.28481,0.51506,0
0.5,0.28797,0.51506,0
0.5,0.29114,0.51506,0
0.5,0.2943,0.51506,0
0.5,0.29747,0.51507,0
0.5,0.30063,0.51507,0
0.5,0.3038,0.51507,0
0.5,0.30696,0.51507,0
0.5,0.31013,0.51507,0
0.5,0.31329,0.51507,0
0.5,0.31646,0.51507,0
0.5,0.31962,0.51507,0
0.5,0.32278,0.51507,0
0.5,0.32595,0.51507,0
0.5,0.32911,0.51507,0
0.5,0.33228,0.51508,0
0.5,0.33544,0.51508,0
0.5,0.33861,0.51508,0
0.5,0.34177,0.51508,0
0.5,0.34494,0.51508,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51508,0
0.5,0.35443,0.51509,0
0.5,0.35759,0.51509,0
0.5,0.36076,0.51509,0
0.5,0.36392,0.51509,0
0.5,0.36709,0.51509,0
0.5,0.37025,0.5151,0
0.5,0.37342,0.5151,0
0.5,0.37658,0.5151,0
0.5,0.37975,0.5151,0
0.5,0.38291,0.51511,0
0.5,0.38608,0.51511,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51512,0
0.5,0.39557,0.51512,0
0.5,0.39873,0.51512,0
0.5,0.4019,0.51513,0
0.5,0.40506,0.51513,0
0.5,0.40823,0.51514,0
0.5,0.41139,0.51515,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51517,0
0.5,0.42405,0.51518,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.51521,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51524,0
0.5,0.43987,0.51526,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51547,0
0.5,0.45886,0.51554,0
0.5,0.46203,0.51563,0
0.5,0.46519,0.51574,0
0.5,0.46697,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.51608,0
0.5,0.47468,0.51631,0
0.5,0.47785,0.51658,0
0.5,0.48101,0.5169,0
0.5,0.48418,0.51724,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62505,0.26899,0
0.5,0.62658,0.26828,0
0.5,0.62975,0.26756,0
0.5,0.63291,0.26757,0
0.5,0.63608,0.26846,0
0.5,0.63699,0.26899,0
0.5,0.62002,0.27215,0
0.5,0.62025,0.27195,0
0.5,0.62342,0.26975,0
0.5,0.63924,0.27064,0
0.5,0.64054,0.27215,0
0.5,0.61678,0.27532,0
0.5,0.61709,0.27497,0
0.5,0.64214,0.27532,0
0.5,0.61419,0.27848,0
0.5,0.64241,0.27646,0
0.5,0.64282,0.27848,0
0.5,0.61189,0.28165,0
0.5,0.61392,0.27883,0
0.5,0.64286,0.28165,0
0.5,0.60977,0.28481,0
0.5,0.61076,0.28333,0
0.5,0.64241,0.28471,0
0.5,0.64239,0.28481,0
0.5,0.60775,0.28797,0
0.5,0.64154,0.28797,0
0.5,0.60572,0.29114,0
0.5,0.60759,0.28823,0
0.5,0.64034,0.29114,0
0.5,0.60374,0.2943,0
0.5,0.60443,0.29322,0
0.5,0.63924,0.29347,0
0.5,0.63885,0.2943,0
0.5,0.60178,0.29747,0
0.5,0.63718,0.29747,0
0.5,0.59982,0.30063,0
0.5,0.60127,0.2983,0
0.5,0.63608,0.29937,0
0.5,0.63536,0.30063,0
0.5,0.59791,0.3038,0
0.5,0.5981,0.30349,0
0.5,0.63349,0.3038,0
0.5,0.59598,0.30696,0
0.5,0.63291,0.30475,0
0.5,0.63159,0.30696,0
0.5,0.5941,0.31013,0
0.5,0.59494,0.30873,0
0.5,0.62975,0.31,0
0.5,0.62967,0.31013,0
0.5,0.59227,0.31329,0
0.5,0.62779,0.31329,0
0.5,0.59044,0.31646,0
0.5,0.59177,0.31416,0
0.5,0.62658,0.31529,0
0.5,0.6259,0.31646,0
0.5,0.58867,0.31962,0
0.5,0.62403,0.31962,0
0.5,0.58686,0.32278,0
0.5,0.58861,0.31973,0
0.5,0.62342,0.32064,0
0.5,0.62217,0.32278,0
0.5,0.58509,0.32595,0
0.5,0.58544,0.32533,0
0.5,0.62031,0.32595,0
0.5,0.5833,0.32911,0
0.5,0.62025,0.32605,0
0.5,0.61852,0.32911,0
0.5,0.5815,0.33228,0
0.5,0.58228,0.33095,0
0.5,0.61709,0.3316,0
0.5,0.61671,0.33228,0
0.5,0.57968,0.33544,0
0.5,0.61496,0.33544,0
0.5,0.57779,0.33861,0
0.5,0.57911,0.33642,0
0.5,0.61392,0.33728,0
0.5,0.6132,0.33861,0
0.5,0.57592,0.34177,0
0.5,0.57595,0.34172,0
0.5,0.61146,0.34177,0
0.5,0.57403,0.34494,0
0.5,0.61076,0.34301,0
0.5,0.60972,0.34494,0
0.5,0.57219,0.3481,0
0.5,0.57278,0.3471,0
0.5,0.60796,0.3481,0
0.5,0.57037,0.35127,0
0.5,0.60759,0.34875,0
0.5,0.60622,0.35127,0
0.5,0.56858,0.35443,0
0.5,0.56962,0.35261,0
0.5,0.60443,0.35443,0
0.5,0.60443,0.35443,0
0.5,0.56686,0.35759,0
0.5,0.60266,0.35759,0
0.5,0.56515,0.36076,0
0.5,0.56646,0.35835,0
0.5,0.60127,0.36002,0
0.5,0.60085,0.36076,0
0.5,0.56351,0.36392,0
0.5,0.59908,0.36392,0
0.5,0.56182,0.36709,0
0.5,0.56329,0.36434,0
0.5,0.5981,0.36564,0
0.5,0.59729,0.36709,0
0.5,0.56018,0.37025,0
0.5,0.59554,0.37025,0
0.5,0.55848,0.37342,0
0.5,0.56013,0.37036,0
0.5,0.59494,0.37134,0
0.5,0.59382,0.37342,0
0.5,0.55681,0.37658,0
0.5,0.55696,0.37631,0
0.5,0.59213,0.37658,0
0.5,0.55507,0.37975,0
0.5,0.59177,0.37725,0
0.5,0.59049,0.37975,0
0.5,0.55336,0.38291,0
0.5,0.5538,0.38214,0
0.5,0.58884,0.38291,0
0.5,0.55162,0.38608,0
0.5,0.58861,0.38336,0
0.5,0.58723,0.38608,0
0.5,0.54991,0.38924,0
0.5,0.55063,0.38793,0
0.5,0.5856,0.38924,0
0.5,0.54824,0.39241,0
0.5,0.58544,0.38955,0
0.5,0.58402,0.39241,0
0.5,0.54659,0.39557,0
0.5,0.54747,0.39391,0
0.5,0.58242,0.39557,0
0.5,0.545,0.39873,0
0.5,0.58228,0.39584,0
0.5,0.58087,0.39873,0
0.5,0.5434,0.4019,0
0.5,0.5443,0.40013,0
0.5,0.57929,0.4019,0
0.5,0.54182,0.40506,0
0.5,0.57911,0.40225,0
0.5,0.57774,0.40506,0
0.5,0.5402,0.40823,0
0.5,0.54114,0.40641,0
0.5,0.57617,0.40823,0
0.5,0.53856,0.41139,0
0.5,0.57595,0.40866,0
0.5,0.57462,0.41139,0
0.5,0.53684,0.41456,0
0.5,0.53797,0.4125,0
0.5,0.57305,0.41456,0
0.5,0.5351,0.41772,0
0.5,0.57278,0.41509,0
0.5,0.5715,0.41772,0
0.5,0.5333,0.42089,0
0.5,0.53481,0.41824,0
0.5,0.5699,0.42089,0
0.5,0.53151,0.42405,0
0.5,0.53165,0.42382,0
0.5,0.56962,0.42144,0
0.5,0.56831,0.42405,0
0.5,0.52969,0.42722,0
0.5,0.56666,0.42722,0
0.5,0.5279,0.43038,0
0.5,0.52848,0.42938,0
0.5,0.56646,0.42761,0
0.5,0.56502,0.43038,0
0.5,0.52614,0.43354,0
0.5,0.56332,0.43354,0
0.5,0.52441,0.43671,0
0.5,0.52532,0.43507,0
0.5,0.56329,0.43359,0
0.5,0.56162,0.43671,0
0.5,0.52274,0.43987,0
0.5,0.56013,0.4394,0
0.5,0.55987,0.43987,0
0.5,0.52107,0.44304,0
0.5,0.52215,0.44101,0
0.5,0.55813,0.44304,0
0.5,0.51941,0.4462,0
0.5,0.55696,0.44514,0
0.5,0.55638,0.4462,0
0.5,0.51768,0.44937,0
0.5,0.51899,0.44699,0
0.5,0.55467,0.44937,0
0.5,0.51595,0.45253,0
0.5,0.5538,0.45097,0
0.5,0.55297,0.45253,0
0.5,0.51408,0.4557,0
0.5,0.51582,0.45275,0
0.5,0.55131,0.4557,0
0.5,0.51215,0.45886,0
0.5,0.51266,0.45808,0
0.5,0.55063,0.457,0
0.5,0.54969,0.45886,0
0.5,0.51005,0.46203,0
0.5,0.54811,0.46203,0
0.5,0.50772,0.46519,0
0.5,0.50949,0.46282,0
0.5,0.54747,0.46332,0
0.5,0.54656,0.46519,0
0.5,0.50513,0.46835,0
0.5,0.50633,0.46695,0
0.5,0.54501,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.47051,0
0.5,0.5443,0.46977,0
0.5,0.54344,0.47152,0
0.5,0.49861,0.47468,0
0.5,0.5,0.47353,0
0.5,0.54186,0.47468,0
0.5,0.4942,0.47785,0
0.5,0.49684,0.47608,0
0.5,0.54114,0.47606,0
0.5,0.54022,0.47785,0
0.5,0.48742,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47818,0
0.5,0.53852,0.48101,0
0.5,0.46862,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.482,0
0.5,0.53675,0.48418,0
0.5,0,0.48622,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.48489,0
0.5,0.041139,0.48489,0
0.5,0.044304,0.4849,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.4849,0
0.5,0.13608,0.4849,0
0.5,0.13924,0.4849,0
0.5,0.14241,0.4849,0
0.5,0.14557,0.4849,0
0.5,0.14873,0.4849,0
0.5,0.1519,0.4849,0
0.5,0.15506,0.48489,0
0.5,0.15823,0.48489,0
0.5,0.16139,0.48489,0
0.5,0.16456,0.48489,0
0.5,0.16772,0.48489,0
0.5,0.17089,0.48489,0
0.5,0.17405,0.48489,0
0.5,0.17722,0.48489,0
0.5,0.18038,0.48489,0
0.5,0.18354,0.48489,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.48489,0
0.5,0.35443,0.48489,0
0.5,0.35759,0.48489,0
0.5,0.36076,0.48489,0
0.5,0.36392,0.48489,0
0.5,0.36709,0.4849,0
0.5,0.37025,0.4849,0
0.5,0.37342,0.4849,0
0.5,0.37658,0.4849,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.4849,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48488,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48483,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48479,0
0.5,0.44937,0.48476,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48467,0
0.5,0.45886,0.4846,0
0.5,0.46203,0.4845,0
0.5,0.46519,0.48437,0
0.5,0.46835,0.4842,0
0.5,0.53486,0.48734,0
0.5,0.53481,0.48742,0
0.5,0.5329,0.49051,0
0.5,0.53165,0.49248,0
0.5,0.53087,0.49367,0
0.5,0.5288,0.49684,0
0.5,0.52848,0.49732,0
0.5,0.52666,0.5,0
0.5,0.52532,0.50189,0
0.5,0.52439,0.50316,0
0.5,0.52215,0.50604,0
0.5,0.52192,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51402,0
0.5,0,0.51364,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.51511,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.51511,0
0.5,0.041139,0.51511,0
0.5,0.044304,0.5151,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.5151,0
0.5,0.13924,0.5151,0
0.5,0.14241,0.5151,0
0.5,0.14557,0.5151,0
0.5,0.14873,0.5151,0
0.5,0.1519,0.5151,0
0.5,0.15506,0.5151,0
0.5,0.15823,0.51511,0
0.5,0.16139,0.51511,0
0.5,0.16456,0.51511,0
0.5,0.16772,0.51511,0
0.5,0.17089,0.51511,0
0.5,0.17405,0.51511,0
0.5,0.17722,0.51511,0
0.5,0.18038,0.51511,0
0.5,0.18354,0.51511,0
0.5,0.18671,0.51511,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51511,0
0.5,0.27215,0.51511,0
0.5,0.27532,0.51511,0
0.5,0.27848,0.51512,0
0.5,0.28165,0.51512,0
0.5,0.28481,0.51512,0
0.5,0.28797,0.51512,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51512,0
0.5,0.32595,0.51513,0
0.5,0.32911,0.51513,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51513,0
0.5,0.35127,0.51514,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51514,0
0.5,0.37025,0.51515,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51516,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51517,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.51521,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51525,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.51539,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51557,0
0.5,0.46203,0.51565,0
0.5,0.46519,0.51577,0
0.5,0.46648,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.51659,0
0.5,0.48101,0.5169,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63087,0.26266,0
0.5,0.63291,0.26206,0
0.5,0.63608,0.26187,0
0.5,0.63924,0.26244,0
0.5,0.63977,0.26266,0
0.5,0.6247,0.26582,0
0.5,0.62658,0.26452,0
0.5,0.62975,0.26299,0
0.5,0.64241,0.264,0
0.5,0.6445,0.26582,0
0.5,0.62113,0.26899,0
0.5,0.62342,0.2668,0
0.5,0.64557,0.26738,0
0.5,0.64641,0.26899,0
0.5,0.61835,0.27215,0
0.5,0.62025,0.2699,0
0.5,0.64723,0.27215,0
0.5,0.61596,0.27532,0
0.5,0.61709,0.27379,0
0.5,0.64733,0.27532,0
0.5,0.61379,0.27848,0
0.5,0.61392,0.27828,0
0.5,0.6469,0.27848,0
0.5,0.61169,0.28165,0
0.5,0.64599,0.28165,0
0.5,0.60967,0.28481,0
0.5,0.61076,0.28311,0
0.5,0.64557,0.28268,0
0.5,0.64474,0.28481,0
0.5,0.60771,0.28797,0
0.5,0.64318,0.28797,0
0.5,0.60571,0.29114,0
0.5,0.60759,0.28816,0
0.5,0.64241,0.28935,0
0.5,0.6414,0.29114,0
0.5,0.60373,0.2943,0
0.5,0.60443,0.29321,0
0.5,0.63949,0.2943,0
0.5,0.60178,0.29747,0
0.5,0.63924,0.2947,0
0.5,0.63753,0.29747,0
0.5,0.59982,0.30063,0
0.5,0.60127,0.2983,0
0.5,0.63608,0.29976,0
0.5,0.63553,0.30063,0
0.5,0.59791,0.3038,0
0.5,0.5981,0.30349,0
0.5,0.63359,0.3038,0
0.5,0.59598,0.30696,0
0.5,0.63291,0.30489,0
0.5,0.63166,0.30696,0
0.5,0.5941,0.31013,0
0.5,0.59494,0.30872,0
0.5,0.62975,0.31011,0
0.5,0.62974,0.31013,0
0.5,0.59226,0.31329,0
0.5,0.62788,0.31329,0
0.5,0.59042,0.31646,0
0.5,0.59177,0.31414,0
0.5,0.62658,0.31544,0
0.5,0.62599,0.31646,0
0.5,0.58865,0.31962,0
0.5,0.62414,0.31962,0
0.5,0.58684,0.32278,0
0.5,0.58861,0.3197,0
0.5,0.62342,0.32083,0
0.5,0.62229,0.32278,0
0.5,0.58507,0.32595,0
0.5,0.58544,0.32529,0
0.5,0.62043,0.32595,0
0.5,0.58328,0.32911,0
0.5,0.62025,0.32626,0
0.5,0.61863,0.32911,0
0.5,0.58149,0.33228,0
0.5,0.58228,0.33092,0
0.5,0.61709,0.33178,0
0.5,0.61681,0.33228,0
0.5,0.57967,0.33544,0
0.5,0.61505,0.33544,0
0.5,0.57779,0.33861,0
0.5,0.57911,0.33641,0
0.5,0.61392,0.33745,0
0.5,0.61328,0.33861,0
0.5,0.57592,0.34177,0
0.5,0.57595,0.34172,0
0.5,0.61155,0.34177,0
0.5,0.57402,0.34494,0
0.5,0.61076,0.34318,0
0.5,0.60981,0.34494,0
0.5,0.57218,0.3481,0
0.5,0.57278,0.34708,0
0.5,0.60808,0.3481,0
0.5,0.57035,0.35127,0
0.5,0.60759,0.34896,0
0.5,0.60634,0.35127,0
0.5,0.56855,0.35443,0
0.5,0.56962,0.35256,0
0.5,0.60457,0.35443,0
0.5,0.56682,0.35759,0
0.5,0.60443,0.35468,0
0.5,0.60281,0.35759,0
0.5,0.5651,0.36076,0
0.5,0.56646,0.35828,0
0.5,0.60127,0.36028,0
0.5,0.60099,0.36076,0
0.5,0.56346,0.36392,0
0.5,0.59922,0.36392,0
0.5,0.56177,0.36709,0
0.5,0.56329,0.36424,0
0.5,0.5981,0.36587,0
0.5,0.59741,0.36709,0
0.5,0.56013,0.37025,0
0.5,0.59565,0.37025,0
0.5,0.55843,0.37342,0
0.5,0.56013,0.37026,0
0.5,0.59494,0.37153,0
0.5,0.59391,0.37342,0
0.5,0.55676,0.37658,0
0.5,0.55696,0.37622,0
0.5,0.59221,0.37658,0
0.5,0.55503,0.37975,0
0.5,0.59177,0.3774,0
0.5,0.59056,0.37975,0
0.5,0.55332,0.38291,0
0.5,0.5538,0.38207,0
0.5,0.58891,0.38291,0
0.5,0.55159,0.38608,0
0.5,0.58861,0.3835,0
0.5,0.58731,0.38608,0
0.5,0.54989,0.38924,0
0.5,0.55063,0.38789,0
0.5,0.58569,0.38924,0
0.5,0.54822,0.39241,0
0.5,0.58544,0.38971,0
0.5,0.58411,0.39241,0
0.5,0.54659,0.39557,0
0.5,0.54747,0.39389,0
0.5,0.58252,0.39557,0
0.5,0.545,0.39873,0
0.5,0.58228,0.39605,0
0.5,0.58097,0.39873,0
0.5,0.5434,0.4019,0
0.5,0.5443,0.40012,0
0.5,0.57941,0.4019,0
0.5,0.54182,0.40506,0
0.5,0.57911,0.40248,0
0.5,0.57786,0.40506,0
0.5,0.5402,0.40823,0
0.5,0.54114,0.40641,0
0.5,0.5763,0.40823,0
0.5,0.53856,0.41139,0
0.5,0.57595,0.40892,0
0.5,0.57475,0.41139,0
0.5,0.53684,0.41456,0
0.5,0.53797,0.4125,0
0.5,0.57319,0.41456,0
0.5,0.5351,0.41772,0
0.5,0.57278,0.41536,0
0.5,0.57164,0.41772,0
0.5,0.53329,0.42089,0
0.5,0.53481,0.41824,0
0.5,0.57005,0.42089,0
0.5,0.53151,0.42405,0
0.5,0.53165,0.42381,0
0.5,0.56962,0.42173,0
0.5,0.56846,0.42405,0
0.5,0.52968,0.42722,0
0.5,0.56683,0.42722,0
0.5,0.52789,0.43038,0
0.5,0.52848,0.42935,0
0.5,0.56646,0.42793,0
0.5,0.56519,0.43038,0
0.5,0.52612,0.43354,0
0.5,0.56351,0.43354,0
0.5,0.52439,0.43671,0
0.5,0.52532,0.43503,0
0.5,0.56329,0.43394,0
0.5,0.56182,0.43671,0
0.5,0.52272,0.43987,0
0.5,0.56013,0.43977,0
0.5,0.56007,0.43987,0
0.5,0.52104,0.44304,0
0.5,0.52215,0.44095,0
0.5,0.55835,0.44304,0
0.5,0.51937,0.4462,0
0.5,0.55696,0.44553,0
0.5,0.55659,0.4462,0
0.5,0.51765,0.44937,0
0.5,0.51899,0.44693,0
0.5,0.55489,0.44937,0
0.5,0.51592,0.45253,0
0.5,0.5538,0.45137,0
0.5,0.55318,0.45253,0
0.5,0.51406,0.4557,0
0.5,0.51582,0.4527,0
0.5,0.55152,0.4557,0
0.5,0.51213,0.45886,0
0.5,0.51266,0.45805,0
0.5,0.55063,0.45741,0
0.5,0.5499,0.45886,0
0.5,0.51004,0.46203,0
0.5,0.54833,0.46203,0
0.5,0.50771,0.46519,0
0.5,0.50949,0.46281,0
0.5,0.54747,0.46375,0
0.5,0.54677,0.46519,0
0.5,0.50511,0.46835,0
0.5,0.50633,0.46693,0
0.5,0.54523,0.46835,0
0.5,0.50212,0.47152,0
0.5,0.50316,0.47048,0
0.5,0.5443,0.47022,0
0.5,0.54367,0.47152,0
0.5,0.49858,0.47468,0
0.5,0.5,0.4735,0
0.5,0.5421,0.47468,0
0.5,0.49417,0.47785,0
0.5,0.49684,0.47606,0
0.5,0.54114,0.47653,0
0.5,0.54046,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47817,0
0.5,0.53878,0.48101,0
0.5,0.46847,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.48245,0
0.5,0.537,0.48418,0
0.5,0,0.48617,0
0.5,0.0031646,0.48583,0
0.5,0.0063291,0.48556,0
0.5,0.0094937,0.48533,0
0.5,0.012658,0.48516,0
0.5,0.015823,0.48504,0
0.5,0.018987,0.48496,0
0.5,0.022152,0.48491,0
0.5,0.025316,0.48488,0
0.5,0.028481,0.48487,0
0.5,0.031646,0.48486,0
0.5,0.03481,0.48486,0
0.5,0.037975,0.48486,0
0.5,0.041139,0.48486,0
0.5,0.044304,0.48487,0
0.5,0.047468,0.48487,0
0.5,0.050633,0.48487,0
0.5,0.053797,0.48487,0
0.5,0.056962,0.48487,0
0.5,0.060127,0.48487,0
0.5,0.063291,0.48487,0
0.5,0.066456,0.48487,0
0.5,0.06962,0.48487,0
0.5,0.072785,0.48487,0
0.5,0.075949,0.48487,0
0.5,0.079114,0.48487,0
0.5,0.082278,0.48487,0
0.5,0.085443,0.48487,0
0.5,0.088608,0.48487,0
0.5,0.091772,0.48487,0
0.5,0.094937,0.48487,0
0.5,0.098101,0.48487,0
0.5,0.10127,0.48487,0
0.5,0.10443,0.48487,0
0.5,0.10759,0.48487,0
0.5,0.11076,0.48487,0
0.5,0.11392,0.48487,0
0.5,0.11709,0.48487,0
0.5,0.12025,0.48487,0
0.5,0.12342,0.48487,0
0.5,0.12658,0.48487,0
0.5,0.12975,0.48487,0
0.5,0.13291,0.48487,0
0.5,0.13608,0.48487,0
0.5,0.13924,0.48487,0
0.5,0.14241,0.48487,0
0.5,0.14557,0.48487,0
0.5,0.14873,0.48486,0
0.5,0.1519,0.48486,0
0.5,0.15506,0.48486,0
0.5,0.15823,0.48486,0
0.5,0.16139,0.48486,0
0.5,0.16456,0.48486,0
0.5,0.16772,0.48486,0
0.5,0.17089,0.48486,0
0.5,0.17405,0.48486,0
0.5,0.17722,0.48486,0
0.5,0.18038,0.48486,0
0.5,0.18354,0.48486,0
0.5,0.18671,0.48486,0
0.5,0.18987,0.48486,0
0.5,0.19304,0.48486,0
0.5,0.1962,0.48486,0
0.5,0.19937,0.48486,0
0.5,0.20253,0.48486,0
0.5,0.2057,0.48486,0
0.5,0.20886,0.48486,0
0.5,0.21203,0.48486,0
0.5,0.21519,0.48486,0
0.5,0.21835,0.48486,0
0.5,0.22152,0.48486,0
0.5,0.22468,0.48486,0
0.5,0.22785,0.48486,0
0.5,0.23101,0.48486,0
0.5,0.23418,0.48486,0
0.5,0.23734,0.48486,0
0.5,0.24051,0.48486,0
0.5,0.24367,0.48486,0
0.5,0.24684,0.48486,0
0.5,0.25,0.48486,0
0.5,0.25316,0.48486,0
0.5,0.25633,0.48486,0
0.5,0.25949,0.48486,0
0.5,0.26266,0.48486,0
0.5,0.26582,0.48486,0
0.5,0.26899,0.48486,0
0.5,0.27215,0.48486,0
0.5,0.27532,0.48486,0
0.5,0.27848,0.48486,0
0.5,0.28165,0.48486,0
0.5,0.28481,0.48486,0
0.5,0.28797,0.48486,0
0.5,0.29114,0.48486,0
0.5,0.2943,0.48486,0
0.5,0.29747,0.48486,0
0.5,0.30063,0.48486,0
0.5,0.3038,0.48486,0
0.5,0.30696,0.48486,0
0.5,0.31013,0.48486,0
0.5,0.31329,0.48486,0
0.5,0.31646,0.48486,0
0.5,0.31962,0.48486,0
0.5,0.32278,0.48486,0
0.5,0.32595,0.48486,0
0.5,0.32911,0.48486,0
0.5,0.33228,0.48486,0
0.5,0.33544,0.48486,0
0.5,0.33861,0.48486,0
0.5,0.34177,0.48486,0
0.5,0.34494,0.48486,0
0.5,0.3481,0.48486,0
0.5,0.35127,0.48486,0
0.5,0.35443,0.48486,0
0.5,0.35759,0.48486,0
0.5,0.36076,0.48486,0
0.5,0.36392,0.48486,0
0.5,0.36709,0.48486,0
0.5,0.37025,0.48486,0
0.5,0.37342,0.48487,0
0.5,0.37658,0.48487,0
0.5,0.37975,0.48487,0
0.5,0.38291,0.48487,0
0.5,0.38608,0.48487,0
0.5,0.38924,0.48487,0
0.5,0.39241,0.48487,0
0.5,0.39557,0.48487,0
0.5,0.39873,0.48487,0
0.5,0.4019,0.48487,0
0.5,0.40506,0.48487,0
0.5,0.40823,0.48487,0
0.5,0.41139,0.48487,0
0.5,0.41456,0.48487,0
0.5,0.41772,0.48486,0
0.5,0.42089,0.48486,0
0.5,0.42405,0.48485,0
0.5,0.42722,0.48485,0
0.5,0.43038,0.48484,0
0.5,0.43354,0.48483,0
0.5,0.43671,0.48482,0
0.5,0.43987,0.4848,0
0.5,0.44304,0.48479,0
0.5,0.4462,0.48477,0
0.5,0.44937,0.48474,0
0.5,0.45253,0.4847,0
0.5,0.4557,0.48465,0
0.5,0.45886,0.48458,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48436,0
0.5,0.46835,0.48419,0
0.5,0.53511,0.48734,0
0.5,0.53481,0.48783,0
0.5,0.53313,0.49051,0
0.5,0.53165,0.49281,0
0.5,0.53107,0.49367,0
0.5,0.52896,0.49684,0
0.5,0.52848,0.49754,0
0.5,0.52677,0.5,0
0.5,0.52532,0.50201,0
0.5,0.52446,0.50316,0
0.5,0.52215,0.50608,0
0.5,0.52194,0.50633,0
0.5,0.51904,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51404,0
0.5,0,0.51366,0
0.5,0.0063291,0.51437,0
0.5,0.0094937,0.51463,0
0.5,0.012658,0.51482,0
0.5,0.015823,0.51495,0
0.5,0.018987,0.51504,0
0.5,0.022152,0.51509,0
0.5,0.025316,0.51511,0
0.5,0.028481,0.51513,0
0.5,0.031646,0.51513,0
0.5,0.03481,0.51514,0
0.5,0.037975,0.51514,0
0.5,0.041139,0.51514,0
0.5,0.044304,0.51513,0
0.5,0.047468,0.51513,0
0.5,0.050633,0.51513,0
0.5,0.053797,0.51513,0
0.5,0.056962,0.51513,0
0.5,0.060127,0.51513,0
0.5,0.063291,0.51513,0
0.5,0.066456,0.51513,0
0.5,0.06962,0.51513,0
0.5,0.072785,0.51513,0
0.5,0.075949,0.51513,0
0.5,0.079114,0.51513,0
0.5,0.082278,0.51513,0
0.5,0.085443,0.51513,0
0.5,0.088608,0.51513,0
0.5,0.091772,0.51513,0
0.5,0.094937,0.51513,0
0.5,0.098101,0.51513,0
0.5,0.10127,0.51513,0
0.5,0.10443,0.51513,0
0.5,0.10759,0.51513,0
0.5,0.11076,0.51513,0
0.5,0.11392,0.51513,0
0.5,0.11709,0.51513,0
0.5,0.12025,0.51513,0
0.5,0.12342,0.51513,0
0.5,0.12658,0.51513,0
0.5,0.12975,0.51513,0
0.5,0.13291,0.51513,0
0.5,0.13608,0.51513,0
0.5,0.13924,0.51513,0
0.5,0.14241,0.51513,0
0.5,0.14557,0.51513,0
0.5,0.14873,0.51513,0
0.5,0.1519,0.51514,0
0.5,0.15506,0.51514,0
0.5,0.15823,0.51514,0
0.5,0.16139,0.51514,0
0.5,0.16456,0.51514,0
0.5,0.16772,0.51514,0
0.5,0.17089,0.51514,0
0.5,0.17405,0.51514,0
0.5,0.17722,0.51514,0
0.5,0.18038,0.51514,0
0.5,0.18354,0.51514,0
0.5,0.18671,0.51514,0
0.5,0.18987,0.51514,0
0.5,0.19304,0.51514,0
0.5,0.1962,0.51514,0
0.5,0.19937,0.51514,0
0.5,0.20253,0.51514,0
0.5,0.2057,0.51514,0
0.5,0.20886,0.51514,0
0.5,0.21203,0.51514,0
0.5,0.21519,0.51514,0
0.5,0.21835,0.51514,0
0.5,0.22152,0.51514,0
0.5,0.22468,0.51514,0
0.5,0.22785,0.51514,0
0.5,0.23101,0.51514,0
0.5,0.23418,0.51514,0
0.5,0.23734,0.51514,0
0.5,0.24051,0.51514,0
0.5,0.24367,0.51514,0
0.5,0.24684,0.51514,0
0.5,0.25,0.51514,0
0.5,0.25316,0.51514,0
0.5,0.25633,0.51514,0
0.5,0.25949,0.51514,0
0.5,0.26266,0.51514,0
0.5,0.26582,0.51514,0
0.5,0.26899,0.51514,0
0.5,0.27215,0.51514,0
0.5,0.27532,0.51515,0
0.5,0.27848,0.51515,0
0.5,0.28165,0.51515,0
0.5,0.28481,0.51515,0
0.5,0.28797,0.51515,0
0.5,0.29114,0.51515,0
0.5,0.2943,0.51515,0
0.5,0.29747,0.51515,0
0.5,0.30063,0.51515,0
0.5,0.3038,0.51515,0
0.5,0.30696,0.51515,0
0.5,0.31013,0.51515,0
0.5,0.31329,0.51515,0
0.5,0.31646,0.51515,0
0.5,0.31962,0.51515,0
0.5,0.32278,0.51516,0
0.5,0.32595,0.51516,0
0.5,0.32911,0.51516,0
0.5,0.33228,0.51516,0
0.5,0.33544,0.51516,0
0.5,0.33861,0.51516,0
0.5,0.34177,0.51516,0
0.5,0.34494,0.51516,0
0.5,0.3481,0.51516,0
0.5,0.35127,0.51517,0
0.5,0.35443,0.51517,0
0.5,0.35759,0.51517,0
0.5,0.36076,0.51517,0
0.5,0.36392,0.51517,0
0.5,0.36709,0.51518,0
0.5,0.37025,0.51518,0
0.5,0.37342,0.51518,0
0.5,0.37658,0.51518,0
0.5,0.37975,0.51519,0
0.5,0.38291,0.51519,0
0.5,0.38608,0.51519,0
0.5,0.38924,0.51519,0
0.5,0.39241,0.5152,0
0.5,0.39557,0.5152,0
0.5,0.39873,0.51521,0
0.5,0.4019,0.51521,0
0.5,0.40506,0.51522,0
0.5,0.40823,0.51522,0
0.5,0.41139,0.51523,0
0.5,0.41456,0.51523,0
0.5,0.41772,0.51524,0
0.5,0.42089,0.51525,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51526,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.51529,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51535,0
0.5,0.4462,0.51538,0
0.5,0.44937,0.51542,0
0.5,0.45253,0.51546,0
0.5,0.4557,0.51552,0
0.5,0.45886,0.51559,0
0.5,0.46203,0.51567,0
0.5,0.46519,0.51578,0
0.5,0.46607,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51593,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51634,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65011,0.22785,0
0.5,0.6519,0.22688,0
0.5,0.65506,0.22589,0
0.5,0.65823,0.2256,0
0.5,0.66139,0.22606,0
0.5,0.66456,0.22747,0
0.5,0.66506,0.22785,0
0.5,0.64557,0.23101,0
0.5,0.64557,0.23101,0
0.5,0.64873,0.22861,0
0.5,0.66772,0.23071,0
0.5,0.66792,0.23101,0
0.5,0.64241,0.23418,0
0.5,0.66921,0.23418,0
0.5,0.63976,0.23734,0
0.5,0.64241,0.23418,0
0.5,0.6697,0.23734,0
0.5,0.63738,0.24051,0
0.5,0.63924,0.23802,0
0.5,0.66957,0.24051,0
0.5,0.63517,0.24367,0
0.5,0.63608,0.24238,0
0.5,0.66896,0.24367,0
0.5,0.63308,0.24684,0
0.5,0.66791,0.24684,0
0.5,0.631,0.25,0
0.5,0.63291,0.24709,0
0.5,0.66772,0.24728,0
0.5,0.66657,0.25,0
0.5,0.629,0.25316,0
0.5,0.62975,0.252,0
0.5,0.66494,0.25316,0
0.5,0.62708,0.25633,0
0.5,0.66456,0.25383,0
0.5,0.66313,0.25633,0
0.5,0.62518,0.25949,0
0.5,0.62658,0.25715,0
0.5,0.66139,0.25919,0
0.5,0.66121,0.25949,0
0.5,0.62334,0.26266,0
0.5,0.62342,0.26252,0
0.5,0.65929,0.26266,0
0.5,0.62145,0.26582,0
0.5,0.65823,0.26437,0
0.5,0.65734,0.26582,0
0.5,0.61957,0.26899,0
0.5,0.62025,0.26784,0
0.5,0.65542,0.26899,0
0.5,0.61766,0.27215,0
0.5,0.65506,0.26958,0
0.5,0.65354,0.27215,0
0.5,0.61569,0.27532,0
0.5,0.61709,0.27308,0
0.5,0.6519,0.27487,0
0.5,0.65164,0.27532,0
0.5,0.61372,0.27848,0
0.5,0.61392,0.27816,0
0.5,0.64976,0.27848,0
0.5,0.61168,0.28165,0
0.5,0.64873,0.28013,0
0.5,0.64781,0.28165,0
0.5,0.60967,0.28481,0
0.5,0.61076,0.28311,0
0.5,0.64582,0.28481,0
0.5,0.60771,0.28797,0
0.5,0.64557,0.2852,0
0.5,0.64386,0.28797,0
0.5,0.6057,0.29114,0
0.5,0.60759,0.28815,0
0.5,0.64241,0.29027,0
0.5,0.64187,0.29114,0
0.5,0.60372,0.2943,0
0.5,0.60443,0.29319,0
0.5,0.63993,0.2943,0
0.5,0.60177,0.29747,0
0.5,0.63924,0.29542,0
0.5,0.63799,0.29747,0
0.5,0.59981,0.30063,0
0.5,0.60127,0.29829,0
0.5,0.63608,0.30056,0
0.5,0.63603,0.30063,0
0.5,0.5979,0.3038,0
0.5,0.5981,0.30348,0
0.5,0.63413,0.3038,0
0.5,0.59597,0.30696,0
0.5,0.63291,0.30577,0
0.5,0.63219,0.30696,0
0.5,0.59409,0.31013,0
0.5,0.59494,0.30872,0
0.5,0.6303,0.31013,0
0.5,0.59224,0.31329,0
0.5,0.62975,0.31103,0
0.5,0.62842,0.31329,0
0.5,0.59037,0.31646,0
0.5,0.59177,0.31409,0
0.5,0.62658,0.31636,0
0.5,0.62653,0.31646,0
0.5,0.58858,0.31962,0
0.5,0.58861,0.31958,0
0.5,0.6247,0.31962,0
0.5,0.58676,0.32278,0
0.5,0.62342,0.32179,0
0.5,0.62284,0.32278,0
0.5,0.58498,0.32595,0
0.5,0.58544,0.32514,0
0.5,0.621,0.32595,0
0.5,0.58321,0.32911,0
0.5,0.62025,0.32721,0
0.5,0.61915,0.32911,0
0.5,0.58142,0.33228,0
0.5,0.58228,0.33079,0
0.5,0.61728,0.33228,0
0.5,0.57962,0.33544,0
0.5,0.61709,0.33261,0
0.5,0.61548,0.33544,0
0.5,0.57776,0.33861,0
0.5,0.57911,0.33634,0
0.5,0.61392,0.33817,0
0.5,0.61368,0.33861,0
0.5,0.57591,0.34177,0
0.5,0.57595,0.34171,0
0.5,0.61193,0.34177,0
0.5,0.57401,0.34494,0
0.5,0.61076,0.34387,0
0.5,0.61018,0.34494,0
0.5,0.57215,0.3481,0
0.5,0.57278,0.34704,0
0.5,0.60847,0.3481,0
0.5,0.57029,0.35127,0
0.5,0.60759,0.34968,0
0.5,0.60674,0.35127,0
0.5,0.56846,0.35443,0
0.5,0.56962,0.35243,0
0.5,0.60501,0.35443,0
0.5,0.56671,0.35759,0
0.5,0.60443,0.35545,0
0.5,0.60324,0.35759,0
0.5,0.56497,0.36076,0
0.5,0.56646,0.35806,0
0.5,0.60142,0.36076,0
0.5,0.56332,0.36392,0
0.5,0.60127,0.36103,0
0.5,0.59963,0.36392,0
0.5,0.56162,0.36709,0
0.5,0.56329,0.36397,0
0.5,0.5981,0.36655,0
0.5,0.59779,0.36709,0
0.5,0.55997,0.37025,0
0.5,0.56013,0.36997,0
0.5,0.59599,0.37025,0
0.5,0.55829,0.37342,0
0.5,0.59494,0.37211,0
0.5,0.59421,0.37342,0
0.5,0.55661,0.37658,0
0.5,0.55696,0.37595,0
0.5,0.59249,0.37658,0
0.5,0.55491,0.37975,0
0.5,0.59177,0.37789,0
0.5,0.5908,0.37975,0
0.5,0.5532,0.38291,0
0.5,0.5538,0.38185,0
0.5,0.58915,0.38291,0
0.5,0.5515,0.38608,0
0.5,0.58861,0.38395,0
0.5,0.58753,0.38608,0
0.5,0.54981,0.38924,0
0.5,0.55063,0.38772,0
0.5,0.58593,0.38924,0
0.5,0.54816,0.39241,0
0.5,0.58544,0.39018,0
0.5,0.58434,0.39241,0
0.5,0.54654,0.39557,0
0.5,0.54747,0.39379,0
0.5,0.58277,0.39557,0
0.5,0.54497,0.39873,0
0.5,0.58228,0.39654,0
0.5,0.58122,0.39873,0
0.5,0.54339,0.4019,0
0.5,0.5443,0.40008,0
0.5,0.57966,0.4019,0
0.5,0.54181,0.40506,0
0.5,0.57911,0.403,0
0.5,0.57811,0.40506,0
0.5,0.54019,0.40823,0
0.5,0.54114,0.4064,0
0.5,0.57656,0.40823,0
0.5,0.53856,0.41139,0
0.5,0.57595,0.40945,0
0.5,0.57501,0.41139,0
0.5,0.53684,0.41456,0
0.5,0.53797,0.41249,0
0.5,0.57346,0.41456,0
0.5,0.5351,0.41772,0
0.5,0.57278,0.4159,0
0.5,0.5719,0.41772,0
0.5,0.53329,0.42089,0
0.5,0.53481,0.41824,0
0.5,0.57034,0.42089,0
0.5,0.5315,0.42405,0
0.5,0.53165,0.42381,0
0.5,0.56962,0.4223,0
0.5,0.56875,0.42405,0
0.5,0.52967,0.42722,0
0.5,0.56714,0.42722,0
0.5,0.52788,0.43038,0
0.5,0.52848,0.42933,0
0.5,0.56646,0.42853,0
0.5,0.56551,0.43038,0
0.5,0.5261,0.43354,0
0.5,0.56386,0.43354,0
0.5,0.52435,0.43671,0
0.5,0.52532,0.43497,0
0.5,0.56329,0.4346,0
0.5,0.56218,0.43671,0
0.5,0.52266,0.43987,0
0.5,0.56046,0.43987,0
0.5,0.52097,0.44304,0
0.5,0.52215,0.44084,0
0.5,0.56013,0.44047,0
0.5,0.55873,0.44304,0
0.5,0.5193,0.4462,0
0.5,0.55697,0.4462,0
0.5,0.51757,0.44937,0
0.5,0.51899,0.44679,0
0.5,0.55696,0.44622,0
0.5,0.55526,0.44937,0
0.5,0.51584,0.45253,0
0.5,0.5538,0.45204,0
0.5,0.55353,0.45253,0
0.5,0.51399,0.4557,0
0.5,0.51582,0.45257,0
0.5,0.55186,0.4557,0
0.5,0.51208,0.45886,0
0.5,0.51266,0.45796,0
0.5,0.55063,0.45803,0
0.5,0.55021,0.45886,0
0.5,0.51001,0.46203,0
0.5,0.54862,0.46203,0
0.5,0.50768,0.46519,0
0.5,0.50949,0.46277,0
0.5,0.54747,0.46433,0
0.5,0.54705,0.46519,0
0.5,0.50507,0.46835,0
0.5,0.50633,0.46689,0
0.5,0.54551,0.46835,0
0.5,0.50206,0.47152,0
0.5,0.50316,0.47043,0
0.5,0.5443,0.4708,0
0.5,0.54395,0.47152,0
0.5,0.49851,0.47468,0
0.5,0.5,0.47344,0
0.5,0.54239,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.47601,0
0.5,0.54114,0.47711,0
0.5,0.54076,0.47785,0
0.5,0.4874,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47813,0
0.5,0.53909,0.48101,0
0.5,0.46807,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48392,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48104,0
0.5,0.53797,0.48301,0
0.5,0.53731,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48573,0
0.5,0.0063291,0.48547,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48485,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.48481,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.48481,0
0.5,0.044304,0.48481,0
0.5,0.047468,0.48481,0
0.5,0.050633,0.48481,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.48481,0
0.5,0.10127,0.48481,0
0.5,0.10443,0.48481,0
0.5,0.10759,0.48481,0
0.5,0.11076,0.48481,0
0.5,0.11392,0.48481,0
0.5,0.11709,0.48481,0
0.5,0.12025,0.48481,0
0.5,0.12342,0.48481,0
0.5,0.12658,0.48481,0
0.5,0.12975,0.48481,0
0.5,0.13291,0.48481,0
0.5,0.13608,0.48481,0
0.5,0.13924,0.48481,0
0.5,0.14241,0.48481,0
0.5,0.14557,0.48481,0
0.5,0.14873,0.48481,0
0.5,0.1519,0.48481,0
0.5,0.15506,0.48481,0
0.5,0.15823,0.48481,0
0.5,0.16139,0.48481,0
0.5,0.16456,0.48481,0
0.5,0.16772,0.48481,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.48481,0
0.5,0.36392,0.48481,0
0.5,0.36709,0.48481,0
0.5,0.37025,0.48481,0
0.5,0.37342,0.48481,0
0.5,0.37658,0.48481,0
0.5,0.37975,0.48481,0
0.5,0.38291,0.48481,0
0.5,0.38608,0.48481,0
0.5,0.38924,0.48481,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.48481,0
0.5,0.42405,0.48481,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48479,0
0.5,0.43671,0.48478,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48475,0
0.5,0.4462,0.48473,0
0.5,0.44937,0.4847,0
0.5,0.45253,0.48466,0
0.5,0.4557,0.48461,0
0.5,0.45886,0.48455,0
0.5,0.46203,0.48446,0
0.5,0.46519,0.48433,0
0.5,0.53544,0.48734,0
0.5,0.53481,0.48836,0
0.5,0.53345,0.49051,0
0.5,0.53165,0.49328,0
0.5,0.53139,0.49367,0
0.5,0.52925,0.49684,0
0.5,0.52848,0.49795,0
0.5,0.52701,0.5,0
0.5,0.52532,0.50228,0
0.5,0.52464,0.50316,0
0.5,0.52215,0.5062,0
0.5,0.52204,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51411,0
0.5,0,0.51374,0
0.5,0.0063291,0.51442,0
0.5,0.0094937,0.51468,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.51519,0
0.5,0.03481,0.51519,0
0.5,0.037975,0.51519,0
0.5,0.041139,0.51519,0
0.5,0.044304,0.51519,0
0.5,0.047468,0.51519,0
0.5,0.050633,0.51519,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.51519,0
0.5,0.10127,0.51519,0
0.5,0.10443,0.51519,0
0.5,0.10759,0.51519,0
0.5,0.11076,0.51519,0
0.5,0.11392,0.51519,0
0.5,0.11709,0.51519,0
0.5,0.12025,0.51519,0
0.5,0.12342,0.51519,0
0.5,0.12658,0.51519,0
0.5,0.12975,0.51519,0
0.5,0.13291,0.51519,0
0.5,0.13608,0.51519,0
0.5,0.13924,0.51519,0
0.5,0.14241,0.51519,0
0.5,0.14557,0.51519,0
0.5,0.14873,0.51519,0
0.5,0.1519,0.51519,0
0.5,0.15506,0.51519,0
0.5,0.15823,0.51519,0
0.5,0.16139,0.51519,0
0.5,0.16456,0.51519,0
0.5,0.16772,0.51519,0
0.5,0.17089,0.51519,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.5152,0
0.5,0.25949,0.5152,0
0.5,0.26266,0.5152,0
0.5,0.26582,0.5152,0
0.5,0.26899,0.5152,0
0.5,0.27215,0.5152,0
0.5,0.27532,0.5152,0
0.5,0.27848,0.5152,0
0.5,0.28165,0.5152,0
0.5,0.28481,0.5152,0
0.5,0.28797,0.5152,0
0.5,0.29114,0.5152,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51521,0
0.5,0.32595,0.51521,0
0.5,0.32911,0.51521,0
0.5,0.33228,0.51521,0
0.5,0.33544,0.51521,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51522,0
0.5,0.35759,0.51522,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51523,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51524,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51525,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51526,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51527,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.51529,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51545,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51555,0
0.5,0.45886,0.51562,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51581,0
0.5,0.4655,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46835,0.51595,0
0.5,0.47152,0.51613,0
0.5,0.47468,0.51635,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51725,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66904,0.2057,0
0.5,0.67089,0.20532,0
0.5,0.67405,0.20541,0
0.5,0.67509,0.2057,0
0.5,0.66208,0.20886,0
0.5,0.66456,0.20729,0
0.5,0.66772,0.20596,0
0.5,0.67722,0.20639,0
0.5,0.68038,0.20868,0
0.5,0.68055,0.20886,0
0.5,0.65829,0.21203,0
0.5,0.66139,0.20932,0
0.5,0.68258,0.21203,0
0.5,0.65537,0.21519,0
0.5,0.65823,0.21208,0
0.5,0.68351,0.21519,0
0.5,0.65285,0.21835,0
0.5,0.65506,0.21555,0
0.5,0.68354,0.21563,0
0.5,0.68372,0.21835,0
0.5,0.65053,0.22152,0
0.5,0.6519,0.21963,0
0.5,0.68354,0.2198,0
0.5,0.68335,0.22152,0
0.5,0.64832,0.22468,0
0.5,0.64873,0.2241,0
0.5,0.68255,0.22468,0
0.5,0.64613,0.22785,0
0.5,0.68134,0.22785,0
0.5,0.64393,0.23101,0
0.5,0.64557,0.22867,0
0.5,0.68038,0.22979,0
0.5,0.67978,0.23101,0
0.5,0.64174,0.23418,0
0.5,0.64241,0.23323,0
0.5,0.678,0.23418,0
0.5,0.63953,0.23734,0
0.5,0.67722,0.23543,0
0.5,0.67604,0.23734,0
0.5,0.6373,0.24051,0
0.5,0.63924,0.23776,0
0.5,0.67405,0.24038,0
0.5,0.67397,0.24051,0
0.5,0.63514,0.24367,0
0.5,0.63608,0.24232,0
0.5,0.67191,0.24367,0
0.5,0.63307,0.24684,0
0.5,0.67089,0.2452,0
0.5,0.66982,0.24684,0
0.5,0.63099,0.25,0
0.5,0.63291,0.24708,0
0.5,0.66772,0.24999,0
0.5,0.66771,0.25,0
0.5,0.629,0.25316,0
0.5,0.62975,0.25199,0
0.5,0.66564,0.25316,0
0.5,0.62707,0.25633,0
0.5,0.66456,0.2548,0
0.5,0.66357,0.25633,0
0.5,0.62516,0.25949,0
0.5,0.62658,0.25714,0
0.5,0.66152,0.25949,0
0.5,0.62331,0.26266,0
0.5,0.62342,0.26249,0
0.5,0.66139,0.25969,0
0.5,0.65954,0.26266,0
0.5,0.62141,0.26582,0
0.5,0.65823,0.26473,0
0.5,0.65755,0.26582,0
0.5,0.61952,0.26899,0
0.5,0.62025,0.26777,0
0.5,0.6556,0.26899,0
0.5,0.61761,0.27215,0
0.5,0.65506,0.26985,0
0.5,0.65367,0.27215,0
0.5,0.61565,0.27532,0
0.5,0.61709,0.27301,0
0.5,0.6519,0.27505,0
0.5,0.65174,0.27532,0
0.5,0.61369,0.27848,0
0.5,0.61392,0.27811,0
0.5,0.64985,0.27848,0
0.5,0.61167,0.28165,0
0.5,0.64873,0.28029,0
0.5,0.64791,0.28165,0
0.5,0.60967,0.28481,0
0.5,0.61076,0.28311,0
0.5,0.64596,0.28481,0
0.5,0.6077,0.28797,0
0.5,0.64557,0.28544,0
0.5,0.64404,0.28797,0
0.5,0.60569,0.29114,0
0.5,0.60759,0.28815,0
0.5,0.64241,0.29061,0
0.5,0.64209,0.29114,0
0.5,0.60371,0.2943,0
0.5,0.60443,0.29317,0
0.5,0.64019,0.2943,0
0.5,0.60176,0.29747,0
0.5,0.63924,0.29585,0
0.5,0.63827,0.29747,0
0.5,0.5998,0.30063,0
0.5,0.60127,0.29827,0
0.5,0.63634,0.30063,0
0.5,0.5979,0.3038,0
0.5,0.5981,0.30347,0
0.5,0.63608,0.30105,0
0.5,0.63443,0.3038,0
0.5,0.59597,0.30696,0
0.5,0.63291,0.30627,0
0.5,0.63249,0.30696,0
0.5,0.59408,0.31013,0
0.5,0.59494,0.30871,0
0.5,0.6306,0.31013,0
0.5,0.59222,0.31329,0
0.5,0.62975,0.31154,0
0.5,0.62871,0.31329,0
0.5,0.59034,0.31646,0
0.5,0.59177,0.31405,0
0.5,0.62683,0.31646,0
0.5,0.58854,0.31962,0
0.5,0.58861,0.3195,0
0.5,0.62658,0.31687,0
0.5,0.62499,0.31962,0
0.5,0.5867,0.32278,0
0.5,0.62342,0.32228,0
0.5,0.62312,0.32278,0
0.5,0.58492,0.32595,0
0.5,0.58544,0.32503,0
0.5,0.62128,0.32595,0
0.5,0.58315,0.32911,0
0.5,0.62025,0.32768,0
0.5,0.61942,0.32911,0
0.5,0.58137,0.33228,0
0.5,0.58228,0.33069,0
0.5,0.61755,0.33228,0
0.5,0.57959,0.33544,0
0.5,0.61709,0.33305,0
0.5,0.61572,0.33544,0
0.5,0.57774,0.33861,0
0.5,0.57911,0.33628,0
0.5,0.61392,0.33856,0
0.5,0.6139,0.33861,0
0.5,0.5759,0.34177,0
0.5,0.57595,0.34169,0
0.5,0.61215,0.34177,0
0.5,0.574,0.34494,0
0.5,0.61076,0.34426,0
0.5,0.61039,0.34494,0
0.5,0.57212,0.3481,0
0.5,0.57278,0.34701,0
0.5,0.60869,0.3481,0
0.5,0.57025,0.35127,0
0.5,0.60759,0.35007,0
0.5,0.60696,0.35127,0
0.5,0.5684,0.35443,0
0.5,0.56962,0.35235,0
0.5,0.60523,0.35443,0
0.5,0.56664,0.35759,0
0.5,0.60443,0.35585,0
0.5,0.60346,0.35759,0
0.5,0.56489,0.36076,0
0.5,0.56646,0.35793,0
0.5,0.60166,0.36076,0
0.5,0.56323,0.36392,0
0.5,0.56329,0.36381,0
0.5,0.60127,0.36144,0
0.5,0.59986,0.36392,0
0.5,0.56153,0.36709,0
0.5,0.5981,0.36691,0
0.5,0.598,0.36709,0
0.5,0.55988,0.37025,0
0.5,0.56013,0.36979,0
0.5,0.59619,0.37025,0
0.5,0.5582,0.37342,0
0.5,0.59494,0.37245,0
0.5,0.59439,0.37342,0
0.5,0.55653,0.37658,0
0.5,0.55696,0.37579,0
0.5,0.59266,0.37658,0
0.5,0.55483,0.37975,0
0.5,0.59177,0.3782,0
0.5,0.59096,0.37975,0
0.5,0.55313,0.38291,0
0.5,0.5538,0.38172,0
0.5,0.58931,0.38291,0
0.5,0.55144,0.38608,0
0.5,0.58861,0.38425,0
0.5,0.58768,0.38608,0
0.5,0.54976,0.38924,0
0.5,0.55063,0.38762,0
0.5,0.58608,0.38924,0
0.5,0.54813,0.39241,0
0.5,0.58544,0.39049,0
0.5,0.5845,0.39241,0
0.5,0.54651,0.39557,0
0.5,0.54747,0.39372,0
0.5,0.58293,0.39557,0
0.5,0.54494,0.39873,0
0.5,0.58228,0.39687,0
0.5,0.58137,0.39873,0
0.5,0.54336,0.4019,0
0.5,0.5443,0.40003,0
0.5,0.57983,0.4019,0
0.5,0.54179,0.40506,0
0.5,0.57911,0.40333,0
0.5,0.57828,0.40506,0
0.5,0.54018,0.40823,0
0.5,0.54114,0.40636,0
0.5,0.57673,0.40823,0
0.5,0.53854,0.41139,0
0.5,0.57595,0.4098,0
0.5,0.57518,0.41139,0
0.5,0.53683,0.41456,0
0.5,0.53797,0.41248,0
0.5,0.57364,0.41456,0
0.5,0.5351,0.41772,0
0.5,0.57278,0.41626,0
0.5,0.57208,0.41772,0
0.5,0.53329,0.42089,0
0.5,0.53481,0.41824,0
0.5,0.57053,0.42089,0
0.5,0.5315,0.42405,0
0.5,0.53165,0.42381,0
0.5,0.56962,0.42268,0
0.5,0.56894,0.42405,0
0.5,0.52967,0.42722,0
0.5,0.56735,0.42722,0
0.5,0.52786,0.43038,0
0.5,0.52848,0.42932,0
0.5,0.56646,0.42894,0
0.5,0.56573,0.43038,0
0.5,0.52608,0.43354,0
0.5,0.56409,0.43354,0
0.5,0.52432,0.43671,0
0.5,0.52532,0.43492,0
0.5,0.56329,0.43505,0
0.5,0.56242,0.43671,0
0.5,0.52263,0.43987,0
0.5,0.56072,0.43987,0
0.5,0.52092,0.44304,0
0.5,0.52215,0.44077,0
0.5,0.56013,0.44096,0
0.5,0.559,0.44304,0
0.5,0.51925,0.4462,0
0.5,0.55726,0.4462,0
0.5,0.51752,0.44937,0
0.5,0.51899,0.4467,0
0.5,0.55696,0.44673,0
0.5,0.55554,0.44937,0
0.5,0.51579,0.45253,0
0.5,0.51582,0.45247,0
0.5,0.5538,0.45252,0
0.5,0.55379,0.45253,0
0.5,0.51394,0.4557,0
0.5,0.55212,0.4557,0
0.5,0.51204,0.45886,0
0.5,0.51266,0.45788,0
0.5,0.55063,0.4585,0
0.5,0.55045,0.45886,0
0.5,0.50997,0.46203,0
0.5,0.54886,0.46203,0
0.5,0.50765,0.46519,0
0.5,0.50949,0.46272,0
0.5,0.54747,0.46479,0
0.5,0.54727,0.46519,0
0.5,0.50503,0.46835,0
0.5,0.50633,0.46685,0
0.5,0.54574,0.46835,0
0.5,0.50201,0.47152,0
0.5,0.50316,0.47038,0
0.5,0.5443,0.47124,0
0.5,0.54417,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.4734,0
0.5,0.54261,0.47468,0
0.5,0.49406,0.47785,0
0.5,0.49684,0.47597,0
0.5,0.54114,0.47753,0
0.5,0.54097,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.4781,0
0.5,0.5393,0.48101,0
0.5,0.46774,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.4839,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48337,0
0.5,0.53751,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.4854,0
0.5,0.0094937,0.4852,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48478,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48477,0
0.5,0.053797,0.48477,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48477,0
0.5,0.094937,0.48477,0
0.5,0.098101,0.48477,0
0.5,0.10127,0.48477,0
0.5,0.10443,0.48477,0
0.5,0.10759,0.48477,0
0.5,0.11076,0.48477,0
0.5,0.11392,0.48477,0
0.5,0.11709,0.48477,0
0.5,0.12025,0.48477,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48477,0
0.5,0.38608,0.48477,0
0.5,0.38924,0.48477,0
0.5,0.39241,0.48477,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.4847,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48459,0
0.5,0.45886,0.48452,0
0.5,0.46203,0.48443,0
0.5,0.46519,0.48431,0
0.5,0.53562,0.48734,0
0.5,0.53481,0.48865,0
0.5,0.53362,0.49051,0
0.5,0.53165,0.49348,0
0.5,0.53152,0.49367,0
0.5,0.52935,0.49684,0
0.5,0.52848,0.49807,0
0.5,0.52708,0.5,0
0.5,0.52532,0.50234,0
0.5,0.52468,0.50316,0
0.5,0.52215,0.50622,0
0.5,0.52206,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51226,0
0.5,0.51528,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51521,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51523,0
0.5,0.050633,0.51523,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51523,0
0.5,0.098101,0.51523,0
0.5,0.10127,0.51523,0
0.5,0.10443,0.51523,0
0.5,0.10759,0.51523,0
0.5,0.11076,0.51523,0
0.5,0.11392,0.51523,0
0.5,0.11709,0.51523,0
0.5,0.12025,0.51523,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51524,0
0.5,0.25949,0.51524,0
0.5,0.26266,0.51524,0
0.5,0.26582,0.51524,0
0.5,0.26899,0.51524,0
0.5,0.27215,0.51524,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51525,0
0.5,0.32911,0.51525,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51526,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51527,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.5153,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51539,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51548,0
0.5,0.45253,0.51552,0
0.5,0.4557,0.51558,0
0.5,0.45886,0.51564,0
0.5,0.46203,0.51573,0
0.5,0.46491,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46519,0.51583,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51615,0
0.5,0.47468,0.51637,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51693,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.5176,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67668,0.18987,0
0.5,0.67722,0.18955,0
0.5,0.68038,0.1883,0
0.5,0.68354,0.18776,0
0.5,0.68671,0.18797,0
0.5,0.68987,0.18908,0
0.5,0.69105,0.18987,0
0.5,0.67216,0.19304,0
0.5,0.67405,0.1915,0
0.5,0.69304,0.1917,0
0.5,0.69402,0.19304,0
0.5,0.66888,0.1962,0
0.5,0.67089,0.19414,0
0.5,0.69538,0.1962,0
0.5,0.66617,0.19937,0
0.5,0.66772,0.1975,0
0.5,0.69589,0.19937,0
0.5,0.66372,0.20253,0
0.5,0.66456,0.20143,0
0.5,0.69578,0.20253,0
0.5,0.66142,0.2057,0
0.5,0.69516,0.2057,0
0.5,0.6592,0.20886,0
0.5,0.66139,0.20574,0
0.5,0.69411,0.20886,0
0.5,0.657,0.21203,0
0.5,0.65823,0.21027,0
0.5,0.69304,0.21122,0
0.5,0.69268,0.21203,0
0.5,0.65484,0.21519,0
0.5,0.65506,0.21486,0
0.5,0.69099,0.21519,0
0.5,0.65265,0.21835,0
0.5,0.68987,0.21702,0
0.5,0.68905,0.21835,0
0.5,0.65046,0.22152,0
0.5,0.6519,0.21944,0
0.5,0.68697,0.22152,0
0.5,0.6483,0.22468,0
0.5,0.64873,0.22406,0
0.5,0.68671,0.22191,0
0.5,0.68486,0.22468,0
0.5,0.64613,0.22785,0
0.5,0.68354,0.22661,0
0.5,0.68271,0.22785,0
0.5,0.64393,0.23101,0
0.5,0.64557,0.22866,0
0.5,0.68055,0.23101,0
0.5,0.64173,0.23418,0
0.5,0.64241,0.23323,0
0.5,0.68038,0.23126,0
0.5,0.67842,0.23418,0
0.5,0.63952,0.23734,0
0.5,0.67722,0.23594,0
0.5,0.67628,0.23734,0
0.5,0.6373,0.24051,0
0.5,0.63924,0.23775,0
0.5,0.67415,0.24051,0
0.5,0.63514,0.24367,0
0.5,0.63608,0.24232,0
0.5,0.67405,0.24065,0
0.5,0.67207,0.24367,0
0.5,0.63307,0.24684,0
0.5,0.67089,0.24544,0
0.5,0.66998,0.24684,0
0.5,0.63099,0.25,0
0.5,0.63291,0.24708,0
0.5,0.6679,0.25,0
0.5,0.62899,0.25316,0
0.5,0.62975,0.25197,0
0.5,0.66772,0.25027,0
0.5,0.66585,0.25316,0
0.5,0.62706,0.25633,0
0.5,0.66456,0.25515,0
0.5,0.6638,0.25633,0
0.5,0.62515,0.25949,0
0.5,0.62658,0.25713,0
0.5,0.66179,0.25949,0
0.5,0.6233,0.26266,0
0.5,0.62342,0.26247,0
0.5,0.66139,0.26011,0
0.5,0.65981,0.26266,0
0.5,0.6214,0.26582,0
0.5,0.65823,0.26515,0
0.5,0.65781,0.26582,0
0.5,0.61951,0.26899,0
0.5,0.62025,0.26775,0
0.5,0.65585,0.26899,0
0.5,0.61759,0.27215,0
0.5,0.65506,0.27025,0
0.5,0.65391,0.27215,0
0.5,0.61563,0.27532,0
0.5,0.61709,0.27298,0
0.5,0.65197,0.27532,0
0.5,0.61368,0.27848,0
0.5,0.61392,0.27809,0
0.5,0.6519,0.27543,0
0.5,0.65008,0.27848,0
0.5,0.61167,0.28165,0
0.5,0.64873,0.28066,0
0.5,0.64814,0.28165,0
0.5,0.60967,0.28481,0
0.5,0.61076,0.28311,0
0.5,0.64621,0.28481,0
0.5,0.6077,0.28797,0
0.5,0.64557,0.28584,0
0.5,0.64428,0.28797,0
0.5,0.60568,0.29114,0
0.5,0.60759,0.28814,0
0.5,0.64241,0.29102,0
0.5,0.64233,0.29114,0
0.5,0.6037,0.2943,0
0.5,0.60443,0.29315,0
0.5,0.64044,0.2943,0
0.5,0.60174,0.29747,0
0.5,0.63924,0.29628,0
0.5,0.63853,0.29747,0
0.5,0.59979,0.30063,0
0.5,0.60127,0.29825,0
0.5,0.63661,0.30063,0
0.5,0.59789,0.3038,0
0.5,0.5981,0.30346,0
0.5,0.63608,0.3015,0
0.5,0.6347,0.3038,0
0.5,0.59597,0.30696,0
0.5,0.63291,0.30671,0
0.5,0.63276,0.30696,0
0.5,0.59408,0.31013,0
0.5,0.59494,0.30871,0
0.5,0.63087,0.31013,0
0.5,0.59221,0.31329,0
0.5,0.62975,0.31199,0
0.5,0.62897,0.31329,0
0.5,0.59032,0.31646,0
0.5,0.59177,0.31402,0
0.5,0.6271,0.31646,0
0.5,0.5885,0.31962,0
0.5,0.58861,0.31944,0
0.5,0.62658,0.31732,0
0.5,0.62525,0.31962,0
0.5,0.58666,0.32278,0
0.5,0.62342,0.32272,0
0.5,0.62338,0.32278,0
0.5,0.58487,0.32595,0
0.5,0.58544,0.32495,0
0.5,0.62155,0.32595,0
0.5,0.5831,0.32911,0
0.5,0.62025,0.32812,0
0.5,0.61967,0.32911,0
0.5,0.58132,0.33228,0
0.5,0.58228,0.3306,0
0.5,0.6178,0.33228,0
0.5,0.57955,0.33544,0
0.5,0.61709,0.33347,0
0.5,0.61595,0.33544,0
0.5,0.57771,0.33861,0
0.5,0.57911,0.33622,0
0.5,0.61412,0.33861,0
0.5,0.57588,0.34177,0
0.5,0.57595,0.34166,0
0.5,0.61392,0.33895,0
0.5,0.61235,0.34177,0
0.5,0.57399,0.34494,0
0.5,0.61076,0.34461,0
0.5,0.61058,0.34494,0
0.5,0.5721,0.3481,0
0.5,0.57278,0.34698,0
0.5,0.60888,0.3481,0
0.5,0.57021,0.35127,0
0.5,0.60759,0.35042,0
0.5,0.60714,0.35127,0
0.5,0.56836,0.35443,0
0.5,0.56962,0.35228,0
0.5,0.60543,0.35443,0
0.5,0.56658,0.35759,0
0.5,0.60443,0.3562,0
0.5,0.60366,0.35759,0
0.5,0.56482,0.36076,0
0.5,0.56646,0.35783,0
0.5,0.60186,0.36076,0
0.5,0.56315,0.36392,0
0.5,0.56329,0.36367,0
0.5,0.60127,0.36179,0
0.5,0.60005,0.36392,0
0.5,0.56146,0.36709,0
0.5,0.59819,0.36709,0
0.5,0.5598,0.37025,0
0.5,0.56013,0.36964,0
0.5,0.5981,0.36724,0
0.5,0.59638,0.37025,0
0.5,0.55812,0.37342,0
0.5,0.59494,0.37276,0
0.5,0.59456,0.37342,0
0.5,0.55645,0.37658,0
0.5,0.55696,0.37564,0
0.5,0.59282,0.37658,0
0.5,0.55476,0.37975,0
0.5,0.59177,0.3785,0
0.5,0.59111,0.37975,0
0.5,0.55306,0.38291,0
0.5,0.5538,0.38158,0
0.5,0.58946,0.38291,0
0.5,0.55138,0.38608,0
0.5,0.58861,0.38454,0
0.5,0.58783,0.38608,0
0.5,0.5497,0.38924,0
0.5,0.55063,0.3875,0
0.5,0.58623,0.38924,0
0.5,0.54808,0.39241,0
0.5,0.58544,0.39078,0
0.5,0.58464,0.39241,0
0.5,0.54647,0.39557,0
0.5,0.54747,0.39362,0
0.5,0.58308,0.39557,0
0.5,0.5449,0.39873,0
0.5,0.58228,0.39716,0
0.5,0.58152,0.39873,0
0.5,0.54333,0.4019,0
0.5,0.5443,0.39996,0
0.5,0.57998,0.4019,0
0.5,0.54176,0.40506,0
0.5,0.57911,0.40364,0
0.5,0.57842,0.40506,0
0.5,0.54016,0.40823,0
0.5,0.54114,0.40631,0
0.5,0.57688,0.40823,0
0.5,0.53853,0.41139,0
0.5,0.57595,0.4101,0
0.5,0.57533,0.41139,0
0.5,0.53682,0.41456,0
0.5,0.53797,0.41245,0
0.5,0.57379,0.41456,0
0.5,0.5351,0.41772,0
0.5,0.57278,0.41658,0
0.5,0.57223,0.41772,0
0.5,0.53329,0.42089,0
0.5,0.53481,0.41824,0
0.5,0.57069,0.42089,0
0.5,0.5315,0.42405,0
0.5,0.53165,0.4238,0
0.5,0.56962,0.42301,0
0.5,0.56911,0.42405,0
0.5,0.52966,0.42722,0
0.5,0.56753,0.42722,0
0.5,0.52786,0.43038,0
0.5,0.52848,0.42931,0
0.5,0.56646,0.4293,0
0.5,0.56591,0.43038,0
0.5,0.52607,0.43354,0
0.5,0.5643,0.43354,0
0.5,0.5243,0.43671,0
0.5,0.52532,0.43489,0
0.5,0.56329,0.43544,0
0.5,0.56263,0.43671,0
0.5,0.5226,0.43987,0
0.5,0.56095,0.43987,0
0.5,0.52089,0.44304,0
0.5,0.52215,0.44071,0
0.5,0.56013,0.44139,0
0.5,0.55924,0.44304,0
0.5,0.51921,0.4462,0
0.5,0.55751,0.4462,0
0.5,0.51748,0.44937,0
0.5,0.51899,0.44662,0
0.5,0.55696,0.44719,0
0.5,0.55578,0.44937,0
0.5,0.51574,0.45253,0
0.5,0.51582,0.45239,0
0.5,0.55404,0.45253,0
0.5,0.5139,0.4557,0
0.5,0.5538,0.45298,0
0.5,0.55235,0.4557,0
0.5,0.512,0.45886,0
0.5,0.51266,0.45781,0
0.5,0.55068,0.45886,0
0.5,0.50994,0.46203,0
0.5,0.55063,0.45895,0
0.5,0.54908,0.46203,0
0.5,0.50762,0.46519,0
0.5,0.50949,0.46267,0
0.5,0.54749,0.46519,0
0.5,0.505,0.46835,0
0.5,0.50633,0.46681,0
0.5,0.54747,0.46523,0
0.5,0.54596,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47034,0
0.5,0.54439,0.47152,0
0.5,0.49841,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.4717,0
0.5,0.54284,0.47468,0
0.5,0.49402,0.47785,0
0.5,0.49684,0.47593,0
0.5,0.5412,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47808,0
0.5,0.54114,0.47797,0
0.5,0.53953,0.48101,0
0.5,0.46737,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48389,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48262,0
0.5,0.48418,0.48192,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48378,0
0.5,0.53775,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48515,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48474,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48473,0
0.5,0.053797,0.48473,0
0.5,0.056962,0.48473,0
0.5,0.060127,0.48473,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48473,0
0.5,0.082278,0.48473,0
0.5,0.085443,0.48473,0
0.5,0.088608,0.48473,0
0.5,0.091772,0.48473,0
0.5,0.094937,0.48473,0
0.5,0.098101,0.48473,0
0.5,0.10127,0.48473,0
0.5,0.10443,0.48473,0
0.5,0.10759,0.48473,0
0.5,0.11076,0.48473,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48473,0
0.5,0.38924,0.48473,0
0.5,0.39241,0.48473,0
0.5,0.39557,0.48473,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48469,0
0.5,0.4462,0.48467,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.48461,0
0.5,0.4557,0.48456,0
0.5,0.45886,0.4845,0
0.5,0.46203,0.48441,0
0.5,0.46519,0.48429,0
0.5,0.53586,0.48734,0
0.5,0.53481,0.48901,0
0.5,0.53384,0.49051,0
0.5,0.53172,0.49367,0
0.5,0.53165,0.49378,0
0.5,0.52952,0.49684,0
0.5,0.52848,0.49829,0
0.5,0.52722,0.5,0
0.5,0.52532,0.50248,0
0.5,0.52478,0.50316,0
0.5,0.52215,0.50629,0
0.5,0.52212,0.50633,0
0.5,0.51908,0.50949,0
0.5,0.51582,0.51227,0
0.5,0.51529,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51497,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51527,0
0.5,0.050633,0.51527,0
0.5,0.053797,0.51527,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51527,0
0.5,0.085443,0.51527,0
0.5,0.088608,0.51527,0
0.5,0.091772,0.51527,0
0.5,0.094937,0.51527,0
0.5,0.098101,0.51527,0
0.5,0.10127,0.51527,0
0.5,0.10443,0.51527,0
0.5,0.10759,0.51527,0
0.5,0.11076,0.51527,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51528,0
0.5,0.25316,0.51528,0
0.5,0.25633,0.51528,0
0.5,0.25949,0.51528,0
0.5,0.26266,0.51528,0
0.5,0.26582,0.51528,0
0.5,0.26899,0.51528,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.51529,0
0.5,0.32911,0.51529,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.5153,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51531,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51532,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51533,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51551,0
0.5,0.45253,0.51555,0
0.5,0.4557,0.5156,0
0.5,0.45886,0.51567,0
0.5,0.46203,0.51575,0
0.5,0.46422,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46519,0.51586,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51664,0
0.5,0.48101,0.51694,0
0.5,0.48418,0.51727,0
0.5,0.48734,0.51761,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6894,0.17405,0
0.5,0.68987,0.17382,0
0.5,0.69304,0.17291,0
0.5,0.6962,0.17272,0
0.5,0.69937,0.17333,0
0.5,0.70086,0.17405,0
0.5,0.6841,0.17722,0
0.5,0.68671,0.17537,0
0.5,0.70253,0.17507,0
0.5,0.70455,0.17722,0
0.5,0.68055,0.18038,0
0.5,0.68354,0.17763,0
0.5,0.7057,0.17924,0
0.5,0.70621,0.18038,0
0.5,0.6777,0.18354,0
0.5,0.68038,0.18055,0
0.5,0.70692,0.18354,0
0.5,0.67515,0.18671,0
0.5,0.67722,0.18412,0
0.5,0.70696,0.18671,0
0.5,0.67276,0.18987,0
0.5,0.67405,0.18816,0
0.5,0.70641,0.18987,0
0.5,0.67047,0.19304,0
0.5,0.67089,0.19247,0
0.5,0.7057,0.19213,0
0.5,0.70542,0.19304,0
0.5,0.66821,0.1962,0
0.5,0.70409,0.1962,0
0.5,0.66593,0.19937,0
0.5,0.66772,0.19689,0
0.5,0.70253,0.1991,0
0.5,0.70239,0.19937,0
0.5,0.66365,0.20253,0
0.5,0.66456,0.20129,0
0.5,0.70045,0.20253,0
0.5,0.66141,0.2057,0
0.5,0.69937,0.20415,0
0.5,0.69833,0.2057,0
0.5,0.65919,0.20886,0
0.5,0.66139,0.20572,0
0.5,0.6962,0.20874,0
0.5,0.69612,0.20886,0
0.5,0.657,0.21203,0
0.5,0.65823,0.21027,0
0.5,0.69392,0.21203,0
0.5,0.65484,0.21519,0
0.5,0.65506,0.21486,0
0.5,0.69304,0.21327,0
0.5,0.6917,0.21519,0
0.5,0.65265,0.21835,0
0.5,0.68987,0.21778,0
0.5,0.68947,0.21835,0
0.5,0.65045,0.22152,0
0.5,0.6519,0.21944,0
0.5,0.68727,0.22152,0
0.5,0.6483,0.22468,0
0.5,0.64873,0.22406,0
0.5,0.68671,0.22232,0
0.5,0.68511,0.22468,0
0.5,0.64613,0.22785,0
0.5,0.68354,0.22697,0
0.5,0.68296,0.22785,0
0.5,0.64392,0.23101,0
0.5,0.64557,0.22866,0
0.5,0.68082,0.23101,0
0.5,0.64173,0.23418,0
0.5,0.64241,0.23322,0
0.5,0.68038,0.23166,0
0.5,0.6787,0.23418,0
0.5,0.63952,0.23734,0
0.5,0.67722,0.23637,0
0.5,0.67657,0.23734,0
0.5,0.6373,0.24051,0
0.5,0.63924,0.23775,0
0.5,0.67446,0.24051,0
0.5,0.63514,0.24367,0
0.5,0.63608,0.24232,0
0.5,0.67405,0.24112,0
0.5,0.67239,0.24367,0
0.5,0.63307,0.24684,0
0.5,0.67089,0.24593,0
0.5,0.6703,0.24684,0
0.5,0.63098,0.25,0
0.5,0.63291,0.24708,0
0.5,0.66823,0.25,0
0.5,0.62898,0.25316,0
0.5,0.62975,0.25196,0
0.5,0.66772,0.25076,0
0.5,0.66617,0.25316,0
0.5,0.62705,0.25633,0
0.5,0.66456,0.25563,0
0.5,0.66411,0.25633,0
0.5,0.62515,0.25949,0
0.5,0.62658,0.25711,0
0.5,0.6621,0.25949,0
0.5,0.6233,0.26266,0
0.5,0.62342,0.26246,0
0.5,0.66139,0.2606,0
0.5,0.6601,0.26266,0
0.5,0.6214,0.26582,0
0.5,0.65823,0.26561,0
0.5,0.65809,0.26582,0
0.5,0.6195,0.26899,0
0.5,0.62025,0.26774,0
0.5,0.65613,0.26899,0
0.5,0.61759,0.27215,0
0.5,0.65506,0.2707,0
0.5,0.65418,0.27215,0
0.5,0.61562,0.27532,0
0.5,0.61709,0.27297,0
0.5,0.65225,0.27532,0
0.5,0.61367,0.27848,0
0.5,0.61392,0.27808,0
0.5,0.6519,0.27588,0
0.5,0.65035,0.27848,0
0.5,0.61167,0.28165,0
0.5,0.64873,0.28111,0
0.5,0.64841,0.28165,0
0.5,0.60967,0.28481,0
0.5,0.61076,0.2831,0
0.5,0.64649,0.28481,0
0.5,0.6077,0.28797,0
0.5,0.64557,0.2863,0
0.5,0.64456,0.28797,0
0.5,0.60567,0.29114,0
0.5,0.60759,0.28814,0
0.5,0.64261,0.29114,0
0.5,0.60369,0.2943,0
0.5,0.60443,0.29314,0
0.5,0.64241,0.29147,0
0.5,0.6407,0.2943,0
0.5,0.60173,0.29747,0
0.5,0.63924,0.29669,0
0.5,0.63877,0.29747,0
0.5,0.59978,0.30063,0
0.5,0.60127,0.29823,0
0.5,0.63687,0.30063,0
0.5,0.59789,0.3038,0
0.5,0.5981,0.30345,0
0.5,0.63608,0.30192,0
0.5,0.63495,0.3038,0
0.5,0.59597,0.30696,0
0.5,0.633,0.30696,0
0.5,0.59407,0.31013,0
0.5,0.59494,0.3087,0
0.5,0.63291,0.30711,0
0.5,0.63111,0.31013,0
0.5,0.59219,0.31329,0
0.5,0.62975,0.31238,0
0.5,0.6292,0.31329,0
0.5,0.5903,0.31646,0
0.5,0.59177,0.314,0
0.5,0.62733,0.31646,0
0.5,0.58847,0.31962,0
0.5,0.58861,0.31938,0
0.5,0.62658,0.3177,0
0.5,0.62547,0.31962,0
0.5,0.58662,0.32278,0
0.5,0.62361,0.32278,0
0.5,0.58482,0.32595,0
0.5,0.58544,0.32487,0
0.5,0.62342,0.32311,0
0.5,0.62177,0.32595,0
0.5,0.58306,0.32911,0
0.5,0.62025,0.32849,0
0.5,0.61989,0.32911,0
0.5,0.58128,0.33228,0
0.5,0.58228,0.33053,0
0.5,0.61801,0.33228,0
0.5,0.57951,0.33544,0
0.5,0.61709,0.33383,0
0.5,0.61615,0.33544,0
0.5,0.57768,0.33861,0
0.5,0.57911,0.33615,0
0.5,0.61432,0.33861,0
0.5,0.57586,0.34177,0
0.5,0.57595,0.34162,0
0.5,0.61392,0.33929,0
0.5,0.61253,0.34177,0
0.5,0.57396,0.34494,0
0.5,0.61076,0.34491,0
0.5,0.61075,0.34494,0
0.5,0.57207,0.3481,0
0.5,0.57278,0.34693,0
0.5,0.60904,0.3481,0
0.5,0.57017,0.35127,0
0.5,0.60759,0.35072,0
0.5,0.6073,0.35127,0
0.5,0.56831,0.35443,0
0.5,0.56962,0.35221,0
0.5,0.60559,0.35443,0
0.5,0.56653,0.35759,0
0.5,0.60443,0.3565,0
0.5,0.60382,0.35759,0
0.5,0.56476,0.36076,0
0.5,0.56646,0.35773,0
0.5,0.60204,0.36076,0
0.5,0.56308,0.36392,0
0.5,0.56329,0.36354,0
0.5,0.60127,0.36209,0
0.5,0.60022,0.36392,0
0.5,0.56139,0.36709,0
0.5,0.59836,0.36709,0
0.5,0.55973,0.37025,0
0.5,0.56013,0.36951,0
0.5,0.5981,0.36754,0
0.5,0.59654,0.37025,0
0.5,0.55805,0.37342,0
0.5,0.59494,0.37304,0
0.5,0.59472,0.37342,0
0.5,0.55638,0.37658,0
0.5,0.55696,0.37551,0
0.5,0.59297,0.37658,0
0.5,0.55469,0.37975,0
0.5,0.59177,0.37877,0
0.5,0.59125,0.37975,0
0.5,0.553,0.38291,0
0.5,0.5538,0.38146,0
0.5,0.5896,0.38291,0
0.5,0.55131,0.38608,0
0.5,0.58861,0.38481,0
0.5,0.58796,0.38608,0
0.5,0.54964,0.38924,0
0.5,0.55063,0.38739,0
0.5,0.58637,0.38924,0
0.5,0.54803,0.39241,0
0.5,0.58544,0.39105,0
0.5,0.58477,0.39241,0
0.5,0.54642,0.39557,0
0.5,0.54747,0.39353,0
0.5,0.58321,0.39557,0
0.5,0.54487,0.39873,0
0.5,0.58228,0.39743,0
0.5,0.58165,0.39873,0
0.5,0.54329,0.4019,0
0.5,0.5443,0.39989,0
0.5,0.58011,0.4019,0
0.5,0.54174,0.40506,0
0.5,0.57911,0.40391,0
0.5,0.57856,0.40506,0
0.5,0.54013,0.40823,0
0.5,0.54114,0.40626,0
0.5,0.57702,0.40823,0
0.5,0.53851,0.41139,0
0.5,0.57595,0.41038,0
0.5,0.57546,0.41139,0
0.5,0.53681,0.41456,0
0.5,0.53797,0.41242,0
0.5,0.57393,0.41456,0
0.5,0.53509,0.41772,0
0.5,0.57278,0.41687,0
0.5,0.57237,0.41772,0
0.5,0.53329,0.42089,0
0.5,0.53481,0.41823,0
0.5,0.57084,0.42089,0
0.5,0.5315,0.42405,0
0.5,0.53165,0.4238,0
0.5,0.56962,0.42331,0
0.5,0.56926,0.42405,0
0.5,0.52966,0.42722,0
0.5,0.56769,0.42722,0
0.5,0.52785,0.43038,0
0.5,0.52848,0.4293,0
0.5,0.56646,0.42963,0
0.5,0.56608,0.43038,0
0.5,0.52605,0.43354,0
0.5,0.56448,0.43354,0
0.5,0.52428,0.43671,0
0.5,0.52532,0.43486,0
0.5,0.56329,0.4358,0
0.5,0.56282,0.43671,0
0.5,0.52258,0.43987,0
0.5,0.56116,0.43987,0
0.5,0.52086,0.44304,0
0.5,0.52215,0.44066,0
0.5,0.56013,0.44177,0
0.5,0.55945,0.44304,0
0.5,0.51918,0.4462,0
0.5,0.55773,0.4462,0
0.5,0.51744,0.44937,0
0.5,0.51899,0.44656,0
0.5,0.55696,0.4476,0
0.5,0.55601,0.44937,0
0.5,0.5157,0.45253,0
0.5,0.51582,0.45232,0
0.5,0.55428,0.45253,0
0.5,0.51386,0.4557,0
0.5,0.5538,0.45341,0
0.5,0.55258,0.4557,0
0.5,0.51196,0.45886,0
0.5,0.51266,0.45775,0
0.5,0.55091,0.45886,0
0.5,0.5099,0.46203,0
0.5,0.55063,0.45939,0
0.5,0.54931,0.46203,0
0.5,0.50759,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54772,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46677,0
0.5,0.54747,0.46569,0
0.5,0.54618,0.46835,0
0.5,0.50193,0.47152,0
0.5,0.50316,0.4703,0
0.5,0.54463,0.47152,0
0.5,0.49836,0.47468,0
0.5,0.5,0.47332,0
0.5,0.5443,0.47217,0
0.5,0.54307,0.47468,0
0.5,0.49398,0.47785,0
0.5,0.49684,0.4759,0
0.5,0.54145,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47972,0
0.5,0.49367,0.47805,0
0.5,0.54114,0.47844,0
0.5,0.53978,0.48101,0
0.5,0.46698,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48387,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48192,0
0.5,0.538,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48555,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48495,0
0.5,0.015823,0.48484,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.4847,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48469,0
0.5,0.050633,0.48469,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48469,0
0.5,0.10443,0.48469,0
0.5,0.10759,0.48469,0
0.5,0.11076,0.48469,0
0.5,0.11392,0.48469,0
0.5,0.11709,0.48469,0
0.5,0.12025,0.48469,0
0.5,0.12342,0.48469,0
0.5,0.12658,0.48469,0
0.5,0.12975,0.48469,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48469,0
0.5,0.38291,0.48469,0
0.5,0.38608,0.48469,0
0.5,0.38924,0.48469,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48466,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48458,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48447,0
0.5,0.46203,0.48439,0
0.5,0.46519,0.48427,0
0.5,0.53797,0.48422,0
0.5,0.53611,0.48734,0
0.5,0.53481,0.4894,0
0.5,0.53408,0.49051,0
0.5,0.53195,0.49367,0
0.5,0.53165,0.49412,0
0.5,0.52973,0.49684,0
0.5,0.52848,0.49854,0
0.5,0.52739,0.5,0
0.5,0.52532,0.50265,0
0.5,0.5249,0.50316,0
0.5,0.52219,0.50633,0
0.5,0.52215,0.50637,0
0.5,0.51911,0.50949,0
0.5,0.51582,0.51227,0
0.5,0.51529,0.51266,0
0.5,0.51899,0.50961,0
0.5,0.0031646,0.51431,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51514,0
0.5,0.018987,0.51522,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51531,0
0.5,0.047468,0.51531,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51531,0
0.5,0.10443,0.51531,0
0.5,0.10759,0.51531,0
0.5,0.11076,0.51531,0
0.5,0.11392,0.51531,0
0.5,0.11709,0.51531,0
0.5,0.12025,0.51531,0
0.5,0.12342,0.51531,0
0.5,0.12658,0.51531,0
0.5,0.12975,0.51531,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51532,0
0.5,0.26899,0.51532,0
0.5,0.27215,0.51532,0
0.5,0.27532,0.51532,0
0.5,0.27848,0.51532,0
0.5,0.28165,0.51532,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51533,0
0.5,0.33544,0.51533,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51535,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51536,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51554,0
0.5,0.45253,0.51558,0
0.5,0.4557,0.51563,0
0.5,0.45886,0.51569,0
0.5,0.46203,0.51577,0
0.5,0.46351,0.51582,0
0.5,0.51266,0.51435,0
0.5,0.50965,0.51582,0
0.5,0.46519,0.51588,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.5164,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51695,0
0.5,0.48418,0.51727,0
0.5,0.48734,0.51761,0
0.5,0.49051,0.51792,0
0.5,0.49367,0.51814,0
0.5,0.49684,0.51823,0
0.5,0.5,0.5181,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51699,0
0.5,0.50949,0.51589,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.0016094,0.248408,0.312241,0.264216,0.0404892,0.33599,0.0739822,0.0536026,2754,0,2,2,2,2
1,0.0003,-1.17516e-09,-0.0413226,6.19822e-06,0.0016094,0.24983,0.151675,0.079017,0.0121121,0.158972,0.0310771,0.0273068,2754,0,4,1,1,1
2,0.0006,-1.13314e-08,-0.0826357,2.47906e-05,0.0016094,0.252444,0.0760919,0.136012,0.0343124,0.158758,0.0310449,0.0273672,2754,0,2,2,2,1
3,0.0009,-1.7475e-08,-0.123935,5.57705e-05,0.00160941,0.256017,0.0780116,0.136991,0.0388306,0.158881,0.0311555,0.0273976,2754,0,2,2,2,1
4,0.0012,-2.75493e-08,-0.165211,9.91254e-05,0.00160942,0.260065,0.078263,0.13901,0.0467502,0.15637,0.0309553,0.0273805,2754,0,2,2,2,1
5,0.0015,-3.48872e-08,-0.206452,0.000154837,0.00160946,0.263372,0.0793075,0.141898,0.0506734,0.16586,0.0320968,0.0283405,2754,0,2,2,2,1
6,0.0018,-4.22093e-08,-0.24765,0.00022288,0.00160953,0.25942,0.0785439,0.138526,0.0531159,0.165278,0.0319281,0.0283128,2754,0,2,2,2,1
7,0.0021,-4.96368e-08,-0.288795,0.000303226,0.00160966,0.242731,0.0728407,0.131311,0.051199,0.16427,0.0311616,0.0277709,2754,0,2,2,2,1
8,0.0024,3.54565e-08,-0.329824,0.000395785,0.00160989,0.353368,0.104347,0.179552,0.0838482,0.153793,0.0279734,0.0247301,2754,0,3,3,3,1
9,0.0027,3.93236e-08,-0.370695,0.000500429,0.00161033,0.361042,0.107632,0.181999,0.0938086,0.14979,0.0283791,0.025036,2754,0,3,3,3,1
10,0.003,4.1946e-08,-0.411403,0.000617084,0.00161099,0.383376,0.115808,0.194403,0.110226,0.158617,0.0311427,0.0274522,2754,0,3,3,3,1
11,0.0033,7.95658e-08,-0.451869,0.00074557,0.001612,0.523392,0.155743,0.254406,0.140763,0.162153,0.0319718,0.028278,2754,0,4,4,4,1
12,0.0036,1.12269e-07,-0.491979,0.000885521,0.00161363,0.504207,0.152098,0.244623,0.156535,0.15453,0.0311675,0.0274314,2754,0,4,4,4,1
13,0.0039,1.56136e-07,-0.531594,0.00103656,0.00161612,0.631074,0.190133,0.300426,0.190957,0.152571,0.0311393,0.0271355,2754,0,5,5,5,1
14,0.0042,1.97703e-07,-0.570301,0.00119754,0.00162044,0.785544,0.237599,0.370374,0.249672,0.161435,0.0320704,0.0284493,2754,0,6,6,6,1
15,0.0045,2.15347e-07,-0.607062,0.0013658,0.00162886,1.5769,0.473933,0.720018,0.378111,0.16192,0.0321193,0.0284969,2754,0,12,12,12,1
16,0.0048,-2.2987e-08,-0.0341178,8.18712e-05,0.00291245,167.616,50.4265,74.981,11.6998,1.63313,0.300645,0.258333,4536,0,944,925,925,7
17,0.0051,-2.54073e-08,-0.0358192,9.13176e-05,0.00291349,0.413327,0.143063,0.213123,0.0472579,0.277897,0.0450563,0.0412838,4536,0,2,2,2,1
18,0.0054,-2.78211e-08,-0.0375162,0.000101241,0.00291456,0.396942,0.136961,0.203282,0.0796956,0.266654,0.0433329,0.0396129,4536,0,2,2,2,1
19,0.0057,-3.94851e-08,-0.0392175,0.000111707,0.00291559,0.369598,0.126632,0.189727,0.0740383,0.256878,0.0396362,0.0367265,4536,0,2,2,2,1
20,0.006,-5.75882e-08,-0.0409283,0.000122722,0.00291659,0.397161,0.138458,0.201323,0.0815923,0.266278,0.0433725,0.0396132,4536,0,2,2,2,1


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0045342,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47378,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47382,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47391,0
0.5,0.49051,0.47399,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.50067,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47498,0
0.5,0.50633,0.4755,0
0.5,0.50949,0.47618,0
0.5,0.51266,0.47706,0
0.5,0.51496,0.47785,0
0.5,0.51582,0.47816,0
0.5,0.51899,0.47953,0
0.5,0.52181,0.48101,0
0.5,0.52215,0.48121,0
0.5,0.52532,0.48335,0
0.5,0.52638,0.48418,0
0.5,0.52848,0.48615,0
0.5,0.52961,0.48734,0
0.5,0.53165,0.49015,0
0.5,0.53188,0.49051,0
0.5,0.5334,0.49367,0
0.5,0.53427,0.49684,0
0.5,0.53455,0.5,0
0.5,0.53427,0.50316,0
0.5,0.5334,0.50633,0
0.5,0.53188,0.50949,0
0.5,0.53165,0.50985,0
0.5,0.52961,0.51266,0
0.5,0.52848,0.51385,0
0.5,0.52638,0.51582,0
0.5,0.52215,0.51878,0
0.5,0.5218,0.51899,0
0.5,0.52532,0.51665,0
0.5,0.51582,0.52184,0
0.5,0.51495,0.52215,0
0.5,0.51899,0.52047,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.0045481,0.52532,0
0.5,0.50316,0.52502,0
0.5,0.50067,0.52532,0
0.5,0.50633,0.5245,0
0.5,0.50949,0.52382,0
0.5,0.51266,0.52294,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52622,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52618,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52609,0
0.5,0.49051,0.52601,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94887,0.47152,0
0.5,0.94937,0.47146,0
0.5,0.95253,0.47117,0
0.5,0.9557,0.47092,0
0.5,0.95886,0.47073,0
0.5,0.96203,0.47056,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47034,0
0.5,0.97152,0.47028,0
0.5,0.97468,0.47025,0
0.5,0.97785,0.47025,0
0.5,0.98101,0.47027,0
0.5,0.98418,0.47033,0
0.5,0.98734,0.47044,0
0.5,0.99051,0.4706,0
0.5,0.99367,0.47083,0
0.5,0.99684,0.47117,0
0.5,0.99931,0.47152,0
0.5,0.0021979,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47364,0
0.5,0.33861,0.47364,0
0.5,0.34177,0.47364,0
0.5,0.34494,0.47364,0
0.5,0.3481,0.47364,0
0.5,0.35127,0.47364,0
0.5,0.35443,0.47363,0
0.5,0.35759,0.47363,0
0.5,0.36076,0.47363,0
0.5,0.36392,0.47363,0
0.5,0.36709,0.47363,0
0.5,0.37025,0.47363,0
0.5,0.37342,0.47363,0
0.5,0.37658,0.47363,0
0.5,0.37975,0.47363,0
0.5,0.38291,0.47363,0
0.5,0.38608,0.47363,0
0.5,0.38924,0.47363,0
0.5,0.39241,0.47363,0
0.5,0.39557,0.47363,0
0.5,0.39873,0.47363,0
0.5,0.4019,0.47363,0
0.5,0.40506,0.47363,0
0.5,0.40823,0.47363,0
0.5,0.41139,0.47363,0
0.5,0.41456,0.47363,0
0.5,0.41772,0.47363,0
0.5,0.42089,0.47363,0
0.5,0.42405,0.47363,0
0.5,0.42722,0.47363,0
0.5,0.43038,0.47363,0
0.5,0.43354,0.47363,0
0.5,0.43671,0.47363,0
0.5,0.43987,0.47363,0
0.5,0.44304,0.47363,0
0.5,0.4462,0.47363,0
0.5,0.44937,0.47363,0
0.5,0.45253,0.47363,0
0.5,0.4557,0.47364,0
0.5,0.45886,0.47364,0
0.5,0.46203,0.47365,0
0.5,0.46519,0.47366,0
0.5,0.46835,0.47367,0
0.5,0.47152,0.47369,0
0.5,0.47468,0.47371,0
0.5,0.47785,0.47373,0
0.5,0.48101,0.47377,0
0.5,0.48418,0.47381,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47466,0
0.5,0.5034,0.47468,0
0.5,0.92853,0.47468,0
0.5,0.93038,0.47438,0
0.5,0.93354,0.47382,0
0.5,0.93671,0.47325,0
0.5,0.93987,0.47271,0
0.5,0.94304,0.47223,0
0.5,0.9462,0.47181,0
0.5,1,0.4716,0
0.5,0,0.47489,0
0.5,0.50633,0.47496,0
0.5,0.50949,0.47529,0
0.5,0.51266,0.47564,0
0.5,0.51582,0.47599,0
0.5,0.51899,0.47631,0
0.5,0.52215,0.47659,0
0.5,0.52532,0.47682,0
0.5,0.52848,0.477,0
0.5,0.53165,0.47714,0
0.5,0.53481,0.47724,0
0.5,0.53797,0.4773,0
0.5,0.54114,0.47735,0
0.5,0.5443,0.47737,0
0.5,0.54747,0.47737,0
0.5,0.55063,0.47735,0
0.5,0.5538,0.47733,0
0.5,0.55696,0.4773,0
0.5,0.56013,0.47726,0
0.5,0.56329,0.47723,0
0.5,0.56646,0.4772,0
0.5,0.56962,0.47719,0
0.5,0.57278,0.47719,0
0.5,0.57595,0.47721,0
0.5,0.57911,0.47723,0
0.5,0.58228,0.47726,0
0.5,0.58544,0.47729,0
0.5,0.58861,0.47732,0
0.5,0.59177,0.47735,0
0.5,0.59494,0.47739,0
0.5,0.5981,0.47742,0
0.5,0.60127,0.47745,0
0.5,0.60443,0.47748,0
0.5,0.60759,0.4775,0
0.5,0.61076,0.47752,0
0.5,0.61392,0.47754,0
0.5,0.61709,0.47756,0
0.5,0.62025,0.47757,0
0.5,0.62342,0.47758,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47758,0
0.5,0.63291,0.47758,0
0.5,0.63608,0.47757,0
0.5,0.63924,0.47756,0
0.5,0.64241,0.47755,0
0.5,0.64557,0.47754,0
0.5,0.64873,0.47752,0
0.5,0.6519,0.47751,0
0.5,0.65506,0.47751,0
0.5,0.65823,0.4775,0
0.5,0.66139,0.4775,0
0.5,0.66456,0.4775,0
0.5,0.66772,0.47751,0
0.5,0.67089,0.47752,0
0.5,0.67405,0.47753,0
0.5,0.67722,0.47754,0
0.5,0.68038,0.47756,0
0.5,0.68354,0.47757,0
0.5,0.68671,0.47759,0
0.5,0.68987,0.4776,0
0.5,0.69304,0.47761,0
0.5,0.6962,0.47762,0
0.5,0.69937,0.47763,0
0.5,0.70253,0.47764,0
0.5,0.7057,0.47764,0
0.5,0.70886,0.47764,0
0.5,0.71203,0.47764,0
0.5,0.71519,0.47763,0
0.5,0.71835,0.47763,0
0.5,0.72152,0.47762,0
0.5,0.72468,0.47761,0
0.5,0.72785,0.4776,0
0.5,0.73101,0.47759,0
0.5,0.73418,0.47759,0
0.5,0.73734,0.47758,0
0.5,0.74051,0.47758,0
0.5,0.74367,0.47758,0
0.5,0.74684,0.47759,0
0.5,0.75,0.4776,0
0.5,0.75316,0.47761,0
0.5,0.75633,0.47762,0
0.5,0.75949,0.47763,0
0.5,0.76266,0.47764,0
0.5,0.76582,0.47766,0
0.5,0.76899,0.47767,0
0.5,0.77215,0.47768,0
0.5,0.77532,0.47769,0
0.5,0.77848,0.4777,0
0.5,0.78165,0.4777,0
0.5,0.78481,0.47771,0
0.5,0.78797,0.47771,0
0.5,0.79114,0.47772,0
0.5,0.7943,0.47772,0
0.5,0.79747,0.47772,0
0.5,0.80063,0.47772,0
0.5,0.8038,0.47773,0
0.5,0.80696,0.47773,0
0.5,0.81013,0.47773,0
0.5,0.81329,0.47773,0
0.5,0.81646,0.47773,0
0.5,0.81962,0.47774,0
0.5,0.82278,0.47774,0
0.5,0.82595,0.47774,0
0.5,0.82911,0.47774,0
0.5,0.83228,0.47774,0
0.5,0.83544,0.47774,0
0.5,0.83861,0.47774,0
0.5,0.84177,0.47774,0
0.5,0.84494,0.47774,0
0.5,0.8481,0.47774,0
0.5,0.85127,0.47774,0
0.5,0.85443,0.47774,0
0.5,0.85759,0.47774,0
0.5,0.86076,0.47774,0
0.5,0.86392,0.47774,0
0.5,0.86709,0.47774,0
0.5,0.87025,0.47774,0
0.5,0.87342,0.47773,0
0.5,0.87658,0.47773,0
0.5,0.87975,0.47771,0
0.5,0.88291,0.4777,0
0.5,0.88608,0.47767,0
0.5,0.88924,0.47764,0
0.5,0.89241,0.47759,0
0.5,0.89557,0.47752,0
0.5,0.89873,0.47743,0
0.5,0.9019,0.47731,0
0.5,0.90506,0.47716,0
0.5,0.90823,0.47696,0
0.5,0.91139,0.47673,0
0.5,0.91456,0.47645,0
0.5,0.91772,0.47613,0
0.5,0.92089,0.47576,0
0.5,0.92405,0.47535,0
0.5,0.92722,0.47489,0
0.5,0.0022028,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52504,0
0.5,0.5034,0.52532,0
0.5,0.50949,0.52471,0
0.5,0.51266,0.52436,0
0.5,0.51582,0.52401,0
0.5,0.51899,0.52369,0
0.5,0.52215,0.52341,0
0.5,0.52532,0.52318,0
0.5,0.52848,0.523,0
0.5,0.53165,0.52286,0
0.5,0.53481,0.52276,0
0.5,0.53797,0.52269,0
0.5,0.54114,0.52265,0
0.5,0.5443,0.52263,0
0.5,0.54747,0.52263,0
0.5,0.55063,0.52265,0
0.5,0.5538,0.52267,0
0.5,0.55696,0.5227,0
0.5,0.56013,0.52274,0
0.5,0.56329,0.52277,0
0.5,0.56646,0.5228,0
0.5,0.56962,0.52281,0
0.5,0.57278,0.52281,0
0.5,0.57595,0.52279,0
0.5,0.57911,0.52277,0
0.5,0.58228,0.52274,0
0.5,0.58544,0.52271,0
0.5,0.58861,0.52268,0
0.5,0.59177,0.52265,0
0.5,0.59494,0.52261,0
0.5,0.5981,0.52258,0
0.5,0.60127,0.52255,0
0.5,0.60443,0.52252,0
0.5,0.60759,0.5225,0
0.5,0.61076,0.52247,0
0.5,0.61392,0.52246,0
0.5,0.61709,0.52244,0
0.5,0.62025,0.52243,0
0.5,0.62342,0.52242,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52242,0
0.5,0.63291,0.52242,0
0.5,0.63608,0.52243,0
0.5,0.63924,0.52244,0
0.5,0.64241,0.52245,0
0.5,0.64557,0.52246,0
0.5,0.64873,0.52248,0
0.5,0.6519,0.52249,0
0.5,0.65506,0.52249,0
0.5,0.65823,0.5225,0
0.5,0.66139,0.5225,0
0.5,0.66456,0.5225,0
0.5,0.66772,0.52249,0
0.5,0.67089,0.52248,0
0.5,0.67405,0.52247,0
0.5,0.67722,0.52246,0
0.5,0.68038,0.52244,0
0.5,0.68354,0.52243,0
0.5,0.68671,0.52241,0
0.5,0.68987,0.5224,0
0.5,0.69304,0.52239,0
0.5,0.6962,0.52237,0
0.5,0.69937,0.52237,0
0.5,0.70253,0.52236,0
0.5,0.7057,0.52236,0
0.5,0.70886,0.52236,0
0.5,0.71203,0.52236,0
0.5,0.71519,0.52236,0
0.5,0.71835,0.52237,0
0.5,0.72152,0.52238,0
0.5,0.72468,0.52239,0
0.5,0.72785,0.5224,0
0.5,0.73101,0.52241,0
0.5,0.73418,0.52241,0
0.5,0.73734,0.52242,0
0.5,0.74051,0.52242,0
0.5,0.74367,0.52242,0
0.5,0.74684,0.52241,0
0.5,0.75,0.5224,0
0.5,0.75316,0.52239,0
0.5,0.75633,0.52238,0
0.5,0.75949,0.52237,0
0.5,0.76266,0.52235,0
0.5,0.76582,0.52234,0
0.5,0.76899,0.52233,0
0.5,0.77215,0.52232,0
0.5,0.77532,0.52231,0
0.5,0.77848,0.5223,0
0.5,0.78165,0.5223,0
0.5,0.78481,0.52229,0
0.5,0.78797,0.52229,0
0.5,0.79114,0.52228,0
0.5,0.7943,0.52228,0
0.5,0.79747,0.52228,0
0.5,0.80063,0.52228,0
0.5,0.8038,0.52227,0
0.5,0.80696,0.52227,0
0.5,0.81013,0.52227,0
0.5,0.81329,0.52227,0
0.5,0.81646,0.52226,0
0.5,0.81962,0.52226,0
0.5,0.82278,0.52226,0
0.5,0.82595,0.52226,0
0.5,0.82911,0.52226,0
0.5,0.83228,0.52226,0
0.5,0.83544,0.52226,0
0.5,0.83861,0.52225,0
0.5,0.84177,0.52225,0
0.5,0.84494,0.52226,0
0.5,0.8481,0.52226,0
0.5,0.85127,0.52226,0
0.5,0.85443,0.52226,0
0.5,0.85759,0.52226,0
0.5,0.86076,0.52226,0
0.5,0.86392,0.52226,0
0.5,0.86709,0.52226,0
0.5,0.87025,0.52226,0
0.5,0.87342,0.52227,0
0.5,0.87658,0.52227,0
0.5,0.87975,0.52229,0
0.5,0.88291,0.5223,0
0.5,0.88608,0.52233,0
0.5,0.88924,0.52236,0
0.5,0.89241,0.52241,0
0.5,0.89557,0.52248,0
0.5,0.89873,0.52257,0
0.5,0.9019,0.52269,0
0.5,0.90506,0.52284,0
0.5,0.90823,0.52304,0
0.5,0.91139,0.52327,0
0.5,0.91456,0.52355,0
0.5,0.91772,0.52387,0
0.5,0.92089,0.52424,0
0.5,0.92405,0.52465,0
0.5,0.92722,0.52511,0
0.5,0.92853,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52636,0
0.5,0.33861,0.52636,0
0.5,0.34177,0.52636,0
0.5,0.34494,0.52636,0
0.5,0.3481,0.52636,0
0.5,0.35127,0.52636,0
0.5,0.35443,0.52637,0
0.5,0.35759,0.52637,0
0.5,0.36076,0.52637,0
0.5,0.36392,0.52637,0
0.5,0.36709,0.52637,0
0.5,0.37025,0.52637,0
0.5,0.37342,0.52637,0
0.5,0.37658,0.52637,0
0.5,0.37975,0.52637,0
0.5,0.38291,0.52637,0
0.5,0.38608,0.52637,0
0.5,0.38924,0.52637,0
0.5,0.39241,0.52637,0
0.5,0.39557,0.52637,0
0.5,0.39873,0.52637,0
0.5,0.4019,0.52637,0
0.5,0.40506,0.52637,0
0.5,0.40823,0.52637,0
0.5,0.41139,0.52637,0
0.5,0.41456,0.52637,0
0.5,0.41772,0.52637,0
0.5,0.42089,0.52637,0
0.5,0.42405,0.52637,0
0.5,0.42722,0.52637,0
0.5,0.43038,0.52637,0
0.5,0.43354,0.52637,0
0.5,0.43671,0.52637,0
0.5,0.43987,0.52637,0
0.5,0.44304,0.52637,0
0.5,0.4462,0.52637,0
0.5,0.44937,0.52637,0
0.5,0.45253,0.52636,0
0.5,0.4557,0.52636,0
0.5,0.45886,0.52636,0
0.5,0.46203,0.52635,0
0.5,0.46519,0.52634,0
0.5,0.46835,0.52633,0
0.5,0.47152,0.52631,0
0.5,0.47468,0.52629,0
0.5,0.47785,0.52627,0
0.5,0.48101,0.52623,0
0.5,0.48418,0.52619,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52534,0
0.5,0.93038,0.52562,0
0.5,0.93354,0.52618,0
0.5,0.93671,0.52675,0
0.5,0.93987,0.52729,0
0.5,0.94304,0.52777,0
0.5,0.9462,0.52819,0
0.5,0.94887,0.52848,0
0.5,1,0.5284,0
0.5,0.99931,0.52848,0
0.5,0.94937,0.52854,0
0.5,0.95253,0.52883,0
0.5,0.9557,0.52908,0
0.5,0.95886,0.52927,0
0.5,0.96203,0.52944,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52966,0
0.5,0.97152,0.52972,0
0.5,0.97468,0.52975,0
0.5,0.97785,0.52975,0
0.5,0.98101,0.52973,0
0.5,0.98418,0.52967,0
0.5,0.98734,0.52956,0
0.5,0.99051,0.5294,0
0.5,0.99367,0.52917,0
0.5,0.99684,0.52883,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94887,0.47152,0
0.5,0.94937,0.47146,0
0.5,0.95253,0.47117,0
0.5,0.9557,0.47092,0
0.5,0.95886,0.47073,0
0.5,0.96203,0.47056,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47034,0
0.5,0.97152,0.47028,0
0.5,0.97468,0.47025,0
0.5,0.97785,0.47025,0
0.5,0.98101,0.47027,0
0.5,0.98418,0.47033,0
0.5,0.98734,0.47044,0
0.5,0.99051,0.4706,0
0.5,0.99367,0.47083,0
0.5,0.99684,0.47117,0
0.5,0.99931,0.47152,0
0.5,0.0021879,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47366,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47362,0
0.5,0.050633,0.47362,0
0.5,0.053797,0.47362,0
0.5,0.056962,0.47362,0
0.5,0.060127,0.47362,0
0.5,0.063291,0.47362,0
0.5,0.066456,0.47362,0
0.5,0.06962,0.47362,0
0.5,0.072785,0.47362,0
0.5,0.075949,0.47362,0
0.5,0.079114,0.47362,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47363,0
0.5,0.10443,0.47363,0
0.5,0.10759,0.47363,0
0.5,0.11076,0.47362,0
0.5,0.11392,0.47362,0
0.5,0.11709,0.47362,0
0.5,0.12025,0.47362,0
0.5,0.12342,0.47362,0
0.5,0.12658,0.47362,0
0.5,0.12975,0.47362,0
0.5,0.13291,0.47362,0
0.5,0.13608,0.47362,0
0.5,0.13924,0.47362,0
0.5,0.14241,0.47362,0
0.5,0.14557,0.47362,0
0.5,0.14873,0.47362,0
0.5,0.1519,0.47362,0
0.5,0.15506,0.47362,0
0.5,0.15823,0.47362,0
0.5,0.16139,0.47362,0
0.5,0.16456,0.47362,0
0.5,0.16772,0.47362,0
0.5,0.17089,0.47362,0
0.5,0.17405,0.47362,0
0.5,0.17722,0.47362,0
0.5,0.18038,0.47362,0
0.5,0.18354,0.47362,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47362,0
0.5,0.27848,0.47362,0
0.5,0.28165,0.47362,0
0.5,0.28481,0.47362,0
0.5,0.28797,0.47362,0
0.5,0.29114,0.47362,0
0.5,0.2943,0.47362,0
0.5,0.29747,0.47362,0
0.5,0.30063,0.47362,0
0.5,0.3038,0.47362,0
0.5,0.30696,0.47362,0
0.5,0.31013,0.47362,0
0.5,0.31329,0.47362,0
0.5,0.31646,0.47362,0
0.5,0.31962,0.47362,0
0.5,0.32278,0.47362,0
0.5,0.32595,0.47362,0
0.5,0.32911,0.47362,0
0.5,0.33228,0.47362,0
0.5,0.33544,0.47362,0
0.5,0.33861,0.47362,0
0.5,0.34177,0.47362,0
0.5,0.34494,0.47362,0
0.5,0.3481,0.47362,0
0.5,0.35127,0.47362,0
0.5,0.35443,0.47362,0
0.5,0.35759,0.47362,0
0.5,0.36076,0.47362,0
0.5,0.36392,0.47362,0
0.5,0.36709,0.47362,0
0.5,0.37025,0.47362,0
0.5,0.37342,0.47362,0
0.5,0.37658,0.47362,0
0.5,0.37975,0.47362,0
0.5,0.38291,0.47362,0
0.5,0.38608,0.47362,0
0.5,0.38924,0.47362,0
0.5,0.39241,0.47362,0
0.5,0.39557,0.47362,0
0.5,0.39873,0.47362,0
0.5,0.4019,0.47362,0
0.5,0.40506,0.47362,0
0.5,0.40823,0.47362,0
0.5,0.41139,0.47362,0
0.5,0.41456,0.47362,0
0.5,0.41772,0.47362,0
0.5,0.42089,0.47362,0
0.5,0.42405,0.47362,0
0.5,0.42722,0.47362,0
0.5,0.43038,0.47362,0
0.5,0.43354,0.47362,0
0.5,0.43671,0.47362,0
0.5,0.43987,0.47362,0
0.5,0.44304,0.47362,0
0.5,0.4462,0.47362,0
0.5,0.44937,0.47362,0
0.5,0.45253,0.47362,0
0.5,0.4557,0.47363,0
0.5,0.45886,0.47363,0
0.5,0.46203,0.47364,0
0.5,0.46519,0.47365,0
0.5,0.46835,0.47366,0
0.5,0.47152,0.47368,0
0.5,0.47468,0.4737,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47466,0
0.5,0.50345,0.47468,0
0.5,0.9285,0.47468,0
0.5,0.93038,0.47437,0
0.5,0.93354,0.47382,0
0.5,0.93671,0.47325,0
0.5,0.93987,0.47271,0
0.5,0.94304,0.47223,0
0.5,0.9462,0.47181,0
0.5,1,0.4716,0
0.5,0,0.47489,0
0.5,0.50633,0.47495,0
0.5,0.50949,0.47528,0
0.5,0.51266,0.47563,0
0.5,0.51582,0.47597,0
0.5,0.51899,0.47629,0
0.5,0.52215,0.47657,0
0.5,0.52532,0.4768,0
0.5,0.52848,0.47698,0
0.5,0.53165,0.47711,0
0.5,0.53481,0.47721,0
0.5,0.53797,0.47728,0
0.5,0.54114,0.47732,0
0.5,0.5443,0.47734,0
0.5,0.54747,0.47734,0
0.5,0.55063,0.47733,0
0.5,0.5538,0.47731,0
0.5,0.55696,0.47728,0
0.5,0.56013,0.47724,0
0.5,0.56329,0.47721,0
0.5,0.56646,0.47719,0
0.5,0.56962,0.47718,0
0.5,0.57278,0.47718,0
0.5,0.57595,0.47719,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47724,0
0.5,0.58544,0.47726,0
0.5,0.58861,0.4773,0
0.5,0.59177,0.47733,0
0.5,0.59494,0.47736,0
0.5,0.5981,0.47739,0
0.5,0.60127,0.47742,0
0.5,0.60443,0.47745,0
0.5,0.60759,0.47748,0
0.5,0.61076,0.4775,0
0.5,0.61392,0.47752,0
0.5,0.61709,0.47753,0
0.5,0.62025,0.47755,0
0.5,0.62342,0.47755,0
0.5,0.62658,0.47756,0
0.5,0.62975,0.47756,0
0.5,0.63291,0.47755,0
0.5,0.63608,0.47755,0
0.5,0.63924,0.47753,0
0.5,0.64241,0.47752,0
0.5,0.64557,0.47751,0
0.5,0.64873,0.4775,0
0.5,0.6519,0.47749,0
0.5,0.65506,0.47748,0
0.5,0.65823,0.47748,0
0.5,0.66139,0.47747,0
0.5,0.66456,0.47748,0
0.5,0.66772,0.47748,0
0.5,0.67089,0.47749,0
0.5,0.67405,0.4775,0
0.5,0.67722,0.47752,0
0.5,0.68038,0.47753,0
0.5,0.68354,0.47754,0
0.5,0.68671,0.47756,0
0.5,0.68987,0.47757,0
0.5,0.69304,0.47759,0
0.5,0.6962,0.4776,0
0.5,0.69937,0.47761,0
0.5,0.70253,0.47761,0
0.5,0.7057,0.47762,0
0.5,0.70886,0.47762,0
0.5,0.71203,0.47761,0
0.5,0.71519,0.47761,0
0.5,0.71835,0.4776,0
0.5,0.72152,0.47759,0
0.5,0.72468,0.47758,0
0.5,0.72785,0.47757,0
0.5,0.73101,0.47757,0
0.5,0.73418,0.47756,0
0.5,0.73734,0.47756,0
0.5,0.74051,0.47755,0
0.5,0.74367,0.47756,0
0.5,0.74684,0.47756,0
0.5,0.75,0.47757,0
0.5,0.75316,0.47758,0
0.5,0.75633,0.47759,0
0.5,0.75949,0.47761,0
0.5,0.76266,0.47762,0
0.5,0.76582,0.47763,0
0.5,0.76899,0.47764,0
0.5,0.77215,0.47765,0
0.5,0.77532,0.47766,0
0.5,0.77848,0.47767,0
0.5,0.78165,0.47767,0
0.5,0.78481,0.47768,0
0.5,0.78797,0.47768,0
0.5,0.79114,0.47769,0
0.5,0.7943,0.47769,0
0.5,0.79747,0.47769,0
0.5,0.80063,0.47769,0
0.5,0.8038,0.47769,0
0.5,0.80696,0.4777,0
0.5,0.81013,0.4777,0
0.5,0.81329,0.4777,0
0.5,0.81646,0.4777,0
0.5,0.81962,0.4777,0
0.5,0.82278,0.47771,0
0.5,0.82595,0.47771,0
0.5,0.82911,0.47771,0
0.5,0.83228,0.47771,0
0.5,0.83544,0.47771,0
0.5,0.83861,0.47771,0
0.5,0.84177,0.47771,0
0.5,0.84494,0.47771,0
0.5,0.8481,0.47771,0
0.5,0.85127,0.47771,0
0.5,0.85443,0.47771,0
0.5,0.85759,0.47771,0
0.5,0.86076,0.47771,0
0.5,0.86392,0.47771,0
0.5,0.86709,0.47771,0
0.5,0.87025,0.47771,0
0.5,0.87342,0.4777,0
0.5,0.87658,0.4777,0
0.5,0.87975,0.47768,0
0.5,0.88291,0.47767,0
0.5,0.88608,0.47764,0
0.5,0.88924,0.47761,0
0.5,0.89241,0.47755,0
0.5,0.89557,0.47749,0
0.5,0.89873,0.4774,0
0.5,0.9019,0.47728,0
0.5,0.90506,0.47713,0
0.5,0.90823,0.47694,0
0.5,0.91139,0.47671,0
0.5,0.91456,0.47643,0
0.5,0.91772,0.47611,0
0.5,0.92089,0.47575,0
0.5,0.92405,0.47534,0
0.5,0.92722,0.47489,0
0.5,0.0021928,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52505,0
0.5,0.50345,0.52532,0
0.5,0.50949,0.52472,0
0.5,0.51266,0.52437,0
0.5,0.51582,0.52403,0
0.5,0.51899,0.52371,0
0.5,0.52215,0.52343,0
0.5,0.52532,0.5232,0
0.5,0.52848,0.52302,0
0.5,0.53165,0.52289,0
0.5,0.53481,0.52279,0
0.5,0.53797,0.52272,0
0.5,0.54114,0.52268,0
0.5,0.5443,0.52266,0
0.5,0.54747,0.52266,0
0.5,0.55063,0.52267,0
0.5,0.5538,0.52269,0
0.5,0.55696,0.52272,0
0.5,0.56013,0.52276,0
0.5,0.56329,0.52279,0
0.5,0.56646,0.52281,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52282,0
0.5,0.57595,0.52281,0
0.5,0.57911,0.52279,0
0.5,0.58228,0.52276,0
0.5,0.58544,0.52273,0
0.5,0.58861,0.5227,0
0.5,0.59177,0.52267,0
0.5,0.59494,0.52264,0
0.5,0.5981,0.52261,0
0.5,0.60127,0.52258,0
0.5,0.60443,0.52255,0
0.5,0.60759,0.52252,0
0.5,0.61076,0.5225,0
0.5,0.61392,0.52248,0
0.5,0.61709,0.52247,0
0.5,0.62025,0.52245,0
0.5,0.62342,0.52245,0
0.5,0.62658,0.52244,0
0.5,0.62975,0.52244,0
0.5,0.63291,0.52245,0
0.5,0.63608,0.52245,0
0.5,0.63924,0.52246,0
0.5,0.64241,0.52248,0
0.5,0.64557,0.52249,0
0.5,0.64873,0.5225,0
0.5,0.6519,0.52251,0
0.5,0.65506,0.52252,0
0.5,0.65823,0.52252,0
0.5,0.66139,0.52252,0
0.5,0.66456,0.52252,0
0.5,0.66772,0.52252,0
0.5,0.67089,0.52251,0
0.5,0.67405,0.5225,0
0.5,0.67722,0.52248,0
0.5,0.68038,0.52247,0
0.5,0.68354,0.52245,0
0.5,0.68671,0.52244,0
0.5,0.68987,0.52242,0
0.5,0.69304,0.52241,0
0.5,0.6962,0.5224,0
0.5,0.69937,0.52239,0
0.5,0.70253,0.52239,0
0.5,0.7057,0.52238,0
0.5,0.70886,0.52238,0
0.5,0.71203,0.52239,0
0.5,0.71519,0.52239,0
0.5,0.71835,0.5224,0
0.5,0.72152,0.52241,0
0.5,0.72468,0.52242,0
0.5,0.72785,0.52243,0
0.5,0.73101,0.52243,0
0.5,0.73418,0.52244,0
0.5,0.73734,0.52244,0
0.5,0.74051,0.52244,0
0.5,0.74367,0.52244,0
0.5,0.74684,0.52244,0
0.5,0.75,0.52243,0
0.5,0.75316,0.52242,0
0.5,0.75633,0.52241,0
0.5,0.75949,0.52239,0
0.5,0.76266,0.52238,0
0.5,0.76582,0.52237,0
0.5,0.76899,0.52236,0
0.5,0.77215,0.52235,0
0.5,0.77532,0.52234,0
0.5,0.77848,0.52233,0
0.5,0.78165,0.52232,0
0.5,0.78481,0.52232,0
0.5,0.78797,0.52232,0
0.5,0.79114,0.52231,0
0.5,0.7943,0.52231,0
0.5,0.79747,0.52231,0
0.5,0.80063,0.52231,0
0.5,0.8038,0.5223,0
0.5,0.80696,0.5223,0
0.5,0.81013,0.5223,0
0.5,0.81329,0.5223,0
0.5,0.81646,0.5223,0
0.5,0.81962,0.52229,0
0.5,0.82278,0.52229,0
0.5,0.82595,0.52229,0
0.5,0.82911,0.52229,0
0.5,0.83228,0.52229,0
0.5,0.83544,0.52229,0
0.5,0.83861,0.52229,0
0.5,0.84177,0.52229,0
0.5,0.84494,0.52229,0
0.5,0.8481,0.52229,0
0.5,0.85127,0.52229,0
0.5,0.85443,0.52229,0
0.5,0.85759,0.52229,0
0.5,0.86076,0.52229,0
0.5,0.86392,0.52229,0
0.5,0.86709,0.52229,0
0.5,0.87025,0.52229,0
0.5,0.87342,0.5223,0
0.5,0.87658,0.5223,0
0.5,0.87975,0.52231,0
0.5,0.88291,0.52233,0
0.5,0.88608,0.52236,0
0.5,0.88924,0.52239,0
0.5,0.89241,0.52244,0
0.5,0.89557,0.52251,0
0.5,0.89873,0.5226,0
0.5,0.9019,0.52272,0
0.5,0.90506,0.52287,0
0.5,0.90823,0.52306,0
0.5,0.91139,0.52329,0
0.5,0.91456,0.52357,0
0.5,0.91772,0.52389,0
0.5,0.92089,0.52425,0
0.5,0.92405,0.52466,0
0.5,0.92722,0.52511,0
0.5,0.9285,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52634,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52638,0
0.5,0.050633,0.52638,0
0.5,0.053797,0.52638,0
0.5,0.056962,0.52638,0
0.5,0.060127,0.52638,0
0.5,0.063291,0.52638,0
0.5,0.066456,0.52638,0
0.5,0.06962,0.52638,0
0.5,0.072785,0.52638,0
0.5,0.075949,0.52638,0
0.5,0.079114,0.52638,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52637,0
0.5,0.10127,0.52637,0
0.5,0.10443,0.52637,0
0.5,0.10759,0.52637,0
0.5,0.11076,0.52637,0
0.5,0.11392,0.52637,0
0.5,0.11709,0.52638,0
0.5,0.12025,0.52638,0
0.5,0.12342,0.52638,0
0.5,0.12658,0.52638,0
0.5,0.12975,0.52638,0
0.5,0.13291,0.52638,0
0.5,0.13608,0.52638,0
0.5,0.13924,0.52638,0
0.5,0.14241,0.52638,0
0.5,0.14557,0.52638,0
0.5,0.14873,0.52638,0
0.5,0.1519,0.52638,0
0.5,0.15506,0.52638,0
0.5,0.15823,0.52638,0
0.5,0.16139,0.52638,0
0.5,0.16456,0.52638,0
0.5,0.16772,0.52638,0
0.5,0.17089,0.52638,0
0.5,0.17405,0.52638,0
0.5,0.17722,0.52638,0
0.5,0.18038,0.52638,0
0.5,0.18354,0.52638,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52638,0
0.5,0.28165,0.52638,0
0.5,0.28481,0.52638,0
0.5,0.28797,0.52638,0
0.5,0.29114,0.52638,0
0.5,0.2943,0.52638,0
0.5,0.29747,0.52638,0
0.5,0.30063,0.52638,0
0.5,0.3038,0.52638,0
0.5,0.30696,0.52638,0
0.5,0.31013,0.52638,0
0.5,0.31329,0.52638,0
0.5,0.31646,0.52638,0
0.5,0.31962,0.52638,0
0.5,0.32278,0.52638,0
0.5,0.32595,0.52638,0
0.5,0.32911,0.52638,0
0.5,0.33228,0.52638,0
0.5,0.33544,0.52638,0
0.5,0.33861,0.52638,0
0.5,0.34177,0.52638,0
0.5,0.34494,0.52638,0
0.5,0.3481,0.52638,0
0.5,0.35127,0.52638,0
0.5,0.35443,0.52638,0
0.5,0.35759,0.52638,0
0.5,0.36076,0.52638,0
0.5,0.36392,0.52638,0
0.5,0.36709,0.52638,0
0.5,0.37025,0.52638,0
0.5,0.37342,0.52638,0
0.5,0.37658,0.52638,0
0.5,0.37975,0.52638,0
0.5,0.38291,0.52638,0
0.5,0.38608,0.52638,0
0.5,0.38924,0.52638,0
0.5,0.39241,0.52638,0
0.5,0.39557,0.52638,0
0.5,0.39873,0.52638,0
0.5,0.4019,0.52638,0
0.5,0.40506,0.52638,0
0.5,0.40823,0.52638,0
0.5,0.41139,0.52638,0
0.5,0.41456,0.52638,0
0.5,0.41772,0.52638,0
0.5,0.42089,0.52638,0
0.5,0.42405,0.52638,0
0.5,0.42722,0.52638,0
0.5,0.43038,0.52638,0
0.5,0.43354,0.52638,0
0.5,0.43671,0.52638,0
0.5,0.43987,0.52638,0
0.5,0.44304,0.52638,0
0.5,0.4462,0.52638,0
0.5,0.44937,0.52638,0
0.5,0.45253,0.52638,0
0.5,0.4557,0.52637,0
0.5,0.45886,0.52637,0
0.5,0.46203,0.52636,0
0.5,0.46519,0.52635,0
0.5,0.46835,0.52634,0
0.5,0.47152,0.52632,0
0.5,0.47468,0.5263,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52534,0
0.5,0.93038,0.52563,0
0.5,0.93354,0.52618,0
0.5,0.93671,0.52675,0
0.5,0.93987,0.52729,0
0.5,0.94304,0.52777,0
0.5,0.9462,0.52819,0
0.5,0.94887,0.52848,0
0.5,1,0.5284,0
0.5,0.99931,0.52848,0
0.5,0.94937,0.52854,0
0.5,0.95253,0.52883,0
0.5,0.9557,0.52908,0
0.5,0.95886,0.52927,0
0.5,0.96203,0.52944,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52966,0
0.5,0.97152,0.52972,0
0.5,0.97468,0.52975,0
0.5,0.97785,0.52975,0
0.5,0.98101,0.52973,0
0.5,0.98418,0.52967,0
0.5,0.98734,0.52956,0
0.5,0.99051,0.5294,0
0.5,0.99367,0.52917,0
0.5,0.99684,0.52883,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94887,0.47152,0
0.5,0.94937,0.47146,0
0.5,0.95253,0.47117,0
0.5,0.9557,0.47092,0
0.5,0.95886,0.47073,0
0.5,0.96203,0.47056,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47034,0
0.5,0.97152,0.47028,0
0.5,0.97468,0.47025,0
0.5,0.97785,0.47025,0
0.5,0.98101,0.47027,0
0.5,0.98418,0.47033,0
0.5,0.98734,0.47044,0
0.5,0.99051,0.4706,0
0.5,0.99367,0.47083,0
0.5,0.99684,0.47117,0
0.5,0.99931,0.47152,0
0.5,0.00049175,0.47468,0
0.5,0.0031646,0.47441,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.47403,0
0.5,0.012658,0.47391,0
0.5,0.015823,0.47383,0
0.5,0.018987,0.47377,0
0.5,0.022152,0.47372,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.4736,0
0.5,0.047468,0.4736,0
0.5,0.050633,0.4736,0
0.5,0.053797,0.4736,0
0.5,0.056962,0.4736,0
0.5,0.060127,0.4736,0
0.5,0.063291,0.4736,0
0.5,0.066456,0.4736,0
0.5,0.06962,0.4736,0
0.5,0.072785,0.4736,0
0.5,0.075949,0.4736,0
0.5,0.079114,0.4736,0
0.5,0.082278,0.4736,0
0.5,0.085443,0.4736,0
0.5,0.088608,0.4736,0
0.5,0.091772,0.4736,0
0.5,0.094937,0.4736,0
0.5,0.098101,0.4736,0
0.5,0.10127,0.4736,0
0.5,0.10443,0.4736,0
0.5,0.10759,0.4736,0
0.5,0.11076,0.4736,0
0.5,0.11392,0.4736,0
0.5,0.11709,0.4736,0
0.5,0.12025,0.4736,0
0.5,0.12342,0.4736,0
0.5,0.12658,0.4736,0
0.5,0.12975,0.4736,0
0.5,0.13291,0.4736,0
0.5,0.13608,0.4736,0
0.5,0.13924,0.4736,0
0.5,0.14241,0.4736,0
0.5,0.14557,0.4736,0
0.5,0.14873,0.4736,0
0.5,0.1519,0.4736,0
0.5,0.15506,0.4736,0
0.5,0.15823,0.4736,0
0.5,0.16139,0.4736,0
0.5,0.16456,0.4736,0
0.5,0.16772,0.4736,0
0.5,0.17089,0.4736,0
0.5,0.17405,0.4736,0
0.5,0.17722,0.4736,0
0.5,0.18038,0.4736,0
0.5,0.18354,0.4736,0
0.5,0.18671,0.4736,0
0.5,0.18987,0.4736,0
0.5,0.19304,0.4736,0
0.5,0.1962,0.4736,0
0.5,0.19937,0.4736,0
0.5,0.20253,0.4736,0
0.5,0.2057,0.4736,0
0.5,0.20886,0.4736,0
0.5,0.21203,0.4736,0
0.5,0.21519,0.4736,0
0.5,0.21835,0.4736,0
0.5,0.22152,0.4736,0
0.5,0.22468,0.4736,0
0.5,0.22785,0.4736,0
0.5,0.23101,0.4736,0
0.5,0.23418,0.4736,0
0.5,0.23734,0.4736,0
0.5,0.24051,0.4736,0
0.5,0.24367,0.4736,0
0.5,0.24684,0.4736,0
0.5,0.25,0.4736,0
0.5,0.25316,0.4736,0
0.5,0.25633,0.4736,0
0.5,0.25949,0.4736,0
0.5,0.26266,0.4736,0
0.5,0.26582,0.4736,0
0.5,0.26899,0.4736,0
0.5,0.27215,0.4736,0
0.5,0.27532,0.4736,0
0.5,0.27848,0.4736,0
0.5,0.28165,0.4736,0
0.5,0.28481,0.4736,0
0.5,0.28797,0.4736,0
0.5,0.29114,0.4736,0
0.5,0.2943,0.4736,0
0.5,0.29747,0.4736,0
0.5,0.30063,0.4736,0
0.5,0.3038,0.4736,0
0.5,0.30696,0.4736,0
0.5,0.31013,0.4736,0
0.5,0.31329,0.4736,0
0.5,0.31646,0.4736,0
0.5,0.31962,0.4736,0
0.5,0.32278,0.4736,0
0.5,0.32595,0.4736,0
0.5,0.32911,0.4736,0
0.5,0.33228,0.4736,0
0.5,0.33544,0.4736,0
0.5,0.33861,0.4736,0
0.5,0.34177,0.4736,0
0.5,0.34494,0.4736,0
0.5,0.3481,0.4736,0
0.5,0.35127,0.4736,0
0.5,0.35443,0.4736,0
0.5,0.35759,0.4736,0
0.5,0.36076,0.4736,0
0.5,0.36392,0.4736,0
0.5,0.36709,0.4736,0
0.5,0.37025,0.4736,0
0.5,0.37342,0.4736,0
0.5,0.37658,0.4736,0
0.5,0.37975,0.4736,0
0.5,0.38291,0.4736,0
0.5,0.38608,0.4736,0
0.5,0.38924,0.4736,0
0.5,0.39241,0.4736,0
0.5,0.39557,0.4736,0
0.5,0.39873,0.4736,0
0.5,0.4019,0.4736,0
0.5,0.40506,0.4736,0
0.5,0.40823,0.4736,0
0.5,0.41139,0.4736,0
0.5,0.41456,0.4736,0
0.5,0.41772,0.4736,0
0.5,0.42089,0.4736,0
0.5,0.42405,0.4736,0
0.5,0.42722,0.4736,0
0.5,0.43038,0.4736,0
0.5,0.43354,0.4736,0
0.5,0.43671,0.4736,0
0.5,0.43987,0.4736,0
0.5,0.44304,0.4736,0
0.5,0.4462,0.4736,0
0.5,0.44937,0.4736,0
0.5,0.45253,0.4736,0
0.5,0.4557,0.47361,0
0.5,0.45886,0.47361,0
0.5,0.46203,0.47362,0
0.5,0.46519,0.47363,0
0.5,0.46835,0.47364,0
0.5,0.47152,0.47366,0
0.5,0.47468,0.47368,0
0.5,0.47785,0.47371,0
0.5,0.48101,0.47374,0
0.5,0.48418,0.47379,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47465,0
0.5,0.50353,0.47468,0
0.5,0.92847,0.47468,0
0.5,0.93038,0.47437,0
0.5,0.93354,0.47382,0
0.5,0.93671,0.47325,0
0.5,0.93987,0.47271,0
0.5,0.94304,0.47223,0
0.5,0.9462,0.47181,0
0.5,1,0.4716,0
0.5,0,0.47472,0
0.5,0.50633,0.47494,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.47561,0
0.5,0.51582,0.47595,0
0.5,0.51899,0.47627,0
0.5,0.52215,0.47655,0
0.5,0.52532,0.47677,0
0.5,0.52848,0.47695,0
0.5,0.53165,0.47708,0
0.5,0.53481,0.47718,0
0.5,0.53797,0.47725,0
0.5,0.54114,0.47729,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47731,0
0.5,0.55063,0.4773,0
0.5,0.5538,0.47728,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47722,0
0.5,0.56329,0.47719,0
0.5,0.56646,0.47717,0
0.5,0.56962,0.47716,0
0.5,0.57278,0.47716,0
0.5,0.57595,0.47717,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47721,0
0.5,0.58544,0.47724,0
0.5,0.58861,0.47727,0
0.5,0.59177,0.47731,0
0.5,0.59494,0.47734,0
0.5,0.5981,0.47737,0
0.5,0.60127,0.4774,0
0.5,0.60443,0.47743,0
0.5,0.60759,0.47745,0
0.5,0.61076,0.47747,0
0.5,0.61392,0.47749,0
0.5,0.61709,0.47751,0
0.5,0.62025,0.47752,0
0.5,0.62342,0.47753,0
0.5,0.62658,0.47753,0
0.5,0.62975,0.47753,0
0.5,0.63291,0.47753,0
0.5,0.63608,0.47752,0
0.5,0.63924,0.47751,0
0.5,0.64241,0.4775,0
0.5,0.64557,0.47748,0
0.5,0.64873,0.47747,0
0.5,0.6519,0.47746,0
0.5,0.65506,0.47746,0
0.5,0.65823,0.47745,0
0.5,0.66139,0.47745,0
0.5,0.66456,0.47745,0
0.5,0.66772,0.47746,0
0.5,0.67089,0.47747,0
0.5,0.67405,0.47748,0
0.5,0.67722,0.47749,0
0.5,0.68038,0.4775,0
0.5,0.68354,0.47752,0
0.5,0.68671,0.47753,0
0.5,0.68987,0.47755,0
0.5,0.69304,0.47756,0
0.5,0.6962,0.47757,0
0.5,0.69937,0.47758,0
0.5,0.70253,0.47758,0
0.5,0.7057,0.47759,0
0.5,0.70886,0.47759,0
0.5,0.71203,0.47758,0
0.5,0.71519,0.47758,0
0.5,0.71835,0.47757,0
0.5,0.72152,0.47756,0
0.5,0.72468,0.47755,0
0.5,0.72785,0.47754,0
0.5,0.73101,0.47754,0
0.5,0.73418,0.47753,0
0.5,0.73734,0.47753,0
0.5,0.74051,0.47752,0
0.5,0.74367,0.47753,0
0.5,0.74684,0.47753,0
0.5,0.75,0.47754,0
0.5,0.75316,0.47755,0
0.5,0.75633,0.47756,0
0.5,0.75949,0.47757,0
0.5,0.76266,0.47758,0
0.5,0.76582,0.4776,0
0.5,0.76899,0.47761,0
0.5,0.77215,0.47762,0
0.5,0.77532,0.47762,0
0.5,0.77848,0.47763,0
0.5,0.78165,0.47764,0
0.5,0.78481,0.47764,0
0.5,0.78797,0.47765,0
0.5,0.79114,0.47765,0
0.5,0.7943,0.47765,0
0.5,0.79747,0.47765,0
0.5,0.80063,0.47766,0
0.5,0.8038,0.47766,0
0.5,0.80696,0.47766,0
0.5,0.81013,0.47766,0
0.5,0.81329,0.47766,0
0.5,0.81646,0.47767,0
0.5,0.81962,0.47767,0
0.5,0.82278,0.47767,0
0.5,0.82595,0.47767,0
0.5,0.82911,0.47767,0
0.5,0.83228,0.47767,0
0.5,0.83544,0.47768,0
0.5,0.83861,0.47768,0
0.5,0.84177,0.47768,0
0.5,0.84494,0.47768,0
0.5,0.8481,0.47768,0
0.5,0.85127,0.47768,0
0.5,0.85443,0.47768,0
0.5,0.85759,0.47768,0
0.5,0.86076,0.47768,0
0.5,0.86392,0.47768,0
0.5,0.86709,0.47767,0
0.5,0.87025,0.47767,0
0.5,0.87342,0.47767,0
0.5,0.87658,0.47766,0
0.5,0.87975,0.47765,0
0.5,0.88291,0.47763,0
0.5,0.88608,0.4776,0
0.5,0.88924,0.47757,0
0.5,0.89241,0.47752,0
0.5,0.89557,0.47745,0
0.5,0.89873,0.47736,0
0.5,0.9019,0.47724,0
0.5,0.90506,0.47709,0
0.5,0.90823,0.47691,0
0.5,0.91139,0.47668,0
0.5,0.91456,0.47641,0
0.5,0.91772,0.4761,0
0.5,0.92089,0.47574,0
0.5,0.92405,0.47533,0
0.5,0.92722,0.47488,0
0.5,0.00049754,0.52532,0
0.5,0,0.52528,0
0.5,0.50633,0.52506,0
0.5,0.50352,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.52439,0
0.5,0.51582,0.52405,0
0.5,0.51899,0.52373,0
0.5,0.52215,0.52345,0
0.5,0.52532,0.52323,0
0.5,0.52848,0.52305,0
0.5,0.53165,0.52291,0
0.5,0.53481,0.52282,0
0.5,0.53797,0.52275,0
0.5,0.54114,0.52271,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52269,0
0.5,0.55063,0.5227,0
0.5,0.5538,0.52272,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52278,0
0.5,0.56329,0.52281,0
0.5,0.56646,0.52283,0
0.5,0.56962,0.52284,0
0.5,0.57278,0.52284,0
0.5,0.57595,0.52283,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52279,0
0.5,0.58544,0.52276,0
0.5,0.58861,0.52273,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52266,0
0.5,0.5981,0.52263,0
0.5,0.60127,0.5226,0
0.5,0.60443,0.52257,0
0.5,0.60759,0.52255,0
0.5,0.61076,0.52253,0
0.5,0.61392,0.52251,0
0.5,0.61709,0.52249,0
0.5,0.62025,0.52248,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52247,0
0.5,0.62975,0.52247,0
0.5,0.63291,0.52247,0
0.5,0.63608,0.52248,0
0.5,0.63924,0.52249,0
0.5,0.64241,0.5225,0
0.5,0.64557,0.52251,0
0.5,0.64873,0.52253,0
0.5,0.6519,0.52254,0
0.5,0.65506,0.52254,0
0.5,0.65823,0.52255,0
0.5,0.66139,0.52255,0
0.5,0.66456,0.52255,0
0.5,0.66772,0.52254,0
0.5,0.67089,0.52253,0
0.5,0.67405,0.52252,0
0.5,0.67722,0.52251,0
0.5,0.68038,0.5225,0
0.5,0.68354,0.52248,0
0.5,0.68671,0.52247,0
0.5,0.68987,0.52245,0
0.5,0.69304,0.52244,0
0.5,0.6962,0.52243,0
0.5,0.69937,0.52242,0
0.5,0.70253,0.52241,0
0.5,0.7057,0.52241,0
0.5,0.70886,0.52241,0
0.5,0.71203,0.52241,0
0.5,0.71519,0.52242,0
0.5,0.71835,0.52243,0
0.5,0.72152,0.52244,0
0.5,0.72468,0.52245,0
0.5,0.72785,0.52246,0
0.5,0.73101,0.52246,0
0.5,0.73418,0.52247,0
0.5,0.73734,0.52247,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52247,0
0.5,0.74684,0.52247,0
0.5,0.75,0.52246,0
0.5,0.75316,0.52245,0
0.5,0.75633,0.52244,0
0.5,0.75949,0.52243,0
0.5,0.76266,0.52242,0
0.5,0.76582,0.5224,0
0.5,0.76899,0.52239,0
0.5,0.77215,0.52238,0
0.5,0.77532,0.52237,0
0.5,0.77848,0.52237,0
0.5,0.78165,0.52236,0
0.5,0.78481,0.52236,0
0.5,0.78797,0.52235,0
0.5,0.79114,0.52235,0
0.5,0.7943,0.52235,0
0.5,0.79747,0.52234,0
0.5,0.80063,0.52234,0
0.5,0.8038,0.52234,0
0.5,0.80696,0.52234,0
0.5,0.81013,0.52234,0
0.5,0.81329,0.52233,0
0.5,0.81646,0.52233,0
0.5,0.81962,0.52233,0
0.5,0.82278,0.52233,0
0.5,0.82595,0.52233,0
0.5,0.82911,0.52233,0
0.5,0.83228,0.52232,0
0.5,0.83544,0.52232,0
0.5,0.83861,0.52232,0
0.5,0.84177,0.52232,0
0.5,0.84494,0.52232,0
0.5,0.8481,0.52232,0
0.5,0.85127,0.52232,0
0.5,0.85443,0.52232,0
0.5,0.85759,0.52232,0
0.5,0.86076,0.52232,0
0.5,0.86392,0.52232,0
0.5,0.86709,0.52232,0
0.5,0.87025,0.52233,0
0.5,0.87342,0.52233,0
0.5,0.87658,0.52234,0
0.5,0.87975,0.52235,0
0.5,0.88291,0.52237,0
0.5,0.88608,0.5224,0
0.5,0.88924,0.52243,0
0.5,0.89241,0.52248,0
0.5,0.89557,0.52255,0
0.5,0.89873,0.52264,0
0.5,0.9019,0.52276,0
0.5,0.90506,0.52291,0
0.5,0.90823,0.52309,0
0.5,0.91139,0.52332,0
0.5,0.91456,0.52359,0
0.5,0.91772,0.5239,0
0.5,0.92089,0.52426,0
0.5,0.92405,0.52467,0
0.5,0.92722,0.52512,0
0.5,0.92847,0.52532,0
0.5,0.0031646,0.52559,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.52597,0
0.5,0.012658,0.52609,0
0.5,0.015823,0.52617,0
0.5,0.018987,0.52623,0
0.5,0.022152,0.52628,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.5264,0
0.5,0.047468,0.5264,0
0.5,0.050633,0.5264,0
0.5,0.053797,0.5264,0
0.5,0.056962,0.5264,0
0.5,0.060127,0.5264,0
0.5,0.063291,0.5264,0
0.5,0.066456,0.5264,0
0.5,0.06962,0.5264,0
0.5,0.072785,0.5264,0
0.5,0.075949,0.5264,0
0.5,0.079114,0.5264,0
0.5,0.082278,0.5264,0
0.5,0.085443,0.5264,0
0.5,0.088608,0.5264,0
0.5,0.091772,0.5264,0
0.5,0.094937,0.5264,0
0.5,0.098101,0.5264,0
0.5,0.10127,0.5264,0
0.5,0.10443,0.5264,0
0.5,0.10759,0.5264,0
0.5,0.11076,0.5264,0
0.5,0.11392,0.5264,0
0.5,0.11709,0.5264,0
0.5,0.12025,0.5264,0
0.5,0.12342,0.5264,0
0.5,0.12658,0.5264,0
0.5,0.12975,0.5264,0
0.5,0.13291,0.5264,0
0.5,0.13608,0.5264,0
0.5,0.13924,0.5264,0
0.5,0.14241,0.5264,0
0.5,0.14557,0.5264,0
0.5,0.14873,0.5264,0
0.5,0.1519,0.5264,0
0.5,0.15506,0.5264,0
0.5,0.15823,0.5264,0
0.5,0.16139,0.5264,0
0.5,0.16456,0.5264,0
0.5,0.16772,0.5264,0
0.5,0.17089,0.5264,0
0.5,0.17405,0.5264,0
0.5,0.17722,0.5264,0
0.5,0.18038,0.5264,0
0.5,0.18354,0.5264,0
0.5,0.18671,0.5264,0
0.5,0.18987,0.5264,0
0.5,0.19304,0.5264,0
0.5,0.1962,0.5264,0
0.5,0.19937,0.5264,0
0.5,0.20253,0.5264,0
0.5,0.2057,0.5264,0
0.5,0.20886,0.5264,0
0.5,0.21203,0.5264,0
0.5,0.21519,0.5264,0
0.5,0.21835,0.5264,0
0.5,0.22152,0.5264,0
0.5,0.22468,0.5264,0
0.5,0.22785,0.5264,0
0.5,0.23101,0.5264,0
0.5,0.23418,0.5264,0
0.5,0.23734,0.5264,0
0.5,0.24051,0.5264,0
0.5,0.24367,0.5264,0
0.5,0.24684,0.5264,0
0.5,0.25,0.5264,0
0.5,0.25316,0.5264,0
0.5,0.25633,0.5264,0
0.5,0.25949,0.5264,0
0.5,0.26266,0.5264,0
0.5,0.26582,0.5264,0
0.5,0.26899,0.5264,0
0.5,0.27215,0.5264,0
0.5,0.27532,0.5264,0
0.5,0.27848,0.5264,0
0.5,0.28165,0.5264,0
0.5,0.28481,0.5264,0
0.5,0.28797,0.5264,0
0.5,0.29114,0.5264,0
0.5,0.2943,0.5264,0
0.5,0.29747,0.5264,0
0.5,0.30063,0.5264,0
0.5,0.3038,0.5264,0
0.5,0.30696,0.5264,0
0.5,0.31013,0.5264,0
0.5,0.31329,0.5264,0
0.5,0.31646,0.5264,0
0.5,0.31962,0.5264,0
0.5,0.32278,0.5264,0
0.5,0.32595,0.5264,0
0.5,0.32911,0.5264,0
0.5,0.33228,0.5264,0
0.5,0.33544,0.5264,0
0.5,0.33861,0.5264,0
0.5,0.34177,0.5264,0
0.5,0.34494,0.5264,0
0.5,0.3481,0.5264,0
0.5,0.35127,0.5264,0
0.5,0.35443,0.5264,0
0.5,0.35759,0.5264,0
0.5,0.36076,0.5264,0
0.5,0.36392,0.5264,0
0.5,0.36709,0.5264,0
0.5,0.37025,0.5264,0
0.5,0.37342,0.5264,0
0.5,0.37658,0.5264,0
0.5,0.37975,0.5264,0
0.5,0.38291,0.5264,0
0.5,0.38608,0.5264,0
0.5,0.38924,0.5264,0
0.5,0.39241,0.5264,0
0.5,0.39557,0.5264,0
0.5,0.39873,0.5264,0
0.5,0.4019,0.5264,0
0.5,0.40506,0.5264,0
0.5,0.40823,0.5264,0
0.5,0.41139,0.5264,0
0.5,0.41456,0.5264,0
0.5,0.41772,0.5264,0
0.5,0.42089,0.5264,0
0.5,0.42405,0.5264,0
0.5,0.42722,0.5264,0
0.5,0.43038,0.5264,0
0.5,0.43354,0.5264,0
0.5,0.43671,0.5264,0
0.5,0.43987,0.5264,0
0.5,0.44304,0.5264,0
0.5,0.4462,0.5264,0
0.5,0.44937,0.5264,0
0.5,0.45253,0.5264,0
0.5,0.4557,0.52639,0
0.5,0.45886,0.52639,0
0.5,0.46203,0.52638,0
0.5,0.46519,0.52637,0
0.5,0.46835,0.52636,0
0.5,0.47152,0.52634,0
0.5,0.47468,0.52632,0
0.5,0.47785,0.52629,0
0.5,0.48101,0.52626,0
0.5,0.48418,0.52621,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52535,0
0.5,0.93038,0.52563,0
0.5,0.93354,0.52618,0
0.5,0.93671,0.52675,0
0.5,0.93987,0.52729,0
0.5,0.94304,0.52777,0
0.5,0.9462,0.52819,0
0.5,0.94887,0.52848,0
0.5,1,0.5284,0
0.5,0.99931,0.52848,0
0.5,0.94937,0.52854,0
0.5,0.95253,0.52883,0
0.5,0.9557,0.52908,0
0.5,0.95886,0.52927,0
0.5,0.96203,0.52944,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52966,0
0.5,0.97152,0.52972,0
0.5,0.97468,0.52975,0
0.5,0.97785,0.52975,0
0.5,0.98101,0.52973,0
0.5,0.98418,0.52967,0
0.5,0.98734,0.52956,0
0.5,0.99051,0.5294,0
0.5,0.99367,0.52917,0
0.5,0.99684,0.52883,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94887,0.47152,0
0.5,0.94937,0.47146,0
0.5,0.95253,0.47117,0
0.5,0.9557,0.47092,0
0.5,0.95886,0.47073,0
0.5,0.96203,0.47056,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47034,0
0.5,0.97152,0.47028,0
0.5,0.97468,0.47025,0
0.5,0.97785,0.47025,0
0.5,0.98101,0.47027,0
0.5,0.98418,0.47033,0
0.5,0.98734,0.47044,0
0.5,0.99051,0.4706,0
0.5,0.99367,0.47083,0
0.5,0.99684,0.47117,0
0.5,0.99931,0.47152,0
0.5,0,0.47451,0
0.5,0.0031646,0.47423,0
0.5,0.0063291,0.47402,0
0.5,0.0094937,0.4739,0
0.5,0.012658,0.47381,0
0.5,0.015823,0.47375,0
0.5,0.018987,0.4737,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47364,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47358,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47358,0
0.5,0.06962,0.47358,0
0.5,0.072785,0.47358,0
0.5,0.075949,0.47358,0
0.5,0.079114,0.47358,0
0.5,0.082278,0.47358,0
0.5,0.085443,0.47358,0
0.5,0.088608,0.47358,0
0.5,0.091772,0.47358,0
0.5,0.094937,0.47358,0
0.5,0.098101,0.47358,0
0.5,0.10127,0.47358,0
0.5,0.10443,0.47358,0
0.5,0.10759,0.47358,0
0.5,0.11076,0.47358,0
0.5,0.11392,0.47358,0
0.5,0.11709,0.47358,0
0.5,0.12025,0.47358,0
0.5,0.12342,0.47358,0
0.5,0.12658,0.47358,0
0.5,0.12975,0.47358,0
0.5,0.13291,0.47358,0
0.5,0.13608,0.47358,0
0.5,0.13924,0.47358,0
0.5,0.14241,0.47358,0
0.5,0.14557,0.47358,0
0.5,0.14873,0.47358,0
0.5,0.1519,0.47358,0
0.5,0.15506,0.47358,0
0.5,0.15823,0.47358,0
0.5,0.16139,0.47358,0
0.5,0.16456,0.47358,0
0.5,0.16772,0.47358,0
0.5,0.17089,0.47358,0
0.5,0.17405,0.47358,0
0.5,0.17722,0.47358,0
0.5,0.18038,0.47358,0
0.5,0.18354,0.47358,0
0.5,0.18671,0.47358,0
0.5,0.18987,0.47358,0
0.5,0.19304,0.47358,0
0.5,0.1962,0.47358,0
0.5,0.19937,0.47358,0
0.5,0.20253,0.47358,0
0.5,0.2057,0.47358,0
0.5,0.20886,0.47358,0
0.5,0.21203,0.47358,0
0.5,0.21519,0.47358,0
0.5,0.21835,0.47358,0
0.5,0.22152,0.47358,0
0.5,0.22468,0.47358,0
0.5,0.22785,0.47358,0
0.5,0.23101,0.47358,0
0.5,0.23418,0.47358,0
0.5,0.23734,0.47358,0
0.5,0.24051,0.47358,0
0.5,0.24367,0.47358,0
0.5,0.24684,0.47358,0
0.5,0.25,0.47358,0
0.5,0.25316,0.47358,0
0.5,0.25633,0.47358,0
0.5,0.25949,0.47358,0
0.5,0.26266,0.47358,0
0.5,0.26582,0.47358,0
0.5,0.26899,0.47358,0
0.5,0.27215,0.47358,0
0.5,0.27532,0.47358,0
0.5,0.27848,0.47358,0
0.5,0.28165,0.47358,0
0.5,0.28481,0.47358,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47357,0
0.5,0.35443,0.47357,0
0.5,0.35759,0.47357,0
0.5,0.36076,0.47357,0
0.5,0.36392,0.47357,0
0.5,0.36709,0.47357,0
0.5,0.37025,0.47357,0
0.5,0.37342,0.47357,0
0.5,0.37658,0.47357,0
0.5,0.37975,0.47357,0
0.5,0.38291,0.47357,0
0.5,0.38608,0.47357,0
0.5,0.38924,0.47357,0
0.5,0.39241,0.47357,0
0.5,0.39557,0.47357,0
0.5,0.39873,0.47357,0
0.5,0.4019,0.47357,0
0.5,0.40506,0.47357,0
0.5,0.40823,0.47357,0
0.5,0.41139,0.47357,0
0.5,0.41456,0.47357,0
0.5,0.41772,0.47357,0
0.5,0.42089,0.47357,0
0.5,0.42405,0.47357,0
0.5,0.42722,0.47357,0
0.5,0.43038,0.47357,0
0.5,0.43354,0.47357,0
0.5,0.43671,0.47357,0
0.5,0.43987,0.47357,0
0.5,0.44304,0.47357,0
0.5,0.4462,0.47357,0
0.5,0.44937,0.47358,0
0.5,0.45253,0.47358,0
0.5,0.4557,0.47358,0
0.5,0.45886,0.47359,0
0.5,0.46203,0.4736,0
0.5,0.46519,0.47361,0
0.5,0.46835,0.47362,0
0.5,0.47152,0.47364,0
0.5,0.47468,0.47366,0
0.5,0.47785,0.47369,0
0.5,0.48101,0.47373,0
0.5,0.48418,0.47377,0
0.5,0.48734,0.47383,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47464,0
0.5,0.50364,0.47468,0
0.5,0.92844,0.47468,0
0.5,0.93038,0.47437,0
0.5,0.93354,0.47381,0
0.5,0.93671,0.47325,0
0.5,0.93987,0.4727,0
0.5,0.94304,0.47223,0
0.5,0.9462,0.47181,0
0.5,1,0.4716,0
0.5,0.50633,0.47493,0
0.5,0.50949,0.47525,0
0.5,0.51266,0.47559,0
0.5,0.51582,0.47593,0
0.5,0.51899,0.47625,0
0.5,0.52215,0.47652,0
0.5,0.52532,0.47674,0
0.5,0.52848,0.47692,0
0.5,0.53165,0.47706,0
0.5,0.53481,0.47715,0
0.5,0.53797,0.47722,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47728,0
0.5,0.54747,0.47728,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.4772,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47715,0
0.5,0.56962,0.47714,0
0.5,0.57278,0.47714,0
0.5,0.57595,0.47715,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47719,0
0.5,0.58544,0.47722,0
0.5,0.58861,0.47725,0
0.5,0.59177,0.47728,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47734,0
0.5,0.60127,0.47737,0
0.5,0.60443,0.4774,0
0.5,0.60759,0.47743,0
0.5,0.61076,0.47745,0
0.5,0.61392,0.47747,0
0.5,0.61709,0.47748,0
0.5,0.62025,0.47749,0
0.5,0.62342,0.4775,0
0.5,0.62658,0.4775,0
0.5,0.62975,0.4775,0
0.5,0.63291,0.4775,0
0.5,0.63608,0.47749,0
0.5,0.63924,0.47748,0
0.5,0.64241,0.47747,0
0.5,0.64557,0.47746,0
0.5,0.64873,0.47745,0
0.5,0.6519,0.47744,0
0.5,0.65506,0.47743,0
0.5,0.65823,0.47742,0
0.5,0.66139,0.47742,0
0.5,0.66456,0.47742,0
0.5,0.66772,0.47743,0
0.5,0.67089,0.47744,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47746,0
0.5,0.68038,0.47747,0
0.5,0.68354,0.47749,0
0.5,0.68671,0.4775,0
0.5,0.68987,0.47751,0
0.5,0.69304,0.47753,0
0.5,0.6962,0.47754,0
0.5,0.69937,0.47754,0
0.5,0.70253,0.47755,0
0.5,0.7057,0.47755,0
0.5,0.70886,0.47755,0
0.5,0.71203,0.47755,0
0.5,0.71519,0.47754,0
0.5,0.71835,0.47754,0
0.5,0.72152,0.47753,0
0.5,0.72468,0.47752,0
0.5,0.72785,0.47751,0
0.5,0.73101,0.4775,0
0.5,0.73418,0.47749,0
0.5,0.73734,0.47749,0
0.5,0.74051,0.47749,0
0.5,0.74367,0.47749,0
0.5,0.74684,0.4775,0
0.5,0.75,0.4775,0
0.5,0.75316,0.47751,0
0.5,0.75633,0.47752,0
0.5,0.75949,0.47754,0
0.5,0.76266,0.47755,0
0.5,0.76582,0.47756,0
0.5,0.76899,0.47757,0
0.5,0.77215,0.47758,0
0.5,0.77532,0.47759,0
0.5,0.77848,0.4776,0
0.5,0.78165,0.4776,0
0.5,0.78481,0.47761,0
0.5,0.78797,0.47761,0
0.5,0.79114,0.47761,0
0.5,0.7943,0.47762,0
0.5,0.79747,0.47762,0
0.5,0.80063,0.47762,0
0.5,0.8038,0.47762,0
0.5,0.80696,0.47762,0
0.5,0.81013,0.47763,0
0.5,0.81329,0.47763,0
0.5,0.81646,0.47763,0
0.5,0.81962,0.47763,0
0.5,0.82278,0.47763,0
0.5,0.82595,0.47764,0
0.5,0.82911,0.47764,0
0.5,0.83228,0.47764,0
0.5,0.83544,0.47764,0
0.5,0.83861,0.47764,0
0.5,0.84177,0.47764,0
0.5,0.84494,0.47764,0
0.5,0.8481,0.47764,0
0.5,0.85127,0.47764,0
0.5,0.85443,0.47764,0
0.5,0.85759,0.47764,0
0.5,0.86076,0.47764,0
0.5,0.86392,0.47764,0
0.5,0.86709,0.47764,0
0.5,0.87025,0.47764,0
0.5,0.87342,0.47763,0
0.5,0.87658,0.47762,0
0.5,0.87975,0.47761,0
0.5,0.88291,0.47759,0
0.5,0.88608,0.47757,0
0.5,0.88924,0.47753,0
0.5,0.89241,0.47748,0
0.5,0.89557,0.47741,0
0.5,0.89873,0.47732,0
0.5,0.9019,0.47721,0
0.5,0.90506,0.47706,0
0.5,0.90823,0.47688,0
0.5,0.91139,0.47666,0
0.5,0.91456,0.47639,0
0.5,0.91772,0.47608,0
0.5,0.92089,0.47573,0
0.5,0.92405,0.47532,0
0.5,0.92722,0.47488,0
0.5,0.50633,0.52507,0
0.5,0.50363,0.52532,0
0.5,0.50949,0.52475,0
0.5,0.51266,0.52441,0
0.5,0.51582,0.52407,0
0.5,0.51899,0.52375,0
0.5,0.52215,0.52348,0
0.5,0.52532,0.52325,0
0.5,0.52848,0.52308,0
0.5,0.53165,0.52294,0
0.5,0.53481,0.52285,0
0.5,0.53797,0.52278,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52272,0
0.5,0.54747,0.52272,0
0.5,0.55063,0.52272,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.5228,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52286,0
0.5,0.57278,0.52286,0
0.5,0.57595,0.52285,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.52281,0
0.5,0.58544,0.52278,0
0.5,0.58861,0.52275,0
0.5,0.59177,0.52272,0
0.5,0.59494,0.52269,0
0.5,0.5981,0.52265,0
0.5,0.60127,0.52263,0
0.5,0.60443,0.5226,0
0.5,0.60759,0.52257,0
0.5,0.61076,0.52255,0
0.5,0.61392,0.52253,0
0.5,0.61709,0.52252,0
0.5,0.62025,0.52251,0
0.5,0.62342,0.5225,0
0.5,0.62658,0.5225,0
0.5,0.62975,0.5225,0
0.5,0.63291,0.5225,0
0.5,0.63608,0.52251,0
0.5,0.63924,0.52252,0
0.5,0.64241,0.52253,0
0.5,0.64557,0.52254,0
0.5,0.64873,0.52255,0
0.5,0.6519,0.52256,0
0.5,0.65506,0.52257,0
0.5,0.65823,0.52257,0
0.5,0.66139,0.52258,0
0.5,0.66456,0.52257,0
0.5,0.66772,0.52257,0
0.5,0.67089,0.52256,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52254,0
0.5,0.68038,0.52253,0
0.5,0.68354,0.52251,0
0.5,0.68671,0.5225,0
0.5,0.68987,0.52249,0
0.5,0.69304,0.52247,0
0.5,0.6962,0.52246,0
0.5,0.69937,0.52246,0
0.5,0.70253,0.52245,0
0.5,0.7057,0.52245,0
0.5,0.70886,0.52245,0
0.5,0.71203,0.52245,0
0.5,0.71519,0.52246,0
0.5,0.71835,0.52246,0
0.5,0.72152,0.52247,0
0.5,0.72468,0.52248,0
0.5,0.72785,0.52249,0
0.5,0.73101,0.5225,0
0.5,0.73418,0.52251,0
0.5,0.73734,0.52251,0
0.5,0.74051,0.52251,0
0.5,0.74367,0.52251,0
0.5,0.74684,0.5225,0
0.5,0.75,0.5225,0
0.5,0.75316,0.52249,0
0.5,0.75633,0.52248,0
0.5,0.75949,0.52246,0
0.5,0.76266,0.52245,0
0.5,0.76582,0.52244,0
0.5,0.76899,0.52243,0
0.5,0.77215,0.52242,0
0.5,0.77532,0.52241,0
0.5,0.77848,0.5224,0
0.5,0.78165,0.5224,0
0.5,0.78481,0.52239,0
0.5,0.78797,0.52239,0
0.5,0.79114,0.52239,0
0.5,0.7943,0.52238,0
0.5,0.79747,0.52238,0
0.5,0.80063,0.52238,0
0.5,0.8038,0.52238,0
0.5,0.80696,0.52237,0
0.5,0.81013,0.52237,0
0.5,0.81329,0.52237,0
0.5,0.81646,0.52237,0
0.5,0.81962,0.52237,0
0.5,0.82278,0.52237,0
0.5,0.82595,0.52236,0
0.5,0.82911,0.52236,0
0.5,0.83228,0.52236,0
0.5,0.83544,0.52236,0
0.5,0.83861,0.52236,0
0.5,0.84177,0.52236,0
0.5,0.84494,0.52236,0
0.5,0.8481,0.52236,0
0.5,0.85127,0.52236,0
0.5,0.85443,0.52236,0
0.5,0.85759,0.52236,0
0.5,0.86076,0.52236,0
0.5,0.86392,0.52236,0
0.5,0.86709,0.52236,0
0.5,0.87025,0.52236,0
0.5,0.87342,0.52237,0
0.5,0.87658,0.52238,0
0.5,0.87975,0.52239,0
0.5,0.88291,0.52241,0
0.5,0.88608,0.52243,0
0.5,0.88924,0.52247,0
0.5,0.89241,0.52252,0
0.5,0.89557,0.52259,0
0.5,0.89873,0.52268,0
0.5,0.9019,0.52279,0
0.5,0.90506,0.52294,0
0.5,0.90823,0.52312,0
0.5,0.91139,0.52334,0
0.5,0.91456,0.52361,0
0.5,0.91772,0.52392,0
0.5,0.92089,0.52427,0
0.5,0.92405,0.52468,0
0.5,0.92722,0.52512,0
0.5,0.92844,0.52532,0
0.5,0.0031646,0.52577,0
0.5,0,0.52549,0
0.5,0.0063291,0.52598,0
0.5,0.0094937,0.5261,0
0.5,0.012658,0.52619,0
0.5,0.015823,0.52625,0
0.5,0.018987,0.5263,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52636,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52642,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52642,0
0.5,0.06962,0.52642,0
0.5,0.072785,0.52642,0
0.5,0.075949,0.52642,0
0.5,0.079114,0.52642,0
0.5,0.082278,0.52642,0
0.5,0.085443,0.52642,0
0.5,0.088608,0.52642,0
0.5,0.091772,0.52642,0
0.5,0.094937,0.52642,0
0.5,0.098101,0.52642,0
0.5,0.10127,0.52642,0
0.5,0.10443,0.52642,0
0.5,0.10759,0.52642,0
0.5,0.11076,0.52642,0
0.5,0.11392,0.52642,0
0.5,0.11709,0.52642,0
0.5,0.12025,0.52642,0
0.5,0.12342,0.52642,0
0.5,0.12658,0.52642,0
0.5,0.12975,0.52642,0
0.5,0.13291,0.52642,0
0.5,0.13608,0.52642,0
0.5,0.13924,0.52642,0
0.5,0.14241,0.52642,0
0.5,0.14557,0.52642,0
0.5,0.14873,0.52642,0
0.5,0.1519,0.52642,0
0.5,0.15506,0.52642,0
0.5,0.15823,0.52642,0
0.5,0.16139,0.52642,0
0.5,0.16456,0.52642,0
0.5,0.16772,0.52642,0
0.5,0.17089,0.52642,0
0.5,0.17405,0.52642,0
0.5,0.17722,0.52642,0
0.5,0.18038,0.52642,0
0.5,0.18354,0.52642,0
0.5,0.18671,0.52642,0
0.5,0.18987,0.52642,0
0.5,0.19304,0.52642,0
0.5,0.1962,0.52642,0
0.5,0.19937,0.52642,0
0.5,0.20253,0.52642,0
0.5,0.2057,0.52642,0
0.5,0.20886,0.52642,0
0.5,0.21203,0.52642,0
0.5,0.21519,0.52642,0
0.5,0.21835,0.52642,0
0.5,0.22152,0.52642,0
0.5,0.22468,0.52642,0
0.5,0.22785,0.52642,0
0.5,0.23101,0.52642,0
0.5,0.23418,0.52642,0
0.5,0.23734,0.52642,0
0.5,0.24051,0.52642,0
0.5,0.24367,0.52642,0
0.5,0.24684,0.52642,0
0.5,0.25,0.52642,0
0.5,0.25316,0.52642,0
0.5,0.25633,0.52642,0
0.5,0.25949,0.52642,0
0.5,0.26266,0.52642,0
0.5,0.26582,0.52642,0
0.5,0.26899,0.52642,0
0.5,0.27215,0.52642,0
0.5,0.27532,0.52642,0
0.5,0.27848,0.52642,0
0.5,0.28165,0.52642,0
0.5,0.28481,0.52642,0
0.5,0.28797,0.52642,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52643,0
0.5,0.35443,0.52643,0
0.5,0.35759,0.52643,0
0.5,0.36076,0.52643,0
0.5,0.36392,0.52643,0
0.5,0.36709,0.52643,0
0.5,0.37025,0.52643,0
0.5,0.37342,0.52643,0
0.5,0.37658,0.52643,0
0.5,0.37975,0.52643,0
0.5,0.38291,0.52643,0
0.5,0.38608,0.52643,0
0.5,0.38924,0.52643,0
0.5,0.39241,0.52643,0
0.5,0.39557,0.52643,0
0.5,0.39873,0.52643,0
0.5,0.4019,0.52643,0
0.5,0.40506,0.52643,0
0.5,0.40823,0.52643,0
0.5,0.41139,0.52643,0
0.5,0.41456,0.52643,0
0.5,0.41772,0.52643,0
0.5,0.42089,0.52643,0
0.5,0.42405,0.52643,0
0.5,0.42722,0.52643,0
0.5,0.43038,0.52643,0
0.5,0.43354,0.52643,0
0.5,0.43671,0.52643,0
0.5,0.43987,0.52643,0
0.5,0.44304,0.52643,0
0.5,0.4462,0.52643,0
0.5,0.44937,0.52642,0
0.5,0.45253,0.52642,0
0.5,0.4557,0.52642,0
0.5,0.45886,0.52641,0
0.5,0.46203,0.5264,0
0.5,0.46519,0.52639,0
0.5,0.46835,0.52638,0
0.5,0.47152,0.52636,0
0.5,0.47468,0.52634,0
0.5,0.47785,0.52631,0
0.5,0.48101,0.52627,0
0.5,0.48418,0.52623,0
0.5,0.48734,0.52617,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52536,0
0.5,0.93038,0.52563,0
0.5,0.93354,0.52619,0
0.5,0.93671,0.52675,0
0.5,0.93987,0.5273,0
0.5,0.94304,0.52777,0
0.5,0.9462,0.52819,0
0.5,0.94887,0.52848,0
0.5,1,0.5284,0
0.5,0.99931,0.52848,0
0.5,0.94937,0.52854,0
0.5,0.95253,0.52883,0
0.5,0.9557,0.52908,0
0.5,0.95886,0.52927,0
0.5,0.96203,0.52944,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52966,0
0.5,0.97152,0.52972,0
0.5,0.97468,0.52975,0
0.5,0.97785,0.52975,0
0.5,0.98101,0.52973,0
0.5,0.98418,0.52967,0
0.5,0.98734,0.52956,0
0.5,0.99051,0.5294,0
0.5,0.99367,0.52917,0
0.5,0.99684,0.52883,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94887,0.47152,0
0.5,0.94937,0.47146,0
0.5,0.95253,0.47117,0
0.5,0.9557,0.47092,0
0.5,0.95886,0.47073,0
0.5,0.96203,0.47056,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47034,0
0.5,0.97152,0.47028,0
0.5,0.97468,0.47025,0
0.5,0.97785,0.47025,0
0.5,0.98101,0.47027,0
0.5,0.98418,0.47033,0
0.5,0.98734,0.47044,0
0.5,0.99051,0.4706,0
0.5,0.99367,0.47083,0
0.5,0.99684,0.47117,0
0.5,0.99931,0.47152,0
0.5,0,0.47431,0
0.5,0.0031646,0.47404,0
0.5,0.0063291,0.47386,0
0.5,0.0094937,0.47376,0
0.5,0.012658,0.4737,0
0.5,0.015823,0.47366,0
0.5,0.018987,0.47363,0
0.5,0.022152,0.4736,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47355,0
0.5,0.41772,0.47355,0
0.5,0.42089,0.47355,0
0.5,0.42405,0.47355,0
0.5,0.42722,0.47355,0
0.5,0.43038,0.47354,0
0.5,0.43354,0.47354,0
0.5,0.43671,0.47355,0
0.5,0.43987,0.47355,0
0.5,0.44304,0.47355,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47356,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.4736,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47364,0
0.5,0.47785,0.47367,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47375,0
0.5,0.48734,0.47381,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47462,0
0.5,0.50383,0.47468,0
0.5,0.9284,0.47468,0
0.5,0.93038,0.47436,0
0.5,0.93354,0.47381,0
0.5,0.93671,0.47325,0
0.5,0.93987,0.4727,0
0.5,0.94304,0.47223,0
0.5,0.9462,0.47181,0
0.5,1,0.4716,0
0.5,0.50633,0.47491,0
0.5,0.50949,0.47523,0
0.5,0.51266,0.47557,0
0.5,0.51582,0.4759,0
0.5,0.51899,0.47622,0
0.5,0.52215,0.47649,0
0.5,0.52532,0.47671,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47702,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47723,0
0.5,0.5443,0.47725,0
0.5,0.54747,0.47725,0
0.5,0.55063,0.47725,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47718,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47713,0
0.5,0.57278,0.47712,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47715,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47719,0
0.5,0.58861,0.47722,0
0.5,0.59177,0.47725,0
0.5,0.59494,0.47729,0
0.5,0.5981,0.47731,0
0.5,0.60127,0.47734,0
0.5,0.60443,0.47737,0
0.5,0.60759,0.47739,0
0.5,0.61076,0.47741,0
0.5,0.61392,0.47743,0
0.5,0.61709,0.47745,0
0.5,0.62025,0.47746,0
0.5,0.62342,0.47747,0
0.5,0.62658,0.47747,0
0.5,0.62975,0.47747,0
0.5,0.63291,0.47747,0
0.5,0.63608,0.47746,0
0.5,0.63924,0.47745,0
0.5,0.64241,0.47744,0
0.5,0.64557,0.47743,0
0.5,0.64873,0.47742,0
0.5,0.6519,0.47741,0
0.5,0.65506,0.4774,0
0.5,0.65823,0.47739,0
0.5,0.66139,0.47739,0
0.5,0.66456,0.47739,0
0.5,0.66772,0.4774,0
0.5,0.67089,0.4774,0
0.5,0.67405,0.47741,0
0.5,0.67722,0.47742,0
0.5,0.68038,0.47744,0
0.5,0.68354,0.47745,0
0.5,0.68671,0.47746,0
0.5,0.68987,0.47748,0
0.5,0.69304,0.47749,0
0.5,0.6962,0.4775,0
0.5,0.69937,0.47751,0
0.5,0.70253,0.47751,0
0.5,0.7057,0.47752,0
0.5,0.70886,0.47752,0
0.5,0.71203,0.47751,0
0.5,0.71519,0.47751,0
0.5,0.71835,0.4775,0
0.5,0.72152,0.47749,0
0.5,0.72468,0.47748,0
0.5,0.72785,0.47747,0
0.5,0.73101,0.47746,0
0.5,0.73418,0.47746,0
0.5,0.73734,0.47745,0
0.5,0.74051,0.47745,0
0.5,0.74367,0.47745,0
0.5,0.74684,0.47746,0
0.5,0.75,0.47747,0
0.5,0.75316,0.47748,0
0.5,0.75633,0.47749,0
0.5,0.75949,0.4775,0
0.5,0.76266,0.47751,0
0.5,0.76582,0.47752,0
0.5,0.76899,0.47753,0
0.5,0.77215,0.47754,0
0.5,0.77532,0.47755,0
0.5,0.77848,0.47756,0
0.5,0.78165,0.47757,0
0.5,0.78481,0.47757,0
0.5,0.78797,0.47757,0
0.5,0.79114,0.47758,0
0.5,0.7943,0.47758,0
0.5,0.79747,0.47758,0
0.5,0.80063,0.47758,0
0.5,0.8038,0.47759,0
0.5,0.80696,0.47759,0
0.5,0.81013,0.47759,0
0.5,0.81329,0.47759,0
0.5,0.81646,0.47759,0
0.5,0.81962,0.4776,0
0.5,0.82278,0.4776,0
0.5,0.82595,0.4776,0
0.5,0.82911,0.4776,0
0.5,0.83228,0.4776,0
0.5,0.83544,0.4776,0
0.5,0.83861,0.4776,0
0.5,0.84177,0.4776,0
0.5,0.84494,0.4776,0
0.5,0.8481,0.4776,0
0.5,0.85127,0.4776,0
0.5,0.85443,0.4776,0
0.5,0.85759,0.4776,0
0.5,0.86076,0.4776,0
0.5,0.86392,0.4776,0
0.5,0.86709,0.4776,0
0.5,0.87025,0.4776,0
0.5,0.87342,0.47759,0
0.5,0.87658,0.47759,0
0.5,0.87975,0.47757,0
0.5,0.88291,0.47755,0
0.5,0.88608,0.47753,0
0.5,0.88924,0.47749,0
0.5,0.89241,0.47744,0
0.5,0.89557,0.47737,0
0.5,0.89873,0.47729,0
0.5,0.9019,0.47717,0
0.5,0.90506,0.47703,0
0.5,0.90823,0.47685,0
0.5,0.91139,0.47663,0
0.5,0.91456,0.47637,0
0.5,0.91772,0.47606,0
0.5,0.92089,0.47571,0
0.5,0.92405,0.47532,0
0.5,0.92722,0.47487,0
0.5,0.50633,0.52509,0
0.5,0.50382,0.52532,0
0.5,0.50949,0.52477,0
0.5,0.51266,0.52443,0
0.5,0.51582,0.52409,0
0.5,0.51899,0.52378,0
0.5,0.52215,0.52351,0
0.5,0.52532,0.52329,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52298,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52277,0
0.5,0.5443,0.52275,0
0.5,0.54747,0.52275,0
0.5,0.55063,0.52275,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52282,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52287,0
0.5,0.57278,0.52288,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52285,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.5228,0
0.5,0.58861,0.52278,0
0.5,0.59177,0.52274,0
0.5,0.59494,0.52271,0
0.5,0.5981,0.52268,0
0.5,0.60127,0.52266,0
0.5,0.60443,0.52263,0
0.5,0.60759,0.52261,0
0.5,0.61076,0.52259,0
0.5,0.61392,0.52257,0
0.5,0.61709,0.52255,0
0.5,0.62025,0.52254,0
0.5,0.62342,0.52253,0
0.5,0.62658,0.52253,0
0.5,0.62975,0.52253,0
0.5,0.63291,0.52253,0
0.5,0.63608,0.52254,0
0.5,0.63924,0.52255,0
0.5,0.64241,0.52256,0
0.5,0.64557,0.52257,0
0.5,0.64873,0.52258,0
0.5,0.6519,0.52259,0
0.5,0.65506,0.5226,0
0.5,0.65823,0.5226,0
0.5,0.66139,0.52261,0
0.5,0.66456,0.52261,0
0.5,0.66772,0.5226,0
0.5,0.67089,0.5226,0
0.5,0.67405,0.52259,0
0.5,0.67722,0.52258,0
0.5,0.68038,0.52256,0
0.5,0.68354,0.52255,0
0.5,0.68671,0.52253,0
0.5,0.68987,0.52252,0
0.5,0.69304,0.52251,0
0.5,0.6962,0.5225,0
0.5,0.69937,0.52249,0
0.5,0.70253,0.52249,0
0.5,0.7057,0.52248,0
0.5,0.70886,0.52248,0
0.5,0.71203,0.52249,0
0.5,0.71519,0.52249,0
0.5,0.71835,0.5225,0
0.5,0.72152,0.52251,0
0.5,0.72468,0.52252,0
0.5,0.72785,0.52253,0
0.5,0.73101,0.52254,0
0.5,0.73418,0.52254,0
0.5,0.73734,0.52255,0
0.5,0.74051,0.52255,0
0.5,0.74367,0.52255,0
0.5,0.74684,0.52254,0
0.5,0.75,0.52253,0
0.5,0.75316,0.52252,0
0.5,0.75633,0.52251,0
0.5,0.75949,0.5225,0
0.5,0.76266,0.52249,0
0.5,0.76582,0.52248,0
0.5,0.76899,0.52247,0
0.5,0.77215,0.52246,0
0.5,0.77532,0.52245,0
0.5,0.77848,0.52244,0
0.5,0.78165,0.52243,0
0.5,0.78481,0.52243,0
0.5,0.78797,0.52242,0
0.5,0.79114,0.52242,0
0.5,0.7943,0.52242,0
0.5,0.79747,0.52242,0
0.5,0.80063,0.52241,0
0.5,0.8038,0.52241,0
0.5,0.80696,0.52241,0
0.5,0.81013,0.52241,0
0.5,0.81329,0.52241,0
0.5,0.81646,0.52241,0
0.5,0.81962,0.5224,0
0.5,0.82278,0.5224,0
0.5,0.82595,0.5224,0
0.5,0.82911,0.5224,0
0.5,0.83228,0.5224,0
0.5,0.83544,0.5224,0
0.5,0.83861,0.5224,0
0.5,0.84177,0.5224,0
0.5,0.84494,0.5224,0
0.5,0.8481,0.5224,0
0.5,0.85127,0.5224,0
0.5,0.85443,0.5224,0
0.5,0.85759,0.5224,0
0.5,0.86076,0.5224,0
0.5,0.86392,0.5224,0
0.5,0.86709,0.5224,0
0.5,0.87025,0.5224,0
0.5,0.87342,0.52241,0
0.5,0.87658,0.52241,0
0.5,0.87975,0.52243,0
0.5,0.88291,0.52245,0
0.5,0.88608,0.52247,0
0.5,0.88924,0.52251,0
0.5,0.89241,0.52256,0
0.5,0.89557,0.52263,0
0.5,0.89873,0.52271,0
0.5,0.9019,0.52283,0
0.5,0.90506,0.52297,0
0.5,0.90823,0.52315,0
0.5,0.91139,0.52337,0
0.5,0.91456,0.52363,0
0.5,0.91772,0.52394,0
0.5,0.92089,0.52429,0
0.5,0.92405,0.52468,0
0.5,0.92722,0.52513,0
0.5,0.9284,0.52532,0
0.5,0.0031646,0.52596,0
0.5,0,0.52569,0
0.5,0.0063291,0.52614,0
0.5,0.0094937,0.52624,0
0.5,0.012658,0.5263,0
0.5,0.015823,0.52634,0
0.5,0.018987,0.52637,0
0.5,0.022152,0.52639,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52645,0
0.5,0.41772,0.52645,0
0.5,0.42089,0.52645,0
0.5,0.42405,0.52645,0
0.5,0.42722,0.52645,0
0.5,0.43038,0.52645,0
0.5,0.43354,0.52645,0
0.5,0.43671,0.52645,0
0.5,0.43987,0.52645,0
0.5,0.44304,0.52645,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52644,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.5264,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52636,0
0.5,0.47785,0.52633,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52625,0
0.5,0.48734,0.52619,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52538,0
0.5,0.93038,0.52564,0
0.5,0.93354,0.52619,0
0.5,0.93671,0.52675,0
0.5,0.93987,0.5273,0
0.5,0.94304,0.52777,0
0.5,0.9462,0.52819,0
0.5,0.94887,0.52848,0
0.5,1,0.5284,0
0.5,0.99931,0.52848,0
0.5,0.94937,0.52854,0
0.5,0.95253,0.52883,0
0.5,0.9557,0.52908,0
0.5,0.95886,0.52927,0
0.5,0.96203,0.52944,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52966,0
0.5,0.97152,0.52972,0
0.5,0.97468,0.52975,0
0.5,0.97785,0.52975,0
0.5,0.98101,0.52973,0
0.5,0.98418,0.52967,0
0.5,0.98734,0.52956,0
0.5,0.99051,0.5294,0
0.5,0.99367,0.52917,0
0.5,0.99684,0.52883,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.247968,0.311757,0.262915,0.0397811,0.336795,0.0764849,0.0537006,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.251196,0.150302,0.0799726,0.0119782,0.154368,0.0313155,0.0274847,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.253668,0.0746109,0.138023,0.033964,0.153481,0.031285,0.0274678,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.257421,0.0768067,0.139065,0.0382694,0.153992,0.031616,0.0275154,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.261856,0.0770563,0.140729,0.042153,0.151924,0.0313224,0.0276296,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.263741,0.0771277,0.143476,0.0505887,0.160098,0.032681,0.0286024,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.259897,0.0755123,0.140221,0.0558843,0.16002,0.0324718,0.0284733,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.244483,0.0725025,0.132191,0.0548974,0.160068,0.0317443,0.027777,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.353959,0.103727,0.181689,0.08448,0.149426,0.0282593,0.0248284,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.360937,0.106756,0.183255,0.0921784,0.145488,0.0287634,0.0250865,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.3839,0.114474,0.196449,0.106824,0.154523,0.0315231,0.0275948,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.391603,0.116634,0.198178,0.115955,0.160061,0.0323622,0.028713,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.503865,0.150094,0.248284,0.154334,0.154614,0.0318141,0.0277729,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.636197,0.187198,0.302947,0.190334,0.154423,0.0313818,0.0274898,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.789072,0.23373,0.376305,0.243114,0.161516,0.0323658,0.0287406,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.582,0.467027,0.734511,0.366743,0.160445,0.0325952,0.0288901,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,171.576,52.4225,76.0536,10.6977,1.50461,0.300938,0.257838,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.396387,0.133228,0.203763,0.0430743,0.249093,0.0437612,0.0400138,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.397015,0.134167,0.204284,0.0786604,0.250793,0.0437978,0.0401533,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.397329,0.134572,0.204336,0.080448,0.251515,0.0438203,0.0406912,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.388022,0.133758,0.200563,0.0790625,0.243806,0.0438705,0.0397824,4472,0,2,2,2,1


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0045341,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47378,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47382,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47391,0
0.5,0.49051,0.47399,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.50064,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47499,0
0.5,0.50633,0.47551,0
0.5,0.50949,0.47619,0
0.5,0.51266,0.47708,0
0.5,0.51488,0.47785,0
0.5,0.51582,0.47819,0
0.5,0.51899,0.47957,0
0.5,0.52171,0.48101,0
0.5,0.52215,0.48127,0
0.5,0.52532,0.48343,0
0.5,0.52627,0.48418,0
0.5,0.52848,0.48626,0
0.5,0.5295,0.48734,0
0.5,0.53165,0.49032,0
0.5,0.53177,0.49051,0
0.5,0.53328,0.49367,0
0.5,0.53416,0.49684,0
0.5,0.53444,0.5,0
0.5,0.53416,0.50316,0
0.5,0.53328,0.50633,0
0.5,0.53177,0.50949,0
0.5,0.53165,0.50968,0
0.5,0.5295,0.51266,0
0.5,0.52848,0.51374,0
0.5,0.52627,0.51582,0
0.5,0.52215,0.51872,0
0.5,0.52171,0.51899,0
0.5,0.52532,0.51657,0
0.5,0.51582,0.52181,0
0.5,0.51487,0.52215,0
0.5,0.51899,0.52043,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.004548,0.52532,0
0.5,0.50316,0.52501,0
0.5,0.50063,0.52532,0
0.5,0.50633,0.52449,0
0.5,0.50949,0.52381,0
0.5,0.51266,0.52292,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52622,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52618,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52609,0
0.5,0.49051,0.52601,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021979,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47364,0
0.5,0.33861,0.47364,0
0.5,0.34177,0.47364,0
0.5,0.34494,0.47364,0
0.5,0.3481,0.47364,0
0.5,0.35127,0.47364,0
0.5,0.35443,0.47363,0
0.5,0.35759,0.47363,0
0.5,0.36076,0.47363,0
0.5,0.36392,0.47363,0
0.5,0.36709,0.47363,0
0.5,0.37025,0.47363,0
0.5,0.37342,0.47363,0
0.5,0.37658,0.47363,0
0.5,0.37975,0.47363,0
0.5,0.38291,0.47363,0
0.5,0.38608,0.47363,0
0.5,0.38924,0.47363,0
0.5,0.39241,0.47363,0
0.5,0.39557,0.47363,0
0.5,0.39873,0.47363,0
0.5,0.4019,0.47363,0
0.5,0.40506,0.47363,0
0.5,0.40823,0.47363,0
0.5,0.41139,0.47363,0
0.5,0.41456,0.47363,0
0.5,0.41772,0.47363,0
0.5,0.42089,0.47363,0
0.5,0.42405,0.47363,0
0.5,0.42722,0.47363,0
0.5,0.43038,0.47363,0
0.5,0.43354,0.47363,0
0.5,0.43671,0.47363,0
0.5,0.43987,0.47363,0
0.5,0.44304,0.47363,0
0.5,0.4462,0.47363,0
0.5,0.44937,0.47363,0
0.5,0.45253,0.47364,0
0.5,0.4557,0.47364,0
0.5,0.45886,0.47364,0
0.5,0.46203,0.47365,0
0.5,0.46519,0.47366,0
0.5,0.46835,0.47367,0
0.5,0.47152,0.47369,0
0.5,0.47468,0.47371,0
0.5,0.47785,0.47373,0
0.5,0.48101,0.47377,0
0.5,0.48418,0.47381,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50347,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47495,0
0.5,0.50949,0.47528,0
0.5,0.51266,0.47563,0
0.5,0.51582,0.47598,0
0.5,0.51899,0.4763,0
0.5,0.52215,0.47657,0
0.5,0.52532,0.4768,0
0.5,0.52848,0.47698,0
0.5,0.53165,0.47711,0
0.5,0.53481,0.47721,0
0.5,0.53797,0.47727,0
0.5,0.54114,0.47731,0
0.5,0.5443,0.47733,0
0.5,0.54747,0.47734,0
0.5,0.55063,0.47733,0
0.5,0.5538,0.47731,0
0.5,0.55696,0.47728,0
0.5,0.56013,0.47724,0
0.5,0.56329,0.47721,0
0.5,0.56646,0.47719,0
0.5,0.56962,0.47718,0
0.5,0.57278,0.47719,0
0.5,0.57595,0.4772,0
0.5,0.57911,0.47723,0
0.5,0.58228,0.47725,0
0.5,0.58544,0.47729,0
0.5,0.58861,0.47732,0
0.5,0.59177,0.47735,0
0.5,0.59494,0.47739,0
0.5,0.5981,0.47742,0
0.5,0.60127,0.47745,0
0.5,0.60443,0.47748,0
0.5,0.60759,0.4775,0
0.5,0.61076,0.47752,0
0.5,0.61392,0.47754,0
0.5,0.61709,0.47756,0
0.5,0.62025,0.47757,0
0.5,0.62342,0.47757,0
0.5,0.62658,0.47757,0
0.5,0.62975,0.47756,0
0.5,0.63291,0.47755,0
0.5,0.63608,0.47754,0
0.5,0.63924,0.47752,0
0.5,0.64241,0.4775,0
0.5,0.64557,0.47748,0
0.5,0.64873,0.47747,0
0.5,0.6519,0.47746,0
0.5,0.65506,0.47745,0
0.5,0.65823,0.47745,0
0.5,0.66139,0.47745,0
0.5,0.66456,0.47746,0
0.5,0.66772,0.47747,0
0.5,0.67089,0.47749,0
0.5,0.67405,0.4775,0
0.5,0.67722,0.47752,0
0.5,0.68038,0.47754,0
0.5,0.68354,0.47756,0
0.5,0.68671,0.47757,0
0.5,0.68987,0.47759,0
0.5,0.69304,0.4776,0
0.5,0.6962,0.47761,0
0.5,0.69937,0.47762,0
0.5,0.70253,0.47762,0
0.5,0.7057,0.47762,0
0.5,0.70886,0.47761,0
0.5,0.71203,0.47761,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47759,0
0.5,0.72152,0.47758,0
0.5,0.72468,0.47757,0
0.5,0.72785,0.47756,0
0.5,0.73101,0.47756,0
0.5,0.73418,0.47755,0
0.5,0.73734,0.47755,0
0.5,0.74051,0.47756,0
0.5,0.74367,0.47756,0
0.5,0.74684,0.47757,0
0.5,0.75,0.47758,0
0.5,0.75316,0.4776,0
0.5,0.75633,0.47761,0
0.5,0.75949,0.47762,0
0.5,0.76266,0.47764,0
0.5,0.76582,0.47765,0
0.5,0.76899,0.47766,0
0.5,0.77215,0.47768,0
0.5,0.77532,0.47769,0
0.5,0.77848,0.47769,0
0.5,0.78165,0.4777,0
0.5,0.78481,0.47771,0
0.5,0.78797,0.47771,0
0.5,0.79114,0.47772,0
0.5,0.7943,0.47772,0
0.5,0.79747,0.47772,0
0.5,0.80063,0.47772,0
0.5,0.8038,0.47773,0
0.5,0.80696,0.47773,0
0.5,0.81013,0.47773,0
0.5,0.81329,0.47773,0
0.5,0.81646,0.47773,0
0.5,0.81962,0.47774,0
0.5,0.82278,0.47774,0
0.5,0.82595,0.47774,0
0.5,0.82911,0.47774,0
0.5,0.83228,0.47774,0
0.5,0.83544,0.47774,0
0.5,0.83861,0.47775,0
0.5,0.84177,0.47775,0
0.5,0.84494,0.47775,0
0.5,0.8481,0.47775,0
0.5,0.85127,0.47775,0
0.5,0.85443,0.47774,0
0.5,0.85759,0.47774,0
0.5,0.86076,0.47774,0
0.5,0.86392,0.47774,0
0.5,0.86709,0.47773,0
0.5,0.87025,0.47772,0
0.5,0.87342,0.4777,0
0.5,0.87658,0.47767,0
0.5,0.87975,0.47763,0
0.5,0.88291,0.47758,0
0.5,0.88608,0.47751,0
0.5,0.88924,0.47742,0
0.5,0.89241,0.47731,0
0.5,0.89557,0.47717,0
0.5,0.89873,0.477,0
0.5,0.9019,0.4768,0
0.5,0.90506,0.47658,0
0.5,0.90823,0.47634,0
0.5,0.91139,0.47609,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0022029,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52505,0
0.5,0.50347,0.52532,0
0.5,0.50949,0.52472,0
0.5,0.51266,0.52437,0
0.5,0.51582,0.52402,0
0.5,0.51899,0.5237,0
0.5,0.52215,0.52343,0
0.5,0.52532,0.5232,0
0.5,0.52848,0.52302,0
0.5,0.53165,0.52289,0
0.5,0.53481,0.52279,0
0.5,0.53797,0.52273,0
0.5,0.54114,0.52269,0
0.5,0.5443,0.52267,0
0.5,0.54747,0.52266,0
0.5,0.55063,0.52267,0
0.5,0.5538,0.52269,0
0.5,0.55696,0.52272,0
0.5,0.56013,0.52276,0
0.5,0.56329,0.52279,0
0.5,0.56646,0.52281,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52281,0
0.5,0.57595,0.5228,0
0.5,0.57911,0.52277,0
0.5,0.58228,0.52274,0
0.5,0.58544,0.52271,0
0.5,0.58861,0.52268,0
0.5,0.59177,0.52264,0
0.5,0.59494,0.52261,0
0.5,0.5981,0.52258,0
0.5,0.60127,0.52255,0
0.5,0.60443,0.52252,0
0.5,0.60759,0.5225,0
0.5,0.61076,0.52247,0
0.5,0.61392,0.52246,0
0.5,0.61709,0.52244,0
0.5,0.62025,0.52243,0
0.5,0.62342,0.52243,0
0.5,0.62658,0.52243,0
0.5,0.62975,0.52244,0
0.5,0.63291,0.52245,0
0.5,0.63608,0.52246,0
0.5,0.63924,0.52248,0
0.5,0.64241,0.5225,0
0.5,0.64557,0.52251,0
0.5,0.64873,0.52253,0
0.5,0.6519,0.52254,0
0.5,0.65506,0.52255,0
0.5,0.65823,0.52255,0
0.5,0.66139,0.52255,0
0.5,0.66456,0.52254,0
0.5,0.66772,0.52253,0
0.5,0.67089,0.52251,0
0.5,0.67405,0.5225,0
0.5,0.67722,0.52248,0
0.5,0.68038,0.52246,0
0.5,0.68354,0.52244,0
0.5,0.68671,0.52243,0
0.5,0.68987,0.52241,0
0.5,0.69304,0.5224,0
0.5,0.6962,0.52239,0
0.5,0.69937,0.52238,0
0.5,0.70253,0.52238,0
0.5,0.7057,0.52238,0
0.5,0.70886,0.52238,0
0.5,0.71203,0.52239,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52241,0
0.5,0.72152,0.52242,0
0.5,0.72468,0.52243,0
0.5,0.72785,0.52244,0
0.5,0.73101,0.52244,0
0.5,0.73418,0.52245,0
0.5,0.73734,0.52245,0
0.5,0.74051,0.52244,0
0.5,0.74367,0.52244,0
0.5,0.74684,0.52243,0
0.5,0.75,0.52242,0
0.5,0.75316,0.5224,0
0.5,0.75633,0.52239,0
0.5,0.75949,0.52237,0
0.5,0.76266,0.52236,0
0.5,0.76582,0.52235,0
0.5,0.76899,0.52233,0
0.5,0.77215,0.52232,0
0.5,0.77532,0.52231,0
0.5,0.77848,0.5223,0
0.5,0.78165,0.5223,0
0.5,0.78481,0.52229,0
0.5,0.78797,0.52229,0
0.5,0.79114,0.52228,0
0.5,0.7943,0.52228,0
0.5,0.79747,0.52228,0
0.5,0.80063,0.52228,0
0.5,0.8038,0.52227,0
0.5,0.80696,0.52227,0
0.5,0.81013,0.52227,0
0.5,0.81329,0.52227,0
0.5,0.81646,0.52226,0
0.5,0.81962,0.52226,0
0.5,0.82278,0.52226,0
0.5,0.82595,0.52226,0
0.5,0.82911,0.52226,0
0.5,0.83228,0.52226,0
0.5,0.83544,0.52225,0
0.5,0.83861,0.52225,0
0.5,0.84177,0.52225,0
0.5,0.84494,0.52225,0
0.5,0.8481,0.52225,0
0.5,0.85127,0.52225,0
0.5,0.85443,0.52225,0
0.5,0.85759,0.52226,0
0.5,0.86076,0.52226,0
0.5,0.86392,0.52226,0
0.5,0.86709,0.52227,0
0.5,0.87025,0.52228,0
0.5,0.87342,0.5223,0
0.5,0.87658,0.52233,0
0.5,0.87975,0.52237,0
0.5,0.88291,0.52242,0
0.5,0.88608,0.52249,0
0.5,0.88924,0.52258,0
0.5,0.89241,0.52269,0
0.5,0.89557,0.52283,0
0.5,0.89873,0.523,0
0.5,0.9019,0.5232,0
0.5,0.90506,0.52342,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52636,0
0.5,0.33861,0.52636,0
0.5,0.34177,0.52636,0
0.5,0.34494,0.52636,0
0.5,0.3481,0.52636,0
0.5,0.35127,0.52636,0
0.5,0.35443,0.52637,0
0.5,0.35759,0.52637,0
0.5,0.36076,0.52637,0
0.5,0.36392,0.52637,0
0.5,0.36709,0.52637,0
0.5,0.37025,0.52637,0
0.5,0.37342,0.52637,0
0.5,0.37658,0.52637,0
0.5,0.37975,0.52637,0
0.5,0.38291,0.52637,0
0.5,0.38608,0.52637,0
0.5,0.38924,0.52637,0
0.5,0.39241,0.52637,0
0.5,0.39557,0.52637,0
0.5,0.39873,0.52637,0
0.5,0.4019,0.52637,0
0.5,0.40506,0.52637,0
0.5,0.40823,0.52637,0
0.5,0.41139,0.52637,0
0.5,0.41456,0.52637,0
0.5,0.41772,0.52637,0
0.5,0.42089,0.52637,0
0.5,0.42405,0.52637,0
0.5,0.42722,0.52637,0
0.5,0.43038,0.52637,0
0.5,0.43354,0.52637,0
0.5,0.43671,0.52637,0
0.5,0.43987,0.52637,0
0.5,0.44304,0.52637,0
0.5,0.4462,0.52637,0
0.5,0.44937,0.52637,0
0.5,0.45253,0.52636,0
0.5,0.4557,0.52636,0
0.5,0.45886,0.52636,0
0.5,0.46203,0.52635,0
0.5,0.46519,0.52634,0
0.5,0.46835,0.52633,0
0.5,0.47152,0.52631,0
0.5,0.47468,0.52629,0
0.5,0.47785,0.52627,0
0.5,0.48101,0.52623,0
0.5,0.48418,0.52619,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021881,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47366,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47362,0
0.5,0.050633,0.47362,0
0.5,0.053797,0.47362,0
0.5,0.056962,0.47362,0
0.5,0.060127,0.47362,0
0.5,0.063291,0.47362,0
0.5,0.066456,0.47362,0
0.5,0.06962,0.47362,0
0.5,0.072785,0.47362,0
0.5,0.075949,0.47362,0
0.5,0.079114,0.47362,0
0.5,0.082278,0.47362,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47363,0
0.5,0.10443,0.47362,0
0.5,0.10759,0.47362,0
0.5,0.11076,0.47362,0
0.5,0.11392,0.47362,0
0.5,0.11709,0.47362,0
0.5,0.12025,0.47362,0
0.5,0.12342,0.47362,0
0.5,0.12658,0.47362,0
0.5,0.12975,0.47362,0
0.5,0.13291,0.47362,0
0.5,0.13608,0.47362,0
0.5,0.13924,0.47362,0
0.5,0.14241,0.47362,0
0.5,0.14557,0.47362,0
0.5,0.14873,0.47362,0
0.5,0.1519,0.47362,0
0.5,0.15506,0.47362,0
0.5,0.15823,0.47362,0
0.5,0.16139,0.47362,0
0.5,0.16456,0.47362,0
0.5,0.16772,0.47362,0
0.5,0.17089,0.47362,0
0.5,0.17405,0.47362,0
0.5,0.17722,0.47362,0
0.5,0.18038,0.47362,0
0.5,0.18354,0.47362,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47362,0
0.5,0.27848,0.47362,0
0.5,0.28165,0.47362,0
0.5,0.28481,0.47362,0
0.5,0.28797,0.47362,0
0.5,0.29114,0.47362,0
0.5,0.2943,0.47362,0
0.5,0.29747,0.47362,0
0.5,0.30063,0.47362,0
0.5,0.3038,0.47362,0
0.5,0.30696,0.47362,0
0.5,0.31013,0.47362,0
0.5,0.31329,0.47362,0
0.5,0.31646,0.47362,0
0.5,0.31962,0.47362,0
0.5,0.32278,0.47362,0
0.5,0.32595,0.47362,0
0.5,0.32911,0.47362,0
0.5,0.33228,0.47362,0
0.5,0.33544,0.47362,0
0.5,0.33861,0.47362,0
0.5,0.34177,0.47362,0
0.5,0.34494,0.47362,0
0.5,0.3481,0.47362,0
0.5,0.35127,0.47362,0
0.5,0.35443,0.47362,0
0.5,0.35759,0.47362,0
0.5,0.36076,0.47362,0
0.5,0.36392,0.47362,0
0.5,0.36709,0.47362,0
0.5,0.37025,0.47362,0
0.5,0.37342,0.47362,0
0.5,0.37658,0.47362,0
0.5,0.37975,0.47362,0
0.5,0.38291,0.47362,0
0.5,0.38608,0.47362,0
0.5,0.38924,0.47362,0
0.5,0.39241,0.47362,0
0.5,0.39557,0.47362,0
0.5,0.39873,0.47362,0
0.5,0.4019,0.47362,0
0.5,0.40506,0.47362,0
0.5,0.40823,0.47362,0
0.5,0.41139,0.47362,0
0.5,0.41456,0.47362,0
0.5,0.41772,0.47362,0
0.5,0.42089,0.47362,0
0.5,0.42405,0.47362,0
0.5,0.42722,0.47362,0
0.5,0.43038,0.47362,0
0.5,0.43354,0.47362,0
0.5,0.43671,0.47362,0
0.5,0.43987,0.47362,0
0.5,0.44304,0.47362,0
0.5,0.4462,0.47362,0
0.5,0.44937,0.47362,0
0.5,0.45253,0.47362,0
0.5,0.4557,0.47363,0
0.5,0.45886,0.47363,0
0.5,0.46203,0.47364,0
0.5,0.46519,0.47365,0
0.5,0.46835,0.47366,0
0.5,0.47152,0.47368,0
0.5,0.47468,0.4737,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50352,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47494,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.47562,0
0.5,0.51582,0.47596,0
0.5,0.51899,0.47628,0
0.5,0.52215,0.47655,0
0.5,0.52532,0.47678,0
0.5,0.52848,0.47695,0
0.5,0.53165,0.47708,0
0.5,0.53481,0.47718,0
0.5,0.53797,0.47724,0
0.5,0.54114,0.47729,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47731,0
0.5,0.55063,0.4773,0
0.5,0.5538,0.47728,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47723,0
0.5,0.56329,0.4772,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47717,0
0.5,0.57278,0.47717,0
0.5,0.57595,0.47719,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47723,0
0.5,0.58544,0.47726,0
0.5,0.58861,0.4773,0
0.5,0.59177,0.47733,0
0.5,0.59494,0.47736,0
0.5,0.5981,0.47739,0
0.5,0.60127,0.47742,0
0.5,0.60443,0.47745,0
0.5,0.60759,0.47748,0
0.5,0.61076,0.4775,0
0.5,0.61392,0.47752,0
0.5,0.61709,0.47753,0
0.5,0.62025,0.47754,0
0.5,0.62342,0.47754,0
0.5,0.62658,0.47754,0
0.5,0.62975,0.47754,0
0.5,0.63291,0.47753,0
0.5,0.63608,0.47751,0
0.5,0.63924,0.47749,0
0.5,0.64241,0.47748,0
0.5,0.64557,0.47746,0
0.5,0.64873,0.47744,0
0.5,0.6519,0.47743,0
0.5,0.65506,0.47743,0
0.5,0.65823,0.47743,0
0.5,0.66139,0.47743,0
0.5,0.66456,0.47744,0
0.5,0.66772,0.47745,0
0.5,0.67089,0.47746,0
0.5,0.67405,0.47748,0
0.5,0.67722,0.47749,0
0.5,0.68038,0.47751,0
0.5,0.68354,0.47753,0
0.5,0.68671,0.47755,0
0.5,0.68987,0.47756,0
0.5,0.69304,0.47758,0
0.5,0.6962,0.47759,0
0.5,0.69937,0.47759,0
0.5,0.70253,0.47759,0
0.5,0.7057,0.47759,0
0.5,0.70886,0.47759,0
0.5,0.71203,0.47758,0
0.5,0.71519,0.47757,0
0.5,0.71835,0.47756,0
0.5,0.72152,0.47755,0
0.5,0.72468,0.47754,0
0.5,0.72785,0.47753,0
0.5,0.73101,0.47753,0
0.5,0.73418,0.47753,0
0.5,0.73734,0.47753,0
0.5,0.74051,0.47753,0
0.5,0.74367,0.47754,0
0.5,0.74684,0.47755,0
0.5,0.75,0.47756,0
0.5,0.75316,0.47757,0
0.5,0.75633,0.47758,0
0.5,0.75949,0.4776,0
0.5,0.76266,0.47761,0
0.5,0.76582,0.47763,0
0.5,0.76899,0.47764,0
0.5,0.77215,0.47765,0
0.5,0.77532,0.47766,0
0.5,0.77848,0.47767,0
0.5,0.78165,0.47767,0
0.5,0.78481,0.47768,0
0.5,0.78797,0.47768,0
0.5,0.79114,0.47769,0
0.5,0.7943,0.47769,0
0.5,0.79747,0.47769,0
0.5,0.80063,0.47769,0
0.5,0.8038,0.47769,0
0.5,0.80696,0.4777,0
0.5,0.81013,0.4777,0
0.5,0.81329,0.4777,0
0.5,0.81646,0.4777,0
0.5,0.81962,0.4777,0
0.5,0.82278,0.47771,0
0.5,0.82595,0.47771,0
0.5,0.82911,0.47771,0
0.5,0.83228,0.47771,0
0.5,0.83544,0.47771,0
0.5,0.83861,0.47771,0
0.5,0.84177,0.47771,0
0.5,0.84494,0.47771,0
0.5,0.8481,0.47771,0
0.5,0.85127,0.47771,0
0.5,0.85443,0.47771,0
0.5,0.85759,0.47771,0
0.5,0.86076,0.47771,0
0.5,0.86392,0.4777,0
0.5,0.86709,0.47769,0
0.5,0.87025,0.47768,0
0.5,0.87342,0.47766,0
0.5,0.87658,0.47764,0
0.5,0.87975,0.4776,0
0.5,0.88291,0.47755,0
0.5,0.88608,0.47748,0
0.5,0.88924,0.47739,0
0.5,0.89241,0.47728,0
0.5,0.89557,0.47714,0
0.5,0.89873,0.47697,0
0.5,0.9019,0.47678,0
0.5,0.90506,0.47657,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0021929,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52506,0
0.5,0.50352,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.52438,0
0.5,0.51582,0.52404,0
0.5,0.51899,0.52372,0
0.5,0.52215,0.52345,0
0.5,0.52532,0.52322,0
0.5,0.52848,0.52305,0
0.5,0.53165,0.52292,0
0.5,0.53481,0.52282,0
0.5,0.53797,0.52275,0
0.5,0.54114,0.52271,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52269,0
0.5,0.55063,0.5227,0
0.5,0.5538,0.52272,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52277,0
0.5,0.56329,0.5228,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52283,0
0.5,0.57278,0.52283,0
0.5,0.57595,0.52281,0
0.5,0.57911,0.52279,0
0.5,0.58228,0.52277,0
0.5,0.58544,0.52274,0
0.5,0.58861,0.5227,0
0.5,0.59177,0.52267,0
0.5,0.59494,0.52264,0
0.5,0.5981,0.5226,0
0.5,0.60127,0.52257,0
0.5,0.60443,0.52255,0
0.5,0.60759,0.52252,0
0.5,0.61076,0.5225,0
0.5,0.61392,0.52248,0
0.5,0.61709,0.52247,0
0.5,0.62025,0.52246,0
0.5,0.62342,0.52246,0
0.5,0.62658,0.52246,0
0.5,0.62975,0.52246,0
0.5,0.63291,0.52247,0
0.5,0.63608,0.52249,0
0.5,0.63924,0.52251,0
0.5,0.64241,0.52252,0
0.5,0.64557,0.52254,0
0.5,0.64873,0.52256,0
0.5,0.6519,0.52257,0
0.5,0.65506,0.52257,0
0.5,0.65823,0.52257,0
0.5,0.66139,0.52257,0
0.5,0.66456,0.52256,0
0.5,0.66772,0.52255,0
0.5,0.67089,0.52254,0
0.5,0.67405,0.52252,0
0.5,0.67722,0.5225,0
0.5,0.68038,0.52249,0
0.5,0.68354,0.52247,0
0.5,0.68671,0.52245,0
0.5,0.68987,0.52244,0
0.5,0.69304,0.52242,0
0.5,0.6962,0.52241,0
0.5,0.69937,0.52241,0
0.5,0.70253,0.5224,0
0.5,0.7057,0.52241,0
0.5,0.70886,0.52241,0
0.5,0.71203,0.52242,0
0.5,0.71519,0.52243,0
0.5,0.71835,0.52244,0
0.5,0.72152,0.52245,0
0.5,0.72468,0.52246,0
0.5,0.72785,0.52246,0
0.5,0.73101,0.52247,0
0.5,0.73418,0.52247,0
0.5,0.73734,0.52247,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52246,0
0.5,0.74684,0.52245,0
0.5,0.75,0.52244,0
0.5,0.75316,0.52243,0
0.5,0.75633,0.52241,0
0.5,0.75949,0.5224,0
0.5,0.76266,0.52239,0
0.5,0.76582,0.52237,0
0.5,0.76899,0.52236,0
0.5,0.77215,0.52235,0
0.5,0.77532,0.52234,0
0.5,0.77848,0.52233,0
0.5,0.78165,0.52233,0
0.5,0.78481,0.52232,0
0.5,0.78797,0.52232,0
0.5,0.79114,0.52231,0
0.5,0.7943,0.52231,0
0.5,0.79747,0.52231,0
0.5,0.80063,0.52231,0
0.5,0.8038,0.5223,0
0.5,0.80696,0.5223,0
0.5,0.81013,0.5223,0
0.5,0.81329,0.5223,0
0.5,0.81646,0.5223,0
0.5,0.81962,0.52229,0
0.5,0.82278,0.52229,0
0.5,0.82595,0.52229,0
0.5,0.82911,0.52229,0
0.5,0.83228,0.52229,0
0.5,0.83544,0.52229,0
0.5,0.83861,0.52229,0
0.5,0.84177,0.52228,0
0.5,0.84494,0.52228,0
0.5,0.8481,0.52228,0
0.5,0.85127,0.52228,0
0.5,0.85443,0.52229,0
0.5,0.85759,0.52229,0
0.5,0.86076,0.52229,0
0.5,0.86392,0.5223,0
0.5,0.86709,0.5223,0
0.5,0.87025,0.52232,0
0.5,0.87342,0.52234,0
0.5,0.87658,0.52236,0
0.5,0.87975,0.5224,0
0.5,0.88291,0.52245,0
0.5,0.88608,0.52252,0
0.5,0.88924,0.52261,0
0.5,0.89241,0.52272,0
0.5,0.89557,0.52286,0
0.5,0.89873,0.52303,0
0.5,0.9019,0.52322,0
0.5,0.90506,0.52343,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52634,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52638,0
0.5,0.050633,0.52638,0
0.5,0.053797,0.52638,0
0.5,0.056962,0.52638,0
0.5,0.060127,0.52638,0
0.5,0.063291,0.52638,0
0.5,0.066456,0.52638,0
0.5,0.06962,0.52638,0
0.5,0.072785,0.52638,0
0.5,0.075949,0.52638,0
0.5,0.079114,0.52638,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52637,0
0.5,0.10127,0.52637,0
0.5,0.10443,0.52637,0
0.5,0.10759,0.52637,0
0.5,0.11076,0.52637,0
0.5,0.11392,0.52638,0
0.5,0.11709,0.52638,0
0.5,0.12025,0.52638,0
0.5,0.12342,0.52638,0
0.5,0.12658,0.52638,0
0.5,0.12975,0.52638,0
0.5,0.13291,0.52638,0
0.5,0.13608,0.52638,0
0.5,0.13924,0.52638,0
0.5,0.14241,0.52638,0
0.5,0.14557,0.52638,0
0.5,0.14873,0.52638,0
0.5,0.1519,0.52638,0
0.5,0.15506,0.52638,0
0.5,0.15823,0.52638,0
0.5,0.16139,0.52638,0
0.5,0.16456,0.52638,0
0.5,0.16772,0.52638,0
0.5,0.17089,0.52638,0
0.5,0.17405,0.52638,0
0.5,0.17722,0.52638,0
0.5,0.18038,0.52638,0
0.5,0.18354,0.52638,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52638,0
0.5,0.28165,0.52638,0
0.5,0.28481,0.52638,0
0.5,0.28797,0.52638,0
0.5,0.29114,0.52638,0
0.5,0.2943,0.52638,0
0.5,0.29747,0.52638,0
0.5,0.30063,0.52638,0
0.5,0.3038,0.52638,0
0.5,0.30696,0.52638,0
0.5,0.31013,0.52638,0
0.5,0.31329,0.52638,0
0.5,0.31646,0.52638,0
0.5,0.31962,0.52638,0
0.5,0.32278,0.52638,0
0.5,0.32595,0.52638,0
0.5,0.32911,0.52638,0
0.5,0.33228,0.52638,0
0.5,0.33544,0.52638,0
0.5,0.33861,0.52638,0
0.5,0.34177,0.52638,0
0.5,0.34494,0.52638,0
0.5,0.3481,0.52638,0
0.5,0.35127,0.52638,0
0.5,0.35443,0.52638,0
0.5,0.35759,0.52638,0
0.5,0.36076,0.52638,0
0.5,0.36392,0.52638,0
0.5,0.36709,0.52638,0
0.5,0.37025,0.52638,0
0.5,0.37342,0.52638,0
0.5,0.37658,0.52638,0
0.5,0.37975,0.52638,0
0.5,0.38291,0.52638,0
0.5,0.38608,0.52638,0
0.5,0.38924,0.52638,0
0.5,0.39241,0.52638,0
0.5,0.39557,0.52638,0
0.5,0.39873,0.52638,0
0.5,0.4019,0.52638,0
0.5,0.40506,0.52638,0
0.5,0.40823,0.52638,0
0.5,0.41139,0.52638,0
0.5,0.41456,0.52638,0
0.5,0.41772,0.52638,0
0.5,0.42089,0.52638,0
0.5,0.42405,0.52638,0
0.5,0.42722,0.52638,0
0.5,0.43038,0.52638,0
0.5,0.43354,0.52638,0
0.5,0.43671,0.52638,0
0.5,0.43987,0.52638,0
0.5,0.44304,0.52638,0
0.5,0.4462,0.52638,0
0.5,0.44937,0.52638,0
0.5,0.45253,0.52638,0
0.5,0.4557,0.52637,0
0.5,0.45886,0.52637,0
0.5,0.46203,0.52636,0
0.5,0.46519,0.52635,0
0.5,0.46835,0.52634,0
0.5,0.47152,0.52632,0
0.5,0.47468,0.5263,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.00049241,0.47468,0
0.5,0.0031646,0.47441,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.47403,0
0.5,0.012658,0.47391,0
0.5,0.015823,0.47383,0
0.5,0.018987,0.47377,0
0.5,0.022152,0.47372,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.4736,0
0.5,0.047468,0.4736,0
0.5,0.050633,0.4736,0
0.5,0.053797,0.4736,0
0.5,0.056962,0.4736,0
0.5,0.060127,0.4736,0
0.5,0.063291,0.4736,0
0.5,0.066456,0.4736,0
0.5,0.06962,0.4736,0
0.5,0.072785,0.4736,0
0.5,0.075949,0.4736,0
0.5,0.079114,0.4736,0
0.5,0.082278,0.4736,0
0.5,0.085443,0.4736,0
0.5,0.088608,0.4736,0
0.5,0.091772,0.4736,0
0.5,0.094937,0.4736,0
0.5,0.098101,0.4736,0
0.5,0.10127,0.4736,0
0.5,0.10443,0.4736,0
0.5,0.10759,0.4736,0
0.5,0.11076,0.4736,0
0.5,0.11392,0.4736,0
0.5,0.11709,0.4736,0
0.5,0.12025,0.4736,0
0.5,0.12342,0.4736,0
0.5,0.12658,0.4736,0
0.5,0.12975,0.4736,0
0.5,0.13291,0.4736,0
0.5,0.13608,0.4736,0
0.5,0.13924,0.4736,0
0.5,0.14241,0.4736,0
0.5,0.14557,0.4736,0
0.5,0.14873,0.4736,0
0.5,0.1519,0.4736,0
0.5,0.15506,0.4736,0
0.5,0.15823,0.4736,0
0.5,0.16139,0.4736,0
0.5,0.16456,0.4736,0
0.5,0.16772,0.4736,0
0.5,0.17089,0.4736,0
0.5,0.17405,0.4736,0
0.5,0.17722,0.4736,0
0.5,0.18038,0.4736,0
0.5,0.18354,0.4736,0
0.5,0.18671,0.4736,0
0.5,0.18987,0.4736,0
0.5,0.19304,0.4736,0
0.5,0.1962,0.4736,0
0.5,0.19937,0.4736,0
0.5,0.20253,0.4736,0
0.5,0.2057,0.4736,0
0.5,0.20886,0.4736,0
0.5,0.21203,0.4736,0
0.5,0.21519,0.4736,0
0.5,0.21835,0.4736,0
0.5,0.22152,0.4736,0
0.5,0.22468,0.4736,0
0.5,0.22785,0.4736,0
0.5,0.23101,0.4736,0
0.5,0.23418,0.4736,0
0.5,0.23734,0.4736,0
0.5,0.24051,0.4736,0
0.5,0.24367,0.4736,0
0.5,0.24684,0.4736,0
0.5,0.25,0.4736,0
0.5,0.25316,0.4736,0
0.5,0.25633,0.4736,0
0.5,0.25949,0.4736,0
0.5,0.26266,0.4736,0
0.5,0.26582,0.4736,0
0.5,0.26899,0.4736,0
0.5,0.27215,0.4736,0
0.5,0.27532,0.4736,0
0.5,0.27848,0.4736,0
0.5,0.28165,0.4736,0
0.5,0.28481,0.4736,0
0.5,0.28797,0.4736,0
0.5,0.29114,0.4736,0
0.5,0.2943,0.4736,0
0.5,0.29747,0.4736,0
0.5,0.30063,0.4736,0
0.5,0.3038,0.4736,0
0.5,0.30696,0.4736,0
0.5,0.31013,0.4736,0
0.5,0.31329,0.4736,0
0.5,0.31646,0.4736,0
0.5,0.31962,0.4736,0
0.5,0.32278,0.4736,0
0.5,0.32595,0.4736,0
0.5,0.32911,0.4736,0
0.5,0.33228,0.4736,0
0.5,0.33544,0.4736,0
0.5,0.33861,0.4736,0
0.5,0.34177,0.4736,0
0.5,0.34494,0.4736,0
0.5,0.3481,0.4736,0
0.5,0.35127,0.4736,0
0.5,0.35443,0.4736,0
0.5,0.35759,0.4736,0
0.5,0.36076,0.4736,0
0.5,0.36392,0.4736,0
0.5,0.36709,0.4736,0
0.5,0.37025,0.4736,0
0.5,0.37342,0.4736,0
0.5,0.37658,0.4736,0
0.5,0.37975,0.4736,0
0.5,0.38291,0.4736,0
0.5,0.38608,0.4736,0
0.5,0.38924,0.4736,0
0.5,0.39241,0.4736,0
0.5,0.39557,0.4736,0
0.5,0.39873,0.4736,0
0.5,0.4019,0.4736,0
0.5,0.40506,0.4736,0
0.5,0.40823,0.4736,0
0.5,0.41139,0.4736,0
0.5,0.41456,0.4736,0
0.5,0.41772,0.4736,0
0.5,0.42089,0.4736,0
0.5,0.42405,0.4736,0
0.5,0.42722,0.4736,0
0.5,0.43038,0.4736,0
0.5,0.43354,0.4736,0
0.5,0.43671,0.4736,0
0.5,0.43987,0.4736,0
0.5,0.44304,0.4736,0
0.5,0.4462,0.4736,0
0.5,0.44937,0.4736,0
0.5,0.45253,0.4736,0
0.5,0.4557,0.47361,0
0.5,0.45886,0.47361,0
0.5,0.46203,0.47362,0
0.5,0.46519,0.47363,0
0.5,0.46835,0.47364,0
0.5,0.47152,0.47366,0
0.5,0.47468,0.47368,0
0.5,0.47785,0.47371,0
0.5,0.48101,0.47374,0
0.5,0.48418,0.47379,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47464,0
0.5,0.50359,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47472,0
0.5,0.50633,0.47493,0
0.5,0.50949,0.47526,0
0.5,0.51266,0.4756,0
0.5,0.51582,0.47594,0
0.5,0.51899,0.47625,0
0.5,0.52215,0.47653,0
0.5,0.52532,0.47675,0
0.5,0.52848,0.47692,0
0.5,0.53165,0.47706,0
0.5,0.53481,0.47715,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47728,0
0.5,0.54747,0.47728,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47716,0
0.5,0.56962,0.47715,0
0.5,0.57278,0.47716,0
0.5,0.57595,0.47717,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47721,0
0.5,0.58544,0.47724,0
0.5,0.58861,0.47727,0
0.5,0.59177,0.47731,0
0.5,0.59494,0.47734,0
0.5,0.5981,0.47737,0
0.5,0.60127,0.4774,0
0.5,0.60443,0.47743,0
0.5,0.60759,0.47745,0
0.5,0.61076,0.47747,0
0.5,0.61392,0.47749,0
0.5,0.61709,0.4775,0
0.5,0.62025,0.47751,0
0.5,0.62342,0.47752,0
0.5,0.62658,0.47752,0
0.5,0.62975,0.47751,0
0.5,0.63291,0.4775,0
0.5,0.63608,0.47748,0
0.5,0.63924,0.47747,0
0.5,0.64241,0.47745,0
0.5,0.64557,0.47743,0
0.5,0.64873,0.47742,0
0.5,0.6519,0.47741,0
0.5,0.65506,0.4774,0
0.5,0.65823,0.4774,0
0.5,0.66139,0.4774,0
0.5,0.66456,0.47741,0
0.5,0.66772,0.47742,0
0.5,0.67089,0.47744,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47747,0
0.5,0.68038,0.47749,0
0.5,0.68354,0.4775,0
0.5,0.68671,0.47752,0
0.5,0.68987,0.47753,0
0.5,0.69304,0.47755,0
0.5,0.6962,0.47756,0
0.5,0.69937,0.47756,0
0.5,0.70253,0.47757,0
0.5,0.7057,0.47756,0
0.5,0.70886,0.47756,0
0.5,0.71203,0.47755,0
0.5,0.71519,0.47754,0
0.5,0.71835,0.47753,0
0.5,0.72152,0.47752,0
0.5,0.72468,0.47752,0
0.5,0.72785,0.47751,0
0.5,0.73101,0.4775,0
0.5,0.73418,0.4775,0
0.5,0.73734,0.4775,0
0.5,0.74051,0.4775,0
0.5,0.74367,0.47751,0
0.5,0.74684,0.47752,0
0.5,0.75,0.47753,0
0.5,0.75316,0.47754,0
0.5,0.75633,0.47755,0
0.5,0.75949,0.47757,0
0.5,0.76266,0.47758,0
0.5,0.76582,0.47759,0
0.5,0.76899,0.4776,0
0.5,0.77215,0.47761,0
0.5,0.77532,0.47762,0
0.5,0.77848,0.47763,0
0.5,0.78165,0.47764,0
0.5,0.78481,0.47764,0
0.5,0.78797,0.47765,0
0.5,0.79114,0.47765,0
0.5,0.7943,0.47765,0
0.5,0.79747,0.47766,0
0.5,0.80063,0.47766,0
0.5,0.8038,0.47766,0
0.5,0.80696,0.47766,0
0.5,0.81013,0.47766,0
0.5,0.81329,0.47766,0
0.5,0.81646,0.47767,0
0.5,0.81962,0.47767,0
0.5,0.82278,0.47767,0
0.5,0.82595,0.47767,0
0.5,0.82911,0.47767,0
0.5,0.83228,0.47768,0
0.5,0.83544,0.47768,0
0.5,0.83861,0.47768,0
0.5,0.84177,0.47768,0
0.5,0.84494,0.47768,0
0.5,0.8481,0.47768,0
0.5,0.85127,0.47768,0
0.5,0.85443,0.47768,0
0.5,0.85759,0.47768,0
0.5,0.86076,0.47767,0
0.5,0.86392,0.47767,0
0.5,0.86709,0.47766,0
0.5,0.87025,0.47765,0
0.5,0.87342,0.47763,0
0.5,0.87658,0.4776,0
0.5,0.87975,0.47756,0
0.5,0.88291,0.47751,0
0.5,0.88608,0.47744,0
0.5,0.88924,0.47736,0
0.5,0.89241,0.47725,0
0.5,0.89557,0.47711,0
0.5,0.89873,0.47695,0
0.5,0.9019,0.47677,0
0.5,0.90506,0.47656,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.00049819,0.52532,0
0.5,0,0.52528,0
0.5,0.50633,0.52507,0
0.5,0.50359,0.52532,0
0.5,0.50949,0.52474,0
0.5,0.51266,0.5244,0
0.5,0.51582,0.52406,0
0.5,0.51899,0.52375,0
0.5,0.52215,0.52347,0
0.5,0.52532,0.52325,0
0.5,0.52848,0.52308,0
0.5,0.53165,0.52294,0
0.5,0.53481,0.52285,0
0.5,0.53797,0.52278,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52272,0
0.5,0.54747,0.52272,0
0.5,0.55063,0.52273,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.52279,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52285,0
0.5,0.57278,0.52284,0
0.5,0.57595,0.52283,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52279,0
0.5,0.58544,0.52276,0
0.5,0.58861,0.52273,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52266,0
0.5,0.5981,0.52263,0
0.5,0.60127,0.5226,0
0.5,0.60443,0.52257,0
0.5,0.60759,0.52255,0
0.5,0.61076,0.52253,0
0.5,0.61392,0.52251,0
0.5,0.61709,0.5225,0
0.5,0.62025,0.52249,0
0.5,0.62342,0.52248,0
0.5,0.62658,0.52248,0
0.5,0.62975,0.52249,0
0.5,0.63291,0.5225,0
0.5,0.63608,0.52251,0
0.5,0.63924,0.52253,0
0.5,0.64241,0.52255,0
0.5,0.64557,0.52257,0
0.5,0.64873,0.52258,0
0.5,0.6519,0.52259,0
0.5,0.65506,0.5226,0
0.5,0.65823,0.5226,0
0.5,0.66139,0.5226,0
0.5,0.66456,0.52259,0
0.5,0.66772,0.52258,0
0.5,0.67089,0.52256,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52253,0
0.5,0.68038,0.52251,0
0.5,0.68354,0.52249,0
0.5,0.68671,0.52248,0
0.5,0.68987,0.52246,0
0.5,0.69304,0.52245,0
0.5,0.6962,0.52244,0
0.5,0.69937,0.52244,0
0.5,0.70253,0.52243,0
0.5,0.7057,0.52243,0
0.5,0.70886,0.52244,0
0.5,0.71203,0.52245,0
0.5,0.71519,0.52245,0
0.5,0.71835,0.52246,0
0.5,0.72152,0.52247,0
0.5,0.72468,0.52248,0
0.5,0.72785,0.52249,0
0.5,0.73101,0.5225,0
0.5,0.73418,0.5225,0
0.5,0.73734,0.5225,0
0.5,0.74051,0.5225,0
0.5,0.74367,0.52249,0
0.5,0.74684,0.52248,0
0.5,0.75,0.52247,0
0.5,0.75316,0.52246,0
0.5,0.75633,0.52245,0
0.5,0.75949,0.52243,0
0.5,0.76266,0.52242,0
0.5,0.76582,0.52241,0
0.5,0.76899,0.5224,0
0.5,0.77215,0.52239,0
0.5,0.77532,0.52238,0
0.5,0.77848,0.52237,0
0.5,0.78165,0.52236,0
0.5,0.78481,0.52236,0
0.5,0.78797,0.52235,0
0.5,0.79114,0.52235,0
0.5,0.7943,0.52235,0
0.5,0.79747,0.52234,0
0.5,0.80063,0.52234,0
0.5,0.8038,0.52234,0
0.5,0.80696,0.52234,0
0.5,0.81013,0.52234,0
0.5,0.81329,0.52233,0
0.5,0.81646,0.52233,0
0.5,0.81962,0.52233,0
0.5,0.82278,0.52233,0
0.5,0.82595,0.52233,0
0.5,0.82911,0.52232,0
0.5,0.83228,0.52232,0
0.5,0.83544,0.52232,0
0.5,0.83861,0.52232,0
0.5,0.84177,0.52232,0
0.5,0.84494,0.52232,0
0.5,0.8481,0.52232,0
0.5,0.85127,0.52232,0
0.5,0.85443,0.52232,0
0.5,0.85759,0.52232,0
0.5,0.86076,0.52233,0
0.5,0.86392,0.52233,0
0.5,0.86709,0.52234,0
0.5,0.87025,0.52235,0
0.5,0.87342,0.52237,0
0.5,0.87658,0.5224,0
0.5,0.87975,0.52244,0
0.5,0.88291,0.52249,0
0.5,0.88608,0.52256,0
0.5,0.88924,0.52264,0
0.5,0.89241,0.52275,0
0.5,0.89557,0.52289,0
0.5,0.89873,0.52305,0
0.5,0.9019,0.52323,0
0.5,0.90506,0.52344,0
0.5,0.90823,0.52367,0
0.5,0.91139,0.52392,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52559,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.52597,0
0.5,0.012658,0.52609,0
0.5,0.015823,0.52617,0
0.5,0.018987,0.52623,0
0.5,0.022152,0.52628,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.5264,0
0.5,0.047468,0.5264,0
0.5,0.050633,0.5264,0
0.5,0.053797,0.5264,0
0.5,0.056962,0.5264,0
0.5,0.060127,0.5264,0
0.5,0.063291,0.5264,0
0.5,0.066456,0.5264,0
0.5,0.06962,0.5264,0
0.5,0.072785,0.5264,0
0.5,0.075949,0.5264,0
0.5,0.079114,0.5264,0
0.5,0.082278,0.5264,0
0.5,0.085443,0.5264,0
0.5,0.088608,0.5264,0
0.5,0.091772,0.5264,0
0.5,0.094937,0.5264,0
0.5,0.098101,0.5264,0
0.5,0.10127,0.5264,0
0.5,0.10443,0.5264,0
0.5,0.10759,0.5264,0
0.5,0.11076,0.5264,0
0.5,0.11392,0.5264,0
0.5,0.11709,0.5264,0
0.5,0.12025,0.5264,0
0.5,0.12342,0.5264,0
0.5,0.12658,0.5264,0
0.5,0.12975,0.5264,0
0.5,0.13291,0.5264,0
0.5,0.13608,0.5264,0
0.5,0.13924,0.5264,0
0.5,0.14241,0.5264,0
0.5,0.14557,0.5264,0
0.5,0.14873,0.5264,0
0.5,0.1519,0.5264,0
0.5,0.15506,0.5264,0
0.5,0.15823,0.5264,0
0.5,0.16139,0.5264,0
0.5,0.16456,0.5264,0
0.5,0.16772,0.5264,0
0.5,0.17089,0.5264,0
0.5,0.17405,0.5264,0
0.5,0.17722,0.5264,0
0.5,0.18038,0.5264,0
0.5,0.18354,0.5264,0
0.5,0.18671,0.5264,0
0.5,0.18987,0.5264,0
0.5,0.19304,0.5264,0
0.5,0.1962,0.5264,0
0.5,0.19937,0.5264,0
0.5,0.20253,0.5264,0
0.5,0.2057,0.5264,0
0.5,0.20886,0.5264,0
0.5,0.21203,0.5264,0
0.5,0.21519,0.5264,0
0.5,0.21835,0.5264,0
0.5,0.22152,0.5264,0
0.5,0.22468,0.5264,0
0.5,0.22785,0.5264,0
0.5,0.23101,0.5264,0
0.5,0.23418,0.5264,0
0.5,0.23734,0.5264,0
0.5,0.24051,0.5264,0
0.5,0.24367,0.5264,0
0.5,0.24684,0.5264,0
0.5,0.25,0.5264,0
0.5,0.25316,0.5264,0
0.5,0.25633,0.5264,0
0.5,0.25949,0.5264,0
0.5,0.26266,0.5264,0
0.5,0.26582,0.5264,0
0.5,0.26899,0.5264,0
0.5,0.27215,0.5264,0
0.5,0.27532,0.5264,0
0.5,0.27848,0.5264,0
0.5,0.28165,0.5264,0
0.5,0.28481,0.5264,0
0.5,0.28797,0.5264,0
0.5,0.29114,0.5264,0
0.5,0.2943,0.5264,0
0.5,0.29747,0.5264,0
0.5,0.30063,0.5264,0
0.5,0.3038,0.5264,0
0.5,0.30696,0.5264,0
0.5,0.31013,0.5264,0
0.5,0.31329,0.5264,0
0.5,0.31646,0.5264,0
0.5,0.31962,0.5264,0
0.5,0.32278,0.5264,0
0.5,0.32595,0.5264,0
0.5,0.32911,0.5264,0
0.5,0.33228,0.5264,0
0.5,0.33544,0.5264,0
0.5,0.33861,0.5264,0
0.5,0.34177,0.5264,0
0.5,0.34494,0.5264,0
0.5,0.3481,0.5264,0
0.5,0.35127,0.5264,0
0.5,0.35443,0.5264,0
0.5,0.35759,0.5264,0
0.5,0.36076,0.5264,0
0.5,0.36392,0.5264,0
0.5,0.36709,0.5264,0
0.5,0.37025,0.5264,0
0.5,0.37342,0.5264,0
0.5,0.37658,0.5264,0
0.5,0.37975,0.5264,0
0.5,0.38291,0.5264,0
0.5,0.38608,0.5264,0
0.5,0.38924,0.5264,0
0.5,0.39241,0.5264,0
0.5,0.39557,0.5264,0
0.5,0.39873,0.5264,0
0.5,0.4019,0.5264,0
0.5,0.40506,0.5264,0
0.5,0.40823,0.5264,0
0.5,0.41139,0.5264,0
0.5,0.41456,0.5264,0
0.5,0.41772,0.5264,0
0.5,0.42089,0.5264,0
0.5,0.42405,0.5264,0
0.5,0.42722,0.5264,0
0.5,0.43038,0.5264,0
0.5,0.43354,0.5264,0
0.5,0.43671,0.5264,0
0.5,0.43987,0.5264,0
0.5,0.44304,0.5264,0
0.5,0.4462,0.5264,0
0.5,0.44937,0.5264,0
0.5,0.45253,0.5264,0
0.5,0.4557,0.52639,0
0.5,0.45886,0.52639,0
0.5,0.46203,0.52638,0
0.5,0.46519,0.52637,0
0.5,0.46835,0.52636,0
0.5,0.47152,0.52634,0
0.5,0.47468,0.52632,0
0.5,0.47785,0.52629,0
0.5,0.48101,0.52626,0
0.5,0.48418,0.52621,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52536,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47451,0
0.5,0.0031646,0.47423,0
0.5,0.0063291,0.47402,0
0.5,0.0094937,0.4739,0
0.5,0.012658,0.47381,0
0.5,0.015823,0.47375,0
0.5,0.018987,0.4737,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47364,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47358,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47358,0
0.5,0.06962,0.47358,0
0.5,0.072785,0.47358,0
0.5,0.075949,0.47358,0
0.5,0.079114,0.47358,0
0.5,0.082278,0.47358,0
0.5,0.085443,0.47358,0
0.5,0.088608,0.47358,0
0.5,0.091772,0.47358,0
0.5,0.094937,0.47358,0
0.5,0.098101,0.47358,0
0.5,0.10127,0.47358,0
0.5,0.10443,0.47358,0
0.5,0.10759,0.47358,0
0.5,0.11076,0.47358,0
0.5,0.11392,0.47358,0
0.5,0.11709,0.47358,0
0.5,0.12025,0.47358,0
0.5,0.12342,0.47358,0
0.5,0.12658,0.47358,0
0.5,0.12975,0.47358,0
0.5,0.13291,0.47358,0
0.5,0.13608,0.47358,0
0.5,0.13924,0.47358,0
0.5,0.14241,0.47358,0
0.5,0.14557,0.47358,0
0.5,0.14873,0.47358,0
0.5,0.1519,0.47358,0
0.5,0.15506,0.47358,0
0.5,0.15823,0.47358,0
0.5,0.16139,0.47358,0
0.5,0.16456,0.47358,0
0.5,0.16772,0.47358,0
0.5,0.17089,0.47358,0
0.5,0.17405,0.47358,0
0.5,0.17722,0.47358,0
0.5,0.18038,0.47358,0
0.5,0.18354,0.47358,0
0.5,0.18671,0.47358,0
0.5,0.18987,0.47358,0
0.5,0.19304,0.47358,0
0.5,0.1962,0.47358,0
0.5,0.19937,0.47358,0
0.5,0.20253,0.47358,0
0.5,0.2057,0.47358,0
0.5,0.20886,0.47358,0
0.5,0.21203,0.47358,0
0.5,0.21519,0.47358,0
0.5,0.21835,0.47358,0
0.5,0.22152,0.47358,0
0.5,0.22468,0.47358,0
0.5,0.22785,0.47358,0
0.5,0.23101,0.47358,0
0.5,0.23418,0.47358,0
0.5,0.23734,0.47358,0
0.5,0.24051,0.47358,0
0.5,0.24367,0.47358,0
0.5,0.24684,0.47358,0
0.5,0.25,0.47358,0
0.5,0.25316,0.47358,0
0.5,0.25633,0.47358,0
0.5,0.25949,0.47358,0
0.5,0.26266,0.47358,0
0.5,0.26582,0.47358,0
0.5,0.26899,0.47358,0
0.5,0.27215,0.47358,0
0.5,0.27532,0.47358,0
0.5,0.27848,0.47358,0
0.5,0.28165,0.47358,0
0.5,0.28481,0.47358,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47357,0
0.5,0.35443,0.47357,0
0.5,0.35759,0.47357,0
0.5,0.36076,0.47357,0
0.5,0.36392,0.47357,0
0.5,0.36709,0.47357,0
0.5,0.37025,0.47357,0
0.5,0.37342,0.47357,0
0.5,0.37658,0.47357,0
0.5,0.37975,0.47357,0
0.5,0.38291,0.47357,0
0.5,0.38608,0.47357,0
0.5,0.38924,0.47357,0
0.5,0.39241,0.47357,0
0.5,0.39557,0.47357,0
0.5,0.39873,0.47357,0
0.5,0.4019,0.47357,0
0.5,0.40506,0.47357,0
0.5,0.40823,0.47357,0
0.5,0.41139,0.47357,0
0.5,0.41456,0.47357,0
0.5,0.41772,0.47357,0
0.5,0.42089,0.47357,0
0.5,0.42405,0.47357,0
0.5,0.42722,0.47357,0
0.5,0.43038,0.47357,0
0.5,0.43354,0.47357,0
0.5,0.43671,0.47357,0
0.5,0.43987,0.47357,0
0.5,0.44304,0.47357,0
0.5,0.4462,0.47357,0
0.5,0.44937,0.47358,0
0.5,0.45253,0.47358,0
0.5,0.4557,0.47358,0
0.5,0.45886,0.47359,0
0.5,0.46203,0.4736,0
0.5,0.46519,0.47361,0
0.5,0.46835,0.47362,0
0.5,0.47152,0.47364,0
0.5,0.47468,0.47366,0
0.5,0.47785,0.47369,0
0.5,0.48101,0.47373,0
0.5,0.48418,0.47377,0
0.5,0.48734,0.47383,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50371,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47524,0
0.5,0.51266,0.47558,0
0.5,0.51582,0.47592,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47672,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47702,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47722,0
0.5,0.5443,0.47724,0
0.5,0.54747,0.47725,0
0.5,0.55063,0.47725,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47719,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47714,0
0.5,0.57278,0.47714,0
0.5,0.57595,0.47715,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47719,0
0.5,0.58544,0.47722,0
0.5,0.58861,0.47725,0
0.5,0.59177,0.47728,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47735,0
0.5,0.60127,0.47737,0
0.5,0.60443,0.4774,0
0.5,0.60759,0.47743,0
0.5,0.61076,0.47745,0
0.5,0.61392,0.47746,0
0.5,0.61709,0.47747,0
0.5,0.62025,0.47748,0
0.5,0.62342,0.47749,0
0.5,0.62658,0.47749,0
0.5,0.62975,0.47748,0
0.5,0.63291,0.47747,0
0.5,0.63608,0.47746,0
0.5,0.63924,0.47744,0
0.5,0.64241,0.47742,0
0.5,0.64557,0.47741,0
0.5,0.64873,0.47739,0
0.5,0.6519,0.47738,0
0.5,0.65506,0.47738,0
0.5,0.65823,0.47737,0
0.5,0.66139,0.47738,0
0.5,0.66456,0.47738,0
0.5,0.66772,0.47739,0
0.5,0.67089,0.47741,0
0.5,0.67405,0.47742,0
0.5,0.67722,0.47744,0
0.5,0.68038,0.47746,0
0.5,0.68354,0.47747,0
0.5,0.68671,0.47749,0
0.5,0.68987,0.4775,0
0.5,0.69304,0.47751,0
0.5,0.6962,0.47752,0
0.5,0.69937,0.47753,0
0.5,0.70253,0.47753,0
0.5,0.7057,0.47753,0
0.5,0.70886,0.47753,0
0.5,0.71203,0.47752,0
0.5,0.71519,0.47752,0
0.5,0.71835,0.47751,0
0.5,0.72152,0.4775,0
0.5,0.72468,0.47749,0
0.5,0.72785,0.47748,0
0.5,0.73101,0.47747,0
0.5,0.73418,0.47747,0
0.5,0.73734,0.47747,0
0.5,0.74051,0.47747,0
0.5,0.74367,0.47747,0
0.5,0.74684,0.47748,0
0.5,0.75,0.47749,0
0.5,0.75316,0.4775,0
0.5,0.75633,0.47752,0
0.5,0.75949,0.47753,0
0.5,0.76266,0.47754,0
0.5,0.76582,0.47756,0
0.5,0.76899,0.47757,0
0.5,0.77215,0.47758,0
0.5,0.77532,0.47759,0
0.5,0.77848,0.47759,0
0.5,0.78165,0.4776,0
0.5,0.78481,0.47761,0
0.5,0.78797,0.47761,0
0.5,0.79114,0.47761,0
0.5,0.7943,0.47762,0
0.5,0.79747,0.47762,0
0.5,0.80063,0.47762,0
0.5,0.8038,0.47762,0
0.5,0.80696,0.47762,0
0.5,0.81013,0.47763,0
0.5,0.81329,0.47763,0
0.5,0.81646,0.47763,0
0.5,0.81962,0.47763,0
0.5,0.82278,0.47763,0
0.5,0.82595,0.47764,0
0.5,0.82911,0.47764,0
0.5,0.83228,0.47764,0
0.5,0.83544,0.47764,0
0.5,0.83861,0.47764,0
0.5,0.84177,0.47764,0
0.5,0.84494,0.47764,0
0.5,0.8481,0.47764,0
0.5,0.85127,0.47764,0
0.5,0.85443,0.47764,0
0.5,0.85759,0.47764,0
0.5,0.86076,0.47764,0
0.5,0.86392,0.47763,0
0.5,0.86709,0.47762,0
0.5,0.87025,0.47761,0
0.5,0.87342,0.47759,0
0.5,0.87658,0.47756,0
0.5,0.87975,0.47752,0
0.5,0.88291,0.47747,0
0.5,0.88608,0.47741,0
0.5,0.88924,0.47732,0
0.5,0.89241,0.47722,0
0.5,0.89557,0.47709,0
0.5,0.89873,0.47693,0
0.5,0.9019,0.47675,0
0.5,0.90506,0.47654,0
0.5,0.90823,0.47632,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.52508,0
0.5,0.5037,0.52532,0
0.5,0.50949,0.52476,0
0.5,0.51266,0.52442,0
0.5,0.51582,0.52408,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52328,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52298,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52278,0
0.5,0.5443,0.52275,0
0.5,0.54747,0.52275,0
0.5,0.55063,0.52275,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52281,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52286,0
0.5,0.57278,0.52286,0
0.5,0.57595,0.52285,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.52281,0
0.5,0.58544,0.52278,0
0.5,0.58861,0.52275,0
0.5,0.59177,0.52272,0
0.5,0.59494,0.52268,0
0.5,0.5981,0.52265,0
0.5,0.60127,0.52262,0
0.5,0.60443,0.5226,0
0.5,0.60759,0.52257,0
0.5,0.61076,0.52255,0
0.5,0.61392,0.52254,0
0.5,0.61709,0.52252,0
0.5,0.62025,0.52252,0
0.5,0.62342,0.52251,0
0.5,0.62658,0.52251,0
0.5,0.62975,0.52252,0
0.5,0.63291,0.52253,0
0.5,0.63608,0.52254,0
0.5,0.63924,0.52256,0
0.5,0.64241,0.52258,0
0.5,0.64557,0.52259,0
0.5,0.64873,0.52261,0
0.5,0.6519,0.52262,0
0.5,0.65506,0.52262,0
0.5,0.65823,0.52263,0
0.5,0.66139,0.52262,0
0.5,0.66456,0.52262,0
0.5,0.66772,0.52261,0
0.5,0.67089,0.52259,0
0.5,0.67405,0.52258,0
0.5,0.67722,0.52256,0
0.5,0.68038,0.52254,0
0.5,0.68354,0.52253,0
0.5,0.68671,0.52251,0
0.5,0.68987,0.5225,0
0.5,0.69304,0.52249,0
0.5,0.6962,0.52248,0
0.5,0.69937,0.52247,0
0.5,0.70253,0.52247,0
0.5,0.7057,0.52247,0
0.5,0.70886,0.52247,0
0.5,0.71203,0.52248,0
0.5,0.71519,0.52248,0
0.5,0.71835,0.52249,0
0.5,0.72152,0.5225,0
0.5,0.72468,0.52251,0
0.5,0.72785,0.52252,0
0.5,0.73101,0.52253,0
0.5,0.73418,0.52253,0
0.5,0.73734,0.52253,0
0.5,0.74051,0.52253,0
0.5,0.74367,0.52253,0
0.5,0.74684,0.52252,0
0.5,0.75,0.52251,0
0.5,0.75316,0.5225,0
0.5,0.75633,0.52248,0
0.5,0.75949,0.52247,0
0.5,0.76266,0.52246,0
0.5,0.76582,0.52244,0
0.5,0.76899,0.52243,0
0.5,0.77215,0.52242,0
0.5,0.77532,0.52241,0
0.5,0.77848,0.5224,0
0.5,0.78165,0.5224,0
0.5,0.78481,0.52239,0
0.5,0.78797,0.52239,0
0.5,0.79114,0.52239,0
0.5,0.7943,0.52238,0
0.5,0.79747,0.52238,0
0.5,0.80063,0.52238,0
0.5,0.8038,0.52238,0
0.5,0.80696,0.52237,0
0.5,0.81013,0.52237,0
0.5,0.81329,0.52237,0
0.5,0.81646,0.52237,0
0.5,0.81962,0.52237,0
0.5,0.82278,0.52236,0
0.5,0.82595,0.52236,0
0.5,0.82911,0.52236,0
0.5,0.83228,0.52236,0
0.5,0.83544,0.52236,0
0.5,0.83861,0.52236,0
0.5,0.84177,0.52236,0
0.5,0.84494,0.52236,0
0.5,0.8481,0.52236,0
0.5,0.85127,0.52236,0
0.5,0.85443,0.52236,0
0.5,0.85759,0.52236,0
0.5,0.86076,0.52236,0
0.5,0.86392,0.52237,0
0.5,0.86709,0.52238,0
0.5,0.87025,0.52239,0
0.5,0.87342,0.52241,0
0.5,0.87658,0.52244,0
0.5,0.87975,0.52248,0
0.5,0.88291,0.52253,0
0.5,0.88608,0.52259,0
0.5,0.88924,0.52268,0
0.5,0.89241,0.52278,0
0.5,0.89557,0.52291,0
0.5,0.89873,0.52307,0
0.5,0.9019,0.52325,0
0.5,0.90506,0.52346,0
0.5,0.90823,0.52368,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52577,0
0.5,0,0.52549,0
0.5,0.0063291,0.52598,0
0.5,0.0094937,0.5261,0
0.5,0.012658,0.52619,0
0.5,0.015823,0.52625,0
0.5,0.018987,0.5263,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52636,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52642,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52642,0
0.5,0.06962,0.52642,0
0.5,0.072785,0.52642,0
0.5,0.075949,0.52642,0
0.5,0.079114,0.52642,0
0.5,0.082278,0.52642,0
0.5,0.085443,0.52642,0
0.5,0.088608,0.52642,0
0.5,0.091772,0.52642,0
0.5,0.094937,0.52642,0
0.5,0.098101,0.52642,0
0.5,0.10127,0.52642,0
0.5,0.10443,0.52642,0
0.5,0.10759,0.52642,0
0.5,0.11076,0.52642,0
0.5,0.11392,0.52642,0
0.5,0.11709,0.52642,0
0.5,0.12025,0.52642,0
0.5,0.12342,0.52642,0
0.5,0.12658,0.52642,0
0.5,0.12975,0.52642,0
0.5,0.13291,0.52642,0
0.5,0.13608,0.52642,0
0.5,0.13924,0.52642,0
0.5,0.14241,0.52642,0
0.5,0.14557,0.52642,0
0.5,0.14873,0.52642,0
0.5,0.1519,0.52642,0
0.5,0.15506,0.52642,0
0.5,0.15823,0.52642,0
0.5,0.16139,0.52642,0
0.5,0.16456,0.52642,0
0.5,0.16772,0.52642,0
0.5,0.17089,0.52642,0
0.5,0.17405,0.52642,0
0.5,0.17722,0.52642,0
0.5,0.18038,0.52642,0
0.5,0.18354,0.52642,0
0.5,0.18671,0.52642,0
0.5,0.18987,0.52642,0
0.5,0.19304,0.52642,0
0.5,0.1962,0.52642,0
0.5,0.19937,0.52642,0
0.5,0.20253,0.52642,0
0.5,0.2057,0.52642,0
0.5,0.20886,0.52642,0
0.5,0.21203,0.52642,0
0.5,0.21519,0.52642,0
0.5,0.21835,0.52642,0
0.5,0.22152,0.52642,0
0.5,0.22468,0.52642,0
0.5,0.22785,0.52642,0
0.5,0.23101,0.52642,0
0.5,0.23418,0.52642,0
0.5,0.23734,0.52642,0
0.5,0.24051,0.52642,0
0.5,0.24367,0.52642,0
0.5,0.24684,0.52642,0
0.5,0.25,0.52642,0
0.5,0.25316,0.52642,0
0.5,0.25633,0.52642,0
0.5,0.25949,0.52642,0
0.5,0.26266,0.52642,0
0.5,0.26582,0.52642,0
0.5,0.26899,0.52642,0
0.5,0.27215,0.52642,0
0.5,0.27532,0.52642,0
0.5,0.27848,0.52642,0
0.5,0.28165,0.52642,0
0.5,0.28481,0.52642,0
0.5,0.28797,0.52642,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52643,0
0.5,0.35443,0.52643,0
0.5,0.35759,0.52643,0
0.5,0.36076,0.52643,0
0.5,0.36392,0.52643,0
0.5,0.36709,0.52643,0
0.5,0.37025,0.52643,0
0.5,0.37342,0.52643,0
0.5,0.37658,0.52643,0
0.5,0.37975,0.52643,0
0.5,0.38291,0.52643,0
0.5,0.38608,0.52643,0
0.5,0.38924,0.52643,0
0.5,0.39241,0.52643,0
0.5,0.39557,0.52643,0
0.5,0.39873,0.52643,0
0.5,0.4019,0.52643,0
0.5,0.40506,0.52643,0
0.5,0.40823,0.52643,0
0.5,0.41139,0.52643,0
0.5,0.41456,0.52643,0
0.5,0.41772,0.52643,0
0.5,0.42089,0.52643,0
0.5,0.42405,0.52643,0
0.5,0.42722,0.52643,0
0.5,0.43038,0.52643,0
0.5,0.43354,0.52643,0
0.5,0.43671,0.52643,0
0.5,0.43987,0.52643,0
0.5,0.44304,0.52643,0
0.5,0.4462,0.52643,0
0.5,0.44937,0.52642,0
0.5,0.45253,0.52642,0
0.5,0.4557,0.52642,0
0.5,0.45886,0.52641,0
0.5,0.46203,0.5264,0
0.5,0.46519,0.52639,0
0.5,0.46835,0.52638,0
0.5,0.47152,0.52636,0
0.5,0.47468,0.52634,0
0.5,0.47785,0.52631,0
0.5,0.48101,0.52627,0
0.5,0.48418,0.52623,0
0.5,0.48734,0.52617,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47431,0
0.5,0.0031646,0.47404,0
0.5,0.0063291,0.47386,0
0.5,0.0094937,0.47376,0
0.5,0.012658,0.4737,0
0.5,0.015823,0.47366,0
0.5,0.018987,0.47363,0
0.5,0.022152,0.4736,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47355,0
0.5,0.41772,0.47355,0
0.5,0.42089,0.47355,0
0.5,0.42405,0.47355,0
0.5,0.42722,0.47355,0
0.5,0.43038,0.47354,0
0.5,0.43354,0.47354,0
0.5,0.43671,0.47355,0
0.5,0.43987,0.47355,0
0.5,0.44304,0.47355,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47356,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.4736,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47364,0
0.5,0.47785,0.47367,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47375,0
0.5,0.48734,0.47381,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.5039,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.4762,0
0.5,0.52215,0.47647,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.47699,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.47719,0
0.5,0.5443,0.47721,0
0.5,0.54747,0.47722,0
0.5,0.55063,0.47722,0
0.5,0.5538,0.4772,0
0.5,0.55696,0.47719,0
0.5,0.56013,0.47716,0
0.5,0.56329,0.47714,0
0.5,0.56646,0.47713,0
0.5,0.56962,0.47712,0
0.5,0.57278,0.47712,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47714,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47719,0
0.5,0.58861,0.47722,0
0.5,0.59177,0.47725,0
0.5,0.59494,0.47729,0
0.5,0.5981,0.47732,0
0.5,0.60127,0.47734,0
0.5,0.60443,0.47737,0
0.5,0.60759,0.47739,0
0.5,0.61076,0.47741,0
0.5,0.61392,0.47743,0
0.5,0.61709,0.47744,0
0.5,0.62025,0.47745,0
0.5,0.62342,0.47745,0
0.5,0.62658,0.47745,0
0.5,0.62975,0.47745,0
0.5,0.63291,0.47744,0
0.5,0.63608,0.47742,0
0.5,0.63924,0.47741,0
0.5,0.64241,0.47739,0
0.5,0.64557,0.47738,0
0.5,0.64873,0.47736,0
0.5,0.6519,0.47735,0
0.5,0.65506,0.47735,0
0.5,0.65823,0.47734,0
0.5,0.66139,0.47735,0
0.5,0.66456,0.47735,0
0.5,0.66772,0.47736,0
0.5,0.67089,0.47737,0
0.5,0.67405,0.47739,0
0.5,0.67722,0.4774,0
0.5,0.68038,0.47742,0
0.5,0.68354,0.47744,0
0.5,0.68671,0.47745,0
0.5,0.68987,0.47747,0
0.5,0.69304,0.47748,0
0.5,0.6962,0.47749,0
0.5,0.69937,0.47749,0
0.5,0.70253,0.4775,0
0.5,0.7057,0.4775,0
0.5,0.70886,0.4775,0
0.5,0.71203,0.47749,0
0.5,0.71519,0.47748,0
0.5,0.71835,0.47747,0
0.5,0.72152,0.47746,0
0.5,0.72468,0.47745,0
0.5,0.72785,0.47745,0
0.5,0.73101,0.47744,0
0.5,0.73418,0.47743,0
0.5,0.73734,0.47743,0
0.5,0.74051,0.47743,0
0.5,0.74367,0.47744,0
0.5,0.74684,0.47745,0
0.5,0.75,0.47746,0
0.5,0.75316,0.47747,0
0.5,0.75633,0.47748,0
0.5,0.75949,0.47749,0
0.5,0.76266,0.47751,0
0.5,0.76582,0.47752,0
0.5,0.76899,0.47753,0
0.5,0.77215,0.47754,0
0.5,0.77532,0.47755,0
0.5,0.77848,0.47756,0
0.5,0.78165,0.47756,0
0.5,0.78481,0.47757,0
0.5,0.78797,0.47757,0
0.5,0.79114,0.47758,0
0.5,0.7943,0.47758,0
0.5,0.79747,0.47758,0
0.5,0.80063,0.47758,0
0.5,0.8038,0.47759,0
0.5,0.80696,0.47759,0
0.5,0.81013,0.47759,0
0.5,0.81329,0.47759,0
0.5,0.81646,0.47759,0
0.5,0.81962,0.4776,0
0.5,0.82278,0.4776,0
0.5,0.82595,0.4776,0
0.5,0.82911,0.4776,0
0.5,0.83228,0.4776,0
0.5,0.83544,0.4776,0
0.5,0.83861,0.4776,0
0.5,0.84177,0.47761,0
0.5,0.84494,0.47761,0
0.5,0.8481,0.47761,0
0.5,0.85127,0.47761,0
0.5,0.85443,0.4776,0
0.5,0.85759,0.4776,0
0.5,0.86076,0.4776,0
0.5,0.86392,0.47759,0
0.5,0.86709,0.47758,0
0.5,0.87025,0.47757,0
0.5,0.87342,0.47755,0
0.5,0.87658,0.47752,0
0.5,0.87975,0.47749,0
0.5,0.88291,0.47744,0
0.5,0.88608,0.47737,0
0.5,0.88924,0.47729,0
0.5,0.89241,0.47718,0
0.5,0.89557,0.47706,0
0.5,0.89873,0.4769,0
0.5,0.9019,0.47673,0
0.5,0.90506,0.47653,0
0.5,0.90823,0.47631,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.5251,0
0.5,0.5039,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.5238,0
0.5,0.52215,0.52353,0
0.5,0.52532,0.52331,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.52301,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.52281,0
0.5,0.5443,0.52279,0
0.5,0.54747,0.52278,0
0.5,0.55063,0.52278,0
0.5,0.5538,0.5228,0
0.5,0.55696,0.52281,0
0.5,0.56013,0.52284,0
0.5,0.56329,0.52286,0
0.5,0.56646,0.52287,0
0.5,0.56962,0.52288,0
0.5,0.57278,0.52288,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52286,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52281,0
0.5,0.58861,0.52278,0
0.5,0.59177,0.52274,0
0.5,0.59494,0.52271,0
0.5,0.5981,0.52268,0
0.5,0.60127,0.52266,0
0.5,0.60443,0.52263,0
0.5,0.60759,0.52261,0
0.5,0.61076,0.52259,0
0.5,0.61392,0.52257,0
0.5,0.61709,0.52256,0
0.5,0.62025,0.52255,0
0.5,0.62342,0.52255,0
0.5,0.62658,0.52255,0
0.5,0.62975,0.52255,0
0.5,0.63291,0.52256,0
0.5,0.63608,0.52258,0
0.5,0.63924,0.52259,0
0.5,0.64241,0.52261,0
0.5,0.64557,0.52262,0
0.5,0.64873,0.52264,0
0.5,0.6519,0.52265,0
0.5,0.65506,0.52265,0
0.5,0.65823,0.52266,0
0.5,0.66139,0.52265,0
0.5,0.66456,0.52265,0
0.5,0.66772,0.52264,0
0.5,0.67089,0.52263,0
0.5,0.67405,0.52261,0
0.5,0.67722,0.5226,0
0.5,0.68038,0.52258,0
0.5,0.68354,0.52256,0
0.5,0.68671,0.52255,0
0.5,0.68987,0.52253,0
0.5,0.69304,0.52252,0
0.5,0.6962,0.52251,0
0.5,0.69937,0.5225,0
0.5,0.70253,0.5225,0
0.5,0.7057,0.5225,0
0.5,0.70886,0.5225,0
0.5,0.71203,0.52251,0
0.5,0.71519,0.52252,0
0.5,0.71835,0.52253,0
0.5,0.72152,0.52254,0
0.5,0.72468,0.52254,0
0.5,0.72785,0.52255,0
0.5,0.73101,0.52256,0
0.5,0.73418,0.52257,0
0.5,0.73734,0.52257,0
0.5,0.74051,0.52257,0
0.5,0.74367,0.52256,0
0.5,0.74684,0.52255,0
0.5,0.75,0.52254,0
0.5,0.75316,0.52253,0
0.5,0.75633,0.52252,0
0.5,0.75949,0.52251,0
0.5,0.76266,0.52249,0
0.5,0.76582,0.52248,0
0.5,0.76899,0.52247,0
0.5,0.77215,0.52246,0
0.5,0.77532,0.52245,0
0.5,0.77848,0.52244,0
0.5,0.78165,0.52243,0
0.5,0.78481,0.52243,0
0.5,0.78797,0.52242,0
0.5,0.79114,0.52242,0
0.5,0.7943,0.52242,0
0.5,0.79747,0.52242,0
0.5,0.80063,0.52241,0
0.5,0.8038,0.52241,0
0.5,0.80696,0.52241,0
0.5,0.81013,0.52241,0
0.5,0.81329,0.52241,0
0.5,0.81646,0.52241,0
0.5,0.81962,0.5224,0
0.5,0.82278,0.5224,0
0.5,0.82595,0.5224,0
0.5,0.82911,0.5224,0
0.5,0.83228,0.5224,0
0.5,0.83544,0.5224,0
0.5,0.83861,0.52239,0
0.5,0.84177,0.52239,0
0.5,0.84494,0.52239,0
0.5,0.8481,0.52239,0
0.5,0.85127,0.52239,0
0.5,0.85443,0.5224,0
0.5,0.85759,0.5224,0
0.5,0.86076,0.5224,0
0.5,0.86392,0.52241,0
0.5,0.86709,0.52242,0
0.5,0.87025,0.52243,0
0.5,0.87342,0.52245,0
0.5,0.87658,0.52248,0
0.5,0.87975,0.52251,0
0.5,0.88291,0.52256,0
0.5,0.88608,0.52263,0
0.5,0.88924,0.52271,0
0.5,0.89241,0.52281,0
0.5,0.89557,0.52294,0
0.5,0.89873,0.5231,0
0.5,0.9019,0.52327,0
0.5,0.90506,0.52347,0
0.5,0.90823,0.52369,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52596,0
0.5,0,0.52569,0
0.5,0.0063291,0.52614,0
0.5,0.0094937,0.52624,0
0.5,0.012658,0.5263,0
0.5,0.015823,0.52634,0
0.5,0.018987,0.52637,0
0.5,0.022152,0.52639,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52645,0
0.5,0.41772,0.52645,0
0.5,0.42089,0.52645,0
0.5,0.42405,0.52645,0
0.5,0.42722,0.52645,0
0.5,0.43038,0.52645,0
0.5,0.43354,0.52645,0
0.5,0.43671,0.52645,0
0.5,0.43987,0.52645,0
0.5,0.44304,0.52645,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52644,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.5264,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52636,0
0.5,0.47785,0.52633,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52625,0
0.5,0.48734,0.52619,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160953,0.20044,0.0777262,0.132633,0.035936,0.255838,0.06832,0.0488005,2618,0,2,2,2,2
1,0.0003,-3.46891e-10,-0.0413382,6.20056e-06,0.00160953,0.230548,0.140931,0.0733484,0.00951834,0.135198,0.0301581,0.0255091,2618,0,4,1,1,1
2,0.0006,-9.82162e-09,-0.0826661,2.47997e-05,0.00160953,0.23124,0.0703363,0.123178,0.0281482,0.135662,0.0300308,0.0259121,2618,0,2,2,2,1
3,0.0009,-1.49373e-08,-0.123979,5.57902e-05,0.00160954,0.231001,0.0701015,0.123375,0.0321403,0.136678,0.0303222,0.0260682,2618,0,2,2,2,1
4,0.0012,-2.09775e-08,-0.165258,9.91537e-05,0.00160956,0.230997,0.0698399,0.123413,0.0396196,0.137179,0.0300948,0.0255196,2618,0,2,2,2,1
5,0.0015,-2.66793e-08,-0.206493,0.000154867,0.00160961,0.230282,0.0708099,0.124089,0.0414436,0.137606,0.0300905,0.0256023,2618,0,2,2,2,1
6,0.0018,-3.16744e-08,-0.247675,0.000222901,0.0016097,0.232766,0.0713818,0.124026,0.0433559,0.137365,0.0304722,0.0255788,2618,0,2,2,2,1
7,0.0021,-3.64475e-08,-0.288789,0.000303215,0.00160986,0.232188,0.0709335,0.123704,0.0442401,0.138197,0.0301094,0.0256748,2618,0,2,2,2,1
8,0.0024,1.45008e-08,-0.329784,0.000395738,0.00161012,0.349063,0.105077,0.173687,0.0672348,0.137211,0.0304005,0.0256819,2618,0,3,3,3,1
9,0.0027,1.70566e-08,-0.370647,0.000500365,0.00161056,0.348499,0.106271,0.174843,0.0702958,0.136966,0.0304366,0.0257275,2618,0,3,3,3,1
10,0.003,2.00821e-08,-0.411367,0.000617033,0.0016112,0.35052,0.106958,0.175463,0.073186,0.13834,0.0305564,0.0265846,2618,0,3,3,3,1
11,0.0033,-4.03146e-08,-0.451799,0.000745436,0.00161224,0.594529,0.180764,0.306403,0.120791,0.282387,0.0616886,0.0529111,2682,0,5,5,5,2
12,0.0036,9.45459e-08,-0.491999,0.000885564,0.00161369,0.495699,0.150428,0.239722,0.133162,0.14054,0.0314204,0.0274639,2682,0,4,4,4,1
13,0.0039,1.48372e-07,-0.531601,0.00103658,0.00161622,0.614313,0.188088,0.294131,0.181356,0.139951,0.031039,0.026848,2682,0,5,5,5,1
14,0.0042,1.76816e-07,-0.570235,0.00119745,0.00162064,0.857878,0.258872,0.400793,0.237596,0.140827,0.0304648,0.0265943,2682,0,7,7,7,1
15,0.0045,1.85415e-07,-0.607171,0.00136605,0.00162872,1.3747,0.411523,0.647953,0.306336,0.141849,0.0307553,0.0266545,2682,0,12,12,12,1
16,0.0048,-2.35027e-08,-0.0342083,8.20931e-05,0.00290543,157.479,49.4448,68.8713,10.4117,1.46493,0.32509,0.272472,4210,0,1023,997,997,8
17,0.0051,-2.60147e-08,-0.0359089,9.15452e-05,0.00290649,0.370149,0.12447,0.192585,0.0372334,0.22198,0.0430239,0.0383875,4210,0,2,2,2,1
18,0.0054,-2.83843e-08,-0.0376031,0.000101476,0.00290759,0.350979,0.114374,0.186223,0.07023,0.210865,0.0421545,0.037824,4210,0,2,2,2,1
19,0.0057,-4.00482e-08,-0.039302,0.000111948,0.00290864,0.333982,0.115842,0.182931,0.0669504,0.211858,0.0388321,0.0346534,4210,0,2,2,2,1
20,0.006,-5.78745e-08,-0.0410114,0.000122971,0.00290965,0.333943,0.115376,0.183361,0.0670216,0.21108,0.0386929,0.0346429,4210,0,2,2,2,1


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0045338,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47373,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47377,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47381,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.4739,0
0.5,0.49051,0.47398,0
0.5,0.49367,0.4741,0
0.5,0.49684,0.4743,0
0.5,0.5,0.47458,0
0.5,0.50083,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47496,0
0.5,0.50633,0.47548,0
0.5,0.50949,0.47617,0
0.5,0.51266,0.47705,0
0.5,0.51494,0.47785,0
0.5,0.51582,0.47817,0
0.5,0.51899,0.47955,0
0.5,0.52173,0.48101,0
0.5,0.52215,0.48126,0
0.5,0.52532,0.48342,0
0.5,0.52627,0.48418,0
0.5,0.52848,0.48627,0
0.5,0.52948,0.48734,0
0.5,0.53165,0.49035,0
0.5,0.53175,0.49051,0
0.5,0.53326,0.49367,0
0.5,0.53413,0.49684,0
0.5,0.53441,0.5,0
0.5,0.53413,0.50316,0
0.5,0.53325,0.50633,0
0.5,0.53175,0.50949,0
0.5,0.53165,0.50964,0
0.5,0.52948,0.51266,0
0.5,0.52848,0.51373,0
0.5,0.52627,0.51582,0
0.5,0.52215,0.51874,0
0.5,0.52173,0.51899,0
0.5,0.52532,0.51658,0
0.5,0.51582,0.52183,0
0.5,0.51494,0.52215,0
0.5,0.51899,0.52045,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.0045475,0.52532,0
0.5,0.50316,0.52504,0
0.5,0.50083,0.52532,0
0.5,0.50633,0.52452,0
0.5,0.50949,0.52383,0
0.5,0.51266,0.52295,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52627,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52623,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52619,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.5261,0
0.5,0.49051,0.52602,0
0.5,0.49367,0.5259,0
0.5,0.49684,0.5257,0
0.5,0.5,0.52542,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97145,0.47152,0
0.5,0.97152,0.47151,0
0.5,0.97468,0.47124,0
0.5,0.97785,0.47105,0
0.5,0.98101,0.47093,0
0.5,0.98418,0.47087,0
0.5,0.98734,0.47088,0
0.5,0.99051,0.47098,0
0.5,0.99367,0.47116,0
0.5,0.99684,0.47146,0
0.5,0.99727,0.47152,0
0.5,0.0021979,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47364,0
0.5,0.33861,0.47364,0
0.5,0.34177,0.47364,0
0.5,0.34494,0.47364,0
0.5,0.3481,0.47364,0
0.5,0.35127,0.47364,0
0.5,0.35443,0.47363,0
0.5,0.35759,0.47363,0
0.5,0.36076,0.47363,0
0.5,0.36392,0.47363,0
0.5,0.36709,0.47363,0
0.5,0.37025,0.47363,0
0.5,0.37342,0.47363,0
0.5,0.37658,0.47363,0
0.5,0.37975,0.47363,0
0.5,0.38291,0.47363,0
0.5,0.38608,0.47363,0
0.5,0.38924,0.47363,0
0.5,0.39241,0.47363,0
0.5,0.39557,0.47363,0
0.5,0.39873,0.47363,0
0.5,0.4019,0.47363,0
0.5,0.40506,0.47363,0
0.5,0.40823,0.47363,0
0.5,0.41139,0.47363,0
0.5,0.41456,0.47363,0
0.5,0.41772,0.47363,0
0.5,0.42089,0.47363,0
0.5,0.42405,0.47363,0
0.5,0.42722,0.47363,0
0.5,0.43038,0.47363,0
0.5,0.43354,0.47363,0
0.5,0.43671,0.47363,0
0.5,0.43987,0.47363,0
0.5,0.44304,0.47363,0
0.5,0.4462,0.47363,0
0.5,0.44937,0.47363,0
0.5,0.45253,0.47364,0
0.5,0.4557,0.47364,0
0.5,0.45886,0.47364,0
0.5,0.46203,0.47365,0
0.5,0.46519,0.47366,0
0.5,0.46835,0.47367,0
0.5,0.47152,0.47369,0
0.5,0.47468,0.47371,0
0.5,0.47785,0.47373,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47462,0
0.5,0.50382,0.47468,0
0.5,0.94962,0.47468,0
0.5,0.95253,0.47429,0
0.5,0.9557,0.4738,0
0.5,0.95886,0.47328,0
0.5,0.96203,0.47276,0
0.5,0.96519,0.47227,0
0.5,0.96835,0.47185,0
0.5,1,0.47184,0
0.5,0,0.47489,0
0.5,0.50633,0.47491,0
0.5,0.50949,0.47524,0
0.5,0.51266,0.47558,0
0.5,0.51582,0.47593,0
0.5,0.51899,0.47625,0
0.5,0.52215,0.47653,0
0.5,0.52532,0.47676,0
0.5,0.52848,0.47694,0
0.5,0.53165,0.47708,0
0.5,0.53481,0.47718,0
0.5,0.53797,0.47726,0
0.5,0.54114,0.47731,0
0.5,0.5443,0.47733,0
0.5,0.54747,0.47734,0
0.5,0.55063,0.47734,0
0.5,0.5538,0.47732,0
0.5,0.55696,0.47729,0
0.5,0.56013,0.47726,0
0.5,0.56329,0.47723,0
0.5,0.56646,0.47721,0
0.5,0.56962,0.4772,0
0.5,0.57278,0.4772,0
0.5,0.57595,0.47721,0
0.5,0.57911,0.47723,0
0.5,0.58228,0.47726,0
0.5,0.58544,0.47729,0
0.5,0.58861,0.47732,0
0.5,0.59177,0.47736,0
0.5,0.59494,0.47739,0
0.5,0.5981,0.47742,0
0.5,0.60127,0.47744,0
0.5,0.60443,0.47747,0
0.5,0.60759,0.47748,0
0.5,0.61076,0.47749,0
0.5,0.61392,0.4775,0
0.5,0.61709,0.4775,0
0.5,0.62025,0.47749,0
0.5,0.62342,0.47747,0
0.5,0.62658,0.47744,0
0.5,0.62975,0.47741,0
0.5,0.63291,0.47737,0
0.5,0.63608,0.47733,0
0.5,0.63924,0.4773,0
0.5,0.64241,0.47729,0
0.5,0.64557,0.47728,0
0.5,0.64873,0.47728,0
0.5,0.6519,0.4773,0
0.5,0.65506,0.47732,0
0.5,0.65823,0.47734,0
0.5,0.66139,0.47737,0
0.5,0.66456,0.4774,0
0.5,0.66772,0.47743,0
0.5,0.67089,0.47746,0
0.5,0.67405,0.47748,0
0.5,0.67722,0.4775,0
0.5,0.68038,0.47752,0
0.5,0.68354,0.47754,0
0.5,0.68671,0.47755,0
0.5,0.68987,0.47756,0
0.5,0.69304,0.47756,0
0.5,0.6962,0.47756,0
0.5,0.69937,0.47756,0
0.5,0.70253,0.47756,0
0.5,0.7057,0.47755,0
0.5,0.70886,0.47755,0
0.5,0.71203,0.47755,0
0.5,0.71519,0.47755,0
0.5,0.71835,0.47756,0
0.5,0.72152,0.47756,0
0.5,0.72468,0.47757,0
0.5,0.72785,0.47758,0
0.5,0.73101,0.4776,0
0.5,0.73418,0.47761,0
0.5,0.73734,0.47762,0
0.5,0.74051,0.47763,0
0.5,0.74367,0.47763,0
0.5,0.74684,0.47764,0
0.5,0.75,0.47764,0
0.5,0.75316,0.47764,0
0.5,0.75633,0.47765,0
0.5,0.75949,0.47765,0
0.5,0.76266,0.47764,0
0.5,0.76582,0.47764,0
0.5,0.76899,0.47765,0
0.5,0.77215,0.47765,0
0.5,0.77532,0.47765,0
0.5,0.77848,0.47765,0
0.5,0.78165,0.47766,0
0.5,0.78481,0.47766,0
0.5,0.78797,0.47767,0
0.5,0.79114,0.47767,0
0.5,0.7943,0.47768,0
0.5,0.79747,0.47768,0
0.5,0.80063,0.47768,0
0.5,0.8038,0.47768,0
0.5,0.80696,0.47768,0
0.5,0.81013,0.47768,0
0.5,0.81329,0.47768,0
0.5,0.81646,0.47768,0
0.5,0.81962,0.47768,0
0.5,0.82278,0.47768,0
0.5,0.82595,0.47768,0
0.5,0.82911,0.47769,0
0.5,0.83228,0.47769,0
0.5,0.83544,0.47769,0
0.5,0.83861,0.4777,0
0.5,0.84177,0.4777,0
0.5,0.84494,0.4777,0
0.5,0.8481,0.4777,0
0.5,0.85127,0.4777,0
0.5,0.85443,0.47769,0
0.5,0.85759,0.47769,0
0.5,0.86076,0.47769,0
0.5,0.86392,0.47768,0
0.5,0.86709,0.47768,0
0.5,0.87025,0.47767,0
0.5,0.87342,0.47767,0
0.5,0.87658,0.47767,0
0.5,0.87975,0.47767,0
0.5,0.88291,0.47766,0
0.5,0.88608,0.47766,0
0.5,0.88924,0.47766,0
0.5,0.89241,0.47765,0
0.5,0.89557,0.47764,0
0.5,0.89873,0.47762,0
0.5,0.9019,0.4776,0
0.5,0.90506,0.47756,0
0.5,0.90823,0.47752,0
0.5,0.91139,0.47745,0
0.5,0.91456,0.47736,0
0.5,0.91772,0.47725,0
0.5,0.92089,0.4771,0
0.5,0.92405,0.47693,0
0.5,0.92722,0.47673,0
0.5,0.93038,0.47651,0
0.5,0.93354,0.47627,0
0.5,0.93671,0.476,0
0.5,0.93987,0.47572,0
0.5,0.94304,0.47542,0
0.5,0.9462,0.47509,0
0.5,0.94937,0.47472,0
0.5,0.0022029,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52509,0
0.5,0.50382,0.52532,0
0.5,0.50949,0.52476,0
0.5,0.51266,0.52441,0
0.5,0.51582,0.52407,0
0.5,0.51899,0.52375,0
0.5,0.52215,0.52347,0
0.5,0.52532,0.52324,0
0.5,0.52848,0.52306,0
0.5,0.53165,0.52292,0
0.5,0.53481,0.52282,0
0.5,0.53797,0.52274,0
0.5,0.54114,0.52269,0
0.5,0.5443,0.52267,0
0.5,0.54747,0.52266,0
0.5,0.55063,0.52266,0
0.5,0.5538,0.52268,0
0.5,0.55696,0.52271,0
0.5,0.56013,0.52274,0
0.5,0.56329,0.52277,0
0.5,0.56646,0.52279,0
0.5,0.56962,0.5228,0
0.5,0.57278,0.5228,0
0.5,0.57595,0.52279,0
0.5,0.57911,0.52277,0
0.5,0.58228,0.52274,0
0.5,0.58544,0.52271,0
0.5,0.58861,0.52267,0
0.5,0.59177,0.52264,0
0.5,0.59494,0.52261,0
0.5,0.5981,0.52258,0
0.5,0.60127,0.52256,0
0.5,0.60443,0.52253,0
0.5,0.60759,0.52252,0
0.5,0.61076,0.5225,0
0.5,0.61392,0.5225,0
0.5,0.61709,0.5225,0
0.5,0.62025,0.52251,0
0.5,0.62342,0.52253,0
0.5,0.62658,0.52256,0
0.5,0.62975,0.52259,0
0.5,0.63291,0.52263,0
0.5,0.63608,0.52266,0
0.5,0.63924,0.52269,0
0.5,0.64241,0.52271,0
0.5,0.64557,0.52272,0
0.5,0.64873,0.52271,0
0.5,0.6519,0.5227,0
0.5,0.65506,0.52268,0
0.5,0.65823,0.52266,0
0.5,0.66139,0.52263,0
0.5,0.66456,0.5226,0
0.5,0.66772,0.52257,0
0.5,0.67089,0.52254,0
0.5,0.67405,0.52252,0
0.5,0.67722,0.52249,0
0.5,0.68038,0.52248,0
0.5,0.68354,0.52246,0
0.5,0.68671,0.52245,0
0.5,0.68987,0.52244,0
0.5,0.69304,0.52244,0
0.5,0.6962,0.52244,0
0.5,0.69937,0.52244,0
0.5,0.70253,0.52244,0
0.5,0.7057,0.52245,0
0.5,0.70886,0.52245,0
0.5,0.71203,0.52245,0
0.5,0.71519,0.52245,0
0.5,0.71835,0.52244,0
0.5,0.72152,0.52243,0
0.5,0.72468,0.52242,0
0.5,0.72785,0.52241,0
0.5,0.73101,0.5224,0
0.5,0.73418,0.52239,0
0.5,0.73734,0.52238,0
0.5,0.74051,0.52237,0
0.5,0.74367,0.52236,0
0.5,0.74684,0.52236,0
0.5,0.75,0.52236,0
0.5,0.75316,0.52235,0
0.5,0.75633,0.52235,0
0.5,0.75949,0.52235,0
0.5,0.76266,0.52235,0
0.5,0.76582,0.52235,0
0.5,0.76899,0.52235,0
0.5,0.77215,0.52235,0
0.5,0.77532,0.52235,0
0.5,0.77848,0.52235,0
0.5,0.78165,0.52234,0
0.5,0.78481,0.52234,0
0.5,0.78797,0.52233,0
0.5,0.79114,0.52233,0
0.5,0.7943,0.52232,0
0.5,0.79747,0.52232,0
0.5,0.80063,0.52232,0
0.5,0.8038,0.52232,0
0.5,0.80696,0.52232,0
0.5,0.81013,0.52232,0
0.5,0.81329,0.52232,0
0.5,0.81646,0.52232,0
0.5,0.81962,0.52232,0
0.5,0.82278,0.52232,0
0.5,0.82595,0.52232,0
0.5,0.82911,0.52231,0
0.5,0.83228,0.52231,0
0.5,0.83544,0.52231,0
0.5,0.83861,0.5223,0
0.5,0.84177,0.5223,0
0.5,0.84494,0.5223,0
0.5,0.8481,0.5223,0
0.5,0.85127,0.5223,0
0.5,0.85443,0.52231,0
0.5,0.85759,0.52231,0
0.5,0.86076,0.52231,0
0.5,0.86392,0.52232,0
0.5,0.86709,0.52232,0
0.5,0.87025,0.52233,0
0.5,0.87342,0.52233,0
0.5,0.87658,0.52233,0
0.5,0.87975,0.52233,0
0.5,0.88291,0.52234,0
0.5,0.88608,0.52234,0
0.5,0.88924,0.52234,0
0.5,0.89241,0.52235,0
0.5,0.89557,0.52236,0
0.5,0.89873,0.52238,0
0.5,0.9019,0.5224,0
0.5,0.90506,0.52244,0
0.5,0.90823,0.52248,0
0.5,0.91139,0.52255,0
0.5,0.91456,0.52264,0
0.5,0.91772,0.52275,0
0.5,0.92089,0.5229,0
0.5,0.92405,0.52307,0
0.5,0.92722,0.52327,0
0.5,0.93038,0.52349,0
0.5,0.93354,0.52373,0
0.5,0.93671,0.52399,0
0.5,0.93987,0.52428,0
0.5,0.94304,0.52458,0
0.5,0.9462,0.52491,0
0.5,0.94937,0.52528,0
0.5,0.94962,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52636,0
0.5,0.33861,0.52636,0
0.5,0.34177,0.52636,0
0.5,0.34494,0.52636,0
0.5,0.3481,0.52636,0
0.5,0.35127,0.52636,0
0.5,0.35443,0.52637,0
0.5,0.35759,0.52637,0
0.5,0.36076,0.52637,0
0.5,0.36392,0.52637,0
0.5,0.36709,0.52637,0
0.5,0.37025,0.52637,0
0.5,0.37342,0.52637,0
0.5,0.37658,0.52637,0
0.5,0.37975,0.52637,0
0.5,0.38291,0.52637,0
0.5,0.38608,0.52637,0
0.5,0.38924,0.52637,0
0.5,0.39241,0.52637,0
0.5,0.39557,0.52637,0
0.5,0.39873,0.52637,0
0.5,0.4019,0.52637,0
0.5,0.40506,0.52637,0
0.5,0.40823,0.52637,0
0.5,0.41139,0.52637,0
0.5,0.41456,0.52637,0
0.5,0.41772,0.52637,0
0.5,0.42089,0.52637,0
0.5,0.42405,0.52637,0
0.5,0.42722,0.52637,0
0.5,0.43038,0.52637,0
0.5,0.43354,0.52637,0
0.5,0.43671,0.52637,0
0.5,0.43987,0.52637,0
0.5,0.44304,0.52637,0
0.5,0.4462,0.52637,0
0.5,0.44937,0.52637,0
0.5,0.45253,0.52636,0
0.5,0.4557,0.52636,0
0.5,0.45886,0.52636,0
0.5,0.46203,0.52635,0
0.5,0.46519,0.52634,0
0.5,0.46835,0.52633,0
0.5,0.47152,0.52631,0
0.5,0.47468,0.52629,0
0.5,0.47785,0.52627,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52538,0
0.5,0.95253,0.52571,0
0.5,0.9557,0.5262,0
0.5,0.95886,0.52672,0
0.5,0.96203,0.52724,0
0.5,0.96519,0.52773,0
0.5,0.96835,0.52815,0
0.5,0.97145,0.52848,0
0.5,1,0.52816,0
0.5,0.99727,0.52848,0
0.5,0.97152,0.52849,0
0.5,0.97468,0.52876,0
0.5,0.97785,0.52895,0
0.5,0.98101,0.52907,0
0.5,0.98418,0.52913,0
0.5,0.98734,0.52912,0
0.5,0.99051,0.52902,0
0.5,0.99367,0.52884,0
0.5,0.99684,0.52854,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97145,0.47152,0
0.5,0.97152,0.47151,0
0.5,0.97468,0.47124,0
0.5,0.97785,0.47105,0
0.5,0.98101,0.47093,0
0.5,0.98418,0.47087,0
0.5,0.98734,0.47088,0
0.5,0.99051,0.47098,0
0.5,0.99367,0.47116,0
0.5,0.99684,0.47146,0
0.5,0.99727,0.47152,0
0.5,0.0021877,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47366,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47362,0
0.5,0.050633,0.47362,0
0.5,0.053797,0.47362,0
0.5,0.056962,0.47362,0
0.5,0.060127,0.47362,0
0.5,0.063291,0.47362,0
0.5,0.066456,0.47362,0
0.5,0.06962,0.47362,0
0.5,0.072785,0.47362,0
0.5,0.075949,0.47362,0
0.5,0.079114,0.47362,0
0.5,0.082278,0.47362,0
0.5,0.085443,0.47362,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47362,0
0.5,0.10443,0.47362,0
0.5,0.10759,0.47362,0
0.5,0.11076,0.47362,0
0.5,0.11392,0.47362,0
0.5,0.11709,0.47362,0
0.5,0.12025,0.47362,0
0.5,0.12342,0.47362,0
0.5,0.12658,0.47362,0
0.5,0.12975,0.47362,0
0.5,0.13291,0.47362,0
0.5,0.13608,0.47362,0
0.5,0.13924,0.47362,0
0.5,0.14241,0.47362,0
0.5,0.14557,0.47362,0
0.5,0.14873,0.47362,0
0.5,0.1519,0.47362,0
0.5,0.15506,0.47362,0
0.5,0.15823,0.47362,0
0.5,0.16139,0.47362,0
0.5,0.16456,0.47362,0
0.5,0.16772,0.47362,0
0.5,0.17089,0.47362,0
0.5,0.17405,0.47362,0
0.5,0.17722,0.47362,0
0.5,0.18038,0.47362,0
0.5,0.18354,0.47362,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47362,0
0.5,0.27848,0.47362,0
0.5,0.28165,0.47362,0
0.5,0.28481,0.47362,0
0.5,0.28797,0.47362,0
0.5,0.29114,0.47362,0
0.5,0.2943,0.47362,0
0.5,0.29747,0.47362,0
0.5,0.30063,0.47362,0
0.5,0.3038,0.47362,0
0.5,0.30696,0.47362,0
0.5,0.31013,0.47362,0
0.5,0.31329,0.47362,0
0.5,0.31646,0.47362,0
0.5,0.31962,0.47362,0
0.5,0.32278,0.47362,0
0.5,0.32595,0.47362,0
0.5,0.32911,0.47362,0
0.5,0.33228,0.47362,0
0.5,0.33544,0.47362,0
0.5,0.33861,0.47362,0
0.5,0.34177,0.47362,0
0.5,0.34494,0.47362,0
0.5,0.3481,0.47362,0
0.5,0.35127,0.47362,0
0.5,0.35443,0.47362,0
0.5,0.35759,0.47362,0
0.5,0.36076,0.47362,0
0.5,0.36392,0.47362,0
0.5,0.36709,0.47362,0
0.5,0.37025,0.47362,0
0.5,0.37342,0.47362,0
0.5,0.37658,0.47362,0
0.5,0.37975,0.47362,0
0.5,0.38291,0.47362,0
0.5,0.38608,0.47362,0
0.5,0.38924,0.47362,0
0.5,0.39241,0.47362,0
0.5,0.39557,0.47362,0
0.5,0.39873,0.47362,0
0.5,0.4019,0.47362,0
0.5,0.40506,0.47362,0
0.5,0.40823,0.47362,0
0.5,0.41139,0.47362,0
0.5,0.41456,0.47362,0
0.5,0.41772,0.47362,0
0.5,0.42089,0.47362,0
0.5,0.42405,0.47362,0
0.5,0.42722,0.47362,0
0.5,0.43038,0.47362,0
0.5,0.43354,0.47362,0
0.5,0.43671,0.47362,0
0.5,0.43987,0.47362,0
0.5,0.44304,0.47362,0
0.5,0.4462,0.47362,0
0.5,0.44937,0.47362,0
0.5,0.45253,0.47362,0
0.5,0.4557,0.47363,0
0.5,0.45886,0.47363,0
0.5,0.46203,0.47364,0
0.5,0.46519,0.47365,0
0.5,0.46835,0.47366,0
0.5,0.47152,0.47368,0
0.5,0.47468,0.4737,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47375,0
0.5,0.48418,0.47379,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47462,0
0.5,0.50387,0.47468,0
0.5,0.94962,0.47468,0
0.5,0.95253,0.47429,0
0.5,0.9557,0.4738,0
0.5,0.95886,0.47328,0
0.5,0.96203,0.47276,0
0.5,0.96519,0.47227,0
0.5,0.96835,0.47185,0
0.5,1,0.47184,0
0.5,0,0.47489,0
0.5,0.50633,0.47491,0
0.5,0.50949,0.47523,0
0.5,0.51266,0.47557,0
0.5,0.51582,0.47591,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.47651,0
0.5,0.52532,0.47673,0
0.5,0.52848,0.47691,0
0.5,0.53165,0.47705,0
0.5,0.53481,0.47716,0
0.5,0.53797,0.47723,0
0.5,0.54114,0.47728,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47732,0
0.5,0.55063,0.47732,0
0.5,0.5538,0.4773,0
0.5,0.55696,0.47727,0
0.5,0.56013,0.47724,0
0.5,0.56329,0.47721,0
0.5,0.56646,0.47719,0
0.5,0.56962,0.47718,0
0.5,0.57278,0.47718,0
0.5,0.57595,0.4772,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47724,0
0.5,0.58544,0.47727,0
0.5,0.58861,0.4773,0
0.5,0.59177,0.47733,0
0.5,0.59494,0.47736,0
0.5,0.5981,0.47739,0
0.5,0.60127,0.47742,0
0.5,0.60443,0.47744,0
0.5,0.60759,0.47746,0
0.5,0.61076,0.47747,0
0.5,0.61392,0.47747,0
0.5,0.61709,0.47747,0
0.5,0.62025,0.47746,0
0.5,0.62342,0.47744,0
0.5,0.62658,0.47742,0
0.5,0.62975,0.47738,0
0.5,0.63291,0.47735,0
0.5,0.63608,0.47732,0
0.5,0.63924,0.47729,0
0.5,0.64241,0.47727,0
0.5,0.64557,0.47726,0
0.5,0.64873,0.47726,0
0.5,0.6519,0.47728,0
0.5,0.65506,0.4773,0
0.5,0.65823,0.47732,0
0.5,0.66139,0.47735,0
0.5,0.66456,0.47737,0
0.5,0.66772,0.4774,0
0.5,0.67089,0.47743,0
0.5,0.67405,0.47746,0
0.5,0.67722,0.47748,0
0.5,0.68038,0.4775,0
0.5,0.68354,0.47751,0
0.5,0.68671,0.47752,0
0.5,0.68987,0.47753,0
0.5,0.69304,0.47753,0
0.5,0.6962,0.47753,0
0.5,0.69937,0.47753,0
0.5,0.70253,0.47753,0
0.5,0.7057,0.47753,0
0.5,0.70886,0.47753,0
0.5,0.71203,0.47753,0
0.5,0.71519,0.47753,0
0.5,0.71835,0.47753,0
0.5,0.72152,0.47754,0
0.5,0.72468,0.47755,0
0.5,0.72785,0.47756,0
0.5,0.73101,0.47757,0
0.5,0.73418,0.47758,0
0.5,0.73734,0.47759,0
0.5,0.74051,0.4776,0
0.5,0.74367,0.47761,0
0.5,0.74684,0.47761,0
0.5,0.75,0.47762,0
0.5,0.75316,0.47762,0
0.5,0.75633,0.47762,0
0.5,0.75949,0.47762,0
0.5,0.76266,0.47762,0
0.5,0.76582,0.47762,0
0.5,0.76899,0.47762,0
0.5,0.77215,0.47762,0
0.5,0.77532,0.47762,0
0.5,0.77848,0.47762,0
0.5,0.78165,0.47763,0
0.5,0.78481,0.47763,0
0.5,0.78797,0.47764,0
0.5,0.79114,0.47764,0
0.5,0.7943,0.47764,0
0.5,0.79747,0.47765,0
0.5,0.80063,0.47765,0
0.5,0.8038,0.47765,0
0.5,0.80696,0.47765,0
0.5,0.81013,0.47765,0
0.5,0.81329,0.47765,0
0.5,0.81646,0.47765,0
0.5,0.81962,0.47765,0
0.5,0.82278,0.47765,0
0.5,0.82595,0.47765,0
0.5,0.82911,0.47765,0
0.5,0.83228,0.47766,0
0.5,0.83544,0.47766,0
0.5,0.83861,0.47766,0
0.5,0.84177,0.47766,0
0.5,0.84494,0.47767,0
0.5,0.8481,0.47767,0
0.5,0.85127,0.47766,0
0.5,0.85443,0.47766,0
0.5,0.85759,0.47766,0
0.5,0.86076,0.47766,0
0.5,0.86392,0.47765,0
0.5,0.86709,0.47765,0
0.5,0.87025,0.47764,0
0.5,0.87342,0.47764,0
0.5,0.87658,0.47764,0
0.5,0.87975,0.47764,0
0.5,0.88291,0.47764,0
0.5,0.88608,0.47763,0
0.5,0.88924,0.47763,0
0.5,0.89241,0.47762,0
0.5,0.89557,0.47761,0
0.5,0.89873,0.4776,0
0.5,0.9019,0.47757,0
0.5,0.90506,0.47754,0
0.5,0.90823,0.47749,0
0.5,0.91139,0.47742,0
0.5,0.91456,0.47733,0
0.5,0.91772,0.47722,0
0.5,0.92089,0.47708,0
0.5,0.92405,0.47691,0
0.5,0.92722,0.47672,0
0.5,0.93038,0.4765,0
0.5,0.93354,0.47626,0
0.5,0.93671,0.476,0
0.5,0.93987,0.47572,0
0.5,0.94304,0.47542,0
0.5,0.9462,0.47509,0
0.5,0.94937,0.47472,0
0.5,0.0021926,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52509,0
0.5,0.50387,0.52532,0
0.5,0.50949,0.52477,0
0.5,0.51266,0.52443,0
0.5,0.51582,0.52409,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.52349,0
0.5,0.52532,0.52327,0
0.5,0.52848,0.52308,0
0.5,0.53165,0.52295,0
0.5,0.53481,0.52284,0
0.5,0.53797,0.52277,0
0.5,0.54114,0.52272,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52268,0
0.5,0.55063,0.52268,0
0.5,0.5538,0.5227,0
0.5,0.55696,0.52273,0
0.5,0.56013,0.52276,0
0.5,0.56329,0.52278,0
0.5,0.56646,0.52281,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52282,0
0.5,0.57595,0.5228,0
0.5,0.57911,0.52278,0
0.5,0.58228,0.52276,0
0.5,0.58544,0.52273,0
0.5,0.58861,0.5227,0
0.5,0.59177,0.52267,0
0.5,0.59494,0.52264,0
0.5,0.5981,0.52261,0
0.5,0.60127,0.52258,0
0.5,0.60443,0.52256,0
0.5,0.60759,0.52254,0
0.5,0.61076,0.52253,0
0.5,0.61392,0.52253,0
0.5,0.61709,0.52253,0
0.5,0.62025,0.52254,0
0.5,0.62342,0.52256,0
0.5,0.62658,0.52258,0
0.5,0.62975,0.52261,0
0.5,0.63291,0.52265,0
0.5,0.63608,0.52268,0
0.5,0.63924,0.52271,0
0.5,0.64241,0.52273,0
0.5,0.64557,0.52274,0
0.5,0.64873,0.52273,0
0.5,0.6519,0.52272,0
0.5,0.65506,0.5227,0
0.5,0.65823,0.52268,0
0.5,0.66139,0.52265,0
0.5,0.66456,0.52262,0
0.5,0.66772,0.5226,0
0.5,0.67089,0.52257,0
0.5,0.67405,0.52254,0
0.5,0.67722,0.52252,0
0.5,0.68038,0.5225,0
0.5,0.68354,0.52249,0
0.5,0.68671,0.52248,0
0.5,0.68987,0.52247,0
0.5,0.69304,0.52247,0
0.5,0.6962,0.52247,0
0.5,0.69937,0.52247,0
0.5,0.70253,0.52247,0
0.5,0.7057,0.52247,0
0.5,0.70886,0.52247,0
0.5,0.71203,0.52247,0
0.5,0.71519,0.52247,0
0.5,0.71835,0.52247,0
0.5,0.72152,0.52246,0
0.5,0.72468,0.52245,0
0.5,0.72785,0.52244,0
0.5,0.73101,0.52243,0
0.5,0.73418,0.52242,0
0.5,0.73734,0.52241,0
0.5,0.74051,0.5224,0
0.5,0.74367,0.52239,0
0.5,0.74684,0.52239,0
0.5,0.75,0.52238,0
0.5,0.75316,0.52238,0
0.5,0.75633,0.52238,0
0.5,0.75949,0.52238,0
0.5,0.76266,0.52238,0
0.5,0.76582,0.52238,0
0.5,0.76899,0.52238,0
0.5,0.77215,0.52238,0
0.5,0.77532,0.52238,0
0.5,0.77848,0.52237,0
0.5,0.78165,0.52237,0
0.5,0.78481,0.52237,0
0.5,0.78797,0.52236,0
0.5,0.79114,0.52236,0
0.5,0.7943,0.52235,0
0.5,0.79747,0.52235,0
0.5,0.80063,0.52235,0
0.5,0.8038,0.52235,0
0.5,0.80696,0.52235,0
0.5,0.81013,0.52235,0
0.5,0.81329,0.52235,0
0.5,0.81646,0.52235,0
0.5,0.81962,0.52235,0
0.5,0.82278,0.52235,0
0.5,0.82595,0.52235,0
0.5,0.82911,0.52235,0
0.5,0.83228,0.52234,0
0.5,0.83544,0.52234,0
0.5,0.83861,0.52234,0
0.5,0.84177,0.52233,0
0.5,0.84494,0.52233,0
0.5,0.8481,0.52233,0
0.5,0.85127,0.52233,0
0.5,0.85443,0.52234,0
0.5,0.85759,0.52234,0
0.5,0.86076,0.52234,0
0.5,0.86392,0.52235,0
0.5,0.86709,0.52235,0
0.5,0.87025,0.52235,0
0.5,0.87342,0.52236,0
0.5,0.87658,0.52236,0
0.5,0.87975,0.52236,0
0.5,0.88291,0.52236,0
0.5,0.88608,0.52236,0
0.5,0.88924,0.52237,0
0.5,0.89241,0.52238,0
0.5,0.89557,0.52239,0
0.5,0.89873,0.5224,0
0.5,0.9019,0.52243,0
0.5,0.90506,0.52246,0
0.5,0.90823,0.52251,0
0.5,0.91139,0.52258,0
0.5,0.91456,0.52267,0
0.5,0.91772,0.52278,0
0.5,0.92089,0.52292,0
0.5,0.92405,0.52309,0
0.5,0.92722,0.52328,0
0.5,0.93038,0.5235,0
0.5,0.93354,0.52374,0
0.5,0.93671,0.524,0
0.5,0.93987,0.52428,0
0.5,0.94304,0.52458,0
0.5,0.9462,0.52491,0
0.5,0.94937,0.52528,0
0.5,0.94962,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52634,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52638,0
0.5,0.050633,0.52638,0
0.5,0.053797,0.52638,0
0.5,0.056962,0.52638,0
0.5,0.060127,0.52638,0
0.5,0.063291,0.52638,0
0.5,0.066456,0.52638,0
0.5,0.06962,0.52638,0
0.5,0.072785,0.52638,0
0.5,0.075949,0.52638,0
0.5,0.079114,0.52638,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52637,0
0.5,0.10127,0.52637,0
0.5,0.10443,0.52637,0
0.5,0.10759,0.52637,0
0.5,0.11076,0.52638,0
0.5,0.11392,0.52638,0
0.5,0.11709,0.52638,0
0.5,0.12025,0.52638,0
0.5,0.12342,0.52638,0
0.5,0.12658,0.52638,0
0.5,0.12975,0.52638,0
0.5,0.13291,0.52638,0
0.5,0.13608,0.52638,0
0.5,0.13924,0.52638,0
0.5,0.14241,0.52638,0
0.5,0.14557,0.52638,0
0.5,0.14873,0.52638,0
0.5,0.1519,0.52638,0
0.5,0.15506,0.52638,0
0.5,0.15823,0.52638,0
0.5,0.16139,0.52638,0
0.5,0.16456,0.52638,0
0.5,0.16772,0.52638,0
0.5,0.17089,0.52638,0
0.5,0.17405,0.52638,0
0.5,0.17722,0.52638,0
0.5,0.18038,0.52638,0
0.5,0.18354,0.52638,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52638,0
0.5,0.28165,0.52638,0
0.5,0.28481,0.52638,0
0.5,0.28797,0.52638,0
0.5,0.29114,0.52638,0
0.5,0.2943,0.52638,0
0.5,0.29747,0.52638,0
0.5,0.30063,0.52638,0
0.5,0.3038,0.52638,0
0.5,0.30696,0.52638,0
0.5,0.31013,0.52638,0
0.5,0.31329,0.52638,0
0.5,0.31646,0.52638,0
0.5,0.31962,0.52638,0
0.5,0.32278,0.52638,0
0.5,0.32595,0.52638,0
0.5,0.32911,0.52638,0
0.5,0.33228,0.52638,0
0.5,0.33544,0.52638,0
0.5,0.33861,0.52638,0
0.5,0.34177,0.52638,0
0.5,0.34494,0.52638,0
0.5,0.3481,0.52638,0
0.5,0.35127,0.52638,0
0.5,0.35443,0.52638,0
0.5,0.35759,0.52638,0
0.5,0.36076,0.52638,0
0.5,0.36392,0.52638,0
0.5,0.36709,0.52638,0
0.5,0.37025,0.52638,0
0.5,0.37342,0.52638,0
0.5,0.37658,0.52638,0
0.5,0.37975,0.52638,0
0.5,0.38291,0.52638,0
0.5,0.38608,0.52638,0
0.5,0.38924,0.52638,0
0.5,0.39241,0.52638,0
0.5,0.39557,0.52638,0
0.5,0.39873,0.52638,0
0.5,0.4019,0.52638,0
0.5,0.40506,0.52638,0
0.5,0.40823,0.52638,0
0.5,0.41139,0.52638,0
0.5,0.41456,0.52638,0
0.5,0.41772,0.52638,0
0.5,0.42089,0.52638,0
0.5,0.42405,0.52638,0
0.5,0.42722,0.52638,0
0.5,0.43038,0.52638,0
0.5,0.43354,0.52638,0
0.5,0.43671,0.52638,0
0.5,0.43987,0.52638,0
0.5,0.44304,0.52638,0
0.5,0.4462,0.52638,0
0.5,0.44937,0.52638,0
0.5,0.45253,0.52638,0
0.5,0.4557,0.52637,0
0.5,0.45886,0.52637,0
0.5,0.46203,0.52636,0
0.5,0.46519,0.52635,0
0.5,0.46835,0.52634,0
0.5,0.47152,0.52632,0
0.5,0.47468,0.5263,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52625,0
0.5,0.48418,0.52621,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52538,0
0.5,0.95253,0.52571,0
0.5,0.9557,0.5262,0
0.5,0.95886,0.52672,0
0.5,0.96203,0.52724,0
0.5,0.96519,0.52773,0
0.5,0.96835,0.52815,0
0.5,0.97145,0.52848,0
0.5,1,0.52816,0
0.5,0.99727,0.52848,0
0.5,0.97152,0.52849,0
0.5,0.97468,0.52876,0
0.5,0.97785,0.52895,0
0.5,0.98101,0.52907,0
0.5,0.98418,0.52913,0
0.5,0.98734,0.52912,0
0.5,0.99051,0.52902,0
0.5,0.99367,0.52884,0
0.5,0.99684,0.52854,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97145,0.47152,0
0.5,0.97152,0.47151,0
0.5,0.97468,0.47124,0
0.5,0.97785,0.47105,0
0.5,0.98101,0.47093,0
0.5,0.98418,0.47087,0
0.5,0.98734,0.47088,0
0.5,0.99051,0.47098,0
0.5,0.99367,0.47116,0
0.5,0.99684,0.47146,0
0.5,0.99727,0.47152,0
0.5,0.00049106,0.47468,0
0.5,0.0031646,0.47441,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.47403,0
0.5,0.012658,0.47391,0
0.5,0.015823,0.47383,0
0.5,0.018987,0.47377,0
0.5,0.022152,0.47372,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.4736,0
0.5,0.047468,0.4736,0
0.5,0.050633,0.4736,0
0.5,0.053797,0.4736,0
0.5,0.056962,0.4736,0
0.5,0.060127,0.4736,0
0.5,0.063291,0.4736,0
0.5,0.066456,0.4736,0
0.5,0.06962,0.4736,0
0.5,0.072785,0.4736,0
0.5,0.075949,0.4736,0
0.5,0.079114,0.4736,0
0.5,0.082278,0.4736,0
0.5,0.085443,0.4736,0
0.5,0.088608,0.4736,0
0.5,0.091772,0.4736,0
0.5,0.094937,0.4736,0
0.5,0.098101,0.4736,0
0.5,0.10127,0.4736,0
0.5,0.10443,0.4736,0
0.5,0.10759,0.4736,0
0.5,0.11076,0.4736,0
0.5,0.11392,0.4736,0
0.5,0.11709,0.4736,0
0.5,0.12025,0.4736,0
0.5,0.12342,0.4736,0
0.5,0.12658,0.4736,0
0.5,0.12975,0.4736,0
0.5,0.13291,0.4736,0
0.5,0.13608,0.4736,0
0.5,0.13924,0.4736,0
0.5,0.14241,0.4736,0
0.5,0.14557,0.4736,0
0.5,0.14873,0.4736,0
0.5,0.1519,0.4736,0
0.5,0.15506,0.4736,0
0.5,0.15823,0.4736,0
0.5,0.16139,0.4736,0
0.5,0.16456,0.4736,0
0.5,0.16772,0.4736,0
0.5,0.17089,0.4736,0
0.5,0.17405,0.4736,0
0.5,0.17722,0.4736,0
0.5,0.18038,0.4736,0
0.5,0.18354,0.4736,0
0.5,0.18671,0.4736,0
0.5,0.18987,0.4736,0
0.5,0.19304,0.4736,0
0.5,0.1962,0.4736,0
0.5,0.19937,0.4736,0
0.5,0.20253,0.4736,0
0.5,0.2057,0.4736,0
0.5,0.20886,0.4736,0
0.5,0.21203,0.4736,0
0.5,0.21519,0.4736,0
0.5,0.21835,0.4736,0
0.5,0.22152,0.4736,0
0.5,0.22468,0.4736,0
0.5,0.22785,0.4736,0
0.5,0.23101,0.4736,0
0.5,0.23418,0.4736,0
0.5,0.23734,0.4736,0
0.5,0.24051,0.4736,0
0.5,0.24367,0.4736,0
0.5,0.24684,0.4736,0
0.5,0.25,0.4736,0
0.5,0.25316,0.4736,0
0.5,0.25633,0.4736,0
0.5,0.25949,0.4736,0
0.5,0.26266,0.4736,0
0.5,0.26582,0.4736,0
0.5,0.26899,0.4736,0
0.5,0.27215,0.4736,0
0.5,0.27532,0.4736,0
0.5,0.27848,0.4736,0
0.5,0.28165,0.4736,0
0.5,0.28481,0.4736,0
0.5,0.28797,0.4736,0
0.5,0.29114,0.4736,0
0.5,0.2943,0.4736,0
0.5,0.29747,0.4736,0
0.5,0.30063,0.4736,0
0.5,0.3038,0.4736,0
0.5,0.30696,0.4736,0
0.5,0.31013,0.4736,0
0.5,0.31329,0.4736,0
0.5,0.31646,0.4736,0
0.5,0.31962,0.4736,0
0.5,0.32278,0.4736,0
0.5,0.32595,0.4736,0
0.5,0.32911,0.4736,0
0.5,0.33228,0.4736,0
0.5,0.33544,0.4736,0
0.5,0.33861,0.4736,0
0.5,0.34177,0.4736,0
0.5,0.34494,0.4736,0
0.5,0.3481,0.4736,0
0.5,0.35127,0.4736,0
0.5,0.35443,0.4736,0
0.5,0.35759,0.4736,0
0.5,0.36076,0.4736,0
0.5,0.36392,0.4736,0
0.5,0.36709,0.4736,0
0.5,0.37025,0.4736,0
0.5,0.37342,0.4736,0
0.5,0.37658,0.4736,0
0.5,0.37975,0.4736,0
0.5,0.38291,0.4736,0
0.5,0.38608,0.4736,0
0.5,0.38924,0.4736,0
0.5,0.39241,0.4736,0
0.5,0.39557,0.4736,0
0.5,0.39873,0.4736,0
0.5,0.4019,0.4736,0
0.5,0.40506,0.4736,0
0.5,0.40823,0.4736,0
0.5,0.41139,0.4736,0
0.5,0.41456,0.4736,0
0.5,0.41772,0.4736,0
0.5,0.42089,0.4736,0
0.5,0.42405,0.4736,0
0.5,0.42722,0.4736,0
0.5,0.43038,0.4736,0
0.5,0.43354,0.4736,0
0.5,0.43671,0.4736,0
0.5,0.43987,0.4736,0
0.5,0.44304,0.4736,0
0.5,0.4462,0.4736,0
0.5,0.44937,0.4736,0
0.5,0.45253,0.4736,0
0.5,0.4557,0.47361,0
0.5,0.45886,0.47361,0
0.5,0.46203,0.47362,0
0.5,0.46519,0.47363,0
0.5,0.46835,0.47364,0
0.5,0.47152,0.47366,0
0.5,0.47468,0.47368,0
0.5,0.47785,0.4737,0
0.5,0.48101,0.47374,0
0.5,0.48418,0.47378,0
0.5,0.48734,0.47384,0
0.5,0.49051,0.47391,0
0.5,0.49367,0.47402,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47436,0
0.5,0.50316,0.47461,0
0.5,0.50396,0.47468,0
0.5,0.94962,0.47468,0
0.5,0.95253,0.47429,0
0.5,0.9557,0.4738,0
0.5,0.95886,0.47328,0
0.5,0.96203,0.47276,0
0.5,0.96519,0.47227,0
0.5,0.96835,0.47185,0
0.5,1,0.47184,0
0.5,0,0.47472,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.47621,0
0.5,0.52215,0.47648,0
0.5,0.52532,0.47671,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47703,0
0.5,0.53481,0.47713,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47729,0
0.5,0.54747,0.4773,0
0.5,0.55063,0.47729,0
0.5,0.5538,0.47728,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47723,0
0.5,0.56329,0.4772,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47717,0
0.5,0.57278,0.47717,0
0.5,0.57595,0.47718,0
0.5,0.57911,0.4772,0
0.5,0.58228,0.47722,0
0.5,0.58544,0.47725,0
0.5,0.58861,0.47728,0
0.5,0.59177,0.47731,0
0.5,0.59494,0.47734,0
0.5,0.5981,0.47737,0
0.5,0.60127,0.47739,0
0.5,0.60443,0.47741,0
0.5,0.60759,0.47743,0
0.5,0.61076,0.47744,0
0.5,0.61392,0.47745,0
0.5,0.61709,0.47744,0
0.5,0.62025,0.47743,0
0.5,0.62342,0.47741,0
0.5,0.62658,0.47739,0
0.5,0.62975,0.47736,0
0.5,0.63291,0.47733,0
0.5,0.63608,0.4773,0
0.5,0.63924,0.47727,0
0.5,0.64241,0.47725,0
0.5,0.64557,0.47724,0
0.5,0.64873,0.47724,0
0.5,0.6519,0.47726,0
0.5,0.65506,0.47727,0
0.5,0.65823,0.4773,0
0.5,0.66139,0.47732,0
0.5,0.66456,0.47735,0
0.5,0.66772,0.47738,0
0.5,0.67089,0.47741,0
0.5,0.67405,0.47743,0
0.5,0.67722,0.47745,0
0.5,0.68038,0.47747,0
0.5,0.68354,0.47749,0
0.5,0.68671,0.4775,0
0.5,0.68987,0.4775,0
0.5,0.69304,0.47751,0
0.5,0.6962,0.47751,0
0.5,0.69937,0.47751,0
0.5,0.70253,0.4775,0
0.5,0.7057,0.4775,0
0.5,0.70886,0.4775,0
0.5,0.71203,0.4775,0
0.5,0.71519,0.4775,0
0.5,0.71835,0.4775,0
0.5,0.72152,0.47751,0
0.5,0.72468,0.47752,0
0.5,0.72785,0.47753,0
0.5,0.73101,0.47754,0
0.5,0.73418,0.47755,0
0.5,0.73734,0.47756,0
0.5,0.74051,0.47757,0
0.5,0.74367,0.47758,0
0.5,0.74684,0.47758,0
0.5,0.75,0.47758,0
0.5,0.75316,0.47759,0
0.5,0.75633,0.47759,0
0.5,0.75949,0.47759,0
0.5,0.76266,0.47758,0
0.5,0.76582,0.47758,0
0.5,0.76899,0.47758,0
0.5,0.77215,0.47758,0
0.5,0.77532,0.47759,0
0.5,0.77848,0.47759,0
0.5,0.78165,0.47759,0
0.5,0.78481,0.4776,0
0.5,0.78797,0.4776,0
0.5,0.79114,0.47761,0
0.5,0.7943,0.47761,0
0.5,0.79747,0.47761,0
0.5,0.80063,0.47761,0
0.5,0.8038,0.47761,0
0.5,0.80696,0.47761,0
0.5,0.81013,0.47761,0
0.5,0.81329,0.47761,0
0.5,0.81646,0.47761,0
0.5,0.81962,0.47761,0
0.5,0.82278,0.47761,0
0.5,0.82595,0.47761,0
0.5,0.82911,0.47762,0
0.5,0.83228,0.47762,0
0.5,0.83544,0.47762,0
0.5,0.83861,0.47763,0
0.5,0.84177,0.47763,0
0.5,0.84494,0.47763,0
0.5,0.8481,0.47763,0
0.5,0.85127,0.47763,0
0.5,0.85443,0.47763,0
0.5,0.85759,0.47762,0
0.5,0.86076,0.47762,0
0.5,0.86392,0.47762,0
0.5,0.86709,0.47761,0
0.5,0.87025,0.47761,0
0.5,0.87342,0.47761,0
0.5,0.87658,0.47761,0
0.5,0.87975,0.47761,0
0.5,0.88291,0.47761,0
0.5,0.88608,0.4776,0
0.5,0.88924,0.4776,0
0.5,0.89241,0.47759,0
0.5,0.89557,0.47758,0
0.5,0.89873,0.47757,0
0.5,0.9019,0.47754,0
0.5,0.90506,0.47751,0
0.5,0.90823,0.47746,0
0.5,0.91139,0.47739,0
0.5,0.91456,0.4773,0
0.5,0.91772,0.47719,0
0.5,0.92089,0.47706,0
0.5,0.92405,0.47689,0
0.5,0.92722,0.4767,0
0.5,0.93038,0.47649,0
0.5,0.93354,0.47625,0
0.5,0.93671,0.476,0
0.5,0.93987,0.47572,0
0.5,0.94304,0.47542,0
0.5,0.9462,0.47509,0
0.5,0.94937,0.47472,0
0.5,0.00049686,0.52532,0
0.5,0,0.52528,0
0.5,0.50633,0.5251,0
0.5,0.50395,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.52379,0
0.5,0.52215,0.52352,0
0.5,0.52532,0.52329,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52297,0
0.5,0.53481,0.52287,0
0.5,0.53797,0.52279,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52271,0
0.5,0.54747,0.5227,0
0.5,0.55063,0.52271,0
0.5,0.5538,0.52272,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52277,0
0.5,0.56329,0.5228,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52283,0
0.5,0.57278,0.52283,0
0.5,0.57595,0.52282,0
0.5,0.57911,0.5228,0
0.5,0.58228,0.52278,0
0.5,0.58544,0.52275,0
0.5,0.58861,0.52272,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52266,0
0.5,0.5981,0.52263,0
0.5,0.60127,0.52261,0
0.5,0.60443,0.52259,0
0.5,0.60759,0.52257,0
0.5,0.61076,0.52256,0
0.5,0.61392,0.52255,0
0.5,0.61709,0.52256,0
0.5,0.62025,0.52257,0
0.5,0.62342,0.52259,0
0.5,0.62658,0.52261,0
0.5,0.62975,0.52264,0
0.5,0.63291,0.52267,0
0.5,0.63608,0.5227,0
0.5,0.63924,0.52273,0
0.5,0.64241,0.52275,0
0.5,0.64557,0.52276,0
0.5,0.64873,0.52275,0
0.5,0.6519,0.52274,0
0.5,0.65506,0.52273,0
0.5,0.65823,0.5227,0
0.5,0.66139,0.52268,0
0.5,0.66456,0.52265,0
0.5,0.66772,0.52262,0
0.5,0.67089,0.52259,0
0.5,0.67405,0.52257,0
0.5,0.67722,0.52255,0
0.5,0.68038,0.52253,0
0.5,0.68354,0.52251,0
0.5,0.68671,0.5225,0
0.5,0.68987,0.5225,0
0.5,0.69304,0.52249,0
0.5,0.6962,0.52249,0
0.5,0.69937,0.52249,0
0.5,0.70253,0.5225,0
0.5,0.7057,0.5225,0
0.5,0.70886,0.5225,0
0.5,0.71203,0.5225,0
0.5,0.71519,0.5225,0
0.5,0.71835,0.52249,0
0.5,0.72152,0.52249,0
0.5,0.72468,0.52248,0
0.5,0.72785,0.52247,0
0.5,0.73101,0.52246,0
0.5,0.73418,0.52245,0
0.5,0.73734,0.52244,0
0.5,0.74051,0.52243,0
0.5,0.74367,0.52242,0
0.5,0.74684,0.52242,0
0.5,0.75,0.52242,0
0.5,0.75316,0.52241,0
0.5,0.75633,0.52241,0
0.5,0.75949,0.52241,0
0.5,0.76266,0.52241,0
0.5,0.76582,0.52242,0
0.5,0.76899,0.52242,0
0.5,0.77215,0.52242,0
0.5,0.77532,0.52241,0
0.5,0.77848,0.52241,0
0.5,0.78165,0.52241,0
0.5,0.78481,0.5224,0
0.5,0.78797,0.5224,0
0.5,0.79114,0.52239,0
0.5,0.7943,0.52239,0
0.5,0.79747,0.52239,0
0.5,0.80063,0.52239,0
0.5,0.8038,0.52239,0
0.5,0.80696,0.52239,0
0.5,0.81013,0.52239,0
0.5,0.81329,0.52239,0
0.5,0.81646,0.52239,0
0.5,0.81962,0.52239,0
0.5,0.82278,0.52239,0
0.5,0.82595,0.52238,0
0.5,0.82911,0.52238,0
0.5,0.83228,0.52238,0
0.5,0.83544,0.52238,0
0.5,0.83861,0.52237,0
0.5,0.84177,0.52237,0
0.5,0.84494,0.52237,0
0.5,0.8481,0.52237,0
0.5,0.85127,0.52237,0
0.5,0.85443,0.52237,0
0.5,0.85759,0.52238,0
0.5,0.86076,0.52238,0
0.5,0.86392,0.52238,0
0.5,0.86709,0.52239,0
0.5,0.87025,0.52239,0
0.5,0.87342,0.52239,0
0.5,0.87658,0.52239,0
0.5,0.87975,0.52239,0
0.5,0.88291,0.52239,0
0.5,0.88608,0.5224,0
0.5,0.88924,0.5224,0
0.5,0.89241,0.52241,0
0.5,0.89557,0.52242,0
0.5,0.89873,0.52243,0
0.5,0.9019,0.52246,0
0.5,0.90506,0.52249,0
0.5,0.90823,0.52254,0
0.5,0.91139,0.52261,0
0.5,0.91456,0.52269,0
0.5,0.91772,0.52281,0
0.5,0.92089,0.52294,0
0.5,0.92405,0.52311,0
0.5,0.92722,0.5233,0
0.5,0.93038,0.52351,0
0.5,0.93354,0.52375,0
0.5,0.93671,0.524,0
0.5,0.93987,0.52428,0
0.5,0.94304,0.52458,0
0.5,0.9462,0.52491,0
0.5,0.94937,0.52528,0
0.5,0.94962,0.52532,0
0.5,0.0031646,0.52559,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.52597,0
0.5,0.012658,0.52609,0
0.5,0.015823,0.52617,0
0.5,0.018987,0.52623,0
0.5,0.022152,0.52628,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.5264,0
0.5,0.047468,0.5264,0
0.5,0.050633,0.5264,0
0.5,0.053797,0.5264,0
0.5,0.056962,0.5264,0
0.5,0.060127,0.5264,0
0.5,0.063291,0.5264,0
0.5,0.066456,0.5264,0
0.5,0.06962,0.5264,0
0.5,0.072785,0.5264,0
0.5,0.075949,0.5264,0
0.5,0.079114,0.5264,0
0.5,0.082278,0.5264,0
0.5,0.085443,0.5264,0
0.5,0.088608,0.5264,0
0.5,0.091772,0.5264,0
0.5,0.094937,0.5264,0
0.5,0.098101,0.5264,0
0.5,0.10127,0.5264,0
0.5,0.10443,0.5264,0
0.5,0.10759,0.5264,0
0.5,0.11076,0.5264,0
0.5,0.11392,0.5264,0
0.5,0.11709,0.5264,0
0.5,0.12025,0.5264,0
0.5,0.12342,0.5264,0
0.5,0.12658,0.5264,0
0.5,0.12975,0.5264,0
0.5,0.13291,0.5264,0
0.5,0.13608,0.5264,0
0.5,0.13924,0.5264,0
0.5,0.14241,0.5264,0
0.5,0.14557,0.5264,0
0.5,0.14873,0.5264,0
0.5,0.1519,0.5264,0
0.5,0.15506,0.5264,0
0.5,0.15823,0.5264,0
0.5,0.16139,0.5264,0
0.5,0.16456,0.5264,0
0.5,0.16772,0.5264,0
0.5,0.17089,0.5264,0
0.5,0.17405,0.5264,0
0.5,0.17722,0.5264,0
0.5,0.18038,0.5264,0
0.5,0.18354,0.5264,0
0.5,0.18671,0.5264,0
0.5,0.18987,0.5264,0
0.5,0.19304,0.5264,0
0.5,0.1962,0.5264,0
0.5,0.19937,0.5264,0
0.5,0.20253,0.5264,0
0.5,0.2057,0.5264,0
0.5,0.20886,0.5264,0
0.5,0.21203,0.5264,0
0.5,0.21519,0.5264,0
0.5,0.21835,0.5264,0
0.5,0.22152,0.5264,0
0.5,0.22468,0.5264,0
0.5,0.22785,0.5264,0
0.5,0.23101,0.5264,0
0.5,0.23418,0.5264,0
0.5,0.23734,0.5264,0
0.5,0.24051,0.5264,0
0.5,0.24367,0.5264,0
0.5,0.24684,0.5264,0
0.5,0.25,0.5264,0
0.5,0.25316,0.5264,0
0.5,0.25633,0.5264,0
0.5,0.25949,0.5264,0
0.5,0.26266,0.5264,0
0.5,0.26582,0.5264,0
0.5,0.26899,0.5264,0
0.5,0.27215,0.5264,0
0.5,0.27532,0.5264,0
0.5,0.27848,0.5264,0
0.5,0.28165,0.5264,0
0.5,0.28481,0.5264,0
0.5,0.28797,0.5264,0
0.5,0.29114,0.5264,0
0.5,0.2943,0.5264,0
0.5,0.29747,0.5264,0
0.5,0.30063,0.5264,0
0.5,0.3038,0.5264,0
0.5,0.30696,0.5264,0
0.5,0.31013,0.5264,0
0.5,0.31329,0.5264,0
0.5,0.31646,0.5264,0
0.5,0.31962,0.5264,0
0.5,0.32278,0.5264,0
0.5,0.32595,0.5264,0
0.5,0.32911,0.5264,0
0.5,0.33228,0.5264,0
0.5,0.33544,0.5264,0
0.5,0.33861,0.5264,0
0.5,0.34177,0.5264,0
0.5,0.34494,0.5264,0
0.5,0.3481,0.5264,0
0.5,0.35127,0.5264,0
0.5,0.35443,0.5264,0
0.5,0.35759,0.5264,0
0.5,0.36076,0.5264,0
0.5,0.36392,0.5264,0
0.5,0.36709,0.5264,0
0.5,0.37025,0.5264,0
0.5,0.37342,0.5264,0
0.5,0.37658,0.5264,0
0.5,0.37975,0.5264,0
0.5,0.38291,0.5264,0
0.5,0.38608,0.5264,0
0.5,0.38924,0.5264,0
0.5,0.39241,0.5264,0
0.5,0.39557,0.5264,0
0.5,0.39873,0.5264,0
0.5,0.4019,0.5264,0
0.5,0.40506,0.5264,0
0.5,0.40823,0.5264,0
0.5,0.41139,0.5264,0
0.5,0.41456,0.5264,0
0.5,0.41772,0.5264,0
0.5,0.42089,0.5264,0
0.5,0.42405,0.5264,0
0.5,0.42722,0.5264,0
0.5,0.43038,0.5264,0
0.5,0.43354,0.5264,0
0.5,0.43671,0.5264,0
0.5,0.43987,0.5264,0
0.5,0.44304,0.5264,0
0.5,0.4462,0.5264,0
0.5,0.44937,0.5264,0
0.5,0.45253,0.5264,0
0.5,0.4557,0.52639,0
0.5,0.45886,0.52639,0
0.5,0.46203,0.52638,0
0.5,0.46519,0.52637,0
0.5,0.46835,0.52636,0
0.5,0.47152,0.52634,0
0.5,0.47468,0.52632,0
0.5,0.47785,0.5263,0
0.5,0.48101,0.52626,0
0.5,0.48418,0.52622,0
0.5,0.48734,0.52616,0
0.5,0.49051,0.52609,0
0.5,0.49367,0.52598,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52564,0
0.5,0.50316,0.52539,0
0.5,0.95253,0.52571,0
0.5,0.9557,0.5262,0
0.5,0.95886,0.52672,0
0.5,0.96203,0.52724,0
0.5,0.96519,0.52773,0
0.5,0.96835,0.52815,0
0.5,0.97145,0.52848,0
0.5,1,0.52816,0
0.5,0.99727,0.52848,0
0.5,0.97152,0.52849,0
0.5,0.97468,0.52876,0
0.5,0.97785,0.52895,0
0.5,0.98101,0.52907,0
0.5,0.98418,0.52913,0
0.5,0.98734,0.52912,0
0.5,0.99051,0.52902,0
0.5,0.99367,0.52884,0
0.5,0.99684,0.52854,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97145,0.47152,0
0.5,0.97152,0.47151,0
0.5,0.97468,0.47124,0
0.5,0.97785,0.47105,0
0.5,0.98101,0.47093,0
0.5,0.98418,0.47087,0
0.5,0.98734,0.47088,0
0.5,0.99051,0.47098,0
0.5,0.99367,0.47116,0
0.5,0.99684,0.47146,0
0.5,0.99727,0.47152,0
0.5,0,0.47451,0
0.5,0.0031646,0.47423,0
0.5,0.0063291,0.47402,0
0.5,0.0094937,0.4739,0
0.5,0.012658,0.47381,0
0.5,0.015823,0.47375,0
0.5,0.018987,0.4737,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47364,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47358,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47358,0
0.5,0.06962,0.47358,0
0.5,0.072785,0.47358,0
0.5,0.075949,0.47358,0
0.5,0.079114,0.47358,0
0.5,0.082278,0.47358,0
0.5,0.085443,0.47358,0
0.5,0.088608,0.47358,0
0.5,0.091772,0.47358,0
0.5,0.094937,0.47358,0
0.5,0.098101,0.47358,0
0.5,0.10127,0.47358,0
0.5,0.10443,0.47358,0
0.5,0.10759,0.47358,0
0.5,0.11076,0.47358,0
0.5,0.11392,0.47358,0
0.5,0.11709,0.47358,0
0.5,0.12025,0.47358,0
0.5,0.12342,0.47358,0
0.5,0.12658,0.47358,0
0.5,0.12975,0.47358,0
0.5,0.13291,0.47358,0
0.5,0.13608,0.47358,0
0.5,0.13924,0.47358,0
0.5,0.14241,0.47358,0
0.5,0.14557,0.47358,0
0.5,0.14873,0.47358,0
0.5,0.1519,0.47358,0
0.5,0.15506,0.47358,0
0.5,0.15823,0.47358,0
0.5,0.16139,0.47358,0
0.5,0.16456,0.47358,0
0.5,0.16772,0.47358,0
0.5,0.17089,0.47358,0
0.5,0.17405,0.47358,0
0.5,0.17722,0.47358,0
0.5,0.18038,0.47358,0
0.5,0.18354,0.47358,0
0.5,0.18671,0.47358,0
0.5,0.18987,0.47358,0
0.5,0.19304,0.47358,0
0.5,0.1962,0.47358,0
0.5,0.19937,0.47358,0
0.5,0.20253,0.47358,0
0.5,0.2057,0.47358,0
0.5,0.20886,0.47358,0
0.5,0.21203,0.47358,0
0.5,0.21519,0.47358,0
0.5,0.21835,0.47358,0
0.5,0.22152,0.47358,0
0.5,0.22468,0.47358,0
0.5,0.22785,0.47358,0
0.5,0.23101,0.47358,0
0.5,0.23418,0.47358,0
0.5,0.23734,0.47358,0
0.5,0.24051,0.47358,0
0.5,0.24367,0.47358,0
0.5,0.24684,0.47358,0
0.5,0.25,0.47358,0
0.5,0.25316,0.47358,0
0.5,0.25633,0.47358,0
0.5,0.25949,0.47358,0
0.5,0.26266,0.47358,0
0.5,0.26582,0.47358,0
0.5,0.26899,0.47358,0
0.5,0.27215,0.47358,0
0.5,0.27532,0.47358,0
0.5,0.27848,0.47358,0
0.5,0.28165,0.47358,0
0.5,0.28481,0.47358,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47357,0
0.5,0.35443,0.47357,0
0.5,0.35759,0.47357,0
0.5,0.36076,0.47357,0
0.5,0.36392,0.47357,0
0.5,0.36709,0.47357,0
0.5,0.37025,0.47357,0
0.5,0.37342,0.47357,0
0.5,0.37658,0.47357,0
0.5,0.37975,0.47357,0
0.5,0.38291,0.47357,0
0.5,0.38608,0.47357,0
0.5,0.38924,0.47357,0
0.5,0.39241,0.47357,0
0.5,0.39557,0.47357,0
0.5,0.39873,0.47357,0
0.5,0.4019,0.47357,0
0.5,0.40506,0.47357,0
0.5,0.40823,0.47357,0
0.5,0.41139,0.47357,0
0.5,0.41456,0.47357,0
0.5,0.41772,0.47357,0
0.5,0.42089,0.47357,0
0.5,0.42405,0.47357,0
0.5,0.42722,0.47357,0
0.5,0.43038,0.47357,0
0.5,0.43354,0.47357,0
0.5,0.43671,0.47357,0
0.5,0.43987,0.47357,0
0.5,0.44304,0.47357,0
0.5,0.4462,0.47357,0
0.5,0.44937,0.47358,0
0.5,0.45253,0.47358,0
0.5,0.4557,0.47358,0
0.5,0.45886,0.47359,0
0.5,0.46203,0.4736,0
0.5,0.46519,0.47361,0
0.5,0.46835,0.47362,0
0.5,0.47152,0.47364,0
0.5,0.47468,0.47366,0
0.5,0.47785,0.47369,0
0.5,0.48101,0.47372,0
0.5,0.48418,0.47376,0
0.5,0.48734,0.47382,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47416,0
0.5,0.5,0.47435,0
0.5,0.50316,0.4746,0
0.5,0.50409,0.47468,0
0.5,0.94962,0.47468,0
0.5,0.95253,0.47429,0
0.5,0.9557,0.4738,0
0.5,0.95886,0.47328,0
0.5,0.96203,0.47276,0
0.5,0.96519,0.47227,0
0.5,0.96835,0.47185,0
0.5,1,0.47184,0
0.5,0.50633,0.47488,0
0.5,0.50949,0.4752,0
0.5,0.51266,0.47554,0
0.5,0.51582,0.47587,0
0.5,0.51899,0.47618,0
0.5,0.52215,0.47646,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.477,0
0.5,0.53481,0.47711,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47723,0
0.5,0.5443,0.47726,0
0.5,0.54747,0.47727,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47716,0
0.5,0.56962,0.47715,0
0.5,0.57278,0.47715,0
0.5,0.57595,0.47716,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.4772,0
0.5,0.58544,0.47722,0
0.5,0.58861,0.47725,0
0.5,0.59177,0.47728,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47734,0
0.5,0.60127,0.47737,0
0.5,0.60443,0.47739,0
0.5,0.60759,0.4774,0
0.5,0.61076,0.47741,0
0.5,0.61392,0.47742,0
0.5,0.61709,0.47741,0
0.5,0.62025,0.4774,0
0.5,0.62342,0.47739,0
0.5,0.62658,0.47736,0
0.5,0.62975,0.47734,0
0.5,0.63291,0.47731,0
0.5,0.63608,0.47728,0
0.5,0.63924,0.47725,0
0.5,0.64241,0.47723,0
0.5,0.64557,0.47722,0
0.5,0.64873,0.47722,0
0.5,0.6519,0.47723,0
0.5,0.65506,0.47725,0
0.5,0.65823,0.47727,0
0.5,0.66139,0.4773,0
0.5,0.66456,0.47732,0
0.5,0.66772,0.47735,0
0.5,0.67089,0.47738,0
0.5,0.67405,0.4774,0
0.5,0.67722,0.47742,0
0.5,0.68038,0.47744,0
0.5,0.68354,0.47745,0
0.5,0.68671,0.47746,0
0.5,0.68987,0.47747,0
0.5,0.69304,0.47747,0
0.5,0.6962,0.47747,0
0.5,0.69937,0.47747,0
0.5,0.70253,0.47747,0
0.5,0.7057,0.47747,0
0.5,0.70886,0.47746,0
0.5,0.71203,0.47746,0
0.5,0.71519,0.47746,0
0.5,0.71835,0.47747,0
0.5,0.72152,0.47747,0
0.5,0.72468,0.47748,0
0.5,0.72785,0.47749,0
0.5,0.73101,0.4775,0
0.5,0.73418,0.47751,0
0.5,0.73734,0.47752,0
0.5,0.74051,0.47753,0
0.5,0.74367,0.47754,0
0.5,0.74684,0.47754,0
0.5,0.75,0.47755,0
0.5,0.75316,0.47755,0
0.5,0.75633,0.47755,0
0.5,0.75949,0.47755,0
0.5,0.76266,0.47755,0
0.5,0.76582,0.47755,0
0.5,0.76899,0.47755,0
0.5,0.77215,0.47755,0
0.5,0.77532,0.47755,0
0.5,0.77848,0.47755,0
0.5,0.78165,0.47756,0
0.5,0.78481,0.47756,0
0.5,0.78797,0.47757,0
0.5,0.79114,0.47757,0
0.5,0.7943,0.47757,0
0.5,0.79747,0.47758,0
0.5,0.80063,0.47758,0
0.5,0.8038,0.47758,0
0.5,0.80696,0.47758,0
0.5,0.81013,0.47758,0
0.5,0.81329,0.47758,0
0.5,0.81646,0.47758,0
0.5,0.81962,0.47758,0
0.5,0.82278,0.47758,0
0.5,0.82595,0.47758,0
0.5,0.82911,0.47758,0
0.5,0.83228,0.47758,0
0.5,0.83544,0.47759,0
0.5,0.83861,0.47759,0
0.5,0.84177,0.47759,0
0.5,0.84494,0.47759,0
0.5,0.8481,0.47759,0
0.5,0.85127,0.47759,0
0.5,0.85443,0.47759,0
0.5,0.85759,0.47759,0
0.5,0.86076,0.47758,0
0.5,0.86392,0.47758,0
0.5,0.86709,0.47758,0
0.5,0.87025,0.47757,0
0.5,0.87342,0.47757,0
0.5,0.87658,0.47757,0
0.5,0.87975,0.47757,0
0.5,0.88291,0.47757,0
0.5,0.88608,0.47757,0
0.5,0.88924,0.47756,0
0.5,0.89241,0.47756,0
0.5,0.89557,0.47755,0
0.5,0.89873,0.47753,0
0.5,0.9019,0.47751,0
0.5,0.90506,0.47747,0
0.5,0.90823,0.47742,0
0.5,0.91139,0.47736,0
0.5,0.91456,0.47727,0
0.5,0.91772,0.47716,0
0.5,0.92089,0.47703,0
0.5,0.92405,0.47687,0
0.5,0.92722,0.47668,0
0.5,0.93038,0.47648,0
0.5,0.93354,0.47624,0
0.5,0.93671,0.47599,0
0.5,0.93987,0.47572,0
0.5,0.94304,0.47542,0
0.5,0.9462,0.47509,0
0.5,0.94937,0.47472,0
0.5,0.50633,0.52512,0
0.5,0.50409,0.52532,0
0.5,0.50949,0.5248,0
0.5,0.51266,0.52446,0
0.5,0.51582,0.52413,0
0.5,0.51899,0.52382,0
0.5,0.52215,0.52354,0
0.5,0.52532,0.52332,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.523,0
0.5,0.53481,0.52289,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52277,0
0.5,0.5443,0.52274,0
0.5,0.54747,0.52273,0
0.5,0.55063,0.52273,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.52279,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52285,0
0.5,0.57278,0.52285,0
0.5,0.57595,0.52284,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.5228,0
0.5,0.58544,0.52278,0
0.5,0.58861,0.52275,0
0.5,0.59177,0.52271,0
0.5,0.59494,0.52268,0
0.5,0.5981,0.52266,0
0.5,0.60127,0.52263,0
0.5,0.60443,0.52261,0
0.5,0.60759,0.5226,0
0.5,0.61076,0.52259,0
0.5,0.61392,0.52258,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.5226,0
0.5,0.62342,0.52261,0
0.5,0.62658,0.52264,0
0.5,0.62975,0.52266,0
0.5,0.63291,0.52269,0
0.5,0.63608,0.52272,0
0.5,0.63924,0.52275,0
0.5,0.64241,0.52277,0
0.5,0.64557,0.52277,0
0.5,0.64873,0.52277,0
0.5,0.6519,0.52277,0
0.5,0.65506,0.52275,0
0.5,0.65823,0.52273,0
0.5,0.66139,0.5227,0
0.5,0.66456,0.52268,0
0.5,0.66772,0.52265,0
0.5,0.67089,0.52262,0
0.5,0.67405,0.5226,0
0.5,0.67722,0.52258,0
0.5,0.68038,0.52256,0
0.5,0.68354,0.52255,0
0.5,0.68671,0.52254,0
0.5,0.68987,0.52253,0
0.5,0.69304,0.52253,0
0.5,0.6962,0.52253,0
0.5,0.69937,0.52253,0
0.5,0.70253,0.52253,0
0.5,0.7057,0.52253,0
0.5,0.70886,0.52254,0
0.5,0.71203,0.52254,0
0.5,0.71519,0.52253,0
0.5,0.71835,0.52253,0
0.5,0.72152,0.52252,0
0.5,0.72468,0.52252,0
0.5,0.72785,0.52251,0
0.5,0.73101,0.5225,0
0.5,0.73418,0.52249,0
0.5,0.73734,0.52248,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52246,0
0.5,0.74684,0.52245,0
0.5,0.75,0.52245,0
0.5,0.75316,0.52245,0
0.5,0.75633,0.52245,0
0.5,0.75949,0.52245,0
0.5,0.76266,0.52245,0
0.5,0.76582,0.52245,0
0.5,0.76899,0.52245,0
0.5,0.77215,0.52245,0
0.5,0.77532,0.52245,0
0.5,0.77848,0.52245,0
0.5,0.78165,0.52244,0
0.5,0.78481,0.52244,0
0.5,0.78797,0.52243,0
0.5,0.79114,0.52243,0
0.5,0.7943,0.52243,0
0.5,0.79747,0.52242,0
0.5,0.80063,0.52242,0
0.5,0.8038,0.52242,0
0.5,0.80696,0.52242,0
0.5,0.81013,0.52242,0
0.5,0.81329,0.52242,0
0.5,0.81646,0.52242,0
0.5,0.81962,0.52242,0
0.5,0.82278,0.52242,0
0.5,0.82595,0.52242,0
0.5,0.82911,0.52242,0
0.5,0.83228,0.52242,0
0.5,0.83544,0.52241,0
0.5,0.83861,0.52241,0
0.5,0.84177,0.52241,0
0.5,0.84494,0.52241,0
0.5,0.8481,0.52241,0
0.5,0.85127,0.52241,0
0.5,0.85443,0.52241,0
0.5,0.85759,0.52241,0
0.5,0.86076,0.52242,0
0.5,0.86392,0.52242,0
0.5,0.86709,0.52242,0
0.5,0.87025,0.52243,0
0.5,0.87342,0.52243,0
0.5,0.87658,0.52243,0
0.5,0.87975,0.52243,0
0.5,0.88291,0.52243,0
0.5,0.88608,0.52243,0
0.5,0.88924,0.52244,0
0.5,0.89241,0.52244,0
0.5,0.89557,0.52245,0
0.5,0.89873,0.52247,0
0.5,0.9019,0.52249,0
0.5,0.90506,0.52253,0
0.5,0.90823,0.52258,0
0.5,0.91139,0.52264,0
0.5,0.91456,0.52273,0
0.5,0.91772,0.52284,0
0.5,0.92089,0.52297,0
0.5,0.92405,0.52313,0
0.5,0.92722,0.52331,0
0.5,0.93038,0.52352,0
0.5,0.93354,0.52376,0
0.5,0.93671,0.52401,0
0.5,0.93987,0.52428,0
0.5,0.94304,0.52458,0
0.5,0.9462,0.52491,0
0.5,0.94937,0.52528,0
0.5,0.94962,0.52532,0
0.5,0.0031646,0.52577,0
0.5,0,0.52549,0
0.5,0.0063291,0.52598,0
0.5,0.0094937,0.5261,0
0.5,0.012658,0.52619,0
0.5,0.015823,0.52625,0
0.5,0.018987,0.5263,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52636,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52642,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52642,0
0.5,0.06962,0.52642,0
0.5,0.072785,0.52642,0
0.5,0.075949,0.52642,0
0.5,0.079114,0.52642,0
0.5,0.082278,0.52642,0
0.5,0.085443,0.52642,0
0.5,0.088608,0.52642,0
0.5,0.091772,0.52642,0
0.5,0.094937,0.52642,0
0.5,0.098101,0.52642,0
0.5,0.10127,0.52642,0
0.5,0.10443,0.52642,0
0.5,0.10759,0.52642,0
0.5,0.11076,0.52642,0
0.5,0.11392,0.52642,0
0.5,0.11709,0.52642,0
0.5,0.12025,0.52642,0
0.5,0.12342,0.52642,0
0.5,0.12658,0.52642,0
0.5,0.12975,0.52642,0
0.5,0.13291,0.52642,0
0.5,0.13608,0.52642,0
0.5,0.13924,0.52642,0
0.5,0.14241,0.52642,0
0.5,0.14557,0.52642,0
0.5,0.14873,0.52642,0
0.5,0.1519,0.52642,0
0.5,0.15506,0.52642,0
0.5,0.15823,0.52642,0
0.5,0.16139,0.52642,0
0.5,0.16456,0.52642,0
0.5,0.16772,0.52642,0
0.5,0.17089,0.52642,0
0.5,0.17405,0.52642,0
0.5,0.17722,0.52642,0
0.5,0.18038,0.52642,0
0.5,0.18354,0.52642,0
0.5,0.18671,0.52642,0
0.5,0.18987,0.52642,0
0.5,0.19304,0.52642,0
0.5,0.1962,0.52642,0
0.5,0.19937,0.52642,0
0.5,0.20253,0.52642,0
0.5,0.2057,0.52642,0
0.5,0.20886,0.52642,0
0.5,0.21203,0.52642,0
0.5,0.21519,0.52642,0
0.5,0.21835,0.52642,0
0.5,0.22152,0.52642,0
0.5,0.22468,0.52642,0
0.5,0.22785,0.52642,0
0.5,0.23101,0.52642,0
0.5,0.23418,0.52642,0
0.5,0.23734,0.52642,0
0.5,0.24051,0.52642,0
0.5,0.24367,0.52642,0
0.5,0.24684,0.52642,0
0.5,0.25,0.52642,0
0.5,0.25316,0.52642,0
0.5,0.25633,0.52642,0
0.5,0.25949,0.52642,0
0.5,0.26266,0.52642,0
0.5,0.26582,0.52642,0
0.5,0.26899,0.52642,0
0.5,0.27215,0.52642,0
0.5,0.27532,0.52642,0
0.5,0.27848,0.52642,0
0.5,0.28165,0.52642,0
0.5,0.28481,0.52642,0
0.5,0.28797,0.52642,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52643,0
0.5,0.35443,0.52643,0
0.5,0.35759,0.52643,0
0.5,0.36076,0.52643,0
0.5,0.36392,0.52643,0
0.5,0.36709,0.52643,0
0.5,0.37025,0.52643,0
0.5,0.37342,0.52643,0
0.5,0.37658,0.52643,0
0.5,0.37975,0.52643,0
0.5,0.38291,0.52643,0
0.5,0.38608,0.52643,0
0.5,0.38924,0.52643,0
0.5,0.39241,0.52643,0
0.5,0.39557,0.52643,0
0.5,0.39873,0.52643,0
0.5,0.4019,0.52643,0
0.5,0.40506,0.52643,0
0.5,0.40823,0.52643,0
0.5,0.41139,0.52643,0
0.5,0.41456,0.52643,0
0.5,0.41772,0.52643,0
0.5,0.42089,0.52643,0
0.5,0.42405,0.52643,0
0.5,0.42722,0.52643,0
0.5,0.43038,0.52643,0
0.5,0.43354,0.52643,0
0.5,0.43671,0.52643,0
0.5,0.43987,0.52643,0
0.5,0.44304,0.52643,0
0.5,0.4462,0.52643,0
0.5,0.44937,0.52642,0
0.5,0.45253,0.52642,0
0.5,0.4557,0.52642,0
0.5,0.45886,0.52641,0
0.5,0.46203,0.5264,0
0.5,0.46519,0.52639,0
0.5,0.46835,0.52638,0
0.5,0.47152,0.52636,0
0.5,0.47468,0.52634,0
0.5,0.47785,0.52631,0
0.5,0.48101,0.52628,0
0.5,0.48418,0.52624,0
0.5,0.48734,0.52618,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52584,0
0.5,0.5,0.52565,0
0.5,0.50316,0.5254,0
0.5,0.95253,0.52571,0
0.5,0.9557,0.5262,0
0.5,0.95886,0.52672,0
0.5,0.96203,0.52724,0
0.5,0.96519,0.52773,0
0.5,0.96835,0.52815,0
0.5,0.97145,0.52848,0
0.5,1,0.52816,0
0.5,0.99727,0.52848,0
0.5,0.97152,0.52849,0
0.5,0.97468,0.52876,0
0.5,0.97785,0.52895,0
0.5,0.98101,0.52907,0
0.5,0.98418,0.52913,0
0.5,0.98734,0.52912,0
0.5,0.99051,0.52902,0
0.5,0.99367,0.52884,0
0.5,0.99684,0.52854,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97145,0.47152,0
0.5,0.97152,0.47151,0
0.5,0.97468,0.47124,0
0.5,0.97785,0.47105,0
0.5,0.98101,0.47093,0
0.5,0.98418,0.47087,0
0.5,0.98734,0.47088,0
0.5,0.99051,0.47098,0
0.5,0.99367,0.47116,0
0.5,0.99684,0.47146,0
0.5,0.99727,0.47152,0
0.5,0,0.47431,0
0.5,0.0031646,0.47404,0
0.5,0.0063291,0.47386,0
0.5,0.0094937,0.47376,0
0.5,0.012658,0.4737,0
0.5,0.015823,0.47366,0
0.5,0.018987,0.47363,0
0.5,0.022152,0.4736,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47355,0
0.5,0.41772,0.47355,0
0.5,0.42089,0.47355,0
0.5,0.42405,0.47355,0
0.5,0.42722,0.47355,0
0.5,0.43038,0.47355,0
0.5,0.43354,0.47355,0
0.5,0.43671,0.47355,0
0.5,0.43987,0.47355,0
0.5,0.44304,0.47355,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47356,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.4736,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47364,0
0.5,0.47785,0.47366,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47374,0
0.5,0.48734,0.4738,0
0.5,0.49051,0.47388,0
0.5,0.49367,0.47399,0
0.5,0.49684,0.47414,0
0.5,0.5,0.47434,0
0.5,0.50316,0.47458,0
0.5,0.50429,0.47468,0
0.5,0.94962,0.47468,0
0.5,0.95253,0.47429,0
0.5,0.9557,0.4738,0
0.5,0.95886,0.47328,0
0.5,0.96203,0.47276,0
0.5,0.96519,0.47227,0
0.5,0.96835,0.47185,0
0.5,1,0.47184,0
0.5,0.50633,0.47486,0
0.5,0.50949,0.47518,0
0.5,0.51266,0.47551,0
0.5,0.51582,0.47585,0
0.5,0.51899,0.47616,0
0.5,0.52215,0.47643,0
0.5,0.52532,0.47666,0
0.5,0.52848,0.47684,0
0.5,0.53165,0.47697,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.4772,0
0.5,0.5443,0.47723,0
0.5,0.54747,0.47724,0
0.5,0.55063,0.47724,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47719,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47713,0
0.5,0.57278,0.47713,0
0.5,0.57595,0.47714,0
0.5,0.57911,0.47715,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.4772,0
0.5,0.58861,0.47723,0
0.5,0.59177,0.47726,0
0.5,0.59494,0.47728,0
0.5,0.5981,0.47731,0
0.5,0.60127,0.47733,0
0.5,0.60443,0.47735,0
0.5,0.60759,0.47737,0
0.5,0.61076,0.47738,0
0.5,0.61392,0.47738,0
0.5,0.61709,0.47738,0
0.5,0.62025,0.47737,0
0.5,0.62342,0.47736,0
0.5,0.62658,0.47733,0
0.5,0.62975,0.47731,0
0.5,0.63291,0.47728,0
0.5,0.63608,0.47725,0
0.5,0.63924,0.47723,0
0.5,0.64241,0.47721,0
0.5,0.64557,0.4772,0
0.5,0.64873,0.4772,0
0.5,0.6519,0.47721,0
0.5,0.65506,0.47722,0
0.5,0.65823,0.47724,0
0.5,0.66139,0.47727,0
0.5,0.66456,0.47729,0
0.5,0.66772,0.47732,0
0.5,0.67089,0.47734,0
0.5,0.67405,0.47736,0
0.5,0.67722,0.47739,0
0.5,0.68038,0.4774,0
0.5,0.68354,0.47742,0
0.5,0.68671,0.47743,0
0.5,0.68987,0.47743,0
0.5,0.69304,0.47744,0
0.5,0.6962,0.47744,0
0.5,0.69937,0.47744,0
0.5,0.70253,0.47743,0
0.5,0.7057,0.47743,0
0.5,0.70886,0.47743,0
0.5,0.71203,0.47743,0
0.5,0.71519,0.47743,0
0.5,0.71835,0.47743,0
0.5,0.72152,0.47744,0
0.5,0.72468,0.47745,0
0.5,0.72785,0.47746,0
0.5,0.73101,0.47747,0
0.5,0.73418,0.47748,0
0.5,0.73734,0.47749,0
0.5,0.74051,0.4775,0
0.5,0.74367,0.4775,0
0.5,0.74684,0.47751,0
0.5,0.75,0.47751,0
0.5,0.75316,0.47751,0
0.5,0.75633,0.47751,0
0.5,0.75949,0.47751,0
0.5,0.76266,0.47751,0
0.5,0.76582,0.47751,0
0.5,0.76899,0.47751,0
0.5,0.77215,0.47751,0
0.5,0.77532,0.47751,0
0.5,0.77848,0.47752,0
0.5,0.78165,0.47752,0
0.5,0.78481,0.47752,0
0.5,0.78797,0.47753,0
0.5,0.79114,0.47753,0
0.5,0.7943,0.47754,0
0.5,0.79747,0.47754,0
0.5,0.80063,0.47754,0
0.5,0.8038,0.47754,0
0.5,0.80696,0.47754,0
0.5,0.81013,0.47754,0
0.5,0.81329,0.47754,0
0.5,0.81646,0.47754,0
0.5,0.81962,0.47754,0
0.5,0.82278,0.47754,0
0.5,0.82595,0.47754,0
0.5,0.82911,0.47754,0
0.5,0.83228,0.47755,0
0.5,0.83544,0.47755,0
0.5,0.83861,0.47755,0
0.5,0.84177,0.47756,0
0.5,0.84494,0.47756,0
0.5,0.8481,0.47756,0
0.5,0.85127,0.47756,0
0.5,0.85443,0.47755,0
0.5,0.85759,0.47755,0
0.5,0.86076,0.47755,0
0.5,0.86392,0.47754,0
0.5,0.86709,0.47754,0
0.5,0.87025,0.47754,0
0.5,0.87342,0.47754,0
0.5,0.87658,0.47753,0
0.5,0.87975,0.47753,0
0.5,0.88291,0.47753,0
0.5,0.88608,0.47753,0
0.5,0.88924,0.47753,0
0.5,0.89241,0.47752,0
0.5,0.89557,0.47751,0
0.5,0.89873,0.47749,0
0.5,0.9019,0.47747,0
0.5,0.90506,0.47743,0
0.5,0.90823,0.47739,0
0.5,0.91139,0.47732,0
0.5,0.91456,0.47724,0
0.5,0.91772,0.47713,0
0.5,0.92089,0.477,0
0.5,0.92405,0.47685,0
0.5,0.92722,0.47667,0
0.5,0.93038,0.47646,0
0.5,0.93354,0.47623,0
0.5,0.93671,0.47599,0
0.5,0.93987,0.47572,0
0.5,0.94304,0.47542,0
0.5,0.9462,0.47509,0
0.5,0.94937,0.47472,0
0.5,0.50633,0.52513,0
0.5,0.50428,0.52532,0
0.5,0.50949,0.52482,0
0.5,0.51266,0.52449,0
0.5,0.51582,0.52415,0
0.5,0.51899,0.52384,0
0.5,0.52215,0.52357,0
0.5,0.52532,0.52334,0
0.5,0.52848,0.52316,0
0.5,0.53165,0.52302,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.5228,0
0.5,0.5443,0.52277,0
0.5,0.54747,0.52276,0
0.5,0.55063,0.52276,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52281,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52287,0
0.5,0.57278,0.52287,0
0.5,0.57595,0.52286,0
0.5,0.57911,0.52285,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.5228,0
0.5,0.58861,0.52277,0
0.5,0.59177,0.52274,0
0.5,0.59494,0.52272,0
0.5,0.5981,0.52269,0
0.5,0.60127,0.52266,0
0.5,0.60443,0.52264,0
0.5,0.60759,0.52263,0
0.5,0.61076,0.52262,0
0.5,0.61392,0.52262,0
0.5,0.61709,0.52262,0
0.5,0.62025,0.52263,0
0.5,0.62342,0.52264,0
0.5,0.62658,0.52266,0
0.5,0.62975,0.52269,0
0.5,0.63291,0.52272,0
0.5,0.63608,0.52275,0
0.5,0.63924,0.52277,0
0.5,0.64241,0.52279,0
0.5,0.64557,0.5228,0
0.5,0.64873,0.5228,0
0.5,0.6519,0.52279,0
0.5,0.65506,0.52278,0
0.5,0.65823,0.52276,0
0.5,0.66139,0.52273,0
0.5,0.66456,0.52271,0
0.5,0.66772,0.52268,0
0.5,0.67089,0.52266,0
0.5,0.67405,0.52263,0
0.5,0.67722,0.52261,0
0.5,0.68038,0.5226,0
0.5,0.68354,0.52258,0
0.5,0.68671,0.52257,0
0.5,0.68987,0.52257,0
0.5,0.69304,0.52256,0
0.5,0.6962,0.52256,0
0.5,0.69937,0.52256,0
0.5,0.70253,0.52257,0
0.5,0.7057,0.52257,0
0.5,0.70886,0.52257,0
0.5,0.71203,0.52257,0
0.5,0.71519,0.52257,0
0.5,0.71835,0.52257,0
0.5,0.72152,0.52256,0
0.5,0.72468,0.52255,0
0.5,0.72785,0.52254,0
0.5,0.73101,0.52253,0
0.5,0.73418,0.52252,0
0.5,0.73734,0.52251,0
0.5,0.74051,0.5225,0
0.5,0.74367,0.5225,0
0.5,0.74684,0.52249,0
0.5,0.75,0.52249,0
0.5,0.75316,0.52249,0
0.5,0.75633,0.52249,0
0.5,0.75949,0.52249,0
0.5,0.76266,0.52249,0
0.5,0.76582,0.52249,0
0.5,0.76899,0.52249,0
0.5,0.77215,0.52249,0
0.5,0.77532,0.52249,0
0.5,0.77848,0.52248,0
0.5,0.78165,0.52248,0
0.5,0.78481,0.52247,0
0.5,0.78797,0.52247,0
0.5,0.79114,0.52247,0
0.5,0.7943,0.52246,0
0.5,0.79747,0.52246,0
0.5,0.80063,0.52246,0
0.5,0.8038,0.52246,0
0.5,0.80696,0.52246,0
0.5,0.81013,0.52246,0
0.5,0.81329,0.52246,0
0.5,0.81646,0.52246,0
0.5,0.81962,0.52246,0
0.5,0.82278,0.52246,0
0.5,0.82595,0.52246,0
0.5,0.82911,0.52245,0
0.5,0.83228,0.52245,0
0.5,0.83544,0.52245,0
0.5,0.83861,0.52245,0
0.5,0.84177,0.52244,0
0.5,0.84494,0.52244,0
0.5,0.8481,0.52244,0
0.5,0.85127,0.52244,0
0.5,0.85443,0.52244,0
0.5,0.85759,0.52245,0
0.5,0.86076,0.52245,0
0.5,0.86392,0.52246,0
0.5,0.86709,0.52246,0
0.5,0.87025,0.52246,0
0.5,0.87342,0.52246,0
0.5,0.87658,0.52247,0
0.5,0.87975,0.52247,0
0.5,0.88291,0.52247,0
0.5,0.88608,0.52247,0
0.5,0.88924,0.52247,0
0.5,0.89241,0.52248,0
0.5,0.89557,0.52249,0
0.5,0.89873,0.52251,0
0.5,0.9019,0.52253,0
0.5,0.90506,0.52257,0
0.5,0.90823,0.52261,0
0.5,0.91139,0.52268,0
0.5,0.91456,0.52276,0
0.5,0.91772,0.52287,0
0.5,0.92089,0.523,0
0.5,0.92405,0.52315,0
0.5,0.92722,0.52333,0
0.5,0.93038,0.52354,0
0.5,0.93354,0.52377,0
0.5,0.93671,0.52401,0
0.5,0.93987,0.52428,0
0.5,0.94304,0.52458,0
0.5,0.9462,0.52491,0
0.5,0.94937,0.52528,0
0.5,0.94962,0.52532,0
0.5,0.0031646,0.52596,0
0.5,0,0.52569,0
0.5,0.0063291,0.52614,0
0.5,0.0094937,0.52624,0
0.5,0.012658,0.5263,0
0.5,0.015823,0.52634,0
0.5,0.018987,0.52637,0
0.5,0.022152,0.52639,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52645,0
0.5,0.41772,0.52645,0
0.5,0.42089,0.52645,0
0.5,0.42405,0.52645,0
0.5,0.42722,0.52645,0
0.5,0.43038,0.52645,0
0.5,0.43354,0.52645,0
0.5,0.43671,0.52645,0
0.5,0.43987,0.52645,0
0.5,0.44304,0.52645,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52644,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.5264,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52636,0
0.5,0.47785,0.52634,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52626,0
0.5,0.48734,0.5262,0
0.5,0.49051,0.52612,0
0.5,0.49367,0.52601,0
0.5,0.49684,0.52586,0
0.5,0.5,0.52566,0
0.5,0.50316,0.52542,0
0.5,0.95253,0.52571,0
0.5,0.9557,0.5262,0
0.5,0.95886,0.52672,0
0.5,0.96203,0.52724,0
0.5,0.96519,0.52773,0
0.5,0.96835,0.52815,0
0.5,0.97145,0.52848,0
0.5,1,0.52816,0
0.5,0.99727,0.52848,0
0.5,0.97152,0.52849,0
0.5,0.97468,0.52876,0
0.5,0.97785,0.52895,0
0.5,0.98101,0.52907,0
0.5,0.98418,0.52913,0
0.5,0.98734,0.52912,0
0.5,0.99051,0.52902,0
0.5,0.99367,0.52884,0
0.5,0.99684,0.52854,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00161024,0.0748411,0.0388577,0.0568233,0.00305664,0.0791186,0.0283837,0.0192435,1748,0,1,1,1,1
1,0.0003,-2.5049e-09,-0.0413454,6.20165e-06,0.00161024,0.151282,0.0824794,0.0529738,0.00539699,0.0809897,0.028329,0.0191642,1748,0,4,1,1,1
2,0.0006,-7.50936e-09,-0.0826815,2.48044e-05,0.00161024,0.152328,0.0405691,0.0898875,0.0153556,0.0888425,0.0306685,0.0208509,1748,0,2,2,2,1
3,0.0009,-8.21183e-09,-0.124003,5.5801e-05,0.00161025,0.183066,0.0488366,0.102611,0.0227922,0.0786043,0.0307651,0.0206124,1748,0,2,2,2,1
4,0.0012,-1.17834e-08,-0.16529,9.9173e-05,0.00161027,0.182267,0.0498432,0.0977692,0.0281702,0.0845379,0.0339725,0.0229338,1748,0,2,2,2,1
5,0.0015,-1.91355e-08,-0.206533,0.000154897,0.00161032,0.174565,0.0455864,0.0914854,0.0278623,0.084553,0.0338565,0.0230669,1748,0,2,2,2,1
6,0.0018,-3.16075e-08,-0.247721,0.000222943,0.00161041,0.154401,0.041932,0.0877133,0.0261535,0.0767688,0.0290724,0.0197422,1748,0,2,2,2,1
7,0.0021,-3.81878e-08,-0.288842,0.000303271,0.00161057,0.156527,0.0427374,0.0880074,0.0265434,0.076386,0.0292657,0.019842,1748,0,2,2,2,1
8,0.0024,1.30938e-08,-0.329846,0.000395812,0.00161083,0.237292,0.0634714,0.12981,0.0402394,0.0764296,0.0290153,0.0196723,1748,0,3,3,3,1
9,0.0027,1.39069e-08,-0.370714,0.000500456,0.00161127,0.244472,0.0626813,0.131388,0.0432141,0.0765709,0.029291,0.0199017,1748,0,3,3,3,1
10,0.003,1.51453e-08,-0.411439,0.000617141,0.00161191,0.240684,0.0649669,0.129818,0.0432783,0.0768858,0.0291338,0.0197179,1748,0,3,3,3,1
11,0.0033,1.40964e-08,-0.451979,0.000745727,0.00161284,0.244866,0.0647076,0.131805,0.0457603,0.0767967,0.0296609,0.0196506,1748,0,3,3,3,1
12,0.0036,5.08204e-08,-0.492147,0.000885829,0.00161436,0.330118,0.0875236,0.169884,0.0570458,0.076766,0.0289349,0.0195791,1748,0,4,4,4,1
13,0.0039,9.5182e-08,-0.531698,0.00103678,0.001617,0.513193,0.13565,0.254072,0.0831782,0.0757673,0.0295301,0.0200348,1748,0,6,6,6,1
14,0.0042,1.18422e-07,-0.570117,0.00119719,0.00162185,0.831489,0.223592,0.430732,0.128381,0.156219,0.0594186,0.0408179,1812,0,10,10,10,2
15,0.0045,1.85474e-07,-0.607308,0.00136634,0.00162939,0.902555,0.254771,0.46375,0.19333,0.0801277,0.0294792,0.0205176,1812,0,11,11,11,1
16,0.0048,2.75514e-07,-0.320981,0.00077023,0.00237761,75.0092,21.1672,34.8478,4.93203,0.619787,0.212908,0.150836,2696,0,637,637,637,5
17,0.0051,-6.6838e-08,-0.0354641,9.04301e-05,0.00292865,16.9003,6.52176,6.48751,1.31993,0.426029,0.132579,0.0945492,3348,0,164,100,100,3
18,0.0054,-7.07097e-08,-0.0375488,0.000100489,0.0029295,0.136656,0.0488038,0.0907517,0.0167393,0.142862,0.0414577,0.0317791,3348,0,1,1,1,1
19,0.0057,-7.75609e-08,-0.0389499,0.000110947,0.00293046,0.267154,0.0950753,0.150049,0.0473201,0.140799,0.0417152,0.0325345,3348,0,2,2,2,1
20,0.006,-9.28336e-08,-0.0406713,0.000121948,0.00293139,0.264762,0.0937142,0.148803,0.0478989,0.140976,0.0397174,0.0302784,3348,0,2,2,2,1


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0070882,0.47468,0
0.5,0.0094937,0.47448,0
0.5,0.012658,0.47427,0
0.5,0.015823,0.47411,0
0.5,0.018987,0.474,0
0.5,0.022152,0.47393,0
0.5,0.025316,0.47387,0
0.5,0.028481,0.47383,0
0.5,0.031646,0.47381,0
0.5,0.03481,0.47379,0
0.5,0.037975,0.47378,0
0.5,0.041139,0.47378,0
0.5,0.044304,0.47378,0
0.5,0.047468,0.47378,0
0.5,0.050633,0.47378,0
0.5,0.053797,0.47378,0
0.5,0.056962,0.47378,0
0.5,0.060127,0.47379,0
0.5,0.063291,0.47379,0
0.5,0.066456,0.47379,0
0.5,0.06962,0.47379,0
0.5,0.072785,0.47379,0
0.5,0.075949,0.47379,0
0.5,0.079114,0.47379,0
0.5,0.082278,0.47379,0
0.5,0.085443,0.47379,0
0.5,0.088608,0.47379,0
0.5,0.091772,0.47379,0
0.5,0.094937,0.47379,0
0.5,0.098101,0.47379,0
0.5,0.10127,0.4738,0
0.5,0.10443,0.4738,0
0.5,0.10759,0.4738,0
0.5,0.11076,0.4738,0
0.5,0.11392,0.4738,0
0.5,0.11709,0.4738,0
0.5,0.12025,0.4738,0
0.5,0.12342,0.4738,0
0.5,0.12658,0.4738,0
0.5,0.12975,0.4738,0
0.5,0.13291,0.4738,0
0.5,0.13608,0.4738,0
0.5,0.13924,0.4738,0
0.5,0.14241,0.4738,0
0.5,0.14557,0.4738,0
0.5,0.14873,0.4738,0
0.5,0.1519,0.4738,0
0.5,0.15506,0.4738,0
0.5,0.15823,0.4738,0
0.5,0.16139,0.4738,0
0.5,0.16456,0.4738,0
0.5,0.16772,0.4738,0
0.5,0.17089,0.4738,0
0.5,0.17405,0.4738,0
0.5,0.17722,0.4738,0
0.5,0.18038,0.4738,0
0.5,0.18354,0.4738,0
0.5,0.18671,0.4738,0
0.5,0.18987,0.4738,0
0.5,0.19304,0.4738,0
0.5,0.1962,0.4738,0
0.5,0.19937,0.4738,0
0.5,0.20253,0.4738,0
0.5,0.2057,0.4738,0
0.5,0.20886,0.4738,0
0.5,0.21203,0.4738,0
0.5,0.21519,0.4738,0
0.5,0.21835,0.4738,0
0.5,0.22152,0.4738,0
0.5,0.22468,0.4738,0
0.5,0.22785,0.4738,0
0.5,0.23101,0.4738,0
0.5,0.23418,0.4738,0
0.5,0.23734,0.4738,0
0.5,0.24051,0.4738,0
0.5,0.24367,0.4738,0
0.5,0.24684,0.4738,0
0.5,0.25,0.4738,0
0.5,0.25316,0.4738,0
0.5,0.25633,0.4738,0
0.5,0.25949,0.4738,0
0.5,0.26266,0.4738,0
0.5,0.26582,0.4738,0
0.5,0.26899,0.4738,0
0.5,0.27215,0.4738,0
0.5,0.27532,0.4738,0
0.5,0.27848,0.4738,0
0.5,0.28165,0.4738,0
0.5,0.28481,0.4738,0
0.5,0.28797,0.4738,0
0.5,0.29114,0.4738,0
0.5,0.2943,0.4738,0
0.5,0.29747,0.4738,0
0.5,0.30063,0.4738,0
0.5,0.3038,0.4738,0
0.5,0.30696,0.47381,0
0.5,0.31013,0.47381,0
0.5,0.31329,0.47381,0
0.5,0.31646,0.47381,0
0.5,0.31962,0.47381,0
0.5,0.32278,0.47381,0
0.5,0.32595,0.47381,0
0.5,0.32911,0.47381,0
0.5,0.33228,0.47381,0
0.5,0.33544,0.47381,0
0.5,0.33861,0.47381,0
0.5,0.34177,0.47381,0
0.5,0.34494,0.47381,0
0.5,0.3481,0.47381,0
0.5,0.35127,0.47381,0
0.5,0.35443,0.47381,0
0.5,0.35759,0.47381,0
0.5,0.36076,0.47381,0
0.5,0.36392,0.47381,0
0.5,0.36709,0.47381,0
0.5,0.37025,0.47381,0
0.5,0.37342,0.47381,0
0.5,0.37658,0.47382,0
0.5,0.37975,0.47382,0
0.5,0.38291,0.47382,0
0.5,0.38608,0.47382,0
0.5,0.38924,0.47382,0
0.5,0.39241,0.47382,0
0.5,0.39557,0.47382,0
0.5,0.39873,0.47382,0
0.5,0.4019,0.47382,0
0.5,0.40506,0.47383,0
0.5,0.40823,0.47383,0
0.5,0.41139,0.47383,0
0.5,0.41456,0.47383,0
0.5,0.41772,0.47383,0
0.5,0.42089,0.47383,0
0.5,0.42405,0.47384,0
0.5,0.42722,0.47384,0
0.5,0.43038,0.47384,0
0.5,0.43354,0.47384,0
0.5,0.43671,0.47384,0
0.5,0.43987,0.47385,0
0.5,0.44304,0.47385,0
0.5,0.4462,0.47385,0
0.5,0.44937,0.47385,0
0.5,0.45253,0.47385,0
0.5,0.4557,0.47385,0
0.5,0.45886,0.47385,0
0.5,0.46203,0.47386,0
0.5,0.46519,0.47386,0
0.5,0.46835,0.47386,0
0.5,0.47152,0.47386,0
0.5,0.47468,0.47387,0
0.5,0.47785,0.47387,0
0.5,0.48101,0.47389,0
0.5,0.48418,0.47391,0
0.5,0.48734,0.47395,0
0.5,0.49051,0.47402,0
0.5,0.49367,0.47414,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.5007,0.47468,0
0.5,0,0.47555,0
0.5,0.0031646,0.4751,0
0.5,0.0063291,0.47474,0
0.5,0.50316,0.47497,0
0.5,0.50633,0.47549,0
0.5,0.50949,0.47617,0
0.5,0.51266,0.47706,0
0.5,0.51493,0.47785,0
0.5,0.51582,0.47817,0
0.5,0.51899,0.47956,0
0.5,0.52171,0.48101,0
0.5,0.52215,0.48127,0
0.5,0.52532,0.48344,0
0.5,0.52625,0.48418,0
0.5,0.52848,0.4863,0
0.5,0.52946,0.48734,0
0.5,0.53165,0.4904,0
0.5,0.53172,0.49051,0
0.5,0.53322,0.49367,0
0.5,0.5341,0.49684,0
0.5,0.53437,0.5,0
0.5,0.53409,0.50316,0
0.5,0.53322,0.50633,0
0.5,0.53172,0.50949,0
0.5,0.53165,0.5096,0
0.5,0.52945,0.51266,0
0.5,0.52848,0.5137,0
0.5,0.52625,0.51582,0
0.5,0.52215,0.51873,0
0.5,0.52171,0.51899,0
0.5,0.52532,0.51656,0
0.5,0.51582,0.52183,0
0.5,0.51493,0.52215,0
0.5,0.51899,0.52044,0
0.5,0.0031646,0.5249,0
0.5,0,0.52445,0
0.5,0.0063291,0.52526,0
0.5,0.0070905,0.52532,0
0.5,0.50316,0.52503,0
0.5,0.5007,0.52532,0
0.5,0.50633,0.52451,0
0.5,0.50949,0.52383,0
0.5,0.51266,0.52294,0
0.5,0.0094937,0.52552,0
0.5,0.012658,0.52573,0
0.5,0.015823,0.52589,0
0.5,0.018987,0.526,0
0.5,0.022152,0.52607,0
0.5,0.025316,0.52613,0
0.5,0.028481,0.52617,0
0.5,0.031646,0.52619,0
0.5,0.03481,0.52621,0
0.5,0.037975,0.52622,0
0.5,0.041139,0.52622,0
0.5,0.044304,0.52622,0
0.5,0.047468,0.52622,0
0.5,0.050633,0.52622,0
0.5,0.053797,0.52622,0
0.5,0.056962,0.52622,0
0.5,0.060127,0.52621,0
0.5,0.063291,0.52621,0
0.5,0.066456,0.52621,0
0.5,0.06962,0.52621,0
0.5,0.072785,0.52621,0
0.5,0.075949,0.52621,0
0.5,0.079114,0.52621,0
0.5,0.082278,0.52621,0
0.5,0.085443,0.52621,0
0.5,0.088608,0.52621,0
0.5,0.091772,0.52621,0
0.5,0.094937,0.52621,0
0.5,0.098101,0.52621,0
0.5,0.10127,0.5262,0
0.5,0.10443,0.5262,0
0.5,0.10759,0.5262,0
0.5,0.11076,0.5262,0
0.5,0.11392,0.5262,0
0.5,0.11709,0.5262,0
0.5,0.12025,0.5262,0
0.5,0.12342,0.5262,0
0.5,0.12658,0.5262,0
0.5,0.12975,0.5262,0
0.5,0.13291,0.5262,0
0.5,0.13608,0.5262,0
0.5,0.13924,0.5262,0
0.5,0.14241,0.5262,0
0.5,0.14557,0.5262,0
0.5,0.14873,0.5262,0
0.5,0.1519,0.5262,0
0.5,0.15506,0.5262,0
0.5,0.15823,0.5262,0
0.5,0.16139,0.5262,0
0.5,0.16456,0.5262,0
0.5,0.16772,0.5262,0
0.5,0.17089,0.5262,0
0.5,0.17405,0.5262,0
0.5,0.17722,0.5262,0
0.5,0.18038,0.5262,0
0.5,0.18354,0.5262,0
0.5,0.18671,0.5262,0
0.5,0.18987,0.5262,0
0.5,0.19304,0.5262,0
0.5,0.1962,0.5262,0
0.5,0.19937,0.5262,0
0.5,0.20253,0.5262,0
0.5,0.2057,0.5262,0
0.5,0.20886,0.5262,0
0.5,0.21203,0.5262,0
0.5,0.21519,0.5262,0
0.5,0.21835,0.5262,0
0.5,0.22152,0.5262,0
0.5,0.22468,0.5262,0
0.5,0.22785,0.5262,0
0.5,0.23101,0.5262,0
0.5,0.23418,0.5262,0
0.5,0.23734,0.5262,0
0.5,0.24051,0.5262,0
0.5,0.24367,0.5262,0
0.5,0.24684,0.5262,0
0.5,0.25,0.5262,0
0.5,0.25316,0.5262,0
0.5,0.25633,0.5262,0
0.5,0.25949,0.5262,0
0.5,0.26266,0.5262,0
0.5,0.26582,0.5262,0
0.5,0.26899,0.5262,0
0.5,0.27215,0.5262,0
0.5,0.27532,0.5262,0
0.5,0.27848,0.5262,0
0.5,0.28165,0.5262,0
0.5,0.28481,0.5262,0
0.5,0.28797,0.5262,0
0.5,0.29114,0.5262,0
0.5,0.2943,0.5262,0
0.5,0.29747,0.5262,0
0.5,0.30063,0.5262,0
0.5,0.3038,0.5262,0
0.5,0.30696,0.52619,0
0.5,0.31013,0.52619,0
0.5,0.31329,0.52619,0
0.5,0.31646,0.52619,0
0.5,0.31962,0.52619,0
0.5,0.32278,0.52619,0
0.5,0.32595,0.52619,0
0.5,0.32911,0.52619,0
0.5,0.33228,0.52619,0
0.5,0.33544,0.52619,0
0.5,0.33861,0.52619,0
0.5,0.34177,0.52619,0
0.5,0.34494,0.52619,0
0.5,0.3481,0.52619,0
0.5,0.35127,0.52619,0
0.5,0.35443,0.52619,0
0.5,0.35759,0.52619,0
0.5,0.36076,0.52619,0
0.5,0.36392,0.52619,0
0.5,0.36709,0.52619,0
0.5,0.37025,0.52619,0
0.5,0.37342,0.52619,0
0.5,0.37658,0.52618,0
0.5,0.37975,0.52618,0
0.5,0.38291,0.52618,0
0.5,0.38608,0.52618,0
0.5,0.38924,0.52618,0
0.5,0.39241,0.52618,0
0.5,0.39557,0.52618,0
0.5,0.39873,0.52618,0
0.5,0.4019,0.52618,0
0.5,0.40506,0.52617,0
0.5,0.40823,0.52617,0
0.5,0.41139,0.52617,0
0.5,0.41456,0.52617,0
0.5,0.41772,0.52617,0
0.5,0.42089,0.52617,0
0.5,0.42405,0.52616,0
0.5,0.42722,0.52616,0
0.5,0.43038,0.52616,0
0.5,0.43354,0.52616,0
0.5,0.43671,0.52616,0
0.5,0.43987,0.52615,0
0.5,0.44304,0.52615,0
0.5,0.4462,0.52615,0
0.5,0.44937,0.52615,0
0.5,0.45253,0.52615,0
0.5,0.4557,0.52615,0
0.5,0.45886,0.52615,0
0.5,0.46203,0.52614,0
0.5,0.46519,0.52614,0
0.5,0.46835,0.52614,0
0.5,0.47152,0.52614,0
0.5,0.47468,0.52613,0
0.5,0.47785,0.52613,0
0.5,0.48101,0.52611,0
0.5,0.48418,0.52609,0
0.5,0.48734,0.52605,0
0.5,0.49051,0.52598,0
0.5,0.49367,0.52586,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0048782,0.47468,0
0.5,0.0063291,0.47452,0
0.5,0.0094937,0.47429,0
0.5,0.012658,0.47412,0
0.5,0.015823,0.47399,0
0.5,0.018987,0.47391,0
0.5,0.022152,0.47386,0
0.5,0.025316,0.47382,0
0.5,0.028481,0.47379,0
0.5,0.031646,0.47377,0
0.5,0.03481,0.47376,0
0.5,0.037975,0.47375,0
0.5,0.041139,0.47375,0
0.5,0.044304,0.47375,0
0.5,0.047468,0.47375,0
0.5,0.050633,0.47376,0
0.5,0.053797,0.47376,0
0.5,0.056962,0.47376,0
0.5,0.060127,0.47376,0
0.5,0.063291,0.47376,0
0.5,0.066456,0.47376,0
0.5,0.06962,0.47377,0
0.5,0.072785,0.47377,0
0.5,0.075949,0.47377,0
0.5,0.079114,0.47377,0
0.5,0.082278,0.47377,0
0.5,0.085443,0.47377,0
0.5,0.088608,0.47377,0
0.5,0.091772,0.47377,0
0.5,0.094937,0.47377,0
0.5,0.098101,0.47377,0
0.5,0.10127,0.47377,0
0.5,0.10443,0.47377,0
0.5,0.10759,0.47377,0
0.5,0.11076,0.47377,0
0.5,0.11392,0.47377,0
0.5,0.11709,0.47377,0
0.5,0.12025,0.47377,0
0.5,0.12342,0.47377,0
0.5,0.12658,0.47377,0
0.5,0.12975,0.47377,0
0.5,0.13291,0.47377,0
0.5,0.13608,0.47377,0
0.5,0.13924,0.47377,0
0.5,0.14241,0.47377,0
0.5,0.14557,0.47377,0
0.5,0.14873,0.47377,0
0.5,0.1519,0.47377,0
0.5,0.15506,0.47377,0
0.5,0.15823,0.47377,0
0.5,0.16139,0.47377,0
0.5,0.16456,0.47377,0
0.5,0.16772,0.47377,0
0.5,0.17089,0.47377,0
0.5,0.17405,0.47377,0
0.5,0.17722,0.47377,0
0.5,0.18038,0.47377,0
0.5,0.18354,0.47377,0
0.5,0.18671,0.47377,0
0.5,0.18987,0.47377,0
0.5,0.19304,0.47377,0
0.5,0.1962,0.47377,0
0.5,0.19937,0.47377,0
0.5,0.20253,0.47377,0
0.5,0.2057,0.47377,0
0.5,0.20886,0.47377,0
0.5,0.21203,0.47377,0
0.5,0.21519,0.47377,0
0.5,0.21835,0.47377,0
0.5,0.22152,0.47377,0
0.5,0.22468,0.47377,0
0.5,0.22785,0.47377,0
0.5,0.23101,0.47377,0
0.5,0.23418,0.47377,0
0.5,0.23734,0.47377,0
0.5,0.24051,0.47377,0
0.5,0.24367,0.47377,0
0.5,0.24684,0.47377,0
0.5,0.25,0.47377,0
0.5,0.25316,0.47377,0
0.5,0.25633,0.47377,0
0.5,0.25949,0.47377,0
0.5,0.26266,0.47377,0
0.5,0.26582,0.47377,0
0.5,0.26899,0.47377,0
0.5,0.27215,0.47377,0
0.5,0.27532,0.47377,0
0.5,0.27848,0.47377,0
0.5,0.28165,0.47377,0
0.5,0.28481,0.47377,0
0.5,0.28797,0.47377,0
0.5,0.29114,0.47377,0
0.5,0.2943,0.47377,0
0.5,0.29747,0.47377,0
0.5,0.30063,0.47377,0
0.5,0.3038,0.47377,0
0.5,0.30696,0.47377,0
0.5,0.31013,0.47377,0
0.5,0.31329,0.47377,0
0.5,0.31646,0.47377,0
0.5,0.31962,0.47377,0
0.5,0.32278,0.47377,0
0.5,0.32595,0.47377,0
0.5,0.32911,0.47377,0
0.5,0.33228,0.47377,0
0.5,0.33544,0.47377,0
0.5,0.33861,0.47377,0
0.5,0.34177,0.47377,0
0.5,0.34494,0.47377,0
0.5,0.3481,0.47377,0
0.5,0.35127,0.47377,0
0.5,0.35443,0.47377,0
0.5,0.35759,0.47377,0
0.5,0.36076,0.47376,0
0.5,0.36392,0.47376,0
0.5,0.36709,0.47376,0
0.5,0.37025,0.47376,0
0.5,0.37342,0.47376,0
0.5,0.37658,0.47376,0
0.5,0.37975,0.47376,0
0.5,0.38291,0.47376,0
0.5,0.38608,0.47376,0
0.5,0.38924,0.47376,0
0.5,0.39241,0.47376,0
0.5,0.39557,0.47376,0
0.5,0.39873,0.47376,0
0.5,0.4019,0.47376,0
0.5,0.40506,0.47376,0
0.5,0.40823,0.47376,0
0.5,0.41139,0.47376,0
0.5,0.41456,0.47376,0
0.5,0.41772,0.47376,0
0.5,0.42089,0.47376,0
0.5,0.42405,0.47376,0
0.5,0.42722,0.47376,0
0.5,0.43038,0.47376,0
0.5,0.43354,0.47376,0
0.5,0.43671,0.47376,0
0.5,0.43987,0.47376,0
0.5,0.44304,0.47376,0
0.5,0.4462,0.47376,0
0.5,0.44937,0.47376,0
0.5,0.45253,0.47376,0
0.5,0.4557,0.47376,0
0.5,0.45886,0.47376,0
0.5,0.46203,0.47377,0
0.5,0.46519,0.47377,0
0.5,0.46835,0.47378,0
0.5,0.47152,0.47378,0
0.5,0.47468,0.47379,0
0.5,0.47785,0.47381,0
0.5,0.48101,0.47383,0
0.5,0.48418,0.47386,0
0.5,0.48734,0.4739,0
0.5,0.49051,0.47396,0
0.5,0.49367,0.47406,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47463,0
0.5,0.50371,0.47468,0
0.5,0,0.47527,0
0.5,0.0031646,0.47485,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47525,0
0.5,0.51266,0.47559,0
0.5,0.51582,0.47594,0
0.5,0.51899,0.47626,0
0.5,0.52215,0.47654,0
0.5,0.52532,0.47677,0
0.5,0.52848,0.47696,0
0.5,0.53165,0.4771,0
0.5,0.53481,0.4772,0
0.5,0.53797,0.47728,0
0.5,0.54114,0.47733,0
0.5,0.5443,0.47735,0
0.5,0.54747,0.47736,0
0.5,0.55063,0.47736,0
0.5,0.5538,0.47734,0
0.5,0.55696,0.47731,0
0.5,0.56013,0.47727,0
0.5,0.56329,0.47724,0
0.5,0.56646,0.47722,0
0.5,0.56962,0.47721,0
0.5,0.57278,0.47722,0
0.5,0.57595,0.47723,0
0.5,0.57911,0.47726,0
0.5,0.58228,0.47729,0
0.5,0.58544,0.47732,0
0.5,0.58861,0.47735,0
0.5,0.59177,0.47739,0
0.5,0.59494,0.47742,0
0.5,0.5981,0.47745,0
0.5,0.60127,0.47747,0
0.5,0.60443,0.47749,0
0.5,0.60759,0.47751,0
0.5,0.61076,0.47752,0
0.5,0.61392,0.47752,0
0.5,0.61709,0.47751,0
0.5,0.62025,0.47749,0
0.5,0.62342,0.47747,0
0.5,0.62658,0.47744,0
0.5,0.62975,0.4774,0
0.5,0.63291,0.47737,0
0.5,0.63608,0.47733,0
0.5,0.63924,0.47731,0
0.5,0.64241,0.47729,0
0.5,0.64557,0.4773,0
0.5,0.64873,0.47731,0
0.5,0.6519,0.47733,0
0.5,0.65506,0.47736,0
0.5,0.65823,0.47739,0
0.5,0.66139,0.47742,0
0.5,0.66456,0.47746,0
0.5,0.66772,0.47749,0
0.5,0.67089,0.47752,0
0.5,0.67405,0.47755,0
0.5,0.67722,0.47757,0
0.5,0.68038,0.47759,0
0.5,0.68354,0.4776,0
0.5,0.68671,0.4776,0
0.5,0.68987,0.47761,0
0.5,0.69304,0.47761,0
0.5,0.6962,0.4776,0
0.5,0.69937,0.4776,0
0.5,0.70253,0.4776,0
0.5,0.7057,0.4776,0
0.5,0.70886,0.47761,0
0.5,0.71203,0.47762,0
0.5,0.71519,0.47763,0
0.5,0.71835,0.47764,0
0.5,0.72152,0.47765,0
0.5,0.72468,0.47767,0
0.5,0.72785,0.47768,0
0.5,0.73101,0.4777,0
0.5,0.73418,0.47771,0
0.5,0.73734,0.47771,0
0.5,0.74051,0.47772,0
0.5,0.74367,0.47772,0
0.5,0.74684,0.47772,0
0.5,0.75,0.47772,0
0.5,0.75316,0.47772,0
0.5,0.75633,0.47772,0
0.5,0.75949,0.47772,0
0.5,0.76266,0.47773,0
0.5,0.76582,0.47774,0
0.5,0.76899,0.47778,0
0.5,0.77215,0.47784,0
0.5,0.77245,0.47785,0
0.5,0.77532,0.47794,0
0.5,0.77848,0.4781,0
0.5,0.78165,0.47834,0
0.5,0.78481,0.47868,0
0.5,0.78797,0.47915,0
0.5,0.79114,0.47979,0
0.5,0.7943,0.48064,0
0.5,0.79538,0.48101,0
0.5,0.79747,0.48177,0
0.5,0.80063,0.48325,0
0.5,0.80224,0.48418,0
0.5,0.8038,0.48523,0
0.5,0.80633,0.48734,0
0.5,0.80696,0.48801,0
0.5,0.809,0.49051,0
0.5,0.81013,0.49254,0
0.5,0.8107,0.49367,0
0.5,0.81166,0.49684,0
0.5,0.81197,0.5,0
0.5,0.81166,0.50316,0
0.5,0.8107,0.50633,0
0.5,0.81013,0.50746,0
0.5,0.809,0.50949,0
0.5,0.80696,0.51198,0
0.5,0.80633,0.51266,0
0.5,0.8038,0.51476,0
0.5,0.80223,0.51582,0
0.5,0.79747,0.51823,0
0.5,0.79537,0.51899,0
0.5,0.80063,0.51675,0
0.5,0.77532,0.52206,0
0.5,0.7724,0.52215,0
0.5,0.77848,0.5219,0
0.5,0.78165,0.52166,0
0.5,0.78481,0.52132,0
0.5,0.78797,0.52085,0
0.5,0.79114,0.52021,0
0.5,0.7943,0.51935,0
0.5,0.0031646,0.52515,0
0.5,0,0.52473,0
0.5,0.0048723,0.52532,0
0.5,0.50633,0.52508,0
0.5,0.5037,0.52532,0
0.5,0.50949,0.52475,0
0.5,0.51266,0.52441,0
0.5,0.51582,0.52406,0
0.5,0.51899,0.52374,0
0.5,0.52215,0.52346,0
0.5,0.52532,0.52323,0
0.5,0.52848,0.52304,0
0.5,0.53165,0.5229,0
0.5,0.53481,0.5228,0
0.5,0.53797,0.52272,0
0.5,0.54114,0.52267,0
0.5,0.5443,0.52265,0
0.5,0.54747,0.52264,0
0.5,0.55063,0.52264,0
0.5,0.5538,0.52266,0
0.5,0.55696,0.52269,0
0.5,0.56013,0.52272,0
0.5,0.56329,0.52276,0
0.5,0.56646,0.52278,0
0.5,0.56962,0.52279,0
0.5,0.57278,0.52278,0
0.5,0.57595,0.52277,0
0.5,0.57911,0.52274,0
0.5,0.58228,0.52271,0
0.5,0.58544,0.52268,0
0.5,0.58861,0.52265,0
0.5,0.59177,0.52261,0
0.5,0.59494,0.52258,0
0.5,0.5981,0.52255,0
0.5,0.60127,0.52253,0
0.5,0.60443,0.52251,0
0.5,0.60759,0.52249,0
0.5,0.61076,0.52248,0
0.5,0.61392,0.52248,0
0.5,0.61709,0.52249,0
0.5,0.62025,0.52251,0
0.5,0.62342,0.52253,0
0.5,0.62658,0.52256,0
0.5,0.62975,0.5226,0
0.5,0.63291,0.52263,0
0.5,0.63608,0.52267,0
0.5,0.63924,0.52269,0
0.5,0.64241,0.5227,0
0.5,0.64557,0.5227,0
0.5,0.64873,0.52269,0
0.5,0.6519,0.52267,0
0.5,0.65506,0.52264,0
0.5,0.65823,0.52261,0
0.5,0.66139,0.52257,0
0.5,0.66456,0.52254,0
0.5,0.66772,0.52251,0
0.5,0.67089,0.52248,0
0.5,0.67405,0.52245,0
0.5,0.67722,0.52243,0
0.5,0.68038,0.52241,0
0.5,0.68354,0.5224,0
0.5,0.68671,0.52239,0
0.5,0.68987,0.52239,0
0.5,0.69304,0.52239,0
0.5,0.6962,0.52239,0
0.5,0.69937,0.5224,0
0.5,0.70253,0.5224,0
0.5,0.7057,0.5224,0
0.5,0.70886,0.52239,0
0.5,0.71203,0.52238,0
0.5,0.71519,0.52237,0
0.5,0.71835,0.52236,0
0.5,0.72152,0.52234,0
0.5,0.72468,0.52233,0
0.5,0.72785,0.52232,0
0.5,0.73101,0.5223,0
0.5,0.73418,0.52229,0
0.5,0.73734,0.52229,0
0.5,0.74051,0.52228,0
0.5,0.74367,0.52228,0
0.5,0.74684,0.52228,0
0.5,0.75,0.52228,0
0.5,0.75316,0.52228,0
0.5,0.75633,0.52228,0
0.5,0.75949,0.52228,0
0.5,0.76266,0.52227,0
0.5,0.76582,0.52226,0
0.5,0.76899,0.52222,0
0.5,0.77215,0.52216,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.52571,0
0.5,0.012658,0.52588,0
0.5,0.015823,0.52601,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52614,0
0.5,0.025316,0.52619,0
0.5,0.028481,0.52621,0
0.5,0.031646,0.52623,0
0.5,0.03481,0.52624,0
0.5,0.037975,0.52625,0
0.5,0.041139,0.52625,0
0.5,0.044304,0.52625,0
0.5,0.047468,0.52625,0
0.5,0.050633,0.52624,0
0.5,0.053797,0.52624,0
0.5,0.056962,0.52624,0
0.5,0.060127,0.52624,0
0.5,0.063291,0.52624,0
0.5,0.066456,0.52624,0
0.5,0.06962,0.52624,0
0.5,0.072785,0.52623,0
0.5,0.075949,0.52623,0
0.5,0.079114,0.52623,0
0.5,0.082278,0.52623,0
0.5,0.085443,0.52623,0
0.5,0.088608,0.52623,0
0.5,0.091772,0.52623,0
0.5,0.094937,0.52623,0
0.5,0.098101,0.52623,0
0.5,0.10127,0.52623,0
0.5,0.10443,0.52623,0
0.5,0.10759,0.52623,0
0.5,0.11076,0.52623,0
0.5,0.11392,0.52623,0
0.5,0.11709,0.52623,0
0.5,0.12025,0.52623,0
0.5,0.12342,0.52623,0
0.5,0.12658,0.52623,0
0.5,0.12975,0.52623,0
0.5,0.13291,0.52623,0
0.5,0.13608,0.52623,0
0.5,0.13924,0.52623,0
0.5,0.14241,0.52623,0
0.5,0.14557,0.52623,0
0.5,0.14873,0.52623,0
0.5,0.1519,0.52623,0
0.5,0.15506,0.52623,0
0.5,0.15823,0.52623,0
0.5,0.16139,0.52623,0
0.5,0.16456,0.52623,0
0.5,0.16772,0.52623,0
0.5,0.17089,0.52623,0
0.5,0.17405,0.52623,0
0.5,0.17722,0.52623,0
0.5,0.18038,0.52623,0
0.5,0.18354,0.52623,0
0.5,0.18671,0.52623,0
0.5,0.18987,0.52623,0
0.5,0.19304,0.52623,0
0.5,0.1962,0.52623,0
0.5,0.19937,0.52623,0
0.5,0.20253,0.52623,0
0.5,0.2057,0.52623,0
0.5,0.20886,0.52623,0
0.5,0.21203,0.52623,0
0.5,0.21519,0.52623,0
0.5,0.21835,0.52623,0
0.5,0.22152,0.52623,0
0.5,0.22468,0.52623,0
0.5,0.22785,0.52623,0
0.5,0.23101,0.52623,0
0.5,0.23418,0.52623,0
0.5,0.23734,0.52623,0
0.5,0.24051,0.52623,0
0.5,0.24367,0.52623,0
0.5,0.24684,0.52623,0
0.5,0.25,0.52623,0
0.5,0.25316,0.52623,0
0.5,0.25633,0.52623,0
0.5,0.25949,0.52623,0
0.5,0.26266,0.52623,0
0.5,0.26582,0.52623,0
0.5,0.26899,0.52623,0
0.5,0.27215,0.52623,0
0.5,0.27532,0.52623,0
0.5,0.27848,0.52623,0
0.5,0.28165,0.52623,0
0.5,0.28481,0.52623,0
0.5,0.28797,0.52623,0
0.5,0.29114,0.52623,0
0.5,0.2943,0.52623,0
0.5,0.29747,0.52623,0
0.5,0.30063,0.52623,0
0.5,0.3038,0.52623,0
0.5,0.30696,0.52623,0
0.5,0.31013,0.52623,0
0.5,0.31329,0.52623,0
0.5,0.31646,0.52623,0
0.5,0.31962,0.52623,0
0.5,0.32278,0.52623,0
0.5,0.32595,0.52623,0
0.5,0.32911,0.52623,0
0.5,0.33228,0.52623,0
0.5,0.33544,0.52623,0
0.5,0.33861,0.52623,0
0.5,0.34177,0.52623,0
0.5,0.34494,0.52623,0
0.5,0.3481,0.52623,0
0.5,0.35127,0.52623,0
0.5,0.35443,0.52623,0
0.5,0.35759,0.52623,0
0.5,0.36076,0.52624,0
0.5,0.36392,0.52624,0
0.5,0.36709,0.52624,0
0.5,0.37025,0.52624,0
0.5,0.37342,0.52624,0
0.5,0.37658,0.52624,0
0.5,0.37975,0.52624,0
0.5,0.38291,0.52624,0
0.5,0.38608,0.52624,0
0.5,0.38924,0.52624,0
0.5,0.39241,0.52624,0
0.5,0.39557,0.52624,0
0.5,0.39873,0.52624,0
0.5,0.4019,0.52624,0
0.5,0.40506,0.52624,0
0.5,0.40823,0.52624,0
0.5,0.41139,0.52624,0
0.5,0.41456,0.52624,0
0.5,0.41772,0.52624,0
0.5,0.42089,0.52624,0
0.5,0.42405,0.52624,0
0.5,0.42722,0.52624,0
0.5,0.43038,0.52624,0
0.5,0.43354,0.52624,0
0.5,0.43671,0.52624,0
0.5,0.43987,0.52624,0
0.5,0.44304,0.52624,0
0.5,0.4462,0.52624,0
0.5,0.44937,0.52624,0
0.5,0.45253,0.52624,0
0.5,0.4557,0.52624,0
0.5,0.45886,0.52624,0
0.5,0.46203,0.52623,0
0.5,0.46519,0.52623,0
0.5,0.46835,0.52622,0
0.5,0.47152,0.52622,0
0.5,0.47468,0.52621,0
0.5,0.47785,0.52619,0
0.5,0.48101,0.52617,0
0.5,0.48418,0.52614,0
0.5,0.48734,0.5261,0
0.5,0.49051,0.52604,0
0.5,0.49367,0.52594,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52537,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9217,0.47152,0
0.5,0.92405,0.47126,0
0.5,0.92722,0.47099,0
0.5,0.93038,0.47076,0
0.5,0.93354,0.47057,0
0.5,0.93671,0.47041,0
0.5,0.93987,0.47027,0
0.5,0.94304,0.47016,0
0.5,0.9462,0.47006,0
0.5,0.94937,0.46998,0
0.5,0.95253,0.46991,0
0.5,0.9557,0.46985,0
0.5,0.95886,0.4698,0
0.5,0.96203,0.46975,0
0.5,0.96519,0.46971,0
0.5,0.96835,0.46967,0
0.5,0.97152,0.46964,0
0.5,0.97468,0.46962,0
0.5,0.97785,0.46961,0
0.5,0.98101,0.46961,0
0.5,0.98418,0.46964,0
0.5,0.98734,0.4697,0
0.5,0.99051,0.46982,0
0.5,0.99367,0.47,0
0.5,0.99684,0.4703,0
0.5,1,0.47073,0
0.5,0.0031659,0.47468,0
0.5,0.0063291,0.47436,0
0.5,0.0094937,0.47416,0
0.5,0.012658,0.47401,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47385,0
0.5,0.022152,0.4738,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47375,0
0.5,0.031646,0.47374,0
0.5,0.03481,0.47373,0
0.5,0.037975,0.47373,0
0.5,0.041139,0.47373,0
0.5,0.044304,0.47373,0
0.5,0.047468,0.47373,0
0.5,0.050633,0.47373,0
0.5,0.053797,0.47374,0
0.5,0.056962,0.47374,0
0.5,0.060127,0.47374,0
0.5,0.063291,0.47374,0
0.5,0.066456,0.47374,0
0.5,0.06962,0.47374,0
0.5,0.072785,0.47374,0
0.5,0.075949,0.47374,0
0.5,0.079114,0.47374,0
0.5,0.082278,0.47374,0
0.5,0.085443,0.47374,0
0.5,0.088608,0.47374,0
0.5,0.091772,0.47374,0
0.5,0.094937,0.47374,0
0.5,0.098101,0.47375,0
0.5,0.10127,0.47375,0
0.5,0.10443,0.47375,0
0.5,0.10759,0.47375,0
0.5,0.11076,0.47375,0
0.5,0.11392,0.47375,0
0.5,0.11709,0.47375,0
0.5,0.12025,0.47375,0
0.5,0.12342,0.47375,0
0.5,0.12658,0.47375,0
0.5,0.12975,0.47375,0
0.5,0.13291,0.47375,0
0.5,0.13608,0.47375,0
0.5,0.13924,0.47375,0
0.5,0.14241,0.47375,0
0.5,0.14557,0.47375,0
0.5,0.14873,0.47375,0
0.5,0.1519,0.47375,0
0.5,0.15506,0.47375,0
0.5,0.15823,0.47375,0
0.5,0.16139,0.47375,0
0.5,0.16456,0.47375,0
0.5,0.16772,0.47375,0
0.5,0.17089,0.47375,0
0.5,0.17405,0.47375,0
0.5,0.17722,0.47375,0
0.5,0.18038,0.47375,0
0.5,0.18354,0.47375,0
0.5,0.18671,0.47375,0
0.5,0.18987,0.47375,0
0.5,0.19304,0.47375,0
0.5,0.1962,0.47375,0
0.5,0.19937,0.47375,0
0.5,0.20253,0.47375,0
0.5,0.2057,0.47375,0
0.5,0.20886,0.47375,0
0.5,0.21203,0.47375,0
0.5,0.21519,0.47375,0
0.5,0.21835,0.47375,0
0.5,0.22152,0.47375,0
0.5,0.22468,0.47375,0
0.5,0.22785,0.47375,0
0.5,0.23101,0.47375,0
0.5,0.23418,0.47375,0
0.5,0.23734,0.47375,0
0.5,0.24051,0.47375,0
0.5,0.24367,0.47375,0
0.5,0.24684,0.47375,0
0.5,0.25,0.47375,0
0.5,0.25316,0.47375,0
0.5,0.25633,0.47375,0
0.5,0.25949,0.47375,0
0.5,0.26266,0.47375,0
0.5,0.26582,0.47375,0
0.5,0.26899,0.47375,0
0.5,0.27215,0.47375,0
0.5,0.27532,0.47375,0
0.5,0.27848,0.47375,0
0.5,0.28165,0.47375,0
0.5,0.28481,0.47375,0
0.5,0.28797,0.47375,0
0.5,0.29114,0.47375,0
0.5,0.2943,0.47375,0
0.5,0.29747,0.47375,0
0.5,0.30063,0.47375,0
0.5,0.3038,0.47375,0
0.5,0.30696,0.47375,0
0.5,0.31013,0.47375,0
0.5,0.31329,0.47375,0
0.5,0.31646,0.47375,0
0.5,0.31962,0.47375,0
0.5,0.32278,0.47374,0
0.5,0.32595,0.47374,0
0.5,0.32911,0.47374,0
0.5,0.33228,0.47374,0
0.5,0.33544,0.47374,0
0.5,0.33861,0.47374,0
0.5,0.34177,0.47374,0
0.5,0.34494,0.47374,0
0.5,0.3481,0.47374,0
0.5,0.35127,0.47374,0
0.5,0.35443,0.47374,0
0.5,0.35759,0.47374,0
0.5,0.36076,0.47374,0
0.5,0.36392,0.47374,0
0.5,0.36709,0.47374,0
0.5,0.37025,0.47374,0
0.5,0.37342,0.47374,0
0.5,0.37658,0.47374,0
0.5,0.37975,0.47374,0
0.5,0.38291,0.47374,0
0.5,0.38608,0.47374,0
0.5,0.38924,0.47374,0
0.5,0.39241,0.47374,0
0.5,0.39557,0.47374,0
0.5,0.39873,0.47374,0
0.5,0.4019,0.47374,0
0.5,0.40506,0.47374,0
0.5,0.40823,0.47374,0
0.5,0.41139,0.47374,0
0.5,0.41456,0.47374,0
0.5,0.41772,0.47374,0
0.5,0.42089,0.47374,0
0.5,0.42405,0.47374,0
0.5,0.42722,0.47374,0
0.5,0.43038,0.47373,0
0.5,0.43354,0.47373,0
0.5,0.43671,0.47373,0
0.5,0.43987,0.47373,0
0.5,0.44304,0.47373,0
0.5,0.4462,0.47373,0
0.5,0.44937,0.47373,0
0.5,0.45253,0.47373,0
0.5,0.4557,0.47374,0
0.5,0.45886,0.47374,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47375,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47377,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47381,0
0.5,0.48418,0.47384,0
0.5,0.48734,0.47389,0
0.5,0.49051,0.47395,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50378,0.47468,0
0.5,0.9019,0.47468,0
0.5,0.90506,0.47416,0
0.5,0.90823,0.4736,0
0.5,0.91139,0.47303,0
0.5,0.91456,0.47248,0
0.5,0.91772,0.47201,0
0.5,0.92089,0.4716,0
0.5,0,0.47509,0
0.5,0.0031646,0.47468,0
0.5,0.50633,0.47491,0
0.5,0.50949,0.47523,0
0.5,0.51266,0.47557,0
0.5,0.51582,0.47591,0
0.5,0.51899,0.47622,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47673,0
0.5,0.52848,0.47691,0
0.5,0.53165,0.47705,0
0.5,0.53481,0.47716,0
0.5,0.53797,0.47723,0
0.5,0.54114,0.47728,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47732,0
0.5,0.55063,0.47732,0
0.5,0.5538,0.4773,0
0.5,0.55696,0.47727,0
0.5,0.56013,0.47724,0
0.5,0.56329,0.47721,0
0.5,0.56646,0.47719,0
0.5,0.56962,0.47718,0
0.5,0.57278,0.47718,0
0.5,0.57595,0.4772,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47724,0
0.5,0.58544,0.47727,0
0.5,0.58861,0.4773,0
0.5,0.59177,0.47733,0
0.5,0.59494,0.47736,0
0.5,0.5981,0.47738,0
0.5,0.60127,0.47741,0
0.5,0.60443,0.47743,0
0.5,0.60759,0.47744,0
0.5,0.61076,0.47744,0
0.5,0.61392,0.47744,0
0.5,0.61709,0.47744,0
0.5,0.62025,0.47742,0
0.5,0.62342,0.4774,0
0.5,0.62658,0.47737,0
0.5,0.62975,0.47734,0
0.5,0.63291,0.47731,0
0.5,0.63608,0.47728,0
0.5,0.63924,0.47726,0
0.5,0.64241,0.47724,0
0.5,0.64557,0.47724,0
0.5,0.64873,0.47725,0
0.5,0.6519,0.47726,0
0.5,0.65506,0.47728,0
0.5,0.65823,0.47731,0
0.5,0.66139,0.47734,0
0.5,0.66456,0.47737,0
0.5,0.66772,0.47739,0
0.5,0.67089,0.47742,0
0.5,0.67405,0.47744,0
0.5,0.67722,0.47746,0
0.5,0.68038,0.47747,0
0.5,0.68354,0.47748,0
0.5,0.68671,0.47749,0
0.5,0.68987,0.47749,0
0.5,0.69304,0.47749,0
0.5,0.6962,0.47748,0
0.5,0.69937,0.47748,0
0.5,0.70253,0.47748,0
0.5,0.7057,0.47748,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47748,0
0.5,0.71519,0.47749,0
0.5,0.71835,0.4775,0
0.5,0.72152,0.47751,0
0.5,0.72468,0.47752,0
0.5,0.72785,0.47753,0
0.5,0.73101,0.47754,0
0.5,0.73418,0.47755,0
0.5,0.73734,0.47755,0
0.5,0.74051,0.47756,0
0.5,0.74367,0.47756,0
0.5,0.74684,0.47755,0
0.5,0.75,0.47755,0
0.5,0.75316,0.47754,0
0.5,0.75633,0.47753,0
0.5,0.75949,0.47752,0
0.5,0.76266,0.4775,0
0.5,0.76582,0.47749,0
0.5,0.76899,0.47747,0
0.5,0.77215,0.47746,0
0.5,0.77532,0.47744,0
0.5,0.77848,0.47743,0
0.5,0.78165,0.47741,0
0.5,0.78481,0.4774,0
0.5,0.78797,0.47738,0
0.5,0.79114,0.47736,0
0.5,0.7943,0.47733,0
0.5,0.79747,0.47729,0
0.5,0.80063,0.47724,0
0.5,0.8038,0.47718,0
0.5,0.80696,0.4771,0
0.5,0.81013,0.477,0
0.5,0.81329,0.47689,0
0.5,0.81646,0.47676,0
0.5,0.81962,0.47662,0
0.5,0.82278,0.47649,0
0.5,0.82595,0.47638,0
0.5,0.82911,0.47631,0
0.5,0.83228,0.47628,0
0.5,0.83544,0.47631,0
0.5,0.83861,0.47638,0
0.5,0.84177,0.47646,0
0.5,0.84494,0.47656,0
0.5,0.8481,0.47666,0
0.5,0.85127,0.47676,0
0.5,0.85443,0.47684,0
0.5,0.85759,0.47691,0
0.5,0.86076,0.47697,0
0.5,0.86392,0.47701,0
0.5,0.86709,0.47703,0
0.5,0.87025,0.47703,0
0.5,0.87342,0.477,0
0.5,0.87658,0.47693,0
0.5,0.87975,0.47682,0
0.5,0.88291,0.47667,0
0.5,0.88608,0.47646,0
0.5,0.88924,0.47621,0
0.5,0.89241,0.4759,0
0.5,0.89557,0.47554,0
0.5,0.89873,0.47514,0
0.5,0.9019,0.47468,0
0.5,0.0031589,0.52532,0
0.5,0,0.52491,0
0.5,0.50633,0.52509,0
0.5,0.50378,0.52532,0
0.5,0.50949,0.52477,0
0.5,0.51266,0.52443,0
0.5,0.51582,0.52409,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52327,0
0.5,0.52848,0.52309,0
0.5,0.53165,0.52295,0
0.5,0.53481,0.52284,0
0.5,0.53797,0.52277,0
0.5,0.54114,0.52272,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52268,0
0.5,0.55063,0.52268,0
0.5,0.5538,0.5227,0
0.5,0.55696,0.52273,0
0.5,0.56013,0.52276,0
0.5,0.56329,0.52278,0
0.5,0.56646,0.52281,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52282,0
0.5,0.57595,0.5228,0
0.5,0.57911,0.52278,0
0.5,0.58228,0.52276,0
0.5,0.58544,0.52273,0
0.5,0.58861,0.5227,0
0.5,0.59177,0.52267,0
0.5,0.59494,0.52264,0
0.5,0.5981,0.52262,0
0.5,0.60127,0.52259,0
0.5,0.60443,0.52257,0
0.5,0.60759,0.52256,0
0.5,0.61076,0.52255,0
0.5,0.61392,0.52256,0
0.5,0.61709,0.52256,0
0.5,0.62025,0.52258,0
0.5,0.62342,0.5226,0
0.5,0.62658,0.52263,0
0.5,0.62975,0.52266,0
0.5,0.63291,0.52269,0
0.5,0.63608,0.52272,0
0.5,0.63924,0.52274,0
0.5,0.64241,0.52276,0
0.5,0.64557,0.52276,0
0.5,0.64873,0.52275,0
0.5,0.6519,0.52274,0
0.5,0.65506,0.52272,0
0.5,0.65823,0.52269,0
0.5,0.66139,0.52266,0
0.5,0.66456,0.52263,0
0.5,0.66772,0.52261,0
0.5,0.67089,0.52258,0
0.5,0.67405,0.52256,0
0.5,0.67722,0.52254,0
0.5,0.68038,0.52253,0
0.5,0.68354,0.52252,0
0.5,0.68671,0.52251,0
0.5,0.68987,0.52251,0
0.5,0.69304,0.52251,0
0.5,0.6962,0.52252,0
0.5,0.69937,0.52252,0
0.5,0.70253,0.52252,0
0.5,0.7057,0.52252,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52252,0
0.5,0.71519,0.52251,0
0.5,0.71835,0.5225,0
0.5,0.72152,0.52249,0
0.5,0.72468,0.52248,0
0.5,0.72785,0.52247,0
0.5,0.73101,0.52246,0
0.5,0.73418,0.52245,0
0.5,0.73734,0.52245,0
0.5,0.74051,0.52244,0
0.5,0.74367,0.52244,0
0.5,0.74684,0.52245,0
0.5,0.75,0.52245,0
0.5,0.75316,0.52246,0
0.5,0.75633,0.52247,0
0.5,0.75949,0.52248,0
0.5,0.76266,0.5225,0
0.5,0.76582,0.52251,0
0.5,0.76899,0.52253,0
0.5,0.77215,0.52254,0
0.5,0.77532,0.52256,0
0.5,0.77848,0.52257,0
0.5,0.78165,0.52259,0
0.5,0.78481,0.5226,0
0.5,0.78797,0.52262,0
0.5,0.79114,0.52264,0
0.5,0.7943,0.52267,0
0.5,0.79747,0.52271,0
0.5,0.80063,0.52276,0
0.5,0.8038,0.52282,0
0.5,0.80696,0.5229,0
0.5,0.81013,0.523,0
0.5,0.81329,0.52311,0
0.5,0.81646,0.52324,0
0.5,0.81962,0.52338,0
0.5,0.82278,0.52351,0
0.5,0.82595,0.52362,0
0.5,0.82911,0.52369,0
0.5,0.83228,0.52372,0
0.5,0.83544,0.52369,0
0.5,0.83861,0.52362,0
0.5,0.84177,0.52353,0
0.5,0.84494,0.52343,0
0.5,0.8481,0.52334,0
0.5,0.85127,0.52324,0
0.5,0.85443,0.52316,0
0.5,0.85759,0.52309,0
0.5,0.86076,0.52303,0
0.5,0.86392,0.52299,0
0.5,0.86709,0.52297,0
0.5,0.87025,0.52297,0
0.5,0.87342,0.523,0
0.5,0.87658,0.52307,0
0.5,0.87975,0.52318,0
0.5,0.88291,0.52333,0
0.5,0.88608,0.52354,0
0.5,0.88924,0.52379,0
0.5,0.89241,0.5241,0
0.5,0.89557,0.52446,0
0.5,0.89873,0.52486,0
0.5,0.9019,0.52532,0
0.5,0.9019,0.52532,0
0.5,0.0031646,0.52532,0
0.5,0.0063291,0.52564,0
0.5,0.0094937,0.52584,0
0.5,0.012658,0.52599,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52615,0
0.5,0.022152,0.5262,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52625,0
0.5,0.031646,0.52626,0
0.5,0.03481,0.52627,0
0.5,0.037975,0.52627,0
0.5,0.041139,0.52627,0
0.5,0.044304,0.52627,0
0.5,0.047468,0.52627,0
0.5,0.050633,0.52627,0
0.5,0.053797,0.52626,0
0.5,0.056962,0.52626,0
0.5,0.060127,0.52626,0
0.5,0.063291,0.52626,0
0.5,0.066456,0.52626,0
0.5,0.06962,0.52626,0
0.5,0.072785,0.52626,0
0.5,0.075949,0.52626,0
0.5,0.079114,0.52626,0
0.5,0.082278,0.52626,0
0.5,0.085443,0.52626,0
0.5,0.088608,0.52626,0
0.5,0.091772,0.52626,0
0.5,0.094937,0.52626,0
0.5,0.098101,0.52625,0
0.5,0.10127,0.52625,0
0.5,0.10443,0.52625,0
0.5,0.10759,0.52625,0
0.5,0.11076,0.52625,0
0.5,0.11392,0.52625,0
0.5,0.11709,0.52625,0
0.5,0.12025,0.52625,0
0.5,0.12342,0.52625,0
0.5,0.12658,0.52625,0
0.5,0.12975,0.52625,0
0.5,0.13291,0.52625,0
0.5,0.13608,0.52625,0
0.5,0.13924,0.52625,0
0.5,0.14241,0.52625,0
0.5,0.14557,0.52625,0
0.5,0.14873,0.52625,0
0.5,0.1519,0.52625,0
0.5,0.15506,0.52625,0
0.5,0.15823,0.52625,0
0.5,0.16139,0.52625,0
0.5,0.16456,0.52625,0
0.5,0.16772,0.52625,0
0.5,0.17089,0.52625,0
0.5,0.17405,0.52625,0
0.5,0.17722,0.52625,0
0.5,0.18038,0.52625,0
0.5,0.18354,0.52625,0
0.5,0.18671,0.52625,0
0.5,0.18987,0.52625,0
0.5,0.19304,0.52625,0
0.5,0.1962,0.52625,0
0.5,0.19937,0.52625,0
0.5,0.20253,0.52625,0
0.5,0.2057,0.52625,0
0.5,0.20886,0.52625,0
0.5,0.21203,0.52625,0
0.5,0.21519,0.52625,0
0.5,0.21835,0.52625,0
0.5,0.22152,0.52625,0
0.5,0.22468,0.52625,0
0.5,0.22785,0.52625,0
0.5,0.23101,0.52625,0
0.5,0.23418,0.52625,0
0.5,0.23734,0.52625,0
0.5,0.24051,0.52625,0
0.5,0.24367,0.52625,0
0.5,0.24684,0.52625,0
0.5,0.25,0.52625,0
0.5,0.25316,0.52625,0
0.5,0.25633,0.52625,0
0.5,0.25949,0.52625,0
0.5,0.26266,0.52625,0
0.5,0.26582,0.52625,0
0.5,0.26899,0.52625,0
0.5,0.27215,0.52625,0
0.5,0.27532,0.52625,0
0.5,0.27848,0.52625,0
0.5,0.28165,0.52625,0
0.5,0.28481,0.52625,0
0.5,0.28797,0.52625,0
0.5,0.29114,0.52625,0
0.5,0.2943,0.52625,0
0.5,0.29747,0.52625,0
0.5,0.30063,0.52625,0
0.5,0.3038,0.52625,0
0.5,0.30696,0.52625,0
0.5,0.31013,0.52625,0
0.5,0.31329,0.52625,0
0.5,0.31646,0.52625,0
0.5,0.31962,0.52626,0
0.5,0.32278,0.52626,0
0.5,0.32595,0.52626,0
0.5,0.32911,0.52626,0
0.5,0.33228,0.52626,0
0.5,0.33544,0.52626,0
0.5,0.33861,0.52626,0
0.5,0.34177,0.52626,0
0.5,0.34494,0.52626,0
0.5,0.3481,0.52626,0
0.5,0.35127,0.52626,0
0.5,0.35443,0.52626,0
0.5,0.35759,0.52626,0
0.5,0.36076,0.52626,0
0.5,0.36392,0.52626,0
0.5,0.36709,0.52626,0
0.5,0.37025,0.52626,0
0.5,0.37342,0.52626,0
0.5,0.37658,0.52626,0
0.5,0.37975,0.52626,0
0.5,0.38291,0.52626,0
0.5,0.38608,0.52626,0
0.5,0.38924,0.52626,0
0.5,0.39241,0.52626,0
0.5,0.39557,0.52626,0
0.5,0.39873,0.52626,0
0.5,0.4019,0.52626,0
0.5,0.40506,0.52626,0
0.5,0.40823,0.52626,0
0.5,0.41139,0.52626,0
0.5,0.41456,0.52626,0
0.5,0.41772,0.52626,0
0.5,0.42089,0.52626,0
0.5,0.42405,0.52626,0
0.5,0.42722,0.52626,0
0.5,0.43038,0.52627,0
0.5,0.43354,0.52627,0
0.5,0.43671,0.52627,0
0.5,0.43987,0.52627,0
0.5,0.44304,0.52627,0
0.5,0.4462,0.52627,0
0.5,0.44937,0.52627,0
0.5,0.45253,0.52627,0
0.5,0.4557,0.52626,0
0.5,0.45886,0.52626,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52625,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52623,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52619,0
0.5,0.48418,0.52616,0
0.5,0.48734,0.52611,0
0.5,0.49051,0.52605,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.90506,0.52584,0
0.5,0.90823,0.5264,0
0.5,0.91139,0.52697,0
0.5,0.91456,0.52752,0
0.5,0.91772,0.52799,0
0.5,0.92089,0.5284,0
0.5,0.9217,0.52848,0
0.5,0.92405,0.52874,0
0.5,0.92722,0.52901,0
0.5,0.93038,0.52924,0
0.5,0.93354,0.52943,0
0.5,0.93671,0.52959,0
0.5,0.93987,0.52973,0
0.5,0.94304,0.52984,0
0.5,0.9462,0.52994,0
0.5,0.94937,0.53002,0
0.5,0.95253,0.53009,0
0.5,0.9557,0.53015,0
0.5,0.95886,0.5302,0
0.5,0.96203,0.53025,0
0.5,0.96519,0.53029,0
0.5,0.96835,0.53033,0
0.5,0.97152,0.53036,0
0.5,0.97468,0.53038,0
0.5,0.97785,0.53039,0
0.5,0.98101,0.53039,0
0.5,0.98418,0.53036,0
0.5,0.98734,0.5303,0
0.5,0.99051,0.53018,0
0.5,0.99367,0.53,0
0.5,0.99684,0.5297,0
0.5,1,0.52927,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9217,0.47152,0
0.5,0.92405,0.47126,0
0.5,0.92722,0.47099,0
0.5,0.93038,0.47076,0
0.5,0.93354,0.47057,0
0.5,0.93671,0.47041,0
0.5,0.93987,0.47027,0
0.5,0.94304,0.47016,0
0.5,0.9462,0.47006,0
0.5,0.94937,0.46998,0
0.5,0.95253,0.46991,0
0.5,0.9557,0.46985,0
0.5,0.95886,0.4698,0
0.5,0.96203,0.46975,0
0.5,0.96519,0.46971,0
0.5,0.96835,0.46967,0
0.5,0.97152,0.46964,0
0.5,0.97468,0.46962,0
0.5,0.97785,0.46961,0
0.5,0.98101,0.46961,0
0.5,0.98418,0.46964,0
0.5,0.98734,0.4697,0
0.5,0.99051,0.46982,0
0.5,0.99367,0.47,0
0.5,0.99684,0.4703,0
0.5,1,0.47073,0
0.5,0.0030127,0.47468,0
0.5,0.0031646,0.47466,0
0.5,0.0063291,0.47434,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47379,0
0.5,0.025316,0.47376,0
0.5,0.028481,0.47374,0
0.5,0.031646,0.47373,0
0.5,0.03481,0.47372,0
0.5,0.037975,0.47372,0
0.5,0.041139,0.47372,0
0.5,0.044304,0.47372,0
0.5,0.047468,0.47372,0
0.5,0.050633,0.47373,0
0.5,0.053797,0.47373,0
0.5,0.056962,0.47373,0
0.5,0.060127,0.47373,0
0.5,0.063291,0.47373,0
0.5,0.066456,0.47373,0
0.5,0.06962,0.47373,0
0.5,0.072785,0.47373,0
0.5,0.075949,0.47373,0
0.5,0.079114,0.47373,0
0.5,0.082278,0.47373,0
0.5,0.085443,0.47373,0
0.5,0.088608,0.47373,0
0.5,0.091772,0.47373,0
0.5,0.094937,0.47373,0
0.5,0.098101,0.47373,0
0.5,0.10127,0.47373,0
0.5,0.10443,0.47373,0
0.5,0.10759,0.47373,0
0.5,0.11076,0.47373,0
0.5,0.11392,0.47373,0
0.5,0.11709,0.47373,0
0.5,0.12025,0.47373,0
0.5,0.12342,0.47373,0
0.5,0.12658,0.47373,0
0.5,0.12975,0.47373,0
0.5,0.13291,0.47373,0
0.5,0.13608,0.47373,0
0.5,0.13924,0.47373,0
0.5,0.14241,0.47373,0
0.5,0.14557,0.47373,0
0.5,0.14873,0.47373,0
0.5,0.1519,0.47373,0
0.5,0.15506,0.47373,0
0.5,0.15823,0.47373,0
0.5,0.16139,0.47373,0
0.5,0.16456,0.47373,0
0.5,0.16772,0.47373,0
0.5,0.17089,0.47373,0
0.5,0.17405,0.47373,0
0.5,0.17722,0.47373,0
0.5,0.18038,0.47373,0
0.5,0.18354,0.47373,0
0.5,0.18671,0.47373,0
0.5,0.18987,0.47373,0
0.5,0.19304,0.47373,0
0.5,0.1962,0.47373,0
0.5,0.19937,0.47373,0
0.5,0.20253,0.47373,0
0.5,0.2057,0.47373,0
0.5,0.20886,0.47373,0
0.5,0.21203,0.47373,0
0.5,0.21519,0.47373,0
0.5,0.21835,0.47373,0
0.5,0.22152,0.47373,0
0.5,0.22468,0.47373,0
0.5,0.22785,0.47373,0
0.5,0.23101,0.47373,0
0.5,0.23418,0.47373,0
0.5,0.23734,0.47373,0
0.5,0.24051,0.47373,0
0.5,0.24367,0.47373,0
0.5,0.24684,0.47373,0
0.5,0.25,0.47373,0
0.5,0.25316,0.47373,0
0.5,0.25633,0.47373,0
0.5,0.25949,0.47373,0
0.5,0.26266,0.47373,0
0.5,0.26582,0.47373,0
0.5,0.26899,0.47373,0
0.5,0.27215,0.47373,0
0.5,0.27532,0.47373,0
0.5,0.27848,0.47373,0
0.5,0.28165,0.47373,0
0.5,0.28481,0.47373,0
0.5,0.28797,0.47373,0
0.5,0.29114,0.47373,0
0.5,0.2943,0.47373,0
0.5,0.29747,0.47373,0
0.5,0.30063,0.47373,0
0.5,0.3038,0.47373,0
0.5,0.30696,0.47373,0
0.5,0.31013,0.47373,0
0.5,0.31329,0.47373,0
0.5,0.31646,0.47373,0
0.5,0.31962,0.47373,0
0.5,0.32278,0.47373,0
0.5,0.32595,0.47373,0
0.5,0.32911,0.47373,0
0.5,0.33228,0.47373,0
0.5,0.33544,0.47373,0
0.5,0.33861,0.47373,0
0.5,0.34177,0.47373,0
0.5,0.34494,0.47373,0
0.5,0.3481,0.47373,0
0.5,0.35127,0.47373,0
0.5,0.35443,0.47373,0
0.5,0.35759,0.47373,0
0.5,0.36076,0.47373,0
0.5,0.36392,0.47373,0
0.5,0.36709,0.47373,0
0.5,0.37025,0.47373,0
0.5,0.37342,0.47373,0
0.5,0.37658,0.47373,0
0.5,0.37975,0.47373,0
0.5,0.38291,0.47373,0
0.5,0.38608,0.47373,0
0.5,0.38924,0.47373,0
0.5,0.39241,0.47373,0
0.5,0.39557,0.47373,0
0.5,0.39873,0.47373,0
0.5,0.4019,0.47373,0
0.5,0.40506,0.47372,0
0.5,0.40823,0.47372,0
0.5,0.41139,0.47372,0
0.5,0.41456,0.47372,0
0.5,0.41772,0.47372,0
0.5,0.42089,0.47372,0
0.5,0.42405,0.47372,0
0.5,0.42722,0.47372,0
0.5,0.43038,0.47372,0
0.5,0.43354,0.47372,0
0.5,0.43671,0.47372,0
0.5,0.43987,0.47372,0
0.5,0.44304,0.47372,0
0.5,0.4462,0.47372,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47373,0
0.5,0.46519,0.47373,0
0.5,0.46835,0.47374,0
0.5,0.47152,0.47375,0
0.5,0.47468,0.47376,0
0.5,0.47785,0.47378,0
0.5,0.48101,0.4738,0
0.5,0.48418,0.47383,0
0.5,0.48734,0.47388,0
0.5,0.49051,0.47395,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47462,0
0.5,0.50385,0.47468,0
0.5,0.9019,0.47468,0
0.5,0.90506,0.47416,0
0.5,0.90823,0.4736,0
0.5,0.91139,0.47303,0
0.5,0.91456,0.47248,0
0.5,0.91772,0.47201,0
0.5,0.92089,0.4716,0
0.5,0,0.47507,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.4762,0
0.5,0.52215,0.47648,0
0.5,0.52532,0.47671,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47703,0
0.5,0.53481,0.47713,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47729,0
0.5,0.54747,0.4773,0
0.5,0.55063,0.47729,0
0.5,0.5538,0.47728,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47723,0
0.5,0.56329,0.4772,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47717,0
0.5,0.57278,0.47717,0
0.5,0.57595,0.47718,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47722,0
0.5,0.58544,0.47725,0
0.5,0.58861,0.47727,0
0.5,0.59177,0.4773,0
0.5,0.59494,0.47733,0
0.5,0.5981,0.47736,0
0.5,0.60127,0.47738,0
0.5,0.60443,0.4774,0
0.5,0.60759,0.47741,0
0.5,0.61076,0.47742,0
0.5,0.61392,0.47742,0
0.5,0.61709,0.47741,0
0.5,0.62025,0.47739,0
0.5,0.62342,0.47737,0
0.5,0.62658,0.47735,0
0.5,0.62975,0.47732,0
0.5,0.63291,0.47729,0
0.5,0.63608,0.47726,0
0.5,0.63924,0.47724,0
0.5,0.64241,0.47722,0
0.5,0.64557,0.47722,0
0.5,0.64873,0.47723,0
0.5,0.6519,0.47724,0
0.5,0.65506,0.47726,0
0.5,0.65823,0.47729,0
0.5,0.66139,0.47731,0
0.5,0.66456,0.47734,0
0.5,0.66772,0.47737,0
0.5,0.67089,0.47739,0
0.5,0.67405,0.47741,0
0.5,0.67722,0.47743,0
0.5,0.68038,0.47744,0
0.5,0.68354,0.47745,0
0.5,0.68671,0.47746,0
0.5,0.68987,0.47746,0
0.5,0.69304,0.47746,0
0.5,0.6962,0.47745,0
0.5,0.69937,0.47745,0
0.5,0.70253,0.47745,0
0.5,0.7057,0.47745,0
0.5,0.70886,0.47745,0
0.5,0.71203,0.47745,0
0.5,0.71519,0.47746,0
0.5,0.71835,0.47747,0
0.5,0.72152,0.47748,0
0.5,0.72468,0.47749,0
0.5,0.72785,0.4775,0
0.5,0.73101,0.47751,0
0.5,0.73418,0.47752,0
0.5,0.73734,0.47752,0
0.5,0.74051,0.47753,0
0.5,0.74367,0.47752,0
0.5,0.74684,0.47752,0
0.5,0.75,0.47752,0
0.5,0.75316,0.47751,0
0.5,0.75633,0.4775,0
0.5,0.75949,0.47749,0
0.5,0.76266,0.47747,0
0.5,0.76582,0.47746,0
0.5,0.76899,0.47745,0
0.5,0.77215,0.47743,0
0.5,0.77532,0.47742,0
0.5,0.77848,0.4774,0
0.5,0.78165,0.47739,0
0.5,0.78481,0.47737,0
0.5,0.78797,0.47735,0
0.5,0.79114,0.47733,0
0.5,0.7943,0.4773,0
0.5,0.79747,0.47727,0
0.5,0.80063,0.47722,0
0.5,0.8038,0.47716,0
0.5,0.80696,0.47708,0
0.5,0.81013,0.47699,0
0.5,0.81329,0.47688,0
0.5,0.81646,0.47676,0
0.5,0.81962,0.47662,0
0.5,0.82278,0.47649,0
0.5,0.82595,0.47638,0
0.5,0.82911,0.47631,0
0.5,0.83228,0.47628,0
0.5,0.83544,0.4763,0
0.5,0.83861,0.47637,0
0.5,0.84177,0.47646,0
0.5,0.84494,0.47655,0
0.5,0.8481,0.47665,0
0.5,0.85127,0.47674,0
0.5,0.85443,0.47682,0
0.5,0.85759,0.47689,0
0.5,0.86076,0.47695,0
0.5,0.86392,0.47699,0
0.5,0.86709,0.47701,0
0.5,0.87025,0.477,0
0.5,0.87342,0.47697,0
0.5,0.87658,0.4769,0
0.5,0.87975,0.4768,0
0.5,0.88291,0.47665,0
0.5,0.88608,0.47645,0
0.5,0.88924,0.4762,0
0.5,0.89241,0.4759,0
0.5,0.89557,0.47554,0
0.5,0.89873,0.47514,0
0.5,0.9019,0.47468,0
0.5,0.0030051,0.52532,0
0.5,0,0.52493,0
0.5,0.50633,0.5251,0
0.5,0.50385,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.52379,0
0.5,0.52215,0.52352,0
0.5,0.52532,0.52329,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52297,0
0.5,0.53481,0.52287,0
0.5,0.53797,0.52279,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52271,0
0.5,0.54747,0.5227,0
0.5,0.55063,0.52271,0
0.5,0.5538,0.52272,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52277,0
0.5,0.56329,0.5228,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52283,0
0.5,0.57278,0.52283,0
0.5,0.57595,0.52282,0
0.5,0.57911,0.5228,0
0.5,0.58228,0.52278,0
0.5,0.58544,0.52275,0
0.5,0.58861,0.52272,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52267,0
0.5,0.5981,0.52264,0
0.5,0.60127,0.52262,0
0.5,0.60443,0.5226,0
0.5,0.60759,0.52259,0
0.5,0.61076,0.52258,0
0.5,0.61392,0.52258,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52261,0
0.5,0.62342,0.52263,0
0.5,0.62658,0.52265,0
0.5,0.62975,0.52268,0
0.5,0.63291,0.52271,0
0.5,0.63608,0.52274,0
0.5,0.63924,0.52276,0
0.5,0.64241,0.52278,0
0.5,0.64557,0.52278,0
0.5,0.64873,0.52277,0
0.5,0.6519,0.52276,0
0.5,0.65506,0.52274,0
0.5,0.65823,0.52271,0
0.5,0.66139,0.52269,0
0.5,0.66456,0.52266,0
0.5,0.66772,0.52263,0
0.5,0.67089,0.52261,0
0.5,0.67405,0.52259,0
0.5,0.67722,0.52257,0
0.5,0.68038,0.52255,0
0.5,0.68354,0.52255,0
0.5,0.68671,0.52254,0
0.5,0.68987,0.52254,0
0.5,0.69304,0.52254,0
0.5,0.6962,0.52254,0
0.5,0.69937,0.52255,0
0.5,0.70253,0.52255,0
0.5,0.7057,0.52255,0
0.5,0.70886,0.52255,0
0.5,0.71203,0.52255,0
0.5,0.71519,0.52254,0
0.5,0.71835,0.52253,0
0.5,0.72152,0.52252,0
0.5,0.72468,0.52251,0
0.5,0.72785,0.5225,0
0.5,0.73101,0.52249,0
0.5,0.73418,0.52248,0
0.5,0.73734,0.52248,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52247,0
0.5,0.74684,0.52248,0
0.5,0.75,0.52248,0
0.5,0.75316,0.52249,0
0.5,0.75633,0.5225,0
0.5,0.75949,0.52251,0
0.5,0.76266,0.52253,0
0.5,0.76582,0.52254,0
0.5,0.76899,0.52255,0
0.5,0.77215,0.52257,0
0.5,0.77532,0.52258,0
0.5,0.77848,0.5226,0
0.5,0.78165,0.52261,0
0.5,0.78481,0.52263,0
0.5,0.78797,0.52265,0
0.5,0.79114,0.52267,0
0.5,0.7943,0.52269,0
0.5,0.79747,0.52273,0
0.5,0.80063,0.52278,0
0.5,0.8038,0.52284,0
0.5,0.80696,0.52292,0
0.5,0.81013,0.52301,0
0.5,0.81329,0.52312,0
0.5,0.81646,0.52324,0
0.5,0.81962,0.52338,0
0.5,0.82278,0.52351,0
0.5,0.82595,0.52362,0
0.5,0.82911,0.52369,0
0.5,0.83228,0.52372,0
0.5,0.83544,0.5237,0
0.5,0.83861,0.52363,0
0.5,0.84177,0.52354,0
0.5,0.84494,0.52345,0
0.5,0.8481,0.52335,0
0.5,0.85127,0.52326,0
0.5,0.85443,0.52318,0
0.5,0.85759,0.52311,0
0.5,0.86076,0.52305,0
0.5,0.86392,0.52301,0
0.5,0.86709,0.52299,0
0.5,0.87025,0.52299,0
0.5,0.87342,0.52303,0
0.5,0.87658,0.52309,0
0.5,0.87975,0.5232,0
0.5,0.88291,0.52335,0
0.5,0.88608,0.52355,0
0.5,0.88924,0.5238,0
0.5,0.89241,0.5241,0
0.5,0.89557,0.52446,0
0.5,0.89873,0.52486,0
0.5,0.9019,0.52532,0
0.5,0.9019,0.52532,0
0.5,0.0031646,0.52534,0
0.5,0.0063291,0.52566,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52621,0
0.5,0.025316,0.52624,0
0.5,0.028481,0.52626,0
0.5,0.031646,0.52627,0
0.5,0.03481,0.52628,0
0.5,0.037975,0.52628,0
0.5,0.041139,0.52628,0
0.5,0.044304,0.52628,0
0.5,0.047468,0.52628,0
0.5,0.050633,0.52627,0
0.5,0.053797,0.52627,0
0.5,0.056962,0.52627,0
0.5,0.060127,0.52627,0
0.5,0.063291,0.52627,0
0.5,0.066456,0.52627,0
0.5,0.06962,0.52627,0
0.5,0.072785,0.52627,0
0.5,0.075949,0.52627,0
0.5,0.079114,0.52627,0
0.5,0.082278,0.52627,0
0.5,0.085443,0.52627,0
0.5,0.088608,0.52627,0
0.5,0.091772,0.52627,0
0.5,0.094937,0.52627,0
0.5,0.098101,0.52627,0
0.5,0.10127,0.52627,0
0.5,0.10443,0.52627,0
0.5,0.10759,0.52627,0
0.5,0.11076,0.52627,0
0.5,0.11392,0.52627,0
0.5,0.11709,0.52627,0
0.5,0.12025,0.52627,0
0.5,0.12342,0.52627,0
0.5,0.12658,0.52627,0
0.5,0.12975,0.52627,0
0.5,0.13291,0.52627,0
0.5,0.13608,0.52627,0
0.5,0.13924,0.52627,0
0.5,0.14241,0.52627,0
0.5,0.14557,0.52627,0
0.5,0.14873,0.52627,0
0.5,0.1519,0.52627,0
0.5,0.15506,0.52627,0
0.5,0.15823,0.52627,0
0.5,0.16139,0.52627,0
0.5,0.16456,0.52627,0
0.5,0.16772,0.52627,0
0.5,0.17089,0.52627,0
0.5,0.17405,0.52627,0
0.5,0.17722,0.52627,0
0.5,0.18038,0.52627,0
0.5,0.18354,0.52627,0
0.5,0.18671,0.52627,0
0.5,0.18987,0.52627,0
0.5,0.19304,0.52627,0
0.5,0.1962,0.52627,0
0.5,0.19937,0.52627,0
0.5,0.20253,0.52627,0
0.5,0.2057,0.52627,0
0.5,0.20886,0.52627,0
0.5,0.21203,0.52627,0
0.5,0.21519,0.52627,0
0.5,0.21835,0.52627,0
0.5,0.22152,0.52627,0
0.5,0.22468,0.52627,0
0.5,0.22785,0.52627,0
0.5,0.23101,0.52627,0
0.5,0.23418,0.52627,0
0.5,0.23734,0.52627,0
0.5,0.24051,0.52627,0
0.5,0.24367,0.52627,0
0.5,0.24684,0.52627,0
0.5,0.25,0.52627,0
0.5,0.25316,0.52627,0
0.5,0.25633,0.52627,0
0.5,0.25949,0.52627,0
0.5,0.26266,0.52627,0
0.5,0.26582,0.52627,0
0.5,0.26899,0.52627,0
0.5,0.27215,0.52627,0
0.5,0.27532,0.52627,0
0.5,0.27848,0.52627,0
0.5,0.28165,0.52627,0
0.5,0.28481,0.52627,0
0.5,0.28797,0.52627,0
0.5,0.29114,0.52627,0
0.5,0.2943,0.52627,0
0.5,0.29747,0.52627,0
0.5,0.30063,0.52627,0
0.5,0.3038,0.52627,0
0.5,0.30696,0.52627,0
0.5,0.31013,0.52627,0
0.5,0.31329,0.52627,0
0.5,0.31646,0.52627,0
0.5,0.31962,0.52627,0
0.5,0.32278,0.52627,0
0.5,0.32595,0.52627,0
0.5,0.32911,0.52627,0
0.5,0.33228,0.52627,0
0.5,0.33544,0.52627,0
0.5,0.33861,0.52627,0
0.5,0.34177,0.52627,0
0.5,0.34494,0.52627,0
0.5,0.3481,0.52627,0
0.5,0.35127,0.52627,0
0.5,0.35443,0.52627,0
0.5,0.35759,0.52627,0
0.5,0.36076,0.52627,0
0.5,0.36392,0.52627,0
0.5,0.36709,0.52627,0
0.5,0.37025,0.52627,0
0.5,0.37342,0.52627,0
0.5,0.37658,0.52627,0
0.5,0.37975,0.52627,0
0.5,0.38291,0.52627,0
0.5,0.38608,0.52627,0
0.5,0.38924,0.52627,0
0.5,0.39241,0.52627,0
0.5,0.39557,0.52627,0
0.5,0.39873,0.52627,0
0.5,0.4019,0.52627,0
0.5,0.40506,0.52628,0
0.5,0.40823,0.52628,0
0.5,0.41139,0.52628,0
0.5,0.41456,0.52628,0
0.5,0.41772,0.52628,0
0.5,0.42089,0.52628,0
0.5,0.42405,0.52628,0
0.5,0.42722,0.52628,0
0.5,0.43038,0.52628,0
0.5,0.43354,0.52628,0
0.5,0.43671,0.52628,0
0.5,0.43987,0.52628,0
0.5,0.44304,0.52628,0
0.5,0.4462,0.52628,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52627,0
0.5,0.46519,0.52627,0
0.5,0.46835,0.52626,0
0.5,0.47152,0.52625,0
0.5,0.47468,0.52624,0
0.5,0.47785,0.52622,0
0.5,0.48101,0.5262,0
0.5,0.48418,0.52617,0
0.5,0.48734,0.52612,0
0.5,0.49051,0.52605,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52538,0
0.5,0.90506,0.52584,0
0.5,0.90823,0.5264,0
0.5,0.91139,0.52697,0
0.5,0.91456,0.52752,0
0.5,0.91772,0.52799,0
0.5,0.92089,0.5284,0
0.5,0.9217,0.52848,0
0.5,0.92405,0.52874,0
0.5,0.92722,0.52901,0
0.5,0.93038,0.52924,0
0.5,0.93354,0.52943,0
0.5,0.93671,0.52959,0
0.5,0.93987,0.52973,0
0.5,0.94304,0.52984,0
0.5,0.9462,0.52994,0
0.5,0.94937,0.53002,0
0.5,0.95253,0.53009,0
0.5,0.9557,0.53015,0
0.5,0.95886,0.5302,0
0.5,0.96203,0.53025,0
0.5,0.96519,0.53029,0
0.5,0.96835,0.53033,0
0.5,0.97152,0.53036,0
0.5,0.97468,0.53038,0
0.5,0.97785,0.53039,0
0.5,0.98101,0.53039,0
0.5,0.98418,0.53036,0
0.5,0.98734,0.5303,0
0.5,0.99051,0.53018,0
0.5,0.99367,0.53,0
0.5,0.99684,0.5297,0
0.5,1,0.52927,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9217,0.47152,0
0.5,0.92405,0.47126,0
0.5,0.92722,0.47099,0
0.5,0.93038,0.47076,0
0.5,0.93354,0.47057,0
0.5,0.93671,0.47041,0
0.5,0.93987,0.47027,0
0.5,0.94304,0.47016,0
0.5,0.9462,0.47006,0
0.5,0.94937,0.46998,0
0.5,0.95253,0.46991,0
0.5,0.9557,0.46985,0
0.5,0.95886,0.4698,0
0.5,0.96203,0.46975,0
0.5,0.96519,0.46971,0
0.5,0.96835,0.46967,0
0.5,0.97152,0.46964,0
0.5,0.97468,0.46962,0
0.5,0.97785,0.46961,0
0.5,0.98101,0.46961,0
0.5,0.98418,0.46964,0
0.5,0.98734,0.4697,0
0.5,0.99051,0.46982,0
0.5,0.99367,0.47,0
0.5,0.99684,0.4703,0
0.5,1,0.47073,0
0.5,0.0016946,0.47468,0
0.5,0.0031646,0.47447,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.474,0
0.5,0.012658,0.47388,0
0.5,0.015823,0.47381,0
0.5,0.018987,0.47376,0
0.5,0.022152,0.47373,0
0.5,0.025316,0.47371,0
0.5,0.028481,0.4737,0
0.5,0.031646,0.47369,0
0.5,0.03481,0.47369,0
0.5,0.037975,0.47369,0
0.5,0.041139,0.47369,0
0.5,0.044304,0.47369,0
0.5,0.047468,0.47369,0
0.5,0.050633,0.4737,0
0.5,0.053797,0.4737,0
0.5,0.056962,0.4737,0
0.5,0.060127,0.4737,0
0.5,0.063291,0.4737,0
0.5,0.066456,0.47371,0
0.5,0.06962,0.47371,0
0.5,0.072785,0.47371,0
0.5,0.075949,0.47371,0
0.5,0.079114,0.47371,0
0.5,0.082278,0.47371,0
0.5,0.085443,0.47371,0
0.5,0.088608,0.47371,0
0.5,0.091772,0.47371,0
0.5,0.094937,0.47371,0
0.5,0.098101,0.47371,0
0.5,0.10127,0.47371,0
0.5,0.10443,0.47371,0
0.5,0.10759,0.47371,0
0.5,0.11076,0.47371,0
0.5,0.11392,0.47371,0
0.5,0.11709,0.47371,0
0.5,0.12025,0.47371,0
0.5,0.12342,0.47371,0
0.5,0.12658,0.47371,0
0.5,0.12975,0.47371,0
0.5,0.13291,0.47371,0
0.5,0.13608,0.4737,0
0.5,0.13924,0.4737,0
0.5,0.14241,0.4737,0
0.5,0.14557,0.4737,0
0.5,0.14873,0.4737,0
0.5,0.1519,0.4737,0
0.5,0.15506,0.4737,0
0.5,0.15823,0.4737,0
0.5,0.16139,0.4737,0
0.5,0.16456,0.4737,0
0.5,0.16772,0.4737,0
0.5,0.17089,0.4737,0
0.5,0.17405,0.4737,0
0.5,0.17722,0.4737,0
0.5,0.18038,0.4737,0
0.5,0.18354,0.4737,0
0.5,0.18671,0.4737,0
0.5,0.18987,0.4737,0
0.5,0.19304,0.4737,0
0.5,0.1962,0.4737,0
0.5,0.19937,0.4737,0
0.5,0.20253,0.4737,0
0.5,0.2057,0.4737,0
0.5,0.20886,0.4737,0
0.5,0.21203,0.4737,0
0.5,0.21519,0.4737,0
0.5,0.21835,0.4737,0
0.5,0.22152,0.4737,0
0.5,0.22468,0.4737,0
0.5,0.22785,0.4737,0
0.5,0.23101,0.4737,0
0.5,0.23418,0.4737,0
0.5,0.23734,0.4737,0
0.5,0.24051,0.4737,0
0.5,0.24367,0.4737,0
0.5,0.24684,0.4737,0
0.5,0.25,0.4737,0
0.5,0.25316,0.4737,0
0.5,0.25633,0.4737,0
0.5,0.25949,0.4737,0
0.5,0.26266,0.4737,0
0.5,0.26582,0.4737,0
0.5,0.26899,0.4737,0
0.5,0.27215,0.4737,0
0.5,0.27532,0.4737,0
0.5,0.27848,0.4737,0
0.5,0.28165,0.4737,0
0.5,0.28481,0.4737,0
0.5,0.28797,0.4737,0
0.5,0.29114,0.4737,0
0.5,0.2943,0.4737,0
0.5,0.29747,0.4737,0
0.5,0.30063,0.4737,0
0.5,0.3038,0.4737,0
0.5,0.30696,0.4737,0
0.5,0.31013,0.4737,0
0.5,0.31329,0.4737,0
0.5,0.31646,0.4737,0
0.5,0.31962,0.4737,0
0.5,0.32278,0.4737,0
0.5,0.32595,0.4737,0
0.5,0.32911,0.4737,0
0.5,0.33228,0.4737,0
0.5,0.33544,0.4737,0
0.5,0.33861,0.4737,0
0.5,0.34177,0.4737,0
0.5,0.34494,0.4737,0
0.5,0.3481,0.4737,0
0.5,0.35127,0.4737,0
0.5,0.35443,0.4737,0
0.5,0.35759,0.4737,0
0.5,0.36076,0.4737,0
0.5,0.36392,0.4737,0
0.5,0.36709,0.4737,0
0.5,0.37025,0.4737,0
0.5,0.37342,0.4737,0
0.5,0.37658,0.4737,0
0.5,0.37975,0.4737,0
0.5,0.38291,0.4737,0
0.5,0.38608,0.4737,0
0.5,0.38924,0.4737,0
0.5,0.39241,0.4737,0
0.5,0.39557,0.4737,0
0.5,0.39873,0.4737,0
0.5,0.4019,0.4737,0
0.5,0.40506,0.4737,0
0.5,0.40823,0.4737,0
0.5,0.41139,0.4737,0
0.5,0.41456,0.4737,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.4737,0
0.5,0.43987,0.4737,0
0.5,0.44304,0.4737,0
0.5,0.4462,0.4737,0
0.5,0.44937,0.4737,0
0.5,0.45253,0.4737,0
0.5,0.4557,0.4737,0
0.5,0.45886,0.4737,0
0.5,0.46203,0.47371,0
0.5,0.46519,0.47371,0
0.5,0.46835,0.47372,0
0.5,0.47152,0.47373,0
0.5,0.47468,0.47374,0
0.5,0.47785,0.47376,0
0.5,0.48101,0.47379,0
0.5,0.48418,0.47382,0
0.5,0.48734,0.47387,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.504,0.47468,0
0.5,0.9019,0.47468,0
0.5,0.90506,0.47416,0
0.5,0.90823,0.4736,0
0.5,0.91139,0.47303,0
0.5,0.91456,0.47248,0
0.5,0.91772,0.47201,0
0.5,0.92089,0.4716,0
0.5,0,0.47488,0
0.5,0.50633,0.47489,0
0.5,0.50949,0.4752,0
0.5,0.51266,0.47554,0
0.5,0.51582,0.47587,0
0.5,0.51899,0.47618,0
0.5,0.52215,0.47645,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.477,0
0.5,0.53481,0.47711,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47723,0
0.5,0.5443,0.47726,0
0.5,0.54747,0.47727,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47716,0
0.5,0.56962,0.47715,0
0.5,0.57278,0.47715,0
0.5,0.57595,0.47716,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.4772,0
0.5,0.58544,0.47722,0
0.5,0.58861,0.47725,0
0.5,0.59177,0.47728,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47733,0
0.5,0.60127,0.47735,0
0.5,0.60443,0.47737,0
0.5,0.60759,0.47738,0
0.5,0.61076,0.47739,0
0.5,0.61392,0.47739,0
0.5,0.61709,0.47738,0
0.5,0.62025,0.47736,0
0.5,0.62342,0.47734,0
0.5,0.62658,0.47732,0
0.5,0.62975,0.47729,0
0.5,0.63291,0.47727,0
0.5,0.63608,0.47724,0
0.5,0.63924,0.47722,0
0.5,0.64241,0.47721,0
0.5,0.64557,0.4772,0
0.5,0.64873,0.47721,0
0.5,0.6519,0.47722,0
0.5,0.65506,0.47724,0
0.5,0.65823,0.47726,0
0.5,0.66139,0.47729,0
0.5,0.66456,0.47731,0
0.5,0.66772,0.47734,0
0.5,0.67089,0.47736,0
0.5,0.67405,0.47738,0
0.5,0.67722,0.4774,0
0.5,0.68038,0.47741,0
0.5,0.68354,0.47742,0
0.5,0.68671,0.47742,0
0.5,0.68987,0.47742,0
0.5,0.69304,0.47742,0
0.5,0.6962,0.47742,0
0.5,0.69937,0.47742,0
0.5,0.70253,0.47741,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47741,0
0.5,0.71203,0.47742,0
0.5,0.71519,0.47742,0
0.5,0.71835,0.47743,0
0.5,0.72152,0.47744,0
0.5,0.72468,0.47745,0
0.5,0.72785,0.47746,0
0.5,0.73101,0.47747,0
0.5,0.73418,0.47748,0
0.5,0.73734,0.47749,0
0.5,0.74051,0.47749,0
0.5,0.74367,0.47749,0
0.5,0.74684,0.47749,0
0.5,0.75,0.47748,0
0.5,0.75316,0.47747,0
0.5,0.75633,0.47746,0
0.5,0.75949,0.47745,0
0.5,0.76266,0.47744,0
0.5,0.76582,0.47743,0
0.5,0.76899,0.47742,0
0.5,0.77215,0.4774,0
0.5,0.77532,0.47739,0
0.5,0.77848,0.47737,0
0.5,0.78165,0.47736,0
0.5,0.78481,0.47735,0
0.5,0.78797,0.47733,0
0.5,0.79114,0.47731,0
0.5,0.7943,0.47728,0
0.5,0.79747,0.47724,0
0.5,0.80063,0.4772,0
0.5,0.8038,0.47714,0
0.5,0.80696,0.47706,0
0.5,0.81013,0.47697,0
0.5,0.81329,0.47687,0
0.5,0.81646,0.47675,0
0.5,0.81962,0.47662,0
0.5,0.82278,0.47649,0
0.5,0.82595,0.47638,0
0.5,0.82911,0.4763,0
0.5,0.83228,0.47628,0
0.5,0.83544,0.4763,0
0.5,0.83861,0.47636,0
0.5,0.84177,0.47644,0
0.5,0.84494,0.47654,0
0.5,0.8481,0.47663,0
0.5,0.85127,0.47672,0
0.5,0.85443,0.4768,0
0.5,0.85759,0.47687,0
0.5,0.86076,0.47692,0
0.5,0.86392,0.47696,0
0.5,0.86709,0.47698,0
0.5,0.87025,0.47698,0
0.5,0.87342,0.47695,0
0.5,0.87658,0.47688,0
0.5,0.87975,0.47677,0
0.5,0.88291,0.47663,0
0.5,0.88608,0.47643,0
0.5,0.88924,0.47618,0
0.5,0.89241,0.47589,0
0.5,0.89557,0.47554,0
0.5,0.89873,0.47514,0
0.5,0.9019,0.47468,0
0.5,0.0016864,0.52532,0
0.5,0,0.52513,0
0.5,0.50633,0.52511,0
0.5,0.50399,0.52532,0
0.5,0.50949,0.5248,0
0.5,0.51266,0.52446,0
0.5,0.51582,0.52413,0
0.5,0.51899,0.52382,0
0.5,0.52215,0.52355,0
0.5,0.52532,0.52332,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.523,0
0.5,0.53481,0.52289,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52277,0
0.5,0.5443,0.52274,0
0.5,0.54747,0.52273,0
0.5,0.55063,0.52273,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.52279,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52285,0
0.5,0.57278,0.52285,0
0.5,0.57595,0.52284,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.5228,0
0.5,0.58544,0.52278,0
0.5,0.58861,0.52275,0
0.5,0.59177,0.52272,0
0.5,0.59494,0.52269,0
0.5,0.5981,0.52267,0
0.5,0.60127,0.52265,0
0.5,0.60443,0.52263,0
0.5,0.60759,0.52262,0
0.5,0.61076,0.52261,0
0.5,0.61392,0.52261,0
0.5,0.61709,0.52262,0
0.5,0.62025,0.52264,0
0.5,0.62342,0.52265,0
0.5,0.62658,0.52268,0
0.5,0.62975,0.52271,0
0.5,0.63291,0.52273,0
0.5,0.63608,0.52276,0
0.5,0.63924,0.52278,0
0.5,0.64241,0.52279,0
0.5,0.64557,0.5228,0
0.5,0.64873,0.52279,0
0.5,0.6519,0.52278,0
0.5,0.65506,0.52276,0
0.5,0.65823,0.52274,0
0.5,0.66139,0.52271,0
0.5,0.66456,0.52269,0
0.5,0.66772,0.52266,0
0.5,0.67089,0.52264,0
0.5,0.67405,0.52262,0
0.5,0.67722,0.5226,0
0.5,0.68038,0.52259,0
0.5,0.68354,0.52258,0
0.5,0.68671,0.52258,0
0.5,0.68987,0.52258,0
0.5,0.69304,0.52258,0
0.5,0.6962,0.52258,0
0.5,0.69937,0.52258,0
0.5,0.70253,0.52259,0
0.5,0.7057,0.52259,0
0.5,0.70886,0.52259,0
0.5,0.71203,0.52258,0
0.5,0.71519,0.52258,0
0.5,0.71835,0.52257,0
0.5,0.72152,0.52256,0
0.5,0.72468,0.52255,0
0.5,0.72785,0.52254,0
0.5,0.73101,0.52253,0
0.5,0.73418,0.52252,0
0.5,0.73734,0.52251,0
0.5,0.74051,0.52251,0
0.5,0.74367,0.52251,0
0.5,0.74684,0.52251,0
0.5,0.75,0.52252,0
0.5,0.75316,0.52253,0
0.5,0.75633,0.52254,0
0.5,0.75949,0.52255,0
0.5,0.76266,0.52256,0
0.5,0.76582,0.52257,0
0.5,0.76899,0.52258,0
0.5,0.77215,0.5226,0
0.5,0.77532,0.52261,0
0.5,0.77848,0.52262,0
0.5,0.78165,0.52264,0
0.5,0.78481,0.52265,0
0.5,0.78797,0.52267,0
0.5,0.79114,0.52269,0
0.5,0.7943,0.52272,0
0.5,0.79747,0.52276,0
0.5,0.80063,0.5228,0
0.5,0.8038,0.52286,0
0.5,0.80696,0.52294,0
0.5,0.81013,0.52303,0
0.5,0.81329,0.52313,0
0.5,0.81646,0.52325,0
0.5,0.81962,0.52338,0
0.5,0.82278,0.52351,0
0.5,0.82595,0.52362,0
0.5,0.82911,0.5237,0
0.5,0.83228,0.52372,0
0.5,0.83544,0.5237,0
0.5,0.83861,0.52364,0
0.5,0.84177,0.52356,0
0.5,0.84494,0.52346,0
0.5,0.8481,0.52337,0
0.5,0.85127,0.52328,0
0.5,0.85443,0.5232,0
0.5,0.85759,0.52313,0
0.5,0.86076,0.52308,0
0.5,0.86392,0.52304,0
0.5,0.86709,0.52302,0
0.5,0.87025,0.52302,0
0.5,0.87342,0.52305,0
0.5,0.87658,0.52312,0
0.5,0.87975,0.52322,0
0.5,0.88291,0.52337,0
0.5,0.88608,0.52357,0
0.5,0.88924,0.52381,0
0.5,0.89241,0.52411,0
0.5,0.89557,0.52446,0
0.5,0.89873,0.52486,0
0.5,0.9019,0.52532,0
0.5,0.9019,0.52532,0
0.5,0.0031646,0.52553,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.526,0
0.5,0.012658,0.52612,0
0.5,0.015823,0.5262,0
0.5,0.018987,0.52624,0
0.5,0.022152,0.52627,0
0.5,0.025316,0.52629,0
0.5,0.028481,0.5263,0
0.5,0.031646,0.52631,0
0.5,0.03481,0.52631,0
0.5,0.037975,0.52631,0
0.5,0.041139,0.52631,0
0.5,0.044304,0.52631,0
0.5,0.047468,0.52631,0
0.5,0.050633,0.5263,0
0.5,0.053797,0.5263,0
0.5,0.056962,0.5263,0
0.5,0.060127,0.5263,0
0.5,0.063291,0.5263,0
0.5,0.066456,0.52629,0
0.5,0.06962,0.52629,0
0.5,0.072785,0.52629,0
0.5,0.075949,0.52629,0
0.5,0.079114,0.52629,0
0.5,0.082278,0.52629,0
0.5,0.085443,0.52629,0
0.5,0.088608,0.52629,0
0.5,0.091772,0.52629,0
0.5,0.094937,0.52629,0
0.5,0.098101,0.52629,0
0.5,0.10127,0.52629,0
0.5,0.10443,0.52629,0
0.5,0.10759,0.52629,0
0.5,0.11076,0.52629,0
0.5,0.11392,0.52629,0
0.5,0.11709,0.52629,0
0.5,0.12025,0.52629,0
0.5,0.12342,0.52629,0
0.5,0.12658,0.52629,0
0.5,0.12975,0.52629,0
0.5,0.13291,0.52629,0
0.5,0.13608,0.5263,0
0.5,0.13924,0.5263,0
0.5,0.14241,0.5263,0
0.5,0.14557,0.5263,0
0.5,0.14873,0.5263,0
0.5,0.1519,0.5263,0
0.5,0.15506,0.5263,0
0.5,0.15823,0.5263,0
0.5,0.16139,0.5263,0
0.5,0.16456,0.5263,0
0.5,0.16772,0.5263,0
0.5,0.17089,0.5263,0
0.5,0.17405,0.5263,0
0.5,0.17722,0.5263,0
0.5,0.18038,0.5263,0
0.5,0.18354,0.5263,0
0.5,0.18671,0.5263,0
0.5,0.18987,0.5263,0
0.5,0.19304,0.5263,0
0.5,0.1962,0.5263,0
0.5,0.19937,0.5263,0
0.5,0.20253,0.5263,0
0.5,0.2057,0.5263,0
0.5,0.20886,0.5263,0
0.5,0.21203,0.5263,0
0.5,0.21519,0.5263,0
0.5,0.21835,0.5263,0
0.5,0.22152,0.5263,0
0.5,0.22468,0.5263,0
0.5,0.22785,0.5263,0
0.5,0.23101,0.5263,0
0.5,0.23418,0.5263,0
0.5,0.23734,0.5263,0
0.5,0.24051,0.5263,0
0.5,0.24367,0.5263,0
0.5,0.24684,0.5263,0
0.5,0.25,0.5263,0
0.5,0.25316,0.5263,0
0.5,0.25633,0.5263,0
0.5,0.25949,0.5263,0
0.5,0.26266,0.5263,0
0.5,0.26582,0.5263,0
0.5,0.26899,0.5263,0
0.5,0.27215,0.5263,0
0.5,0.27532,0.5263,0
0.5,0.27848,0.5263,0
0.5,0.28165,0.5263,0
0.5,0.28481,0.5263,0
0.5,0.28797,0.5263,0
0.5,0.29114,0.5263,0
0.5,0.2943,0.5263,0
0.5,0.29747,0.5263,0
0.5,0.30063,0.5263,0
0.5,0.3038,0.5263,0
0.5,0.30696,0.5263,0
0.5,0.31013,0.5263,0
0.5,0.31329,0.5263,0
0.5,0.31646,0.5263,0
0.5,0.31962,0.5263,0
0.5,0.32278,0.5263,0
0.5,0.32595,0.5263,0
0.5,0.32911,0.5263,0
0.5,0.33228,0.5263,0
0.5,0.33544,0.5263,0
0.5,0.33861,0.5263,0
0.5,0.34177,0.5263,0
0.5,0.34494,0.5263,0
0.5,0.3481,0.5263,0
0.5,0.35127,0.5263,0
0.5,0.35443,0.5263,0
0.5,0.35759,0.5263,0
0.5,0.36076,0.5263,0
0.5,0.36392,0.5263,0
0.5,0.36709,0.5263,0
0.5,0.37025,0.5263,0
0.5,0.37342,0.5263,0
0.5,0.37658,0.5263,0
0.5,0.37975,0.5263,0
0.5,0.38291,0.5263,0
0.5,0.38608,0.5263,0
0.5,0.38924,0.5263,0
0.5,0.39241,0.5263,0
0.5,0.39557,0.5263,0
0.5,0.39873,0.5263,0
0.5,0.4019,0.5263,0
0.5,0.40506,0.5263,0
0.5,0.40823,0.5263,0
0.5,0.41139,0.5263,0
0.5,0.41456,0.5263,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.5263,0
0.5,0.43987,0.5263,0
0.5,0.44304,0.5263,0
0.5,0.4462,0.5263,0
0.5,0.44937,0.5263,0
0.5,0.45253,0.5263,0
0.5,0.4557,0.5263,0
0.5,0.45886,0.5263,0
0.5,0.46203,0.52629,0
0.5,0.46519,0.52629,0
0.5,0.46835,0.52628,0
0.5,0.47152,0.52627,0
0.5,0.47468,0.52626,0
0.5,0.47785,0.52624,0
0.5,0.48101,0.52622,0
0.5,0.48418,0.52618,0
0.5,0.48734,0.52613,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.90506,0.52584,0
0.5,0.90823,0.5264,0
0.5,0.91139,0.52697,0
0.5,0.91456,0.52752,0
0.5,0.91772,0.52799,0
0.5,0.92089,0.5284,0
0.5,0.9217,0.52848,0
0.5,0.92405,0.52874,0
0.5,0.92722,0.52901,0
0.5,0.93038,0.52924,0
0.5,0.93354,0.52943,0
0.5,0.93671,0.52959,0
0.5,0.93987,0.52973,0
0.5,0.94304,0.52984,0
0.5,0.9462,0.52994,0
0.5,0.94937,0.53002,0
0.5,0.95253,0.53009,0
0.5,0.9557,0.53015,0
0.5,0.95886,0.5302,0
0.5,0.96203,0.53025,0
0.5,0.96519,0.53029,0
0.5,0.96835,0.53033,0
0.5,0.97152,0.53036,0
0.5,0.97468,0.53038,0
0.5,0.97785,0.53039,0
0.5,0.98101,0.53039,0
0.5,0.98418,0.53036,0
0.5,0.98734,0.5303,0
0.5,0.99051,0.53018,0
0.5,0.99367,0.53,0
0.5,0.99684,0.5297,0
0.5,1,0.52927,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.9217,0.47152,0
0.5,0.92405,0.47126,0
0.5,0.92722,0.47099,0
0.5,0.93038,0.47076,0
0.5,0.93354,0.47057,0
0.5,0.93671,0.47041,0
0.5,0.93987,0.47027,0
0.5,0.94304,0.47016,0
0.5,0.9462,0.47006,0
0.5,0.94937,0.46998,0
0.5,0.95253,0.46991,0
0.5,0.9557,0.46985,0
0.5,0.95886,0.4698,0
0.5,0.96203,0.46975,0
0.5,0.96519,0.46971,0
0.5,0.96835,0.46967,0
0.5,0.97152,0.46964,0
0.5,0.97468,0.46962,0
0.5,0.97785,0.46961,0
0.5,0.98101,0.46961,0
0.5,0.98418,0.46964,0
0.5,0.98734,0.4697,0
0.5,0.99051,0.46982,0
0.5,0.99367,0.47,0
0.5,0.99684,0.4703,0
0.5,1,0.47073,0
0.5,0,0.47466,0
0.5,0.0031646,0.47426,0
0.5,0.0063291,0.474,0
0.5,0.0094937,0.47385,0
0.5,0.012658,0.47376,0
0.5,0.015823,0.4737,0
0.5,0.018987,0.47368,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47365,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47365,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47365,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47366,0
0.5,0.047468,0.47367,0
0.5,0.050633,0.47367,0
0.5,0.053797,0.47367,0
0.5,0.056962,0.47367,0
0.5,0.060127,0.47368,0
0.5,0.063291,0.47368,0
0.5,0.066456,0.47368,0
0.5,0.06962,0.47368,0
0.5,0.072785,0.47368,0
0.5,0.075949,0.47368,0
0.5,0.079114,0.47368,0
0.5,0.082278,0.47368,0
0.5,0.085443,0.47368,0
0.5,0.088608,0.47368,0
0.5,0.091772,0.47368,0
0.5,0.094937,0.47368,0
0.5,0.098101,0.47368,0
0.5,0.10127,0.47368,0
0.5,0.10443,0.47368,0
0.5,0.10759,0.47368,0
0.5,0.11076,0.47368,0
0.5,0.11392,0.47368,0
0.5,0.11709,0.47368,0
0.5,0.12025,0.47368,0
0.5,0.12342,0.47368,0
0.5,0.12658,0.47368,0
0.5,0.12975,0.47368,0
0.5,0.13291,0.47368,0
0.5,0.13608,0.47368,0
0.5,0.13924,0.47368,0
0.5,0.14241,0.47368,0
0.5,0.14557,0.47368,0
0.5,0.14873,0.47368,0
0.5,0.1519,0.47368,0
0.5,0.15506,0.47368,0
0.5,0.15823,0.47368,0
0.5,0.16139,0.47368,0
0.5,0.16456,0.47368,0
0.5,0.16772,0.47368,0
0.5,0.17089,0.47368,0
0.5,0.17405,0.47368,0
0.5,0.17722,0.47368,0
0.5,0.18038,0.47368,0
0.5,0.18354,0.47368,0
0.5,0.18671,0.47368,0
0.5,0.18987,0.47368,0
0.5,0.19304,0.47368,0
0.5,0.1962,0.47368,0
0.5,0.19937,0.47367,0
0.5,0.20253,0.47367,0
0.5,0.2057,0.47367,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47367,0
0.5,0.34494,0.47367,0
0.5,0.3481,0.47367,0
0.5,0.35127,0.47367,0
0.5,0.35443,0.47367,0
0.5,0.35759,0.47367,0
0.5,0.36076,0.47367,0
0.5,0.36392,0.47367,0
0.5,0.36709,0.47367,0
0.5,0.37025,0.47367,0
0.5,0.37342,0.47367,0
0.5,0.37658,0.47367,0
0.5,0.37975,0.47367,0
0.5,0.38291,0.47367,0
0.5,0.38608,0.47367,0
0.5,0.38924,0.47367,0
0.5,0.39241,0.47367,0
0.5,0.39557,0.47367,0
0.5,0.39873,0.47367,0
0.5,0.4019,0.47367,0
0.5,0.40506,0.47367,0
0.5,0.40823,0.47367,0
0.5,0.41139,0.47367,0
0.5,0.41456,0.47367,0
0.5,0.41772,0.47367,0
0.5,0.42089,0.47367,0
0.5,0.42405,0.47367,0
0.5,0.42722,0.47367,0
0.5,0.43038,0.47367,0
0.5,0.43354,0.47367,0
0.5,0.43671,0.47367,0
0.5,0.43987,0.47367,0
0.5,0.44304,0.47367,0
0.5,0.4462,0.47367,0
0.5,0.44937,0.47367,0
0.5,0.45253,0.47367,0
0.5,0.4557,0.47367,0
0.5,0.45886,0.47368,0
0.5,0.46203,0.47368,0
0.5,0.46519,0.47369,0
0.5,0.46835,0.4737,0
0.5,0.47152,0.47371,0
0.5,0.47468,0.47372,0
0.5,0.47785,0.47374,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47402,0
0.5,0.49684,0.47416,0
0.5,0.5,0.47435,0
0.5,0.50316,0.47459,0
0.5,0.50419,0.47468,0
0.5,0.90188,0.47468,0
0.5,0.9019,0.47468,0
0.5,0.90506,0.47416,0
0.5,0.90823,0.4736,0
0.5,0.91139,0.47303,0
0.5,0.91456,0.47248,0
0.5,0.91772,0.47201,0
0.5,0.92089,0.4716,0
0.5,0.50633,0.47487,0
0.5,0.50949,0.47518,0
0.5,0.51266,0.47551,0
0.5,0.51582,0.47584,0
0.5,0.51899,0.47615,0
0.5,0.52215,0.47643,0
0.5,0.52532,0.47665,0
0.5,0.52848,0.47683,0
0.5,0.53165,0.47697,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.4772,0
0.5,0.5443,0.47723,0
0.5,0.54747,0.47724,0
0.5,0.55063,0.47724,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47719,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47713,0
0.5,0.57278,0.47713,0
0.5,0.57595,0.47714,0
0.5,0.57911,0.47715,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.4772,0
0.5,0.58861,0.47722,0
0.5,0.59177,0.47725,0
0.5,0.59494,0.47728,0
0.5,0.5981,0.4773,0
0.5,0.60127,0.47732,0
0.5,0.60443,0.47734,0
0.5,0.60759,0.47735,0
0.5,0.61076,0.47735,0
0.5,0.61392,0.47735,0
0.5,0.61709,0.47734,0
0.5,0.62025,0.47733,0
0.5,0.62342,0.47731,0
0.5,0.62658,0.47729,0
0.5,0.62975,0.47727,0
0.5,0.63291,0.47724,0
0.5,0.63608,0.47722,0
0.5,0.63924,0.4772,0
0.5,0.64241,0.47718,0
0.5,0.64557,0.47718,0
0.5,0.64873,0.47718,0
0.5,0.6519,0.47719,0
0.5,0.65506,0.47721,0
0.5,0.65823,0.47723,0
0.5,0.66139,0.47726,0
0.5,0.66456,0.47728,0
0.5,0.66772,0.47731,0
0.5,0.67089,0.47733,0
0.5,0.67405,0.47735,0
0.5,0.67722,0.47736,0
0.5,0.68038,0.47738,0
0.5,0.68354,0.47738,0
0.5,0.68671,0.47739,0
0.5,0.68987,0.47739,0
0.5,0.69304,0.47739,0
0.5,0.6962,0.47738,0
0.5,0.69937,0.47738,0
0.5,0.70253,0.47738,0
0.5,0.7057,0.47738,0
0.5,0.70886,0.47738,0
0.5,0.71203,0.47738,0
0.5,0.71519,0.47739,0
0.5,0.71835,0.4774,0
0.5,0.72152,0.47741,0
0.5,0.72468,0.47742,0
0.5,0.72785,0.47743,0
0.5,0.73101,0.47744,0
0.5,0.73418,0.47744,0
0.5,0.73734,0.47745,0
0.5,0.74051,0.47745,0
0.5,0.74367,0.47745,0
0.5,0.74684,0.47745,0
0.5,0.75,0.47745,0
0.5,0.75316,0.47744,0
0.5,0.75633,0.47743,0
0.5,0.75949,0.47742,0
0.5,0.76266,0.47741,0
0.5,0.76582,0.4774,0
0.5,0.76899,0.47738,0
0.5,0.77215,0.47737,0
0.5,0.77532,0.47736,0
0.5,0.77848,0.47735,0
0.5,0.78165,0.47733,0
0.5,0.78481,0.47732,0
0.5,0.78797,0.4773,0
0.5,0.79114,0.47728,0
0.5,0.7943,0.47725,0
0.5,0.79747,0.47722,0
0.5,0.80063,0.47717,0
0.5,0.8038,0.47711,0
0.5,0.80696,0.47704,0
0.5,0.81013,0.47695,0
0.5,0.81329,0.47685,0
0.5,0.81646,0.47674,0
0.5,0.81962,0.47661,0
0.5,0.82278,0.47649,0
0.5,0.82595,0.47638,0
0.5,0.82911,0.4763,0
0.5,0.83228,0.47627,0
0.5,0.83544,0.47629,0
0.5,0.83861,0.47635,0
0.5,0.84177,0.47643,0
0.5,0.84494,0.47652,0
0.5,0.8481,0.47661,0
0.5,0.85127,0.4767,0
0.5,0.85443,0.47678,0
0.5,0.85759,0.47684,0
0.5,0.86076,0.4769,0
0.5,0.86392,0.47694,0
0.5,0.86709,0.47695,0
0.5,0.87025,0.47695,0
0.5,0.87342,0.47692,0
0.5,0.87658,0.47685,0
0.5,0.87975,0.47675,0
0.5,0.88291,0.4766,0
0.5,0.88608,0.47641,0
0.5,0.88924,0.47617,0
0.5,0.89241,0.47588,0
0.5,0.89557,0.47553,0
0.5,0.89873,0.47513,0
0.5,0.50633,0.52513,0
0.5,0.50419,0.52532,0
0.5,0.50949,0.52482,0
0.5,0.51266,0.52449,0
0.5,0.51582,0.52416,0
0.5,0.51899,0.52385,0
0.5,0.52215,0.52357,0
0.5,0.52532,0.52335,0
0.5,0.52848,0.52317,0
0.5,0.53165,0.52303,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.5228,0
0.5,0.5443,0.52277,0
0.5,0.54747,0.52276,0
0.5,0.55063,0.52276,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52281,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52287,0
0.5,0.57278,0.52287,0
0.5,0.57595,0.52286,0
0.5,0.57911,0.52285,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.5228,0
0.5,0.58861,0.52278,0
0.5,0.59177,0.52275,0
0.5,0.59494,0.52272,0
0.5,0.5981,0.5227,0
0.5,0.60127,0.52268,0
0.5,0.60443,0.52266,0
0.5,0.60759,0.52265,0
0.5,0.61076,0.52265,0
0.5,0.61392,0.52265,0
0.5,0.61709,0.52266,0
0.5,0.62025,0.52267,0
0.5,0.62342,0.52269,0
0.5,0.62658,0.52271,0
0.5,0.62975,0.52273,0
0.5,0.63291,0.52276,0
0.5,0.63608,0.52278,0
0.5,0.63924,0.5228,0
0.5,0.64241,0.52282,0
0.5,0.64557,0.52282,0
0.5,0.64873,0.52282,0
0.5,0.6519,0.52281,0
0.5,0.65506,0.52279,0
0.5,0.65823,0.52277,0
0.5,0.66139,0.52274,0
0.5,0.66456,0.52272,0
0.5,0.66772,0.52269,0
0.5,0.67089,0.52267,0
0.5,0.67405,0.52265,0
0.5,0.67722,0.52264,0
0.5,0.68038,0.52262,0
0.5,0.68354,0.52262,0
0.5,0.68671,0.52261,0
0.5,0.68987,0.52261,0
0.5,0.69304,0.52261,0
0.5,0.6962,0.52262,0
0.5,0.69937,0.52262,0
0.5,0.70253,0.52262,0
0.5,0.7057,0.52262,0
0.5,0.70886,0.52262,0
0.5,0.71203,0.52262,0
0.5,0.71519,0.52261,0
0.5,0.71835,0.5226,0
0.5,0.72152,0.52259,0
0.5,0.72468,0.52258,0
0.5,0.72785,0.52257,0
0.5,0.73101,0.52256,0
0.5,0.73418,0.52255,0
0.5,0.73734,0.52255,0
0.5,0.74051,0.52255,0
0.5,0.74367,0.52255,0
0.5,0.74684,0.52255,0
0.5,0.75,0.52255,0
0.5,0.75316,0.52256,0
0.5,0.75633,0.52257,0
0.5,0.75949,0.52258,0
0.5,0.76266,0.52259,0
0.5,0.76582,0.5226,0
0.5,0.76899,0.52261,0
0.5,0.77215,0.52263,0
0.5,0.77532,0.52264,0
0.5,0.77848,0.52265,0
0.5,0.78165,0.52267,0
0.5,0.78481,0.52268,0
0.5,0.78797,0.5227,0
0.5,0.79114,0.52272,0
0.5,0.7943,0.52275,0
0.5,0.79747,0.52278,0
0.5,0.80063,0.52283,0
0.5,0.8038,0.52289,0
0.5,0.80696,0.52296,0
0.5,0.81013,0.52305,0
0.5,0.81329,0.52315,0
0.5,0.81646,0.52326,0
0.5,0.81962,0.52339,0
0.5,0.82278,0.52351,0
0.5,0.82595,0.52362,0
0.5,0.82911,0.5237,0
0.5,0.83228,0.52373,0
0.5,0.83544,0.52371,0
0.5,0.83861,0.52365,0
0.5,0.84177,0.52357,0
0.5,0.84494,0.52348,0
0.5,0.8481,0.52339,0
0.5,0.85127,0.5233,0
0.5,0.85443,0.52322,0
0.5,0.85759,0.52315,0
0.5,0.86076,0.5231,0
0.5,0.86392,0.52306,0
0.5,0.86709,0.52304,0
0.5,0.87025,0.52305,0
0.5,0.87342,0.52308,0
0.5,0.87658,0.52315,0
0.5,0.87975,0.52325,0
0.5,0.88291,0.5234,0
0.5,0.88608,0.52359,0
0.5,0.88924,0.52383,0
0.5,0.89241,0.52412,0
0.5,0.89557,0.52447,0
0.5,0.89873,0.52487,0
0.5,0.90189,0.52532,0
0.5,0.0031646,0.52574,0
0.5,0,0.52534,0
0.5,0.0063291,0.526,0
0.5,0.0094937,0.52615,0
0.5,0.012658,0.52624,0
0.5,0.015823,0.5263,0
0.5,0.018987,0.52632,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52635,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52635,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52635,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52634,0
0.5,0.047468,0.52633,0
0.5,0.050633,0.52633,0
0.5,0.053797,0.52633,0
0.5,0.056962,0.52633,0
0.5,0.060127,0.52632,0
0.5,0.063291,0.52632,0
0.5,0.066456,0.52632,0
0.5,0.06962,0.52632,0
0.5,0.072785,0.52632,0
0.5,0.075949,0.52632,0
0.5,0.079114,0.52632,0
0.5,0.082278,0.52632,0
0.5,0.085443,0.52632,0
0.5,0.088608,0.52632,0
0.5,0.091772,0.52632,0
0.5,0.094937,0.52632,0
0.5,0.098101,0.52632,0
0.5,0.10127,0.52632,0
0.5,0.10443,0.52632,0
0.5,0.10759,0.52632,0
0.5,0.11076,0.52632,0
0.5,0.11392,0.52632,0
0.5,0.11709,0.52632,0
0.5,0.12025,0.52632,0
0.5,0.12342,0.52632,0
0.5,0.12658,0.52632,0
0.5,0.12975,0.52632,0
0.5,0.13291,0.52632,0
0.5,0.13608,0.52632,0
0.5,0.13924,0.52632,0
0.5,0.14241,0.52632,0
0.5,0.14557,0.52632,0
0.5,0.14873,0.52632,0
0.5,0.1519,0.52632,0
0.5,0.15506,0.52632,0
0.5,0.15823,0.52632,0
0.5,0.16139,0.52632,0
0.5,0.16456,0.52632,0
0.5,0.16772,0.52632,0
0.5,0.17089,0.52632,0
0.5,0.17405,0.52632,0
0.5,0.17722,0.52632,0
0.5,0.18038,0.52632,0
0.5,0.18354,0.52632,0
0.5,0.18671,0.52632,0
0.5,0.18987,0.52632,0
0.5,0.19304,0.52632,0
0.5,0.1962,0.52632,0
0.5,0.19937,0.52633,0
0.5,0.20253,0.52633,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52633,0
0.5,0.34494,0.52633,0
0.5,0.3481,0.52633,0
0.5,0.35127,0.52633,0
0.5,0.35443,0.52633,0
0.5,0.35759,0.52633,0
0.5,0.36076,0.52633,0
0.5,0.36392,0.52633,0
0.5,0.36709,0.52633,0
0.5,0.37025,0.52633,0
0.5,0.37342,0.52633,0
0.5,0.37658,0.52633,0
0.5,0.37975,0.52633,0
0.5,0.38291,0.52633,0
0.5,0.38608,0.52633,0
0.5,0.38924,0.52633,0
0.5,0.39241,0.52633,0
0.5,0.39557,0.52633,0
0.5,0.39873,0.52633,0
0.5,0.4019,0.52633,0
0.5,0.40506,0.52633,0
0.5,0.40823,0.52633,0
0.5,0.41139,0.52633,0
0.5,0.41456,0.52633,0
0.5,0.41772,0.52633,0
0.5,0.42089,0.52633,0
0.5,0.42405,0.52633,0
0.5,0.42722,0.52633,0
0.5,0.43038,0.52633,0
0.5,0.43354,0.52633,0
0.5,0.43671,0.52633,0
0.5,0.43987,0.52633,0
0.5,0.44304,0.52633,0
0.5,0.4462,0.52633,0
0.5,0.44937,0.52633,0
0.5,0.45253,0.52633,0
0.5,0.4557,0.52633,0
0.5,0.45886,0.52632,0
0.5,0.46203,0.52632,0
0.5,0.46519,0.52631,0
0.5,0.46835,0.5263,0
0.5,0.47152,0.52629,0
0.5,0.47468,0.52628,0
0.5,0.47785,0.52626,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52598,0
0.5,0.49684,0.52584,0
0.5,0.5,0.52565,0
0.5,0.50316,0.52541,0
0.5,0.9019,0.52532,0
0.5,0.90506,0.52584,0
0.5,0.90823,0.5264,0
0.5,0.91139,0.52697,0
0.5,0.91456,0.52752,0
0.5,0.91772,0.52799,0
0.5,0.92089,0.5284,0
0.5,0.9217,0.52848,0
0.5,0.92405,0.52874,0
0.5,0.92722,0.52901,0
0.5,0.93038,0.52924,0
0.5,0.93354,0.52943,0
0.5,0.93671,0.52959,0
0.5,0.93987,0.52973,0
0.5,0.94304,0.52984,0
0.5,0.9462,0.52994,0
0.5,0.94937,0.53002,0
0.5,0.95253,0.53009,0
0.5,0.9557,0.53015,0
0.5,0.95886,0.5302,0
0.5,0.96203,0.53025,0
0.5,0.96519,0.53029,0
0.5,0.96835,0.53033,0
0.5,0.97152,0.53036,0
0.5,0.97468,0.53038,0
0.5,0.97785,0.53039,0
0.5,0.98101,0.53039,0
0.5,0.98418,0.53036,0
0.5,0.98734,0.5303,0
0.5,0.99051,0.53018,0
0.5,0.99367,0.53,0
0.5,0.99684,0.5297,0
0.5,1,0.52927,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00161024,0.0748296,0.0385884,0.056617,0.00306125,0.0723354,0.028383,0.0192819,1748,0,1,1,1,1
1,0.0003,-2.5049e-09,-0.0413454,6.20165e-06,0.00161024,0.152319,0.0821888,0.053237,0.00536294,0.0735639,0.0283389,0.0192195,1748,0,4,1,1,1
2,0.0006,-7.50936e-09,-0.0826815,2.48044e-05,0.00161024,0.152501,0.0411197,0.0898506,0.0153495,0.0809091,0.0300751,0.0203899,1748,0,2,2,2,1
3,0.0009,-8.21183e-09,-0.124003,5.5801e-05,0.00161025,0.18305,0.0494316,0.102371,0.0227986,0.0755267,0.0308316,0.0208883,1748,0,2,2,2,1
4,0.0012,-1.17834e-08,-0.16529,9.9173e-05,0.00161027,0.185606,0.0491589,0.102038,0.0282138,0.0837253,0.0337513,0.022977,1748,0,2,2,2,1
5,0.0015,-1.91355e-08,-0.206533,0.000154897,0.00161032,0.178089,0.0451684,0.0956628,0.0279224,0.0839478,0.0337546,0.0229832,1748,0,2,2,2,1
6,0.0018,-3.16075e-08,-0.247721,0.000222943,0.00161041,0.157833,0.0420467,0.0916152,0.0262746,0.0762749,0.028864,0.0196552,1748,0,2,2,2,1
7,0.0021,-3.81878e-08,-0.288842,0.000303271,0.00161057,0.160513,0.0428913,0.0919119,0.0265613,0.0755812,0.0289254,0.0197926,1748,0,2,2,2,1
8,0.0024,1.30938e-08,-0.329846,0.000395812,0.00161083,0.236496,0.064375,0.129436,0.0402378,0.0755351,0.0288276,0.0197921,1748,0,3,3,3,1
9,0.0027,1.39069e-08,-0.370714,0.000500456,0.00161127,0.243094,0.0655227,0.130227,0.0429681,0.0756467,0.0297531,0.0202196,1748,0,3,3,3,1
10,0.003,1.51453e-08,-0.411439,0.000617141,0.00161191,0.235183,0.0666665,0.124142,0.0431255,0.0762831,0.0293565,0.0198876,1748,0,3,3,3,1
11,0.0033,1.40964e-08,-0.451979,0.000745727,0.00161284,0.239461,0.0648315,0.124864,0.0458714,0.0759846,0.0303928,0.0207821,1748,0,3,3,3,1
12,0.0036,5.08204e-08,-0.492147,0.000885829,0.00161436,0.321147,0.0901484,0.164738,0.0556877,0.0756649,0.0288689,0.0195077,1748,0,4,4,4,1
13,0.0039,9.5182e-08,-0.531698,0.00103678,0.001617,0.507947,0.135237,0.244857,0.0843433,0.0759956,0.0296179,0.0202593,1748,0,6,6,6,1
14,0.0042,1.14254e-07,-0.57032,0.00119763,0.00162147,0.589016,0.160587,0.28423,0.093716,0.0765998,0.0292257,0.0196314,1748,0,7,7,7,1
15,0.0045,1.72925e-07,-0.607128,0.00136596,0.00162978,1.27841,0.352071,0.627861,0.17309,0.158692,0.0591903,0.0406963,1812,0,16,16,16,2
16,0.0048,2.22727e-07,-0.292932,0.000702915,0.00244364,81.7371,22.7376,36.8095,5.68802,0.752846,0.251441,0.175087,2664,0,704,703,703,6
17,0.0051,-6.74533e-08,-0.0357113,9.10638e-05,0.0029147,15.9956,5.70473,6.40259,1.04601,0.44038,0.129007,0.0905536,3202,0,158,106,106,3
18,0.0054,-7.17222e-08,-0.037812,0.00010113,0.00291561,0.127214,0.0395735,0.0846001,0.016382,0.147881,0.0407368,0.0301724,3202,0,1,1,1,1
19,0.0057,-7.90994e-08,-0.0391794,0.000111599,0.00291663,0.254671,0.0775731,0.143174,0.0453276,0.147238,0.0411553,0.0304666,3202,0,2,2,2,1
20,0.006,-9.49035e-08,-0.0408944,0.000122616,0.00291761,0.255407,0.0804977,0.142928,0.0452675,0.147202,0.0411149,0.0306253,3202,0,2,2,2,1


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0070657,0.47468,0
0.5,0.0094937,0.47448,0
0.5,0.012658,0.47426,0
0.5,0.015823,0.47411,0
0.5,0.018987,0.474,0
0.5,0.022152,0.47393,0
0.5,0.025316,0.47387,0
0.5,0.028481,0.47383,0
0.5,0.031646,0.47381,0
0.5,0.03481,0.47379,0
0.5,0.037975,0.47378,0
0.5,0.041139,0.47378,0
0.5,0.044304,0.47378,0
0.5,0.047468,0.47378,0
0.5,0.050633,0.47378,0
0.5,0.053797,0.47378,0
0.5,0.056962,0.47378,0
0.5,0.060127,0.47379,0
0.5,0.063291,0.47379,0
0.5,0.066456,0.47379,0
0.5,0.06962,0.47379,0
0.5,0.072785,0.47379,0
0.5,0.075949,0.47379,0
0.5,0.079114,0.47379,0
0.5,0.082278,0.47379,0
0.5,0.085443,0.47379,0
0.5,0.088608,0.47379,0
0.5,0.091772,0.47379,0
0.5,0.094937,0.47379,0
0.5,0.098101,0.47379,0
0.5,0.10127,0.4738,0
0.5,0.10443,0.4738,0
0.5,0.10759,0.4738,0
0.5,0.11076,0.4738,0
0.5,0.11392,0.4738,0
0.5,0.11709,0.4738,0
0.5,0.12025,0.4738,0
0.5,0.12342,0.4738,0
0.5,0.12658,0.4738,0
0.5,0.12975,0.4738,0
0.5,0.13291,0.4738,0
0.5,0.13608,0.4738,0
0.5,0.13924,0.4738,0
0.5,0.14241,0.4738,0
0.5,0.14557,0.4738,0
0.5,0.14873,0.4738,0
0.5,0.1519,0.4738,0
0.5,0.15506,0.4738,0
0.5,0.15823,0.4738,0
0.5,0.16139,0.4738,0
0.5,0.16456,0.4738,0
0.5,0.16772,0.4738,0
0.5,0.17089,0.4738,0
0.5,0.17405,0.4738,0
0.5,0.17722,0.4738,0
0.5,0.18038,0.4738,0
0.5,0.18354,0.4738,0
0.5,0.18671,0.4738,0
0.5,0.18987,0.4738,0
0.5,0.19304,0.4738,0
0.5,0.1962,0.4738,0
0.5,0.19937,0.4738,0
0.5,0.20253,0.4738,0
0.5,0.2057,0.4738,0
0.5,0.20886,0.4738,0
0.5,0.21203,0.4738,0
0.5,0.21519,0.4738,0
0.5,0.21835,0.4738,0
0.5,0.22152,0.4738,0
0.5,0.22468,0.4738,0
0.5,0.22785,0.4738,0
0.5,0.23101,0.4738,0
0.5,0.23418,0.4738,0
0.5,0.23734,0.4738,0
0.5,0.24051,0.4738,0
0.5,0.24367,0.4738,0
0.5,0.24684,0.4738,0
0.5,0.25,0.4738,0
0.5,0.25316,0.4738,0
0.5,0.25633,0.4738,0
0.5,0.25949,0.4738,0
0.5,0.26266,0.4738,0
0.5,0.26582,0.4738,0
0.5,0.26899,0.4738,0
0.5,0.27215,0.4738,0
0.5,0.27532,0.4738,0
0.5,0.27848,0.4738,0
0.5,0.28165,0.4738,0
0.5,0.28481,0.4738,0
0.5,0.28797,0.4738,0
0.5,0.29114,0.4738,0
0.5,0.2943,0.4738,0
0.5,0.29747,0.4738,0
0.5,0.30063,0.4738,0
0.5,0.3038,0.4738,0
0.5,0.30696,0.47381,0
0.5,0.31013,0.47381,0
0.5,0.31329,0.47381,0
0.5,0.31646,0.47381,0
0.5,0.31962,0.47381,0
0.5,0.32278,0.47381,0
0.5,0.32595,0.47381,0
0.5,0.32911,0.47381,0
0.5,0.33228,0.47381,0
0.5,0.33544,0.47381,0
0.5,0.33861,0.47381,0
0.5,0.34177,0.47381,0
0.5,0.34494,0.47381,0
0.5,0.3481,0.47381,0
0.5,0.35127,0.47381,0
0.5,0.35443,0.47381,0
0.5,0.35759,0.47381,0
0.5,0.36076,0.47381,0
0.5,0.36392,0.47381,0
0.5,0.36709,0.47381,0
0.5,0.37025,0.47381,0
0.5,0.37342,0.47381,0
0.5,0.37658,0.47382,0
0.5,0.37975,0.47382,0
0.5,0.38291,0.47382,0
0.5,0.38608,0.47382,0
0.5,0.38924,0.47382,0
0.5,0.39241,0.47382,0
0.5,0.39557,0.47382,0
0.5,0.39873,0.47382,0
0.5,0.4019,0.47382,0
0.5,0.40506,0.47383,0
0.5,0.40823,0.47383,0
0.5,0.41139,0.47383,0
0.5,0.41456,0.47383,0
0.5,0.41772,0.47383,0
0.5,0.42089,0.47383,0
0.5,0.42405,0.47384,0
0.5,0.42722,0.47384,0
0.5,0.43038,0.47384,0
0.5,0.43354,0.47384,0
0.5,0.43671,0.47384,0
0.5,0.43987,0.47385,0
0.5,0.44304,0.47385,0
0.5,0.4462,0.47385,0
0.5,0.44937,0.47385,0
0.5,0.45253,0.47385,0
0.5,0.4557,0.47385,0
0.5,0.45886,0.47385,0
0.5,0.46203,0.47386,0
0.5,0.46519,0.47386,0
0.5,0.46835,0.47386,0
0.5,0.47152,0.47386,0
0.5,0.47468,0.47386,0
0.5,0.47785,0.47387,0
0.5,0.48101,0.47388,0
0.5,0.48418,0.47391,0
0.5,0.48734,0.47395,0
0.5,0.49051,0.47402,0
0.5,0.49367,0.47413,0
0.5,0.49684,0.47432,0
0.5,0.5,0.47459,0
0.5,0.50075,0.47468,0
0.5,0,0.47555,0
0.5,0.0031646,0.4751,0
0.5,0.0063291,0.47474,0
0.5,0.50316,0.47497,0
0.5,0.50633,0.47548,0
0.5,0.50949,0.47616,0
0.5,0.51266,0.47703,0
0.5,0.51501,0.47785,0
0.5,0.51582,0.47814,0
0.5,0.51899,0.47951,0
0.5,0.52183,0.48101,0
0.5,0.52215,0.4812,0
0.5,0.52532,0.48334,0
0.5,0.52638,0.48418,0
0.5,0.52848,0.48615,0
0.5,0.5296,0.48734,0
0.5,0.53165,0.49017,0
0.5,0.53187,0.49051,0
0.5,0.53338,0.49367,0
0.5,0.53426,0.49684,0
0.5,0.53454,0.5,0
0.5,0.53426,0.50316,0
0.5,0.53338,0.50633,0
0.5,0.53187,0.50949,0
0.5,0.53165,0.50983,0
0.5,0.5296,0.51266,0
0.5,0.52848,0.51385,0
0.5,0.52638,0.51582,0
0.5,0.52215,0.51879,0
0.5,0.52182,0.51899,0
0.5,0.52532,0.51665,0
0.5,0.51582,0.52186,0
0.5,0.51501,0.52215,0
0.5,0.51899,0.52049,0
0.5,0.0031646,0.5249,0
0.5,0,0.52445,0
0.5,0.0063291,0.52526,0
0.5,0.0070662,0.52532,0
0.5,0.50316,0.52503,0
0.5,0.50075,0.52532,0
0.5,0.50633,0.52452,0
0.5,0.50949,0.52384,0
0.5,0.51266,0.52297,0
0.5,0.0094937,0.52552,0
0.5,0.012658,0.52574,0
0.5,0.015823,0.52589,0
0.5,0.018987,0.526,0
0.5,0.022152,0.52607,0
0.5,0.025316,0.52613,0
0.5,0.028481,0.52617,0
0.5,0.031646,0.52619,0
0.5,0.03481,0.52621,0
0.5,0.037975,0.52622,0
0.5,0.041139,0.52622,0
0.5,0.044304,0.52622,0
0.5,0.047468,0.52622,0
0.5,0.050633,0.52622,0
0.5,0.053797,0.52622,0
0.5,0.056962,0.52622,0
0.5,0.060127,0.52621,0
0.5,0.063291,0.52621,0
0.5,0.066456,0.52621,0
0.5,0.06962,0.52621,0
0.5,0.072785,0.52621,0
0.5,0.075949,0.52621,0
0.5,0.079114,0.52621,0
0.5,0.082278,0.52621,0
0.5,0.085443,0.52621,0
0.5,0.088608,0.52621,0
0.5,0.091772,0.52621,0
0.5,0.094937,0.52621,0
0.5,0.098101,0.52621,0
0.5,0.10127,0.5262,0
0.5,0.10443,0.5262,0
0.5,0.10759,0.5262,0
0.5,0.11076,0.5262,0
0.5,0.11392,0.5262,0
0.5,0.11709,0.5262,0
0.5,0.12025,0.5262,0
0.5,0.12342,0.5262,0
0.5,0.12658,0.5262,0
0.5,0.12975,0.5262,0
0.5,0.13291,0.5262,0
0.5,0.13608,0.5262,0
0.5,0.13924,0.5262,0
0.5,0.14241,0.5262,0
0.5,0.14557,0.5262,0
0.5,0.14873,0.5262,0
0.5,0.1519,0.5262,0
0.5,0.15506,0.5262,0
0.5,0.15823,0.5262,0
0.5,0.16139,0.5262,0
0.5,0.16456,0.5262,0
0.5,0.16772,0.5262,0
0.5,0.17089,0.5262,0
0.5,0.17405,0.5262,0
0.5,0.17722,0.5262,0
0.5,0.18038,0.5262,0
0.5,0.18354,0.5262,0
0.5,0.18671,0.5262,0
0.5,0.18987,0.5262,0
0.5,0.19304,0.5262,0
0.5,0.1962,0.5262,0
0.5,0.19937,0.5262,0
0.5,0.20253,0.5262,0
0.5,0.2057,0.5262,0
0.5,0.20886,0.5262,0
0.5,0.21203,0.5262,0
0.5,0.21519,0.5262,0
0.5,0.21835,0.5262,0
0.5,0.22152,0.5262,0
0.5,0.22468,0.5262,0
0.5,0.22785,0.5262,0
0.5,0.23101,0.5262,0
0.5,0.23418,0.5262,0
0.5,0.23734,0.5262,0
0.5,0.24051,0.5262,0
0.5,0.24367,0.5262,0
0.5,0.24684,0.5262,0
0.5,0.25,0.5262,0
0.5,0.25316,0.5262,0
0.5,0.25633,0.5262,0
0.5,0.25949,0.5262,0
0.5,0.26266,0.5262,0
0.5,0.26582,0.5262,0
0.5,0.26899,0.5262,0
0.5,0.27215,0.5262,0
0.5,0.27532,0.5262,0
0.5,0.27848,0.5262,0
0.5,0.28165,0.5262,0
0.5,0.28481,0.5262,0
0.5,0.28797,0.5262,0
0.5,0.29114,0.5262,0
0.5,0.2943,0.5262,0
0.5,0.29747,0.5262,0
0.5,0.30063,0.5262,0
0.5,0.3038,0.5262,0
0.5,0.30696,0.52619,0
0.5,0.31013,0.52619,0
0.5,0.31329,0.52619,0
0.5,0.31646,0.52619,0
0.5,0.31962,0.52619,0
0.5,0.32278,0.52619,0
0.5,0.32595,0.52619,0
0.5,0.32911,0.52619,0
0.5,0.33228,0.52619,0
0.5,0.33544,0.52619,0
0.5,0.33861,0.52619,0
0.5,0.34177,0.52619,0
0.5,0.34494,0.52619,0
0.5,0.3481,0.52619,0
0.5,0.35127,0.52619,0
0.5,0.35443,0.52619,0
0.5,0.35759,0.52619,0
0.5,0.36076,0.52619,0
0.5,0.36392,0.52619,0
0.5,0.36709,0.52619,0
0.5,0.37025,0.52619,0
0.5,0.37342,0.52619,0
0.5,0.37658,0.52618,0
0.5,0.37975,0.52618,0
0.5,0.38291,0.52618,0
0.5,0.38608,0.52618,0
0.5,0.38924,0.52618,0
0.5,0.39241,0.52618,0
0.5,0.39557,0.52618,0
0.5,0.39873,0.52618,0
0.5,0.4019,0.52618,0
0.5,0.40506,0.52617,0
0.5,0.40823,0.52617,0
0.5,0.41139,0.52617,0
0.5,0.41456,0.52617,0
0.5,0.41772,0.52617,0
0.5,0.42089,0.52617,0
0.5,0.42405,0.52616,0
0.5,0.42722,0.52616,0
0.5,0.43038,0.52616,0
0.5,0.43354,0.52616,0
0.5,0.43671,0.52616,0
0.5,0.43987,0.52615,0
0.5,0.44304,0.52615,0
0.5,0.4462,0.52615,0
0.5,0.44937,0.52615,0
0.5,0.45253,0.52615,0
0.5,0.4557,0.52615,0
0.5,0.45886,0.52615,0
0.5,0.46203,0.52614,0
0.5,0.46519,0.52614,0
0.5,0.46835,0.52614,0
0.5,0.47152,0.52614,0
0.5,0.47468,0.52614,0
0.5,0.47785,0.52613,0
0.5,0.48101,0.52612,0
0.5,0.48418,0.52609,0
0.5,0.48734,0.52605,0
0.5,0.49051,0.52598,0
0.5,0.49367,0.52587,0
0.5,0.49684,0.52568,0
0.5,0.5,0.52541,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0048783,0.47468,0
0.5,0.0063291,0.47452,0
0.5,0.0094937,0.47429,0
0.5,0.012658,0.47412,0
0.5,0.015823,0.47399,0
0.5,0.018987,0.47391,0
0.5,0.022152,0.47386,0
0.5,0.025316,0.47382,0
0.5,0.028481,0.47379,0
0.5,0.031646,0.47377,0
0.5,0.03481,0.47376,0
0.5,0.037975,0.47375,0
0.5,0.041139,0.47375,0
0.5,0.044304,0.47375,0
0.5,0.047468,0.47375,0
0.5,0.050633,0.47376,0
0.5,0.053797,0.47376,0
0.5,0.056962,0.47376,0
0.5,0.060127,0.47376,0
0.5,0.063291,0.47376,0
0.5,0.066456,0.47376,0
0.5,0.06962,0.47377,0
0.5,0.072785,0.47377,0
0.5,0.075949,0.47377,0
0.5,0.079114,0.47377,0
0.5,0.082278,0.47377,0
0.5,0.085443,0.47377,0
0.5,0.088608,0.47377,0
0.5,0.091772,0.47377,0
0.5,0.094937,0.47377,0
0.5,0.098101,0.47377,0
0.5,0.10127,0.47377,0
0.5,0.10443,0.47377,0
0.5,0.10759,0.47377,0
0.5,0.11076,0.47377,0
0.5,0.11392,0.47377,0
0.5,0.11709,0.47377,0
0.5,0.12025,0.47377,0
0.5,0.12342,0.47377,0
0.5,0.12658,0.47377,0
0.5,0.12975,0.47377,0
0.5,0.13291,0.47377,0
0.5,0.13608,0.47377,0
0.5,0.13924,0.47377,0
0.5,0.14241,0.47377,0
0.5,0.14557,0.47377,0
0.5,0.14873,0.47377,0
0.5,0.1519,0.47377,0
0.5,0.15506,0.47377,0
0.5,0.15823,0.47377,0
0.5,0.16139,0.47377,0
0.5,0.16456,0.47377,0
0.5,0.16772,0.47377,0
0.5,0.17089,0.47377,0
0.5,0.17405,0.47377,0
0.5,0.17722,0.47377,0
0.5,0.18038,0.47377,0
0.5,0.18354,0.47377,0
0.5,0.18671,0.47377,0
0.5,0.18987,0.47377,0
0.5,0.19304,0.47377,0
0.5,0.1962,0.47377,0
0.5,0.19937,0.47377,0
0.5,0.20253,0.47377,0
0.5,0.2057,0.47377,0
0.5,0.20886,0.47377,0
0.5,0.21203,0.47377,0
0.5,0.21519,0.47377,0
0.5,0.21835,0.47377,0
0.5,0.22152,0.47377,0
0.5,0.22468,0.47377,0
0.5,0.22785,0.47377,0
0.5,0.23101,0.47377,0
0.5,0.23418,0.47377,0
0.5,0.23734,0.47377,0
0.5,0.24051,0.47377,0
0.5,0.24367,0.47377,0
0.5,0.24684,0.47377,0
0.5,0.25,0.47377,0
0.5,0.25316,0.47377,0
0.5,0.25633,0.47377,0
0.5,0.25949,0.47377,0
0.5,0.26266,0.47377,0
0.5,0.26582,0.47377,0
0.5,0.26899,0.47377,0
0.5,0.27215,0.47377,0
0.5,0.27532,0.47377,0
0.5,0.27848,0.47377,0
0.5,0.28165,0.47377,0
0.5,0.28481,0.47377,0
0.5,0.28797,0.47377,0
0.5,0.29114,0.47377,0
0.5,0.2943,0.47377,0
0.5,0.29747,0.47377,0
0.5,0.30063,0.47377,0
0.5,0.3038,0.47377,0
0.5,0.30696,0.47377,0
0.5,0.31013,0.47377,0
0.5,0.31329,0.47377,0
0.5,0.31646,0.47377,0
0.5,0.31962,0.47377,0
0.5,0.32278,0.47377,0
0.5,0.32595,0.47377,0
0.5,0.32911,0.47377,0
0.5,0.33228,0.47377,0
0.5,0.33544,0.47377,0
0.5,0.33861,0.47377,0
0.5,0.34177,0.47377,0
0.5,0.34494,0.47377,0
0.5,0.3481,0.47377,0
0.5,0.35127,0.47377,0
0.5,0.35443,0.47377,0
0.5,0.35759,0.47376,0
0.5,0.36076,0.47376,0
0.5,0.36392,0.47376,0
0.5,0.36709,0.47376,0
0.5,0.37025,0.47376,0
0.5,0.37342,0.47376,0
0.5,0.37658,0.47376,0
0.5,0.37975,0.47376,0
0.5,0.38291,0.47376,0
0.5,0.38608,0.47376,0
0.5,0.38924,0.47376,0
0.5,0.39241,0.47376,0
0.5,0.39557,0.47376,0
0.5,0.39873,0.47376,0
0.5,0.4019,0.47376,0
0.5,0.40506,0.47376,0
0.5,0.40823,0.47376,0
0.5,0.41139,0.47376,0
0.5,0.41456,0.47376,0
0.5,0.41772,0.47376,0
0.5,0.42089,0.47376,0
0.5,0.42405,0.47376,0
0.5,0.42722,0.47376,0
0.5,0.43038,0.47376,0
0.5,0.43354,0.47376,0
0.5,0.43671,0.47376,0
0.5,0.43987,0.47376,0
0.5,0.44304,0.47376,0
0.5,0.4462,0.47376,0
0.5,0.44937,0.47376,0
0.5,0.45253,0.47376,0
0.5,0.4557,0.47376,0
0.5,0.45886,0.47376,0
0.5,0.46203,0.47376,0
0.5,0.46519,0.47377,0
0.5,0.46835,0.47377,0
0.5,0.47152,0.47378,0
0.5,0.47468,0.47379,0
0.5,0.47785,0.47381,0
0.5,0.48101,0.47383,0
0.5,0.48418,0.47386,0
0.5,0.48734,0.4739,0
0.5,0.49051,0.47396,0
0.5,0.49367,0.47406,0
0.5,0.49684,0.4742,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47463,0
0.5,0.50369,0.47468,0
0.5,0,0.47527,0
0.5,0.0031646,0.47485,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47525,0
0.5,0.51266,0.47559,0
0.5,0.51582,0.47594,0
0.5,0.51899,0.47626,0
0.5,0.52215,0.47654,0
0.5,0.52532,0.47677,0
0.5,0.52848,0.47695,0
0.5,0.53165,0.47709,0
0.5,0.53481,0.4772,0
0.5,0.53797,0.47727,0
0.5,0.54114,0.47732,0
0.5,0.5443,0.47735,0
0.5,0.54747,0.47736,0
0.5,0.55063,0.47735,0
0.5,0.5538,0.47733,0
0.5,0.55696,0.4773,0
0.5,0.56013,0.47727,0
0.5,0.56329,0.47724,0
0.5,0.56646,0.47722,0
0.5,0.56962,0.47721,0
0.5,0.57278,0.47721,0
0.5,0.57595,0.47723,0
0.5,0.57911,0.47725,0
0.5,0.58228,0.47728,0
0.5,0.58544,0.47731,0
0.5,0.58861,0.47734,0
0.5,0.59177,0.47736,0
0.5,0.59494,0.47739,0
0.5,0.5981,0.47741,0
0.5,0.60127,0.47742,0
0.5,0.60443,0.47743,0
0.5,0.60759,0.47743,0
0.5,0.61076,0.47743,0
0.5,0.61392,0.47742,0
0.5,0.61709,0.47742,0
0.5,0.62025,0.47741,0
0.5,0.62342,0.47741,0
0.5,0.62658,0.47741,0
0.5,0.62975,0.47742,0
0.5,0.63291,0.47743,0
0.5,0.63608,0.47744,0
0.5,0.63924,0.47746,0
0.5,0.64241,0.47748,0
0.5,0.64557,0.47749,0
0.5,0.64873,0.47751,0
0.5,0.6519,0.47753,0
0.5,0.65506,0.47755,0
0.5,0.65823,0.47756,0
0.5,0.66139,0.47758,0
0.5,0.66456,0.47759,0
0.5,0.66772,0.4776,0
0.5,0.67089,0.47761,0
0.5,0.67405,0.47763,0
0.5,0.67722,0.47763,0
0.5,0.68038,0.47764,0
0.5,0.68354,0.47765,0
0.5,0.68671,0.47766,0
0.5,0.68987,0.47767,0
0.5,0.69304,0.47767,0
0.5,0.6962,0.47768,0
0.5,0.69937,0.47768,0
0.5,0.70253,0.47769,0
0.5,0.7057,0.47769,0
0.5,0.70886,0.47769,0
0.5,0.71203,0.47769,0
0.5,0.71519,0.4777,0
0.5,0.71835,0.4777,0
0.5,0.72152,0.47771,0
0.5,0.72468,0.47771,0
0.5,0.72785,0.47772,0
0.5,0.73101,0.47772,0
0.5,0.73418,0.47773,0
0.5,0.73734,0.47774,0
0.5,0.74051,0.47775,0
0.5,0.74367,0.47775,0
0.5,0.74684,0.47776,0
0.5,0.75,0.47776,0
0.5,0.75316,0.47777,0
0.5,0.75633,0.47777,0
0.5,0.75949,0.47777,0
0.5,0.76266,0.47777,0
0.5,0.76582,0.47778,0
0.5,0.76899,0.47778,0
0.5,0.77215,0.47778,0
0.5,0.77532,0.47779,0
0.5,0.77848,0.47779,0
0.5,0.78165,0.47779,0
0.5,0.78481,0.4778,0
0.5,0.78797,0.47781,0
0.5,0.79114,0.47783,0
0.5,0.79243,0.47785,0
0.5,0.7943,0.47787,0
0.5,0.79747,0.47794,0
0.5,0.80063,0.47806,0
0.5,0.8038,0.47824,0
0.5,0.80696,0.4785,0
0.5,0.81013,0.47889,0
0.5,0.81329,0.47941,0
0.5,0.81646,0.48012,0
0.5,0.81947,0.48101,0
0.5,0.81962,0.48106,0
0.5,0.82278,0.4823,0
0.5,0.82595,0.48392,0
0.5,0.82638,0.48418,0
0.5,0.82911,0.48614,0
0.5,0.83048,0.48734,0
0.5,0.83228,0.48936,0
0.5,0.83318,0.49051,0
0.5,0.8349,0.49367,0
0.5,0.83544,0.4954,0
0.5,0.83587,0.49684,0
0.5,0.83618,0.5,0
0.5,0.83587,0.50316,0
0.5,0.83544,0.50459,0
0.5,0.83489,0.50633,0
0.5,0.83318,0.50949,0
0.5,0.83228,0.51064,0
0.5,0.83048,0.51266,0
0.5,0.82911,0.51385,0
0.5,0.82637,0.51582,0
0.5,0.81962,0.51894,0
0.5,0.81946,0.51899,0
0.5,0.82278,0.5177,0
0.5,0.82595,0.51608,0
0.5,0.7943,0.52213,0
0.5,0.79231,0.52215,0
0.5,0.79747,0.52206,0
0.5,0.80063,0.52194,0
0.5,0.8038,0.52176,0
0.5,0.80696,0.52149,0
0.5,0.81013,0.52111,0
0.5,0.81329,0.52059,0
0.5,0.81646,0.51988,0
0.5,0.0031646,0.52515,0
0.5,0,0.52473,0
0.5,0.0048723,0.52532,0
0.5,0.50633,0.52508,0
0.5,0.50369,0.52532,0
0.5,0.50949,0.52475,0
0.5,0.51266,0.52441,0
0.5,0.51582,0.52406,0
0.5,0.51899,0.52374,0
0.5,0.52215,0.52346,0
0.5,0.52532,0.52323,0
0.5,0.52848,0.52305,0
0.5,0.53165,0.52291,0
0.5,0.53481,0.5228,0
0.5,0.53797,0.52273,0
0.5,0.54114,0.52268,0
0.5,0.5443,0.52265,0
0.5,0.54747,0.52264,0
0.5,0.55063,0.52265,0
0.5,0.5538,0.52267,0
0.5,0.55696,0.52269,0
0.5,0.56013,0.52273,0
0.5,0.56329,0.52276,0
0.5,0.56646,0.52278,0
0.5,0.56962,0.52279,0
0.5,0.57278,0.52279,0
0.5,0.57595,0.52277,0
0.5,0.57911,0.52275,0
0.5,0.58228,0.52272,0
0.5,0.58544,0.52269,0
0.5,0.58861,0.52266,0
0.5,0.59177,0.52264,0
0.5,0.59494,0.52261,0
0.5,0.5981,0.52259,0
0.5,0.60127,0.52258,0
0.5,0.60443,0.52257,0
0.5,0.60759,0.52257,0
0.5,0.61076,0.52257,0
0.5,0.61392,0.52258,0
0.5,0.61709,0.52258,0
0.5,0.62025,0.52259,0
0.5,0.62342,0.52259,0
0.5,0.62658,0.52259,0
0.5,0.62975,0.52258,0
0.5,0.63291,0.52257,0
0.5,0.63608,0.52256,0
0.5,0.63924,0.52254,0
0.5,0.64241,0.52252,0
0.5,0.64557,0.5225,0
0.5,0.64873,0.52249,0
0.5,0.6519,0.52247,0
0.5,0.65506,0.52245,0
0.5,0.65823,0.52244,0
0.5,0.66139,0.52242,0
0.5,0.66456,0.52241,0
0.5,0.66772,0.5224,0
0.5,0.67089,0.52238,0
0.5,0.67405,0.52237,0
0.5,0.67722,0.52236,0
0.5,0.68038,0.52236,0
0.5,0.68354,0.52235,0
0.5,0.68671,0.52234,0
0.5,0.68987,0.52233,0
0.5,0.69304,0.52233,0
0.5,0.6962,0.52232,0
0.5,0.69937,0.52232,0
0.5,0.70253,0.52231,0
0.5,0.7057,0.52231,0
0.5,0.70886,0.52231,0
0.5,0.71203,0.5223,0
0.5,0.71519,0.5223,0
0.5,0.71835,0.5223,0
0.5,0.72152,0.52229,0
0.5,0.72468,0.52229,0
0.5,0.72785,0.52228,0
0.5,0.73101,0.52227,0
0.5,0.73418,0.52227,0
0.5,0.73734,0.52226,0
0.5,0.74051,0.52225,0
0.5,0.74367,0.52225,0
0.5,0.74684,0.52224,0
0.5,0.75,0.52224,0
0.5,0.75316,0.52223,0
0.5,0.75633,0.52223,0
0.5,0.75949,0.52223,0
0.5,0.76266,0.52223,0
0.5,0.76582,0.52222,0
0.5,0.76899,0.52222,0
0.5,0.77215,0.52222,0
0.5,0.77532,0.52221,0
0.5,0.77848,0.52221,0
0.5,0.78165,0.52221,0
0.5,0.78481,0.5222,0
0.5,0.78797,0.52219,0
0.5,0.79114,0.52217,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.52571,0
0.5,0.012658,0.52588,0
0.5,0.015823,0.52601,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52614,0
0.5,0.025316,0.52619,0
0.5,0.028481,0.52621,0
0.5,0.031646,0.52623,0
0.5,0.03481,0.52624,0
0.5,0.037975,0.52625,0
0.5,0.041139,0.52625,0
0.5,0.044304,0.52625,0
0.5,0.047468,0.52625,0
0.5,0.050633,0.52624,0
0.5,0.053797,0.52624,0
0.5,0.056962,0.52624,0
0.5,0.060127,0.52624,0
0.5,0.063291,0.52624,0
0.5,0.066456,0.52624,0
0.5,0.06962,0.52624,0
0.5,0.072785,0.52623,0
0.5,0.075949,0.52623,0
0.5,0.079114,0.52623,0
0.5,0.082278,0.52623,0
0.5,0.085443,0.52623,0
0.5,0.088608,0.52623,0
0.5,0.091772,0.52623,0
0.5,0.094937,0.52623,0
0.5,0.098101,0.52623,0
0.5,0.10127,0.52623,0
0.5,0.10443,0.52623,0
0.5,0.10759,0.52623,0
0.5,0.11076,0.52623,0
0.5,0.11392,0.52623,0
0.5,0.11709,0.52623,0
0.5,0.12025,0.52623,0
0.5,0.12342,0.52623,0
0.5,0.12658,0.52623,0
0.5,0.12975,0.52623,0
0.5,0.13291,0.52623,0
0.5,0.13608,0.52623,0
0.5,0.13924,0.52623,0
0.5,0.14241,0.52623,0
0.5,0.14557,0.52623,0
0.5,0.14873,0.52623,0
0.5,0.1519,0.52623,0
0.5,0.15506,0.52623,0
0.5,0.15823,0.52623,0
0.5,0.16139,0.52623,0
0.5,0.16456,0.52623,0
0.5,0.16772,0.52623,0
0.5,0.17089,0.52623,0
0.5,0.17405,0.52623,0
0.5,0.17722,0.52623,0
0.5,0.18038,0.52623,0
0.5,0.18354,0.52623,0
0.5,0.18671,0.52623,0
0.5,0.18987,0.52623,0
0.5,0.19304,0.52623,0
0.5,0.1962,0.52623,0
0.5,0.19937,0.52623,0
0.5,0.20253,0.52623,0
0.5,0.2057,0.52623,0
0.5,0.20886,0.52623,0
0.5,0.21203,0.52623,0
0.5,0.21519,0.52623,0
0.5,0.21835,0.52623,0
0.5,0.22152,0.52623,0
0.5,0.22468,0.52623,0
0.5,0.22785,0.52623,0
0.5,0.23101,0.52623,0
0.5,0.23418,0.52623,0
0.5,0.23734,0.52623,0
0.5,0.24051,0.52623,0
0.5,0.24367,0.52623,0
0.5,0.24684,0.52623,0
0.5,0.25,0.52623,0
0.5,0.25316,0.52623,0
0.5,0.25633,0.52623,0
0.5,0.25949,0.52623,0
0.5,0.26266,0.52623,0
0.5,0.26582,0.52623,0
0.5,0.26899,0.52623,0
0.5,0.27215,0.52623,0
0.5,0.27532,0.52623,0
0.5,0.27848,0.52623,0
0.5,0.28165,0.52623,0
0.5,0.28481,0.52623,0
0.5,0.28797,0.52623,0
0.5,0.29114,0.52623,0
0.5,0.2943,0.52623,0
0.5,0.29747,0.52623,0
0.5,0.30063,0.52623,0
0.5,0.3038,0.52623,0
0.5,0.30696,0.52623,0
0.5,0.31013,0.52623,0
0.5,0.31329,0.52623,0
0.5,0.31646,0.52623,0
0.5,0.31962,0.52623,0
0.5,0.32278,0.52623,0
0.5,0.32595,0.52623,0
0.5,0.32911,0.52623,0
0.5,0.33228,0.52623,0
0.5,0.33544,0.52623,0
0.5,0.33861,0.52623,0
0.5,0.34177,0.52623,0
0.5,0.34494,0.52623,0
0.5,0.3481,0.52623,0
0.5,0.35127,0.52623,0
0.5,0.35443,0.52623,0
0.5,0.35759,0.52624,0
0.5,0.36076,0.52624,0
0.5,0.36392,0.52624,0
0.5,0.36709,0.52624,0
0.5,0.37025,0.52624,0
0.5,0.37342,0.52624,0
0.5,0.37658,0.52624,0
0.5,0.37975,0.52624,0
0.5,0.38291,0.52624,0
0.5,0.38608,0.52624,0
0.5,0.38924,0.52624,0
0.5,0.39241,0.52624,0
0.5,0.39557,0.52624,0
0.5,0.39873,0.52624,0
0.5,0.4019,0.52624,0
0.5,0.40506,0.52624,0
0.5,0.40823,0.52624,0
0.5,0.41139,0.52624,0
0.5,0.41456,0.52624,0
0.5,0.41772,0.52624,0
0.5,0.42089,0.52624,0
0.5,0.42405,0.52624,0
0.5,0.42722,0.52624,0
0.5,0.43038,0.52624,0
0.5,0.43354,0.52624,0
0.5,0.43671,0.52624,0
0.5,0.43987,0.52624,0
0.5,0.44304,0.52624,0
0.5,0.4462,0.52624,0
0.5,0.44937,0.52624,0
0.5,0.45253,0.52624,0
0.5,0.4557,0.52624,0
0.5,0.45886,0.52624,0
0.5,0.46203,0.52624,0
0.5,0.46519,0.52623,0
0.5,0.46835,0.52623,0
0.5,0.47152,0.52622,0
0.5,0.47468,0.52621,0
0.5,0.47785,0.52619,0
0.5,0.48101,0.52617,0
0.5,0.48418,0.52614,0
0.5,0.48734,0.5261,0
0.5,0.49051,0.52604,0
0.5,0.49367,0.52594,0
0.5,0.49684,0.5258,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52537,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96837,0.47152,0
0.5,0.97152,0.4711,0
0.5,0.97468,0.47076,0
0.5,0.97785,0.47049,0
0.5,0.98101,0.47028,0
0.5,0.98418,0.47013,0
0.5,0.98734,0.47004,0
0.5,0.99051,0.47002,0
0.5,0.99367,0.47009,0
0.5,0.99684,0.47029,0
0.5,1,0.47064,0
0.5,0.0032606,0.47468,0
0.5,0.0063291,0.47437,0
0.5,0.0094937,0.47417,0
0.5,0.012658,0.47402,0
0.5,0.015823,0.47392,0
0.5,0.018987,0.47385,0
0.5,0.022152,0.47381,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47375,0
0.5,0.031646,0.47374,0
0.5,0.03481,0.47373,0
0.5,0.037975,0.47373,0
0.5,0.041139,0.47373,0
0.5,0.044304,0.47373,0
0.5,0.047468,0.47373,0
0.5,0.050633,0.47373,0
0.5,0.053797,0.47374,0
0.5,0.056962,0.47374,0
0.5,0.060127,0.47374,0
0.5,0.063291,0.47374,0
0.5,0.066456,0.47374,0
0.5,0.06962,0.47374,0
0.5,0.072785,0.47374,0
0.5,0.075949,0.47374,0
0.5,0.079114,0.47374,0
0.5,0.082278,0.47374,0
0.5,0.085443,0.47375,0
0.5,0.088608,0.47375,0
0.5,0.091772,0.47375,0
0.5,0.094937,0.47375,0
0.5,0.098101,0.47375,0
0.5,0.10127,0.47375,0
0.5,0.10443,0.47375,0
0.5,0.10759,0.47375,0
0.5,0.11076,0.47375,0
0.5,0.11392,0.47375,0
0.5,0.11709,0.47375,0
0.5,0.12025,0.47375,0
0.5,0.12342,0.47375,0
0.5,0.12658,0.47375,0
0.5,0.12975,0.47375,0
0.5,0.13291,0.47375,0
0.5,0.13608,0.47375,0
0.5,0.13924,0.47375,0
0.5,0.14241,0.47375,0
0.5,0.14557,0.47375,0
0.5,0.14873,0.47375,0
0.5,0.1519,0.47375,0
0.5,0.15506,0.47375,0
0.5,0.15823,0.47375,0
0.5,0.16139,0.47375,0
0.5,0.16456,0.47375,0
0.5,0.16772,0.47375,0
0.5,0.17089,0.47375,0
0.5,0.17405,0.47375,0
0.5,0.17722,0.47375,0
0.5,0.18038,0.47375,0
0.5,0.18354,0.47375,0
0.5,0.18671,0.47375,0
0.5,0.18987,0.47375,0
0.5,0.19304,0.47375,0
0.5,0.1962,0.47375,0
0.5,0.19937,0.47375,0
0.5,0.20253,0.47375,0
0.5,0.2057,0.47375,0
0.5,0.20886,0.47375,0
0.5,0.21203,0.47375,0
0.5,0.21519,0.47375,0
0.5,0.21835,0.47375,0
0.5,0.22152,0.47375,0
0.5,0.22468,0.47375,0
0.5,0.22785,0.47375,0
0.5,0.23101,0.47375,0
0.5,0.23418,0.47375,0
0.5,0.23734,0.47375,0
0.5,0.24051,0.47375,0
0.5,0.24367,0.47375,0
0.5,0.24684,0.47375,0
0.5,0.25,0.47375,0
0.5,0.25316,0.47375,0
0.5,0.25633,0.47375,0
0.5,0.25949,0.47375,0
0.5,0.26266,0.47375,0
0.5,0.26582,0.47375,0
0.5,0.26899,0.47375,0
0.5,0.27215,0.47375,0
0.5,0.27532,0.47375,0
0.5,0.27848,0.47375,0
0.5,0.28165,0.47375,0
0.5,0.28481,0.47375,0
0.5,0.28797,0.47375,0
0.5,0.29114,0.47375,0
0.5,0.2943,0.47375,0
0.5,0.29747,0.47375,0
0.5,0.30063,0.47375,0
0.5,0.3038,0.47375,0
0.5,0.30696,0.47375,0
0.5,0.31013,0.47375,0
0.5,0.31329,0.47375,0
0.5,0.31646,0.47375,0
0.5,0.31962,0.47375,0
0.5,0.32278,0.47375,0
0.5,0.32595,0.47375,0
0.5,0.32911,0.47375,0
0.5,0.33228,0.47374,0
0.5,0.33544,0.47374,0
0.5,0.33861,0.47374,0
0.5,0.34177,0.47374,0
0.5,0.34494,0.47374,0
0.5,0.3481,0.47374,0
0.5,0.35127,0.47374,0
0.5,0.35443,0.47374,0
0.5,0.35759,0.47374,0
0.5,0.36076,0.47374,0
0.5,0.36392,0.47374,0
0.5,0.36709,0.47374,0
0.5,0.37025,0.47374,0
0.5,0.37342,0.47374,0
0.5,0.37658,0.47374,0
0.5,0.37975,0.47374,0
0.5,0.38291,0.47374,0
0.5,0.38608,0.47374,0
0.5,0.38924,0.47374,0
0.5,0.39241,0.47374,0
0.5,0.39557,0.47374,0
0.5,0.39873,0.47374,0
0.5,0.4019,0.47374,0
0.5,0.40506,0.47374,0
0.5,0.40823,0.47374,0
0.5,0.41139,0.47374,0
0.5,0.41456,0.47374,0
0.5,0.41772,0.47374,0
0.5,0.42089,0.47374,0
0.5,0.42405,0.47374,0
0.5,0.42722,0.47374,0
0.5,0.43038,0.47374,0
0.5,0.43354,0.47374,0
0.5,0.43671,0.47374,0
0.5,0.43987,0.47374,0
0.5,0.44304,0.47373,0
0.5,0.4462,0.47374,0
0.5,0.44937,0.47374,0
0.5,0.45253,0.47374,0
0.5,0.4557,0.47374,0
0.5,0.45886,0.47374,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47375,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47377,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47381,0
0.5,0.48418,0.47384,0
0.5,0.48734,0.47389,0
0.5,0.49051,0.47395,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50376,0.47468,0
0.5,0.86175,0.47468,0
0.5,0.86392,0.47445,0
0.5,0.86709,0.47422,0
0.5,0.87025,0.4741,0
0.5,0.87342,0.47414,0
0.5,0.87658,0.47432,0
0.5,0.87975,0.47459,0
0.5,0.88062,0.47468,0
0.5,0.95018,0.47468,0
0.5,0.95253,0.47431,0
0.5,0.9557,0.47375,0
0.5,0.95886,0.47315,0
0.5,0.96203,0.47256,0
0.5,0.96519,0.472,0
0.5,0.96835,0.47152,0
0.5,0,0.4751,0
0.5,0.0031646,0.47469,0
0.5,0.50633,0.47491,0
0.5,0.50949,0.47523,0
0.5,0.51266,0.47557,0
0.5,0.51582,0.47591,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47673,0
0.5,0.52848,0.47691,0
0.5,0.53165,0.47705,0
0.5,0.53481,0.47716,0
0.5,0.53797,0.47723,0
0.5,0.54114,0.47728,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47732,0
0.5,0.55063,0.47732,0
0.5,0.5538,0.4773,0
0.5,0.55696,0.47727,0
0.5,0.56013,0.47724,0
0.5,0.56329,0.47721,0
0.5,0.56646,0.47719,0
0.5,0.56962,0.47718,0
0.5,0.57278,0.47718,0
0.5,0.57595,0.47719,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47723,0
0.5,0.58544,0.47726,0
0.5,0.58861,0.47729,0
0.5,0.59177,0.47731,0
0.5,0.59494,0.47733,0
0.5,0.5981,0.47735,0
0.5,0.60127,0.47736,0
0.5,0.60443,0.47737,0
0.5,0.60759,0.47737,0
0.5,0.61076,0.47737,0
0.5,0.61392,0.47737,0
0.5,0.61709,0.47736,0
0.5,0.62025,0.47736,0
0.5,0.62342,0.47735,0
0.5,0.62658,0.47735,0
0.5,0.62975,0.47736,0
0.5,0.63291,0.47737,0
0.5,0.63608,0.47738,0
0.5,0.63924,0.47739,0
0.5,0.64241,0.47741,0
0.5,0.64557,0.47742,0
0.5,0.64873,0.47744,0
0.5,0.6519,0.47745,0
0.5,0.65506,0.47747,0
0.5,0.65823,0.47748,0
0.5,0.66139,0.4775,0
0.5,0.66456,0.47751,0
0.5,0.66772,0.47752,0
0.5,0.67089,0.47753,0
0.5,0.67405,0.47753,0
0.5,0.67722,0.47754,0
0.5,0.68038,0.47755,0
0.5,0.68354,0.47755,0
0.5,0.68671,0.47756,0
0.5,0.68987,0.47756,0
0.5,0.69304,0.47757,0
0.5,0.6962,0.47757,0
0.5,0.69937,0.47757,0
0.5,0.70253,0.47758,0
0.5,0.7057,0.47758,0
0.5,0.70886,0.47758,0
0.5,0.71203,0.47758,0
0.5,0.71519,0.47758,0
0.5,0.71835,0.47758,0
0.5,0.72152,0.47758,0
0.5,0.72468,0.47758,0
0.5,0.72785,0.47759,0
0.5,0.73101,0.47759,0
0.5,0.73418,0.47759,0
0.5,0.73734,0.4776,0
0.5,0.74051,0.4776,0
0.5,0.74367,0.4776,0
0.5,0.74684,0.47761,0
0.5,0.75,0.47761,0
0.5,0.75316,0.47761,0
0.5,0.75633,0.47761,0
0.5,0.75949,0.47761,0
0.5,0.76266,0.47761,0
0.5,0.76582,0.47761,0
0.5,0.76899,0.47761,0
0.5,0.77215,0.4776,0
0.5,0.77532,0.4776,0
0.5,0.77848,0.47759,0
0.5,0.78165,0.47759,0
0.5,0.78481,0.47758,0
0.5,0.78797,0.47756,0
0.5,0.79114,0.47755,0
0.5,0.7943,0.47753,0
0.5,0.79747,0.47751,0
0.5,0.80063,0.47749,0
0.5,0.8038,0.47747,0
0.5,0.80696,0.47744,0
0.5,0.81013,0.47742,0
0.5,0.81329,0.4774,0
0.5,0.81646,0.47737,0
0.5,0.81962,0.47734,0
0.5,0.82278,0.47729,0
0.5,0.82595,0.47723,0
0.5,0.82911,0.47715,0
0.5,0.83228,0.47705,0
0.5,0.83544,0.47692,0
0.5,0.83861,0.47676,0
0.5,0.84177,0.47657,0
0.5,0.84494,0.47634,0
0.5,0.8481,0.47608,0
0.5,0.85127,0.47579,0
0.5,0.85443,0.47547,0
0.5,0.85759,0.47513,0
0.5,0.86076,0.47479,0
0.5,0.88291,0.47492,0
0.5,0.88608,0.47523,0
0.5,0.88924,0.47553,0
0.5,0.89241,0.4758,0
0.5,0.89557,0.47604,0
0.5,0.89873,0.47624,0
0.5,0.9019,0.4764,0
0.5,0.90506,0.47653,0
0.5,0.90823,0.47664,0
0.5,0.91139,0.47672,0
0.5,0.91456,0.47677,0
0.5,0.91772,0.4768,0
0.5,0.92089,0.4768,0
0.5,0.92405,0.47677,0
0.5,0.92722,0.4767,0
0.5,0.93038,0.47659,0
0.5,0.93354,0.47643,0
0.5,0.93671,0.47622,0
0.5,0.93987,0.47595,0
0.5,0.94304,0.47562,0
0.5,0.9462,0.47524,0
0.5,0.94937,0.47481,0
0.5,0.0031646,0.52531,0
0.5,0,0.5249,0
0.5,0.0032494,0.52532,0
0.5,0.50633,0.52509,0
0.5,0.50376,0.52532,0
0.5,0.50949,0.52477,0
0.5,0.51266,0.52443,0
0.5,0.51582,0.52409,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52327,0
0.5,0.52848,0.52309,0
0.5,0.53165,0.52295,0
0.5,0.53481,0.52284,0
0.5,0.53797,0.52277,0
0.5,0.54114,0.52272,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52268,0
0.5,0.55063,0.52268,0
0.5,0.5538,0.5227,0
0.5,0.55696,0.52273,0
0.5,0.56013,0.52276,0
0.5,0.56329,0.52278,0
0.5,0.56646,0.52281,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52282,0
0.5,0.57595,0.52281,0
0.5,0.57911,0.52279,0
0.5,0.58228,0.52276,0
0.5,0.58544,0.52274,0
0.5,0.58861,0.52271,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52266,0
0.5,0.5981,0.52265,0
0.5,0.60127,0.52263,0
0.5,0.60443,0.52263,0
0.5,0.60759,0.52262,0
0.5,0.61076,0.52263,0
0.5,0.61392,0.52263,0
0.5,0.61709,0.52264,0
0.5,0.62025,0.52264,0
0.5,0.62342,0.52264,0
0.5,0.62658,0.52264,0
0.5,0.62975,0.52264,0
0.5,0.63291,0.52263,0
0.5,0.63608,0.52262,0
0.5,0.63924,0.52261,0
0.5,0.64241,0.52259,0
0.5,0.64557,0.52258,0
0.5,0.64873,0.52256,0
0.5,0.6519,0.52254,0
0.5,0.65506,0.52253,0
0.5,0.65823,0.52252,0
0.5,0.66139,0.5225,0
0.5,0.66456,0.52249,0
0.5,0.66772,0.52248,0
0.5,0.67089,0.52247,0
0.5,0.67405,0.52246,0
0.5,0.67722,0.52246,0
0.5,0.68038,0.52245,0
0.5,0.68354,0.52244,0
0.5,0.68671,0.52244,0
0.5,0.68987,0.52243,0
0.5,0.69304,0.52243,0
0.5,0.6962,0.52243,0
0.5,0.69937,0.52242,0
0.5,0.70253,0.52242,0
0.5,0.7057,0.52242,0
0.5,0.70886,0.52242,0
0.5,0.71203,0.52242,0
0.5,0.71519,0.52242,0
0.5,0.71835,0.52242,0
0.5,0.72152,0.52242,0
0.5,0.72468,0.52241,0
0.5,0.72785,0.52241,0
0.5,0.73101,0.52241,0
0.5,0.73418,0.52241,0
0.5,0.73734,0.5224,0
0.5,0.74051,0.5224,0
0.5,0.74367,0.5224,0
0.5,0.74684,0.52239,0
0.5,0.75,0.52239,0
0.5,0.75316,0.52239,0
0.5,0.75633,0.52239,0
0.5,0.75949,0.52239,0
0.5,0.76266,0.52239,0
0.5,0.76582,0.52239,0
0.5,0.76899,0.52239,0
0.5,0.77215,0.5224,0
0.5,0.77532,0.5224,0
0.5,0.77848,0.52241,0
0.5,0.78165,0.52241,0
0.5,0.78481,0.52242,0
0.5,0.78797,0.52244,0
0.5,0.79114,0.52245,0
0.5,0.7943,0.52247,0
0.5,0.79747,0.52249,0
0.5,0.80063,0.52251,0
0.5,0.8038,0.52253,0
0.5,0.80696,0.52256,0
0.5,0.81013,0.52258,0
0.5,0.81329,0.5226,0
0.5,0.81646,0.52263,0
0.5,0.81962,0.52266,0
0.5,0.82278,0.52271,0
0.5,0.82595,0.52277,0
0.5,0.82911,0.52285,0
0.5,0.83228,0.52295,0
0.5,0.83544,0.52308,0
0.5,0.83861,0.52324,0
0.5,0.84177,0.52343,0
0.5,0.84494,0.52366,0
0.5,0.8481,0.52392,0
0.5,0.85127,0.52421,0
0.5,0.85443,0.52453,0
0.5,0.85759,0.52487,0
0.5,0.86076,0.52521,0
0.5,0.86175,0.52532,0
0.5,0.88291,0.52508,0
0.5,0.88062,0.52532,0
0.5,0.88608,0.52477,0
0.5,0.88924,0.52447,0
0.5,0.89241,0.5242,0
0.5,0.89557,0.52396,0
0.5,0.89873,0.52376,0
0.5,0.9019,0.5236,0
0.5,0.90506,0.52346,0
0.5,0.90823,0.52336,0
0.5,0.91139,0.52328,0
0.5,0.91456,0.52323,0
0.5,0.91772,0.5232,0
0.5,0.92089,0.5232,0
0.5,0.92405,0.52323,0
0.5,0.92722,0.52329,0
0.5,0.93038,0.52341,0
0.5,0.93354,0.52357,0
0.5,0.93671,0.52378,0
0.5,0.93987,0.52405,0
0.5,0.94304,0.52438,0
0.5,0.9462,0.52476,0
0.5,0.94937,0.52519,0
0.5,0.95018,0.52532,0
0.5,0.0063291,0.52563,0
0.5,0.0094937,0.52583,0
0.5,0.012658,0.52598,0
0.5,0.015823,0.52608,0
0.5,0.018987,0.52615,0
0.5,0.022152,0.52619,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52625,0
0.5,0.031646,0.52626,0
0.5,0.03481,0.52627,0
0.5,0.037975,0.52627,0
0.5,0.041139,0.52627,0
0.5,0.044304,0.52627,0
0.5,0.047468,0.52627,0
0.5,0.050633,0.52627,0
0.5,0.053797,0.52626,0
0.5,0.056962,0.52626,0
0.5,0.060127,0.52626,0
0.5,0.063291,0.52626,0
0.5,0.066456,0.52626,0
0.5,0.06962,0.52626,0
0.5,0.072785,0.52626,0
0.5,0.075949,0.52626,0
0.5,0.079114,0.52626,0
0.5,0.082278,0.52626,0
0.5,0.085443,0.52625,0
0.5,0.088608,0.52625,0
0.5,0.091772,0.52625,0
0.5,0.094937,0.52625,0
0.5,0.098101,0.52625,0
0.5,0.10127,0.52625,0
0.5,0.10443,0.52625,0
0.5,0.10759,0.52625,0
0.5,0.11076,0.52625,0
0.5,0.11392,0.52625,0
0.5,0.11709,0.52625,0
0.5,0.12025,0.52625,0
0.5,0.12342,0.52625,0
0.5,0.12658,0.52625,0
0.5,0.12975,0.52625,0
0.5,0.13291,0.52625,0
0.5,0.13608,0.52625,0
0.5,0.13924,0.52625,0
0.5,0.14241,0.52625,0
0.5,0.14557,0.52625,0
0.5,0.14873,0.52625,0
0.5,0.1519,0.52625,0
0.5,0.15506,0.52625,0
0.5,0.15823,0.52625,0
0.5,0.16139,0.52625,0
0.5,0.16456,0.52625,0
0.5,0.16772,0.52625,0
0.5,0.17089,0.52625,0
0.5,0.17405,0.52625,0
0.5,0.17722,0.52625,0
0.5,0.18038,0.52625,0
0.5,0.18354,0.52625,0
0.5,0.18671,0.52625,0
0.5,0.18987,0.52625,0
0.5,0.19304,0.52625,0
0.5,0.1962,0.52625,0
0.5,0.19937,0.52625,0
0.5,0.20253,0.52625,0
0.5,0.2057,0.52625,0
0.5,0.20886,0.52625,0
0.5,0.21203,0.52625,0
0.5,0.21519,0.52625,0
0.5,0.21835,0.52625,0
0.5,0.22152,0.52625,0
0.5,0.22468,0.52625,0
0.5,0.22785,0.52625,0
0.5,0.23101,0.52625,0
0.5,0.23418,0.52625,0
0.5,0.23734,0.52625,0
0.5,0.24051,0.52625,0
0.5,0.24367,0.52625,0
0.5,0.24684,0.52625,0
0.5,0.25,0.52625,0
0.5,0.25316,0.52625,0
0.5,0.25633,0.52625,0
0.5,0.25949,0.52625,0
0.5,0.26266,0.52625,0
0.5,0.26582,0.52625,0
0.5,0.26899,0.52625,0
0.5,0.27215,0.52625,0
0.5,0.27532,0.52625,0
0.5,0.27848,0.52625,0
0.5,0.28165,0.52625,0
0.5,0.28481,0.52625,0
0.5,0.28797,0.52625,0
0.5,0.29114,0.52625,0
0.5,0.2943,0.52625,0
0.5,0.29747,0.52625,0
0.5,0.30063,0.52625,0
0.5,0.3038,0.52625,0
0.5,0.30696,0.52625,0
0.5,0.31013,0.52625,0
0.5,0.31329,0.52625,0
0.5,0.31646,0.52625,0
0.5,0.31962,0.52625,0
0.5,0.32278,0.52625,0
0.5,0.32595,0.52625,0
0.5,0.32911,0.52625,0
0.5,0.33228,0.52626,0
0.5,0.33544,0.52626,0
0.5,0.33861,0.52626,0
0.5,0.34177,0.52626,0
0.5,0.34494,0.52626,0
0.5,0.3481,0.52626,0
0.5,0.35127,0.52626,0
0.5,0.35443,0.52626,0
0.5,0.35759,0.52626,0
0.5,0.36076,0.52626,0
0.5,0.36392,0.52626,0
0.5,0.36709,0.52626,0
0.5,0.37025,0.52626,0
0.5,0.37342,0.52626,0
0.5,0.37658,0.52626,0
0.5,0.37975,0.52626,0
0.5,0.38291,0.52626,0
0.5,0.38608,0.52626,0
0.5,0.38924,0.52626,0
0.5,0.39241,0.52626,0
0.5,0.39557,0.52626,0
0.5,0.39873,0.52626,0
0.5,0.4019,0.52626,0
0.5,0.40506,0.52626,0
0.5,0.40823,0.52626,0
0.5,0.41139,0.52626,0
0.5,0.41456,0.52626,0
0.5,0.41772,0.52626,0
0.5,0.42089,0.52626,0
0.5,0.42405,0.52626,0
0.5,0.42722,0.52626,0
0.5,0.43038,0.52626,0
0.5,0.43354,0.52626,0
0.5,0.43671,0.52626,0
0.5,0.43987,0.52626,0
0.5,0.44304,0.52627,0
0.5,0.4462,0.52627,0
0.5,0.44937,0.52626,0
0.5,0.45253,0.52626,0
0.5,0.4557,0.52626,0
0.5,0.45886,0.52626,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52625,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52623,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52619,0
0.5,0.48418,0.52616,0
0.5,0.48734,0.52611,0
0.5,0.49051,0.52605,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.86392,0.52554,0
0.5,0.86709,0.52578,0
0.5,0.87025,0.5259,0
0.5,0.87342,0.52586,0
0.5,0.87658,0.52568,0
0.5,0.87975,0.52541,0
0.5,0.95253,0.52569,0
0.5,0.9557,0.52625,0
0.5,0.95886,0.52685,0
0.5,0.96203,0.52744,0
0.5,0.96519,0.528,0
0.5,0.96835,0.52848,0
0.5,0.96838,0.52848,0
0.5,0.97152,0.5289,0
0.5,0.97468,0.52924,0
0.5,0.97785,0.52951,0
0.5,0.98101,0.52972,0
0.5,0.98418,0.52987,0
0.5,0.98734,0.52996,0
0.5,0.99051,0.52997,0
0.5,0.99367,0.52991,0
0.5,0.99684,0.52971,0
0.5,1,0.52936,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96837,0.47152,0
0.5,0.97152,0.4711,0
0.5,0.97468,0.47076,0
0.5,0.97785,0.47049,0
0.5,0.98101,0.47028,0
0.5,0.98418,0.47013,0
0.5,0.98734,0.47004,0
0.5,0.99051,0.47002,0
0.5,0.99367,0.47009,0
0.5,0.99684,0.47029,0
0.5,1,0.47064,0
0.5,0.0030379,0.47468,0
0.5,0.0031646,0.47466,0
0.5,0.0063291,0.47434,0
0.5,0.0094937,0.47415,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47384,0
0.5,0.022152,0.47379,0
0.5,0.025316,0.47376,0
0.5,0.028481,0.47374,0
0.5,0.031646,0.47373,0
0.5,0.03481,0.47372,0
0.5,0.037975,0.47372,0
0.5,0.041139,0.47372,0
0.5,0.044304,0.47372,0
0.5,0.047468,0.47372,0
0.5,0.050633,0.47373,0
0.5,0.053797,0.47373,0
0.5,0.056962,0.47373,0
0.5,0.060127,0.47373,0
0.5,0.063291,0.47373,0
0.5,0.066456,0.47373,0
0.5,0.06962,0.47373,0
0.5,0.072785,0.47373,0
0.5,0.075949,0.47373,0
0.5,0.079114,0.47373,0
0.5,0.082278,0.47373,0
0.5,0.085443,0.47373,0
0.5,0.088608,0.47373,0
0.5,0.091772,0.47373,0
0.5,0.094937,0.47373,0
0.5,0.098101,0.47373,0
0.5,0.10127,0.47373,0
0.5,0.10443,0.47373,0
0.5,0.10759,0.47373,0
0.5,0.11076,0.47373,0
0.5,0.11392,0.47373,0
0.5,0.11709,0.47373,0
0.5,0.12025,0.47373,0
0.5,0.12342,0.47373,0
0.5,0.12658,0.47373,0
0.5,0.12975,0.47373,0
0.5,0.13291,0.47373,0
0.5,0.13608,0.47373,0
0.5,0.13924,0.47373,0
0.5,0.14241,0.47373,0
0.5,0.14557,0.47373,0
0.5,0.14873,0.47373,0
0.5,0.1519,0.47373,0
0.5,0.15506,0.47373,0
0.5,0.15823,0.47373,0
0.5,0.16139,0.47373,0
0.5,0.16456,0.47373,0
0.5,0.16772,0.47373,0
0.5,0.17089,0.47373,0
0.5,0.17405,0.47373,0
0.5,0.17722,0.47373,0
0.5,0.18038,0.47373,0
0.5,0.18354,0.47373,0
0.5,0.18671,0.47373,0
0.5,0.18987,0.47373,0
0.5,0.19304,0.47373,0
0.5,0.1962,0.47373,0
0.5,0.19937,0.47373,0
0.5,0.20253,0.47373,0
0.5,0.2057,0.47373,0
0.5,0.20886,0.47373,0
0.5,0.21203,0.47373,0
0.5,0.21519,0.47373,0
0.5,0.21835,0.47373,0
0.5,0.22152,0.47373,0
0.5,0.22468,0.47373,0
0.5,0.22785,0.47373,0
0.5,0.23101,0.47373,0
0.5,0.23418,0.47373,0
0.5,0.23734,0.47373,0
0.5,0.24051,0.47373,0
0.5,0.24367,0.47373,0
0.5,0.24684,0.47373,0
0.5,0.25,0.47373,0
0.5,0.25316,0.47373,0
0.5,0.25633,0.47373,0
0.5,0.25949,0.47373,0
0.5,0.26266,0.47373,0
0.5,0.26582,0.47373,0
0.5,0.26899,0.47373,0
0.5,0.27215,0.47373,0
0.5,0.27532,0.47373,0
0.5,0.27848,0.47373,0
0.5,0.28165,0.47373,0
0.5,0.28481,0.47373,0
0.5,0.28797,0.47373,0
0.5,0.29114,0.47373,0
0.5,0.2943,0.47373,0
0.5,0.29747,0.47373,0
0.5,0.30063,0.47373,0
0.5,0.3038,0.47373,0
0.5,0.30696,0.47373,0
0.5,0.31013,0.47373,0
0.5,0.31329,0.47373,0
0.5,0.31646,0.47373,0
0.5,0.31962,0.47373,0
0.5,0.32278,0.47373,0
0.5,0.32595,0.47373,0
0.5,0.32911,0.47373,0
0.5,0.33228,0.47373,0
0.5,0.33544,0.47373,0
0.5,0.33861,0.47373,0
0.5,0.34177,0.47373,0
0.5,0.34494,0.47373,0
0.5,0.3481,0.47373,0
0.5,0.35127,0.47373,0
0.5,0.35443,0.47373,0
0.5,0.35759,0.47373,0
0.5,0.36076,0.47373,0
0.5,0.36392,0.47373,0
0.5,0.36709,0.47373,0
0.5,0.37025,0.47373,0
0.5,0.37342,0.47373,0
0.5,0.37658,0.47373,0
0.5,0.37975,0.47373,0
0.5,0.38291,0.47373,0
0.5,0.38608,0.47373,0
0.5,0.38924,0.47373,0
0.5,0.39241,0.47373,0
0.5,0.39557,0.47373,0
0.5,0.39873,0.47373,0
0.5,0.4019,0.47373,0
0.5,0.40506,0.47373,0
0.5,0.40823,0.47373,0
0.5,0.41139,0.47373,0
0.5,0.41456,0.47372,0
0.5,0.41772,0.47372,0
0.5,0.42089,0.47372,0
0.5,0.42405,0.47372,0
0.5,0.42722,0.47372,0
0.5,0.43038,0.47372,0
0.5,0.43354,0.47372,0
0.5,0.43671,0.47372,0
0.5,0.43987,0.47372,0
0.5,0.44304,0.47372,0
0.5,0.4462,0.47372,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47373,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47374,0
0.5,0.47152,0.47375,0
0.5,0.47468,0.47376,0
0.5,0.47785,0.47378,0
0.5,0.48101,0.4738,0
0.5,0.48418,0.47383,0
0.5,0.48734,0.47388,0
0.5,0.49051,0.47395,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47462,0
0.5,0.50384,0.47468,0
0.5,0.86175,0.47468,0
0.5,0.86392,0.47445,0
0.5,0.86709,0.47422,0
0.5,0.87025,0.4741,0
0.5,0.87342,0.47414,0
0.5,0.87658,0.47432,0
0.5,0.87975,0.47459,0
0.5,0.88064,0.47468,0
0.5,0.95017,0.47468,0
0.5,0.95253,0.47431,0
0.5,0.9557,0.47375,0
0.5,0.95886,0.47315,0
0.5,0.96203,0.47256,0
0.5,0.96519,0.472,0
0.5,0.96835,0.47152,0
0.5,0,0.47507,0
0.5,0.50633,0.47491,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.47621,0
0.5,0.52215,0.47648,0
0.5,0.52532,0.47671,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47703,0
0.5,0.53481,0.47713,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47729,0
0.5,0.54747,0.4773,0
0.5,0.55063,0.47729,0
0.5,0.5538,0.47728,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47723,0
0.5,0.56329,0.4772,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47717,0
0.5,0.57278,0.47717,0
0.5,0.57595,0.47718,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47721,0
0.5,0.58544,0.47724,0
0.5,0.58861,0.47726,0
0.5,0.59177,0.47729,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47732,0
0.5,0.60127,0.47734,0
0.5,0.60443,0.47734,0
0.5,0.60759,0.47735,0
0.5,0.61076,0.47735,0
0.5,0.61392,0.47734,0
0.5,0.61709,0.47734,0
0.5,0.62025,0.47733,0
0.5,0.62342,0.47733,0
0.5,0.62658,0.47733,0
0.5,0.62975,0.47733,0
0.5,0.63291,0.47734,0
0.5,0.63608,0.47735,0
0.5,0.63924,0.47737,0
0.5,0.64241,0.47738,0
0.5,0.64557,0.4774,0
0.5,0.64873,0.47741,0
0.5,0.6519,0.47743,0
0.5,0.65506,0.47744,0
0.5,0.65823,0.47746,0
0.5,0.66139,0.47747,0
0.5,0.66456,0.47748,0
0.5,0.66772,0.47749,0
0.5,0.67089,0.4775,0
0.5,0.67405,0.47751,0
0.5,0.67722,0.47752,0
0.5,0.68038,0.47752,0
0.5,0.68354,0.47753,0
0.5,0.68671,0.47753,0
0.5,0.68987,0.47754,0
0.5,0.69304,0.47754,0
0.5,0.6962,0.47755,0
0.5,0.69937,0.47755,0
0.5,0.70253,0.47755,0
0.5,0.7057,0.47755,0
0.5,0.70886,0.47755,0
0.5,0.71203,0.47755,0
0.5,0.71519,0.47755,0
0.5,0.71835,0.47755,0
0.5,0.72152,0.47756,0
0.5,0.72468,0.47756,0
0.5,0.72785,0.47756,0
0.5,0.73101,0.47756,0
0.5,0.73418,0.47756,0
0.5,0.73734,0.47757,0
0.5,0.74051,0.47757,0
0.5,0.74367,0.47757,0
0.5,0.74684,0.47757,0
0.5,0.75,0.47758,0
0.5,0.75316,0.47758,0
0.5,0.75633,0.47758,0
0.5,0.75949,0.47758,0
0.5,0.76266,0.47758,0
0.5,0.76582,0.47758,0
0.5,0.76899,0.47757,0
0.5,0.77215,0.47757,0
0.5,0.77532,0.47757,0
0.5,0.77848,0.47756,0
0.5,0.78165,0.47755,0
0.5,0.78481,0.47754,0
0.5,0.78797,0.47753,0
0.5,0.79114,0.47752,0
0.5,0.7943,0.4775,0
0.5,0.79747,0.47748,0
0.5,0.80063,0.47746,0
0.5,0.8038,0.47744,0
0.5,0.80696,0.47742,0
0.5,0.81013,0.4774,0
0.5,0.81329,0.47737,0
0.5,0.81646,0.47734,0
0.5,0.81962,0.47731,0
0.5,0.82278,0.47727,0
0.5,0.82595,0.47721,0
0.5,0.82911,0.47713,0
0.5,0.83228,0.47703,0
0.5,0.83544,0.47691,0
0.5,0.83861,0.47675,0
0.5,0.84177,0.47656,0
0.5,0.84494,0.47634,0
0.5,0.8481,0.47608,0
0.5,0.85127,0.47579,0
0.5,0.85443,0.47547,0
0.5,0.85759,0.47513,0
0.5,0.86076,0.47479,0
0.5,0.88291,0.47491,0
0.5,0.88608,0.47523,0
0.5,0.88924,0.47553,0
0.5,0.89241,0.47579,0
0.5,0.89557,0.47603,0
0.5,0.89873,0.47623,0
0.5,0.9019,0.47639,0
0.5,0.90506,0.47652,0
0.5,0.90823,0.47663,0
0.5,0.91139,0.47671,0
0.5,0.91456,0.47676,0
0.5,0.91772,0.47679,0
0.5,0.92089,0.47679,0
0.5,0.92405,0.47676,0
0.5,0.92722,0.47669,0
0.5,0.93038,0.47658,0
0.5,0.93354,0.47642,0
0.5,0.93671,0.47621,0
0.5,0.93987,0.47594,0
0.5,0.94304,0.47562,0
0.5,0.9462,0.47524,0
0.5,0.94937,0.47481,0
0.5,0.0030305,0.52532,0
0.5,0,0.52493,0
0.5,0.50633,0.52509,0
0.5,0.50383,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.52379,0
0.5,0.52215,0.52352,0
0.5,0.52532,0.52329,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52297,0
0.5,0.53481,0.52287,0
0.5,0.53797,0.52279,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52271,0
0.5,0.54747,0.5227,0
0.5,0.55063,0.52271,0
0.5,0.5538,0.52272,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52277,0
0.5,0.56329,0.5228,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52283,0
0.5,0.57278,0.52283,0
0.5,0.57595,0.52282,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52279,0
0.5,0.58544,0.52276,0
0.5,0.58861,0.52274,0
0.5,0.59177,0.52271,0
0.5,0.59494,0.52269,0
0.5,0.5981,0.52267,0
0.5,0.60127,0.52266,0
0.5,0.60443,0.52265,0
0.5,0.60759,0.52265,0
0.5,0.61076,0.52265,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52266,0
0.5,0.62025,0.52267,0
0.5,0.62342,0.52267,0
0.5,0.62658,0.52267,0
0.5,0.62975,0.52267,0
0.5,0.63291,0.52266,0
0.5,0.63608,0.52265,0
0.5,0.63924,0.52263,0
0.5,0.64241,0.52262,0
0.5,0.64557,0.5226,0
0.5,0.64873,0.52259,0
0.5,0.6519,0.52257,0
0.5,0.65506,0.52255,0
0.5,0.65823,0.52254,0
0.5,0.66139,0.52253,0
0.5,0.66456,0.52252,0
0.5,0.66772,0.52251,0
0.5,0.67089,0.5225,0
0.5,0.67405,0.52249,0
0.5,0.67722,0.52248,0
0.5,0.68038,0.52248,0
0.5,0.68354,0.52247,0
0.5,0.68671,0.52246,0
0.5,0.68987,0.52246,0
0.5,0.69304,0.52246,0
0.5,0.6962,0.52245,0
0.5,0.69937,0.52245,0
0.5,0.70253,0.52245,0
0.5,0.7057,0.52245,0
0.5,0.70886,0.52245,0
0.5,0.71203,0.52245,0
0.5,0.71519,0.52245,0
0.5,0.71835,0.52245,0
0.5,0.72152,0.52244,0
0.5,0.72468,0.52244,0
0.5,0.72785,0.52244,0
0.5,0.73101,0.52244,0
0.5,0.73418,0.52244,0
0.5,0.73734,0.52243,0
0.5,0.74051,0.52243,0
0.5,0.74367,0.52243,0
0.5,0.74684,0.52243,0
0.5,0.75,0.52242,0
0.5,0.75316,0.52242,0
0.5,0.75633,0.52242,0
0.5,0.75949,0.52242,0
0.5,0.76266,0.52242,0
0.5,0.76582,0.52242,0
0.5,0.76899,0.52243,0
0.5,0.77215,0.52243,0
0.5,0.77532,0.52243,0
0.5,0.77848,0.52244,0
0.5,0.78165,0.52245,0
0.5,0.78481,0.52246,0
0.5,0.78797,0.52247,0
0.5,0.79114,0.52248,0
0.5,0.7943,0.5225,0
0.5,0.79747,0.52252,0
0.5,0.80063,0.52254,0
0.5,0.8038,0.52256,0
0.5,0.80696,0.52258,0
0.5,0.81013,0.5226,0
0.5,0.81329,0.52263,0
0.5,0.81646,0.52265,0
0.5,0.81962,0.52269,0
0.5,0.82278,0.52273,0
0.5,0.82595,0.52279,0
0.5,0.82911,0.52287,0
0.5,0.83228,0.52297,0
0.5,0.83544,0.52309,0
0.5,0.83861,0.52325,0
0.5,0.84177,0.52344,0
0.5,0.84494,0.52366,0
0.5,0.8481,0.52392,0
0.5,0.85127,0.52421,0
0.5,0.85443,0.52453,0
0.5,0.85759,0.52487,0
0.5,0.86076,0.52521,0
0.5,0.86175,0.52532,0
0.5,0.88291,0.52509,0
0.5,0.88064,0.52532,0
0.5,0.88608,0.52477,0
0.5,0.88924,0.52447,0
0.5,0.89241,0.52421,0
0.5,0.89557,0.52397,0
0.5,0.89873,0.52377,0
0.5,0.9019,0.52361,0
0.5,0.90506,0.52347,0
0.5,0.90823,0.52337,0
0.5,0.91139,0.52329,0
0.5,0.91456,0.52324,0
0.5,0.91772,0.52321,0
0.5,0.92089,0.52321,0
0.5,0.92405,0.52324,0
0.5,0.92722,0.52331,0
0.5,0.93038,0.52342,0
0.5,0.93354,0.52358,0
0.5,0.93671,0.52379,0
0.5,0.93987,0.52406,0
0.5,0.94304,0.52438,0
0.5,0.9462,0.52476,0
0.5,0.94937,0.52519,0
0.5,0.95018,0.52532,0
0.5,0.0031646,0.52534,0
0.5,0.0063291,0.52566,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52616,0
0.5,0.022152,0.52621,0
0.5,0.025316,0.52624,0
0.5,0.028481,0.52626,0
0.5,0.031646,0.52627,0
0.5,0.03481,0.52628,0
0.5,0.037975,0.52628,0
0.5,0.041139,0.52628,0
0.5,0.044304,0.52628,0
0.5,0.047468,0.52628,0
0.5,0.050633,0.52627,0
0.5,0.053797,0.52627,0
0.5,0.056962,0.52627,0
0.5,0.060127,0.52627,0
0.5,0.063291,0.52627,0
0.5,0.066456,0.52627,0
0.5,0.06962,0.52627,0
0.5,0.072785,0.52627,0
0.5,0.075949,0.52627,0
0.5,0.079114,0.52627,0
0.5,0.082278,0.52627,0
0.5,0.085443,0.52627,0
0.5,0.088608,0.52627,0
0.5,0.091772,0.52627,0
0.5,0.094937,0.52627,0
0.5,0.098101,0.52627,0
0.5,0.10127,0.52627,0
0.5,0.10443,0.52627,0
0.5,0.10759,0.52627,0
0.5,0.11076,0.52627,0
0.5,0.11392,0.52627,0
0.5,0.11709,0.52627,0
0.5,0.12025,0.52627,0
0.5,0.12342,0.52627,0
0.5,0.12658,0.52627,0
0.5,0.12975,0.52627,0
0.5,0.13291,0.52627,0
0.5,0.13608,0.52627,0
0.5,0.13924,0.52627,0
0.5,0.14241,0.52627,0
0.5,0.14557,0.52627,0
0.5,0.14873,0.52627,0
0.5,0.1519,0.52627,0
0.5,0.15506,0.52627,0
0.5,0.15823,0.52627,0
0.5,0.16139,0.52627,0
0.5,0.16456,0.52627,0
0.5,0.16772,0.52627,0
0.5,0.17089,0.52627,0
0.5,0.17405,0.52627,0
0.5,0.17722,0.52627,0
0.5,0.18038,0.52627,0
0.5,0.18354,0.52627,0
0.5,0.18671,0.52627,0
0.5,0.18987,0.52627,0
0.5,0.19304,0.52627,0
0.5,0.1962,0.52627,0
0.5,0.19937,0.52627,0
0.5,0.20253,0.52627,0
0.5,0.2057,0.52627,0
0.5,0.20886,0.52627,0
0.5,0.21203,0.52627,0
0.5,0.21519,0.52627,0
0.5,0.21835,0.52627,0
0.5,0.22152,0.52627,0
0.5,0.22468,0.52627,0
0.5,0.22785,0.52627,0
0.5,0.23101,0.52627,0
0.5,0.23418,0.52627,0
0.5,0.23734,0.52627,0
0.5,0.24051,0.52627,0
0.5,0.24367,0.52627,0
0.5,0.24684,0.52627,0
0.5,0.25,0.52627,0
0.5,0.25316,0.52627,0
0.5,0.25633,0.52627,0
0.5,0.25949,0.52627,0
0.5,0.26266,0.52627,0
0.5,0.26582,0.52627,0
0.5,0.26899,0.52627,0
0.5,0.27215,0.52627,0
0.5,0.27532,0.52627,0
0.5,0.27848,0.52627,0
0.5,0.28165,0.52627,0
0.5,0.28481,0.52627,0
0.5,0.28797,0.52627,0
0.5,0.29114,0.52627,0
0.5,0.2943,0.52627,0
0.5,0.29747,0.52627,0
0.5,0.30063,0.52627,0
0.5,0.3038,0.52627,0
0.5,0.30696,0.52627,0
0.5,0.31013,0.52627,0
0.5,0.31329,0.52627,0
0.5,0.31646,0.52627,0
0.5,0.31962,0.52627,0
0.5,0.32278,0.52627,0
0.5,0.32595,0.52627,0
0.5,0.32911,0.52627,0
0.5,0.33228,0.52627,0
0.5,0.33544,0.52627,0
0.5,0.33861,0.52627,0
0.5,0.34177,0.52627,0
0.5,0.34494,0.52627,0
0.5,0.3481,0.52627,0
0.5,0.35127,0.52627,0
0.5,0.35443,0.52627,0
0.5,0.35759,0.52627,0
0.5,0.36076,0.52627,0
0.5,0.36392,0.52627,0
0.5,0.36709,0.52627,0
0.5,0.37025,0.52627,0
0.5,0.37342,0.52627,0
0.5,0.37658,0.52627,0
0.5,0.37975,0.52627,0
0.5,0.38291,0.52627,0
0.5,0.38608,0.52627,0
0.5,0.38924,0.52627,0
0.5,0.39241,0.52627,0
0.5,0.39557,0.52627,0
0.5,0.39873,0.52627,0
0.5,0.4019,0.52627,0
0.5,0.40506,0.52627,0
0.5,0.40823,0.52627,0
0.5,0.41139,0.52627,0
0.5,0.41456,0.52628,0
0.5,0.41772,0.52628,0
0.5,0.42089,0.52628,0
0.5,0.42405,0.52628,0
0.5,0.42722,0.52628,0
0.5,0.43038,0.52628,0
0.5,0.43354,0.52628,0
0.5,0.43671,0.52628,0
0.5,0.43987,0.52628,0
0.5,0.44304,0.52628,0
0.5,0.4462,0.52628,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52627,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52626,0
0.5,0.47152,0.52625,0
0.5,0.47468,0.52624,0
0.5,0.47785,0.52622,0
0.5,0.48101,0.5262,0
0.5,0.48418,0.52617,0
0.5,0.48734,0.52612,0
0.5,0.49051,0.52605,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52538,0
0.5,0.86392,0.52554,0
0.5,0.86709,0.52578,0
0.5,0.87025,0.5259,0
0.5,0.87342,0.52586,0
0.5,0.87658,0.52568,0
0.5,0.87975,0.52541,0
0.5,0.95253,0.52569,0
0.5,0.9557,0.52625,0
0.5,0.95886,0.52685,0
0.5,0.96203,0.52744,0
0.5,0.96519,0.528,0
0.5,0.96835,0.52848,0
0.5,0.96838,0.52848,0
0.5,0.97152,0.5289,0
0.5,0.97468,0.52924,0
0.5,0.97785,0.52951,0
0.5,0.98101,0.52972,0
0.5,0.98418,0.52987,0
0.5,0.98734,0.52996,0
0.5,0.99051,0.52997,0
0.5,0.99367,0.52991,0
0.5,0.99684,0.52971,0
0.5,1,0.52936,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96837,0.47152,0
0.5,0.97152,0.4711,0
0.5,0.97468,0.47076,0
0.5,0.97785,0.47049,0
0.5,0.98101,0.47028,0
0.5,0.98418,0.47013,0
0.5,0.98734,0.47004,0
0.5,0.99051,0.47002,0
0.5,0.99367,0.47009,0
0.5,0.99684,0.47029,0
0.5,1,0.47064,0
0.5,0.0017028,0.47468,0
0.5,0.0031646,0.47447,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.47401,0
0.5,0.012658,0.47388,0
0.5,0.015823,0.47381,0
0.5,0.018987,0.47376,0
0.5,0.022152,0.47373,0
0.5,0.025316,0.47371,0
0.5,0.028481,0.4737,0
0.5,0.031646,0.47369,0
0.5,0.03481,0.47369,0
0.5,0.037975,0.47369,0
0.5,0.041139,0.47369,0
0.5,0.044304,0.47369,0
0.5,0.047468,0.47369,0
0.5,0.050633,0.4737,0
0.5,0.053797,0.4737,0
0.5,0.056962,0.4737,0
0.5,0.060127,0.4737,0
0.5,0.063291,0.4737,0
0.5,0.066456,0.47371,0
0.5,0.06962,0.47371,0
0.5,0.072785,0.47371,0
0.5,0.075949,0.47371,0
0.5,0.079114,0.47371,0
0.5,0.082278,0.47371,0
0.5,0.085443,0.47371,0
0.5,0.088608,0.47371,0
0.5,0.091772,0.47371,0
0.5,0.094937,0.47371,0
0.5,0.098101,0.47371,0
0.5,0.10127,0.47371,0
0.5,0.10443,0.47371,0
0.5,0.10759,0.47371,0
0.5,0.11076,0.47371,0
0.5,0.11392,0.47371,0
0.5,0.11709,0.47371,0
0.5,0.12025,0.47371,0
0.5,0.12342,0.47371,0
0.5,0.12658,0.47371,0
0.5,0.12975,0.47371,0
0.5,0.13291,0.47371,0
0.5,0.13608,0.4737,0
0.5,0.13924,0.4737,0
0.5,0.14241,0.4737,0
0.5,0.14557,0.4737,0
0.5,0.14873,0.4737,0
0.5,0.1519,0.4737,0
0.5,0.15506,0.4737,0
0.5,0.15823,0.4737,0
0.5,0.16139,0.4737,0
0.5,0.16456,0.4737,0
0.5,0.16772,0.4737,0
0.5,0.17089,0.4737,0
0.5,0.17405,0.4737,0
0.5,0.17722,0.4737,0
0.5,0.18038,0.4737,0
0.5,0.18354,0.4737,0
0.5,0.18671,0.4737,0
0.5,0.18987,0.4737,0
0.5,0.19304,0.4737,0
0.5,0.1962,0.4737,0
0.5,0.19937,0.4737,0
0.5,0.20253,0.4737,0
0.5,0.2057,0.4737,0
0.5,0.20886,0.4737,0
0.5,0.21203,0.4737,0
0.5,0.21519,0.4737,0
0.5,0.21835,0.4737,0
0.5,0.22152,0.4737,0
0.5,0.22468,0.4737,0
0.5,0.22785,0.4737,0
0.5,0.23101,0.4737,0
0.5,0.23418,0.4737,0
0.5,0.23734,0.4737,0
0.5,0.24051,0.4737,0
0.5,0.24367,0.4737,0
0.5,0.24684,0.4737,0
0.5,0.25,0.4737,0
0.5,0.25316,0.4737,0
0.5,0.25633,0.4737,0
0.5,0.25949,0.4737,0
0.5,0.26266,0.4737,0
0.5,0.26582,0.4737,0
0.5,0.26899,0.4737,0
0.5,0.27215,0.4737,0
0.5,0.27532,0.4737,0
0.5,0.27848,0.4737,0
0.5,0.28165,0.4737,0
0.5,0.28481,0.4737,0
0.5,0.28797,0.4737,0
0.5,0.29114,0.4737,0
0.5,0.2943,0.4737,0
0.5,0.29747,0.4737,0
0.5,0.30063,0.4737,0
0.5,0.3038,0.4737,0
0.5,0.30696,0.4737,0
0.5,0.31013,0.4737,0
0.5,0.31329,0.4737,0
0.5,0.31646,0.4737,0
0.5,0.31962,0.4737,0
0.5,0.32278,0.4737,0
0.5,0.32595,0.4737,0
0.5,0.32911,0.4737,0
0.5,0.33228,0.4737,0
0.5,0.33544,0.4737,0
0.5,0.33861,0.4737,0
0.5,0.34177,0.4737,0
0.5,0.34494,0.4737,0
0.5,0.3481,0.4737,0
0.5,0.35127,0.4737,0
0.5,0.35443,0.4737,0
0.5,0.35759,0.4737,0
0.5,0.36076,0.4737,0
0.5,0.36392,0.4737,0
0.5,0.36709,0.4737,0
0.5,0.37025,0.4737,0
0.5,0.37342,0.4737,0
0.5,0.37658,0.4737,0
0.5,0.37975,0.4737,0
0.5,0.38291,0.4737,0
0.5,0.38608,0.4737,0
0.5,0.38924,0.4737,0
0.5,0.39241,0.4737,0
0.5,0.39557,0.4737,0
0.5,0.39873,0.4737,0
0.5,0.4019,0.4737,0
0.5,0.40506,0.4737,0
0.5,0.40823,0.4737,0
0.5,0.41139,0.4737,0
0.5,0.41456,0.4737,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.4737,0
0.5,0.43987,0.4737,0
0.5,0.44304,0.4737,0
0.5,0.4462,0.4737,0
0.5,0.44937,0.4737,0
0.5,0.45253,0.4737,0
0.5,0.4557,0.4737,0
0.5,0.45886,0.47371,0
0.5,0.46203,0.47371,0
0.5,0.46519,0.47371,0
0.5,0.46835,0.47372,0
0.5,0.47152,0.47373,0
0.5,0.47468,0.47374,0
0.5,0.47785,0.47376,0
0.5,0.48101,0.47379,0
0.5,0.48418,0.47382,0
0.5,0.48734,0.47387,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.50398,0.47468,0
0.5,0.86175,0.47468,0
0.5,0.86392,0.47445,0
0.5,0.86709,0.47422,0
0.5,0.87025,0.4741,0
0.5,0.87342,0.47414,0
0.5,0.87658,0.47432,0
0.5,0.87975,0.47459,0
0.5,0.88065,0.47468,0
0.5,0.95017,0.47468,0
0.5,0.95253,0.47431,0
0.5,0.9557,0.47375,0
0.5,0.95886,0.47315,0
0.5,0.96203,0.47256,0
0.5,0.96519,0.472,0
0.5,0.96835,0.47152,0
0.5,0,0.47488,0
0.5,0.50633,0.47489,0
0.5,0.50949,0.4752,0
0.5,0.51266,0.47554,0
0.5,0.51582,0.47587,0
0.5,0.51899,0.47618,0
0.5,0.52215,0.47645,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.477,0
0.5,0.53481,0.47711,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47723,0
0.5,0.5443,0.47726,0
0.5,0.54747,0.47727,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47716,0
0.5,0.56962,0.47715,0
0.5,0.57278,0.47715,0
0.5,0.57595,0.47716,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47719,0
0.5,0.58544,0.47721,0
0.5,0.58861,0.47724,0
0.5,0.59177,0.47726,0
0.5,0.59494,0.47728,0
0.5,0.5981,0.4773,0
0.5,0.60127,0.47731,0
0.5,0.60443,0.47732,0
0.5,0.60759,0.47732,0
0.5,0.61076,0.47732,0
0.5,0.61392,0.47731,0
0.5,0.61709,0.47731,0
0.5,0.62025,0.4773,0
0.5,0.62342,0.4773,0
0.5,0.62658,0.4773,0
0.5,0.62975,0.47731,0
0.5,0.63291,0.47732,0
0.5,0.63608,0.47733,0
0.5,0.63924,0.47734,0
0.5,0.64241,0.47735,0
0.5,0.64557,0.47737,0
0.5,0.64873,0.47739,0
0.5,0.6519,0.4774,0
0.5,0.65506,0.47742,0
0.5,0.65823,0.47743,0
0.5,0.66139,0.47744,0
0.5,0.66456,0.47745,0
0.5,0.66772,0.47746,0
0.5,0.67089,0.47747,0
0.5,0.67405,0.47748,0
0.5,0.67722,0.47749,0
0.5,0.68038,0.47749,0
0.5,0.68354,0.4775,0
0.5,0.68671,0.4775,0
0.5,0.68987,0.4775,0
0.5,0.69304,0.47751,0
0.5,0.6962,0.47751,0
0.5,0.69937,0.47751,0
0.5,0.70253,0.47751,0
0.5,0.7057,0.47752,0
0.5,0.70886,0.47752,0
0.5,0.71203,0.47752,0
0.5,0.71519,0.47752,0
0.5,0.71835,0.47752,0
0.5,0.72152,0.47752,0
0.5,0.72468,0.47752,0
0.5,0.72785,0.47752,0
0.5,0.73101,0.47753,0
0.5,0.73418,0.47753,0
0.5,0.73734,0.47753,0
0.5,0.74051,0.47753,0
0.5,0.74367,0.47753,0
0.5,0.74684,0.47754,0
0.5,0.75,0.47754,0
0.5,0.75316,0.47754,0
0.5,0.75633,0.47754,0
0.5,0.75949,0.47754,0
0.5,0.76266,0.47754,0
0.5,0.76582,0.47754,0
0.5,0.76899,0.47754,0
0.5,0.77215,0.47754,0
0.5,0.77532,0.47753,0
0.5,0.77848,0.47753,0
0.5,0.78165,0.47752,0
0.5,0.78481,0.47751,0
0.5,0.78797,0.4775,0
0.5,0.79114,0.47749,0
0.5,0.7943,0.47747,0
0.5,0.79747,0.47745,0
0.5,0.80063,0.47743,0
0.5,0.8038,0.47741,0
0.5,0.80696,0.47739,0
0.5,0.81013,0.47737,0
0.5,0.81329,0.47735,0
0.5,0.81646,0.47732,0
0.5,0.81962,0.47728,0
0.5,0.82278,0.47724,0
0.5,0.82595,0.47718,0
0.5,0.82911,0.47711,0
0.5,0.83228,0.47701,0
0.5,0.83544,0.47689,0
0.5,0.83861,0.47674,0
0.5,0.84177,0.47655,0
0.5,0.84494,0.47634,0
0.5,0.8481,0.47608,0
0.5,0.85127,0.47579,0
0.5,0.85443,0.47547,0
0.5,0.85759,0.47513,0
0.5,0.86076,0.47479,0
0.5,0.88291,0.47491,0
0.5,0.88608,0.47522,0
0.5,0.88924,0.47552,0
0.5,0.89241,0.47579,0
0.5,0.89557,0.47602,0
0.5,0.89873,0.47622,0
0.5,0.9019,0.47638,0
0.5,0.90506,0.47651,0
0.5,0.90823,0.47662,0
0.5,0.91139,0.4767,0
0.5,0.91456,0.47675,0
0.5,0.91772,0.47678,0
0.5,0.92089,0.47678,0
0.5,0.92405,0.47675,0
0.5,0.92722,0.47668,0
0.5,0.93038,0.47657,0
0.5,0.93354,0.47641,0
0.5,0.93671,0.4762,0
0.5,0.93987,0.47594,0
0.5,0.94304,0.47562,0
0.5,0.9462,0.47524,0
0.5,0.94937,0.47481,0
0.5,0.0016948,0.52532,0
0.5,0,0.52512,0
0.5,0.50633,0.52511,0
0.5,0.50398,0.52532,0
0.5,0.50949,0.5248,0
0.5,0.51266,0.52446,0
0.5,0.51582,0.52413,0
0.5,0.51899,0.52382,0
0.5,0.52215,0.52355,0
0.5,0.52532,0.52332,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.523,0
0.5,0.53481,0.52289,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52277,0
0.5,0.5443,0.52274,0
0.5,0.54747,0.52273,0
0.5,0.55063,0.52273,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.52279,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52285,0
0.5,0.57278,0.52285,0
0.5,0.57595,0.52284,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.52281,0
0.5,0.58544,0.52279,0
0.5,0.58861,0.52276,0
0.5,0.59177,0.52274,0
0.5,0.59494,0.52272,0
0.5,0.5981,0.5227,0
0.5,0.60127,0.52269,0
0.5,0.60443,0.52268,0
0.5,0.60759,0.52268,0
0.5,0.61076,0.52268,0
0.5,0.61392,0.52269,0
0.5,0.61709,0.52269,0
0.5,0.62025,0.52269,0
0.5,0.62342,0.5227,0
0.5,0.62658,0.5227,0
0.5,0.62975,0.52269,0
0.5,0.63291,0.52268,0
0.5,0.63608,0.52267,0
0.5,0.63924,0.52266,0
0.5,0.64241,0.52264,0
0.5,0.64557,0.52263,0
0.5,0.64873,0.52261,0
0.5,0.6519,0.5226,0
0.5,0.65506,0.52258,0
0.5,0.65823,0.52257,0
0.5,0.66139,0.52256,0
0.5,0.66456,0.52254,0
0.5,0.66772,0.52253,0
0.5,0.67089,0.52253,0
0.5,0.67405,0.52252,0
0.5,0.67722,0.52251,0
0.5,0.68038,0.52251,0
0.5,0.68354,0.5225,0
0.5,0.68671,0.5225,0
0.5,0.68987,0.52249,0
0.5,0.69304,0.52249,0
0.5,0.6962,0.52249,0
0.5,0.69937,0.52249,0
0.5,0.70253,0.52248,0
0.5,0.7057,0.52248,0
0.5,0.70886,0.52248,0
0.5,0.71203,0.52248,0
0.5,0.71519,0.52248,0
0.5,0.71835,0.52248,0
0.5,0.72152,0.52248,0
0.5,0.72468,0.52248,0
0.5,0.72785,0.52248,0
0.5,0.73101,0.52247,0
0.5,0.73418,0.52247,0
0.5,0.73734,0.52247,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52246,0
0.5,0.74684,0.52246,0
0.5,0.75,0.52246,0
0.5,0.75316,0.52246,0
0.5,0.75633,0.52246,0
0.5,0.75949,0.52246,0
0.5,0.76266,0.52246,0
0.5,0.76582,0.52246,0
0.5,0.76899,0.52246,0
0.5,0.77215,0.52246,0
0.5,0.77532,0.52247,0
0.5,0.77848,0.52247,0
0.5,0.78165,0.52248,0
0.5,0.78481,0.52249,0
0.5,0.78797,0.5225,0
0.5,0.79114,0.52251,0
0.5,0.7943,0.52253,0
0.5,0.79747,0.52255,0
0.5,0.80063,0.52257,0
0.5,0.8038,0.52259,0
0.5,0.80696,0.52261,0
0.5,0.81013,0.52263,0
0.5,0.81329,0.52265,0
0.5,0.81646,0.52268,0
0.5,0.81962,0.52271,0
0.5,0.82278,0.52276,0
0.5,0.82595,0.52282,0
0.5,0.82911,0.52289,0
0.5,0.83228,0.52299,0
0.5,0.83544,0.52311,0
0.5,0.83861,0.52326,0
0.5,0.84177,0.52345,0
0.5,0.84494,0.52366,0
0.5,0.8481,0.52392,0
0.5,0.85127,0.52421,0
0.5,0.85443,0.52453,0
0.5,0.85759,0.52487,0
0.5,0.86076,0.52521,0
0.5,0.86175,0.52532,0
0.5,0.88291,0.52509,0
0.5,0.88065,0.52532,0
0.5,0.88608,0.52478,0
0.5,0.88924,0.52448,0
0.5,0.89241,0.52421,0
0.5,0.89557,0.52398,0
0.5,0.89873,0.52378,0
0.5,0.9019,0.52362,0
0.5,0.90506,0.52349,0
0.5,0.90823,0.52338,0
0.5,0.91139,0.5233,0
0.5,0.91456,0.52325,0
0.5,0.91772,0.52322,0
0.5,0.92089,0.52322,0
0.5,0.92405,0.52325,0
0.5,0.92722,0.52332,0
0.5,0.93038,0.52343,0
0.5,0.93354,0.52359,0
0.5,0.93671,0.5238,0
0.5,0.93987,0.52406,0
0.5,0.94304,0.52438,0
0.5,0.9462,0.52476,0
0.5,0.94937,0.52519,0
0.5,0.95018,0.52532,0
0.5,0.0031646,0.52553,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.526,0
0.5,0.012658,0.52612,0
0.5,0.015823,0.52619,0
0.5,0.018987,0.52624,0
0.5,0.022152,0.52627,0
0.5,0.025316,0.52629,0
0.5,0.028481,0.5263,0
0.5,0.031646,0.52631,0
0.5,0.03481,0.52631,0
0.5,0.037975,0.52631,0
0.5,0.041139,0.52631,0
0.5,0.044304,0.52631,0
0.5,0.047468,0.52631,0
0.5,0.050633,0.5263,0
0.5,0.053797,0.5263,0
0.5,0.056962,0.5263,0
0.5,0.060127,0.5263,0
0.5,0.063291,0.5263,0
0.5,0.066456,0.52629,0
0.5,0.06962,0.52629,0
0.5,0.072785,0.52629,0
0.5,0.075949,0.52629,0
0.5,0.079114,0.52629,0
0.5,0.082278,0.52629,0
0.5,0.085443,0.52629,0
0.5,0.088608,0.52629,0
0.5,0.091772,0.52629,0
0.5,0.094937,0.52629,0
0.5,0.098101,0.52629,0
0.5,0.10127,0.52629,0
0.5,0.10443,0.52629,0
0.5,0.10759,0.52629,0
0.5,0.11076,0.52629,0
0.5,0.11392,0.52629,0
0.5,0.11709,0.52629,0
0.5,0.12025,0.52629,0
0.5,0.12342,0.52629,0
0.5,0.12658,0.52629,0
0.5,0.12975,0.52629,0
0.5,0.13291,0.52629,0
0.5,0.13608,0.5263,0
0.5,0.13924,0.5263,0
0.5,0.14241,0.5263,0
0.5,0.14557,0.5263,0
0.5,0.14873,0.5263,0
0.5,0.1519,0.5263,0
0.5,0.15506,0.5263,0
0.5,0.15823,0.5263,0
0.5,0.16139,0.5263,0
0.5,0.16456,0.5263,0
0.5,0.16772,0.5263,0
0.5,0.17089,0.5263,0
0.5,0.17405,0.5263,0
0.5,0.17722,0.5263,0
0.5,0.18038,0.5263,0
0.5,0.18354,0.5263,0
0.5,0.18671,0.5263,0
0.5,0.18987,0.5263,0
0.5,0.19304,0.5263,0
0.5,0.1962,0.5263,0
0.5,0.19937,0.5263,0
0.5,0.20253,0.5263,0
0.5,0.2057,0.5263,0
0.5,0.20886,0.5263,0
0.5,0.21203,0.5263,0
0.5,0.21519,0.5263,0
0.5,0.21835,0.5263,0
0.5,0.22152,0.5263,0
0.5,0.22468,0.5263,0
0.5,0.22785,0.5263,0
0.5,0.23101,0.5263,0
0.5,0.23418,0.5263,0
0.5,0.23734,0.5263,0
0.5,0.24051,0.5263,0
0.5,0.24367,0.5263,0
0.5,0.24684,0.5263,0
0.5,0.25,0.5263,0
0.5,0.25316,0.5263,0
0.5,0.25633,0.5263,0
0.5,0.25949,0.5263,0
0.5,0.26266,0.5263,0
0.5,0.26582,0.5263,0
0.5,0.26899,0.5263,0
0.5,0.27215,0.5263,0
0.5,0.27532,0.5263,0
0.5,0.27848,0.5263,0
0.5,0.28165,0.5263,0
0.5,0.28481,0.5263,0
0.5,0.28797,0.5263,0
0.5,0.29114,0.5263,0
0.5,0.2943,0.5263,0
0.5,0.29747,0.5263,0
0.5,0.30063,0.5263,0
0.5,0.3038,0.5263,0
0.5,0.30696,0.5263,0
0.5,0.31013,0.5263,0
0.5,0.31329,0.5263,0
0.5,0.31646,0.5263,0
0.5,0.31962,0.5263,0
0.5,0.32278,0.5263,0
0.5,0.32595,0.5263,0
0.5,0.32911,0.5263,0
0.5,0.33228,0.5263,0
0.5,0.33544,0.5263,0
0.5,0.33861,0.5263,0
0.5,0.34177,0.5263,0
0.5,0.34494,0.5263,0
0.5,0.3481,0.5263,0
0.5,0.35127,0.5263,0
0.5,0.35443,0.5263,0
0.5,0.35759,0.5263,0
0.5,0.36076,0.5263,0
0.5,0.36392,0.5263,0
0.5,0.36709,0.5263,0
0.5,0.37025,0.5263,0
0.5,0.37342,0.5263,0
0.5,0.37658,0.5263,0
0.5,0.37975,0.5263,0
0.5,0.38291,0.5263,0
0.5,0.38608,0.5263,0
0.5,0.38924,0.5263,0
0.5,0.39241,0.5263,0
0.5,0.39557,0.5263,0
0.5,0.39873,0.5263,0
0.5,0.4019,0.5263,0
0.5,0.40506,0.5263,0
0.5,0.40823,0.5263,0
0.5,0.41139,0.5263,0
0.5,0.41456,0.5263,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.5263,0
0.5,0.43987,0.5263,0
0.5,0.44304,0.5263,0
0.5,0.4462,0.5263,0
0.5,0.44937,0.5263,0
0.5,0.45253,0.5263,0
0.5,0.4557,0.5263,0
0.5,0.45886,0.52629,0
0.5,0.46203,0.52629,0
0.5,0.46519,0.52629,0
0.5,0.46835,0.52628,0
0.5,0.47152,0.52627,0
0.5,0.47468,0.52626,0
0.5,0.47785,0.52624,0
0.5,0.48101,0.52621,0
0.5,0.48418,0.52618,0
0.5,0.48734,0.52613,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.86392,0.52554,0
0.5,0.86709,0.52578,0
0.5,0.87025,0.5259,0
0.5,0.87342,0.52586,0
0.5,0.87658,0.52568,0
0.5,0.87975,0.52541,0
0.5,0.95253,0.52569,0
0.5,0.9557,0.52625,0
0.5,0.95886,0.52685,0
0.5,0.96203,0.52744,0
0.5,0.96519,0.528,0
0.5,0.96835,0.52848,0
0.5,0.96838,0.52848,0
0.5,0.97152,0.5289,0
0.5,0.97468,0.52924,0
0.5,0.97785,0.52951,0
0.5,0.98101,0.52972,0
0.5,0.98418,0.52987,0
0.5,0.98734,0.52996,0
0.5,0.99051,0.52997,0
0.5,0.99367,0.52991,0
0.5,0.99684,0.52971,0
0.5,1,0.52936,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96837,0.47152,0
0.5,0.97152,0.4711,0
0.5,0.97468,0.47076,0
0.5,0.97785,0.47049,0
0.5,0.98101,0.47028,0
0.5,0.98418,0.47013,0
0.5,0.98734,0.47004,0
0.5,0.99051,0.47002,0
0.5,0.99367,0.47009,0
0.5,0.99684,0.47029,0
0.5,1,0.47064,0
0.5,0,0.47466,0
0.5,0.0031646,0.47426,0
0.5,0.0063291,0.474,0
0.5,0.0094937,0.47385,0
0.5,0.012658,0.47376,0
0.5,0.015823,0.4737,0
0.5,0.018987,0.47368,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47365,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47365,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47365,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47366,0
0.5,0.047468,0.47367,0
0.5,0.050633,0.47367,0
0.5,0.053797,0.47367,0
0.5,0.056962,0.47367,0
0.5,0.060127,0.47368,0
0.5,0.063291,0.47368,0
0.5,0.066456,0.47368,0
0.5,0.06962,0.47368,0
0.5,0.072785,0.47368,0
0.5,0.075949,0.47368,0
0.5,0.079114,0.47368,0
0.5,0.082278,0.47368,0
0.5,0.085443,0.47368,0
0.5,0.088608,0.47368,0
0.5,0.091772,0.47368,0
0.5,0.094937,0.47368,0
0.5,0.098101,0.47368,0
0.5,0.10127,0.47368,0
0.5,0.10443,0.47368,0
0.5,0.10759,0.47368,0
0.5,0.11076,0.47368,0
0.5,0.11392,0.47368,0
0.5,0.11709,0.47368,0
0.5,0.12025,0.47368,0
0.5,0.12342,0.47368,0
0.5,0.12658,0.47368,0
0.5,0.12975,0.47368,0
0.5,0.13291,0.47368,0
0.5,0.13608,0.47368,0
0.5,0.13924,0.47368,0
0.5,0.14241,0.47368,0
0.5,0.14557,0.47368,0
0.5,0.14873,0.47368,0
0.5,0.1519,0.47368,0
0.5,0.15506,0.47368,0
0.5,0.15823,0.47368,0
0.5,0.16139,0.47368,0
0.5,0.16456,0.47368,0
0.5,0.16772,0.47368,0
0.5,0.17089,0.47368,0
0.5,0.17405,0.47368,0
0.5,0.17722,0.47368,0
0.5,0.18038,0.47368,0
0.5,0.18354,0.47368,0
0.5,0.18671,0.47368,0
0.5,0.18987,0.47368,0
0.5,0.19304,0.47368,0
0.5,0.1962,0.47368,0
0.5,0.19937,0.47367,0
0.5,0.20253,0.47367,0
0.5,0.2057,0.47367,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47367,0
0.5,0.34494,0.47367,0
0.5,0.3481,0.47367,0
0.5,0.35127,0.47367,0
0.5,0.35443,0.47367,0
0.5,0.35759,0.47367,0
0.5,0.36076,0.47367,0
0.5,0.36392,0.47367,0
0.5,0.36709,0.47367,0
0.5,0.37025,0.47367,0
0.5,0.37342,0.47367,0
0.5,0.37658,0.47367,0
0.5,0.37975,0.47367,0
0.5,0.38291,0.47367,0
0.5,0.38608,0.47367,0
0.5,0.38924,0.47367,0
0.5,0.39241,0.47367,0
0.5,0.39557,0.47367,0
0.5,0.39873,0.47367,0
0.5,0.4019,0.47367,0
0.5,0.40506,0.47367,0
0.5,0.40823,0.47367,0
0.5,0.41139,0.47367,0
0.5,0.41456,0.47367,0
0.5,0.41772,0.47367,0
0.5,0.42089,0.47367,0
0.5,0.42405,0.47367,0
0.5,0.42722,0.47367,0
0.5,0.43038,0.47367,0
0.5,0.43354,0.47367,0
0.5,0.43671,0.47367,0
0.5,0.43987,0.47367,0
0.5,0.44304,0.47367,0
0.5,0.4462,0.47367,0
0.5,0.44937,0.47367,0
0.5,0.45253,0.47367,0
0.5,0.4557,0.47367,0
0.5,0.45886,0.47368,0
0.5,0.46203,0.47368,0
0.5,0.46519,0.47369,0
0.5,0.46835,0.4737,0
0.5,0.47152,0.47371,0
0.5,0.47468,0.47372,0
0.5,0.47785,0.47374,0
0.5,0.48101,0.47377,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47402,0
0.5,0.49684,0.47416,0
0.5,0.5,0.47435,0
0.5,0.50316,0.47459,0
0.5,0.50418,0.47468,0
0.5,0.86175,0.47468,0
0.5,0.86392,0.47445,0
0.5,0.86709,0.47422,0
0.5,0.87025,0.4741,0
0.5,0.87342,0.47414,0
0.5,0.87658,0.47432,0
0.5,0.87975,0.47459,0
0.5,0.88067,0.47468,0
0.5,0.95017,0.47468,0
0.5,0.95253,0.47431,0
0.5,0.9557,0.47375,0
0.5,0.95886,0.47315,0
0.5,0.96203,0.47256,0
0.5,0.96519,0.472,0
0.5,0.96835,0.47152,0
0.5,0.50633,0.47487,0
0.5,0.50949,0.47518,0
0.5,0.51266,0.47551,0
0.5,0.51582,0.47585,0
0.5,0.51899,0.47615,0
0.5,0.52215,0.47643,0
0.5,0.52532,0.47665,0
0.5,0.52848,0.47683,0
0.5,0.53165,0.47697,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.4772,0
0.5,0.5443,0.47723,0
0.5,0.54747,0.47724,0
0.5,0.55063,0.47724,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47719,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47713,0
0.5,0.57278,0.47713,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47715,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47719,0
0.5,0.58861,0.47721,0
0.5,0.59177,0.47723,0
0.5,0.59494,0.47725,0
0.5,0.5981,0.47727,0
0.5,0.60127,0.47728,0
0.5,0.60443,0.47728,0
0.5,0.60759,0.47729,0
0.5,0.61076,0.47729,0
0.5,0.61392,0.47728,0
0.5,0.61709,0.47728,0
0.5,0.62025,0.47728,0
0.5,0.62342,0.47728,0
0.5,0.62658,0.47728,0
0.5,0.62975,0.47728,0
0.5,0.63291,0.47729,0
0.5,0.63608,0.4773,0
0.5,0.63924,0.47731,0
0.5,0.64241,0.47732,0
0.5,0.64557,0.47734,0
0.5,0.64873,0.47735,0
0.5,0.6519,0.47737,0
0.5,0.65506,0.47738,0
0.5,0.65823,0.4774,0
0.5,0.66139,0.47741,0
0.5,0.66456,0.47742,0
0.5,0.66772,0.47743,0
0.5,0.67089,0.47744,0
0.5,0.67405,0.47744,0
0.5,0.67722,0.47745,0
0.5,0.68038,0.47746,0
0.5,0.68354,0.47746,0
0.5,0.68671,0.47746,0
0.5,0.68987,0.47747,0
0.5,0.69304,0.47747,0
0.5,0.6962,0.47747,0
0.5,0.69937,0.47748,0
0.5,0.70253,0.47748,0
0.5,0.7057,0.47748,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47748,0
0.5,0.71519,0.47748,0
0.5,0.71835,0.47748,0
0.5,0.72152,0.47748,0
0.5,0.72468,0.47749,0
0.5,0.72785,0.47749,0
0.5,0.73101,0.47749,0
0.5,0.73418,0.47749,0
0.5,0.73734,0.47749,0
0.5,0.74051,0.4775,0
0.5,0.74367,0.4775,0
0.5,0.74684,0.4775,0
0.5,0.75,0.4775,0
0.5,0.75316,0.4775,0
0.5,0.75633,0.4775,0
0.5,0.75949,0.4775,0
0.5,0.76266,0.4775,0
0.5,0.76582,0.4775,0
0.5,0.76899,0.4775,0
0.5,0.77215,0.4775,0
0.5,0.77532,0.4775,0
0.5,0.77848,0.47749,0
0.5,0.78165,0.47749,0
0.5,0.78481,0.47748,0
0.5,0.78797,0.47747,0
0.5,0.79114,0.47745,0
0.5,0.7943,0.47744,0
0.5,0.79747,0.47742,0
0.5,0.80063,0.4774,0
0.5,0.8038,0.47738,0
0.5,0.80696,0.47736,0
0.5,0.81013,0.47734,0
0.5,0.81329,0.47732,0
0.5,0.81646,0.47729,0
0.5,0.81962,0.47726,0
0.5,0.82278,0.47721,0
0.5,0.82595,0.47716,0
0.5,0.82911,0.47709,0
0.5,0.83228,0.47699,0
0.5,0.83544,0.47687,0
0.5,0.83861,0.47672,0
0.5,0.84177,0.47654,0
0.5,0.84494,0.47633,0
0.5,0.8481,0.47608,0
0.5,0.85127,0.47579,0
0.5,0.85443,0.47547,0
0.5,0.85759,0.47513,0
0.5,0.86076,0.47479,0
0.5,0.88291,0.47491,0
0.5,0.88608,0.47522,0
0.5,0.88924,0.47551,0
0.5,0.89241,0.47577,0
0.5,0.89557,0.476,0
0.5,0.89873,0.4762,0
0.5,0.9019,0.47636,0
0.5,0.90506,0.4765,0
0.5,0.90823,0.4766,0
0.5,0.91139,0.47668,0
0.5,0.91456,0.47673,0
0.5,0.91772,0.47676,0
0.5,0.92089,0.47676,0
0.5,0.92405,0.47673,0
0.5,0.92722,0.47666,0
0.5,0.93038,0.47655,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47619,0
0.5,0.93987,0.47593,0
0.5,0.94304,0.47561,0
0.5,0.9462,0.47524,0
0.5,0.94937,0.47481,0
0.5,0.50633,0.52513,0
0.5,0.50417,0.52532,0
0.5,0.50949,0.52482,0
0.5,0.51266,0.52449,0
0.5,0.51582,0.52415,0
0.5,0.51899,0.52384,0
0.5,0.52215,0.52357,0
0.5,0.52532,0.52335,0
0.5,0.52848,0.52317,0
0.5,0.53165,0.52303,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.5228,0
0.5,0.5443,0.52277,0
0.5,0.54747,0.52276,0
0.5,0.55063,0.52276,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52281,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52287,0
0.5,0.57278,0.52287,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52285,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52281,0
0.5,0.58861,0.52279,0
0.5,0.59177,0.52277,0
0.5,0.59494,0.52275,0
0.5,0.5981,0.52273,0
0.5,0.60127,0.52272,0
0.5,0.60443,0.52272,0
0.5,0.60759,0.52271,0
0.5,0.61076,0.52271,0
0.5,0.61392,0.52272,0
0.5,0.61709,0.52272,0
0.5,0.62025,0.52272,0
0.5,0.62342,0.52272,0
0.5,0.62658,0.52272,0
0.5,0.62975,0.52272,0
0.5,0.63291,0.52271,0
0.5,0.63608,0.5227,0
0.5,0.63924,0.52269,0
0.5,0.64241,0.52268,0
0.5,0.64557,0.52266,0
0.5,0.64873,0.52265,0
0.5,0.6519,0.52263,0
0.5,0.65506,0.52262,0
0.5,0.65823,0.5226,0
0.5,0.66139,0.52259,0
0.5,0.66456,0.52258,0
0.5,0.66772,0.52257,0
0.5,0.67089,0.52256,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52255,0
0.5,0.68038,0.52254,0
0.5,0.68354,0.52254,0
0.5,0.68671,0.52253,0
0.5,0.68987,0.52253,0
0.5,0.69304,0.52253,0
0.5,0.6962,0.52252,0
0.5,0.69937,0.52252,0
0.5,0.70253,0.52252,0
0.5,0.7057,0.52252,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52252,0
0.5,0.71519,0.52252,0
0.5,0.71835,0.52252,0
0.5,0.72152,0.52252,0
0.5,0.72468,0.52251,0
0.5,0.72785,0.52251,0
0.5,0.73101,0.52251,0
0.5,0.73418,0.52251,0
0.5,0.73734,0.52251,0
0.5,0.74051,0.5225,0
0.5,0.74367,0.5225,0
0.5,0.74684,0.5225,0
0.5,0.75,0.5225,0
0.5,0.75316,0.5225,0
0.5,0.75633,0.5225,0
0.5,0.75949,0.5225,0
0.5,0.76266,0.5225,0
0.5,0.76582,0.5225,0
0.5,0.76899,0.5225,0
0.5,0.77215,0.5225,0
0.5,0.77532,0.5225,0
0.5,0.77848,0.52251,0
0.5,0.78165,0.52251,0
0.5,0.78481,0.52252,0
0.5,0.78797,0.52253,0
0.5,0.79114,0.52255,0
0.5,0.7943,0.52256,0
0.5,0.79747,0.52258,0
0.5,0.80063,0.5226,0
0.5,0.8038,0.52261,0
0.5,0.80696,0.52263,0
0.5,0.81013,0.52266,0
0.5,0.81329,0.52268,0
0.5,0.81646,0.52271,0
0.5,0.81962,0.52274,0
0.5,0.82278,0.52278,0
0.5,0.82595,0.52284,0
0.5,0.82911,0.52291,0
0.5,0.83228,0.52301,0
0.5,0.83544,0.52313,0
0.5,0.83861,0.52327,0
0.5,0.84177,0.52346,0
0.5,0.84494,0.52367,0
0.5,0.8481,0.52392,0
0.5,0.85127,0.52421,0
0.5,0.85443,0.52453,0
0.5,0.85759,0.52487,0
0.5,0.86076,0.52521,0
0.5,0.86175,0.52532,0
0.5,0.88291,0.52509,0
0.5,0.88067,0.52532,0
0.5,0.88608,0.52478,0
0.5,0.88924,0.52449,0
0.5,0.89241,0.52423,0
0.5,0.89557,0.524,0
0.5,0.89873,0.5238,0
0.5,0.9019,0.52364,0
0.5,0.90506,0.5235,0
0.5,0.90823,0.5234,0
0.5,0.91139,0.52332,0
0.5,0.91456,0.52326,0
0.5,0.91772,0.52324,0
0.5,0.92089,0.52324,0
0.5,0.92405,0.52327,0
0.5,0.92722,0.52334,0
0.5,0.93038,0.52345,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52381,0
0.5,0.93987,0.52407,0
0.5,0.94304,0.52439,0
0.5,0.9462,0.52476,0
0.5,0.94937,0.52519,0
0.5,0.95018,0.52532,0
0.5,0.0031646,0.52574,0
0.5,0,0.52534,0
0.5,0.0063291,0.526,0
0.5,0.0094937,0.52615,0
0.5,0.012658,0.52624,0
0.5,0.015823,0.5263,0
0.5,0.018987,0.52632,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52635,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52635,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52635,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52634,0
0.5,0.047468,0.52633,0
0.5,0.050633,0.52633,0
0.5,0.053797,0.52633,0
0.5,0.056962,0.52633,0
0.5,0.060127,0.52632,0
0.5,0.063291,0.52632,0
0.5,0.066456,0.52632,0
0.5,0.06962,0.52632,0
0.5,0.072785,0.52632,0
0.5,0.075949,0.52632,0
0.5,0.079114,0.52632,0
0.5,0.082278,0.52632,0
0.5,0.085443,0.52632,0
0.5,0.088608,0.52632,0
0.5,0.091772,0.52632,0
0.5,0.094937,0.52632,0
0.5,0.098101,0.52632,0
0.5,0.10127,0.52632,0
0.5,0.10443,0.52632,0
0.5,0.10759,0.52632,0
0.5,0.11076,0.52632,0
0.5,0.11392,0.52632,0
0.5,0.11709,0.52632,0
0.5,0.12025,0.52632,0
0.5,0.12342,0.52632,0
0.5,0.12658,0.52632,0
0.5,0.12975,0.52632,0
0.5,0.13291,0.52632,0
0.5,0.13608,0.52632,0
0.5,0.13924,0.52632,0
0.5,0.14241,0.52632,0
0.5,0.14557,0.52632,0
0.5,0.14873,0.52632,0
0.5,0.1519,0.52632,0
0.5,0.15506,0.52632,0
0.5,0.15823,0.52632,0
0.5,0.16139,0.52632,0
0.5,0.16456,0.52632,0
0.5,0.16772,0.52632,0
0.5,0.17089,0.52632,0
0.5,0.17405,0.52632,0
0.5,0.17722,0.52632,0
0.5,0.18038,0.52632,0
0.5,0.18354,0.52632,0
0.5,0.18671,0.52632,0
0.5,0.18987,0.52632,0
0.5,0.19304,0.52632,0
0.5,0.1962,0.52632,0
0.5,0.19937,0.52633,0
0.5,0.20253,0.52633,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52633,0
0.5,0.34494,0.52633,0
0.5,0.3481,0.52633,0
0.5,0.35127,0.52633,0
0.5,0.35443,0.52633,0
0.5,0.35759,0.52633,0
0.5,0.36076,0.52633,0
0.5,0.36392,0.52633,0
0.5,0.36709,0.52633,0
0.5,0.37025,0.52633,0
0.5,0.37342,0.52633,0
0.5,0.37658,0.52633,0
0.5,0.37975,0.52633,0
0.5,0.38291,0.52633,0
0.5,0.38608,0.52633,0
0.5,0.38924,0.52633,0
0.5,0.39241,0.52633,0
0.5,0.39557,0.52633,0
0.5,0.39873,0.52633,0
0.5,0.4019,0.52633,0
0.5,0.40506,0.52633,0
0.5,0.40823,0.52633,0
0.5,0.41139,0.52633,0
0.5,0.41456,0.52633,0
0.5,0.41772,0.52633,0
0.5,0.42089,0.52633,0
0.5,0.42405,0.52633,0
0.5,0.42722,0.52633,0
0.5,0.43038,0.52633,0
0.5,0.43354,0.52633,0
0.5,0.43671,0.52633,0
0.5,0.43987,0.52633,0
0.5,0.44304,0.52633,0
0.5,0.4462,0.52633,0
0.5,0.44937,0.52633,0
0.5,0.45253,0.52633,0
0.5,0.4557,0.52633,0
0.5,0.45886,0.52632,0
0.5,0.46203,0.52632,0
0.5,0.46519,0.52631,0
0.5,0.46835,0.5263,0
0.5,0.47152,0.52629,0
0.5,0.47468,0.52628,0
0.5,0.47785,0.52626,0
0.5,0.48101,0.52623,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52598,0
0.5,0.49684,0.52584,0
0.5,0.5,0.52565,0
0.5,0.50316,0.52541,0
0.5,0.86392,0.52554,0
0.5,0.86709,0.52578,0
0.5,0.87025,0.5259,0
0.5,0.87342,0.52586,0
0.5,0.87658,0.52568,0
0.5,0.87975,0.52541,0
0.5,0.95253,0.52569,0
0.5,0.9557,0.52625,0
0.5,0.95886,0.52685,0
0.5,0.96203,0.52744,0
0.5,0.96519,0.528,0
0.5,0.96835,0.52848,0
0.5,0.96838,0.52848,0
0.5,0.97152,0.5289,0
0.5,0.97468,0.52924,0
0.5,0.97785,0.52951,0
0.5,0.98101,0.52972,0
0.5,0.98418,0.52987,0
0.5,0.98734,0.52996,0
0.5,0.99051,0.52997,0
0.5,0.99367,0.52991,0
0.5,0.99684,0.52971,0
0.5,1,0.52936,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00161024,0.0748058,0.0387489,0.0549074,0.00305971,0.0760179,0.0278574,0.0188782,1748,0,1,1,1,1
1,0.0003,-2.5049e-09,-0.0413454,6.20165e-06,0.00161024,0.15021,0.0816522,0.0522875,0.00527386,0.0760553,0.0279242,0.0188022,1748,0,4,1,1,1
2,0.0006,-7.50936e-09,-0.0826815,2.48044e-05,0.00161024,0.149743,0.04064,0.0892424,0.0153684,0.0763494,0.0279007,0.0189361,1748,0,2,2,2,1
3,0.0009,-8.21183e-09,-0.124003,5.5801e-05,0.00161025,0.151851,0.0407913,0.08976,0.0187464,0.0735334,0.0278871,0.0188716,1748,0,2,2,2,1
4,0.0012,-1.17834e-08,-0.16529,9.9173e-05,0.00161027,0.150107,0.0403717,0.0890348,0.023202,0.0736788,0.0278543,0.0188372,1748,0,2,2,2,1
5,0.0015,-1.91355e-08,-0.206533,0.000154897,0.00161032,0.149936,0.040034,0.0891069,0.0244762,0.0739351,0.0279004,0.0188977,1748,0,2,2,2,1
6,0.0018,-3.16075e-08,-0.247721,0.000222943,0.00161041,0.150228,0.0404613,0.0888474,0.0251779,0.0738785,0.0278461,0.0188897,1748,0,2,2,2,1
7,0.0021,-3.81878e-08,-0.288842,0.000303271,0.00161057,0.150068,0.0398753,0.0889475,0.0258035,0.0738109,0.027906,0.0188626,1748,0,2,2,2,1
8,0.0024,1.30938e-08,-0.329846,0.000395812,0.00161083,0.225608,0.0602481,0.125544,0.0390139,0.0746468,0.0278851,0.0188401,1748,0,3,3,3,1
9,0.0027,1.39069e-08,-0.370714,0.000500456,0.00161127,0.225022,0.0597228,0.125017,0.0411346,0.0738629,0.0278579,0.0188349,1748,0,3,3,3,1
10,0.003,1.51453e-08,-0.411439,0.000617141,0.00161191,0.225358,0.0593828,0.125621,0.0414559,0.0739904,0.0278628,0.0188314,1748,0,3,3,3,1
11,0.0033,1.40964e-08,-0.451979,0.000745727,0.00161284,0.225571,0.0607552,0.125897,0.0434537,0.0739922,0.0278927,0.0188093,1748,0,3,3,3,1
12,0.0036,5.08204e-08,-0.492147,0.000885829,0.00161436,0.300257,0.0801984,0.161843,0.053524,0.0737052,0.0277327,0.0189722,1748,0,4,4,4,1
13,0.0039,9.5182e-08,-0.531698,0.00103678,0.001617,0.450041,0.119404,0.234803,0.0727642,0.0738793,0.0278461,0.0187894,1748,0,6,6,6,1
14,0.0042,1.14254e-07,-0.57032,0.00119763,0.00162147,0.525986,0.140895,0.271606,0.0806054,0.0737866,0.0278579,0.018807,1748,0,7,7,7,1
15,0.0045,1.17076e-07,-0.607645,0.00136714,0.00162869,0.750906,0.199436,0.380883,0.0951683,0.0737078,0.0277937,0.0189248,1748,0,10,10,10,1
16,0.0048,2.06334e-07,-0.321417,0.000771297,0.00237712,60.4535,17.8915,28.6492,3.27917,0.588163,0.199869,0.135654,2496,0,675,669,669,6
17,0.0051,-6.58775e-08,-0.0353351,9.01016e-05,0.00293013,13.5903,5.50442,5.45777,0.810756,0.40727,0.119039,0.080672,3102,0,161,102,102,3
18,0.0054,-6.97299e-08,-0.0374124,0.000100171,0.00293092,0.121483,0.0411643,0.0809838,0.0150461,0.141539,0.0391997,0.0282209,3102,0,1,1,1,1
19,0.0057,-7.61405e-08,-0.0388424,0.000110642,0.00293184,0.24295,0.0811126,0.136323,0.04382,0.141752,0.0391168,0.0282486,3102,0,2,2,2,1
20,0.006,-9.12305e-08,-0.0405727,0.000121653,0.00293273,0.242948,0.0799683,0.136348,0.0458473,0.143487,0.0389893,0.0283379,3102,0,2,2,2,1


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0071011,0.47468,0
0.5,0.0094937,0.47448,0
0.5,0.012658,0.47427,0
0.5,0.015823,0.47411,0
0.5,0.018987,0.47401,0
0.5,0.022152,0.47393,0
0.5,0.025316,0.47387,0
0.5,0.028481,0.47383,0
0.5,0.031646,0.47381,0
0.5,0.03481,0.47379,0
0.5,0.037975,0.47378,0
0.5,0.041139,0.47378,0
0.5,0.044304,0.47378,0
0.5,0.047468,0.47378,0
0.5,0.050633,0.47378,0
0.5,0.053797,0.47378,0
0.5,0.056962,0.47378,0
0.5,0.060127,0.47379,0
0.5,0.063291,0.47379,0
0.5,0.066456,0.47379,0
0.5,0.06962,0.47379,0
0.5,0.072785,0.47379,0
0.5,0.075949,0.47379,0
0.5,0.079114,0.47379,0
0.5,0.082278,0.47379,0
0.5,0.085443,0.47379,0
0.5,0.088608,0.47379,0
0.5,0.091772,0.47379,0
0.5,0.094937,0.47379,0
0.5,0.098101,0.47379,0
0.5,0.10127,0.4738,0
0.5,0.10443,0.4738,0
0.5,0.10759,0.4738,0
0.5,0.11076,0.4738,0
0.5,0.11392,0.4738,0
0.5,0.11709,0.4738,0
0.5,0.12025,0.4738,0
0.5,0.12342,0.4738,0
0.5,0.12658,0.4738,0
0.5,0.12975,0.4738,0
0.5,0.13291,0.4738,0
0.5,0.13608,0.4738,0
0.5,0.13924,0.4738,0
0.5,0.14241,0.4738,0
0.5,0.14557,0.4738,0
0.5,0.14873,0.4738,0
0.5,0.1519,0.4738,0
0.5,0.15506,0.4738,0
0.5,0.15823,0.4738,0
0.5,0.16139,0.4738,0
0.5,0.16456,0.4738,0
0.5,0.16772,0.4738,0
0.5,0.17089,0.4738,0
0.5,0.17405,0.4738,0
0.5,0.17722,0.4738,0
0.5,0.18038,0.4738,0
0.5,0.18354,0.4738,0
0.5,0.18671,0.4738,0
0.5,0.18987,0.4738,0
0.5,0.19304,0.4738,0
0.5,0.1962,0.4738,0
0.5,0.19937,0.4738,0
0.5,0.20253,0.4738,0
0.5,0.2057,0.4738,0
0.5,0.20886,0.4738,0
0.5,0.21203,0.4738,0
0.5,0.21519,0.4738,0
0.5,0.21835,0.4738,0
0.5,0.22152,0.4738,0
0.5,0.22468,0.4738,0
0.5,0.22785,0.4738,0
0.5,0.23101,0.4738,0
0.5,0.23418,0.4738,0
0.5,0.23734,0.4738,0
0.5,0.24051,0.4738,0
0.5,0.24367,0.4738,0
0.5,0.24684,0.4738,0
0.5,0.25,0.4738,0
0.5,0.25316,0.4738,0
0.5,0.25633,0.4738,0
0.5,0.25949,0.4738,0
0.5,0.26266,0.4738,0
0.5,0.26582,0.4738,0
0.5,0.26899,0.4738,0
0.5,0.27215,0.4738,0
0.5,0.27532,0.4738,0
0.5,0.27848,0.4738,0
0.5,0.28165,0.4738,0
0.5,0.28481,0.4738,0
0.5,0.28797,0.4738,0
0.5,0.29114,0.4738,0
0.5,0.2943,0.4738,0
0.5,0.29747,0.4738,0
0.5,0.30063,0.4738,0
0.5,0.3038,0.4738,0
0.5,0.30696,0.47381,0
0.5,0.31013,0.47381,0
0.5,0.31329,0.47381,0
0.5,0.31646,0.47381,0
0.5,0.31962,0.47381,0
0.5,0.32278,0.47381,0
0.5,0.32595,0.47381,0
0.5,0.32911,0.47381,0
0.5,0.33228,0.47381,0
0.5,0.33544,0.47381,0
0.5,0.33861,0.47381,0
0.5,0.34177,0.47381,0
0.5,0.34494,0.47381,0
0.5,0.3481,0.47381,0
0.5,0.35127,0.47381,0
0.5,0.35443,0.47381,0
0.5,0.35759,0.47381,0
0.5,0.36076,0.47381,0
0.5,0.36392,0.47381,0
0.5,0.36709,0.47381,0
0.5,0.37025,0.47381,0
0.5,0.37342,0.47381,0
0.5,0.37658,0.47382,0
0.5,0.37975,0.47382,0
0.5,0.38291,0.47382,0
0.5,0.38608,0.47382,0
0.5,0.38924,0.47382,0
0.5,0.39241,0.47382,0
0.5,0.39557,0.47382,0
0.5,0.39873,0.47382,0
0.5,0.4019,0.47382,0
0.5,0.40506,0.47383,0
0.5,0.40823,0.47383,0
0.5,0.41139,0.47383,0
0.5,0.41456,0.47383,0
0.5,0.41772,0.47383,0
0.5,0.42089,0.47383,0
0.5,0.42405,0.47384,0
0.5,0.42722,0.47384,0
0.5,0.43038,0.47384,0
0.5,0.43354,0.47384,0
0.5,0.43671,0.47384,0
0.5,0.43987,0.47385,0
0.5,0.44304,0.47385,0
0.5,0.4462,0.47385,0
0.5,0.44937,0.47385,0
0.5,0.45253,0.47385,0
0.5,0.4557,0.47385,0
0.5,0.45886,0.47385,0
0.5,0.46203,0.47386,0
0.5,0.46519,0.47386,0
0.5,0.46835,0.47386,0
0.5,0.47152,0.47386,0
0.5,0.47468,0.47386,0
0.5,0.47785,0.47387,0
0.5,0.48101,0.47388,0
0.5,0.48418,0.47391,0
0.5,0.48734,0.47395,0
0.5,0.49051,0.47402,0
0.5,0.49367,0.47413,0
0.5,0.49684,0.47432,0
0.5,0.5,0.47459,0
0.5,0.50072,0.47468,0
0.5,0,0.47555,0
0.5,0.0031646,0.4751,0
0.5,0.0063291,0.47474,0
0.5,0.50316,0.47497,0
0.5,0.50633,0.47549,0
0.5,0.50949,0.47618,0
0.5,0.51266,0.47708,0
0.5,0.51483,0.47785,0
0.5,0.51582,0.47821,0
0.5,0.51899,0.47963,0
0.5,0.52153,0.48101,0
0.5,0.52215,0.48139,0
0.5,0.52532,0.48362,0
0.5,0.526,0.48418,0
0.5,0.52848,0.48661,0
0.5,0.52914,0.48734,0
0.5,0.53137,0.49051,0
0.5,0.53165,0.49107,0
0.5,0.53283,0.49367,0
0.5,0.53364,0.49684,0
0.5,0.53389,0.5,0
0.5,0.53364,0.50316,0
0.5,0.53283,0.50633,0
0.5,0.53165,0.50893,0
0.5,0.53137,0.50949,0
0.5,0.52914,0.51266,0
0.5,0.52848,0.51338,0
0.5,0.526,0.51582,0
0.5,0.52215,0.51861,0
0.5,0.52153,0.51899,0
0.5,0.52532,0.51638,0
0.5,0.51582,0.52179,0
0.5,0.51483,0.52215,0
0.5,0.51899,0.52037,0
0.5,0.0031646,0.5249,0
0.5,0,0.52445,0
0.5,0.0063291,0.52526,0
0.5,0.0071052,0.52532,0
0.5,0.50316,0.52503,0
0.5,0.50072,0.52532,0
0.5,0.50633,0.52451,0
0.5,0.50949,0.52382,0
0.5,0.51266,0.52292,0
0.5,0.0094937,0.52552,0
0.5,0.012658,0.52573,0
0.5,0.015823,0.52589,0
0.5,0.018987,0.52599,0
0.5,0.022152,0.52607,0
0.5,0.025316,0.52613,0
0.5,0.028481,0.52617,0
0.5,0.031646,0.52619,0
0.5,0.03481,0.52621,0
0.5,0.037975,0.52622,0
0.5,0.041139,0.52622,0
0.5,0.044304,0.52622,0
0.5,0.047468,0.52622,0
0.5,0.050633,0.52622,0
0.5,0.053797,0.52622,0
0.5,0.056962,0.52622,0
0.5,0.060127,0.52621,0
0.5,0.063291,0.52621,0
0.5,0.066456,0.52621,0
0.5,0.06962,0.52621,0
0.5,0.072785,0.52621,0
0.5,0.075949,0.52621,0
0.5,0.079114,0.52621,0
0.5,0.082278,0.52621,0
0.5,0.085443,0.52621,0
0.5,0.088608,0.52621,0
0.5,0.091772,0.52621,0
0.5,0.094937,0.52621,0
0.5,0.098101,0.52621,0
0.5,0.10127,0.5262,0
0.5,0.10443,0.5262,0
0.5,0.10759,0.5262,0
0.5,0.11076,0.5262,0
0.5,0.11392,0.5262,0
0.5,0.11709,0.5262,0
0.5,0.12025,0.5262,0
0.5,0.12342,0.5262,0
0.5,0.12658,0.5262,0
0.5,0.12975,0.5262,0
0.5,0.13291,0.5262,0
0.5,0.13608,0.5262,0
0.5,0.13924,0.5262,0
0.5,0.14241,0.5262,0
0.5,0.14557,0.5262,0
0.5,0.14873,0.5262,0
0.5,0.1519,0.5262,0
0.5,0.15506,0.5262,0
0.5,0.15823,0.5262,0
0.5,0.16139,0.5262,0
0.5,0.16456,0.5262,0
0.5,0.16772,0.5262,0
0.5,0.17089,0.5262,0
0.5,0.17405,0.5262,0
0.5,0.17722,0.5262,0
0.5,0.18038,0.5262,0
0.5,0.18354,0.5262,0
0.5,0.18671,0.5262,0
0.5,0.18987,0.5262,0
0.5,0.19304,0.5262,0
0.5,0.1962,0.5262,0
0.5,0.19937,0.5262,0
0.5,0.20253,0.5262,0
0.5,0.2057,0.5262,0
0.5,0.20886,0.5262,0
0.5,0.21203,0.5262,0
0.5,0.21519,0.5262,0
0.5,0.21835,0.5262,0
0.5,0.22152,0.5262,0
0.5,0.22468,0.5262,0
0.5,0.22785,0.5262,0
0.5,0.23101,0.5262,0
0.5,0.23418,0.5262,0
0.5,0.23734,0.5262,0
0.5,0.24051,0.5262,0
0.5,0.24367,0.5262,0
0.5,0.24684,0.5262,0
0.5,0.25,0.5262,0
0.5,0.25316,0.5262,0
0.5,0.25633,0.5262,0
0.5,0.25949,0.5262,0
0.5,0.26266,0.5262,0
0.5,0.26582,0.5262,0
0.5,0.26899,0.5262,0
0.5,0.27215,0.5262,0
0.5,0.27532,0.5262,0
0.5,0.27848,0.5262,0
0.5,0.28165,0.5262,0
0.5,0.28481,0.5262,0
0.5,0.28797,0.5262,0
0.5,0.29114,0.5262,0
0.5,0.2943,0.5262,0
0.5,0.29747,0.5262,0
0.5,0.30063,0.5262,0
0.5,0.3038,0.5262,0
0.5,0.30696,0.52619,0
0.5,0.31013,0.52619,0
0.5,0.31329,0.52619,0
0.5,0.31646,0.52619,0
0.5,0.31962,0.52619,0
0.5,0.32278,0.52619,0
0.5,0.32595,0.52619,0
0.5,0.32911,0.52619,0
0.5,0.33228,0.52619,0
0.5,0.33544,0.52619,0
0.5,0.33861,0.52619,0
0.5,0.34177,0.52619,0
0.5,0.34494,0.52619,0
0.5,0.3481,0.52619,0
0.5,0.35127,0.52619,0
0.5,0.35443,0.52619,0
0.5,0.35759,0.52619,0
0.5,0.36076,0.52619,0
0.5,0.36392,0.52619,0
0.5,0.36709,0.52619,0
0.5,0.37025,0.52619,0
0.5,0.37342,0.52619,0
0.5,0.37658,0.52618,0
0.5,0.37975,0.52618,0
0.5,0.38291,0.52618,0
0.5,0.38608,0.52618,0
0.5,0.38924,0.52618,0
0.5,0.39241,0.52618,0
0.5,0.39557,0.52618,0
0.5,0.39873,0.52618,0
0.5,0.4019,0.52618,0
0.5,0.40506,0.52617,0
0.5,0.40823,0.52617,0
0.5,0.41139,0.52617,0
0.5,0.41456,0.52617,0
0.5,0.41772,0.52617,0
0.5,0.42089,0.52617,0
0.5,0.42405,0.52616,0
0.5,0.42722,0.52616,0
0.5,0.43038,0.52616,0
0.5,0.43354,0.52616,0
0.5,0.43671,0.52616,0
0.5,0.43987,0.52615,0
0.5,0.44304,0.52615,0
0.5,0.4462,0.52615,0
0.5,0.44937,0.52615,0
0.5,0.45253,0.52615,0
0.5,0.4557,0.52615,0
0.5,0.45886,0.52615,0
0.5,0.46203,0.52614,0
0.5,0.46519,0.52614,0
0.5,0.46835,0.52614,0
0.5,0.47152,0.52614,0
0.5,0.47468,0.52614,0
0.5,0.47785,0.52613,0
0.5,0.48101,0.52612,0
0.5,0.48418,0.52609,0
0.5,0.48734,0.52605,0
0.5,0.49051,0.52598,0
0.5,0.49367,0.52587,0
0.5,0.49684,0.52568,0
0.5,0.5,0.52541,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.004877,0.47468,0
0.5,0.0063291,0.47452,0
0.5,0.0094937,0.47429,0
0.5,0.012658,0.47412,0
0.5,0.015823,0.47399,0
0.5,0.018987,0.47391,0
0.5,0.022152,0.47386,0
0.5,0.025316,0.47382,0
0.5,0.028481,0.47379,0
0.5,0.031646,0.47377,0
0.5,0.03481,0.47376,0
0.5,0.037975,0.47375,0
0.5,0.041139,0.47375,0
0.5,0.044304,0.47375,0
0.5,0.047468,0.47375,0
0.5,0.050633,0.47376,0
0.5,0.053797,0.47376,0
0.5,0.056962,0.47376,0
0.5,0.060127,0.47376,0
0.5,0.063291,0.47376,0
0.5,0.066456,0.47376,0
0.5,0.06962,0.47377,0
0.5,0.072785,0.47377,0
0.5,0.075949,0.47377,0
0.5,0.079114,0.47377,0
0.5,0.082278,0.47377,0
0.5,0.085443,0.47377,0
0.5,0.088608,0.47377,0
0.5,0.091772,0.47377,0
0.5,0.094937,0.47377,0
0.5,0.098101,0.47377,0
0.5,0.10127,0.47377,0
0.5,0.10443,0.47377,0
0.5,0.10759,0.47377,0
0.5,0.11076,0.47377,0
0.5,0.11392,0.47377,0
0.5,0.11709,0.47377,0
0.5,0.12025,0.47377,0
0.5,0.12342,0.47377,0
0.5,0.12658,0.47377,0
0.5,0.12975,0.47377,0
0.5,0.13291,0.47377,0
0.5,0.13608,0.47377,0
0.5,0.13924,0.47377,0
0.5,0.14241,0.47377,0
0.5,0.14557,0.47377,0
0.5,0.14873,0.47377,0
0.5,0.1519,0.47377,0
0.5,0.15506,0.47377,0
0.5,0.15823,0.47377,0
0.5,0.16139,0.47377,0
0.5,0.16456,0.47377,0
0.5,0.16772,0.47377,0
0.5,0.17089,0.47377,0
0.5,0.17405,0.47377,0
0.5,0.17722,0.47377,0
0.5,0.18038,0.47377,0
0.5,0.18354,0.47377,0
0.5,0.18671,0.47377,0
0.5,0.18987,0.47377,0
0.5,0.19304,0.47377,0
0.5,0.1962,0.47377,0
0.5,0.19937,0.47377,0
0.5,0.20253,0.47377,0
0.5,0.2057,0.47377,0
0.5,0.20886,0.47377,0
0.5,0.21203,0.47377,0
0.5,0.21519,0.47377,0
0.5,0.21835,0.47377,0
0.5,0.22152,0.47377,0
0.5,0.22468,0.47377,0
0.5,0.22785,0.47377,0
0.5,0.23101,0.47377,0
0.5,0.23418,0.47377,0
0.5,0.23734,0.47377,0
0.5,0.24051,0.47377,0
0.5,0.24367,0.47377,0
0.5,0.24684,0.47377,0
0.5,0.25,0.47377,0
0.5,0.25316,0.47377,0
0.5,0.25633,0.47377,0
0.5,0.25949,0.47377,0
0.5,0.26266,0.47377,0
0.5,0.26582,0.47377,0
0.5,0.26899,0.47377,0
0.5,0.27215,0.47377,0
0.5,0.27532,0.47377,0
0.5,0.27848,0.47377,0
0.5,0.28165,0.47377,0
0.5,0.28481,0.47377,0
0.5,0.28797,0.47377,0
0.5,0.29114,0.47377,0
0.5,0.2943,0.47377,0
0.5,0.29747,0.47377,0
0.5,0.30063,0.47377,0
0.5,0.3038,0.47377,0
0.5,0.30696,0.47377,0
0.5,0.31013,0.47377,0
0.5,0.31329,0.47377,0
0.5,0.31646,0.47377,0
0.5,0.31962,0.47377,0
0.5,0.32278,0.47377,0
0.5,0.32595,0.47377,0
0.5,0.32911,0.47377,0
0.5,0.33228,0.47377,0
0.5,0.33544,0.47377,0
0.5,0.33861,0.47377,0
0.5,0.34177,0.47377,0
0.5,0.34494,0.47377,0
0.5,0.3481,0.47377,0
0.5,0.35127,0.47377,0
0.5,0.35443,0.47377,0
0.5,0.35759,0.47377,0
0.5,0.36076,0.47376,0
0.5,0.36392,0.47376,0
0.5,0.36709,0.47376,0
0.5,0.37025,0.47376,0
0.5,0.37342,0.47376,0
0.5,0.37658,0.47376,0
0.5,0.37975,0.47376,0
0.5,0.38291,0.47376,0
0.5,0.38608,0.47376,0
0.5,0.38924,0.47376,0
0.5,0.39241,0.47376,0
0.5,0.39557,0.47376,0
0.5,0.39873,0.47376,0
0.5,0.4019,0.47376,0
0.5,0.40506,0.47376,0
0.5,0.40823,0.47376,0
0.5,0.41139,0.47376,0
0.5,0.41456,0.47376,0
0.5,0.41772,0.47376,0
0.5,0.42089,0.47376,0
0.5,0.42405,0.47376,0
0.5,0.42722,0.47376,0
0.5,0.43038,0.47376,0
0.5,0.43354,0.47376,0
0.5,0.43671,0.47376,0
0.5,0.43987,0.47376,0
0.5,0.44304,0.47376,0
0.5,0.4462,0.47376,0
0.5,0.44937,0.47376,0
0.5,0.45253,0.47376,0
0.5,0.4557,0.47376,0
0.5,0.45886,0.47376,0
0.5,0.46203,0.47376,0
0.5,0.46519,0.47377,0
0.5,0.46835,0.47377,0
0.5,0.47152,0.47378,0
0.5,0.47468,0.47379,0
0.5,0.47785,0.47381,0
0.5,0.48101,0.47383,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47389,0
0.5,0.49051,0.47396,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.50396,0.47468,0
0.5,0,0.47527,0
0.5,0.0031646,0.47485,0
0.5,0.50633,0.47489,0
0.5,0.50949,0.47521,0
0.5,0.51266,0.47554,0
0.5,0.51582,0.47587,0
0.5,0.51899,0.47619,0
0.5,0.52215,0.47647,0
0.5,0.52532,0.4767,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47705,0
0.5,0.53481,0.47717,0
0.5,0.53797,0.47726,0
0.5,0.54114,0.47733,0
0.5,0.5443,0.47738,0
0.5,0.54747,0.47742,0
0.5,0.55063,0.47745,0
0.5,0.5538,0.47747,0
0.5,0.55696,0.47748,0
0.5,0.56013,0.47747,0
0.5,0.56329,0.47746,0
0.5,0.56646,0.47743,0
0.5,0.56962,0.4774,0
0.5,0.57278,0.47735,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47723,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47713,0
0.5,0.58861,0.47711,0
0.5,0.59177,0.47711,0
0.5,0.59494,0.47714,0
0.5,0.5981,0.47718,0
0.5,0.60127,0.47722,0
0.5,0.60443,0.47726,0
0.5,0.60759,0.47731,0
0.5,0.61076,0.47734,0
0.5,0.61392,0.47738,0
0.5,0.61709,0.47741,0
0.5,0.62025,0.47743,0
0.5,0.62342,0.47746,0
0.5,0.62658,0.47747,0
0.5,0.62975,0.47748,0
0.5,0.63291,0.47749,0
0.5,0.63608,0.4775,0
0.5,0.63924,0.4775,0
0.5,0.64241,0.4775,0
0.5,0.64557,0.47751,0
0.5,0.64873,0.47751,0
0.5,0.6519,0.47753,0
0.5,0.65506,0.47754,0
0.5,0.65823,0.47756,0
0.5,0.66139,0.47757,0
0.5,0.66456,0.47759,0
0.5,0.66772,0.4776,0
0.5,0.67089,0.47761,0
0.5,0.67405,0.47762,0
0.5,0.67722,0.47762,0
0.5,0.68038,0.47762,0
0.5,0.68354,0.47762,0
0.5,0.68671,0.47762,0
0.5,0.68987,0.47761,0
0.5,0.69304,0.47761,0
0.5,0.6962,0.47762,0
0.5,0.69937,0.47763,0
0.5,0.70253,0.47763,0
0.5,0.7057,0.47765,0
0.5,0.70886,0.47766,0
0.5,0.71203,0.47767,0
0.5,0.71519,0.47768,0
0.5,0.71835,0.47769,0
0.5,0.72152,0.4777,0
0.5,0.72468,0.4777,0
0.5,0.72785,0.4777,0
0.5,0.73101,0.4777,0
0.5,0.73418,0.4777,0
0.5,0.73734,0.47769,0
0.5,0.74051,0.47769,0
0.5,0.74367,0.47769,0
0.5,0.74684,0.4777,0
0.5,0.75,0.47771,0
0.5,0.75316,0.47772,0
0.5,0.75633,0.47773,0
0.5,0.75949,0.47774,0
0.5,0.76266,0.47775,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47781,0
0.5,0.77085,0.47785,0
0.5,0.77215,0.47787,0
0.5,0.77532,0.47798,0
0.5,0.77848,0.47814,0
0.5,0.78165,0.47838,0
0.5,0.78481,0.47873,0
0.5,0.78797,0.47922,0
0.5,0.79114,0.47988,0
0.5,0.7943,0.48076,0
0.5,0.79504,0.48101,0
0.5,0.79747,0.48192,0
0.5,0.80063,0.48345,0
0.5,0.80185,0.48418,0
0.5,0.8038,0.48554,0
0.5,0.8059,0.48734,0
0.5,0.80696,0.4885,0
0.5,0.80859,0.49051,0
0.5,0.81013,0.49343,0
0.5,0.81024,0.49367,0
0.5,0.81111,0.49684,0
0.5,0.81139,0.5,0
0.5,0.81111,0.50316,0
0.5,0.81024,0.50633,0
0.5,0.81013,0.50657,0
0.5,0.80859,0.50949,0
0.5,0.80696,0.5115,0
0.5,0.80589,0.51266,0
0.5,0.8038,0.51446,0
0.5,0.80185,0.51582,0
0.5,0.79747,0.51808,0
0.5,0.79503,0.51899,0
0.5,0.80063,0.51655,0
0.5,0.77215,0.52212,0
0.5,0.77077,0.52215,0
0.5,0.77532,0.52202,0
0.5,0.77848,0.52186,0
0.5,0.78165,0.52162,0
0.5,0.78481,0.52127,0
0.5,0.78797,0.52078,0
0.5,0.79114,0.52012,0
0.5,0.7943,0.51924,0
0.5,0.0031646,0.52515,0
0.5,0,0.52473,0
0.5,0.0048712,0.52532,0
0.5,0.50633,0.52511,0
0.5,0.50396,0.52532,0
0.5,0.50949,0.52479,0
0.5,0.51266,0.52446,0
0.5,0.51582,0.52413,0
0.5,0.51899,0.52381,0
0.5,0.52215,0.52353,0
0.5,0.52532,0.5233,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52295,0
0.5,0.53481,0.52283,0
0.5,0.53797,0.52274,0
0.5,0.54114,0.52267,0
0.5,0.5443,0.52261,0
0.5,0.54747,0.52257,0
0.5,0.55063,0.52255,0
0.5,0.5538,0.52253,0
0.5,0.55696,0.52252,0
0.5,0.56013,0.52253,0
0.5,0.56329,0.52254,0
0.5,0.56646,0.52257,0
0.5,0.56962,0.5226,0
0.5,0.57278,0.52265,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52277,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52287,0
0.5,0.58861,0.52289,0
0.5,0.59177,0.52289,0
0.5,0.59494,0.52286,0
0.5,0.5981,0.52282,0
0.5,0.60127,0.52278,0
0.5,0.60443,0.52273,0
0.5,0.60759,0.52269,0
0.5,0.61076,0.52265,0
0.5,0.61392,0.52262,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52256,0
0.5,0.62342,0.52254,0
0.5,0.62658,0.52253,0
0.5,0.62975,0.52252,0
0.5,0.63291,0.52251,0
0.5,0.63608,0.5225,0
0.5,0.63924,0.5225,0
0.5,0.64241,0.5225,0
0.5,0.64557,0.52249,0
0.5,0.64873,0.52248,0
0.5,0.6519,0.52247,0
0.5,0.65506,0.52246,0
0.5,0.65823,0.52244,0
0.5,0.66139,0.52243,0
0.5,0.66456,0.52241,0
0.5,0.66772,0.5224,0
0.5,0.67089,0.52239,0
0.5,0.67405,0.52238,0
0.5,0.67722,0.52238,0
0.5,0.68038,0.52238,0
0.5,0.68354,0.52238,0
0.5,0.68671,0.52238,0
0.5,0.68987,0.52238,0
0.5,0.69304,0.52238,0
0.5,0.6962,0.52238,0
0.5,0.69937,0.52237,0
0.5,0.70253,0.52236,0
0.5,0.7057,0.52235,0
0.5,0.70886,0.52234,0
0.5,0.71203,0.52233,0
0.5,0.71519,0.52232,0
0.5,0.71835,0.52231,0
0.5,0.72152,0.5223,0
0.5,0.72468,0.5223,0
0.5,0.72785,0.52229,0
0.5,0.73101,0.5223,0
0.5,0.73418,0.5223,0
0.5,0.73734,0.52231,0
0.5,0.74051,0.52231,0
0.5,0.74367,0.52231,0
0.5,0.74684,0.5223,0
0.5,0.75,0.52229,0
0.5,0.75316,0.52228,0
0.5,0.75633,0.52227,0
0.5,0.75949,0.52226,0
0.5,0.76266,0.52225,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52219,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.52571,0
0.5,0.012658,0.52588,0
0.5,0.015823,0.52601,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52614,0
0.5,0.025316,0.52619,0
0.5,0.028481,0.52621,0
0.5,0.031646,0.52623,0
0.5,0.03481,0.52624,0
0.5,0.037975,0.52625,0
0.5,0.041139,0.52625,0
0.5,0.044304,0.52625,0
0.5,0.047468,0.52625,0
0.5,0.050633,0.52624,0
0.5,0.053797,0.52624,0
0.5,0.056962,0.52624,0
0.5,0.060127,0.52624,0
0.5,0.063291,0.52624,0
0.5,0.066456,0.52624,0
0.5,0.06962,0.52624,0
0.5,0.072785,0.52623,0
0.5,0.075949,0.52623,0
0.5,0.079114,0.52623,0
0.5,0.082278,0.52623,0
0.5,0.085443,0.52623,0
0.5,0.088608,0.52623,0
0.5,0.091772,0.52623,0
0.5,0.094937,0.52623,0
0.5,0.098101,0.52623,0
0.5,0.10127,0.52623,0
0.5,0.10443,0.52623,0
0.5,0.10759,0.52623,0
0.5,0.11076,0.52623,0
0.5,0.11392,0.52623,0
0.5,0.11709,0.52623,0
0.5,0.12025,0.52623,0
0.5,0.12342,0.52623,0
0.5,0.12658,0.52623,0
0.5,0.12975,0.52623,0
0.5,0.13291,0.52623,0
0.5,0.13608,0.52623,0
0.5,0.13924,0.52623,0
0.5,0.14241,0.52623,0
0.5,0.14557,0.52623,0
0.5,0.14873,0.52623,0
0.5,0.1519,0.52623,0
0.5,0.15506,0.52623,0
0.5,0.15823,0.52623,0
0.5,0.16139,0.52623,0
0.5,0.16456,0.52623,0
0.5,0.16772,0.52623,0
0.5,0.17089,0.52623,0
0.5,0.17405,0.52623,0
0.5,0.17722,0.52623,0
0.5,0.18038,0.52623,0
0.5,0.18354,0.52623,0
0.5,0.18671,0.52623,0
0.5,0.18987,0.52623,0
0.5,0.19304,0.52623,0
0.5,0.1962,0.52623,0
0.5,0.19937,0.52623,0
0.5,0.20253,0.52623,0
0.5,0.2057,0.52623,0
0.5,0.20886,0.52623,0
0.5,0.21203,0.52623,0
0.5,0.21519,0.52623,0
0.5,0.21835,0.52623,0
0.5,0.22152,0.52623,0
0.5,0.22468,0.52623,0
0.5,0.22785,0.52623,0
0.5,0.23101,0.52623,0
0.5,0.23418,0.52623,0
0.5,0.23734,0.52623,0
0.5,0.24051,0.52623,0
0.5,0.24367,0.52623,0
0.5,0.24684,0.52623,0
0.5,0.25,0.52623,0
0.5,0.25316,0.52623,0
0.5,0.25633,0.52623,0
0.5,0.25949,0.52623,0
0.5,0.26266,0.52623,0
0.5,0.26582,0.52623,0
0.5,0.26899,0.52623,0
0.5,0.27215,0.52623,0
0.5,0.27532,0.52623,0
0.5,0.27848,0.52623,0
0.5,0.28165,0.52623,0
0.5,0.28481,0.52623,0
0.5,0.28797,0.52623,0
0.5,0.29114,0.52623,0
0.5,0.2943,0.52623,0
0.5,0.29747,0.52623,0
0.5,0.30063,0.52623,0
0.5,0.3038,0.52623,0
0.5,0.30696,0.52623,0
0.5,0.31013,0.52623,0
0.5,0.31329,0.52623,0
0.5,0.31646,0.52623,0
0.5,0.31962,0.52623,0
0.5,0.32278,0.52623,0
0.5,0.32595,0.52623,0
0.5,0.32911,0.52623,0
0.5,0.33228,0.52623,0
0.5,0.33544,0.52623,0
0.5,0.33861,0.52623,0
0.5,0.34177,0.52623,0
0.5,0.34494,0.52623,0
0.5,0.3481,0.52623,0
0.5,0.35127,0.52623,0
0.5,0.35443,0.52623,0
0.5,0.35759,0.52623,0
0.5,0.36076,0.52624,0
0.5,0.36392,0.52624,0
0.5,0.36709,0.52624,0
0.5,0.37025,0.52624,0
0.5,0.37342,0.52624,0
0.5,0.37658,0.52624,0
0.5,0.37975,0.52624,0
0.5,0.38291,0.52624,0
0.5,0.38608,0.52624,0
0.5,0.38924,0.52624,0
0.5,0.39241,0.52624,0
0.5,0.39557,0.52624,0
0.5,0.39873,0.52624,0
0.5,0.4019,0.52624,0
0.5,0.40506,0.52624,0
0.5,0.40823,0.52624,0
0.5,0.41139,0.52624,0
0.5,0.41456,0.52624,0
0.5,0.41772,0.52624,0
0.5,0.42089,0.52624,0
0.5,0.42405,0.52624,0
0.5,0.42722,0.52624,0
0.5,0.43038,0.52624,0
0.5,0.43354,0.52624,0
0.5,0.43671,0.52624,0
0.5,0.43987,0.52624,0
0.5,0.44304,0.52624,0
0.5,0.4462,0.52624,0
0.5,0.44937,0.52624,0
0.5,0.45253,0.52624,0
0.5,0.4557,0.52624,0
0.5,0.45886,0.52624,0
0.5,0.46203,0.52624,0
0.5,0.46519,0.52623,0
0.5,0.46835,0.52623,0
0.5,0.47152,0.52622,0
0.5,0.47468,0.52621,0
0.5,0.47785,0.52619,0
0.5,0.48101,0.52617,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52611,0
0.5,0.49051,0.52604,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.92077,0.47152,0
0.5,0.92089,0.4715,0
0.5,0.92405,0.47118,0
0.5,0.92722,0.47093,0
0.5,0.93038,0.47072,0
0.5,0.93354,0.47054,0
0.5,0.93671,0.47039,0
0.5,0.93987,0.47026,0
0.5,0.94304,0.47016,0
0.5,0.9462,0.47007,0
0.5,0.94937,0.46999,0
0.5,0.95253,0.46993,0
0.5,0.9557,0.46988,0
0.5,0.95886,0.46983,0
0.5,0.96203,0.4698,0
0.5,0.96519,0.46977,0
0.5,0.96835,0.46975,0
0.5,0.97152,0.46974,0
0.5,0.97468,0.46974,0
0.5,0.97785,0.46974,0
0.5,0.98101,0.46977,0
0.5,0.98418,0.46981,0
0.5,0.98734,0.46989,0
0.5,0.99051,0.47003,0
0.5,0.99367,0.47023,0
0.5,0.99684,0.47055,0
0.5,1,0.47099,0
0.5,0.0031634,0.47468,0
0.5,0.0031646,0.47468,0
0.5,0.0063291,0.47436,0
0.5,0.0094937,0.47416,0
0.5,0.012658,0.47401,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47385,0
0.5,0.022152,0.4738,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47375,0
0.5,0.031646,0.47374,0
0.5,0.03481,0.47373,0
0.5,0.037975,0.47373,0
0.5,0.041139,0.47373,0
0.5,0.044304,0.47373,0
0.5,0.047468,0.47373,0
0.5,0.050633,0.47373,0
0.5,0.053797,0.47374,0
0.5,0.056962,0.47374,0
0.5,0.060127,0.47374,0
0.5,0.063291,0.47374,0
0.5,0.066456,0.47374,0
0.5,0.06962,0.47374,0
0.5,0.072785,0.47374,0
0.5,0.075949,0.47374,0
0.5,0.079114,0.47374,0
0.5,0.082278,0.47374,0
0.5,0.085443,0.47374,0
0.5,0.088608,0.47374,0
0.5,0.091772,0.47374,0
0.5,0.094937,0.47374,0
0.5,0.098101,0.47375,0
0.5,0.10127,0.47375,0
0.5,0.10443,0.47375,0
0.5,0.10759,0.47375,0
0.5,0.11076,0.47375,0
0.5,0.11392,0.47375,0
0.5,0.11709,0.47375,0
0.5,0.12025,0.47375,0
0.5,0.12342,0.47375,0
0.5,0.12658,0.47375,0
0.5,0.12975,0.47375,0
0.5,0.13291,0.47375,0
0.5,0.13608,0.47375,0
0.5,0.13924,0.47375,0
0.5,0.14241,0.47375,0
0.5,0.14557,0.47375,0
0.5,0.14873,0.47375,0
0.5,0.1519,0.47375,0
0.5,0.15506,0.47375,0
0.5,0.15823,0.47375,0
0.5,0.16139,0.47375,0
0.5,0.16456,0.47375,0
0.5,0.16772,0.47375,0
0.5,0.17089,0.47375,0
0.5,0.17405,0.47375,0
0.5,0.17722,0.47375,0
0.5,0.18038,0.47375,0
0.5,0.18354,0.47375,0
0.5,0.18671,0.47375,0
0.5,0.18987,0.47375,0
0.5,0.19304,0.47375,0
0.5,0.1962,0.47375,0
0.5,0.19937,0.47375,0
0.5,0.20253,0.47375,0
0.5,0.2057,0.47375,0
0.5,0.20886,0.47375,0
0.5,0.21203,0.47375,0
0.5,0.21519,0.47375,0
0.5,0.21835,0.47375,0
0.5,0.22152,0.47375,0
0.5,0.22468,0.47375,0
0.5,0.22785,0.47375,0
0.5,0.23101,0.47375,0
0.5,0.23418,0.47375,0
0.5,0.23734,0.47375,0
0.5,0.24051,0.47375,0
0.5,0.24367,0.47375,0
0.5,0.24684,0.47375,0
0.5,0.25,0.47375,0
0.5,0.25316,0.47375,0
0.5,0.25633,0.47375,0
0.5,0.25949,0.47375,0
0.5,0.26266,0.47375,0
0.5,0.26582,0.47375,0
0.5,0.26899,0.47375,0
0.5,0.27215,0.47375,0
0.5,0.27532,0.47375,0
0.5,0.27848,0.47375,0
0.5,0.28165,0.47375,0
0.5,0.28481,0.47375,0
0.5,0.28797,0.47375,0
0.5,0.29114,0.47375,0
0.5,0.2943,0.47375,0
0.5,0.29747,0.47375,0
0.5,0.30063,0.47375,0
0.5,0.3038,0.47375,0
0.5,0.30696,0.47375,0
0.5,0.31013,0.47375,0
0.5,0.31329,0.47375,0
0.5,0.31646,0.47375,0
0.5,0.31962,0.47374,0
0.5,0.32278,0.47374,0
0.5,0.32595,0.47374,0
0.5,0.32911,0.47374,0
0.5,0.33228,0.47374,0
0.5,0.33544,0.47374,0
0.5,0.33861,0.47374,0
0.5,0.34177,0.47374,0
0.5,0.34494,0.47374,0
0.5,0.3481,0.47374,0
0.5,0.35127,0.47374,0
0.5,0.35443,0.47374,0
0.5,0.35759,0.47374,0
0.5,0.36076,0.47374,0
0.5,0.36392,0.47374,0
0.5,0.36709,0.47374,0
0.5,0.37025,0.47374,0
0.5,0.37342,0.47374,0
0.5,0.37658,0.47374,0
0.5,0.37975,0.47374,0
0.5,0.38291,0.47374,0
0.5,0.38608,0.47374,0
0.5,0.38924,0.47374,0
0.5,0.39241,0.47374,0
0.5,0.39557,0.47374,0
0.5,0.39873,0.47374,0
0.5,0.4019,0.47374,0
0.5,0.40506,0.47374,0
0.5,0.40823,0.47374,0
0.5,0.41139,0.47374,0
0.5,0.41456,0.47374,0
0.5,0.41772,0.47374,0
0.5,0.42089,0.47374,0
0.5,0.42405,0.47374,0
0.5,0.42722,0.47374,0
0.5,0.43038,0.47373,0
0.5,0.43354,0.47373,0
0.5,0.43671,0.47373,0
0.5,0.43987,0.47373,0
0.5,0.44304,0.47373,0
0.5,0.4462,0.47373,0
0.5,0.44937,0.47373,0
0.5,0.45253,0.47373,0
0.5,0.4557,0.47374,0
0.5,0.45886,0.47374,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47375,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47377,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47381,0
0.5,0.48418,0.47384,0
0.5,0.48734,0.47388,0
0.5,0.49051,0.47395,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47437,0
0.5,0.50316,0.4746,0
0.5,0.50403,0.47468,0
0.5,0.89827,0.47468,0
0.5,0.89873,0.47463,0
0.5,0.9019,0.47424,0
0.5,0.90506,0.4738,0
0.5,0.90823,0.47331,0
0.5,0.91139,0.47281,0
0.5,0.91456,0.47231,0
0.5,0.91772,0.47188,0
0.5,0,0.47509,0
0.5,0.50633,0.47488,0
0.5,0.50949,0.47519,0
0.5,0.51266,0.47552,0
0.5,0.51582,0.47585,0
0.5,0.51899,0.47616,0
0.5,0.52215,0.47644,0
0.5,0.52532,0.47667,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.47701,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47728,0
0.5,0.5443,0.47734,0
0.5,0.54747,0.47738,0
0.5,0.55063,0.4774,0
0.5,0.5538,0.47742,0
0.5,0.55696,0.47743,0
0.5,0.56013,0.47743,0
0.5,0.56329,0.47741,0
0.5,0.56646,0.47739,0
0.5,0.56962,0.47736,0
0.5,0.57278,0.47732,0
0.5,0.57595,0.47727,0
0.5,0.57911,0.47722,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47713,0
0.5,0.58861,0.47711,0
0.5,0.59177,0.47711,0
0.5,0.59494,0.47713,0
0.5,0.5981,0.47715,0
0.5,0.60127,0.47719,0
0.5,0.60443,0.47722,0
0.5,0.60759,0.47725,0
0.5,0.61076,0.47729,0
0.5,0.61392,0.47732,0
0.5,0.61709,0.47734,0
0.5,0.62025,0.47737,0
0.5,0.62342,0.47738,0
0.5,0.62658,0.4774,0
0.5,0.62975,0.47741,0
0.5,0.63291,0.47742,0
0.5,0.63608,0.47743,0
0.5,0.63924,0.47743,0
0.5,0.64241,0.47743,0
0.5,0.64557,0.47744,0
0.5,0.64873,0.47744,0
0.5,0.6519,0.47745,0
0.5,0.65506,0.47746,0
0.5,0.65823,0.47747,0
0.5,0.66139,0.47748,0
0.5,0.66456,0.47749,0
0.5,0.66772,0.4775,0
0.5,0.67089,0.47751,0
0.5,0.67405,0.47751,0
0.5,0.67722,0.47752,0
0.5,0.68038,0.47752,0
0.5,0.68354,0.47752,0
0.5,0.68671,0.47752,0
0.5,0.68987,0.47752,0
0.5,0.69304,0.47751,0
0.5,0.6962,0.47751,0
0.5,0.69937,0.47752,0
0.5,0.70253,0.47752,0
0.5,0.7057,0.47753,0
0.5,0.70886,0.47753,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.47755,0
0.5,0.71835,0.47755,0
0.5,0.72152,0.47756,0
0.5,0.72468,0.47756,0
0.5,0.72785,0.47756,0
0.5,0.73101,0.47756,0
0.5,0.73418,0.47756,0
0.5,0.73734,0.47756,0
0.5,0.74051,0.47755,0
0.5,0.74367,0.47755,0
0.5,0.74684,0.47755,0
0.5,0.75,0.47755,0
0.5,0.75316,0.47755,0
0.5,0.75633,0.47754,0
0.5,0.75949,0.47753,0
0.5,0.76266,0.47752,0
0.5,0.76582,0.47751,0
0.5,0.76899,0.47749,0
0.5,0.77215,0.47747,0
0.5,0.77532,0.47745,0
0.5,0.77848,0.47742,0
0.5,0.78165,0.47739,0
0.5,0.78481,0.47736,0
0.5,0.78797,0.47732,0
0.5,0.79114,0.47728,0
0.5,0.7943,0.47722,0
0.5,0.79747,0.47716,0
0.5,0.80063,0.47708,0
0.5,0.8038,0.47699,0
0.5,0.80696,0.47688,0
0.5,0.81013,0.47676,0
0.5,0.81329,0.47664,0
0.5,0.81646,0.47652,0
0.5,0.81962,0.47641,0
0.5,0.82278,0.47632,0
0.5,0.82595,0.47625,0
0.5,0.82911,0.47622,0
0.5,0.83228,0.47622,0
0.5,0.83544,0.47627,0
0.5,0.83861,0.47635,0
0.5,0.84177,0.47644,0
0.5,0.84494,0.47654,0
0.5,0.8481,0.47663,0
0.5,0.85127,0.47671,0
0.5,0.85443,0.47677,0
0.5,0.85759,0.47682,0
0.5,0.86076,0.47683,0
0.5,0.86392,0.47683,0
0.5,0.86709,0.47678,0
0.5,0.87025,0.4767,0
0.5,0.87342,0.47659,0
0.5,0.87658,0.47644,0
0.5,0.87975,0.47626,0
0.5,0.88291,0.47605,0
0.5,0.88608,0.47581,0
0.5,0.88924,0.47555,0
0.5,0.89241,0.47527,0
0.5,0.89557,0.47497,0
0.5,0.003157,0.52532,0
0.5,0,0.52491,0
0.5,0.50633,0.52512,0
0.5,0.50403,0.52532,0
0.5,0.50949,0.5248,0
0.5,0.51266,0.52448,0
0.5,0.51582,0.52415,0
0.5,0.51899,0.52384,0
0.5,0.52215,0.52356,0
0.5,0.52532,0.52333,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.52299,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52279,0
0.5,0.54114,0.52271,0
0.5,0.5443,0.52266,0
0.5,0.54747,0.52262,0
0.5,0.55063,0.5226,0
0.5,0.5538,0.52258,0
0.5,0.55696,0.52257,0
0.5,0.56013,0.52257,0
0.5,0.56329,0.52258,0
0.5,0.56646,0.52261,0
0.5,0.56962,0.52264,0
0.5,0.57278,0.52268,0
0.5,0.57595,0.52272,0
0.5,0.57911,0.52278,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52287,0
0.5,0.58861,0.52289,0
0.5,0.59177,0.52289,0
0.5,0.59494,0.52287,0
0.5,0.5981,0.52285,0
0.5,0.60127,0.52281,0
0.5,0.60443,0.52278,0
0.5,0.60759,0.52275,0
0.5,0.61076,0.52271,0
0.5,0.61392,0.52268,0
0.5,0.61709,0.52266,0
0.5,0.62025,0.52263,0
0.5,0.62342,0.52261,0
0.5,0.62658,0.5226,0
0.5,0.62975,0.52259,0
0.5,0.63291,0.52258,0
0.5,0.63608,0.52257,0
0.5,0.63924,0.52257,0
0.5,0.64241,0.52256,0
0.5,0.64557,0.52256,0
0.5,0.64873,0.52255,0
0.5,0.6519,0.52255,0
0.5,0.65506,0.52254,0
0.5,0.65823,0.52253,0
0.5,0.66139,0.52252,0
0.5,0.66456,0.52251,0
0.5,0.66772,0.5225,0
0.5,0.67089,0.52249,0
0.5,0.67405,0.52249,0
0.5,0.67722,0.52248,0
0.5,0.68038,0.52248,0
0.5,0.68354,0.52248,0
0.5,0.68671,0.52248,0
0.5,0.68987,0.52248,0
0.5,0.69304,0.52248,0
0.5,0.6962,0.52248,0
0.5,0.69937,0.52248,0
0.5,0.70253,0.52248,0
0.5,0.7057,0.52247,0
0.5,0.70886,0.52247,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.52245,0
0.5,0.71835,0.52245,0
0.5,0.72152,0.52244,0
0.5,0.72468,0.52244,0
0.5,0.72785,0.52244,0
0.5,0.73101,0.52244,0
0.5,0.73418,0.52244,0
0.5,0.73734,0.52244,0
0.5,0.74051,0.52245,0
0.5,0.74367,0.52245,0
0.5,0.74684,0.52245,0
0.5,0.75,0.52245,0
0.5,0.75316,0.52245,0
0.5,0.75633,0.52246,0
0.5,0.75949,0.52247,0
0.5,0.76266,0.52248,0
0.5,0.76582,0.52249,0
0.5,0.76899,0.52251,0
0.5,0.77215,0.52253,0
0.5,0.77532,0.52255,0
0.5,0.77848,0.52258,0
0.5,0.78165,0.52261,0
0.5,0.78481,0.52264,0
0.5,0.78797,0.52268,0
0.5,0.79114,0.52272,0
0.5,0.7943,0.52277,0
0.5,0.79747,0.52284,0
0.5,0.80063,0.52292,0
0.5,0.8038,0.52301,0
0.5,0.80696,0.52312,0
0.5,0.81013,0.52324,0
0.5,0.81329,0.52336,0
0.5,0.81646,0.52348,0
0.5,0.81962,0.52359,0
0.5,0.82278,0.52368,0
0.5,0.82595,0.52375,0
0.5,0.82911,0.52378,0
0.5,0.83228,0.52378,0
0.5,0.83544,0.52373,0
0.5,0.83861,0.52365,0
0.5,0.84177,0.52356,0
0.5,0.84494,0.52346,0
0.5,0.8481,0.52337,0
0.5,0.85127,0.52329,0
0.5,0.85443,0.52323,0
0.5,0.85759,0.52318,0
0.5,0.86076,0.52317,0
0.5,0.86392,0.52317,0
0.5,0.86709,0.52322,0
0.5,0.87025,0.52329,0
0.5,0.87342,0.52341,0
0.5,0.87658,0.52356,0
0.5,0.87975,0.52374,0
0.5,0.88291,0.52395,0
0.5,0.88608,0.52419,0
0.5,0.88924,0.52445,0
0.5,0.89241,0.52473,0
0.5,0.89557,0.52503,0
0.5,0.89827,0.52532,0
0.5,0.0031646,0.52532,0
0.5,0.0063291,0.52564,0
0.5,0.0094937,0.52584,0
0.5,0.012658,0.52599,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52615,0
0.5,0.022152,0.5262,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52625,0
0.5,0.031646,0.52626,0
0.5,0.03481,0.52627,0
0.5,0.037975,0.52627,0
0.5,0.041139,0.52627,0
0.5,0.044304,0.52627,0
0.5,0.047468,0.52627,0
0.5,0.050633,0.52627,0
0.5,0.053797,0.52626,0
0.5,0.056962,0.52626,0
0.5,0.060127,0.52626,0
0.5,0.063291,0.52626,0
0.5,0.066456,0.52626,0
0.5,0.06962,0.52626,0
0.5,0.072785,0.52626,0
0.5,0.075949,0.52626,0
0.5,0.079114,0.52626,0
0.5,0.082278,0.52626,0
0.5,0.085443,0.52626,0
0.5,0.088608,0.52626,0
0.5,0.091772,0.52626,0
0.5,0.094937,0.52626,0
0.5,0.098101,0.52625,0
0.5,0.10127,0.52625,0
0.5,0.10443,0.52625,0
0.5,0.10759,0.52625,0
0.5,0.11076,0.52625,0
0.5,0.11392,0.52625,0
0.5,0.11709,0.52625,0
0.5,0.12025,0.52625,0
0.5,0.12342,0.52625,0
0.5,0.12658,0.52625,0
0.5,0.12975,0.52625,0
0.5,0.13291,0.52625,0
0.5,0.13608,0.52625,0
0.5,0.13924,0.52625,0
0.5,0.14241,0.52625,0
0.5,0.14557,0.52625,0
0.5,0.14873,0.52625,0
0.5,0.1519,0.52625,0
0.5,0.15506,0.52625,0
0.5,0.15823,0.52625,0
0.5,0.16139,0.52625,0
0.5,0.16456,0.52625,0
0.5,0.16772,0.52625,0
0.5,0.17089,0.52625,0
0.5,0.17405,0.52625,0
0.5,0.17722,0.52625,0
0.5,0.18038,0.52625,0
0.5,0.18354,0.52625,0
0.5,0.18671,0.52625,0
0.5,0.18987,0.52625,0
0.5,0.19304,0.52625,0
0.5,0.1962,0.52625,0
0.5,0.19937,0.52625,0
0.5,0.20253,0.52625,0
0.5,0.2057,0.52625,0
0.5,0.20886,0.52625,0
0.5,0.21203,0.52625,0
0.5,0.21519,0.52625,0
0.5,0.21835,0.52625,0
0.5,0.22152,0.52625,0
0.5,0.22468,0.52625,0
0.5,0.22785,0.52625,0
0.5,0.23101,0.52625,0
0.5,0.23418,0.52625,0
0.5,0.23734,0.52625,0
0.5,0.24051,0.52625,0
0.5,0.24367,0.52625,0
0.5,0.24684,0.52625,0
0.5,0.25,0.52625,0
0.5,0.25316,0.52625,0
0.5,0.25633,0.52625,0
0.5,0.25949,0.52625,0
0.5,0.26266,0.52625,0
0.5,0.26582,0.52625,0
0.5,0.26899,0.52625,0
0.5,0.27215,0.52625,0
0.5,0.27532,0.52625,0
0.5,0.27848,0.52625,0
0.5,0.28165,0.52625,0
0.5,0.28481,0.52625,0
0.5,0.28797,0.52625,0
0.5,0.29114,0.52625,0
0.5,0.2943,0.52625,0
0.5,0.29747,0.52625,0
0.5,0.30063,0.52625,0
0.5,0.3038,0.52625,0
0.5,0.30696,0.52625,0
0.5,0.31013,0.52625,0
0.5,0.31329,0.52625,0
0.5,0.31646,0.52625,0
0.5,0.31962,0.52626,0
0.5,0.32278,0.52626,0
0.5,0.32595,0.52626,0
0.5,0.32911,0.52626,0
0.5,0.33228,0.52626,0
0.5,0.33544,0.52626,0
0.5,0.33861,0.52626,0
0.5,0.34177,0.52626,0
0.5,0.34494,0.52626,0
0.5,0.3481,0.52626,0
0.5,0.35127,0.52626,0
0.5,0.35443,0.52626,0
0.5,0.35759,0.52626,0
0.5,0.36076,0.52626,0
0.5,0.36392,0.52626,0
0.5,0.36709,0.52626,0
0.5,0.37025,0.52626,0
0.5,0.37342,0.52626,0
0.5,0.37658,0.52626,0
0.5,0.37975,0.52626,0
0.5,0.38291,0.52626,0
0.5,0.38608,0.52626,0
0.5,0.38924,0.52626,0
0.5,0.39241,0.52626,0
0.5,0.39557,0.52626,0
0.5,0.39873,0.52626,0
0.5,0.4019,0.52626,0
0.5,0.40506,0.52626,0
0.5,0.40823,0.52626,0
0.5,0.41139,0.52626,0
0.5,0.41456,0.52626,0
0.5,0.41772,0.52626,0
0.5,0.42089,0.52626,0
0.5,0.42405,0.52626,0
0.5,0.42722,0.52626,0
0.5,0.43038,0.52627,0
0.5,0.43354,0.52627,0
0.5,0.43671,0.52627,0
0.5,0.43987,0.52627,0
0.5,0.44304,0.52627,0
0.5,0.4462,0.52627,0
0.5,0.44937,0.52627,0
0.5,0.45253,0.52627,0
0.5,0.4557,0.52626,0
0.5,0.45886,0.52626,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52625,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52623,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52619,0
0.5,0.48418,0.52616,0
0.5,0.48734,0.52612,0
0.5,0.49051,0.52605,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52563,0
0.5,0.50316,0.5254,0
0.5,0.89873,0.52537,0
0.5,0.9019,0.52576,0
0.5,0.90506,0.5262,0
0.5,0.90823,0.52669,0
0.5,0.91139,0.52719,0
0.5,0.91456,0.52769,0
0.5,0.91772,0.52812,0
0.5,0.92077,0.52848,0
0.5,0.92089,0.5285,0
0.5,0.92405,0.52882,0
0.5,0.92722,0.52907,0
0.5,0.93038,0.52928,0
0.5,0.93354,0.52946,0
0.5,0.93671,0.52961,0
0.5,0.93987,0.52974,0
0.5,0.94304,0.52984,0
0.5,0.9462,0.52993,0
0.5,0.94937,0.53001,0
0.5,0.95253,0.53007,0
0.5,0.9557,0.53012,0
0.5,0.95886,0.53017,0
0.5,0.96203,0.5302,0
0.5,0.96519,0.53023,0
0.5,0.96835,0.53025,0
0.5,0.97152,0.53026,0
0.5,0.97468,0.53026,0
0.5,0.97785,0.53026,0
0.5,0.98101,0.53023,0
0.5,0.98418,0.53019,0
0.5,0.98734,0.53011,0
0.5,0.99051,0.52997,0
0.5,0.99367,0.52977,0
0.5,0.99684,0.52945,0
0.5,1,0.52901,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.92077,0.47152,0
0.5,0.92089,0.4715,0
0.5,0.92405,0.47118,0
0.5,0.92722,0.47093,0
0.5,0.93038,0.47072,0
0.5,0.93354,0.47054,0
0.5,0.93671,0.47039,0
0.5,0.93987,0.47026,0
0.5,0.94304,0.47016,0
0.5,0.9462,0.47007,0
0.5,0.94937,0.46999,0
0.5,0.95253,0.46993,0
0.5,0.9557,0.46988,0
0.5,0.95886,0.46983,0
0.5,0.96203,0.4698,0
0.5,0.96519,0.46977,0
0.5,0.96835,0.46975,0
0.5,0.97152,0.46974,0
0.5,0.97468,0.46974,0
0.5,0.97785,0.46974,0
0.5,0.98101,0.46977,0
0.5,0.98418,0.46981,0
0.5,0.98734,0.46989,0
0.5,0.99051,0.47003,0
0.5,0.99367,0.47023,0
0.5,0.99684,0.47055,0
0.5,1,0.47099,0
0.5,0.003012,0.47468,0
0.5,0.0031646,0.47466,0
0.5,0.0063291,0.47434,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47379,0
0.5,0.025316,0.47376,0
0.5,0.028481,0.47374,0
0.5,0.031646,0.47373,0
0.5,0.03481,0.47372,0
0.5,0.037975,0.47372,0
0.5,0.041139,0.47372,0
0.5,0.044304,0.47372,0
0.5,0.047468,0.47372,0
0.5,0.050633,0.47373,0
0.5,0.053797,0.47373,0
0.5,0.056962,0.47373,0
0.5,0.060127,0.47373,0
0.5,0.063291,0.47373,0
0.5,0.066456,0.47373,0
0.5,0.06962,0.47373,0
0.5,0.072785,0.47373,0
0.5,0.075949,0.47373,0
0.5,0.079114,0.47373,0
0.5,0.082278,0.47373,0
0.5,0.085443,0.47373,0
0.5,0.088608,0.47373,0
0.5,0.091772,0.47373,0
0.5,0.094937,0.47373,0
0.5,0.098101,0.47373,0
0.5,0.10127,0.47373,0
0.5,0.10443,0.47373,0
0.5,0.10759,0.47373,0
0.5,0.11076,0.47373,0
0.5,0.11392,0.47373,0
0.5,0.11709,0.47373,0
0.5,0.12025,0.47373,0
0.5,0.12342,0.47373,0
0.5,0.12658,0.47373,0
0.5,0.12975,0.47373,0
0.5,0.13291,0.47373,0
0.5,0.13608,0.47373,0
0.5,0.13924,0.47373,0
0.5,0.14241,0.47373,0
0.5,0.14557,0.47373,0
0.5,0.14873,0.47373,0
0.5,0.1519,0.47373,0
0.5,0.15506,0.47373,0
0.5,0.15823,0.47373,0
0.5,0.16139,0.47373,0
0.5,0.16456,0.47373,0
0.5,0.16772,0.47373,0
0.5,0.17089,0.47373,0
0.5,0.17405,0.47373,0
0.5,0.17722,0.47373,0
0.5,0.18038,0.47373,0
0.5,0.18354,0.47373,0
0.5,0.18671,0.47373,0
0.5,0.18987,0.47373,0
0.5,0.19304,0.47373,0
0.5,0.1962,0.47373,0
0.5,0.19937,0.47373,0
0.5,0.20253,0.47373,0
0.5,0.2057,0.47373,0
0.5,0.20886,0.47373,0
0.5,0.21203,0.47373,0
0.5,0.21519,0.47373,0
0.5,0.21835,0.47373,0
0.5,0.22152,0.47373,0
0.5,0.22468,0.47373,0
0.5,0.22785,0.47373,0
0.5,0.23101,0.47373,0
0.5,0.23418,0.47373,0
0.5,0.23734,0.47373,0
0.5,0.24051,0.47373,0
0.5,0.24367,0.47373,0
0.5,0.24684,0.47373,0
0.5,0.25,0.47373,0
0.5,0.25316,0.47373,0
0.5,0.25633,0.47373,0
0.5,0.25949,0.47373,0
0.5,0.26266,0.47373,0
0.5,0.26582,0.47373,0
0.5,0.26899,0.47373,0
0.5,0.27215,0.47373,0
0.5,0.27532,0.47373,0
0.5,0.27848,0.47373,0
0.5,0.28165,0.47373,0
0.5,0.28481,0.47373,0
0.5,0.28797,0.47373,0
0.5,0.29114,0.47373,0
0.5,0.2943,0.47373,0
0.5,0.29747,0.47373,0
0.5,0.30063,0.47373,0
0.5,0.3038,0.47373,0
0.5,0.30696,0.47373,0
0.5,0.31013,0.47373,0
0.5,0.31329,0.47373,0
0.5,0.31646,0.47373,0
0.5,0.31962,0.47373,0
0.5,0.32278,0.47373,0
0.5,0.32595,0.47373,0
0.5,0.32911,0.47373,0
0.5,0.33228,0.47373,0
0.5,0.33544,0.47373,0
0.5,0.33861,0.47373,0
0.5,0.34177,0.47373,0
0.5,0.34494,0.47373,0
0.5,0.3481,0.47373,0
0.5,0.35127,0.47373,0
0.5,0.35443,0.47373,0
0.5,0.35759,0.47373,0
0.5,0.36076,0.47373,0
0.5,0.36392,0.47373,0
0.5,0.36709,0.47373,0
0.5,0.37025,0.47373,0
0.5,0.37342,0.47373,0
0.5,0.37658,0.47373,0
0.5,0.37975,0.47373,0
0.5,0.38291,0.47373,0
0.5,0.38608,0.47373,0
0.5,0.38924,0.47373,0
0.5,0.39241,0.47373,0
0.5,0.39557,0.47373,0
0.5,0.39873,0.47373,0
0.5,0.4019,0.47373,0
0.5,0.40506,0.47372,0
0.5,0.40823,0.47372,0
0.5,0.41139,0.47372,0
0.5,0.41456,0.47372,0
0.5,0.41772,0.47372,0
0.5,0.42089,0.47372,0
0.5,0.42405,0.47372,0
0.5,0.42722,0.47372,0
0.5,0.43038,0.47372,0
0.5,0.43354,0.47372,0
0.5,0.43671,0.47372,0
0.5,0.43987,0.47372,0
0.5,0.44304,0.47372,0
0.5,0.4462,0.47372,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47373,0
0.5,0.46519,0.47373,0
0.5,0.46835,0.47374,0
0.5,0.47152,0.47375,0
0.5,0.47468,0.47376,0
0.5,0.47785,0.47378,0
0.5,0.48101,0.4738,0
0.5,0.48418,0.47383,0
0.5,0.48734,0.47387,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47436,0
0.5,0.50316,0.4746,0
0.5,0.5041,0.47468,0
0.5,0.89827,0.47468,0
0.5,0.89873,0.47463,0
0.5,0.9019,0.47424,0
0.5,0.90506,0.4738,0
0.5,0.90823,0.47331,0
0.5,0.91139,0.47281,0
0.5,0.91456,0.47231,0
0.5,0.91772,0.47188,0
0.5,0,0.47507,0
0.5,0.50633,0.47488,0
0.5,0.50949,0.47519,0
0.5,0.51266,0.47551,0
0.5,0.51582,0.47584,0
0.5,0.51899,0.47615,0
0.5,0.52215,0.47642,0
0.5,0.52532,0.47665,0
0.5,0.52848,0.47684,0
0.5,0.53165,0.47698,0
0.5,0.53481,0.4771,0
0.5,0.53797,0.47719,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47735,0
0.5,0.55063,0.47738,0
0.5,0.5538,0.4774,0
0.5,0.55696,0.4774,0
0.5,0.56013,0.4774,0
0.5,0.56329,0.47739,0
0.5,0.56646,0.47737,0
0.5,0.56962,0.47735,0
0.5,0.57278,0.47731,0
0.5,0.57595,0.47727,0
0.5,0.57911,0.47722,0
0.5,0.58228,0.47716,0
0.5,0.58544,0.47712,0
0.5,0.58861,0.47711,0
0.5,0.59177,0.4771,0
0.5,0.59494,0.47712,0
0.5,0.5981,0.47714,0
0.5,0.60127,0.47717,0
0.5,0.60443,0.4772,0
0.5,0.60759,0.47723,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47729,0
0.5,0.61709,0.47732,0
0.5,0.62025,0.47734,0
0.5,0.62342,0.47736,0
0.5,0.62658,0.47738,0
0.5,0.62975,0.47739,0
0.5,0.63291,0.4774,0
0.5,0.63608,0.4774,0
0.5,0.63924,0.47741,0
0.5,0.64241,0.47741,0
0.5,0.64557,0.47741,0
0.5,0.64873,0.47742,0
0.5,0.6519,0.47743,0
0.5,0.65506,0.47744,0
0.5,0.65823,0.47745,0
0.5,0.66139,0.47746,0
0.5,0.66456,0.47747,0
0.5,0.66772,0.47748,0
0.5,0.67089,0.47748,0
0.5,0.67405,0.47749,0
0.5,0.67722,0.47749,0
0.5,0.68038,0.47749,0
0.5,0.68354,0.47749,0
0.5,0.68671,0.47749,0
0.5,0.68987,0.47749,0
0.5,0.69304,0.47749,0
0.5,0.6962,0.47749,0
0.5,0.69937,0.47749,0
0.5,0.70253,0.47749,0
0.5,0.7057,0.4775,0
0.5,0.70886,0.47751,0
0.5,0.71203,0.47751,0
0.5,0.71519,0.47752,0
0.5,0.71835,0.47752,0
0.5,0.72152,0.47753,0
0.5,0.72468,0.47753,0
0.5,0.72785,0.47753,0
0.5,0.73101,0.47753,0
0.5,0.73418,0.47753,0
0.5,0.73734,0.47753,0
0.5,0.74051,0.47753,0
0.5,0.74367,0.47753,0
0.5,0.74684,0.47752,0
0.5,0.75,0.47752,0
0.5,0.75316,0.47752,0
0.5,0.75633,0.47751,0
0.5,0.75949,0.47751,0
0.5,0.76266,0.47749,0
0.5,0.76582,0.47748,0
0.5,0.76899,0.47746,0
0.5,0.77215,0.47745,0
0.5,0.77532,0.47742,0
0.5,0.77848,0.4774,0
0.5,0.78165,0.47737,0
0.5,0.78481,0.47734,0
0.5,0.78797,0.4773,0
0.5,0.79114,0.47726,0
0.5,0.7943,0.47721,0
0.5,0.79747,0.47714,0
0.5,0.80063,0.47707,0
0.5,0.8038,0.47698,0
0.5,0.80696,0.47687,0
0.5,0.81013,0.47676,0
0.5,0.81329,0.47664,0
0.5,0.81646,0.47652,0
0.5,0.81962,0.47641,0
0.5,0.82278,0.47632,0
0.5,0.82595,0.47625,0
0.5,0.82911,0.47621,0
0.5,0.83228,0.47622,0
0.5,0.83544,0.47626,0
0.5,0.83861,0.47634,0
0.5,0.84177,0.47643,0
0.5,0.84494,0.47652,0
0.5,0.8481,0.47661,0
0.5,0.85127,0.47669,0
0.5,0.85443,0.47675,0
0.5,0.85759,0.47679,0
0.5,0.86076,0.47681,0
0.5,0.86392,0.4768,0
0.5,0.86709,0.47676,0
0.5,0.87025,0.47668,0
0.5,0.87342,0.47657,0
0.5,0.87658,0.47643,0
0.5,0.87975,0.47625,0
0.5,0.88291,0.47604,0
0.5,0.88608,0.47581,0
0.5,0.88924,0.47555,0
0.5,0.89241,0.47527,0
0.5,0.89557,0.47497,0
0.5,0.0030045,0.52532,0
0.5,0,0.52493,0
0.5,0.50633,0.52512,0
0.5,0.50409,0.52532,0
0.5,0.50949,0.52481,0
0.5,0.51266,0.52449,0
0.5,0.51582,0.52416,0
0.5,0.51899,0.52385,0
0.5,0.52215,0.52358,0
0.5,0.52532,0.52335,0
0.5,0.52848,0.52316,0
0.5,0.53165,0.52302,0
0.5,0.53481,0.5229,0
0.5,0.53797,0.52281,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52265,0
0.5,0.55063,0.52262,0
0.5,0.5538,0.5226,0
0.5,0.55696,0.52259,0
0.5,0.56013,0.5226,0
0.5,0.56329,0.52261,0
0.5,0.56646,0.52262,0
0.5,0.56962,0.52265,0
0.5,0.57278,0.52269,0
0.5,0.57595,0.52273,0
0.5,0.57911,0.52278,0
0.5,0.58228,0.52284,0
0.5,0.58544,0.52287,0
0.5,0.58861,0.52289,0
0.5,0.59177,0.5229,0
0.5,0.59494,0.52288,0
0.5,0.5981,0.52286,0
0.5,0.60127,0.52283,0
0.5,0.60443,0.5228,0
0.5,0.60759,0.52277,0
0.5,0.61076,0.52273,0
0.5,0.61392,0.52271,0
0.5,0.61709,0.52268,0
0.5,0.62025,0.52266,0
0.5,0.62342,0.52264,0
0.5,0.62658,0.52262,0
0.5,0.62975,0.52261,0
0.5,0.63291,0.5226,0
0.5,0.63608,0.5226,0
0.5,0.63924,0.52259,0
0.5,0.64241,0.52259,0
0.5,0.64557,0.52259,0
0.5,0.64873,0.52258,0
0.5,0.6519,0.52257,0
0.5,0.65506,0.52256,0
0.5,0.65823,0.52255,0
0.5,0.66139,0.52254,0
0.5,0.66456,0.52253,0
0.5,0.66772,0.52252,0
0.5,0.67089,0.52252,0
0.5,0.67405,0.52251,0
0.5,0.67722,0.52251,0
0.5,0.68038,0.52251,0
0.5,0.68354,0.52251,0
0.5,0.68671,0.52251,0
0.5,0.68987,0.52251,0
0.5,0.69304,0.52251,0
0.5,0.6962,0.52251,0
0.5,0.69937,0.52251,0
0.5,0.70253,0.5225,0
0.5,0.7057,0.5225,0
0.5,0.70886,0.52249,0
0.5,0.71203,0.52249,0
0.5,0.71519,0.52248,0
0.5,0.71835,0.52248,0
0.5,0.72152,0.52247,0
0.5,0.72468,0.52247,0
0.5,0.72785,0.52247,0
0.5,0.73101,0.52247,0
0.5,0.73418,0.52247,0
0.5,0.73734,0.52247,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52247,0
0.5,0.74684,0.52248,0
0.5,0.75,0.52248,0
0.5,0.75316,0.52248,0
0.5,0.75633,0.52249,0
0.5,0.75949,0.52249,0
0.5,0.76266,0.5225,0
0.5,0.76582,0.52252,0
0.5,0.76899,0.52253,0
0.5,0.77215,0.52255,0
0.5,0.77532,0.52258,0
0.5,0.77848,0.5226,0
0.5,0.78165,0.52263,0
0.5,0.78481,0.52266,0
0.5,0.78797,0.5227,0
0.5,0.79114,0.52274,0
0.5,0.7943,0.52279,0
0.5,0.79747,0.52285,0
0.5,0.80063,0.52293,0
0.5,0.8038,0.52302,0
0.5,0.80696,0.52312,0
0.5,0.81013,0.52324,0
0.5,0.81329,0.52336,0
0.5,0.81646,0.52348,0
0.5,0.81962,0.52359,0
0.5,0.82278,0.52368,0
0.5,0.82595,0.52375,0
0.5,0.82911,0.52379,0
0.5,0.83228,0.52378,0
0.5,0.83544,0.52374,0
0.5,0.83861,0.52366,0
0.5,0.84177,0.52357,0
0.5,0.84494,0.52348,0
0.5,0.8481,0.52339,0
0.5,0.85127,0.52331,0
0.5,0.85443,0.52325,0
0.5,0.85759,0.52321,0
0.5,0.86076,0.52319,0
0.5,0.86392,0.5232,0
0.5,0.86709,0.52324,0
0.5,0.87025,0.52331,0
0.5,0.87342,0.52343,0
0.5,0.87658,0.52357,0
0.5,0.87975,0.52375,0
0.5,0.88291,0.52396,0
0.5,0.88608,0.52419,0
0.5,0.88924,0.52445,0
0.5,0.89241,0.52473,0
0.5,0.89557,0.52503,0
0.5,0.89827,0.52532,0
0.5,0.0031646,0.52534,0
0.5,0.0063291,0.52566,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52621,0
0.5,0.025316,0.52624,0
0.5,0.028481,0.52626,0
0.5,0.031646,0.52627,0
0.5,0.03481,0.52628,0
0.5,0.037975,0.52628,0
0.5,0.041139,0.52628,0
0.5,0.044304,0.52628,0
0.5,0.047468,0.52628,0
0.5,0.050633,0.52627,0
0.5,0.053797,0.52627,0
0.5,0.056962,0.52627,0
0.5,0.060127,0.52627,0
0.5,0.063291,0.52627,0
0.5,0.066456,0.52627,0
0.5,0.06962,0.52627,0
0.5,0.072785,0.52627,0
0.5,0.075949,0.52627,0
0.5,0.079114,0.52627,0
0.5,0.082278,0.52627,0
0.5,0.085443,0.52627,0
0.5,0.088608,0.52627,0
0.5,0.091772,0.52627,0
0.5,0.094937,0.52627,0
0.5,0.098101,0.52627,0
0.5,0.10127,0.52627,0
0.5,0.10443,0.52627,0
0.5,0.10759,0.52627,0
0.5,0.11076,0.52627,0
0.5,0.11392,0.52627,0
0.5,0.11709,0.52627,0
0.5,0.12025,0.52627,0
0.5,0.12342,0.52627,0
0.5,0.12658,0.52627,0
0.5,0.12975,0.52627,0
0.5,0.13291,0.52627,0
0.5,0.13608,0.52627,0
0.5,0.13924,0.52627,0
0.5,0.14241,0.52627,0
0.5,0.14557,0.52627,0
0.5,0.14873,0.52627,0
0.5,0.1519,0.52627,0
0.5,0.15506,0.52627,0
0.5,0.15823,0.52627,0
0.5,0.16139,0.52627,0
0.5,0.16456,0.52627,0
0.5,0.16772,0.52627,0
0.5,0.17089,0.52627,0
0.5,0.17405,0.52627,0
0.5,0.17722,0.52627,0
0.5,0.18038,0.52627,0
0.5,0.18354,0.52627,0
0.5,0.18671,0.52627,0
0.5,0.18987,0.52627,0
0.5,0.19304,0.52627,0
0.5,0.1962,0.52627,0
0.5,0.19937,0.52627,0
0.5,0.20253,0.52627,0
0.5,0.2057,0.52627,0
0.5,0.20886,0.52627,0
0.5,0.21203,0.52627,0
0.5,0.21519,0.52627,0
0.5,0.21835,0.52627,0
0.5,0.22152,0.52627,0
0.5,0.22468,0.52627,0
0.5,0.22785,0.52627,0
0.5,0.23101,0.52627,0
0.5,0.23418,0.52627,0
0.5,0.23734,0.52627,0
0.5,0.24051,0.52627,0
0.5,0.24367,0.52627,0
0.5,0.24684,0.52627,0
0.5,0.25,0.52627,0
0.5,0.25316,0.52627,0
0.5,0.25633,0.52627,0
0.5,0.25949,0.52627,0
0.5,0.26266,0.52627,0
0.5,0.26582,0.52627,0
0.5,0.26899,0.52627,0
0.5,0.27215,0.52627,0
0.5,0.27532,0.52627,0
0.5,0.27848,0.52627,0
0.5,0.28165,0.52627,0
0.5,0.28481,0.52627,0
0.5,0.28797,0.52627,0
0.5,0.29114,0.52627,0
0.5,0.2943,0.52627,0
0.5,0.29747,0.52627,0
0.5,0.30063,0.52627,0
0.5,0.3038,0.52627,0
0.5,0.30696,0.52627,0
0.5,0.31013,0.52627,0
0.5,0.31329,0.52627,0
0.5,0.31646,0.52627,0
0.5,0.31962,0.52627,0
0.5,0.32278,0.52627,0
0.5,0.32595,0.52627,0
0.5,0.32911,0.52627,0
0.5,0.33228,0.52627,0
0.5,0.33544,0.52627,0
0.5,0.33861,0.52627,0
0.5,0.34177,0.52627,0
0.5,0.34494,0.52627,0
0.5,0.3481,0.52627,0
0.5,0.35127,0.52627,0
0.5,0.35443,0.52627,0
0.5,0.35759,0.52627,0
0.5,0.36076,0.52627,0
0.5,0.36392,0.52627,0
0.5,0.36709,0.52627,0
0.5,0.37025,0.52627,0
0.5,0.37342,0.52627,0
0.5,0.37658,0.52627,0
0.5,0.37975,0.52627,0
0.5,0.38291,0.52627,0
0.5,0.38608,0.52627,0
0.5,0.38924,0.52627,0
0.5,0.39241,0.52627,0
0.5,0.39557,0.52627,0
0.5,0.39873,0.52627,0
0.5,0.4019,0.52627,0
0.5,0.40506,0.52628,0
0.5,0.40823,0.52628,0
0.5,0.41139,0.52628,0
0.5,0.41456,0.52628,0
0.5,0.41772,0.52628,0
0.5,0.42089,0.52628,0
0.5,0.42405,0.52628,0
0.5,0.42722,0.52628,0
0.5,0.43038,0.52628,0
0.5,0.43354,0.52628,0
0.5,0.43671,0.52628,0
0.5,0.43987,0.52628,0
0.5,0.44304,0.52628,0
0.5,0.4462,0.52628,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52627,0
0.5,0.46519,0.52627,0
0.5,0.46835,0.52626,0
0.5,0.47152,0.52625,0
0.5,0.47468,0.52624,0
0.5,0.47785,0.52622,0
0.5,0.48101,0.5262,0
0.5,0.48418,0.52617,0
0.5,0.48734,0.52613,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52564,0
0.5,0.50316,0.5254,0
0.5,0.89873,0.52537,0
0.5,0.9019,0.52576,0
0.5,0.90506,0.5262,0
0.5,0.90823,0.52669,0
0.5,0.91139,0.52719,0
0.5,0.91456,0.52769,0
0.5,0.91772,0.52812,0
0.5,0.92077,0.52848,0
0.5,0.92089,0.5285,0
0.5,0.92405,0.52882,0
0.5,0.92722,0.52907,0
0.5,0.93038,0.52928,0
0.5,0.93354,0.52946,0
0.5,0.93671,0.52961,0
0.5,0.93987,0.52974,0
0.5,0.94304,0.52984,0
0.5,0.9462,0.52993,0
0.5,0.94937,0.53001,0
0.5,0.95253,0.53007,0
0.5,0.9557,0.53012,0
0.5,0.95886,0.53017,0
0.5,0.96203,0.5302,0
0.5,0.96519,0.53023,0
0.5,0.96835,0.53025,0
0.5,0.97152,0.53026,0
0.5,0.97468,0.53026,0
0.5,0.97785,0.53026,0
0.5,0.98101,0.53023,0
0.5,0.98418,0.53019,0
0.5,0.98734,0.53011,0
0.5,0.99051,0.52997,0
0.5,0.99367,0.52977,0
0.5,0.99684,0.52945,0
0.5,1,0.52901,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.92077,0.47152,0
0.5,0.92089,0.4715,0
0.5,0.92405,0.47118,0
0.5,0.92722,0.47093,0
0.5,0.93038,0.47072,0
0.5,0.93354,0.47054,0
0.5,0.93671,0.47039,0
0.5,0.93987,0.47026,0
0.5,0.94304,0.47016,0
0.5,0.9462,0.47007,0
0.5,0.94937,0.46999,0
0.5,0.95253,0.46993,0
0.5,0.9557,0.46988,0
0.5,0.95886,0.46983,0
0.5,0.96203,0.4698,0
0.5,0.96519,0.46977,0
0.5,0.96835,0.46975,0
0.5,0.97152,0.46974,0
0.5,0.97468,0.46974,0
0.5,0.97785,0.46974,0
0.5,0.98101,0.46977,0
0.5,0.98418,0.46981,0
0.5,0.98734,0.46989,0
0.5,0.99051,0.47003,0
0.5,0.99367,0.47023,0
0.5,0.99684,0.47055,0
0.5,1,0.47099,0
0.5,0.0016947,0.47468,0
0.5,0.0031646,0.47447,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.474,0
0.5,0.012658,0.47388,0
0.5,0.015823,0.47381,0
0.5,0.018987,0.47376,0
0.5,0.022152,0.47373,0
0.5,0.025316,0.47371,0
0.5,0.028481,0.4737,0
0.5,0.031646,0.47369,0
0.5,0.03481,0.47369,0
0.5,0.037975,0.47369,0
0.5,0.041139,0.47369,0
0.5,0.044304,0.47369,0
0.5,0.047468,0.47369,0
0.5,0.050633,0.4737,0
0.5,0.053797,0.4737,0
0.5,0.056962,0.4737,0
0.5,0.060127,0.4737,0
0.5,0.063291,0.4737,0
0.5,0.066456,0.47371,0
0.5,0.06962,0.47371,0
0.5,0.072785,0.47371,0
0.5,0.075949,0.47371,0
0.5,0.079114,0.47371,0
0.5,0.082278,0.47371,0
0.5,0.085443,0.47371,0
0.5,0.088608,0.47371,0
0.5,0.091772,0.47371,0
0.5,0.094937,0.47371,0
0.5,0.098101,0.47371,0
0.5,0.10127,0.47371,0
0.5,0.10443,0.47371,0
0.5,0.10759,0.47371,0
0.5,0.11076,0.47371,0
0.5,0.11392,0.47371,0
0.5,0.11709,0.47371,0
0.5,0.12025,0.47371,0
0.5,0.12342,0.47371,0
0.5,0.12658,0.47371,0
0.5,0.12975,0.47371,0
0.5,0.13291,0.47371,0
0.5,0.13608,0.47371,0
0.5,0.13924,0.4737,0
0.5,0.14241,0.4737,0
0.5,0.14557,0.4737,0
0.5,0.14873,0.4737,0
0.5,0.1519,0.4737,0
0.5,0.15506,0.4737,0
0.5,0.15823,0.4737,0
0.5,0.16139,0.4737,0
0.5,0.16456,0.4737,0
0.5,0.16772,0.4737,0
0.5,0.17089,0.4737,0
0.5,0.17405,0.4737,0
0.5,0.17722,0.4737,0
0.5,0.18038,0.4737,0
0.5,0.18354,0.4737,0
0.5,0.18671,0.4737,0
0.5,0.18987,0.4737,0
0.5,0.19304,0.4737,0
0.5,0.1962,0.4737,0
0.5,0.19937,0.4737,0
0.5,0.20253,0.4737,0
0.5,0.2057,0.4737,0
0.5,0.20886,0.4737,0
0.5,0.21203,0.4737,0
0.5,0.21519,0.4737,0
0.5,0.21835,0.4737,0
0.5,0.22152,0.4737,0
0.5,0.22468,0.4737,0
0.5,0.22785,0.4737,0
0.5,0.23101,0.4737,0
0.5,0.23418,0.4737,0
0.5,0.23734,0.4737,0
0.5,0.24051,0.4737,0
0.5,0.24367,0.4737,0
0.5,0.24684,0.4737,0
0.5,0.25,0.4737,0
0.5,0.25316,0.4737,0
0.5,0.25633,0.4737,0
0.5,0.25949,0.4737,0
0.5,0.26266,0.4737,0
0.5,0.26582,0.4737,0
0.5,0.26899,0.4737,0
0.5,0.27215,0.4737,0
0.5,0.27532,0.4737,0
0.5,0.27848,0.4737,0
0.5,0.28165,0.4737,0
0.5,0.28481,0.4737,0
0.5,0.28797,0.4737,0
0.5,0.29114,0.4737,0
0.5,0.2943,0.4737,0
0.5,0.29747,0.4737,0
0.5,0.30063,0.4737,0
0.5,0.3038,0.4737,0
0.5,0.30696,0.4737,0
0.5,0.31013,0.4737,0
0.5,0.31329,0.4737,0
0.5,0.31646,0.4737,0
0.5,0.31962,0.4737,0
0.5,0.32278,0.4737,0
0.5,0.32595,0.4737,0
0.5,0.32911,0.4737,0
0.5,0.33228,0.4737,0
0.5,0.33544,0.4737,0
0.5,0.33861,0.4737,0
0.5,0.34177,0.4737,0
0.5,0.34494,0.4737,0
0.5,0.3481,0.4737,0
0.5,0.35127,0.4737,0
0.5,0.35443,0.4737,0
0.5,0.35759,0.4737,0
0.5,0.36076,0.4737,0
0.5,0.36392,0.4737,0
0.5,0.36709,0.4737,0
0.5,0.37025,0.4737,0
0.5,0.37342,0.4737,0
0.5,0.37658,0.4737,0
0.5,0.37975,0.4737,0
0.5,0.38291,0.4737,0
0.5,0.38608,0.4737,0
0.5,0.38924,0.4737,0
0.5,0.39241,0.4737,0
0.5,0.39557,0.4737,0
0.5,0.39873,0.4737,0
0.5,0.4019,0.4737,0
0.5,0.40506,0.4737,0
0.5,0.40823,0.4737,0
0.5,0.41139,0.4737,0
0.5,0.41456,0.4737,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.4737,0
0.5,0.43987,0.4737,0
0.5,0.44304,0.4737,0
0.5,0.4462,0.4737,0
0.5,0.44937,0.4737,0
0.5,0.45253,0.4737,0
0.5,0.4557,0.4737,0
0.5,0.45886,0.4737,0
0.5,0.46203,0.47371,0
0.5,0.46519,0.47371,0
0.5,0.46835,0.47372,0
0.5,0.47152,0.47373,0
0.5,0.47468,0.47374,0
0.5,0.47785,0.47376,0
0.5,0.48101,0.47378,0
0.5,0.48418,0.47381,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47435,0
0.5,0.50316,0.47458,0
0.5,0.50426,0.47468,0
0.5,0.89827,0.47468,0
0.5,0.89873,0.47463,0
0.5,0.9019,0.47424,0
0.5,0.90506,0.4738,0
0.5,0.90823,0.47331,0
0.5,0.91139,0.47281,0
0.5,0.91456,0.47231,0
0.5,0.91772,0.47188,0
0.5,0,0.47488,0
0.5,0.50633,0.47486,0
0.5,0.50949,0.47517,0
0.5,0.51266,0.47549,0
0.5,0.51582,0.47582,0
0.5,0.51899,0.47612,0
0.5,0.52215,0.4764,0
0.5,0.52532,0.47662,0
0.5,0.52848,0.47681,0
0.5,0.53165,0.47696,0
0.5,0.53481,0.47707,0
0.5,0.53797,0.47716,0
0.5,0.54114,0.47723,0
0.5,0.5443,0.47729,0
0.5,0.54747,0.47733,0
0.5,0.55063,0.47735,0
0.5,0.5538,0.47737,0
0.5,0.55696,0.47738,0
0.5,0.56013,0.47738,0
0.5,0.56329,0.47737,0
0.5,0.56646,0.47735,0
0.5,0.56962,0.47733,0
0.5,0.57278,0.47729,0
0.5,0.57595,0.47725,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47716,0
0.5,0.58544,0.47712,0
0.5,0.58861,0.4771,0
0.5,0.59177,0.4771,0
0.5,0.59494,0.47711,0
0.5,0.5981,0.47713,0
0.5,0.60127,0.47716,0
0.5,0.60443,0.47718,0
0.5,0.60759,0.47721,0
0.5,0.61076,0.47724,0
0.5,0.61392,0.47727,0
0.5,0.61709,0.47729,0
0.5,0.62025,0.47732,0
0.5,0.62342,0.47733,0
0.5,0.62658,0.47735,0
0.5,0.62975,0.47736,0
0.5,0.63291,0.47737,0
0.5,0.63608,0.47737,0
0.5,0.63924,0.47738,0
0.5,0.64241,0.47738,0
0.5,0.64557,0.47739,0
0.5,0.64873,0.47739,0
0.5,0.6519,0.4774,0
0.5,0.65506,0.47741,0
0.5,0.65823,0.47742,0
0.5,0.66139,0.47743,0
0.5,0.66456,0.47744,0
0.5,0.66772,0.47745,0
0.5,0.67089,0.47745,0
0.5,0.67405,0.47746,0
0.5,0.67722,0.47746,0
0.5,0.68038,0.47746,0
0.5,0.68354,0.47746,0
0.5,0.68671,0.47746,0
0.5,0.68987,0.47746,0
0.5,0.69304,0.47746,0
0.5,0.6962,0.47746,0
0.5,0.69937,0.47746,0
0.5,0.70253,0.47747,0
0.5,0.7057,0.47747,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47748,0
0.5,0.71519,0.47749,0
0.5,0.71835,0.47749,0
0.5,0.72152,0.47749,0
0.5,0.72468,0.4775,0
0.5,0.72785,0.4775,0
0.5,0.73101,0.4775,0
0.5,0.73418,0.4775,0
0.5,0.73734,0.4775,0
0.5,0.74051,0.4775,0
0.5,0.74367,0.4775,0
0.5,0.74684,0.47749,0
0.5,0.75,0.47749,0
0.5,0.75316,0.47749,0
0.5,0.75633,0.47748,0
0.5,0.75949,0.47747,0
0.5,0.76266,0.47746,0
0.5,0.76582,0.47745,0
0.5,0.76899,0.47744,0
0.5,0.77215,0.47742,0
0.5,0.77532,0.4774,0
0.5,0.77848,0.47737,0
0.5,0.78165,0.47734,0
0.5,0.78481,0.47731,0
0.5,0.78797,0.47728,0
0.5,0.79114,0.47724,0
0.5,0.7943,0.47719,0
0.5,0.79747,0.47713,0
0.5,0.80063,0.47706,0
0.5,0.8038,0.47697,0
0.5,0.80696,0.47687,0
0.5,0.81013,0.47676,0
0.5,0.81329,0.47664,0
0.5,0.81646,0.47652,0
0.5,0.81962,0.47641,0
0.5,0.82278,0.47632,0
0.5,0.82595,0.47625,0
0.5,0.82911,0.47621,0
0.5,0.83228,0.47621,0
0.5,0.83544,0.47625,0
0.5,0.83861,0.47633,0
0.5,0.84177,0.47641,0
0.5,0.84494,0.4765,0
0.5,0.8481,0.47659,0
0.5,0.85127,0.47667,0
0.5,0.85443,0.47673,0
0.5,0.85759,0.47677,0
0.5,0.86076,0.47678,0
0.5,0.86392,0.47678,0
0.5,0.86709,0.47674,0
0.5,0.87025,0.47666,0
0.5,0.87342,0.47655,0
0.5,0.87658,0.47641,0
0.5,0.87975,0.47623,0
0.5,0.88291,0.47603,0
0.5,0.88608,0.4758,0
0.5,0.88924,0.47555,0
0.5,0.89241,0.47527,0
0.5,0.89557,0.47497,0
0.5,0.0016865,0.52532,0
0.5,0,0.52513,0
0.5,0.50633,0.52514,0
0.5,0.50426,0.52532,0
0.5,0.50949,0.52483,0
0.5,0.51266,0.52451,0
0.5,0.51582,0.52418,0
0.5,0.51899,0.52388,0
0.5,0.52215,0.5236,0
0.5,0.52532,0.52338,0
0.5,0.52848,0.52319,0
0.5,0.53165,0.52304,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52283,0
0.5,0.54114,0.52276,0
0.5,0.5443,0.52271,0
0.5,0.54747,0.52267,0
0.5,0.55063,0.52264,0
0.5,0.5538,0.52263,0
0.5,0.55696,0.52262,0
0.5,0.56013,0.52262,0
0.5,0.56329,0.52263,0
0.5,0.56646,0.52265,0
0.5,0.56962,0.52267,0
0.5,0.57278,0.52271,0
0.5,0.57595,0.52275,0
0.5,0.57911,0.52279,0
0.5,0.58228,0.52284,0
0.5,0.58544,0.52288,0
0.5,0.58861,0.5229,0
0.5,0.59177,0.5229,0
0.5,0.59494,0.52289,0
0.5,0.5981,0.52287,0
0.5,0.60127,0.52284,0
0.5,0.60443,0.52282,0
0.5,0.60759,0.52279,0
0.5,0.61076,0.52276,0
0.5,0.61392,0.52273,0
0.5,0.61709,0.52271,0
0.5,0.62025,0.52268,0
0.5,0.62342,0.52267,0
0.5,0.62658,0.52265,0
0.5,0.62975,0.52264,0
0.5,0.63291,0.52263,0
0.5,0.63608,0.52262,0
0.5,0.63924,0.52262,0
0.5,0.64241,0.52262,0
0.5,0.64557,0.52261,0
0.5,0.64873,0.52261,0
0.5,0.6519,0.5226,0
0.5,0.65506,0.52259,0
0.5,0.65823,0.52258,0
0.5,0.66139,0.52257,0
0.5,0.66456,0.52256,0
0.5,0.66772,0.52255,0
0.5,0.67089,0.52255,0
0.5,0.67405,0.52254,0
0.5,0.67722,0.52254,0
0.5,0.68038,0.52254,0
0.5,0.68354,0.52254,0
0.5,0.68671,0.52254,0
0.5,0.68987,0.52254,0
0.5,0.69304,0.52254,0
0.5,0.6962,0.52254,0
0.5,0.69937,0.52254,0
0.5,0.70253,0.52253,0
0.5,0.7057,0.52253,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52252,0
0.5,0.71519,0.52251,0
0.5,0.71835,0.52251,0
0.5,0.72152,0.5225,0
0.5,0.72468,0.5225,0
0.5,0.72785,0.5225,0
0.5,0.73101,0.5225,0
0.5,0.73418,0.5225,0
0.5,0.73734,0.5225,0
0.5,0.74051,0.5225,0
0.5,0.74367,0.5225,0
0.5,0.74684,0.52251,0
0.5,0.75,0.52251,0
0.5,0.75316,0.52251,0
0.5,0.75633,0.52252,0
0.5,0.75949,0.52252,0
0.5,0.76266,0.52253,0
0.5,0.76582,0.52255,0
0.5,0.76899,0.52256,0
0.5,0.77215,0.52258,0
0.5,0.77532,0.5226,0
0.5,0.77848,0.52263,0
0.5,0.78165,0.52265,0
0.5,0.78481,0.52269,0
0.5,0.78797,0.52272,0
0.5,0.79114,0.52276,0
0.5,0.7943,0.52281,0
0.5,0.79747,0.52287,0
0.5,0.80063,0.52294,0
0.5,0.8038,0.52303,0
0.5,0.80696,0.52313,0
0.5,0.81013,0.52324,0
0.5,0.81329,0.52336,0
0.5,0.81646,0.52348,0
0.5,0.81962,0.52359,0
0.5,0.82278,0.52368,0
0.5,0.82595,0.52375,0
0.5,0.82911,0.52379,0
0.5,0.83228,0.52379,0
0.5,0.83544,0.52375,0
0.5,0.83861,0.52367,0
0.5,0.84177,0.52359,0
0.5,0.84494,0.52349,0
0.5,0.8481,0.52341,0
0.5,0.85127,0.52333,0
0.5,0.85443,0.52327,0
0.5,0.85759,0.52323,0
0.5,0.86076,0.52321,0
0.5,0.86392,0.52322,0
0.5,0.86709,0.52326,0
0.5,0.87025,0.52334,0
0.5,0.87342,0.52345,0
0.5,0.87658,0.52359,0
0.5,0.87975,0.52376,0
0.5,0.88291,0.52397,0
0.5,0.88608,0.5242,0
0.5,0.88924,0.52445,0
0.5,0.89241,0.52473,0
0.5,0.89557,0.52503,0
0.5,0.89827,0.52532,0
0.5,0.0031646,0.52553,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.526,0
0.5,0.012658,0.52612,0
0.5,0.015823,0.5262,0
0.5,0.018987,0.52624,0
0.5,0.022152,0.52627,0
0.5,0.025316,0.52629,0
0.5,0.028481,0.5263,0
0.5,0.031646,0.52631,0
0.5,0.03481,0.52631,0
0.5,0.037975,0.52631,0
0.5,0.041139,0.52631,0
0.5,0.044304,0.52631,0
0.5,0.047468,0.52631,0
0.5,0.050633,0.5263,0
0.5,0.053797,0.5263,0
0.5,0.056962,0.5263,0
0.5,0.060127,0.5263,0
0.5,0.063291,0.5263,0
0.5,0.066456,0.52629,0
0.5,0.06962,0.52629,0
0.5,0.072785,0.52629,0
0.5,0.075949,0.52629,0
0.5,0.079114,0.52629,0
0.5,0.082278,0.52629,0
0.5,0.085443,0.52629,0
0.5,0.088608,0.52629,0
0.5,0.091772,0.52629,0
0.5,0.094937,0.52629,0
0.5,0.098101,0.52629,0
0.5,0.10127,0.52629,0
0.5,0.10443,0.52629,0
0.5,0.10759,0.52629,0
0.5,0.11076,0.52629,0
0.5,0.11392,0.52629,0
0.5,0.11709,0.52629,0
0.5,0.12025,0.52629,0
0.5,0.12342,0.52629,0
0.5,0.12658,0.52629,0
0.5,0.12975,0.52629,0
0.5,0.13291,0.52629,0
0.5,0.13608,0.5263,0
0.5,0.13924,0.5263,0
0.5,0.14241,0.5263,0
0.5,0.14557,0.5263,0
0.5,0.14873,0.5263,0
0.5,0.1519,0.5263,0
0.5,0.15506,0.5263,0
0.5,0.15823,0.5263,0
0.5,0.16139,0.5263,0
0.5,0.16456,0.5263,0
0.5,0.16772,0.5263,0
0.5,0.17089,0.5263,0
0.5,0.17405,0.5263,0
0.5,0.17722,0.5263,0
0.5,0.18038,0.5263,0
0.5,0.18354,0.5263,0
0.5,0.18671,0.5263,0
0.5,0.18987,0.5263,0
0.5,0.19304,0.5263,0
0.5,0.1962,0.5263,0
0.5,0.19937,0.5263,0
0.5,0.20253,0.5263,0
0.5,0.2057,0.5263,0
0.5,0.20886,0.5263,0
0.5,0.21203,0.5263,0
0.5,0.21519,0.5263,0
0.5,0.21835,0.5263,0
0.5,0.22152,0.5263,0
0.5,0.22468,0.5263,0
0.5,0.22785,0.5263,0
0.5,0.23101,0.5263,0
0.5,0.23418,0.5263,0
0.5,0.23734,0.5263,0
0.5,0.24051,0.5263,0
0.5,0.24367,0.5263,0
0.5,0.24684,0.5263,0
0.5,0.25,0.5263,0
0.5,0.25316,0.5263,0
0.5,0.25633,0.5263,0
0.5,0.25949,0.5263,0
0.5,0.26266,0.5263,0
0.5,0.26582,0.5263,0
0.5,0.26899,0.5263,0
0.5,0.27215,0.5263,0
0.5,0.27532,0.5263,0
0.5,0.27848,0.5263,0
0.5,0.28165,0.5263,0
0.5,0.28481,0.5263,0
0.5,0.28797,0.5263,0
0.5,0.29114,0.5263,0
0.5,0.2943,0.5263,0
0.5,0.29747,0.5263,0
0.5,0.30063,0.5263,0
0.5,0.3038,0.5263,0
0.5,0.30696,0.5263,0
0.5,0.31013,0.5263,0
0.5,0.31329,0.5263,0
0.5,0.31646,0.5263,0
0.5,0.31962,0.5263,0
0.5,0.32278,0.5263,0
0.5,0.32595,0.5263,0
0.5,0.32911,0.5263,0
0.5,0.33228,0.5263,0
0.5,0.33544,0.5263,0
0.5,0.33861,0.5263,0
0.5,0.34177,0.5263,0
0.5,0.34494,0.5263,0
0.5,0.3481,0.5263,0
0.5,0.35127,0.5263,0
0.5,0.35443,0.5263,0
0.5,0.35759,0.5263,0
0.5,0.36076,0.5263,0
0.5,0.36392,0.5263,0
0.5,0.36709,0.5263,0
0.5,0.37025,0.5263,0
0.5,0.37342,0.5263,0
0.5,0.37658,0.5263,0
0.5,0.37975,0.5263,0
0.5,0.38291,0.5263,0
0.5,0.38608,0.5263,0
0.5,0.38924,0.5263,0
0.5,0.39241,0.5263,0
0.5,0.39557,0.5263,0
0.5,0.39873,0.5263,0
0.5,0.4019,0.5263,0
0.5,0.40506,0.5263,0
0.5,0.40823,0.5263,0
0.5,0.41139,0.5263,0
0.5,0.41456,0.5263,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.5263,0
0.5,0.43987,0.5263,0
0.5,0.44304,0.5263,0
0.5,0.4462,0.5263,0
0.5,0.44937,0.5263,0
0.5,0.45253,0.5263,0
0.5,0.4557,0.5263,0
0.5,0.45886,0.5263,0
0.5,0.46203,0.52629,0
0.5,0.46519,0.52629,0
0.5,0.46835,0.52628,0
0.5,0.47152,0.52627,0
0.5,0.47468,0.52626,0
0.5,0.47785,0.52624,0
0.5,0.48101,0.52622,0
0.5,0.48418,0.52619,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52565,0
0.5,0.50316,0.52542,0
0.5,0.89873,0.52537,0
0.5,0.9019,0.52576,0
0.5,0.90506,0.5262,0
0.5,0.90823,0.52669,0
0.5,0.91139,0.52719,0
0.5,0.91456,0.52769,0
0.5,0.91772,0.52812,0
0.5,0.92077,0.52848,0
0.5,0.92089,0.5285,0
0.5,0.92405,0.52882,0
0.5,0.92722,0.52907,0
0.5,0.93038,0.52928,0
0.5,0.93354,0.52946,0
0.5,0.93671,0.52961,0
0.5,0.93987,0.52974,0
0.5,0.94304,0.52984,0
0.5,0.9462,0.52993,0
0.5,0.94937,0.53001,0
0.5,0.95253,0.53007,0
0.5,0.9557,0.53012,0
0.5,0.95886,0.53017,0
0.5,0.96203,0.5302,0
0.5,0.96519,0.53023,0
0.5,0.96835,0.53025,0
0.5,0.97152,0.53026,0
0.5,0.97468,0.53026,0
0.5,0.97785,0.53026,0
0.5,0.98101,0.53023,0
0.5,0.98418,0.53019,0
0.5,0.98734,0.53011,0
0.5,0.99051,0.52997,0
0.5,0.99367,0.52977,0
0.5,0.99684,0.52945,0
0.5,1,0.52901,0


==> Data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.92077,0.47152,0
0.5,0.92089,0.4715,0
0.5,0.92405,0.47118,0
0.5,0.92722,0.47093,0
0.5,0.93038,0.47072,0
0.5,0.93354,0.47054,0
0.5,0.93671,0.47039,0
0.5,0.93987,0.47026,0
0.5,0.94304,0.47016,0
0.5,0.9462,0.47007,0
0.5,0.94937,0.46999,0
0.5,0.95253,0.46993,0
0.5,0.9557,0.46988,0
0.5,0.95886,0.46983,0
0.5,0.96203,0.4698,0
0.5,0.96519,0.46977,0
0.5,0.96835,0.46975,0
0.5,0.97152,0.46974,0
0.5,0.97468,0.46974,0
0.5,0.97785,0.46974,0
0.5,0.98101,0.46977,0
0.5,0.98418,0.46981,0
0.5,0.98734,0.46989,0
0.5,0.99051,0.47003,0
0.5,0.99367,0.47023,0
0.5,0.99684,0.47055,0
0.5,1,0.47099,0
0.5,0,0.47467,0
0.5,0.0031646,0.47426,0
0.5,0.0063291,0.474,0
0.5,0.0094937,0.47385,0
0.5,0.012658,0.47376,0
0.5,0.015823,0.4737,0
0.5,0.018987,0.47368,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47365,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47365,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47365,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47366,0
0.5,0.047468,0.47367,0
0.5,0.050633,0.47367,0
0.5,0.053797,0.47367,0
0.5,0.056962,0.47367,0
0.5,0.060127,0.47368,0
0.5,0.063291,0.47368,0
0.5,0.066456,0.47368,0
0.5,0.06962,0.47368,0
0.5,0.072785,0.47368,0
0.5,0.075949,0.47368,0
0.5,0.079114,0.47368,0
0.5,0.082278,0.47368,0
0.5,0.085443,0.47368,0
0.5,0.088608,0.47368,0
0.5,0.091772,0.47368,0
0.5,0.094937,0.47368,0
0.5,0.098101,0.47368,0
0.5,0.10127,0.47368,0
0.5,0.10443,0.47368,0
0.5,0.10759,0.47368,0
0.5,0.11076,0.47368,0
0.5,0.11392,0.47368,0
0.5,0.11709,0.47368,0
0.5,0.12025,0.47368,0
0.5,0.12342,0.47368,0
0.5,0.12658,0.47368,0
0.5,0.12975,0.47368,0
0.5,0.13291,0.47368,0
0.5,0.13608,0.47368,0
0.5,0.13924,0.47368,0
0.5,0.14241,0.47368,0
0.5,0.14557,0.47368,0
0.5,0.14873,0.47368,0
0.5,0.1519,0.47368,0
0.5,0.15506,0.47368,0
0.5,0.15823,0.47368,0
0.5,0.16139,0.47368,0
0.5,0.16456,0.47368,0
0.5,0.16772,0.47368,0
0.5,0.17089,0.47368,0
0.5,0.17405,0.47368,0
0.5,0.17722,0.47368,0
0.5,0.18038,0.47368,0
0.5,0.18354,0.47368,0
0.5,0.18671,0.47368,0
0.5,0.18987,0.47368,0
0.5,0.19304,0.47368,0
0.5,0.1962,0.47368,0
0.5,0.19937,0.47367,0
0.5,0.20253,0.47367,0
0.5,0.2057,0.47367,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47367,0
0.5,0.34494,0.47367,0
0.5,0.3481,0.47367,0
0.5,0.35127,0.47367,0
0.5,0.35443,0.47367,0
0.5,0.35759,0.47367,0
0.5,0.36076,0.47367,0
0.5,0.36392,0.47367,0
0.5,0.36709,0.47367,0
0.5,0.37025,0.47367,0
0.5,0.37342,0.47367,0
0.5,0.37658,0.47367,0
0.5,0.37975,0.47367,0
0.5,0.38291,0.47367,0
0.5,0.38608,0.47367,0
0.5,0.38924,0.47367,0
0.5,0.39241,0.47367,0
0.5,0.39557,0.47367,0
0.5,0.39873,0.47367,0
0.5,0.4019,0.47367,0
0.5,0.40506,0.47367,0
0.5,0.40823,0.47367,0
0.5,0.41139,0.47367,0
0.5,0.41456,0.47367,0
0.5,0.41772,0.47367,0
0.5,0.42089,0.47367,0
0.5,0.42405,0.47367,0
0.5,0.42722,0.47367,0
0.5,0.43038,0.47367,0
0.5,0.43354,0.47367,0
0.5,0.43671,0.47367,0
0.5,0.43987,0.47367,0
0.5,0.44304,0.47367,0
0.5,0.4462,0.47367,0
0.5,0.44937,0.47367,0
0.5,0.45253,0.47367,0
0.5,0.4557,0.47367,0
0.5,0.45886,0.47368,0
0.5,0.46203,0.47368,0
0.5,0.46519,0.47369,0
0.5,0.46835,0.47369,0
0.5,0.47152,0.4737,0
0.5,0.47468,0.47372,0
0.5,0.47785,0.47374,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.47379,0
0.5,0.48734,0.47384,0
0.5,0.49051,0.47391,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47415,0
0.5,0.5,0.47433,0
0.5,0.50316,0.47457,0
0.5,0.50446,0.47468,0
0.5,0.89826,0.47468,0
0.5,0.89873,0.47463,0
0.5,0.9019,0.47424,0
0.5,0.90506,0.4738,0
0.5,0.90823,0.47331,0
0.5,0.91139,0.47281,0
0.5,0.91456,0.47231,0
0.5,0.91772,0.47188,0
0.5,0.50633,0.47484,0
0.5,0.50949,0.47515,0
0.5,0.51266,0.47547,0
0.5,0.51582,0.47579,0
0.5,0.51899,0.4761,0
0.5,0.52215,0.47637,0
0.5,0.52532,0.4766,0
0.5,0.52848,0.47678,0
0.5,0.53165,0.47693,0
0.5,0.53481,0.47705,0
0.5,0.53797,0.47714,0
0.5,0.54114,0.47721,0
0.5,0.5443,0.47726,0
0.5,0.54747,0.4773,0
0.5,0.55063,0.47732,0
0.5,0.5538,0.47734,0
0.5,0.55696,0.47735,0
0.5,0.56013,0.47735,0
0.5,0.56329,0.47734,0
0.5,0.56646,0.47733,0
0.5,0.56962,0.4773,0
0.5,0.57278,0.47727,0
0.5,0.57595,0.47724,0
0.5,0.57911,0.4772,0
0.5,0.58228,0.47715,0
0.5,0.58544,0.47712,0
0.5,0.58861,0.4771,0
0.5,0.59177,0.47709,0
0.5,0.59494,0.4771,0
0.5,0.5981,0.47712,0
0.5,0.60127,0.47714,0
0.5,0.60443,0.47716,0
0.5,0.60759,0.47719,0
0.5,0.61076,0.47722,0
0.5,0.61392,0.47724,0
0.5,0.61709,0.47726,0
0.5,0.62025,0.47729,0
0.5,0.62342,0.4773,0
0.5,0.62658,0.47732,0
0.5,0.62975,0.47733,0
0.5,0.63291,0.47734,0
0.5,0.63608,0.47735,0
0.5,0.63924,0.47735,0
0.5,0.64241,0.47736,0
0.5,0.64557,0.47736,0
0.5,0.64873,0.47737,0
0.5,0.6519,0.47737,0
0.5,0.65506,0.47738,0
0.5,0.65823,0.47739,0
0.5,0.66139,0.4774,0
0.5,0.66456,0.47741,0
0.5,0.66772,0.47741,0
0.5,0.67089,0.47742,0
0.5,0.67405,0.47743,0
0.5,0.67722,0.47743,0
0.5,0.68038,0.47743,0
0.5,0.68354,0.47743,0
0.5,0.68671,0.47743,0
0.5,0.68987,0.47743,0
0.5,0.69304,0.47743,0
0.5,0.6962,0.47743,0
0.5,0.69937,0.47743,0
0.5,0.70253,0.47744,0
0.5,0.7057,0.47744,0
0.5,0.70886,0.47744,0
0.5,0.71203,0.47745,0
0.5,0.71519,0.47745,0
0.5,0.71835,0.47746,0
0.5,0.72152,0.47746,0
0.5,0.72468,0.47746,0
0.5,0.72785,0.47746,0
0.5,0.73101,0.47747,0
0.5,0.73418,0.47747,0
0.5,0.73734,0.47747,0
0.5,0.74051,0.47746,0
0.5,0.74367,0.47746,0
0.5,0.74684,0.47746,0
0.5,0.75,0.47746,0
0.5,0.75316,0.47745,0
0.5,0.75633,0.47745,0
0.5,0.75949,0.47744,0
0.5,0.76266,0.47743,0
0.5,0.76582,0.47742,0
0.5,0.76899,0.47741,0
0.5,0.77215,0.47739,0
0.5,0.77532,0.47737,0
0.5,0.77848,0.47735,0
0.5,0.78165,0.47732,0
0.5,0.78481,0.47729,0
0.5,0.78797,0.47726,0
0.5,0.79114,0.47722,0
0.5,0.7943,0.47717,0
0.5,0.79747,0.47711,0
0.5,0.80063,0.47704,0
0.5,0.8038,0.47696,0
0.5,0.80696,0.47686,0
0.5,0.81013,0.47675,0
0.5,0.81329,0.47663,0
0.5,0.81646,0.47652,0
0.5,0.81962,0.47641,0
0.5,0.82278,0.47632,0
0.5,0.82595,0.47625,0
0.5,0.82911,0.47621,0
0.5,0.83228,0.47621,0
0.5,0.83544,0.47624,0
0.5,0.83861,0.47631,0
0.5,0.84177,0.4764,0
0.5,0.84494,0.47649,0
0.5,0.8481,0.47657,0
0.5,0.85127,0.47664,0
0.5,0.85443,0.4767,0
0.5,0.85759,0.47674,0
0.5,0.86076,0.47676,0
0.5,0.86392,0.47675,0
0.5,0.86709,0.47671,0
0.5,0.87025,0.47664,0
0.5,0.87342,0.47653,0
0.5,0.87658,0.47639,0
0.5,0.87975,0.47622,0
0.5,0.88291,0.47602,0
0.5,0.88608,0.4758,0
0.5,0.88924,0.47555,0
0.5,0.89241,0.47527,0
0.5,0.89557,0.47497,0
0.5,0.50633,0.52516,0
0.5,0.50446,0.52532,0
0.5,0.50949,0.52485,0
0.5,0.51266,0.52453,0
0.5,0.51582,0.52421,0
0.5,0.51899,0.5239,0
0.5,0.52215,0.52363,0
0.5,0.52532,0.5234,0
0.5,0.52848,0.52322,0
0.5,0.53165,0.52307,0
0.5,0.53481,0.52295,0
0.5,0.53797,0.52286,0
0.5,0.54114,0.52279,0
0.5,0.5443,0.52274,0
0.5,0.54747,0.5227,0
0.5,0.55063,0.52268,0
0.5,0.5538,0.52266,0
0.5,0.55696,0.52265,0
0.5,0.56013,0.52265,0
0.5,0.56329,0.52266,0
0.5,0.56646,0.52267,0
0.5,0.56962,0.5227,0
0.5,0.57278,0.52273,0
0.5,0.57595,0.52276,0
0.5,0.57911,0.5228,0
0.5,0.58228,0.52285,0
0.5,0.58544,0.52288,0
0.5,0.58861,0.5229,0
0.5,0.59177,0.52291,0
0.5,0.59494,0.5229,0
0.5,0.5981,0.52288,0
0.5,0.60127,0.52286,0
0.5,0.60443,0.52284,0
0.5,0.60759,0.52281,0
0.5,0.61076,0.52278,0
0.5,0.61392,0.52276,0
0.5,0.61709,0.52273,0
0.5,0.62025,0.52271,0
0.5,0.62342,0.5227,0
0.5,0.62658,0.52268,0
0.5,0.62975,0.52267,0
0.5,0.63291,0.52266,0
0.5,0.63608,0.52265,0
0.5,0.63924,0.52265,0
0.5,0.64241,0.52264,0
0.5,0.64557,0.52264,0
0.5,0.64873,0.52263,0
0.5,0.6519,0.52263,0
0.5,0.65506,0.52262,0
0.5,0.65823,0.52261,0
0.5,0.66139,0.5226,0
0.5,0.66456,0.52259,0
0.5,0.66772,0.52259,0
0.5,0.67089,0.52258,0
0.5,0.67405,0.52257,0
0.5,0.67722,0.52257,0
0.5,0.68038,0.52257,0
0.5,0.68354,0.52257,0
0.5,0.68671,0.52257,0
0.5,0.68987,0.52257,0
0.5,0.69304,0.52257,0
0.5,0.6962,0.52257,0
0.5,0.69937,0.52257,0
0.5,0.70253,0.52256,0
0.5,0.7057,0.52256,0
0.5,0.70886,0.52256,0
0.5,0.71203,0.52255,0
0.5,0.71519,0.52255,0
0.5,0.71835,0.52254,0
0.5,0.72152,0.52254,0
0.5,0.72468,0.52254,0
0.5,0.72785,0.52253,0
0.5,0.73101,0.52253,0
0.5,0.73418,0.52253,0
0.5,0.73734,0.52253,0
0.5,0.74051,0.52254,0
0.5,0.74367,0.52254,0
0.5,0.74684,0.52254,0
0.5,0.75,0.52254,0
0.5,0.75316,0.52255,0
0.5,0.75633,0.52255,0
0.5,0.75949,0.52256,0
0.5,0.76266,0.52257,0
0.5,0.76582,0.52258,0
0.5,0.76899,0.52259,0
0.5,0.77215,0.52261,0
0.5,0.77532,0.52263,0
0.5,0.77848,0.52265,0
0.5,0.78165,0.52268,0
0.5,0.78481,0.52271,0
0.5,0.78797,0.52274,0
0.5,0.79114,0.52278,0
0.5,0.7943,0.52283,0
0.5,0.79747,0.52289,0
0.5,0.80063,0.52295,0
0.5,0.8038,0.52304,0
0.5,0.80696,0.52314,0
0.5,0.81013,0.52325,0
0.5,0.81329,0.52336,0
0.5,0.81646,0.52348,0
0.5,0.81962,0.52359,0
0.5,0.82278,0.52368,0
0.5,0.82595,0.52375,0
0.5,0.82911,0.52379,0
0.5,0.83228,0.52379,0
0.5,0.83544,0.52376,0
0.5,0.83861,0.52369,0
0.5,0.84177,0.5236,0
0.5,0.84494,0.52351,0
0.5,0.8481,0.52343,0
0.5,0.85127,0.52336,0
0.5,0.85443,0.5233,0
0.5,0.85759,0.52326,0
0.5,0.86076,0.52324,0
0.5,0.86392,0.52325,0
0.5,0.86709,0.52329,0
0.5,0.87025,0.52336,0
0.5,0.87342,0.52347,0
0.5,0.87658,0.52361,0
0.5,0.87975,0.52378,0
0.5,0.88291,0.52398,0
0.5,0.88608,0.5242,0
0.5,0.88924,0.52445,0
0.5,0.89241,0.52473,0
0.5,0.89557,0.52503,0
0.5,0.89827,0.52532,0
0.5,0.0031646,0.52574,0
0.5,0,0.52534,0
0.5,0.0063291,0.526,0
0.5,0.0094937,0.52615,0
0.5,0.012658,0.52624,0
0.5,0.015823,0.5263,0
0.5,0.018987,0.52632,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52635,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52635,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52635,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52634,0
0.5,0.047468,0.52633,0
0.5,0.050633,0.52633,0
0.5,0.053797,0.52633,0
0.5,0.056962,0.52633,0
0.5,0.060127,0.52632,0
0.5,0.063291,0.52632,0
0.5,0.066456,0.52632,0
0.5,0.06962,0.52632,0
0.5,0.072785,0.52632,0
0.5,0.075949,0.52632,0
0.5,0.079114,0.52632,0
0.5,0.082278,0.52632,0
0.5,0.085443,0.52632,0
0.5,0.088608,0.52632,0
0.5,0.091772,0.52632,0
0.5,0.094937,0.52632,0
0.5,0.098101,0.52632,0
0.5,0.10127,0.52632,0
0.5,0.10443,0.52632,0
0.5,0.10759,0.52632,0
0.5,0.11076,0.52632,0
0.5,0.11392,0.52632,0
0.5,0.11709,0.52632,0
0.5,0.12025,0.52632,0
0.5,0.12342,0.52632,0
0.5,0.12658,0.52632,0
0.5,0.12975,0.52632,0
0.5,0.13291,0.52632,0
0.5,0.13608,0.52632,0
0.5,0.13924,0.52632,0
0.5,0.14241,0.52632,0
0.5,0.14557,0.52632,0
0.5,0.14873,0.52632,0
0.5,0.1519,0.52632,0
0.5,0.15506,0.52632,0
0.5,0.15823,0.52632,0
0.5,0.16139,0.52632,0
0.5,0.16456,0.52632,0
0.5,0.16772,0.52632,0
0.5,0.17089,0.52632,0
0.5,0.17405,0.52632,0
0.5,0.17722,0.52632,0
0.5,0.18038,0.52632,0
0.5,0.18354,0.52632,0
0.5,0.18671,0.52632,0
0.5,0.18987,0.52632,0
0.5,0.19304,0.52632,0
0.5,0.1962,0.52632,0
0.5,0.19937,0.52633,0
0.5,0.20253,0.52633,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52633,0
0.5,0.34494,0.52633,0
0.5,0.3481,0.52633,0
0.5,0.35127,0.52633,0
0.5,0.35443,0.52633,0
0.5,0.35759,0.52633,0
0.5,0.36076,0.52633,0
0.5,0.36392,0.52633,0
0.5,0.36709,0.52633,0
0.5,0.37025,0.52633,0
0.5,0.37342,0.52633,0
0.5,0.37658,0.52633,0
0.5,0.37975,0.52633,0
0.5,0.38291,0.52633,0
0.5,0.38608,0.52633,0
0.5,0.38924,0.52633,0
0.5,0.39241,0.52633,0
0.5,0.39557,0.52633,0
0.5,0.39873,0.52633,0
0.5,0.4019,0.52633,0
0.5,0.40506,0.52633,0
0.5,0.40823,0.52633,0
0.5,0.41139,0.52633,0
0.5,0.41456,0.52633,0
0.5,0.41772,0.52633,0
0.5,0.42089,0.52633,0
0.5,0.42405,0.52633,0
0.5,0.42722,0.52633,0
0.5,0.43038,0.52633,0
0.5,0.43354,0.52633,0
0.5,0.43671,0.52633,0
0.5,0.43987,0.52633,0
0.5,0.44304,0.52633,0
0.5,0.4462,0.52633,0
0.5,0.44937,0.52633,0
0.5,0.45253,0.52633,0
0.5,0.4557,0.52633,0
0.5,0.45886,0.52632,0
0.5,0.46203,0.52632,0
0.5,0.46519,0.52631,0
0.5,0.46835,0.52631,0
0.5,0.47152,0.5263,0
0.5,0.47468,0.52628,0
0.5,0.47785,0.52626,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.52621,0
0.5,0.48734,0.52616,0
0.5,0.49051,0.52609,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52585,0
0.5,0.5,0.52567,0
0.5,0.50316,0.52543,0
0.5,0.89873,0.52537,0
0.5,0.9019,0.52576,0
0.5,0.90506,0.5262,0
0.5,0.90823,0.52669,0
0.5,0.91139,0.52719,0
0.5,0.91456,0.52769,0
0.5,0.91772,0.52812,0
0.5,0.92077,0.52848,0
0.5,0.92089,0.5285,0
0.5,0.92405,0.52882,0
0.5,0.92722,0.52907,0
0.5,0.93038,0.52928,0
0.5,0.93354,0.52946,0
0.5,0.93671,0.52961,0
0.5,0.93987,0.52974,0
0.5,0.94304,0.52984,0
0.5,0.9462,0.52993,0
0.5,0.94937,0.53001,0
0.5,0.95253,0.53007,0
0.5,0.9557,0.53012,0
0.5,0.95886,0.53017,0
0.5,0.96203,0.5302,0
0.5,0.96519,0.53023,0
0.5,0.96835,0.53025,0
0.5,0.97152,0.53026,0
0.5,0.97468,0.53026,0
0.5,0.97785,0.53026,0
0.5,0.98101,0.53023,0
0.5,0.98418,0.53019,0
0.5,0.98734,0.53011,0
0.5,0.99051,0.52997,0
0.5,0.99367,0.52977,0
0.5,0.99684,0.52945,0
0.5,1,0.52901,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.757572,0.416582,0.262482,0.0664177,0.142028,0.0432876,0.0366351,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.384321,0.120505,0.201091,0.0390008,0.142916,0.0434381,0.0376563,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.385629,0.11972,0.201792,0.0423104,0.142662,0.0434015,0.0377976,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.387062,0.119994,0.203445,0.0429279,0.126515,0.0433254,0.0373599,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.509815,0.157492,0.257174,0.0542121,0.133553,0.0432791,0.0376131,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.933611,0.294661,0.482737,0.109853,0.286074,0.0887329,0.07522,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.682922,0.225266,0.342621,0.0795323,0.145316,0.0446034,0.0376781,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.692214,0.225917,0.347612,0.0872722,0.157131,0.0447245,0.0385684,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.38782,0.445911,0.697261,0.155726,0.311931,0.0912627,0.0767711,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.42414,0.463964,0.707818,0.171784,0.319133,0.0940096,0.0784735,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.31823,0.439447,0.631983,0.154324,0.15592,0.0469903,0.0392384,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,2.20198,0.728939,1.03448,0.222014,0.160965,0.0472865,0.040001,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,81.0167,28.6589,36.1313,2.23152,0.534704,0.161266,0.134793,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,45.1875,15.9991,20.1276,1.11945,0.377084,0.116274,0.0972372,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,41.1713,15.1001,18.1927,1.02062,0.42185,0.122124,0.10249,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,44.3045,16.5014,19.8064,1.00605,0.462906,0.129824,0.109034,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,40.4774,15.3321,18.3721,1.01764,0.443576,0.133132,0.110708,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,48.3203,18.2584,22.0036,1.01453,0.486818,0.137822,0.115903,3818,0,218,214,214,2
18,0.0114,-0.271611,0.135052,0.00154811,0.00234842,40.7391,15.6677,18.3228,1.0361,0.759276,0.213589,0.179954,3925,0,183,181,181,3
19,0.0117,-0.268602,0.14488,0.00157125,0.00240627,31.4281,11.8295,14.0268,0.92382,0.519858,0.143638,0.121809,4034,0,137,135,135,2
20,0.012,-0.265983,0.154518,0.00159582,0.00246184,33.6829,11.5341,14.8371,0.986259,0.538173,0.145838,0.125298,4136,0,136,135,135,2


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48816,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.4795,0
0.5,0.49684,0.47873,0
0.5,0.5,0.47816,0
0.5,0.50316,0.47789,0
0.5,0.50633,0.47801,0
0.5,0.50949,0.47866,0
0.5,0.51266,0.47999,0
0.5,0.51423,0.48101,0
0.5,0.46903,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48199,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48233,0
0.5,0.5175,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48515,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48511,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48423,0
0.5,0.51899,0.48651,0
0.5,0.51944,0.48734,0
0.5,0.52055,0.49051,0
0.5,0.52106,0.49367,0
0.5,0.52108,0.49684,0
0.5,0.52062,0.5,0
0.5,0.51966,0.50316,0
0.5,0.51899,0.50458,0
0.5,0.51813,0.50633,0
0.5,0.51592,0.50949,0
0.5,0.51582,0.50961,0
0.5,0.51271,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51493,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51506,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51546,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.5157,0
0.5,0.46766,0.51582,0
0.5,0.50949,0.51479,0
0.5,0.5073,0.51582,0
0.5,0.51266,0.5127,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.51787,0
0.5,0.49367,0.51804,0
0.5,0.49684,0.51804,0
0.5,0.5,0.51778,0
0.5,0.50316,0.51722,0
0.5,0.50633,0.51625,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56485,0.37025,0
0.5,0.56646,0.3692,0
0.5,0.56962,0.3679,0
0.5,0.57278,0.36734,0
0.5,0.57595,0.36761,0
0.5,0.57911,0.36885,0
0.5,0.58092,0.37025,0
0.5,0.56105,0.37342,0
0.5,0.56329,0.37134,0
0.5,0.58228,0.37175,0
0.5,0.58335,0.37342,0
0.5,0.55827,0.37658,0
0.5,0.56013,0.37435,0
0.5,0.58453,0.37658,0
0.5,0.55598,0.37975,0
0.5,0.55696,0.37834,0
0.5,0.58497,0.37975,0
0.5,0.55399,0.38291,0
0.5,0.58488,0.38291,0
0.5,0.55211,0.38608,0
0.5,0.5538,0.38324,0
0.5,0.58436,0.38608,0
0.5,0.55033,0.38924,0
0.5,0.55063,0.38871,0
0.5,0.5835,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58232,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.3925,0
0.5,0.58097,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.57944,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40017,0
0.5,0.57911,0.39936,0
0.5,0.57782,0.4019,0
0.5,0.54162,0.40506,0
0.5,0.57612,0.40506,0
0.5,0.53988,0.40823,0
0.5,0.54114,0.40595,0
0.5,0.57595,0.40538,0
0.5,0.57444,0.40823,0
0.5,0.53816,0.41139,0
0.5,0.57278,0.41127,0
0.5,0.57272,0.41139,0
0.5,0.53638,0.41456,0
0.5,0.53797,0.41172,0
0.5,0.57105,0.41456,0
0.5,0.53464,0.41772,0
0.5,0.53481,0.41742,0
0.5,0.56962,0.4172,0
0.5,0.56934,0.41772,0
0.5,0.53286,0.42089,0
0.5,0.56768,0.42089,0
0.5,0.53112,0.42405,0
0.5,0.53165,0.42313,0
0.5,0.56646,0.4232,0
0.5,0.56602,0.42405,0
0.5,0.52938,0.42722,0
0.5,0.5644,0.42722,0
0.5,0.52764,0.43038,0
0.5,0.52848,0.42888,0
0.5,0.56329,0.42938,0
0.5,0.56279,0.43038,0
0.5,0.52592,0.43354,0
0.5,0.56122,0.43354,0
0.5,0.52419,0.43671,0
0.5,0.52532,0.43467,0
0.5,0.56013,0.43574,0
0.5,0.55965,0.43671,0
0.5,0.52249,0.43987,0
0.5,0.55815,0.43987,0
0.5,0.52076,0.44304,0
0.5,0.52215,0.44051,0
0.5,0.55696,0.44233,0
0.5,0.55663,0.44304,0
0.5,0.51908,0.4462,0
0.5,0.55517,0.4462,0
0.5,0.51735,0.44937,0
0.5,0.51899,0.44637,0
0.5,0.5538,0.44912,0
0.5,0.55368,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55223,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55071,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45585,0
0.5,0.54918,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54753,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46214,0
0.5,0.5459,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.5443,0.4682,0
0.5,0.54422,0.46835,0
0.5,0.5023,0.47152,0
0.5,0.50316,0.47063,0
0.5,0.54257,0.47152,0
0.5,0.49886,0.47468,0
0.5,0.5,0.47373,0
0.5,0.54114,0.47416,0
0.5,0.54086,0.47468,0
0.5,0.49445,0.47785,0
0.5,0.49684,0.47628,0
0.5,0.53916,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47833,0
0.5,0.53797,0.47999,0
0.5,0.53741,0.48101,0
0.5,0.46891,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48104,0
0.5,0.53564,0.48418,0
0.5,0,0.48644,0
0.5,0.0031646,0.48604,0
0.5,0.0063291,0.48572,0
0.5,0.0094937,0.48547,0
0.5,0.012658,0.4853,0
0.5,0.015823,0.48519,0
0.5,0.018987,0.48512,0
0.5,0.022152,0.48509,0
0.5,0.025316,0.48507,0
0.5,0.028481,0.48507,0
0.5,0.031646,0.48507,0
0.5,0.03481,0.48507,0
0.5,0.037975,0.48507,0
0.5,0.041139,0.48507,0
0.5,0.044304,0.48508,0
0.5,0.047468,0.48508,0
0.5,0.050633,0.48508,0
0.5,0.053797,0.48508,0
0.5,0.056962,0.48508,0
0.5,0.060127,0.48508,0
0.5,0.063291,0.48508,0
0.5,0.066456,0.48508,0
0.5,0.06962,0.48508,0
0.5,0.072785,0.48508,0
0.5,0.075949,0.48508,0
0.5,0.079114,0.48508,0
0.5,0.082278,0.48508,0
0.5,0.085443,0.48508,0
0.5,0.088608,0.48508,0
0.5,0.091772,0.48508,0
0.5,0.094937,0.48508,0
0.5,0.098101,0.48508,0
0.5,0.10127,0.48508,0
0.5,0.10443,0.48508,0
0.5,0.10759,0.48508,0
0.5,0.11076,0.48508,0
0.5,0.11392,0.48508,0
0.5,0.11709,0.48508,0
0.5,0.12025,0.48508,0
0.5,0.12342,0.48508,0
0.5,0.12658,0.48508,0
0.5,0.12975,0.48508,0
0.5,0.13291,0.48508,0
0.5,0.13608,0.48508,0
0.5,0.13924,0.48508,0
0.5,0.14241,0.48508,0
0.5,0.14557,0.48508,0
0.5,0.14873,0.48508,0
0.5,0.1519,0.48508,0
0.5,0.15506,0.48508,0
0.5,0.15823,0.48508,0
0.5,0.16139,0.48508,0
0.5,0.16456,0.48508,0
0.5,0.16772,0.48507,0
0.5,0.17089,0.48507,0
0.5,0.17405,0.48507,0
0.5,0.17722,0.48507,0
0.5,0.18038,0.48507,0
0.5,0.18354,0.48507,0
0.5,0.18671,0.48507,0
0.5,0.18987,0.48507,0
0.5,0.19304,0.48507,0
0.5,0.1962,0.48507,0
0.5,0.19937,0.48507,0
0.5,0.20253,0.48507,0
0.5,0.2057,0.48507,0
0.5,0.20886,0.48507,0
0.5,0.21203,0.48507,0
0.5,0.21519,0.48507,0
0.5,0.21835,0.48507,0
0.5,0.22152,0.48507,0
0.5,0.22468,0.48507,0
0.5,0.22785,0.48507,0
0.5,0.23101,0.48507,0
0.5,0.23418,0.48507,0
0.5,0.23734,0.48507,0
0.5,0.24051,0.48507,0
0.5,0.24367,0.48507,0
0.5,0.24684,0.48507,0
0.5,0.25,0.48507,0
0.5,0.25316,0.48507,0
0.5,0.25633,0.48507,0
0.5,0.25949,0.48507,0
0.5,0.26266,0.48507,0
0.5,0.26582,0.48507,0
0.5,0.26899,0.48507,0
0.5,0.27215,0.48507,0
0.5,0.27532,0.48507,0
0.5,0.27848,0.48507,0
0.5,0.28165,0.48507,0
0.5,0.28481,0.48507,0
0.5,0.28797,0.48507,0
0.5,0.29114,0.48507,0
0.5,0.2943,0.48507,0
0.5,0.29747,0.48507,0
0.5,0.30063,0.48507,0
0.5,0.3038,0.48507,0
0.5,0.30696,0.48507,0
0.5,0.31013,0.48507,0
0.5,0.31329,0.48507,0
0.5,0.31646,0.48507,0
0.5,0.31962,0.48507,0
0.5,0.32278,0.48508,0
0.5,0.32595,0.48508,0
0.5,0.32911,0.48508,0
0.5,0.33228,0.48508,0
0.5,0.33544,0.48508,0
0.5,0.33861,0.48508,0
0.5,0.34177,0.48508,0
0.5,0.34494,0.48508,0
0.5,0.3481,0.48508,0
0.5,0.35127,0.48508,0
0.5,0.35443,0.48508,0
0.5,0.35759,0.48508,0
0.5,0.36076,0.48507,0
0.5,0.36392,0.48507,0
0.5,0.36709,0.48507,0
0.5,0.37025,0.48507,0
0.5,0.37342,0.48507,0
0.5,0.37658,0.48506,0
0.5,0.37975,0.48506,0
0.5,0.38291,0.48506,0
0.5,0.38608,0.48506,0
0.5,0.38924,0.48505,0
0.5,0.39241,0.48505,0
0.5,0.39557,0.48505,0
0.5,0.39873,0.48504,0
0.5,0.4019,0.48504,0
0.5,0.40506,0.48503,0
0.5,0.40823,0.48503,0
0.5,0.41139,0.48502,0
0.5,0.41456,0.48502,0
0.5,0.41772,0.48501,0
0.5,0.42089,0.48501,0
0.5,0.42405,0.485,0
0.5,0.42722,0.48499,0
0.5,0.43038,0.48498,0
0.5,0.43354,0.48497,0
0.5,0.43671,0.48495,0
0.5,0.43987,0.48493,0
0.5,0.44304,0.48491,0
0.5,0.4462,0.48488,0
0.5,0.44937,0.48485,0
0.5,0.45253,0.4848,0
0.5,0.4557,0.48474,0
0.5,0.45886,0.48466,0
0.5,0.46203,0.48455,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48562,0
0.5,0.5338,0.48734,0
0.5,0.53195,0.49051,0
0.5,0.53165,0.49102,0
0.5,0.53007,0.49367,0
0.5,0.52848,0.49632,0
0.5,0.52817,0.49684,0
0.5,0.52621,0.5,0
0.5,0.52532,0.50137,0
0.5,0.52412,0.50316,0
0.5,0.52215,0.50586,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51391,0
0.5,0,0.51349,0
0.5,0.0063291,0.51426,0
0.5,0.0094937,0.51452,0
0.5,0.012658,0.5147,0
0.5,0.015823,0.51481,0
0.5,0.018987,0.51488,0
0.5,0.022152,0.51491,0
0.5,0.025316,0.51493,0
0.5,0.028481,0.51493,0
0.5,0.031646,0.51493,0
0.5,0.03481,0.51493,0
0.5,0.037975,0.51493,0
0.5,0.041139,0.51493,0
0.5,0.044304,0.51492,0
0.5,0.047468,0.51492,0
0.5,0.050633,0.51492,0
0.5,0.053797,0.51492,0
0.5,0.056962,0.51492,0
0.5,0.060127,0.51492,0
0.5,0.063291,0.51492,0
0.5,0.066456,0.51492,0
0.5,0.06962,0.51492,0
0.5,0.072785,0.51492,0
0.5,0.075949,0.51492,0
0.5,0.079114,0.51492,0
0.5,0.082278,0.51492,0
0.5,0.085443,0.51492,0
0.5,0.088608,0.51492,0
0.5,0.091772,0.51492,0
0.5,0.094937,0.51492,0
0.5,0.098101,0.51492,0
0.5,0.10127,0.51492,0
0.5,0.10443,0.51492,0
0.5,0.10759,0.51492,0
0.5,0.11076,0.51492,0
0.5,0.11392,0.51492,0
0.5,0.11709,0.51492,0
0.5,0.12025,0.51492,0
0.5,0.12342,0.51492,0
0.5,0.12658,0.51492,0
0.5,0.12975,0.51492,0
0.5,0.13291,0.51492,0
0.5,0.13608,0.51492,0
0.5,0.13924,0.51492,0
0.5,0.14241,0.51492,0
0.5,0.14557,0.51492,0
0.5,0.14873,0.51492,0
0.5,0.1519,0.51492,0
0.5,0.15506,0.51492,0
0.5,0.15823,0.51492,0
0.5,0.16139,0.51492,0
0.5,0.16456,0.51492,0
0.5,0.16772,0.51492,0
0.5,0.17089,0.51493,0
0.5,0.17405,0.51493,0
0.5,0.17722,0.51493,0
0.5,0.18038,0.51493,0
0.5,0.18354,0.51493,0
0.5,0.18671,0.51493,0
0.5,0.18987,0.51493,0
0.5,0.19304,0.51493,0
0.5,0.1962,0.51493,0
0.5,0.19937,0.51493,0
0.5,0.20253,0.51493,0
0.5,0.2057,0.51493,0
0.5,0.20886,0.51493,0
0.5,0.21203,0.51493,0
0.5,0.21519,0.51493,0
0.5,0.21835,0.51493,0
0.5,0.22152,0.51493,0
0.5,0.22468,0.51493,0
0.5,0.22785,0.51493,0
0.5,0.23101,0.51493,0
0.5,0.23418,0.51493,0
0.5,0.23734,0.51493,0
0.5,0.24051,0.51493,0
0.5,0.24367,0.51493,0
0.5,0.24684,0.51493,0
0.5,0.25,0.51493,0
0.5,0.25316,0.51493,0
0.5,0.25633,0.51493,0
0.5,0.25949,0.51493,0
0.5,0.26266,0.51493,0
0.5,0.26582,0.51493,0
0.5,0.26899,0.51493,0
0.5,0.27215,0.51493,0
0.5,0.27532,0.51493,0
0.5,0.27848,0.51493,0
0.5,0.28165,0.51494,0
0.5,0.28481,0.51494,0
0.5,0.28797,0.51494,0
0.5,0.29114,0.51494,0
0.5,0.2943,0.51494,0
0.5,0.29747,0.51494,0
0.5,0.30063,0.51494,0
0.5,0.3038,0.51494,0
0.5,0.30696,0.51494,0
0.5,0.31013,0.51494,0
0.5,0.31329,0.51494,0
0.5,0.31646,0.51494,0
0.5,0.31962,0.51494,0
0.5,0.32278,0.51495,0
0.5,0.32595,0.51495,0
0.5,0.32911,0.51495,0
0.5,0.33228,0.51495,0
0.5,0.33544,0.51495,0
0.5,0.33861,0.51495,0
0.5,0.34177,0.51495,0
0.5,0.34494,0.51495,0
0.5,0.3481,0.51496,0
0.5,0.35127,0.51496,0
0.5,0.35443,0.51496,0
0.5,0.35759,0.51496,0
0.5,0.36076,0.51496,0
0.5,0.36392,0.51497,0
0.5,0.36709,0.51497,0
0.5,0.37025,0.51497,0
0.5,0.37342,0.51497,0
0.5,0.37658,0.51498,0
0.5,0.37975,0.51498,0
0.5,0.38291,0.51498,0
0.5,0.38608,0.51499,0
0.5,0.38924,0.51499,0
0.5,0.39241,0.51499,0
0.5,0.39557,0.515,0
0.5,0.39873,0.515,0
0.5,0.4019,0.51501,0
0.5,0.40506,0.51502,0
0.5,0.40823,0.51503,0
0.5,0.41139,0.51503,0
0.5,0.41456,0.51504,0
0.5,0.41772,0.51506,0
0.5,0.42089,0.51507,0
0.5,0.42405,0.51508,0
0.5,0.42722,0.5151,0
0.5,0.43038,0.51511,0
0.5,0.43354,0.51513,0
0.5,0.43671,0.51515,0
0.5,0.43987,0.51518,0
0.5,0.44304,0.51521,0
0.5,0.4462,0.51524,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51534,0
0.5,0.4557,0.51541,0
0.5,0.45886,0.51549,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51572,0
0.5,0.46711,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58948,0.32911,0
0.5,0.59177,0.32802,0
0.5,0.59494,0.32728,0
0.5,0.5981,0.3273,0
0.5,0.60127,0.32824,0
0.5,0.60269,0.32911,0
0.5,0.58495,0.33228,0
0.5,0.58544,0.33182,0
0.5,0.58861,0.32954,0
0.5,0.60443,0.33051,0
0.5,0.60585,0.33228,0
0.5,0.58191,0.33544,0
0.5,0.58228,0.335,0
0.5,0.60733,0.33544,0
0.5,0.57947,0.33861,0
0.5,0.60759,0.3367,0
0.5,0.60795,0.33861,0
0.5,0.57733,0.34177,0
0.5,0.57911,0.33912,0
0.5,0.60798,0.34177,0
0.5,0.57537,0.34494,0
0.5,0.57595,0.34399,0
0.5,0.60759,0.34451,0
0.5,0.60754,0.34494,0
0.5,0.57349,0.3481,0
0.5,0.60674,0.3481,0
0.5,0.57163,0.35127,0
0.5,0.57278,0.34932,0
0.5,0.60562,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60443,0.35398,0
0.5,0.60423,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60269,0.35759,0
0.5,0.56617,0.36076,0
0.5,0.56646,0.36027,0
0.5,0.60127,0.36023,0
0.5,0.60098,0.36076,0
0.5,0.56437,0.36392,0
0.5,0.59925,0.36392,0
0.5,0.56259,0.36709,0
0.5,0.56329,0.36586,0
0.5,0.5981,0.36593,0
0.5,0.59745,0.36709,0
0.5,0.56082,0.37025,0
0.5,0.59566,0.37025,0
0.5,0.55905,0.37342,0
0.5,0.56013,0.3715,0
0.5,0.59494,0.3715,0
0.5,0.59386,0.37342,0
0.5,0.55731,0.37658,0
0.5,0.59205,0.37658,0
0.5,0.55554,0.37975,0
0.5,0.55696,0.37722,0
0.5,0.59177,0.37707,0
0.5,0.5903,0.37975,0
0.5,0.55382,0.38291,0
0.5,0.58861,0.38278,0
0.5,0.58853,0.38291,0
0.5,0.55205,0.38608,0
0.5,0.5538,0.38296,0
0.5,0.58683,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58544,0.38863,0
0.5,0.58512,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58346,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39463,0
0.5,0.5818,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58017,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.40073,0
0.5,0.57851,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57686,0.40506,0
0.5,0.53984,0.40823,0
0.5,0.54114,0.4059,0
0.5,0.57595,0.40675,0
0.5,0.57517,0.40823,0
0.5,0.53809,0.41139,0
0.5,0.57349,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.4116,0
0.5,0.57278,0.41268,0
0.5,0.57179,0.41456,0
0.5,0.53451,0.41772,0
0.5,0.53481,0.4172,0
0.5,0.57007,0.41772,0
0.5,0.53271,0.42089,0
0.5,0.56962,0.41853,0
0.5,0.56835,0.42089,0
0.5,0.53095,0.42405,0
0.5,0.53165,0.42282,0
0.5,0.56661,0.42405,0
0.5,0.5292,0.42722,0
0.5,0.56646,0.42433,0
0.5,0.56492,0.42722,0
0.5,0.52747,0.43038,0
0.5,0.52848,0.42857,0
0.5,0.56329,0.43024,0
0.5,0.56322,0.43038,0
0.5,0.52578,0.43354,0
0.5,0.56158,0.43354,0
0.5,0.52408,0.43671,0
0.5,0.52532,0.43442,0
0.5,0.56013,0.43634,0
0.5,0.55994,0.43671,0
0.5,0.52242,0.43987,0
0.5,0.55837,0.43987,0
0.5,0.52073,0.44304,0
0.5,0.52215,0.4404,0
0.5,0.55696,0.44271,0
0.5,0.5568,0.44304,0
0.5,0.51906,0.4462,0
0.5,0.5553,0.4462,0
0.5,0.51734,0.44937,0
0.5,0.51899,0.44634,0
0.5,0.5538,0.4493,0
0.5,0.55377,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55228,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55074,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45591,0
0.5,0.54922,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54765,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46238,0
0.5,0.5461,0.46519,0
0.5,0.50513,0.46835,0
0.5,0.50633,0.46691,0
0.5,0.54451,0.46835,0
0.5,0.50225,0.47152,0
0.5,0.50316,0.47058,0
0.5,0.5443,0.46875,0
0.5,0.54291,0.47152,0
0.5,0.49878,0.47468,0
0.5,0.5,0.47366,0
0.5,0.54125,0.47468,0
0.5,0.49436,0.47785,0
0.5,0.49684,0.47622,0
0.5,0.54114,0.47489,0
0.5,0.53959,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47984,0
0.5,0.49367,0.47828,0
0.5,0.53797,0.48076,0
0.5,0.53783,0.48101,0
0.5,0.46875,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53605,0.48418,0
0.5,0,0.48635,0
0.5,0.0031646,0.48597,0
0.5,0.0063291,0.48567,0
0.5,0.0094937,0.48543,0
0.5,0.012658,0.48526,0
0.5,0.015823,0.48515,0
0.5,0.018987,0.48507,0
0.5,0.022152,0.48503,0
0.5,0.025316,0.48501,0
0.5,0.028481,0.485,0
0.5,0.031646,0.485,0
0.5,0.03481,0.485,0
0.5,0.037975,0.485,0
0.5,0.041139,0.48501,0
0.5,0.044304,0.48501,0
0.5,0.047468,0.48501,0
0.5,0.050633,0.48501,0
0.5,0.053797,0.48501,0
0.5,0.056962,0.48501,0
0.5,0.060127,0.48501,0
0.5,0.063291,0.48501,0
0.5,0.066456,0.48501,0
0.5,0.06962,0.48501,0
0.5,0.072785,0.48501,0
0.5,0.075949,0.48501,0
0.5,0.079114,0.48501,0
0.5,0.082278,0.48501,0
0.5,0.085443,0.48501,0
0.5,0.088608,0.48501,0
0.5,0.091772,0.48501,0
0.5,0.094937,0.48501,0
0.5,0.098101,0.48501,0
0.5,0.10127,0.48501,0
0.5,0.10443,0.48501,0
0.5,0.10759,0.48501,0
0.5,0.11076,0.48501,0
0.5,0.11392,0.48501,0
0.5,0.11709,0.48501,0
0.5,0.12025,0.48501,0
0.5,0.12342,0.48501,0
0.5,0.12658,0.48501,0
0.5,0.12975,0.48501,0
0.5,0.13291,0.48501,0
0.5,0.13608,0.48501,0
0.5,0.13924,0.48501,0
0.5,0.14241,0.48501,0
0.5,0.14557,0.48501,0
0.5,0.14873,0.48501,0
0.5,0.1519,0.48501,0
0.5,0.15506,0.48501,0
0.5,0.15823,0.48501,0
0.5,0.16139,0.48501,0
0.5,0.16456,0.48501,0
0.5,0.16772,0.48501,0
0.5,0.17089,0.48501,0
0.5,0.17405,0.48501,0
0.5,0.17722,0.48501,0
0.5,0.18038,0.48501,0
0.5,0.18354,0.48501,0
0.5,0.18671,0.485,0
0.5,0.18987,0.485,0
0.5,0.19304,0.485,0
0.5,0.1962,0.485,0
0.5,0.19937,0.485,0
0.5,0.20253,0.485,0
0.5,0.2057,0.485,0
0.5,0.20886,0.485,0
0.5,0.21203,0.485,0
0.5,0.21519,0.485,0
0.5,0.21835,0.485,0
0.5,0.22152,0.485,0
0.5,0.22468,0.485,0
0.5,0.22785,0.485,0
0.5,0.23101,0.485,0
0.5,0.23418,0.485,0
0.5,0.23734,0.485,0
0.5,0.24051,0.485,0
0.5,0.24367,0.485,0
0.5,0.24684,0.485,0
0.5,0.25,0.485,0
0.5,0.25316,0.485,0
0.5,0.25633,0.485,0
0.5,0.25949,0.485,0
0.5,0.26266,0.485,0
0.5,0.26582,0.485,0
0.5,0.26899,0.485,0
0.5,0.27215,0.485,0
0.5,0.27532,0.485,0
0.5,0.27848,0.485,0
0.5,0.28165,0.485,0
0.5,0.28481,0.485,0
0.5,0.28797,0.485,0
0.5,0.29114,0.485,0
0.5,0.2943,0.485,0
0.5,0.29747,0.485,0
0.5,0.30063,0.485,0
0.5,0.3038,0.485,0
0.5,0.30696,0.485,0
0.5,0.31013,0.485,0
0.5,0.31329,0.485,0
0.5,0.31646,0.485,0
0.5,0.31962,0.485,0
0.5,0.32278,0.485,0
0.5,0.32595,0.485,0
0.5,0.32911,0.48501,0
0.5,0.33228,0.48501,0
0.5,0.33544,0.48501,0
0.5,0.33861,0.48501,0
0.5,0.34177,0.48501,0
0.5,0.34494,0.48501,0
0.5,0.3481,0.48501,0
0.5,0.35127,0.48501,0
0.5,0.35443,0.48501,0
0.5,0.35759,0.48501,0
0.5,0.36076,0.48501,0
0.5,0.36392,0.48501,0
0.5,0.36709,0.48501,0
0.5,0.37025,0.48501,0
0.5,0.37342,0.48501,0
0.5,0.37658,0.48501,0
0.5,0.37975,0.48501,0
0.5,0.38291,0.48501,0
0.5,0.38608,0.48501,0
0.5,0.38924,0.48501,0
0.5,0.39241,0.485,0
0.5,0.39557,0.485,0
0.5,0.39873,0.485,0
0.5,0.4019,0.48499,0
0.5,0.40506,0.48499,0
0.5,0.40823,0.48498,0
0.5,0.41139,0.48498,0
0.5,0.41456,0.48497,0
0.5,0.41772,0.48497,0
0.5,0.42089,0.48496,0
0.5,0.42405,0.48495,0
0.5,0.42722,0.48495,0
0.5,0.43038,0.48494,0
0.5,0.43354,0.48493,0
0.5,0.43671,0.48491,0
0.5,0.43987,0.4849,0
0.5,0.44304,0.48488,0
0.5,0.4462,0.48485,0
0.5,0.44937,0.48482,0
0.5,0.45253,0.48477,0
0.5,0.4557,0.48471,0
0.5,0.45886,0.48464,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.48439,0
0.5,0.46835,0.48421,0
0.5,0.53481,0.48629,0
0.5,0.53417,0.48734,0
0.5,0.53226,0.49051,0
0.5,0.53165,0.49151,0
0.5,0.53031,0.49367,0
0.5,0.52848,0.4966,0
0.5,0.52833,0.49684,0
0.5,0.5263,0.5,0
0.5,0.52532,0.50148,0
0.5,0.52416,0.50316,0
0.5,0.52215,0.50587,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51395,0
0.5,0,0.51354,0
0.5,0.0063291,0.51429,0
0.5,0.0094937,0.51456,0
0.5,0.012658,0.51474,0
0.5,0.015823,0.51485,0
0.5,0.018987,0.51493,0
0.5,0.022152,0.51497,0
0.5,0.025316,0.51499,0
0.5,0.028481,0.515,0
0.5,0.031646,0.515,0
0.5,0.03481,0.515,0
0.5,0.037975,0.515,0
0.5,0.041139,0.51499,0
0.5,0.044304,0.51499,0
0.5,0.047468,0.51499,0
0.5,0.050633,0.51499,0
0.5,0.053797,0.51499,0
0.5,0.056962,0.51499,0
0.5,0.060127,0.51499,0
0.5,0.063291,0.51499,0
0.5,0.066456,0.51499,0
0.5,0.06962,0.51499,0
0.5,0.072785,0.51499,0
0.5,0.075949,0.51499,0
0.5,0.079114,0.51499,0
0.5,0.082278,0.51499,0
0.5,0.085443,0.51499,0
0.5,0.088608,0.51499,0
0.5,0.091772,0.51499,0
0.5,0.094937,0.51499,0
0.5,0.098101,0.51499,0
0.5,0.10127,0.51499,0
0.5,0.10443,0.51499,0
0.5,0.10759,0.51499,0
0.5,0.11076,0.51499,0
0.5,0.11392,0.51499,0
0.5,0.11709,0.51499,0
0.5,0.12025,0.51499,0
0.5,0.12342,0.51499,0
0.5,0.12658,0.51499,0
0.5,0.12975,0.51499,0
0.5,0.13291,0.51499,0
0.5,0.13608,0.51499,0
0.5,0.13924,0.51499,0
0.5,0.14241,0.51499,0
0.5,0.14557,0.51499,0
0.5,0.14873,0.51499,0
0.5,0.1519,0.51499,0
0.5,0.15506,0.51499,0
0.5,0.15823,0.51499,0
0.5,0.16139,0.51499,0
0.5,0.16456,0.51499,0
0.5,0.16772,0.51499,0
0.5,0.17089,0.51499,0
0.5,0.17405,0.51499,0
0.5,0.17722,0.51499,0
0.5,0.18038,0.51499,0
0.5,0.18354,0.51499,0
0.5,0.18671,0.51499,0
0.5,0.18987,0.51499,0
0.5,0.19304,0.515,0
0.5,0.1962,0.515,0
0.5,0.19937,0.515,0
0.5,0.20253,0.515,0
0.5,0.2057,0.515,0
0.5,0.20886,0.515,0
0.5,0.21203,0.515,0
0.5,0.21519,0.515,0
0.5,0.21835,0.515,0
0.5,0.22152,0.515,0
0.5,0.22468,0.515,0
0.5,0.22785,0.515,0
0.5,0.23101,0.515,0
0.5,0.23418,0.515,0
0.5,0.23734,0.515,0
0.5,0.24051,0.515,0
0.5,0.24367,0.515,0
0.5,0.24684,0.515,0
0.5,0.25,0.515,0
0.5,0.25316,0.515,0
0.5,0.25633,0.515,0
0.5,0.25949,0.515,0
0.5,0.26266,0.515,0
0.5,0.26582,0.515,0
0.5,0.26899,0.515,0
0.5,0.27215,0.515,0
0.5,0.27532,0.515,0
0.5,0.27848,0.515,0
0.5,0.28165,0.515,0
0.5,0.28481,0.51501,0
0.5,0.28797,0.51501,0
0.5,0.29114,0.51501,0
0.5,0.2943,0.51501,0
0.5,0.29747,0.51501,0
0.5,0.30063,0.51501,0
0.5,0.3038,0.51501,0
0.5,0.30696,0.51501,0
0.5,0.31013,0.51501,0
0.5,0.31329,0.51501,0
0.5,0.31646,0.51501,0
0.5,0.31962,0.51501,0
0.5,0.32278,0.51502,0
0.5,0.32595,0.51502,0
0.5,0.32911,0.51502,0
0.5,0.33228,0.51502,0
0.5,0.33544,0.51502,0
0.5,0.33861,0.51502,0
0.5,0.34177,0.51502,0
0.5,0.34494,0.51502,0
0.5,0.3481,0.51503,0
0.5,0.35127,0.51503,0
0.5,0.35443,0.51503,0
0.5,0.35759,0.51503,0
0.5,0.36076,0.51503,0
0.5,0.36392,0.51504,0
0.5,0.36709,0.51504,0
0.5,0.37025,0.51504,0
0.5,0.37342,0.51504,0
0.5,0.37658,0.51505,0
0.5,0.37975,0.51505,0
0.5,0.38291,0.51505,0
0.5,0.38608,0.51506,0
0.5,0.38924,0.51506,0
0.5,0.39241,0.51506,0
0.5,0.39557,0.51507,0
0.5,0.39873,0.51507,0
0.5,0.4019,0.51508,0
0.5,0.40506,0.51508,0
0.5,0.40823,0.51509,0
0.5,0.41139,0.51509,0
0.5,0.41456,0.5151,0
0.5,0.41772,0.51511,0
0.5,0.42089,0.51512,0
0.5,0.42405,0.51513,0
0.5,0.42722,0.51514,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51518,0
0.5,0.43671,0.5152,0
0.5,0.43987,0.51522,0
0.5,0.44304,0.51525,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51532,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51544,0
0.5,0.45886,0.51552,0
0.5,0.46203,0.51562,0
0.5,0.46519,0.51574,0
0.5,0.46677,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6077,0.29747,0
0.5,0.61076,0.296,0
0.5,0.61392,0.29525,0
0.5,0.61709,0.29523,0
0.5,0.62025,0.2961,0
0.5,0.62251,0.29747,0
0.5,0.60352,0.30063,0
0.5,0.60443,0.2998,0
0.5,0.60759,0.29752,0
0.5,0.62342,0.29821,0
0.5,0.62531,0.30063,0
0.5,0.6005,0.3038,0
0.5,0.60127,0.3029,0
0.5,0.62658,0.3036,0
0.5,0.62665,0.3038,0
0.5,0.59806,0.30696,0
0.5,0.5981,0.3069,0
0.5,0.62718,0.30696,0
0.5,0.59588,0.31013,0
0.5,0.62711,0.31013,0
0.5,0.59386,0.31329,0
0.5,0.59494,0.3116,0
0.5,0.62658,0.31322,0
0.5,0.62657,0.31329,0
0.5,0.59195,0.31646,0
0.5,0.62567,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31675,0
0.5,0.62445,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62342,0.32179,0
0.5,0.62295,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62128,0.32595,0
0.5,0.58445,0.32911,0
0.5,0.58544,0.32743,0
0.5,0.62025,0.32775,0
0.5,0.61949,0.32911,0
0.5,0.58263,0.33228,0
0.5,0.61764,0.33228,0
0.5,0.58078,0.33544,0
0.5,0.58228,0.33289,0
0.5,0.61709,0.33321,0
0.5,0.6158,0.33544,0
0.5,0.57897,0.33861,0
0.5,0.57911,0.33836,0
0.5,0.61392,0.33861,0
0.5,0.61392,0.33861,0
0.5,0.57711,0.34177,0
0.5,0.61209,0.34177,0
0.5,0.57528,0.34494,0
0.5,0.57595,0.3438,0
0.5,0.61076,0.34405,0
0.5,0.61025,0.34494,0
0.5,0.57346,0.3481,0
0.5,0.60847,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.34964,0
0.5,0.6067,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60495,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35535,0
0.5,0.60321,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36025,0
0.5,0.60145,0.36076,0
0.5,0.56435,0.36392,0
0.5,0.60127,0.36109,0
0.5,0.59973,0.36392,0
0.5,0.56256,0.36709,0
0.5,0.56329,0.36581,0
0.5,0.5981,0.36681,0
0.5,0.59795,0.36709,0
0.5,0.56078,0.37025,0
0.5,0.59619,0.37025,0
0.5,0.559,0.37342,0
0.5,0.56013,0.37143,0
0.5,0.59494,0.37243,0
0.5,0.59438,0.37342,0
0.5,0.55727,0.37658,0
0.5,0.59258,0.37658,0
0.5,0.55551,0.37975,0
0.5,0.55696,0.37715,0
0.5,0.59177,0.37798,0
0.5,0.59078,0.37975,0
0.5,0.5538,0.38291,0
0.5,0.58901,0.38291,0
0.5,0.55204,0.38608,0
0.5,0.5538,0.38293,0
0.5,0.58861,0.38363,0
0.5,0.58728,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58555,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58544,0.38944,0
0.5,0.58389,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39545,0
0.5,0.58222,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58061,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.4016,0
0.5,0.57896,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57734,0.40506,0
0.5,0.53982,0.40823,0
0.5,0.54114,0.40589,0
0.5,0.57595,0.40767,0
0.5,0.57566,0.40823,0
0.5,0.53806,0.41139,0
0.5,0.574,0.41139,0
0.5,0.53623,0.41456,0
0.5,0.53797,0.41154,0
0.5,0.57278,0.41364,0
0.5,0.5723,0.41456,0
0.5,0.53443,0.41772,0
0.5,0.53481,0.41707,0
0.5,0.5706,0.41772,0
0.5,0.53262,0.42089,0
0.5,0.56962,0.41949,0
0.5,0.56886,0.42089,0
0.5,0.53083,0.42405,0
0.5,0.53165,0.42263,0
0.5,0.56711,0.42405,0
0.5,0.52909,0.42722,0
0.5,0.56646,0.42523,0
0.5,0.56537,0.42722,0
0.5,0.52735,0.43038,0
0.5,0.52848,0.42834,0
0.5,0.56363,0.43038,0
0.5,0.52567,0.43354,0
0.5,0.56329,0.431,0
0.5,0.56193,0.43354,0
0.5,0.52398,0.43671,0
0.5,0.52532,0.43422,0
0.5,0.56023,0.43671,0
0.5,0.52236,0.43987,0
0.5,0.56013,0.43691,0
0.5,0.55862,0.43987,0
0.5,0.52068,0.44304,0
0.5,0.52215,0.44027,0
0.5,0.557,0.44304,0
0.5,0.51904,0.4462,0
0.5,0.55696,0.44311,0
0.5,0.55546,0.4462,0
0.5,0.51733,0.44937,0
0.5,0.51899,0.4463,0
0.5,0.5539,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44957,0
0.5,0.55239,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55084,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45613,0
0.5,0.54934,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.5478,0.46203,0
0.5,0.50763,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46271,0
0.5,0.54629,0.46519,0
0.5,0.50511,0.46835,0
0.5,0.50633,0.46688,0
0.5,0.54474,0.46835,0
0.5,0.50219,0.47152,0
0.5,0.50316,0.47054,0
0.5,0.5443,0.46922,0
0.5,0.54317,0.47152,0
0.5,0.49871,0.47468,0
0.5,0.5,0.4736,0
0.5,0.54155,0.47468,0
0.5,0.4943,0.47785,0
0.5,0.49684,0.47616,0
0.5,0.54114,0.47546,0
0.5,0.53989,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47824,0
0.5,0.53816,0.48101,0
0.5,0.4686,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48133,0
0.5,0.53636,0.48418,0
0.5,0,0.48628,0
0.5,0.0031646,0.48592,0
0.5,0.0063291,0.48562,0
0.5,0.0094937,0.48539,0
0.5,0.012658,0.48522,0
0.5,0.015823,0.48511,0
0.5,0.018987,0.48503,0
0.5,0.022152,0.48498,0
0.5,0.025316,0.48496,0
0.5,0.028481,0.48495,0
0.5,0.031646,0.48494,0
0.5,0.03481,0.48494,0
0.5,0.037975,0.48494,0
0.5,0.041139,0.48495,0
0.5,0.044304,0.48495,0
0.5,0.047468,0.48495,0
0.5,0.050633,0.48495,0
0.5,0.053797,0.48495,0
0.5,0.056962,0.48495,0
0.5,0.060127,0.48495,0
0.5,0.063291,0.48495,0
0.5,0.066456,0.48495,0
0.5,0.06962,0.48495,0
0.5,0.072785,0.48495,0
0.5,0.075949,0.48495,0
0.5,0.079114,0.48495,0
0.5,0.082278,0.48495,0
0.5,0.085443,0.48495,0
0.5,0.088608,0.48495,0
0.5,0.091772,0.48495,0
0.5,0.094937,0.48495,0
0.5,0.098101,0.48495,0
0.5,0.10127,0.48495,0
0.5,0.10443,0.48495,0
0.5,0.10759,0.48495,0
0.5,0.11076,0.48495,0
0.5,0.11392,0.48495,0
0.5,0.11709,0.48495,0
0.5,0.12025,0.48495,0
0.5,0.12342,0.48495,0
0.5,0.12658,0.48495,0
0.5,0.12975,0.48495,0
0.5,0.13291,0.48495,0
0.5,0.13608,0.48495,0
0.5,0.13924,0.48495,0
0.5,0.14241,0.48495,0
0.5,0.14557,0.48495,0
0.5,0.14873,0.48495,0
0.5,0.1519,0.48495,0
0.5,0.15506,0.48495,0
0.5,0.15823,0.48495,0
0.5,0.16139,0.48495,0
0.5,0.16456,0.48495,0
0.5,0.16772,0.48495,0
0.5,0.17089,0.48495,0
0.5,0.17405,0.48495,0
0.5,0.17722,0.48495,0
0.5,0.18038,0.48495,0
0.5,0.18354,0.48495,0
0.5,0.18671,0.48495,0
0.5,0.18987,0.48494,0
0.5,0.19304,0.48494,0
0.5,0.1962,0.48494,0
0.5,0.19937,0.48494,0
0.5,0.20253,0.48494,0
0.5,0.2057,0.48494,0
0.5,0.20886,0.48494,0
0.5,0.21203,0.48494,0
0.5,0.21519,0.48494,0
0.5,0.21835,0.48494,0
0.5,0.22152,0.48494,0
0.5,0.22468,0.48494,0
0.5,0.22785,0.48494,0
0.5,0.23101,0.48494,0
0.5,0.23418,0.48494,0
0.5,0.23734,0.48494,0
0.5,0.24051,0.48494,0
0.5,0.24367,0.48494,0
0.5,0.24684,0.48494,0
0.5,0.25,0.48494,0
0.5,0.25316,0.48494,0
0.5,0.25633,0.48494,0
0.5,0.25949,0.48494,0
0.5,0.26266,0.48494,0
0.5,0.26582,0.48494,0
0.5,0.26899,0.48494,0
0.5,0.27215,0.48494,0
0.5,0.27532,0.48494,0
0.5,0.27848,0.48494,0
0.5,0.28165,0.48494,0
0.5,0.28481,0.48494,0
0.5,0.28797,0.48494,0
0.5,0.29114,0.48494,0
0.5,0.2943,0.48494,0
0.5,0.29747,0.48494,0
0.5,0.30063,0.48494,0
0.5,0.3038,0.48494,0
0.5,0.30696,0.48494,0
0.5,0.31013,0.48494,0
0.5,0.31329,0.48494,0
0.5,0.31646,0.48494,0
0.5,0.31962,0.48494,0
0.5,0.32278,0.48494,0
0.5,0.32595,0.48494,0
0.5,0.32911,0.48494,0
0.5,0.33228,0.48494,0
0.5,0.33544,0.48494,0
0.5,0.33861,0.48494,0
0.5,0.34177,0.48494,0
0.5,0.34494,0.48495,0
0.5,0.3481,0.48495,0
0.5,0.35127,0.48495,0
0.5,0.35443,0.48495,0
0.5,0.35759,0.48495,0
0.5,0.36076,0.48495,0
0.5,0.36392,0.48495,0
0.5,0.36709,0.48495,0
0.5,0.37025,0.48495,0
0.5,0.37342,0.48495,0
0.5,0.37658,0.48495,0
0.5,0.37975,0.48495,0
0.5,0.38291,0.48495,0
0.5,0.38608,0.48495,0
0.5,0.38924,0.48495,0
0.5,0.39241,0.48495,0
0.5,0.39557,0.48495,0
0.5,0.39873,0.48495,0
0.5,0.4019,0.48495,0
0.5,0.40506,0.48494,0
0.5,0.40823,0.48494,0
0.5,0.41139,0.48494,0
0.5,0.41456,0.48493,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48492,0
0.5,0.42405,0.48491,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48486,0
0.5,0.44304,0.48484,0
0.5,0.4462,0.48482,0
0.5,0.44937,0.48479,0
0.5,0.45253,0.48475,0
0.5,0.4557,0.48469,0
0.5,0.45886,0.48461,0
0.5,0.46203,0.48451,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48678,0
0.5,0.53447,0.48734,0
0.5,0.53252,0.49051,0
0.5,0.53165,0.4919,0
0.5,0.53052,0.49367,0
0.5,0.52849,0.49684,0
0.5,0.52848,0.49684,0
0.5,0.5264,0.5,0
0.5,0.52532,0.50159,0
0.5,0.52421,0.50316,0
0.5,0.52215,0.50589,0
0.5,0.52181,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51399,0
0.5,0,0.51359,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51489,0
0.5,0.018987,0.51497,0
0.5,0.022152,0.51502,0
0.5,0.025316,0.51504,0
0.5,0.028481,0.51505,0
0.5,0.031646,0.51506,0
0.5,0.03481,0.51506,0
0.5,0.037975,0.51505,0
0.5,0.041139,0.51505,0
0.5,0.044304,0.51505,0
0.5,0.047468,0.51505,0
0.5,0.050633,0.51505,0
0.5,0.053797,0.51505,0
0.5,0.056962,0.51505,0
0.5,0.060127,0.51505,0
0.5,0.063291,0.51505,0
0.5,0.066456,0.51505,0
0.5,0.06962,0.51505,0
0.5,0.072785,0.51505,0
0.5,0.075949,0.51505,0
0.5,0.079114,0.51505,0
0.5,0.082278,0.51505,0
0.5,0.085443,0.51505,0
0.5,0.088608,0.51505,0
0.5,0.091772,0.51505,0
0.5,0.094937,0.51505,0
0.5,0.098101,0.51505,0
0.5,0.10127,0.51505,0
0.5,0.10443,0.51505,0
0.5,0.10759,0.51505,0
0.5,0.11076,0.51505,0
0.5,0.11392,0.51505,0
0.5,0.11709,0.51505,0
0.5,0.12025,0.51505,0
0.5,0.12342,0.51505,0
0.5,0.12658,0.51505,0
0.5,0.12975,0.51505,0
0.5,0.13291,0.51505,0
0.5,0.13608,0.51505,0
0.5,0.13924,0.51505,0
0.5,0.14241,0.51505,0
0.5,0.14557,0.51505,0
0.5,0.14873,0.51505,0
0.5,0.1519,0.51505,0
0.5,0.15506,0.51505,0
0.5,0.15823,0.51505,0
0.5,0.16139,0.51505,0
0.5,0.16456,0.51505,0
0.5,0.16772,0.51505,0
0.5,0.17089,0.51505,0
0.5,0.17405,0.51505,0
0.5,0.17722,0.51505,0
0.5,0.18038,0.51505,0
0.5,0.18354,0.51505,0
0.5,0.18671,0.51505,0
0.5,0.18987,0.51505,0
0.5,0.19304,0.51505,0
0.5,0.1962,0.51506,0
0.5,0.19937,0.51506,0
0.5,0.20253,0.51506,0
0.5,0.2057,0.51506,0
0.5,0.20886,0.51506,0
0.5,0.21203,0.51506,0
0.5,0.21519,0.51506,0
0.5,0.21835,0.51506,0
0.5,0.22152,0.51506,0
0.5,0.22468,0.51506,0
0.5,0.22785,0.51506,0
0.5,0.23101,0.51506,0
0.5,0.23418,0.51506,0
0.5,0.23734,0.51506,0
0.5,0.24051,0.51506,0
0.5,0.24367,0.51506,0
0.5,0.24684,0.51506,0
0.5,0.25,0.51506,0
0.5,0.25316,0.51506,0
0.5,0.25633,0.51506,0
0.5,0.25949,0.51506,0
0.5,0.26266,0.51506,0
0.5,0.26582,0.51506,0
0.5,0.26899,0.51506,0
0.5,0.27215,0.51506,0
0.5,0.27532,0.51506,0
0.5,0.27848,0.51506,0
0.5,0.28165,0.51506,0
0.5,0.28481,0.51506,0
0.5,0.28797,0.51507,0
0.5,0.29114,0.51507,0
0.5,0.2943,0.51507,0
0.5,0.29747,0.51507,0
0.5,0.30063,0.51507,0
0.5,0.3038,0.51507,0
0.5,0.30696,0.51507,0
0.5,0.31013,0.51507,0
0.5,0.31329,0.51507,0
0.5,0.31646,0.51507,0
0.5,0.31962,0.51507,0
0.5,0.32278,0.51507,0
0.5,0.32595,0.51507,0
0.5,0.32911,0.51508,0
0.5,0.33228,0.51508,0
0.5,0.33544,0.51508,0
0.5,0.33861,0.51508,0
0.5,0.34177,0.51508,0
0.5,0.34494,0.51508,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51509,0
0.5,0.35443,0.51509,0
0.5,0.35759,0.51509,0
0.5,0.36076,0.51509,0
0.5,0.36392,0.51509,0
0.5,0.36709,0.51509,0
0.5,0.37025,0.5151,0
0.5,0.37342,0.5151,0
0.5,0.37658,0.5151,0
0.5,0.37975,0.5151,0
0.5,0.38291,0.51511,0
0.5,0.38608,0.51511,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51512,0
0.5,0.39557,0.51512,0
0.5,0.39873,0.51513,0
0.5,0.4019,0.51513,0
0.5,0.40506,0.51513,0
0.5,0.40823,0.51514,0
0.5,0.41139,0.51515,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51517,0
0.5,0.42405,0.51518,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.51521,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51524,0
0.5,0.43987,0.51526,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51548,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51565,0
0.5,0.46519,0.51577,0
0.5,0.46619,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51594,0
0.5,0.47152,0.51614,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51667,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62443,0.26899,0
0.5,0.62658,0.26765,0
0.5,0.62975,0.26644,0
0.5,0.63291,0.26594,0
0.5,0.63608,0.26624,0
0.5,0.63924,0.26752,0
0.5,0.64111,0.26899,0
0.5,0.62051,0.27215,0
0.5,0.62342,0.26964,0
0.5,0.64241,0.27044,0
0.5,0.64349,0.27215,0
0.5,0.61765,0.27532,0
0.5,0.62025,0.27239,0
0.5,0.6446,0.27532,0
0.5,0.61525,0.27848,0
0.5,0.61709,0.27601,0
0.5,0.64497,0.27848,0
0.5,0.61309,0.28165,0
0.5,0.61392,0.28041,0
0.5,0.64477,0.28165,0
0.5,0.61108,0.28481,0
0.5,0.64414,0.28481,0
0.5,0.60911,0.28797,0
0.5,0.61076,0.28533,0
0.5,0.64311,0.28797,0
0.5,0.60717,0.29114,0
0.5,0.60759,0.29046,0
0.5,0.64241,0.28962,0
0.5,0.64177,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64023,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29561,0
0.5,0.63924,0.29609,0
0.5,0.63848,0.29747,0
0.5,0.60136,0.30063,0
0.5,0.63665,0.30063,0
0.5,0.59944,0.3038,0
0.5,0.60127,0.30079,0
0.5,0.63608,0.30157,0
0.5,0.63477,0.3038,0
0.5,0.59756,0.30696,0
0.5,0.5981,0.30607,0
0.5,0.63291,0.30684,0
0.5,0.63284,0.30696,0
0.5,0.59567,0.31013,0
0.5,0.63096,0.31013,0
0.5,0.59379,0.31329,0
0.5,0.59494,0.31138,0
0.5,0.62975,0.31212,0
0.5,0.62905,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62717,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31743,0
0.5,0.62532,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62345,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32284,0
0.5,0.62164,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32833,0
0.5,0.6198,0.32911,0
0.5,0.58261,0.33228,0
0.5,0.618,0.33228,0
0.5,0.58075,0.33544,0
0.5,0.58228,0.33286,0
0.5,0.61709,0.33383,0
0.5,0.61618,0.33544,0
0.5,0.57894,0.33861,0
0.5,0.57911,0.33832,0
0.5,0.61435,0.33861,0
0.5,0.57709,0.34177,0
0.5,0.61392,0.33934,0
0.5,0.61253,0.34177,0
0.5,0.57527,0.34494,0
0.5,0.57595,0.34377,0
0.5,0.61076,0.34481,0
0.5,0.61069,0.34494,0
0.5,0.57345,0.3481,0
0.5,0.60891,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.35041,0
0.5,0.60712,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60538,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35614,0
0.5,0.60364,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36024,0
0.5,0.6019,0.36076,0
0.5,0.56434,0.36392,0
0.5,0.60127,0.3619,0
0.5,0.60018,0.36392,0
0.5,0.56254,0.36709,0
0.5,0.56329,0.36578,0
0.5,0.59842,0.36709,0
0.5,0.56075,0.37025,0
0.5,0.5981,0.36765,0
0.5,0.59667,0.37025,0
0.5,0.55896,0.37342,0
0.5,0.56013,0.37137,0
0.5,0.59494,0.37327,0
0.5,0.59485,0.37342,0
0.5,0.55723,0.37658,0
0.5,0.59305,0.37658,0
0.5,0.55547,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37879,0
0.5,0.59123,0.37975,0
0.5,0.55377,0.38291,0
0.5,0.5538,0.38286,0
0.5,0.58945,0.38291,0
0.5,0.55202,0.38608,0
0.5,0.58861,0.38439,0
0.5,0.58767,0.38608,0
0.5,0.5503,0.38924,0
0.5,0.55063,0.38864,0
0.5,0.58593,0.38924,0
0.5,0.54855,0.39241,0
0.5,0.58544,0.39012,0
0.5,0.58423,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.3944,0
0.5,0.58255,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39609,0
0.5,0.58093,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57928,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57911,0.40222,0
0.5,0.57767,0.40506,0
0.5,0.53981,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.576,0.40823,0
0.5,0.53804,0.41139,0
0.5,0.57595,0.40832,0
0.5,0.57436,0.41139,0
0.5,0.53619,0.41456,0
0.5,0.53797,0.4115,0
0.5,0.57278,0.41433,0
0.5,0.57267,0.41456,0
0.5,0.53436,0.41772,0
0.5,0.53481,0.41697,0
0.5,0.57099,0.41772,0
0.5,0.53254,0.42089,0
0.5,0.56962,0.4202,0
0.5,0.56924,0.42089,0
0.5,0.53074,0.42405,0
0.5,0.53165,0.42248,0
0.5,0.56751,0.42405,0
0.5,0.52899,0.42722,0
0.5,0.56646,0.42591,0
0.5,0.56574,0.42722,0
0.5,0.52725,0.43038,0
0.5,0.52848,0.42816,0
0.5,0.56398,0.43038,0
0.5,0.52558,0.43354,0
0.5,0.56329,0.43161,0
0.5,0.56223,0.43354,0
0.5,0.5239,0.43671,0
0.5,0.52532,0.43404,0
0.5,0.56051,0.43671,0
0.5,0.52229,0.43987,0
0.5,0.56013,0.43742,0
0.5,0.55884,0.43987,0
0.5,0.52064,0.44304,0
0.5,0.52215,0.44015,0
0.5,0.55721,0.44304,0
0.5,0.51902,0.4462,0
0.5,0.55696,0.44351,0
0.5,0.55564,0.4462,0
0.5,0.51732,0.44937,0
0.5,0.51899,0.44626,0
0.5,0.55407,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44992,0
0.5,0.55254,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55101,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45647,0
0.5,0.54951,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54799,0.46203,0
0.5,0.50762,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46311,0
0.5,0.54649,0.46519,0
0.5,0.50508,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54496,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.47049,0
0.5,0.5443,0.46968,0
0.5,0.54341,0.47152,0
0.5,0.49865,0.47468,0
0.5,0.5,0.47355,0
0.5,0.54182,0.47468,0
0.5,0.49424,0.47785,0
0.5,0.49684,0.47612,0
0.5,0.54114,0.47597,0
0.5,0.54017,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47821,0
0.5,0.53845,0.48101,0
0.5,0.46835,0.48418,0
0.5,0.46835,0.48418,0
0.5,0.47152,0.48392,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48185,0
0.5,0.53665,0.48418,0
0.5,0,0.48621,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.48489,0
0.5,0.041139,0.48489,0
0.5,0.044304,0.48489,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.48489,0
0.5,0.13608,0.48489,0
0.5,0.13924,0.48489,0
0.5,0.14241,0.48489,0
0.5,0.14557,0.48489,0
0.5,0.14873,0.48489,0
0.5,0.1519,0.48489,0
0.5,0.15506,0.48489,0
0.5,0.15823,0.48489,0
0.5,0.16139,0.48489,0
0.5,0.16456,0.48489,0
0.5,0.16772,0.48489,0
0.5,0.17089,0.48489,0
0.5,0.17405,0.48489,0
0.5,0.17722,0.48489,0
0.5,0.18038,0.48489,0
0.5,0.18354,0.48489,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.48489,0
0.5,0.35443,0.48489,0
0.5,0.35759,0.48489,0
0.5,0.36076,0.48489,0
0.5,0.36392,0.48489,0
0.5,0.36709,0.48489,0
0.5,0.37025,0.48489,0
0.5,0.37342,0.48489,0
0.5,0.37658,0.48489,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.48489,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48487,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48482,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48478,0
0.5,0.44937,0.48475,0
0.5,0.45253,0.48471,0
0.5,0.4557,0.48466,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48435,0
0.5,0.53481,0.48723,0
0.5,0.53474,0.48734,0
0.5,0.53277,0.49051,0
0.5,0.53165,0.49228,0
0.5,0.53074,0.49367,0
0.5,0.52866,0.49684,0
0.5,0.52848,0.49711,0
0.5,0.52652,0.5,0
0.5,0.52532,0.50172,0
0.5,0.52428,0.50316,0
0.5,0.52215,0.50592,0
0.5,0.52182,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51402,0
0.5,0,0.51364,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.51511,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.51511,0
0.5,0.041139,0.51511,0
0.5,0.044304,0.51511,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.51511,0
0.5,0.13924,0.51511,0
0.5,0.14241,0.51511,0
0.5,0.14557,0.51511,0
0.5,0.14873,0.51511,0
0.5,0.1519,0.51511,0
0.5,0.15506,0.51511,0
0.5,0.15823,0.51511,0
0.5,0.16139,0.51511,0
0.5,0.16456,0.51511,0
0.5,0.16772,0.51511,0
0.5,0.17089,0.51511,0
0.5,0.17405,0.51511,0
0.5,0.17722,0.51511,0
0.5,0.18038,0.51511,0
0.5,0.18354,0.51511,0
0.5,0.18671,0.51511,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51512,0
0.5,0.27215,0.51512,0
0.5,0.27532,0.51512,0
0.5,0.27848,0.51512,0
0.5,0.28165,0.51512,0
0.5,0.28481,0.51512,0
0.5,0.28797,0.51512,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51513,0
0.5,0.32595,0.51513,0
0.5,0.32911,0.51513,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51514,0
0.5,0.35127,0.51514,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51515,0
0.5,0.37025,0.51515,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51516,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51517,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.51521,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51525,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.5154,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51558,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.5158,0
0.5,0.46573,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51596,0
0.5,0.47152,0.51616,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64248,0.24367,0
0.5,0.64557,0.24263,0
0.5,0.64873,0.2423,0
0.5,0.6519,0.24279,0
0.5,0.65386,0.24367,0
0.5,0.63748,0.24684,0
0.5,0.63924,0.24548,0
0.5,0.64241,0.2437,0
0.5,0.65506,0.24434,0
0.5,0.65761,0.24684,0
0.5,0.63412,0.25,0
0.5,0.63608,0.248,0
0.5,0.65823,0.24784,0
0.5,0.65925,0.25,0
0.5,0.63142,0.25316,0
0.5,0.63291,0.25135,0
0.5,0.65996,0.25316,0
0.5,0.62906,0.25633,0
0.5,0.62975,0.25539,0
0.5,0.66002,0.25633,0
0.5,0.6269,0.25949,0
0.5,0.65957,0.25949,0
0.5,0.62481,0.26266,0
0.5,0.62658,0.25997,0
0.5,0.65868,0.26266,0
0.5,0.62279,0.26582,0
0.5,0.62342,0.26485,0
0.5,0.65823,0.2638,0
0.5,0.65745,0.26582,0
0.5,0.62079,0.26899,0
0.5,0.65594,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27056,0
0.5,0.65419,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65231,0.27532,0
0.5,0.61485,0.27848,0
0.5,0.6519,0.27598,0
0.5,0.65038,0.27848,0
0.5,0.61291,0.28165,0
0.5,0.61392,0.28001,0
0.5,0.64873,0.28111,0
0.5,0.6484,0.28165,0
0.5,0.61101,0.28481,0
0.5,0.64646,0.28481,0
0.5,0.60907,0.28797,0
0.5,0.61076,0.28522,0
0.5,0.64557,0.28622,0
0.5,0.6445,0.28797,0
0.5,0.60716,0.29114,0
0.5,0.60759,0.29044,0
0.5,0.64254,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29136,0
0.5,0.64065,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29661,0
0.5,0.63873,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63685,0.30063,0
0.5,0.59943,0.3038,0
0.5,0.60127,0.30078,0
0.5,0.63608,0.30193,0
0.5,0.63499,0.3038,0
0.5,0.59754,0.30696,0
0.5,0.5981,0.30604,0
0.5,0.63312,0.30696,0
0.5,0.59566,0.31013,0
0.5,0.63291,0.30731,0
0.5,0.63128,0.31013,0
0.5,0.59377,0.31329,0
0.5,0.59494,0.31135,0
0.5,0.62975,0.31271,0
0.5,0.62941,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62755,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31807,0
0.5,0.62568,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62384,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.3235,0
0.5,0.62202,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32899,0
0.5,0.62018,0.32911,0
0.5,0.5826,0.33228,0
0.5,0.6184,0.33228,0
0.5,0.58073,0.33544,0
0.5,0.58228,0.33283,0
0.5,0.61709,0.33454,0
0.5,0.61658,0.33544,0
0.5,0.57891,0.33861,0
0.5,0.57911,0.33827,0
0.5,0.61479,0.33861,0
0.5,0.57707,0.34177,0
0.5,0.61392,0.34008,0
0.5,0.61295,0.34177,0
0.5,0.57525,0.34494,0
0.5,0.57595,0.34374,0
0.5,0.61112,0.34494,0
0.5,0.57344,0.3481,0
0.5,0.61076,0.34555,0
0.5,0.60931,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34927,0
0.5,0.60759,0.35108,0
0.5,0.60749,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60574,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35675,0
0.5,0.60397,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60223,0.36076,0
0.5,0.56433,0.36392,0
0.5,0.60127,0.36249,0
0.5,0.60049,0.36392,0
0.5,0.56251,0.36709,0
0.5,0.56329,0.36575,0
0.5,0.59875,0.36709,0
0.5,0.56071,0.37025,0
0.5,0.5981,0.36824,0
0.5,0.59699,0.37025,0
0.5,0.55892,0.37342,0
0.5,0.56013,0.3713,0
0.5,0.5952,0.37342,0
0.5,0.55718,0.37658,0
0.5,0.59494,0.37386,0
0.5,0.59339,0.37658,0
0.5,0.55542,0.37975,0
0.5,0.55696,0.37698,0
0.5,0.59177,0.37936,0
0.5,0.59155,0.37975,0
0.5,0.55372,0.38291,0
0.5,0.5538,0.38278,0
0.5,0.58976,0.38291,0
0.5,0.55198,0.38608,0
0.5,0.58861,0.38493,0
0.5,0.58796,0.38608,0
0.5,0.55027,0.38924,0
0.5,0.55063,0.38859,0
0.5,0.5862,0.38924,0
0.5,0.54854,0.39241,0
0.5,0.58544,0.39061,0
0.5,0.58448,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39439,0
0.5,0.5828,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39655,0
0.5,0.58116,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57952,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40269,0
0.5,0.5779,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.57626,0.40823,0
0.5,0.53802,0.41139,0
0.5,0.57595,0.40881,0
0.5,0.57462,0.41139,0
0.5,0.53616,0.41456,0
0.5,0.53797,0.41147,0
0.5,0.57294,0.41456,0
0.5,0.53432,0.41772,0
0.5,0.53481,0.41689,0
0.5,0.57278,0.41485,0
0.5,0.57127,0.41772,0
0.5,0.53248,0.42089,0
0.5,0.56962,0.42072,0
0.5,0.56953,0.42089,0
0.5,0.53067,0.42405,0
0.5,0.53165,0.42236,0
0.5,0.5678,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56646,0.42642,0
0.5,0.56602,0.42722,0
0.5,0.52717,0.43038,0
0.5,0.52848,0.42802,0
0.5,0.56425,0.43038,0
0.5,0.5255,0.43354,0
0.5,0.56329,0.43208,0
0.5,0.56247,0.43354,0
0.5,0.52382,0.43671,0
0.5,0.52532,0.4339,0
0.5,0.56074,0.43671,0
0.5,0.52223,0.43987,0
0.5,0.56013,0.43783,0
0.5,0.55905,0.43987,0
0.5,0.52058,0.44304,0
0.5,0.52215,0.44002,0
0.5,0.5574,0.44304,0
0.5,0.51898,0.4462,0
0.5,0.51899,0.44619,0
0.5,0.55696,0.44388,0
0.5,0.55581,0.4462,0
0.5,0.51729,0.44937,0
0.5,0.55424,0.44937,0
0.5,0.5156,0.45253,0
0.5,0.51582,0.45213,0
0.5,0.5538,0.45026,0
0.5,0.55271,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55118,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45767,0
0.5,0.55063,0.45682,0
0.5,0.54967,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54818,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.4635,0
0.5,0.54667,0.46519,0
0.5,0.50506,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.54517,0.46835,0
0.5,0.50211,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47012,0
0.5,0.54362,0.47152,0
0.5,0.49859,0.47468,0
0.5,0.5,0.47351,0
0.5,0.54205,0.47468,0
0.5,0.49419,0.47785,0
0.5,0.49684,0.47607,0
0.5,0.54114,0.47644,0
0.5,0.54041,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47818,0
0.5,0.53871,0.48101,0
0.5,0.46804,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48231,0
0.5,0.53691,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48485,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48484,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48485,0
0.5,0.16139,0.48485,0
0.5,0.16456,0.48485,0
0.5,0.16772,0.48485,0
0.5,0.17089,0.48485,0
0.5,0.17405,0.48485,0
0.5,0.17722,0.48484,0
0.5,0.18038,0.48484,0
0.5,0.18354,0.48484,0
0.5,0.18671,0.48484,0
0.5,0.18987,0.48484,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48484,0
0.5,0.35443,0.48484,0
0.5,0.35759,0.48484,0
0.5,0.36076,0.48485,0
0.5,0.36392,0.48485,0
0.5,0.36709,0.48485,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48483,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48468,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48446,0
0.5,0.46519,0.48433,0
0.5,0.535,0.48734,0
0.5,0.53481,0.48765,0
0.5,0.53301,0.49051,0
0.5,0.53165,0.49262,0
0.5,0.53094,0.49367,0
0.5,0.52883,0.49684,0
0.5,0.52848,0.49736,0
0.5,0.52665,0.5,0
0.5,0.52532,0.50186,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50597,0
0.5,0.52186,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51406,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51515,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51515,0
0.5,0.16139,0.51515,0
0.5,0.16456,0.51515,0
0.5,0.16772,0.51515,0
0.5,0.17089,0.51515,0
0.5,0.17405,0.51515,0
0.5,0.17722,0.51515,0
0.5,0.18038,0.51516,0
0.5,0.18354,0.51516,0
0.5,0.18671,0.51516,0
0.5,0.18987,0.51516,0
0.5,0.19304,0.51516,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51516,0
0.5,0.28797,0.51516,0
0.5,0.29114,0.51516,0
0.5,0.2943,0.51517,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51517,0
0.5,0.33544,0.51518,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51518,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.51519,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.5152,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51543,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51553,0
0.5,0.45886,0.51561,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51582,0
0.5,0.46526,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51641,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65731,0.22152,0
0.5,0.65823,0.22109,0
0.5,0.66139,0.22028,0
0.5,0.66456,0.22021,0
0.5,0.66772,0.22098,0
0.5,0.66871,0.22152,0
0.5,0.65209,0.22468,0
0.5,0.65506,0.22259,0
0.5,0.67089,0.22304,0
0.5,0.67237,0.22468,0
0.5,0.64871,0.22785,0
0.5,0.64873,0.22782,0
0.5,0.6519,0.22483,0
0.5,0.67405,0.22782,0
0.5,0.67406,0.22785,0
0.5,0.64597,0.23101,0
0.5,0.67475,0.23101,0
0.5,0.64358,0.23418,0
0.5,0.64557,0.23152,0
0.5,0.6748,0.23418,0
0.5,0.64137,0.23734,0
0.5,0.64241,0.23586,0
0.5,0.67432,0.23734,0
0.5,0.63927,0.24051,0
0.5,0.67405,0.23825,0
0.5,0.67341,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24055,0
0.5,0.67216,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67089,0.24618,0
0.5,0.67056,0.24684,0
0.5,0.63301,0.25,0
0.5,0.66879,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25172,0
0.5,0.66684,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.6648,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.2567,0
0.5,0.66275,0.25949,0
0.5,0.6248,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26154,0
0.5,0.66067,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.65863,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26644,0
0.5,0.65662,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27142,0
0.5,0.65461,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65262,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27647,0
0.5,0.65066,0.27848,0
0.5,0.6129,0.28165,0
0.5,0.61392,0.28,0
0.5,0.64873,0.28159,0
0.5,0.6487,0.28165,0
0.5,0.61099,0.28481,0
0.5,0.64679,0.28481,0
0.5,0.60906,0.28797,0
0.5,0.61076,0.2852,0
0.5,0.64557,0.28677,0
0.5,0.64484,0.28797,0
0.5,0.60715,0.29114,0
0.5,0.60759,0.29042,0
0.5,0.64292,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29197,0
0.5,0.64101,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29723,0
0.5,0.6391,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63723,0.30063,0
0.5,0.59942,0.3038,0
0.5,0.60127,0.30077,0
0.5,0.63608,0.30257,0
0.5,0.63536,0.3038,0
0.5,0.59753,0.30696,0
0.5,0.5981,0.30602,0
0.5,0.63351,0.30696,0
0.5,0.59564,0.31013,0
0.5,0.63291,0.30797,0
0.5,0.63167,0.31013,0
0.5,0.59376,0.31329,0
0.5,0.59494,0.31132,0
0.5,0.62979,0.31329,0
0.5,0.59191,0.31646,0
0.5,0.62975,0.31336,0
0.5,0.62793,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.3167,0
0.5,0.62658,0.31871,0
0.5,0.62605,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.62421,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32412,0
0.5,0.62236,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62054,0.32911,0
0.5,0.58259,0.33228,0
0.5,0.62025,0.3296,0
0.5,0.61875,0.33228,0
0.5,0.58072,0.33544,0
0.5,0.58228,0.33281,0
0.5,0.61709,0.33516,0
0.5,0.61693,0.33544,0
0.5,0.57889,0.33861,0
0.5,0.57911,0.33823,0
0.5,0.61515,0.33861,0
0.5,0.57705,0.34177,0
0.5,0.61392,0.34072,0
0.5,0.61332,0.34177,0
0.5,0.57523,0.34494,0
0.5,0.57595,0.3437,0
0.5,0.61149,0.34494,0
0.5,0.57343,0.3481,0
0.5,0.61076,0.34619,0
0.5,0.60966,0.3481,0
0.5,0.57161,0.35127,0
0.5,0.57278,0.34926,0
0.5,0.60783,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.35167,0
0.5,0.60604,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35727,0
0.5,0.60425,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60251,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36299,0
0.5,0.60076,0.36392,0
0.5,0.5625,0.36709,0
0.5,0.56329,0.36573,0
0.5,0.59903,0.36709,0
0.5,0.56069,0.37025,0
0.5,0.5981,0.36874,0
0.5,0.59727,0.37025,0
0.5,0.55888,0.37342,0
0.5,0.56013,0.37125,0
0.5,0.5955,0.37342,0
0.5,0.55714,0.37658,0
0.5,0.59494,0.37438,0
0.5,0.59369,0.37658,0
0.5,0.55537,0.37975,0
0.5,0.55696,0.3769,0
0.5,0.59185,0.37975,0
0.5,0.55368,0.38291,0
0.5,0.5538,0.38269,0
0.5,0.59177,0.37988,0
0.5,0.59005,0.38291,0
0.5,0.55194,0.38608,0
0.5,0.58861,0.38541,0
0.5,0.58823,0.38608,0
0.5,0.55024,0.38924,0
0.5,0.55063,0.38852,0
0.5,0.58646,0.38924,0
0.5,0.54852,0.39241,0
0.5,0.58544,0.39106,0
0.5,0.58471,0.39241,0
0.5,0.5468,0.39557,0
0.5,0.54747,0.39437,0
0.5,0.58303,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39697,0
0.5,0.58137,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57974,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.4031,0
0.5,0.57812,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57648,0.40823,0
0.5,0.538,0.41139,0
0.5,0.57595,0.40924,0
0.5,0.57485,0.41139,0
0.5,0.53613,0.41456,0
0.5,0.53797,0.41144,0
0.5,0.57319,0.41456,0
0.5,0.53427,0.41772,0
0.5,0.53481,0.41682,0
0.5,0.57278,0.4153,0
0.5,0.57151,0.41772,0
0.5,0.53242,0.42089,0
0.5,0.56979,0.42089,0
0.5,0.5306,0.42405,0
0.5,0.53165,0.42226,0
0.5,0.56962,0.42118,0
0.5,0.56805,0.42405,0
0.5,0.52884,0.42722,0
0.5,0.56646,0.42687,0
0.5,0.56626,0.42722,0
0.5,0.52709,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56449,0.43038,0
0.5,0.52543,0.43354,0
0.5,0.56329,0.43249,0
0.5,0.5627,0.43354,0
0.5,0.52376,0.43671,0
0.5,0.52532,0.43376,0
0.5,0.56096,0.43671,0
0.5,0.52217,0.43987,0
0.5,0.56013,0.43823,0
0.5,0.55925,0.43987,0
0.5,0.52053,0.44304,0
0.5,0.52215,0.43991,0
0.5,0.55759,0.44304,0
0.5,0.51894,0.4462,0
0.5,0.51899,0.4461,0
0.5,0.55696,0.44425,0
0.5,0.55599,0.4462,0
0.5,0.51726,0.44937,0
0.5,0.55442,0.44937,0
0.5,0.51558,0.45253,0
0.5,0.51582,0.45209,0
0.5,0.5538,0.45062,0
0.5,0.55288,0.45253,0
0.5,0.51379,0.4557,0
0.5,0.55136,0.4557,0
0.5,0.51191,0.45886,0
0.5,0.51266,0.45766,0
0.5,0.55063,0.4572,0
0.5,0.54985,0.45886,0
0.5,0.50988,0.46203,0
0.5,0.54837,0.46203,0
0.5,0.5076,0.46519,0
0.5,0.50949,0.4626,0
0.5,0.54747,0.4639,0
0.5,0.54687,0.46519,0
0.5,0.50503,0.46835,0
0.5,0.50633,0.46682,0
0.5,0.54538,0.46835,0
0.5,0.50207,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47055,0
0.5,0.54384,0.47152,0
0.5,0.49854,0.47468,0
0.5,0.5,0.47346,0
0.5,0.54228,0.47468,0
0.5,0.49414,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47689,0
0.5,0.54065,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47815,0
0.5,0.53896,0.48101,0
0.5,0.4677,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.48389,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48275,0
0.5,0.53716,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48572,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.4848,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.4848,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.4848,0
0.5,0.10127,0.4848,0
0.5,0.10443,0.4848,0
0.5,0.10759,0.4848,0
0.5,0.11076,0.4848,0
0.5,0.11392,0.4848,0
0.5,0.11709,0.4848,0
0.5,0.12025,0.4848,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.4848,0
0.5,0.38608,0.4848,0
0.5,0.38924,0.4848,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.4848,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48465,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.48453,0
0.5,0.46203,0.48444,0
0.5,0.46519,0.48431,0
0.5,0.53525,0.48734,0
0.5,0.53481,0.48805,0
0.5,0.53324,0.49051,0
0.5,0.53165,0.49294,0
0.5,0.53115,0.49367,0
0.5,0.52901,0.49684,0
0.5,0.52848,0.4976,0
0.5,0.52678,0.5,0
0.5,0.52532,0.502,0
0.5,0.52444,0.50316,0
0.5,0.52215,0.50603,0
0.5,0.5219,0.50633,0
0.5,0.519,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50951,0
0.5,0.0031646,0.51411,0
0.5,0,0.51375,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51469,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.5152,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.5152,0
0.5,0.050633,0.5152,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.5152,0
0.5,0.10127,0.5152,0
0.5,0.10443,0.5152,0
0.5,0.10759,0.5152,0
0.5,0.11076,0.5152,0
0.5,0.11392,0.5152,0
0.5,0.11709,0.5152,0
0.5,0.12025,0.5152,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.51521,0
0.5,0.25949,0.51521,0
0.5,0.26266,0.51521,0
0.5,0.26582,0.51521,0
0.5,0.26899,0.51521,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51522,0
0.5,0.32595,0.51522,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51523,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51526,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.5153,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51546,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51556,0
0.5,0.45886,0.51563,0
0.5,0.46203,0.51572,0
0.5,0.46469,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51584,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.5167,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67271,0.20253,0
0.5,0.67405,0.20223,0
0.5,0.67722,0.20226,0
0.5,0.67824,0.20253,0
0.5,0.66566,0.2057,0
0.5,0.66772,0.20433,0
0.5,0.67089,0.20293,0
0.5,0.68038,0.20319,0
0.5,0.68354,0.20536,0
0.5,0.68386,0.2057,0
0.5,0.66187,0.20886,0
0.5,0.66456,0.20646,0
0.5,0.68586,0.20886,0
0.5,0.65898,0.21203,0
0.5,0.66139,0.20932,0
0.5,0.68671,0.21164,0
0.5,0.68681,0.21203,0
0.5,0.65649,0.21519,0
0.5,0.65823,0.21294,0
0.5,0.68703,0.21519,0
0.5,0.6542,0.21835,0
0.5,0.65506,0.21715,0
0.5,0.68671,0.21817,0
0.5,0.68669,0.21835,0
0.5,0.65205,0.22152,0
0.5,0.68591,0.22152,0
0.5,0.6499,0.22468,0
0.5,0.6519,0.22174,0
0.5,0.68476,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.22642,0
0.5,0.68354,0.22722,0
0.5,0.68325,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68152,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23288,0
0.5,0.6796,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67758,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.2379,0
0.5,0.67554,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24275,0
0.5,0.67345,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67135,0.24684,0
0.5,0.63301,0.25,0
0.5,0.67089,0.24752,0
0.5,0.66927,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25234,0
0.5,0.66719,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66514,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25721,0
0.5,0.66309,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26208,0
0.5,0.66103,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.65902,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26705,0
0.5,0.65701,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65506,0.27204,0
0.5,0.655,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65302,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27709,0
0.5,0.65104,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27999,0
0.5,0.64909,0.28165,0
0.5,0.61098,0.28481,0
0.5,0.64873,0.28222,0
0.5,0.64716,0.28481,0
0.5,0.60905,0.28797,0
0.5,0.61076,0.28518,0
0.5,0.64557,0.28739,0
0.5,0.64521,0.28797,0
0.5,0.60714,0.29114,0
0.5,0.60759,0.29041,0
0.5,0.64329,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29258,0
0.5,0.64137,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63945,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63924,0.29782,0
0.5,0.63757,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30311,0
0.5,0.63567,0.3038,0
0.5,0.59751,0.30696,0
0.5,0.5981,0.306,0
0.5,0.63383,0.30696,0
0.5,0.59562,0.31013,0
0.5,0.63291,0.30851,0
0.5,0.63197,0.31013,0
0.5,0.59374,0.31329,0
0.5,0.59494,0.3113,0
0.5,0.63011,0.31329,0
0.5,0.5919,0.31646,0
0.5,0.62975,0.3139,0
0.5,0.62824,0.31646,0
0.5,0.59003,0.31962,0
0.5,0.59177,0.31668,0
0.5,0.62658,0.31922,0
0.5,0.62635,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.6245,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32462,0
0.5,0.62265,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62082,0.32911,0
0.5,0.58258,0.33228,0
0.5,0.62025,0.33009,0
0.5,0.61902,0.33228,0
0.5,0.5807,0.33544,0
0.5,0.58228,0.3328,0
0.5,0.61721,0.33544,0
0.5,0.57887,0.33861,0
0.5,0.57911,0.3382,0
0.5,0.61709,0.33564,0
0.5,0.61543,0.33861,0
0.5,0.57702,0.34177,0
0.5,0.61392,0.3412,0
0.5,0.6136,0.34177,0
0.5,0.57521,0.34494,0
0.5,0.57595,0.34366,0
0.5,0.61178,0.34494,0
0.5,0.57342,0.3481,0
0.5,0.61076,0.34667,0
0.5,0.60993,0.3481,0
0.5,0.5716,0.35127,0
0.5,0.57278,0.34923,0
0.5,0.60809,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.35211,0
0.5,0.60628,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35476,0
0.5,0.60447,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35767,0
0.5,0.60273,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36337,0
0.5,0.60097,0.36392,0
0.5,0.56249,0.36709,0
0.5,0.56329,0.36571,0
0.5,0.59925,0.36709,0
0.5,0.56067,0.37025,0
0.5,0.5981,0.36913,0
0.5,0.59749,0.37025,0
0.5,0.55885,0.37342,0
0.5,0.56013,0.3712,0
0.5,0.59573,0.37342,0
0.5,0.5571,0.37658,0
0.5,0.59494,0.37479,0
0.5,0.59392,0.37658,0
0.5,0.55533,0.37975,0
0.5,0.55696,0.37683,0
0.5,0.59209,0.37975,0
0.5,0.55363,0.38291,0
0.5,0.5538,0.38261,0
0.5,0.59177,0.3803,0
0.5,0.59028,0.38291,0
0.5,0.5519,0.38608,0
0.5,0.58861,0.3858,0
0.5,0.58845,0.38608,0
0.5,0.5502,0.38924,0
0.5,0.55063,0.38845,0
0.5,0.58667,0.38924,0
0.5,0.54849,0.39241,0
0.5,0.58544,0.39142,0
0.5,0.5849,0.39241,0
0.5,0.54679,0.39557,0
0.5,0.54747,0.39434,0
0.5,0.58321,0.39557,0
0.5,0.54507,0.39873,0
0.5,0.58228,0.39731,0
0.5,0.58155,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57992,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40344,0
0.5,0.57829,0.40506,0
0.5,0.53979,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57667,0.40823,0
0.5,0.53799,0.41139,0
0.5,0.57595,0.40959,0
0.5,0.57503,0.41139,0
0.5,0.53611,0.41456,0
0.5,0.53797,0.41142,0
0.5,0.57338,0.41456,0
0.5,0.53423,0.41772,0
0.5,0.53481,0.41676,0
0.5,0.57278,0.41567,0
0.5,0.57171,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.57,0.42089,0
0.5,0.53055,0.42405,0
0.5,0.53165,0.42217,0
0.5,0.56962,0.42157,0
0.5,0.56826,0.42405,0
0.5,0.52879,0.42722,0
0.5,0.56647,0.42722,0
0.5,0.52704,0.43038,0
0.5,0.52848,0.42778,0
0.5,0.56646,0.42724,0
0.5,0.5647,0.43038,0
0.5,0.52537,0.43354,0
0.5,0.56329,0.43285,0
0.5,0.5629,0.43354,0
0.5,0.5237,0.43671,0
0.5,0.52532,0.43365,0
0.5,0.56115,0.43671,0
0.5,0.52212,0.43987,0
0.5,0.52215,0.43981,0
0.5,0.56013,0.43857,0
0.5,0.55943,0.43987,0
0.5,0.52049,0.44304,0
0.5,0.55776,0.44304,0
0.5,0.51889,0.4462,0
0.5,0.51899,0.44602,0
0.5,0.55696,0.44458,0
0.5,0.55615,0.4462,0
0.5,0.51722,0.44937,0
0.5,0.55458,0.44937,0
0.5,0.51554,0.45253,0
0.5,0.51582,0.45202,0
0.5,0.5538,0.45095,0
0.5,0.55303,0.45253,0
0.5,0.51376,0.4557,0
0.5,0.55152,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45754,0
0.5,0.55002,0.45886,0
0.5,0.50987,0.46203,0
0.5,0.54854,0.46203,0
0.5,0.50758,0.46519,0
0.5,0.50949,0.46258,0
0.5,0.54747,0.46428,0
0.5,0.54704,0.46519,0
0.5,0.50501,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54557,0.46835,0
0.5,0.50203,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.5443,0.47096,0
0.5,0.54404,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47343,0
0.5,0.5425,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.476,0
0.5,0.54114,0.47732,0
0.5,0.54087,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47813,0
0.5,0.53919,0.48101,0
0.5,0.46737,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48316,0
0.5,0.53739,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.4854,0
0.5,0.0094937,0.48519,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48484,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48477,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48476,0
0.5,0.053797,0.48476,0
0.5,0.056962,0.48476,0
0.5,0.060127,0.48476,0
0.5,0.063291,0.48476,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48476,0
0.5,0.075949,0.48476,0
0.5,0.079114,0.48476,0
0.5,0.082278,0.48476,0
0.5,0.085443,0.48476,0
0.5,0.088608,0.48476,0
0.5,0.091772,0.48476,0
0.5,0.094937,0.48476,0
0.5,0.098101,0.48476,0
0.5,0.10127,0.48476,0
0.5,0.10443,0.48476,0
0.5,0.10759,0.48476,0
0.5,0.11076,0.48476,0
0.5,0.11392,0.48476,0
0.5,0.11709,0.48476,0
0.5,0.12025,0.48476,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48476,0
0.5,0.38608,0.48476,0
0.5,0.38924,0.48476,0
0.5,0.39241,0.48476,0
0.5,0.39557,0.48476,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48476,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48471,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48466,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48429,0
0.5,0.53548,0.48734,0
0.5,0.53481,0.48842,0
0.5,0.53346,0.49051,0
0.5,0.53165,0.49325,0
0.5,0.53136,0.49367,0
0.5,0.52918,0.49684,0
0.5,0.52848,0.49784,0
0.5,0.52692,0.5,0
0.5,0.52532,0.50214,0
0.5,0.52453,0.50316,0
0.5,0.52215,0.50609,0
0.5,0.52195,0.50633,0
0.5,0.51901,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50952,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51522,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51524,0
0.5,0.050633,0.51524,0
0.5,0.053797,0.51524,0
0.5,0.056962,0.51524,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51524,0
0.5,0.082278,0.51524,0
0.5,0.085443,0.51524,0
0.5,0.088608,0.51524,0
0.5,0.091772,0.51524,0
0.5,0.094937,0.51524,0
0.5,0.098101,0.51524,0
0.5,0.10127,0.51524,0
0.5,0.10443,0.51524,0
0.5,0.10759,0.51524,0
0.5,0.11076,0.51524,0
0.5,0.11392,0.51524,0
0.5,0.11709,0.51524,0
0.5,0.12025,0.51524,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51525,0
0.5,0.24684,0.51525,0
0.5,0.25,0.51525,0
0.5,0.25316,0.51525,0
0.5,0.25633,0.51525,0
0.5,0.25949,0.51525,0
0.5,0.26266,0.51525,0
0.5,0.26582,0.51525,0
0.5,0.26899,0.51525,0
0.5,0.27215,0.51525,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51526,0
0.5,0.32595,0.51526,0
0.5,0.32911,0.51526,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51527,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51528,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51529,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.51531,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51532,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51539,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51549,0
0.5,0.45253,0.51553,0
0.5,0.4557,0.51559,0
0.5,0.45886,0.51566,0
0.5,0.46203,0.51575,0
0.5,0.46409,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51587,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51621,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.51671,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51737,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68327,0.18671,0
0.5,0.68354,0.18661,0
0.5,0.68671,0.18612,0
0.5,0.68987,0.18638,0
0.5,0.69085,0.18671,0
0.5,0.67682,0.18987,0
0.5,0.67722,0.18957,0
0.5,0.68038,0.18775,0
0.5,0.69304,0.18758,0
0.5,0.69587,0.18987,0
0.5,0.67306,0.19304,0
0.5,0.67405,0.19209,0
0.5,0.6962,0.19028,0
0.5,0.69784,0.19304,0
0.5,0.67006,0.1962,0
0.5,0.67089,0.19526,0
0.5,0.69872,0.1962,0
0.5,0.6675,0.19937,0
0.5,0.66772,0.19908,0
0.5,0.69885,0.19937,0
0.5,0.66513,0.20253,0
0.5,0.69843,0.20253,0
0.5,0.66287,0.2057,0
0.5,0.66456,0.20334,0
0.5,0.69753,0.2057,0
0.5,0.66068,0.20886,0
0.5,0.66139,0.20784,0
0.5,0.69621,0.20886,0
0.5,0.6585,0.21203,0
0.5,0.6962,0.20888,0
0.5,0.69459,0.21203,0
0.5,0.6563,0.21519,0
0.5,0.65823,0.21242,0
0.5,0.69304,0.21462,0
0.5,0.69269,0.21519,0
0.5,0.65413,0.21835,0
0.5,0.65506,0.217,0
0.5,0.69065,0.21835,0
0.5,0.65202,0.22152,0
0.5,0.68987,0.2195,0
0.5,0.68851,0.22152,0
0.5,0.64989,0.22468,0
0.5,0.6519,0.2217,0
0.5,0.68671,0.22414,0
0.5,0.68634,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.22641,0
0.5,0.6842,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.2288,0
0.5,0.68206,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23349,0
0.5,0.67993,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67784,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23828,0
0.5,0.67577,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24313,0
0.5,0.6737,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67164,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24798,0
0.5,0.66959,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66772,0.25288,0
0.5,0.66754,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66552,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25781,0
0.5,0.66348,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66141,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.66139,0.26268,0
0.5,0.65941,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26766,0
0.5,0.65739,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65538,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65506,0.27265,0
0.5,0.65339,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27767,0
0.5,0.6514,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64945,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28279,0
0.5,0.6475,0.28481,0
0.5,0.60904,0.28797,0
0.5,0.61076,0.28516,0
0.5,0.64557,0.28793,0
0.5,0.64554,0.28797,0
0.5,0.60713,0.29114,0
0.5,0.60759,0.29039,0
0.5,0.64363,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29312,0
0.5,0.64169,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63978,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29835,0
0.5,0.63787,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30359,0
0.5,0.63596,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30599,0
0.5,0.63411,0.30696,0
0.5,0.59561,0.31013,0
0.5,0.63291,0.30898,0
0.5,0.63224,0.31013,0
0.5,0.59372,0.31329,0
0.5,0.59494,0.31127,0
0.5,0.63039,0.31329,0
0.5,0.59189,0.31646,0
0.5,0.62975,0.31436,0
0.5,0.62851,0.31646,0
0.5,0.59002,0.31962,0
0.5,0.59177,0.31666,0
0.5,0.62661,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32206,0
0.5,0.62658,0.31967,0
0.5,0.62477,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32506,0
0.5,0.6229,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62107,0.32911,0
0.5,0.58257,0.33228,0
0.5,0.62025,0.33051,0
0.5,0.61925,0.33228,0
0.5,0.58068,0.33544,0
0.5,0.58228,0.33278,0
0.5,0.61744,0.33544,0
0.5,0.57884,0.33861,0
0.5,0.57911,0.33815,0
0.5,0.61709,0.33606,0
0.5,0.61566,0.33861,0
0.5,0.57699,0.34177,0
0.5,0.61392,0.3416,0
0.5,0.61383,0.34177,0
0.5,0.57518,0.34494,0
0.5,0.57595,0.34361,0
0.5,0.61201,0.34494,0
0.5,0.57339,0.3481,0
0.5,0.61076,0.34706,0
0.5,0.61016,0.3481,0
0.5,0.57159,0.35127,0
0.5,0.57278,0.34919,0
0.5,0.60831,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35249,0
0.5,0.60649,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35475,0
0.5,0.60469,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35805,0
0.5,0.60294,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60127,0.36376,0
0.5,0.60118,0.36392,0
0.5,0.56247,0.36709,0
0.5,0.56329,0.3657,0
0.5,0.59947,0.36709,0
0.5,0.56064,0.37025,0
0.5,0.5981,0.36956,0
0.5,0.59773,0.37025,0
0.5,0.55882,0.37342,0
0.5,0.56013,0.37116,0
0.5,0.59599,0.37342,0
0.5,0.55706,0.37658,0
0.5,0.59494,0.37527,0
0.5,0.5942,0.37658,0
0.5,0.55529,0.37975,0
0.5,0.55696,0.37676,0
0.5,0.59239,0.37975,0
0.5,0.55358,0.38291,0
0.5,0.5538,0.38253,0
0.5,0.59177,0.3808,0
0.5,0.59057,0.38291,0
0.5,0.55186,0.38608,0
0.5,0.58873,0.38608,0
0.5,0.55016,0.38924,0
0.5,0.55063,0.38838,0
0.5,0.58861,0.38629,0
0.5,0.58694,0.38924,0
0.5,0.54846,0.39241,0
0.5,0.58544,0.39189,0
0.5,0.58516,0.39241,0
0.5,0.54677,0.39557,0
0.5,0.54747,0.3943,0
0.5,0.58347,0.39557,0
0.5,0.54506,0.39873,0
0.5,0.58228,0.39778,0
0.5,0.58179,0.39873,0
0.5,0.54333,0.4019,0
0.5,0.5443,0.40015,0
0.5,0.58016,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40391,0
0.5,0.57853,0.40506,0
0.5,0.53978,0.40823,0
0.5,0.54114,0.40586,0
0.5,0.57692,0.40823,0
0.5,0.53798,0.41139,0
0.5,0.57595,0.41009,0
0.5,0.57529,0.41139,0
0.5,0.53609,0.41456,0
0.5,0.53797,0.4114,0
0.5,0.57365,0.41456,0
0.5,0.5342,0.41772,0
0.5,0.53481,0.41672,0
0.5,0.57278,0.41618,0
0.5,0.57198,0.41772,0
0.5,0.53234,0.42089,0
0.5,0.57027,0.42089,0
0.5,0.5305,0.42405,0
0.5,0.53165,0.4221,0
0.5,0.56962,0.42206,0
0.5,0.56853,0.42405,0
0.5,0.52874,0.42722,0
0.5,0.56673,0.42722,0
0.5,0.52698,0.43038,0
0.5,0.52848,0.4277,0
0.5,0.56646,0.42769,0
0.5,0.56494,0.43038,0
0.5,0.52532,0.43354,0
0.5,0.56329,0.43324,0
0.5,0.56312,0.43354,0
0.5,0.52366,0.43671,0
0.5,0.52532,0.43356,0
0.5,0.56136,0.43671,0
0.5,0.52207,0.43987,0
0.5,0.52215,0.43971,0
0.5,0.56013,0.43893,0
0.5,0.55961,0.43987,0
0.5,0.52044,0.44304,0
0.5,0.55794,0.44304,0
0.5,0.51885,0.4462,0
0.5,0.51899,0.44594,0
0.5,0.55696,0.44491,0
0.5,0.55631,0.4462,0
0.5,0.51719,0.44937,0
0.5,0.55474,0.44937,0
0.5,0.51551,0.45253,0
0.5,0.51582,0.45196,0
0.5,0.5538,0.45128,0
0.5,0.55319,0.45253,0
0.5,0.51374,0.4557,0
0.5,0.55169,0.4557,0
0.5,0.51187,0.45886,0
0.5,0.51266,0.45757,0
0.5,0.55063,0.45789,0
0.5,0.55018,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54872,0.46203,0
0.5,0.50757,0.46519,0
0.5,0.50949,0.46255,0
0.5,0.54747,0.46467,0
0.5,0.54723,0.46519,0
0.5,0.50498,0.46835,0
0.5,0.50633,0.46677,0
0.5,0.54576,0.46835,0
0.5,0.502,0.47152,0
0.5,0.50316,0.47036,0
0.5,0.5443,0.47139,0
0.5,0.54424,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47339,0
0.5,0.54272,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47597,0
0.5,0.54114,0.47776,0
0.5,0.54109,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.47811,0
0.5,0.53943,0.48101,0
0.5,0.46701,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48386,0
0.5,0.47468,0.48355,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48101,0
0.5,0.53797,0.48359,0
0.5,0.53763,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48473,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48473,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48473,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48468,0
0.5,0.4462,0.48466,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48455,0
0.5,0.45886,0.48449,0
0.5,0.46203,0.4844,0
0.5,0.46519,0.48427,0
0.5,0.53573,0.48734,0
0.5,0.53481,0.48881,0
0.5,0.5337,0.49051,0
0.5,0.53165,0.49358,0
0.5,0.53158,0.49367,0
0.5,0.52938,0.49684,0
0.5,0.52848,0.4981,0
0.5,0.52708,0.5,0
0.5,0.52532,0.50232,0
0.5,0.52465,0.50316,0
0.5,0.52215,0.50618,0
0.5,0.52202,0.50633,0
0.5,0.51904,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51497,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51527,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51528,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51552,0
0.5,0.45253,0.51556,0
0.5,0.4557,0.51561,0
0.5,0.45886,0.51568,0
0.5,0.46203,0.51577,0
0.5,0.46345,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51589,0
0.5,0.46835,0.51604,0
0.5,0.47152,0.51623,0
0.5,0.47468,0.51646,0
0.5,0.47785,0.51672,0
0.5,0.48101,0.51703,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69571,0.17089,0
0.5,0.6962,0.17075,0
0.5,0.69937,0.17058,0
0.5,0.70096,0.17089,0
0.5,0.68857,0.17405,0
0.5,0.68987,0.17316,0
0.5,0.69304,0.17162,0
0.5,0.70253,0.17122,0
0.5,0.7057,0.17302,0
0.5,0.7068,0.17405,0
0.5,0.68468,0.17722,0
0.5,0.68671,0.17538,0
0.5,0.70886,0.17703,0
0.5,0.70896,0.17722,0
0.5,0.68164,0.18038,0
0.5,0.68354,0.17831,0
0.5,0.70988,0.18038,0
0.5,0.67903,0.18354,0
0.5,0.68038,0.18186,0
0.5,0.71009,0.18354,0
0.5,0.67662,0.18671,0
0.5,0.67722,0.18592,0
0.5,0.70971,0.18671,0
0.5,0.67432,0.18987,0
0.5,0.70886,0.18982,0
0.5,0.70885,0.18987,0
0.5,0.672,0.19304,0
0.5,0.67405,0.19025,0
0.5,0.7076,0.19304,0
0.5,0.66968,0.1962,0
0.5,0.67089,0.19457,0
0.5,0.70599,0.1962,0
0.5,0.66738,0.19937,0
0.5,0.66772,0.19891,0
0.5,0.7057,0.1967,0
0.5,0.70415,0.19937,0
0.5,0.66511,0.20253,0
0.5,0.70253,0.20185,0
0.5,0.70209,0.20253,0
0.5,0.66287,0.2057,0
0.5,0.66456,0.20331,0
0.5,0.69995,0.2057,0
0.5,0.66068,0.20886,0
0.5,0.66139,0.20783,0
0.5,0.69937,0.20652,0
0.5,0.69774,0.20886,0
0.5,0.6585,0.21203,0
0.5,0.6962,0.21099,0
0.5,0.69547,0.21203,0
0.5,0.6563,0.21519,0
0.5,0.65823,0.21242,0
0.5,0.69321,0.21519,0
0.5,0.65413,0.21835,0
0.5,0.65506,0.217,0
0.5,0.69304,0.21544,0
0.5,0.691,0.21835,0
0.5,0.65202,0.22152,0
0.5,0.68987,0.21996,0
0.5,0.6888,0.22152,0
0.5,0.64989,0.22468,0
0.5,0.6519,0.2217,0
0.5,0.68671,0.22456,0
0.5,0.68663,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.22641,0
0.5,0.68451,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.22928,0
0.5,0.68238,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.234,0
0.5,0.68026,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.6782,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23883,0
0.5,0.67613,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67406,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67405,0.24368,0
0.5,0.672,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24853,0
0.5,0.66994,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66789,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66772,0.25342,0
0.5,0.66587,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25834,0
0.5,0.66381,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.25989,0
0.5,0.66175,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26483,0
0.5,0.66139,0.2632,0
0.5,0.65973,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26816,0
0.5,0.65771,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65571,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27487,0
0.5,0.65506,0.27315,0
0.5,0.6537,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27815,0
0.5,0.65169,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64974,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28326,0
0.5,0.64779,0.28481,0
0.5,0.60903,0.28797,0
0.5,0.61076,0.28515,0
0.5,0.64583,0.28797,0
0.5,0.60712,0.29114,0
0.5,0.60759,0.29038,0
0.5,0.64557,0.2884,0
0.5,0.64391,0.29114,0
0.5,0.6052,0.2943,0
0.5,0.64241,0.29357,0
0.5,0.64196,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29558,0
0.5,0.64005,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29879,0
0.5,0.63813,0.30063,0
0.5,0.5994,0.3038,0
0.5,0.60127,0.30075,0
0.5,0.63621,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30598,0
0.5,0.63608,0.30402,0
0.5,0.63436,0.30696,0
0.5,0.5956,0.31013,0
0.5,0.63291,0.30939,0
0.5,0.63248,0.31013,0
0.5,0.59371,0.31329,0
0.5,0.59494,0.31124,0
0.5,0.63064,0.31329,0
0.5,0.59188,0.31646,0
0.5,0.62975,0.31478,0
0.5,0.62876,0.31646,0
0.5,0.59001,0.31962,0
0.5,0.59177,0.31664,0
0.5,0.62687,0.31962,0
0.5,0.58817,0.32278,0
0.5,0.58861,0.32205,0
0.5,0.62658,0.3201,0
0.5,0.62501,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32545,0
0.5,0.62312,0.32595,0
0.5,0.58442,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62129,0.32911,0
0.5,0.58256,0.33228,0
0.5,0.62025,0.33088,0
0.5,0.61946,0.33228,0
0.5,0.58066,0.33544,0
0.5,0.58228,0.33276,0
0.5,0.61765,0.33544,0
0.5,0.57882,0.33861,0
0.5,0.57911,0.33811,0
0.5,0.61709,0.33642,0
0.5,0.61586,0.33861,0
0.5,0.57696,0.34177,0
0.5,0.61404,0.34177,0
0.5,0.57515,0.34494,0
0.5,0.57595,0.34356,0
0.5,0.61392,0.34196,0
0.5,0.61222,0.34494,0
0.5,0.57337,0.3481,0
0.5,0.61076,0.34741,0
0.5,0.61036,0.3481,0
0.5,0.57157,0.35127,0
0.5,0.57278,0.34915,0
0.5,0.60851,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35283,0
0.5,0.60668,0.35443,0
0.5,0.56796,0.35759,0
0.5,0.56962,0.35474,0
0.5,0.60487,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36022,0
0.5,0.60443,0.35837,0
0.5,0.60311,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60135,0.36392,0
0.5,0.56246,0.36709,0
0.5,0.56329,0.36568,0
0.5,0.60127,0.36408,0
0.5,0.59965,0.36709,0
0.5,0.56063,0.37025,0
0.5,0.5981,0.3699,0
0.5,0.59791,0.37025,0
0.5,0.55879,0.37342,0
0.5,0.56013,0.37112,0
0.5,0.59619,0.37342,0
0.5,0.55703,0.37658,0
0.5,0.59494,0.37562,0
0.5,0.59439,0.37658,0
0.5,0.55525,0.37975,0
0.5,0.55696,0.3767,0
0.5,0.5926,0.37975,0
0.5,0.55354,0.38291,0
0.5,0.5538,0.38245,0
0.5,0.59177,0.38116,0
0.5,0.59077,0.38291,0
0.5,0.55182,0.38608,0
0.5,0.58893,0.38608,0
0.5,0.55012,0.38924,0
0.5,0.55063,0.38831,0
0.5,0.58861,0.38664,0
0.5,0.58713,0.38924,0
0.5,0.54843,0.39241,0
0.5,0.58544,0.3922,0
0.5,0.58533,0.39241,0
0.5,0.54674,0.39557,0
0.5,0.54747,0.39424,0
0.5,0.58363,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58228,0.39807,0
0.5,0.58193,0.39873,0
0.5,0.54332,0.4019,0
0.5,0.5443,0.40012,0
0.5,0.58031,0.4019,0
0.5,0.54158,0.40506,0
0.5,0.57911,0.40418,0
0.5,0.57867,0.40506,0
0.5,0.53977,0.40823,0
0.5,0.54114,0.40584,0
0.5,0.57706,0.40823,0
0.5,0.53797,0.41139,0
0.5,0.53797,0.41138,0
0.5,0.57595,0.41036,0
0.5,0.57542,0.41139,0
0.5,0.53607,0.41456,0
0.5,0.5738,0.41456,0
0.5,0.53418,0.41772,0
0.5,0.53481,0.41668,0
0.5,0.57278,0.41646,0
0.5,0.57213,0.41772,0
0.5,0.53231,0.42089,0
0.5,0.57044,0.42089,0
0.5,0.53046,0.42405,0
0.5,0.53165,0.42204,0
0.5,0.56962,0.42235,0
0.5,0.56869,0.42405,0
0.5,0.5287,0.42722,0
0.5,0.56691,0.42722,0
0.5,0.52694,0.43038,0
0.5,0.52848,0.42762,0
0.5,0.56646,0.42801,0
0.5,0.56512,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43346,0
0.5,0.5633,0.43354,0
0.5,0.52361,0.43671,0
0.5,0.56329,0.43356,0
0.5,0.56154,0.43671,0
0.5,0.52202,0.43987,0
0.5,0.52215,0.43962,0
0.5,0.56013,0.43924,0
0.5,0.55978,0.43987,0
0.5,0.5204,0.44304,0
0.5,0.55811,0.44304,0
0.5,0.5188,0.4462,0
0.5,0.51899,0.44585,0
0.5,0.55696,0.44522,0
0.5,0.55646,0.4462,0
0.5,0.51714,0.44937,0
0.5,0.5549,0.44937,0
0.5,0.51547,0.45253,0
0.5,0.51582,0.45188,0
0.5,0.5538,0.45159,0
0.5,0.55334,0.45253,0
0.5,0.5137,0.4557,0
0.5,0.55185,0.4557,0
0.5,0.51184,0.45886,0
0.5,0.51266,0.45752,0
0.5,0.55063,0.45824,0
0.5,0.55034,0.45886,0
0.5,0.50983,0.46203,0
0.5,0.54889,0.46203,0
0.5,0.50754,0.46519,0
0.5,0.50949,0.46252,0
0.5,0.54747,0.46506,0
0.5,0.54741,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46674,0
0.5,0.54596,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47032,0
0.5,0.54446,0.47152,0
0.5,0.49842,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.47184,0
0.5,0.54294,0.47468,0
0.5,0.49404,0.47785,0
0.5,0.49684,0.47595,0
0.5,0.54133,0.47785,0
0.5,0.48733,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47808,0
0.5,0.54114,0.47822,0
0.5,0.53967,0.48101,0
0.5,0.46662,0.48418,0
0.5,0.46835,0.48408,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.4819,0
0.5,0.53797,0.48402,0
0.5,0.53789,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48554,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48494,0
0.5,0.015823,0.48483,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48468,0
0.5,0.050633,0.48468,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48468,0
0.5,0.10443,0.48468,0
0.5,0.10759,0.48468,0
0.5,0.11076,0.48468,0
0.5,0.11392,0.48468,0
0.5,0.11709,0.48468,0
0.5,0.12025,0.48468,0
0.5,0.12342,0.48468,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48465,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48457,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48437,0
0.5,0.46519,0.48425,0
0.5,0.53599,0.48734,0
0.5,0.53481,0.48921,0
0.5,0.53396,0.49051,0
0.5,0.53182,0.49367,0
0.5,0.53165,0.49393,0
0.5,0.5296,0.49684,0
0.5,0.52848,0.49838,0
0.5,0.52727,0.5,0
0.5,0.52532,0.50251,0
0.5,0.5248,0.50316,0
0.5,0.52215,0.50629,0
0.5,0.52212,0.50633,0
0.5,0.51908,0.50949,0
0.5,0.51582,0.51229,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.51432,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51515,0
0.5,0.018987,0.51523,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51532,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51532,0
0.5,0.10443,0.51532,0
0.5,0.10759,0.51532,0
0.5,0.11076,0.51532,0
0.5,0.11392,0.51532,0
0.5,0.11709,0.51532,0
0.5,0.12025,0.51532,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51534,0
0.5,0.33544,0.51534,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51555,0
0.5,0.45253,0.51559,0
0.5,0.4557,0.51564,0
0.5,0.45886,0.51571,0
0.5,0.46203,0.5158,0
0.5,0.46278,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51591,0
0.5,0.46835,0.51606,0
0.5,0.47152,0.51625,0
0.5,0.47468,0.51647,0
0.5,0.47785,0.51674,0
0.5,0.48101,0.51704,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.584586,0.273205,0.214581,0.0566807,0.111776,0.0425178,0.0348687,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.313097,0.0881047,0.167357,0.034505,0.103555,0.0365299,0.0297288,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.325085,0.0883067,0.167529,0.0378353,0.101941,0.0357202,0.0293496,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.325638,0.08931,0.16866,0.0396024,0.101894,0.0350531,0.0297928,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.422398,0.117497,0.214699,0.0481853,0.102005,0.034934,0.028714,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.714323,0.203985,0.386462,0.0944348,0.228211,0.073023,0.0591526,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.533266,0.153251,0.276209,0.0681974,0.114123,0.0363597,0.0294152,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.520816,0.152714,0.273699,0.0735501,0.117661,0.0376428,0.0306143,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.11526,0.321977,0.572577,0.136299,0.243343,0.0839363,0.0673718,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.13327,0.332451,0.581404,0.150077,0.232183,0.0770724,0.0628823,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.07378,0.312047,0.525181,0.134313,0.133371,0.04351,0.0346473,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,1.76516,0.516803,0.859969,0.199656,0.135471,0.0445604,0.0355766,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,73.6292,22.9255,33.2401,2.16468,0.479531,0.157469,0.123708,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,40.8945,12.7661,18.4174,1.09214,0.368078,0.115294,0.0899167,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,37.0314,11.9119,16.5543,0.989843,0.391821,0.120219,0.0945469,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,39.3417,12.869,17.7195,0.961153,0.406253,0.123418,0.0963077,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,33.9327,11.1065,15.5011,0.872606,0.380462,0.118158,0.0917829,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,43.5663,14.3041,20.033,0.958097,0.427842,0.134273,0.105089,3818,0,218,214,214,2
18,0.0114,-0.272222,0.134677,0.0015516,0.00234497,30.6457,10.4199,13.7472,0.824068,0.434783,0.136618,0.10743,3925,0.0049,157,155,155,2
19,0.0117,-0.268606,0.144875,0.00157127,0.00240625,27.9856,9.31026,12.6164,0.887261,0.451932,0.140162,0.108681,4034,0,140,137,137,2
20,0.012,-0.265984,0.154516,0.00159583,0.00246183,29.3628,9.02785,13.4012,0.932357,0.46863,0.141973,0.111193,4136,0,136,135,135,2


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48816,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.4795,0
0.5,0.49684,0.47873,0
0.5,0.5,0.47816,0
0.5,0.50316,0.47789,0
0.5,0.50633,0.47801,0
0.5,0.50949,0.47866,0
0.5,0.51266,0.47999,0
0.5,0.51423,0.48101,0
0.5,0.46903,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48199,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48233,0
0.5,0.5175,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48515,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48511,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48423,0
0.5,0.51899,0.48651,0
0.5,0.51944,0.48734,0
0.5,0.52055,0.49051,0
0.5,0.52106,0.49367,0
0.5,0.52108,0.49684,0
0.5,0.52062,0.5,0
0.5,0.51966,0.50316,0
0.5,0.51899,0.50458,0
0.5,0.51813,0.50633,0
0.5,0.51592,0.50949,0
0.5,0.51582,0.50961,0
0.5,0.51271,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51493,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51506,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51546,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.5157,0
0.5,0.46766,0.51582,0
0.5,0.50949,0.51479,0
0.5,0.5073,0.51582,0
0.5,0.51266,0.5127,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.51787,0
0.5,0.49367,0.51804,0
0.5,0.49684,0.51804,0
0.5,0.5,0.51778,0
0.5,0.50316,0.51722,0
0.5,0.50633,0.51625,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56485,0.37025,0
0.5,0.56646,0.3692,0
0.5,0.56962,0.3679,0
0.5,0.57278,0.36734,0
0.5,0.57595,0.36761,0
0.5,0.57911,0.36885,0
0.5,0.58092,0.37025,0
0.5,0.56105,0.37342,0
0.5,0.56329,0.37134,0
0.5,0.58228,0.37175,0
0.5,0.58335,0.37342,0
0.5,0.55827,0.37658,0
0.5,0.56013,0.37435,0
0.5,0.58453,0.37658,0
0.5,0.55598,0.37975,0
0.5,0.55696,0.37834,0
0.5,0.58497,0.37975,0
0.5,0.55399,0.38291,0
0.5,0.58488,0.38291,0
0.5,0.55211,0.38608,0
0.5,0.5538,0.38324,0
0.5,0.58436,0.38608,0
0.5,0.55033,0.38924,0
0.5,0.55063,0.38871,0
0.5,0.5835,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58232,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.3925,0
0.5,0.58097,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.57944,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40017,0
0.5,0.57911,0.39936,0
0.5,0.57782,0.4019,0
0.5,0.54162,0.40506,0
0.5,0.57612,0.40506,0
0.5,0.53988,0.40823,0
0.5,0.54114,0.40595,0
0.5,0.57595,0.40538,0
0.5,0.57444,0.40823,0
0.5,0.53816,0.41139,0
0.5,0.57278,0.41127,0
0.5,0.57272,0.41139,0
0.5,0.53638,0.41456,0
0.5,0.53797,0.41172,0
0.5,0.57105,0.41456,0
0.5,0.53464,0.41772,0
0.5,0.53481,0.41742,0
0.5,0.56962,0.4172,0
0.5,0.56934,0.41772,0
0.5,0.53286,0.42089,0
0.5,0.56768,0.42089,0
0.5,0.53112,0.42405,0
0.5,0.53165,0.42313,0
0.5,0.56646,0.4232,0
0.5,0.56602,0.42405,0
0.5,0.52938,0.42722,0
0.5,0.5644,0.42722,0
0.5,0.52764,0.43038,0
0.5,0.52848,0.42888,0
0.5,0.56329,0.42938,0
0.5,0.56279,0.43038,0
0.5,0.52592,0.43354,0
0.5,0.56122,0.43354,0
0.5,0.52419,0.43671,0
0.5,0.52532,0.43467,0
0.5,0.56013,0.43574,0
0.5,0.55965,0.43671,0
0.5,0.52249,0.43987,0
0.5,0.55815,0.43987,0
0.5,0.52076,0.44304,0
0.5,0.52215,0.44051,0
0.5,0.55696,0.44233,0
0.5,0.55663,0.44304,0
0.5,0.51908,0.4462,0
0.5,0.55517,0.4462,0
0.5,0.51735,0.44937,0
0.5,0.51899,0.44637,0
0.5,0.5538,0.44912,0
0.5,0.55368,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55223,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55071,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45585,0
0.5,0.54918,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54753,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46214,0
0.5,0.5459,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.5443,0.4682,0
0.5,0.54422,0.46835,0
0.5,0.5023,0.47152,0
0.5,0.50316,0.47063,0
0.5,0.54257,0.47152,0
0.5,0.49886,0.47468,0
0.5,0.5,0.47373,0
0.5,0.54114,0.47416,0
0.5,0.54086,0.47468,0
0.5,0.49445,0.47785,0
0.5,0.49684,0.47628,0
0.5,0.53916,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47833,0
0.5,0.53797,0.47999,0
0.5,0.53741,0.48101,0
0.5,0.46891,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48104,0
0.5,0.53564,0.48418,0
0.5,0,0.48644,0
0.5,0.0031646,0.48604,0
0.5,0.0063291,0.48572,0
0.5,0.0094937,0.48547,0
0.5,0.012658,0.4853,0
0.5,0.015823,0.48519,0
0.5,0.018987,0.48512,0
0.5,0.022152,0.48509,0
0.5,0.025316,0.48507,0
0.5,0.028481,0.48507,0
0.5,0.031646,0.48507,0
0.5,0.03481,0.48507,0
0.5,0.037975,0.48507,0
0.5,0.041139,0.48507,0
0.5,0.044304,0.48508,0
0.5,0.047468,0.48508,0
0.5,0.050633,0.48508,0
0.5,0.053797,0.48508,0
0.5,0.056962,0.48508,0
0.5,0.060127,0.48508,0
0.5,0.063291,0.48508,0
0.5,0.066456,0.48508,0
0.5,0.06962,0.48508,0
0.5,0.072785,0.48508,0
0.5,0.075949,0.48508,0
0.5,0.079114,0.48508,0
0.5,0.082278,0.48508,0
0.5,0.085443,0.48508,0
0.5,0.088608,0.48508,0
0.5,0.091772,0.48508,0
0.5,0.094937,0.48508,0
0.5,0.098101,0.48508,0
0.5,0.10127,0.48508,0
0.5,0.10443,0.48508,0
0.5,0.10759,0.48508,0
0.5,0.11076,0.48508,0
0.5,0.11392,0.48508,0
0.5,0.11709,0.48508,0
0.5,0.12025,0.48508,0
0.5,0.12342,0.48508,0
0.5,0.12658,0.48508,0
0.5,0.12975,0.48508,0
0.5,0.13291,0.48508,0
0.5,0.13608,0.48508,0
0.5,0.13924,0.48508,0
0.5,0.14241,0.48508,0
0.5,0.14557,0.48508,0
0.5,0.14873,0.48508,0
0.5,0.1519,0.48508,0
0.5,0.15506,0.48508,0
0.5,0.15823,0.48508,0
0.5,0.16139,0.48508,0
0.5,0.16456,0.48508,0
0.5,0.16772,0.48507,0
0.5,0.17089,0.48507,0
0.5,0.17405,0.48507,0
0.5,0.17722,0.48507,0
0.5,0.18038,0.48507,0
0.5,0.18354,0.48507,0
0.5,0.18671,0.48507,0
0.5,0.18987,0.48507,0
0.5,0.19304,0.48507,0
0.5,0.1962,0.48507,0
0.5,0.19937,0.48507,0
0.5,0.20253,0.48507,0
0.5,0.2057,0.48507,0
0.5,0.20886,0.48507,0
0.5,0.21203,0.48507,0
0.5,0.21519,0.48507,0
0.5,0.21835,0.48507,0
0.5,0.22152,0.48507,0
0.5,0.22468,0.48507,0
0.5,0.22785,0.48507,0
0.5,0.23101,0.48507,0
0.5,0.23418,0.48507,0
0.5,0.23734,0.48507,0
0.5,0.24051,0.48507,0
0.5,0.24367,0.48507,0
0.5,0.24684,0.48507,0
0.5,0.25,0.48507,0
0.5,0.25316,0.48507,0
0.5,0.25633,0.48507,0
0.5,0.25949,0.48507,0
0.5,0.26266,0.48507,0
0.5,0.26582,0.48507,0
0.5,0.26899,0.48507,0
0.5,0.27215,0.48507,0
0.5,0.27532,0.48507,0
0.5,0.27848,0.48507,0
0.5,0.28165,0.48507,0
0.5,0.28481,0.48507,0
0.5,0.28797,0.48507,0
0.5,0.29114,0.48507,0
0.5,0.2943,0.48507,0
0.5,0.29747,0.48507,0
0.5,0.30063,0.48507,0
0.5,0.3038,0.48507,0
0.5,0.30696,0.48507,0
0.5,0.31013,0.48507,0
0.5,0.31329,0.48507,0
0.5,0.31646,0.48507,0
0.5,0.31962,0.48507,0
0.5,0.32278,0.48508,0
0.5,0.32595,0.48508,0
0.5,0.32911,0.48508,0
0.5,0.33228,0.48508,0
0.5,0.33544,0.48508,0
0.5,0.33861,0.48508,0
0.5,0.34177,0.48508,0
0.5,0.34494,0.48508,0
0.5,0.3481,0.48508,0
0.5,0.35127,0.48508,0
0.5,0.35443,0.48508,0
0.5,0.35759,0.48508,0
0.5,0.36076,0.48507,0
0.5,0.36392,0.48507,0
0.5,0.36709,0.48507,0
0.5,0.37025,0.48507,0
0.5,0.37342,0.48507,0
0.5,0.37658,0.48506,0
0.5,0.37975,0.48506,0
0.5,0.38291,0.48506,0
0.5,0.38608,0.48506,0
0.5,0.38924,0.48505,0
0.5,0.39241,0.48505,0
0.5,0.39557,0.48505,0
0.5,0.39873,0.48504,0
0.5,0.4019,0.48504,0
0.5,0.40506,0.48503,0
0.5,0.40823,0.48503,0
0.5,0.41139,0.48502,0
0.5,0.41456,0.48502,0
0.5,0.41772,0.48501,0
0.5,0.42089,0.48501,0
0.5,0.42405,0.485,0
0.5,0.42722,0.48499,0
0.5,0.43038,0.48498,0
0.5,0.43354,0.48497,0
0.5,0.43671,0.48495,0
0.5,0.43987,0.48493,0
0.5,0.44304,0.48491,0
0.5,0.4462,0.48488,0
0.5,0.44937,0.48485,0
0.5,0.45253,0.4848,0
0.5,0.4557,0.48474,0
0.5,0.45886,0.48466,0
0.5,0.46203,0.48455,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48562,0
0.5,0.5338,0.48734,0
0.5,0.53195,0.49051,0
0.5,0.53165,0.49102,0
0.5,0.53007,0.49367,0
0.5,0.52848,0.49632,0
0.5,0.52817,0.49684,0
0.5,0.52621,0.5,0
0.5,0.52532,0.50137,0
0.5,0.52412,0.50316,0
0.5,0.52215,0.50586,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51391,0
0.5,0,0.51349,0
0.5,0.0063291,0.51426,0
0.5,0.0094937,0.51452,0
0.5,0.012658,0.5147,0
0.5,0.015823,0.51481,0
0.5,0.018987,0.51488,0
0.5,0.022152,0.51491,0
0.5,0.025316,0.51493,0
0.5,0.028481,0.51493,0
0.5,0.031646,0.51493,0
0.5,0.03481,0.51493,0
0.5,0.037975,0.51493,0
0.5,0.041139,0.51493,0
0.5,0.044304,0.51492,0
0.5,0.047468,0.51492,0
0.5,0.050633,0.51492,0
0.5,0.053797,0.51492,0
0.5,0.056962,0.51492,0
0.5,0.060127,0.51492,0
0.5,0.063291,0.51492,0
0.5,0.066456,0.51492,0
0.5,0.06962,0.51492,0
0.5,0.072785,0.51492,0
0.5,0.075949,0.51492,0
0.5,0.079114,0.51492,0
0.5,0.082278,0.51492,0
0.5,0.085443,0.51492,0
0.5,0.088608,0.51492,0
0.5,0.091772,0.51492,0
0.5,0.094937,0.51492,0
0.5,0.098101,0.51492,0
0.5,0.10127,0.51492,0
0.5,0.10443,0.51492,0
0.5,0.10759,0.51492,0
0.5,0.11076,0.51492,0
0.5,0.11392,0.51492,0
0.5,0.11709,0.51492,0
0.5,0.12025,0.51492,0
0.5,0.12342,0.51492,0
0.5,0.12658,0.51492,0
0.5,0.12975,0.51492,0
0.5,0.13291,0.51492,0
0.5,0.13608,0.51492,0
0.5,0.13924,0.51492,0
0.5,0.14241,0.51492,0
0.5,0.14557,0.51492,0
0.5,0.14873,0.51492,0
0.5,0.1519,0.51492,0
0.5,0.15506,0.51492,0
0.5,0.15823,0.51492,0
0.5,0.16139,0.51492,0
0.5,0.16456,0.51492,0
0.5,0.16772,0.51492,0
0.5,0.17089,0.51493,0
0.5,0.17405,0.51493,0
0.5,0.17722,0.51493,0
0.5,0.18038,0.51493,0
0.5,0.18354,0.51493,0
0.5,0.18671,0.51493,0
0.5,0.18987,0.51493,0
0.5,0.19304,0.51493,0
0.5,0.1962,0.51493,0
0.5,0.19937,0.51493,0
0.5,0.20253,0.51493,0
0.5,0.2057,0.51493,0
0.5,0.20886,0.51493,0
0.5,0.21203,0.51493,0
0.5,0.21519,0.51493,0
0.5,0.21835,0.51493,0
0.5,0.22152,0.51493,0
0.5,0.22468,0.51493,0
0.5,0.22785,0.51493,0
0.5,0.23101,0.51493,0
0.5,0.23418,0.51493,0
0.5,0.23734,0.51493,0
0.5,0.24051,0.51493,0
0.5,0.24367,0.51493,0
0.5,0.24684,0.51493,0
0.5,0.25,0.51493,0
0.5,0.25316,0.51493,0
0.5,0.25633,0.51493,0
0.5,0.25949,0.51493,0
0.5,0.26266,0.51493,0
0.5,0.26582,0.51493,0
0.5,0.26899,0.51493,0
0.5,0.27215,0.51493,0
0.5,0.27532,0.51493,0
0.5,0.27848,0.51493,0
0.5,0.28165,0.51494,0
0.5,0.28481,0.51494,0
0.5,0.28797,0.51494,0
0.5,0.29114,0.51494,0
0.5,0.2943,0.51494,0
0.5,0.29747,0.51494,0
0.5,0.30063,0.51494,0
0.5,0.3038,0.51494,0
0.5,0.30696,0.51494,0
0.5,0.31013,0.51494,0
0.5,0.31329,0.51494,0
0.5,0.31646,0.51494,0
0.5,0.31962,0.51494,0
0.5,0.32278,0.51495,0
0.5,0.32595,0.51495,0
0.5,0.32911,0.51495,0
0.5,0.33228,0.51495,0
0.5,0.33544,0.51495,0
0.5,0.33861,0.51495,0
0.5,0.34177,0.51495,0
0.5,0.34494,0.51495,0
0.5,0.3481,0.51496,0
0.5,0.35127,0.51496,0
0.5,0.35443,0.51496,0
0.5,0.35759,0.51496,0
0.5,0.36076,0.51496,0
0.5,0.36392,0.51497,0
0.5,0.36709,0.51497,0
0.5,0.37025,0.51497,0
0.5,0.37342,0.51497,0
0.5,0.37658,0.51498,0
0.5,0.37975,0.51498,0
0.5,0.38291,0.51498,0
0.5,0.38608,0.51499,0
0.5,0.38924,0.51499,0
0.5,0.39241,0.51499,0
0.5,0.39557,0.515,0
0.5,0.39873,0.515,0
0.5,0.4019,0.51501,0
0.5,0.40506,0.51502,0
0.5,0.40823,0.51503,0
0.5,0.41139,0.51503,0
0.5,0.41456,0.51504,0
0.5,0.41772,0.51506,0
0.5,0.42089,0.51507,0
0.5,0.42405,0.51508,0
0.5,0.42722,0.5151,0
0.5,0.43038,0.51511,0
0.5,0.43354,0.51513,0
0.5,0.43671,0.51515,0
0.5,0.43987,0.51518,0
0.5,0.44304,0.51521,0
0.5,0.4462,0.51524,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51534,0
0.5,0.4557,0.51541,0
0.5,0.45886,0.51549,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51572,0
0.5,0.46711,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58948,0.32911,0
0.5,0.59177,0.32802,0
0.5,0.59494,0.32728,0
0.5,0.5981,0.3273,0
0.5,0.60127,0.32824,0
0.5,0.60269,0.32911,0
0.5,0.58495,0.33228,0
0.5,0.58544,0.33182,0
0.5,0.58861,0.32954,0
0.5,0.60443,0.33051,0
0.5,0.60585,0.33228,0
0.5,0.58191,0.33544,0
0.5,0.58228,0.335,0
0.5,0.60733,0.33544,0
0.5,0.57947,0.33861,0
0.5,0.60759,0.3367,0
0.5,0.60795,0.33861,0
0.5,0.57733,0.34177,0
0.5,0.57911,0.33912,0
0.5,0.60798,0.34177,0
0.5,0.57537,0.34494,0
0.5,0.57595,0.34399,0
0.5,0.60759,0.34451,0
0.5,0.60754,0.34494,0
0.5,0.57349,0.3481,0
0.5,0.60674,0.3481,0
0.5,0.57163,0.35127,0
0.5,0.57278,0.34932,0
0.5,0.60562,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60443,0.35398,0
0.5,0.60423,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60269,0.35759,0
0.5,0.56617,0.36076,0
0.5,0.56646,0.36027,0
0.5,0.60127,0.36023,0
0.5,0.60098,0.36076,0
0.5,0.56437,0.36392,0
0.5,0.59925,0.36392,0
0.5,0.56259,0.36709,0
0.5,0.56329,0.36586,0
0.5,0.5981,0.36593,0
0.5,0.59745,0.36709,0
0.5,0.56082,0.37025,0
0.5,0.59566,0.37025,0
0.5,0.55905,0.37342,0
0.5,0.56013,0.3715,0
0.5,0.59494,0.3715,0
0.5,0.59386,0.37342,0
0.5,0.55731,0.37658,0
0.5,0.59205,0.37658,0
0.5,0.55554,0.37975,0
0.5,0.55696,0.37722,0
0.5,0.59177,0.37707,0
0.5,0.5903,0.37975,0
0.5,0.55382,0.38291,0
0.5,0.58861,0.38278,0
0.5,0.58853,0.38291,0
0.5,0.55205,0.38608,0
0.5,0.5538,0.38296,0
0.5,0.58683,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58544,0.38863,0
0.5,0.58512,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58346,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39463,0
0.5,0.5818,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58017,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.40073,0
0.5,0.57851,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57686,0.40506,0
0.5,0.53984,0.40823,0
0.5,0.54114,0.4059,0
0.5,0.57595,0.40675,0
0.5,0.57517,0.40823,0
0.5,0.53809,0.41139,0
0.5,0.57349,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.4116,0
0.5,0.57278,0.41268,0
0.5,0.57179,0.41456,0
0.5,0.53451,0.41772,0
0.5,0.53481,0.4172,0
0.5,0.57007,0.41772,0
0.5,0.53271,0.42089,0
0.5,0.56962,0.41853,0
0.5,0.56835,0.42089,0
0.5,0.53095,0.42405,0
0.5,0.53165,0.42282,0
0.5,0.56661,0.42405,0
0.5,0.5292,0.42722,0
0.5,0.56646,0.42433,0
0.5,0.56492,0.42722,0
0.5,0.52747,0.43038,0
0.5,0.52848,0.42857,0
0.5,0.56329,0.43024,0
0.5,0.56322,0.43038,0
0.5,0.52578,0.43354,0
0.5,0.56158,0.43354,0
0.5,0.52408,0.43671,0
0.5,0.52532,0.43442,0
0.5,0.56013,0.43634,0
0.5,0.55994,0.43671,0
0.5,0.52242,0.43987,0
0.5,0.55837,0.43987,0
0.5,0.52073,0.44304,0
0.5,0.52215,0.4404,0
0.5,0.55696,0.44271,0
0.5,0.5568,0.44304,0
0.5,0.51906,0.4462,0
0.5,0.5553,0.4462,0
0.5,0.51734,0.44937,0
0.5,0.51899,0.44634,0
0.5,0.5538,0.4493,0
0.5,0.55377,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55228,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55074,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45591,0
0.5,0.54922,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54765,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46238,0
0.5,0.5461,0.46519,0
0.5,0.50513,0.46835,0
0.5,0.50633,0.46691,0
0.5,0.54451,0.46835,0
0.5,0.50225,0.47152,0
0.5,0.50316,0.47058,0
0.5,0.5443,0.46875,0
0.5,0.54291,0.47152,0
0.5,0.49878,0.47468,0
0.5,0.5,0.47366,0
0.5,0.54125,0.47468,0
0.5,0.49436,0.47785,0
0.5,0.49684,0.47622,0
0.5,0.54114,0.47489,0
0.5,0.53959,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47984,0
0.5,0.49367,0.47828,0
0.5,0.53797,0.48076,0
0.5,0.53783,0.48101,0
0.5,0.46875,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53605,0.48418,0
0.5,0,0.48635,0
0.5,0.0031646,0.48597,0
0.5,0.0063291,0.48567,0
0.5,0.0094937,0.48543,0
0.5,0.012658,0.48526,0
0.5,0.015823,0.48515,0
0.5,0.018987,0.48507,0
0.5,0.022152,0.48503,0
0.5,0.025316,0.48501,0
0.5,0.028481,0.485,0
0.5,0.031646,0.485,0
0.5,0.03481,0.485,0
0.5,0.037975,0.485,0
0.5,0.041139,0.48501,0
0.5,0.044304,0.48501,0
0.5,0.047468,0.48501,0
0.5,0.050633,0.48501,0
0.5,0.053797,0.48501,0
0.5,0.056962,0.48501,0
0.5,0.060127,0.48501,0
0.5,0.063291,0.48501,0
0.5,0.066456,0.48501,0
0.5,0.06962,0.48501,0
0.5,0.072785,0.48501,0
0.5,0.075949,0.48501,0
0.5,0.079114,0.48501,0
0.5,0.082278,0.48501,0
0.5,0.085443,0.48501,0
0.5,0.088608,0.48501,0
0.5,0.091772,0.48501,0
0.5,0.094937,0.48501,0
0.5,0.098101,0.48501,0
0.5,0.10127,0.48501,0
0.5,0.10443,0.48501,0
0.5,0.10759,0.48501,0
0.5,0.11076,0.48501,0
0.5,0.11392,0.48501,0
0.5,0.11709,0.48501,0
0.5,0.12025,0.48501,0
0.5,0.12342,0.48501,0
0.5,0.12658,0.48501,0
0.5,0.12975,0.48501,0
0.5,0.13291,0.48501,0
0.5,0.13608,0.48501,0
0.5,0.13924,0.48501,0
0.5,0.14241,0.48501,0
0.5,0.14557,0.48501,0
0.5,0.14873,0.48501,0
0.5,0.1519,0.48501,0
0.5,0.15506,0.48501,0
0.5,0.15823,0.48501,0
0.5,0.16139,0.48501,0
0.5,0.16456,0.48501,0
0.5,0.16772,0.48501,0
0.5,0.17089,0.48501,0
0.5,0.17405,0.48501,0
0.5,0.17722,0.48501,0
0.5,0.18038,0.48501,0
0.5,0.18354,0.48501,0
0.5,0.18671,0.485,0
0.5,0.18987,0.485,0
0.5,0.19304,0.485,0
0.5,0.1962,0.485,0
0.5,0.19937,0.485,0
0.5,0.20253,0.485,0
0.5,0.2057,0.485,0
0.5,0.20886,0.485,0
0.5,0.21203,0.485,0
0.5,0.21519,0.485,0
0.5,0.21835,0.485,0
0.5,0.22152,0.485,0
0.5,0.22468,0.485,0
0.5,0.22785,0.485,0
0.5,0.23101,0.485,0
0.5,0.23418,0.485,0
0.5,0.23734,0.485,0
0.5,0.24051,0.485,0
0.5,0.24367,0.485,0
0.5,0.24684,0.485,0
0.5,0.25,0.485,0
0.5,0.25316,0.485,0
0.5,0.25633,0.485,0
0.5,0.25949,0.485,0
0.5,0.26266,0.485,0
0.5,0.26582,0.485,0
0.5,0.26899,0.485,0
0.5,0.27215,0.485,0
0.5,0.27532,0.485,0
0.5,0.27848,0.485,0
0.5,0.28165,0.485,0
0.5,0.28481,0.485,0
0.5,0.28797,0.485,0
0.5,0.29114,0.485,0
0.5,0.2943,0.485,0
0.5,0.29747,0.485,0
0.5,0.30063,0.485,0
0.5,0.3038,0.485,0
0.5,0.30696,0.485,0
0.5,0.31013,0.485,0
0.5,0.31329,0.485,0
0.5,0.31646,0.485,0
0.5,0.31962,0.485,0
0.5,0.32278,0.485,0
0.5,0.32595,0.485,0
0.5,0.32911,0.48501,0
0.5,0.33228,0.48501,0
0.5,0.33544,0.48501,0
0.5,0.33861,0.48501,0
0.5,0.34177,0.48501,0
0.5,0.34494,0.48501,0
0.5,0.3481,0.48501,0
0.5,0.35127,0.48501,0
0.5,0.35443,0.48501,0
0.5,0.35759,0.48501,0
0.5,0.36076,0.48501,0
0.5,0.36392,0.48501,0
0.5,0.36709,0.48501,0
0.5,0.37025,0.48501,0
0.5,0.37342,0.48501,0
0.5,0.37658,0.48501,0
0.5,0.37975,0.48501,0
0.5,0.38291,0.48501,0
0.5,0.38608,0.48501,0
0.5,0.38924,0.48501,0
0.5,0.39241,0.485,0
0.5,0.39557,0.485,0
0.5,0.39873,0.485,0
0.5,0.4019,0.48499,0
0.5,0.40506,0.48499,0
0.5,0.40823,0.48498,0
0.5,0.41139,0.48498,0
0.5,0.41456,0.48497,0
0.5,0.41772,0.48497,0
0.5,0.42089,0.48496,0
0.5,0.42405,0.48495,0
0.5,0.42722,0.48495,0
0.5,0.43038,0.48494,0
0.5,0.43354,0.48493,0
0.5,0.43671,0.48491,0
0.5,0.43987,0.4849,0
0.5,0.44304,0.48488,0
0.5,0.4462,0.48485,0
0.5,0.44937,0.48482,0
0.5,0.45253,0.48477,0
0.5,0.4557,0.48471,0
0.5,0.45886,0.48464,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.48439,0
0.5,0.46835,0.48421,0
0.5,0.53481,0.48629,0
0.5,0.53417,0.48734,0
0.5,0.53226,0.49051,0
0.5,0.53165,0.49151,0
0.5,0.53031,0.49367,0
0.5,0.52848,0.4966,0
0.5,0.52833,0.49684,0
0.5,0.5263,0.5,0
0.5,0.52532,0.50148,0
0.5,0.52416,0.50316,0
0.5,0.52215,0.50587,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51395,0
0.5,0,0.51354,0
0.5,0.0063291,0.51429,0
0.5,0.0094937,0.51456,0
0.5,0.012658,0.51474,0
0.5,0.015823,0.51485,0
0.5,0.018987,0.51493,0
0.5,0.022152,0.51497,0
0.5,0.025316,0.51499,0
0.5,0.028481,0.515,0
0.5,0.031646,0.515,0
0.5,0.03481,0.515,0
0.5,0.037975,0.515,0
0.5,0.041139,0.51499,0
0.5,0.044304,0.51499,0
0.5,0.047468,0.51499,0
0.5,0.050633,0.51499,0
0.5,0.053797,0.51499,0
0.5,0.056962,0.51499,0
0.5,0.060127,0.51499,0
0.5,0.063291,0.51499,0
0.5,0.066456,0.51499,0
0.5,0.06962,0.51499,0
0.5,0.072785,0.51499,0
0.5,0.075949,0.51499,0
0.5,0.079114,0.51499,0
0.5,0.082278,0.51499,0
0.5,0.085443,0.51499,0
0.5,0.088608,0.51499,0
0.5,0.091772,0.51499,0
0.5,0.094937,0.51499,0
0.5,0.098101,0.51499,0
0.5,0.10127,0.51499,0
0.5,0.10443,0.51499,0
0.5,0.10759,0.51499,0
0.5,0.11076,0.51499,0
0.5,0.11392,0.51499,0
0.5,0.11709,0.51499,0
0.5,0.12025,0.51499,0
0.5,0.12342,0.51499,0
0.5,0.12658,0.51499,0
0.5,0.12975,0.51499,0
0.5,0.13291,0.51499,0
0.5,0.13608,0.51499,0
0.5,0.13924,0.51499,0
0.5,0.14241,0.51499,0
0.5,0.14557,0.51499,0
0.5,0.14873,0.51499,0
0.5,0.1519,0.51499,0
0.5,0.15506,0.51499,0
0.5,0.15823,0.51499,0
0.5,0.16139,0.51499,0
0.5,0.16456,0.51499,0
0.5,0.16772,0.51499,0
0.5,0.17089,0.51499,0
0.5,0.17405,0.51499,0
0.5,0.17722,0.51499,0
0.5,0.18038,0.51499,0
0.5,0.18354,0.51499,0
0.5,0.18671,0.51499,0
0.5,0.18987,0.51499,0
0.5,0.19304,0.515,0
0.5,0.1962,0.515,0
0.5,0.19937,0.515,0
0.5,0.20253,0.515,0
0.5,0.2057,0.515,0
0.5,0.20886,0.515,0
0.5,0.21203,0.515,0
0.5,0.21519,0.515,0
0.5,0.21835,0.515,0
0.5,0.22152,0.515,0
0.5,0.22468,0.515,0
0.5,0.22785,0.515,0
0.5,0.23101,0.515,0
0.5,0.23418,0.515,0
0.5,0.23734,0.515,0
0.5,0.24051,0.515,0
0.5,0.24367,0.515,0
0.5,0.24684,0.515,0
0.5,0.25,0.515,0
0.5,0.25316,0.515,0
0.5,0.25633,0.515,0
0.5,0.25949,0.515,0
0.5,0.26266,0.515,0
0.5,0.26582,0.515,0
0.5,0.26899,0.515,0
0.5,0.27215,0.515,0
0.5,0.27532,0.515,0
0.5,0.27848,0.515,0
0.5,0.28165,0.515,0
0.5,0.28481,0.51501,0
0.5,0.28797,0.51501,0
0.5,0.29114,0.51501,0
0.5,0.2943,0.51501,0
0.5,0.29747,0.51501,0
0.5,0.30063,0.51501,0
0.5,0.3038,0.51501,0
0.5,0.30696,0.51501,0
0.5,0.31013,0.51501,0
0.5,0.31329,0.51501,0
0.5,0.31646,0.51501,0
0.5,0.31962,0.51501,0
0.5,0.32278,0.51502,0
0.5,0.32595,0.51502,0
0.5,0.32911,0.51502,0
0.5,0.33228,0.51502,0
0.5,0.33544,0.51502,0
0.5,0.33861,0.51502,0
0.5,0.34177,0.51502,0
0.5,0.34494,0.51502,0
0.5,0.3481,0.51503,0
0.5,0.35127,0.51503,0
0.5,0.35443,0.51503,0
0.5,0.35759,0.51503,0
0.5,0.36076,0.51503,0
0.5,0.36392,0.51504,0
0.5,0.36709,0.51504,0
0.5,0.37025,0.51504,0
0.5,0.37342,0.51504,0
0.5,0.37658,0.51505,0
0.5,0.37975,0.51505,0
0.5,0.38291,0.51505,0
0.5,0.38608,0.51506,0
0.5,0.38924,0.51506,0
0.5,0.39241,0.51506,0
0.5,0.39557,0.51507,0
0.5,0.39873,0.51507,0
0.5,0.4019,0.51508,0
0.5,0.40506,0.51508,0
0.5,0.40823,0.51509,0
0.5,0.41139,0.51509,0
0.5,0.41456,0.5151,0
0.5,0.41772,0.51511,0
0.5,0.42089,0.51512,0
0.5,0.42405,0.51513,0
0.5,0.42722,0.51514,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51518,0
0.5,0.43671,0.5152,0
0.5,0.43987,0.51522,0
0.5,0.44304,0.51525,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51532,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51544,0
0.5,0.45886,0.51552,0
0.5,0.46203,0.51562,0
0.5,0.46519,0.51574,0
0.5,0.46677,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6077,0.29747,0
0.5,0.61076,0.296,0
0.5,0.61392,0.29525,0
0.5,0.61709,0.29523,0
0.5,0.62025,0.2961,0
0.5,0.62251,0.29747,0
0.5,0.60352,0.30063,0
0.5,0.60443,0.2998,0
0.5,0.60759,0.29752,0
0.5,0.62342,0.29821,0
0.5,0.62531,0.30063,0
0.5,0.6005,0.3038,0
0.5,0.60127,0.3029,0
0.5,0.62658,0.3036,0
0.5,0.62665,0.3038,0
0.5,0.59806,0.30696,0
0.5,0.5981,0.3069,0
0.5,0.62718,0.30696,0
0.5,0.59588,0.31013,0
0.5,0.62711,0.31013,0
0.5,0.59386,0.31329,0
0.5,0.59494,0.3116,0
0.5,0.62658,0.31322,0
0.5,0.62657,0.31329,0
0.5,0.59195,0.31646,0
0.5,0.62567,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31675,0
0.5,0.62445,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62342,0.32179,0
0.5,0.62295,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62128,0.32595,0
0.5,0.58445,0.32911,0
0.5,0.58544,0.32743,0
0.5,0.62025,0.32775,0
0.5,0.61949,0.32911,0
0.5,0.58263,0.33228,0
0.5,0.61764,0.33228,0
0.5,0.58078,0.33544,0
0.5,0.58228,0.33289,0
0.5,0.61709,0.33321,0
0.5,0.6158,0.33544,0
0.5,0.57897,0.33861,0
0.5,0.57911,0.33836,0
0.5,0.61392,0.33861,0
0.5,0.61392,0.33861,0
0.5,0.57711,0.34177,0
0.5,0.61209,0.34177,0
0.5,0.57528,0.34494,0
0.5,0.57595,0.3438,0
0.5,0.61076,0.34405,0
0.5,0.61025,0.34494,0
0.5,0.57346,0.3481,0
0.5,0.60847,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.34964,0
0.5,0.6067,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60495,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35535,0
0.5,0.60321,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36025,0
0.5,0.60145,0.36076,0
0.5,0.56435,0.36392,0
0.5,0.60127,0.36109,0
0.5,0.59973,0.36392,0
0.5,0.56256,0.36709,0
0.5,0.56329,0.36581,0
0.5,0.5981,0.36681,0
0.5,0.59795,0.36709,0
0.5,0.56078,0.37025,0
0.5,0.59619,0.37025,0
0.5,0.559,0.37342,0
0.5,0.56013,0.37143,0
0.5,0.59494,0.37243,0
0.5,0.59438,0.37342,0
0.5,0.55727,0.37658,0
0.5,0.59258,0.37658,0
0.5,0.55551,0.37975,0
0.5,0.55696,0.37715,0
0.5,0.59177,0.37798,0
0.5,0.59078,0.37975,0
0.5,0.5538,0.38291,0
0.5,0.58901,0.38291,0
0.5,0.55204,0.38608,0
0.5,0.5538,0.38293,0
0.5,0.58861,0.38363,0
0.5,0.58728,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58555,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58544,0.38944,0
0.5,0.58389,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39545,0
0.5,0.58222,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58061,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.4016,0
0.5,0.57896,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57734,0.40506,0
0.5,0.53982,0.40823,0
0.5,0.54114,0.40589,0
0.5,0.57595,0.40767,0
0.5,0.57566,0.40823,0
0.5,0.53806,0.41139,0
0.5,0.574,0.41139,0
0.5,0.53623,0.41456,0
0.5,0.53797,0.41154,0
0.5,0.57278,0.41364,0
0.5,0.5723,0.41456,0
0.5,0.53443,0.41772,0
0.5,0.53481,0.41707,0
0.5,0.5706,0.41772,0
0.5,0.53262,0.42089,0
0.5,0.56962,0.41949,0
0.5,0.56886,0.42089,0
0.5,0.53083,0.42405,0
0.5,0.53165,0.42263,0
0.5,0.56711,0.42405,0
0.5,0.52909,0.42722,0
0.5,0.56646,0.42523,0
0.5,0.56537,0.42722,0
0.5,0.52735,0.43038,0
0.5,0.52848,0.42834,0
0.5,0.56363,0.43038,0
0.5,0.52567,0.43354,0
0.5,0.56329,0.431,0
0.5,0.56193,0.43354,0
0.5,0.52398,0.43671,0
0.5,0.52532,0.43422,0
0.5,0.56023,0.43671,0
0.5,0.52236,0.43987,0
0.5,0.56013,0.43691,0
0.5,0.55862,0.43987,0
0.5,0.52068,0.44304,0
0.5,0.52215,0.44027,0
0.5,0.557,0.44304,0
0.5,0.51904,0.4462,0
0.5,0.55696,0.44311,0
0.5,0.55546,0.4462,0
0.5,0.51733,0.44937,0
0.5,0.51899,0.4463,0
0.5,0.5539,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44957,0
0.5,0.55239,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55084,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45613,0
0.5,0.54934,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.5478,0.46203,0
0.5,0.50763,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46271,0
0.5,0.54629,0.46519,0
0.5,0.50511,0.46835,0
0.5,0.50633,0.46688,0
0.5,0.54474,0.46835,0
0.5,0.50219,0.47152,0
0.5,0.50316,0.47054,0
0.5,0.5443,0.46922,0
0.5,0.54317,0.47152,0
0.5,0.49871,0.47468,0
0.5,0.5,0.4736,0
0.5,0.54155,0.47468,0
0.5,0.4943,0.47785,0
0.5,0.49684,0.47616,0
0.5,0.54114,0.47546,0
0.5,0.53989,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47824,0
0.5,0.53816,0.48101,0
0.5,0.4686,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48133,0
0.5,0.53636,0.48418,0
0.5,0,0.48628,0
0.5,0.0031646,0.48592,0
0.5,0.0063291,0.48562,0
0.5,0.0094937,0.48539,0
0.5,0.012658,0.48522,0
0.5,0.015823,0.48511,0
0.5,0.018987,0.48503,0
0.5,0.022152,0.48498,0
0.5,0.025316,0.48496,0
0.5,0.028481,0.48495,0
0.5,0.031646,0.48494,0
0.5,0.03481,0.48494,0
0.5,0.037975,0.48494,0
0.5,0.041139,0.48495,0
0.5,0.044304,0.48495,0
0.5,0.047468,0.48495,0
0.5,0.050633,0.48495,0
0.5,0.053797,0.48495,0
0.5,0.056962,0.48495,0
0.5,0.060127,0.48495,0
0.5,0.063291,0.48495,0
0.5,0.066456,0.48495,0
0.5,0.06962,0.48495,0
0.5,0.072785,0.48495,0
0.5,0.075949,0.48495,0
0.5,0.079114,0.48495,0
0.5,0.082278,0.48495,0
0.5,0.085443,0.48495,0
0.5,0.088608,0.48495,0
0.5,0.091772,0.48495,0
0.5,0.094937,0.48495,0
0.5,0.098101,0.48495,0
0.5,0.10127,0.48495,0
0.5,0.10443,0.48495,0
0.5,0.10759,0.48495,0
0.5,0.11076,0.48495,0
0.5,0.11392,0.48495,0
0.5,0.11709,0.48495,0
0.5,0.12025,0.48495,0
0.5,0.12342,0.48495,0
0.5,0.12658,0.48495,0
0.5,0.12975,0.48495,0
0.5,0.13291,0.48495,0
0.5,0.13608,0.48495,0
0.5,0.13924,0.48495,0
0.5,0.14241,0.48495,0
0.5,0.14557,0.48495,0
0.5,0.14873,0.48495,0
0.5,0.1519,0.48495,0
0.5,0.15506,0.48495,0
0.5,0.15823,0.48495,0
0.5,0.16139,0.48495,0
0.5,0.16456,0.48495,0
0.5,0.16772,0.48495,0
0.5,0.17089,0.48495,0
0.5,0.17405,0.48495,0
0.5,0.17722,0.48495,0
0.5,0.18038,0.48495,0
0.5,0.18354,0.48495,0
0.5,0.18671,0.48495,0
0.5,0.18987,0.48494,0
0.5,0.19304,0.48494,0
0.5,0.1962,0.48494,0
0.5,0.19937,0.48494,0
0.5,0.20253,0.48494,0
0.5,0.2057,0.48494,0
0.5,0.20886,0.48494,0
0.5,0.21203,0.48494,0
0.5,0.21519,0.48494,0
0.5,0.21835,0.48494,0
0.5,0.22152,0.48494,0
0.5,0.22468,0.48494,0
0.5,0.22785,0.48494,0
0.5,0.23101,0.48494,0
0.5,0.23418,0.48494,0
0.5,0.23734,0.48494,0
0.5,0.24051,0.48494,0
0.5,0.24367,0.48494,0
0.5,0.24684,0.48494,0
0.5,0.25,0.48494,0
0.5,0.25316,0.48494,0
0.5,0.25633,0.48494,0
0.5,0.25949,0.48494,0
0.5,0.26266,0.48494,0
0.5,0.26582,0.48494,0
0.5,0.26899,0.48494,0
0.5,0.27215,0.48494,0
0.5,0.27532,0.48494,0
0.5,0.27848,0.48494,0
0.5,0.28165,0.48494,0
0.5,0.28481,0.48494,0
0.5,0.28797,0.48494,0
0.5,0.29114,0.48494,0
0.5,0.2943,0.48494,0
0.5,0.29747,0.48494,0
0.5,0.30063,0.48494,0
0.5,0.3038,0.48494,0
0.5,0.30696,0.48494,0
0.5,0.31013,0.48494,0
0.5,0.31329,0.48494,0
0.5,0.31646,0.48494,0
0.5,0.31962,0.48494,0
0.5,0.32278,0.48494,0
0.5,0.32595,0.48494,0
0.5,0.32911,0.48494,0
0.5,0.33228,0.48494,0
0.5,0.33544,0.48494,0
0.5,0.33861,0.48494,0
0.5,0.34177,0.48494,0
0.5,0.34494,0.48495,0
0.5,0.3481,0.48495,0
0.5,0.35127,0.48495,0
0.5,0.35443,0.48495,0
0.5,0.35759,0.48495,0
0.5,0.36076,0.48495,0
0.5,0.36392,0.48495,0
0.5,0.36709,0.48495,0
0.5,0.37025,0.48495,0
0.5,0.37342,0.48495,0
0.5,0.37658,0.48495,0
0.5,0.37975,0.48495,0
0.5,0.38291,0.48495,0
0.5,0.38608,0.48495,0
0.5,0.38924,0.48495,0
0.5,0.39241,0.48495,0
0.5,0.39557,0.48495,0
0.5,0.39873,0.48495,0
0.5,0.4019,0.48495,0
0.5,0.40506,0.48494,0
0.5,0.40823,0.48494,0
0.5,0.41139,0.48494,0
0.5,0.41456,0.48493,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48492,0
0.5,0.42405,0.48491,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48486,0
0.5,0.44304,0.48484,0
0.5,0.4462,0.48482,0
0.5,0.44937,0.48479,0
0.5,0.45253,0.48475,0
0.5,0.4557,0.48469,0
0.5,0.45886,0.48461,0
0.5,0.46203,0.48451,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48678,0
0.5,0.53447,0.48734,0
0.5,0.53252,0.49051,0
0.5,0.53165,0.4919,0
0.5,0.53052,0.49367,0
0.5,0.52849,0.49684,0
0.5,0.52848,0.49684,0
0.5,0.5264,0.5,0
0.5,0.52532,0.50159,0
0.5,0.52421,0.50316,0
0.5,0.52215,0.50589,0
0.5,0.52181,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51399,0
0.5,0,0.51359,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51489,0
0.5,0.018987,0.51497,0
0.5,0.022152,0.51502,0
0.5,0.025316,0.51504,0
0.5,0.028481,0.51505,0
0.5,0.031646,0.51506,0
0.5,0.03481,0.51506,0
0.5,0.037975,0.51505,0
0.5,0.041139,0.51505,0
0.5,0.044304,0.51505,0
0.5,0.047468,0.51505,0
0.5,0.050633,0.51505,0
0.5,0.053797,0.51505,0
0.5,0.056962,0.51505,0
0.5,0.060127,0.51505,0
0.5,0.063291,0.51505,0
0.5,0.066456,0.51505,0
0.5,0.06962,0.51505,0
0.5,0.072785,0.51505,0
0.5,0.075949,0.51505,0
0.5,0.079114,0.51505,0
0.5,0.082278,0.51505,0
0.5,0.085443,0.51505,0
0.5,0.088608,0.51505,0
0.5,0.091772,0.51505,0
0.5,0.094937,0.51505,0
0.5,0.098101,0.51505,0
0.5,0.10127,0.51505,0
0.5,0.10443,0.51505,0
0.5,0.10759,0.51505,0
0.5,0.11076,0.51505,0
0.5,0.11392,0.51505,0
0.5,0.11709,0.51505,0
0.5,0.12025,0.51505,0
0.5,0.12342,0.51505,0
0.5,0.12658,0.51505,0
0.5,0.12975,0.51505,0
0.5,0.13291,0.51505,0
0.5,0.13608,0.51505,0
0.5,0.13924,0.51505,0
0.5,0.14241,0.51505,0
0.5,0.14557,0.51505,0
0.5,0.14873,0.51505,0
0.5,0.1519,0.51505,0
0.5,0.15506,0.51505,0
0.5,0.15823,0.51505,0
0.5,0.16139,0.51505,0
0.5,0.16456,0.51505,0
0.5,0.16772,0.51505,0
0.5,0.17089,0.51505,0
0.5,0.17405,0.51505,0
0.5,0.17722,0.51505,0
0.5,0.18038,0.51505,0
0.5,0.18354,0.51505,0
0.5,0.18671,0.51505,0
0.5,0.18987,0.51505,0
0.5,0.19304,0.51505,0
0.5,0.1962,0.51506,0
0.5,0.19937,0.51506,0
0.5,0.20253,0.51506,0
0.5,0.2057,0.51506,0
0.5,0.20886,0.51506,0
0.5,0.21203,0.51506,0
0.5,0.21519,0.51506,0
0.5,0.21835,0.51506,0
0.5,0.22152,0.51506,0
0.5,0.22468,0.51506,0
0.5,0.22785,0.51506,0
0.5,0.23101,0.51506,0
0.5,0.23418,0.51506,0
0.5,0.23734,0.51506,0
0.5,0.24051,0.51506,0
0.5,0.24367,0.51506,0
0.5,0.24684,0.51506,0
0.5,0.25,0.51506,0
0.5,0.25316,0.51506,0
0.5,0.25633,0.51506,0
0.5,0.25949,0.51506,0
0.5,0.26266,0.51506,0
0.5,0.26582,0.51506,0
0.5,0.26899,0.51506,0
0.5,0.27215,0.51506,0
0.5,0.27532,0.51506,0
0.5,0.27848,0.51506,0
0.5,0.28165,0.51506,0
0.5,0.28481,0.51506,0
0.5,0.28797,0.51507,0
0.5,0.29114,0.51507,0
0.5,0.2943,0.51507,0
0.5,0.29747,0.51507,0
0.5,0.30063,0.51507,0
0.5,0.3038,0.51507,0
0.5,0.30696,0.51507,0
0.5,0.31013,0.51507,0
0.5,0.31329,0.51507,0
0.5,0.31646,0.51507,0
0.5,0.31962,0.51507,0
0.5,0.32278,0.51507,0
0.5,0.32595,0.51507,0
0.5,0.32911,0.51508,0
0.5,0.33228,0.51508,0
0.5,0.33544,0.51508,0
0.5,0.33861,0.51508,0
0.5,0.34177,0.51508,0
0.5,0.34494,0.51508,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51509,0
0.5,0.35443,0.51509,0
0.5,0.35759,0.51509,0
0.5,0.36076,0.51509,0
0.5,0.36392,0.51509,0
0.5,0.36709,0.51509,0
0.5,0.37025,0.5151,0
0.5,0.37342,0.5151,0
0.5,0.37658,0.5151,0
0.5,0.37975,0.5151,0
0.5,0.38291,0.51511,0
0.5,0.38608,0.51511,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51512,0
0.5,0.39557,0.51512,0
0.5,0.39873,0.51513,0
0.5,0.4019,0.51513,0
0.5,0.40506,0.51513,0
0.5,0.40823,0.51514,0
0.5,0.41139,0.51515,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51517,0
0.5,0.42405,0.51518,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.51521,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51524,0
0.5,0.43987,0.51526,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51548,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51565,0
0.5,0.46519,0.51577,0
0.5,0.46619,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51594,0
0.5,0.47152,0.51614,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51667,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62443,0.26899,0
0.5,0.62658,0.26765,0
0.5,0.62975,0.26644,0
0.5,0.63291,0.26594,0
0.5,0.63608,0.26624,0
0.5,0.63924,0.26752,0
0.5,0.64111,0.26899,0
0.5,0.62051,0.27215,0
0.5,0.62342,0.26964,0
0.5,0.64241,0.27044,0
0.5,0.64349,0.27215,0
0.5,0.61765,0.27532,0
0.5,0.62025,0.27239,0
0.5,0.6446,0.27532,0
0.5,0.61525,0.27848,0
0.5,0.61709,0.27601,0
0.5,0.64497,0.27848,0
0.5,0.61309,0.28165,0
0.5,0.61392,0.28041,0
0.5,0.64477,0.28165,0
0.5,0.61108,0.28481,0
0.5,0.64414,0.28481,0
0.5,0.60911,0.28797,0
0.5,0.61076,0.28533,0
0.5,0.64311,0.28797,0
0.5,0.60717,0.29114,0
0.5,0.60759,0.29046,0
0.5,0.64241,0.28962,0
0.5,0.64177,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64023,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29561,0
0.5,0.63924,0.29609,0
0.5,0.63848,0.29747,0
0.5,0.60136,0.30063,0
0.5,0.63665,0.30063,0
0.5,0.59944,0.3038,0
0.5,0.60127,0.30079,0
0.5,0.63608,0.30157,0
0.5,0.63477,0.3038,0
0.5,0.59756,0.30696,0
0.5,0.5981,0.30607,0
0.5,0.63291,0.30684,0
0.5,0.63284,0.30696,0
0.5,0.59567,0.31013,0
0.5,0.63096,0.31013,0
0.5,0.59379,0.31329,0
0.5,0.59494,0.31138,0
0.5,0.62975,0.31212,0
0.5,0.62905,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62717,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31743,0
0.5,0.62532,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62345,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32284,0
0.5,0.62164,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32833,0
0.5,0.6198,0.32911,0
0.5,0.58261,0.33228,0
0.5,0.618,0.33228,0
0.5,0.58075,0.33544,0
0.5,0.58228,0.33286,0
0.5,0.61709,0.33383,0
0.5,0.61618,0.33544,0
0.5,0.57894,0.33861,0
0.5,0.57911,0.33832,0
0.5,0.61435,0.33861,0
0.5,0.57709,0.34177,0
0.5,0.61392,0.33934,0
0.5,0.61253,0.34177,0
0.5,0.57527,0.34494,0
0.5,0.57595,0.34377,0
0.5,0.61076,0.34481,0
0.5,0.61069,0.34494,0
0.5,0.57345,0.3481,0
0.5,0.60891,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.35041,0
0.5,0.60712,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60538,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35614,0
0.5,0.60364,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36024,0
0.5,0.6019,0.36076,0
0.5,0.56434,0.36392,0
0.5,0.60127,0.3619,0
0.5,0.60018,0.36392,0
0.5,0.56254,0.36709,0
0.5,0.56329,0.36578,0
0.5,0.59842,0.36709,0
0.5,0.56075,0.37025,0
0.5,0.5981,0.36765,0
0.5,0.59667,0.37025,0
0.5,0.55896,0.37342,0
0.5,0.56013,0.37137,0
0.5,0.59494,0.37327,0
0.5,0.59485,0.37342,0
0.5,0.55723,0.37658,0
0.5,0.59305,0.37658,0
0.5,0.55547,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37879,0
0.5,0.59123,0.37975,0
0.5,0.55377,0.38291,0
0.5,0.5538,0.38286,0
0.5,0.58945,0.38291,0
0.5,0.55202,0.38608,0
0.5,0.58861,0.38439,0
0.5,0.58767,0.38608,0
0.5,0.5503,0.38924,0
0.5,0.55063,0.38864,0
0.5,0.58593,0.38924,0
0.5,0.54855,0.39241,0
0.5,0.58544,0.39012,0
0.5,0.58423,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.3944,0
0.5,0.58255,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39609,0
0.5,0.58093,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57928,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57911,0.40222,0
0.5,0.57767,0.40506,0
0.5,0.53981,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.576,0.40823,0
0.5,0.53804,0.41139,0
0.5,0.57595,0.40832,0
0.5,0.57436,0.41139,0
0.5,0.53619,0.41456,0
0.5,0.53797,0.4115,0
0.5,0.57278,0.41433,0
0.5,0.57267,0.41456,0
0.5,0.53436,0.41772,0
0.5,0.53481,0.41697,0
0.5,0.57099,0.41772,0
0.5,0.53254,0.42089,0
0.5,0.56962,0.4202,0
0.5,0.56924,0.42089,0
0.5,0.53074,0.42405,0
0.5,0.53165,0.42248,0
0.5,0.56751,0.42405,0
0.5,0.52899,0.42722,0
0.5,0.56646,0.42591,0
0.5,0.56574,0.42722,0
0.5,0.52725,0.43038,0
0.5,0.52848,0.42816,0
0.5,0.56398,0.43038,0
0.5,0.52558,0.43354,0
0.5,0.56329,0.43161,0
0.5,0.56223,0.43354,0
0.5,0.5239,0.43671,0
0.5,0.52532,0.43404,0
0.5,0.56051,0.43671,0
0.5,0.52229,0.43987,0
0.5,0.56013,0.43742,0
0.5,0.55884,0.43987,0
0.5,0.52064,0.44304,0
0.5,0.52215,0.44015,0
0.5,0.55721,0.44304,0
0.5,0.51902,0.4462,0
0.5,0.55696,0.44351,0
0.5,0.55564,0.4462,0
0.5,0.51732,0.44937,0
0.5,0.51899,0.44626,0
0.5,0.55407,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44992,0
0.5,0.55254,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55101,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45647,0
0.5,0.54951,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54799,0.46203,0
0.5,0.50762,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46311,0
0.5,0.54649,0.46519,0
0.5,0.50508,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54496,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.47049,0
0.5,0.5443,0.46968,0
0.5,0.54341,0.47152,0
0.5,0.49865,0.47468,0
0.5,0.5,0.47355,0
0.5,0.54182,0.47468,0
0.5,0.49424,0.47785,0
0.5,0.49684,0.47612,0
0.5,0.54114,0.47597,0
0.5,0.54017,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47821,0
0.5,0.53845,0.48101,0
0.5,0.46835,0.48418,0
0.5,0.46835,0.48418,0
0.5,0.47152,0.48392,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48185,0
0.5,0.53665,0.48418,0
0.5,0,0.48621,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.48489,0
0.5,0.041139,0.48489,0
0.5,0.044304,0.48489,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.48489,0
0.5,0.13608,0.48489,0
0.5,0.13924,0.48489,0
0.5,0.14241,0.48489,0
0.5,0.14557,0.48489,0
0.5,0.14873,0.48489,0
0.5,0.1519,0.48489,0
0.5,0.15506,0.48489,0
0.5,0.15823,0.48489,0
0.5,0.16139,0.48489,0
0.5,0.16456,0.48489,0
0.5,0.16772,0.48489,0
0.5,0.17089,0.48489,0
0.5,0.17405,0.48489,0
0.5,0.17722,0.48489,0
0.5,0.18038,0.48489,0
0.5,0.18354,0.48489,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.48489,0
0.5,0.35443,0.48489,0
0.5,0.35759,0.48489,0
0.5,0.36076,0.48489,0
0.5,0.36392,0.48489,0
0.5,0.36709,0.48489,0
0.5,0.37025,0.48489,0
0.5,0.37342,0.48489,0
0.5,0.37658,0.48489,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.48489,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48487,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48482,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48478,0
0.5,0.44937,0.48475,0
0.5,0.45253,0.48471,0
0.5,0.4557,0.48466,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48435,0
0.5,0.53481,0.48723,0
0.5,0.53474,0.48734,0
0.5,0.53277,0.49051,0
0.5,0.53165,0.49228,0
0.5,0.53074,0.49367,0
0.5,0.52866,0.49684,0
0.5,0.52848,0.49711,0
0.5,0.52652,0.5,0
0.5,0.52532,0.50172,0
0.5,0.52428,0.50316,0
0.5,0.52215,0.50592,0
0.5,0.52182,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51402,0
0.5,0,0.51364,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.51511,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.51511,0
0.5,0.041139,0.51511,0
0.5,0.044304,0.51511,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.51511,0
0.5,0.13924,0.51511,0
0.5,0.14241,0.51511,0
0.5,0.14557,0.51511,0
0.5,0.14873,0.51511,0
0.5,0.1519,0.51511,0
0.5,0.15506,0.51511,0
0.5,0.15823,0.51511,0
0.5,0.16139,0.51511,0
0.5,0.16456,0.51511,0
0.5,0.16772,0.51511,0
0.5,0.17089,0.51511,0
0.5,0.17405,0.51511,0
0.5,0.17722,0.51511,0
0.5,0.18038,0.51511,0
0.5,0.18354,0.51511,0
0.5,0.18671,0.51511,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51512,0
0.5,0.27215,0.51512,0
0.5,0.27532,0.51512,0
0.5,0.27848,0.51512,0
0.5,0.28165,0.51512,0
0.5,0.28481,0.51512,0
0.5,0.28797,0.51512,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51513,0
0.5,0.32595,0.51513,0
0.5,0.32911,0.51513,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51514,0
0.5,0.35127,0.51514,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51515,0
0.5,0.37025,0.51515,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51516,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51517,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.51521,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51525,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.5154,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51558,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.5158,0
0.5,0.46573,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51596,0
0.5,0.47152,0.51616,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64248,0.24367,0
0.5,0.64557,0.24263,0
0.5,0.64873,0.2423,0
0.5,0.6519,0.24279,0
0.5,0.65386,0.24367,0
0.5,0.63748,0.24684,0
0.5,0.63924,0.24548,0
0.5,0.64241,0.2437,0
0.5,0.65506,0.24434,0
0.5,0.65761,0.24684,0
0.5,0.63412,0.25,0
0.5,0.63608,0.248,0
0.5,0.65823,0.24784,0
0.5,0.65925,0.25,0
0.5,0.63142,0.25316,0
0.5,0.63291,0.25135,0
0.5,0.65996,0.25316,0
0.5,0.62906,0.25633,0
0.5,0.62975,0.25539,0
0.5,0.66002,0.25633,0
0.5,0.6269,0.25949,0
0.5,0.65957,0.25949,0
0.5,0.62481,0.26266,0
0.5,0.62658,0.25997,0
0.5,0.65868,0.26266,0
0.5,0.62279,0.26582,0
0.5,0.62342,0.26485,0
0.5,0.65823,0.2638,0
0.5,0.65745,0.26582,0
0.5,0.62079,0.26899,0
0.5,0.65594,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27056,0
0.5,0.65419,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65231,0.27532,0
0.5,0.61485,0.27848,0
0.5,0.6519,0.27598,0
0.5,0.65038,0.27848,0
0.5,0.61291,0.28165,0
0.5,0.61392,0.28001,0
0.5,0.64873,0.28111,0
0.5,0.6484,0.28165,0
0.5,0.61101,0.28481,0
0.5,0.64646,0.28481,0
0.5,0.60907,0.28797,0
0.5,0.61076,0.28522,0
0.5,0.64557,0.28622,0
0.5,0.6445,0.28797,0
0.5,0.60716,0.29114,0
0.5,0.60759,0.29044,0
0.5,0.64254,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29136,0
0.5,0.64065,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29661,0
0.5,0.63873,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63685,0.30063,0
0.5,0.59943,0.3038,0
0.5,0.60127,0.30078,0
0.5,0.63608,0.30193,0
0.5,0.63499,0.3038,0
0.5,0.59754,0.30696,0
0.5,0.5981,0.30604,0
0.5,0.63312,0.30696,0
0.5,0.59566,0.31013,0
0.5,0.63291,0.30731,0
0.5,0.63128,0.31013,0
0.5,0.59377,0.31329,0
0.5,0.59494,0.31135,0
0.5,0.62975,0.31271,0
0.5,0.62941,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62755,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31807,0
0.5,0.62568,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62384,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.3235,0
0.5,0.62202,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32899,0
0.5,0.62018,0.32911,0
0.5,0.5826,0.33228,0
0.5,0.6184,0.33228,0
0.5,0.58073,0.33544,0
0.5,0.58228,0.33283,0
0.5,0.61709,0.33454,0
0.5,0.61658,0.33544,0
0.5,0.57891,0.33861,0
0.5,0.57911,0.33827,0
0.5,0.61479,0.33861,0
0.5,0.57707,0.34177,0
0.5,0.61392,0.34008,0
0.5,0.61295,0.34177,0
0.5,0.57525,0.34494,0
0.5,0.57595,0.34374,0
0.5,0.61112,0.34494,0
0.5,0.57344,0.3481,0
0.5,0.61076,0.34555,0
0.5,0.60931,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34927,0
0.5,0.60759,0.35108,0
0.5,0.60749,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60574,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35675,0
0.5,0.60397,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60223,0.36076,0
0.5,0.56433,0.36392,0
0.5,0.60127,0.36249,0
0.5,0.60049,0.36392,0
0.5,0.56251,0.36709,0
0.5,0.56329,0.36575,0
0.5,0.59875,0.36709,0
0.5,0.56071,0.37025,0
0.5,0.5981,0.36824,0
0.5,0.59699,0.37025,0
0.5,0.55892,0.37342,0
0.5,0.56013,0.3713,0
0.5,0.5952,0.37342,0
0.5,0.55718,0.37658,0
0.5,0.59494,0.37386,0
0.5,0.59339,0.37658,0
0.5,0.55542,0.37975,0
0.5,0.55696,0.37698,0
0.5,0.59177,0.37936,0
0.5,0.59155,0.37975,0
0.5,0.55372,0.38291,0
0.5,0.5538,0.38278,0
0.5,0.58976,0.38291,0
0.5,0.55198,0.38608,0
0.5,0.58861,0.38493,0
0.5,0.58796,0.38608,0
0.5,0.55027,0.38924,0
0.5,0.55063,0.38859,0
0.5,0.5862,0.38924,0
0.5,0.54854,0.39241,0
0.5,0.58544,0.39061,0
0.5,0.58448,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39439,0
0.5,0.5828,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39655,0
0.5,0.58116,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57952,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40269,0
0.5,0.5779,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.57626,0.40823,0
0.5,0.53802,0.41139,0
0.5,0.57595,0.40881,0
0.5,0.57462,0.41139,0
0.5,0.53616,0.41456,0
0.5,0.53797,0.41147,0
0.5,0.57294,0.41456,0
0.5,0.53432,0.41772,0
0.5,0.53481,0.41689,0
0.5,0.57278,0.41485,0
0.5,0.57127,0.41772,0
0.5,0.53248,0.42089,0
0.5,0.56962,0.42072,0
0.5,0.56953,0.42089,0
0.5,0.53067,0.42405,0
0.5,0.53165,0.42236,0
0.5,0.5678,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56646,0.42642,0
0.5,0.56602,0.42722,0
0.5,0.52717,0.43038,0
0.5,0.52848,0.42802,0
0.5,0.56425,0.43038,0
0.5,0.5255,0.43354,0
0.5,0.56329,0.43208,0
0.5,0.56247,0.43354,0
0.5,0.52382,0.43671,0
0.5,0.52532,0.4339,0
0.5,0.56074,0.43671,0
0.5,0.52223,0.43987,0
0.5,0.56013,0.43783,0
0.5,0.55905,0.43987,0
0.5,0.52058,0.44304,0
0.5,0.52215,0.44002,0
0.5,0.5574,0.44304,0
0.5,0.51898,0.4462,0
0.5,0.51899,0.44619,0
0.5,0.55696,0.44388,0
0.5,0.55581,0.4462,0
0.5,0.51729,0.44937,0
0.5,0.55424,0.44937,0
0.5,0.5156,0.45253,0
0.5,0.51582,0.45213,0
0.5,0.5538,0.45026,0
0.5,0.55271,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55118,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45767,0
0.5,0.55063,0.45682,0
0.5,0.54967,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54818,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.4635,0
0.5,0.54667,0.46519,0
0.5,0.50506,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.54517,0.46835,0
0.5,0.50211,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47012,0
0.5,0.54362,0.47152,0
0.5,0.49859,0.47468,0
0.5,0.5,0.47351,0
0.5,0.54205,0.47468,0
0.5,0.49419,0.47785,0
0.5,0.49684,0.47607,0
0.5,0.54114,0.47644,0
0.5,0.54041,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47818,0
0.5,0.53871,0.48101,0
0.5,0.46804,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48231,0
0.5,0.53691,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48485,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48484,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48485,0
0.5,0.16139,0.48485,0
0.5,0.16456,0.48485,0
0.5,0.16772,0.48485,0
0.5,0.17089,0.48485,0
0.5,0.17405,0.48485,0
0.5,0.17722,0.48484,0
0.5,0.18038,0.48484,0
0.5,0.18354,0.48484,0
0.5,0.18671,0.48484,0
0.5,0.18987,0.48484,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48484,0
0.5,0.35443,0.48484,0
0.5,0.35759,0.48484,0
0.5,0.36076,0.48485,0
0.5,0.36392,0.48485,0
0.5,0.36709,0.48485,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48483,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48468,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48446,0
0.5,0.46519,0.48433,0
0.5,0.535,0.48734,0
0.5,0.53481,0.48765,0
0.5,0.53301,0.49051,0
0.5,0.53165,0.49262,0
0.5,0.53094,0.49367,0
0.5,0.52883,0.49684,0
0.5,0.52848,0.49736,0
0.5,0.52665,0.5,0
0.5,0.52532,0.50186,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50597,0
0.5,0.52186,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51406,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51515,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51515,0
0.5,0.16139,0.51515,0
0.5,0.16456,0.51515,0
0.5,0.16772,0.51515,0
0.5,0.17089,0.51515,0
0.5,0.17405,0.51515,0
0.5,0.17722,0.51515,0
0.5,0.18038,0.51516,0
0.5,0.18354,0.51516,0
0.5,0.18671,0.51516,0
0.5,0.18987,0.51516,0
0.5,0.19304,0.51516,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51516,0
0.5,0.28797,0.51516,0
0.5,0.29114,0.51516,0
0.5,0.2943,0.51517,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51517,0
0.5,0.33544,0.51518,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51518,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.51519,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.5152,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51543,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51553,0
0.5,0.45886,0.51561,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51582,0
0.5,0.46526,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51641,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65731,0.22152,0
0.5,0.65823,0.22109,0
0.5,0.66139,0.22028,0
0.5,0.66456,0.22021,0
0.5,0.66772,0.22098,0
0.5,0.66871,0.22152,0
0.5,0.65209,0.22468,0
0.5,0.65506,0.22259,0
0.5,0.67089,0.22304,0
0.5,0.67237,0.22468,0
0.5,0.64871,0.22785,0
0.5,0.64873,0.22782,0
0.5,0.6519,0.22483,0
0.5,0.67405,0.22782,0
0.5,0.67406,0.22785,0
0.5,0.64597,0.23101,0
0.5,0.67475,0.23101,0
0.5,0.64358,0.23418,0
0.5,0.64557,0.23152,0
0.5,0.6748,0.23418,0
0.5,0.64137,0.23734,0
0.5,0.64241,0.23586,0
0.5,0.67432,0.23734,0
0.5,0.63927,0.24051,0
0.5,0.67405,0.23825,0
0.5,0.67341,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24055,0
0.5,0.67216,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67089,0.24618,0
0.5,0.67056,0.24684,0
0.5,0.63301,0.25,0
0.5,0.66879,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25172,0
0.5,0.66684,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.6648,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.2567,0
0.5,0.66275,0.25949,0
0.5,0.6248,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26154,0
0.5,0.66067,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.65863,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26644,0
0.5,0.65662,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27142,0
0.5,0.65461,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65262,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27647,0
0.5,0.65066,0.27848,0
0.5,0.6129,0.28165,0
0.5,0.61392,0.28,0
0.5,0.64873,0.28159,0
0.5,0.6487,0.28165,0
0.5,0.61099,0.28481,0
0.5,0.64679,0.28481,0
0.5,0.60906,0.28797,0
0.5,0.61076,0.2852,0
0.5,0.64557,0.28677,0
0.5,0.64484,0.28797,0
0.5,0.60715,0.29114,0
0.5,0.60759,0.29042,0
0.5,0.64292,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29197,0
0.5,0.64101,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29723,0
0.5,0.6391,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63723,0.30063,0
0.5,0.59942,0.3038,0
0.5,0.60127,0.30077,0
0.5,0.63608,0.30257,0
0.5,0.63536,0.3038,0
0.5,0.59753,0.30696,0
0.5,0.5981,0.30602,0
0.5,0.63351,0.30696,0
0.5,0.59564,0.31013,0
0.5,0.63291,0.30797,0
0.5,0.63167,0.31013,0
0.5,0.59376,0.31329,0
0.5,0.59494,0.31132,0
0.5,0.62979,0.31329,0
0.5,0.59191,0.31646,0
0.5,0.62975,0.31336,0
0.5,0.62793,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.3167,0
0.5,0.62658,0.31871,0
0.5,0.62605,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.62421,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32412,0
0.5,0.62236,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62054,0.32911,0
0.5,0.58259,0.33228,0
0.5,0.62025,0.3296,0
0.5,0.61875,0.33228,0
0.5,0.58072,0.33544,0
0.5,0.58228,0.33281,0
0.5,0.61709,0.33516,0
0.5,0.61693,0.33544,0
0.5,0.57889,0.33861,0
0.5,0.57911,0.33823,0
0.5,0.61515,0.33861,0
0.5,0.57705,0.34177,0
0.5,0.61392,0.34072,0
0.5,0.61332,0.34177,0
0.5,0.57523,0.34494,0
0.5,0.57595,0.3437,0
0.5,0.61149,0.34494,0
0.5,0.57343,0.3481,0
0.5,0.61076,0.34619,0
0.5,0.60966,0.3481,0
0.5,0.57161,0.35127,0
0.5,0.57278,0.34926,0
0.5,0.60783,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.35167,0
0.5,0.60604,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35727,0
0.5,0.60425,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60251,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36299,0
0.5,0.60076,0.36392,0
0.5,0.5625,0.36709,0
0.5,0.56329,0.36573,0
0.5,0.59903,0.36709,0
0.5,0.56069,0.37025,0
0.5,0.5981,0.36874,0
0.5,0.59727,0.37025,0
0.5,0.55888,0.37342,0
0.5,0.56013,0.37125,0
0.5,0.5955,0.37342,0
0.5,0.55714,0.37658,0
0.5,0.59494,0.37438,0
0.5,0.59369,0.37658,0
0.5,0.55537,0.37975,0
0.5,0.55696,0.3769,0
0.5,0.59185,0.37975,0
0.5,0.55368,0.38291,0
0.5,0.5538,0.38269,0
0.5,0.59177,0.37988,0
0.5,0.59005,0.38291,0
0.5,0.55194,0.38608,0
0.5,0.58861,0.38541,0
0.5,0.58823,0.38608,0
0.5,0.55024,0.38924,0
0.5,0.55063,0.38852,0
0.5,0.58646,0.38924,0
0.5,0.54852,0.39241,0
0.5,0.58544,0.39106,0
0.5,0.58471,0.39241,0
0.5,0.5468,0.39557,0
0.5,0.54747,0.39437,0
0.5,0.58303,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39697,0
0.5,0.58137,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57974,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.4031,0
0.5,0.57812,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57648,0.40823,0
0.5,0.538,0.41139,0
0.5,0.57595,0.40924,0
0.5,0.57485,0.41139,0
0.5,0.53613,0.41456,0
0.5,0.53797,0.41144,0
0.5,0.57319,0.41456,0
0.5,0.53427,0.41772,0
0.5,0.53481,0.41682,0
0.5,0.57278,0.4153,0
0.5,0.57151,0.41772,0
0.5,0.53242,0.42089,0
0.5,0.56979,0.42089,0
0.5,0.5306,0.42405,0
0.5,0.53165,0.42226,0
0.5,0.56962,0.42118,0
0.5,0.56805,0.42405,0
0.5,0.52884,0.42722,0
0.5,0.56646,0.42687,0
0.5,0.56626,0.42722,0
0.5,0.52709,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56449,0.43038,0
0.5,0.52543,0.43354,0
0.5,0.56329,0.43249,0
0.5,0.5627,0.43354,0
0.5,0.52376,0.43671,0
0.5,0.52532,0.43376,0
0.5,0.56096,0.43671,0
0.5,0.52217,0.43987,0
0.5,0.56013,0.43823,0
0.5,0.55925,0.43987,0
0.5,0.52053,0.44304,0
0.5,0.52215,0.43991,0
0.5,0.55759,0.44304,0
0.5,0.51894,0.4462,0
0.5,0.51899,0.4461,0
0.5,0.55696,0.44425,0
0.5,0.55599,0.4462,0
0.5,0.51726,0.44937,0
0.5,0.55442,0.44937,0
0.5,0.51558,0.45253,0
0.5,0.51582,0.45209,0
0.5,0.5538,0.45062,0
0.5,0.55288,0.45253,0
0.5,0.51379,0.4557,0
0.5,0.55136,0.4557,0
0.5,0.51191,0.45886,0
0.5,0.51266,0.45766,0
0.5,0.55063,0.4572,0
0.5,0.54985,0.45886,0
0.5,0.50988,0.46203,0
0.5,0.54837,0.46203,0
0.5,0.5076,0.46519,0
0.5,0.50949,0.4626,0
0.5,0.54747,0.4639,0
0.5,0.54687,0.46519,0
0.5,0.50503,0.46835,0
0.5,0.50633,0.46682,0
0.5,0.54538,0.46835,0
0.5,0.50207,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47055,0
0.5,0.54384,0.47152,0
0.5,0.49854,0.47468,0
0.5,0.5,0.47346,0
0.5,0.54228,0.47468,0
0.5,0.49414,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47689,0
0.5,0.54065,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47815,0
0.5,0.53896,0.48101,0
0.5,0.4677,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.48389,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48275,0
0.5,0.53716,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48572,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.4848,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.4848,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.4848,0
0.5,0.10127,0.4848,0
0.5,0.10443,0.4848,0
0.5,0.10759,0.4848,0
0.5,0.11076,0.4848,0
0.5,0.11392,0.4848,0
0.5,0.11709,0.4848,0
0.5,0.12025,0.4848,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.4848,0
0.5,0.38608,0.4848,0
0.5,0.38924,0.4848,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.4848,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48465,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.48453,0
0.5,0.46203,0.48444,0
0.5,0.46519,0.48431,0
0.5,0.53525,0.48734,0
0.5,0.53481,0.48805,0
0.5,0.53324,0.49051,0
0.5,0.53165,0.49294,0
0.5,0.53115,0.49367,0
0.5,0.52901,0.49684,0
0.5,0.52848,0.4976,0
0.5,0.52678,0.5,0
0.5,0.52532,0.502,0
0.5,0.52444,0.50316,0
0.5,0.52215,0.50603,0
0.5,0.5219,0.50633,0
0.5,0.519,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50951,0
0.5,0.0031646,0.51411,0
0.5,0,0.51375,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51469,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.5152,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.5152,0
0.5,0.050633,0.5152,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.5152,0
0.5,0.10127,0.5152,0
0.5,0.10443,0.5152,0
0.5,0.10759,0.5152,0
0.5,0.11076,0.5152,0
0.5,0.11392,0.5152,0
0.5,0.11709,0.5152,0
0.5,0.12025,0.5152,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.51521,0
0.5,0.25949,0.51521,0
0.5,0.26266,0.51521,0
0.5,0.26582,0.51521,0
0.5,0.26899,0.51521,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51522,0
0.5,0.32595,0.51522,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51523,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51526,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.5153,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51546,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51556,0
0.5,0.45886,0.51563,0
0.5,0.46203,0.51572,0
0.5,0.46469,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51584,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.5167,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66656,0.2057,0
0.5,0.66772,0.20499,0
0.5,0.67089,0.20375,0
0.5,0.67405,0.20322,0
0.5,0.67722,0.20344,0
0.5,0.68038,0.20459,0
0.5,0.68196,0.2057,0
0.5,0.66227,0.20886,0
0.5,0.66456,0.20696,0
0.5,0.68354,0.20725,0
0.5,0.68466,0.20886,0
0.5,0.65916,0.21203,0
0.5,0.66139,0.20965,0
0.5,0.68591,0.21203,0
0.5,0.65657,0.21519,0
0.5,0.65823,0.21311,0
0.5,0.68634,0.21519,0
0.5,0.65423,0.21835,0
0.5,0.65506,0.21721,0
0.5,0.68619,0.21835,0
0.5,0.65205,0.22152,0
0.5,0.68554,0.22152,0
0.5,0.6499,0.22468,0
0.5,0.6519,0.22175,0
0.5,0.6845,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.22642,0
0.5,0.68354,0.22683,0
0.5,0.68309,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68143,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23279,0
0.5,0.67956,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67757,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23789,0
0.5,0.67554,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24275,0
0.5,0.67345,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67134,0.24684,0
0.5,0.63301,0.25,0
0.5,0.67089,0.24751,0
0.5,0.66926,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25232,0
0.5,0.66718,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66512,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25718,0
0.5,0.66307,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26205,0
0.5,0.66101,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.659,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26702,0
0.5,0.65699,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65506,0.27201,0
0.5,0.65498,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.653,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27706,0
0.5,0.65103,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27999,0
0.5,0.64907,0.28165,0
0.5,0.61098,0.28481,0
0.5,0.64873,0.28219,0
0.5,0.64715,0.28481,0
0.5,0.60905,0.28797,0
0.5,0.61076,0.28518,0
0.5,0.64557,0.28736,0
0.5,0.6452,0.28797,0
0.5,0.60714,0.29114,0
0.5,0.60759,0.29041,0
0.5,0.64328,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29255,0
0.5,0.64135,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63944,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63924,0.29779,0
0.5,0.63755,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30309,0
0.5,0.63566,0.3038,0
0.5,0.59751,0.30696,0
0.5,0.5981,0.306,0
0.5,0.63382,0.30696,0
0.5,0.59562,0.31013,0
0.5,0.63291,0.30849,0
0.5,0.63196,0.31013,0
0.5,0.59374,0.31329,0
0.5,0.59494,0.3113,0
0.5,0.6301,0.31329,0
0.5,0.5919,0.31646,0
0.5,0.62975,0.31387,0
0.5,0.62823,0.31646,0
0.5,0.59003,0.31962,0
0.5,0.59177,0.31668,0
0.5,0.62658,0.3192,0
0.5,0.62633,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.62449,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.3246,0
0.5,0.62264,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62081,0.32911,0
0.5,0.58258,0.33228,0
0.5,0.62025,0.33007,0
0.5,0.61901,0.33228,0
0.5,0.5807,0.33544,0
0.5,0.58228,0.3328,0
0.5,0.6172,0.33544,0
0.5,0.57887,0.33861,0
0.5,0.57911,0.3382,0
0.5,0.61709,0.33563,0
0.5,0.61542,0.33861,0
0.5,0.57702,0.34177,0
0.5,0.61392,0.34119,0
0.5,0.61359,0.34177,0
0.5,0.57521,0.34494,0
0.5,0.57595,0.34366,0
0.5,0.61177,0.34494,0
0.5,0.57342,0.3481,0
0.5,0.61076,0.34665,0
0.5,0.60992,0.3481,0
0.5,0.5716,0.35127,0
0.5,0.57278,0.34923,0
0.5,0.60808,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.3521,0
0.5,0.60627,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35476,0
0.5,0.60447,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35766,0
0.5,0.60272,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36336,0
0.5,0.60096,0.36392,0
0.5,0.56249,0.36709,0
0.5,0.56329,0.36571,0
0.5,0.59924,0.36709,0
0.5,0.56067,0.37025,0
0.5,0.5981,0.36912,0
0.5,0.59748,0.37025,0
0.5,0.55885,0.37342,0
0.5,0.56013,0.3712,0
0.5,0.59572,0.37342,0
0.5,0.5571,0.37658,0
0.5,0.59494,0.37478,0
0.5,0.59391,0.37658,0
0.5,0.55533,0.37975,0
0.5,0.55696,0.37683,0
0.5,0.59209,0.37975,0
0.5,0.55363,0.38291,0
0.5,0.5538,0.38261,0
0.5,0.59177,0.38028,0
0.5,0.59028,0.38291,0
0.5,0.5519,0.38608,0
0.5,0.58861,0.38579,0
0.5,0.58844,0.38608,0
0.5,0.5502,0.38924,0
0.5,0.55063,0.38846,0
0.5,0.58666,0.38924,0
0.5,0.54849,0.39241,0
0.5,0.58544,0.39141,0
0.5,0.5849,0.39241,0
0.5,0.54679,0.39557,0
0.5,0.54747,0.39434,0
0.5,0.58321,0.39557,0
0.5,0.54507,0.39873,0
0.5,0.58228,0.39731,0
0.5,0.58154,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57991,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40343,0
0.5,0.57829,0.40506,0
0.5,0.53979,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57666,0.40823,0
0.5,0.53799,0.41139,0
0.5,0.57595,0.40958,0
0.5,0.57503,0.41139,0
0.5,0.53611,0.41456,0
0.5,0.53797,0.41142,0
0.5,0.57338,0.41456,0
0.5,0.53424,0.41772,0
0.5,0.53481,0.41677,0
0.5,0.57278,0.41566,0
0.5,0.57171,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.56999,0.42089,0
0.5,0.53055,0.42405,0
0.5,0.53165,0.42218,0
0.5,0.56962,0.42156,0
0.5,0.56826,0.42405,0
0.5,0.52879,0.42722,0
0.5,0.56647,0.42722,0
0.5,0.52704,0.43038,0
0.5,0.52848,0.42779,0
0.5,0.56646,0.42724,0
0.5,0.5647,0.43038,0
0.5,0.52538,0.43354,0
0.5,0.56329,0.43285,0
0.5,0.5629,0.43354,0
0.5,0.52371,0.43671,0
0.5,0.52532,0.43366,0
0.5,0.56115,0.43671,0
0.5,0.52212,0.43987,0
0.5,0.52215,0.43981,0
0.5,0.56013,0.43857,0
0.5,0.55942,0.43987,0
0.5,0.52049,0.44304,0
0.5,0.55776,0.44304,0
0.5,0.51889,0.4462,0
0.5,0.51899,0.44602,0
0.5,0.55696,0.44458,0
0.5,0.55614,0.4462,0
0.5,0.51723,0.44937,0
0.5,0.55458,0.44937,0
0.5,0.51554,0.45253,0
0.5,0.51582,0.45203,0
0.5,0.5538,0.45095,0
0.5,0.55303,0.45253,0
0.5,0.51377,0.4557,0
0.5,0.55152,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45754,0
0.5,0.55001,0.45886,0
0.5,0.50987,0.46203,0
0.5,0.54854,0.46203,0
0.5,0.50759,0.46519,0
0.5,0.50949,0.46258,0
0.5,0.54747,0.46428,0
0.5,0.54704,0.46519,0
0.5,0.50501,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54557,0.46835,0
0.5,0.50203,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.5443,0.47096,0
0.5,0.54404,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47343,0
0.5,0.5425,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.47601,0
0.5,0.54114,0.47732,0
0.5,0.54087,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47813,0
0.5,0.53919,0.48101,0
0.5,0.46738,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48316,0
0.5,0.53739,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.4854,0
0.5,0.0094937,0.48519,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48477,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48476,0
0.5,0.053797,0.48476,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48476,0
0.5,0.094937,0.48476,0
0.5,0.098101,0.48476,0
0.5,0.10127,0.48476,0
0.5,0.10443,0.48476,0
0.5,0.10759,0.48476,0
0.5,0.11076,0.48476,0
0.5,0.11392,0.48476,0
0.5,0.11709,0.48476,0
0.5,0.12025,0.48476,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48476,0
0.5,0.38608,0.48476,0
0.5,0.38924,0.48476,0
0.5,0.39241,0.48476,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48471,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48429,0
0.5,0.53548,0.48734,0
0.5,0.53481,0.48842,0
0.5,0.53346,0.49051,0
0.5,0.53165,0.49325,0
0.5,0.53136,0.49367,0
0.5,0.52918,0.49684,0
0.5,0.52848,0.49784,0
0.5,0.52692,0.5,0
0.5,0.52532,0.50214,0
0.5,0.52453,0.50316,0
0.5,0.52215,0.50609,0
0.5,0.52195,0.50633,0
0.5,0.51901,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50952,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51522,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51524,0
0.5,0.050633,0.51524,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51524,0
0.5,0.098101,0.51524,0
0.5,0.10127,0.51524,0
0.5,0.10443,0.51524,0
0.5,0.10759,0.51524,0
0.5,0.11076,0.51524,0
0.5,0.11392,0.51524,0
0.5,0.11709,0.51524,0
0.5,0.12025,0.51524,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51525,0
0.5,0.25949,0.51525,0
0.5,0.26266,0.51525,0
0.5,0.26582,0.51525,0
0.5,0.26899,0.51525,0
0.5,0.27215,0.51525,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51526,0
0.5,0.32911,0.51526,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51527,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51528,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.51531,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51549,0
0.5,0.45253,0.51553,0
0.5,0.4557,0.51559,0
0.5,0.45886,0.51566,0
0.5,0.46203,0.51575,0
0.5,0.46409,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51587,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51621,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.51671,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51737,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68327,0.18671,0
0.5,0.68354,0.18661,0
0.5,0.68671,0.18613,0
0.5,0.68987,0.18639,0
0.5,0.69083,0.18671,0
0.5,0.67682,0.18987,0
0.5,0.67722,0.18957,0
0.5,0.68038,0.18775,0
0.5,0.69304,0.18759,0
0.5,0.69586,0.18987,0
0.5,0.67305,0.19304,0
0.5,0.67405,0.19208,0
0.5,0.6962,0.1903,0
0.5,0.69782,0.19304,0
0.5,0.67005,0.1962,0
0.5,0.67089,0.19525,0
0.5,0.6987,0.1962,0
0.5,0.66749,0.19937,0
0.5,0.66772,0.19907,0
0.5,0.69884,0.19937,0
0.5,0.66513,0.20253,0
0.5,0.69842,0.20253,0
0.5,0.66286,0.2057,0
0.5,0.66456,0.20333,0
0.5,0.69752,0.2057,0
0.5,0.66067,0.20886,0
0.5,0.66139,0.20782,0
0.5,0.6962,0.20886,0
0.5,0.65849,0.21203,0
0.5,0.6962,0.20886,0
0.5,0.69459,0.21203,0
0.5,0.65629,0.21519,0
0.5,0.65823,0.21241,0
0.5,0.69304,0.2146,0
0.5,0.69269,0.21519,0
0.5,0.65412,0.21835,0
0.5,0.65506,0.21698,0
0.5,0.69065,0.21835,0
0.5,0.65201,0.22152,0
0.5,0.68987,0.21949,0
0.5,0.68851,0.22152,0
0.5,0.64988,0.22468,0
0.5,0.6519,0.22168,0
0.5,0.68671,0.22413,0
0.5,0.68634,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.2264,0
0.5,0.68419,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.2288,0
0.5,0.68205,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23348,0
0.5,0.67992,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67783,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23827,0
0.5,0.67577,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24312,0
0.5,0.67369,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67164,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24797,0
0.5,0.66959,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66772,0.25287,0
0.5,0.66754,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66552,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25781,0
0.5,0.66348,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66141,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.66139,0.26268,0
0.5,0.65941,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26766,0
0.5,0.65739,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65538,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65506,0.27265,0
0.5,0.65339,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27767,0
0.5,0.6514,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64945,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28279,0
0.5,0.6475,0.28481,0
0.5,0.60904,0.28797,0
0.5,0.61076,0.28516,0
0.5,0.64557,0.28793,0
0.5,0.64554,0.28797,0
0.5,0.60713,0.29114,0
0.5,0.60759,0.29039,0
0.5,0.64363,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29312,0
0.5,0.64169,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63978,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29835,0
0.5,0.63787,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30359,0
0.5,0.63596,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30599,0
0.5,0.63411,0.30696,0
0.5,0.59561,0.31013,0
0.5,0.63291,0.30898,0
0.5,0.63224,0.31013,0
0.5,0.59372,0.31329,0
0.5,0.59494,0.31127,0
0.5,0.63039,0.31329,0
0.5,0.59189,0.31646,0
0.5,0.62975,0.31436,0
0.5,0.62851,0.31646,0
0.5,0.59002,0.31962,0
0.5,0.59177,0.31666,0
0.5,0.62661,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32206,0
0.5,0.62658,0.31967,0
0.5,0.62477,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32506,0
0.5,0.6229,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62107,0.32911,0
0.5,0.58257,0.33228,0
0.5,0.62025,0.33051,0
0.5,0.61925,0.33228,0
0.5,0.58068,0.33544,0
0.5,0.58228,0.33278,0
0.5,0.61744,0.33544,0
0.5,0.57884,0.33861,0
0.5,0.57911,0.33815,0
0.5,0.61709,0.33606,0
0.5,0.61566,0.33861,0
0.5,0.57699,0.34177,0
0.5,0.61392,0.3416,0
0.5,0.61383,0.34177,0
0.5,0.57518,0.34494,0
0.5,0.57595,0.34361,0
0.5,0.61201,0.34494,0
0.5,0.57339,0.3481,0
0.5,0.61076,0.34706,0
0.5,0.61016,0.3481,0
0.5,0.57159,0.35127,0
0.5,0.57278,0.34919,0
0.5,0.60831,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35249,0
0.5,0.60649,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35475,0
0.5,0.60469,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35805,0
0.5,0.60294,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60127,0.36376,0
0.5,0.60118,0.36392,0
0.5,0.56247,0.36709,0
0.5,0.56329,0.3657,0
0.5,0.59947,0.36709,0
0.5,0.56064,0.37025,0
0.5,0.5981,0.36956,0
0.5,0.59773,0.37025,0
0.5,0.55882,0.37342,0
0.5,0.56013,0.37116,0
0.5,0.59599,0.37342,0
0.5,0.55706,0.37658,0
0.5,0.59494,0.37527,0
0.5,0.5942,0.37658,0
0.5,0.55529,0.37975,0
0.5,0.55696,0.37676,0
0.5,0.59239,0.37975,0
0.5,0.55358,0.38291,0
0.5,0.5538,0.38253,0
0.5,0.59177,0.3808,0
0.5,0.59057,0.38291,0
0.5,0.55186,0.38608,0
0.5,0.58873,0.38608,0
0.5,0.55016,0.38924,0
0.5,0.55063,0.38838,0
0.5,0.58861,0.38629,0
0.5,0.58694,0.38924,0
0.5,0.54846,0.39241,0
0.5,0.58544,0.39189,0
0.5,0.58516,0.39241,0
0.5,0.54677,0.39557,0
0.5,0.54747,0.3943,0
0.5,0.58347,0.39557,0
0.5,0.54506,0.39873,0
0.5,0.58228,0.39778,0
0.5,0.58179,0.39873,0
0.5,0.54333,0.4019,0
0.5,0.5443,0.40015,0
0.5,0.58016,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40391,0
0.5,0.57853,0.40506,0
0.5,0.53978,0.40823,0
0.5,0.54114,0.40586,0
0.5,0.57692,0.40823,0
0.5,0.53798,0.41139,0
0.5,0.57595,0.41009,0
0.5,0.57529,0.41139,0
0.5,0.53609,0.41456,0
0.5,0.53797,0.4114,0
0.5,0.57365,0.41456,0
0.5,0.5342,0.41772,0
0.5,0.53481,0.41672,0
0.5,0.57278,0.41618,0
0.5,0.57198,0.41772,0
0.5,0.53234,0.42089,0
0.5,0.57027,0.42089,0
0.5,0.5305,0.42405,0
0.5,0.53165,0.4221,0
0.5,0.56962,0.42206,0
0.5,0.56853,0.42405,0
0.5,0.52874,0.42722,0
0.5,0.56673,0.42722,0
0.5,0.52698,0.43038,0
0.5,0.52848,0.4277,0
0.5,0.56646,0.42769,0
0.5,0.56494,0.43038,0
0.5,0.52532,0.43354,0
0.5,0.56329,0.43325,0
0.5,0.56312,0.43354,0
0.5,0.52366,0.43671,0
0.5,0.52532,0.43356,0
0.5,0.56136,0.43671,0
0.5,0.52207,0.43987,0
0.5,0.52215,0.43971,0
0.5,0.56013,0.43893,0
0.5,0.55962,0.43987,0
0.5,0.52044,0.44304,0
0.5,0.55794,0.44304,0
0.5,0.51885,0.4462,0
0.5,0.51899,0.44594,0
0.5,0.55696,0.44491,0
0.5,0.55631,0.4462,0
0.5,0.51719,0.44937,0
0.5,0.55474,0.44937,0
0.5,0.51551,0.45253,0
0.5,0.51582,0.45196,0
0.5,0.5538,0.45128,0
0.5,0.55319,0.45253,0
0.5,0.51374,0.4557,0
0.5,0.55169,0.4557,0
0.5,0.51187,0.45886,0
0.5,0.51266,0.45757,0
0.5,0.55063,0.45789,0
0.5,0.55018,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54872,0.46203,0
0.5,0.50757,0.46519,0
0.5,0.50949,0.46255,0
0.5,0.54747,0.46467,0
0.5,0.54723,0.46519,0
0.5,0.50498,0.46835,0
0.5,0.50633,0.46677,0
0.5,0.54576,0.46835,0
0.5,0.502,0.47152,0
0.5,0.50316,0.47036,0
0.5,0.5443,0.47139,0
0.5,0.54424,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47339,0
0.5,0.54272,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47598,0
0.5,0.54114,0.47776,0
0.5,0.5411,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.47811,0
0.5,0.53943,0.48101,0
0.5,0.46701,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48386,0
0.5,0.47468,0.48355,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48101,0
0.5,0.53797,0.48359,0
0.5,0.53764,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48473,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48473,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48473,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48468,0
0.5,0.4462,0.48466,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48455,0
0.5,0.45886,0.48449,0
0.5,0.46203,0.4844,0
0.5,0.46519,0.48427,0
0.5,0.53574,0.48734,0
0.5,0.53481,0.48882,0
0.5,0.53371,0.49051,0
0.5,0.53165,0.49359,0
0.5,0.53159,0.49367,0
0.5,0.52939,0.49684,0
0.5,0.52848,0.49811,0
0.5,0.52709,0.5,0
0.5,0.52532,0.50232,0
0.5,0.52466,0.50316,0
0.5,0.52215,0.50618,0
0.5,0.52203,0.50633,0
0.5,0.51904,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51497,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51527,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51528,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51552,0
0.5,0.45253,0.51556,0
0.5,0.4557,0.51561,0
0.5,0.45886,0.51568,0
0.5,0.46203,0.51577,0
0.5,0.46345,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51589,0
0.5,0.46835,0.51604,0
0.5,0.47152,0.51623,0
0.5,0.47468,0.51646,0
0.5,0.47785,0.51672,0
0.5,0.48101,0.51703,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6957,0.17089,0
0.5,0.6962,0.17075,0
0.5,0.69937,0.17058,0
0.5,0.70096,0.17089,0
0.5,0.68857,0.17405,0
0.5,0.68987,0.17316,0
0.5,0.69304,0.17162,0
0.5,0.70253,0.17123,0
0.5,0.7057,0.17302,0
0.5,0.70679,0.17405,0
0.5,0.68467,0.17722,0
0.5,0.68671,0.17538,0
0.5,0.70886,0.17704,0
0.5,0.70895,0.17722,0
0.5,0.68164,0.18038,0
0.5,0.68354,0.1783,0
0.5,0.70987,0.18038,0
0.5,0.67902,0.18354,0
0.5,0.68038,0.18185,0
0.5,0.71008,0.18354,0
0.5,0.67661,0.18671,0
0.5,0.67722,0.18591,0
0.5,0.7097,0.18671,0
0.5,0.67431,0.18987,0
0.5,0.70886,0.18979,0
0.5,0.70884,0.18987,0
0.5,0.672,0.19304,0
0.5,0.67405,0.19024,0
0.5,0.7076,0.19304,0
0.5,0.66967,0.1962,0
0.5,0.67089,0.19456,0
0.5,0.70598,0.1962,0
0.5,0.66737,0.19937,0
0.5,0.66772,0.19889,0
0.5,0.7057,0.19668,0
0.5,0.70414,0.19937,0
0.5,0.6651,0.20253,0
0.5,0.70253,0.20184,0
0.5,0.70208,0.20253,0
0.5,0.66286,0.2057,0
0.5,0.66456,0.2033,0
0.5,0.69994,0.2057,0
0.5,0.66067,0.20886,0
0.5,0.66139,0.20782,0
0.5,0.69937,0.20651,0
0.5,0.69773,0.20886,0
0.5,0.65849,0.21203,0
0.5,0.6962,0.21098,0
0.5,0.69546,0.21203,0
0.5,0.65629,0.21519,0
0.5,0.65823,0.21241,0
0.5,0.69321,0.21519,0
0.5,0.65412,0.21835,0
0.5,0.65506,0.21698,0
0.5,0.69304,0.21542,0
0.5,0.69099,0.21835,0
0.5,0.65201,0.22152,0
0.5,0.68987,0.21995,0
0.5,0.6888,0.22152,0
0.5,0.64988,0.22468,0
0.5,0.6519,0.22168,0
0.5,0.68671,0.22455,0
0.5,0.68662,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.2264,0
0.5,0.68451,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.22927,0
0.5,0.68238,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23399,0
0.5,0.68026,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67819,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23882,0
0.5,0.67613,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67405,0.24368,0
0.5,0.672,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24852,0
0.5,0.66994,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66788,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66772,0.25341,0
0.5,0.66587,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25834,0
0.5,0.66381,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.25989,0
0.5,0.66175,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26483,0
0.5,0.66139,0.2632,0
0.5,0.65973,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26816,0
0.5,0.65771,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65571,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27487,0
0.5,0.65506,0.27315,0
0.5,0.6537,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27815,0
0.5,0.65169,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64974,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28326,0
0.5,0.64779,0.28481,0
0.5,0.60903,0.28797,0
0.5,0.61076,0.28515,0
0.5,0.64583,0.28797,0
0.5,0.60712,0.29114,0
0.5,0.60759,0.29038,0
0.5,0.64557,0.2884,0
0.5,0.64391,0.29114,0
0.5,0.6052,0.2943,0
0.5,0.64241,0.29357,0
0.5,0.64196,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29558,0
0.5,0.64005,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29879,0
0.5,0.63813,0.30063,0
0.5,0.5994,0.3038,0
0.5,0.60127,0.30075,0
0.5,0.63621,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30598,0
0.5,0.63608,0.30402,0
0.5,0.63436,0.30696,0
0.5,0.5956,0.31013,0
0.5,0.63291,0.30939,0
0.5,0.63248,0.31013,0
0.5,0.59371,0.31329,0
0.5,0.59494,0.31124,0
0.5,0.63064,0.31329,0
0.5,0.59188,0.31646,0
0.5,0.62975,0.31478,0
0.5,0.62876,0.31646,0
0.5,0.59001,0.31962,0
0.5,0.59177,0.31663,0
0.5,0.62687,0.31962,0
0.5,0.58817,0.32278,0
0.5,0.58861,0.32205,0
0.5,0.62658,0.3201,0
0.5,0.62501,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32545,0
0.5,0.62312,0.32595,0
0.5,0.58442,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62129,0.32911,0
0.5,0.58256,0.33228,0
0.5,0.62025,0.33088,0
0.5,0.61946,0.33228,0
0.5,0.58066,0.33544,0
0.5,0.58228,0.33276,0
0.5,0.61765,0.33544,0
0.5,0.57882,0.33861,0
0.5,0.57911,0.33811,0
0.5,0.61709,0.33642,0
0.5,0.61586,0.33861,0
0.5,0.57696,0.34177,0
0.5,0.61404,0.34177,0
0.5,0.57515,0.34494,0
0.5,0.57595,0.34356,0
0.5,0.61392,0.34196,0
0.5,0.61222,0.34494,0
0.5,0.57337,0.3481,0
0.5,0.61076,0.34741,0
0.5,0.61036,0.3481,0
0.5,0.57157,0.35127,0
0.5,0.57278,0.34915,0
0.5,0.60851,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35283,0
0.5,0.60668,0.35443,0
0.5,0.56796,0.35759,0
0.5,0.56962,0.35474,0
0.5,0.60487,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36022,0
0.5,0.60443,0.35837,0
0.5,0.60311,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60135,0.36392,0
0.5,0.56246,0.36709,0
0.5,0.56329,0.36568,0
0.5,0.60127,0.36408,0
0.5,0.59965,0.36709,0
0.5,0.56063,0.37025,0
0.5,0.5981,0.3699,0
0.5,0.59791,0.37025,0
0.5,0.55879,0.37342,0
0.5,0.56013,0.37112,0
0.5,0.59619,0.37342,0
0.5,0.55703,0.37658,0
0.5,0.59494,0.37562,0
0.5,0.59439,0.37658,0
0.5,0.55525,0.37975,0
0.5,0.55696,0.3767,0
0.5,0.5926,0.37975,0
0.5,0.55354,0.38291,0
0.5,0.5538,0.38245,0
0.5,0.59177,0.38116,0
0.5,0.59077,0.38291,0
0.5,0.55182,0.38608,0
0.5,0.58893,0.38608,0
0.5,0.55012,0.38924,0
0.5,0.55063,0.38831,0
0.5,0.58861,0.38664,0
0.5,0.58713,0.38924,0
0.5,0.54843,0.39241,0
0.5,0.58544,0.3922,0
0.5,0.58533,0.39241,0
0.5,0.54674,0.39557,0
0.5,0.54747,0.39424,0
0.5,0.58363,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58228,0.39807,0
0.5,0.58193,0.39873,0
0.5,0.54332,0.4019,0
0.5,0.5443,0.40012,0
0.5,0.58031,0.4019,0
0.5,0.54158,0.40506,0
0.5,0.57911,0.40418,0
0.5,0.57867,0.40506,0
0.5,0.53977,0.40823,0
0.5,0.54114,0.40584,0
0.5,0.57706,0.40823,0
0.5,0.53797,0.41139,0
0.5,0.53797,0.41138,0
0.5,0.57595,0.41036,0
0.5,0.57542,0.41139,0
0.5,0.53607,0.41456,0
0.5,0.5738,0.41456,0
0.5,0.53418,0.41772,0
0.5,0.53481,0.41668,0
0.5,0.57278,0.41646,0
0.5,0.57213,0.41772,0
0.5,0.53231,0.42089,0
0.5,0.57044,0.42089,0
0.5,0.53046,0.42405,0
0.5,0.53165,0.42204,0
0.5,0.56962,0.42235,0
0.5,0.56869,0.42405,0
0.5,0.5287,0.42722,0
0.5,0.56691,0.42722,0
0.5,0.52694,0.43038,0
0.5,0.52848,0.42762,0
0.5,0.56646,0.42801,0
0.5,0.56512,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43346,0
0.5,0.5633,0.43354,0
0.5,0.52361,0.43671,0
0.5,0.56329,0.43356,0
0.5,0.56154,0.43671,0
0.5,0.52202,0.43987,0
0.5,0.52215,0.43962,0
0.5,0.56013,0.43924,0
0.5,0.55978,0.43987,0
0.5,0.5204,0.44304,0
0.5,0.55811,0.44304,0
0.5,0.5188,0.4462,0
0.5,0.51899,0.44585,0
0.5,0.55696,0.44522,0
0.5,0.55646,0.4462,0
0.5,0.51714,0.44937,0
0.5,0.5549,0.44937,0
0.5,0.51547,0.45253,0
0.5,0.51582,0.45188,0
0.5,0.5538,0.45159,0
0.5,0.55334,0.45253,0
0.5,0.5137,0.4557,0
0.5,0.55185,0.4557,0
0.5,0.51184,0.45886,0
0.5,0.51266,0.45752,0
0.5,0.55063,0.45824,0
0.5,0.55034,0.45886,0
0.5,0.50983,0.46203,0
0.5,0.54889,0.46203,0
0.5,0.50754,0.46519,0
0.5,0.50949,0.46252,0
0.5,0.54747,0.46506,0
0.5,0.54741,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46674,0
0.5,0.54596,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47032,0
0.5,0.54446,0.47152,0
0.5,0.49842,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.47184,0
0.5,0.54294,0.47468,0
0.5,0.49404,0.47785,0
0.5,0.49684,0.47595,0
0.5,0.54133,0.47785,0
0.5,0.48733,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47808,0
0.5,0.54114,0.47822,0
0.5,0.53967,0.48101,0
0.5,0.46662,0.48418,0
0.5,0.46835,0.48408,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.4819,0
0.5,0.53797,0.48402,0
0.5,0.53789,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48554,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48494,0
0.5,0.015823,0.48483,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48468,0
0.5,0.050633,0.48468,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48468,0
0.5,0.10443,0.48468,0
0.5,0.10759,0.48468,0
0.5,0.11076,0.48468,0
0.5,0.11392,0.48468,0
0.5,0.11709,0.48468,0
0.5,0.12025,0.48468,0
0.5,0.12342,0.48468,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48465,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48457,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48437,0
0.5,0.46519,0.48425,0
0.5,0.53599,0.48734,0
0.5,0.53481,0.48921,0
0.5,0.53396,0.49051,0
0.5,0.53182,0.49367,0
0.5,0.53165,0.49393,0
0.5,0.5296,0.49684,0
0.5,0.52848,0.49838,0
0.5,0.52727,0.5,0
0.5,0.52532,0.50251,0
0.5,0.5248,0.50316,0
0.5,0.52215,0.50629,0
0.5,0.52212,0.50633,0
0.5,0.51908,0.50949,0
0.5,0.51582,0.51229,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.51432,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51515,0
0.5,0.018987,0.51523,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51532,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51532,0
0.5,0.10443,0.51532,0
0.5,0.10759,0.51532,0
0.5,0.11076,0.51532,0
0.5,0.11392,0.51532,0
0.5,0.11709,0.51532,0
0.5,0.12025,0.51532,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51534,0
0.5,0.33544,0.51534,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51555,0
0.5,0.45253,0.51559,0
0.5,0.4557,0.51564,0
0.5,0.45886,0.51571,0
0.5,0.46203,0.5158,0
0.5,0.46278,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51591,0
0.5,0.46835,0.51606,0
0.5,0.47152,0.51625,0
0.5,0.47468,0.51647,0
0.5,0.47785,0.51674,0
0.5,0.48101,0.51704,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.765168,0.423129,0.279095,0.0664492,0.128462,0.0432072,0.036926,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.381981,0.119297,0.199665,0.0388024,0.123936,0.0432118,0.0370993,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.380487,0.119709,0.201048,0.0421061,0.130071,0.0433605,0.0373435,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.386194,0.117735,0.203366,0.0427492,0.12984,0.0431452,0.0374881,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.51883,0.160455,0.265597,0.0541793,0.126628,0.0433997,0.0371807,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.932712,0.284391,0.487459,0.111828,0.288115,0.0888566,0.076065,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.714919,0.213275,0.349777,0.0794808,0.146645,0.0445366,0.0380042,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.683923,0.219569,0.352148,0.0869821,0.145456,0.0446193,0.0390484,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.39357,0.440495,0.698088,0.156022,0.299155,0.091499,0.0768556,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.43399,0.471753,0.716356,0.173704,0.297007,0.0949844,0.0793708,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.31775,0.43431,0.627158,0.154096,0.148387,0.0469691,0.040235,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,2.19663,0.718704,1.02931,0.221286,0.148835,0.046933,0.0407439,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,80.5429,28.6154,35.7976,2.23019,0.507568,0.160697,0.133844,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,45.028,16.1016,20.2019,1.12225,0.408363,0.117096,0.0979848,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,41.4267,15.1056,18.4715,1.02512,0.439185,0.122675,0.103971,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,44.5141,16.5391,19.9884,1.00253,0.456794,0.128603,0.107961,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,40.2433,15.2505,18.4093,1.01527,0.47749,0.133055,0.111618,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,48.2345,18.035,21.9094,1.01349,0.496053,0.138158,0.116497,3818,0,218,214,214,2
18,0.0114,-0.272222,0.134677,0.0015516,0.00234497,34.8933,13.2177,15.6206,0.878147,0.464611,0.139688,0.114371,3925,0.0049,157,155,155,2
19,0.0117,-0.269104,0.144543,0.00157419,0.0024034,27.2,10.3939,12.0444,0.781244,0.250575,0.0748585,0.0592589,4034,0.0088,121,118,118,1
20,0.012,-0.265986,0.154507,0.00159584,0.00246182,33.7639,11.7218,14.9076,1.00619,0.525456,0.146126,0.123811,4136,0,139,137,137,2


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48816,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.4795,0
0.5,0.49684,0.47873,0
0.5,0.5,0.47816,0
0.5,0.50316,0.47789,0
0.5,0.50633,0.47801,0
0.5,0.50949,0.47866,0
0.5,0.51266,0.47999,0
0.5,0.51423,0.48101,0
0.5,0.46903,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48199,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48233,0
0.5,0.5175,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48515,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48511,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48423,0
0.5,0.51899,0.48651,0
0.5,0.51944,0.48734,0
0.5,0.52055,0.49051,0
0.5,0.52106,0.49367,0
0.5,0.52108,0.49684,0
0.5,0.52062,0.5,0
0.5,0.51966,0.50316,0
0.5,0.51899,0.50458,0
0.5,0.51813,0.50633,0
0.5,0.51592,0.50949,0
0.5,0.51582,0.50961,0
0.5,0.51271,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51493,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51506,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51546,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.5157,0
0.5,0.46766,0.51582,0
0.5,0.50949,0.51479,0
0.5,0.5073,0.51582,0
0.5,0.51266,0.5127,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.51787,0
0.5,0.49367,0.51804,0
0.5,0.49684,0.51804,0
0.5,0.5,0.51778,0
0.5,0.50316,0.51722,0
0.5,0.50633,0.51625,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56485,0.37025,0
0.5,0.56646,0.3692,0
0.5,0.56962,0.3679,0
0.5,0.57278,0.36734,0
0.5,0.57595,0.36761,0
0.5,0.57911,0.36885,0
0.5,0.58092,0.37025,0
0.5,0.56105,0.37342,0
0.5,0.56329,0.37134,0
0.5,0.58228,0.37175,0
0.5,0.58335,0.37342,0
0.5,0.55827,0.37658,0
0.5,0.56013,0.37435,0
0.5,0.58453,0.37658,0
0.5,0.55598,0.37975,0
0.5,0.55696,0.37834,0
0.5,0.58497,0.37975,0
0.5,0.55399,0.38291,0
0.5,0.58488,0.38291,0
0.5,0.55211,0.38608,0
0.5,0.5538,0.38324,0
0.5,0.58436,0.38608,0
0.5,0.55033,0.38924,0
0.5,0.55063,0.38871,0
0.5,0.5835,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58232,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.3925,0
0.5,0.58097,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.57944,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40017,0
0.5,0.57911,0.39936,0
0.5,0.57782,0.4019,0
0.5,0.54162,0.40506,0
0.5,0.57612,0.40506,0
0.5,0.53988,0.40823,0
0.5,0.54114,0.40595,0
0.5,0.57595,0.40538,0
0.5,0.57444,0.40823,0
0.5,0.53816,0.41139,0
0.5,0.57278,0.41127,0
0.5,0.57272,0.41139,0
0.5,0.53638,0.41456,0
0.5,0.53797,0.41172,0
0.5,0.57105,0.41456,0
0.5,0.53464,0.41772,0
0.5,0.53481,0.41742,0
0.5,0.56962,0.4172,0
0.5,0.56934,0.41772,0
0.5,0.53286,0.42089,0
0.5,0.56768,0.42089,0
0.5,0.53112,0.42405,0
0.5,0.53165,0.42313,0
0.5,0.56646,0.4232,0
0.5,0.56602,0.42405,0
0.5,0.52938,0.42722,0
0.5,0.5644,0.42722,0
0.5,0.52764,0.43038,0
0.5,0.52848,0.42888,0
0.5,0.56329,0.42938,0
0.5,0.56279,0.43038,0
0.5,0.52592,0.43354,0
0.5,0.56122,0.43354,0
0.5,0.52419,0.43671,0
0.5,0.52532,0.43467,0
0.5,0.56013,0.43574,0
0.5,0.55965,0.43671,0
0.5,0.52249,0.43987,0
0.5,0.55815,0.43987,0
0.5,0.52076,0.44304,0
0.5,0.52215,0.44051,0
0.5,0.55696,0.44233,0
0.5,0.55663,0.44304,0
0.5,0.51908,0.4462,0
0.5,0.55517,0.4462,0
0.5,0.51735,0.44937,0
0.5,0.51899,0.44637,0
0.5,0.5538,0.44912,0
0.5,0.55368,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55223,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55071,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45585,0
0.5,0.54918,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54753,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46214,0
0.5,0.5459,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.5443,0.4682,0
0.5,0.54422,0.46835,0
0.5,0.5023,0.47152,0
0.5,0.50316,0.47063,0
0.5,0.54257,0.47152,0
0.5,0.49886,0.47468,0
0.5,0.5,0.47373,0
0.5,0.54114,0.47416,0
0.5,0.54086,0.47468,0
0.5,0.49445,0.47785,0
0.5,0.49684,0.47628,0
0.5,0.53916,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47833,0
0.5,0.53797,0.47999,0
0.5,0.53741,0.48101,0
0.5,0.46891,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48104,0
0.5,0.53564,0.48418,0
0.5,0,0.48644,0
0.5,0.0031646,0.48604,0
0.5,0.0063291,0.48572,0
0.5,0.0094937,0.48547,0
0.5,0.012658,0.4853,0
0.5,0.015823,0.48519,0
0.5,0.018987,0.48512,0
0.5,0.022152,0.48509,0
0.5,0.025316,0.48507,0
0.5,0.028481,0.48507,0
0.5,0.031646,0.48507,0
0.5,0.03481,0.48507,0
0.5,0.037975,0.48507,0
0.5,0.041139,0.48507,0
0.5,0.044304,0.48508,0
0.5,0.047468,0.48508,0
0.5,0.050633,0.48508,0
0.5,0.053797,0.48508,0
0.5,0.056962,0.48508,0
0.5,0.060127,0.48508,0
0.5,0.063291,0.48508,0
0.5,0.066456,0.48508,0
0.5,0.06962,0.48508,0
0.5,0.072785,0.48508,0
0.5,0.075949,0.48508,0
0.5,0.079114,0.48508,0
0.5,0.082278,0.48508,0
0.5,0.085443,0.48508,0
0.5,0.088608,0.48508,0
0.5,0.091772,0.48508,0
0.5,0.094937,0.48508,0
0.5,0.098101,0.48508,0
0.5,0.10127,0.48508,0
0.5,0.10443,0.48508,0
0.5,0.10759,0.48508,0
0.5,0.11076,0.48508,0
0.5,0.11392,0.48508,0
0.5,0.11709,0.48508,0
0.5,0.12025,0.48508,0
0.5,0.12342,0.48508,0
0.5,0.12658,0.48508,0
0.5,0.12975,0.48508,0
0.5,0.13291,0.48508,0
0.5,0.13608,0.48508,0
0.5,0.13924,0.48508,0
0.5,0.14241,0.48508,0
0.5,0.14557,0.48508,0
0.5,0.14873,0.48508,0
0.5,0.1519,0.48508,0
0.5,0.15506,0.48508,0
0.5,0.15823,0.48508,0
0.5,0.16139,0.48508,0
0.5,0.16456,0.48508,0
0.5,0.16772,0.48507,0
0.5,0.17089,0.48507,0
0.5,0.17405,0.48507,0
0.5,0.17722,0.48507,0
0.5,0.18038,0.48507,0
0.5,0.18354,0.48507,0
0.5,0.18671,0.48507,0
0.5,0.18987,0.48507,0
0.5,0.19304,0.48507,0
0.5,0.1962,0.48507,0
0.5,0.19937,0.48507,0
0.5,0.20253,0.48507,0
0.5,0.2057,0.48507,0
0.5,0.20886,0.48507,0
0.5,0.21203,0.48507,0
0.5,0.21519,0.48507,0
0.5,0.21835,0.48507,0
0.5,0.22152,0.48507,0
0.5,0.22468,0.48507,0
0.5,0.22785,0.48507,0
0.5,0.23101,0.48507,0
0.5,0.23418,0.48507,0
0.5,0.23734,0.48507,0
0.5,0.24051,0.48507,0
0.5,0.24367,0.48507,0
0.5,0.24684,0.48507,0
0.5,0.25,0.48507,0
0.5,0.25316,0.48507,0
0.5,0.25633,0.48507,0
0.5,0.25949,0.48507,0
0.5,0.26266,0.48507,0
0.5,0.26582,0.48507,0
0.5,0.26899,0.48507,0
0.5,0.27215,0.48507,0
0.5,0.27532,0.48507,0
0.5,0.27848,0.48507,0
0.5,0.28165,0.48507,0
0.5,0.28481,0.48507,0
0.5,0.28797,0.48507,0
0.5,0.29114,0.48507,0
0.5,0.2943,0.48507,0
0.5,0.29747,0.48507,0
0.5,0.30063,0.48507,0
0.5,0.3038,0.48507,0
0.5,0.30696,0.48507,0
0.5,0.31013,0.48507,0
0.5,0.31329,0.48507,0
0.5,0.31646,0.48507,0
0.5,0.31962,0.48507,0
0.5,0.32278,0.48508,0
0.5,0.32595,0.48508,0
0.5,0.32911,0.48508,0
0.5,0.33228,0.48508,0
0.5,0.33544,0.48508,0
0.5,0.33861,0.48508,0
0.5,0.34177,0.48508,0
0.5,0.34494,0.48508,0
0.5,0.3481,0.48508,0
0.5,0.35127,0.48508,0
0.5,0.35443,0.48508,0
0.5,0.35759,0.48508,0
0.5,0.36076,0.48507,0
0.5,0.36392,0.48507,0
0.5,0.36709,0.48507,0
0.5,0.37025,0.48507,0
0.5,0.37342,0.48507,0
0.5,0.37658,0.48506,0
0.5,0.37975,0.48506,0
0.5,0.38291,0.48506,0
0.5,0.38608,0.48506,0
0.5,0.38924,0.48505,0
0.5,0.39241,0.48505,0
0.5,0.39557,0.48505,0
0.5,0.39873,0.48504,0
0.5,0.4019,0.48504,0
0.5,0.40506,0.48503,0
0.5,0.40823,0.48503,0
0.5,0.41139,0.48502,0
0.5,0.41456,0.48502,0
0.5,0.41772,0.48501,0
0.5,0.42089,0.48501,0
0.5,0.42405,0.485,0
0.5,0.42722,0.48499,0
0.5,0.43038,0.48498,0
0.5,0.43354,0.48497,0
0.5,0.43671,0.48495,0
0.5,0.43987,0.48493,0
0.5,0.44304,0.48491,0
0.5,0.4462,0.48488,0
0.5,0.44937,0.48485,0
0.5,0.45253,0.4848,0
0.5,0.4557,0.48474,0
0.5,0.45886,0.48466,0
0.5,0.46203,0.48455,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48562,0
0.5,0.5338,0.48734,0
0.5,0.53195,0.49051,0
0.5,0.53165,0.49102,0
0.5,0.53007,0.49367,0
0.5,0.52848,0.49632,0
0.5,0.52817,0.49684,0
0.5,0.52621,0.5,0
0.5,0.52532,0.50137,0
0.5,0.52412,0.50316,0
0.5,0.52215,0.50586,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51391,0
0.5,0,0.51349,0
0.5,0.0063291,0.51426,0
0.5,0.0094937,0.51452,0
0.5,0.012658,0.5147,0
0.5,0.015823,0.51481,0
0.5,0.018987,0.51488,0
0.5,0.022152,0.51491,0
0.5,0.025316,0.51493,0
0.5,0.028481,0.51493,0
0.5,0.031646,0.51493,0
0.5,0.03481,0.51493,0
0.5,0.037975,0.51493,0
0.5,0.041139,0.51493,0
0.5,0.044304,0.51492,0
0.5,0.047468,0.51492,0
0.5,0.050633,0.51492,0
0.5,0.053797,0.51492,0
0.5,0.056962,0.51492,0
0.5,0.060127,0.51492,0
0.5,0.063291,0.51492,0
0.5,0.066456,0.51492,0
0.5,0.06962,0.51492,0
0.5,0.072785,0.51492,0
0.5,0.075949,0.51492,0
0.5,0.079114,0.51492,0
0.5,0.082278,0.51492,0
0.5,0.085443,0.51492,0
0.5,0.088608,0.51492,0
0.5,0.091772,0.51492,0
0.5,0.094937,0.51492,0
0.5,0.098101,0.51492,0
0.5,0.10127,0.51492,0
0.5,0.10443,0.51492,0
0.5,0.10759,0.51492,0
0.5,0.11076,0.51492,0
0.5,0.11392,0.51492,0
0.5,0.11709,0.51492,0
0.5,0.12025,0.51492,0
0.5,0.12342,0.51492,0
0.5,0.12658,0.51492,0
0.5,0.12975,0.51492,0
0.5,0.13291,0.51492,0
0.5,0.13608,0.51492,0
0.5,0.13924,0.51492,0
0.5,0.14241,0.51492,0
0.5,0.14557,0.51492,0
0.5,0.14873,0.51492,0
0.5,0.1519,0.51492,0
0.5,0.15506,0.51492,0
0.5,0.15823,0.51492,0
0.5,0.16139,0.51492,0
0.5,0.16456,0.51492,0
0.5,0.16772,0.51492,0
0.5,0.17089,0.51493,0
0.5,0.17405,0.51493,0
0.5,0.17722,0.51493,0
0.5,0.18038,0.51493,0
0.5,0.18354,0.51493,0
0.5,0.18671,0.51493,0
0.5,0.18987,0.51493,0
0.5,0.19304,0.51493,0
0.5,0.1962,0.51493,0
0.5,0.19937,0.51493,0
0.5,0.20253,0.51493,0
0.5,0.2057,0.51493,0
0.5,0.20886,0.51493,0
0.5,0.21203,0.51493,0
0.5,0.21519,0.51493,0
0.5,0.21835,0.51493,0
0.5,0.22152,0.51493,0
0.5,0.22468,0.51493,0
0.5,0.22785,0.51493,0
0.5,0.23101,0.51493,0
0.5,0.23418,0.51493,0
0.5,0.23734,0.51493,0
0.5,0.24051,0.51493,0
0.5,0.24367,0.51493,0
0.5,0.24684,0.51493,0
0.5,0.25,0.51493,0
0.5,0.25316,0.51493,0
0.5,0.25633,0.51493,0
0.5,0.25949,0.51493,0
0.5,0.26266,0.51493,0
0.5,0.26582,0.51493,0
0.5,0.26899,0.51493,0
0.5,0.27215,0.51493,0
0.5,0.27532,0.51493,0
0.5,0.27848,0.51493,0
0.5,0.28165,0.51494,0
0.5,0.28481,0.51494,0
0.5,0.28797,0.51494,0
0.5,0.29114,0.51494,0
0.5,0.2943,0.51494,0
0.5,0.29747,0.51494,0
0.5,0.30063,0.51494,0
0.5,0.3038,0.51494,0
0.5,0.30696,0.51494,0
0.5,0.31013,0.51494,0
0.5,0.31329,0.51494,0
0.5,0.31646,0.51494,0
0.5,0.31962,0.51494,0
0.5,0.32278,0.51495,0
0.5,0.32595,0.51495,0
0.5,0.32911,0.51495,0
0.5,0.33228,0.51495,0
0.5,0.33544,0.51495,0
0.5,0.33861,0.51495,0
0.5,0.34177,0.51495,0
0.5,0.34494,0.51495,0
0.5,0.3481,0.51496,0
0.5,0.35127,0.51496,0
0.5,0.35443,0.51496,0
0.5,0.35759,0.51496,0
0.5,0.36076,0.51496,0
0.5,0.36392,0.51497,0
0.5,0.36709,0.51497,0
0.5,0.37025,0.51497,0
0.5,0.37342,0.51497,0
0.5,0.37658,0.51498,0
0.5,0.37975,0.51498,0
0.5,0.38291,0.51498,0
0.5,0.38608,0.51499,0
0.5,0.38924,0.51499,0
0.5,0.39241,0.51499,0
0.5,0.39557,0.515,0
0.5,0.39873,0.515,0
0.5,0.4019,0.51501,0
0.5,0.40506,0.51502,0
0.5,0.40823,0.51503,0
0.5,0.41139,0.51503,0
0.5,0.41456,0.51504,0
0.5,0.41772,0.51506,0
0.5,0.42089,0.51507,0
0.5,0.42405,0.51508,0
0.5,0.42722,0.5151,0
0.5,0.43038,0.51511,0
0.5,0.43354,0.51513,0
0.5,0.43671,0.51515,0
0.5,0.43987,0.51518,0
0.5,0.44304,0.51521,0
0.5,0.4462,0.51524,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51534,0
0.5,0.4557,0.51541,0
0.5,0.45886,0.51549,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51572,0
0.5,0.46711,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58948,0.32911,0
0.5,0.59177,0.32802,0
0.5,0.59494,0.32728,0
0.5,0.5981,0.3273,0
0.5,0.60127,0.32824,0
0.5,0.60269,0.32911,0
0.5,0.58495,0.33228,0
0.5,0.58544,0.33182,0
0.5,0.58861,0.32954,0
0.5,0.60443,0.33051,0
0.5,0.60585,0.33228,0
0.5,0.58191,0.33544,0
0.5,0.58228,0.335,0
0.5,0.60733,0.33544,0
0.5,0.57947,0.33861,0
0.5,0.60759,0.3367,0
0.5,0.60795,0.33861,0
0.5,0.57733,0.34177,0
0.5,0.57911,0.33912,0
0.5,0.60798,0.34177,0
0.5,0.57537,0.34494,0
0.5,0.57595,0.34399,0
0.5,0.60759,0.34451,0
0.5,0.60754,0.34494,0
0.5,0.57349,0.3481,0
0.5,0.60674,0.3481,0
0.5,0.57163,0.35127,0
0.5,0.57278,0.34932,0
0.5,0.60562,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60443,0.35398,0
0.5,0.60423,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60269,0.35759,0
0.5,0.56617,0.36076,0
0.5,0.56646,0.36027,0
0.5,0.60127,0.36023,0
0.5,0.60098,0.36076,0
0.5,0.56437,0.36392,0
0.5,0.59925,0.36392,0
0.5,0.56259,0.36709,0
0.5,0.56329,0.36586,0
0.5,0.5981,0.36593,0
0.5,0.59745,0.36709,0
0.5,0.56082,0.37025,0
0.5,0.59566,0.37025,0
0.5,0.55905,0.37342,0
0.5,0.56013,0.3715,0
0.5,0.59494,0.3715,0
0.5,0.59386,0.37342,0
0.5,0.55731,0.37658,0
0.5,0.59205,0.37658,0
0.5,0.55554,0.37975,0
0.5,0.55696,0.37722,0
0.5,0.59177,0.37707,0
0.5,0.5903,0.37975,0
0.5,0.55382,0.38291,0
0.5,0.58861,0.38278,0
0.5,0.58853,0.38291,0
0.5,0.55205,0.38608,0
0.5,0.5538,0.38296,0
0.5,0.58683,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58544,0.38863,0
0.5,0.58512,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58346,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39463,0
0.5,0.5818,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58017,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.40073,0
0.5,0.57851,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57686,0.40506,0
0.5,0.53984,0.40823,0
0.5,0.54114,0.4059,0
0.5,0.57595,0.40675,0
0.5,0.57517,0.40823,0
0.5,0.53809,0.41139,0
0.5,0.57349,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.4116,0
0.5,0.57278,0.41268,0
0.5,0.57179,0.41456,0
0.5,0.53451,0.41772,0
0.5,0.53481,0.4172,0
0.5,0.57007,0.41772,0
0.5,0.53271,0.42089,0
0.5,0.56962,0.41853,0
0.5,0.56835,0.42089,0
0.5,0.53095,0.42405,0
0.5,0.53165,0.42282,0
0.5,0.56661,0.42405,0
0.5,0.5292,0.42722,0
0.5,0.56646,0.42433,0
0.5,0.56492,0.42722,0
0.5,0.52747,0.43038,0
0.5,0.52848,0.42857,0
0.5,0.56329,0.43024,0
0.5,0.56322,0.43038,0
0.5,0.52578,0.43354,0
0.5,0.56158,0.43354,0
0.5,0.52408,0.43671,0
0.5,0.52532,0.43442,0
0.5,0.56013,0.43634,0
0.5,0.55994,0.43671,0
0.5,0.52242,0.43987,0
0.5,0.55837,0.43987,0
0.5,0.52073,0.44304,0
0.5,0.52215,0.4404,0
0.5,0.55696,0.44271,0
0.5,0.5568,0.44304,0
0.5,0.51906,0.4462,0
0.5,0.5553,0.4462,0
0.5,0.51734,0.44937,0
0.5,0.51899,0.44634,0
0.5,0.5538,0.4493,0
0.5,0.55377,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55228,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55074,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45591,0
0.5,0.54922,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54765,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46238,0
0.5,0.5461,0.46519,0
0.5,0.50513,0.46835,0
0.5,0.50633,0.46691,0
0.5,0.54451,0.46835,0
0.5,0.50225,0.47152,0
0.5,0.50316,0.47058,0
0.5,0.5443,0.46875,0
0.5,0.54291,0.47152,0
0.5,0.49878,0.47468,0
0.5,0.5,0.47366,0
0.5,0.54125,0.47468,0
0.5,0.49436,0.47785,0
0.5,0.49684,0.47622,0
0.5,0.54114,0.47489,0
0.5,0.53959,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47984,0
0.5,0.49367,0.47828,0
0.5,0.53797,0.48076,0
0.5,0.53783,0.48101,0
0.5,0.46875,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53605,0.48418,0
0.5,0,0.48635,0
0.5,0.0031646,0.48597,0
0.5,0.0063291,0.48567,0
0.5,0.0094937,0.48543,0
0.5,0.012658,0.48526,0
0.5,0.015823,0.48515,0
0.5,0.018987,0.48507,0
0.5,0.022152,0.48503,0
0.5,0.025316,0.48501,0
0.5,0.028481,0.485,0
0.5,0.031646,0.485,0
0.5,0.03481,0.485,0
0.5,0.037975,0.485,0
0.5,0.041139,0.48501,0
0.5,0.044304,0.48501,0
0.5,0.047468,0.48501,0
0.5,0.050633,0.48501,0
0.5,0.053797,0.48501,0
0.5,0.056962,0.48501,0
0.5,0.060127,0.48501,0
0.5,0.063291,0.48501,0
0.5,0.066456,0.48501,0
0.5,0.06962,0.48501,0
0.5,0.072785,0.48501,0
0.5,0.075949,0.48501,0
0.5,0.079114,0.48501,0
0.5,0.082278,0.48501,0
0.5,0.085443,0.48501,0
0.5,0.088608,0.48501,0
0.5,0.091772,0.48501,0
0.5,0.094937,0.48501,0
0.5,0.098101,0.48501,0
0.5,0.10127,0.48501,0
0.5,0.10443,0.48501,0
0.5,0.10759,0.48501,0
0.5,0.11076,0.48501,0
0.5,0.11392,0.48501,0
0.5,0.11709,0.48501,0
0.5,0.12025,0.48501,0
0.5,0.12342,0.48501,0
0.5,0.12658,0.48501,0
0.5,0.12975,0.48501,0
0.5,0.13291,0.48501,0
0.5,0.13608,0.48501,0
0.5,0.13924,0.48501,0
0.5,0.14241,0.48501,0
0.5,0.14557,0.48501,0
0.5,0.14873,0.48501,0
0.5,0.1519,0.48501,0
0.5,0.15506,0.48501,0
0.5,0.15823,0.48501,0
0.5,0.16139,0.48501,0
0.5,0.16456,0.48501,0
0.5,0.16772,0.48501,0
0.5,0.17089,0.48501,0
0.5,0.17405,0.48501,0
0.5,0.17722,0.48501,0
0.5,0.18038,0.48501,0
0.5,0.18354,0.48501,0
0.5,0.18671,0.485,0
0.5,0.18987,0.485,0
0.5,0.19304,0.485,0
0.5,0.1962,0.485,0
0.5,0.19937,0.485,0
0.5,0.20253,0.485,0
0.5,0.2057,0.485,0
0.5,0.20886,0.485,0
0.5,0.21203,0.485,0
0.5,0.21519,0.485,0
0.5,0.21835,0.485,0
0.5,0.22152,0.485,0
0.5,0.22468,0.485,0
0.5,0.22785,0.485,0
0.5,0.23101,0.485,0
0.5,0.23418,0.485,0
0.5,0.23734,0.485,0
0.5,0.24051,0.485,0
0.5,0.24367,0.485,0
0.5,0.24684,0.485,0
0.5,0.25,0.485,0
0.5,0.25316,0.485,0
0.5,0.25633,0.485,0
0.5,0.25949,0.485,0
0.5,0.26266,0.485,0
0.5,0.26582,0.485,0
0.5,0.26899,0.485,0
0.5,0.27215,0.485,0
0.5,0.27532,0.485,0
0.5,0.27848,0.485,0
0.5,0.28165,0.485,0
0.5,0.28481,0.485,0
0.5,0.28797,0.485,0
0.5,0.29114,0.485,0
0.5,0.2943,0.485,0
0.5,0.29747,0.485,0
0.5,0.30063,0.485,0
0.5,0.3038,0.485,0
0.5,0.30696,0.485,0
0.5,0.31013,0.485,0
0.5,0.31329,0.485,0
0.5,0.31646,0.485,0
0.5,0.31962,0.485,0
0.5,0.32278,0.485,0
0.5,0.32595,0.485,0
0.5,0.32911,0.48501,0
0.5,0.33228,0.48501,0
0.5,0.33544,0.48501,0
0.5,0.33861,0.48501,0
0.5,0.34177,0.48501,0
0.5,0.34494,0.48501,0
0.5,0.3481,0.48501,0
0.5,0.35127,0.48501,0
0.5,0.35443,0.48501,0
0.5,0.35759,0.48501,0
0.5,0.36076,0.48501,0
0.5,0.36392,0.48501,0
0.5,0.36709,0.48501,0
0.5,0.37025,0.48501,0
0.5,0.37342,0.48501,0
0.5,0.37658,0.48501,0
0.5,0.37975,0.48501,0
0.5,0.38291,0.48501,0
0.5,0.38608,0.48501,0
0.5,0.38924,0.48501,0
0.5,0.39241,0.485,0
0.5,0.39557,0.485,0
0.5,0.39873,0.485,0
0.5,0.4019,0.48499,0
0.5,0.40506,0.48499,0
0.5,0.40823,0.48498,0
0.5,0.41139,0.48498,0
0.5,0.41456,0.48497,0
0.5,0.41772,0.48497,0
0.5,0.42089,0.48496,0
0.5,0.42405,0.48495,0
0.5,0.42722,0.48495,0
0.5,0.43038,0.48494,0
0.5,0.43354,0.48493,0
0.5,0.43671,0.48491,0
0.5,0.43987,0.4849,0
0.5,0.44304,0.48488,0
0.5,0.4462,0.48485,0
0.5,0.44937,0.48482,0
0.5,0.45253,0.48477,0
0.5,0.4557,0.48471,0
0.5,0.45886,0.48464,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.48439,0
0.5,0.46835,0.48421,0
0.5,0.53481,0.48629,0
0.5,0.53417,0.48734,0
0.5,0.53226,0.49051,0
0.5,0.53165,0.49151,0
0.5,0.53031,0.49367,0
0.5,0.52848,0.4966,0
0.5,0.52833,0.49684,0
0.5,0.5263,0.5,0
0.5,0.52532,0.50148,0
0.5,0.52416,0.50316,0
0.5,0.52215,0.50587,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51395,0
0.5,0,0.51354,0
0.5,0.0063291,0.51429,0
0.5,0.0094937,0.51456,0
0.5,0.012658,0.51474,0
0.5,0.015823,0.51485,0
0.5,0.018987,0.51493,0
0.5,0.022152,0.51497,0
0.5,0.025316,0.51499,0
0.5,0.028481,0.515,0
0.5,0.031646,0.515,0
0.5,0.03481,0.515,0
0.5,0.037975,0.515,0
0.5,0.041139,0.51499,0
0.5,0.044304,0.51499,0
0.5,0.047468,0.51499,0
0.5,0.050633,0.51499,0
0.5,0.053797,0.51499,0
0.5,0.056962,0.51499,0
0.5,0.060127,0.51499,0
0.5,0.063291,0.51499,0
0.5,0.066456,0.51499,0
0.5,0.06962,0.51499,0
0.5,0.072785,0.51499,0
0.5,0.075949,0.51499,0
0.5,0.079114,0.51499,0
0.5,0.082278,0.51499,0
0.5,0.085443,0.51499,0
0.5,0.088608,0.51499,0
0.5,0.091772,0.51499,0
0.5,0.094937,0.51499,0
0.5,0.098101,0.51499,0
0.5,0.10127,0.51499,0
0.5,0.10443,0.51499,0
0.5,0.10759,0.51499,0
0.5,0.11076,0.51499,0
0.5,0.11392,0.51499,0
0.5,0.11709,0.51499,0
0.5,0.12025,0.51499,0
0.5,0.12342,0.51499,0
0.5,0.12658,0.51499,0
0.5,0.12975,0.51499,0
0.5,0.13291,0.51499,0
0.5,0.13608,0.51499,0
0.5,0.13924,0.51499,0
0.5,0.14241,0.51499,0
0.5,0.14557,0.51499,0
0.5,0.14873,0.51499,0
0.5,0.1519,0.51499,0
0.5,0.15506,0.51499,0
0.5,0.15823,0.51499,0
0.5,0.16139,0.51499,0
0.5,0.16456,0.51499,0
0.5,0.16772,0.51499,0
0.5,0.17089,0.51499,0
0.5,0.17405,0.51499,0
0.5,0.17722,0.51499,0
0.5,0.18038,0.51499,0
0.5,0.18354,0.51499,0
0.5,0.18671,0.51499,0
0.5,0.18987,0.51499,0
0.5,0.19304,0.515,0
0.5,0.1962,0.515,0
0.5,0.19937,0.515,0
0.5,0.20253,0.515,0
0.5,0.2057,0.515,0
0.5,0.20886,0.515,0
0.5,0.21203,0.515,0
0.5,0.21519,0.515,0
0.5,0.21835,0.515,0
0.5,0.22152,0.515,0
0.5,0.22468,0.515,0
0.5,0.22785,0.515,0
0.5,0.23101,0.515,0
0.5,0.23418,0.515,0
0.5,0.23734,0.515,0
0.5,0.24051,0.515,0
0.5,0.24367,0.515,0
0.5,0.24684,0.515,0
0.5,0.25,0.515,0
0.5,0.25316,0.515,0
0.5,0.25633,0.515,0
0.5,0.25949,0.515,0
0.5,0.26266,0.515,0
0.5,0.26582,0.515,0
0.5,0.26899,0.515,0
0.5,0.27215,0.515,0
0.5,0.27532,0.515,0
0.5,0.27848,0.515,0
0.5,0.28165,0.515,0
0.5,0.28481,0.51501,0
0.5,0.28797,0.51501,0
0.5,0.29114,0.51501,0
0.5,0.2943,0.51501,0
0.5,0.29747,0.51501,0
0.5,0.30063,0.51501,0
0.5,0.3038,0.51501,0
0.5,0.30696,0.51501,0
0.5,0.31013,0.51501,0
0.5,0.31329,0.51501,0
0.5,0.31646,0.51501,0
0.5,0.31962,0.51501,0
0.5,0.32278,0.51502,0
0.5,0.32595,0.51502,0
0.5,0.32911,0.51502,0
0.5,0.33228,0.51502,0
0.5,0.33544,0.51502,0
0.5,0.33861,0.51502,0
0.5,0.34177,0.51502,0
0.5,0.34494,0.51502,0
0.5,0.3481,0.51503,0
0.5,0.35127,0.51503,0
0.5,0.35443,0.51503,0
0.5,0.35759,0.51503,0
0.5,0.36076,0.51503,0
0.5,0.36392,0.51504,0
0.5,0.36709,0.51504,0
0.5,0.37025,0.51504,0
0.5,0.37342,0.51504,0
0.5,0.37658,0.51505,0
0.5,0.37975,0.51505,0
0.5,0.38291,0.51505,0
0.5,0.38608,0.51506,0
0.5,0.38924,0.51506,0
0.5,0.39241,0.51506,0
0.5,0.39557,0.51507,0
0.5,0.39873,0.51507,0
0.5,0.4019,0.51508,0
0.5,0.40506,0.51508,0
0.5,0.40823,0.51509,0
0.5,0.41139,0.51509,0
0.5,0.41456,0.5151,0
0.5,0.41772,0.51511,0
0.5,0.42089,0.51512,0
0.5,0.42405,0.51513,0
0.5,0.42722,0.51514,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51518,0
0.5,0.43671,0.5152,0
0.5,0.43987,0.51522,0
0.5,0.44304,0.51525,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51532,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51544,0
0.5,0.45886,0.51552,0
0.5,0.46203,0.51562,0
0.5,0.46519,0.51574,0
0.5,0.46677,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6077,0.29747,0
0.5,0.61076,0.296,0
0.5,0.61392,0.29525,0
0.5,0.61709,0.29523,0
0.5,0.62025,0.2961,0
0.5,0.62251,0.29747,0
0.5,0.60352,0.30063,0
0.5,0.60443,0.2998,0
0.5,0.60759,0.29752,0
0.5,0.62342,0.29821,0
0.5,0.62531,0.30063,0
0.5,0.6005,0.3038,0
0.5,0.60127,0.3029,0
0.5,0.62658,0.3036,0
0.5,0.62665,0.3038,0
0.5,0.59806,0.30696,0
0.5,0.5981,0.3069,0
0.5,0.62718,0.30696,0
0.5,0.59588,0.31013,0
0.5,0.62711,0.31013,0
0.5,0.59386,0.31329,0
0.5,0.59494,0.3116,0
0.5,0.62658,0.31322,0
0.5,0.62657,0.31329,0
0.5,0.59195,0.31646,0
0.5,0.62567,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31675,0
0.5,0.62445,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62342,0.32179,0
0.5,0.62295,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62128,0.32595,0
0.5,0.58445,0.32911,0
0.5,0.58544,0.32743,0
0.5,0.62025,0.32775,0
0.5,0.61949,0.32911,0
0.5,0.58263,0.33228,0
0.5,0.61764,0.33228,0
0.5,0.58078,0.33544,0
0.5,0.58228,0.33289,0
0.5,0.61709,0.33321,0
0.5,0.6158,0.33544,0
0.5,0.57897,0.33861,0
0.5,0.57911,0.33836,0
0.5,0.61392,0.33861,0
0.5,0.61392,0.33861,0
0.5,0.57711,0.34177,0
0.5,0.61209,0.34177,0
0.5,0.57528,0.34494,0
0.5,0.57595,0.3438,0
0.5,0.61076,0.34405,0
0.5,0.61025,0.34494,0
0.5,0.57346,0.3481,0
0.5,0.60847,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.34964,0
0.5,0.6067,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60495,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35535,0
0.5,0.60321,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36025,0
0.5,0.60145,0.36076,0
0.5,0.56435,0.36392,0
0.5,0.60127,0.36109,0
0.5,0.59973,0.36392,0
0.5,0.56256,0.36709,0
0.5,0.56329,0.36581,0
0.5,0.5981,0.36681,0
0.5,0.59795,0.36709,0
0.5,0.56078,0.37025,0
0.5,0.59619,0.37025,0
0.5,0.559,0.37342,0
0.5,0.56013,0.37143,0
0.5,0.59494,0.37243,0
0.5,0.59438,0.37342,0
0.5,0.55727,0.37658,0
0.5,0.59258,0.37658,0
0.5,0.55551,0.37975,0
0.5,0.55696,0.37715,0
0.5,0.59177,0.37798,0
0.5,0.59078,0.37975,0
0.5,0.5538,0.38291,0
0.5,0.58901,0.38291,0
0.5,0.55204,0.38608,0
0.5,0.5538,0.38293,0
0.5,0.58861,0.38363,0
0.5,0.58728,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58555,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58544,0.38944,0
0.5,0.58389,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39545,0
0.5,0.58222,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58061,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.4016,0
0.5,0.57896,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57734,0.40506,0
0.5,0.53982,0.40823,0
0.5,0.54114,0.40589,0
0.5,0.57595,0.40767,0
0.5,0.57566,0.40823,0
0.5,0.53806,0.41139,0
0.5,0.574,0.41139,0
0.5,0.53623,0.41456,0
0.5,0.53797,0.41154,0
0.5,0.57278,0.41364,0
0.5,0.5723,0.41456,0
0.5,0.53443,0.41772,0
0.5,0.53481,0.41707,0
0.5,0.5706,0.41772,0
0.5,0.53262,0.42089,0
0.5,0.56962,0.41949,0
0.5,0.56886,0.42089,0
0.5,0.53083,0.42405,0
0.5,0.53165,0.42263,0
0.5,0.56711,0.42405,0
0.5,0.52909,0.42722,0
0.5,0.56646,0.42523,0
0.5,0.56537,0.42722,0
0.5,0.52735,0.43038,0
0.5,0.52848,0.42834,0
0.5,0.56363,0.43038,0
0.5,0.52567,0.43354,0
0.5,0.56329,0.431,0
0.5,0.56193,0.43354,0
0.5,0.52398,0.43671,0
0.5,0.52532,0.43422,0
0.5,0.56023,0.43671,0
0.5,0.52236,0.43987,0
0.5,0.56013,0.43691,0
0.5,0.55862,0.43987,0
0.5,0.52068,0.44304,0
0.5,0.52215,0.44027,0
0.5,0.557,0.44304,0
0.5,0.51904,0.4462,0
0.5,0.55696,0.44311,0
0.5,0.55546,0.4462,0
0.5,0.51733,0.44937,0
0.5,0.51899,0.4463,0
0.5,0.5539,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44957,0
0.5,0.55239,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55084,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45613,0
0.5,0.54934,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.5478,0.46203,0
0.5,0.50763,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46271,0
0.5,0.54629,0.46519,0
0.5,0.50511,0.46835,0
0.5,0.50633,0.46688,0
0.5,0.54474,0.46835,0
0.5,0.50219,0.47152,0
0.5,0.50316,0.47054,0
0.5,0.5443,0.46922,0
0.5,0.54317,0.47152,0
0.5,0.49871,0.47468,0
0.5,0.5,0.4736,0
0.5,0.54155,0.47468,0
0.5,0.4943,0.47785,0
0.5,0.49684,0.47616,0
0.5,0.54114,0.47546,0
0.5,0.53989,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47824,0
0.5,0.53816,0.48101,0
0.5,0.4686,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48133,0
0.5,0.53636,0.48418,0
0.5,0,0.48628,0
0.5,0.0031646,0.48592,0
0.5,0.0063291,0.48562,0
0.5,0.0094937,0.48539,0
0.5,0.012658,0.48522,0
0.5,0.015823,0.48511,0
0.5,0.018987,0.48503,0
0.5,0.022152,0.48498,0
0.5,0.025316,0.48496,0
0.5,0.028481,0.48495,0
0.5,0.031646,0.48494,0
0.5,0.03481,0.48494,0
0.5,0.037975,0.48494,0
0.5,0.041139,0.48495,0
0.5,0.044304,0.48495,0
0.5,0.047468,0.48495,0
0.5,0.050633,0.48495,0
0.5,0.053797,0.48495,0
0.5,0.056962,0.48495,0
0.5,0.060127,0.48495,0
0.5,0.063291,0.48495,0
0.5,0.066456,0.48495,0
0.5,0.06962,0.48495,0
0.5,0.072785,0.48495,0
0.5,0.075949,0.48495,0
0.5,0.079114,0.48495,0
0.5,0.082278,0.48495,0
0.5,0.085443,0.48495,0
0.5,0.088608,0.48495,0
0.5,0.091772,0.48495,0
0.5,0.094937,0.48495,0
0.5,0.098101,0.48495,0
0.5,0.10127,0.48495,0
0.5,0.10443,0.48495,0
0.5,0.10759,0.48495,0
0.5,0.11076,0.48495,0
0.5,0.11392,0.48495,0
0.5,0.11709,0.48495,0
0.5,0.12025,0.48495,0
0.5,0.12342,0.48495,0
0.5,0.12658,0.48495,0
0.5,0.12975,0.48495,0
0.5,0.13291,0.48495,0
0.5,0.13608,0.48495,0
0.5,0.13924,0.48495,0
0.5,0.14241,0.48495,0
0.5,0.14557,0.48495,0
0.5,0.14873,0.48495,0
0.5,0.1519,0.48495,0
0.5,0.15506,0.48495,0
0.5,0.15823,0.48495,0
0.5,0.16139,0.48495,0
0.5,0.16456,0.48495,0
0.5,0.16772,0.48495,0
0.5,0.17089,0.48495,0
0.5,0.17405,0.48495,0
0.5,0.17722,0.48495,0
0.5,0.18038,0.48495,0
0.5,0.18354,0.48495,0
0.5,0.18671,0.48495,0
0.5,0.18987,0.48494,0
0.5,0.19304,0.48494,0
0.5,0.1962,0.48494,0
0.5,0.19937,0.48494,0
0.5,0.20253,0.48494,0
0.5,0.2057,0.48494,0
0.5,0.20886,0.48494,0
0.5,0.21203,0.48494,0
0.5,0.21519,0.48494,0
0.5,0.21835,0.48494,0
0.5,0.22152,0.48494,0
0.5,0.22468,0.48494,0
0.5,0.22785,0.48494,0
0.5,0.23101,0.48494,0
0.5,0.23418,0.48494,0
0.5,0.23734,0.48494,0
0.5,0.24051,0.48494,0
0.5,0.24367,0.48494,0
0.5,0.24684,0.48494,0
0.5,0.25,0.48494,0
0.5,0.25316,0.48494,0
0.5,0.25633,0.48494,0
0.5,0.25949,0.48494,0
0.5,0.26266,0.48494,0
0.5,0.26582,0.48494,0
0.5,0.26899,0.48494,0
0.5,0.27215,0.48494,0
0.5,0.27532,0.48494,0
0.5,0.27848,0.48494,0
0.5,0.28165,0.48494,0
0.5,0.28481,0.48494,0
0.5,0.28797,0.48494,0
0.5,0.29114,0.48494,0
0.5,0.2943,0.48494,0
0.5,0.29747,0.48494,0
0.5,0.30063,0.48494,0
0.5,0.3038,0.48494,0
0.5,0.30696,0.48494,0
0.5,0.31013,0.48494,0
0.5,0.31329,0.48494,0
0.5,0.31646,0.48494,0
0.5,0.31962,0.48494,0
0.5,0.32278,0.48494,0
0.5,0.32595,0.48494,0
0.5,0.32911,0.48494,0
0.5,0.33228,0.48494,0
0.5,0.33544,0.48494,0
0.5,0.33861,0.48494,0
0.5,0.34177,0.48494,0
0.5,0.34494,0.48495,0
0.5,0.3481,0.48495,0
0.5,0.35127,0.48495,0
0.5,0.35443,0.48495,0
0.5,0.35759,0.48495,0
0.5,0.36076,0.48495,0
0.5,0.36392,0.48495,0
0.5,0.36709,0.48495,0
0.5,0.37025,0.48495,0
0.5,0.37342,0.48495,0
0.5,0.37658,0.48495,0
0.5,0.37975,0.48495,0
0.5,0.38291,0.48495,0
0.5,0.38608,0.48495,0
0.5,0.38924,0.48495,0
0.5,0.39241,0.48495,0
0.5,0.39557,0.48495,0
0.5,0.39873,0.48495,0
0.5,0.4019,0.48495,0
0.5,0.40506,0.48494,0
0.5,0.40823,0.48494,0
0.5,0.41139,0.48494,0
0.5,0.41456,0.48493,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48492,0
0.5,0.42405,0.48491,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48486,0
0.5,0.44304,0.48484,0
0.5,0.4462,0.48482,0
0.5,0.44937,0.48479,0
0.5,0.45253,0.48475,0
0.5,0.4557,0.48469,0
0.5,0.45886,0.48461,0
0.5,0.46203,0.48451,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48678,0
0.5,0.53447,0.48734,0
0.5,0.53252,0.49051,0
0.5,0.53165,0.4919,0
0.5,0.53052,0.49367,0
0.5,0.52849,0.49684,0
0.5,0.52848,0.49684,0
0.5,0.5264,0.5,0
0.5,0.52532,0.50159,0
0.5,0.52421,0.50316,0
0.5,0.52215,0.50589,0
0.5,0.52181,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51399,0
0.5,0,0.51359,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51489,0
0.5,0.018987,0.51497,0
0.5,0.022152,0.51502,0
0.5,0.025316,0.51504,0
0.5,0.028481,0.51505,0
0.5,0.031646,0.51506,0
0.5,0.03481,0.51506,0
0.5,0.037975,0.51505,0
0.5,0.041139,0.51505,0
0.5,0.044304,0.51505,0
0.5,0.047468,0.51505,0
0.5,0.050633,0.51505,0
0.5,0.053797,0.51505,0
0.5,0.056962,0.51505,0
0.5,0.060127,0.51505,0
0.5,0.063291,0.51505,0
0.5,0.066456,0.51505,0
0.5,0.06962,0.51505,0
0.5,0.072785,0.51505,0
0.5,0.075949,0.51505,0
0.5,0.079114,0.51505,0
0.5,0.082278,0.51505,0
0.5,0.085443,0.51505,0
0.5,0.088608,0.51505,0
0.5,0.091772,0.51505,0
0.5,0.094937,0.51505,0
0.5,0.098101,0.51505,0
0.5,0.10127,0.51505,0
0.5,0.10443,0.51505,0
0.5,0.10759,0.51505,0
0.5,0.11076,0.51505,0
0.5,0.11392,0.51505,0
0.5,0.11709,0.51505,0
0.5,0.12025,0.51505,0
0.5,0.12342,0.51505,0
0.5,0.12658,0.51505,0
0.5,0.12975,0.51505,0
0.5,0.13291,0.51505,0
0.5,0.13608,0.51505,0
0.5,0.13924,0.51505,0
0.5,0.14241,0.51505,0
0.5,0.14557,0.51505,0
0.5,0.14873,0.51505,0
0.5,0.1519,0.51505,0
0.5,0.15506,0.51505,0
0.5,0.15823,0.51505,0
0.5,0.16139,0.51505,0
0.5,0.16456,0.51505,0
0.5,0.16772,0.51505,0
0.5,0.17089,0.51505,0
0.5,0.17405,0.51505,0
0.5,0.17722,0.51505,0
0.5,0.18038,0.51505,0
0.5,0.18354,0.51505,0
0.5,0.18671,0.51505,0
0.5,0.18987,0.51505,0
0.5,0.19304,0.51505,0
0.5,0.1962,0.51506,0
0.5,0.19937,0.51506,0
0.5,0.20253,0.51506,0
0.5,0.2057,0.51506,0
0.5,0.20886,0.51506,0
0.5,0.21203,0.51506,0
0.5,0.21519,0.51506,0
0.5,0.21835,0.51506,0
0.5,0.22152,0.51506,0
0.5,0.22468,0.51506,0
0.5,0.22785,0.51506,0
0.5,0.23101,0.51506,0
0.5,0.23418,0.51506,0
0.5,0.23734,0.51506,0
0.5,0.24051,0.51506,0
0.5,0.24367,0.51506,0
0.5,0.24684,0.51506,0
0.5,0.25,0.51506,0
0.5,0.25316,0.51506,0
0.5,0.25633,0.51506,0
0.5,0.25949,0.51506,0
0.5,0.26266,0.51506,0
0.5,0.26582,0.51506,0
0.5,0.26899,0.51506,0
0.5,0.27215,0.51506,0
0.5,0.27532,0.51506,0
0.5,0.27848,0.51506,0
0.5,0.28165,0.51506,0
0.5,0.28481,0.51506,0
0.5,0.28797,0.51507,0
0.5,0.29114,0.51507,0
0.5,0.2943,0.51507,0
0.5,0.29747,0.51507,0
0.5,0.30063,0.51507,0
0.5,0.3038,0.51507,0
0.5,0.30696,0.51507,0
0.5,0.31013,0.51507,0
0.5,0.31329,0.51507,0
0.5,0.31646,0.51507,0
0.5,0.31962,0.51507,0
0.5,0.32278,0.51507,0
0.5,0.32595,0.51507,0
0.5,0.32911,0.51508,0
0.5,0.33228,0.51508,0
0.5,0.33544,0.51508,0
0.5,0.33861,0.51508,0
0.5,0.34177,0.51508,0
0.5,0.34494,0.51508,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51509,0
0.5,0.35443,0.51509,0
0.5,0.35759,0.51509,0
0.5,0.36076,0.51509,0
0.5,0.36392,0.51509,0
0.5,0.36709,0.51509,0
0.5,0.37025,0.5151,0
0.5,0.37342,0.5151,0
0.5,0.37658,0.5151,0
0.5,0.37975,0.5151,0
0.5,0.38291,0.51511,0
0.5,0.38608,0.51511,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51512,0
0.5,0.39557,0.51512,0
0.5,0.39873,0.51513,0
0.5,0.4019,0.51513,0
0.5,0.40506,0.51513,0
0.5,0.40823,0.51514,0
0.5,0.41139,0.51515,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51517,0
0.5,0.42405,0.51518,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.51521,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51524,0
0.5,0.43987,0.51526,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51548,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51565,0
0.5,0.46519,0.51577,0
0.5,0.46619,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51594,0
0.5,0.47152,0.51614,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51667,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62443,0.26899,0
0.5,0.62658,0.26765,0
0.5,0.62975,0.26644,0
0.5,0.63291,0.26594,0
0.5,0.63608,0.26624,0
0.5,0.63924,0.26752,0
0.5,0.64111,0.26899,0
0.5,0.62051,0.27215,0
0.5,0.62342,0.26964,0
0.5,0.64241,0.27044,0
0.5,0.64349,0.27215,0
0.5,0.61765,0.27532,0
0.5,0.62025,0.27239,0
0.5,0.6446,0.27532,0
0.5,0.61525,0.27848,0
0.5,0.61709,0.27601,0
0.5,0.64497,0.27848,0
0.5,0.61309,0.28165,0
0.5,0.61392,0.28041,0
0.5,0.64477,0.28165,0
0.5,0.61108,0.28481,0
0.5,0.64414,0.28481,0
0.5,0.60911,0.28797,0
0.5,0.61076,0.28533,0
0.5,0.64311,0.28797,0
0.5,0.60717,0.29114,0
0.5,0.60759,0.29046,0
0.5,0.64241,0.28962,0
0.5,0.64177,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64023,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29561,0
0.5,0.63924,0.29609,0
0.5,0.63848,0.29747,0
0.5,0.60136,0.30063,0
0.5,0.63665,0.30063,0
0.5,0.59944,0.3038,0
0.5,0.60127,0.30079,0
0.5,0.63608,0.30157,0
0.5,0.63477,0.3038,0
0.5,0.59756,0.30696,0
0.5,0.5981,0.30607,0
0.5,0.63291,0.30684,0
0.5,0.63284,0.30696,0
0.5,0.59567,0.31013,0
0.5,0.63096,0.31013,0
0.5,0.59379,0.31329,0
0.5,0.59494,0.31138,0
0.5,0.62975,0.31212,0
0.5,0.62905,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62717,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31743,0
0.5,0.62532,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62345,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32284,0
0.5,0.62164,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32833,0
0.5,0.6198,0.32911,0
0.5,0.58261,0.33228,0
0.5,0.618,0.33228,0
0.5,0.58075,0.33544,0
0.5,0.58228,0.33286,0
0.5,0.61709,0.33383,0
0.5,0.61618,0.33544,0
0.5,0.57894,0.33861,0
0.5,0.57911,0.33832,0
0.5,0.61435,0.33861,0
0.5,0.57709,0.34177,0
0.5,0.61392,0.33934,0
0.5,0.61253,0.34177,0
0.5,0.57527,0.34494,0
0.5,0.57595,0.34377,0
0.5,0.61076,0.34481,0
0.5,0.61069,0.34494,0
0.5,0.57345,0.3481,0
0.5,0.60891,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.35041,0
0.5,0.60712,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60538,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35614,0
0.5,0.60364,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36024,0
0.5,0.6019,0.36076,0
0.5,0.56434,0.36392,0
0.5,0.60127,0.3619,0
0.5,0.60018,0.36392,0
0.5,0.56254,0.36709,0
0.5,0.56329,0.36578,0
0.5,0.59842,0.36709,0
0.5,0.56075,0.37025,0
0.5,0.5981,0.36765,0
0.5,0.59667,0.37025,0
0.5,0.55896,0.37342,0
0.5,0.56013,0.37137,0
0.5,0.59494,0.37327,0
0.5,0.59485,0.37342,0
0.5,0.55723,0.37658,0
0.5,0.59305,0.37658,0
0.5,0.55547,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37879,0
0.5,0.59123,0.37975,0
0.5,0.55377,0.38291,0
0.5,0.5538,0.38286,0
0.5,0.58945,0.38291,0
0.5,0.55202,0.38608,0
0.5,0.58861,0.38439,0
0.5,0.58767,0.38608,0
0.5,0.5503,0.38924,0
0.5,0.55063,0.38864,0
0.5,0.58593,0.38924,0
0.5,0.54855,0.39241,0
0.5,0.58544,0.39012,0
0.5,0.58423,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.3944,0
0.5,0.58255,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39609,0
0.5,0.58093,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57928,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57911,0.40222,0
0.5,0.57767,0.40506,0
0.5,0.53981,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.576,0.40823,0
0.5,0.53804,0.41139,0
0.5,0.57595,0.40832,0
0.5,0.57436,0.41139,0
0.5,0.53619,0.41456,0
0.5,0.53797,0.4115,0
0.5,0.57278,0.41433,0
0.5,0.57267,0.41456,0
0.5,0.53436,0.41772,0
0.5,0.53481,0.41697,0
0.5,0.57099,0.41772,0
0.5,0.53254,0.42089,0
0.5,0.56962,0.4202,0
0.5,0.56924,0.42089,0
0.5,0.53074,0.42405,0
0.5,0.53165,0.42248,0
0.5,0.56751,0.42405,0
0.5,0.52899,0.42722,0
0.5,0.56646,0.42591,0
0.5,0.56574,0.42722,0
0.5,0.52725,0.43038,0
0.5,0.52848,0.42816,0
0.5,0.56398,0.43038,0
0.5,0.52558,0.43354,0
0.5,0.56329,0.43161,0
0.5,0.56223,0.43354,0
0.5,0.5239,0.43671,0
0.5,0.52532,0.43404,0
0.5,0.56051,0.43671,0
0.5,0.52229,0.43987,0
0.5,0.56013,0.43742,0
0.5,0.55884,0.43987,0
0.5,0.52064,0.44304,0
0.5,0.52215,0.44015,0
0.5,0.55721,0.44304,0
0.5,0.51902,0.4462,0
0.5,0.55696,0.44351,0
0.5,0.55564,0.4462,0
0.5,0.51732,0.44937,0
0.5,0.51899,0.44626,0
0.5,0.55407,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44992,0
0.5,0.55254,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55101,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45647,0
0.5,0.54951,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54799,0.46203,0
0.5,0.50762,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46311,0
0.5,0.54649,0.46519,0
0.5,0.50508,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54496,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.47049,0
0.5,0.5443,0.46968,0
0.5,0.54341,0.47152,0
0.5,0.49865,0.47468,0
0.5,0.5,0.47355,0
0.5,0.54182,0.47468,0
0.5,0.49424,0.47785,0
0.5,0.49684,0.47612,0
0.5,0.54114,0.47597,0
0.5,0.54017,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47821,0
0.5,0.53845,0.48101,0
0.5,0.46835,0.48418,0
0.5,0.46835,0.48418,0
0.5,0.47152,0.48392,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48185,0
0.5,0.53665,0.48418,0
0.5,0,0.48621,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.48489,0
0.5,0.041139,0.48489,0
0.5,0.044304,0.48489,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.48489,0
0.5,0.13608,0.48489,0
0.5,0.13924,0.48489,0
0.5,0.14241,0.48489,0
0.5,0.14557,0.48489,0
0.5,0.14873,0.48489,0
0.5,0.1519,0.48489,0
0.5,0.15506,0.48489,0
0.5,0.15823,0.48489,0
0.5,0.16139,0.48489,0
0.5,0.16456,0.48489,0
0.5,0.16772,0.48489,0
0.5,0.17089,0.48489,0
0.5,0.17405,0.48489,0
0.5,0.17722,0.48489,0
0.5,0.18038,0.48489,0
0.5,0.18354,0.48489,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.48489,0
0.5,0.35443,0.48489,0
0.5,0.35759,0.48489,0
0.5,0.36076,0.48489,0
0.5,0.36392,0.48489,0
0.5,0.36709,0.48489,0
0.5,0.37025,0.48489,0
0.5,0.37342,0.48489,0
0.5,0.37658,0.48489,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.48489,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48487,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48482,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48478,0
0.5,0.44937,0.48475,0
0.5,0.45253,0.48471,0
0.5,0.4557,0.48466,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48435,0
0.5,0.53481,0.48723,0
0.5,0.53474,0.48734,0
0.5,0.53277,0.49051,0
0.5,0.53165,0.49228,0
0.5,0.53074,0.49367,0
0.5,0.52866,0.49684,0
0.5,0.52848,0.49711,0
0.5,0.52652,0.5,0
0.5,0.52532,0.50172,0
0.5,0.52428,0.50316,0
0.5,0.52215,0.50592,0
0.5,0.52182,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51402,0
0.5,0,0.51364,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.51511,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.51511,0
0.5,0.041139,0.51511,0
0.5,0.044304,0.51511,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.51511,0
0.5,0.13924,0.51511,0
0.5,0.14241,0.51511,0
0.5,0.14557,0.51511,0
0.5,0.14873,0.51511,0
0.5,0.1519,0.51511,0
0.5,0.15506,0.51511,0
0.5,0.15823,0.51511,0
0.5,0.16139,0.51511,0
0.5,0.16456,0.51511,0
0.5,0.16772,0.51511,0
0.5,0.17089,0.51511,0
0.5,0.17405,0.51511,0
0.5,0.17722,0.51511,0
0.5,0.18038,0.51511,0
0.5,0.18354,0.51511,0
0.5,0.18671,0.51511,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51512,0
0.5,0.27215,0.51512,0
0.5,0.27532,0.51512,0
0.5,0.27848,0.51512,0
0.5,0.28165,0.51512,0
0.5,0.28481,0.51512,0
0.5,0.28797,0.51512,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51513,0
0.5,0.32595,0.51513,0
0.5,0.32911,0.51513,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51514,0
0.5,0.35127,0.51514,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51515,0
0.5,0.37025,0.51515,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51516,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51517,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.51521,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51525,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.5154,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51558,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.5158,0
0.5,0.46573,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51596,0
0.5,0.47152,0.51616,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64248,0.24367,0
0.5,0.64557,0.24263,0
0.5,0.64873,0.2423,0
0.5,0.6519,0.24279,0
0.5,0.65386,0.24367,0
0.5,0.63748,0.24684,0
0.5,0.63924,0.24548,0
0.5,0.64241,0.2437,0
0.5,0.65506,0.24434,0
0.5,0.65761,0.24684,0
0.5,0.63412,0.25,0
0.5,0.63608,0.248,0
0.5,0.65823,0.24784,0
0.5,0.65925,0.25,0
0.5,0.63142,0.25316,0
0.5,0.63291,0.25135,0
0.5,0.65996,0.25316,0
0.5,0.62906,0.25633,0
0.5,0.62975,0.25539,0
0.5,0.66002,0.25633,0
0.5,0.6269,0.25949,0
0.5,0.65957,0.25949,0
0.5,0.62481,0.26266,0
0.5,0.62658,0.25997,0
0.5,0.65868,0.26266,0
0.5,0.62279,0.26582,0
0.5,0.62342,0.26485,0
0.5,0.65823,0.2638,0
0.5,0.65745,0.26582,0
0.5,0.62079,0.26899,0
0.5,0.65594,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27056,0
0.5,0.65419,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65231,0.27532,0
0.5,0.61485,0.27848,0
0.5,0.6519,0.27598,0
0.5,0.65038,0.27848,0
0.5,0.61291,0.28165,0
0.5,0.61392,0.28001,0
0.5,0.64873,0.28111,0
0.5,0.6484,0.28165,0
0.5,0.61101,0.28481,0
0.5,0.64646,0.28481,0
0.5,0.60907,0.28797,0
0.5,0.61076,0.28522,0
0.5,0.64557,0.28622,0
0.5,0.6445,0.28797,0
0.5,0.60716,0.29114,0
0.5,0.60759,0.29044,0
0.5,0.64254,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29136,0
0.5,0.64065,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29661,0
0.5,0.63873,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63685,0.30063,0
0.5,0.59943,0.3038,0
0.5,0.60127,0.30078,0
0.5,0.63608,0.30193,0
0.5,0.63499,0.3038,0
0.5,0.59754,0.30696,0
0.5,0.5981,0.30604,0
0.5,0.63312,0.30696,0
0.5,0.59566,0.31013,0
0.5,0.63291,0.30731,0
0.5,0.63128,0.31013,0
0.5,0.59377,0.31329,0
0.5,0.59494,0.31135,0
0.5,0.62975,0.31271,0
0.5,0.62941,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62755,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31807,0
0.5,0.62568,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62384,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.3235,0
0.5,0.62202,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32899,0
0.5,0.62018,0.32911,0
0.5,0.5826,0.33228,0
0.5,0.6184,0.33228,0
0.5,0.58073,0.33544,0
0.5,0.58228,0.33283,0
0.5,0.61709,0.33454,0
0.5,0.61658,0.33544,0
0.5,0.57891,0.33861,0
0.5,0.57911,0.33827,0
0.5,0.61479,0.33861,0
0.5,0.57707,0.34177,0
0.5,0.61392,0.34008,0
0.5,0.61295,0.34177,0
0.5,0.57525,0.34494,0
0.5,0.57595,0.34374,0
0.5,0.61112,0.34494,0
0.5,0.57344,0.3481,0
0.5,0.61076,0.34555,0
0.5,0.60931,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34927,0
0.5,0.60759,0.35108,0
0.5,0.60749,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60574,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35675,0
0.5,0.60397,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60223,0.36076,0
0.5,0.56433,0.36392,0
0.5,0.60127,0.36249,0
0.5,0.60049,0.36392,0
0.5,0.56251,0.36709,0
0.5,0.56329,0.36575,0
0.5,0.59875,0.36709,0
0.5,0.56071,0.37025,0
0.5,0.5981,0.36824,0
0.5,0.59699,0.37025,0
0.5,0.55892,0.37342,0
0.5,0.56013,0.3713,0
0.5,0.5952,0.37342,0
0.5,0.55718,0.37658,0
0.5,0.59494,0.37386,0
0.5,0.59339,0.37658,0
0.5,0.55542,0.37975,0
0.5,0.55696,0.37698,0
0.5,0.59177,0.37936,0
0.5,0.59155,0.37975,0
0.5,0.55372,0.38291,0
0.5,0.5538,0.38278,0
0.5,0.58976,0.38291,0
0.5,0.55198,0.38608,0
0.5,0.58861,0.38493,0
0.5,0.58796,0.38608,0
0.5,0.55027,0.38924,0
0.5,0.55063,0.38859,0
0.5,0.5862,0.38924,0
0.5,0.54854,0.39241,0
0.5,0.58544,0.39061,0
0.5,0.58448,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39439,0
0.5,0.5828,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39655,0
0.5,0.58116,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57952,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40269,0
0.5,0.5779,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.57626,0.40823,0
0.5,0.53802,0.41139,0
0.5,0.57595,0.40881,0
0.5,0.57462,0.41139,0
0.5,0.53616,0.41456,0
0.5,0.53797,0.41147,0
0.5,0.57294,0.41456,0
0.5,0.53432,0.41772,0
0.5,0.53481,0.41689,0
0.5,0.57278,0.41485,0
0.5,0.57127,0.41772,0
0.5,0.53248,0.42089,0
0.5,0.56962,0.42072,0
0.5,0.56953,0.42089,0
0.5,0.53067,0.42405,0
0.5,0.53165,0.42236,0
0.5,0.5678,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56646,0.42642,0
0.5,0.56602,0.42722,0
0.5,0.52717,0.43038,0
0.5,0.52848,0.42802,0
0.5,0.56425,0.43038,0
0.5,0.5255,0.43354,0
0.5,0.56329,0.43208,0
0.5,0.56247,0.43354,0
0.5,0.52382,0.43671,0
0.5,0.52532,0.4339,0
0.5,0.56074,0.43671,0
0.5,0.52223,0.43987,0
0.5,0.56013,0.43783,0
0.5,0.55905,0.43987,0
0.5,0.52058,0.44304,0
0.5,0.52215,0.44002,0
0.5,0.5574,0.44304,0
0.5,0.51898,0.4462,0
0.5,0.51899,0.44619,0
0.5,0.55696,0.44388,0
0.5,0.55581,0.4462,0
0.5,0.51729,0.44937,0
0.5,0.55424,0.44937,0
0.5,0.5156,0.45253,0
0.5,0.51582,0.45213,0
0.5,0.5538,0.45026,0
0.5,0.55271,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55118,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45767,0
0.5,0.55063,0.45682,0
0.5,0.54967,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54818,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.4635,0
0.5,0.54667,0.46519,0
0.5,0.50506,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.54517,0.46835,0
0.5,0.50211,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47012,0
0.5,0.54362,0.47152,0
0.5,0.49859,0.47468,0
0.5,0.5,0.47351,0
0.5,0.54205,0.47468,0
0.5,0.49419,0.47785,0
0.5,0.49684,0.47607,0
0.5,0.54114,0.47644,0
0.5,0.54041,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47818,0
0.5,0.53871,0.48101,0
0.5,0.46804,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48231,0
0.5,0.53691,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48485,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48484,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48485,0
0.5,0.16139,0.48485,0
0.5,0.16456,0.48485,0
0.5,0.16772,0.48485,0
0.5,0.17089,0.48485,0
0.5,0.17405,0.48485,0
0.5,0.17722,0.48484,0
0.5,0.18038,0.48484,0
0.5,0.18354,0.48484,0
0.5,0.18671,0.48484,0
0.5,0.18987,0.48484,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48484,0
0.5,0.35443,0.48484,0
0.5,0.35759,0.48484,0
0.5,0.36076,0.48485,0
0.5,0.36392,0.48485,0
0.5,0.36709,0.48485,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48483,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48468,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48446,0
0.5,0.46519,0.48433,0
0.5,0.535,0.48734,0
0.5,0.53481,0.48765,0
0.5,0.53301,0.49051,0
0.5,0.53165,0.49262,0
0.5,0.53094,0.49367,0
0.5,0.52883,0.49684,0
0.5,0.52848,0.49736,0
0.5,0.52665,0.5,0
0.5,0.52532,0.50186,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50597,0
0.5,0.52186,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51406,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51515,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51515,0
0.5,0.16139,0.51515,0
0.5,0.16456,0.51515,0
0.5,0.16772,0.51515,0
0.5,0.17089,0.51515,0
0.5,0.17405,0.51515,0
0.5,0.17722,0.51515,0
0.5,0.18038,0.51516,0
0.5,0.18354,0.51516,0
0.5,0.18671,0.51516,0
0.5,0.18987,0.51516,0
0.5,0.19304,0.51516,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51516,0
0.5,0.28797,0.51516,0
0.5,0.29114,0.51516,0
0.5,0.2943,0.51517,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51517,0
0.5,0.33544,0.51518,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51518,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.51519,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.5152,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51543,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51553,0
0.5,0.45886,0.51561,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51582,0
0.5,0.46526,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51641,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65731,0.22152,0
0.5,0.65823,0.22109,0
0.5,0.66139,0.22028,0
0.5,0.66456,0.22021,0
0.5,0.66772,0.22098,0
0.5,0.66871,0.22152,0
0.5,0.65209,0.22468,0
0.5,0.65506,0.22259,0
0.5,0.67089,0.22304,0
0.5,0.67237,0.22468,0
0.5,0.64871,0.22785,0
0.5,0.64873,0.22782,0
0.5,0.6519,0.22483,0
0.5,0.67405,0.22782,0
0.5,0.67406,0.22785,0
0.5,0.64597,0.23101,0
0.5,0.67475,0.23101,0
0.5,0.64358,0.23418,0
0.5,0.64557,0.23152,0
0.5,0.6748,0.23418,0
0.5,0.64137,0.23734,0
0.5,0.64241,0.23586,0
0.5,0.67432,0.23734,0
0.5,0.63927,0.24051,0
0.5,0.67405,0.23825,0
0.5,0.67341,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24055,0
0.5,0.67216,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67089,0.24618,0
0.5,0.67056,0.24684,0
0.5,0.63301,0.25,0
0.5,0.66879,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25172,0
0.5,0.66684,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.6648,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.2567,0
0.5,0.66275,0.25949,0
0.5,0.6248,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26154,0
0.5,0.66067,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.65863,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26644,0
0.5,0.65662,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27142,0
0.5,0.65461,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65262,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27647,0
0.5,0.65066,0.27848,0
0.5,0.6129,0.28165,0
0.5,0.61392,0.28,0
0.5,0.64873,0.28159,0
0.5,0.6487,0.28165,0
0.5,0.61099,0.28481,0
0.5,0.64679,0.28481,0
0.5,0.60906,0.28797,0
0.5,0.61076,0.2852,0
0.5,0.64557,0.28677,0
0.5,0.64484,0.28797,0
0.5,0.60715,0.29114,0
0.5,0.60759,0.29042,0
0.5,0.64292,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29197,0
0.5,0.64101,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29723,0
0.5,0.6391,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63723,0.30063,0
0.5,0.59942,0.3038,0
0.5,0.60127,0.30077,0
0.5,0.63608,0.30257,0
0.5,0.63536,0.3038,0
0.5,0.59753,0.30696,0
0.5,0.5981,0.30602,0
0.5,0.63351,0.30696,0
0.5,0.59564,0.31013,0
0.5,0.63291,0.30797,0
0.5,0.63167,0.31013,0
0.5,0.59376,0.31329,0
0.5,0.59494,0.31132,0
0.5,0.62979,0.31329,0
0.5,0.59191,0.31646,0
0.5,0.62975,0.31336,0
0.5,0.62793,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.3167,0
0.5,0.62658,0.31871,0
0.5,0.62605,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.62421,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32412,0
0.5,0.62236,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62054,0.32911,0
0.5,0.58259,0.33228,0
0.5,0.62025,0.3296,0
0.5,0.61875,0.33228,0
0.5,0.58072,0.33544,0
0.5,0.58228,0.33281,0
0.5,0.61709,0.33516,0
0.5,0.61693,0.33544,0
0.5,0.57889,0.33861,0
0.5,0.57911,0.33823,0
0.5,0.61515,0.33861,0
0.5,0.57705,0.34177,0
0.5,0.61392,0.34072,0
0.5,0.61332,0.34177,0
0.5,0.57523,0.34494,0
0.5,0.57595,0.3437,0
0.5,0.61149,0.34494,0
0.5,0.57343,0.3481,0
0.5,0.61076,0.34619,0
0.5,0.60966,0.3481,0
0.5,0.57161,0.35127,0
0.5,0.57278,0.34926,0
0.5,0.60783,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.35167,0
0.5,0.60604,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35727,0
0.5,0.60425,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60251,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36299,0
0.5,0.60076,0.36392,0
0.5,0.5625,0.36709,0
0.5,0.56329,0.36573,0
0.5,0.59903,0.36709,0
0.5,0.56069,0.37025,0
0.5,0.5981,0.36874,0
0.5,0.59727,0.37025,0
0.5,0.55888,0.37342,0
0.5,0.56013,0.37125,0
0.5,0.5955,0.37342,0
0.5,0.55714,0.37658,0
0.5,0.59494,0.37438,0
0.5,0.59369,0.37658,0
0.5,0.55537,0.37975,0
0.5,0.55696,0.3769,0
0.5,0.59185,0.37975,0
0.5,0.55368,0.38291,0
0.5,0.5538,0.38269,0
0.5,0.59177,0.37988,0
0.5,0.59005,0.38291,0
0.5,0.55194,0.38608,0
0.5,0.58861,0.38541,0
0.5,0.58823,0.38608,0
0.5,0.55024,0.38924,0
0.5,0.55063,0.38852,0
0.5,0.58646,0.38924,0
0.5,0.54852,0.39241,0
0.5,0.58544,0.39106,0
0.5,0.58471,0.39241,0
0.5,0.5468,0.39557,0
0.5,0.54747,0.39437,0
0.5,0.58303,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39697,0
0.5,0.58137,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57974,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.4031,0
0.5,0.57812,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57648,0.40823,0
0.5,0.538,0.41139,0
0.5,0.57595,0.40924,0
0.5,0.57485,0.41139,0
0.5,0.53613,0.41456,0
0.5,0.53797,0.41144,0
0.5,0.57319,0.41456,0
0.5,0.53427,0.41772,0
0.5,0.53481,0.41682,0
0.5,0.57278,0.4153,0
0.5,0.57151,0.41772,0
0.5,0.53242,0.42089,0
0.5,0.56979,0.42089,0
0.5,0.5306,0.42405,0
0.5,0.53165,0.42226,0
0.5,0.56962,0.42118,0
0.5,0.56805,0.42405,0
0.5,0.52884,0.42722,0
0.5,0.56646,0.42687,0
0.5,0.56626,0.42722,0
0.5,0.52709,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56449,0.43038,0
0.5,0.52543,0.43354,0
0.5,0.56329,0.43249,0
0.5,0.5627,0.43354,0
0.5,0.52376,0.43671,0
0.5,0.52532,0.43376,0
0.5,0.56096,0.43671,0
0.5,0.52217,0.43987,0
0.5,0.56013,0.43823,0
0.5,0.55925,0.43987,0
0.5,0.52053,0.44304,0
0.5,0.52215,0.43991,0
0.5,0.55759,0.44304,0
0.5,0.51894,0.4462,0
0.5,0.51899,0.4461,0
0.5,0.55696,0.44425,0
0.5,0.55599,0.4462,0
0.5,0.51726,0.44937,0
0.5,0.55442,0.44937,0
0.5,0.51558,0.45253,0
0.5,0.51582,0.45209,0
0.5,0.5538,0.45062,0
0.5,0.55288,0.45253,0
0.5,0.51379,0.4557,0
0.5,0.55136,0.4557,0
0.5,0.51191,0.45886,0
0.5,0.51266,0.45766,0
0.5,0.55063,0.4572,0
0.5,0.54985,0.45886,0
0.5,0.50988,0.46203,0
0.5,0.54837,0.46203,0
0.5,0.5076,0.46519,0
0.5,0.50949,0.4626,0
0.5,0.54747,0.4639,0
0.5,0.54687,0.46519,0
0.5,0.50503,0.46835,0
0.5,0.50633,0.46682,0
0.5,0.54538,0.46835,0
0.5,0.50207,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47055,0
0.5,0.54384,0.47152,0
0.5,0.49854,0.47468,0
0.5,0.5,0.47346,0
0.5,0.54228,0.47468,0
0.5,0.49414,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47689,0
0.5,0.54065,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47815,0
0.5,0.53896,0.48101,0
0.5,0.4677,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.48389,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48275,0
0.5,0.53716,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48572,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.4848,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.4848,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.4848,0
0.5,0.10127,0.4848,0
0.5,0.10443,0.4848,0
0.5,0.10759,0.4848,0
0.5,0.11076,0.4848,0
0.5,0.11392,0.4848,0
0.5,0.11709,0.4848,0
0.5,0.12025,0.4848,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.4848,0
0.5,0.38608,0.4848,0
0.5,0.38924,0.4848,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.4848,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48465,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.48453,0
0.5,0.46203,0.48444,0
0.5,0.46519,0.48431,0
0.5,0.53525,0.48734,0
0.5,0.53481,0.48805,0
0.5,0.53324,0.49051,0
0.5,0.53165,0.49294,0
0.5,0.53115,0.49367,0
0.5,0.52901,0.49684,0
0.5,0.52848,0.4976,0
0.5,0.52678,0.5,0
0.5,0.52532,0.502,0
0.5,0.52444,0.50316,0
0.5,0.52215,0.50603,0
0.5,0.5219,0.50633,0
0.5,0.519,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50951,0
0.5,0.0031646,0.51411,0
0.5,0,0.51375,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51469,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.5152,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.5152,0
0.5,0.050633,0.5152,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.5152,0
0.5,0.10127,0.5152,0
0.5,0.10443,0.5152,0
0.5,0.10759,0.5152,0
0.5,0.11076,0.5152,0
0.5,0.11392,0.5152,0
0.5,0.11709,0.5152,0
0.5,0.12025,0.5152,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.51521,0
0.5,0.25949,0.51521,0
0.5,0.26266,0.51521,0
0.5,0.26582,0.51521,0
0.5,0.26899,0.51521,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51522,0
0.5,0.32595,0.51522,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51523,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51526,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.5153,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51546,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51556,0
0.5,0.45886,0.51563,0
0.5,0.46203,0.51572,0
0.5,0.46469,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51584,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.5167,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66656,0.2057,0
0.5,0.66772,0.20499,0
0.5,0.67089,0.20375,0
0.5,0.67405,0.20322,0
0.5,0.67722,0.20344,0
0.5,0.68038,0.20459,0
0.5,0.68196,0.2057,0
0.5,0.66227,0.20886,0
0.5,0.66456,0.20696,0
0.5,0.68354,0.20725,0
0.5,0.68466,0.20886,0
0.5,0.65916,0.21203,0
0.5,0.66139,0.20965,0
0.5,0.68591,0.21203,0
0.5,0.65657,0.21519,0
0.5,0.65823,0.21311,0
0.5,0.68634,0.21519,0
0.5,0.65423,0.21835,0
0.5,0.65506,0.21721,0
0.5,0.68619,0.21835,0
0.5,0.65205,0.22152,0
0.5,0.68554,0.22152,0
0.5,0.6499,0.22468,0
0.5,0.6519,0.22175,0
0.5,0.6845,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.22642,0
0.5,0.68354,0.22683,0
0.5,0.68309,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68143,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23279,0
0.5,0.67956,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67757,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23789,0
0.5,0.67554,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24275,0
0.5,0.67345,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67134,0.24684,0
0.5,0.63301,0.25,0
0.5,0.67089,0.24751,0
0.5,0.66926,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25232,0
0.5,0.66718,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66512,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25718,0
0.5,0.66307,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26205,0
0.5,0.66101,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.659,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26702,0
0.5,0.65699,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65506,0.27201,0
0.5,0.65498,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.653,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27706,0
0.5,0.65103,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27999,0
0.5,0.64907,0.28165,0
0.5,0.61098,0.28481,0
0.5,0.64873,0.28219,0
0.5,0.64715,0.28481,0
0.5,0.60905,0.28797,0
0.5,0.61076,0.28518,0
0.5,0.64557,0.28736,0
0.5,0.6452,0.28797,0
0.5,0.60714,0.29114,0
0.5,0.60759,0.29041,0
0.5,0.64328,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29255,0
0.5,0.64135,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63944,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63924,0.29779,0
0.5,0.63755,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30309,0
0.5,0.63566,0.3038,0
0.5,0.59751,0.30696,0
0.5,0.5981,0.306,0
0.5,0.63382,0.30696,0
0.5,0.59562,0.31013,0
0.5,0.63291,0.30849,0
0.5,0.63196,0.31013,0
0.5,0.59374,0.31329,0
0.5,0.59494,0.3113,0
0.5,0.6301,0.31329,0
0.5,0.5919,0.31646,0
0.5,0.62975,0.31387,0
0.5,0.62823,0.31646,0
0.5,0.59003,0.31962,0
0.5,0.59177,0.31668,0
0.5,0.62658,0.3192,0
0.5,0.62633,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.62449,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.3246,0
0.5,0.62264,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62081,0.32911,0
0.5,0.58258,0.33228,0
0.5,0.62025,0.33007,0
0.5,0.61901,0.33228,0
0.5,0.5807,0.33544,0
0.5,0.58228,0.3328,0
0.5,0.6172,0.33544,0
0.5,0.57887,0.33861,0
0.5,0.57911,0.3382,0
0.5,0.61709,0.33563,0
0.5,0.61542,0.33861,0
0.5,0.57702,0.34177,0
0.5,0.61392,0.34119,0
0.5,0.61359,0.34177,0
0.5,0.57521,0.34494,0
0.5,0.57595,0.34366,0
0.5,0.61177,0.34494,0
0.5,0.57342,0.3481,0
0.5,0.61076,0.34665,0
0.5,0.60992,0.3481,0
0.5,0.5716,0.35127,0
0.5,0.57278,0.34923,0
0.5,0.60808,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.3521,0
0.5,0.60627,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35476,0
0.5,0.60447,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35766,0
0.5,0.60272,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36336,0
0.5,0.60096,0.36392,0
0.5,0.56249,0.36709,0
0.5,0.56329,0.36571,0
0.5,0.59924,0.36709,0
0.5,0.56067,0.37025,0
0.5,0.5981,0.36912,0
0.5,0.59748,0.37025,0
0.5,0.55885,0.37342,0
0.5,0.56013,0.3712,0
0.5,0.59572,0.37342,0
0.5,0.5571,0.37658,0
0.5,0.59494,0.37478,0
0.5,0.59391,0.37658,0
0.5,0.55533,0.37975,0
0.5,0.55696,0.37683,0
0.5,0.59209,0.37975,0
0.5,0.55363,0.38291,0
0.5,0.5538,0.38261,0
0.5,0.59177,0.38028,0
0.5,0.59028,0.38291,0
0.5,0.5519,0.38608,0
0.5,0.58861,0.38579,0
0.5,0.58844,0.38608,0
0.5,0.5502,0.38924,0
0.5,0.55063,0.38846,0
0.5,0.58666,0.38924,0
0.5,0.54849,0.39241,0
0.5,0.58544,0.39141,0
0.5,0.5849,0.39241,0
0.5,0.54679,0.39557,0
0.5,0.54747,0.39434,0
0.5,0.58321,0.39557,0
0.5,0.54507,0.39873,0
0.5,0.58228,0.39731,0
0.5,0.58154,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57991,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40343,0
0.5,0.57829,0.40506,0
0.5,0.53979,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57666,0.40823,0
0.5,0.53799,0.41139,0
0.5,0.57595,0.40958,0
0.5,0.57503,0.41139,0
0.5,0.53611,0.41456,0
0.5,0.53797,0.41142,0
0.5,0.57338,0.41456,0
0.5,0.53424,0.41772,0
0.5,0.53481,0.41677,0
0.5,0.57278,0.41566,0
0.5,0.57171,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.56999,0.42089,0
0.5,0.53055,0.42405,0
0.5,0.53165,0.42218,0
0.5,0.56962,0.42156,0
0.5,0.56826,0.42405,0
0.5,0.52879,0.42722,0
0.5,0.56647,0.42722,0
0.5,0.52704,0.43038,0
0.5,0.52848,0.42779,0
0.5,0.56646,0.42724,0
0.5,0.5647,0.43038,0
0.5,0.52538,0.43354,0
0.5,0.56329,0.43285,0
0.5,0.5629,0.43354,0
0.5,0.52371,0.43671,0
0.5,0.52532,0.43366,0
0.5,0.56115,0.43671,0
0.5,0.52212,0.43987,0
0.5,0.52215,0.43981,0
0.5,0.56013,0.43857,0
0.5,0.55942,0.43987,0
0.5,0.52049,0.44304,0
0.5,0.55776,0.44304,0
0.5,0.51889,0.4462,0
0.5,0.51899,0.44602,0
0.5,0.55696,0.44458,0
0.5,0.55614,0.4462,0
0.5,0.51723,0.44937,0
0.5,0.55458,0.44937,0
0.5,0.51554,0.45253,0
0.5,0.51582,0.45203,0
0.5,0.5538,0.45095,0
0.5,0.55303,0.45253,0
0.5,0.51377,0.4557,0
0.5,0.55152,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45754,0
0.5,0.55001,0.45886,0
0.5,0.50987,0.46203,0
0.5,0.54854,0.46203,0
0.5,0.50759,0.46519,0
0.5,0.50949,0.46258,0
0.5,0.54747,0.46428,0
0.5,0.54704,0.46519,0
0.5,0.50501,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54557,0.46835,0
0.5,0.50203,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.5443,0.47096,0
0.5,0.54404,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47343,0
0.5,0.5425,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.47601,0
0.5,0.54114,0.47732,0
0.5,0.54087,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47813,0
0.5,0.53919,0.48101,0
0.5,0.46738,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48316,0
0.5,0.53739,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.4854,0
0.5,0.0094937,0.48519,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48477,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48476,0
0.5,0.053797,0.48476,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48476,0
0.5,0.094937,0.48476,0
0.5,0.098101,0.48476,0
0.5,0.10127,0.48476,0
0.5,0.10443,0.48476,0
0.5,0.10759,0.48476,0
0.5,0.11076,0.48476,0
0.5,0.11392,0.48476,0
0.5,0.11709,0.48476,0
0.5,0.12025,0.48476,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48476,0
0.5,0.38608,0.48476,0
0.5,0.38924,0.48476,0
0.5,0.39241,0.48476,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48471,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48429,0
0.5,0.53548,0.48734,0
0.5,0.53481,0.48842,0
0.5,0.53346,0.49051,0
0.5,0.53165,0.49325,0
0.5,0.53136,0.49367,0
0.5,0.52918,0.49684,0
0.5,0.52848,0.49784,0
0.5,0.52692,0.5,0
0.5,0.52532,0.50214,0
0.5,0.52453,0.50316,0
0.5,0.52215,0.50609,0
0.5,0.52195,0.50633,0
0.5,0.51901,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50952,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51522,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51524,0
0.5,0.050633,0.51524,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51524,0
0.5,0.098101,0.51524,0
0.5,0.10127,0.51524,0
0.5,0.10443,0.51524,0
0.5,0.10759,0.51524,0
0.5,0.11076,0.51524,0
0.5,0.11392,0.51524,0
0.5,0.11709,0.51524,0
0.5,0.12025,0.51524,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51525,0
0.5,0.25949,0.51525,0
0.5,0.26266,0.51525,0
0.5,0.26582,0.51525,0
0.5,0.26899,0.51525,0
0.5,0.27215,0.51525,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51526,0
0.5,0.32911,0.51526,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51527,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51528,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.51531,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51549,0
0.5,0.45253,0.51553,0
0.5,0.4557,0.51559,0
0.5,0.45886,0.51566,0
0.5,0.46203,0.51575,0
0.5,0.46409,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51587,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51621,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.51671,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51737,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67715,0.18987,0
0.5,0.67722,0.18983,0
0.5,0.68038,0.18812,0
0.5,0.68354,0.18712,0
0.5,0.68671,0.18679,0
0.5,0.68987,0.18725,0
0.5,0.69304,0.18873,0
0.5,0.6944,0.18987,0
0.5,0.67317,0.19304,0
0.5,0.67405,0.19223,0
0.5,0.6962,0.19213,0
0.5,0.69675,0.19304,0
0.5,0.67009,0.1962,0
0.5,0.67089,0.19531,0
0.5,0.69781,0.1962,0
0.5,0.6675,0.19937,0
0.5,0.66772,0.19908,0
0.5,0.6981,0.19937,0
0.5,0.66513,0.20253,0
0.5,0.69781,0.20253,0
0.5,0.66286,0.2057,0
0.5,0.66456,0.20333,0
0.5,0.69703,0.2057,0
0.5,0.66067,0.20886,0
0.5,0.66139,0.20782,0
0.5,0.6962,0.20785,0
0.5,0.69583,0.20886,0
0.5,0.65849,0.21203,0
0.5,0.69431,0.21203,0
0.5,0.65629,0.21519,0
0.5,0.65823,0.21241,0
0.5,0.69304,0.21424,0
0.5,0.6925,0.21519,0
0.5,0.65412,0.21835,0
0.5,0.65506,0.21698,0
0.5,0.69052,0.21835,0
0.5,0.65201,0.22152,0
0.5,0.68987,0.21933,0
0.5,0.68844,0.22152,0
0.5,0.64988,0.22468,0
0.5,0.6519,0.22168,0
0.5,0.68671,0.22407,0
0.5,0.6863,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.2264,0
0.5,0.68418,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.22878,0
0.5,0.68204,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23347,0
0.5,0.67991,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67782,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23826,0
0.5,0.67576,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24311,0
0.5,0.67368,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67162,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24796,0
0.5,0.66958,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66772,0.25285,0
0.5,0.66752,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66551,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25779,0
0.5,0.66346,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.66139,0.26266,0
0.5,0.65939,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26764,0
0.5,0.65738,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65537,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65506,0.27263,0
0.5,0.65338,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27765,0
0.5,0.65139,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64944,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28277,0
0.5,0.64749,0.28481,0
0.5,0.60904,0.28797,0
0.5,0.61076,0.28517,0
0.5,0.64557,0.28791,0
0.5,0.64553,0.28797,0
0.5,0.60713,0.29114,0
0.5,0.60759,0.29039,0
0.5,0.64362,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.2931,0
0.5,0.64168,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63977,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29833,0
0.5,0.63786,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30358,0
0.5,0.63595,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30599,0
0.5,0.6341,0.30696,0
0.5,0.59561,0.31013,0
0.5,0.63291,0.30896,0
0.5,0.63224,0.31013,0
0.5,0.59372,0.31329,0
0.5,0.59494,0.31127,0
0.5,0.63038,0.31329,0
0.5,0.59189,0.31646,0
0.5,0.62975,0.31435,0
0.5,0.6285,0.31646,0
0.5,0.59002,0.31962,0
0.5,0.59177,0.31666,0
0.5,0.62661,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32206,0
0.5,0.62658,0.31966,0
0.5,0.62476,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32505,0
0.5,0.62289,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62106,0.32911,0
0.5,0.58257,0.33228,0
0.5,0.62025,0.3305,0
0.5,0.61924,0.33228,0
0.5,0.58068,0.33544,0
0.5,0.58228,0.33278,0
0.5,0.61744,0.33544,0
0.5,0.57884,0.33861,0
0.5,0.57911,0.33815,0
0.5,0.61709,0.33605,0
0.5,0.61566,0.33861,0
0.5,0.57699,0.34177,0
0.5,0.61392,0.3416,0
0.5,0.61382,0.34177,0
0.5,0.57518,0.34494,0
0.5,0.57595,0.34361,0
0.5,0.61201,0.34494,0
0.5,0.57339,0.3481,0
0.5,0.61076,0.34705,0
0.5,0.61015,0.3481,0
0.5,0.57159,0.35127,0
0.5,0.57278,0.34919,0
0.5,0.60831,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35248,0
0.5,0.60648,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35475,0
0.5,0.60467,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35802,0
0.5,0.60292,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60127,0.36371,0
0.5,0.60115,0.36392,0
0.5,0.56247,0.36709,0
0.5,0.56329,0.3657,0
0.5,0.59944,0.36709,0
0.5,0.56064,0.37025,0
0.5,0.5981,0.36948,0
0.5,0.59768,0.37025,0
0.5,0.55882,0.37342,0
0.5,0.56013,0.37116,0
0.5,0.59593,0.37342,0
0.5,0.55706,0.37658,0
0.5,0.59494,0.37515,0
0.5,0.59413,0.37658,0
0.5,0.55529,0.37975,0
0.5,0.55696,0.37676,0
0.5,0.59231,0.37975,0
0.5,0.55358,0.38291,0
0.5,0.5538,0.38253,0
0.5,0.59177,0.38066,0
0.5,0.59049,0.38291,0
0.5,0.55186,0.38608,0
0.5,0.58864,0.38608,0
0.5,0.55016,0.38924,0
0.5,0.55063,0.38838,0
0.5,0.58861,0.38614,0
0.5,0.58686,0.38924,0
0.5,0.54846,0.39241,0
0.5,0.58544,0.39174,0
0.5,0.58508,0.39241,0
0.5,0.54677,0.39557,0
0.5,0.54747,0.3943,0
0.5,0.58338,0.39557,0
0.5,0.54506,0.39873,0
0.5,0.58228,0.39762,0
0.5,0.5817,0.39873,0
0.5,0.54333,0.4019,0
0.5,0.5443,0.40015,0
0.5,0.58007,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40374,0
0.5,0.57844,0.40506,0
0.5,0.53978,0.40823,0
0.5,0.54114,0.40586,0
0.5,0.57683,0.40823,0
0.5,0.53798,0.41139,0
0.5,0.57595,0.4099,0
0.5,0.57519,0.41139,0
0.5,0.53609,0.41456,0
0.5,0.53797,0.4114,0
0.5,0.57355,0.41456,0
0.5,0.5342,0.41772,0
0.5,0.53481,0.41672,0
0.5,0.57278,0.41599,0
0.5,0.57188,0.41772,0
0.5,0.53234,0.42089,0
0.5,0.57018,0.42089,0
0.5,0.5305,0.42405,0
0.5,0.53165,0.4221,0
0.5,0.56962,0.4219,0
0.5,0.56845,0.42405,0
0.5,0.52874,0.42722,0
0.5,0.56667,0.42722,0
0.5,0.52699,0.43038,0
0.5,0.52848,0.4277,0
0.5,0.56646,0.42759,0
0.5,0.56489,0.43038,0
0.5,0.52532,0.43354,0
0.5,0.56329,0.43318,0
0.5,0.56308,0.43354,0
0.5,0.52366,0.43671,0
0.5,0.52532,0.43356,0
0.5,0.56133,0.43671,0
0.5,0.52207,0.43987,0
0.5,0.52215,0.43972,0
0.5,0.56013,0.43889,0
0.5,0.5596,0.43987,0
0.5,0.52045,0.44304,0
0.5,0.55793,0.44304,0
0.5,0.51885,0.4462,0
0.5,0.51899,0.44594,0
0.5,0.55696,0.4449,0
0.5,0.5563,0.4462,0
0.5,0.51719,0.44937,0
0.5,0.55474,0.44937,0
0.5,0.51551,0.45253,0
0.5,0.51582,0.45196,0
0.5,0.5538,0.45127,0
0.5,0.55319,0.45253,0
0.5,0.51374,0.4557,0
0.5,0.55169,0.4557,0
0.5,0.51187,0.45886,0
0.5,0.51266,0.45758,0
0.5,0.55063,0.45789,0
0.5,0.55018,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54872,0.46203,0
0.5,0.50757,0.46519,0
0.5,0.50949,0.46255,0
0.5,0.54747,0.46467,0
0.5,0.54723,0.46519,0
0.5,0.50499,0.46835,0
0.5,0.50633,0.46677,0
0.5,0.54576,0.46835,0
0.5,0.502,0.47152,0
0.5,0.50316,0.47036,0
0.5,0.5443,0.47139,0
0.5,0.54424,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.4734,0
0.5,0.54272,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47598,0
0.5,0.54114,0.47776,0
0.5,0.5411,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.47811,0
0.5,0.53943,0.48101,0
0.5,0.46701,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48386,0
0.5,0.47468,0.48355,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48101,0
0.5,0.53797,0.48359,0
0.5,0.53764,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48473,0
0.5,0.060127,0.48473,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48473,0
0.5,0.082278,0.48473,0
0.5,0.085443,0.48473,0
0.5,0.088608,0.48473,0
0.5,0.091772,0.48473,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48473,0
0.5,0.39557,0.48473,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48468,0
0.5,0.4462,0.48466,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48455,0
0.5,0.45886,0.48449,0
0.5,0.46203,0.4844,0
0.5,0.46519,0.48427,0
0.5,0.53574,0.48734,0
0.5,0.53481,0.48882,0
0.5,0.53371,0.49051,0
0.5,0.53165,0.49359,0
0.5,0.53159,0.49367,0
0.5,0.52939,0.49684,0
0.5,0.52848,0.49811,0
0.5,0.52709,0.5,0
0.5,0.52532,0.50232,0
0.5,0.52466,0.50316,0
0.5,0.52215,0.50618,0
0.5,0.52203,0.50633,0
0.5,0.51904,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51497,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51527,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51527,0
0.5,0.085443,0.51527,0
0.5,0.088608,0.51527,0
0.5,0.091772,0.51527,0
0.5,0.094937,0.51527,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51528,0
0.5,0.25316,0.51528,0
0.5,0.25633,0.51528,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.51529,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51533,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.51539,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51552,0
0.5,0.45253,0.51556,0
0.5,0.4557,0.51561,0
0.5,0.45886,0.51568,0
0.5,0.46203,0.51577,0
0.5,0.46345,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51589,0
0.5,0.46835,0.51604,0
0.5,0.47152,0.51623,0
0.5,0.47468,0.51646,0
0.5,0.47785,0.51672,0
0.5,0.48101,0.51703,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69566,0.17089,0
0.5,0.6962,0.17074,0
0.5,0.69937,0.17058,0
0.5,0.70097,0.17089,0
0.5,0.68853,0.17405,0
0.5,0.68987,0.17314,0
0.5,0.69304,0.1716,0
0.5,0.70253,0.17123,0
0.5,0.7057,0.17303,0
0.5,0.70677,0.17405,0
0.5,0.68464,0.17722,0
0.5,0.68671,0.17535,0
0.5,0.70886,0.17708,0
0.5,0.70893,0.17722,0
0.5,0.68161,0.18038,0
0.5,0.68354,0.17827,0
0.5,0.70985,0.18038,0
0.5,0.67899,0.18354,0
0.5,0.68038,0.18181,0
0.5,0.71005,0.18354,0
0.5,0.67658,0.18671,0
0.5,0.67722,0.18587,0
0.5,0.70968,0.18671,0
0.5,0.67428,0.18987,0
0.5,0.70886,0.18969,0
0.5,0.70881,0.18987,0
0.5,0.67197,0.19304,0
0.5,0.67405,0.19019,0
0.5,0.70757,0.19304,0
0.5,0.66964,0.1962,0
0.5,0.67089,0.19452,0
0.5,0.70595,0.1962,0
0.5,0.66735,0.19937,0
0.5,0.66772,0.19886,0
0.5,0.7057,0.19664,0
0.5,0.70411,0.19937,0
0.5,0.66508,0.20253,0
0.5,0.70253,0.20179,0
0.5,0.70205,0.20253,0
0.5,0.66285,0.2057,0
0.5,0.66456,0.20327,0
0.5,0.69991,0.2057,0
0.5,0.66066,0.20886,0
0.5,0.66139,0.20781,0
0.5,0.69937,0.20647,0
0.5,0.6977,0.20886,0
0.5,0.65849,0.21203,0
0.5,0.6962,0.21095,0
0.5,0.69544,0.21203,0
0.5,0.65629,0.21519,0
0.5,0.65823,0.21241,0
0.5,0.69319,0.21519,0
0.5,0.65412,0.21835,0
0.5,0.65506,0.21698,0
0.5,0.69304,0.2154,0
0.5,0.69098,0.21835,0
0.5,0.65201,0.22152,0
0.5,0.68987,0.21993,0
0.5,0.68878,0.22152,0
0.5,0.64988,0.22468,0
0.5,0.6519,0.22168,0
0.5,0.68671,0.22453,0
0.5,0.68661,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.2264,0
0.5,0.6845,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.22926,0
0.5,0.68237,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23399,0
0.5,0.68025,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67819,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23882,0
0.5,0.67613,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67405,0.24367,0
0.5,0.672,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24852,0
0.5,0.66994,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66788,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66772,0.25341,0
0.5,0.66587,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25834,0
0.5,0.66381,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.25989,0
0.5,0.66175,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26483,0
0.5,0.66139,0.2632,0
0.5,0.65973,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26816,0
0.5,0.65771,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65571,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27487,0
0.5,0.65506,0.27315,0
0.5,0.6537,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27815,0
0.5,0.65169,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64974,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28326,0
0.5,0.64779,0.28481,0
0.5,0.60903,0.28797,0
0.5,0.61076,0.28515,0
0.5,0.64583,0.28797,0
0.5,0.60712,0.29114,0
0.5,0.60759,0.29038,0
0.5,0.64557,0.2884,0
0.5,0.64391,0.29114,0
0.5,0.6052,0.2943,0
0.5,0.64241,0.29357,0
0.5,0.64196,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29558,0
0.5,0.64005,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29879,0
0.5,0.63813,0.30063,0
0.5,0.5994,0.3038,0
0.5,0.60127,0.30075,0
0.5,0.63621,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30598,0
0.5,0.63608,0.30402,0
0.5,0.63436,0.30696,0
0.5,0.5956,0.31013,0
0.5,0.63291,0.30939,0
0.5,0.63248,0.31013,0
0.5,0.59371,0.31329,0
0.5,0.59494,0.31124,0
0.5,0.63064,0.31329,0
0.5,0.59188,0.31646,0
0.5,0.62975,0.31478,0
0.5,0.62876,0.31646,0
0.5,0.59001,0.31962,0
0.5,0.59177,0.31664,0
0.5,0.62687,0.31962,0
0.5,0.58817,0.32278,0
0.5,0.58861,0.32205,0
0.5,0.62658,0.3201,0
0.5,0.62501,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32545,0
0.5,0.62312,0.32595,0
0.5,0.58442,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62129,0.32911,0
0.5,0.58256,0.33228,0
0.5,0.62025,0.33088,0
0.5,0.61946,0.33228,0
0.5,0.58066,0.33544,0
0.5,0.58228,0.33276,0
0.5,0.61765,0.33544,0
0.5,0.57882,0.33861,0
0.5,0.57911,0.33811,0
0.5,0.61709,0.33642,0
0.5,0.61586,0.33861,0
0.5,0.57696,0.34177,0
0.5,0.61404,0.34177,0
0.5,0.57515,0.34494,0
0.5,0.57595,0.34356,0
0.5,0.61392,0.34196,0
0.5,0.61222,0.34494,0
0.5,0.57337,0.3481,0
0.5,0.61076,0.34741,0
0.5,0.61036,0.3481,0
0.5,0.57157,0.35127,0
0.5,0.57278,0.34915,0
0.5,0.60851,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35283,0
0.5,0.60668,0.35443,0
0.5,0.56796,0.35759,0
0.5,0.56962,0.35474,0
0.5,0.60487,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36022,0
0.5,0.60443,0.35837,0
0.5,0.60311,0.36076,0
0.5,0.5643,0.36392,0
0.5,0.60135,0.36392,0
0.5,0.56246,0.36709,0
0.5,0.56329,0.36568,0
0.5,0.60127,0.36408,0
0.5,0.59965,0.36709,0
0.5,0.56062,0.37025,0
0.5,0.5981,0.3699,0
0.5,0.59791,0.37025,0
0.5,0.55879,0.37342,0
0.5,0.56013,0.37112,0
0.5,0.59619,0.37342,0
0.5,0.55703,0.37658,0
0.5,0.59494,0.37561,0
0.5,0.59439,0.37658,0
0.5,0.55525,0.37975,0
0.5,0.55696,0.3767,0
0.5,0.5926,0.37975,0
0.5,0.55354,0.38291,0
0.5,0.5538,0.38245,0
0.5,0.59177,0.38116,0
0.5,0.59077,0.38291,0
0.5,0.55182,0.38608,0
0.5,0.58893,0.38608,0
0.5,0.55012,0.38924,0
0.5,0.55063,0.38831,0
0.5,0.58861,0.38664,0
0.5,0.58713,0.38924,0
0.5,0.54843,0.39241,0
0.5,0.58544,0.3922,0
0.5,0.58533,0.39241,0
0.5,0.54674,0.39557,0
0.5,0.54747,0.39424,0
0.5,0.58363,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58228,0.39807,0
0.5,0.58193,0.39873,0
0.5,0.54332,0.4019,0
0.5,0.5443,0.40012,0
0.5,0.5803,0.4019,0
0.5,0.54158,0.40506,0
0.5,0.57911,0.40418,0
0.5,0.57867,0.40506,0
0.5,0.53977,0.40823,0
0.5,0.54114,0.40584,0
0.5,0.57706,0.40823,0
0.5,0.53797,0.41139,0
0.5,0.53797,0.41138,0
0.5,0.57595,0.41036,0
0.5,0.57542,0.41139,0
0.5,0.53607,0.41456,0
0.5,0.5738,0.41456,0
0.5,0.53418,0.41772,0
0.5,0.53481,0.41668,0
0.5,0.57278,0.41646,0
0.5,0.57213,0.41772,0
0.5,0.53231,0.42089,0
0.5,0.57043,0.42089,0
0.5,0.53046,0.42405,0
0.5,0.53165,0.42204,0
0.5,0.56962,0.42235,0
0.5,0.56869,0.42405,0
0.5,0.5287,0.42722,0
0.5,0.56691,0.42722,0
0.5,0.52694,0.43038,0
0.5,0.52848,0.42761,0
0.5,0.56646,0.42801,0
0.5,0.56512,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43346,0
0.5,0.5633,0.43354,0
0.5,0.52361,0.43671,0
0.5,0.56329,0.43355,0
0.5,0.56153,0.43671,0
0.5,0.52202,0.43987,0
0.5,0.52215,0.43962,0
0.5,0.56013,0.43924,0
0.5,0.55978,0.43987,0
0.5,0.5204,0.44304,0
0.5,0.55811,0.44304,0
0.5,0.5188,0.4462,0
0.5,0.51899,0.44585,0
0.5,0.55696,0.44522,0
0.5,0.55646,0.4462,0
0.5,0.51714,0.44937,0
0.5,0.5549,0.44937,0
0.5,0.51547,0.45253,0
0.5,0.51582,0.45188,0
0.5,0.5538,0.45159,0
0.5,0.55334,0.45253,0
0.5,0.5137,0.4557,0
0.5,0.55185,0.4557,0
0.5,0.51184,0.45886,0
0.5,0.51266,0.45752,0
0.5,0.55063,0.45824,0
0.5,0.55034,0.45886,0
0.5,0.50983,0.46203,0
0.5,0.54889,0.46203,0
0.5,0.50754,0.46519,0
0.5,0.50949,0.46252,0
0.5,0.54747,0.46506,0
0.5,0.54741,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46674,0
0.5,0.54596,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47032,0
0.5,0.54446,0.47152,0
0.5,0.49842,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.47184,0
0.5,0.54294,0.47468,0
0.5,0.49404,0.47785,0
0.5,0.49684,0.47595,0
0.5,0.54134,0.47785,0
0.5,0.48733,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47808,0
0.5,0.54114,0.47823,0
0.5,0.53968,0.48101,0
0.5,0.46662,0.48418,0
0.5,0.46835,0.48408,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.4819,0
0.5,0.53797,0.48403,0
0.5,0.53789,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48554,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48494,0
0.5,0.015823,0.48483,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48468,0
0.5,0.050633,0.48468,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48468,0
0.5,0.10443,0.48468,0
0.5,0.10759,0.48468,0
0.5,0.11076,0.48468,0
0.5,0.11392,0.48468,0
0.5,0.11709,0.48468,0
0.5,0.12025,0.48468,0
0.5,0.12342,0.48468,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48465,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48457,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48437,0
0.5,0.46519,0.48425,0
0.5,0.536,0.48734,0
0.5,0.53481,0.48922,0
0.5,0.53397,0.49051,0
0.5,0.53183,0.49367,0
0.5,0.53165,0.49394,0
0.5,0.52961,0.49684,0
0.5,0.52848,0.49839,0
0.5,0.52728,0.5,0
0.5,0.52532,0.50252,0
0.5,0.5248,0.50316,0
0.5,0.52215,0.50629,0
0.5,0.52212,0.50633,0
0.5,0.51908,0.50949,0
0.5,0.51582,0.51229,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.51432,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51515,0
0.5,0.018987,0.51523,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51532,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51532,0
0.5,0.10443,0.51532,0
0.5,0.10759,0.51532,0
0.5,0.11076,0.51532,0
0.5,0.11392,0.51532,0
0.5,0.11709,0.51532,0
0.5,0.12025,0.51532,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51534,0
0.5,0.33544,0.51534,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51555,0
0.5,0.45253,0.51559,0
0.5,0.4557,0.51564,0
0.5,0.45886,0.51571,0
0.5,0.46203,0.5158,0
0.5,0.46278,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51591,0
0.5,0.46835,0.51606,0
0.5,0.47152,0.51625,0
0.5,0.47468,0.51647,0
0.5,0.47785,0.51674,0
0.5,0.48101,0.51704,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.816396,0.537723,0.407187,0.0664755,0.134438,0.0443702,0.0368653,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.380775,0.118523,0.206902,0.0390943,0.130485,0.0432261,0.037239,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.460186,0.117198,0.217332,0.0425052,0.13183,0.0433219,0.0375849,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.382555,0.118442,0.200712,0.0427766,0.131641,0.0430528,0.0370857,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.491009,0.160105,0.246799,0.054292,0.132479,0.0430362,0.0376412,2220,0,4,4,4,1
5,0.0075,-0.32213,0.0034232,0.00120796,0.00141581,0.491088,0.154961,0.245542,0.062039,0.15293,0.0459658,0.038089,2306,0.0139,4,4,4,1
6,0.0078,-0.334507,0.00360146,0.00130455,0.00141764,0.663399,0.220099,0.326328,0.0860547,0.152815,0.0443302,0.0379,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379029,0.00140471,0.00141969,0.661725,0.22252,0.325463,0.0873738,0.154051,0.0447616,0.038549,2306,0,5,5,5,1
8,0.0084,-0.359011,0.0040011,0.0015078,0.00142248,0.799307,0.265709,0.38511,0.102019,0.156087,0.045366,0.0383931,2392,0.0139,6,6,6,1
9,0.0087,-0.370941,0.00424084,0.00161354,0.00142619,0.953469,0.324283,0.4519,0.126456,0.158612,0.0465073,0.0393933,2466,0.013,7,7,7,1
10,0.009,-0.38253,0.00454519,0.00172132,0.00143138,1.28478,0.434424,0.599391,0.15534,0.155324,0.0469286,0.0395336,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498596,0.0018288,0.0014403,2.16051,0.716791,0.981788,0.222773,0.158414,0.0472315,0.0395325,2466,0,15,15,15,1
12,0.0096,-0.368299,0.0286273,0.00176788,0.00161411,27.8624,9.95808,12.1178,0.928253,0.172597,0.0515136,0.0409628,2802,0.0408,208,189,189,1
13,0.0099,-0.336783,0.0568563,0.00166708,0.00180656,20.0184,8.17596,8.31321,0.742916,0.184067,0.0568015,0.0451564,3171,0.0431,145,111,111,1
14,0.0102,-0.310963,0.0803013,0.0015859,0.00197452,27.7564,10.551,11.8964,0.875334,0.204412,0.061206,0.0495816,3446,0.0279,170,146,146,1
15,0.0105,-0.290855,0.0997793,0.00152695,0.00211838,48.412,17.1367,21.6532,1.10684,0.207396,0.0619415,0.0482243,3664,0.0325,259,248,248,1
16,0.0108,-0.2806,0.113701,0.00151518,0.00221486,43.959,12.9247,20.3967,0.927791,0.224628,0.0655544,0.0508337,3798,0.0189,221,215,215,1
17,0.0111,-0.276346,0.123992,0.00153365,0.00227969,32.7426,11.2081,14.9355,0.728632,0.213862,0.065772,0.0506522,3798,0,162,159,159,1
18,0.0114,-0.27332,0.133665,0.00155788,0.00233753,20.0233,6.91047,9.0732,0.707803,0.227917,0.0675784,0.0535596,3967,0.0298,101,97,97,1
19,0.0117,-0.268273,0.144642,0.00156933,0.00240671,26.9259,9.02497,12.3696,0.854596,0.224852,0.0695468,0.0550252,3967,0,126,124,124,1
20,0.012,-0.26694,0.153508,0.00160159,0.00245456,21.9295,7.34774,10.0557,0.657481,0.237604,0.0717637,0.0563197,4196,0.0327,105,101,101,1


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48816,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.4795,0
0.5,0.49684,0.47873,0
0.5,0.5,0.47816,0
0.5,0.50316,0.47789,0
0.5,0.50633,0.47801,0
0.5,0.50949,0.47866,0
0.5,0.51266,0.47999,0
0.5,0.51423,0.48101,0
0.5,0.46903,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48199,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48233,0
0.5,0.5175,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48515,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48511,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48423,0
0.5,0.51899,0.48651,0
0.5,0.51944,0.48734,0
0.5,0.52055,0.49051,0
0.5,0.52106,0.49367,0
0.5,0.52108,0.49684,0
0.5,0.52062,0.5,0
0.5,0.51966,0.50316,0
0.5,0.51899,0.50458,0
0.5,0.51813,0.50633,0
0.5,0.51592,0.50949,0
0.5,0.51582,0.50961,0
0.5,0.51271,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51493,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51507,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51546,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.5157,0
0.5,0.46766,0.51582,0
0.5,0.50949,0.51479,0
0.5,0.5073,0.51582,0
0.5,0.51266,0.5127,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.51787,0
0.5,0.49367,0.51804,0
0.5,0.49684,0.51804,0
0.5,0.5,0.51779,0
0.5,0.50316,0.51722,0
0.5,0.50633,0.51625,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.53177,0.43038,0
0.5,0.53481,0.4289,0
0.5,0.53797,0.42794,0
0.5,0.54114,0.42736,0
0.5,0.5443,0.4273,0
0.5,0.54747,0.42795,0
0.5,0.55063,0.42984,0
0.5,0.55118,0.43038,0
0.5,0.52794,0.43354,0
0.5,0.52848,0.43299,0
0.5,0.53165,0.43045,0
0.5,0.55319,0.43354,0
0.5,0.52519,0.43671,0
0.5,0.52532,0.43655,0
0.5,0.5538,0.43545,0
0.5,0.55414,0.43671,0
0.5,0.52286,0.43987,0
0.5,0.55453,0.43987,0
0.5,0.52087,0.44304,0
0.5,0.52215,0.44092,0
0.5,0.55449,0.44304,0
0.5,0.51912,0.4462,0
0.5,0.55402,0.4462,0
0.5,0.51737,0.44937,0
0.5,0.51899,0.44645,0
0.5,0.5538,0.447,0
0.5,0.55317,0.44937,0
0.5,0.51563,0.45253,0
0.5,0.51582,0.45219,0
0.5,0.55198,0.45253,0
0.5,0.51382,0.4557,0
0.5,0.55063,0.45562,0
0.5,0.5506,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.54909,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54747,0.46184,0
0.5,0.54736,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54563,0.46519,0
0.5,0.50517,0.46835,0
0.5,0.50633,0.46694,0
0.5,0.5443,0.46758,0
0.5,0.54388,0.46835,0
0.5,0.50236,0.47152,0
0.5,0.50316,0.47069,0
0.5,0.54212,0.47152,0
0.5,0.49897,0.47468,0
0.5,0.5,0.47381,0
0.5,0.54114,0.47324,0
0.5,0.54033,0.47468,0
0.5,0.49457,0.47785,0
0.5,0.49684,0.47637,0
0.5,0.53857,0.47785,0
0.5,0.48743,0.48101,0
0.5,0.49051,0.4799,0
0.5,0.49367,0.47839,0
0.5,0.53797,0.47891,0
0.5,0.53682,0.48101,0
0.5,0.46901,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48104,0
0.5,0.53507,0.48418,0
0.5,0,0.48654,0
0.5,0.0031646,0.48611,0
0.5,0.0063291,0.48576,0
0.5,0.0094937,0.4855,0
0.5,0.012658,0.48532,0
0.5,0.015823,0.48522,0
0.5,0.018987,0.48516,0
0.5,0.022152,0.48514,0
0.5,0.025316,0.48513,0
0.5,0.028481,0.48512,0
0.5,0.031646,0.48513,0
0.5,0.03481,0.48513,0
0.5,0.037975,0.48514,0
0.5,0.041139,0.48514,0
0.5,0.044304,0.48514,0
0.5,0.047468,0.48515,0
0.5,0.050633,0.48515,0
0.5,0.053797,0.48515,0
0.5,0.056962,0.48515,0
0.5,0.060127,0.48515,0
0.5,0.063291,0.48515,0
0.5,0.066456,0.48515,0
0.5,0.06962,0.48515,0
0.5,0.072785,0.48515,0
0.5,0.075949,0.48515,0
0.5,0.079114,0.48515,0
0.5,0.082278,0.48515,0
0.5,0.085443,0.48515,0
0.5,0.088608,0.48515,0
0.5,0.091772,0.48515,0
0.5,0.094937,0.48515,0
0.5,0.098101,0.48515,0
0.5,0.10127,0.48515,0
0.5,0.10443,0.48515,0
0.5,0.10759,0.48515,0
0.5,0.11076,0.48515,0
0.5,0.11392,0.48515,0
0.5,0.11709,0.48515,0
0.5,0.12025,0.48515,0
0.5,0.12342,0.48515,0
0.5,0.12658,0.48515,0
0.5,0.12975,0.48515,0
0.5,0.13291,0.48515,0
0.5,0.13608,0.48515,0
0.5,0.13924,0.48515,0
0.5,0.14241,0.48515,0
0.5,0.14557,0.48515,0
0.5,0.14873,0.48515,0
0.5,0.1519,0.48515,0
0.5,0.15506,0.48515,0
0.5,0.15823,0.48515,0
0.5,0.16139,0.48515,0
0.5,0.16456,0.48515,0
0.5,0.16772,0.48515,0
0.5,0.17089,0.48515,0
0.5,0.17405,0.48515,0
0.5,0.17722,0.48515,0
0.5,0.18038,0.48515,0
0.5,0.18354,0.48515,0
0.5,0.18671,0.48515,0
0.5,0.18987,0.48515,0
0.5,0.19304,0.48514,0
0.5,0.1962,0.48514,0
0.5,0.19937,0.48514,0
0.5,0.20253,0.48514,0
0.5,0.2057,0.48514,0
0.5,0.20886,0.48514,0
0.5,0.21203,0.48514,0
0.5,0.21519,0.48514,0
0.5,0.21835,0.48514,0
0.5,0.22152,0.48514,0
0.5,0.22468,0.48514,0
0.5,0.22785,0.48514,0
0.5,0.23101,0.48514,0
0.5,0.23418,0.48514,0
0.5,0.23734,0.48514,0
0.5,0.24051,0.48514,0
0.5,0.24367,0.48514,0
0.5,0.24684,0.48514,0
0.5,0.25,0.48514,0
0.5,0.25316,0.48514,0
0.5,0.25633,0.48514,0
0.5,0.25949,0.48514,0
0.5,0.26266,0.48514,0
0.5,0.26582,0.48514,0
0.5,0.26899,0.48515,0
0.5,0.27215,0.48515,0
0.5,0.27532,0.48515,0
0.5,0.27848,0.48515,0
0.5,0.28165,0.48515,0
0.5,0.28481,0.48515,0
0.5,0.28797,0.48515,0
0.5,0.29114,0.48515,0
0.5,0.2943,0.48515,0
0.5,0.29747,0.48515,0
0.5,0.30063,0.48515,0
0.5,0.3038,0.48515,0
0.5,0.30696,0.48515,0
0.5,0.31013,0.48515,0
0.5,0.31329,0.48515,0
0.5,0.31646,0.48515,0
0.5,0.31962,0.48514,0
0.5,0.32278,0.48514,0
0.5,0.32595,0.48514,0
0.5,0.32911,0.48514,0
0.5,0.33228,0.48514,0
0.5,0.33544,0.48514,0
0.5,0.33861,0.48514,0
0.5,0.34177,0.48514,0
0.5,0.34494,0.48514,0
0.5,0.3481,0.48513,0
0.5,0.35127,0.48513,0
0.5,0.35443,0.48513,0
0.5,0.35759,0.48513,0
0.5,0.36076,0.48513,0
0.5,0.36392,0.48513,0
0.5,0.36709,0.48512,0
0.5,0.37025,0.48512,0
0.5,0.37342,0.48512,0
0.5,0.37658,0.48512,0
0.5,0.37975,0.48511,0
0.5,0.38291,0.48511,0
0.5,0.38608,0.48511,0
0.5,0.38924,0.4851,0
0.5,0.39241,0.4851,0
0.5,0.39557,0.48509,0
0.5,0.39873,0.48509,0
0.5,0.4019,0.48508,0
0.5,0.40506,0.48508,0
0.5,0.40823,0.48507,0
0.5,0.41139,0.48507,0
0.5,0.41456,0.48506,0
0.5,0.41772,0.48505,0
0.5,0.42089,0.48505,0
0.5,0.42405,0.48504,0
0.5,0.42722,0.48503,0
0.5,0.43038,0.48502,0
0.5,0.43354,0.485,0
0.5,0.43671,0.48499,0
0.5,0.43987,0.48497,0
0.5,0.44304,0.48494,0
0.5,0.4462,0.48491,0
0.5,0.44937,0.48488,0
0.5,0.45253,0.48483,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48468,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48442,0
0.5,0.46835,0.48423,0
0.5,0.53481,0.48466,0
0.5,0.53334,0.48734,0
0.5,0.53165,0.49041,0
0.5,0.53159,0.49051,0
0.5,0.52984,0.49367,0
0.5,0.52848,0.49608,0
0.5,0.52804,0.49684,0
0.5,0.52616,0.5,0
0.5,0.52532,0.50133,0
0.5,0.52411,0.50316,0
0.5,0.52215,0.50586,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51387,0
0.5,0,0.51344,0
0.5,0.0063291,0.51423,0
0.5,0.0094937,0.5145,0
0.5,0.012658,0.51468,0
0.5,0.015823,0.51478,0
0.5,0.018987,0.51484,0
0.5,0.022152,0.51486,0
0.5,0.025316,0.51487,0
0.5,0.028481,0.51488,0
0.5,0.031646,0.51487,0
0.5,0.03481,0.51487,0
0.5,0.037975,0.51486,0
0.5,0.041139,0.51486,0
0.5,0.044304,0.51486,0
0.5,0.047468,0.51485,0
0.5,0.050633,0.51485,0
0.5,0.053797,0.51485,0
0.5,0.056962,0.51485,0
0.5,0.060127,0.51485,0
0.5,0.063291,0.51485,0
0.5,0.066456,0.51485,0
0.5,0.06962,0.51485,0
0.5,0.072785,0.51485,0
0.5,0.075949,0.51485,0
0.5,0.079114,0.51485,0
0.5,0.082278,0.51485,0
0.5,0.085443,0.51485,0
0.5,0.088608,0.51485,0
0.5,0.091772,0.51485,0
0.5,0.094937,0.51485,0
0.5,0.098101,0.51485,0
0.5,0.10127,0.51485,0
0.5,0.10443,0.51485,0
0.5,0.10759,0.51485,0
0.5,0.11076,0.51485,0
0.5,0.11392,0.51485,0
0.5,0.11709,0.51485,0
0.5,0.12025,0.51485,0
0.5,0.12342,0.51485,0
0.5,0.12658,0.51485,0
0.5,0.12975,0.51485,0
0.5,0.13291,0.51485,0
0.5,0.13608,0.51485,0
0.5,0.13924,0.51485,0
0.5,0.14241,0.51485,0
0.5,0.14557,0.51485,0
0.5,0.14873,0.51485,0
0.5,0.1519,0.51485,0
0.5,0.15506,0.51485,0
0.5,0.15823,0.51485,0
0.5,0.16139,0.51485,0
0.5,0.16456,0.51485,0
0.5,0.16772,0.51485,0
0.5,0.17089,0.51485,0
0.5,0.17405,0.51485,0
0.5,0.17722,0.51485,0
0.5,0.18038,0.51485,0
0.5,0.18354,0.51486,0
0.5,0.18671,0.51486,0
0.5,0.18987,0.51486,0
0.5,0.19304,0.51486,0
0.5,0.1962,0.51486,0
0.5,0.19937,0.51486,0
0.5,0.20253,0.51486,0
0.5,0.2057,0.51486,0
0.5,0.20886,0.51486,0
0.5,0.21203,0.51486,0
0.5,0.21519,0.51486,0
0.5,0.21835,0.51486,0
0.5,0.22152,0.51486,0
0.5,0.22468,0.51486,0
0.5,0.22785,0.51486,0
0.5,0.23101,0.51486,0
0.5,0.23418,0.51486,0
0.5,0.23734,0.51486,0
0.5,0.24051,0.51486,0
0.5,0.24367,0.51486,0
0.5,0.24684,0.51486,0
0.5,0.25,0.51486,0
0.5,0.25316,0.51486,0
0.5,0.25633,0.51486,0
0.5,0.25949,0.51486,0
0.5,0.26266,0.51486,0
0.5,0.26582,0.51486,0
0.5,0.26899,0.51486,0
0.5,0.27215,0.51486,0
0.5,0.27532,0.51486,0
0.5,0.27848,0.51486,0
0.5,0.28165,0.51486,0
0.5,0.28481,0.51486,0
0.5,0.28797,0.51486,0
0.5,0.29114,0.51487,0
0.5,0.2943,0.51487,0
0.5,0.29747,0.51487,0
0.5,0.30063,0.51487,0
0.5,0.3038,0.51487,0
0.5,0.30696,0.51487,0
0.5,0.31013,0.51487,0
0.5,0.31329,0.51487,0
0.5,0.31646,0.51487,0
0.5,0.31962,0.51487,0
0.5,0.32278,0.51488,0
0.5,0.32595,0.51488,0
0.5,0.32911,0.51488,0
0.5,0.33228,0.51488,0
0.5,0.33544,0.51488,0
0.5,0.33861,0.51488,0
0.5,0.34177,0.51488,0
0.5,0.34494,0.51489,0
0.5,0.3481,0.51489,0
0.5,0.35127,0.51489,0
0.5,0.35443,0.51489,0
0.5,0.35759,0.51489,0
0.5,0.36076,0.5149,0
0.5,0.36392,0.5149,0
0.5,0.36709,0.5149,0
0.5,0.37025,0.51491,0
0.5,0.37342,0.51491,0
0.5,0.37658,0.51491,0
0.5,0.37975,0.51492,0
0.5,0.38291,0.51492,0
0.5,0.38608,0.51493,0
0.5,0.38924,0.51493,0
0.5,0.39241,0.51494,0
0.5,0.39557,0.51495,0
0.5,0.39873,0.51495,0
0.5,0.4019,0.51496,0
0.5,0.40506,0.51497,0
0.5,0.40823,0.51498,0
0.5,0.41139,0.51499,0
0.5,0.41456,0.515,0
0.5,0.41772,0.51501,0
0.5,0.42089,0.51502,0
0.5,0.42405,0.51504,0
0.5,0.42722,0.51506,0
0.5,0.43038,0.51507,0
0.5,0.43354,0.5151,0
0.5,0.43671,0.51512,0
0.5,0.43987,0.51515,0
0.5,0.44304,0.51518,0
0.5,0.4462,0.51522,0
0.5,0.44937,0.51526,0
0.5,0.45253,0.51532,0
0.5,0.4557,0.51539,0
0.5,0.45886,0.51547,0
0.5,0.46203,0.51558,0
0.5,0.46519,0.51571,0
0.5,0.46727,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51588,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51635,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57196,0.36709,0
0.5,0.57278,0.3669,0
0.5,0.57595,0.36681,0
0.5,0.57751,0.36709,0
0.5,0.56484,0.37025,0
0.5,0.56646,0.36909,0
0.5,0.56962,0.36763,0
0.5,0.57911,0.36738,0
0.5,0.58228,0.36867,0
0.5,0.58478,0.37025,0
0.5,0.56148,0.37342,0
0.5,0.56329,0.37146,0
0.5,0.58544,0.37086,0
0.5,0.58738,0.37342,0
0.5,0.55898,0.37658,0
0.5,0.56013,0.37502,0
0.5,0.58842,0.37658,0
0.5,0.55685,0.37975,0
0.5,0.55696,0.37958,0
0.5,0.58861,0.37925,0
0.5,0.58864,0.37975,0
0.5,0.5548,0.38291,0
0.5,0.58861,0.38006,0
0.5,0.58834,0.38291,0
0.5,0.55281,0.38608,0
0.5,0.5538,0.3845,0
0.5,0.58767,0.38608,0
0.5,0.55084,0.38924,0
0.5,0.58661,0.38924,0
0.5,0.54892,0.39241,0
0.5,0.55063,0.38958,0
0.5,0.58544,0.39182,0
0.5,0.58519,0.39241,0
0.5,0.54706,0.39557,0
0.5,0.54747,0.3949,0
0.5,0.58365,0.39557,0
0.5,0.54522,0.39873,0
0.5,0.58228,0.39801,0
0.5,0.58187,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40035,0
0.5,0.57993,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40316,0
0.5,0.5779,0.40506,0
0.5,0.53988,0.40823,0
0.5,0.54114,0.40597,0
0.5,0.57595,0.40805,0
0.5,0.57584,0.40823,0
0.5,0.53816,0.41139,0
0.5,0.57387,0.41139,0
0.5,0.53638,0.41456,0
0.5,0.53797,0.41172,0
0.5,0.57278,0.41315,0
0.5,0.57194,0.41456,0
0.5,0.53464,0.41772,0
0.5,0.53481,0.41741,0
0.5,0.57009,0.41772,0
0.5,0.53285,0.42089,0
0.5,0.56962,0.41853,0
0.5,0.56829,0.42089,0
0.5,0.5311,0.42405,0
0.5,0.53165,0.42309,0
0.5,0.56652,0.42405,0
0.5,0.52935,0.42722,0
0.5,0.56646,0.42417,0
0.5,0.56484,0.42722,0
0.5,0.52761,0.43038,0
0.5,0.52848,0.42884,0
0.5,0.56329,0.43011,0
0.5,0.56315,0.43038,0
0.5,0.5259,0.43354,0
0.5,0.56154,0.43354,0
0.5,0.52417,0.43671,0
0.5,0.52532,0.43463,0
0.5,0.56013,0.43631,0
0.5,0.55993,0.43671,0
0.5,0.52248,0.43987,0
0.5,0.55838,0.43987,0
0.5,0.52076,0.44304,0
0.5,0.52215,0.44049,0
0.5,0.55696,0.44275,0
0.5,0.55682,0.44304,0
0.5,0.51908,0.4462,0
0.5,0.55533,0.4462,0
0.5,0.51735,0.44937,0
0.5,0.51899,0.44638,0
0.5,0.5538,0.44936,0
0.5,0.5538,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5523,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55075,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45593,0
0.5,0.5492,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54757,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46222,0
0.5,0.54598,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.54433,0.46835,0
0.5,0.50229,0.47152,0
0.5,0.50316,0.47062,0
0.5,0.5443,0.4684,0
0.5,0.54271,0.47152,0
0.5,0.49885,0.47468,0
0.5,0.5,0.47372,0
0.5,0.54114,0.47446,0
0.5,0.54102,0.47468,0
0.5,0.49443,0.47785,0
0.5,0.49684,0.47627,0
0.5,0.53935,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47832,0
0.5,0.53797,0.48035,0
0.5,0.53761,0.48101,0
0.5,0.46888,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53585,0.48418,0
0.5,0,0.48641,0
0.5,0.0031646,0.48602,0
0.5,0.0063291,0.4857,0
0.5,0.0094937,0.48546,0
0.5,0.012658,0.48529,0
0.5,0.015823,0.48518,0
0.5,0.018987,0.48511,0
0.5,0.022152,0.48507,0
0.5,0.025316,0.48505,0
0.5,0.028481,0.48505,0
0.5,0.031646,0.48505,0
0.5,0.03481,0.48505,0
0.5,0.037975,0.48505,0
0.5,0.041139,0.48505,0
0.5,0.044304,0.48505,0
0.5,0.047468,0.48506,0
0.5,0.050633,0.48506,0
0.5,0.053797,0.48506,0
0.5,0.056962,0.48506,0
0.5,0.060127,0.48506,0
0.5,0.063291,0.48506,0
0.5,0.066456,0.48506,0
0.5,0.06962,0.48506,0
0.5,0.072785,0.48506,0
0.5,0.075949,0.48506,0
0.5,0.079114,0.48506,0
0.5,0.082278,0.48506,0
0.5,0.085443,0.48506,0
0.5,0.088608,0.48506,0
0.5,0.091772,0.48506,0
0.5,0.094937,0.48506,0
0.5,0.098101,0.48506,0
0.5,0.10127,0.48506,0
0.5,0.10443,0.48506,0
0.5,0.10759,0.48506,0
0.5,0.11076,0.48506,0
0.5,0.11392,0.48506,0
0.5,0.11709,0.48506,0
0.5,0.12025,0.48506,0
0.5,0.12342,0.48506,0
0.5,0.12658,0.48506,0
0.5,0.12975,0.48506,0
0.5,0.13291,0.48506,0
0.5,0.13608,0.48506,0
0.5,0.13924,0.48506,0
0.5,0.14241,0.48506,0
0.5,0.14557,0.48505,0
0.5,0.14873,0.48505,0
0.5,0.1519,0.48505,0
0.5,0.15506,0.48505,0
0.5,0.15823,0.48505,0
0.5,0.16139,0.48505,0
0.5,0.16456,0.48505,0
0.5,0.16772,0.48505,0
0.5,0.17089,0.48505,0
0.5,0.17405,0.48505,0
0.5,0.17722,0.48505,0
0.5,0.18038,0.48505,0
0.5,0.18354,0.48505,0
0.5,0.18671,0.48505,0
0.5,0.18987,0.48505,0
0.5,0.19304,0.48505,0
0.5,0.1962,0.48505,0
0.5,0.19937,0.48505,0
0.5,0.20253,0.48505,0
0.5,0.2057,0.48505,0
0.5,0.20886,0.48505,0
0.5,0.21203,0.48505,0
0.5,0.21519,0.48505,0
0.5,0.21835,0.48505,0
0.5,0.22152,0.48505,0
0.5,0.22468,0.48505,0
0.5,0.22785,0.48505,0
0.5,0.23101,0.48505,0
0.5,0.23418,0.48505,0
0.5,0.23734,0.48505,0
0.5,0.24051,0.48505,0
0.5,0.24367,0.48505,0
0.5,0.24684,0.48505,0
0.5,0.25,0.48505,0
0.5,0.25316,0.48505,0
0.5,0.25633,0.48505,0
0.5,0.25949,0.48505,0
0.5,0.26266,0.48505,0
0.5,0.26582,0.48505,0
0.5,0.26899,0.48505,0
0.5,0.27215,0.48505,0
0.5,0.27532,0.48505,0
0.5,0.27848,0.48505,0
0.5,0.28165,0.48505,0
0.5,0.28481,0.48505,0
0.5,0.28797,0.48505,0
0.5,0.29114,0.48505,0
0.5,0.2943,0.48505,0
0.5,0.29747,0.48505,0
0.5,0.30063,0.48505,0
0.5,0.3038,0.48505,0
0.5,0.30696,0.48505,0
0.5,0.31013,0.48505,0
0.5,0.31329,0.48505,0
0.5,0.31646,0.48505,0
0.5,0.31962,0.48505,0
0.5,0.32278,0.48505,0
0.5,0.32595,0.48505,0
0.5,0.32911,0.48505,0
0.5,0.33228,0.48505,0
0.5,0.33544,0.48505,0
0.5,0.33861,0.48506,0
0.5,0.34177,0.48506,0
0.5,0.34494,0.48506,0
0.5,0.3481,0.48506,0
0.5,0.35127,0.48506,0
0.5,0.35443,0.48506,0
0.5,0.35759,0.48506,0
0.5,0.36076,0.48506,0
0.5,0.36392,0.48506,0
0.5,0.36709,0.48505,0
0.5,0.37025,0.48505,0
0.5,0.37342,0.48505,0
0.5,0.37658,0.48505,0
0.5,0.37975,0.48505,0
0.5,0.38291,0.48504,0
0.5,0.38608,0.48504,0
0.5,0.38924,0.48504,0
0.5,0.39241,0.48504,0
0.5,0.39557,0.48503,0
0.5,0.39873,0.48503,0
0.5,0.4019,0.48502,0
0.5,0.40506,0.48502,0
0.5,0.40823,0.48502,0
0.5,0.41139,0.48501,0
0.5,0.41456,0.48501,0
0.5,0.41772,0.485,0
0.5,0.42089,0.48499,0
0.5,0.42405,0.48499,0
0.5,0.42722,0.48498,0
0.5,0.43038,0.48497,0
0.5,0.43354,0.48496,0
0.5,0.43671,0.48494,0
0.5,0.43987,0.48492,0
0.5,0.44304,0.4849,0
0.5,0.4462,0.48487,0
0.5,0.44937,0.48484,0
0.5,0.45253,0.48479,0
0.5,0.4557,0.48473,0
0.5,0.45886,0.48465,0
0.5,0.46203,0.48455,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48598,0
0.5,0.53401,0.48734,0
0.5,0.53214,0.49051,0
0.5,0.53165,0.49134,0
0.5,0.53024,0.49367,0
0.5,0.52848,0.49654,0
0.5,0.5283,0.49684,0
0.5,0.5263,0.5,0
0.5,0.52532,0.50148,0
0.5,0.52416,0.50316,0
0.5,0.52215,0.50588,0
0.5,0.5218,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51392,0
0.5,0,0.51351,0
0.5,0.0063291,0.51427,0
0.5,0.0094937,0.51453,0
0.5,0.012658,0.51471,0
0.5,0.015823,0.51482,0
0.5,0.018987,0.51489,0
0.5,0.022152,0.51493,0
0.5,0.025316,0.51495,0
0.5,0.028481,0.51495,0
0.5,0.031646,0.51495,0
0.5,0.03481,0.51495,0
0.5,0.037975,0.51495,0
0.5,0.041139,0.51495,0
0.5,0.044304,0.51494,0
0.5,0.047468,0.51494,0
0.5,0.050633,0.51494,0
0.5,0.053797,0.51494,0
0.5,0.056962,0.51494,0
0.5,0.060127,0.51494,0
0.5,0.063291,0.51494,0
0.5,0.066456,0.51494,0
0.5,0.06962,0.51494,0
0.5,0.072785,0.51494,0
0.5,0.075949,0.51494,0
0.5,0.079114,0.51494,0
0.5,0.082278,0.51494,0
0.5,0.085443,0.51494,0
0.5,0.088608,0.51494,0
0.5,0.091772,0.51494,0
0.5,0.094937,0.51494,0
0.5,0.098101,0.51494,0
0.5,0.10127,0.51494,0
0.5,0.10443,0.51494,0
0.5,0.10759,0.51494,0
0.5,0.11076,0.51494,0
0.5,0.11392,0.51494,0
0.5,0.11709,0.51494,0
0.5,0.12025,0.51494,0
0.5,0.12342,0.51494,0
0.5,0.12658,0.51494,0
0.5,0.12975,0.51494,0
0.5,0.13291,0.51494,0
0.5,0.13608,0.51494,0
0.5,0.13924,0.51494,0
0.5,0.14241,0.51494,0
0.5,0.14557,0.51494,0
0.5,0.14873,0.51495,0
0.5,0.1519,0.51495,0
0.5,0.15506,0.51495,0
0.5,0.15823,0.51495,0
0.5,0.16139,0.51495,0
0.5,0.16456,0.51495,0
0.5,0.16772,0.51495,0
0.5,0.17089,0.51495,0
0.5,0.17405,0.51495,0
0.5,0.17722,0.51495,0
0.5,0.18038,0.51495,0
0.5,0.18354,0.51495,0
0.5,0.18671,0.51495,0
0.5,0.18987,0.51495,0
0.5,0.19304,0.51495,0
0.5,0.1962,0.51495,0
0.5,0.19937,0.51495,0
0.5,0.20253,0.51495,0
0.5,0.2057,0.51495,0
0.5,0.20886,0.51495,0
0.5,0.21203,0.51495,0
0.5,0.21519,0.51495,0
0.5,0.21835,0.51495,0
0.5,0.22152,0.51495,0
0.5,0.22468,0.51495,0
0.5,0.22785,0.51495,0
0.5,0.23101,0.51495,0
0.5,0.23418,0.51495,0
0.5,0.23734,0.51495,0
0.5,0.24051,0.51495,0
0.5,0.24367,0.51495,0
0.5,0.24684,0.51495,0
0.5,0.25,0.51495,0
0.5,0.25316,0.51495,0
0.5,0.25633,0.51495,0
0.5,0.25949,0.51495,0
0.5,0.26266,0.51495,0
0.5,0.26582,0.51495,0
0.5,0.26899,0.51496,0
0.5,0.27215,0.51496,0
0.5,0.27532,0.51496,0
0.5,0.27848,0.51496,0
0.5,0.28165,0.51496,0
0.5,0.28481,0.51496,0
0.5,0.28797,0.51496,0
0.5,0.29114,0.51496,0
0.5,0.2943,0.51496,0
0.5,0.29747,0.51496,0
0.5,0.30063,0.51496,0
0.5,0.3038,0.51496,0
0.5,0.30696,0.51496,0
0.5,0.31013,0.51496,0
0.5,0.31329,0.51496,0
0.5,0.31646,0.51497,0
0.5,0.31962,0.51497,0
0.5,0.32278,0.51497,0
0.5,0.32595,0.51497,0
0.5,0.32911,0.51497,0
0.5,0.33228,0.51497,0
0.5,0.33544,0.51497,0
0.5,0.33861,0.51497,0
0.5,0.34177,0.51498,0
0.5,0.34494,0.51498,0
0.5,0.3481,0.51498,0
0.5,0.35127,0.51498,0
0.5,0.35443,0.51498,0
0.5,0.35759,0.51499,0
0.5,0.36076,0.51499,0
0.5,0.36392,0.51499,0
0.5,0.36709,0.51499,0
0.5,0.37025,0.51499,0
0.5,0.37342,0.515,0
0.5,0.37658,0.515,0
0.5,0.37975,0.515,0
0.5,0.38291,0.51501,0
0.5,0.38608,0.51501,0
0.5,0.38924,0.51501,0
0.5,0.39241,0.51502,0
0.5,0.39557,0.51502,0
0.5,0.39873,0.51503,0
0.5,0.4019,0.51503,0
0.5,0.40506,0.51504,0
0.5,0.40823,0.51505,0
0.5,0.41139,0.51505,0
0.5,0.41456,0.51506,0
0.5,0.41772,0.51507,0
0.5,0.42089,0.51508,0
0.5,0.42405,0.5151,0
0.5,0.42722,0.51511,0
0.5,0.43038,0.51513,0
0.5,0.43354,0.51515,0
0.5,0.43671,0.51517,0
0.5,0.43987,0.51519,0
0.5,0.44304,0.51522,0
0.5,0.4462,0.51526,0
0.5,0.44937,0.5153,0
0.5,0.45253,0.51535,0
0.5,0.4557,0.51542,0
0.5,0.45886,0.5155,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51573,0
0.5,0.46696,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.5159,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59897,0.31646,0
0.5,0.60127,0.31534,0
0.5,0.60443,0.31451,0
0.5,0.60759,0.31443,0
0.5,0.61076,0.31528,0
0.5,0.61279,0.31646,0
0.5,0.59399,0.31962,0
0.5,0.59494,0.31885,0
0.5,0.5981,0.31687,0
0.5,0.61392,0.31728,0
0.5,0.61593,0.31962,0
0.5,0.59071,0.32278,0
0.5,0.59177,0.32158,0
0.5,0.61709,0.3218,0
0.5,0.61748,0.32278,0
0.5,0.58832,0.32595,0
0.5,0.58861,0.32556,0
0.5,0.61802,0.32595,0
0.5,0.5862,0.32911,0
0.5,0.61797,0.32911,0
0.5,0.58421,0.33228,0
0.5,0.58544,0.33033,0
0.5,0.61741,0.33228,0
0.5,0.58234,0.33544,0
0.5,0.61709,0.33334,0
0.5,0.61647,0.33544,0
0.5,0.58049,0.33861,0
0.5,0.58228,0.33556,0
0.5,0.61524,0.33861,0
0.5,0.57865,0.34177,0
0.5,0.57911,0.341,0
0.5,0.61392,0.34132,0
0.5,0.61371,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61203,0.34494,0
0.5,0.57496,0.3481,0
0.5,0.57595,0.34641,0
0.5,0.61076,0.34713,0
0.5,0.61021,0.3481,0
0.5,0.57318,0.35127,0
0.5,0.60836,0.35127,0
0.5,0.57136,0.35443,0
0.5,0.57278,0.35196,0
0.5,0.60759,0.35255,0
0.5,0.6065,0.35443,0
0.5,0.56957,0.35759,0
0.5,0.56962,0.3575,0
0.5,0.60465,0.35759,0
0.5,0.56773,0.36076,0
0.5,0.60443,0.35797,0
0.5,0.60284,0.36076,0
0.5,0.56591,0.36392,0
0.5,0.56646,0.363,0
0.5,0.60127,0.36351,0
0.5,0.60104,0.36392,0
0.5,0.56408,0.36709,0
0.5,0.5993,0.36709,0
0.5,0.56223,0.37025,0
0.5,0.56329,0.36847,0
0.5,0.5981,0.36926,0
0.5,0.59757,0.37025,0
0.5,0.56038,0.37342,0
0.5,0.59587,0.37342,0
0.5,0.55846,0.37658,0
0.5,0.56013,0.37385,0
0.5,0.59494,0.37514,0
0.5,0.59417,0.37658,0
0.5,0.55655,0.37975,0
0.5,0.55696,0.37908,0
0.5,0.59249,0.37975,0
0.5,0.5546,0.38291,0
0.5,0.59177,0.38108,0
0.5,0.59081,0.38291,0
0.5,0.55267,0.38608,0
0.5,0.5538,0.38424,0
0.5,0.58911,0.38608,0
0.5,0.55076,0.38924,0
0.5,0.58861,0.387,0
0.5,0.5874,0.38924,0
0.5,0.54887,0.39241,0
0.5,0.55063,0.38946,0
0.5,0.58562,0.39241,0
0.5,0.54703,0.39557,0
0.5,0.54747,0.39483,0
0.5,0.58544,0.39272,0
0.5,0.58384,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58228,0.39819,0
0.5,0.58196,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58007,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40348,0
0.5,0.57818,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40597,0
0.5,0.5763,0.40823,0
0.5,0.53814,0.41139,0
0.5,0.57595,0.40883,0
0.5,0.57449,0.41139,0
0.5,0.53634,0.41456,0
0.5,0.53797,0.41169,0
0.5,0.57278,0.41435,0
0.5,0.57267,0.41456,0
0.5,0.53455,0.41772,0
0.5,0.53481,0.41728,0
0.5,0.57092,0.41772,0
0.5,0.53274,0.42089,0
0.5,0.56962,0.42,0
0.5,0.56912,0.42089,0
0.5,0.53095,0.42405,0
0.5,0.53165,0.42285,0
0.5,0.56736,0.42405,0
0.5,0.52919,0.42722,0
0.5,0.56646,0.42565,0
0.5,0.56559,0.42722,0
0.5,0.52744,0.43038,0
0.5,0.52848,0.42853,0
0.5,0.56384,0.43038,0
0.5,0.52574,0.43354,0
0.5,0.56329,0.43136,0
0.5,0.5621,0.43354,0
0.5,0.52404,0.43671,0
0.5,0.52532,0.43435,0
0.5,0.56039,0.43671,0
0.5,0.52239,0.43987,0
0.5,0.56013,0.43719,0
0.5,0.55873,0.43987,0
0.5,0.52071,0.44304,0
0.5,0.52215,0.44034,0
0.5,0.55709,0.44304,0
0.5,0.51905,0.4462,0
0.5,0.55696,0.44328,0
0.5,0.55552,0.4462,0
0.5,0.51734,0.44937,0
0.5,0.51899,0.44633,0
0.5,0.55394,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44965,0
0.5,0.5524,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55084,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45612,0
0.5,0.54932,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54777,0.46203,0
0.5,0.50763,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46263,0
0.5,0.54624,0.46519,0
0.5,0.50512,0.46835,0
0.5,0.50633,0.4669,0
0.5,0.54468,0.46835,0
0.5,0.50222,0.47152,0
0.5,0.50316,0.47056,0
0.5,0.5443,0.46909,0
0.5,0.5431,0.47152,0
0.5,0.49874,0.47468,0
0.5,0.5,0.47363,0
0.5,0.54148,0.47468,0
0.5,0.49433,0.47785,0
0.5,0.49684,0.47619,0
0.5,0.54114,0.47532,0
0.5,0.53983,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47983,0
0.5,0.49367,0.47826,0
0.5,0.53809,0.48101,0
0.5,0.46867,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48122,0
0.5,0.53631,0.48418,0
0.5,0,0.4863,0
0.5,0.0031646,0.48594,0
0.5,0.0063291,0.48564,0
0.5,0.0094937,0.4854,0
0.5,0.012658,0.48524,0
0.5,0.015823,0.48512,0
0.5,0.018987,0.48504,0
0.5,0.022152,0.485,0
0.5,0.025316,0.48498,0
0.5,0.028481,0.48497,0
0.5,0.031646,0.48496,0
0.5,0.03481,0.48496,0
0.5,0.037975,0.48497,0
0.5,0.041139,0.48497,0
0.5,0.044304,0.48497,0
0.5,0.047468,0.48497,0
0.5,0.050633,0.48497,0
0.5,0.053797,0.48497,0
0.5,0.056962,0.48497,0
0.5,0.060127,0.48497,0
0.5,0.063291,0.48497,0
0.5,0.066456,0.48497,0
0.5,0.06962,0.48497,0
0.5,0.072785,0.48497,0
0.5,0.075949,0.48497,0
0.5,0.079114,0.48497,0
0.5,0.082278,0.48497,0
0.5,0.085443,0.48497,0
0.5,0.088608,0.48497,0
0.5,0.091772,0.48497,0
0.5,0.094937,0.48497,0
0.5,0.098101,0.48497,0
0.5,0.10127,0.48497,0
0.5,0.10443,0.48497,0
0.5,0.10759,0.48497,0
0.5,0.11076,0.48497,0
0.5,0.11392,0.48497,0
0.5,0.11709,0.48497,0
0.5,0.12025,0.48497,0
0.5,0.12342,0.48497,0
0.5,0.12658,0.48497,0
0.5,0.12975,0.48497,0
0.5,0.13291,0.48497,0
0.5,0.13608,0.48497,0
0.5,0.13924,0.48497,0
0.5,0.14241,0.48497,0
0.5,0.14557,0.48497,0
0.5,0.14873,0.48497,0
0.5,0.1519,0.48497,0
0.5,0.15506,0.48497,0
0.5,0.15823,0.48497,0
0.5,0.16139,0.48497,0
0.5,0.16456,0.48497,0
0.5,0.16772,0.48497,0
0.5,0.17089,0.48497,0
0.5,0.17405,0.48497,0
0.5,0.17722,0.48497,0
0.5,0.18038,0.48497,0
0.5,0.18354,0.48497,0
0.5,0.18671,0.48497,0
0.5,0.18987,0.48497,0
0.5,0.19304,0.48497,0
0.5,0.1962,0.48497,0
0.5,0.19937,0.48497,0
0.5,0.20253,0.48496,0
0.5,0.2057,0.48496,0
0.5,0.20886,0.48496,0
0.5,0.21203,0.48496,0
0.5,0.21519,0.48496,0
0.5,0.21835,0.48496,0
0.5,0.22152,0.48496,0
0.5,0.22468,0.48496,0
0.5,0.22785,0.48496,0
0.5,0.23101,0.48496,0
0.5,0.23418,0.48496,0
0.5,0.23734,0.48496,0
0.5,0.24051,0.48496,0
0.5,0.24367,0.48496,0
0.5,0.24684,0.48496,0
0.5,0.25,0.48496,0
0.5,0.25316,0.48496,0
0.5,0.25633,0.48496,0
0.5,0.25949,0.48496,0
0.5,0.26266,0.48496,0
0.5,0.26582,0.48496,0
0.5,0.26899,0.48496,0
0.5,0.27215,0.48496,0
0.5,0.27532,0.48496,0
0.5,0.27848,0.48496,0
0.5,0.28165,0.48496,0
0.5,0.28481,0.48496,0
0.5,0.28797,0.48496,0
0.5,0.29114,0.48496,0
0.5,0.2943,0.48496,0
0.5,0.29747,0.48496,0
0.5,0.30063,0.48496,0
0.5,0.3038,0.48496,0
0.5,0.30696,0.48496,0
0.5,0.31013,0.48496,0
0.5,0.31329,0.48496,0
0.5,0.31646,0.48496,0
0.5,0.31962,0.48496,0
0.5,0.32278,0.48496,0
0.5,0.32595,0.48497,0
0.5,0.32911,0.48497,0
0.5,0.33228,0.48497,0
0.5,0.33544,0.48497,0
0.5,0.33861,0.48497,0
0.5,0.34177,0.48497,0
0.5,0.34494,0.48497,0
0.5,0.3481,0.48497,0
0.5,0.35127,0.48497,0
0.5,0.35443,0.48497,0
0.5,0.35759,0.48497,0
0.5,0.36076,0.48497,0
0.5,0.36392,0.48497,0
0.5,0.36709,0.48497,0
0.5,0.37025,0.48497,0
0.5,0.37342,0.48497,0
0.5,0.37658,0.48497,0
0.5,0.37975,0.48497,0
0.5,0.38291,0.48497,0
0.5,0.38608,0.48497,0
0.5,0.38924,0.48497,0
0.5,0.39241,0.48497,0
0.5,0.39557,0.48497,0
0.5,0.39873,0.48497,0
0.5,0.4019,0.48496,0
0.5,0.40506,0.48496,0
0.5,0.40823,0.48496,0
0.5,0.41139,0.48495,0
0.5,0.41456,0.48495,0
0.5,0.41772,0.48494,0
0.5,0.42089,0.48494,0
0.5,0.42405,0.48493,0
0.5,0.42722,0.48492,0
0.5,0.43038,0.48491,0
0.5,0.43354,0.4849,0
0.5,0.43671,0.48489,0
0.5,0.43987,0.48488,0
0.5,0.44304,0.48486,0
0.5,0.4462,0.48483,0
0.5,0.44937,0.4848,0
0.5,0.45253,0.48476,0
0.5,0.4557,0.4847,0
0.5,0.45886,0.48462,0
0.5,0.46203,0.48452,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48672,0
0.5,0.53443,0.48734,0
0.5,0.5325,0.49051,0
0.5,0.53165,0.49189,0
0.5,0.53052,0.49367,0
0.5,0.5285,0.49684,0
0.5,0.52848,0.49687,0
0.5,0.52643,0.5,0
0.5,0.52532,0.50163,0
0.5,0.52423,0.50316,0
0.5,0.52215,0.50591,0
0.5,0.52182,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51397,0
0.5,0,0.51357,0
0.5,0.0063291,0.51431,0
0.5,0.0094937,0.51458,0
0.5,0.012658,0.51476,0
0.5,0.015823,0.51488,0
0.5,0.018987,0.51496,0
0.5,0.022152,0.515,0
0.5,0.025316,0.51502,0
0.5,0.028481,0.51503,0
0.5,0.031646,0.51504,0
0.5,0.03481,0.51504,0
0.5,0.037975,0.51503,0
0.5,0.041139,0.51503,0
0.5,0.044304,0.51503,0
0.5,0.047468,0.51503,0
0.5,0.050633,0.51503,0
0.5,0.053797,0.51503,0
0.5,0.056962,0.51503,0
0.5,0.060127,0.51503,0
0.5,0.063291,0.51503,0
0.5,0.066456,0.51503,0
0.5,0.06962,0.51503,0
0.5,0.072785,0.51503,0
0.5,0.075949,0.51503,0
0.5,0.079114,0.51503,0
0.5,0.082278,0.51503,0
0.5,0.085443,0.51503,0
0.5,0.088608,0.51503,0
0.5,0.091772,0.51503,0
0.5,0.094937,0.51503,0
0.5,0.098101,0.51503,0
0.5,0.10127,0.51503,0
0.5,0.10443,0.51503,0
0.5,0.10759,0.51503,0
0.5,0.11076,0.51503,0
0.5,0.11392,0.51503,0
0.5,0.11709,0.51503,0
0.5,0.12025,0.51503,0
0.5,0.12342,0.51503,0
0.5,0.12658,0.51503,0
0.5,0.12975,0.51503,0
0.5,0.13291,0.51503,0
0.5,0.13608,0.51503,0
0.5,0.13924,0.51503,0
0.5,0.14241,0.51503,0
0.5,0.14557,0.51503,0
0.5,0.14873,0.51503,0
0.5,0.1519,0.51503,0
0.5,0.15506,0.51503,0
0.5,0.15823,0.51503,0
0.5,0.16139,0.51503,0
0.5,0.16456,0.51503,0
0.5,0.16772,0.51503,0
0.5,0.17089,0.51503,0
0.5,0.17405,0.51503,0
0.5,0.17722,0.51503,0
0.5,0.18038,0.51503,0
0.5,0.18354,0.51503,0
0.5,0.18671,0.51503,0
0.5,0.18987,0.51503,0
0.5,0.19304,0.51503,0
0.5,0.1962,0.51503,0
0.5,0.19937,0.51503,0
0.5,0.20253,0.51503,0
0.5,0.2057,0.51504,0
0.5,0.20886,0.51504,0
0.5,0.21203,0.51504,0
0.5,0.21519,0.51504,0
0.5,0.21835,0.51504,0
0.5,0.22152,0.51504,0
0.5,0.22468,0.51504,0
0.5,0.22785,0.51504,0
0.5,0.23101,0.51504,0
0.5,0.23418,0.51504,0
0.5,0.23734,0.51504,0
0.5,0.24051,0.51504,0
0.5,0.24367,0.51504,0
0.5,0.24684,0.51504,0
0.5,0.25,0.51504,0
0.5,0.25316,0.51504,0
0.5,0.25633,0.51504,0
0.5,0.25949,0.51504,0
0.5,0.26266,0.51504,0
0.5,0.26582,0.51504,0
0.5,0.26899,0.51504,0
0.5,0.27215,0.51504,0
0.5,0.27532,0.51504,0
0.5,0.27848,0.51504,0
0.5,0.28165,0.51504,0
0.5,0.28481,0.51504,0
0.5,0.28797,0.51504,0
0.5,0.29114,0.51505,0
0.5,0.2943,0.51505,0
0.5,0.29747,0.51505,0
0.5,0.30063,0.51505,0
0.5,0.3038,0.51505,0
0.5,0.30696,0.51505,0
0.5,0.31013,0.51505,0
0.5,0.31329,0.51505,0
0.5,0.31646,0.51505,0
0.5,0.31962,0.51505,0
0.5,0.32278,0.51505,0
0.5,0.32595,0.51506,0
0.5,0.32911,0.51506,0
0.5,0.33228,0.51506,0
0.5,0.33544,0.51506,0
0.5,0.33861,0.51506,0
0.5,0.34177,0.51506,0
0.5,0.34494,0.51506,0
0.5,0.3481,0.51507,0
0.5,0.35127,0.51507,0
0.5,0.35443,0.51507,0
0.5,0.35759,0.51507,0
0.5,0.36076,0.51507,0
0.5,0.36392,0.51507,0
0.5,0.36709,0.51508,0
0.5,0.37025,0.51508,0
0.5,0.37342,0.51508,0
0.5,0.37658,0.51509,0
0.5,0.37975,0.51509,0
0.5,0.38291,0.51509,0
0.5,0.38608,0.51509,0
0.5,0.38924,0.5151,0
0.5,0.39241,0.5151,0
0.5,0.39557,0.51511,0
0.5,0.39873,0.51511,0
0.5,0.4019,0.51511,0
0.5,0.40506,0.51512,0
0.5,0.40823,0.51513,0
0.5,0.41139,0.51513,0
0.5,0.41456,0.51514,0
0.5,0.41772,0.51515,0
0.5,0.42089,0.51516,0
0.5,0.42405,0.51517,0
0.5,0.42722,0.51518,0
0.5,0.43038,0.51519,0
0.5,0.43354,0.51521,0
0.5,0.43671,0.51523,0
0.5,0.43987,0.51525,0
0.5,0.44304,0.51528,0
0.5,0.4462,0.51531,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.5154,0
0.5,0.4557,0.51547,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51564,0
0.5,0.46519,0.51577,0
0.5,0.46633,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51593,0
0.5,0.47152,0.51613,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62453,0.27215,0
0.5,0.62658,0.27118,0
0.5,0.62975,0.27036,0
0.5,0.63291,0.27017,0
0.5,0.63608,0.2708,0
0.5,0.63856,0.27215,0
0.5,0.62005,0.27532,0
0.5,0.62025,0.27512,0
0.5,0.62342,0.2727,0
0.5,0.63924,0.27267,0
0.5,0.64135,0.27532,0
0.5,0.61701,0.27848,0
0.5,0.61709,0.27839,0
0.5,0.64241,0.27764,0
0.5,0.64274,0.27848,0
0.5,0.61454,0.28165,0
0.5,0.64339,0.28165,0
0.5,0.61235,0.28481,0
0.5,0.61392,0.28252,0
0.5,0.64345,0.28481,0
0.5,0.61034,0.28797,0
0.5,0.61076,0.28732,0
0.5,0.64299,0.28797,0
0.5,0.60841,0.29114,0
0.5,0.64241,0.28993,0
0.5,0.64207,0.29114,0
0.5,0.6065,0.2943,0
0.5,0.60759,0.29251,0
0.5,0.64085,0.2943,0
0.5,0.60462,0.29747,0
0.5,0.63933,0.29747,0
0.5,0.60269,0.30063,0
0.5,0.60443,0.29779,0
0.5,0.63924,0.29764,0
0.5,0.63767,0.30063,0
0.5,0.60079,0.3038,0
0.5,0.60127,0.30302,0
0.5,0.63608,0.30343,0
0.5,0.63587,0.3038,0
0.5,0.59889,0.30696,0
0.5,0.63406,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30828,0
0.5,0.63291,0.30891,0
0.5,0.63221,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63038,0.31329,0
0.5,0.5932,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31436,0
0.5,0.62854,0.31646,0
0.5,0.59135,0.31962,0
0.5,0.59177,0.31891,0
0.5,0.6267,0.31962,0
0.5,0.5895,0.32278,0
0.5,0.62658,0.31981,0
0.5,0.6249,0.32278,0
0.5,0.58766,0.32595,0
0.5,0.58861,0.32434,0
0.5,0.62342,0.32533,0
0.5,0.62307,0.32595,0
0.5,0.58585,0.32911,0
0.5,0.62127,0.32911,0
0.5,0.58402,0.33228,0
0.5,0.58544,0.32983,0
0.5,0.62025,0.33086,0
0.5,0.61945,0.33228,0
0.5,0.58225,0.33544,0
0.5,0.58228,0.3354,0
0.5,0.61765,0.33544,0
0.5,0.58044,0.33861,0
0.5,0.61709,0.33641,0
0.5,0.61587,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61408,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.34204,0
0.5,0.61232,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.3464,0
0.5,0.61076,0.34769,0
0.5,0.61054,0.3481,0
0.5,0.57314,0.35127,0
0.5,0.60879,0.35127,0
0.5,0.5713,0.35443,0
0.5,0.57278,0.35189,0
0.5,0.60759,0.35337,0
0.5,0.60701,0.35443,0
0.5,0.56949,0.35759,0
0.5,0.56962,0.35738,0
0.5,0.60524,0.35759,0
0.5,0.56765,0.36076,0
0.5,0.60443,0.359,0
0.5,0.60343,0.36076,0
0.5,0.56584,0.36392,0
0.5,0.56646,0.36287,0
0.5,0.60162,0.36392,0
0.5,0.56402,0.36709,0
0.5,0.60127,0.36455,0
0.5,0.59984,0.36709,0
0.5,0.56218,0.37025,0
0.5,0.56329,0.36838,0
0.5,0.5981,0.37016,0
0.5,0.59805,0.37025,0
0.5,0.56034,0.37342,0
0.5,0.59631,0.37342,0
0.5,0.55842,0.37658,0
0.5,0.56013,0.37377,0
0.5,0.59494,0.37588,0
0.5,0.59455,0.37658,0
0.5,0.5565,0.37975,0
0.5,0.55696,0.37899,0
0.5,0.59284,0.37975,0
0.5,0.55456,0.38291,0
0.5,0.59177,0.38168,0
0.5,0.59111,0.38291,0
0.5,0.55263,0.38608,0
0.5,0.5538,0.38418,0
0.5,0.58938,0.38608,0
0.5,0.55075,0.38924,0
0.5,0.58861,0.38744,0
0.5,0.58761,0.38924,0
0.5,0.54886,0.39241,0
0.5,0.55063,0.38944,0
0.5,0.5858,0.39241,0
0.5,0.54703,0.39557,0
0.5,0.54747,0.39483,0
0.5,0.58544,0.393,0
0.5,0.58396,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58228,0.39841,0
0.5,0.58209,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58026,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40385,0
0.5,0.57841,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57661,0.40823,0
0.5,0.53813,0.41139,0
0.5,0.57595,0.40937,0
0.5,0.57483,0.41139,0
0.5,0.53631,0.41456,0
0.5,0.53797,0.41166,0
0.5,0.57307,0.41456,0
0.5,0.5345,0.41772,0
0.5,0.53481,0.41719,0
0.5,0.57278,0.41506,0
0.5,0.57134,0.41772,0
0.5,0.53267,0.42089,0
0.5,0.56962,0.42081,0
0.5,0.56958,0.42089,0
0.5,0.53086,0.42405,0
0.5,0.53165,0.42269,0
0.5,0.56784,0.42405,0
0.5,0.52908,0.42722,0
0.5,0.56646,0.42649,0
0.5,0.56606,0.42722,0
0.5,0.52732,0.43038,0
0.5,0.52848,0.42832,0
0.5,0.56429,0.43038,0
0.5,0.52563,0.43354,0
0.5,0.56329,0.43215,0
0.5,0.56252,0.43354,0
0.5,0.52394,0.43671,0
0.5,0.52532,0.43414,0
0.5,0.56077,0.43671,0
0.5,0.52232,0.43987,0
0.5,0.56013,0.43788,0
0.5,0.55905,0.43987,0
0.5,0.52065,0.44304,0
0.5,0.52215,0.44019,0
0.5,0.55737,0.44304,0
0.5,0.51903,0.4462,0
0.5,0.55696,0.44382,0
0.5,0.55575,0.4462,0
0.5,0.51733,0.44937,0
0.5,0.51899,0.44628,0
0.5,0.55415,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.45006,0
0.5,0.55259,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55103,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45651,0
0.5,0.54951,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54799,0.46203,0
0.5,0.50762,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46309,0
0.5,0.54647,0.46519,0
0.5,0.50508,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54494,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.4705,0
0.5,0.5443,0.46964,0
0.5,0.54339,0.47152,0
0.5,0.49865,0.47468,0
0.5,0.5,0.47356,0
0.5,0.54179,0.47468,0
0.5,0.49424,0.47785,0
0.5,0.49684,0.47612,0
0.5,0.54114,0.47593,0
0.5,0.54015,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47821,0
0.5,0.53843,0.48101,0
0.5,0.46837,0.48418,0
0.5,0.47152,0.48393,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48182,0
0.5,0.53664,0.48418,0
0.5,0,0.48622,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.4849,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.4849,0
0.5,0.041139,0.4849,0
0.5,0.044304,0.4849,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.4849,0
0.5,0.13608,0.4849,0
0.5,0.13924,0.4849,0
0.5,0.14241,0.4849,0
0.5,0.14557,0.4849,0
0.5,0.14873,0.4849,0
0.5,0.1519,0.4849,0
0.5,0.15506,0.4849,0
0.5,0.15823,0.4849,0
0.5,0.16139,0.4849,0
0.5,0.16456,0.4849,0
0.5,0.16772,0.4849,0
0.5,0.17089,0.4849,0
0.5,0.17405,0.4849,0
0.5,0.17722,0.4849,0
0.5,0.18038,0.4849,0
0.5,0.18354,0.4849,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.4849,0
0.5,0.35443,0.4849,0
0.5,0.35759,0.4849,0
0.5,0.36076,0.4849,0
0.5,0.36392,0.4849,0
0.5,0.36709,0.4849,0
0.5,0.37025,0.4849,0
0.5,0.37342,0.4849,0
0.5,0.37658,0.4849,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.4849,0
0.5,0.41139,0.4849,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48488,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48483,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48479,0
0.5,0.44937,0.48476,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48466,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48436,0
0.5,0.46835,0.48418,0
0.5,0.53481,0.48722,0
0.5,0.53474,0.48734,0
0.5,0.53277,0.49051,0
0.5,0.53165,0.49229,0
0.5,0.53075,0.49367,0
0.5,0.52868,0.49684,0
0.5,0.52848,0.49714,0
0.5,0.52655,0.5,0
0.5,0.52532,0.50175,0
0.5,0.5243,0.50316,0
0.5,0.52215,0.50594,0
0.5,0.52184,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51402,0
0.5,0,0.51363,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.5151,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.5151,0
0.5,0.041139,0.5151,0
0.5,0.044304,0.5151,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.5151,0
0.5,0.13924,0.5151,0
0.5,0.14241,0.5151,0
0.5,0.14557,0.5151,0
0.5,0.14873,0.5151,0
0.5,0.1519,0.5151,0
0.5,0.15506,0.5151,0
0.5,0.15823,0.5151,0
0.5,0.16139,0.5151,0
0.5,0.16456,0.5151,0
0.5,0.16772,0.5151,0
0.5,0.17089,0.5151,0
0.5,0.17405,0.5151,0
0.5,0.17722,0.5151,0
0.5,0.18038,0.5151,0
0.5,0.18354,0.5151,0
0.5,0.18671,0.5151,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51511,0
0.5,0.27215,0.51511,0
0.5,0.27532,0.51511,0
0.5,0.27848,0.51511,0
0.5,0.28165,0.51511,0
0.5,0.28481,0.51511,0
0.5,0.28797,0.51511,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51512,0
0.5,0.32595,0.51512,0
0.5,0.32911,0.51512,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51513,0
0.5,0.35127,0.51513,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51514,0
0.5,0.37025,0.51514,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51515,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51516,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.5152,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51524,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51532,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.51539,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51558,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.5158,0
0.5,0.46574,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51596,0
0.5,0.47152,0.51616,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6426,0.24367,0
0.5,0.64557,0.24227,0
0.5,0.64873,0.24152,0
0.5,0.6519,0.2415,0
0.5,0.65506,0.24236,0
0.5,0.65723,0.24367,0
0.5,0.63827,0.24684,0
0.5,0.63924,0.24597,0
0.5,0.64241,0.24376,0
0.5,0.65823,0.24448,0
0.5,0.66009,0.24684,0
0.5,0.63513,0.25,0
0.5,0.63608,0.24894,0
0.5,0.66139,0.24988,0
0.5,0.66144,0.25,0
0.5,0.63256,0.25316,0
0.5,0.63291,0.25271,0
0.5,0.66194,0.25316,0
0.5,0.63027,0.25633,0
0.5,0.66182,0.25633,0
0.5,0.62811,0.25949,0
0.5,0.62975,0.25709,0
0.5,0.66139,0.25857,0
0.5,0.66123,0.25949,0
0.5,0.62604,0.26266,0
0.5,0.62658,0.26184,0
0.5,0.66025,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.65891,0.26582,0
0.5,0.62201,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65823,0.26717,0
0.5,0.65732,0.26899,0
0.5,0.62002,0.27215,0
0.5,0.62025,0.27179,0
0.5,0.65552,0.27215,0
0.5,0.61802,0.27532,0
0.5,0.65506,0.2729,0
0.5,0.65361,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27683,0
0.5,0.6519,0.27806,0
0.5,0.65164,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.64969,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28196,0
0.5,0.64873,0.28316,0
0.5,0.64772,0.28481,0
0.5,0.61024,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64576,0.28797,0
0.5,0.60835,0.29114,0
0.5,0.64557,0.28828,0
0.5,0.64385,0.29114,0
0.5,0.60646,0.2943,0
0.5,0.60759,0.29243,0
0.5,0.64241,0.29349,0
0.5,0.64192,0.2943,0
0.5,0.6046,0.29747,0
0.5,0.64003,0.29747,0
0.5,0.60268,0.30063,0
0.5,0.60443,0.29775,0
0.5,0.63924,0.29876,0
0.5,0.63812,0.30063,0
0.5,0.60079,0.3038,0
0.5,0.60127,0.30302,0
0.5,0.63622,0.3038,0
0.5,0.59888,0.30696,0
0.5,0.63608,0.30404,0
0.5,0.63438,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30827,0
0.5,0.63291,0.30946,0
0.5,0.63253,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63072,0.31329,0
0.5,0.59319,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31498,0
0.5,0.62891,0.31646,0
0.5,0.59133,0.31962,0
0.5,0.59177,0.31889,0
0.5,0.62712,0.31962,0
0.5,0.58948,0.32278,0
0.5,0.62658,0.32056,0
0.5,0.62534,0.32278,0
0.5,0.58764,0.32595,0
0.5,0.58861,0.32431,0
0.5,0.62352,0.32595,0
0.5,0.58583,0.32911,0
0.5,0.62342,0.32613,0
0.5,0.62173,0.32911,0
0.5,0.58401,0.33228,0
0.5,0.58544,0.3298,0
0.5,0.62025,0.33164,0
0.5,0.61989,0.33228,0
0.5,0.58225,0.33544,0
0.5,0.58228,0.33539,0
0.5,0.61808,0.33544,0
0.5,0.58044,0.33861,0
0.5,0.61709,0.33714,0
0.5,0.61626,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61447,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.34273,0
0.5,0.6127,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.3464,0
0.5,0.61092,0.3481,0
0.5,0.57313,0.35127,0
0.5,0.61076,0.34839,0
0.5,0.60919,0.35127,0
0.5,0.57127,0.35443,0
0.5,0.57278,0.35186,0
0.5,0.60759,0.35411,0
0.5,0.60742,0.35443,0
0.5,0.56945,0.35759,0
0.5,0.56962,0.3573,0
0.5,0.60568,0.35759,0
0.5,0.5676,0.36076,0
0.5,0.60443,0.35977,0
0.5,0.60387,0.36076,0
0.5,0.56578,0.36392,0
0.5,0.56646,0.36278,0
0.5,0.60207,0.36392,0
0.5,0.56397,0.36709,0
0.5,0.60127,0.36531,0
0.5,0.60026,0.36709,0
0.5,0.56214,0.37025,0
0.5,0.56329,0.3683,0
0.5,0.59845,0.37025,0
0.5,0.56031,0.37342,0
0.5,0.5981,0.37086,0
0.5,0.59666,0.37342,0
0.5,0.55839,0.37658,0
0.5,0.56013,0.37372,0
0.5,0.59494,0.37647,0
0.5,0.59487,0.37658,0
0.5,0.55648,0.37975,0
0.5,0.55696,0.37897,0
0.5,0.59314,0.37975,0
0.5,0.55455,0.38291,0
0.5,0.59177,0.3822,0
0.5,0.59139,0.38291,0
0.5,0.55263,0.38608,0
0.5,0.5538,0.38417,0
0.5,0.58966,0.38608,0
0.5,0.55075,0.38924,0
0.5,0.58861,0.38794,0
0.5,0.58788,0.38924,0
0.5,0.54886,0.39241,0
0.5,0.55063,0.38943,0
0.5,0.58609,0.39241,0
0.5,0.54703,0.39557,0
0.5,0.54747,0.39482,0
0.5,0.58544,0.39351,0
0.5,0.58426,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58239,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58228,0.39892,0
0.5,0.58056,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40436,0
0.5,0.5787,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.5769,0.40823,0
0.5,0.53812,0.41139,0
0.5,0.57595,0.40987,0
0.5,0.57511,0.41139,0
0.5,0.53629,0.41456,0
0.5,0.53797,0.41165,0
0.5,0.57335,0.41456,0
0.5,0.53447,0.41772,0
0.5,0.53481,0.41715,0
0.5,0.57278,0.41557,0
0.5,0.57162,0.41772,0
0.5,0.53263,0.42089,0
0.5,0.56987,0.42089,0
0.5,0.5308,0.42405,0
0.5,0.53165,0.42261,0
0.5,0.56962,0.42133,0
0.5,0.56813,0.42405,0
0.5,0.52902,0.42722,0
0.5,0.56646,0.42702,0
0.5,0.56635,0.42722,0
0.5,0.52725,0.43038,0
0.5,0.52848,0.4282,0
0.5,0.56459,0.43038,0
0.5,0.52556,0.43354,0
0.5,0.56329,0.43266,0
0.5,0.5628,0.43354,0
0.5,0.52386,0.43671,0
0.5,0.52532,0.434,0
0.5,0.56104,0.43671,0
0.5,0.52225,0.43987,0
0.5,0.56013,0.43835,0
0.5,0.5593,0.43987,0
0.5,0.5206,0.44304,0
0.5,0.52215,0.44006,0
0.5,0.55759,0.44304,0
0.5,0.51898,0.4462,0
0.5,0.51899,0.4462,0
0.5,0.55696,0.44423,0
0.5,0.55594,0.4462,0
0.5,0.5173,0.44937,0
0.5,0.55433,0.44937,0
0.5,0.5156,0.45253,0
0.5,0.51582,0.45213,0
0.5,0.5538,0.45043,0
0.5,0.55276,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55121,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45767,0
0.5,0.55063,0.45687,0
0.5,0.54968,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54817,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46348,0
0.5,0.54666,0.46519,0
0.5,0.50506,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.54515,0.46835,0
0.5,0.5021,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47008,0
0.5,0.5436,0.47152,0
0.5,0.49859,0.47468,0
0.5,0.5,0.4735,0
0.5,0.54203,0.47468,0
0.5,0.49419,0.47785,0
0.5,0.49684,0.47607,0
0.5,0.54114,0.47639,0
0.5,0.54039,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47818,0
0.5,0.53869,0.48101,0
0.5,0.46802,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48227,0
0.5,0.53689,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48484,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48484,0
0.5,0.041139,0.48484,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48484,0
0.5,0.16139,0.48484,0
0.5,0.16456,0.48484,0
0.5,0.16772,0.48484,0
0.5,0.17089,0.48484,0
0.5,0.17405,0.48484,0
0.5,0.17722,0.48484,0
0.5,0.18038,0.48484,0
0.5,0.18354,0.48484,0
0.5,0.18671,0.48484,0
0.5,0.18987,0.48484,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48484,0
0.5,0.35443,0.48484,0
0.5,0.35759,0.48484,0
0.5,0.36076,0.48484,0
0.5,0.36392,0.48484,0
0.5,0.36709,0.48484,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48482,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48468,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48446,0
0.5,0.46519,0.48433,0
0.5,0.53498,0.48734,0
0.5,0.53481,0.48761,0
0.5,0.53299,0.49051,0
0.5,0.53165,0.49259,0
0.5,0.53093,0.49367,0
0.5,0.52882,0.49684,0
0.5,0.52848,0.49734,0
0.5,0.52664,0.5,0
0.5,0.52532,0.50185,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50597,0
0.5,0.52186,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51406,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51515,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51516,0
0.5,0.037975,0.51516,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51516,0
0.5,0.16139,0.51516,0
0.5,0.16456,0.51516,0
0.5,0.16772,0.51516,0
0.5,0.17089,0.51516,0
0.5,0.17405,0.51516,0
0.5,0.17722,0.51516,0
0.5,0.18038,0.51516,0
0.5,0.18354,0.51516,0
0.5,0.18671,0.51516,0
0.5,0.18987,0.51516,0
0.5,0.19304,0.51516,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51517,0
0.5,0.28797,0.51517,0
0.5,0.29114,0.51517,0
0.5,0.2943,0.51517,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51518,0
0.5,0.33544,0.51518,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51519,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.5152,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.51521,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51543,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51553,0
0.5,0.45886,0.51561,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51582,0
0.5,0.46525,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51641,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65491,0.22468,0
0.5,0.65506,0.22458,0
0.5,0.65823,0.22317,0
0.5,0.66139,0.22248,0
0.5,0.66456,0.22254,0
0.5,0.66772,0.2235,0
0.5,0.66956,0.22468,0
0.5,0.65061,0.22785,0
0.5,0.6519,0.22671,0
0.5,0.67089,0.22585,0
0.5,0.67242,0.22785,0
0.5,0.64747,0.23101,0
0.5,0.64873,0.22963,0
0.5,0.67377,0.23101,0
0.5,0.64488,0.23418,0
0.5,0.64557,0.23328,0
0.5,0.67405,0.23277,0
0.5,0.67426,0.23418,0
0.5,0.64259,0.23734,0
0.5,0.67415,0.23734,0
0.5,0.64041,0.24051,0
0.5,0.64241,0.2376,0
0.5,0.67405,0.23784,0
0.5,0.67356,0.24051,0
0.5,0.6383,0.24367,0
0.5,0.63924,0.24227,0
0.5,0.67258,0.24367,0
0.5,0.63622,0.24684,0
0.5,0.67123,0.24684,0
0.5,0.63416,0.25,0
0.5,0.63608,0.24706,0
0.5,0.67089,0.24751,0
0.5,0.66965,0.25,0
0.5,0.63213,0.25316,0
0.5,0.63291,0.25196,0
0.5,0.66783,0.25316,0
0.5,0.6301,0.25633,0
0.5,0.66772,0.25333,0
0.5,0.6659,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25689,0
0.5,0.66456,0.25842,0
0.5,0.66388,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.26181,0
0.5,0.66183,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26333,0
0.5,0.65982,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65823,0.26832,0
0.5,0.65781,0.26899,0
0.5,0.62001,0.27215,0
0.5,0.62025,0.27178,0
0.5,0.65583,0.27215,0
0.5,0.61802,0.27532,0
0.5,0.65506,0.27337,0
0.5,0.65387,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27683,0
0.5,0.6519,0.27848,0
0.5,0.6519,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.64999,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28196,0
0.5,0.64873,0.28367,0
0.5,0.64804,0.28481,0
0.5,0.61024,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64611,0.28797,0
0.5,0.60835,0.29114,0
0.5,0.64557,0.28885,0
0.5,0.6442,0.29114,0
0.5,0.60645,0.2943,0
0.5,0.60759,0.29241,0
0.5,0.64241,0.2941,0
0.5,0.64228,0.2943,0
0.5,0.60458,0.29747,0
0.5,0.64041,0.29747,0
0.5,0.60267,0.30063,0
0.5,0.60443,0.29773,0
0.5,0.63924,0.29941,0
0.5,0.63851,0.30063,0
0.5,0.60078,0.3038,0
0.5,0.60127,0.303,0
0.5,0.63662,0.3038,0
0.5,0.59888,0.30696,0
0.5,0.63608,0.30471,0
0.5,0.63476,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30827,0
0.5,0.63291,0.31009,0
0.5,0.63289,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63108,0.31329,0
0.5,0.59319,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31559,0
0.5,0.62925,0.31646,0
0.5,0.59132,0.31962,0
0.5,0.59177,0.31887,0
0.5,0.62747,0.31962,0
0.5,0.58947,0.32278,0
0.5,0.62658,0.32116,0
0.5,0.62567,0.32278,0
0.5,0.58762,0.32595,0
0.5,0.58861,0.32428,0
0.5,0.62387,0.32595,0
0.5,0.58582,0.32911,0
0.5,0.62342,0.32672,0
0.5,0.62206,0.32911,0
0.5,0.584,0.33228,0
0.5,0.58544,0.32977,0
0.5,0.62025,0.3322,0
0.5,0.6202,0.33228,0
0.5,0.58224,0.33544,0
0.5,0.58228,0.33538,0
0.5,0.61838,0.33544,0
0.5,0.58044,0.33861,0
0.5,0.61709,0.33765,0
0.5,0.61654,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61475,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.34321,0
0.5,0.61296,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.3464,0
0.5,0.61119,0.3481,0
0.5,0.57312,0.35127,0
0.5,0.61076,0.34887,0
0.5,0.60946,0.35127,0
0.5,0.57125,0.35443,0
0.5,0.57278,0.35185,0
0.5,0.60769,0.35443,0
0.5,0.56942,0.35759,0
0.5,0.56962,0.35726,0
0.5,0.60759,0.3546,0
0.5,0.60596,0.35759,0
0.5,0.56757,0.36076,0
0.5,0.60443,0.36028,0
0.5,0.60416,0.36076,0
0.5,0.56575,0.36392,0
0.5,0.56646,0.36271,0
0.5,0.60237,0.36392,0
0.5,0.56394,0.36709,0
0.5,0.60127,0.36581,0
0.5,0.60054,0.36709,0
0.5,0.56211,0.37025,0
0.5,0.56329,0.36824,0
0.5,0.59872,0.37025,0
0.5,0.56028,0.37342,0
0.5,0.5981,0.37132,0
0.5,0.59691,0.37342,0
0.5,0.55838,0.37658,0
0.5,0.56013,0.37368,0
0.5,0.5951,0.37658,0
0.5,0.55647,0.37975,0
0.5,0.55696,0.37895,0
0.5,0.59494,0.37688,0
0.5,0.59336,0.37975,0
0.5,0.55455,0.38291,0
0.5,0.59177,0.38257,0
0.5,0.59159,0.38291,0
0.5,0.55262,0.38608,0
0.5,0.5538,0.38416,0
0.5,0.58986,0.38608,0
0.5,0.55074,0.38924,0
0.5,0.58861,0.38831,0
0.5,0.58809,0.38924,0
0.5,0.54885,0.39241,0
0.5,0.55063,0.38942,0
0.5,0.58631,0.39241,0
0.5,0.54702,0.39557,0
0.5,0.54747,0.39482,0
0.5,0.58544,0.3939,0
0.5,0.58449,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58263,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58228,0.39933,0
0.5,0.5808,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40475,0
0.5,0.57893,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57712,0.40823,0
0.5,0.53812,0.41139,0
0.5,0.57595,0.41026,0
0.5,0.57532,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.41164,0
0.5,0.57357,0.41456,0
0.5,0.53445,0.41772,0
0.5,0.53481,0.41712,0
0.5,0.57278,0.41595,0
0.5,0.57183,0.41772,0
0.5,0.5326,0.42089,0
0.5,0.57009,0.42089,0
0.5,0.53077,0.42405,0
0.5,0.53165,0.42255,0
0.5,0.56962,0.42173,0
0.5,0.56835,0.42405,0
0.5,0.52898,0.42722,0
0.5,0.56658,0.42722,0
0.5,0.5272,0.43038,0
0.5,0.52848,0.42812,0
0.5,0.56646,0.42743,0
0.5,0.56482,0.43038,0
0.5,0.5255,0.43354,0
0.5,0.56329,0.43307,0
0.5,0.56303,0.43354,0
0.5,0.52381,0.43671,0
0.5,0.52532,0.4339,0
0.5,0.56127,0.43671,0
0.5,0.5222,0.43987,0
0.5,0.56013,0.43875,0
0.5,0.55951,0.43987,0
0.5,0.52055,0.44304,0
0.5,0.52215,0.43997,0
0.5,0.5578,0.44304,0
0.5,0.51895,0.4462,0
0.5,0.51899,0.44612,0
0.5,0.55696,0.4446,0
0.5,0.55613,0.4462,0
0.5,0.51727,0.44937,0
0.5,0.55452,0.44937,0
0.5,0.51558,0.45253,0
0.5,0.51582,0.4521,0
0.5,0.5538,0.45078,0
0.5,0.55293,0.45253,0
0.5,0.51379,0.4557,0
0.5,0.55138,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45766,0
0.5,0.55063,0.45723,0
0.5,0.54986,0.45886,0
0.5,0.50988,0.46203,0
0.5,0.54835,0.46203,0
0.5,0.5076,0.46519,0
0.5,0.50949,0.4626,0
0.5,0.54747,0.46386,0
0.5,0.54685,0.46519,0
0.5,0.50504,0.46835,0
0.5,0.50633,0.46682,0
0.5,0.54535,0.46835,0
0.5,0.50207,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47049,0
0.5,0.54381,0.47152,0
0.5,0.49855,0.47468,0
0.5,0.5,0.47347,0
0.5,0.54225,0.47468,0
0.5,0.49415,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47682,0
0.5,0.54061,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47815,0
0.5,0.53892,0.48101,0
0.5,0.4677,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.4839,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48268,0
0.5,0.53712,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48573,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.48481,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.48481,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.48481,0
0.5,0.10127,0.48481,0
0.5,0.10443,0.48481,0
0.5,0.10759,0.48481,0
0.5,0.11076,0.48481,0
0.5,0.11392,0.48481,0
0.5,0.11709,0.48481,0
0.5,0.12025,0.48481,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.48481,0
0.5,0.38608,0.48481,0
0.5,0.38924,0.48481,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.48481,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48466,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.48453,0
0.5,0.46203,0.48444,0
0.5,0.46519,0.48431,0
0.5,0.5352,0.48734,0
0.5,0.53481,0.48798,0
0.5,0.5332,0.49051,0
0.5,0.53165,0.49287,0
0.5,0.53111,0.49367,0
0.5,0.52897,0.49684,0
0.5,0.52848,0.49754,0
0.5,0.52675,0.5,0
0.5,0.52532,0.50196,0
0.5,0.52442,0.50316,0
0.5,0.52215,0.50601,0
0.5,0.52189,0.50633,0
0.5,0.519,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50951,0
0.5,0.0031646,0.51411,0
0.5,0,0.51374,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51468,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.51519,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.51519,0
0.5,0.050633,0.51519,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.51519,0
0.5,0.10127,0.51519,0
0.5,0.10443,0.51519,0
0.5,0.10759,0.51519,0
0.5,0.11076,0.51519,0
0.5,0.11392,0.51519,0
0.5,0.11709,0.51519,0
0.5,0.12025,0.51519,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.5152,0
0.5,0.25949,0.5152,0
0.5,0.26266,0.5152,0
0.5,0.26582,0.5152,0
0.5,0.26899,0.5152,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51521,0
0.5,0.32595,0.51521,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51522,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51525,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.51529,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51545,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51556,0
0.5,0.45886,0.51563,0
0.5,0.46203,0.51572,0
0.5,0.4647,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51584,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.5167,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66517,0.20886,0
0.5,0.66772,0.20743,0
0.5,0.67089,0.20636,0
0.5,0.67405,0.20599,0
0.5,0.67722,0.20639,0
0.5,0.68038,0.20782,0
0.5,0.68168,0.20886,0
0.5,0.66105,0.21203,0
0.5,0.66139,0.2117,0
0.5,0.66456,0.20921,0
0.5,0.68354,0.21103,0
0.5,0.68416,0.21203,0
0.5,0.65805,0.21519,0
0.5,0.65823,0.21498,0
0.5,0.68527,0.21519,0
0.5,0.65548,0.21835,0
0.5,0.68563,0.21835,0
0.5,0.65314,0.22152,0
0.5,0.65506,0.2189,0
0.5,0.68539,0.22152,0
0.5,0.65092,0.22468,0
0.5,0.6519,0.22329,0
0.5,0.68469,0.22468,0
0.5,0.64876,0.22785,0
0.5,0.68356,0.22785,0
0.5,0.64659,0.23101,0
0.5,0.64873,0.22789,0
0.5,0.68354,0.22787,0
0.5,0.68211,0.23101,0
0.5,0.64447,0.23418,0
0.5,0.64557,0.23254,0
0.5,0.68038,0.23416,0
0.5,0.68037,0.23418,0
0.5,0.64242,0.23734,0
0.5,0.67847,0.23734,0
0.5,0.64034,0.24051,0
0.5,0.64241,0.23737,0
0.5,0.67722,0.23929,0
0.5,0.67643,0.24051,0
0.5,0.63827,0.24367,0
0.5,0.63924,0.24221,0
0.5,0.67435,0.24367,0
0.5,0.63622,0.24684,0
0.5,0.67405,0.24412,0
0.5,0.67226,0.24684,0
0.5,0.63416,0.25,0
0.5,0.63608,0.24705,0
0.5,0.67089,0.2489,0
0.5,0.67017,0.25,0
0.5,0.63213,0.25316,0
0.5,0.63291,0.25196,0
0.5,0.66812,0.25316,0
0.5,0.6301,0.25633,0
0.5,0.66772,0.25377,0
0.5,0.6661,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25688,0
0.5,0.66456,0.25871,0
0.5,0.66406,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.2618,0
0.5,0.66206,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26369,0
0.5,0.66007,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65823,0.26876,0
0.5,0.65809,0.26899,0
0.5,0.62001,0.27215,0
0.5,0.62025,0.27177,0
0.5,0.65615,0.27215,0
0.5,0.61802,0.27532,0
0.5,0.65506,0.27389,0
0.5,0.6542,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27683,0
0.5,0.65226,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.6519,0.27906,0
0.5,0.65034,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28196,0
0.5,0.64873,0.28425,0
0.5,0.64839,0.28481,0
0.5,0.61024,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64647,0.28797,0
0.5,0.60834,0.29114,0
0.5,0.64557,0.28943,0
0.5,0.64454,0.29114,0
0.5,0.60644,0.2943,0
0.5,0.60759,0.2924,0
0.5,0.64263,0.2943,0
0.5,0.60457,0.29747,0
0.5,0.64241,0.29468,0
0.5,0.64076,0.29747,0
0.5,0.60265,0.30063,0
0.5,0.60443,0.2977,0
0.5,0.63924,0.29998,0
0.5,0.63885,0.30063,0
0.5,0.60077,0.3038,0
0.5,0.60127,0.30298,0
0.5,0.63698,0.3038,0
0.5,0.59887,0.30696,0
0.5,0.63608,0.30529,0
0.5,0.63509,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30827,0
0.5,0.63322,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63291,0.31064,0
0.5,0.63138,0.31329,0
0.5,0.59319,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31608,0
0.5,0.62953,0.31646,0
0.5,0.59131,0.31962,0
0.5,0.59177,0.31886,0
0.5,0.62774,0.31962,0
0.5,0.58945,0.32278,0
0.5,0.62658,0.32163,0
0.5,0.62593,0.32278,0
0.5,0.5876,0.32595,0
0.5,0.58861,0.32425,0
0.5,0.62414,0.32595,0
0.5,0.5858,0.32911,0
0.5,0.62342,0.32719,0
0.5,0.62232,0.32911,0
0.5,0.58399,0.33228,0
0.5,0.58544,0.32974,0
0.5,0.62047,0.33228,0
0.5,0.58224,0.33544,0
0.5,0.58228,0.33537,0
0.5,0.62025,0.33264,0
0.5,0.61863,0.33544,0
0.5,0.58043,0.33861,0
0.5,0.61709,0.33805,0
0.5,0.61677,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61497,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.3436,0
0.5,0.61317,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.34639,0
0.5,0.61141,0.3481,0
0.5,0.57311,0.35127,0
0.5,0.61076,0.34926,0
0.5,0.60967,0.35127,0
0.5,0.57124,0.35443,0
0.5,0.57278,0.35183,0
0.5,0.60792,0.35443,0
0.5,0.56939,0.35759,0
0.5,0.56962,0.35721,0
0.5,0.60759,0.35501,0
0.5,0.60618,0.35759,0
0.5,0.56753,0.36076,0
0.5,0.60443,0.36069,0
0.5,0.60439,0.36076,0
0.5,0.56571,0.36392,0
0.5,0.56646,0.36265,0
0.5,0.60261,0.36392,0
0.5,0.5639,0.36709,0
0.5,0.60127,0.36622,0
0.5,0.60077,0.36709,0
0.5,0.56208,0.37025,0
0.5,0.56329,0.36818,0
0.5,0.59895,0.37025,0
0.5,0.56026,0.37342,0
0.5,0.5981,0.37171,0
0.5,0.59712,0.37342,0
0.5,0.55836,0.37658,0
0.5,0.56013,0.37364,0
0.5,0.59531,0.37658,0
0.5,0.55646,0.37975,0
0.5,0.55696,0.37893,0
0.5,0.59494,0.37724,0
0.5,0.59355,0.37975,0
0.5,0.55454,0.38291,0
0.5,0.59177,0.38291,0
0.5,0.59177,0.38291,0
0.5,0.55262,0.38608,0
0.5,0.5538,0.38415,0
0.5,0.59005,0.38608,0
0.5,0.55074,0.38924,0
0.5,0.58861,0.38865,0
0.5,0.58828,0.38924,0
0.5,0.54885,0.39241,0
0.5,0.55063,0.38941,0
0.5,0.58652,0.39241,0
0.5,0.54702,0.39557,0
0.5,0.54747,0.39481,0
0.5,0.58544,0.39426,0
0.5,0.58469,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58286,0.39873,0
0.5,0.5434,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58228,0.39971,0
0.5,0.58101,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57914,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57911,0.40512,0
0.5,0.57732,0.40823,0
0.5,0.53811,0.41139,0
0.5,0.57595,0.4106,0
0.5,0.57551,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.41164,0
0.5,0.57376,0.41456,0
0.5,0.53444,0.41772,0
0.5,0.53481,0.4171,0
0.5,0.57278,0.4163,0
0.5,0.57202,0.41772,0
0.5,0.53258,0.42089,0
0.5,0.57029,0.42089,0
0.5,0.53074,0.42405,0
0.5,0.53165,0.42252,0
0.5,0.56962,0.42209,0
0.5,0.56855,0.42405,0
0.5,0.52894,0.42722,0
0.5,0.56679,0.42722,0
0.5,0.52716,0.43038,0
0.5,0.52848,0.42805,0
0.5,0.56646,0.42781,0
0.5,0.56504,0.43038,0
0.5,0.52546,0.43354,0
0.5,0.56329,0.43346,0
0.5,0.56324,0.43354,0
0.5,0.52376,0.43671,0
0.5,0.52532,0.43382,0
0.5,0.56149,0.43671,0
0.5,0.52216,0.43987,0
0.5,0.56013,0.43913,0
0.5,0.55971,0.43987,0
0.5,0.52051,0.44304,0
0.5,0.52215,0.43989,0
0.5,0.558,0.44304,0
0.5,0.51891,0.4462,0
0.5,0.51899,0.44605,0
0.5,0.55696,0.44496,0
0.5,0.55631,0.4462,0
0.5,0.51723,0.44937,0
0.5,0.55469,0.44937,0
0.5,0.51555,0.45253,0
0.5,0.51582,0.45203,0
0.5,0.5538,0.45113,0
0.5,0.5531,0.45253,0
0.5,0.51377,0.4557,0
0.5,0.55156,0.4557,0
0.5,0.5119,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45758,0
0.5,0.55002,0.45886,0
0.5,0.50987,0.46203,0
0.5,0.54853,0.46203,0
0.5,0.50759,0.46519,0
0.5,0.50949,0.46258,0
0.5,0.54747,0.46424,0
0.5,0.54702,0.46519,0
0.5,0.50501,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54554,0.46835,0
0.5,0.50204,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.5443,0.4709,0
0.5,0.544,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47343,0
0.5,0.54246,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.47601,0
0.5,0.54114,0.47725,0
0.5,0.54083,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47813,0
0.5,0.53915,0.48101,0
0.5,0.46739,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48309,0
0.5,0.53735,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.48541,0
0.5,0.0094937,0.4852,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48478,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48477,0
0.5,0.053797,0.48477,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48477,0
0.5,0.094937,0.48477,0
0.5,0.098101,0.48477,0
0.5,0.10127,0.48477,0
0.5,0.10443,0.48477,0
0.5,0.10759,0.48477,0
0.5,0.11076,0.48477,0
0.5,0.11392,0.48477,0
0.5,0.11709,0.48477,0
0.5,0.12025,0.48477,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48477,0
0.5,0.38608,0.48477,0
0.5,0.38924,0.48477,0
0.5,0.39241,0.48477,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48429,0
0.5,0.53545,0.48734,0
0.5,0.53481,0.48836,0
0.5,0.53343,0.49051,0
0.5,0.53165,0.4932,0
0.5,0.53132,0.49367,0
0.5,0.52915,0.49684,0
0.5,0.52848,0.49779,0
0.5,0.52689,0.5,0
0.5,0.52532,0.50212,0
0.5,0.52452,0.50316,0
0.5,0.52215,0.50608,0
0.5,0.52194,0.50633,0
0.5,0.51901,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50952,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51521,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51523,0
0.5,0.050633,0.51523,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51523,0
0.5,0.098101,0.51523,0
0.5,0.10127,0.51523,0
0.5,0.10443,0.51523,0
0.5,0.10759,0.51523,0
0.5,0.11076,0.51523,0
0.5,0.11392,0.51523,0
0.5,0.11709,0.51523,0
0.5,0.12025,0.51523,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51524,0
0.5,0.25949,0.51524,0
0.5,0.26266,0.51524,0
0.5,0.26582,0.51524,0
0.5,0.26899,0.51524,0
0.5,0.27215,0.51524,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51525,0
0.5,0.32911,0.51525,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51526,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51527,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.5153,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51532,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51548,0
0.5,0.45253,0.51553,0
0.5,0.4557,0.51558,0
0.5,0.45886,0.51566,0
0.5,0.46203,0.51575,0
0.5,0.46409,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51587,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51621,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.51671,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51737,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68473,0.18671,0
0.5,0.68671,0.18632,0
0.5,0.68987,0.18645,0
0.5,0.69079,0.18671,0
0.5,0.67772,0.18987,0
0.5,0.68038,0.18821,0
0.5,0.68354,0.18694,0
0.5,0.69304,0.18746,0
0.5,0.6962,0.18982,0
0.5,0.69625,0.18987,0
0.5,0.67392,0.19304,0
0.5,0.67405,0.19291,0
0.5,0.67722,0.19021,0
0.5,0.69827,0.19304,0
0.5,0.67095,0.1962,0
0.5,0.69919,0.1962,0
0.5,0.66842,0.19937,0
0.5,0.67089,0.19628,0
0.5,0.69937,0.19936,0
0.5,0.69937,0.19937,0
0.5,0.66608,0.20253,0
0.5,0.66772,0.2003,0
0.5,0.69937,0.19937,0
0.5,0.69898,0.20253,0
0.5,0.66385,0.2057,0
0.5,0.66456,0.2047,0
0.5,0.69813,0.2057,0
0.5,0.66166,0.20886,0
0.5,0.69688,0.20886,0
0.5,0.65944,0.21203,0
0.5,0.66139,0.20924,0
0.5,0.6962,0.21021,0
0.5,0.6953,0.21203,0
0.5,0.65726,0.21519,0
0.5,0.65823,0.2138,0
0.5,0.69349,0.21519,0
0.5,0.65512,0.21835,0
0.5,0.69304,0.2159,0
0.5,0.69151,0.21835,0
0.5,0.65297,0.22152,0
0.5,0.65506,0.21843,0
0.5,0.68987,0.22082,0
0.5,0.68941,0.22152,0
0.5,0.65085,0.22468,0
0.5,0.6519,0.22314,0
0.5,0.68728,0.22468,0
0.5,0.64874,0.22785,0
0.5,0.68671,0.22551,0
0.5,0.68514,0.22785,0
0.5,0.64658,0.23101,0
0.5,0.64873,0.22786,0
0.5,0.68354,0.23017,0
0.5,0.68298,0.23101,0
0.5,0.64447,0.23418,0
0.5,0.64557,0.23254,0
0.5,0.68085,0.23418,0
0.5,0.64242,0.23734,0
0.5,0.68038,0.23487,0
0.5,0.67875,0.23734,0
0.5,0.64034,0.24051,0
0.5,0.64241,0.23737,0
0.5,0.67722,0.23965,0
0.5,0.67666,0.24051,0
0.5,0.63827,0.24367,0
0.5,0.63924,0.24221,0
0.5,0.6746,0.24367,0
0.5,0.63621,0.24684,0
0.5,0.67405,0.2445,0
0.5,0.67254,0.24684,0
0.5,0.63415,0.25,0
0.5,0.63608,0.24705,0
0.5,0.67089,0.24939,0
0.5,0.6705,0.25,0
0.5,0.63212,0.25316,0
0.5,0.63291,0.25195,0
0.5,0.66849,0.25316,0
0.5,0.63009,0.25633,0
0.5,0.66772,0.25436,0
0.5,0.66649,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25687,0
0.5,0.66456,0.25935,0
0.5,0.66447,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.2618,0
0.5,0.66249,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26438,0
0.5,0.6605,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65852,0.26899,0
0.5,0.62,0.27215,0
0.5,0.62025,0.27176,0
0.5,0.65823,0.26945,0
0.5,0.65656,0.27215,0
0.5,0.61801,0.27532,0
0.5,0.65506,0.27455,0
0.5,0.65459,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27682,0
0.5,0.65266,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.6519,0.2797,0
0.5,0.65072,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28195,0
0.5,0.64876,0.28481,0
0.5,0.61023,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64873,0.28484,0
0.5,0.64682,0.28797,0
0.5,0.60834,0.29114,0
0.5,0.64557,0.29,0
0.5,0.64488,0.29114,0
0.5,0.60643,0.2943,0
0.5,0.60759,0.29239,0
0.5,0.64298,0.2943,0
0.5,0.60455,0.29747,0
0.5,0.64241,0.29525,0
0.5,0.64109,0.29747,0
0.5,0.60264,0.30063,0
0.5,0.60443,0.29768,0
0.5,0.63924,0.30055,0
0.5,0.63919,0.30063,0
0.5,0.60075,0.3038,0
0.5,0.60127,0.30296,0
0.5,0.63732,0.3038,0
0.5,0.59887,0.30696,0
0.5,0.63608,0.30586,0
0.5,0.63542,0.30696,0
0.5,0.59696,0.31013,0
0.5,0.5981,0.30826,0
0.5,0.63355,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63291,0.31119,0
0.5,0.63168,0.31329,0
0.5,0.59318,0.31646,0
0.5,0.59494,0.31354,0
0.5,0.62982,0.31646,0
0.5,0.5913,0.31962,0
0.5,0.59177,0.31884,0
0.5,0.62975,0.31658,0
0.5,0.62802,0.31962,0
0.5,0.58943,0.32278,0
0.5,0.62658,0.3221,0
0.5,0.6262,0.32278,0
0.5,0.58757,0.32595,0
0.5,0.58861,0.3242,0
0.5,0.6244,0.32595,0
0.5,0.58577,0.32911,0
0.5,0.62342,0.32764,0
0.5,0.62257,0.32911,0
0.5,0.58396,0.33228,0
0.5,0.58544,0.32969,0
0.5,0.62073,0.33228,0
0.5,0.58221,0.33544,0
0.5,0.58228,0.33532,0
0.5,0.62025,0.33308,0
0.5,0.61887,0.33544,0
0.5,0.58042,0.33861,0
0.5,0.61709,0.33845,0
0.5,0.617,0.33861,0
0.5,0.57862,0.34177,0
0.5,0.57911,0.34093,0
0.5,0.61519,0.34177,0
0.5,0.57679,0.34494,0
0.5,0.61392,0.34398,0
0.5,0.61338,0.34494,0
0.5,0.57494,0.3481,0
0.5,0.57595,0.34639,0
0.5,0.61162,0.3481,0
0.5,0.5731,0.35127,0
0.5,0.61076,0.34964,0
0.5,0.60988,0.35127,0
0.5,0.57122,0.35443,0
0.5,0.57278,0.35181,0
0.5,0.60814,0.35443,0
0.5,0.56936,0.35759,0
0.5,0.56962,0.35716,0
0.5,0.60759,0.3554,0
0.5,0.6064,0.35759,0
0.5,0.56749,0.36076,0
0.5,0.60462,0.36076,0
0.5,0.56566,0.36392,0
0.5,0.56646,0.36258,0
0.5,0.60443,0.3611,0
0.5,0.60284,0.36392,0
0.5,0.56386,0.36709,0
0.5,0.60127,0.36663,0
0.5,0.601,0.36709,0
0.5,0.56204,0.37025,0
0.5,0.56329,0.36811,0
0.5,0.59918,0.37025,0
0.5,0.56023,0.37342,0
0.5,0.5981,0.37209,0
0.5,0.59733,0.37342,0
0.5,0.55834,0.37658,0
0.5,0.56013,0.37359,0
0.5,0.59552,0.37658,0
0.5,0.55645,0.37975,0
0.5,0.55696,0.37891,0
0.5,0.59494,0.3776,0
0.5,0.59374,0.37975,0
0.5,0.55454,0.38291,0
0.5,0.59197,0.38291,0
0.5,0.55261,0.38608,0
0.5,0.5538,0.38414,0
0.5,0.59177,0.38326,0
0.5,0.59024,0.38608,0
0.5,0.55073,0.38924,0
0.5,0.58861,0.389,0
0.5,0.58848,0.38924,0
0.5,0.54884,0.39241,0
0.5,0.55063,0.3894,0
0.5,0.58672,0.39241,0
0.5,0.54701,0.39557,0
0.5,0.54747,0.3948,0
0.5,0.58544,0.39462,0
0.5,0.58491,0.39557,0
0.5,0.5452,0.39873,0
0.5,0.58308,0.39873,0
0.5,0.5434,0.4019,0
0.5,0.5443,0.40033,0
0.5,0.58228,0.40009,0
0.5,0.58123,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57937,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57911,0.4055,0
0.5,0.57753,0.40823,0
0.5,0.53811,0.41139,0
0.5,0.57595,0.41095,0
0.5,0.5757,0.41139,0
0.5,0.53627,0.41456,0
0.5,0.53797,0.41164,0
0.5,0.57395,0.41456,0
0.5,0.53444,0.41772,0
0.5,0.53481,0.41709,0
0.5,0.57278,0.41665,0
0.5,0.57221,0.41772,0
0.5,0.53257,0.42089,0
0.5,0.57049,0.42089,0
0.5,0.53072,0.42405,0
0.5,0.53165,0.42248,0
0.5,0.56962,0.42246,0
0.5,0.56876,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56701,0.42722,0
0.5,0.52712,0.43038,0
0.5,0.52848,0.42799,0
0.5,0.56646,0.4282,0
0.5,0.56526,0.43038,0
0.5,0.52542,0.43354,0
0.5,0.56347,0.43354,0
0.5,0.52372,0.43671,0
0.5,0.52532,0.43373,0
0.5,0.56329,0.43387,0
0.5,0.56171,0.43671,0
0.5,0.52211,0.43987,0
0.5,0.52215,0.43979,0
0.5,0.56013,0.43952,0
0.5,0.55993,0.43987,0
0.5,0.52047,0.44304,0
0.5,0.5582,0.44304,0
0.5,0.51886,0.4462,0
0.5,0.51899,0.44596,0
0.5,0.55696,0.44532,0
0.5,0.5565,0.4462,0
0.5,0.51719,0.44937,0
0.5,0.55487,0.44937,0
0.5,0.51551,0.45253,0
0.5,0.51582,0.45196,0
0.5,0.5538,0.45148,0
0.5,0.55327,0.45253,0
0.5,0.51374,0.4557,0
0.5,0.55173,0.4557,0
0.5,0.51187,0.45886,0
0.5,0.51266,0.45758,0
0.5,0.55063,0.45794,0
0.5,0.55019,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54871,0.46203,0
0.5,0.50757,0.46519,0
0.5,0.50949,0.46256,0
0.5,0.54747,0.46463,0
0.5,0.54721,0.46519,0
0.5,0.50499,0.46835,0
0.5,0.50633,0.46677,0
0.5,0.54573,0.46835,0
0.5,0.502,0.47152,0
0.5,0.50316,0.47036,0
0.5,0.5443,0.47132,0
0.5,0.54421,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47339,0
0.5,0.54268,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47598,0
0.5,0.54114,0.47768,0
0.5,0.54106,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.47811,0
0.5,0.53939,0.48101,0
0.5,0.467,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48386,0
0.5,0.47468,0.48355,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48101,0
0.5,0.53797,0.48352,0
0.5,0.5376,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48472,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48472,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48472,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48468,0
0.5,0.4462,0.48466,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48455,0
0.5,0.45886,0.48448,0
0.5,0.46203,0.48439,0
0.5,0.46519,0.48427,0
0.5,0.53569,0.48734,0
0.5,0.53481,0.48875,0
0.5,0.53367,0.49051,0
0.5,0.53165,0.49353,0
0.5,0.53155,0.49367,0
0.5,0.52935,0.49684,0
0.5,0.52848,0.49806,0
0.5,0.52706,0.5,0
0.5,0.52532,0.50229,0
0.5,0.52464,0.50316,0
0.5,0.52215,0.50617,0
0.5,0.52201,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51498,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51528,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51529,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51552,0
0.5,0.45253,0.51556,0
0.5,0.4557,0.51561,0
0.5,0.45886,0.51568,0
0.5,0.46203,0.51577,0
0.5,0.46344,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51589,0
0.5,0.46835,0.51604,0
0.5,0.47152,0.51623,0
0.5,0.47468,0.51646,0
0.5,0.47785,0.51673,0
0.5,0.48101,0.51703,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69303,0.17405,0
0.5,0.69304,0.17405,0
0.5,0.6962,0.1734,0
0.5,0.69937,0.17348,0
0.5,0.70153,0.17405,0
0.5,0.68698,0.17722,0
0.5,0.68987,0.1754,0
0.5,0.70253,0.17435,0
0.5,0.7057,0.17642,0
0.5,0.70646,0.17722,0
0.5,0.68324,0.18038,0
0.5,0.68354,0.18008,0
0.5,0.68671,0.1774,0
0.5,0.70837,0.18038,0
0.5,0.68025,0.18354,0
0.5,0.68038,0.1834,0
0.5,0.70886,0.18217,0
0.5,0.70919,0.18354,0
0.5,0.67764,0.18671,0
0.5,0.70929,0.18671,0
0.5,0.67519,0.18987,0
0.5,0.67722,0.18725,0
0.5,0.70886,0.18954,0
0.5,0.70881,0.18987,0
0.5,0.67281,0.19304,0
0.5,0.67405,0.19139,0
0.5,0.70789,0.19304,0
0.5,0.6705,0.1962,0
0.5,0.67089,0.19567,0
0.5,0.70653,0.1962,0
0.5,0.66824,0.19937,0
0.5,0.7057,0.19776,0
0.5,0.70485,0.19937,0
0.5,0.66601,0.20253,0
0.5,0.66772,0.20011,0
0.5,0.70289,0.20253,0
0.5,0.66382,0.2057,0
0.5,0.66456,0.20465,0
0.5,0.70253,0.20306,0
0.5,0.70077,0.2057,0
0.5,0.66165,0.20886,0
0.5,0.69937,0.20768,0
0.5,0.69853,0.20886,0
0.5,0.65944,0.21203,0
0.5,0.66139,0.20923,0
0.5,0.69624,0.21203,0
0.5,0.65726,0.21519,0
0.5,0.65823,0.2138,0
0.5,0.6962,0.21208,0
0.5,0.69401,0.21519,0
0.5,0.65512,0.21835,0
0.5,0.69304,0.21657,0
0.5,0.69181,0.21835,0
0.5,0.65297,0.22152,0
0.5,0.65506,0.21843,0
0.5,0.68987,0.22114,0
0.5,0.68961,0.22152,0
0.5,0.65085,0.22468,0
0.5,0.6519,0.22313,0
0.5,0.68747,0.22468,0
0.5,0.64874,0.22785,0
0.5,0.68671,0.22579,0
0.5,0.68534,0.22785,0
0.5,0.64658,0.23101,0
0.5,0.64873,0.22785,0
0.5,0.68354,0.23049,0
0.5,0.6832,0.23101,0
0.5,0.64447,0.23418,0
0.5,0.64557,0.23253,0
0.5,0.6811,0.23418,0
0.5,0.64242,0.23734,0
0.5,0.68038,0.23526,0
0.5,0.67902,0.23734,0
0.5,0.64034,0.24051,0
0.5,0.64241,0.23737,0
0.5,0.67722,0.24008,0
0.5,0.67694,0.24051,0
0.5,0.63827,0.24367,0
0.5,0.63924,0.2422,0
0.5,0.6749,0.24367,0
0.5,0.63621,0.24684,0
0.5,0.67405,0.24497,0
0.5,0.67285,0.24684,0
0.5,0.63415,0.25,0
0.5,0.63608,0.24705,0
0.5,0.67089,0.24987,0
0.5,0.6708,0.25,0
0.5,0.63212,0.25316,0
0.5,0.63291,0.25195,0
0.5,0.66881,0.25316,0
0.5,0.63009,0.25633,0
0.5,0.66772,0.25486,0
0.5,0.6668,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25687,0
0.5,0.66479,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.2618,0
0.5,0.66456,0.25985,0
0.5,0.6628,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26486,0
0.5,0.6608,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65882,0.26899,0
0.5,0.62,0.27215,0
0.5,0.62025,0.27176,0
0.5,0.65823,0.26992,0
0.5,0.65684,0.27215,0
0.5,0.61801,0.27532,0
0.5,0.65506,0.27498,0
0.5,0.65485,0.27532,0
0.5,0.61604,0.27848,0
0.5,0.61709,0.27682,0
0.5,0.65292,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.6519,0.28011,0
0.5,0.65096,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28195,0
0.5,0.64901,0.28481,0
0.5,0.61023,0.28797,0
0.5,0.61076,0.28711,0
0.5,0.64873,0.28525,0
0.5,0.64706,0.28797,0
0.5,0.60834,0.29114,0
0.5,0.64557,0.29038,0
0.5,0.64511,0.29114,0
0.5,0.60642,0.2943,0
0.5,0.60759,0.29238,0
0.5,0.64321,0.2943,0
0.5,0.60454,0.29747,0
0.5,0.64241,0.29563,0
0.5,0.64132,0.29747,0
0.5,0.60262,0.30063,0
0.5,0.60443,0.29765,0
0.5,0.63943,0.30063,0
0.5,0.60074,0.3038,0
0.5,0.60127,0.30293,0
0.5,0.63924,0.30094,0
0.5,0.63756,0.3038,0
0.5,0.59886,0.30696,0
0.5,0.63608,0.30625,0
0.5,0.63565,0.30696,0
0.5,0.59696,0.31013,0
0.5,0.5981,0.30825,0
0.5,0.63378,0.31013,0
0.5,0.59508,0.31329,0
0.5,0.63291,0.31157,0
0.5,0.63189,0.31329,0
0.5,0.59317,0.31646,0
0.5,0.59494,0.31354,0
0.5,0.63003,0.31646,0
0.5,0.59129,0.31962,0
0.5,0.59177,0.31882,0
0.5,0.62975,0.31694,0
0.5,0.62822,0.31962,0
0.5,0.58941,0.32278,0
0.5,0.62658,0.32244,0
0.5,0.62639,0.32278,0
0.5,0.58755,0.32595,0
0.5,0.58861,0.32417,0
0.5,0.6246,0.32595,0
0.5,0.58574,0.32911,0
0.5,0.62342,0.32798,0
0.5,0.62277,0.32911,0
0.5,0.58393,0.33228,0
0.5,0.58544,0.32964,0
0.5,0.62093,0.33228,0
0.5,0.58219,0.33544,0
0.5,0.58228,0.33528,0
0.5,0.62025,0.33341,0
0.5,0.61906,0.33544,0
0.5,0.5804,0.33861,0
0.5,0.61718,0.33861,0
0.5,0.57861,0.34177,0
0.5,0.57911,0.34091,0
0.5,0.61709,0.33876,0
0.5,0.61537,0.34177,0
0.5,0.57679,0.34494,0
0.5,0.61392,0.34427,0
0.5,0.61355,0.34494,0
0.5,0.57494,0.3481,0
0.5,0.57595,0.34638,0
0.5,0.61179,0.3481,0
0.5,0.5731,0.35127,0
0.5,0.61076,0.34993,0
0.5,0.61003,0.35127,0
0.5,0.5712,0.35443,0
0.5,0.57278,0.35179,0
0.5,0.60831,0.35443,0
0.5,0.56933,0.35759,0
0.5,0.56962,0.35712,0
0.5,0.60759,0.3557,0
0.5,0.60657,0.35759,0
0.5,0.56746,0.36076,0
0.5,0.6048,0.36076,0
0.5,0.56563,0.36392,0
0.5,0.56646,0.36252,0
0.5,0.60443,0.36141,0
0.5,0.60302,0.36392,0
0.5,0.56383,0.36709,0
0.5,0.60127,0.36693,0
0.5,0.60118,0.36709,0
0.5,0.56201,0.37025,0
0.5,0.56329,0.36805,0
0.5,0.59936,0.37025,0
0.5,0.56021,0.37342,0
0.5,0.5981,0.37238,0
0.5,0.5975,0.37342,0
0.5,0.55833,0.37658,0
0.5,0.56013,0.37356,0
0.5,0.59569,0.37658,0
0.5,0.55644,0.37975,0
0.5,0.55696,0.37889,0
0.5,0.59494,0.37789,0
0.5,0.5939,0.37975,0
0.5,0.55453,0.38291,0
0.5,0.59213,0.38291,0
0.5,0.55261,0.38608,0
0.5,0.5538,0.38414,0
0.5,0.59177,0.38355,0
0.5,0.5904,0.38608,0
0.5,0.55072,0.38924,0
0.5,0.58864,0.38924,0
0.5,0.54883,0.39241,0
0.5,0.55063,0.38939,0
0.5,0.58861,0.3893,0
0.5,0.5869,0.39241,0
0.5,0.547,0.39557,0
0.5,0.54747,0.39478,0
0.5,0.58544,0.39494,0
0.5,0.58508,0.39557,0
0.5,0.54519,0.39873,0
0.5,0.58327,0.39873,0
0.5,0.54339,0.4019,0
0.5,0.5443,0.40032,0
0.5,0.58228,0.40042,0
0.5,0.58142,0.4019,0
0.5,0.54163,0.40506,0
0.5,0.57957,0.40506,0
0.5,0.53986,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57911,0.40583,0
0.5,0.57772,0.40823,0
0.5,0.53811,0.41139,0
0.5,0.57595,0.41127,0
0.5,0.57588,0.41139,0
0.5,0.53627,0.41456,0
0.5,0.53797,0.41163,0
0.5,0.57413,0.41456,0
0.5,0.53443,0.41772,0
0.5,0.53481,0.41708,0
0.5,0.57278,0.41697,0
0.5,0.57238,0.41772,0
0.5,0.53256,0.42089,0
0.5,0.57067,0.42089,0
0.5,0.5307,0.42405,0
0.5,0.53165,0.42246,0
0.5,0.56962,0.42279,0
0.5,0.56894,0.42405,0
0.5,0.52889,0.42722,0
0.5,0.5672,0.42722,0
0.5,0.52709,0.43038,0
0.5,0.52848,0.42794,0
0.5,0.56646,0.42855,0
0.5,0.56545,0.43038,0
0.5,0.52538,0.43354,0
0.5,0.56368,0.43354,0
0.5,0.52368,0.43671,0
0.5,0.52532,0.43367,0
0.5,0.56329,0.43423,0
0.5,0.56191,0.43671,0
0.5,0.52207,0.43987,0
0.5,0.52215,0.43972,0
0.5,0.56013,0.43986,0
0.5,0.56012,0.43987,0
0.5,0.52043,0.44304,0
0.5,0.55839,0.44304,0
0.5,0.51882,0.4462,0
0.5,0.51899,0.44589,0
0.5,0.55696,0.44566,0
0.5,0.55667,0.4462,0
0.5,0.51716,0.44937,0
0.5,0.55505,0.44937,0
0.5,0.51547,0.45253,0
0.5,0.51582,0.4519,0
0.5,0.5538,0.45181,0
0.5,0.55344,0.45253,0
0.5,0.5137,0.4557,0
0.5,0.5519,0.4557,0
0.5,0.51184,0.45886,0
0.5,0.51266,0.45753,0
0.5,0.55063,0.45829,0
0.5,0.55036,0.45886,0
0.5,0.50983,0.46203,0
0.5,0.54889,0.46203,0
0.5,0.50755,0.46519,0
0.5,0.50949,0.46252,0
0.5,0.54747,0.46502,0
0.5,0.54739,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46675,0
0.5,0.54593,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47033,0
0.5,0.54441,0.47152,0
0.5,0.49843,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.47174,0
0.5,0.54289,0.47468,0
0.5,0.49404,0.47785,0
0.5,0.49684,0.47595,0
0.5,0.54128,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47809,0
0.5,0.54114,0.47811,0
0.5,0.53961,0.48101,0
0.5,0.46663,0.48418,0
0.5,0.46835,0.48408,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.4819,0
0.5,0.53797,0.48391,0
0.5,0.53782,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48555,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48495,0
0.5,0.015823,0.48484,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48469,0
0.5,0.050633,0.48469,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48469,0
0.5,0.10443,0.48469,0
0.5,0.10759,0.48469,0
0.5,0.11076,0.48469,0
0.5,0.11392,0.48469,0
0.5,0.11709,0.48469,0
0.5,0.12025,0.48469,0
0.5,0.12342,0.48469,0
0.5,0.12658,0.48469,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48469,0
0.5,0.38608,0.48469,0
0.5,0.38924,0.48469,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48466,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48458,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48437,0
0.5,0.46519,0.48425,0
0.5,0.53592,0.48734,0
0.5,0.53481,0.4891,0
0.5,0.53389,0.49051,0
0.5,0.53175,0.49367,0
0.5,0.53165,0.49382,0
0.5,0.52953,0.49684,0
0.5,0.52848,0.49829,0
0.5,0.52721,0.5,0
0.5,0.52532,0.50245,0
0.5,0.52475,0.50316,0
0.5,0.52215,0.50625,0
0.5,0.52208,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51431,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51514,0
0.5,0.018987,0.51522,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51531,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51531,0
0.5,0.10443,0.51531,0
0.5,0.10759,0.51531,0
0.5,0.11076,0.51531,0
0.5,0.11392,0.51531,0
0.5,0.11709,0.51531,0
0.5,0.12025,0.51531,0
0.5,0.12342,0.51531,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51532,0
0.5,0.26899,0.51532,0
0.5,0.27215,0.51532,0
0.5,0.27532,0.51532,0
0.5,0.27848,0.51532,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51533,0
0.5,0.33544,0.51533,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51535,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51536,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51555,0
0.5,0.45253,0.51559,0
0.5,0.4557,0.51564,0
0.5,0.45886,0.51571,0
0.5,0.46203,0.5158,0
0.5,0.46278,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51591,0
0.5,0.46835,0.51606,0
0.5,0.47152,0.51625,0
0.5,0.47468,0.51647,0
0.5,0.47785,0.51674,0
0.5,0.48101,0.51704,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.616439,0.490245,0.469583,0.0546358,0.130331,0.056363,0.0287214,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.281929,0.0790697,0.155854,0.0315592,0.101431,0.0355904,0.0293258,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.287092,0.0785628,0.163327,0.0355348,0.101871,0.0357082,0.028993,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.287861,0.0797998,0.156287,0.0358415,0.102456,0.0371215,0.0304161,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.384959,0.11074,0.20048,0.0440241,0.102183,0.0353674,0.0288259,2220,0,4,4,4,1
5,0.0075,-0.32213,0.0034232,0.00120796,0.00141581,0.39194,0.11455,0.20291,0.050741,0.116188,0.0399263,0.0309443,2306,0.0139,4,4,4,1
6,0.0078,-0.334507,0.00360146,0.00130455,0.00141764,0.506422,0.154657,0.254087,0.0705362,0.11378,0.03663,0.0292913,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379029,0.00140471,0.00141969,0.508963,0.156758,0.253611,0.0707919,0.115249,0.036842,0.0295931,2306,0,5,5,5,1
8,0.0084,-0.359011,0.0040011,0.0015078,0.00142248,0.621718,0.187683,0.31025,0.0875164,0.128925,0.0434778,0.0346007,2392,0.0139,6,6,6,1
9,0.0087,-0.370941,0.00424084,0.00161354,0.00142619,0.811431,0.238223,0.406067,0.1097,0.128922,0.044748,0.0366508,2466,0.013,7,7,7,1
10,0.009,-0.38253,0.00454519,0.00172132,0.00143138,1.13834,0.337447,0.53986,0.145171,0.122881,0.0463196,0.0365586,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498596,0.0018288,0.0014403,1.80023,0.542593,0.855057,0.204483,0.116866,0.0386189,0.0307244,2466,0,15,15,15,1
12,0.0096,-0.368299,0.0286273,0.00176788,0.00161411,24.9822,7.89941,11.0396,0.860762,0.139625,0.0490788,0.0369518,2802,0.0408,208,189,189,1
13,0.0099,-0.336783,0.0568563,0.00166708,0.00180656,17.8223,6.4519,7.30145,0.711491,0.172386,0.0538762,0.0413302,3171,0.0431,145,111,111,1
14,0.0102,-0.310963,0.0803013,0.0015859,0.00197452,24.8574,8.43498,10.3815,0.83377,0.176435,0.0576737,0.0439923,3446,0.0279,170,146,146,1
15,0.0105,-0.290855,0.0997793,0.00152695,0.00211838,43.5784,14.2825,18.9699,1.03062,0.198862,0.0609285,0.0469217,3664,0.0325,259,248,248,1
16,0.0108,-0.2806,0.113701,0.00151518,0.00221486,41.1713,11.8524,18.6253,0.879925,0.207579,0.0639916,0.0494308,3798,0.0189,221,215,215,1
17,0.0111,-0.276346,0.123992,0.00153365,0.00227969,30.8601,10.2668,13.5746,0.697835,0.204791,0.0640351,0.0494715,3798,0,162,159,159,1
18,0.0114,-0.27332,0.133665,0.00155788,0.00233753,19.0279,6.43346,8.34093,0.681502,0.213336,0.0649034,0.049633,3967,0.0298,101,97,97,1
19,0.0117,-0.268273,0.144642,0.00156933,0.00240671,25.3313,8.11624,11.4271,0.800821,0.194448,0.0620119,0.0470505,3967,0,126,124,124,1
20,0.012,-0.26694,0.153508,0.00160159,0.00245456,20.8449,6.77648,9.33215,0.625944,0.219106,0.0682286,0.0521861,4196,0.0327,105,101,101,1


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48816,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.4795,0
0.5,0.49684,0.47873,0
0.5,0.5,0.47816,0
0.5,0.50316,0.47789,0
0.5,0.50633,0.47801,0
0.5,0.50949,0.47866,0
0.5,0.51266,0.47999,0
0.5,0.51423,0.48101,0
0.5,0.46903,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48199,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48233,0
0.5,0.5175,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48515,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48511,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48423,0
0.5,0.51899,0.48651,0
0.5,0.51944,0.48734,0
0.5,0.52055,0.49051,0
0.5,0.52106,0.49367,0
0.5,0.52108,0.49684,0
0.5,0.52062,0.5,0
0.5,0.51966,0.50316,0
0.5,0.51899,0.50458,0
0.5,0.51813,0.50633,0
0.5,0.51592,0.50949,0
0.5,0.51582,0.50961,0
0.5,0.51271,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51493,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51507,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51546,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.5157,0
0.5,0.46766,0.51582,0
0.5,0.50949,0.51479,0
0.5,0.5073,0.51582,0
0.5,0.51266,0.5127,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.51787,0
0.5,0.49367,0.51804,0
0.5,0.49684,0.51804,0
0.5,0.5,0.51779,0
0.5,0.50316,0.51722,0
0.5,0.50633,0.51625,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.53177,0.43038,0
0.5,0.53481,0.4289,0
0.5,0.53797,0.42794,0
0.5,0.54114,0.42736,0
0.5,0.5443,0.4273,0
0.5,0.54747,0.42795,0
0.5,0.55063,0.42984,0
0.5,0.55118,0.43038,0
0.5,0.52794,0.43354,0
0.5,0.52848,0.43299,0
0.5,0.53165,0.43045,0
0.5,0.55319,0.43354,0
0.5,0.52519,0.43671,0
0.5,0.52532,0.43655,0
0.5,0.5538,0.43545,0
0.5,0.55414,0.43671,0
0.5,0.52286,0.43987,0
0.5,0.55453,0.43987,0
0.5,0.52087,0.44304,0
0.5,0.52215,0.44092,0
0.5,0.55449,0.44304,0
0.5,0.51912,0.4462,0
0.5,0.55402,0.4462,0
0.5,0.51737,0.44937,0
0.5,0.51899,0.44645,0
0.5,0.5538,0.447,0
0.5,0.55317,0.44937,0
0.5,0.51563,0.45253,0
0.5,0.51582,0.45219,0
0.5,0.55198,0.45253,0
0.5,0.51382,0.4557,0
0.5,0.55063,0.45562,0
0.5,0.5506,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.54909,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54747,0.46184,0
0.5,0.54736,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54563,0.46519,0
0.5,0.50517,0.46835,0
0.5,0.50633,0.46694,0
0.5,0.5443,0.46758,0
0.5,0.54388,0.46835,0
0.5,0.50236,0.47152,0
0.5,0.50316,0.47069,0
0.5,0.54212,0.47152,0
0.5,0.49897,0.47468,0
0.5,0.5,0.47381,0
0.5,0.54114,0.47324,0
0.5,0.54033,0.47468,0
0.5,0.49457,0.47785,0
0.5,0.49684,0.47637,0
0.5,0.53857,0.47785,0
0.5,0.48743,0.48101,0
0.5,0.49051,0.4799,0
0.5,0.49367,0.47839,0
0.5,0.53797,0.47891,0
0.5,0.53682,0.48101,0
0.5,0.46901,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48104,0
0.5,0.53507,0.48418,0
0.5,0,0.48654,0
0.5,0.0031646,0.48611,0
0.5,0.0063291,0.48576,0
0.5,0.0094937,0.4855,0
0.5,0.012658,0.48532,0
0.5,0.015823,0.48522,0
0.5,0.018987,0.48516,0
0.5,0.022152,0.48514,0
0.5,0.025316,0.48513,0
0.5,0.028481,0.48512,0
0.5,0.031646,0.48513,0
0.5,0.03481,0.48513,0
0.5,0.037975,0.48514,0
0.5,0.041139,0.48514,0
0.5,0.044304,0.48514,0
0.5,0.047468,0.48515,0
0.5,0.050633,0.48515,0
0.5,0.053797,0.48515,0
0.5,0.056962,0.48515,0
0.5,0.060127,0.48515,0
0.5,0.063291,0.48515,0
0.5,0.066456,0.48515,0
0.5,0.06962,0.48515,0
0.5,0.072785,0.48515,0
0.5,0.075949,0.48515,0
0.5,0.079114,0.48515,0
0.5,0.082278,0.48515,0
0.5,0.085443,0.48515,0
0.5,0.088608,0.48515,0
0.5,0.091772,0.48515,0
0.5,0.094937,0.48515,0
0.5,0.098101,0.48515,0
0.5,0.10127,0.48515,0
0.5,0.10443,0.48515,0
0.5,0.10759,0.48515,0
0.5,0.11076,0.48515,0
0.5,0.11392,0.48515,0
0.5,0.11709,0.48515,0
0.5,0.12025,0.48515,0
0.5,0.12342,0.48515,0
0.5,0.12658,0.48515,0
0.5,0.12975,0.48515,0
0.5,0.13291,0.48515,0
0.5,0.13608,0.48515,0
0.5,0.13924,0.48515,0
0.5,0.14241,0.48515,0
0.5,0.14557,0.48515,0
0.5,0.14873,0.48515,0
0.5,0.1519,0.48515,0
0.5,0.15506,0.48515,0
0.5,0.15823,0.48515,0
0.5,0.16139,0.48515,0
0.5,0.16456,0.48515,0
0.5,0.16772,0.48515,0
0.5,0.17089,0.48515,0
0.5,0.17405,0.48515,0
0.5,0.17722,0.48515,0
0.5,0.18038,0.48515,0
0.5,0.18354,0.48515,0
0.5,0.18671,0.48515,0
0.5,0.18987,0.48515,0
0.5,0.19304,0.48514,0
0.5,0.1962,0.48514,0
0.5,0.19937,0.48514,0
0.5,0.20253,0.48514,0
0.5,0.2057,0.48514,0
0.5,0.20886,0.48514,0
0.5,0.21203,0.48514,0
0.5,0.21519,0.48514,0
0.5,0.21835,0.48514,0
0.5,0.22152,0.48514,0
0.5,0.22468,0.48514,0
0.5,0.22785,0.48514,0
0.5,0.23101,0.48514,0
0.5,0.23418,0.48514,0
0.5,0.23734,0.48514,0
0.5,0.24051,0.48514,0
0.5,0.24367,0.48514,0
0.5,0.24684,0.48514,0
0.5,0.25,0.48514,0
0.5,0.25316,0.48514,0
0.5,0.25633,0.48514,0
0.5,0.25949,0.48514,0
0.5,0.26266,0.48514,0
0.5,0.26582,0.48514,0
0.5,0.26899,0.48515,0
0.5,0.27215,0.48515,0
0.5,0.27532,0.48515,0
0.5,0.27848,0.48515,0
0.5,0.28165,0.48515,0
0.5,0.28481,0.48515,0
0.5,0.28797,0.48515,0
0.5,0.29114,0.48515,0
0.5,0.2943,0.48515,0
0.5,0.29747,0.48515,0
0.5,0.30063,0.48515,0
0.5,0.3038,0.48515,0
0.5,0.30696,0.48515,0
0.5,0.31013,0.48515,0
0.5,0.31329,0.48515,0
0.5,0.31646,0.48515,0
0.5,0.31962,0.48514,0
0.5,0.32278,0.48514,0
0.5,0.32595,0.48514,0
0.5,0.32911,0.48514,0
0.5,0.33228,0.48514,0
0.5,0.33544,0.48514,0
0.5,0.33861,0.48514,0
0.5,0.34177,0.48514,0
0.5,0.34494,0.48514,0
0.5,0.3481,0.48513,0
0.5,0.35127,0.48513,0
0.5,0.35443,0.48513,0
0.5,0.35759,0.48513,0
0.5,0.36076,0.48513,0
0.5,0.36392,0.48513,0
0.5,0.36709,0.48512,0
0.5,0.37025,0.48512,0
0.5,0.37342,0.48512,0
0.5,0.37658,0.48512,0
0.5,0.37975,0.48511,0
0.5,0.38291,0.48511,0
0.5,0.38608,0.48511,0
0.5,0.38924,0.4851,0
0.5,0.39241,0.4851,0
0.5,0.39557,0.48509,0
0.5,0.39873,0.48509,0
0.5,0.4019,0.48508,0
0.5,0.40506,0.48508,0
0.5,0.40823,0.48507,0
0.5,0.41139,0.48507,0
0.5,0.41456,0.48506,0
0.5,0.41772,0.48505,0
0.5,0.42089,0.48505,0
0.5,0.42405,0.48504,0
0.5,0.42722,0.48503,0
0.5,0.43038,0.48502,0
0.5,0.43354,0.485,0
0.5,0.43671,0.48499,0
0.5,0.43987,0.48497,0
0.5,0.44304,0.48494,0
0.5,0.4462,0.48491,0
0.5,0.44937,0.48488,0
0.5,0.45253,0.48483,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48468,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48442,0
0.5,0.46835,0.48423,0
0.5,0.53481,0.48466,0
0.5,0.53334,0.48734,0
0.5,0.53165,0.49041,0
0.5,0.53159,0.49051,0
0.5,0.52984,0.49367,0
0.5,0.52848,0.49608,0
0.5,0.52804,0.49684,0
0.5,0.52616,0.5,0
0.5,0.52532,0.50133,0
0.5,0.52411,0.50316,0
0.5,0.52215,0.50586,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51387,0
0.5,0,0.51344,0
0.5,0.0063291,0.51423,0
0.5,0.0094937,0.5145,0
0.5,0.012658,0.51468,0
0.5,0.015823,0.51478,0
0.5,0.018987,0.51484,0
0.5,0.022152,0.51486,0
0.5,0.025316,0.51487,0
0.5,0.028481,0.51488,0
0.5,0.031646,0.51487,0
0.5,0.03481,0.51487,0
0.5,0.037975,0.51486,0
0.5,0.041139,0.51486,0
0.5,0.044304,0.51486,0
0.5,0.047468,0.51485,0
0.5,0.050633,0.51485,0
0.5,0.053797,0.51485,0
0.5,0.056962,0.51485,0
0.5,0.060127,0.51485,0
0.5,0.063291,0.51485,0
0.5,0.066456,0.51485,0
0.5,0.06962,0.51485,0
0.5,0.072785,0.51485,0
0.5,0.075949,0.51485,0
0.5,0.079114,0.51485,0
0.5,0.082278,0.51485,0
0.5,0.085443,0.51485,0
0.5,0.088608,0.51485,0
0.5,0.091772,0.51485,0
0.5,0.094937,0.51485,0
0.5,0.098101,0.51485,0
0.5,0.10127,0.51485,0
0.5,0.10443,0.51485,0
0.5,0.10759,0.51485,0
0.5,0.11076,0.51485,0
0.5,0.11392,0.51485,0
0.5,0.11709,0.51485,0
0.5,0.12025,0.51485,0
0.5,0.12342,0.51485,0
0.5,0.12658,0.51485,0
0.5,0.12975,0.51485,0
0.5,0.13291,0.51485,0
0.5,0.13608,0.51485,0
0.5,0.13924,0.51485,0
0.5,0.14241,0.51485,0
0.5,0.14557,0.51485,0
0.5,0.14873,0.51485,0
0.5,0.1519,0.51485,0
0.5,0.15506,0.51485,0
0.5,0.15823,0.51485,0
0.5,0.16139,0.51485,0
0.5,0.16456,0.51485,0
0.5,0.16772,0.51485,0
0.5,0.17089,0.51485,0
0.5,0.17405,0.51485,0
0.5,0.17722,0.51485,0
0.5,0.18038,0.51485,0
0.5,0.18354,0.51486,0
0.5,0.18671,0.51486,0
0.5,0.18987,0.51486,0
0.5,0.19304,0.51486,0
0.5,0.1962,0.51486,0
0.5,0.19937,0.51486,0
0.5,0.20253,0.51486,0
0.5,0.2057,0.51486,0
0.5,0.20886,0.51486,0
0.5,0.21203,0.51486,0
0.5,0.21519,0.51486,0
0.5,0.21835,0.51486,0
0.5,0.22152,0.51486,0
0.5,0.22468,0.51486,0
0.5,0.22785,0.51486,0
0.5,0.23101,0.51486,0
0.5,0.23418,0.51486,0
0.5,0.23734,0.51486,0
0.5,0.24051,0.51486,0
0.5,0.24367,0.51486,0
0.5,0.24684,0.51486,0
0.5,0.25,0.51486,0
0.5,0.25316,0.51486,0
0.5,0.25633,0.51486,0
0.5,0.25949,0.51486,0
0.5,0.26266,0.51486,0
0.5,0.26582,0.51486,0
0.5,0.26899,0.51486,0
0.5,0.27215,0.51486,0
0.5,0.27532,0.51486,0
0.5,0.27848,0.51486,0
0.5,0.28165,0.51486,0
0.5,0.28481,0.51486,0
0.5,0.28797,0.51486,0
0.5,0.29114,0.51487,0
0.5,0.2943,0.51487,0
0.5,0.29747,0.51487,0
0.5,0.30063,0.51487,0
0.5,0.3038,0.51487,0
0.5,0.30696,0.51487,0
0.5,0.31013,0.51487,0
0.5,0.31329,0.51487,0
0.5,0.31646,0.51487,0
0.5,0.31962,0.51487,0
0.5,0.32278,0.51488,0
0.5,0.32595,0.51488,0
0.5,0.32911,0.51488,0
0.5,0.33228,0.51488,0
0.5,0.33544,0.51488,0
0.5,0.33861,0.51488,0
0.5,0.34177,0.51488,0
0.5,0.34494,0.51489,0
0.5,0.3481,0.51489,0
0.5,0.35127,0.51489,0
0.5,0.35443,0.51489,0
0.5,0.35759,0.51489,0
0.5,0.36076,0.5149,0
0.5,0.36392,0.5149,0
0.5,0.36709,0.5149,0
0.5,0.37025,0.51491,0
0.5,0.37342,0.51491,0
0.5,0.37658,0.51491,0
0.5,0.37975,0.51492,0
0.5,0.38291,0.51492,0
0.5,0.38608,0.51493,0
0.5,0.38924,0.51493,0
0.5,0.39241,0.51494,0
0.5,0.39557,0.51495,0
0.5,0.39873,0.51495,0
0.5,0.4019,0.51496,0
0.5,0.40506,0.51497,0
0.5,0.40823,0.51498,0
0.5,0.41139,0.51499,0
0.5,0.41456,0.515,0
0.5,0.41772,0.51501,0
0.5,0.42089,0.51502,0
0.5,0.42405,0.51504,0
0.5,0.42722,0.51506,0
0.5,0.43038,0.51507,0
0.5,0.43354,0.5151,0
0.5,0.43671,0.51512,0
0.5,0.43987,0.51515,0
0.5,0.44304,0.51518,0
0.5,0.4462,0.51522,0
0.5,0.44937,0.51526,0
0.5,0.45253,0.51532,0
0.5,0.4557,0.51539,0
0.5,0.45886,0.51547,0
0.5,0.46203,0.51558,0
0.5,0.46519,0.51571,0
0.5,0.46727,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51588,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51635,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57196,0.36709,0
0.5,0.57278,0.3669,0
0.5,0.57595,0.36681,0
0.5,0.57751,0.36709,0
0.5,0.56484,0.37025,0
0.5,0.56646,0.36909,0
0.5,0.56962,0.36763,0
0.5,0.57911,0.36738,0
0.5,0.58228,0.36867,0
0.5,0.58478,0.37025,0
0.5,0.56148,0.37342,0
0.5,0.56329,0.37146,0
0.5,0.58544,0.37086,0
0.5,0.58738,0.37342,0
0.5,0.55898,0.37658,0
0.5,0.56013,0.37502,0
0.5,0.58842,0.37658,0
0.5,0.55685,0.37975,0
0.5,0.55696,0.37958,0
0.5,0.58861,0.37925,0
0.5,0.58864,0.37975,0
0.5,0.5548,0.38291,0
0.5,0.58861,0.38006,0
0.5,0.58834,0.38291,0
0.5,0.55281,0.38608,0
0.5,0.5538,0.3845,0
0.5,0.58767,0.38608,0
0.5,0.55084,0.38924,0
0.5,0.58661,0.38924,0
0.5,0.54892,0.39241,0
0.5,0.55063,0.38958,0
0.5,0.58544,0.39182,0
0.5,0.58519,0.39241,0
0.5,0.54706,0.39557,0
0.5,0.54747,0.3949,0
0.5,0.58365,0.39557,0
0.5,0.54522,0.39873,0
0.5,0.58228,0.39801,0
0.5,0.58187,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40035,0
0.5,0.57993,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40316,0
0.5,0.5779,0.40506,0
0.5,0.53988,0.40823,0
0.5,0.54114,0.40597,0
0.5,0.57595,0.40805,0
0.5,0.57584,0.40823,0
0.5,0.53816,0.41139,0
0.5,0.57387,0.41139,0
0.5,0.53638,0.41456,0
0.5,0.53797,0.41172,0
0.5,0.57278,0.41315,0
0.5,0.57194,0.41456,0
0.5,0.53464,0.41772,0
0.5,0.53481,0.41741,0
0.5,0.57009,0.41772,0
0.5,0.53285,0.42089,0
0.5,0.56962,0.41853,0
0.5,0.56829,0.42089,0
0.5,0.5311,0.42405,0
0.5,0.53165,0.42309,0
0.5,0.56652,0.42405,0
0.5,0.52935,0.42722,0
0.5,0.56646,0.42417,0
0.5,0.56484,0.42722,0
0.5,0.52761,0.43038,0
0.5,0.52848,0.42884,0
0.5,0.56329,0.43011,0
0.5,0.56315,0.43038,0
0.5,0.5259,0.43354,0
0.5,0.56154,0.43354,0
0.5,0.52417,0.43671,0
0.5,0.52532,0.43463,0
0.5,0.56013,0.43631,0
0.5,0.55993,0.43671,0
0.5,0.52248,0.43987,0
0.5,0.55838,0.43987,0
0.5,0.52076,0.44304,0
0.5,0.52215,0.44049,0
0.5,0.55696,0.44275,0
0.5,0.55682,0.44304,0
0.5,0.51908,0.4462,0
0.5,0.55533,0.4462,0
0.5,0.51735,0.44937,0
0.5,0.51899,0.44638,0
0.5,0.5538,0.44936,0
0.5,0.5538,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5523,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55075,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45593,0
0.5,0.5492,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54757,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46222,0
0.5,0.54598,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.54433,0.46835,0
0.5,0.50229,0.47152,0
0.5,0.50316,0.47062,0
0.5,0.5443,0.4684,0
0.5,0.54271,0.47152,0
0.5,0.49885,0.47468,0
0.5,0.5,0.47372,0
0.5,0.54114,0.47446,0
0.5,0.54102,0.47468,0
0.5,0.49443,0.47785,0
0.5,0.49684,0.47627,0
0.5,0.53935,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47832,0
0.5,0.53797,0.48035,0
0.5,0.53761,0.48101,0
0.5,0.46888,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53585,0.48418,0
0.5,0,0.48641,0
0.5,0.0031646,0.48602,0
0.5,0.0063291,0.4857,0
0.5,0.0094937,0.48546,0
0.5,0.012658,0.48529,0
0.5,0.015823,0.48518,0
0.5,0.018987,0.48511,0
0.5,0.022152,0.48507,0
0.5,0.025316,0.48505,0
0.5,0.028481,0.48505,0
0.5,0.031646,0.48505,0
0.5,0.03481,0.48505,0
0.5,0.037975,0.48505,0
0.5,0.041139,0.48505,0
0.5,0.044304,0.48505,0
0.5,0.047468,0.48506,0
0.5,0.050633,0.48506,0
0.5,0.053797,0.48506,0
0.5,0.056962,0.48506,0
0.5,0.060127,0.48506,0
0.5,0.063291,0.48506,0
0.5,0.066456,0.48506,0
0.5,0.06962,0.48506,0
0.5,0.072785,0.48506,0
0.5,0.075949,0.48506,0
0.5,0.079114,0.48506,0
0.5,0.082278,0.48506,0
0.5,0.085443,0.48506,0
0.5,0.088608,0.48506,0
0.5,0.091772,0.48506,0
0.5,0.094937,0.48506,0
0.5,0.098101,0.48506,0
0.5,0.10127,0.48506,0
0.5,0.10443,0.48506,0
0.5,0.10759,0.48506,0
0.5,0.11076,0.48506,0
0.5,0.11392,0.48506,0
0.5,0.11709,0.48506,0
0.5,0.12025,0.48506,0
0.5,0.12342,0.48506,0
0.5,0.12658,0.48506,0
0.5,0.12975,0.48506,0
0.5,0.13291,0.48506,0
0.5,0.13608,0.48506,0
0.5,0.13924,0.48506,0
0.5,0.14241,0.48506,0
0.5,0.14557,0.48505,0
0.5,0.14873,0.48505,0
0.5,0.1519,0.48505,0
0.5,0.15506,0.48505,0
0.5,0.15823,0.48505,0
0.5,0.16139,0.48505,0
0.5,0.16456,0.48505,0
0.5,0.16772,0.48505,0
0.5,0.17089,0.48505,0
0.5,0.17405,0.48505,0
0.5,0.17722,0.48505,0
0.5,0.18038,0.48505,0
0.5,0.18354,0.48505,0
0.5,0.18671,0.48505,0
0.5,0.18987,0.48505,0
0.5,0.19304,0.48505,0
0.5,0.1962,0.48505,0
0.5,0.19937,0.48505,0
0.5,0.20253,0.48505,0
0.5,0.2057,0.48505,0
0.5,0.20886,0.48505,0
0.5,0.21203,0.48505,0
0.5,0.21519,0.48505,0
0.5,0.21835,0.48505,0
0.5,0.22152,0.48505,0
0.5,0.22468,0.48505,0
0.5,0.22785,0.48505,0
0.5,0.23101,0.48505,0
0.5,0.23418,0.48505,0
0.5,0.23734,0.48505,0
0.5,0.24051,0.48505,0
0.5,0.24367,0.48505,0
0.5,0.24684,0.48505,0
0.5,0.25,0.48505,0
0.5,0.25316,0.48505,0
0.5,0.25633,0.48505,0
0.5,0.25949,0.48505,0
0.5,0.26266,0.48505,0
0.5,0.26582,0.48505,0
0.5,0.26899,0.48505,0
0.5,0.27215,0.48505,0
0.5,0.27532,0.48505,0
0.5,0.27848,0.48505,0
0.5,0.28165,0.48505,0
0.5,0.28481,0.48505,0
0.5,0.28797,0.48505,0
0.5,0.29114,0.48505,0
0.5,0.2943,0.48505,0
0.5,0.29747,0.48505,0
0.5,0.30063,0.48505,0
0.5,0.3038,0.48505,0
0.5,0.30696,0.48505,0
0.5,0.31013,0.48505,0
0.5,0.31329,0.48505,0
0.5,0.31646,0.48505,0
0.5,0.31962,0.48505,0
0.5,0.32278,0.48505,0
0.5,0.32595,0.48505,0
0.5,0.32911,0.48505,0
0.5,0.33228,0.48505,0
0.5,0.33544,0.48505,0
0.5,0.33861,0.48506,0
0.5,0.34177,0.48506,0
0.5,0.34494,0.48506,0
0.5,0.3481,0.48506,0
0.5,0.35127,0.48506,0
0.5,0.35443,0.48506,0
0.5,0.35759,0.48506,0
0.5,0.36076,0.48506,0
0.5,0.36392,0.48506,0
0.5,0.36709,0.48505,0
0.5,0.37025,0.48505,0
0.5,0.37342,0.48505,0
0.5,0.37658,0.48505,0
0.5,0.37975,0.48505,0
0.5,0.38291,0.48504,0
0.5,0.38608,0.48504,0
0.5,0.38924,0.48504,0
0.5,0.39241,0.48504,0
0.5,0.39557,0.48503,0
0.5,0.39873,0.48503,0
0.5,0.4019,0.48502,0
0.5,0.40506,0.48502,0
0.5,0.40823,0.48502,0
0.5,0.41139,0.48501,0
0.5,0.41456,0.48501,0
0.5,0.41772,0.485,0
0.5,0.42089,0.48499,0
0.5,0.42405,0.48499,0
0.5,0.42722,0.48498,0
0.5,0.43038,0.48497,0
0.5,0.43354,0.48496,0
0.5,0.43671,0.48494,0
0.5,0.43987,0.48492,0
0.5,0.44304,0.4849,0
0.5,0.4462,0.48487,0
0.5,0.44937,0.48484,0
0.5,0.45253,0.48479,0
0.5,0.4557,0.48473,0
0.5,0.45886,0.48465,0
0.5,0.46203,0.48455,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48598,0
0.5,0.53401,0.48734,0
0.5,0.53214,0.49051,0
0.5,0.53165,0.49134,0
0.5,0.53024,0.49367,0
0.5,0.52848,0.49654,0
0.5,0.5283,0.49684,0
0.5,0.5263,0.5,0
0.5,0.52532,0.50148,0
0.5,0.52416,0.50316,0
0.5,0.52215,0.50588,0
0.5,0.5218,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51392,0
0.5,0,0.51351,0
0.5,0.0063291,0.51427,0
0.5,0.0094937,0.51453,0
0.5,0.012658,0.51471,0
0.5,0.015823,0.51482,0
0.5,0.018987,0.51489,0
0.5,0.022152,0.51493,0
0.5,0.025316,0.51495,0
0.5,0.028481,0.51495,0
0.5,0.031646,0.51495,0
0.5,0.03481,0.51495,0
0.5,0.037975,0.51495,0
0.5,0.041139,0.51495,0
0.5,0.044304,0.51494,0
0.5,0.047468,0.51494,0
0.5,0.050633,0.51494,0
0.5,0.053797,0.51494,0
0.5,0.056962,0.51494,0
0.5,0.060127,0.51494,0
0.5,0.063291,0.51494,0
0.5,0.066456,0.51494,0
0.5,0.06962,0.51494,0
0.5,0.072785,0.51494,0
0.5,0.075949,0.51494,0
0.5,0.079114,0.51494,0
0.5,0.082278,0.51494,0
0.5,0.085443,0.51494,0
0.5,0.088608,0.51494,0
0.5,0.091772,0.51494,0
0.5,0.094937,0.51494,0
0.5,0.098101,0.51494,0
0.5,0.10127,0.51494,0
0.5,0.10443,0.51494,0
0.5,0.10759,0.51494,0
0.5,0.11076,0.51494,0
0.5,0.11392,0.51494,0
0.5,0.11709,0.51494,0
0.5,0.12025,0.51494,0
0.5,0.12342,0.51494,0
0.5,0.12658,0.51494,0
0.5,0.12975,0.51494,0
0.5,0.13291,0.51494,0
0.5,0.13608,0.51494,0
0.5,0.13924,0.51494,0
0.5,0.14241,0.51494,0
0.5,0.14557,0.51494,0
0.5,0.14873,0.51495,0
0.5,0.1519,0.51495,0
0.5,0.15506,0.51495,0
0.5,0.15823,0.51495,0
0.5,0.16139,0.51495,0
0.5,0.16456,0.51495,0
0.5,0.16772,0.51495,0
0.5,0.17089,0.51495,0
0.5,0.17405,0.51495,0
0.5,0.17722,0.51495,0
0.5,0.18038,0.51495,0
0.5,0.18354,0.51495,0
0.5,0.18671,0.51495,0
0.5,0.18987,0.51495,0
0.5,0.19304,0.51495,0
0.5,0.1962,0.51495,0
0.5,0.19937,0.51495,0
0.5,0.20253,0.51495,0
0.5,0.2057,0.51495,0
0.5,0.20886,0.51495,0
0.5,0.21203,0.51495,0
0.5,0.21519,0.51495,0
0.5,0.21835,0.51495,0
0.5,0.22152,0.51495,0
0.5,0.22468,0.51495,0
0.5,0.22785,0.51495,0
0.5,0.23101,0.51495,0
0.5,0.23418,0.51495,0
0.5,0.23734,0.51495,0
0.5,0.24051,0.51495,0
0.5,0.24367,0.51495,0
0.5,0.24684,0.51495,0
0.5,0.25,0.51495,0
0.5,0.25316,0.51495,0
0.5,0.25633,0.51495,0
0.5,0.25949,0.51495,0
0.5,0.26266,0.51495,0
0.5,0.26582,0.51495,0
0.5,0.26899,0.51496,0
0.5,0.27215,0.51496,0
0.5,0.27532,0.51496,0
0.5,0.27848,0.51496,0
0.5,0.28165,0.51496,0
0.5,0.28481,0.51496,0
0.5,0.28797,0.51496,0
0.5,0.29114,0.51496,0
0.5,0.2943,0.51496,0
0.5,0.29747,0.51496,0
0.5,0.30063,0.51496,0
0.5,0.3038,0.51496,0
0.5,0.30696,0.51496,0
0.5,0.31013,0.51496,0
0.5,0.31329,0.51496,0
0.5,0.31646,0.51497,0
0.5,0.31962,0.51497,0
0.5,0.32278,0.51497,0
0.5,0.32595,0.51497,0
0.5,0.32911,0.51497,0
0.5,0.33228,0.51497,0
0.5,0.33544,0.51497,0
0.5,0.33861,0.51497,0
0.5,0.34177,0.51498,0
0.5,0.34494,0.51498,0
0.5,0.3481,0.51498,0
0.5,0.35127,0.51498,0
0.5,0.35443,0.51498,0
0.5,0.35759,0.51499,0
0.5,0.36076,0.51499,0
0.5,0.36392,0.51499,0
0.5,0.36709,0.51499,0
0.5,0.37025,0.51499,0
0.5,0.37342,0.515,0
0.5,0.37658,0.515,0
0.5,0.37975,0.515,0
0.5,0.38291,0.51501,0
0.5,0.38608,0.51501,0
0.5,0.38924,0.51501,0
0.5,0.39241,0.51502,0
0.5,0.39557,0.51502,0
0.5,0.39873,0.51503,0
0.5,0.4019,0.51503,0
0.5,0.40506,0.51504,0
0.5,0.40823,0.51505,0
0.5,0.41139,0.51505,0
0.5,0.41456,0.51506,0
0.5,0.41772,0.51507,0
0.5,0.42089,0.51508,0
0.5,0.42405,0.5151,0
0.5,0.42722,0.51511,0
0.5,0.43038,0.51513,0
0.5,0.43354,0.51515,0
0.5,0.43671,0.51517,0
0.5,0.43987,0.51519,0
0.5,0.44304,0.51522,0
0.5,0.4462,0.51526,0
0.5,0.44937,0.5153,0
0.5,0.45253,0.51535,0
0.5,0.4557,0.51542,0
0.5,0.45886,0.5155,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51573,0
0.5,0.46696,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.5159,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59897,0.31646,0
0.5,0.60127,0.31534,0
0.5,0.60443,0.31451,0
0.5,0.60759,0.31443,0
0.5,0.61076,0.31528,0
0.5,0.61279,0.31646,0
0.5,0.59399,0.31962,0
0.5,0.59494,0.31885,0
0.5,0.5981,0.31687,0
0.5,0.61392,0.31728,0
0.5,0.61593,0.31962,0
0.5,0.59071,0.32278,0
0.5,0.59177,0.32158,0
0.5,0.61709,0.3218,0
0.5,0.61748,0.32278,0
0.5,0.58832,0.32595,0
0.5,0.58861,0.32556,0
0.5,0.61802,0.32595,0
0.5,0.5862,0.32911,0
0.5,0.61797,0.32911,0
0.5,0.58421,0.33228,0
0.5,0.58544,0.33033,0
0.5,0.61741,0.33228,0
0.5,0.58234,0.33544,0
0.5,0.61709,0.33334,0
0.5,0.61647,0.33544,0
0.5,0.58049,0.33861,0
0.5,0.58228,0.33556,0
0.5,0.61524,0.33861,0
0.5,0.57865,0.34177,0
0.5,0.57911,0.341,0
0.5,0.61392,0.34132,0
0.5,0.61371,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61203,0.34494,0
0.5,0.57496,0.3481,0
0.5,0.57595,0.34641,0
0.5,0.61076,0.34713,0
0.5,0.61021,0.3481,0
0.5,0.57318,0.35127,0
0.5,0.60836,0.35127,0
0.5,0.57136,0.35443,0
0.5,0.57278,0.35196,0
0.5,0.60759,0.35255,0
0.5,0.6065,0.35443,0
0.5,0.56957,0.35759,0
0.5,0.56962,0.3575,0
0.5,0.60465,0.35759,0
0.5,0.56773,0.36076,0
0.5,0.60443,0.35797,0
0.5,0.60284,0.36076,0
0.5,0.56591,0.36392,0
0.5,0.56646,0.363,0
0.5,0.60127,0.36351,0
0.5,0.60104,0.36392,0
0.5,0.56408,0.36709,0
0.5,0.5993,0.36709,0
0.5,0.56223,0.37025,0
0.5,0.56329,0.36847,0
0.5,0.5981,0.36926,0
0.5,0.59757,0.37025,0
0.5,0.56038,0.37342,0
0.5,0.59587,0.37342,0
0.5,0.55846,0.37658,0
0.5,0.56013,0.37385,0
0.5,0.59494,0.37514,0
0.5,0.59417,0.37658,0
0.5,0.55655,0.37975,0
0.5,0.55696,0.37908,0
0.5,0.59249,0.37975,0
0.5,0.5546,0.38291,0
0.5,0.59177,0.38108,0
0.5,0.59081,0.38291,0
0.5,0.55267,0.38608,0
0.5,0.5538,0.38424,0
0.5,0.58911,0.38608,0
0.5,0.55076,0.38924,0
0.5,0.58861,0.387,0
0.5,0.5874,0.38924,0
0.5,0.54887,0.39241,0
0.5,0.55063,0.38946,0
0.5,0.58562,0.39241,0
0.5,0.54703,0.39557,0
0.5,0.54747,0.39483,0
0.5,0.58544,0.39272,0
0.5,0.58384,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58228,0.39819,0
0.5,0.58196,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58007,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40348,0
0.5,0.57818,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40597,0
0.5,0.5763,0.40823,0
0.5,0.53814,0.41139,0
0.5,0.57595,0.40883,0
0.5,0.57449,0.41139,0
0.5,0.53634,0.41456,0
0.5,0.53797,0.41169,0
0.5,0.57278,0.41435,0
0.5,0.57267,0.41456,0
0.5,0.53455,0.41772,0
0.5,0.53481,0.41728,0
0.5,0.57092,0.41772,0
0.5,0.53274,0.42089,0
0.5,0.56962,0.42,0
0.5,0.56912,0.42089,0
0.5,0.53095,0.42405,0
0.5,0.53165,0.42285,0
0.5,0.56736,0.42405,0
0.5,0.52919,0.42722,0
0.5,0.56646,0.42565,0
0.5,0.56559,0.42722,0
0.5,0.52744,0.43038,0
0.5,0.52848,0.42853,0
0.5,0.56384,0.43038,0
0.5,0.52574,0.43354,0
0.5,0.56329,0.43136,0
0.5,0.5621,0.43354,0
0.5,0.52404,0.43671,0
0.5,0.52532,0.43435,0
0.5,0.56039,0.43671,0
0.5,0.52239,0.43987,0
0.5,0.56013,0.43719,0
0.5,0.55873,0.43987,0
0.5,0.52071,0.44304,0
0.5,0.52215,0.44034,0
0.5,0.55709,0.44304,0
0.5,0.51905,0.4462,0
0.5,0.55696,0.44328,0
0.5,0.55552,0.4462,0
0.5,0.51734,0.44937,0
0.5,0.51899,0.44633,0
0.5,0.55394,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44965,0
0.5,0.5524,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55084,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45612,0
0.5,0.54932,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54777,0.46203,0
0.5,0.50763,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46263,0
0.5,0.54624,0.46519,0
0.5,0.50512,0.46835,0
0.5,0.50633,0.4669,0
0.5,0.54468,0.46835,0
0.5,0.50222,0.47152,0
0.5,0.50316,0.47056,0
0.5,0.5443,0.46909,0
0.5,0.5431,0.47152,0
0.5,0.49874,0.47468,0
0.5,0.5,0.47363,0
0.5,0.54148,0.47468,0
0.5,0.49433,0.47785,0
0.5,0.49684,0.47619,0
0.5,0.54114,0.47532,0
0.5,0.53983,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47983,0
0.5,0.49367,0.47826,0
0.5,0.53809,0.48101,0
0.5,0.46867,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48122,0
0.5,0.53631,0.48418,0
0.5,0,0.4863,0
0.5,0.0031646,0.48594,0
0.5,0.0063291,0.48564,0
0.5,0.0094937,0.4854,0
0.5,0.012658,0.48524,0
0.5,0.015823,0.48512,0
0.5,0.018987,0.48504,0
0.5,0.022152,0.485,0
0.5,0.025316,0.48498,0
0.5,0.028481,0.48497,0
0.5,0.031646,0.48496,0
0.5,0.03481,0.48496,0
0.5,0.037975,0.48497,0
0.5,0.041139,0.48497,0
0.5,0.044304,0.48497,0
0.5,0.047468,0.48497,0
0.5,0.050633,0.48497,0
0.5,0.053797,0.48497,0
0.5,0.056962,0.48497,0
0.5,0.060127,0.48497,0
0.5,0.063291,0.48497,0
0.5,0.066456,0.48497,0
0.5,0.06962,0.48497,0
0.5,0.072785,0.48497,0
0.5,0.075949,0.48497,0
0.5,0.079114,0.48497,0
0.5,0.082278,0.48497,0
0.5,0.085443,0.48497,0
0.5,0.088608,0.48497,0
0.5,0.091772,0.48497,0
0.5,0.094937,0.48497,0
0.5,0.098101,0.48497,0
0.5,0.10127,0.48497,0
0.5,0.10443,0.48497,0
0.5,0.10759,0.48497,0
0.5,0.11076,0.48497,0
0.5,0.11392,0.48497,0
0.5,0.11709,0.48497,0
0.5,0.12025,0.48497,0
0.5,0.12342,0.48497,0
0.5,0.12658,0.48497,0
0.5,0.12975,0.48497,0
0.5,0.13291,0.48497,0
0.5,0.13608,0.48497,0
0.5,0.13924,0.48497,0
0.5,0.14241,0.48497,0
0.5,0.14557,0.48497,0
0.5,0.14873,0.48497,0
0.5,0.1519,0.48497,0
0.5,0.15506,0.48497,0
0.5,0.15823,0.48497,0
0.5,0.16139,0.48497,0
0.5,0.16456,0.48497,0
0.5,0.16772,0.48497,0
0.5,0.17089,0.48497,0
0.5,0.17405,0.48497,0
0.5,0.17722,0.48497,0
0.5,0.18038,0.48497,0
0.5,0.18354,0.48497,0
0.5,0.18671,0.48497,0
0.5,0.18987,0.48497,0
0.5,0.19304,0.48497,0
0.5,0.1962,0.48497,0
0.5,0.19937,0.48497,0
0.5,0.20253,0.48496,0
0.5,0.2057,0.48496,0
0.5,0.20886,0.48496,0
0.5,0.21203,0.48496,0
0.5,0.21519,0.48496,0
0.5,0.21835,0.48496,0
0.5,0.22152,0.48496,0
0.5,0.22468,0.48496,0
0.5,0.22785,0.48496,0
0.5,0.23101,0.48496,0
0.5,0.23418,0.48496,0
0.5,0.23734,0.48496,0
0.5,0.24051,0.48496,0
0.5,0.24367,0.48496,0
0.5,0.24684,0.48496,0
0.5,0.25,0.48496,0
0.5,0.25316,0.48496,0
0.5,0.25633,0.48496,0
0.5,0.25949,0.48496,0
0.5,0.26266,0.48496,0
0.5,0.26582,0.48496,0
0.5,0.26899,0.48496,0
0.5,0.27215,0.48496,0
0.5,0.27532,0.48496,0
0.5,0.27848,0.48496,0
0.5,0.28165,0.48496,0
0.5,0.28481,0.48496,0
0.5,0.28797,0.48496,0
0.5,0.29114,0.48496,0
0.5,0.2943,0.48496,0
0.5,0.29747,0.48496,0
0.5,0.30063,0.48496,0
0.5,0.3038,0.48496,0
0.5,0.30696,0.48496,0
0.5,0.31013,0.48496,0
0.5,0.31329,0.48496,0
0.5,0.31646,0.48496,0
0.5,0.31962,0.48496,0
0.5,0.32278,0.48496,0
0.5,0.32595,0.48497,0
0.5,0.32911,0.48497,0
0.5,0.33228,0.48497,0
0.5,0.33544,0.48497,0
0.5,0.33861,0.48497,0
0.5,0.34177,0.48497,0
0.5,0.34494,0.48497,0
0.5,0.3481,0.48497,0
0.5,0.35127,0.48497,0
0.5,0.35443,0.48497,0
0.5,0.35759,0.48497,0
0.5,0.36076,0.48497,0
0.5,0.36392,0.48497,0
0.5,0.36709,0.48497,0
0.5,0.37025,0.48497,0
0.5,0.37342,0.48497,0
0.5,0.37658,0.48497,0
0.5,0.37975,0.48497,0
0.5,0.38291,0.48497,0
0.5,0.38608,0.48497,0
0.5,0.38924,0.48497,0
0.5,0.39241,0.48497,0
0.5,0.39557,0.48497,0
0.5,0.39873,0.48497,0
0.5,0.4019,0.48496,0
0.5,0.40506,0.48496,0
0.5,0.40823,0.48496,0
0.5,0.41139,0.48495,0
0.5,0.41456,0.48495,0
0.5,0.41772,0.48494,0
0.5,0.42089,0.48494,0
0.5,0.42405,0.48493,0
0.5,0.42722,0.48492,0
0.5,0.43038,0.48491,0
0.5,0.43354,0.4849,0
0.5,0.43671,0.48489,0
0.5,0.43987,0.48488,0
0.5,0.44304,0.48486,0
0.5,0.4462,0.48483,0
0.5,0.44937,0.4848,0
0.5,0.45253,0.48476,0
0.5,0.4557,0.4847,0
0.5,0.45886,0.48462,0
0.5,0.46203,0.48452,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48672,0
0.5,0.53443,0.48734,0
0.5,0.5325,0.49051,0
0.5,0.53165,0.49189,0
0.5,0.53052,0.49367,0
0.5,0.5285,0.49684,0
0.5,0.52848,0.49687,0
0.5,0.52643,0.5,0
0.5,0.52532,0.50163,0
0.5,0.52423,0.50316,0
0.5,0.52215,0.50591,0
0.5,0.52182,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51397,0
0.5,0,0.51357,0
0.5,0.0063291,0.51431,0
0.5,0.0094937,0.51458,0
0.5,0.012658,0.51476,0
0.5,0.015823,0.51488,0
0.5,0.018987,0.51496,0
0.5,0.022152,0.515,0
0.5,0.025316,0.51502,0
0.5,0.028481,0.51503,0
0.5,0.031646,0.51504,0
0.5,0.03481,0.51504,0
0.5,0.037975,0.51503,0
0.5,0.041139,0.51503,0
0.5,0.044304,0.51503,0
0.5,0.047468,0.51503,0
0.5,0.050633,0.51503,0
0.5,0.053797,0.51503,0
0.5,0.056962,0.51503,0
0.5,0.060127,0.51503,0
0.5,0.063291,0.51503,0
0.5,0.066456,0.51503,0
0.5,0.06962,0.51503,0
0.5,0.072785,0.51503,0
0.5,0.075949,0.51503,0
0.5,0.079114,0.51503,0
0.5,0.082278,0.51503,0
0.5,0.085443,0.51503,0
0.5,0.088608,0.51503,0
0.5,0.091772,0.51503,0
0.5,0.094937,0.51503,0
0.5,0.098101,0.51503,0
0.5,0.10127,0.51503,0
0.5,0.10443,0.51503,0
0.5,0.10759,0.51503,0
0.5,0.11076,0.51503,0
0.5,0.11392,0.51503,0
0.5,0.11709,0.51503,0
0.5,0.12025,0.51503,0
0.5,0.12342,0.51503,0
0.5,0.12658,0.51503,0
0.5,0.12975,0.51503,0
0.5,0.13291,0.51503,0
0.5,0.13608,0.51503,0
0.5,0.13924,0.51503,0
0.5,0.14241,0.51503,0
0.5,0.14557,0.51503,0
0.5,0.14873,0.51503,0
0.5,0.1519,0.51503,0
0.5,0.15506,0.51503,0
0.5,0.15823,0.51503,0
0.5,0.16139,0.51503,0
0.5,0.16456,0.51503,0
0.5,0.16772,0.51503,0
0.5,0.17089,0.51503,0
0.5,0.17405,0.51503,0
0.5,0.17722,0.51503,0
0.5,0.18038,0.51503,0
0.5,0.18354,0.51503,0
0.5,0.18671,0.51503,0
0.5,0.18987,0.51503,0
0.5,0.19304,0.51503,0
0.5,0.1962,0.51503,0
0.5,0.19937,0.51503,0
0.5,0.20253,0.51503,0
0.5,0.2057,0.51504,0
0.5,0.20886,0.51504,0
0.5,0.21203,0.51504,0
0.5,0.21519,0.51504,0
0.5,0.21835,0.51504,0
0.5,0.22152,0.51504,0
0.5,0.22468,0.51504,0
0.5,0.22785,0.51504,0
0.5,0.23101,0.51504,0
0.5,0.23418,0.51504,0
0.5,0.23734,0.51504,0
0.5,0.24051,0.51504,0
0.5,0.24367,0.51504,0
0.5,0.24684,0.51504,0
0.5,0.25,0.51504,0
0.5,0.25316,0.51504,0
0.5,0.25633,0.51504,0
0.5,0.25949,0.51504,0
0.5,0.26266,0.51504,0
0.5,0.26582,0.51504,0
0.5,0.26899,0.51504,0
0.5,0.27215,0.51504,0
0.5,0.27532,0.51504,0
0.5,0.27848,0.51504,0
0.5,0.28165,0.51504,0
0.5,0.28481,0.51504,0
0.5,0.28797,0.51504,0
0.5,0.29114,0.51505,0
0.5,0.2943,0.51505,0
0.5,0.29747,0.51505,0
0.5,0.30063,0.51505,0
0.5,0.3038,0.51505,0
0.5,0.30696,0.51505,0
0.5,0.31013,0.51505,0
0.5,0.31329,0.51505,0
0.5,0.31646,0.51505,0
0.5,0.31962,0.51505,0
0.5,0.32278,0.51505,0
0.5,0.32595,0.51506,0
0.5,0.32911,0.51506,0
0.5,0.33228,0.51506,0
0.5,0.33544,0.51506,0
0.5,0.33861,0.51506,0
0.5,0.34177,0.51506,0
0.5,0.34494,0.51506,0
0.5,0.3481,0.51507,0
0.5,0.35127,0.51507,0
0.5,0.35443,0.51507,0
0.5,0.35759,0.51507,0
0.5,0.36076,0.51507,0
0.5,0.36392,0.51507,0
0.5,0.36709,0.51508,0
0.5,0.37025,0.51508,0
0.5,0.37342,0.51508,0
0.5,0.37658,0.51509,0
0.5,0.37975,0.51509,0
0.5,0.38291,0.51509,0
0.5,0.38608,0.51509,0
0.5,0.38924,0.5151,0
0.5,0.39241,0.5151,0
0.5,0.39557,0.51511,0
0.5,0.39873,0.51511,0
0.5,0.4019,0.51511,0
0.5,0.40506,0.51512,0
0.5,0.40823,0.51513,0
0.5,0.41139,0.51513,0
0.5,0.41456,0.51514,0
0.5,0.41772,0.51515,0
0.5,0.42089,0.51516,0
0.5,0.42405,0.51517,0
0.5,0.42722,0.51518,0
0.5,0.43038,0.51519,0
0.5,0.43354,0.51521,0
0.5,0.43671,0.51523,0
0.5,0.43987,0.51525,0
0.5,0.44304,0.51528,0
0.5,0.4462,0.51531,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.5154,0
0.5,0.4557,0.51547,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51564,0
0.5,0.46519,0.51577,0
0.5,0.46633,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51593,0
0.5,0.47152,0.51613,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62453,0.27215,0
0.5,0.62658,0.27118,0
0.5,0.62975,0.27036,0
0.5,0.63291,0.27017,0
0.5,0.63608,0.2708,0
0.5,0.63856,0.27215,0
0.5,0.62005,0.27532,0
0.5,0.62025,0.27512,0
0.5,0.62342,0.2727,0
0.5,0.63924,0.27267,0
0.5,0.64135,0.27532,0
0.5,0.61701,0.27848,0
0.5,0.61709,0.27839,0
0.5,0.64241,0.27764,0
0.5,0.64274,0.27848,0
0.5,0.61454,0.28165,0
0.5,0.64339,0.28165,0
0.5,0.61235,0.28481,0
0.5,0.61392,0.28252,0
0.5,0.64345,0.28481,0
0.5,0.61034,0.28797,0
0.5,0.61076,0.28732,0
0.5,0.64299,0.28797,0
0.5,0.60841,0.29114,0
0.5,0.64241,0.28993,0
0.5,0.64207,0.29114,0
0.5,0.6065,0.2943,0
0.5,0.60759,0.29251,0
0.5,0.64085,0.2943,0
0.5,0.60462,0.29747,0
0.5,0.63933,0.29747,0
0.5,0.60269,0.30063,0
0.5,0.60443,0.29779,0
0.5,0.63924,0.29764,0
0.5,0.63767,0.30063,0
0.5,0.60079,0.3038,0
0.5,0.60127,0.30302,0
0.5,0.63608,0.30343,0
0.5,0.63587,0.3038,0
0.5,0.59889,0.30696,0
0.5,0.63406,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30828,0
0.5,0.63291,0.30891,0
0.5,0.63221,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63038,0.31329,0
0.5,0.5932,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31436,0
0.5,0.62854,0.31646,0
0.5,0.59135,0.31962,0
0.5,0.59177,0.31891,0
0.5,0.6267,0.31962,0
0.5,0.5895,0.32278,0
0.5,0.62658,0.31981,0
0.5,0.6249,0.32278,0
0.5,0.58766,0.32595,0
0.5,0.58861,0.32434,0
0.5,0.62342,0.32533,0
0.5,0.62307,0.32595,0
0.5,0.58585,0.32911,0
0.5,0.62127,0.32911,0
0.5,0.58402,0.33228,0
0.5,0.58544,0.32983,0
0.5,0.62025,0.33086,0
0.5,0.61945,0.33228,0
0.5,0.58225,0.33544,0
0.5,0.58228,0.3354,0
0.5,0.61765,0.33544,0
0.5,0.58044,0.33861,0
0.5,0.61709,0.33641,0
0.5,0.61587,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61408,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.34204,0
0.5,0.61232,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.3464,0
0.5,0.61076,0.34769,0
0.5,0.61054,0.3481,0
0.5,0.57314,0.35127,0
0.5,0.60879,0.35127,0
0.5,0.5713,0.35443,0
0.5,0.57278,0.35189,0
0.5,0.60759,0.35337,0
0.5,0.60701,0.35443,0
0.5,0.56949,0.35759,0
0.5,0.56962,0.35738,0
0.5,0.60524,0.35759,0
0.5,0.56765,0.36076,0
0.5,0.60443,0.359,0
0.5,0.60343,0.36076,0
0.5,0.56584,0.36392,0
0.5,0.56646,0.36287,0
0.5,0.60162,0.36392,0
0.5,0.56402,0.36709,0
0.5,0.60127,0.36455,0
0.5,0.59984,0.36709,0
0.5,0.56218,0.37025,0
0.5,0.56329,0.36838,0
0.5,0.5981,0.37016,0
0.5,0.59805,0.37025,0
0.5,0.56034,0.37342,0
0.5,0.59631,0.37342,0
0.5,0.55842,0.37658,0
0.5,0.56013,0.37377,0
0.5,0.59494,0.37588,0
0.5,0.59455,0.37658,0
0.5,0.5565,0.37975,0
0.5,0.55696,0.37899,0
0.5,0.59284,0.37975,0
0.5,0.55456,0.38291,0
0.5,0.59177,0.38168,0
0.5,0.59111,0.38291,0
0.5,0.55263,0.38608,0
0.5,0.5538,0.38418,0
0.5,0.58938,0.38608,0
0.5,0.55075,0.38924,0
0.5,0.58861,0.38744,0
0.5,0.58761,0.38924,0
0.5,0.54886,0.39241,0
0.5,0.55063,0.38944,0
0.5,0.5858,0.39241,0
0.5,0.54703,0.39557,0
0.5,0.54747,0.39483,0
0.5,0.58544,0.393,0
0.5,0.58396,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58228,0.39841,0
0.5,0.58209,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58026,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40385,0
0.5,0.57841,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57661,0.40823,0
0.5,0.53813,0.41139,0
0.5,0.57595,0.40937,0
0.5,0.57483,0.41139,0
0.5,0.53631,0.41456,0
0.5,0.53797,0.41166,0
0.5,0.57307,0.41456,0
0.5,0.5345,0.41772,0
0.5,0.53481,0.41719,0
0.5,0.57278,0.41506,0
0.5,0.57134,0.41772,0
0.5,0.53267,0.42089,0
0.5,0.56962,0.42081,0
0.5,0.56958,0.42089,0
0.5,0.53086,0.42405,0
0.5,0.53165,0.42269,0
0.5,0.56784,0.42405,0
0.5,0.52908,0.42722,0
0.5,0.56646,0.42649,0
0.5,0.56606,0.42722,0
0.5,0.52732,0.43038,0
0.5,0.52848,0.42832,0
0.5,0.56429,0.43038,0
0.5,0.52563,0.43354,0
0.5,0.56329,0.43215,0
0.5,0.56252,0.43354,0
0.5,0.52394,0.43671,0
0.5,0.52532,0.43414,0
0.5,0.56077,0.43671,0
0.5,0.52232,0.43987,0
0.5,0.56013,0.43788,0
0.5,0.55905,0.43987,0
0.5,0.52065,0.44304,0
0.5,0.52215,0.44019,0
0.5,0.55737,0.44304,0
0.5,0.51903,0.4462,0
0.5,0.55696,0.44382,0
0.5,0.55575,0.4462,0
0.5,0.51733,0.44937,0
0.5,0.51899,0.44628,0
0.5,0.55415,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.45006,0
0.5,0.55259,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55103,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45651,0
0.5,0.54951,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54799,0.46203,0
0.5,0.50762,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46309,0
0.5,0.54647,0.46519,0
0.5,0.50508,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54494,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.4705,0
0.5,0.5443,0.46964,0
0.5,0.54339,0.47152,0
0.5,0.49865,0.47468,0
0.5,0.5,0.47356,0
0.5,0.54179,0.47468,0
0.5,0.49424,0.47785,0
0.5,0.49684,0.47612,0
0.5,0.54114,0.47593,0
0.5,0.54015,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47821,0
0.5,0.53843,0.48101,0
0.5,0.46837,0.48418,0
0.5,0.47152,0.48393,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48182,0
0.5,0.53664,0.48418,0
0.5,0,0.48622,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.4849,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.4849,0
0.5,0.041139,0.4849,0
0.5,0.044304,0.4849,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.4849,0
0.5,0.13608,0.4849,0
0.5,0.13924,0.4849,0
0.5,0.14241,0.4849,0
0.5,0.14557,0.4849,0
0.5,0.14873,0.4849,0
0.5,0.1519,0.4849,0
0.5,0.15506,0.4849,0
0.5,0.15823,0.4849,0
0.5,0.16139,0.4849,0
0.5,0.16456,0.4849,0
0.5,0.16772,0.4849,0
0.5,0.17089,0.4849,0
0.5,0.17405,0.4849,0
0.5,0.17722,0.4849,0
0.5,0.18038,0.4849,0
0.5,0.18354,0.4849,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.4849,0
0.5,0.35443,0.4849,0
0.5,0.35759,0.4849,0
0.5,0.36076,0.4849,0
0.5,0.36392,0.4849,0
0.5,0.36709,0.4849,0
0.5,0.37025,0.4849,0
0.5,0.37342,0.4849,0
0.5,0.37658,0.4849,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.4849,0
0.5,0.41139,0.4849,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48488,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48483,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48479,0
0.5,0.44937,0.48476,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48466,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48436,0
0.5,0.46835,0.48418,0
0.5,0.53481,0.48722,0
0.5,0.53474,0.48734,0
0.5,0.53277,0.49051,0
0.5,0.53165,0.49229,0
0.5,0.53075,0.49367,0
0.5,0.52868,0.49684,0
0.5,0.52848,0.49714,0
0.5,0.52655,0.5,0
0.5,0.52532,0.50175,0
0.5,0.5243,0.50316,0
0.5,0.52215,0.50594,0
0.5,0.52184,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51402,0
0.5,0,0.51363,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.5151,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.5151,0
0.5,0.041139,0.5151,0
0.5,0.044304,0.5151,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.5151,0
0.5,0.13924,0.5151,0
0.5,0.14241,0.5151,0
0.5,0.14557,0.5151,0
0.5,0.14873,0.5151,0
0.5,0.1519,0.5151,0
0.5,0.15506,0.5151,0
0.5,0.15823,0.5151,0
0.5,0.16139,0.5151,0
0.5,0.16456,0.5151,0
0.5,0.16772,0.5151,0
0.5,0.17089,0.5151,0
0.5,0.17405,0.5151,0
0.5,0.17722,0.5151,0
0.5,0.18038,0.5151,0
0.5,0.18354,0.5151,0
0.5,0.18671,0.5151,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51511,0
0.5,0.27215,0.51511,0
0.5,0.27532,0.51511,0
0.5,0.27848,0.51511,0
0.5,0.28165,0.51511,0
0.5,0.28481,0.51511,0
0.5,0.28797,0.51511,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51512,0
0.5,0.32595,0.51512,0
0.5,0.32911,0.51512,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51513,0
0.5,0.35127,0.51513,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51514,0
0.5,0.37025,0.51514,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51515,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51516,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.5152,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51524,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51532,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.51539,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51558,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.5158,0
0.5,0.46574,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51596,0
0.5,0.47152,0.51616,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6426,0.24367,0
0.5,0.64557,0.24227,0
0.5,0.64873,0.24152,0
0.5,0.6519,0.2415,0
0.5,0.65506,0.24236,0
0.5,0.65723,0.24367,0
0.5,0.63827,0.24684,0
0.5,0.63924,0.24597,0
0.5,0.64241,0.24376,0
0.5,0.65823,0.24448,0
0.5,0.66009,0.24684,0
0.5,0.63513,0.25,0
0.5,0.63608,0.24894,0
0.5,0.66139,0.24988,0
0.5,0.66144,0.25,0
0.5,0.63256,0.25316,0
0.5,0.63291,0.25271,0
0.5,0.66194,0.25316,0
0.5,0.63027,0.25633,0
0.5,0.66182,0.25633,0
0.5,0.62811,0.25949,0
0.5,0.62975,0.25709,0
0.5,0.66139,0.25857,0
0.5,0.66123,0.25949,0
0.5,0.62604,0.26266,0
0.5,0.62658,0.26184,0
0.5,0.66025,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.65891,0.26582,0
0.5,0.62201,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65823,0.26717,0
0.5,0.65732,0.26899,0
0.5,0.62002,0.27215,0
0.5,0.62025,0.27179,0
0.5,0.65552,0.27215,0
0.5,0.61802,0.27532,0
0.5,0.65506,0.2729,0
0.5,0.65361,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27683,0
0.5,0.6519,0.27806,0
0.5,0.65164,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.64969,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28196,0
0.5,0.64873,0.28316,0
0.5,0.64772,0.28481,0
0.5,0.61024,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64576,0.28797,0
0.5,0.60835,0.29114,0
0.5,0.64557,0.28828,0
0.5,0.64385,0.29114,0
0.5,0.60646,0.2943,0
0.5,0.60759,0.29243,0
0.5,0.64241,0.29349,0
0.5,0.64192,0.2943,0
0.5,0.6046,0.29747,0
0.5,0.64003,0.29747,0
0.5,0.60268,0.30063,0
0.5,0.60443,0.29775,0
0.5,0.63924,0.29876,0
0.5,0.63812,0.30063,0
0.5,0.60079,0.3038,0
0.5,0.60127,0.30302,0
0.5,0.63622,0.3038,0
0.5,0.59888,0.30696,0
0.5,0.63608,0.30404,0
0.5,0.63438,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30827,0
0.5,0.63291,0.30946,0
0.5,0.63253,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63072,0.31329,0
0.5,0.59319,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31498,0
0.5,0.62891,0.31646,0
0.5,0.59133,0.31962,0
0.5,0.59177,0.31889,0
0.5,0.62712,0.31962,0
0.5,0.58948,0.32278,0
0.5,0.62658,0.32056,0
0.5,0.62534,0.32278,0
0.5,0.58764,0.32595,0
0.5,0.58861,0.32431,0
0.5,0.62352,0.32595,0
0.5,0.58583,0.32911,0
0.5,0.62342,0.32613,0
0.5,0.62173,0.32911,0
0.5,0.58401,0.33228,0
0.5,0.58544,0.3298,0
0.5,0.62025,0.33164,0
0.5,0.61989,0.33228,0
0.5,0.58225,0.33544,0
0.5,0.58228,0.33539,0
0.5,0.61808,0.33544,0
0.5,0.58044,0.33861,0
0.5,0.61709,0.33714,0
0.5,0.61626,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61447,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.34273,0
0.5,0.6127,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.3464,0
0.5,0.61092,0.3481,0
0.5,0.57313,0.35127,0
0.5,0.61076,0.34839,0
0.5,0.60919,0.35127,0
0.5,0.57127,0.35443,0
0.5,0.57278,0.35186,0
0.5,0.60759,0.35411,0
0.5,0.60742,0.35443,0
0.5,0.56945,0.35759,0
0.5,0.56962,0.3573,0
0.5,0.60568,0.35759,0
0.5,0.5676,0.36076,0
0.5,0.60443,0.35977,0
0.5,0.60387,0.36076,0
0.5,0.56578,0.36392,0
0.5,0.56646,0.36278,0
0.5,0.60207,0.36392,0
0.5,0.56397,0.36709,0
0.5,0.60127,0.36531,0
0.5,0.60026,0.36709,0
0.5,0.56214,0.37025,0
0.5,0.56329,0.3683,0
0.5,0.59845,0.37025,0
0.5,0.56031,0.37342,0
0.5,0.5981,0.37086,0
0.5,0.59666,0.37342,0
0.5,0.55839,0.37658,0
0.5,0.56013,0.37372,0
0.5,0.59494,0.37647,0
0.5,0.59487,0.37658,0
0.5,0.55648,0.37975,0
0.5,0.55696,0.37897,0
0.5,0.59314,0.37975,0
0.5,0.55455,0.38291,0
0.5,0.59177,0.3822,0
0.5,0.59139,0.38291,0
0.5,0.55263,0.38608,0
0.5,0.5538,0.38417,0
0.5,0.58966,0.38608,0
0.5,0.55075,0.38924,0
0.5,0.58861,0.38794,0
0.5,0.58788,0.38924,0
0.5,0.54886,0.39241,0
0.5,0.55063,0.38943,0
0.5,0.58609,0.39241,0
0.5,0.54703,0.39557,0
0.5,0.54747,0.39482,0
0.5,0.58544,0.39351,0
0.5,0.58426,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58239,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58228,0.39892,0
0.5,0.58056,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40436,0
0.5,0.5787,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.5769,0.40823,0
0.5,0.53812,0.41139,0
0.5,0.57595,0.40987,0
0.5,0.57511,0.41139,0
0.5,0.53629,0.41456,0
0.5,0.53797,0.41165,0
0.5,0.57335,0.41456,0
0.5,0.53447,0.41772,0
0.5,0.53481,0.41715,0
0.5,0.57278,0.41557,0
0.5,0.57162,0.41772,0
0.5,0.53263,0.42089,0
0.5,0.56987,0.42089,0
0.5,0.5308,0.42405,0
0.5,0.53165,0.42261,0
0.5,0.56962,0.42133,0
0.5,0.56813,0.42405,0
0.5,0.52902,0.42722,0
0.5,0.56646,0.42702,0
0.5,0.56635,0.42722,0
0.5,0.52725,0.43038,0
0.5,0.52848,0.4282,0
0.5,0.56459,0.43038,0
0.5,0.52556,0.43354,0
0.5,0.56329,0.43266,0
0.5,0.5628,0.43354,0
0.5,0.52386,0.43671,0
0.5,0.52532,0.434,0
0.5,0.56104,0.43671,0
0.5,0.52225,0.43987,0
0.5,0.56013,0.43835,0
0.5,0.5593,0.43987,0
0.5,0.5206,0.44304,0
0.5,0.52215,0.44006,0
0.5,0.55759,0.44304,0
0.5,0.51898,0.4462,0
0.5,0.51899,0.4462,0
0.5,0.55696,0.44423,0
0.5,0.55594,0.4462,0
0.5,0.5173,0.44937,0
0.5,0.55433,0.44937,0
0.5,0.5156,0.45253,0
0.5,0.51582,0.45213,0
0.5,0.5538,0.45043,0
0.5,0.55276,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55121,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45767,0
0.5,0.55063,0.45687,0
0.5,0.54968,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54817,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46348,0
0.5,0.54666,0.46519,0
0.5,0.50506,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.54515,0.46835,0
0.5,0.5021,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47008,0
0.5,0.5436,0.47152,0
0.5,0.49859,0.47468,0
0.5,0.5,0.4735,0
0.5,0.54203,0.47468,0
0.5,0.49419,0.47785,0
0.5,0.49684,0.47607,0
0.5,0.54114,0.47639,0
0.5,0.54039,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47818,0
0.5,0.53869,0.48101,0
0.5,0.46802,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48227,0
0.5,0.53689,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48484,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48484,0
0.5,0.041139,0.48484,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48484,0
0.5,0.16139,0.48484,0
0.5,0.16456,0.48484,0
0.5,0.16772,0.48484,0
0.5,0.17089,0.48484,0
0.5,0.17405,0.48484,0
0.5,0.17722,0.48484,0
0.5,0.18038,0.48484,0
0.5,0.18354,0.48484,0
0.5,0.18671,0.48484,0
0.5,0.18987,0.48484,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48484,0
0.5,0.35443,0.48484,0
0.5,0.35759,0.48484,0
0.5,0.36076,0.48484,0
0.5,0.36392,0.48484,0
0.5,0.36709,0.48484,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48482,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48468,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48446,0
0.5,0.46519,0.48433,0
0.5,0.53498,0.48734,0
0.5,0.53481,0.48761,0
0.5,0.53299,0.49051,0
0.5,0.53165,0.49259,0
0.5,0.53093,0.49367,0
0.5,0.52882,0.49684,0
0.5,0.52848,0.49734,0
0.5,0.52664,0.5,0
0.5,0.52532,0.50185,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50597,0
0.5,0.52186,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51406,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51515,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51516,0
0.5,0.037975,0.51516,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51516,0
0.5,0.16139,0.51516,0
0.5,0.16456,0.51516,0
0.5,0.16772,0.51516,0
0.5,0.17089,0.51516,0
0.5,0.17405,0.51516,0
0.5,0.17722,0.51516,0
0.5,0.18038,0.51516,0
0.5,0.18354,0.51516,0
0.5,0.18671,0.51516,0
0.5,0.18987,0.51516,0
0.5,0.19304,0.51516,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51517,0
0.5,0.28797,0.51517,0
0.5,0.29114,0.51517,0
0.5,0.2943,0.51517,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51518,0
0.5,0.33544,0.51518,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51519,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.5152,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.51521,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51543,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51553,0
0.5,0.45886,0.51561,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51582,0
0.5,0.46525,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51641,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65491,0.22468,0
0.5,0.65506,0.22458,0
0.5,0.65823,0.22317,0
0.5,0.66139,0.22248,0
0.5,0.66456,0.22254,0
0.5,0.66772,0.2235,0
0.5,0.66956,0.22468,0
0.5,0.65061,0.22785,0
0.5,0.6519,0.22671,0
0.5,0.67089,0.22585,0
0.5,0.67242,0.22785,0
0.5,0.64747,0.23101,0
0.5,0.64873,0.22963,0
0.5,0.67377,0.23101,0
0.5,0.64488,0.23418,0
0.5,0.64557,0.23328,0
0.5,0.67405,0.23277,0
0.5,0.67426,0.23418,0
0.5,0.64259,0.23734,0
0.5,0.67415,0.23734,0
0.5,0.64041,0.24051,0
0.5,0.64241,0.2376,0
0.5,0.67405,0.23784,0
0.5,0.67356,0.24051,0
0.5,0.6383,0.24367,0
0.5,0.63924,0.24227,0
0.5,0.67258,0.24367,0
0.5,0.63622,0.24684,0
0.5,0.67123,0.24684,0
0.5,0.63416,0.25,0
0.5,0.63608,0.24706,0
0.5,0.67089,0.24751,0
0.5,0.66965,0.25,0
0.5,0.63213,0.25316,0
0.5,0.63291,0.25196,0
0.5,0.66783,0.25316,0
0.5,0.6301,0.25633,0
0.5,0.66772,0.25333,0
0.5,0.6659,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25689,0
0.5,0.66456,0.25842,0
0.5,0.66388,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.26181,0
0.5,0.66183,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26333,0
0.5,0.65982,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65823,0.26832,0
0.5,0.65781,0.26899,0
0.5,0.62001,0.27215,0
0.5,0.62025,0.27178,0
0.5,0.65583,0.27215,0
0.5,0.61802,0.27532,0
0.5,0.65506,0.27337,0
0.5,0.65387,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27683,0
0.5,0.6519,0.27848,0
0.5,0.6519,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.64999,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28196,0
0.5,0.64873,0.28367,0
0.5,0.64804,0.28481,0
0.5,0.61024,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64611,0.28797,0
0.5,0.60835,0.29114,0
0.5,0.64557,0.28885,0
0.5,0.6442,0.29114,0
0.5,0.60645,0.2943,0
0.5,0.60759,0.29241,0
0.5,0.64241,0.2941,0
0.5,0.64228,0.2943,0
0.5,0.60458,0.29747,0
0.5,0.64041,0.29747,0
0.5,0.60267,0.30063,0
0.5,0.60443,0.29773,0
0.5,0.63924,0.29941,0
0.5,0.63851,0.30063,0
0.5,0.60078,0.3038,0
0.5,0.60127,0.303,0
0.5,0.63662,0.3038,0
0.5,0.59888,0.30696,0
0.5,0.63608,0.30471,0
0.5,0.63476,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30827,0
0.5,0.63291,0.31009,0
0.5,0.63289,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63108,0.31329,0
0.5,0.59319,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31559,0
0.5,0.62925,0.31646,0
0.5,0.59132,0.31962,0
0.5,0.59177,0.31887,0
0.5,0.62747,0.31962,0
0.5,0.58947,0.32278,0
0.5,0.62658,0.32116,0
0.5,0.62567,0.32278,0
0.5,0.58762,0.32595,0
0.5,0.58861,0.32428,0
0.5,0.62387,0.32595,0
0.5,0.58582,0.32911,0
0.5,0.62342,0.32672,0
0.5,0.62206,0.32911,0
0.5,0.584,0.33228,0
0.5,0.58544,0.32977,0
0.5,0.62025,0.3322,0
0.5,0.6202,0.33228,0
0.5,0.58224,0.33544,0
0.5,0.58228,0.33538,0
0.5,0.61838,0.33544,0
0.5,0.58044,0.33861,0
0.5,0.61709,0.33765,0
0.5,0.61654,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61475,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.34321,0
0.5,0.61296,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.3464,0
0.5,0.61119,0.3481,0
0.5,0.57312,0.35127,0
0.5,0.61076,0.34887,0
0.5,0.60946,0.35127,0
0.5,0.57125,0.35443,0
0.5,0.57278,0.35185,0
0.5,0.60769,0.35443,0
0.5,0.56942,0.35759,0
0.5,0.56962,0.35726,0
0.5,0.60759,0.3546,0
0.5,0.60596,0.35759,0
0.5,0.56757,0.36076,0
0.5,0.60443,0.36028,0
0.5,0.60416,0.36076,0
0.5,0.56575,0.36392,0
0.5,0.56646,0.36271,0
0.5,0.60237,0.36392,0
0.5,0.56394,0.36709,0
0.5,0.60127,0.36581,0
0.5,0.60054,0.36709,0
0.5,0.56211,0.37025,0
0.5,0.56329,0.36824,0
0.5,0.59872,0.37025,0
0.5,0.56028,0.37342,0
0.5,0.5981,0.37132,0
0.5,0.59691,0.37342,0
0.5,0.55838,0.37658,0
0.5,0.56013,0.37368,0
0.5,0.5951,0.37658,0
0.5,0.55647,0.37975,0
0.5,0.55696,0.37895,0
0.5,0.59494,0.37688,0
0.5,0.59336,0.37975,0
0.5,0.55455,0.38291,0
0.5,0.59177,0.38257,0
0.5,0.59159,0.38291,0
0.5,0.55262,0.38608,0
0.5,0.5538,0.38416,0
0.5,0.58986,0.38608,0
0.5,0.55074,0.38924,0
0.5,0.58861,0.38831,0
0.5,0.58809,0.38924,0
0.5,0.54885,0.39241,0
0.5,0.55063,0.38942,0
0.5,0.58631,0.39241,0
0.5,0.54702,0.39557,0
0.5,0.54747,0.39482,0
0.5,0.58544,0.3939,0
0.5,0.58449,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58263,0.39873,0
0.5,0.54341,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58228,0.39933,0
0.5,0.5808,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57911,0.40475,0
0.5,0.57893,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57712,0.40823,0
0.5,0.53812,0.41139,0
0.5,0.57595,0.41026,0
0.5,0.57532,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.41164,0
0.5,0.57357,0.41456,0
0.5,0.53445,0.41772,0
0.5,0.53481,0.41712,0
0.5,0.57278,0.41595,0
0.5,0.57183,0.41772,0
0.5,0.5326,0.42089,0
0.5,0.57009,0.42089,0
0.5,0.53077,0.42405,0
0.5,0.53165,0.42255,0
0.5,0.56962,0.42173,0
0.5,0.56835,0.42405,0
0.5,0.52898,0.42722,0
0.5,0.56658,0.42722,0
0.5,0.5272,0.43038,0
0.5,0.52848,0.42812,0
0.5,0.56646,0.42743,0
0.5,0.56482,0.43038,0
0.5,0.5255,0.43354,0
0.5,0.56329,0.43307,0
0.5,0.56303,0.43354,0
0.5,0.52381,0.43671,0
0.5,0.52532,0.4339,0
0.5,0.56127,0.43671,0
0.5,0.5222,0.43987,0
0.5,0.56013,0.43875,0
0.5,0.55951,0.43987,0
0.5,0.52055,0.44304,0
0.5,0.52215,0.43997,0
0.5,0.5578,0.44304,0
0.5,0.51895,0.4462,0
0.5,0.51899,0.44612,0
0.5,0.55696,0.4446,0
0.5,0.55613,0.4462,0
0.5,0.51727,0.44937,0
0.5,0.55452,0.44937,0
0.5,0.51558,0.45253,0
0.5,0.51582,0.4521,0
0.5,0.5538,0.45078,0
0.5,0.55293,0.45253,0
0.5,0.51379,0.4557,0
0.5,0.55138,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45766,0
0.5,0.55063,0.45723,0
0.5,0.54986,0.45886,0
0.5,0.50988,0.46203,0
0.5,0.54835,0.46203,0
0.5,0.5076,0.46519,0
0.5,0.50949,0.4626,0
0.5,0.54747,0.46386,0
0.5,0.54685,0.46519,0
0.5,0.50504,0.46835,0
0.5,0.50633,0.46682,0
0.5,0.54535,0.46835,0
0.5,0.50207,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47049,0
0.5,0.54381,0.47152,0
0.5,0.49855,0.47468,0
0.5,0.5,0.47347,0
0.5,0.54225,0.47468,0
0.5,0.49415,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47682,0
0.5,0.54061,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47815,0
0.5,0.53892,0.48101,0
0.5,0.4677,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.4839,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48268,0
0.5,0.53712,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48573,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.48481,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.48481,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.48481,0
0.5,0.10127,0.48481,0
0.5,0.10443,0.48481,0
0.5,0.10759,0.48481,0
0.5,0.11076,0.48481,0
0.5,0.11392,0.48481,0
0.5,0.11709,0.48481,0
0.5,0.12025,0.48481,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.48481,0
0.5,0.38608,0.48481,0
0.5,0.38924,0.48481,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.48481,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48466,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.48453,0
0.5,0.46203,0.48444,0
0.5,0.46519,0.48431,0
0.5,0.5352,0.48734,0
0.5,0.53481,0.48798,0
0.5,0.5332,0.49051,0
0.5,0.53165,0.49287,0
0.5,0.53111,0.49367,0
0.5,0.52897,0.49684,0
0.5,0.52848,0.49754,0
0.5,0.52675,0.5,0
0.5,0.52532,0.50196,0
0.5,0.52442,0.50316,0
0.5,0.52215,0.50601,0
0.5,0.52189,0.50633,0
0.5,0.519,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50951,0
0.5,0.0031646,0.51411,0
0.5,0,0.51374,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51468,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.51519,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.51519,0
0.5,0.050633,0.51519,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.51519,0
0.5,0.10127,0.51519,0
0.5,0.10443,0.51519,0
0.5,0.10759,0.51519,0
0.5,0.11076,0.51519,0
0.5,0.11392,0.51519,0
0.5,0.11709,0.51519,0
0.5,0.12025,0.51519,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.5152,0
0.5,0.25949,0.5152,0
0.5,0.26266,0.5152,0
0.5,0.26582,0.5152,0
0.5,0.26899,0.5152,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51521,0
0.5,0.32595,0.51521,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51522,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51525,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.51529,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51545,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51556,0
0.5,0.45886,0.51563,0
0.5,0.46203,0.51572,0
0.5,0.4647,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51584,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.5167,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66517,0.20886,0
0.5,0.66772,0.20743,0
0.5,0.67089,0.20636,0
0.5,0.67405,0.20599,0
0.5,0.67722,0.20639,0
0.5,0.68038,0.20782,0
0.5,0.68168,0.20886,0
0.5,0.66105,0.21203,0
0.5,0.66139,0.2117,0
0.5,0.66456,0.20921,0
0.5,0.68354,0.21103,0
0.5,0.68416,0.21203,0
0.5,0.65805,0.21519,0
0.5,0.65823,0.21498,0
0.5,0.68527,0.21519,0
0.5,0.65548,0.21835,0
0.5,0.68563,0.21835,0
0.5,0.65314,0.22152,0
0.5,0.65506,0.2189,0
0.5,0.68539,0.22152,0
0.5,0.65092,0.22468,0
0.5,0.6519,0.22329,0
0.5,0.68469,0.22468,0
0.5,0.64876,0.22785,0
0.5,0.68356,0.22785,0
0.5,0.64659,0.23101,0
0.5,0.64873,0.22789,0
0.5,0.68354,0.22787,0
0.5,0.68211,0.23101,0
0.5,0.64447,0.23418,0
0.5,0.64557,0.23254,0
0.5,0.68038,0.23416,0
0.5,0.68037,0.23418,0
0.5,0.64242,0.23734,0
0.5,0.67847,0.23734,0
0.5,0.64034,0.24051,0
0.5,0.64241,0.23737,0
0.5,0.67722,0.23929,0
0.5,0.67643,0.24051,0
0.5,0.63827,0.24367,0
0.5,0.63924,0.24221,0
0.5,0.67435,0.24367,0
0.5,0.63622,0.24684,0
0.5,0.67405,0.24412,0
0.5,0.67226,0.24684,0
0.5,0.63416,0.25,0
0.5,0.63608,0.24705,0
0.5,0.67089,0.2489,0
0.5,0.67017,0.25,0
0.5,0.63213,0.25316,0
0.5,0.63291,0.25196,0
0.5,0.66812,0.25316,0
0.5,0.6301,0.25633,0
0.5,0.66772,0.25377,0
0.5,0.6661,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25688,0
0.5,0.66456,0.25871,0
0.5,0.66406,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.2618,0
0.5,0.66206,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26369,0
0.5,0.66007,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65823,0.26876,0
0.5,0.65809,0.26899,0
0.5,0.62001,0.27215,0
0.5,0.62025,0.27177,0
0.5,0.65615,0.27215,0
0.5,0.61802,0.27532,0
0.5,0.65506,0.27389,0
0.5,0.6542,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27683,0
0.5,0.65226,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.6519,0.27906,0
0.5,0.65034,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28196,0
0.5,0.64873,0.28425,0
0.5,0.64839,0.28481,0
0.5,0.61024,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64647,0.28797,0
0.5,0.60834,0.29114,0
0.5,0.64557,0.28943,0
0.5,0.64454,0.29114,0
0.5,0.60644,0.2943,0
0.5,0.60759,0.2924,0
0.5,0.64263,0.2943,0
0.5,0.60457,0.29747,0
0.5,0.64241,0.29468,0
0.5,0.64076,0.29747,0
0.5,0.60265,0.30063,0
0.5,0.60443,0.2977,0
0.5,0.63924,0.29998,0
0.5,0.63885,0.30063,0
0.5,0.60077,0.3038,0
0.5,0.60127,0.30298,0
0.5,0.63698,0.3038,0
0.5,0.59887,0.30696,0
0.5,0.63608,0.30529,0
0.5,0.63509,0.30696,0
0.5,0.59697,0.31013,0
0.5,0.5981,0.30827,0
0.5,0.63322,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63291,0.31064,0
0.5,0.63138,0.31329,0
0.5,0.59319,0.31646,0
0.5,0.59494,0.31355,0
0.5,0.62975,0.31608,0
0.5,0.62953,0.31646,0
0.5,0.59131,0.31962,0
0.5,0.59177,0.31886,0
0.5,0.62774,0.31962,0
0.5,0.58945,0.32278,0
0.5,0.62658,0.32163,0
0.5,0.62593,0.32278,0
0.5,0.5876,0.32595,0
0.5,0.58861,0.32425,0
0.5,0.62414,0.32595,0
0.5,0.5858,0.32911,0
0.5,0.62342,0.32719,0
0.5,0.62232,0.32911,0
0.5,0.58399,0.33228,0
0.5,0.58544,0.32974,0
0.5,0.62047,0.33228,0
0.5,0.58224,0.33544,0
0.5,0.58228,0.33537,0
0.5,0.62025,0.33264,0
0.5,0.61863,0.33544,0
0.5,0.58043,0.33861,0
0.5,0.61709,0.33805,0
0.5,0.61677,0.33861,0
0.5,0.57863,0.34177,0
0.5,0.57911,0.34095,0
0.5,0.61497,0.34177,0
0.5,0.5768,0.34494,0
0.5,0.61392,0.3436,0
0.5,0.61317,0.34494,0
0.5,0.57495,0.3481,0
0.5,0.57595,0.34639,0
0.5,0.61141,0.3481,0
0.5,0.57311,0.35127,0
0.5,0.61076,0.34926,0
0.5,0.60967,0.35127,0
0.5,0.57124,0.35443,0
0.5,0.57278,0.35183,0
0.5,0.60792,0.35443,0
0.5,0.56939,0.35759,0
0.5,0.56962,0.35721,0
0.5,0.60759,0.35501,0
0.5,0.60618,0.35759,0
0.5,0.56753,0.36076,0
0.5,0.60443,0.36069,0
0.5,0.60439,0.36076,0
0.5,0.56571,0.36392,0
0.5,0.56646,0.36265,0
0.5,0.60261,0.36392,0
0.5,0.5639,0.36709,0
0.5,0.60127,0.36622,0
0.5,0.60077,0.36709,0
0.5,0.56208,0.37025,0
0.5,0.56329,0.36818,0
0.5,0.59895,0.37025,0
0.5,0.56026,0.37342,0
0.5,0.5981,0.37171,0
0.5,0.59712,0.37342,0
0.5,0.55836,0.37658,0
0.5,0.56013,0.37364,0
0.5,0.59531,0.37658,0
0.5,0.55646,0.37975,0
0.5,0.55696,0.37893,0
0.5,0.59494,0.37724,0
0.5,0.59355,0.37975,0
0.5,0.55454,0.38291,0
0.5,0.59177,0.38291,0
0.5,0.59177,0.38291,0
0.5,0.55262,0.38608,0
0.5,0.5538,0.38415,0
0.5,0.59005,0.38608,0
0.5,0.55074,0.38924,0
0.5,0.58861,0.38865,0
0.5,0.58828,0.38924,0
0.5,0.54885,0.39241,0
0.5,0.55063,0.38941,0
0.5,0.58652,0.39241,0
0.5,0.54702,0.39557,0
0.5,0.54747,0.39481,0
0.5,0.58544,0.39426,0
0.5,0.58469,0.39557,0
0.5,0.54521,0.39873,0
0.5,0.58286,0.39873,0
0.5,0.5434,0.4019,0
0.5,0.5443,0.40034,0
0.5,0.58228,0.39971,0
0.5,0.58101,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57914,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57911,0.40512,0
0.5,0.57732,0.40823,0
0.5,0.53811,0.41139,0
0.5,0.57595,0.4106,0
0.5,0.57551,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.41164,0
0.5,0.57376,0.41456,0
0.5,0.53444,0.41772,0
0.5,0.53481,0.4171,0
0.5,0.57278,0.4163,0
0.5,0.57202,0.41772,0
0.5,0.53258,0.42089,0
0.5,0.57029,0.42089,0
0.5,0.53074,0.42405,0
0.5,0.53165,0.42252,0
0.5,0.56962,0.42209,0
0.5,0.56855,0.42405,0
0.5,0.52894,0.42722,0
0.5,0.56679,0.42722,0
0.5,0.52716,0.43038,0
0.5,0.52848,0.42805,0
0.5,0.56646,0.42781,0
0.5,0.56504,0.43038,0
0.5,0.52546,0.43354,0
0.5,0.56329,0.43346,0
0.5,0.56324,0.43354,0
0.5,0.52376,0.43671,0
0.5,0.52532,0.43382,0
0.5,0.56149,0.43671,0
0.5,0.52216,0.43987,0
0.5,0.56013,0.43913,0
0.5,0.55971,0.43987,0
0.5,0.52051,0.44304,0
0.5,0.52215,0.43989,0
0.5,0.558,0.44304,0
0.5,0.51891,0.4462,0
0.5,0.51899,0.44605,0
0.5,0.55696,0.44496,0
0.5,0.55631,0.4462,0
0.5,0.51723,0.44937,0
0.5,0.55469,0.44937,0
0.5,0.51555,0.45253,0
0.5,0.51582,0.45203,0
0.5,0.5538,0.45113,0
0.5,0.5531,0.45253,0
0.5,0.51377,0.4557,0
0.5,0.55156,0.4557,0
0.5,0.5119,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45758,0
0.5,0.55002,0.45886,0
0.5,0.50987,0.46203,0
0.5,0.54853,0.46203,0
0.5,0.50759,0.46519,0
0.5,0.50949,0.46258,0
0.5,0.54747,0.46424,0
0.5,0.54702,0.46519,0
0.5,0.50501,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54554,0.46835,0
0.5,0.50204,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.5443,0.4709,0
0.5,0.544,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47343,0
0.5,0.54246,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.47601,0
0.5,0.54114,0.47725,0
0.5,0.54083,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47813,0
0.5,0.53915,0.48101,0
0.5,0.46739,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48309,0
0.5,0.53735,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.48541,0
0.5,0.0094937,0.4852,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48485,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48478,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48477,0
0.5,0.053797,0.48477,0
0.5,0.056962,0.48477,0
0.5,0.060127,0.48477,0
0.5,0.063291,0.48477,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48477,0
0.5,0.075949,0.48477,0
0.5,0.079114,0.48477,0
0.5,0.082278,0.48477,0
0.5,0.085443,0.48477,0
0.5,0.088608,0.48477,0
0.5,0.091772,0.48477,0
0.5,0.094937,0.48477,0
0.5,0.098101,0.48477,0
0.5,0.10127,0.48477,0
0.5,0.10443,0.48477,0
0.5,0.10759,0.48477,0
0.5,0.11076,0.48477,0
0.5,0.11392,0.48477,0
0.5,0.11709,0.48477,0
0.5,0.12025,0.48477,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48477,0
0.5,0.38608,0.48477,0
0.5,0.38924,0.48477,0
0.5,0.39241,0.48477,0
0.5,0.39557,0.48477,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48477,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48467,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48429,0
0.5,0.53545,0.48734,0
0.5,0.53481,0.48836,0
0.5,0.53343,0.49051,0
0.5,0.53165,0.4932,0
0.5,0.53132,0.49367,0
0.5,0.52915,0.49684,0
0.5,0.52848,0.49779,0
0.5,0.52689,0.5,0
0.5,0.52532,0.50212,0
0.5,0.52452,0.50316,0
0.5,0.52215,0.50608,0
0.5,0.52194,0.50633,0
0.5,0.51901,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50952,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51521,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51523,0
0.5,0.050633,0.51523,0
0.5,0.053797,0.51523,0
0.5,0.056962,0.51523,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51523,0
0.5,0.082278,0.51523,0
0.5,0.085443,0.51523,0
0.5,0.088608,0.51523,0
0.5,0.091772,0.51523,0
0.5,0.094937,0.51523,0
0.5,0.098101,0.51523,0
0.5,0.10127,0.51523,0
0.5,0.10443,0.51523,0
0.5,0.10759,0.51523,0
0.5,0.11076,0.51523,0
0.5,0.11392,0.51523,0
0.5,0.11709,0.51523,0
0.5,0.12025,0.51523,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51524,0
0.5,0.24684,0.51524,0
0.5,0.25,0.51524,0
0.5,0.25316,0.51524,0
0.5,0.25633,0.51524,0
0.5,0.25949,0.51524,0
0.5,0.26266,0.51524,0
0.5,0.26582,0.51524,0
0.5,0.26899,0.51524,0
0.5,0.27215,0.51524,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51525,0
0.5,0.32595,0.51525,0
0.5,0.32911,0.51525,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51526,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51527,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51528,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.5153,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51531,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51532,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51548,0
0.5,0.45253,0.51553,0
0.5,0.4557,0.51558,0
0.5,0.45886,0.51566,0
0.5,0.46203,0.51575,0
0.5,0.46409,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51587,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51621,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.51671,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51737,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68473,0.18671,0
0.5,0.68671,0.18632,0
0.5,0.68987,0.18645,0
0.5,0.69079,0.18671,0
0.5,0.67772,0.18987,0
0.5,0.68038,0.18821,0
0.5,0.68354,0.18694,0
0.5,0.69304,0.18746,0
0.5,0.6962,0.18982,0
0.5,0.69625,0.18987,0
0.5,0.67392,0.19304,0
0.5,0.67405,0.19291,0
0.5,0.67722,0.19021,0
0.5,0.69827,0.19304,0
0.5,0.67095,0.1962,0
0.5,0.69919,0.1962,0
0.5,0.66842,0.19937,0
0.5,0.67089,0.19628,0
0.5,0.69937,0.19936,0
0.5,0.69937,0.19937,0
0.5,0.66608,0.20253,0
0.5,0.66772,0.2003,0
0.5,0.69937,0.19937,0
0.5,0.69898,0.20253,0
0.5,0.66385,0.2057,0
0.5,0.66456,0.2047,0
0.5,0.69813,0.2057,0
0.5,0.66166,0.20886,0
0.5,0.69688,0.20886,0
0.5,0.65944,0.21203,0
0.5,0.66139,0.20924,0
0.5,0.6962,0.21021,0
0.5,0.6953,0.21203,0
0.5,0.65726,0.21519,0
0.5,0.65823,0.2138,0
0.5,0.69349,0.21519,0
0.5,0.65512,0.21835,0
0.5,0.69304,0.2159,0
0.5,0.69151,0.21835,0
0.5,0.65297,0.22152,0
0.5,0.65506,0.21843,0
0.5,0.68987,0.22082,0
0.5,0.68941,0.22152,0
0.5,0.65085,0.22468,0
0.5,0.6519,0.22314,0
0.5,0.68728,0.22468,0
0.5,0.64874,0.22785,0
0.5,0.68671,0.22551,0
0.5,0.68514,0.22785,0
0.5,0.64658,0.23101,0
0.5,0.64873,0.22786,0
0.5,0.68354,0.23017,0
0.5,0.68298,0.23101,0
0.5,0.64447,0.23418,0
0.5,0.64557,0.23254,0
0.5,0.68085,0.23418,0
0.5,0.64242,0.23734,0
0.5,0.68038,0.23487,0
0.5,0.67875,0.23734,0
0.5,0.64034,0.24051,0
0.5,0.64241,0.23737,0
0.5,0.67722,0.23965,0
0.5,0.67666,0.24051,0
0.5,0.63827,0.24367,0
0.5,0.63924,0.24221,0
0.5,0.6746,0.24367,0
0.5,0.63621,0.24684,0
0.5,0.67405,0.2445,0
0.5,0.67254,0.24684,0
0.5,0.63415,0.25,0
0.5,0.63608,0.24705,0
0.5,0.67089,0.24939,0
0.5,0.6705,0.25,0
0.5,0.63212,0.25316,0
0.5,0.63291,0.25195,0
0.5,0.66849,0.25316,0
0.5,0.63009,0.25633,0
0.5,0.66772,0.25436,0
0.5,0.66649,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25687,0
0.5,0.66456,0.25935,0
0.5,0.66447,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.2618,0
0.5,0.66249,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26438,0
0.5,0.6605,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65852,0.26899,0
0.5,0.62,0.27215,0
0.5,0.62025,0.27176,0
0.5,0.65823,0.26945,0
0.5,0.65656,0.27215,0
0.5,0.61801,0.27532,0
0.5,0.65506,0.27455,0
0.5,0.65459,0.27532,0
0.5,0.61605,0.27848,0
0.5,0.61709,0.27682,0
0.5,0.65266,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.6519,0.2797,0
0.5,0.65072,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28195,0
0.5,0.64876,0.28481,0
0.5,0.61023,0.28797,0
0.5,0.61076,0.28712,0
0.5,0.64873,0.28484,0
0.5,0.64682,0.28797,0
0.5,0.60834,0.29114,0
0.5,0.64557,0.29,0
0.5,0.64488,0.29114,0
0.5,0.60643,0.2943,0
0.5,0.60759,0.29239,0
0.5,0.64298,0.2943,0
0.5,0.60455,0.29747,0
0.5,0.64241,0.29525,0
0.5,0.64109,0.29747,0
0.5,0.60264,0.30063,0
0.5,0.60443,0.29768,0
0.5,0.63924,0.30055,0
0.5,0.63919,0.30063,0
0.5,0.60075,0.3038,0
0.5,0.60127,0.30296,0
0.5,0.63732,0.3038,0
0.5,0.59887,0.30696,0
0.5,0.63608,0.30586,0
0.5,0.63542,0.30696,0
0.5,0.59696,0.31013,0
0.5,0.5981,0.30826,0
0.5,0.63355,0.31013,0
0.5,0.59509,0.31329,0
0.5,0.63291,0.31119,0
0.5,0.63168,0.31329,0
0.5,0.59318,0.31646,0
0.5,0.59494,0.31354,0
0.5,0.62982,0.31646,0
0.5,0.5913,0.31962,0
0.5,0.59177,0.31884,0
0.5,0.62975,0.31658,0
0.5,0.62802,0.31962,0
0.5,0.58943,0.32278,0
0.5,0.62658,0.3221,0
0.5,0.6262,0.32278,0
0.5,0.58757,0.32595,0
0.5,0.58861,0.3242,0
0.5,0.6244,0.32595,0
0.5,0.58577,0.32911,0
0.5,0.62342,0.32764,0
0.5,0.62257,0.32911,0
0.5,0.58396,0.33228,0
0.5,0.58544,0.32969,0
0.5,0.62073,0.33228,0
0.5,0.58221,0.33544,0
0.5,0.58228,0.33532,0
0.5,0.62025,0.33308,0
0.5,0.61887,0.33544,0
0.5,0.58042,0.33861,0
0.5,0.61709,0.33845,0
0.5,0.617,0.33861,0
0.5,0.57862,0.34177,0
0.5,0.57911,0.34093,0
0.5,0.61519,0.34177,0
0.5,0.57679,0.34494,0
0.5,0.61392,0.34398,0
0.5,0.61338,0.34494,0
0.5,0.57494,0.3481,0
0.5,0.57595,0.34639,0
0.5,0.61162,0.3481,0
0.5,0.5731,0.35127,0
0.5,0.61076,0.34964,0
0.5,0.60988,0.35127,0
0.5,0.57122,0.35443,0
0.5,0.57278,0.35181,0
0.5,0.60814,0.35443,0
0.5,0.56936,0.35759,0
0.5,0.56962,0.35716,0
0.5,0.60759,0.3554,0
0.5,0.6064,0.35759,0
0.5,0.56749,0.36076,0
0.5,0.60462,0.36076,0
0.5,0.56566,0.36392,0
0.5,0.56646,0.36258,0
0.5,0.60443,0.3611,0
0.5,0.60284,0.36392,0
0.5,0.56386,0.36709,0
0.5,0.60127,0.36663,0
0.5,0.601,0.36709,0
0.5,0.56204,0.37025,0
0.5,0.56329,0.36811,0
0.5,0.59918,0.37025,0
0.5,0.56023,0.37342,0
0.5,0.5981,0.37209,0
0.5,0.59733,0.37342,0
0.5,0.55834,0.37658,0
0.5,0.56013,0.37359,0
0.5,0.59552,0.37658,0
0.5,0.55645,0.37975,0
0.5,0.55696,0.37891,0
0.5,0.59494,0.3776,0
0.5,0.59374,0.37975,0
0.5,0.55454,0.38291,0
0.5,0.59197,0.38291,0
0.5,0.55261,0.38608,0
0.5,0.5538,0.38414,0
0.5,0.59177,0.38326,0
0.5,0.59024,0.38608,0
0.5,0.55073,0.38924,0
0.5,0.58861,0.389,0
0.5,0.58848,0.38924,0
0.5,0.54884,0.39241,0
0.5,0.55063,0.3894,0
0.5,0.58672,0.39241,0
0.5,0.54701,0.39557,0
0.5,0.54747,0.3948,0
0.5,0.58544,0.39462,0
0.5,0.58491,0.39557,0
0.5,0.5452,0.39873,0
0.5,0.58308,0.39873,0
0.5,0.5434,0.4019,0
0.5,0.5443,0.40033,0
0.5,0.58228,0.40009,0
0.5,0.58123,0.4019,0
0.5,0.54164,0.40506,0
0.5,0.57937,0.40506,0
0.5,0.53987,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57911,0.4055,0
0.5,0.57753,0.40823,0
0.5,0.53811,0.41139,0
0.5,0.57595,0.41095,0
0.5,0.5757,0.41139,0
0.5,0.53627,0.41456,0
0.5,0.53797,0.41164,0
0.5,0.57395,0.41456,0
0.5,0.53444,0.41772,0
0.5,0.53481,0.41709,0
0.5,0.57278,0.41665,0
0.5,0.57221,0.41772,0
0.5,0.53257,0.42089,0
0.5,0.57049,0.42089,0
0.5,0.53072,0.42405,0
0.5,0.53165,0.42248,0
0.5,0.56962,0.42246,0
0.5,0.56876,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56701,0.42722,0
0.5,0.52712,0.43038,0
0.5,0.52848,0.42799,0
0.5,0.56646,0.4282,0
0.5,0.56526,0.43038,0
0.5,0.52542,0.43354,0
0.5,0.56347,0.43354,0
0.5,0.52372,0.43671,0
0.5,0.52532,0.43373,0
0.5,0.56329,0.43387,0
0.5,0.56171,0.43671,0
0.5,0.52211,0.43987,0
0.5,0.52215,0.43979,0
0.5,0.56013,0.43952,0
0.5,0.55993,0.43987,0
0.5,0.52047,0.44304,0
0.5,0.5582,0.44304,0
0.5,0.51886,0.4462,0
0.5,0.51899,0.44596,0
0.5,0.55696,0.44532,0
0.5,0.5565,0.4462,0
0.5,0.51719,0.44937,0
0.5,0.55487,0.44937,0
0.5,0.51551,0.45253,0
0.5,0.51582,0.45196,0
0.5,0.5538,0.45148,0
0.5,0.55327,0.45253,0
0.5,0.51374,0.4557,0
0.5,0.55173,0.4557,0
0.5,0.51187,0.45886,0
0.5,0.51266,0.45758,0
0.5,0.55063,0.45794,0
0.5,0.55019,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54871,0.46203,0
0.5,0.50757,0.46519,0
0.5,0.50949,0.46256,0
0.5,0.54747,0.46463,0
0.5,0.54721,0.46519,0
0.5,0.50499,0.46835,0
0.5,0.50633,0.46677,0
0.5,0.54573,0.46835,0
0.5,0.502,0.47152,0
0.5,0.50316,0.47036,0
0.5,0.5443,0.47132,0
0.5,0.54421,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47339,0
0.5,0.54268,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47598,0
0.5,0.54114,0.47768,0
0.5,0.54106,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.47811,0
0.5,0.53939,0.48101,0
0.5,0.467,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48386,0
0.5,0.47468,0.48355,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48101,0
0.5,0.53797,0.48352,0
0.5,0.5376,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48472,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48472,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48472,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48468,0
0.5,0.4462,0.48466,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48455,0
0.5,0.45886,0.48448,0
0.5,0.46203,0.48439,0
0.5,0.46519,0.48427,0
0.5,0.53569,0.48734,0
0.5,0.53481,0.48875,0
0.5,0.53367,0.49051,0
0.5,0.53165,0.49353,0
0.5,0.53155,0.49367,0
0.5,0.52935,0.49684,0
0.5,0.52848,0.49806,0
0.5,0.52706,0.5,0
0.5,0.52532,0.50229,0
0.5,0.52464,0.50316,0
0.5,0.52215,0.50617,0
0.5,0.52201,0.50633,0
0.5,0.51903,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51498,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51528,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51529,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51552,0
0.5,0.45253,0.51556,0
0.5,0.4557,0.51561,0
0.5,0.45886,0.51568,0
0.5,0.46203,0.51577,0
0.5,0.46344,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51589,0
0.5,0.46835,0.51604,0
0.5,0.47152,0.51623,0
0.5,0.47468,0.51646,0
0.5,0.47785,0.51673,0
0.5,0.48101,0.51703,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69303,0.17405,0
0.5,0.69304,0.17405,0
0.5,0.6962,0.1734,0
0.5,0.69937,0.17348,0
0.5,0.70153,0.17405,0
0.5,0.68698,0.17722,0
0.5,0.68987,0.1754,0
0.5,0.70253,0.17435,0
0.5,0.7057,0.17642,0
0.5,0.70646,0.17722,0
0.5,0.68324,0.18038,0
0.5,0.68354,0.18008,0
0.5,0.68671,0.1774,0
0.5,0.70837,0.18038,0
0.5,0.68025,0.18354,0
0.5,0.68038,0.1834,0
0.5,0.70886,0.18217,0
0.5,0.70919,0.18354,0
0.5,0.67764,0.18671,0
0.5,0.70929,0.18671,0
0.5,0.67519,0.18987,0
0.5,0.67722,0.18725,0
0.5,0.70886,0.18954,0
0.5,0.70881,0.18987,0
0.5,0.67281,0.19304,0
0.5,0.67405,0.19139,0
0.5,0.70789,0.19304,0
0.5,0.6705,0.1962,0
0.5,0.67089,0.19567,0
0.5,0.70653,0.1962,0
0.5,0.66824,0.19937,0
0.5,0.7057,0.19776,0
0.5,0.70485,0.19937,0
0.5,0.66601,0.20253,0
0.5,0.66772,0.20011,0
0.5,0.70289,0.20253,0
0.5,0.66382,0.2057,0
0.5,0.66456,0.20465,0
0.5,0.70253,0.20306,0
0.5,0.70077,0.2057,0
0.5,0.66165,0.20886,0
0.5,0.69937,0.20768,0
0.5,0.69853,0.20886,0
0.5,0.65944,0.21203,0
0.5,0.66139,0.20923,0
0.5,0.69624,0.21203,0
0.5,0.65726,0.21519,0
0.5,0.65823,0.2138,0
0.5,0.6962,0.21208,0
0.5,0.69401,0.21519,0
0.5,0.65512,0.21835,0
0.5,0.69304,0.21657,0
0.5,0.69181,0.21835,0
0.5,0.65297,0.22152,0
0.5,0.65506,0.21843,0
0.5,0.68987,0.22114,0
0.5,0.68961,0.22152,0
0.5,0.65085,0.22468,0
0.5,0.6519,0.22313,0
0.5,0.68747,0.22468,0
0.5,0.64874,0.22785,0
0.5,0.68671,0.22579,0
0.5,0.68534,0.22785,0
0.5,0.64658,0.23101,0
0.5,0.64873,0.22785,0
0.5,0.68354,0.23049,0
0.5,0.6832,0.23101,0
0.5,0.64447,0.23418,0
0.5,0.64557,0.23253,0
0.5,0.6811,0.23418,0
0.5,0.64242,0.23734,0
0.5,0.68038,0.23526,0
0.5,0.67902,0.23734,0
0.5,0.64034,0.24051,0
0.5,0.64241,0.23737,0
0.5,0.67722,0.24008,0
0.5,0.67694,0.24051,0
0.5,0.63827,0.24367,0
0.5,0.63924,0.2422,0
0.5,0.6749,0.24367,0
0.5,0.63621,0.24684,0
0.5,0.67405,0.24497,0
0.5,0.67285,0.24684,0
0.5,0.63415,0.25,0
0.5,0.63608,0.24705,0
0.5,0.67089,0.24987,0
0.5,0.6708,0.25,0
0.5,0.63212,0.25316,0
0.5,0.63291,0.25195,0
0.5,0.66881,0.25316,0
0.5,0.63009,0.25633,0
0.5,0.66772,0.25486,0
0.5,0.6668,0.25633,0
0.5,0.62805,0.25949,0
0.5,0.62975,0.25687,0
0.5,0.66479,0.25949,0
0.5,0.62603,0.26266,0
0.5,0.62658,0.2618,0
0.5,0.66456,0.25985,0
0.5,0.6628,0.26266,0
0.5,0.62402,0.26582,0
0.5,0.66139,0.26486,0
0.5,0.6608,0.26582,0
0.5,0.622,0.26899,0
0.5,0.62342,0.26678,0
0.5,0.65882,0.26899,0
0.5,0.62,0.27215,0
0.5,0.62025,0.27176,0
0.5,0.65823,0.26992,0
0.5,0.65684,0.27215,0
0.5,0.61801,0.27532,0
0.5,0.65506,0.27498,0
0.5,0.65485,0.27532,0
0.5,0.61604,0.27848,0
0.5,0.61709,0.27682,0
0.5,0.65292,0.27848,0
0.5,0.61411,0.28165,0
0.5,0.6519,0.28011,0
0.5,0.65096,0.28165,0
0.5,0.61215,0.28481,0
0.5,0.61392,0.28195,0
0.5,0.64901,0.28481,0
0.5,0.61023,0.28797,0
0.5,0.61076,0.28711,0
0.5,0.64873,0.28525,0
0.5,0.64706,0.28797,0
0.5,0.60834,0.29114,0
0.5,0.64557,0.29038,0
0.5,0.64511,0.29114,0
0.5,0.60642,0.2943,0
0.5,0.60759,0.29238,0
0.5,0.64321,0.2943,0
0.5,0.60454,0.29747,0
0.5,0.64241,0.29563,0
0.5,0.64132,0.29747,0
0.5,0.60262,0.30063,0
0.5,0.60443,0.29765,0
0.5,0.63943,0.30063,0
0.5,0.60074,0.3038,0
0.5,0.60127,0.30293,0
0.5,0.63924,0.30094,0
0.5,0.63756,0.3038,0
0.5,0.59886,0.30696,0
0.5,0.63608,0.30625,0
0.5,0.63565,0.30696,0
0.5,0.59696,0.31013,0
0.5,0.5981,0.30825,0
0.5,0.63378,0.31013,0
0.5,0.59508,0.31329,0
0.5,0.63291,0.31157,0
0.5,0.63189,0.31329,0
0.5,0.59317,0.31646,0
0.5,0.59494,0.31354,0
0.5,0.63003,0.31646,0
0.5,0.59129,0.31962,0
0.5,0.59177,0.31882,0
0.5,0.62975,0.31694,0
0.5,0.62822,0.31962,0
0.5,0.58941,0.32278,0
0.5,0.62658,0.32244,0
0.5,0.62639,0.32278,0
0.5,0.58755,0.32595,0
0.5,0.58861,0.32417,0
0.5,0.6246,0.32595,0
0.5,0.58574,0.32911,0
0.5,0.62342,0.32798,0
0.5,0.62277,0.32911,0
0.5,0.58393,0.33228,0
0.5,0.58544,0.32964,0
0.5,0.62093,0.33228,0
0.5,0.58219,0.33544,0
0.5,0.58228,0.33528,0
0.5,0.62025,0.33341,0
0.5,0.61906,0.33544,0
0.5,0.5804,0.33861,0
0.5,0.61718,0.33861,0
0.5,0.57861,0.34177,0
0.5,0.57911,0.34091,0
0.5,0.61709,0.33876,0
0.5,0.61537,0.34177,0
0.5,0.57679,0.34494,0
0.5,0.61392,0.34427,0
0.5,0.61355,0.34494,0
0.5,0.57494,0.3481,0
0.5,0.57595,0.34638,0
0.5,0.61179,0.3481,0
0.5,0.5731,0.35127,0
0.5,0.61076,0.34993,0
0.5,0.61003,0.35127,0
0.5,0.5712,0.35443,0
0.5,0.57278,0.35179,0
0.5,0.60831,0.35443,0
0.5,0.56933,0.35759,0
0.5,0.56962,0.35712,0
0.5,0.60759,0.3557,0
0.5,0.60657,0.35759,0
0.5,0.56746,0.36076,0
0.5,0.6048,0.36076,0
0.5,0.56563,0.36392,0
0.5,0.56646,0.36252,0
0.5,0.60443,0.36141,0
0.5,0.60302,0.36392,0
0.5,0.56383,0.36709,0
0.5,0.60127,0.36693,0
0.5,0.60118,0.36709,0
0.5,0.56201,0.37025,0
0.5,0.56329,0.36805,0
0.5,0.59936,0.37025,0
0.5,0.56021,0.37342,0
0.5,0.5981,0.37238,0
0.5,0.5975,0.37342,0
0.5,0.55833,0.37658,0
0.5,0.56013,0.37356,0
0.5,0.59569,0.37658,0
0.5,0.55644,0.37975,0
0.5,0.55696,0.37889,0
0.5,0.59494,0.37789,0
0.5,0.5939,0.37975,0
0.5,0.55453,0.38291,0
0.5,0.59213,0.38291,0
0.5,0.55261,0.38608,0
0.5,0.5538,0.38414,0
0.5,0.59177,0.38355,0
0.5,0.5904,0.38608,0
0.5,0.55072,0.38924,0
0.5,0.58864,0.38924,0
0.5,0.54883,0.39241,0
0.5,0.55063,0.38939,0
0.5,0.58861,0.3893,0
0.5,0.5869,0.39241,0
0.5,0.547,0.39557,0
0.5,0.54747,0.39478,0
0.5,0.58544,0.39494,0
0.5,0.58508,0.39557,0
0.5,0.54519,0.39873,0
0.5,0.58327,0.39873,0
0.5,0.54339,0.4019,0
0.5,0.5443,0.40032,0
0.5,0.58228,0.40042,0
0.5,0.58142,0.4019,0
0.5,0.54163,0.40506,0
0.5,0.57957,0.40506,0
0.5,0.53986,0.40823,0
0.5,0.54114,0.40596,0
0.5,0.57911,0.40583,0
0.5,0.57772,0.40823,0
0.5,0.53811,0.41139,0
0.5,0.57595,0.41127,0
0.5,0.57588,0.41139,0
0.5,0.53627,0.41456,0
0.5,0.53797,0.41163,0
0.5,0.57413,0.41456,0
0.5,0.53443,0.41772,0
0.5,0.53481,0.41708,0
0.5,0.57278,0.41697,0
0.5,0.57238,0.41772,0
0.5,0.53256,0.42089,0
0.5,0.57067,0.42089,0
0.5,0.5307,0.42405,0
0.5,0.53165,0.42246,0
0.5,0.56962,0.42279,0
0.5,0.56894,0.42405,0
0.5,0.52889,0.42722,0
0.5,0.5672,0.42722,0
0.5,0.52709,0.43038,0
0.5,0.52848,0.42794,0
0.5,0.56646,0.42855,0
0.5,0.56545,0.43038,0
0.5,0.52538,0.43354,0
0.5,0.56368,0.43354,0
0.5,0.52368,0.43671,0
0.5,0.52532,0.43367,0
0.5,0.56329,0.43423,0
0.5,0.56191,0.43671,0
0.5,0.52207,0.43987,0
0.5,0.52215,0.43972,0
0.5,0.56013,0.43986,0
0.5,0.56012,0.43987,0
0.5,0.52043,0.44304,0
0.5,0.55839,0.44304,0
0.5,0.51882,0.4462,0
0.5,0.51899,0.44589,0
0.5,0.55696,0.44566,0
0.5,0.55667,0.4462,0
0.5,0.51716,0.44937,0
0.5,0.55505,0.44937,0
0.5,0.51547,0.45253,0
0.5,0.51582,0.4519,0
0.5,0.5538,0.45181,0
0.5,0.55344,0.45253,0
0.5,0.5137,0.4557,0
0.5,0.5519,0.4557,0
0.5,0.51184,0.45886,0
0.5,0.51266,0.45753,0
0.5,0.55063,0.45829,0
0.5,0.55036,0.45886,0
0.5,0.50983,0.46203,0
0.5,0.54889,0.46203,0
0.5,0.50755,0.46519,0
0.5,0.50949,0.46252,0
0.5,0.54747,0.46502,0
0.5,0.54739,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46675,0
0.5,0.54593,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47033,0
0.5,0.54441,0.47152,0
0.5,0.49843,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.47174,0
0.5,0.54289,0.47468,0
0.5,0.49404,0.47785,0
0.5,0.49684,0.47595,0
0.5,0.54128,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47809,0
0.5,0.54114,0.47811,0
0.5,0.53961,0.48101,0
0.5,0.46663,0.48418,0
0.5,0.46835,0.48408,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.4819,0
0.5,0.53797,0.48391,0
0.5,0.53782,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48555,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48495,0
0.5,0.015823,0.48484,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48469,0
0.5,0.050633,0.48469,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48469,0
0.5,0.10443,0.48469,0
0.5,0.10759,0.48469,0
0.5,0.11076,0.48469,0
0.5,0.11392,0.48469,0
0.5,0.11709,0.48469,0
0.5,0.12025,0.48469,0
0.5,0.12342,0.48469,0
0.5,0.12658,0.48469,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48469,0
0.5,0.38608,0.48469,0
0.5,0.38924,0.48469,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48466,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48458,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48437,0
0.5,0.46519,0.48425,0
0.5,0.53592,0.48734,0
0.5,0.53481,0.4891,0
0.5,0.53389,0.49051,0
0.5,0.53175,0.49367,0
0.5,0.53165,0.49382,0
0.5,0.52953,0.49684,0
0.5,0.52848,0.49829,0
0.5,0.52721,0.5,0
0.5,0.52532,0.50245,0
0.5,0.52475,0.50316,0
0.5,0.52215,0.50625,0
0.5,0.52208,0.50633,0
0.5,0.51906,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50956,0
0.5,0.0031646,0.51431,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51514,0
0.5,0.018987,0.51522,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51531,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51531,0
0.5,0.10443,0.51531,0
0.5,0.10759,0.51531,0
0.5,0.11076,0.51531,0
0.5,0.11392,0.51531,0
0.5,0.11709,0.51531,0
0.5,0.12025,0.51531,0
0.5,0.12342,0.51531,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51532,0
0.5,0.26899,0.51532,0
0.5,0.27215,0.51532,0
0.5,0.27532,0.51532,0
0.5,0.27848,0.51532,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51533,0
0.5,0.33544,0.51533,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51535,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51536,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51555,0
0.5,0.45253,0.51559,0
0.5,0.4557,0.51564,0
0.5,0.45886,0.51571,0
0.5,0.46203,0.5158,0
0.5,0.46278,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51591,0
0.5,0.46835,0.51606,0
0.5,0.47152,0.51625,0
0.5,0.47468,0.51647,0
0.5,0.47785,0.51674,0
0.5,0.48101,0.51704,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.240486,0.0960353,0.16437,0.040575,0.336856,0.0806316,0.0590743,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.292699,0.202447,0.0951032,0.0126006,0.165299,0.033271,0.0299817,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.294276,0.100822,0.160726,0.0360998,0.165369,0.0332831,0.0303337,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.294343,0.0997148,0.160546,0.0401718,0.165912,0.033097,0.0303836,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.289475,0.0991567,0.157364,0.043467,0.166428,0.0331709,0.0305352,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.295897,0.0989087,0.160468,0.0514483,0.167075,0.032991,0.0304033,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.339398,0.111738,0.180639,0.0571732,0.166806,0.0333801,0.0304691,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.28938,0.0944932,0.15771,0.0603791,0.167816,0.0333422,0.0307896,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.490436,0.158955,0.241125,0.0982418,0.167075,0.0332762,0.0308687,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.447108,0.153066,0.227332,0.107419,0.163687,0.033322,0.0308073,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.444264,0.149686,0.224748,0.111211,0.170729,0.0333268,0.0308621,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.443204,0.154431,0.227174,0.119741,0.166956,0.0340091,0.0311066,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.58301,0.195457,0.289465,0.162772,0.167565,0.0333629,0.0310659,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.739763,0.253042,0.356836,0.199824,0.162964,0.0334103,0.0305475,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.891217,0.3053,0.423314,0.246664,0.166935,0.0333865,0.0311629,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.77701,0.603639,0.810004,0.371168,0.167982,0.0334103,0.0315062,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,192.435,67.72,84.3207,11.1035,1.67659,0.310652,0.281931,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.45619,0.177243,0.239047,0.0468093,0.287167,0.0463153,0.0456778,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.460535,0.181017,0.236575,0.0846607,0.285573,0.0458685,0.044725,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.458731,0.181797,0.241269,0.0875297,0.286157,0.0464573,0.0456591,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.459794,0.18336,0.239901,0.0878515,0.286689,0.046037,0.0452808,4472,0,2,2,2,1


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0045341,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47378,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47382,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47391,0
0.5,0.49051,0.47399,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.50064,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47499,0
0.5,0.50633,0.47551,0
0.5,0.50949,0.47619,0
0.5,0.51266,0.47708,0
0.5,0.51488,0.47785,0
0.5,0.51582,0.47819,0
0.5,0.51899,0.47957,0
0.5,0.52171,0.48101,0
0.5,0.52215,0.48127,0
0.5,0.52532,0.48343,0
0.5,0.52627,0.48418,0
0.5,0.52848,0.48626,0
0.5,0.5295,0.48734,0
0.5,0.53165,0.49032,0
0.5,0.53177,0.49051,0
0.5,0.53328,0.49367,0
0.5,0.53416,0.49684,0
0.5,0.53444,0.5,0
0.5,0.53416,0.50316,0
0.5,0.53328,0.50633,0
0.5,0.53177,0.50949,0
0.5,0.53165,0.50968,0
0.5,0.5295,0.51266,0
0.5,0.52848,0.51374,0
0.5,0.52627,0.51582,0
0.5,0.52215,0.51872,0
0.5,0.52171,0.51899,0
0.5,0.52532,0.51657,0
0.5,0.51582,0.52181,0
0.5,0.51487,0.52215,0
0.5,0.51899,0.52043,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.004548,0.52532,0
0.5,0.50316,0.52501,0
0.5,0.50063,0.52532,0
0.5,0.50633,0.52449,0
0.5,0.50949,0.52381,0
0.5,0.51266,0.52292,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52622,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52618,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52609,0
0.5,0.49051,0.52601,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021979,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47364,0
0.5,0.33861,0.47364,0
0.5,0.34177,0.47364,0
0.5,0.34494,0.47364,0
0.5,0.3481,0.47364,0
0.5,0.35127,0.47364,0
0.5,0.35443,0.47363,0
0.5,0.35759,0.47363,0
0.5,0.36076,0.47363,0
0.5,0.36392,0.47363,0
0.5,0.36709,0.47363,0
0.5,0.37025,0.47363,0
0.5,0.37342,0.47363,0
0.5,0.37658,0.47363,0
0.5,0.37975,0.47363,0
0.5,0.38291,0.47363,0
0.5,0.38608,0.47363,0
0.5,0.38924,0.47363,0
0.5,0.39241,0.47363,0
0.5,0.39557,0.47363,0
0.5,0.39873,0.47363,0
0.5,0.4019,0.47363,0
0.5,0.40506,0.47363,0
0.5,0.40823,0.47363,0
0.5,0.41139,0.47363,0
0.5,0.41456,0.47363,0
0.5,0.41772,0.47363,0
0.5,0.42089,0.47363,0
0.5,0.42405,0.47363,0
0.5,0.42722,0.47363,0
0.5,0.43038,0.47363,0
0.5,0.43354,0.47363,0
0.5,0.43671,0.47363,0
0.5,0.43987,0.47363,0
0.5,0.44304,0.47363,0
0.5,0.4462,0.47363,0
0.5,0.44937,0.47363,0
0.5,0.45253,0.47364,0
0.5,0.4557,0.47364,0
0.5,0.45886,0.47364,0
0.5,0.46203,0.47365,0
0.5,0.46519,0.47366,0
0.5,0.46835,0.47367,0
0.5,0.47152,0.47369,0
0.5,0.47468,0.47371,0
0.5,0.47785,0.47373,0
0.5,0.48101,0.47377,0
0.5,0.48418,0.47381,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50347,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47495,0
0.5,0.50949,0.47528,0
0.5,0.51266,0.47563,0
0.5,0.51582,0.47598,0
0.5,0.51899,0.4763,0
0.5,0.52215,0.47657,0
0.5,0.52532,0.4768,0
0.5,0.52848,0.47698,0
0.5,0.53165,0.47711,0
0.5,0.53481,0.47721,0
0.5,0.53797,0.47727,0
0.5,0.54114,0.47731,0
0.5,0.5443,0.47733,0
0.5,0.54747,0.47734,0
0.5,0.55063,0.47733,0
0.5,0.5538,0.47731,0
0.5,0.55696,0.47728,0
0.5,0.56013,0.47724,0
0.5,0.56329,0.47721,0
0.5,0.56646,0.47719,0
0.5,0.56962,0.47718,0
0.5,0.57278,0.47719,0
0.5,0.57595,0.4772,0
0.5,0.57911,0.47723,0
0.5,0.58228,0.47725,0
0.5,0.58544,0.47729,0
0.5,0.58861,0.47732,0
0.5,0.59177,0.47735,0
0.5,0.59494,0.47739,0
0.5,0.5981,0.47742,0
0.5,0.60127,0.47745,0
0.5,0.60443,0.47748,0
0.5,0.60759,0.4775,0
0.5,0.61076,0.47752,0
0.5,0.61392,0.47754,0
0.5,0.61709,0.47756,0
0.5,0.62025,0.47757,0
0.5,0.62342,0.47757,0
0.5,0.62658,0.47757,0
0.5,0.62975,0.47756,0
0.5,0.63291,0.47755,0
0.5,0.63608,0.47754,0
0.5,0.63924,0.47752,0
0.5,0.64241,0.4775,0
0.5,0.64557,0.47748,0
0.5,0.64873,0.47747,0
0.5,0.6519,0.47746,0
0.5,0.65506,0.47745,0
0.5,0.65823,0.47745,0
0.5,0.66139,0.47745,0
0.5,0.66456,0.47746,0
0.5,0.66772,0.47747,0
0.5,0.67089,0.47749,0
0.5,0.67405,0.4775,0
0.5,0.67722,0.47752,0
0.5,0.68038,0.47754,0
0.5,0.68354,0.47756,0
0.5,0.68671,0.47757,0
0.5,0.68987,0.47759,0
0.5,0.69304,0.4776,0
0.5,0.6962,0.47761,0
0.5,0.69937,0.47762,0
0.5,0.70253,0.47762,0
0.5,0.7057,0.47762,0
0.5,0.70886,0.47761,0
0.5,0.71203,0.47761,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47759,0
0.5,0.72152,0.47758,0
0.5,0.72468,0.47757,0
0.5,0.72785,0.47756,0
0.5,0.73101,0.47756,0
0.5,0.73418,0.47755,0
0.5,0.73734,0.47755,0
0.5,0.74051,0.47756,0
0.5,0.74367,0.47756,0
0.5,0.74684,0.47757,0
0.5,0.75,0.47758,0
0.5,0.75316,0.4776,0
0.5,0.75633,0.47761,0
0.5,0.75949,0.47762,0
0.5,0.76266,0.47764,0
0.5,0.76582,0.47765,0
0.5,0.76899,0.47766,0
0.5,0.77215,0.47768,0
0.5,0.77532,0.47769,0
0.5,0.77848,0.47769,0
0.5,0.78165,0.4777,0
0.5,0.78481,0.47771,0
0.5,0.78797,0.47771,0
0.5,0.79114,0.47772,0
0.5,0.7943,0.47772,0
0.5,0.79747,0.47772,0
0.5,0.80063,0.47772,0
0.5,0.8038,0.47773,0
0.5,0.80696,0.47773,0
0.5,0.81013,0.47773,0
0.5,0.81329,0.47773,0
0.5,0.81646,0.47773,0
0.5,0.81962,0.47774,0
0.5,0.82278,0.47774,0
0.5,0.82595,0.47774,0
0.5,0.82911,0.47774,0
0.5,0.83228,0.47774,0
0.5,0.83544,0.47774,0
0.5,0.83861,0.47775,0
0.5,0.84177,0.47775,0
0.5,0.84494,0.47775,0
0.5,0.8481,0.47775,0
0.5,0.85127,0.47775,0
0.5,0.85443,0.47774,0
0.5,0.85759,0.47774,0
0.5,0.86076,0.47774,0
0.5,0.86392,0.47774,0
0.5,0.86709,0.47773,0
0.5,0.87025,0.47772,0
0.5,0.87342,0.4777,0
0.5,0.87658,0.47767,0
0.5,0.87975,0.47763,0
0.5,0.88291,0.47758,0
0.5,0.88608,0.47751,0
0.5,0.88924,0.47742,0
0.5,0.89241,0.47731,0
0.5,0.89557,0.47717,0
0.5,0.89873,0.477,0
0.5,0.9019,0.4768,0
0.5,0.90506,0.47658,0
0.5,0.90823,0.47634,0
0.5,0.91139,0.47609,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0022029,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52505,0
0.5,0.50347,0.52532,0
0.5,0.50949,0.52472,0
0.5,0.51266,0.52437,0
0.5,0.51582,0.52402,0
0.5,0.51899,0.5237,0
0.5,0.52215,0.52343,0
0.5,0.52532,0.5232,0
0.5,0.52848,0.52302,0
0.5,0.53165,0.52289,0
0.5,0.53481,0.52279,0
0.5,0.53797,0.52273,0
0.5,0.54114,0.52269,0
0.5,0.5443,0.52267,0
0.5,0.54747,0.52266,0
0.5,0.55063,0.52267,0
0.5,0.5538,0.52269,0
0.5,0.55696,0.52272,0
0.5,0.56013,0.52276,0
0.5,0.56329,0.52279,0
0.5,0.56646,0.52281,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52281,0
0.5,0.57595,0.5228,0
0.5,0.57911,0.52277,0
0.5,0.58228,0.52274,0
0.5,0.58544,0.52271,0
0.5,0.58861,0.52268,0
0.5,0.59177,0.52264,0
0.5,0.59494,0.52261,0
0.5,0.5981,0.52258,0
0.5,0.60127,0.52255,0
0.5,0.60443,0.52252,0
0.5,0.60759,0.5225,0
0.5,0.61076,0.52247,0
0.5,0.61392,0.52246,0
0.5,0.61709,0.52244,0
0.5,0.62025,0.52243,0
0.5,0.62342,0.52243,0
0.5,0.62658,0.52243,0
0.5,0.62975,0.52244,0
0.5,0.63291,0.52245,0
0.5,0.63608,0.52246,0
0.5,0.63924,0.52248,0
0.5,0.64241,0.5225,0
0.5,0.64557,0.52251,0
0.5,0.64873,0.52253,0
0.5,0.6519,0.52254,0
0.5,0.65506,0.52255,0
0.5,0.65823,0.52255,0
0.5,0.66139,0.52255,0
0.5,0.66456,0.52254,0
0.5,0.66772,0.52253,0
0.5,0.67089,0.52251,0
0.5,0.67405,0.5225,0
0.5,0.67722,0.52248,0
0.5,0.68038,0.52246,0
0.5,0.68354,0.52244,0
0.5,0.68671,0.52243,0
0.5,0.68987,0.52241,0
0.5,0.69304,0.5224,0
0.5,0.6962,0.52239,0
0.5,0.69937,0.52238,0
0.5,0.70253,0.52238,0
0.5,0.7057,0.52238,0
0.5,0.70886,0.52238,0
0.5,0.71203,0.52239,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52241,0
0.5,0.72152,0.52242,0
0.5,0.72468,0.52243,0
0.5,0.72785,0.52244,0
0.5,0.73101,0.52244,0
0.5,0.73418,0.52245,0
0.5,0.73734,0.52245,0
0.5,0.74051,0.52244,0
0.5,0.74367,0.52244,0
0.5,0.74684,0.52243,0
0.5,0.75,0.52242,0
0.5,0.75316,0.5224,0
0.5,0.75633,0.52239,0
0.5,0.75949,0.52237,0
0.5,0.76266,0.52236,0
0.5,0.76582,0.52235,0
0.5,0.76899,0.52233,0
0.5,0.77215,0.52232,0
0.5,0.77532,0.52231,0
0.5,0.77848,0.5223,0
0.5,0.78165,0.5223,0
0.5,0.78481,0.52229,0
0.5,0.78797,0.52229,0
0.5,0.79114,0.52228,0
0.5,0.7943,0.52228,0
0.5,0.79747,0.52228,0
0.5,0.80063,0.52228,0
0.5,0.8038,0.52227,0
0.5,0.80696,0.52227,0
0.5,0.81013,0.52227,0
0.5,0.81329,0.52227,0
0.5,0.81646,0.52226,0
0.5,0.81962,0.52226,0
0.5,0.82278,0.52226,0
0.5,0.82595,0.52226,0
0.5,0.82911,0.52226,0
0.5,0.83228,0.52226,0
0.5,0.83544,0.52225,0
0.5,0.83861,0.52225,0
0.5,0.84177,0.52225,0
0.5,0.84494,0.52225,0
0.5,0.8481,0.52225,0
0.5,0.85127,0.52225,0
0.5,0.85443,0.52225,0
0.5,0.85759,0.52226,0
0.5,0.86076,0.52226,0
0.5,0.86392,0.52226,0
0.5,0.86709,0.52227,0
0.5,0.87025,0.52228,0
0.5,0.87342,0.5223,0
0.5,0.87658,0.52233,0
0.5,0.87975,0.52237,0
0.5,0.88291,0.52242,0
0.5,0.88608,0.52249,0
0.5,0.88924,0.52258,0
0.5,0.89241,0.52269,0
0.5,0.89557,0.52283,0
0.5,0.89873,0.523,0
0.5,0.9019,0.5232,0
0.5,0.90506,0.52342,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52636,0
0.5,0.33861,0.52636,0
0.5,0.34177,0.52636,0
0.5,0.34494,0.52636,0
0.5,0.3481,0.52636,0
0.5,0.35127,0.52636,0
0.5,0.35443,0.52637,0
0.5,0.35759,0.52637,0
0.5,0.36076,0.52637,0
0.5,0.36392,0.52637,0
0.5,0.36709,0.52637,0
0.5,0.37025,0.52637,0
0.5,0.37342,0.52637,0
0.5,0.37658,0.52637,0
0.5,0.37975,0.52637,0
0.5,0.38291,0.52637,0
0.5,0.38608,0.52637,0
0.5,0.38924,0.52637,0
0.5,0.39241,0.52637,0
0.5,0.39557,0.52637,0
0.5,0.39873,0.52637,0
0.5,0.4019,0.52637,0
0.5,0.40506,0.52637,0
0.5,0.40823,0.52637,0
0.5,0.41139,0.52637,0
0.5,0.41456,0.52637,0
0.5,0.41772,0.52637,0
0.5,0.42089,0.52637,0
0.5,0.42405,0.52637,0
0.5,0.42722,0.52637,0
0.5,0.43038,0.52637,0
0.5,0.43354,0.52637,0
0.5,0.43671,0.52637,0
0.5,0.43987,0.52637,0
0.5,0.44304,0.52637,0
0.5,0.4462,0.52637,0
0.5,0.44937,0.52637,0
0.5,0.45253,0.52636,0
0.5,0.4557,0.52636,0
0.5,0.45886,0.52636,0
0.5,0.46203,0.52635,0
0.5,0.46519,0.52634,0
0.5,0.46835,0.52633,0
0.5,0.47152,0.52631,0
0.5,0.47468,0.52629,0
0.5,0.47785,0.52627,0
0.5,0.48101,0.52623,0
0.5,0.48418,0.52619,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021881,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47366,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47362,0
0.5,0.050633,0.47362,0
0.5,0.053797,0.47362,0
0.5,0.056962,0.47362,0
0.5,0.060127,0.47362,0
0.5,0.063291,0.47362,0
0.5,0.066456,0.47362,0
0.5,0.06962,0.47362,0
0.5,0.072785,0.47362,0
0.5,0.075949,0.47362,0
0.5,0.079114,0.47362,0
0.5,0.082278,0.47362,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47363,0
0.5,0.10443,0.47362,0
0.5,0.10759,0.47362,0
0.5,0.11076,0.47362,0
0.5,0.11392,0.47362,0
0.5,0.11709,0.47362,0
0.5,0.12025,0.47362,0
0.5,0.12342,0.47362,0
0.5,0.12658,0.47362,0
0.5,0.12975,0.47362,0
0.5,0.13291,0.47362,0
0.5,0.13608,0.47362,0
0.5,0.13924,0.47362,0
0.5,0.14241,0.47362,0
0.5,0.14557,0.47362,0
0.5,0.14873,0.47362,0
0.5,0.1519,0.47362,0
0.5,0.15506,0.47362,0
0.5,0.15823,0.47362,0
0.5,0.16139,0.47362,0
0.5,0.16456,0.47362,0
0.5,0.16772,0.47362,0
0.5,0.17089,0.47362,0
0.5,0.17405,0.47362,0
0.5,0.17722,0.47362,0
0.5,0.18038,0.47362,0
0.5,0.18354,0.47362,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47362,0
0.5,0.27848,0.47362,0
0.5,0.28165,0.47362,0
0.5,0.28481,0.47362,0
0.5,0.28797,0.47362,0
0.5,0.29114,0.47362,0
0.5,0.2943,0.47362,0
0.5,0.29747,0.47362,0
0.5,0.30063,0.47362,0
0.5,0.3038,0.47362,0
0.5,0.30696,0.47362,0
0.5,0.31013,0.47362,0
0.5,0.31329,0.47362,0
0.5,0.31646,0.47362,0
0.5,0.31962,0.47362,0
0.5,0.32278,0.47362,0
0.5,0.32595,0.47362,0
0.5,0.32911,0.47362,0
0.5,0.33228,0.47362,0
0.5,0.33544,0.47362,0
0.5,0.33861,0.47362,0
0.5,0.34177,0.47362,0
0.5,0.34494,0.47362,0
0.5,0.3481,0.47362,0
0.5,0.35127,0.47362,0
0.5,0.35443,0.47362,0
0.5,0.35759,0.47362,0
0.5,0.36076,0.47362,0
0.5,0.36392,0.47362,0
0.5,0.36709,0.47362,0
0.5,0.37025,0.47362,0
0.5,0.37342,0.47362,0
0.5,0.37658,0.47362,0
0.5,0.37975,0.47362,0
0.5,0.38291,0.47362,0
0.5,0.38608,0.47362,0
0.5,0.38924,0.47362,0
0.5,0.39241,0.47362,0
0.5,0.39557,0.47362,0
0.5,0.39873,0.47362,0
0.5,0.4019,0.47362,0
0.5,0.40506,0.47362,0
0.5,0.40823,0.47362,0
0.5,0.41139,0.47362,0
0.5,0.41456,0.47362,0
0.5,0.41772,0.47362,0
0.5,0.42089,0.47362,0
0.5,0.42405,0.47362,0
0.5,0.42722,0.47362,0
0.5,0.43038,0.47362,0
0.5,0.43354,0.47362,0
0.5,0.43671,0.47362,0
0.5,0.43987,0.47362,0
0.5,0.44304,0.47362,0
0.5,0.4462,0.47362,0
0.5,0.44937,0.47362,0
0.5,0.45253,0.47362,0
0.5,0.4557,0.47363,0
0.5,0.45886,0.47363,0
0.5,0.46203,0.47364,0
0.5,0.46519,0.47365,0
0.5,0.46835,0.47366,0
0.5,0.47152,0.47368,0
0.5,0.47468,0.4737,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50352,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47494,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.47562,0
0.5,0.51582,0.47596,0
0.5,0.51899,0.47628,0
0.5,0.52215,0.47655,0
0.5,0.52532,0.47678,0
0.5,0.52848,0.47695,0
0.5,0.53165,0.47708,0
0.5,0.53481,0.47718,0
0.5,0.53797,0.47724,0
0.5,0.54114,0.47729,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47731,0
0.5,0.55063,0.4773,0
0.5,0.5538,0.47728,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47723,0
0.5,0.56329,0.4772,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47717,0
0.5,0.57278,0.47717,0
0.5,0.57595,0.47719,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47723,0
0.5,0.58544,0.47726,0
0.5,0.58861,0.4773,0
0.5,0.59177,0.47733,0
0.5,0.59494,0.47736,0
0.5,0.5981,0.47739,0
0.5,0.60127,0.47742,0
0.5,0.60443,0.47745,0
0.5,0.60759,0.47748,0
0.5,0.61076,0.4775,0
0.5,0.61392,0.47752,0
0.5,0.61709,0.47753,0
0.5,0.62025,0.47754,0
0.5,0.62342,0.47754,0
0.5,0.62658,0.47754,0
0.5,0.62975,0.47754,0
0.5,0.63291,0.47753,0
0.5,0.63608,0.47751,0
0.5,0.63924,0.47749,0
0.5,0.64241,0.47748,0
0.5,0.64557,0.47746,0
0.5,0.64873,0.47744,0
0.5,0.6519,0.47743,0
0.5,0.65506,0.47743,0
0.5,0.65823,0.47743,0
0.5,0.66139,0.47743,0
0.5,0.66456,0.47744,0
0.5,0.66772,0.47745,0
0.5,0.67089,0.47746,0
0.5,0.67405,0.47748,0
0.5,0.67722,0.47749,0
0.5,0.68038,0.47751,0
0.5,0.68354,0.47753,0
0.5,0.68671,0.47755,0
0.5,0.68987,0.47756,0
0.5,0.69304,0.47758,0
0.5,0.6962,0.47759,0
0.5,0.69937,0.47759,0
0.5,0.70253,0.47759,0
0.5,0.7057,0.47759,0
0.5,0.70886,0.47759,0
0.5,0.71203,0.47758,0
0.5,0.71519,0.47757,0
0.5,0.71835,0.47756,0
0.5,0.72152,0.47755,0
0.5,0.72468,0.47754,0
0.5,0.72785,0.47753,0
0.5,0.73101,0.47753,0
0.5,0.73418,0.47753,0
0.5,0.73734,0.47753,0
0.5,0.74051,0.47753,0
0.5,0.74367,0.47754,0
0.5,0.74684,0.47755,0
0.5,0.75,0.47756,0
0.5,0.75316,0.47757,0
0.5,0.75633,0.47758,0
0.5,0.75949,0.4776,0
0.5,0.76266,0.47761,0
0.5,0.76582,0.47763,0
0.5,0.76899,0.47764,0
0.5,0.77215,0.47765,0
0.5,0.77532,0.47766,0
0.5,0.77848,0.47767,0
0.5,0.78165,0.47767,0
0.5,0.78481,0.47768,0
0.5,0.78797,0.47768,0
0.5,0.79114,0.47769,0
0.5,0.7943,0.47769,0
0.5,0.79747,0.47769,0
0.5,0.80063,0.47769,0
0.5,0.8038,0.47769,0
0.5,0.80696,0.4777,0
0.5,0.81013,0.4777,0
0.5,0.81329,0.4777,0
0.5,0.81646,0.4777,0
0.5,0.81962,0.4777,0
0.5,0.82278,0.47771,0
0.5,0.82595,0.47771,0
0.5,0.82911,0.47771,0
0.5,0.83228,0.47771,0
0.5,0.83544,0.47771,0
0.5,0.83861,0.47771,0
0.5,0.84177,0.47771,0
0.5,0.84494,0.47771,0
0.5,0.8481,0.47771,0
0.5,0.85127,0.47771,0
0.5,0.85443,0.47771,0
0.5,0.85759,0.47771,0
0.5,0.86076,0.47771,0
0.5,0.86392,0.4777,0
0.5,0.86709,0.47769,0
0.5,0.87025,0.47768,0
0.5,0.87342,0.47766,0
0.5,0.87658,0.47764,0
0.5,0.87975,0.4776,0
0.5,0.88291,0.47755,0
0.5,0.88608,0.47748,0
0.5,0.88924,0.47739,0
0.5,0.89241,0.47728,0
0.5,0.89557,0.47714,0
0.5,0.89873,0.47697,0
0.5,0.9019,0.47678,0
0.5,0.90506,0.47657,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0021929,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52506,0
0.5,0.50352,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.52438,0
0.5,0.51582,0.52404,0
0.5,0.51899,0.52372,0
0.5,0.52215,0.52345,0
0.5,0.52532,0.52322,0
0.5,0.52848,0.52305,0
0.5,0.53165,0.52292,0
0.5,0.53481,0.52282,0
0.5,0.53797,0.52275,0
0.5,0.54114,0.52271,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52269,0
0.5,0.55063,0.5227,0
0.5,0.5538,0.52272,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52277,0
0.5,0.56329,0.5228,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52283,0
0.5,0.57278,0.52283,0
0.5,0.57595,0.52281,0
0.5,0.57911,0.52279,0
0.5,0.58228,0.52277,0
0.5,0.58544,0.52274,0
0.5,0.58861,0.5227,0
0.5,0.59177,0.52267,0
0.5,0.59494,0.52264,0
0.5,0.5981,0.5226,0
0.5,0.60127,0.52257,0
0.5,0.60443,0.52255,0
0.5,0.60759,0.52252,0
0.5,0.61076,0.5225,0
0.5,0.61392,0.52248,0
0.5,0.61709,0.52247,0
0.5,0.62025,0.52246,0
0.5,0.62342,0.52246,0
0.5,0.62658,0.52246,0
0.5,0.62975,0.52246,0
0.5,0.63291,0.52247,0
0.5,0.63608,0.52249,0
0.5,0.63924,0.52251,0
0.5,0.64241,0.52252,0
0.5,0.64557,0.52254,0
0.5,0.64873,0.52256,0
0.5,0.6519,0.52257,0
0.5,0.65506,0.52257,0
0.5,0.65823,0.52257,0
0.5,0.66139,0.52257,0
0.5,0.66456,0.52256,0
0.5,0.66772,0.52255,0
0.5,0.67089,0.52254,0
0.5,0.67405,0.52252,0
0.5,0.67722,0.5225,0
0.5,0.68038,0.52249,0
0.5,0.68354,0.52247,0
0.5,0.68671,0.52245,0
0.5,0.68987,0.52244,0
0.5,0.69304,0.52242,0
0.5,0.6962,0.52241,0
0.5,0.69937,0.52241,0
0.5,0.70253,0.5224,0
0.5,0.7057,0.52241,0
0.5,0.70886,0.52241,0
0.5,0.71203,0.52242,0
0.5,0.71519,0.52243,0
0.5,0.71835,0.52244,0
0.5,0.72152,0.52245,0
0.5,0.72468,0.52246,0
0.5,0.72785,0.52246,0
0.5,0.73101,0.52247,0
0.5,0.73418,0.52247,0
0.5,0.73734,0.52247,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52246,0
0.5,0.74684,0.52245,0
0.5,0.75,0.52244,0
0.5,0.75316,0.52243,0
0.5,0.75633,0.52241,0
0.5,0.75949,0.5224,0
0.5,0.76266,0.52239,0
0.5,0.76582,0.52237,0
0.5,0.76899,0.52236,0
0.5,0.77215,0.52235,0
0.5,0.77532,0.52234,0
0.5,0.77848,0.52233,0
0.5,0.78165,0.52233,0
0.5,0.78481,0.52232,0
0.5,0.78797,0.52232,0
0.5,0.79114,0.52231,0
0.5,0.7943,0.52231,0
0.5,0.79747,0.52231,0
0.5,0.80063,0.52231,0
0.5,0.8038,0.5223,0
0.5,0.80696,0.5223,0
0.5,0.81013,0.5223,0
0.5,0.81329,0.5223,0
0.5,0.81646,0.5223,0
0.5,0.81962,0.52229,0
0.5,0.82278,0.52229,0
0.5,0.82595,0.52229,0
0.5,0.82911,0.52229,0
0.5,0.83228,0.52229,0
0.5,0.83544,0.52229,0
0.5,0.83861,0.52229,0
0.5,0.84177,0.52228,0
0.5,0.84494,0.52228,0
0.5,0.8481,0.52228,0
0.5,0.85127,0.52228,0
0.5,0.85443,0.52229,0
0.5,0.85759,0.52229,0
0.5,0.86076,0.52229,0
0.5,0.86392,0.5223,0
0.5,0.86709,0.5223,0
0.5,0.87025,0.52232,0
0.5,0.87342,0.52234,0
0.5,0.87658,0.52236,0
0.5,0.87975,0.5224,0
0.5,0.88291,0.52245,0
0.5,0.88608,0.52252,0
0.5,0.88924,0.52261,0
0.5,0.89241,0.52272,0
0.5,0.89557,0.52286,0
0.5,0.89873,0.52303,0
0.5,0.9019,0.52322,0
0.5,0.90506,0.52343,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52634,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52638,0
0.5,0.050633,0.52638,0
0.5,0.053797,0.52638,0
0.5,0.056962,0.52638,0
0.5,0.060127,0.52638,0
0.5,0.063291,0.52638,0
0.5,0.066456,0.52638,0
0.5,0.06962,0.52638,0
0.5,0.072785,0.52638,0
0.5,0.075949,0.52638,0
0.5,0.079114,0.52638,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52637,0
0.5,0.10127,0.52637,0
0.5,0.10443,0.52637,0
0.5,0.10759,0.52637,0
0.5,0.11076,0.52637,0
0.5,0.11392,0.52638,0
0.5,0.11709,0.52638,0
0.5,0.12025,0.52638,0
0.5,0.12342,0.52638,0
0.5,0.12658,0.52638,0
0.5,0.12975,0.52638,0
0.5,0.13291,0.52638,0
0.5,0.13608,0.52638,0
0.5,0.13924,0.52638,0
0.5,0.14241,0.52638,0
0.5,0.14557,0.52638,0
0.5,0.14873,0.52638,0
0.5,0.1519,0.52638,0
0.5,0.15506,0.52638,0
0.5,0.15823,0.52638,0
0.5,0.16139,0.52638,0
0.5,0.16456,0.52638,0
0.5,0.16772,0.52638,0
0.5,0.17089,0.52638,0
0.5,0.17405,0.52638,0
0.5,0.17722,0.52638,0
0.5,0.18038,0.52638,0
0.5,0.18354,0.52638,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52638,0
0.5,0.28165,0.52638,0
0.5,0.28481,0.52638,0
0.5,0.28797,0.52638,0
0.5,0.29114,0.52638,0
0.5,0.2943,0.52638,0
0.5,0.29747,0.52638,0
0.5,0.30063,0.52638,0
0.5,0.3038,0.52638,0
0.5,0.30696,0.52638,0
0.5,0.31013,0.52638,0
0.5,0.31329,0.52638,0
0.5,0.31646,0.52638,0
0.5,0.31962,0.52638,0
0.5,0.32278,0.52638,0
0.5,0.32595,0.52638,0
0.5,0.32911,0.52638,0
0.5,0.33228,0.52638,0
0.5,0.33544,0.52638,0
0.5,0.33861,0.52638,0
0.5,0.34177,0.52638,0
0.5,0.34494,0.52638,0
0.5,0.3481,0.52638,0
0.5,0.35127,0.52638,0
0.5,0.35443,0.52638,0
0.5,0.35759,0.52638,0
0.5,0.36076,0.52638,0
0.5,0.36392,0.52638,0
0.5,0.36709,0.52638,0
0.5,0.37025,0.52638,0
0.5,0.37342,0.52638,0
0.5,0.37658,0.52638,0
0.5,0.37975,0.52638,0
0.5,0.38291,0.52638,0
0.5,0.38608,0.52638,0
0.5,0.38924,0.52638,0
0.5,0.39241,0.52638,0
0.5,0.39557,0.52638,0
0.5,0.39873,0.52638,0
0.5,0.4019,0.52638,0
0.5,0.40506,0.52638,0
0.5,0.40823,0.52638,0
0.5,0.41139,0.52638,0
0.5,0.41456,0.52638,0
0.5,0.41772,0.52638,0
0.5,0.42089,0.52638,0
0.5,0.42405,0.52638,0
0.5,0.42722,0.52638,0
0.5,0.43038,0.52638,0
0.5,0.43354,0.52638,0
0.5,0.43671,0.52638,0
0.5,0.43987,0.52638,0
0.5,0.44304,0.52638,0
0.5,0.4462,0.52638,0
0.5,0.44937,0.52638,0
0.5,0.45253,0.52638,0
0.5,0.4557,0.52637,0
0.5,0.45886,0.52637,0
0.5,0.46203,0.52636,0
0.5,0.46519,0.52635,0
0.5,0.46835,0.52634,0
0.5,0.47152,0.52632,0
0.5,0.47468,0.5263,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.00049241,0.47468,0
0.5,0.0031646,0.47441,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.47403,0
0.5,0.012658,0.47391,0
0.5,0.015823,0.47383,0
0.5,0.018987,0.47377,0
0.5,0.022152,0.47372,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.4736,0
0.5,0.047468,0.4736,0
0.5,0.050633,0.4736,0
0.5,0.053797,0.4736,0
0.5,0.056962,0.4736,0
0.5,0.060127,0.4736,0
0.5,0.063291,0.4736,0
0.5,0.066456,0.4736,0
0.5,0.06962,0.4736,0
0.5,0.072785,0.4736,0
0.5,0.075949,0.4736,0
0.5,0.079114,0.4736,0
0.5,0.082278,0.4736,0
0.5,0.085443,0.4736,0
0.5,0.088608,0.4736,0
0.5,0.091772,0.4736,0
0.5,0.094937,0.4736,0
0.5,0.098101,0.4736,0
0.5,0.10127,0.4736,0
0.5,0.10443,0.4736,0
0.5,0.10759,0.4736,0
0.5,0.11076,0.4736,0
0.5,0.11392,0.4736,0
0.5,0.11709,0.4736,0
0.5,0.12025,0.4736,0
0.5,0.12342,0.4736,0
0.5,0.12658,0.4736,0
0.5,0.12975,0.4736,0
0.5,0.13291,0.4736,0
0.5,0.13608,0.4736,0
0.5,0.13924,0.4736,0
0.5,0.14241,0.4736,0
0.5,0.14557,0.4736,0
0.5,0.14873,0.4736,0
0.5,0.1519,0.4736,0
0.5,0.15506,0.4736,0
0.5,0.15823,0.4736,0
0.5,0.16139,0.4736,0
0.5,0.16456,0.4736,0
0.5,0.16772,0.4736,0
0.5,0.17089,0.4736,0
0.5,0.17405,0.4736,0
0.5,0.17722,0.4736,0
0.5,0.18038,0.4736,0
0.5,0.18354,0.4736,0
0.5,0.18671,0.4736,0
0.5,0.18987,0.4736,0
0.5,0.19304,0.4736,0
0.5,0.1962,0.4736,0
0.5,0.19937,0.4736,0
0.5,0.20253,0.4736,0
0.5,0.2057,0.4736,0
0.5,0.20886,0.4736,0
0.5,0.21203,0.4736,0
0.5,0.21519,0.4736,0
0.5,0.21835,0.4736,0
0.5,0.22152,0.4736,0
0.5,0.22468,0.4736,0
0.5,0.22785,0.4736,0
0.5,0.23101,0.4736,0
0.5,0.23418,0.4736,0
0.5,0.23734,0.4736,0
0.5,0.24051,0.4736,0
0.5,0.24367,0.4736,0
0.5,0.24684,0.4736,0
0.5,0.25,0.4736,0
0.5,0.25316,0.4736,0
0.5,0.25633,0.4736,0
0.5,0.25949,0.4736,0
0.5,0.26266,0.4736,0
0.5,0.26582,0.4736,0
0.5,0.26899,0.4736,0
0.5,0.27215,0.4736,0
0.5,0.27532,0.4736,0
0.5,0.27848,0.4736,0
0.5,0.28165,0.4736,0
0.5,0.28481,0.4736,0
0.5,0.28797,0.4736,0
0.5,0.29114,0.4736,0
0.5,0.2943,0.4736,0
0.5,0.29747,0.4736,0
0.5,0.30063,0.4736,0
0.5,0.3038,0.4736,0
0.5,0.30696,0.4736,0
0.5,0.31013,0.4736,0
0.5,0.31329,0.4736,0
0.5,0.31646,0.4736,0
0.5,0.31962,0.4736,0
0.5,0.32278,0.4736,0
0.5,0.32595,0.4736,0
0.5,0.32911,0.4736,0
0.5,0.33228,0.4736,0
0.5,0.33544,0.4736,0
0.5,0.33861,0.4736,0
0.5,0.34177,0.4736,0
0.5,0.34494,0.4736,0
0.5,0.3481,0.4736,0
0.5,0.35127,0.4736,0
0.5,0.35443,0.4736,0
0.5,0.35759,0.4736,0
0.5,0.36076,0.4736,0
0.5,0.36392,0.4736,0
0.5,0.36709,0.4736,0
0.5,0.37025,0.4736,0
0.5,0.37342,0.4736,0
0.5,0.37658,0.4736,0
0.5,0.37975,0.4736,0
0.5,0.38291,0.4736,0
0.5,0.38608,0.4736,0
0.5,0.38924,0.4736,0
0.5,0.39241,0.4736,0
0.5,0.39557,0.4736,0
0.5,0.39873,0.4736,0
0.5,0.4019,0.4736,0
0.5,0.40506,0.4736,0
0.5,0.40823,0.4736,0
0.5,0.41139,0.4736,0
0.5,0.41456,0.4736,0
0.5,0.41772,0.4736,0
0.5,0.42089,0.4736,0
0.5,0.42405,0.4736,0
0.5,0.42722,0.4736,0
0.5,0.43038,0.4736,0
0.5,0.43354,0.4736,0
0.5,0.43671,0.4736,0
0.5,0.43987,0.4736,0
0.5,0.44304,0.4736,0
0.5,0.4462,0.4736,0
0.5,0.44937,0.4736,0
0.5,0.45253,0.4736,0
0.5,0.4557,0.47361,0
0.5,0.45886,0.47361,0
0.5,0.46203,0.47362,0
0.5,0.46519,0.47363,0
0.5,0.46835,0.47364,0
0.5,0.47152,0.47366,0
0.5,0.47468,0.47368,0
0.5,0.47785,0.47371,0
0.5,0.48101,0.47374,0
0.5,0.48418,0.47379,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47464,0
0.5,0.50359,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47472,0
0.5,0.50633,0.47493,0
0.5,0.50949,0.47526,0
0.5,0.51266,0.4756,0
0.5,0.51582,0.47594,0
0.5,0.51899,0.47625,0
0.5,0.52215,0.47653,0
0.5,0.52532,0.47675,0
0.5,0.52848,0.47692,0
0.5,0.53165,0.47706,0
0.5,0.53481,0.47715,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47728,0
0.5,0.54747,0.47728,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47716,0
0.5,0.56962,0.47715,0
0.5,0.57278,0.47716,0
0.5,0.57595,0.47717,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47721,0
0.5,0.58544,0.47724,0
0.5,0.58861,0.47727,0
0.5,0.59177,0.47731,0
0.5,0.59494,0.47734,0
0.5,0.5981,0.47737,0
0.5,0.60127,0.4774,0
0.5,0.60443,0.47743,0
0.5,0.60759,0.47745,0
0.5,0.61076,0.47747,0
0.5,0.61392,0.47749,0
0.5,0.61709,0.4775,0
0.5,0.62025,0.47751,0
0.5,0.62342,0.47752,0
0.5,0.62658,0.47752,0
0.5,0.62975,0.47751,0
0.5,0.63291,0.4775,0
0.5,0.63608,0.47748,0
0.5,0.63924,0.47747,0
0.5,0.64241,0.47745,0
0.5,0.64557,0.47743,0
0.5,0.64873,0.47742,0
0.5,0.6519,0.47741,0
0.5,0.65506,0.4774,0
0.5,0.65823,0.4774,0
0.5,0.66139,0.4774,0
0.5,0.66456,0.47741,0
0.5,0.66772,0.47742,0
0.5,0.67089,0.47744,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47747,0
0.5,0.68038,0.47749,0
0.5,0.68354,0.4775,0
0.5,0.68671,0.47752,0
0.5,0.68987,0.47753,0
0.5,0.69304,0.47755,0
0.5,0.6962,0.47756,0
0.5,0.69937,0.47756,0
0.5,0.70253,0.47757,0
0.5,0.7057,0.47756,0
0.5,0.70886,0.47756,0
0.5,0.71203,0.47755,0
0.5,0.71519,0.47754,0
0.5,0.71835,0.47753,0
0.5,0.72152,0.47752,0
0.5,0.72468,0.47752,0
0.5,0.72785,0.47751,0
0.5,0.73101,0.4775,0
0.5,0.73418,0.4775,0
0.5,0.73734,0.4775,0
0.5,0.74051,0.4775,0
0.5,0.74367,0.47751,0
0.5,0.74684,0.47752,0
0.5,0.75,0.47753,0
0.5,0.75316,0.47754,0
0.5,0.75633,0.47755,0
0.5,0.75949,0.47757,0
0.5,0.76266,0.47758,0
0.5,0.76582,0.47759,0
0.5,0.76899,0.4776,0
0.5,0.77215,0.47761,0
0.5,0.77532,0.47762,0
0.5,0.77848,0.47763,0
0.5,0.78165,0.47764,0
0.5,0.78481,0.47764,0
0.5,0.78797,0.47765,0
0.5,0.79114,0.47765,0
0.5,0.7943,0.47765,0
0.5,0.79747,0.47766,0
0.5,0.80063,0.47766,0
0.5,0.8038,0.47766,0
0.5,0.80696,0.47766,0
0.5,0.81013,0.47766,0
0.5,0.81329,0.47766,0
0.5,0.81646,0.47767,0
0.5,0.81962,0.47767,0
0.5,0.82278,0.47767,0
0.5,0.82595,0.47767,0
0.5,0.82911,0.47767,0
0.5,0.83228,0.47768,0
0.5,0.83544,0.47768,0
0.5,0.83861,0.47768,0
0.5,0.84177,0.47768,0
0.5,0.84494,0.47768,0
0.5,0.8481,0.47768,0
0.5,0.85127,0.47768,0
0.5,0.85443,0.47768,0
0.5,0.85759,0.47768,0
0.5,0.86076,0.47767,0
0.5,0.86392,0.47767,0
0.5,0.86709,0.47766,0
0.5,0.87025,0.47765,0
0.5,0.87342,0.47763,0
0.5,0.87658,0.4776,0
0.5,0.87975,0.47756,0
0.5,0.88291,0.47751,0
0.5,0.88608,0.47744,0
0.5,0.88924,0.47736,0
0.5,0.89241,0.47725,0
0.5,0.89557,0.47711,0
0.5,0.89873,0.47695,0
0.5,0.9019,0.47677,0
0.5,0.90506,0.47656,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.00049819,0.52532,0
0.5,0,0.52528,0
0.5,0.50633,0.52507,0
0.5,0.50359,0.52532,0
0.5,0.50949,0.52474,0
0.5,0.51266,0.5244,0
0.5,0.51582,0.52406,0
0.5,0.51899,0.52375,0
0.5,0.52215,0.52347,0
0.5,0.52532,0.52325,0
0.5,0.52848,0.52308,0
0.5,0.53165,0.52294,0
0.5,0.53481,0.52285,0
0.5,0.53797,0.52278,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52272,0
0.5,0.54747,0.52272,0
0.5,0.55063,0.52273,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.52279,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52285,0
0.5,0.57278,0.52284,0
0.5,0.57595,0.52283,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52279,0
0.5,0.58544,0.52276,0
0.5,0.58861,0.52273,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52266,0
0.5,0.5981,0.52263,0
0.5,0.60127,0.5226,0
0.5,0.60443,0.52257,0
0.5,0.60759,0.52255,0
0.5,0.61076,0.52253,0
0.5,0.61392,0.52251,0
0.5,0.61709,0.5225,0
0.5,0.62025,0.52249,0
0.5,0.62342,0.52248,0
0.5,0.62658,0.52248,0
0.5,0.62975,0.52249,0
0.5,0.63291,0.5225,0
0.5,0.63608,0.52251,0
0.5,0.63924,0.52253,0
0.5,0.64241,0.52255,0
0.5,0.64557,0.52257,0
0.5,0.64873,0.52258,0
0.5,0.6519,0.52259,0
0.5,0.65506,0.5226,0
0.5,0.65823,0.5226,0
0.5,0.66139,0.5226,0
0.5,0.66456,0.52259,0
0.5,0.66772,0.52258,0
0.5,0.67089,0.52256,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52253,0
0.5,0.68038,0.52251,0
0.5,0.68354,0.52249,0
0.5,0.68671,0.52248,0
0.5,0.68987,0.52246,0
0.5,0.69304,0.52245,0
0.5,0.6962,0.52244,0
0.5,0.69937,0.52244,0
0.5,0.70253,0.52243,0
0.5,0.7057,0.52243,0
0.5,0.70886,0.52244,0
0.5,0.71203,0.52245,0
0.5,0.71519,0.52245,0
0.5,0.71835,0.52246,0
0.5,0.72152,0.52247,0
0.5,0.72468,0.52248,0
0.5,0.72785,0.52249,0
0.5,0.73101,0.5225,0
0.5,0.73418,0.5225,0
0.5,0.73734,0.5225,0
0.5,0.74051,0.5225,0
0.5,0.74367,0.52249,0
0.5,0.74684,0.52248,0
0.5,0.75,0.52247,0
0.5,0.75316,0.52246,0
0.5,0.75633,0.52245,0
0.5,0.75949,0.52243,0
0.5,0.76266,0.52242,0
0.5,0.76582,0.52241,0
0.5,0.76899,0.5224,0
0.5,0.77215,0.52239,0
0.5,0.77532,0.52238,0
0.5,0.77848,0.52237,0
0.5,0.78165,0.52236,0
0.5,0.78481,0.52236,0
0.5,0.78797,0.52235,0
0.5,0.79114,0.52235,0
0.5,0.7943,0.52235,0
0.5,0.79747,0.52234,0
0.5,0.80063,0.52234,0
0.5,0.8038,0.52234,0
0.5,0.80696,0.52234,0
0.5,0.81013,0.52234,0
0.5,0.81329,0.52233,0
0.5,0.81646,0.52233,0
0.5,0.81962,0.52233,0
0.5,0.82278,0.52233,0
0.5,0.82595,0.52233,0
0.5,0.82911,0.52232,0
0.5,0.83228,0.52232,0
0.5,0.83544,0.52232,0
0.5,0.83861,0.52232,0
0.5,0.84177,0.52232,0
0.5,0.84494,0.52232,0
0.5,0.8481,0.52232,0
0.5,0.85127,0.52232,0
0.5,0.85443,0.52232,0
0.5,0.85759,0.52232,0
0.5,0.86076,0.52233,0
0.5,0.86392,0.52233,0
0.5,0.86709,0.52234,0
0.5,0.87025,0.52235,0
0.5,0.87342,0.52237,0
0.5,0.87658,0.5224,0
0.5,0.87975,0.52244,0
0.5,0.88291,0.52249,0
0.5,0.88608,0.52256,0
0.5,0.88924,0.52264,0
0.5,0.89241,0.52275,0
0.5,0.89557,0.52289,0
0.5,0.89873,0.52305,0
0.5,0.9019,0.52323,0
0.5,0.90506,0.52344,0
0.5,0.90823,0.52367,0
0.5,0.91139,0.52392,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52559,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.52597,0
0.5,0.012658,0.52609,0
0.5,0.015823,0.52617,0
0.5,0.018987,0.52623,0
0.5,0.022152,0.52628,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.5264,0
0.5,0.047468,0.5264,0
0.5,0.050633,0.5264,0
0.5,0.053797,0.5264,0
0.5,0.056962,0.5264,0
0.5,0.060127,0.5264,0
0.5,0.063291,0.5264,0
0.5,0.066456,0.5264,0
0.5,0.06962,0.5264,0
0.5,0.072785,0.5264,0
0.5,0.075949,0.5264,0
0.5,0.079114,0.5264,0
0.5,0.082278,0.5264,0
0.5,0.085443,0.5264,0
0.5,0.088608,0.5264,0
0.5,0.091772,0.5264,0
0.5,0.094937,0.5264,0
0.5,0.098101,0.5264,0
0.5,0.10127,0.5264,0
0.5,0.10443,0.5264,0
0.5,0.10759,0.5264,0
0.5,0.11076,0.5264,0
0.5,0.11392,0.5264,0
0.5,0.11709,0.5264,0
0.5,0.12025,0.5264,0
0.5,0.12342,0.5264,0
0.5,0.12658,0.5264,0
0.5,0.12975,0.5264,0
0.5,0.13291,0.5264,0
0.5,0.13608,0.5264,0
0.5,0.13924,0.5264,0
0.5,0.14241,0.5264,0
0.5,0.14557,0.5264,0
0.5,0.14873,0.5264,0
0.5,0.1519,0.5264,0
0.5,0.15506,0.5264,0
0.5,0.15823,0.5264,0
0.5,0.16139,0.5264,0
0.5,0.16456,0.5264,0
0.5,0.16772,0.5264,0
0.5,0.17089,0.5264,0
0.5,0.17405,0.5264,0
0.5,0.17722,0.5264,0
0.5,0.18038,0.5264,0
0.5,0.18354,0.5264,0
0.5,0.18671,0.5264,0
0.5,0.18987,0.5264,0
0.5,0.19304,0.5264,0
0.5,0.1962,0.5264,0
0.5,0.19937,0.5264,0
0.5,0.20253,0.5264,0
0.5,0.2057,0.5264,0
0.5,0.20886,0.5264,0
0.5,0.21203,0.5264,0
0.5,0.21519,0.5264,0
0.5,0.21835,0.5264,0
0.5,0.22152,0.5264,0
0.5,0.22468,0.5264,0
0.5,0.22785,0.5264,0
0.5,0.23101,0.5264,0
0.5,0.23418,0.5264,0
0.5,0.23734,0.5264,0
0.5,0.24051,0.5264,0
0.5,0.24367,0.5264,0
0.5,0.24684,0.5264,0
0.5,0.25,0.5264,0
0.5,0.25316,0.5264,0
0.5,0.25633,0.5264,0
0.5,0.25949,0.5264,0
0.5,0.26266,0.5264,0
0.5,0.26582,0.5264,0
0.5,0.26899,0.5264,0
0.5,0.27215,0.5264,0
0.5,0.27532,0.5264,0
0.5,0.27848,0.5264,0
0.5,0.28165,0.5264,0
0.5,0.28481,0.5264,0
0.5,0.28797,0.5264,0
0.5,0.29114,0.5264,0
0.5,0.2943,0.5264,0
0.5,0.29747,0.5264,0
0.5,0.30063,0.5264,0
0.5,0.3038,0.5264,0
0.5,0.30696,0.5264,0
0.5,0.31013,0.5264,0
0.5,0.31329,0.5264,0
0.5,0.31646,0.5264,0
0.5,0.31962,0.5264,0
0.5,0.32278,0.5264,0
0.5,0.32595,0.5264,0
0.5,0.32911,0.5264,0
0.5,0.33228,0.5264,0
0.5,0.33544,0.5264,0
0.5,0.33861,0.5264,0
0.5,0.34177,0.5264,0
0.5,0.34494,0.5264,0
0.5,0.3481,0.5264,0
0.5,0.35127,0.5264,0
0.5,0.35443,0.5264,0
0.5,0.35759,0.5264,0
0.5,0.36076,0.5264,0
0.5,0.36392,0.5264,0
0.5,0.36709,0.5264,0
0.5,0.37025,0.5264,0
0.5,0.37342,0.5264,0
0.5,0.37658,0.5264,0
0.5,0.37975,0.5264,0
0.5,0.38291,0.5264,0
0.5,0.38608,0.5264,0
0.5,0.38924,0.5264,0
0.5,0.39241,0.5264,0
0.5,0.39557,0.5264,0
0.5,0.39873,0.5264,0
0.5,0.4019,0.5264,0
0.5,0.40506,0.5264,0
0.5,0.40823,0.5264,0
0.5,0.41139,0.5264,0
0.5,0.41456,0.5264,0
0.5,0.41772,0.5264,0
0.5,0.42089,0.5264,0
0.5,0.42405,0.5264,0
0.5,0.42722,0.5264,0
0.5,0.43038,0.5264,0
0.5,0.43354,0.5264,0
0.5,0.43671,0.5264,0
0.5,0.43987,0.5264,0
0.5,0.44304,0.5264,0
0.5,0.4462,0.5264,0
0.5,0.44937,0.5264,0
0.5,0.45253,0.5264,0
0.5,0.4557,0.52639,0
0.5,0.45886,0.52639,0
0.5,0.46203,0.52638,0
0.5,0.46519,0.52637,0
0.5,0.46835,0.52636,0
0.5,0.47152,0.52634,0
0.5,0.47468,0.52632,0
0.5,0.47785,0.52629,0
0.5,0.48101,0.52626,0
0.5,0.48418,0.52621,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52536,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47451,0
0.5,0.0031646,0.47423,0
0.5,0.0063291,0.47402,0
0.5,0.0094937,0.4739,0
0.5,0.012658,0.47381,0
0.5,0.015823,0.47375,0
0.5,0.018987,0.4737,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47364,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47358,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47358,0
0.5,0.06962,0.47358,0
0.5,0.072785,0.47358,0
0.5,0.075949,0.47358,0
0.5,0.079114,0.47358,0
0.5,0.082278,0.47358,0
0.5,0.085443,0.47358,0
0.5,0.088608,0.47358,0
0.5,0.091772,0.47358,0
0.5,0.094937,0.47358,0
0.5,0.098101,0.47358,0
0.5,0.10127,0.47358,0
0.5,0.10443,0.47358,0
0.5,0.10759,0.47358,0
0.5,0.11076,0.47358,0
0.5,0.11392,0.47358,0
0.5,0.11709,0.47358,0
0.5,0.12025,0.47358,0
0.5,0.12342,0.47358,0
0.5,0.12658,0.47358,0
0.5,0.12975,0.47358,0
0.5,0.13291,0.47358,0
0.5,0.13608,0.47358,0
0.5,0.13924,0.47358,0
0.5,0.14241,0.47358,0
0.5,0.14557,0.47358,0
0.5,0.14873,0.47358,0
0.5,0.1519,0.47358,0
0.5,0.15506,0.47358,0
0.5,0.15823,0.47358,0
0.5,0.16139,0.47358,0
0.5,0.16456,0.47358,0
0.5,0.16772,0.47358,0
0.5,0.17089,0.47358,0
0.5,0.17405,0.47358,0
0.5,0.17722,0.47358,0
0.5,0.18038,0.47358,0
0.5,0.18354,0.47358,0
0.5,0.18671,0.47358,0
0.5,0.18987,0.47358,0
0.5,0.19304,0.47358,0
0.5,0.1962,0.47358,0
0.5,0.19937,0.47358,0
0.5,0.20253,0.47358,0
0.5,0.2057,0.47358,0
0.5,0.20886,0.47358,0
0.5,0.21203,0.47358,0
0.5,0.21519,0.47358,0
0.5,0.21835,0.47358,0
0.5,0.22152,0.47358,0
0.5,0.22468,0.47358,0
0.5,0.22785,0.47358,0
0.5,0.23101,0.47358,0
0.5,0.23418,0.47358,0
0.5,0.23734,0.47358,0
0.5,0.24051,0.47358,0
0.5,0.24367,0.47358,0
0.5,0.24684,0.47358,0
0.5,0.25,0.47358,0
0.5,0.25316,0.47358,0
0.5,0.25633,0.47358,0
0.5,0.25949,0.47358,0
0.5,0.26266,0.47358,0
0.5,0.26582,0.47358,0
0.5,0.26899,0.47358,0
0.5,0.27215,0.47358,0
0.5,0.27532,0.47358,0
0.5,0.27848,0.47358,0
0.5,0.28165,0.47358,0
0.5,0.28481,0.47358,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47357,0
0.5,0.35443,0.47357,0
0.5,0.35759,0.47357,0
0.5,0.36076,0.47357,0
0.5,0.36392,0.47357,0
0.5,0.36709,0.47357,0
0.5,0.37025,0.47357,0
0.5,0.37342,0.47357,0
0.5,0.37658,0.47357,0
0.5,0.37975,0.47357,0
0.5,0.38291,0.47357,0
0.5,0.38608,0.47357,0
0.5,0.38924,0.47357,0
0.5,0.39241,0.47357,0
0.5,0.39557,0.47357,0
0.5,0.39873,0.47357,0
0.5,0.4019,0.47357,0
0.5,0.40506,0.47357,0
0.5,0.40823,0.47357,0
0.5,0.41139,0.47357,0
0.5,0.41456,0.47357,0
0.5,0.41772,0.47357,0
0.5,0.42089,0.47357,0
0.5,0.42405,0.47357,0
0.5,0.42722,0.47357,0
0.5,0.43038,0.47357,0
0.5,0.43354,0.47357,0
0.5,0.43671,0.47357,0
0.5,0.43987,0.47357,0
0.5,0.44304,0.47357,0
0.5,0.4462,0.47357,0
0.5,0.44937,0.47358,0
0.5,0.45253,0.47358,0
0.5,0.4557,0.47358,0
0.5,0.45886,0.47359,0
0.5,0.46203,0.4736,0
0.5,0.46519,0.47361,0
0.5,0.46835,0.47362,0
0.5,0.47152,0.47364,0
0.5,0.47468,0.47366,0
0.5,0.47785,0.47369,0
0.5,0.48101,0.47373,0
0.5,0.48418,0.47377,0
0.5,0.48734,0.47383,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50371,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47524,0
0.5,0.51266,0.47558,0
0.5,0.51582,0.47592,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47672,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47702,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47722,0
0.5,0.5443,0.47724,0
0.5,0.54747,0.47725,0
0.5,0.55063,0.47725,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47719,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47714,0
0.5,0.57278,0.47714,0
0.5,0.57595,0.47715,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47719,0
0.5,0.58544,0.47722,0
0.5,0.58861,0.47725,0
0.5,0.59177,0.47728,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47735,0
0.5,0.60127,0.47737,0
0.5,0.60443,0.4774,0
0.5,0.60759,0.47743,0
0.5,0.61076,0.47745,0
0.5,0.61392,0.47746,0
0.5,0.61709,0.47747,0
0.5,0.62025,0.47748,0
0.5,0.62342,0.47749,0
0.5,0.62658,0.47749,0
0.5,0.62975,0.47748,0
0.5,0.63291,0.47747,0
0.5,0.63608,0.47746,0
0.5,0.63924,0.47744,0
0.5,0.64241,0.47742,0
0.5,0.64557,0.47741,0
0.5,0.64873,0.47739,0
0.5,0.6519,0.47738,0
0.5,0.65506,0.47738,0
0.5,0.65823,0.47737,0
0.5,0.66139,0.47738,0
0.5,0.66456,0.47738,0
0.5,0.66772,0.47739,0
0.5,0.67089,0.47741,0
0.5,0.67405,0.47742,0
0.5,0.67722,0.47744,0
0.5,0.68038,0.47746,0
0.5,0.68354,0.47747,0
0.5,0.68671,0.47749,0
0.5,0.68987,0.4775,0
0.5,0.69304,0.47751,0
0.5,0.6962,0.47752,0
0.5,0.69937,0.47753,0
0.5,0.70253,0.47753,0
0.5,0.7057,0.47753,0
0.5,0.70886,0.47753,0
0.5,0.71203,0.47752,0
0.5,0.71519,0.47752,0
0.5,0.71835,0.47751,0
0.5,0.72152,0.4775,0
0.5,0.72468,0.47749,0
0.5,0.72785,0.47748,0
0.5,0.73101,0.47747,0
0.5,0.73418,0.47747,0
0.5,0.73734,0.47747,0
0.5,0.74051,0.47747,0
0.5,0.74367,0.47747,0
0.5,0.74684,0.47748,0
0.5,0.75,0.47749,0
0.5,0.75316,0.4775,0
0.5,0.75633,0.47752,0
0.5,0.75949,0.47753,0
0.5,0.76266,0.47754,0
0.5,0.76582,0.47756,0
0.5,0.76899,0.47757,0
0.5,0.77215,0.47758,0
0.5,0.77532,0.47759,0
0.5,0.77848,0.47759,0
0.5,0.78165,0.4776,0
0.5,0.78481,0.47761,0
0.5,0.78797,0.47761,0
0.5,0.79114,0.47761,0
0.5,0.7943,0.47762,0
0.5,0.79747,0.47762,0
0.5,0.80063,0.47762,0
0.5,0.8038,0.47762,0
0.5,0.80696,0.47762,0
0.5,0.81013,0.47763,0
0.5,0.81329,0.47763,0
0.5,0.81646,0.47763,0
0.5,0.81962,0.47763,0
0.5,0.82278,0.47763,0
0.5,0.82595,0.47764,0
0.5,0.82911,0.47764,0
0.5,0.83228,0.47764,0
0.5,0.83544,0.47764,0
0.5,0.83861,0.47764,0
0.5,0.84177,0.47764,0
0.5,0.84494,0.47764,0
0.5,0.8481,0.47764,0
0.5,0.85127,0.47764,0
0.5,0.85443,0.47764,0
0.5,0.85759,0.47764,0
0.5,0.86076,0.47764,0
0.5,0.86392,0.47763,0
0.5,0.86709,0.47762,0
0.5,0.87025,0.47761,0
0.5,0.87342,0.47759,0
0.5,0.87658,0.47756,0
0.5,0.87975,0.47752,0
0.5,0.88291,0.47747,0
0.5,0.88608,0.47741,0
0.5,0.88924,0.47732,0
0.5,0.89241,0.47722,0
0.5,0.89557,0.47709,0
0.5,0.89873,0.47693,0
0.5,0.9019,0.47675,0
0.5,0.90506,0.47654,0
0.5,0.90823,0.47632,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.52508,0
0.5,0.5037,0.52532,0
0.5,0.50949,0.52476,0
0.5,0.51266,0.52442,0
0.5,0.51582,0.52408,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52328,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52298,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52278,0
0.5,0.5443,0.52275,0
0.5,0.54747,0.52275,0
0.5,0.55063,0.52275,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52281,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52286,0
0.5,0.57278,0.52286,0
0.5,0.57595,0.52285,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.52281,0
0.5,0.58544,0.52278,0
0.5,0.58861,0.52275,0
0.5,0.59177,0.52272,0
0.5,0.59494,0.52268,0
0.5,0.5981,0.52265,0
0.5,0.60127,0.52262,0
0.5,0.60443,0.5226,0
0.5,0.60759,0.52257,0
0.5,0.61076,0.52255,0
0.5,0.61392,0.52254,0
0.5,0.61709,0.52252,0
0.5,0.62025,0.52252,0
0.5,0.62342,0.52251,0
0.5,0.62658,0.52251,0
0.5,0.62975,0.52252,0
0.5,0.63291,0.52253,0
0.5,0.63608,0.52254,0
0.5,0.63924,0.52256,0
0.5,0.64241,0.52258,0
0.5,0.64557,0.52259,0
0.5,0.64873,0.52261,0
0.5,0.6519,0.52262,0
0.5,0.65506,0.52262,0
0.5,0.65823,0.52263,0
0.5,0.66139,0.52262,0
0.5,0.66456,0.52262,0
0.5,0.66772,0.52261,0
0.5,0.67089,0.52259,0
0.5,0.67405,0.52258,0
0.5,0.67722,0.52256,0
0.5,0.68038,0.52254,0
0.5,0.68354,0.52253,0
0.5,0.68671,0.52251,0
0.5,0.68987,0.5225,0
0.5,0.69304,0.52249,0
0.5,0.6962,0.52248,0
0.5,0.69937,0.52247,0
0.5,0.70253,0.52247,0
0.5,0.7057,0.52247,0
0.5,0.70886,0.52247,0
0.5,0.71203,0.52248,0
0.5,0.71519,0.52248,0
0.5,0.71835,0.52249,0
0.5,0.72152,0.5225,0
0.5,0.72468,0.52251,0
0.5,0.72785,0.52252,0
0.5,0.73101,0.52253,0
0.5,0.73418,0.52253,0
0.5,0.73734,0.52253,0
0.5,0.74051,0.52253,0
0.5,0.74367,0.52253,0
0.5,0.74684,0.52252,0
0.5,0.75,0.52251,0
0.5,0.75316,0.5225,0
0.5,0.75633,0.52248,0
0.5,0.75949,0.52247,0
0.5,0.76266,0.52246,0
0.5,0.76582,0.52244,0
0.5,0.76899,0.52243,0
0.5,0.77215,0.52242,0
0.5,0.77532,0.52241,0
0.5,0.77848,0.5224,0
0.5,0.78165,0.5224,0
0.5,0.78481,0.52239,0
0.5,0.78797,0.52239,0
0.5,0.79114,0.52239,0
0.5,0.7943,0.52238,0
0.5,0.79747,0.52238,0
0.5,0.80063,0.52238,0
0.5,0.8038,0.52238,0
0.5,0.80696,0.52237,0
0.5,0.81013,0.52237,0
0.5,0.81329,0.52237,0
0.5,0.81646,0.52237,0
0.5,0.81962,0.52237,0
0.5,0.82278,0.52236,0
0.5,0.82595,0.52236,0
0.5,0.82911,0.52236,0
0.5,0.83228,0.52236,0
0.5,0.83544,0.52236,0
0.5,0.83861,0.52236,0
0.5,0.84177,0.52236,0
0.5,0.84494,0.52236,0
0.5,0.8481,0.52236,0
0.5,0.85127,0.52236,0
0.5,0.85443,0.52236,0
0.5,0.85759,0.52236,0
0.5,0.86076,0.52236,0
0.5,0.86392,0.52237,0
0.5,0.86709,0.52238,0
0.5,0.87025,0.52239,0
0.5,0.87342,0.52241,0
0.5,0.87658,0.52244,0
0.5,0.87975,0.52248,0
0.5,0.88291,0.52253,0
0.5,0.88608,0.52259,0
0.5,0.88924,0.52268,0
0.5,0.89241,0.52278,0
0.5,0.89557,0.52291,0
0.5,0.89873,0.52307,0
0.5,0.9019,0.52325,0
0.5,0.90506,0.52346,0
0.5,0.90823,0.52368,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52577,0
0.5,0,0.52549,0
0.5,0.0063291,0.52598,0
0.5,0.0094937,0.5261,0
0.5,0.012658,0.52619,0
0.5,0.015823,0.52625,0
0.5,0.018987,0.5263,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52636,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52642,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52642,0
0.5,0.06962,0.52642,0
0.5,0.072785,0.52642,0
0.5,0.075949,0.52642,0
0.5,0.079114,0.52642,0
0.5,0.082278,0.52642,0
0.5,0.085443,0.52642,0
0.5,0.088608,0.52642,0
0.5,0.091772,0.52642,0
0.5,0.094937,0.52642,0
0.5,0.098101,0.52642,0
0.5,0.10127,0.52642,0
0.5,0.10443,0.52642,0
0.5,0.10759,0.52642,0
0.5,0.11076,0.52642,0
0.5,0.11392,0.52642,0
0.5,0.11709,0.52642,0
0.5,0.12025,0.52642,0
0.5,0.12342,0.52642,0
0.5,0.12658,0.52642,0
0.5,0.12975,0.52642,0
0.5,0.13291,0.52642,0
0.5,0.13608,0.52642,0
0.5,0.13924,0.52642,0
0.5,0.14241,0.52642,0
0.5,0.14557,0.52642,0
0.5,0.14873,0.52642,0
0.5,0.1519,0.52642,0
0.5,0.15506,0.52642,0
0.5,0.15823,0.52642,0
0.5,0.16139,0.52642,0
0.5,0.16456,0.52642,0
0.5,0.16772,0.52642,0
0.5,0.17089,0.52642,0
0.5,0.17405,0.52642,0
0.5,0.17722,0.52642,0
0.5,0.18038,0.52642,0
0.5,0.18354,0.52642,0
0.5,0.18671,0.52642,0
0.5,0.18987,0.52642,0
0.5,0.19304,0.52642,0
0.5,0.1962,0.52642,0
0.5,0.19937,0.52642,0
0.5,0.20253,0.52642,0
0.5,0.2057,0.52642,0
0.5,0.20886,0.52642,0
0.5,0.21203,0.52642,0
0.5,0.21519,0.52642,0
0.5,0.21835,0.52642,0
0.5,0.22152,0.52642,0
0.5,0.22468,0.52642,0
0.5,0.22785,0.52642,0
0.5,0.23101,0.52642,0
0.5,0.23418,0.52642,0
0.5,0.23734,0.52642,0
0.5,0.24051,0.52642,0
0.5,0.24367,0.52642,0
0.5,0.24684,0.52642,0
0.5,0.25,0.52642,0
0.5,0.25316,0.52642,0
0.5,0.25633,0.52642,0
0.5,0.25949,0.52642,0
0.5,0.26266,0.52642,0
0.5,0.26582,0.52642,0
0.5,0.26899,0.52642,0
0.5,0.27215,0.52642,0
0.5,0.27532,0.52642,0
0.5,0.27848,0.52642,0
0.5,0.28165,0.52642,0
0.5,0.28481,0.52642,0
0.5,0.28797,0.52642,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52643,0
0.5,0.35443,0.52643,0
0.5,0.35759,0.52643,0
0.5,0.36076,0.52643,0
0.5,0.36392,0.52643,0
0.5,0.36709,0.52643,0
0.5,0.37025,0.52643,0
0.5,0.37342,0.52643,0
0.5,0.37658,0.52643,0
0.5,0.37975,0.52643,0
0.5,0.38291,0.52643,0
0.5,0.38608,0.52643,0
0.5,0.38924,0.52643,0
0.5,0.39241,0.52643,0
0.5,0.39557,0.52643,0
0.5,0.39873,0.52643,0
0.5,0.4019,0.52643,0
0.5,0.40506,0.52643,0
0.5,0.40823,0.52643,0
0.5,0.41139,0.52643,0
0.5,0.41456,0.52643,0
0.5,0.41772,0.52643,0
0.5,0.42089,0.52643,0
0.5,0.42405,0.52643,0
0.5,0.42722,0.52643,0
0.5,0.43038,0.52643,0
0.5,0.43354,0.52643,0
0.5,0.43671,0.52643,0
0.5,0.43987,0.52643,0
0.5,0.44304,0.52643,0
0.5,0.4462,0.52643,0
0.5,0.44937,0.52642,0
0.5,0.45253,0.52642,0
0.5,0.4557,0.52642,0
0.5,0.45886,0.52641,0
0.5,0.46203,0.5264,0
0.5,0.46519,0.52639,0
0.5,0.46835,0.52638,0
0.5,0.47152,0.52636,0
0.5,0.47468,0.52634,0
0.5,0.47785,0.52631,0
0.5,0.48101,0.52627,0
0.5,0.48418,0.52623,0
0.5,0.48734,0.52617,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47431,0
0.5,0.0031646,0.47404,0
0.5,0.0063291,0.47386,0
0.5,0.0094937,0.47376,0
0.5,0.012658,0.4737,0
0.5,0.015823,0.47366,0
0.5,0.018987,0.47363,0
0.5,0.022152,0.4736,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47355,0
0.5,0.41772,0.47355,0
0.5,0.42089,0.47355,0
0.5,0.42405,0.47355,0
0.5,0.42722,0.47355,0
0.5,0.43038,0.47354,0
0.5,0.43354,0.47354,0
0.5,0.43671,0.47355,0
0.5,0.43987,0.47355,0
0.5,0.44304,0.47355,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47356,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.4736,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47364,0
0.5,0.47785,0.47367,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47375,0
0.5,0.48734,0.47381,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.5039,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.4762,0
0.5,0.52215,0.47647,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.47699,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.47719,0
0.5,0.5443,0.47721,0
0.5,0.54747,0.47722,0
0.5,0.55063,0.47722,0
0.5,0.5538,0.4772,0
0.5,0.55696,0.47719,0
0.5,0.56013,0.47716,0
0.5,0.56329,0.47714,0
0.5,0.56646,0.47713,0
0.5,0.56962,0.47712,0
0.5,0.57278,0.47712,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47714,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47719,0
0.5,0.58861,0.47722,0
0.5,0.59177,0.47725,0
0.5,0.59494,0.47729,0
0.5,0.5981,0.47732,0
0.5,0.60127,0.47734,0
0.5,0.60443,0.47737,0
0.5,0.60759,0.47739,0
0.5,0.61076,0.47741,0
0.5,0.61392,0.47743,0
0.5,0.61709,0.47744,0
0.5,0.62025,0.47745,0
0.5,0.62342,0.47745,0
0.5,0.62658,0.47745,0
0.5,0.62975,0.47745,0
0.5,0.63291,0.47744,0
0.5,0.63608,0.47742,0
0.5,0.63924,0.47741,0
0.5,0.64241,0.47739,0
0.5,0.64557,0.47738,0
0.5,0.64873,0.47736,0
0.5,0.6519,0.47735,0
0.5,0.65506,0.47735,0
0.5,0.65823,0.47734,0
0.5,0.66139,0.47735,0
0.5,0.66456,0.47735,0
0.5,0.66772,0.47736,0
0.5,0.67089,0.47737,0
0.5,0.67405,0.47739,0
0.5,0.67722,0.4774,0
0.5,0.68038,0.47742,0
0.5,0.68354,0.47744,0
0.5,0.68671,0.47745,0
0.5,0.68987,0.47747,0
0.5,0.69304,0.47748,0
0.5,0.6962,0.47749,0
0.5,0.69937,0.47749,0
0.5,0.70253,0.4775,0
0.5,0.7057,0.4775,0
0.5,0.70886,0.4775,0
0.5,0.71203,0.47749,0
0.5,0.71519,0.47748,0
0.5,0.71835,0.47747,0
0.5,0.72152,0.47746,0
0.5,0.72468,0.47745,0
0.5,0.72785,0.47745,0
0.5,0.73101,0.47744,0
0.5,0.73418,0.47743,0
0.5,0.73734,0.47743,0
0.5,0.74051,0.47743,0
0.5,0.74367,0.47744,0
0.5,0.74684,0.47745,0
0.5,0.75,0.47746,0
0.5,0.75316,0.47747,0
0.5,0.75633,0.47748,0
0.5,0.75949,0.47749,0
0.5,0.76266,0.47751,0
0.5,0.76582,0.47752,0
0.5,0.76899,0.47753,0
0.5,0.77215,0.47754,0
0.5,0.77532,0.47755,0
0.5,0.77848,0.47756,0
0.5,0.78165,0.47756,0
0.5,0.78481,0.47757,0
0.5,0.78797,0.47757,0
0.5,0.79114,0.47758,0
0.5,0.7943,0.47758,0
0.5,0.79747,0.47758,0
0.5,0.80063,0.47758,0
0.5,0.8038,0.47759,0
0.5,0.80696,0.47759,0
0.5,0.81013,0.47759,0
0.5,0.81329,0.47759,0
0.5,0.81646,0.47759,0
0.5,0.81962,0.4776,0
0.5,0.82278,0.4776,0
0.5,0.82595,0.4776,0
0.5,0.82911,0.4776,0
0.5,0.83228,0.4776,0
0.5,0.83544,0.4776,0
0.5,0.83861,0.4776,0
0.5,0.84177,0.47761,0
0.5,0.84494,0.47761,0
0.5,0.8481,0.47761,0
0.5,0.85127,0.47761,0
0.5,0.85443,0.4776,0
0.5,0.85759,0.4776,0
0.5,0.86076,0.4776,0
0.5,0.86392,0.47759,0
0.5,0.86709,0.47758,0
0.5,0.87025,0.47757,0
0.5,0.87342,0.47755,0
0.5,0.87658,0.47752,0
0.5,0.87975,0.47749,0
0.5,0.88291,0.47744,0
0.5,0.88608,0.47737,0
0.5,0.88924,0.47729,0
0.5,0.89241,0.47718,0
0.5,0.89557,0.47706,0
0.5,0.89873,0.4769,0
0.5,0.9019,0.47673,0
0.5,0.90506,0.47653,0
0.5,0.90823,0.47631,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.5251,0
0.5,0.5039,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.5238,0
0.5,0.52215,0.52353,0
0.5,0.52532,0.52331,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.52301,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.52281,0
0.5,0.5443,0.52279,0
0.5,0.54747,0.52278,0
0.5,0.55063,0.52278,0
0.5,0.5538,0.5228,0
0.5,0.55696,0.52281,0
0.5,0.56013,0.52284,0
0.5,0.56329,0.52286,0
0.5,0.56646,0.52287,0
0.5,0.56962,0.52288,0
0.5,0.57278,0.52288,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52286,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52281,0
0.5,0.58861,0.52278,0
0.5,0.59177,0.52274,0
0.5,0.59494,0.52271,0
0.5,0.5981,0.52268,0
0.5,0.60127,0.52266,0
0.5,0.60443,0.52263,0
0.5,0.60759,0.52261,0
0.5,0.61076,0.52259,0
0.5,0.61392,0.52257,0
0.5,0.61709,0.52256,0
0.5,0.62025,0.52255,0
0.5,0.62342,0.52255,0
0.5,0.62658,0.52255,0
0.5,0.62975,0.52255,0
0.5,0.63291,0.52256,0
0.5,0.63608,0.52258,0
0.5,0.63924,0.52259,0
0.5,0.64241,0.52261,0
0.5,0.64557,0.52262,0
0.5,0.64873,0.52264,0
0.5,0.6519,0.52265,0
0.5,0.65506,0.52265,0
0.5,0.65823,0.52266,0
0.5,0.66139,0.52265,0
0.5,0.66456,0.52265,0
0.5,0.66772,0.52264,0
0.5,0.67089,0.52263,0
0.5,0.67405,0.52261,0
0.5,0.67722,0.5226,0
0.5,0.68038,0.52258,0
0.5,0.68354,0.52256,0
0.5,0.68671,0.52255,0
0.5,0.68987,0.52253,0
0.5,0.69304,0.52252,0
0.5,0.6962,0.52251,0
0.5,0.69937,0.5225,0
0.5,0.70253,0.5225,0
0.5,0.7057,0.5225,0
0.5,0.70886,0.5225,0
0.5,0.71203,0.52251,0
0.5,0.71519,0.52252,0
0.5,0.71835,0.52253,0
0.5,0.72152,0.52254,0
0.5,0.72468,0.52254,0
0.5,0.72785,0.52255,0
0.5,0.73101,0.52256,0
0.5,0.73418,0.52257,0
0.5,0.73734,0.52257,0
0.5,0.74051,0.52257,0
0.5,0.74367,0.52256,0
0.5,0.74684,0.52255,0
0.5,0.75,0.52254,0
0.5,0.75316,0.52253,0
0.5,0.75633,0.52252,0
0.5,0.75949,0.52251,0
0.5,0.76266,0.52249,0
0.5,0.76582,0.52248,0
0.5,0.76899,0.52247,0
0.5,0.77215,0.52246,0
0.5,0.77532,0.52245,0
0.5,0.77848,0.52244,0
0.5,0.78165,0.52243,0
0.5,0.78481,0.52243,0
0.5,0.78797,0.52242,0
0.5,0.79114,0.52242,0
0.5,0.7943,0.52242,0
0.5,0.79747,0.52242,0
0.5,0.80063,0.52241,0
0.5,0.8038,0.52241,0
0.5,0.80696,0.52241,0
0.5,0.81013,0.52241,0
0.5,0.81329,0.52241,0
0.5,0.81646,0.52241,0
0.5,0.81962,0.5224,0
0.5,0.82278,0.5224,0
0.5,0.82595,0.5224,0
0.5,0.82911,0.5224,0
0.5,0.83228,0.5224,0
0.5,0.83544,0.5224,0
0.5,0.83861,0.52239,0
0.5,0.84177,0.52239,0
0.5,0.84494,0.52239,0
0.5,0.8481,0.52239,0
0.5,0.85127,0.52239,0
0.5,0.85443,0.5224,0
0.5,0.85759,0.5224,0
0.5,0.86076,0.5224,0
0.5,0.86392,0.52241,0
0.5,0.86709,0.52242,0
0.5,0.87025,0.52243,0
0.5,0.87342,0.52245,0
0.5,0.87658,0.52248,0
0.5,0.87975,0.52251,0
0.5,0.88291,0.52256,0
0.5,0.88608,0.52263,0
0.5,0.88924,0.52271,0
0.5,0.89241,0.52281,0
0.5,0.89557,0.52294,0
0.5,0.89873,0.5231,0
0.5,0.9019,0.52327,0
0.5,0.90506,0.52347,0
0.5,0.90823,0.52369,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52596,0
0.5,0,0.52569,0
0.5,0.0063291,0.52614,0
0.5,0.0094937,0.52624,0
0.5,0.012658,0.5263,0
0.5,0.015823,0.52634,0
0.5,0.018987,0.52637,0
0.5,0.022152,0.52639,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52645,0
0.5,0.41772,0.52645,0
0.5,0.42089,0.52645,0
0.5,0.42405,0.52645,0
0.5,0.42722,0.52645,0
0.5,0.43038,0.52645,0
0.5,0.43354,0.52645,0
0.5,0.43671,0.52645,0
0.5,0.43987,0.52645,0
0.5,0.44304,0.52645,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52644,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.5264,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52636,0
0.5,0.47785,0.52633,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52625,0
0.5,0.48734,0.52619,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.194496,0.0667617,0.132396,0.033801,0.270293,0.0659128,0.0480166,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.236462,0.137288,0.0794872,0.0119977,0.143875,0.030878,0.0270182,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.242675,0.0697526,0.13305,0.0331049,0.145576,0.0308429,0.0267464,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.247215,0.0748012,0.133195,0.0371366,0.142554,0.0309596,0.0265751,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.243032,0.0722491,0.132291,0.0383506,0.14018,0.0278666,0.0242179,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.22411,0.0684731,0.12796,0.0423421,0.135606,0.0267699,0.0233628,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.220147,0.0659159,0.127512,0.0477473,0.13604,0.0267284,0.0232829,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.220735,0.0673303,0.126067,0.0493138,0.140084,0.0277025,0.0245466,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.376428,0.112594,0.190163,0.0902546,0.149154,0.0311572,0.0275717,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.370414,0.111222,0.192246,0.097781,0.139396,0.028886,0.0242696,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.333544,0.102299,0.179474,0.0912863,0.135032,0.0267113,0.023329,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.34166,0.105798,0.182813,0.101902,0.135046,0.0269235,0.0233646,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.478063,0.144285,0.239535,0.141677,0.139254,0.0283049,0.0247288,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.576116,0.173173,0.288564,0.169443,0.147833,0.029887,0.0263642,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.77119,0.229276,0.367337,0.236,0.150902,0.0320212,0.0277491,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.60262,0.475301,0.74112,0.36798,0.156432,0.0326318,0.0288264,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,172.841,52.5708,77.3353,10.7315,1.57116,0.302576,0.258475,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.411692,0.141026,0.219639,0.0451282,0.27078,0.0449382,0.0418857,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.414693,0.142774,0.221446,0.0832596,0.275356,0.0457587,0.042944,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.413203,0.143388,0.22326,0.0845578,0.2775,0.0454774,0.0424343,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.413433,0.145622,0.220748,0.0837617,0.272757,0.0451615,0.0415841,4472,0,2,2,2,1


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0045341,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47378,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47382,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47391,0
0.5,0.49051,0.47399,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.50064,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47499,0
0.5,0.50633,0.47551,0
0.5,0.50949,0.47619,0
0.5,0.51266,0.47708,0
0.5,0.51488,0.47785,0
0.5,0.51582,0.47819,0
0.5,0.51899,0.47957,0
0.5,0.52171,0.48101,0
0.5,0.52215,0.48127,0
0.5,0.52532,0.48343,0
0.5,0.52627,0.48418,0
0.5,0.52848,0.48626,0
0.5,0.5295,0.48734,0
0.5,0.53165,0.49032,0
0.5,0.53177,0.49051,0
0.5,0.53328,0.49367,0
0.5,0.53416,0.49684,0
0.5,0.53444,0.5,0
0.5,0.53416,0.50316,0
0.5,0.53328,0.50633,0
0.5,0.53177,0.50949,0
0.5,0.53165,0.50968,0
0.5,0.5295,0.51266,0
0.5,0.52848,0.51374,0
0.5,0.52627,0.51582,0
0.5,0.52215,0.51872,0
0.5,0.52171,0.51899,0
0.5,0.52532,0.51657,0
0.5,0.51582,0.52181,0
0.5,0.51487,0.52215,0
0.5,0.51899,0.52043,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.004548,0.52532,0
0.5,0.50316,0.52501,0
0.5,0.50063,0.52532,0
0.5,0.50633,0.52449,0
0.5,0.50949,0.52381,0
0.5,0.51266,0.52292,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52622,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52618,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52609,0
0.5,0.49051,0.52601,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021979,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47364,0
0.5,0.33861,0.47364,0
0.5,0.34177,0.47364,0
0.5,0.34494,0.47364,0
0.5,0.3481,0.47364,0
0.5,0.35127,0.47364,0
0.5,0.35443,0.47363,0
0.5,0.35759,0.47363,0
0.5,0.36076,0.47363,0
0.5,0.36392,0.47363,0
0.5,0.36709,0.47363,0
0.5,0.37025,0.47363,0
0.5,0.37342,0.47363,0
0.5,0.37658,0.47363,0
0.5,0.37975,0.47363,0
0.5,0.38291,0.47363,0
0.5,0.38608,0.47363,0
0.5,0.38924,0.47363,0
0.5,0.39241,0.47363,0
0.5,0.39557,0.47363,0
0.5,0.39873,0.47363,0
0.5,0.4019,0.47363,0
0.5,0.40506,0.47363,0
0.5,0.40823,0.47363,0
0.5,0.41139,0.47363,0
0.5,0.41456,0.47363,0
0.5,0.41772,0.47363,0
0.5,0.42089,0.47363,0
0.5,0.42405,0.47363,0
0.5,0.42722,0.47363,0
0.5,0.43038,0.47363,0
0.5,0.43354,0.47363,0
0.5,0.43671,0.47363,0
0.5,0.43987,0.47363,0
0.5,0.44304,0.47363,0
0.5,0.4462,0.47363,0
0.5,0.44937,0.47363,0
0.5,0.45253,0.47364,0
0.5,0.4557,0.47364,0
0.5,0.45886,0.47364,0
0.5,0.46203,0.47365,0
0.5,0.46519,0.47366,0
0.5,0.46835,0.47367,0
0.5,0.47152,0.47369,0
0.5,0.47468,0.47371,0
0.5,0.47785,0.47373,0
0.5,0.48101,0.47377,0
0.5,0.48418,0.47381,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50347,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47495,0
0.5,0.50949,0.47528,0
0.5,0.51266,0.47563,0
0.5,0.51582,0.47598,0
0.5,0.51899,0.4763,0
0.5,0.52215,0.47657,0
0.5,0.52532,0.4768,0
0.5,0.52848,0.47698,0
0.5,0.53165,0.47711,0
0.5,0.53481,0.47721,0
0.5,0.53797,0.47727,0
0.5,0.54114,0.47731,0
0.5,0.5443,0.47733,0
0.5,0.54747,0.47734,0
0.5,0.55063,0.47733,0
0.5,0.5538,0.47731,0
0.5,0.55696,0.47728,0
0.5,0.56013,0.47724,0
0.5,0.56329,0.47721,0
0.5,0.56646,0.47719,0
0.5,0.56962,0.47718,0
0.5,0.57278,0.47719,0
0.5,0.57595,0.4772,0
0.5,0.57911,0.47723,0
0.5,0.58228,0.47725,0
0.5,0.58544,0.47729,0
0.5,0.58861,0.47732,0
0.5,0.59177,0.47735,0
0.5,0.59494,0.47739,0
0.5,0.5981,0.47742,0
0.5,0.60127,0.47745,0
0.5,0.60443,0.47748,0
0.5,0.60759,0.4775,0
0.5,0.61076,0.47752,0
0.5,0.61392,0.47754,0
0.5,0.61709,0.47756,0
0.5,0.62025,0.47757,0
0.5,0.62342,0.47757,0
0.5,0.62658,0.47757,0
0.5,0.62975,0.47756,0
0.5,0.63291,0.47755,0
0.5,0.63608,0.47754,0
0.5,0.63924,0.47752,0
0.5,0.64241,0.4775,0
0.5,0.64557,0.47748,0
0.5,0.64873,0.47747,0
0.5,0.6519,0.47746,0
0.5,0.65506,0.47745,0
0.5,0.65823,0.47745,0
0.5,0.66139,0.47745,0
0.5,0.66456,0.47746,0
0.5,0.66772,0.47747,0
0.5,0.67089,0.47749,0
0.5,0.67405,0.4775,0
0.5,0.67722,0.47752,0
0.5,0.68038,0.47754,0
0.5,0.68354,0.47756,0
0.5,0.68671,0.47757,0
0.5,0.68987,0.47759,0
0.5,0.69304,0.4776,0
0.5,0.6962,0.47761,0
0.5,0.69937,0.47762,0
0.5,0.70253,0.47762,0
0.5,0.7057,0.47762,0
0.5,0.70886,0.47761,0
0.5,0.71203,0.47761,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47759,0
0.5,0.72152,0.47758,0
0.5,0.72468,0.47757,0
0.5,0.72785,0.47756,0
0.5,0.73101,0.47756,0
0.5,0.73418,0.47755,0
0.5,0.73734,0.47755,0
0.5,0.74051,0.47756,0
0.5,0.74367,0.47756,0
0.5,0.74684,0.47757,0
0.5,0.75,0.47758,0
0.5,0.75316,0.4776,0
0.5,0.75633,0.47761,0
0.5,0.75949,0.47762,0
0.5,0.76266,0.47764,0
0.5,0.76582,0.47765,0
0.5,0.76899,0.47766,0
0.5,0.77215,0.47768,0
0.5,0.77532,0.47769,0
0.5,0.77848,0.47769,0
0.5,0.78165,0.4777,0
0.5,0.78481,0.47771,0
0.5,0.78797,0.47771,0
0.5,0.79114,0.47772,0
0.5,0.7943,0.47772,0
0.5,0.79747,0.47772,0
0.5,0.80063,0.47772,0
0.5,0.8038,0.47773,0
0.5,0.80696,0.47773,0
0.5,0.81013,0.47773,0
0.5,0.81329,0.47773,0
0.5,0.81646,0.47773,0
0.5,0.81962,0.47774,0
0.5,0.82278,0.47774,0
0.5,0.82595,0.47774,0
0.5,0.82911,0.47774,0
0.5,0.83228,0.47774,0
0.5,0.83544,0.47774,0
0.5,0.83861,0.47775,0
0.5,0.84177,0.47775,0
0.5,0.84494,0.47775,0
0.5,0.8481,0.47775,0
0.5,0.85127,0.47775,0
0.5,0.85443,0.47774,0
0.5,0.85759,0.47774,0
0.5,0.86076,0.47774,0
0.5,0.86392,0.47774,0
0.5,0.86709,0.47773,0
0.5,0.87025,0.47772,0
0.5,0.87342,0.4777,0
0.5,0.87658,0.47767,0
0.5,0.87975,0.47763,0
0.5,0.88291,0.47758,0
0.5,0.88608,0.47751,0
0.5,0.88924,0.47742,0
0.5,0.89241,0.47731,0
0.5,0.89557,0.47717,0
0.5,0.89873,0.477,0
0.5,0.9019,0.4768,0
0.5,0.90506,0.47658,0
0.5,0.90823,0.47634,0
0.5,0.91139,0.47609,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0022029,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52505,0
0.5,0.50347,0.52532,0
0.5,0.50949,0.52472,0
0.5,0.51266,0.52437,0
0.5,0.51582,0.52402,0
0.5,0.51899,0.5237,0
0.5,0.52215,0.52343,0
0.5,0.52532,0.5232,0
0.5,0.52848,0.52302,0
0.5,0.53165,0.52289,0
0.5,0.53481,0.52279,0
0.5,0.53797,0.52273,0
0.5,0.54114,0.52269,0
0.5,0.5443,0.52267,0
0.5,0.54747,0.52266,0
0.5,0.55063,0.52267,0
0.5,0.5538,0.52269,0
0.5,0.55696,0.52272,0
0.5,0.56013,0.52276,0
0.5,0.56329,0.52279,0
0.5,0.56646,0.52281,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52281,0
0.5,0.57595,0.5228,0
0.5,0.57911,0.52277,0
0.5,0.58228,0.52274,0
0.5,0.58544,0.52271,0
0.5,0.58861,0.52268,0
0.5,0.59177,0.52264,0
0.5,0.59494,0.52261,0
0.5,0.5981,0.52258,0
0.5,0.60127,0.52255,0
0.5,0.60443,0.52252,0
0.5,0.60759,0.5225,0
0.5,0.61076,0.52247,0
0.5,0.61392,0.52246,0
0.5,0.61709,0.52244,0
0.5,0.62025,0.52243,0
0.5,0.62342,0.52243,0
0.5,0.62658,0.52243,0
0.5,0.62975,0.52244,0
0.5,0.63291,0.52245,0
0.5,0.63608,0.52246,0
0.5,0.63924,0.52248,0
0.5,0.64241,0.5225,0
0.5,0.64557,0.52251,0
0.5,0.64873,0.52253,0
0.5,0.6519,0.52254,0
0.5,0.65506,0.52255,0
0.5,0.65823,0.52255,0
0.5,0.66139,0.52255,0
0.5,0.66456,0.52254,0
0.5,0.66772,0.52253,0
0.5,0.67089,0.52251,0
0.5,0.67405,0.5225,0
0.5,0.67722,0.52248,0
0.5,0.68038,0.52246,0
0.5,0.68354,0.52244,0
0.5,0.68671,0.52243,0
0.5,0.68987,0.52241,0
0.5,0.69304,0.5224,0
0.5,0.6962,0.52239,0
0.5,0.69937,0.52238,0
0.5,0.70253,0.52238,0
0.5,0.7057,0.52238,0
0.5,0.70886,0.52238,0
0.5,0.71203,0.52239,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52241,0
0.5,0.72152,0.52242,0
0.5,0.72468,0.52243,0
0.5,0.72785,0.52244,0
0.5,0.73101,0.52244,0
0.5,0.73418,0.52245,0
0.5,0.73734,0.52245,0
0.5,0.74051,0.52244,0
0.5,0.74367,0.52244,0
0.5,0.74684,0.52243,0
0.5,0.75,0.52242,0
0.5,0.75316,0.5224,0
0.5,0.75633,0.52239,0
0.5,0.75949,0.52237,0
0.5,0.76266,0.52236,0
0.5,0.76582,0.52235,0
0.5,0.76899,0.52233,0
0.5,0.77215,0.52232,0
0.5,0.77532,0.52231,0
0.5,0.77848,0.5223,0
0.5,0.78165,0.5223,0
0.5,0.78481,0.52229,0
0.5,0.78797,0.52229,0
0.5,0.79114,0.52228,0
0.5,0.7943,0.52228,0
0.5,0.79747,0.52228,0
0.5,0.80063,0.52228,0
0.5,0.8038,0.52227,0
0.5,0.80696,0.52227,0
0.5,0.81013,0.52227,0
0.5,0.81329,0.52227,0
0.5,0.81646,0.52226,0
0.5,0.81962,0.52226,0
0.5,0.82278,0.52226,0
0.5,0.82595,0.52226,0
0.5,0.82911,0.52226,0
0.5,0.83228,0.52226,0
0.5,0.83544,0.52225,0
0.5,0.83861,0.52225,0
0.5,0.84177,0.52225,0
0.5,0.84494,0.52225,0
0.5,0.8481,0.52225,0
0.5,0.85127,0.52225,0
0.5,0.85443,0.52225,0
0.5,0.85759,0.52226,0
0.5,0.86076,0.52226,0
0.5,0.86392,0.52226,0
0.5,0.86709,0.52227,0
0.5,0.87025,0.52228,0
0.5,0.87342,0.5223,0
0.5,0.87658,0.52233,0
0.5,0.87975,0.52237,0
0.5,0.88291,0.52242,0
0.5,0.88608,0.52249,0
0.5,0.88924,0.52258,0
0.5,0.89241,0.52269,0
0.5,0.89557,0.52283,0
0.5,0.89873,0.523,0
0.5,0.9019,0.5232,0
0.5,0.90506,0.52342,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52636,0
0.5,0.33861,0.52636,0
0.5,0.34177,0.52636,0
0.5,0.34494,0.52636,0
0.5,0.3481,0.52636,0
0.5,0.35127,0.52636,0
0.5,0.35443,0.52637,0
0.5,0.35759,0.52637,0
0.5,0.36076,0.52637,0
0.5,0.36392,0.52637,0
0.5,0.36709,0.52637,0
0.5,0.37025,0.52637,0
0.5,0.37342,0.52637,0
0.5,0.37658,0.52637,0
0.5,0.37975,0.52637,0
0.5,0.38291,0.52637,0
0.5,0.38608,0.52637,0
0.5,0.38924,0.52637,0
0.5,0.39241,0.52637,0
0.5,0.39557,0.52637,0
0.5,0.39873,0.52637,0
0.5,0.4019,0.52637,0
0.5,0.40506,0.52637,0
0.5,0.40823,0.52637,0
0.5,0.41139,0.52637,0
0.5,0.41456,0.52637,0
0.5,0.41772,0.52637,0
0.5,0.42089,0.52637,0
0.5,0.42405,0.52637,0
0.5,0.42722,0.52637,0
0.5,0.43038,0.52637,0
0.5,0.43354,0.52637,0
0.5,0.43671,0.52637,0
0.5,0.43987,0.52637,0
0.5,0.44304,0.52637,0
0.5,0.4462,0.52637,0
0.5,0.44937,0.52637,0
0.5,0.45253,0.52636,0
0.5,0.4557,0.52636,0
0.5,0.45886,0.52636,0
0.5,0.46203,0.52635,0
0.5,0.46519,0.52634,0
0.5,0.46835,0.52633,0
0.5,0.47152,0.52631,0
0.5,0.47468,0.52629,0
0.5,0.47785,0.52627,0
0.5,0.48101,0.52623,0
0.5,0.48418,0.52619,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021881,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47366,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47362,0
0.5,0.050633,0.47362,0
0.5,0.053797,0.47362,0
0.5,0.056962,0.47362,0
0.5,0.060127,0.47362,0
0.5,0.063291,0.47362,0
0.5,0.066456,0.47362,0
0.5,0.06962,0.47362,0
0.5,0.072785,0.47362,0
0.5,0.075949,0.47362,0
0.5,0.079114,0.47362,0
0.5,0.082278,0.47362,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47363,0
0.5,0.10443,0.47362,0
0.5,0.10759,0.47362,0
0.5,0.11076,0.47362,0
0.5,0.11392,0.47362,0
0.5,0.11709,0.47362,0
0.5,0.12025,0.47362,0
0.5,0.12342,0.47362,0
0.5,0.12658,0.47362,0
0.5,0.12975,0.47362,0
0.5,0.13291,0.47362,0
0.5,0.13608,0.47362,0
0.5,0.13924,0.47362,0
0.5,0.14241,0.47362,0
0.5,0.14557,0.47362,0
0.5,0.14873,0.47362,0
0.5,0.1519,0.47362,0
0.5,0.15506,0.47362,0
0.5,0.15823,0.47362,0
0.5,0.16139,0.47362,0
0.5,0.16456,0.47362,0
0.5,0.16772,0.47362,0
0.5,0.17089,0.47362,0
0.5,0.17405,0.47362,0
0.5,0.17722,0.47362,0
0.5,0.18038,0.47362,0
0.5,0.18354,0.47362,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47362,0
0.5,0.27848,0.47362,0
0.5,0.28165,0.47362,0
0.5,0.28481,0.47362,0
0.5,0.28797,0.47362,0
0.5,0.29114,0.47362,0
0.5,0.2943,0.47362,0
0.5,0.29747,0.47362,0
0.5,0.30063,0.47362,0
0.5,0.3038,0.47362,0
0.5,0.30696,0.47362,0
0.5,0.31013,0.47362,0
0.5,0.31329,0.47362,0
0.5,0.31646,0.47362,0
0.5,0.31962,0.47362,0
0.5,0.32278,0.47362,0
0.5,0.32595,0.47362,0
0.5,0.32911,0.47362,0
0.5,0.33228,0.47362,0
0.5,0.33544,0.47362,0
0.5,0.33861,0.47362,0
0.5,0.34177,0.47362,0
0.5,0.34494,0.47362,0
0.5,0.3481,0.47362,0
0.5,0.35127,0.47362,0
0.5,0.35443,0.47362,0
0.5,0.35759,0.47362,0
0.5,0.36076,0.47362,0
0.5,0.36392,0.47362,0
0.5,0.36709,0.47362,0
0.5,0.37025,0.47362,0
0.5,0.37342,0.47362,0
0.5,0.37658,0.47362,0
0.5,0.37975,0.47362,0
0.5,0.38291,0.47362,0
0.5,0.38608,0.47362,0
0.5,0.38924,0.47362,0
0.5,0.39241,0.47362,0
0.5,0.39557,0.47362,0
0.5,0.39873,0.47362,0
0.5,0.4019,0.47362,0
0.5,0.40506,0.47362,0
0.5,0.40823,0.47362,0
0.5,0.41139,0.47362,0
0.5,0.41456,0.47362,0
0.5,0.41772,0.47362,0
0.5,0.42089,0.47362,0
0.5,0.42405,0.47362,0
0.5,0.42722,0.47362,0
0.5,0.43038,0.47362,0
0.5,0.43354,0.47362,0
0.5,0.43671,0.47362,0
0.5,0.43987,0.47362,0
0.5,0.44304,0.47362,0
0.5,0.4462,0.47362,0
0.5,0.44937,0.47362,0
0.5,0.45253,0.47362,0
0.5,0.4557,0.47363,0
0.5,0.45886,0.47363,0
0.5,0.46203,0.47364,0
0.5,0.46519,0.47365,0
0.5,0.46835,0.47366,0
0.5,0.47152,0.47368,0
0.5,0.47468,0.4737,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50352,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47494,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.47562,0
0.5,0.51582,0.47596,0
0.5,0.51899,0.47628,0
0.5,0.52215,0.47655,0
0.5,0.52532,0.47678,0
0.5,0.52848,0.47695,0
0.5,0.53165,0.47708,0
0.5,0.53481,0.47718,0
0.5,0.53797,0.47724,0
0.5,0.54114,0.47729,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47731,0
0.5,0.55063,0.4773,0
0.5,0.5538,0.47728,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47723,0
0.5,0.56329,0.4772,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47717,0
0.5,0.57278,0.47717,0
0.5,0.57595,0.47719,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47723,0
0.5,0.58544,0.47726,0
0.5,0.58861,0.4773,0
0.5,0.59177,0.47733,0
0.5,0.59494,0.47736,0
0.5,0.5981,0.47739,0
0.5,0.60127,0.47742,0
0.5,0.60443,0.47745,0
0.5,0.60759,0.47748,0
0.5,0.61076,0.4775,0
0.5,0.61392,0.47752,0
0.5,0.61709,0.47753,0
0.5,0.62025,0.47754,0
0.5,0.62342,0.47754,0
0.5,0.62658,0.47754,0
0.5,0.62975,0.47754,0
0.5,0.63291,0.47753,0
0.5,0.63608,0.47751,0
0.5,0.63924,0.47749,0
0.5,0.64241,0.47748,0
0.5,0.64557,0.47746,0
0.5,0.64873,0.47744,0
0.5,0.6519,0.47743,0
0.5,0.65506,0.47743,0
0.5,0.65823,0.47743,0
0.5,0.66139,0.47743,0
0.5,0.66456,0.47744,0
0.5,0.66772,0.47745,0
0.5,0.67089,0.47746,0
0.5,0.67405,0.47748,0
0.5,0.67722,0.47749,0
0.5,0.68038,0.47751,0
0.5,0.68354,0.47753,0
0.5,0.68671,0.47755,0
0.5,0.68987,0.47756,0
0.5,0.69304,0.47758,0
0.5,0.6962,0.47759,0
0.5,0.69937,0.47759,0
0.5,0.70253,0.47759,0
0.5,0.7057,0.47759,0
0.5,0.70886,0.47759,0
0.5,0.71203,0.47758,0
0.5,0.71519,0.47757,0
0.5,0.71835,0.47756,0
0.5,0.72152,0.47755,0
0.5,0.72468,0.47754,0
0.5,0.72785,0.47753,0
0.5,0.73101,0.47753,0
0.5,0.73418,0.47753,0
0.5,0.73734,0.47753,0
0.5,0.74051,0.47753,0
0.5,0.74367,0.47754,0
0.5,0.74684,0.47755,0
0.5,0.75,0.47756,0
0.5,0.75316,0.47757,0
0.5,0.75633,0.47758,0
0.5,0.75949,0.4776,0
0.5,0.76266,0.47761,0
0.5,0.76582,0.47763,0
0.5,0.76899,0.47764,0
0.5,0.77215,0.47765,0
0.5,0.77532,0.47766,0
0.5,0.77848,0.47767,0
0.5,0.78165,0.47767,0
0.5,0.78481,0.47768,0
0.5,0.78797,0.47768,0
0.5,0.79114,0.47769,0
0.5,0.7943,0.47769,0
0.5,0.79747,0.47769,0
0.5,0.80063,0.47769,0
0.5,0.8038,0.47769,0
0.5,0.80696,0.4777,0
0.5,0.81013,0.4777,0
0.5,0.81329,0.4777,0
0.5,0.81646,0.4777,0
0.5,0.81962,0.4777,0
0.5,0.82278,0.47771,0
0.5,0.82595,0.47771,0
0.5,0.82911,0.47771,0
0.5,0.83228,0.47771,0
0.5,0.83544,0.47771,0
0.5,0.83861,0.47771,0
0.5,0.84177,0.47771,0
0.5,0.84494,0.47771,0
0.5,0.8481,0.47771,0
0.5,0.85127,0.47771,0
0.5,0.85443,0.47771,0
0.5,0.85759,0.47771,0
0.5,0.86076,0.47771,0
0.5,0.86392,0.4777,0
0.5,0.86709,0.47769,0
0.5,0.87025,0.47768,0
0.5,0.87342,0.47766,0
0.5,0.87658,0.47764,0
0.5,0.87975,0.4776,0
0.5,0.88291,0.47755,0
0.5,0.88608,0.47748,0
0.5,0.88924,0.47739,0
0.5,0.89241,0.47728,0
0.5,0.89557,0.47714,0
0.5,0.89873,0.47697,0
0.5,0.9019,0.47678,0
0.5,0.90506,0.47657,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0021929,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52506,0
0.5,0.50352,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.52438,0
0.5,0.51582,0.52404,0
0.5,0.51899,0.52372,0
0.5,0.52215,0.52345,0
0.5,0.52532,0.52322,0
0.5,0.52848,0.52305,0
0.5,0.53165,0.52292,0
0.5,0.53481,0.52282,0
0.5,0.53797,0.52275,0
0.5,0.54114,0.52271,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52269,0
0.5,0.55063,0.5227,0
0.5,0.5538,0.52272,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52277,0
0.5,0.56329,0.5228,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52283,0
0.5,0.57278,0.52283,0
0.5,0.57595,0.52281,0
0.5,0.57911,0.52279,0
0.5,0.58228,0.52277,0
0.5,0.58544,0.52274,0
0.5,0.58861,0.5227,0
0.5,0.59177,0.52267,0
0.5,0.59494,0.52264,0
0.5,0.5981,0.5226,0
0.5,0.60127,0.52257,0
0.5,0.60443,0.52255,0
0.5,0.60759,0.52252,0
0.5,0.61076,0.5225,0
0.5,0.61392,0.52248,0
0.5,0.61709,0.52247,0
0.5,0.62025,0.52246,0
0.5,0.62342,0.52246,0
0.5,0.62658,0.52246,0
0.5,0.62975,0.52246,0
0.5,0.63291,0.52247,0
0.5,0.63608,0.52249,0
0.5,0.63924,0.52251,0
0.5,0.64241,0.52252,0
0.5,0.64557,0.52254,0
0.5,0.64873,0.52256,0
0.5,0.6519,0.52257,0
0.5,0.65506,0.52257,0
0.5,0.65823,0.52257,0
0.5,0.66139,0.52257,0
0.5,0.66456,0.52256,0
0.5,0.66772,0.52255,0
0.5,0.67089,0.52254,0
0.5,0.67405,0.52252,0
0.5,0.67722,0.5225,0
0.5,0.68038,0.52249,0
0.5,0.68354,0.52247,0
0.5,0.68671,0.52245,0
0.5,0.68987,0.52244,0
0.5,0.69304,0.52242,0
0.5,0.6962,0.52241,0
0.5,0.69937,0.52241,0
0.5,0.70253,0.5224,0
0.5,0.7057,0.52241,0
0.5,0.70886,0.52241,0
0.5,0.71203,0.52242,0
0.5,0.71519,0.52243,0
0.5,0.71835,0.52244,0
0.5,0.72152,0.52245,0
0.5,0.72468,0.52246,0
0.5,0.72785,0.52246,0
0.5,0.73101,0.52247,0
0.5,0.73418,0.52247,0
0.5,0.73734,0.52247,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52246,0
0.5,0.74684,0.52245,0
0.5,0.75,0.52244,0
0.5,0.75316,0.52243,0
0.5,0.75633,0.52241,0
0.5,0.75949,0.5224,0
0.5,0.76266,0.52239,0
0.5,0.76582,0.52237,0
0.5,0.76899,0.52236,0
0.5,0.77215,0.52235,0
0.5,0.77532,0.52234,0
0.5,0.77848,0.52233,0
0.5,0.78165,0.52233,0
0.5,0.78481,0.52232,0
0.5,0.78797,0.52232,0
0.5,0.79114,0.52231,0
0.5,0.7943,0.52231,0
0.5,0.79747,0.52231,0
0.5,0.80063,0.52231,0
0.5,0.8038,0.5223,0
0.5,0.80696,0.5223,0
0.5,0.81013,0.5223,0
0.5,0.81329,0.5223,0
0.5,0.81646,0.5223,0
0.5,0.81962,0.52229,0
0.5,0.82278,0.52229,0
0.5,0.82595,0.52229,0
0.5,0.82911,0.52229,0
0.5,0.83228,0.52229,0
0.5,0.83544,0.52229,0
0.5,0.83861,0.52229,0
0.5,0.84177,0.52228,0
0.5,0.84494,0.52228,0
0.5,0.8481,0.52228,0
0.5,0.85127,0.52228,0
0.5,0.85443,0.52229,0
0.5,0.85759,0.52229,0
0.5,0.86076,0.52229,0
0.5,0.86392,0.5223,0
0.5,0.86709,0.5223,0
0.5,0.87025,0.52232,0
0.5,0.87342,0.52234,0
0.5,0.87658,0.52236,0
0.5,0.87975,0.5224,0
0.5,0.88291,0.52245,0
0.5,0.88608,0.52252,0
0.5,0.88924,0.52261,0
0.5,0.89241,0.52272,0
0.5,0.89557,0.52286,0
0.5,0.89873,0.52303,0
0.5,0.9019,0.52322,0
0.5,0.90506,0.52343,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52634,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52638,0
0.5,0.050633,0.52638,0
0.5,0.053797,0.52638,0
0.5,0.056962,0.52638,0
0.5,0.060127,0.52638,0
0.5,0.063291,0.52638,0
0.5,0.066456,0.52638,0
0.5,0.06962,0.52638,0
0.5,0.072785,0.52638,0
0.5,0.075949,0.52638,0
0.5,0.079114,0.52638,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52637,0
0.5,0.10127,0.52637,0
0.5,0.10443,0.52637,0
0.5,0.10759,0.52637,0
0.5,0.11076,0.52637,0
0.5,0.11392,0.52638,0
0.5,0.11709,0.52638,0
0.5,0.12025,0.52638,0
0.5,0.12342,0.52638,0
0.5,0.12658,0.52638,0
0.5,0.12975,0.52638,0
0.5,0.13291,0.52638,0
0.5,0.13608,0.52638,0
0.5,0.13924,0.52638,0
0.5,0.14241,0.52638,0
0.5,0.14557,0.52638,0
0.5,0.14873,0.52638,0
0.5,0.1519,0.52638,0
0.5,0.15506,0.52638,0
0.5,0.15823,0.52638,0
0.5,0.16139,0.52638,0
0.5,0.16456,0.52638,0
0.5,0.16772,0.52638,0
0.5,0.17089,0.52638,0
0.5,0.17405,0.52638,0
0.5,0.17722,0.52638,0
0.5,0.18038,0.52638,0
0.5,0.18354,0.52638,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52638,0
0.5,0.28165,0.52638,0
0.5,0.28481,0.52638,0
0.5,0.28797,0.52638,0
0.5,0.29114,0.52638,0
0.5,0.2943,0.52638,0
0.5,0.29747,0.52638,0
0.5,0.30063,0.52638,0
0.5,0.3038,0.52638,0
0.5,0.30696,0.52638,0
0.5,0.31013,0.52638,0
0.5,0.31329,0.52638,0
0.5,0.31646,0.52638,0
0.5,0.31962,0.52638,0
0.5,0.32278,0.52638,0
0.5,0.32595,0.52638,0
0.5,0.32911,0.52638,0
0.5,0.33228,0.52638,0
0.5,0.33544,0.52638,0
0.5,0.33861,0.52638,0
0.5,0.34177,0.52638,0
0.5,0.34494,0.52638,0
0.5,0.3481,0.52638,0
0.5,0.35127,0.52638,0
0.5,0.35443,0.52638,0
0.5,0.35759,0.52638,0
0.5,0.36076,0.52638,0
0.5,0.36392,0.52638,0
0.5,0.36709,0.52638,0
0.5,0.37025,0.52638,0
0.5,0.37342,0.52638,0
0.5,0.37658,0.52638,0
0.5,0.37975,0.52638,0
0.5,0.38291,0.52638,0
0.5,0.38608,0.52638,0
0.5,0.38924,0.52638,0
0.5,0.39241,0.52638,0
0.5,0.39557,0.52638,0
0.5,0.39873,0.52638,0
0.5,0.4019,0.52638,0
0.5,0.40506,0.52638,0
0.5,0.40823,0.52638,0
0.5,0.41139,0.52638,0
0.5,0.41456,0.52638,0
0.5,0.41772,0.52638,0
0.5,0.42089,0.52638,0
0.5,0.42405,0.52638,0
0.5,0.42722,0.52638,0
0.5,0.43038,0.52638,0
0.5,0.43354,0.52638,0
0.5,0.43671,0.52638,0
0.5,0.43987,0.52638,0
0.5,0.44304,0.52638,0
0.5,0.4462,0.52638,0
0.5,0.44937,0.52638,0
0.5,0.45253,0.52638,0
0.5,0.4557,0.52637,0
0.5,0.45886,0.52637,0
0.5,0.46203,0.52636,0
0.5,0.46519,0.52635,0
0.5,0.46835,0.52634,0
0.5,0.47152,0.52632,0
0.5,0.47468,0.5263,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.00049241,0.47468,0
0.5,0.0031646,0.47441,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.47403,0
0.5,0.012658,0.47391,0
0.5,0.015823,0.47383,0
0.5,0.018987,0.47377,0
0.5,0.022152,0.47372,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.4736,0
0.5,0.047468,0.4736,0
0.5,0.050633,0.4736,0
0.5,0.053797,0.4736,0
0.5,0.056962,0.4736,0
0.5,0.060127,0.4736,0
0.5,0.063291,0.4736,0
0.5,0.066456,0.4736,0
0.5,0.06962,0.4736,0
0.5,0.072785,0.4736,0
0.5,0.075949,0.4736,0
0.5,0.079114,0.4736,0
0.5,0.082278,0.4736,0
0.5,0.085443,0.4736,0
0.5,0.088608,0.4736,0
0.5,0.091772,0.4736,0
0.5,0.094937,0.4736,0
0.5,0.098101,0.4736,0
0.5,0.10127,0.4736,0
0.5,0.10443,0.4736,0
0.5,0.10759,0.4736,0
0.5,0.11076,0.4736,0
0.5,0.11392,0.4736,0
0.5,0.11709,0.4736,0
0.5,0.12025,0.4736,0
0.5,0.12342,0.4736,0
0.5,0.12658,0.4736,0
0.5,0.12975,0.4736,0
0.5,0.13291,0.4736,0
0.5,0.13608,0.4736,0
0.5,0.13924,0.4736,0
0.5,0.14241,0.4736,0
0.5,0.14557,0.4736,0
0.5,0.14873,0.4736,0
0.5,0.1519,0.4736,0
0.5,0.15506,0.4736,0
0.5,0.15823,0.4736,0
0.5,0.16139,0.4736,0
0.5,0.16456,0.4736,0
0.5,0.16772,0.4736,0
0.5,0.17089,0.4736,0
0.5,0.17405,0.4736,0
0.5,0.17722,0.4736,0
0.5,0.18038,0.4736,0
0.5,0.18354,0.4736,0
0.5,0.18671,0.4736,0
0.5,0.18987,0.4736,0
0.5,0.19304,0.4736,0
0.5,0.1962,0.4736,0
0.5,0.19937,0.4736,0
0.5,0.20253,0.4736,0
0.5,0.2057,0.4736,0
0.5,0.20886,0.4736,0
0.5,0.21203,0.4736,0
0.5,0.21519,0.4736,0
0.5,0.21835,0.4736,0
0.5,0.22152,0.4736,0
0.5,0.22468,0.4736,0
0.5,0.22785,0.4736,0
0.5,0.23101,0.4736,0
0.5,0.23418,0.4736,0
0.5,0.23734,0.4736,0
0.5,0.24051,0.4736,0
0.5,0.24367,0.4736,0
0.5,0.24684,0.4736,0
0.5,0.25,0.4736,0
0.5,0.25316,0.4736,0
0.5,0.25633,0.4736,0
0.5,0.25949,0.4736,0
0.5,0.26266,0.4736,0
0.5,0.26582,0.4736,0
0.5,0.26899,0.4736,0
0.5,0.27215,0.4736,0
0.5,0.27532,0.4736,0
0.5,0.27848,0.4736,0
0.5,0.28165,0.4736,0
0.5,0.28481,0.4736,0
0.5,0.28797,0.4736,0
0.5,0.29114,0.4736,0
0.5,0.2943,0.4736,0
0.5,0.29747,0.4736,0
0.5,0.30063,0.4736,0
0.5,0.3038,0.4736,0
0.5,0.30696,0.4736,0
0.5,0.31013,0.4736,0
0.5,0.31329,0.4736,0
0.5,0.31646,0.4736,0
0.5,0.31962,0.4736,0
0.5,0.32278,0.4736,0
0.5,0.32595,0.4736,0
0.5,0.32911,0.4736,0
0.5,0.33228,0.4736,0
0.5,0.33544,0.4736,0
0.5,0.33861,0.4736,0
0.5,0.34177,0.4736,0
0.5,0.34494,0.4736,0
0.5,0.3481,0.4736,0
0.5,0.35127,0.4736,0
0.5,0.35443,0.4736,0
0.5,0.35759,0.4736,0
0.5,0.36076,0.4736,0
0.5,0.36392,0.4736,0
0.5,0.36709,0.4736,0
0.5,0.37025,0.4736,0
0.5,0.37342,0.4736,0
0.5,0.37658,0.4736,0
0.5,0.37975,0.4736,0
0.5,0.38291,0.4736,0
0.5,0.38608,0.4736,0
0.5,0.38924,0.4736,0
0.5,0.39241,0.4736,0
0.5,0.39557,0.4736,0
0.5,0.39873,0.4736,0
0.5,0.4019,0.4736,0
0.5,0.40506,0.4736,0
0.5,0.40823,0.4736,0
0.5,0.41139,0.4736,0
0.5,0.41456,0.4736,0
0.5,0.41772,0.4736,0
0.5,0.42089,0.4736,0
0.5,0.42405,0.4736,0
0.5,0.42722,0.4736,0
0.5,0.43038,0.4736,0
0.5,0.43354,0.4736,0
0.5,0.43671,0.4736,0
0.5,0.43987,0.4736,0
0.5,0.44304,0.4736,0
0.5,0.4462,0.4736,0
0.5,0.44937,0.4736,0
0.5,0.45253,0.4736,0
0.5,0.4557,0.47361,0
0.5,0.45886,0.47361,0
0.5,0.46203,0.47362,0
0.5,0.46519,0.47363,0
0.5,0.46835,0.47364,0
0.5,0.47152,0.47366,0
0.5,0.47468,0.47368,0
0.5,0.47785,0.47371,0
0.5,0.48101,0.47374,0
0.5,0.48418,0.47379,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47464,0
0.5,0.50359,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47472,0
0.5,0.50633,0.47493,0
0.5,0.50949,0.47526,0
0.5,0.51266,0.4756,0
0.5,0.51582,0.47594,0
0.5,0.51899,0.47625,0
0.5,0.52215,0.47653,0
0.5,0.52532,0.47675,0
0.5,0.52848,0.47692,0
0.5,0.53165,0.47706,0
0.5,0.53481,0.47715,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47728,0
0.5,0.54747,0.47728,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47716,0
0.5,0.56962,0.47715,0
0.5,0.57278,0.47716,0
0.5,0.57595,0.47717,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47721,0
0.5,0.58544,0.47724,0
0.5,0.58861,0.47727,0
0.5,0.59177,0.47731,0
0.5,0.59494,0.47734,0
0.5,0.5981,0.47737,0
0.5,0.60127,0.4774,0
0.5,0.60443,0.47743,0
0.5,0.60759,0.47745,0
0.5,0.61076,0.47747,0
0.5,0.61392,0.47749,0
0.5,0.61709,0.4775,0
0.5,0.62025,0.47751,0
0.5,0.62342,0.47752,0
0.5,0.62658,0.47752,0
0.5,0.62975,0.47751,0
0.5,0.63291,0.4775,0
0.5,0.63608,0.47748,0
0.5,0.63924,0.47747,0
0.5,0.64241,0.47745,0
0.5,0.64557,0.47743,0
0.5,0.64873,0.47742,0
0.5,0.6519,0.47741,0
0.5,0.65506,0.4774,0
0.5,0.65823,0.4774,0
0.5,0.66139,0.4774,0
0.5,0.66456,0.47741,0
0.5,0.66772,0.47742,0
0.5,0.67089,0.47744,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47747,0
0.5,0.68038,0.47749,0
0.5,0.68354,0.4775,0
0.5,0.68671,0.47752,0
0.5,0.68987,0.47753,0
0.5,0.69304,0.47755,0
0.5,0.6962,0.47756,0
0.5,0.69937,0.47756,0
0.5,0.70253,0.47757,0
0.5,0.7057,0.47756,0
0.5,0.70886,0.47756,0
0.5,0.71203,0.47755,0
0.5,0.71519,0.47754,0
0.5,0.71835,0.47753,0
0.5,0.72152,0.47752,0
0.5,0.72468,0.47752,0
0.5,0.72785,0.47751,0
0.5,0.73101,0.4775,0
0.5,0.73418,0.4775,0
0.5,0.73734,0.4775,0
0.5,0.74051,0.4775,0
0.5,0.74367,0.47751,0
0.5,0.74684,0.47752,0
0.5,0.75,0.47753,0
0.5,0.75316,0.47754,0
0.5,0.75633,0.47755,0
0.5,0.75949,0.47757,0
0.5,0.76266,0.47758,0
0.5,0.76582,0.47759,0
0.5,0.76899,0.4776,0
0.5,0.77215,0.47761,0
0.5,0.77532,0.47762,0
0.5,0.77848,0.47763,0
0.5,0.78165,0.47764,0
0.5,0.78481,0.47764,0
0.5,0.78797,0.47765,0
0.5,0.79114,0.47765,0
0.5,0.7943,0.47765,0
0.5,0.79747,0.47766,0
0.5,0.80063,0.47766,0
0.5,0.8038,0.47766,0
0.5,0.80696,0.47766,0
0.5,0.81013,0.47766,0
0.5,0.81329,0.47766,0
0.5,0.81646,0.47767,0
0.5,0.81962,0.47767,0
0.5,0.82278,0.47767,0
0.5,0.82595,0.47767,0
0.5,0.82911,0.47767,0
0.5,0.83228,0.47768,0
0.5,0.83544,0.47768,0
0.5,0.83861,0.47768,0
0.5,0.84177,0.47768,0
0.5,0.84494,0.47768,0
0.5,0.8481,0.47768,0
0.5,0.85127,0.47768,0
0.5,0.85443,0.47768,0
0.5,0.85759,0.47768,0
0.5,0.86076,0.47767,0
0.5,0.86392,0.47767,0
0.5,0.86709,0.47766,0
0.5,0.87025,0.47765,0
0.5,0.87342,0.47763,0
0.5,0.87658,0.4776,0
0.5,0.87975,0.47756,0
0.5,0.88291,0.47751,0
0.5,0.88608,0.47744,0
0.5,0.88924,0.47736,0
0.5,0.89241,0.47725,0
0.5,0.89557,0.47711,0
0.5,0.89873,0.47695,0
0.5,0.9019,0.47677,0
0.5,0.90506,0.47656,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.00049819,0.52532,0
0.5,0,0.52528,0
0.5,0.50633,0.52507,0
0.5,0.50359,0.52532,0
0.5,0.50949,0.52474,0
0.5,0.51266,0.5244,0
0.5,0.51582,0.52406,0
0.5,0.51899,0.52375,0
0.5,0.52215,0.52347,0
0.5,0.52532,0.52325,0
0.5,0.52848,0.52308,0
0.5,0.53165,0.52294,0
0.5,0.53481,0.52285,0
0.5,0.53797,0.52278,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52272,0
0.5,0.54747,0.52272,0
0.5,0.55063,0.52273,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.52279,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52285,0
0.5,0.57278,0.52284,0
0.5,0.57595,0.52283,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52279,0
0.5,0.58544,0.52276,0
0.5,0.58861,0.52273,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52266,0
0.5,0.5981,0.52263,0
0.5,0.60127,0.5226,0
0.5,0.60443,0.52257,0
0.5,0.60759,0.52255,0
0.5,0.61076,0.52253,0
0.5,0.61392,0.52251,0
0.5,0.61709,0.5225,0
0.5,0.62025,0.52249,0
0.5,0.62342,0.52248,0
0.5,0.62658,0.52248,0
0.5,0.62975,0.52249,0
0.5,0.63291,0.5225,0
0.5,0.63608,0.52251,0
0.5,0.63924,0.52253,0
0.5,0.64241,0.52255,0
0.5,0.64557,0.52257,0
0.5,0.64873,0.52258,0
0.5,0.6519,0.52259,0
0.5,0.65506,0.5226,0
0.5,0.65823,0.5226,0
0.5,0.66139,0.5226,0
0.5,0.66456,0.52259,0
0.5,0.66772,0.52258,0
0.5,0.67089,0.52256,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52253,0
0.5,0.68038,0.52251,0
0.5,0.68354,0.52249,0
0.5,0.68671,0.52248,0
0.5,0.68987,0.52246,0
0.5,0.69304,0.52245,0
0.5,0.6962,0.52244,0
0.5,0.69937,0.52244,0
0.5,0.70253,0.52243,0
0.5,0.7057,0.52243,0
0.5,0.70886,0.52244,0
0.5,0.71203,0.52245,0
0.5,0.71519,0.52245,0
0.5,0.71835,0.52246,0
0.5,0.72152,0.52247,0
0.5,0.72468,0.52248,0
0.5,0.72785,0.52249,0
0.5,0.73101,0.5225,0
0.5,0.73418,0.5225,0
0.5,0.73734,0.5225,0
0.5,0.74051,0.5225,0
0.5,0.74367,0.52249,0
0.5,0.74684,0.52248,0
0.5,0.75,0.52247,0
0.5,0.75316,0.52246,0
0.5,0.75633,0.52245,0
0.5,0.75949,0.52243,0
0.5,0.76266,0.52242,0
0.5,0.76582,0.52241,0
0.5,0.76899,0.5224,0
0.5,0.77215,0.52239,0
0.5,0.77532,0.52238,0
0.5,0.77848,0.52237,0
0.5,0.78165,0.52236,0
0.5,0.78481,0.52236,0
0.5,0.78797,0.52235,0
0.5,0.79114,0.52235,0
0.5,0.7943,0.52235,0
0.5,0.79747,0.52234,0
0.5,0.80063,0.52234,0
0.5,0.8038,0.52234,0
0.5,0.80696,0.52234,0
0.5,0.81013,0.52234,0
0.5,0.81329,0.52233,0
0.5,0.81646,0.52233,0
0.5,0.81962,0.52233,0
0.5,0.82278,0.52233,0
0.5,0.82595,0.52233,0
0.5,0.82911,0.52232,0
0.5,0.83228,0.52232,0
0.5,0.83544,0.52232,0
0.5,0.83861,0.52232,0
0.5,0.84177,0.52232,0
0.5,0.84494,0.52232,0
0.5,0.8481,0.52232,0
0.5,0.85127,0.52232,0
0.5,0.85443,0.52232,0
0.5,0.85759,0.52232,0
0.5,0.86076,0.52233,0
0.5,0.86392,0.52233,0
0.5,0.86709,0.52234,0
0.5,0.87025,0.52235,0
0.5,0.87342,0.52237,0
0.5,0.87658,0.5224,0
0.5,0.87975,0.52244,0
0.5,0.88291,0.52249,0
0.5,0.88608,0.52256,0
0.5,0.88924,0.52264,0
0.5,0.89241,0.52275,0
0.5,0.89557,0.52289,0
0.5,0.89873,0.52305,0
0.5,0.9019,0.52323,0
0.5,0.90506,0.52344,0
0.5,0.90823,0.52367,0
0.5,0.91139,0.52392,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52559,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.52597,0
0.5,0.012658,0.52609,0
0.5,0.015823,0.52617,0
0.5,0.018987,0.52623,0
0.5,0.022152,0.52628,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.5264,0
0.5,0.047468,0.5264,0
0.5,0.050633,0.5264,0
0.5,0.053797,0.5264,0
0.5,0.056962,0.5264,0
0.5,0.060127,0.5264,0
0.5,0.063291,0.5264,0
0.5,0.066456,0.5264,0
0.5,0.06962,0.5264,0
0.5,0.072785,0.5264,0
0.5,0.075949,0.5264,0
0.5,0.079114,0.5264,0
0.5,0.082278,0.5264,0
0.5,0.085443,0.5264,0
0.5,0.088608,0.5264,0
0.5,0.091772,0.5264,0
0.5,0.094937,0.5264,0
0.5,0.098101,0.5264,0
0.5,0.10127,0.5264,0
0.5,0.10443,0.5264,0
0.5,0.10759,0.5264,0
0.5,0.11076,0.5264,0
0.5,0.11392,0.5264,0
0.5,0.11709,0.5264,0
0.5,0.12025,0.5264,0
0.5,0.12342,0.5264,0
0.5,0.12658,0.5264,0
0.5,0.12975,0.5264,0
0.5,0.13291,0.5264,0
0.5,0.13608,0.5264,0
0.5,0.13924,0.5264,0
0.5,0.14241,0.5264,0
0.5,0.14557,0.5264,0
0.5,0.14873,0.5264,0
0.5,0.1519,0.5264,0
0.5,0.15506,0.5264,0
0.5,0.15823,0.5264,0
0.5,0.16139,0.5264,0
0.5,0.16456,0.5264,0
0.5,0.16772,0.5264,0
0.5,0.17089,0.5264,0
0.5,0.17405,0.5264,0
0.5,0.17722,0.5264,0
0.5,0.18038,0.5264,0
0.5,0.18354,0.5264,0
0.5,0.18671,0.5264,0
0.5,0.18987,0.5264,0
0.5,0.19304,0.5264,0
0.5,0.1962,0.5264,0
0.5,0.19937,0.5264,0
0.5,0.20253,0.5264,0
0.5,0.2057,0.5264,0
0.5,0.20886,0.5264,0
0.5,0.21203,0.5264,0
0.5,0.21519,0.5264,0
0.5,0.21835,0.5264,0
0.5,0.22152,0.5264,0
0.5,0.22468,0.5264,0
0.5,0.22785,0.5264,0
0.5,0.23101,0.5264,0
0.5,0.23418,0.5264,0
0.5,0.23734,0.5264,0
0.5,0.24051,0.5264,0
0.5,0.24367,0.5264,0
0.5,0.24684,0.5264,0
0.5,0.25,0.5264,0
0.5,0.25316,0.5264,0
0.5,0.25633,0.5264,0
0.5,0.25949,0.5264,0
0.5,0.26266,0.5264,0
0.5,0.26582,0.5264,0
0.5,0.26899,0.5264,0
0.5,0.27215,0.5264,0
0.5,0.27532,0.5264,0
0.5,0.27848,0.5264,0
0.5,0.28165,0.5264,0
0.5,0.28481,0.5264,0
0.5,0.28797,0.5264,0
0.5,0.29114,0.5264,0
0.5,0.2943,0.5264,0
0.5,0.29747,0.5264,0
0.5,0.30063,0.5264,0
0.5,0.3038,0.5264,0
0.5,0.30696,0.5264,0
0.5,0.31013,0.5264,0
0.5,0.31329,0.5264,0
0.5,0.31646,0.5264,0
0.5,0.31962,0.5264,0
0.5,0.32278,0.5264,0
0.5,0.32595,0.5264,0
0.5,0.32911,0.5264,0
0.5,0.33228,0.5264,0
0.5,0.33544,0.5264,0
0.5,0.33861,0.5264,0
0.5,0.34177,0.5264,0
0.5,0.34494,0.5264,0
0.5,0.3481,0.5264,0
0.5,0.35127,0.5264,0
0.5,0.35443,0.5264,0
0.5,0.35759,0.5264,0
0.5,0.36076,0.5264,0
0.5,0.36392,0.5264,0
0.5,0.36709,0.5264,0
0.5,0.37025,0.5264,0
0.5,0.37342,0.5264,0
0.5,0.37658,0.5264,0
0.5,0.37975,0.5264,0
0.5,0.38291,0.5264,0
0.5,0.38608,0.5264,0
0.5,0.38924,0.5264,0
0.5,0.39241,0.5264,0
0.5,0.39557,0.5264,0
0.5,0.39873,0.5264,0
0.5,0.4019,0.5264,0
0.5,0.40506,0.5264,0
0.5,0.40823,0.5264,0
0.5,0.41139,0.5264,0
0.5,0.41456,0.5264,0
0.5,0.41772,0.5264,0
0.5,0.42089,0.5264,0
0.5,0.42405,0.5264,0
0.5,0.42722,0.5264,0
0.5,0.43038,0.5264,0
0.5,0.43354,0.5264,0
0.5,0.43671,0.5264,0
0.5,0.43987,0.5264,0
0.5,0.44304,0.5264,0
0.5,0.4462,0.5264,0
0.5,0.44937,0.5264,0
0.5,0.45253,0.5264,0
0.5,0.4557,0.52639,0
0.5,0.45886,0.52639,0
0.5,0.46203,0.52638,0
0.5,0.46519,0.52637,0
0.5,0.46835,0.52636,0
0.5,0.47152,0.52634,0
0.5,0.47468,0.52632,0
0.5,0.47785,0.52629,0
0.5,0.48101,0.52626,0
0.5,0.48418,0.52621,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52536,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47451,0
0.5,0.0031646,0.47423,0
0.5,0.0063291,0.47402,0
0.5,0.0094937,0.4739,0
0.5,0.012658,0.47381,0
0.5,0.015823,0.47375,0
0.5,0.018987,0.4737,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47364,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47358,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47358,0
0.5,0.06962,0.47358,0
0.5,0.072785,0.47358,0
0.5,0.075949,0.47358,0
0.5,0.079114,0.47358,0
0.5,0.082278,0.47358,0
0.5,0.085443,0.47358,0
0.5,0.088608,0.47358,0
0.5,0.091772,0.47358,0
0.5,0.094937,0.47358,0
0.5,0.098101,0.47358,0
0.5,0.10127,0.47358,0
0.5,0.10443,0.47358,0
0.5,0.10759,0.47358,0
0.5,0.11076,0.47358,0
0.5,0.11392,0.47358,0
0.5,0.11709,0.47358,0
0.5,0.12025,0.47358,0
0.5,0.12342,0.47358,0
0.5,0.12658,0.47358,0
0.5,0.12975,0.47358,0
0.5,0.13291,0.47358,0
0.5,0.13608,0.47358,0
0.5,0.13924,0.47358,0
0.5,0.14241,0.47358,0
0.5,0.14557,0.47358,0
0.5,0.14873,0.47358,0
0.5,0.1519,0.47358,0
0.5,0.15506,0.47358,0
0.5,0.15823,0.47358,0
0.5,0.16139,0.47358,0
0.5,0.16456,0.47358,0
0.5,0.16772,0.47358,0
0.5,0.17089,0.47358,0
0.5,0.17405,0.47358,0
0.5,0.17722,0.47358,0
0.5,0.18038,0.47358,0
0.5,0.18354,0.47358,0
0.5,0.18671,0.47358,0
0.5,0.18987,0.47358,0
0.5,0.19304,0.47358,0
0.5,0.1962,0.47358,0
0.5,0.19937,0.47358,0
0.5,0.20253,0.47358,0
0.5,0.2057,0.47358,0
0.5,0.20886,0.47358,0
0.5,0.21203,0.47358,0
0.5,0.21519,0.47358,0
0.5,0.21835,0.47358,0
0.5,0.22152,0.47358,0
0.5,0.22468,0.47358,0
0.5,0.22785,0.47358,0
0.5,0.23101,0.47358,0
0.5,0.23418,0.47358,0
0.5,0.23734,0.47358,0
0.5,0.24051,0.47358,0
0.5,0.24367,0.47358,0
0.5,0.24684,0.47358,0
0.5,0.25,0.47358,0
0.5,0.25316,0.47358,0
0.5,0.25633,0.47358,0
0.5,0.25949,0.47358,0
0.5,0.26266,0.47358,0
0.5,0.26582,0.47358,0
0.5,0.26899,0.47358,0
0.5,0.27215,0.47358,0
0.5,0.27532,0.47358,0
0.5,0.27848,0.47358,0
0.5,0.28165,0.47358,0
0.5,0.28481,0.47358,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47357,0
0.5,0.35443,0.47357,0
0.5,0.35759,0.47357,0
0.5,0.36076,0.47357,0
0.5,0.36392,0.47357,0
0.5,0.36709,0.47357,0
0.5,0.37025,0.47357,0
0.5,0.37342,0.47357,0
0.5,0.37658,0.47357,0
0.5,0.37975,0.47357,0
0.5,0.38291,0.47357,0
0.5,0.38608,0.47357,0
0.5,0.38924,0.47357,0
0.5,0.39241,0.47357,0
0.5,0.39557,0.47357,0
0.5,0.39873,0.47357,0
0.5,0.4019,0.47357,0
0.5,0.40506,0.47357,0
0.5,0.40823,0.47357,0
0.5,0.41139,0.47357,0
0.5,0.41456,0.47357,0
0.5,0.41772,0.47357,0
0.5,0.42089,0.47357,0
0.5,0.42405,0.47357,0
0.5,0.42722,0.47357,0
0.5,0.43038,0.47357,0
0.5,0.43354,0.47357,0
0.5,0.43671,0.47357,0
0.5,0.43987,0.47357,0
0.5,0.44304,0.47357,0
0.5,0.4462,0.47357,0
0.5,0.44937,0.47358,0
0.5,0.45253,0.47358,0
0.5,0.4557,0.47358,0
0.5,0.45886,0.47359,0
0.5,0.46203,0.4736,0
0.5,0.46519,0.47361,0
0.5,0.46835,0.47362,0
0.5,0.47152,0.47364,0
0.5,0.47468,0.47366,0
0.5,0.47785,0.47369,0
0.5,0.48101,0.47373,0
0.5,0.48418,0.47377,0
0.5,0.48734,0.47383,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50371,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47524,0
0.5,0.51266,0.47558,0
0.5,0.51582,0.47592,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47672,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47702,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47722,0
0.5,0.5443,0.47724,0
0.5,0.54747,0.47725,0
0.5,0.55063,0.47725,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47719,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47714,0
0.5,0.57278,0.47714,0
0.5,0.57595,0.47715,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47719,0
0.5,0.58544,0.47722,0
0.5,0.58861,0.47725,0
0.5,0.59177,0.47728,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47735,0
0.5,0.60127,0.47737,0
0.5,0.60443,0.4774,0
0.5,0.60759,0.47743,0
0.5,0.61076,0.47745,0
0.5,0.61392,0.47746,0
0.5,0.61709,0.47747,0
0.5,0.62025,0.47748,0
0.5,0.62342,0.47749,0
0.5,0.62658,0.47749,0
0.5,0.62975,0.47748,0
0.5,0.63291,0.47747,0
0.5,0.63608,0.47746,0
0.5,0.63924,0.47744,0
0.5,0.64241,0.47742,0
0.5,0.64557,0.47741,0
0.5,0.64873,0.47739,0
0.5,0.6519,0.47738,0
0.5,0.65506,0.47738,0
0.5,0.65823,0.47737,0
0.5,0.66139,0.47738,0
0.5,0.66456,0.47738,0
0.5,0.66772,0.47739,0
0.5,0.67089,0.47741,0
0.5,0.67405,0.47742,0
0.5,0.67722,0.47744,0
0.5,0.68038,0.47746,0
0.5,0.68354,0.47747,0
0.5,0.68671,0.47749,0
0.5,0.68987,0.4775,0
0.5,0.69304,0.47751,0
0.5,0.6962,0.47752,0
0.5,0.69937,0.47753,0
0.5,0.70253,0.47753,0
0.5,0.7057,0.47753,0
0.5,0.70886,0.47753,0
0.5,0.71203,0.47752,0
0.5,0.71519,0.47752,0
0.5,0.71835,0.47751,0
0.5,0.72152,0.4775,0
0.5,0.72468,0.47749,0
0.5,0.72785,0.47748,0
0.5,0.73101,0.47747,0
0.5,0.73418,0.47747,0
0.5,0.73734,0.47747,0
0.5,0.74051,0.47747,0
0.5,0.74367,0.47747,0
0.5,0.74684,0.47748,0
0.5,0.75,0.47749,0
0.5,0.75316,0.4775,0
0.5,0.75633,0.47752,0
0.5,0.75949,0.47753,0
0.5,0.76266,0.47754,0
0.5,0.76582,0.47756,0
0.5,0.76899,0.47757,0
0.5,0.77215,0.47758,0
0.5,0.77532,0.47759,0
0.5,0.77848,0.47759,0
0.5,0.78165,0.4776,0
0.5,0.78481,0.47761,0
0.5,0.78797,0.47761,0
0.5,0.79114,0.47761,0
0.5,0.7943,0.47762,0
0.5,0.79747,0.47762,0
0.5,0.80063,0.47762,0
0.5,0.8038,0.47762,0
0.5,0.80696,0.47762,0
0.5,0.81013,0.47763,0
0.5,0.81329,0.47763,0
0.5,0.81646,0.47763,0
0.5,0.81962,0.47763,0
0.5,0.82278,0.47763,0
0.5,0.82595,0.47764,0
0.5,0.82911,0.47764,0
0.5,0.83228,0.47764,0
0.5,0.83544,0.47764,0
0.5,0.83861,0.47764,0
0.5,0.84177,0.47764,0
0.5,0.84494,0.47764,0
0.5,0.8481,0.47764,0
0.5,0.85127,0.47764,0
0.5,0.85443,0.47764,0
0.5,0.85759,0.47764,0
0.5,0.86076,0.47764,0
0.5,0.86392,0.47763,0
0.5,0.86709,0.47762,0
0.5,0.87025,0.47761,0
0.5,0.87342,0.47759,0
0.5,0.87658,0.47756,0
0.5,0.87975,0.47752,0
0.5,0.88291,0.47747,0
0.5,0.88608,0.47741,0
0.5,0.88924,0.47732,0
0.5,0.89241,0.47722,0
0.5,0.89557,0.47709,0
0.5,0.89873,0.47693,0
0.5,0.9019,0.47675,0
0.5,0.90506,0.47654,0
0.5,0.90823,0.47632,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.52508,0
0.5,0.5037,0.52532,0
0.5,0.50949,0.52476,0
0.5,0.51266,0.52442,0
0.5,0.51582,0.52408,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52328,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52298,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52278,0
0.5,0.5443,0.52275,0
0.5,0.54747,0.52275,0
0.5,0.55063,0.52275,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52281,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52286,0
0.5,0.57278,0.52286,0
0.5,0.57595,0.52285,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.52281,0
0.5,0.58544,0.52278,0
0.5,0.58861,0.52275,0
0.5,0.59177,0.52272,0
0.5,0.59494,0.52268,0
0.5,0.5981,0.52265,0
0.5,0.60127,0.52262,0
0.5,0.60443,0.5226,0
0.5,0.60759,0.52257,0
0.5,0.61076,0.52255,0
0.5,0.61392,0.52254,0
0.5,0.61709,0.52252,0
0.5,0.62025,0.52252,0
0.5,0.62342,0.52251,0
0.5,0.62658,0.52251,0
0.5,0.62975,0.52252,0
0.5,0.63291,0.52253,0
0.5,0.63608,0.52254,0
0.5,0.63924,0.52256,0
0.5,0.64241,0.52258,0
0.5,0.64557,0.52259,0
0.5,0.64873,0.52261,0
0.5,0.6519,0.52262,0
0.5,0.65506,0.52262,0
0.5,0.65823,0.52263,0
0.5,0.66139,0.52262,0
0.5,0.66456,0.52262,0
0.5,0.66772,0.52261,0
0.5,0.67089,0.52259,0
0.5,0.67405,0.52258,0
0.5,0.67722,0.52256,0
0.5,0.68038,0.52254,0
0.5,0.68354,0.52253,0
0.5,0.68671,0.52251,0
0.5,0.68987,0.5225,0
0.5,0.69304,0.52249,0
0.5,0.6962,0.52248,0
0.5,0.69937,0.52247,0
0.5,0.70253,0.52247,0
0.5,0.7057,0.52247,0
0.5,0.70886,0.52247,0
0.5,0.71203,0.52248,0
0.5,0.71519,0.52248,0
0.5,0.71835,0.52249,0
0.5,0.72152,0.5225,0
0.5,0.72468,0.52251,0
0.5,0.72785,0.52252,0
0.5,0.73101,0.52253,0
0.5,0.73418,0.52253,0
0.5,0.73734,0.52253,0
0.5,0.74051,0.52253,0
0.5,0.74367,0.52253,0
0.5,0.74684,0.52252,0
0.5,0.75,0.52251,0
0.5,0.75316,0.5225,0
0.5,0.75633,0.52248,0
0.5,0.75949,0.52247,0
0.5,0.76266,0.52246,0
0.5,0.76582,0.52244,0
0.5,0.76899,0.52243,0
0.5,0.77215,0.52242,0
0.5,0.77532,0.52241,0
0.5,0.77848,0.5224,0
0.5,0.78165,0.5224,0
0.5,0.78481,0.52239,0
0.5,0.78797,0.52239,0
0.5,0.79114,0.52239,0
0.5,0.7943,0.52238,0
0.5,0.79747,0.52238,0
0.5,0.80063,0.52238,0
0.5,0.8038,0.52238,0
0.5,0.80696,0.52237,0
0.5,0.81013,0.52237,0
0.5,0.81329,0.52237,0
0.5,0.81646,0.52237,0
0.5,0.81962,0.52237,0
0.5,0.82278,0.52236,0
0.5,0.82595,0.52236,0
0.5,0.82911,0.52236,0
0.5,0.83228,0.52236,0
0.5,0.83544,0.52236,0
0.5,0.83861,0.52236,0
0.5,0.84177,0.52236,0
0.5,0.84494,0.52236,0
0.5,0.8481,0.52236,0
0.5,0.85127,0.52236,0
0.5,0.85443,0.52236,0
0.5,0.85759,0.52236,0
0.5,0.86076,0.52236,0
0.5,0.86392,0.52237,0
0.5,0.86709,0.52238,0
0.5,0.87025,0.52239,0
0.5,0.87342,0.52241,0
0.5,0.87658,0.52244,0
0.5,0.87975,0.52248,0
0.5,0.88291,0.52253,0
0.5,0.88608,0.52259,0
0.5,0.88924,0.52268,0
0.5,0.89241,0.52278,0
0.5,0.89557,0.52291,0
0.5,0.89873,0.52307,0
0.5,0.9019,0.52325,0
0.5,0.90506,0.52346,0
0.5,0.90823,0.52368,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52577,0
0.5,0,0.52549,0
0.5,0.0063291,0.52598,0
0.5,0.0094937,0.5261,0
0.5,0.012658,0.52619,0
0.5,0.015823,0.52625,0
0.5,0.018987,0.5263,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52636,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52642,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52642,0
0.5,0.06962,0.52642,0
0.5,0.072785,0.52642,0
0.5,0.075949,0.52642,0
0.5,0.079114,0.52642,0
0.5,0.082278,0.52642,0
0.5,0.085443,0.52642,0
0.5,0.088608,0.52642,0
0.5,0.091772,0.52642,0
0.5,0.094937,0.52642,0
0.5,0.098101,0.52642,0
0.5,0.10127,0.52642,0
0.5,0.10443,0.52642,0
0.5,0.10759,0.52642,0
0.5,0.11076,0.52642,0
0.5,0.11392,0.52642,0
0.5,0.11709,0.52642,0
0.5,0.12025,0.52642,0
0.5,0.12342,0.52642,0
0.5,0.12658,0.52642,0
0.5,0.12975,0.52642,0
0.5,0.13291,0.52642,0
0.5,0.13608,0.52642,0
0.5,0.13924,0.52642,0
0.5,0.14241,0.52642,0
0.5,0.14557,0.52642,0
0.5,0.14873,0.52642,0
0.5,0.1519,0.52642,0
0.5,0.15506,0.52642,0
0.5,0.15823,0.52642,0
0.5,0.16139,0.52642,0
0.5,0.16456,0.52642,0
0.5,0.16772,0.52642,0
0.5,0.17089,0.52642,0
0.5,0.17405,0.52642,0
0.5,0.17722,0.52642,0
0.5,0.18038,0.52642,0
0.5,0.18354,0.52642,0
0.5,0.18671,0.52642,0
0.5,0.18987,0.52642,0
0.5,0.19304,0.52642,0
0.5,0.1962,0.52642,0
0.5,0.19937,0.52642,0
0.5,0.20253,0.52642,0
0.5,0.2057,0.52642,0
0.5,0.20886,0.52642,0
0.5,0.21203,0.52642,0
0.5,0.21519,0.52642,0
0.5,0.21835,0.52642,0
0.5,0.22152,0.52642,0
0.5,0.22468,0.52642,0
0.5,0.22785,0.52642,0
0.5,0.23101,0.52642,0
0.5,0.23418,0.52642,0
0.5,0.23734,0.52642,0
0.5,0.24051,0.52642,0
0.5,0.24367,0.52642,0
0.5,0.24684,0.52642,0
0.5,0.25,0.52642,0
0.5,0.25316,0.52642,0
0.5,0.25633,0.52642,0
0.5,0.25949,0.52642,0
0.5,0.26266,0.52642,0
0.5,0.26582,0.52642,0
0.5,0.26899,0.52642,0
0.5,0.27215,0.52642,0
0.5,0.27532,0.52642,0
0.5,0.27848,0.52642,0
0.5,0.28165,0.52642,0
0.5,0.28481,0.52642,0
0.5,0.28797,0.52642,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52643,0
0.5,0.35443,0.52643,0
0.5,0.35759,0.52643,0
0.5,0.36076,0.52643,0
0.5,0.36392,0.52643,0
0.5,0.36709,0.52643,0
0.5,0.37025,0.52643,0
0.5,0.37342,0.52643,0
0.5,0.37658,0.52643,0
0.5,0.37975,0.52643,0
0.5,0.38291,0.52643,0
0.5,0.38608,0.52643,0
0.5,0.38924,0.52643,0
0.5,0.39241,0.52643,0
0.5,0.39557,0.52643,0
0.5,0.39873,0.52643,0
0.5,0.4019,0.52643,0
0.5,0.40506,0.52643,0
0.5,0.40823,0.52643,0
0.5,0.41139,0.52643,0
0.5,0.41456,0.52643,0
0.5,0.41772,0.52643,0
0.5,0.42089,0.52643,0
0.5,0.42405,0.52643,0
0.5,0.42722,0.52643,0
0.5,0.43038,0.52643,0
0.5,0.43354,0.52643,0
0.5,0.43671,0.52643,0
0.5,0.43987,0.52643,0
0.5,0.44304,0.52643,0
0.5,0.4462,0.52643,0
0.5,0.44937,0.52642,0
0.5,0.45253,0.52642,0
0.5,0.4557,0.52642,0
0.5,0.45886,0.52641,0
0.5,0.46203,0.5264,0
0.5,0.46519,0.52639,0
0.5,0.46835,0.52638,0
0.5,0.47152,0.52636,0
0.5,0.47468,0.52634,0
0.5,0.47785,0.52631,0
0.5,0.48101,0.52627,0
0.5,0.48418,0.52623,0
0.5,0.48734,0.52617,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47431,0
0.5,0.0031646,0.47404,0
0.5,0.0063291,0.47386,0
0.5,0.0094937,0.47376,0
0.5,0.012658,0.4737,0
0.5,0.015823,0.47366,0
0.5,0.018987,0.47363,0
0.5,0.022152,0.4736,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47355,0
0.5,0.41772,0.47355,0
0.5,0.42089,0.47355,0
0.5,0.42405,0.47355,0
0.5,0.42722,0.47355,0
0.5,0.43038,0.47354,0
0.5,0.43354,0.47354,0
0.5,0.43671,0.47355,0
0.5,0.43987,0.47355,0
0.5,0.44304,0.47355,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47356,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.4736,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47364,0
0.5,0.47785,0.47367,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47375,0
0.5,0.48734,0.47381,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.5039,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.4762,0
0.5,0.52215,0.47647,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.47699,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.47719,0
0.5,0.5443,0.47721,0
0.5,0.54747,0.47722,0
0.5,0.55063,0.47722,0
0.5,0.5538,0.4772,0
0.5,0.55696,0.47719,0
0.5,0.56013,0.47716,0
0.5,0.56329,0.47714,0
0.5,0.56646,0.47713,0
0.5,0.56962,0.47712,0
0.5,0.57278,0.47712,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47714,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47719,0
0.5,0.58861,0.47722,0
0.5,0.59177,0.47725,0
0.5,0.59494,0.47729,0
0.5,0.5981,0.47732,0
0.5,0.60127,0.47734,0
0.5,0.60443,0.47737,0
0.5,0.60759,0.47739,0
0.5,0.61076,0.47741,0
0.5,0.61392,0.47743,0
0.5,0.61709,0.47744,0
0.5,0.62025,0.47745,0
0.5,0.62342,0.47745,0
0.5,0.62658,0.47745,0
0.5,0.62975,0.47745,0
0.5,0.63291,0.47744,0
0.5,0.63608,0.47742,0
0.5,0.63924,0.47741,0
0.5,0.64241,0.47739,0
0.5,0.64557,0.47738,0
0.5,0.64873,0.47736,0
0.5,0.6519,0.47735,0
0.5,0.65506,0.47735,0
0.5,0.65823,0.47734,0
0.5,0.66139,0.47735,0
0.5,0.66456,0.47735,0
0.5,0.66772,0.47736,0
0.5,0.67089,0.47737,0
0.5,0.67405,0.47739,0
0.5,0.67722,0.4774,0
0.5,0.68038,0.47742,0
0.5,0.68354,0.47744,0
0.5,0.68671,0.47745,0
0.5,0.68987,0.47747,0
0.5,0.69304,0.47748,0
0.5,0.6962,0.47749,0
0.5,0.69937,0.47749,0
0.5,0.70253,0.4775,0
0.5,0.7057,0.4775,0
0.5,0.70886,0.4775,0
0.5,0.71203,0.47749,0
0.5,0.71519,0.47748,0
0.5,0.71835,0.47747,0
0.5,0.72152,0.47746,0
0.5,0.72468,0.47745,0
0.5,0.72785,0.47745,0
0.5,0.73101,0.47744,0
0.5,0.73418,0.47743,0
0.5,0.73734,0.47743,0
0.5,0.74051,0.47743,0
0.5,0.74367,0.47744,0
0.5,0.74684,0.47745,0
0.5,0.75,0.47746,0
0.5,0.75316,0.47747,0
0.5,0.75633,0.47748,0
0.5,0.75949,0.47749,0
0.5,0.76266,0.47751,0
0.5,0.76582,0.47752,0
0.5,0.76899,0.47753,0
0.5,0.77215,0.47754,0
0.5,0.77532,0.47755,0
0.5,0.77848,0.47756,0
0.5,0.78165,0.47756,0
0.5,0.78481,0.47757,0
0.5,0.78797,0.47757,0
0.5,0.79114,0.47758,0
0.5,0.7943,0.47758,0
0.5,0.79747,0.47758,0
0.5,0.80063,0.47758,0
0.5,0.8038,0.47759,0
0.5,0.80696,0.47759,0
0.5,0.81013,0.47759,0
0.5,0.81329,0.47759,0
0.5,0.81646,0.47759,0
0.5,0.81962,0.4776,0
0.5,0.82278,0.4776,0
0.5,0.82595,0.4776,0
0.5,0.82911,0.4776,0
0.5,0.83228,0.4776,0
0.5,0.83544,0.4776,0
0.5,0.83861,0.4776,0
0.5,0.84177,0.47761,0
0.5,0.84494,0.47761,0
0.5,0.8481,0.47761,0
0.5,0.85127,0.47761,0
0.5,0.85443,0.4776,0
0.5,0.85759,0.4776,0
0.5,0.86076,0.4776,0
0.5,0.86392,0.47759,0
0.5,0.86709,0.47758,0
0.5,0.87025,0.47757,0
0.5,0.87342,0.47755,0
0.5,0.87658,0.47752,0
0.5,0.87975,0.47749,0
0.5,0.88291,0.47744,0
0.5,0.88608,0.47737,0
0.5,0.88924,0.47729,0
0.5,0.89241,0.47718,0
0.5,0.89557,0.47706,0
0.5,0.89873,0.4769,0
0.5,0.9019,0.47673,0
0.5,0.90506,0.47653,0
0.5,0.90823,0.47631,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.5251,0
0.5,0.5039,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.5238,0
0.5,0.52215,0.52353,0
0.5,0.52532,0.52331,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.52301,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.52281,0
0.5,0.5443,0.52279,0
0.5,0.54747,0.52278,0
0.5,0.55063,0.52278,0
0.5,0.5538,0.5228,0
0.5,0.55696,0.52281,0
0.5,0.56013,0.52284,0
0.5,0.56329,0.52286,0
0.5,0.56646,0.52287,0
0.5,0.56962,0.52288,0
0.5,0.57278,0.52288,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52286,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52281,0
0.5,0.58861,0.52278,0
0.5,0.59177,0.52274,0
0.5,0.59494,0.52271,0
0.5,0.5981,0.52268,0
0.5,0.60127,0.52266,0
0.5,0.60443,0.52263,0
0.5,0.60759,0.52261,0
0.5,0.61076,0.52259,0
0.5,0.61392,0.52257,0
0.5,0.61709,0.52256,0
0.5,0.62025,0.52255,0
0.5,0.62342,0.52255,0
0.5,0.62658,0.52255,0
0.5,0.62975,0.52255,0
0.5,0.63291,0.52256,0
0.5,0.63608,0.52258,0
0.5,0.63924,0.52259,0
0.5,0.64241,0.52261,0
0.5,0.64557,0.52262,0
0.5,0.64873,0.52264,0
0.5,0.6519,0.52265,0
0.5,0.65506,0.52265,0
0.5,0.65823,0.52266,0
0.5,0.66139,0.52265,0
0.5,0.66456,0.52265,0
0.5,0.66772,0.52264,0
0.5,0.67089,0.52263,0
0.5,0.67405,0.52261,0
0.5,0.67722,0.5226,0
0.5,0.68038,0.52258,0
0.5,0.68354,0.52256,0
0.5,0.68671,0.52255,0
0.5,0.68987,0.52253,0
0.5,0.69304,0.52252,0
0.5,0.6962,0.52251,0
0.5,0.69937,0.5225,0
0.5,0.70253,0.5225,0
0.5,0.7057,0.5225,0
0.5,0.70886,0.5225,0
0.5,0.71203,0.52251,0
0.5,0.71519,0.52252,0
0.5,0.71835,0.52253,0
0.5,0.72152,0.52254,0
0.5,0.72468,0.52254,0
0.5,0.72785,0.52255,0
0.5,0.73101,0.52256,0
0.5,0.73418,0.52257,0
0.5,0.73734,0.52257,0
0.5,0.74051,0.52257,0
0.5,0.74367,0.52256,0
0.5,0.74684,0.52255,0
0.5,0.75,0.52254,0
0.5,0.75316,0.52253,0
0.5,0.75633,0.52252,0
0.5,0.75949,0.52251,0
0.5,0.76266,0.52249,0
0.5,0.76582,0.52248,0
0.5,0.76899,0.52247,0
0.5,0.77215,0.52246,0
0.5,0.77532,0.52245,0
0.5,0.77848,0.52244,0
0.5,0.78165,0.52243,0
0.5,0.78481,0.52243,0
0.5,0.78797,0.52242,0
0.5,0.79114,0.52242,0
0.5,0.7943,0.52242,0
0.5,0.79747,0.52242,0
0.5,0.80063,0.52241,0
0.5,0.8038,0.52241,0
0.5,0.80696,0.52241,0
0.5,0.81013,0.52241,0
0.5,0.81329,0.52241,0
0.5,0.81646,0.52241,0
0.5,0.81962,0.5224,0
0.5,0.82278,0.5224,0
0.5,0.82595,0.5224,0
0.5,0.82911,0.5224,0
0.5,0.83228,0.5224,0
0.5,0.83544,0.5224,0
0.5,0.83861,0.52239,0
0.5,0.84177,0.52239,0
0.5,0.84494,0.52239,0
0.5,0.8481,0.52239,0
0.5,0.85127,0.52239,0
0.5,0.85443,0.5224,0
0.5,0.85759,0.5224,0
0.5,0.86076,0.5224,0
0.5,0.86392,0.52241,0
0.5,0.86709,0.52242,0
0.5,0.87025,0.52243,0
0.5,0.87342,0.52245,0
0.5,0.87658,0.52248,0
0.5,0.87975,0.52251,0
0.5,0.88291,0.52256,0
0.5,0.88608,0.52263,0
0.5,0.88924,0.52271,0
0.5,0.89241,0.52281,0
0.5,0.89557,0.52294,0
0.5,0.89873,0.5231,0
0.5,0.9019,0.52327,0
0.5,0.90506,0.52347,0
0.5,0.90823,0.52369,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52596,0
0.5,0,0.52569,0
0.5,0.0063291,0.52614,0
0.5,0.0094937,0.52624,0
0.5,0.012658,0.5263,0
0.5,0.015823,0.52634,0
0.5,0.018987,0.52637,0
0.5,0.022152,0.52639,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52645,0
0.5,0.41772,0.52645,0
0.5,0.42089,0.52645,0
0.5,0.42405,0.52645,0
0.5,0.42722,0.52645,0
0.5,0.43038,0.52645,0
0.5,0.43354,0.52645,0
0.5,0.43671,0.52645,0
0.5,0.43987,0.52645,0
0.5,0.44304,0.52645,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52644,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.5264,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52636,0
0.5,0.47785,0.52633,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52625,0
0.5,0.48734,0.52619,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.245949,0.10915,0.165591,0.0406817,0.325915,0.0749791,0.0560276,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.287943,0.189284,0.0992604,0.0132063,0.169516,0.0342331,0.0303918,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.292475,0.100639,0.161506,0.0359119,0.167437,0.0332116,0.0307333,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.291329,0.0931699,0.163441,0.0418908,0.171635,0.0347604,0.0309117,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.296541,0.101784,0.161615,0.043564,0.167515,0.0334479,0.0310554,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.287382,0.0968497,0.156774,0.0510528,0.167805,0.0333192,0.0307471,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.295007,0.0998943,0.162259,0.0572257,0.167434,0.0333258,0.0305562,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.29408,0.103365,0.161008,0.0605353,0.168345,0.0335414,0.030741,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.438808,0.148983,0.222527,0.0979026,0.168807,0.0333133,0.0312957,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.44212,0.153734,0.225811,0.10703,0.167647,0.0332623,0.0312522,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.436399,0.150848,0.223163,0.113199,0.167267,0.0331487,0.0314668,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.441071,0.153219,0.224088,0.118694,0.16796,0.0335409,0.0316846,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.585691,0.199557,0.288777,0.162205,0.167736,0.0333046,0.031348,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.733894,0.252702,0.353645,0.199958,0.16758,0.0335071,0.0312315,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.879556,0.299377,0.419483,0.247346,0.163438,0.0330701,0.0311729,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.76251,0.59023,0.80799,0.372881,0.167581,0.0332938,0.0312169,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,192.213,67.2985,84.6904,11.0803,1.68005,0.311451,0.284262,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.45693,0.175774,0.237057,0.0469962,0.285443,0.0461251,0.0463567,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.456308,0.177337,0.235865,0.0847183,0.28433,0.0528819,0.0448742,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.451882,0.172952,0.235688,0.0864819,0.287028,0.0463514,0.0454633,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.457356,0.181861,0.239846,0.0869763,0.282716,0.0463565,0.0458184,4472,0,2,2,2,1


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0045341,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47378,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47382,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47391,0
0.5,0.49051,0.47399,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.50064,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47499,0
0.5,0.50633,0.47551,0
0.5,0.50949,0.47619,0
0.5,0.51266,0.47708,0
0.5,0.51488,0.47785,0
0.5,0.51582,0.47819,0
0.5,0.51899,0.47957,0
0.5,0.52171,0.48101,0
0.5,0.52215,0.48127,0
0.5,0.52532,0.48343,0
0.5,0.52627,0.48418,0
0.5,0.52848,0.48626,0
0.5,0.5295,0.48734,0
0.5,0.53165,0.49032,0
0.5,0.53177,0.49051,0
0.5,0.53328,0.49367,0
0.5,0.53416,0.49684,0
0.5,0.53444,0.5,0
0.5,0.53416,0.50316,0
0.5,0.53328,0.50633,0
0.5,0.53177,0.50949,0
0.5,0.53165,0.50968,0
0.5,0.5295,0.51266,0
0.5,0.52848,0.51374,0
0.5,0.52627,0.51582,0
0.5,0.52215,0.51872,0
0.5,0.52171,0.51899,0
0.5,0.52532,0.51657,0
0.5,0.51582,0.52181,0
0.5,0.51487,0.52215,0
0.5,0.51899,0.52043,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.004548,0.52532,0
0.5,0.50316,0.52501,0
0.5,0.50063,0.52532,0
0.5,0.50633,0.52449,0
0.5,0.50949,0.52381,0
0.5,0.51266,0.52292,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52622,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52618,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52609,0
0.5,0.49051,0.52601,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021979,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47364,0
0.5,0.33861,0.47364,0
0.5,0.34177,0.47364,0
0.5,0.34494,0.47364,0
0.5,0.3481,0.47364,0
0.5,0.35127,0.47364,0
0.5,0.35443,0.47363,0
0.5,0.35759,0.47363,0
0.5,0.36076,0.47363,0
0.5,0.36392,0.47363,0
0.5,0.36709,0.47363,0
0.5,0.37025,0.47363,0
0.5,0.37342,0.47363,0
0.5,0.37658,0.47363,0
0.5,0.37975,0.47363,0
0.5,0.38291,0.47363,0
0.5,0.38608,0.47363,0
0.5,0.38924,0.47363,0
0.5,0.39241,0.47363,0
0.5,0.39557,0.47363,0
0.5,0.39873,0.47363,0
0.5,0.4019,0.47363,0
0.5,0.40506,0.47363,0
0.5,0.40823,0.47363,0
0.5,0.41139,0.47363,0
0.5,0.41456,0.47363,0
0.5,0.41772,0.47363,0
0.5,0.42089,0.47363,0
0.5,0.42405,0.47363,0
0.5,0.42722,0.47363,0
0.5,0.43038,0.47363,0
0.5,0.43354,0.47363,0
0.5,0.43671,0.47363,0
0.5,0.43987,0.47363,0
0.5,0.44304,0.47363,0
0.5,0.4462,0.47363,0
0.5,0.44937,0.47363,0
0.5,0.45253,0.47364,0
0.5,0.4557,0.47364,0
0.5,0.45886,0.47364,0
0.5,0.46203,0.47365,0
0.5,0.46519,0.47366,0
0.5,0.46835,0.47367,0
0.5,0.47152,0.47369,0
0.5,0.47468,0.47371,0
0.5,0.47785,0.47373,0
0.5,0.48101,0.47377,0
0.5,0.48418,0.47381,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50347,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47495,0
0.5,0.50949,0.47528,0
0.5,0.51266,0.47563,0
0.5,0.51582,0.47598,0
0.5,0.51899,0.4763,0
0.5,0.52215,0.47657,0
0.5,0.52532,0.4768,0
0.5,0.52848,0.47698,0
0.5,0.53165,0.47711,0
0.5,0.53481,0.47721,0
0.5,0.53797,0.47727,0
0.5,0.54114,0.47731,0
0.5,0.5443,0.47733,0
0.5,0.54747,0.47734,0
0.5,0.55063,0.47733,0
0.5,0.5538,0.47731,0
0.5,0.55696,0.47728,0
0.5,0.56013,0.47724,0
0.5,0.56329,0.47721,0
0.5,0.56646,0.47719,0
0.5,0.56962,0.47718,0
0.5,0.57278,0.47719,0
0.5,0.57595,0.4772,0
0.5,0.57911,0.47723,0
0.5,0.58228,0.47725,0
0.5,0.58544,0.47729,0
0.5,0.58861,0.47732,0
0.5,0.59177,0.47735,0
0.5,0.59494,0.47739,0
0.5,0.5981,0.47742,0
0.5,0.60127,0.47745,0
0.5,0.60443,0.47748,0
0.5,0.60759,0.4775,0
0.5,0.61076,0.47752,0
0.5,0.61392,0.47754,0
0.5,0.61709,0.47756,0
0.5,0.62025,0.47757,0
0.5,0.62342,0.47757,0
0.5,0.62658,0.47757,0
0.5,0.62975,0.47756,0
0.5,0.63291,0.47755,0
0.5,0.63608,0.47754,0
0.5,0.63924,0.47752,0
0.5,0.64241,0.4775,0
0.5,0.64557,0.47748,0
0.5,0.64873,0.47747,0
0.5,0.6519,0.47746,0
0.5,0.65506,0.47745,0
0.5,0.65823,0.47745,0
0.5,0.66139,0.47745,0
0.5,0.66456,0.47746,0
0.5,0.66772,0.47747,0
0.5,0.67089,0.47749,0
0.5,0.67405,0.4775,0
0.5,0.67722,0.47752,0
0.5,0.68038,0.47754,0
0.5,0.68354,0.47756,0
0.5,0.68671,0.47757,0
0.5,0.68987,0.47759,0
0.5,0.69304,0.4776,0
0.5,0.6962,0.47761,0
0.5,0.69937,0.47762,0
0.5,0.70253,0.47762,0
0.5,0.7057,0.47762,0
0.5,0.70886,0.47761,0
0.5,0.71203,0.47761,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47759,0
0.5,0.72152,0.47758,0
0.5,0.72468,0.47757,0
0.5,0.72785,0.47756,0
0.5,0.73101,0.47756,0
0.5,0.73418,0.47755,0
0.5,0.73734,0.47755,0
0.5,0.74051,0.47756,0
0.5,0.74367,0.47756,0
0.5,0.74684,0.47757,0
0.5,0.75,0.47758,0
0.5,0.75316,0.4776,0
0.5,0.75633,0.47761,0
0.5,0.75949,0.47762,0
0.5,0.76266,0.47764,0
0.5,0.76582,0.47765,0
0.5,0.76899,0.47766,0
0.5,0.77215,0.47768,0
0.5,0.77532,0.47769,0
0.5,0.77848,0.47769,0
0.5,0.78165,0.4777,0
0.5,0.78481,0.47771,0
0.5,0.78797,0.47771,0
0.5,0.79114,0.47772,0
0.5,0.7943,0.47772,0
0.5,0.79747,0.47772,0
0.5,0.80063,0.47772,0
0.5,0.8038,0.47773,0
0.5,0.80696,0.47773,0
0.5,0.81013,0.47773,0
0.5,0.81329,0.47773,0
0.5,0.81646,0.47773,0
0.5,0.81962,0.47774,0
0.5,0.82278,0.47774,0
0.5,0.82595,0.47774,0
0.5,0.82911,0.47774,0
0.5,0.83228,0.47774,0
0.5,0.83544,0.47774,0
0.5,0.83861,0.47775,0
0.5,0.84177,0.47775,0
0.5,0.84494,0.47775,0
0.5,0.8481,0.47775,0
0.5,0.85127,0.47775,0
0.5,0.85443,0.47774,0
0.5,0.85759,0.47774,0
0.5,0.86076,0.47774,0
0.5,0.86392,0.47774,0
0.5,0.86709,0.47773,0
0.5,0.87025,0.47772,0
0.5,0.87342,0.4777,0
0.5,0.87658,0.47767,0
0.5,0.87975,0.47763,0
0.5,0.88291,0.47758,0
0.5,0.88608,0.47751,0
0.5,0.88924,0.47742,0
0.5,0.89241,0.47731,0
0.5,0.89557,0.47717,0
0.5,0.89873,0.477,0
0.5,0.9019,0.4768,0
0.5,0.90506,0.47658,0
0.5,0.90823,0.47634,0
0.5,0.91139,0.47609,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0022029,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52505,0
0.5,0.50347,0.52532,0
0.5,0.50949,0.52472,0
0.5,0.51266,0.52437,0
0.5,0.51582,0.52402,0
0.5,0.51899,0.5237,0
0.5,0.52215,0.52343,0
0.5,0.52532,0.5232,0
0.5,0.52848,0.52302,0
0.5,0.53165,0.52289,0
0.5,0.53481,0.52279,0
0.5,0.53797,0.52273,0
0.5,0.54114,0.52269,0
0.5,0.5443,0.52267,0
0.5,0.54747,0.52266,0
0.5,0.55063,0.52267,0
0.5,0.5538,0.52269,0
0.5,0.55696,0.52272,0
0.5,0.56013,0.52276,0
0.5,0.56329,0.52279,0
0.5,0.56646,0.52281,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52281,0
0.5,0.57595,0.5228,0
0.5,0.57911,0.52277,0
0.5,0.58228,0.52274,0
0.5,0.58544,0.52271,0
0.5,0.58861,0.52268,0
0.5,0.59177,0.52264,0
0.5,0.59494,0.52261,0
0.5,0.5981,0.52258,0
0.5,0.60127,0.52255,0
0.5,0.60443,0.52252,0
0.5,0.60759,0.5225,0
0.5,0.61076,0.52247,0
0.5,0.61392,0.52246,0
0.5,0.61709,0.52244,0
0.5,0.62025,0.52243,0
0.5,0.62342,0.52243,0
0.5,0.62658,0.52243,0
0.5,0.62975,0.52244,0
0.5,0.63291,0.52245,0
0.5,0.63608,0.52246,0
0.5,0.63924,0.52248,0
0.5,0.64241,0.5225,0
0.5,0.64557,0.52251,0
0.5,0.64873,0.52253,0
0.5,0.6519,0.52254,0
0.5,0.65506,0.52255,0
0.5,0.65823,0.52255,0
0.5,0.66139,0.52255,0
0.5,0.66456,0.52254,0
0.5,0.66772,0.52253,0
0.5,0.67089,0.52251,0
0.5,0.67405,0.5225,0
0.5,0.67722,0.52248,0
0.5,0.68038,0.52246,0
0.5,0.68354,0.52244,0
0.5,0.68671,0.52243,0
0.5,0.68987,0.52241,0
0.5,0.69304,0.5224,0
0.5,0.6962,0.52239,0
0.5,0.69937,0.52238,0
0.5,0.70253,0.52238,0
0.5,0.7057,0.52238,0
0.5,0.70886,0.52238,0
0.5,0.71203,0.52239,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52241,0
0.5,0.72152,0.52242,0
0.5,0.72468,0.52243,0
0.5,0.72785,0.52244,0
0.5,0.73101,0.52244,0
0.5,0.73418,0.52245,0
0.5,0.73734,0.52245,0
0.5,0.74051,0.52244,0
0.5,0.74367,0.52244,0
0.5,0.74684,0.52243,0
0.5,0.75,0.52242,0
0.5,0.75316,0.5224,0
0.5,0.75633,0.52239,0
0.5,0.75949,0.52237,0
0.5,0.76266,0.52236,0
0.5,0.76582,0.52235,0
0.5,0.76899,0.52233,0
0.5,0.77215,0.52232,0
0.5,0.77532,0.52231,0
0.5,0.77848,0.5223,0
0.5,0.78165,0.5223,0
0.5,0.78481,0.52229,0
0.5,0.78797,0.52229,0
0.5,0.79114,0.52228,0
0.5,0.7943,0.52228,0
0.5,0.79747,0.52228,0
0.5,0.80063,0.52228,0
0.5,0.8038,0.52227,0
0.5,0.80696,0.52227,0
0.5,0.81013,0.52227,0
0.5,0.81329,0.52227,0
0.5,0.81646,0.52226,0
0.5,0.81962,0.52226,0
0.5,0.82278,0.52226,0
0.5,0.82595,0.52226,0
0.5,0.82911,0.52226,0
0.5,0.83228,0.52226,0
0.5,0.83544,0.52225,0
0.5,0.83861,0.52225,0
0.5,0.84177,0.52225,0
0.5,0.84494,0.52225,0
0.5,0.8481,0.52225,0
0.5,0.85127,0.52225,0
0.5,0.85443,0.52225,0
0.5,0.85759,0.52226,0
0.5,0.86076,0.52226,0
0.5,0.86392,0.52226,0
0.5,0.86709,0.52227,0
0.5,0.87025,0.52228,0
0.5,0.87342,0.5223,0
0.5,0.87658,0.52233,0
0.5,0.87975,0.52237,0
0.5,0.88291,0.52242,0
0.5,0.88608,0.52249,0
0.5,0.88924,0.52258,0
0.5,0.89241,0.52269,0
0.5,0.89557,0.52283,0
0.5,0.89873,0.523,0
0.5,0.9019,0.5232,0
0.5,0.90506,0.52342,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52636,0
0.5,0.33861,0.52636,0
0.5,0.34177,0.52636,0
0.5,0.34494,0.52636,0
0.5,0.3481,0.52636,0
0.5,0.35127,0.52636,0
0.5,0.35443,0.52637,0
0.5,0.35759,0.52637,0
0.5,0.36076,0.52637,0
0.5,0.36392,0.52637,0
0.5,0.36709,0.52637,0
0.5,0.37025,0.52637,0
0.5,0.37342,0.52637,0
0.5,0.37658,0.52637,0
0.5,0.37975,0.52637,0
0.5,0.38291,0.52637,0
0.5,0.38608,0.52637,0
0.5,0.38924,0.52637,0
0.5,0.39241,0.52637,0
0.5,0.39557,0.52637,0
0.5,0.39873,0.52637,0
0.5,0.4019,0.52637,0
0.5,0.40506,0.52637,0
0.5,0.40823,0.52637,0
0.5,0.41139,0.52637,0
0.5,0.41456,0.52637,0
0.5,0.41772,0.52637,0
0.5,0.42089,0.52637,0
0.5,0.42405,0.52637,0
0.5,0.42722,0.52637,0
0.5,0.43038,0.52637,0
0.5,0.43354,0.52637,0
0.5,0.43671,0.52637,0
0.5,0.43987,0.52637,0
0.5,0.44304,0.52637,0
0.5,0.4462,0.52637,0
0.5,0.44937,0.52637,0
0.5,0.45253,0.52636,0
0.5,0.4557,0.52636,0
0.5,0.45886,0.52636,0
0.5,0.46203,0.52635,0
0.5,0.46519,0.52634,0
0.5,0.46835,0.52633,0
0.5,0.47152,0.52631,0
0.5,0.47468,0.52629,0
0.5,0.47785,0.52627,0
0.5,0.48101,0.52623,0
0.5,0.48418,0.52619,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021881,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47366,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47362,0
0.5,0.050633,0.47362,0
0.5,0.053797,0.47362,0
0.5,0.056962,0.47362,0
0.5,0.060127,0.47362,0
0.5,0.063291,0.47362,0
0.5,0.066456,0.47362,0
0.5,0.06962,0.47362,0
0.5,0.072785,0.47362,0
0.5,0.075949,0.47362,0
0.5,0.079114,0.47362,0
0.5,0.082278,0.47362,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47363,0
0.5,0.10443,0.47362,0
0.5,0.10759,0.47362,0
0.5,0.11076,0.47362,0
0.5,0.11392,0.47362,0
0.5,0.11709,0.47362,0
0.5,0.12025,0.47362,0
0.5,0.12342,0.47362,0
0.5,0.12658,0.47362,0
0.5,0.12975,0.47362,0
0.5,0.13291,0.47362,0
0.5,0.13608,0.47362,0
0.5,0.13924,0.47362,0
0.5,0.14241,0.47362,0
0.5,0.14557,0.47362,0
0.5,0.14873,0.47362,0
0.5,0.1519,0.47362,0
0.5,0.15506,0.47362,0
0.5,0.15823,0.47362,0
0.5,0.16139,0.47362,0
0.5,0.16456,0.47362,0
0.5,0.16772,0.47362,0
0.5,0.17089,0.47362,0
0.5,0.17405,0.47362,0
0.5,0.17722,0.47362,0
0.5,0.18038,0.47362,0
0.5,0.18354,0.47362,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47362,0
0.5,0.27848,0.47362,0
0.5,0.28165,0.47362,0
0.5,0.28481,0.47362,0
0.5,0.28797,0.47362,0
0.5,0.29114,0.47362,0
0.5,0.2943,0.47362,0
0.5,0.29747,0.47362,0
0.5,0.30063,0.47362,0
0.5,0.3038,0.47362,0
0.5,0.30696,0.47362,0
0.5,0.31013,0.47362,0
0.5,0.31329,0.47362,0
0.5,0.31646,0.47362,0
0.5,0.31962,0.47362,0
0.5,0.32278,0.47362,0
0.5,0.32595,0.47362,0
0.5,0.32911,0.47362,0
0.5,0.33228,0.47362,0
0.5,0.33544,0.47362,0
0.5,0.33861,0.47362,0
0.5,0.34177,0.47362,0
0.5,0.34494,0.47362,0
0.5,0.3481,0.47362,0
0.5,0.35127,0.47362,0
0.5,0.35443,0.47362,0
0.5,0.35759,0.47362,0
0.5,0.36076,0.47362,0
0.5,0.36392,0.47362,0
0.5,0.36709,0.47362,0
0.5,0.37025,0.47362,0
0.5,0.37342,0.47362,0
0.5,0.37658,0.47362,0
0.5,0.37975,0.47362,0
0.5,0.38291,0.47362,0
0.5,0.38608,0.47362,0
0.5,0.38924,0.47362,0
0.5,0.39241,0.47362,0
0.5,0.39557,0.47362,0
0.5,0.39873,0.47362,0
0.5,0.4019,0.47362,0
0.5,0.40506,0.47362,0
0.5,0.40823,0.47362,0
0.5,0.41139,0.47362,0
0.5,0.41456,0.47362,0
0.5,0.41772,0.47362,0
0.5,0.42089,0.47362,0
0.5,0.42405,0.47362,0
0.5,0.42722,0.47362,0
0.5,0.43038,0.47362,0
0.5,0.43354,0.47362,0
0.5,0.43671,0.47362,0
0.5,0.43987,0.47362,0
0.5,0.44304,0.47362,0
0.5,0.4462,0.47362,0
0.5,0.44937,0.47362,0
0.5,0.45253,0.47362,0
0.5,0.4557,0.47363,0
0.5,0.45886,0.47363,0
0.5,0.46203,0.47364,0
0.5,0.46519,0.47365,0
0.5,0.46835,0.47366,0
0.5,0.47152,0.47368,0
0.5,0.47468,0.4737,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50352,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47494,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.47562,0
0.5,0.51582,0.47596,0
0.5,0.51899,0.47628,0
0.5,0.52215,0.47655,0
0.5,0.52532,0.47678,0
0.5,0.52848,0.47695,0
0.5,0.53165,0.47708,0
0.5,0.53481,0.47718,0
0.5,0.53797,0.47724,0
0.5,0.54114,0.47729,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47731,0
0.5,0.55063,0.4773,0
0.5,0.5538,0.47728,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47723,0
0.5,0.56329,0.4772,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47717,0
0.5,0.57278,0.47717,0
0.5,0.57595,0.47719,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47723,0
0.5,0.58544,0.47726,0
0.5,0.58861,0.4773,0
0.5,0.59177,0.47733,0
0.5,0.59494,0.47736,0
0.5,0.5981,0.47739,0
0.5,0.60127,0.47742,0
0.5,0.60443,0.47745,0
0.5,0.60759,0.47748,0
0.5,0.61076,0.4775,0
0.5,0.61392,0.47752,0
0.5,0.61709,0.47753,0
0.5,0.62025,0.47754,0
0.5,0.62342,0.47754,0
0.5,0.62658,0.47754,0
0.5,0.62975,0.47754,0
0.5,0.63291,0.47753,0
0.5,0.63608,0.47751,0
0.5,0.63924,0.47749,0
0.5,0.64241,0.47748,0
0.5,0.64557,0.47746,0
0.5,0.64873,0.47744,0
0.5,0.6519,0.47743,0
0.5,0.65506,0.47743,0
0.5,0.65823,0.47743,0
0.5,0.66139,0.47743,0
0.5,0.66456,0.47744,0
0.5,0.66772,0.47745,0
0.5,0.67089,0.47746,0
0.5,0.67405,0.47748,0
0.5,0.67722,0.47749,0
0.5,0.68038,0.47751,0
0.5,0.68354,0.47753,0
0.5,0.68671,0.47755,0
0.5,0.68987,0.47756,0
0.5,0.69304,0.47758,0
0.5,0.6962,0.47759,0
0.5,0.69937,0.47759,0
0.5,0.70253,0.47759,0
0.5,0.7057,0.47759,0
0.5,0.70886,0.47759,0
0.5,0.71203,0.47758,0
0.5,0.71519,0.47757,0
0.5,0.71835,0.47756,0
0.5,0.72152,0.47755,0
0.5,0.72468,0.47754,0
0.5,0.72785,0.47753,0
0.5,0.73101,0.47753,0
0.5,0.73418,0.47753,0
0.5,0.73734,0.47753,0
0.5,0.74051,0.47753,0
0.5,0.74367,0.47754,0
0.5,0.74684,0.47755,0
0.5,0.75,0.47756,0
0.5,0.75316,0.47757,0
0.5,0.75633,0.47758,0
0.5,0.75949,0.4776,0
0.5,0.76266,0.47761,0
0.5,0.76582,0.47763,0
0.5,0.76899,0.47764,0
0.5,0.77215,0.47765,0
0.5,0.77532,0.47766,0
0.5,0.77848,0.47767,0
0.5,0.78165,0.47767,0
0.5,0.78481,0.47768,0
0.5,0.78797,0.47768,0
0.5,0.79114,0.47769,0
0.5,0.7943,0.47769,0
0.5,0.79747,0.47769,0
0.5,0.80063,0.47769,0
0.5,0.8038,0.47769,0
0.5,0.80696,0.4777,0
0.5,0.81013,0.4777,0
0.5,0.81329,0.4777,0
0.5,0.81646,0.4777,0
0.5,0.81962,0.4777,0
0.5,0.82278,0.47771,0
0.5,0.82595,0.47771,0
0.5,0.82911,0.47771,0
0.5,0.83228,0.47771,0
0.5,0.83544,0.47771,0
0.5,0.83861,0.47771,0
0.5,0.84177,0.47771,0
0.5,0.84494,0.47771,0
0.5,0.8481,0.47771,0
0.5,0.85127,0.47771,0
0.5,0.85443,0.47771,0
0.5,0.85759,0.47771,0
0.5,0.86076,0.47771,0
0.5,0.86392,0.4777,0
0.5,0.86709,0.47769,0
0.5,0.87025,0.47768,0
0.5,0.87342,0.47766,0
0.5,0.87658,0.47764,0
0.5,0.87975,0.4776,0
0.5,0.88291,0.47755,0
0.5,0.88608,0.47748,0
0.5,0.88924,0.47739,0
0.5,0.89241,0.47728,0
0.5,0.89557,0.47714,0
0.5,0.89873,0.47697,0
0.5,0.9019,0.47678,0
0.5,0.90506,0.47657,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0021929,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52506,0
0.5,0.50352,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.52438,0
0.5,0.51582,0.52404,0
0.5,0.51899,0.52372,0
0.5,0.52215,0.52345,0
0.5,0.52532,0.52322,0
0.5,0.52848,0.52305,0
0.5,0.53165,0.52292,0
0.5,0.53481,0.52282,0
0.5,0.53797,0.52275,0
0.5,0.54114,0.52271,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52269,0
0.5,0.55063,0.5227,0
0.5,0.5538,0.52272,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52277,0
0.5,0.56329,0.5228,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52283,0
0.5,0.57278,0.52283,0
0.5,0.57595,0.52281,0
0.5,0.57911,0.52279,0
0.5,0.58228,0.52277,0
0.5,0.58544,0.52274,0
0.5,0.58861,0.5227,0
0.5,0.59177,0.52267,0
0.5,0.59494,0.52264,0
0.5,0.5981,0.5226,0
0.5,0.60127,0.52257,0
0.5,0.60443,0.52255,0
0.5,0.60759,0.52252,0
0.5,0.61076,0.5225,0
0.5,0.61392,0.52248,0
0.5,0.61709,0.52247,0
0.5,0.62025,0.52246,0
0.5,0.62342,0.52246,0
0.5,0.62658,0.52246,0
0.5,0.62975,0.52246,0
0.5,0.63291,0.52247,0
0.5,0.63608,0.52249,0
0.5,0.63924,0.52251,0
0.5,0.64241,0.52252,0
0.5,0.64557,0.52254,0
0.5,0.64873,0.52256,0
0.5,0.6519,0.52257,0
0.5,0.65506,0.52257,0
0.5,0.65823,0.52257,0
0.5,0.66139,0.52257,0
0.5,0.66456,0.52256,0
0.5,0.66772,0.52255,0
0.5,0.67089,0.52254,0
0.5,0.67405,0.52252,0
0.5,0.67722,0.5225,0
0.5,0.68038,0.52249,0
0.5,0.68354,0.52247,0
0.5,0.68671,0.52245,0
0.5,0.68987,0.52244,0
0.5,0.69304,0.52242,0
0.5,0.6962,0.52241,0
0.5,0.69937,0.52241,0
0.5,0.70253,0.5224,0
0.5,0.7057,0.52241,0
0.5,0.70886,0.52241,0
0.5,0.71203,0.52242,0
0.5,0.71519,0.52243,0
0.5,0.71835,0.52244,0
0.5,0.72152,0.52245,0
0.5,0.72468,0.52246,0
0.5,0.72785,0.52246,0
0.5,0.73101,0.52247,0
0.5,0.73418,0.52247,0
0.5,0.73734,0.52247,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52246,0
0.5,0.74684,0.52245,0
0.5,0.75,0.52244,0
0.5,0.75316,0.52243,0
0.5,0.75633,0.52241,0
0.5,0.75949,0.5224,0
0.5,0.76266,0.52239,0
0.5,0.76582,0.52237,0
0.5,0.76899,0.52236,0
0.5,0.77215,0.52235,0
0.5,0.77532,0.52234,0
0.5,0.77848,0.52233,0
0.5,0.78165,0.52233,0
0.5,0.78481,0.52232,0
0.5,0.78797,0.52232,0
0.5,0.79114,0.52231,0
0.5,0.7943,0.52231,0
0.5,0.79747,0.52231,0
0.5,0.80063,0.52231,0
0.5,0.8038,0.5223,0
0.5,0.80696,0.5223,0
0.5,0.81013,0.5223,0
0.5,0.81329,0.5223,0
0.5,0.81646,0.5223,0
0.5,0.81962,0.52229,0
0.5,0.82278,0.52229,0
0.5,0.82595,0.52229,0
0.5,0.82911,0.52229,0
0.5,0.83228,0.52229,0
0.5,0.83544,0.52229,0
0.5,0.83861,0.52229,0
0.5,0.84177,0.52228,0
0.5,0.84494,0.52228,0
0.5,0.8481,0.52228,0
0.5,0.85127,0.52228,0
0.5,0.85443,0.52229,0
0.5,0.85759,0.52229,0
0.5,0.86076,0.52229,0
0.5,0.86392,0.5223,0
0.5,0.86709,0.5223,0
0.5,0.87025,0.52232,0
0.5,0.87342,0.52234,0
0.5,0.87658,0.52236,0
0.5,0.87975,0.5224,0
0.5,0.88291,0.52245,0
0.5,0.88608,0.52252,0
0.5,0.88924,0.52261,0
0.5,0.89241,0.52272,0
0.5,0.89557,0.52286,0
0.5,0.89873,0.52303,0
0.5,0.9019,0.52322,0
0.5,0.90506,0.52343,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52634,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52638,0
0.5,0.050633,0.52638,0
0.5,0.053797,0.52638,0
0.5,0.056962,0.52638,0
0.5,0.060127,0.52638,0
0.5,0.063291,0.52638,0
0.5,0.066456,0.52638,0
0.5,0.06962,0.52638,0
0.5,0.072785,0.52638,0
0.5,0.075949,0.52638,0
0.5,0.079114,0.52638,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52637,0
0.5,0.10127,0.52637,0
0.5,0.10443,0.52637,0
0.5,0.10759,0.52637,0
0.5,0.11076,0.52637,0
0.5,0.11392,0.52638,0
0.5,0.11709,0.52638,0
0.5,0.12025,0.52638,0
0.5,0.12342,0.52638,0
0.5,0.12658,0.52638,0
0.5,0.12975,0.52638,0
0.5,0.13291,0.52638,0
0.5,0.13608,0.52638,0
0.5,0.13924,0.52638,0
0.5,0.14241,0.52638,0
0.5,0.14557,0.52638,0
0.5,0.14873,0.52638,0
0.5,0.1519,0.52638,0
0.5,0.15506,0.52638,0
0.5,0.15823,0.52638,0
0.5,0.16139,0.52638,0
0.5,0.16456,0.52638,0
0.5,0.16772,0.52638,0
0.5,0.17089,0.52638,0
0.5,0.17405,0.52638,0
0.5,0.17722,0.52638,0
0.5,0.18038,0.52638,0
0.5,0.18354,0.52638,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52638,0
0.5,0.28165,0.52638,0
0.5,0.28481,0.52638,0
0.5,0.28797,0.52638,0
0.5,0.29114,0.52638,0
0.5,0.2943,0.52638,0
0.5,0.29747,0.52638,0
0.5,0.30063,0.52638,0
0.5,0.3038,0.52638,0
0.5,0.30696,0.52638,0
0.5,0.31013,0.52638,0
0.5,0.31329,0.52638,0
0.5,0.31646,0.52638,0
0.5,0.31962,0.52638,0
0.5,0.32278,0.52638,0
0.5,0.32595,0.52638,0
0.5,0.32911,0.52638,0
0.5,0.33228,0.52638,0
0.5,0.33544,0.52638,0
0.5,0.33861,0.52638,0
0.5,0.34177,0.52638,0
0.5,0.34494,0.52638,0
0.5,0.3481,0.52638,0
0.5,0.35127,0.52638,0
0.5,0.35443,0.52638,0
0.5,0.35759,0.52638,0
0.5,0.36076,0.52638,0
0.5,0.36392,0.52638,0
0.5,0.36709,0.52638,0
0.5,0.37025,0.52638,0
0.5,0.37342,0.52638,0
0.5,0.37658,0.52638,0
0.5,0.37975,0.52638,0
0.5,0.38291,0.52638,0
0.5,0.38608,0.52638,0
0.5,0.38924,0.52638,0
0.5,0.39241,0.52638,0
0.5,0.39557,0.52638,0
0.5,0.39873,0.52638,0
0.5,0.4019,0.52638,0
0.5,0.40506,0.52638,0
0.5,0.40823,0.52638,0
0.5,0.41139,0.52638,0
0.5,0.41456,0.52638,0
0.5,0.41772,0.52638,0
0.5,0.42089,0.52638,0
0.5,0.42405,0.52638,0
0.5,0.42722,0.52638,0
0.5,0.43038,0.52638,0
0.5,0.43354,0.52638,0
0.5,0.43671,0.52638,0
0.5,0.43987,0.52638,0
0.5,0.44304,0.52638,0
0.5,0.4462,0.52638,0
0.5,0.44937,0.52638,0
0.5,0.45253,0.52638,0
0.5,0.4557,0.52637,0
0.5,0.45886,0.52637,0
0.5,0.46203,0.52636,0
0.5,0.46519,0.52635,0
0.5,0.46835,0.52634,0
0.5,0.47152,0.52632,0
0.5,0.47468,0.5263,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.00049241,0.47468,0
0.5,0.0031646,0.47441,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.47403,0
0.5,0.012658,0.47391,0
0.5,0.015823,0.47383,0
0.5,0.018987,0.47377,0
0.5,0.022152,0.47372,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.4736,0
0.5,0.047468,0.4736,0
0.5,0.050633,0.4736,0
0.5,0.053797,0.4736,0
0.5,0.056962,0.4736,0
0.5,0.060127,0.4736,0
0.5,0.063291,0.4736,0
0.5,0.066456,0.4736,0
0.5,0.06962,0.4736,0
0.5,0.072785,0.4736,0
0.5,0.075949,0.4736,0
0.5,0.079114,0.4736,0
0.5,0.082278,0.4736,0
0.5,0.085443,0.4736,0
0.5,0.088608,0.4736,0
0.5,0.091772,0.4736,0
0.5,0.094937,0.4736,0
0.5,0.098101,0.4736,0
0.5,0.10127,0.4736,0
0.5,0.10443,0.4736,0
0.5,0.10759,0.4736,0
0.5,0.11076,0.4736,0
0.5,0.11392,0.4736,0
0.5,0.11709,0.4736,0
0.5,0.12025,0.4736,0
0.5,0.12342,0.4736,0
0.5,0.12658,0.4736,0
0.5,0.12975,0.4736,0
0.5,0.13291,0.4736,0
0.5,0.13608,0.4736,0
0.5,0.13924,0.4736,0
0.5,0.14241,0.4736,0
0.5,0.14557,0.4736,0
0.5,0.14873,0.4736,0
0.5,0.1519,0.4736,0
0.5,0.15506,0.4736,0
0.5,0.15823,0.4736,0
0.5,0.16139,0.4736,0
0.5,0.16456,0.4736,0
0.5,0.16772,0.4736,0
0.5,0.17089,0.4736,0
0.5,0.17405,0.4736,0
0.5,0.17722,0.4736,0
0.5,0.18038,0.4736,0
0.5,0.18354,0.4736,0
0.5,0.18671,0.4736,0
0.5,0.18987,0.4736,0
0.5,0.19304,0.4736,0
0.5,0.1962,0.4736,0
0.5,0.19937,0.4736,0
0.5,0.20253,0.4736,0
0.5,0.2057,0.4736,0
0.5,0.20886,0.4736,0
0.5,0.21203,0.4736,0
0.5,0.21519,0.4736,0
0.5,0.21835,0.4736,0
0.5,0.22152,0.4736,0
0.5,0.22468,0.4736,0
0.5,0.22785,0.4736,0
0.5,0.23101,0.4736,0
0.5,0.23418,0.4736,0
0.5,0.23734,0.4736,0
0.5,0.24051,0.4736,0
0.5,0.24367,0.4736,0
0.5,0.24684,0.4736,0
0.5,0.25,0.4736,0
0.5,0.25316,0.4736,0
0.5,0.25633,0.4736,0
0.5,0.25949,0.4736,0
0.5,0.26266,0.4736,0
0.5,0.26582,0.4736,0
0.5,0.26899,0.4736,0
0.5,0.27215,0.4736,0
0.5,0.27532,0.4736,0
0.5,0.27848,0.4736,0
0.5,0.28165,0.4736,0
0.5,0.28481,0.4736,0
0.5,0.28797,0.4736,0
0.5,0.29114,0.4736,0
0.5,0.2943,0.4736,0
0.5,0.29747,0.4736,0
0.5,0.30063,0.4736,0
0.5,0.3038,0.4736,0
0.5,0.30696,0.4736,0
0.5,0.31013,0.4736,0
0.5,0.31329,0.4736,0
0.5,0.31646,0.4736,0
0.5,0.31962,0.4736,0
0.5,0.32278,0.4736,0
0.5,0.32595,0.4736,0
0.5,0.32911,0.4736,0
0.5,0.33228,0.4736,0
0.5,0.33544,0.4736,0
0.5,0.33861,0.4736,0
0.5,0.34177,0.4736,0
0.5,0.34494,0.4736,0
0.5,0.3481,0.4736,0
0.5,0.35127,0.4736,0
0.5,0.35443,0.4736,0
0.5,0.35759,0.4736,0
0.5,0.36076,0.4736,0
0.5,0.36392,0.4736,0
0.5,0.36709,0.4736,0
0.5,0.37025,0.4736,0
0.5,0.37342,0.4736,0
0.5,0.37658,0.4736,0
0.5,0.37975,0.4736,0
0.5,0.38291,0.4736,0
0.5,0.38608,0.4736,0
0.5,0.38924,0.4736,0
0.5,0.39241,0.4736,0
0.5,0.39557,0.4736,0
0.5,0.39873,0.4736,0
0.5,0.4019,0.4736,0
0.5,0.40506,0.4736,0
0.5,0.40823,0.4736,0
0.5,0.41139,0.4736,0
0.5,0.41456,0.4736,0
0.5,0.41772,0.4736,0
0.5,0.42089,0.4736,0
0.5,0.42405,0.4736,0
0.5,0.42722,0.4736,0
0.5,0.43038,0.4736,0
0.5,0.43354,0.4736,0
0.5,0.43671,0.4736,0
0.5,0.43987,0.4736,0
0.5,0.44304,0.4736,0
0.5,0.4462,0.4736,0
0.5,0.44937,0.4736,0
0.5,0.45253,0.4736,0
0.5,0.4557,0.47361,0
0.5,0.45886,0.47361,0
0.5,0.46203,0.47362,0
0.5,0.46519,0.47363,0
0.5,0.46835,0.47364,0
0.5,0.47152,0.47366,0
0.5,0.47468,0.47368,0
0.5,0.47785,0.47371,0
0.5,0.48101,0.47374,0
0.5,0.48418,0.47379,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47464,0
0.5,0.50359,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47472,0
0.5,0.50633,0.47493,0
0.5,0.50949,0.47526,0
0.5,0.51266,0.4756,0
0.5,0.51582,0.47594,0
0.5,0.51899,0.47625,0
0.5,0.52215,0.47653,0
0.5,0.52532,0.47675,0
0.5,0.52848,0.47692,0
0.5,0.53165,0.47706,0
0.5,0.53481,0.47715,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47728,0
0.5,0.54747,0.47728,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47716,0
0.5,0.56962,0.47715,0
0.5,0.57278,0.47716,0
0.5,0.57595,0.47717,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47721,0
0.5,0.58544,0.47724,0
0.5,0.58861,0.47727,0
0.5,0.59177,0.47731,0
0.5,0.59494,0.47734,0
0.5,0.5981,0.47737,0
0.5,0.60127,0.4774,0
0.5,0.60443,0.47743,0
0.5,0.60759,0.47745,0
0.5,0.61076,0.47747,0
0.5,0.61392,0.47749,0
0.5,0.61709,0.4775,0
0.5,0.62025,0.47751,0
0.5,0.62342,0.47752,0
0.5,0.62658,0.47752,0
0.5,0.62975,0.47751,0
0.5,0.63291,0.4775,0
0.5,0.63608,0.47748,0
0.5,0.63924,0.47747,0
0.5,0.64241,0.47745,0
0.5,0.64557,0.47743,0
0.5,0.64873,0.47742,0
0.5,0.6519,0.47741,0
0.5,0.65506,0.4774,0
0.5,0.65823,0.4774,0
0.5,0.66139,0.4774,0
0.5,0.66456,0.47741,0
0.5,0.66772,0.47742,0
0.5,0.67089,0.47744,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47747,0
0.5,0.68038,0.47749,0
0.5,0.68354,0.4775,0
0.5,0.68671,0.47752,0
0.5,0.68987,0.47753,0
0.5,0.69304,0.47755,0
0.5,0.6962,0.47756,0
0.5,0.69937,0.47756,0
0.5,0.70253,0.47757,0
0.5,0.7057,0.47756,0
0.5,0.70886,0.47756,0
0.5,0.71203,0.47755,0
0.5,0.71519,0.47754,0
0.5,0.71835,0.47753,0
0.5,0.72152,0.47752,0
0.5,0.72468,0.47752,0
0.5,0.72785,0.47751,0
0.5,0.73101,0.4775,0
0.5,0.73418,0.4775,0
0.5,0.73734,0.4775,0
0.5,0.74051,0.4775,0
0.5,0.74367,0.47751,0
0.5,0.74684,0.47752,0
0.5,0.75,0.47753,0
0.5,0.75316,0.47754,0
0.5,0.75633,0.47755,0
0.5,0.75949,0.47757,0
0.5,0.76266,0.47758,0
0.5,0.76582,0.47759,0
0.5,0.76899,0.4776,0
0.5,0.77215,0.47761,0
0.5,0.77532,0.47762,0
0.5,0.77848,0.47763,0
0.5,0.78165,0.47764,0
0.5,0.78481,0.47764,0
0.5,0.78797,0.47765,0
0.5,0.79114,0.47765,0
0.5,0.7943,0.47765,0
0.5,0.79747,0.47766,0
0.5,0.80063,0.47766,0
0.5,0.8038,0.47766,0
0.5,0.80696,0.47766,0
0.5,0.81013,0.47766,0
0.5,0.81329,0.47766,0
0.5,0.81646,0.47767,0
0.5,0.81962,0.47767,0
0.5,0.82278,0.47767,0
0.5,0.82595,0.47767,0
0.5,0.82911,0.47767,0
0.5,0.83228,0.47768,0
0.5,0.83544,0.47768,0
0.5,0.83861,0.47768,0
0.5,0.84177,0.47768,0
0.5,0.84494,0.47768,0
0.5,0.8481,0.47768,0
0.5,0.85127,0.47768,0
0.5,0.85443,0.47768,0
0.5,0.85759,0.47768,0
0.5,0.86076,0.47767,0
0.5,0.86392,0.47767,0
0.5,0.86709,0.47766,0
0.5,0.87025,0.47765,0
0.5,0.87342,0.47763,0
0.5,0.87658,0.4776,0
0.5,0.87975,0.47756,0
0.5,0.88291,0.47751,0
0.5,0.88608,0.47744,0
0.5,0.88924,0.47736,0
0.5,0.89241,0.47725,0
0.5,0.89557,0.47711,0
0.5,0.89873,0.47695,0
0.5,0.9019,0.47677,0
0.5,0.90506,0.47656,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.00049819,0.52532,0
0.5,0,0.52528,0
0.5,0.50633,0.52507,0
0.5,0.50359,0.52532,0
0.5,0.50949,0.52474,0
0.5,0.51266,0.5244,0
0.5,0.51582,0.52406,0
0.5,0.51899,0.52375,0
0.5,0.52215,0.52347,0
0.5,0.52532,0.52325,0
0.5,0.52848,0.52308,0
0.5,0.53165,0.52294,0
0.5,0.53481,0.52285,0
0.5,0.53797,0.52278,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52272,0
0.5,0.54747,0.52272,0
0.5,0.55063,0.52273,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.52279,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52285,0
0.5,0.57278,0.52284,0
0.5,0.57595,0.52283,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52279,0
0.5,0.58544,0.52276,0
0.5,0.58861,0.52273,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52266,0
0.5,0.5981,0.52263,0
0.5,0.60127,0.5226,0
0.5,0.60443,0.52257,0
0.5,0.60759,0.52255,0
0.5,0.61076,0.52253,0
0.5,0.61392,0.52251,0
0.5,0.61709,0.5225,0
0.5,0.62025,0.52249,0
0.5,0.62342,0.52248,0
0.5,0.62658,0.52248,0
0.5,0.62975,0.52249,0
0.5,0.63291,0.5225,0
0.5,0.63608,0.52251,0
0.5,0.63924,0.52253,0
0.5,0.64241,0.52255,0
0.5,0.64557,0.52257,0
0.5,0.64873,0.52258,0
0.5,0.6519,0.52259,0
0.5,0.65506,0.5226,0
0.5,0.65823,0.5226,0
0.5,0.66139,0.5226,0
0.5,0.66456,0.52259,0
0.5,0.66772,0.52258,0
0.5,0.67089,0.52256,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52253,0
0.5,0.68038,0.52251,0
0.5,0.68354,0.52249,0
0.5,0.68671,0.52248,0
0.5,0.68987,0.52246,0
0.5,0.69304,0.52245,0
0.5,0.6962,0.52244,0
0.5,0.69937,0.52244,0
0.5,0.70253,0.52243,0
0.5,0.7057,0.52243,0
0.5,0.70886,0.52244,0
0.5,0.71203,0.52245,0
0.5,0.71519,0.52245,0
0.5,0.71835,0.52246,0
0.5,0.72152,0.52247,0
0.5,0.72468,0.52248,0
0.5,0.72785,0.52249,0
0.5,0.73101,0.5225,0
0.5,0.73418,0.5225,0
0.5,0.73734,0.5225,0
0.5,0.74051,0.5225,0
0.5,0.74367,0.52249,0
0.5,0.74684,0.52248,0
0.5,0.75,0.52247,0
0.5,0.75316,0.52246,0
0.5,0.75633,0.52245,0
0.5,0.75949,0.52243,0
0.5,0.76266,0.52242,0
0.5,0.76582,0.52241,0
0.5,0.76899,0.5224,0
0.5,0.77215,0.52239,0
0.5,0.77532,0.52238,0
0.5,0.77848,0.52237,0
0.5,0.78165,0.52236,0
0.5,0.78481,0.52236,0
0.5,0.78797,0.52235,0
0.5,0.79114,0.52235,0
0.5,0.7943,0.52235,0
0.5,0.79747,0.52234,0
0.5,0.80063,0.52234,0
0.5,0.8038,0.52234,0
0.5,0.80696,0.52234,0
0.5,0.81013,0.52234,0
0.5,0.81329,0.52233,0
0.5,0.81646,0.52233,0
0.5,0.81962,0.52233,0
0.5,0.82278,0.52233,0
0.5,0.82595,0.52233,0
0.5,0.82911,0.52232,0
0.5,0.83228,0.52232,0
0.5,0.83544,0.52232,0
0.5,0.83861,0.52232,0
0.5,0.84177,0.52232,0
0.5,0.84494,0.52232,0
0.5,0.8481,0.52232,0
0.5,0.85127,0.52232,0
0.5,0.85443,0.52232,0
0.5,0.85759,0.52232,0
0.5,0.86076,0.52233,0
0.5,0.86392,0.52233,0
0.5,0.86709,0.52234,0
0.5,0.87025,0.52235,0
0.5,0.87342,0.52237,0
0.5,0.87658,0.5224,0
0.5,0.87975,0.52244,0
0.5,0.88291,0.52249,0
0.5,0.88608,0.52256,0
0.5,0.88924,0.52264,0
0.5,0.89241,0.52275,0
0.5,0.89557,0.52289,0
0.5,0.89873,0.52305,0
0.5,0.9019,0.52323,0
0.5,0.90506,0.52344,0
0.5,0.90823,0.52367,0
0.5,0.91139,0.52392,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52559,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.52597,0
0.5,0.012658,0.52609,0
0.5,0.015823,0.52617,0
0.5,0.018987,0.52623,0
0.5,0.022152,0.52628,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.5264,0
0.5,0.047468,0.5264,0
0.5,0.050633,0.5264,0
0.5,0.053797,0.5264,0
0.5,0.056962,0.5264,0
0.5,0.060127,0.5264,0
0.5,0.063291,0.5264,0
0.5,0.066456,0.5264,0
0.5,0.06962,0.5264,0
0.5,0.072785,0.5264,0
0.5,0.075949,0.5264,0
0.5,0.079114,0.5264,0
0.5,0.082278,0.5264,0
0.5,0.085443,0.5264,0
0.5,0.088608,0.5264,0
0.5,0.091772,0.5264,0
0.5,0.094937,0.5264,0
0.5,0.098101,0.5264,0
0.5,0.10127,0.5264,0
0.5,0.10443,0.5264,0
0.5,0.10759,0.5264,0
0.5,0.11076,0.5264,0
0.5,0.11392,0.5264,0
0.5,0.11709,0.5264,0
0.5,0.12025,0.5264,0
0.5,0.12342,0.5264,0
0.5,0.12658,0.5264,0
0.5,0.12975,0.5264,0
0.5,0.13291,0.5264,0
0.5,0.13608,0.5264,0
0.5,0.13924,0.5264,0
0.5,0.14241,0.5264,0
0.5,0.14557,0.5264,0
0.5,0.14873,0.5264,0
0.5,0.1519,0.5264,0
0.5,0.15506,0.5264,0
0.5,0.15823,0.5264,0
0.5,0.16139,0.5264,0
0.5,0.16456,0.5264,0
0.5,0.16772,0.5264,0
0.5,0.17089,0.5264,0
0.5,0.17405,0.5264,0
0.5,0.17722,0.5264,0
0.5,0.18038,0.5264,0
0.5,0.18354,0.5264,0
0.5,0.18671,0.5264,0
0.5,0.18987,0.5264,0
0.5,0.19304,0.5264,0
0.5,0.1962,0.5264,0
0.5,0.19937,0.5264,0
0.5,0.20253,0.5264,0
0.5,0.2057,0.5264,0
0.5,0.20886,0.5264,0
0.5,0.21203,0.5264,0
0.5,0.21519,0.5264,0
0.5,0.21835,0.5264,0
0.5,0.22152,0.5264,0
0.5,0.22468,0.5264,0
0.5,0.22785,0.5264,0
0.5,0.23101,0.5264,0
0.5,0.23418,0.5264,0
0.5,0.23734,0.5264,0
0.5,0.24051,0.5264,0
0.5,0.24367,0.5264,0
0.5,0.24684,0.5264,0
0.5,0.25,0.5264,0
0.5,0.25316,0.5264,0
0.5,0.25633,0.5264,0
0.5,0.25949,0.5264,0
0.5,0.26266,0.5264,0
0.5,0.26582,0.5264,0
0.5,0.26899,0.5264,0
0.5,0.27215,0.5264,0
0.5,0.27532,0.5264,0
0.5,0.27848,0.5264,0
0.5,0.28165,0.5264,0
0.5,0.28481,0.5264,0
0.5,0.28797,0.5264,0
0.5,0.29114,0.5264,0
0.5,0.2943,0.5264,0
0.5,0.29747,0.5264,0
0.5,0.30063,0.5264,0
0.5,0.3038,0.5264,0
0.5,0.30696,0.5264,0
0.5,0.31013,0.5264,0
0.5,0.31329,0.5264,0
0.5,0.31646,0.5264,0
0.5,0.31962,0.5264,0
0.5,0.32278,0.5264,0
0.5,0.32595,0.5264,0
0.5,0.32911,0.5264,0
0.5,0.33228,0.5264,0
0.5,0.33544,0.5264,0
0.5,0.33861,0.5264,0
0.5,0.34177,0.5264,0
0.5,0.34494,0.5264,0
0.5,0.3481,0.5264,0
0.5,0.35127,0.5264,0
0.5,0.35443,0.5264,0
0.5,0.35759,0.5264,0
0.5,0.36076,0.5264,0
0.5,0.36392,0.5264,0
0.5,0.36709,0.5264,0
0.5,0.37025,0.5264,0
0.5,0.37342,0.5264,0
0.5,0.37658,0.5264,0
0.5,0.37975,0.5264,0
0.5,0.38291,0.5264,0
0.5,0.38608,0.5264,0
0.5,0.38924,0.5264,0
0.5,0.39241,0.5264,0
0.5,0.39557,0.5264,0
0.5,0.39873,0.5264,0
0.5,0.4019,0.5264,0
0.5,0.40506,0.5264,0
0.5,0.40823,0.5264,0
0.5,0.41139,0.5264,0
0.5,0.41456,0.5264,0
0.5,0.41772,0.5264,0
0.5,0.42089,0.5264,0
0.5,0.42405,0.5264,0
0.5,0.42722,0.5264,0
0.5,0.43038,0.5264,0
0.5,0.43354,0.5264,0
0.5,0.43671,0.5264,0
0.5,0.43987,0.5264,0
0.5,0.44304,0.5264,0
0.5,0.4462,0.5264,0
0.5,0.44937,0.5264,0
0.5,0.45253,0.5264,0
0.5,0.4557,0.52639,0
0.5,0.45886,0.52639,0
0.5,0.46203,0.52638,0
0.5,0.46519,0.52637,0
0.5,0.46835,0.52636,0
0.5,0.47152,0.52634,0
0.5,0.47468,0.52632,0
0.5,0.47785,0.52629,0
0.5,0.48101,0.52626,0
0.5,0.48418,0.52621,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52536,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47451,0
0.5,0.0031646,0.47423,0
0.5,0.0063291,0.47402,0
0.5,0.0094937,0.4739,0
0.5,0.012658,0.47381,0
0.5,0.015823,0.47375,0
0.5,0.018987,0.4737,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47364,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47358,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47358,0
0.5,0.06962,0.47358,0
0.5,0.072785,0.47358,0
0.5,0.075949,0.47358,0
0.5,0.079114,0.47358,0
0.5,0.082278,0.47358,0
0.5,0.085443,0.47358,0
0.5,0.088608,0.47358,0
0.5,0.091772,0.47358,0
0.5,0.094937,0.47358,0
0.5,0.098101,0.47358,0
0.5,0.10127,0.47358,0
0.5,0.10443,0.47358,0
0.5,0.10759,0.47358,0
0.5,0.11076,0.47358,0
0.5,0.11392,0.47358,0
0.5,0.11709,0.47358,0
0.5,0.12025,0.47358,0
0.5,0.12342,0.47358,0
0.5,0.12658,0.47358,0
0.5,0.12975,0.47358,0
0.5,0.13291,0.47358,0
0.5,0.13608,0.47358,0
0.5,0.13924,0.47358,0
0.5,0.14241,0.47358,0
0.5,0.14557,0.47358,0
0.5,0.14873,0.47358,0
0.5,0.1519,0.47358,0
0.5,0.15506,0.47358,0
0.5,0.15823,0.47358,0
0.5,0.16139,0.47358,0
0.5,0.16456,0.47358,0
0.5,0.16772,0.47358,0
0.5,0.17089,0.47358,0
0.5,0.17405,0.47358,0
0.5,0.17722,0.47358,0
0.5,0.18038,0.47358,0
0.5,0.18354,0.47358,0
0.5,0.18671,0.47358,0
0.5,0.18987,0.47358,0
0.5,0.19304,0.47358,0
0.5,0.1962,0.47358,0
0.5,0.19937,0.47358,0
0.5,0.20253,0.47358,0
0.5,0.2057,0.47358,0
0.5,0.20886,0.47358,0
0.5,0.21203,0.47358,0
0.5,0.21519,0.47358,0
0.5,0.21835,0.47358,0
0.5,0.22152,0.47358,0
0.5,0.22468,0.47358,0
0.5,0.22785,0.47358,0
0.5,0.23101,0.47358,0
0.5,0.23418,0.47358,0
0.5,0.23734,0.47358,0
0.5,0.24051,0.47358,0
0.5,0.24367,0.47358,0
0.5,0.24684,0.47358,0
0.5,0.25,0.47358,0
0.5,0.25316,0.47358,0
0.5,0.25633,0.47358,0
0.5,0.25949,0.47358,0
0.5,0.26266,0.47358,0
0.5,0.26582,0.47358,0
0.5,0.26899,0.47358,0
0.5,0.27215,0.47358,0
0.5,0.27532,0.47358,0
0.5,0.27848,0.47358,0
0.5,0.28165,0.47358,0
0.5,0.28481,0.47358,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47357,0
0.5,0.35443,0.47357,0
0.5,0.35759,0.47357,0
0.5,0.36076,0.47357,0
0.5,0.36392,0.47357,0
0.5,0.36709,0.47357,0
0.5,0.37025,0.47357,0
0.5,0.37342,0.47357,0
0.5,0.37658,0.47357,0
0.5,0.37975,0.47357,0
0.5,0.38291,0.47357,0
0.5,0.38608,0.47357,0
0.5,0.38924,0.47357,0
0.5,0.39241,0.47357,0
0.5,0.39557,0.47357,0
0.5,0.39873,0.47357,0
0.5,0.4019,0.47357,0
0.5,0.40506,0.47357,0
0.5,0.40823,0.47357,0
0.5,0.41139,0.47357,0
0.5,0.41456,0.47357,0
0.5,0.41772,0.47357,0
0.5,0.42089,0.47357,0
0.5,0.42405,0.47357,0
0.5,0.42722,0.47357,0
0.5,0.43038,0.47357,0
0.5,0.43354,0.47357,0
0.5,0.43671,0.47357,0
0.5,0.43987,0.47357,0
0.5,0.44304,0.47357,0
0.5,0.4462,0.47357,0
0.5,0.44937,0.47358,0
0.5,0.45253,0.47358,0
0.5,0.4557,0.47358,0
0.5,0.45886,0.47359,0
0.5,0.46203,0.4736,0
0.5,0.46519,0.47361,0
0.5,0.46835,0.47362,0
0.5,0.47152,0.47364,0
0.5,0.47468,0.47366,0
0.5,0.47785,0.47369,0
0.5,0.48101,0.47373,0
0.5,0.48418,0.47377,0
0.5,0.48734,0.47383,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50371,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47524,0
0.5,0.51266,0.47558,0
0.5,0.51582,0.47592,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47672,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47702,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47722,0
0.5,0.5443,0.47724,0
0.5,0.54747,0.47725,0
0.5,0.55063,0.47725,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47719,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47714,0
0.5,0.57278,0.47714,0
0.5,0.57595,0.47715,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47719,0
0.5,0.58544,0.47722,0
0.5,0.58861,0.47725,0
0.5,0.59177,0.47728,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47735,0
0.5,0.60127,0.47737,0
0.5,0.60443,0.4774,0
0.5,0.60759,0.47743,0
0.5,0.61076,0.47745,0
0.5,0.61392,0.47746,0
0.5,0.61709,0.47747,0
0.5,0.62025,0.47748,0
0.5,0.62342,0.47749,0
0.5,0.62658,0.47749,0
0.5,0.62975,0.47748,0
0.5,0.63291,0.47747,0
0.5,0.63608,0.47746,0
0.5,0.63924,0.47744,0
0.5,0.64241,0.47742,0
0.5,0.64557,0.47741,0
0.5,0.64873,0.47739,0
0.5,0.6519,0.47738,0
0.5,0.65506,0.47738,0
0.5,0.65823,0.47737,0
0.5,0.66139,0.47738,0
0.5,0.66456,0.47738,0
0.5,0.66772,0.47739,0
0.5,0.67089,0.47741,0
0.5,0.67405,0.47742,0
0.5,0.67722,0.47744,0
0.5,0.68038,0.47746,0
0.5,0.68354,0.47747,0
0.5,0.68671,0.47749,0
0.5,0.68987,0.4775,0
0.5,0.69304,0.47751,0
0.5,0.6962,0.47752,0
0.5,0.69937,0.47753,0
0.5,0.70253,0.47753,0
0.5,0.7057,0.47753,0
0.5,0.70886,0.47753,0
0.5,0.71203,0.47752,0
0.5,0.71519,0.47752,0
0.5,0.71835,0.47751,0
0.5,0.72152,0.4775,0
0.5,0.72468,0.47749,0
0.5,0.72785,0.47748,0
0.5,0.73101,0.47747,0
0.5,0.73418,0.47747,0
0.5,0.73734,0.47747,0
0.5,0.74051,0.47747,0
0.5,0.74367,0.47747,0
0.5,0.74684,0.47748,0
0.5,0.75,0.47749,0
0.5,0.75316,0.4775,0
0.5,0.75633,0.47752,0
0.5,0.75949,0.47753,0
0.5,0.76266,0.47754,0
0.5,0.76582,0.47756,0
0.5,0.76899,0.47757,0
0.5,0.77215,0.47758,0
0.5,0.77532,0.47759,0
0.5,0.77848,0.47759,0
0.5,0.78165,0.4776,0
0.5,0.78481,0.47761,0
0.5,0.78797,0.47761,0
0.5,0.79114,0.47761,0
0.5,0.7943,0.47762,0
0.5,0.79747,0.47762,0
0.5,0.80063,0.47762,0
0.5,0.8038,0.47762,0
0.5,0.80696,0.47762,0
0.5,0.81013,0.47763,0
0.5,0.81329,0.47763,0
0.5,0.81646,0.47763,0
0.5,0.81962,0.47763,0
0.5,0.82278,0.47763,0
0.5,0.82595,0.47764,0
0.5,0.82911,0.47764,0
0.5,0.83228,0.47764,0
0.5,0.83544,0.47764,0
0.5,0.83861,0.47764,0
0.5,0.84177,0.47764,0
0.5,0.84494,0.47764,0
0.5,0.8481,0.47764,0
0.5,0.85127,0.47764,0
0.5,0.85443,0.47764,0
0.5,0.85759,0.47764,0
0.5,0.86076,0.47764,0
0.5,0.86392,0.47763,0
0.5,0.86709,0.47762,0
0.5,0.87025,0.47761,0
0.5,0.87342,0.47759,0
0.5,0.87658,0.47756,0
0.5,0.87975,0.47752,0
0.5,0.88291,0.47747,0
0.5,0.88608,0.47741,0
0.5,0.88924,0.47732,0
0.5,0.89241,0.47722,0
0.5,0.89557,0.47709,0
0.5,0.89873,0.47693,0
0.5,0.9019,0.47675,0
0.5,0.90506,0.47654,0
0.5,0.90823,0.47632,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.52508,0
0.5,0.5037,0.52532,0
0.5,0.50949,0.52476,0
0.5,0.51266,0.52442,0
0.5,0.51582,0.52408,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52328,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52298,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52278,0
0.5,0.5443,0.52275,0
0.5,0.54747,0.52275,0
0.5,0.55063,0.52275,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52281,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52286,0
0.5,0.57278,0.52286,0
0.5,0.57595,0.52285,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.52281,0
0.5,0.58544,0.52278,0
0.5,0.58861,0.52275,0
0.5,0.59177,0.52272,0
0.5,0.59494,0.52268,0
0.5,0.5981,0.52265,0
0.5,0.60127,0.52262,0
0.5,0.60443,0.5226,0
0.5,0.60759,0.52257,0
0.5,0.61076,0.52255,0
0.5,0.61392,0.52254,0
0.5,0.61709,0.52252,0
0.5,0.62025,0.52252,0
0.5,0.62342,0.52251,0
0.5,0.62658,0.52251,0
0.5,0.62975,0.52252,0
0.5,0.63291,0.52253,0
0.5,0.63608,0.52254,0
0.5,0.63924,0.52256,0
0.5,0.64241,0.52258,0
0.5,0.64557,0.52259,0
0.5,0.64873,0.52261,0
0.5,0.6519,0.52262,0
0.5,0.65506,0.52262,0
0.5,0.65823,0.52263,0
0.5,0.66139,0.52262,0
0.5,0.66456,0.52262,0
0.5,0.66772,0.52261,0
0.5,0.67089,0.52259,0
0.5,0.67405,0.52258,0
0.5,0.67722,0.52256,0
0.5,0.68038,0.52254,0
0.5,0.68354,0.52253,0
0.5,0.68671,0.52251,0
0.5,0.68987,0.5225,0
0.5,0.69304,0.52249,0
0.5,0.6962,0.52248,0
0.5,0.69937,0.52247,0
0.5,0.70253,0.52247,0
0.5,0.7057,0.52247,0
0.5,0.70886,0.52247,0
0.5,0.71203,0.52248,0
0.5,0.71519,0.52248,0
0.5,0.71835,0.52249,0
0.5,0.72152,0.5225,0
0.5,0.72468,0.52251,0
0.5,0.72785,0.52252,0
0.5,0.73101,0.52253,0
0.5,0.73418,0.52253,0
0.5,0.73734,0.52253,0
0.5,0.74051,0.52253,0
0.5,0.74367,0.52253,0
0.5,0.74684,0.52252,0
0.5,0.75,0.52251,0
0.5,0.75316,0.5225,0
0.5,0.75633,0.52248,0
0.5,0.75949,0.52247,0
0.5,0.76266,0.52246,0
0.5,0.76582,0.52244,0
0.5,0.76899,0.52243,0
0.5,0.77215,0.52242,0
0.5,0.77532,0.52241,0
0.5,0.77848,0.5224,0
0.5,0.78165,0.5224,0
0.5,0.78481,0.52239,0
0.5,0.78797,0.52239,0
0.5,0.79114,0.52239,0
0.5,0.7943,0.52238,0
0.5,0.79747,0.52238,0
0.5,0.80063,0.52238,0
0.5,0.8038,0.52238,0
0.5,0.80696,0.52237,0
0.5,0.81013,0.52237,0
0.5,0.81329,0.52237,0
0.5,0.81646,0.52237,0
0.5,0.81962,0.52237,0
0.5,0.82278,0.52236,0
0.5,0.82595,0.52236,0
0.5,0.82911,0.52236,0
0.5,0.83228,0.52236,0
0.5,0.83544,0.52236,0
0.5,0.83861,0.52236,0
0.5,0.84177,0.52236,0
0.5,0.84494,0.52236,0
0.5,0.8481,0.52236,0
0.5,0.85127,0.52236,0
0.5,0.85443,0.52236,0
0.5,0.85759,0.52236,0
0.5,0.86076,0.52236,0
0.5,0.86392,0.52237,0
0.5,0.86709,0.52238,0
0.5,0.87025,0.52239,0
0.5,0.87342,0.52241,0
0.5,0.87658,0.52244,0
0.5,0.87975,0.52248,0
0.5,0.88291,0.52253,0
0.5,0.88608,0.52259,0
0.5,0.88924,0.52268,0
0.5,0.89241,0.52278,0
0.5,0.89557,0.52291,0
0.5,0.89873,0.52307,0
0.5,0.9019,0.52325,0
0.5,0.90506,0.52346,0
0.5,0.90823,0.52368,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52577,0
0.5,0,0.52549,0
0.5,0.0063291,0.52598,0
0.5,0.0094937,0.5261,0
0.5,0.012658,0.52619,0
0.5,0.015823,0.52625,0
0.5,0.018987,0.5263,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52636,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52642,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52642,0
0.5,0.06962,0.52642,0
0.5,0.072785,0.52642,0
0.5,0.075949,0.52642,0
0.5,0.079114,0.52642,0
0.5,0.082278,0.52642,0
0.5,0.085443,0.52642,0
0.5,0.088608,0.52642,0
0.5,0.091772,0.52642,0
0.5,0.094937,0.52642,0
0.5,0.098101,0.52642,0
0.5,0.10127,0.52642,0
0.5,0.10443,0.52642,0
0.5,0.10759,0.52642,0
0.5,0.11076,0.52642,0
0.5,0.11392,0.52642,0
0.5,0.11709,0.52642,0
0.5,0.12025,0.52642,0
0.5,0.12342,0.52642,0
0.5,0.12658,0.52642,0
0.5,0.12975,0.52642,0
0.5,0.13291,0.52642,0
0.5,0.13608,0.52642,0
0.5,0.13924,0.52642,0
0.5,0.14241,0.52642,0
0.5,0.14557,0.52642,0
0.5,0.14873,0.52642,0
0.5,0.1519,0.52642,0
0.5,0.15506,0.52642,0
0.5,0.15823,0.52642,0
0.5,0.16139,0.52642,0
0.5,0.16456,0.52642,0
0.5,0.16772,0.52642,0
0.5,0.17089,0.52642,0
0.5,0.17405,0.52642,0
0.5,0.17722,0.52642,0
0.5,0.18038,0.52642,0
0.5,0.18354,0.52642,0
0.5,0.18671,0.52642,0
0.5,0.18987,0.52642,0
0.5,0.19304,0.52642,0
0.5,0.1962,0.52642,0
0.5,0.19937,0.52642,0
0.5,0.20253,0.52642,0
0.5,0.2057,0.52642,0
0.5,0.20886,0.52642,0
0.5,0.21203,0.52642,0
0.5,0.21519,0.52642,0
0.5,0.21835,0.52642,0
0.5,0.22152,0.52642,0
0.5,0.22468,0.52642,0
0.5,0.22785,0.52642,0
0.5,0.23101,0.52642,0
0.5,0.23418,0.52642,0
0.5,0.23734,0.52642,0
0.5,0.24051,0.52642,0
0.5,0.24367,0.52642,0
0.5,0.24684,0.52642,0
0.5,0.25,0.52642,0
0.5,0.25316,0.52642,0
0.5,0.25633,0.52642,0
0.5,0.25949,0.52642,0
0.5,0.26266,0.52642,0
0.5,0.26582,0.52642,0
0.5,0.26899,0.52642,0
0.5,0.27215,0.52642,0
0.5,0.27532,0.52642,0
0.5,0.27848,0.52642,0
0.5,0.28165,0.52642,0
0.5,0.28481,0.52642,0
0.5,0.28797,0.52642,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52643,0
0.5,0.35443,0.52643,0
0.5,0.35759,0.52643,0
0.5,0.36076,0.52643,0
0.5,0.36392,0.52643,0
0.5,0.36709,0.52643,0
0.5,0.37025,0.52643,0
0.5,0.37342,0.52643,0
0.5,0.37658,0.52643,0
0.5,0.37975,0.52643,0
0.5,0.38291,0.52643,0
0.5,0.38608,0.52643,0
0.5,0.38924,0.52643,0
0.5,0.39241,0.52643,0
0.5,0.39557,0.52643,0
0.5,0.39873,0.52643,0
0.5,0.4019,0.52643,0
0.5,0.40506,0.52643,0
0.5,0.40823,0.52643,0
0.5,0.41139,0.52643,0
0.5,0.41456,0.52643,0
0.5,0.41772,0.52643,0
0.5,0.42089,0.52643,0
0.5,0.42405,0.52643,0
0.5,0.42722,0.52643,0
0.5,0.43038,0.52643,0
0.5,0.43354,0.52643,0
0.5,0.43671,0.52643,0
0.5,0.43987,0.52643,0
0.5,0.44304,0.52643,0
0.5,0.4462,0.52643,0
0.5,0.44937,0.52642,0
0.5,0.45253,0.52642,0
0.5,0.4557,0.52642,0
0.5,0.45886,0.52641,0
0.5,0.46203,0.5264,0
0.5,0.46519,0.52639,0
0.5,0.46835,0.52638,0
0.5,0.47152,0.52636,0
0.5,0.47468,0.52634,0
0.5,0.47785,0.52631,0
0.5,0.48101,0.52627,0
0.5,0.48418,0.52623,0
0.5,0.48734,0.52617,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47431,0
0.5,0.0031646,0.47404,0
0.5,0.0063291,0.47386,0
0.5,0.0094937,0.47376,0
0.5,0.012658,0.4737,0
0.5,0.015823,0.47366,0
0.5,0.018987,0.47363,0
0.5,0.022152,0.4736,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47355,0
0.5,0.41772,0.47355,0
0.5,0.42089,0.47355,0
0.5,0.42405,0.47355,0
0.5,0.42722,0.47355,0
0.5,0.43038,0.47354,0
0.5,0.43354,0.47354,0
0.5,0.43671,0.47355,0
0.5,0.43987,0.47355,0
0.5,0.44304,0.47355,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47356,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.4736,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47364,0
0.5,0.47785,0.47367,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47375,0
0.5,0.48734,0.47381,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.5039,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.4762,0
0.5,0.52215,0.47647,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.47699,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.47719,0
0.5,0.5443,0.47721,0
0.5,0.54747,0.47722,0
0.5,0.55063,0.47722,0
0.5,0.5538,0.4772,0
0.5,0.55696,0.47719,0
0.5,0.56013,0.47716,0
0.5,0.56329,0.47714,0
0.5,0.56646,0.47713,0
0.5,0.56962,0.47712,0
0.5,0.57278,0.47712,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47714,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47719,0
0.5,0.58861,0.47722,0
0.5,0.59177,0.47725,0
0.5,0.59494,0.47729,0
0.5,0.5981,0.47732,0
0.5,0.60127,0.47734,0
0.5,0.60443,0.47737,0
0.5,0.60759,0.47739,0
0.5,0.61076,0.47741,0
0.5,0.61392,0.47743,0
0.5,0.61709,0.47744,0
0.5,0.62025,0.47745,0
0.5,0.62342,0.47745,0
0.5,0.62658,0.47745,0
0.5,0.62975,0.47745,0
0.5,0.63291,0.47744,0
0.5,0.63608,0.47742,0
0.5,0.63924,0.47741,0
0.5,0.64241,0.47739,0
0.5,0.64557,0.47738,0
0.5,0.64873,0.47736,0
0.5,0.6519,0.47735,0
0.5,0.65506,0.47735,0
0.5,0.65823,0.47734,0
0.5,0.66139,0.47735,0
0.5,0.66456,0.47735,0
0.5,0.66772,0.47736,0
0.5,0.67089,0.47737,0
0.5,0.67405,0.47739,0
0.5,0.67722,0.4774,0
0.5,0.68038,0.47742,0
0.5,0.68354,0.47744,0
0.5,0.68671,0.47745,0
0.5,0.68987,0.47747,0
0.5,0.69304,0.47748,0
0.5,0.6962,0.47749,0
0.5,0.69937,0.47749,0
0.5,0.70253,0.4775,0
0.5,0.7057,0.4775,0
0.5,0.70886,0.4775,0
0.5,0.71203,0.47749,0
0.5,0.71519,0.47748,0
0.5,0.71835,0.47747,0
0.5,0.72152,0.47746,0
0.5,0.72468,0.47745,0
0.5,0.72785,0.47745,0
0.5,0.73101,0.47744,0
0.5,0.73418,0.47743,0
0.5,0.73734,0.47743,0
0.5,0.74051,0.47743,0
0.5,0.74367,0.47744,0
0.5,0.74684,0.47745,0
0.5,0.75,0.47746,0
0.5,0.75316,0.47747,0
0.5,0.75633,0.47748,0
0.5,0.75949,0.47749,0
0.5,0.76266,0.47751,0
0.5,0.76582,0.47752,0
0.5,0.76899,0.47753,0
0.5,0.77215,0.47754,0
0.5,0.77532,0.47755,0
0.5,0.77848,0.47756,0
0.5,0.78165,0.47756,0
0.5,0.78481,0.47757,0
0.5,0.78797,0.47757,0
0.5,0.79114,0.47758,0
0.5,0.7943,0.47758,0
0.5,0.79747,0.47758,0
0.5,0.80063,0.47758,0
0.5,0.8038,0.47759,0
0.5,0.80696,0.47759,0
0.5,0.81013,0.47759,0
0.5,0.81329,0.47759,0
0.5,0.81646,0.47759,0
0.5,0.81962,0.4776,0
0.5,0.82278,0.4776,0
0.5,0.82595,0.4776,0
0.5,0.82911,0.4776,0
0.5,0.83228,0.4776,0
0.5,0.83544,0.4776,0
0.5,0.83861,0.4776,0
0.5,0.84177,0.47761,0
0.5,0.84494,0.47761,0
0.5,0.8481,0.47761,0
0.5,0.85127,0.47761,0
0.5,0.85443,0.4776,0
0.5,0.85759,0.4776,0
0.5,0.86076,0.4776,0
0.5,0.86392,0.47759,0
0.5,0.86709,0.47758,0
0.5,0.87025,0.47757,0
0.5,0.87342,0.47755,0
0.5,0.87658,0.47752,0
0.5,0.87975,0.47749,0
0.5,0.88291,0.47744,0
0.5,0.88608,0.47737,0
0.5,0.88924,0.47729,0
0.5,0.89241,0.47718,0
0.5,0.89557,0.47706,0
0.5,0.89873,0.4769,0
0.5,0.9019,0.47673,0
0.5,0.90506,0.47653,0
0.5,0.90823,0.47631,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.5251,0
0.5,0.5039,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.5238,0
0.5,0.52215,0.52353,0
0.5,0.52532,0.52331,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.52301,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.52281,0
0.5,0.5443,0.52279,0
0.5,0.54747,0.52278,0
0.5,0.55063,0.52278,0
0.5,0.5538,0.5228,0
0.5,0.55696,0.52281,0
0.5,0.56013,0.52284,0
0.5,0.56329,0.52286,0
0.5,0.56646,0.52287,0
0.5,0.56962,0.52288,0
0.5,0.57278,0.52288,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52286,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52281,0
0.5,0.58861,0.52278,0
0.5,0.59177,0.52274,0
0.5,0.59494,0.52271,0
0.5,0.5981,0.52268,0
0.5,0.60127,0.52266,0
0.5,0.60443,0.52263,0
0.5,0.60759,0.52261,0
0.5,0.61076,0.52259,0
0.5,0.61392,0.52257,0
0.5,0.61709,0.52256,0
0.5,0.62025,0.52255,0
0.5,0.62342,0.52255,0
0.5,0.62658,0.52255,0
0.5,0.62975,0.52255,0
0.5,0.63291,0.52256,0
0.5,0.63608,0.52258,0
0.5,0.63924,0.52259,0
0.5,0.64241,0.52261,0
0.5,0.64557,0.52262,0
0.5,0.64873,0.52264,0
0.5,0.6519,0.52265,0
0.5,0.65506,0.52265,0
0.5,0.65823,0.52266,0
0.5,0.66139,0.52265,0
0.5,0.66456,0.52265,0
0.5,0.66772,0.52264,0
0.5,0.67089,0.52263,0
0.5,0.67405,0.52261,0
0.5,0.67722,0.5226,0
0.5,0.68038,0.52258,0
0.5,0.68354,0.52256,0
0.5,0.68671,0.52255,0
0.5,0.68987,0.52253,0
0.5,0.69304,0.52252,0
0.5,0.6962,0.52251,0
0.5,0.69937,0.5225,0
0.5,0.70253,0.5225,0
0.5,0.7057,0.5225,0
0.5,0.70886,0.5225,0
0.5,0.71203,0.52251,0
0.5,0.71519,0.52252,0
0.5,0.71835,0.52253,0
0.5,0.72152,0.52254,0
0.5,0.72468,0.52254,0
0.5,0.72785,0.52255,0
0.5,0.73101,0.52256,0
0.5,0.73418,0.52257,0
0.5,0.73734,0.52257,0
0.5,0.74051,0.52257,0
0.5,0.74367,0.52256,0
0.5,0.74684,0.52255,0
0.5,0.75,0.52254,0
0.5,0.75316,0.52253,0
0.5,0.75633,0.52252,0
0.5,0.75949,0.52251,0
0.5,0.76266,0.52249,0
0.5,0.76582,0.52248,0
0.5,0.76899,0.52247,0
0.5,0.77215,0.52246,0
0.5,0.77532,0.52245,0
0.5,0.77848,0.52244,0
0.5,0.78165,0.52243,0
0.5,0.78481,0.52243,0
0.5,0.78797,0.52242,0
0.5,0.79114,0.52242,0
0.5,0.7943,0.52242,0
0.5,0.79747,0.52242,0
0.5,0.80063,0.52241,0
0.5,0.8038,0.52241,0
0.5,0.80696,0.52241,0
0.5,0.81013,0.52241,0
0.5,0.81329,0.52241,0
0.5,0.81646,0.52241,0
0.5,0.81962,0.5224,0
0.5,0.82278,0.5224,0
0.5,0.82595,0.5224,0
0.5,0.82911,0.5224,0
0.5,0.83228,0.5224,0
0.5,0.83544,0.5224,0
0.5,0.83861,0.52239,0
0.5,0.84177,0.52239,0
0.5,0.84494,0.52239,0
0.5,0.8481,0.52239,0
0.5,0.85127,0.52239,0
0.5,0.85443,0.5224,0
0.5,0.85759,0.5224,0
0.5,0.86076,0.5224,0
0.5,0.86392,0.52241,0
0.5,0.86709,0.52242,0
0.5,0.87025,0.52243,0
0.5,0.87342,0.52245,0
0.5,0.87658,0.52248,0
0.5,0.87975,0.52251,0
0.5,0.88291,0.52256,0
0.5,0.88608,0.52263,0
0.5,0.88924,0.52271,0
0.5,0.89241,0.52281,0
0.5,0.89557,0.52294,0
0.5,0.89873,0.5231,0
0.5,0.9019,0.52327,0
0.5,0.90506,0.52347,0
0.5,0.90823,0.52369,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52596,0
0.5,0,0.52569,0
0.5,0.0063291,0.52614,0
0.5,0.0094937,0.52624,0
0.5,0.012658,0.5263,0
0.5,0.015823,0.52634,0
0.5,0.018987,0.52637,0
0.5,0.022152,0.52639,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52645,0
0.5,0.41772,0.52645,0
0.5,0.42089,0.52645,0
0.5,0.42405,0.52645,0
0.5,0.42722,0.52645,0
0.5,0.43038,0.52645,0
0.5,0.43354,0.52645,0
0.5,0.43671,0.52645,0
0.5,0.43987,0.52645,0
0.5,0.44304,0.52645,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52644,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.5264,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52636,0
0.5,0.47785,0.52633,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52625,0
0.5,0.48734,0.52619,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.195225,0.0751852,0.135609,0.0338278,0.283366,0.0676547,0.0498532,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.255541,0.152516,0.0813573,0.0124357,0.153343,0.0324872,0.0283786,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.256786,0.0780662,0.142807,0.0328154,0.138223,0.0278162,0.0242908,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.229167,0.0673487,0.132515,0.033641,0.13952,0.027874,0.0242496,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.225625,0.0680028,0.130235,0.0366789,0.139124,0.0281894,0.0243036,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.228177,0.0680192,0.128751,0.0454607,0.139687,0.0281846,0.0244733,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.231199,0.0667052,0.130137,0.0487857,0.140814,0.0283722,0.0245962,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.228308,0.0671785,0.12974,0.0520704,0.139599,0.0283325,0.0246866,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.342074,0.100446,0.181717,0.0828332,0.141085,0.0279519,0.0241984,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.364774,0.106412,0.188007,0.0950966,0.153983,0.0324083,0.0284549,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.364537,0.106486,0.19079,0.101678,0.154514,0.0322936,0.0283615,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.353608,0.104225,0.182832,0.103194,0.144534,0.0304799,0.0272481,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.457007,0.135513,0.23569,0.139215,0.138667,0.0280074,0.0248701,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.663649,0.195281,0.322892,0.19715,0.155436,0.0324037,0.0285821,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.794458,0.234534,0.382923,0.243664,0.154899,0.0324378,0.0285038,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.59012,0.466187,0.742567,0.367403,0.154458,0.032363,0.0288809,2724,0,12,12,12,1
16,0.0048,1.14174e-07,-0.468726,0.00112491,0.00203569,38.7342,11.1891,17.2294,2.91595,0.33435,0.076961,0.0634012,3422,0.048125,273,271,271,2
17,0.0051,-1.85685e-07,-0.213866,0.000545519,0.00266756,33.1103,12.1116,13.0039,2.48874,0.431869,0.0864863,0.0705795,4308,0.038125,233,164,164,2
18,0.0054,-5.22467e-08,-0.0385226,0.000103935,0.0029089,5.39114,3.13332,1.34957,0.760046,0.244763,0.042015,0.0381061,4446,0.009375,53,16,16,1
19,0.0057,-6.64633e-08,-0.0388998,0.000110833,0.00290944,0.68319,0.445116,0.193267,0.0594632,0.244783,0.0397988,0.0379284,4446,0,7,2,2,1
20,0.006,-7.44044e-08,-0.0406386,0.000121862,0.00291034,0.353645,0.123053,0.189374,0.0722015,0.236559,0.0360476,0.0342182,4446,0,2,2,2,1


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0045341,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47378,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47382,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47391,0
0.5,0.49051,0.47399,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.50064,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47499,0
0.5,0.50633,0.47551,0
0.5,0.50949,0.47619,0
0.5,0.51266,0.47708,0
0.5,0.51488,0.47785,0
0.5,0.51582,0.47819,0
0.5,0.51899,0.47957,0
0.5,0.52171,0.48101,0
0.5,0.52215,0.48127,0
0.5,0.52532,0.48343,0
0.5,0.52627,0.48418,0
0.5,0.52848,0.48626,0
0.5,0.5295,0.48734,0
0.5,0.53165,0.49032,0
0.5,0.53177,0.49051,0
0.5,0.53328,0.49367,0
0.5,0.53416,0.49684,0
0.5,0.53444,0.5,0
0.5,0.53416,0.50316,0
0.5,0.53328,0.50633,0
0.5,0.53177,0.50949,0
0.5,0.53165,0.50968,0
0.5,0.5295,0.51266,0
0.5,0.52848,0.51374,0
0.5,0.52627,0.51582,0
0.5,0.52215,0.51872,0
0.5,0.52171,0.51899,0
0.5,0.52532,0.51657,0
0.5,0.51582,0.52181,0
0.5,0.51487,0.52215,0
0.5,0.51899,0.52043,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.004548,0.52532,0
0.5,0.50316,0.52501,0
0.5,0.50063,0.52532,0
0.5,0.50633,0.52449,0
0.5,0.50949,0.52381,0
0.5,0.51266,0.52292,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52622,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52618,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52609,0
0.5,0.49051,0.52601,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0021979,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47364,0
0.5,0.33861,0.47364,0
0.5,0.34177,0.47364,0
0.5,0.34494,0.47364,0
0.5,0.3481,0.47364,0
0.5,0.35127,0.47364,0
0.5,0.35443,0.47364,0
0.5,0.35759,0.47364,0
0.5,0.36076,0.47364,0
0.5,0.36392,0.47364,0
0.5,0.36709,0.47364,0
0.5,0.37025,0.47364,0
0.5,0.37342,0.47364,0
0.5,0.37658,0.47364,0
0.5,0.37975,0.47364,0
0.5,0.38291,0.47364,0
0.5,0.38608,0.47364,0
0.5,0.38924,0.47364,0
0.5,0.39241,0.47364,0
0.5,0.39557,0.47364,0
0.5,0.39873,0.47364,0
0.5,0.4019,0.47364,0
0.5,0.40506,0.47364,0
0.5,0.40823,0.47364,0
0.5,0.41139,0.47364,0
0.5,0.41456,0.47364,0
0.5,0.41772,0.47364,0
0.5,0.42089,0.47364,0
0.5,0.42405,0.47364,0
0.5,0.42722,0.47364,0
0.5,0.43038,0.47364,0
0.5,0.43354,0.47364,0
0.5,0.43671,0.47364,0
0.5,0.43987,0.47364,0
0.5,0.44304,0.47364,0
0.5,0.4462,0.47364,0
0.5,0.44937,0.47364,0
0.5,0.45253,0.47365,0
0.5,0.4557,0.47365,0
0.5,0.45886,0.47365,0
0.5,0.46203,0.47366,0
0.5,0.46519,0.47367,0
0.5,0.46835,0.47368,0
0.5,0.47152,0.4737,0
0.5,0.47468,0.47372,0
0.5,0.47785,0.47374,0
0.5,0.48101,0.47378,0
0.5,0.48418,0.47382,0
0.5,0.48734,0.47387,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47466,0
0.5,0.50344,0.47468,0
0.5,0,0.47489,0
0.5,0.50633,0.47496,0
0.5,0.50949,0.47529,0
0.5,0.51266,0.47565,0
0.5,0.51582,0.47601,0
0.5,0.51899,0.47633,0
0.5,0.52215,0.47662,0
0.5,0.52532,0.47685,0
0.5,0.52848,0.47704,0
0.5,0.53165,0.47717,0
0.5,0.53481,0.47727,0
0.5,0.53797,0.47734,0
0.5,0.54114,0.47739,0
0.5,0.5443,0.47741,0
0.5,0.54747,0.47741,0
0.5,0.55063,0.47739,0
0.5,0.5538,0.47736,0
0.5,0.55696,0.47732,0
0.5,0.56013,0.47728,0
0.5,0.56329,0.47724,0
0.5,0.56646,0.47722,0
0.5,0.56962,0.47722,0
0.5,0.57278,0.47723,0
0.5,0.57595,0.47726,0
0.5,0.57911,0.47729,0
0.5,0.58228,0.47733,0
0.5,0.58544,0.47736,0
0.5,0.58861,0.47741,0
0.5,0.59177,0.47745,0
0.5,0.59494,0.47748,0
0.5,0.5981,0.47752,0
0.5,0.60127,0.47755,0
0.5,0.60443,0.47758,0
0.5,0.60759,0.47761,0
0.5,0.61076,0.47763,0
0.5,0.61392,0.47765,0
0.5,0.61709,0.47767,0
0.5,0.62025,0.47768,0
0.5,0.62342,0.47769,0
0.5,0.62658,0.47769,0
0.5,0.62975,0.47768,0
0.5,0.63291,0.47768,0
0.5,0.63608,0.47766,0
0.5,0.63924,0.47765,0
0.5,0.64241,0.47764,0
0.5,0.64557,0.47765,0
0.5,0.64873,0.4777,0
0.5,0.6519,0.4778,0
0.5,0.65285,0.47785,0
0.5,0.65506,0.47796,0
0.5,0.65823,0.4782,0
0.5,0.66139,0.47858,0
0.5,0.66456,0.47913,0
0.5,0.66772,0.4799,0
0.5,0.67089,0.48095,0
0.5,0.67104,0.48101,0
0.5,0.67405,0.48237,0
0.5,0.67708,0.48418,0
0.5,0.67722,0.48427,0
0.5,0.68038,0.48676,0
0.5,0.68099,0.48734,0
0.5,0.68351,0.49051,0
0.5,0.68354,0.49057,0
0.5,0.68494,0.49367,0
0.5,0.6857,0.49684,0
0.5,0.68593,0.5,0
0.5,0.68569,0.50316,0
0.5,0.68494,0.50633,0
0.5,0.68354,0.50943,0
0.5,0.68351,0.50949,0
0.5,0.68099,0.51266,0
0.5,0.67722,0.51573,0
0.5,0.67708,0.51582,0
0.5,0.68038,0.51324,0
0.5,0.67405,0.51763,0
0.5,0.67104,0.51899,0
0.5,0.65506,0.52204,0
0.5,0.65282,0.52215,0
0.5,0.65823,0.5218,0
0.5,0.66139,0.52142,0
0.5,0.66456,0.52087,0
0.5,0.66772,0.5201,0
0.5,0.67089,0.51905,0
0.5,0.0022029,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52504,0
0.5,0.50344,0.52532,0
0.5,0.50949,0.52471,0
0.5,0.51266,0.52435,0
0.5,0.51582,0.52399,0
0.5,0.51899,0.52367,0
0.5,0.52215,0.52338,0
0.5,0.52532,0.52315,0
0.5,0.52848,0.52296,0
0.5,0.53165,0.52283,0
0.5,0.53481,0.52272,0
0.5,0.53797,0.52266,0
0.5,0.54114,0.52261,0
0.5,0.5443,0.52259,0
0.5,0.54747,0.52259,0
0.5,0.55063,0.52261,0
0.5,0.5538,0.52264,0
0.5,0.55696,0.52268,0
0.5,0.56013,0.52272,0
0.5,0.56329,0.52276,0
0.5,0.56646,0.52278,0
0.5,0.56962,0.52278,0
0.5,0.57278,0.52277,0
0.5,0.57595,0.52274,0
0.5,0.57911,0.52271,0
0.5,0.58228,0.52267,0
0.5,0.58544,0.52263,0
0.5,0.58861,0.52259,0
0.5,0.59177,0.52255,0
0.5,0.59494,0.52252,0
0.5,0.5981,0.52248,0
0.5,0.60127,0.52245,0
0.5,0.60443,0.52242,0
0.5,0.60759,0.52239,0
0.5,0.61076,0.52237,0
0.5,0.61392,0.52235,0
0.5,0.61709,0.52233,0
0.5,0.62025,0.52232,0
0.5,0.62342,0.52231,0
0.5,0.62658,0.52231,0
0.5,0.62975,0.52231,0
0.5,0.63291,0.52232,0
0.5,0.63608,0.52233,0
0.5,0.63924,0.52235,0
0.5,0.64241,0.52235,0
0.5,0.64557,0.52235,0
0.5,0.64873,0.5223,0
0.5,0.6519,0.5222,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52636,0
0.5,0.33861,0.52636,0
0.5,0.34177,0.52636,0
0.5,0.34494,0.52636,0
0.5,0.3481,0.52636,0
0.5,0.35127,0.52636,0
0.5,0.35443,0.52636,0
0.5,0.35759,0.52636,0
0.5,0.36076,0.52636,0
0.5,0.36392,0.52636,0
0.5,0.36709,0.52636,0
0.5,0.37025,0.52636,0
0.5,0.37342,0.52636,0
0.5,0.37658,0.52636,0
0.5,0.37975,0.52636,0
0.5,0.38291,0.52636,0
0.5,0.38608,0.52636,0
0.5,0.38924,0.52636,0
0.5,0.39241,0.52636,0
0.5,0.39557,0.52636,0
0.5,0.39873,0.52636,0
0.5,0.4019,0.52636,0
0.5,0.40506,0.52636,0
0.5,0.40823,0.52636,0
0.5,0.41139,0.52636,0
0.5,0.41456,0.52636,0
0.5,0.41772,0.52636,0
0.5,0.42089,0.52636,0
0.5,0.42405,0.52636,0
0.5,0.42722,0.52636,0
0.5,0.43038,0.52636,0
0.5,0.43354,0.52636,0
0.5,0.43671,0.52636,0
0.5,0.43987,0.52636,0
0.5,0.44304,0.52636,0
0.5,0.4462,0.52636,0
0.5,0.44937,0.52636,0
0.5,0.45253,0.52635,0
0.5,0.4557,0.52635,0
0.5,0.45886,0.52635,0
0.5,0.46203,0.52634,0
0.5,0.46519,0.52633,0
0.5,0.46835,0.52632,0
0.5,0.47152,0.5263,0
0.5,0.47468,0.52628,0
0.5,0.47785,0.52626,0
0.5,0.48101,0.52622,0
0.5,0.48418,0.52618,0
0.5,0.48734,0.52613,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52534,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,7.2525e-05,0.47468,0
0.5,0.0031646,0.47438,0
0.5,0.0063291,0.47415,0
0.5,0.0094937,0.47401,0
0.5,0.012658,0.4739,0
0.5,0.015823,0.47382,0
0.5,0.018987,0.47376,0
0.5,0.022152,0.47372,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.47361,0
0.5,0.047468,0.47361,0
0.5,0.050633,0.47361,0
0.5,0.053797,0.47361,0
0.5,0.056962,0.47361,0
0.5,0.060127,0.47361,0
0.5,0.063291,0.47361,0
0.5,0.066456,0.47361,0
0.5,0.06962,0.47361,0
0.5,0.072785,0.47361,0
0.5,0.075949,0.47361,0
0.5,0.079114,0.47361,0
0.5,0.082278,0.47361,0
0.5,0.085443,0.47361,0
0.5,0.088608,0.47361,0
0.5,0.091772,0.47361,0
0.5,0.094937,0.47361,0
0.5,0.098101,0.47361,0
0.5,0.10127,0.47361,0
0.5,0.10443,0.47361,0
0.5,0.10759,0.47361,0
0.5,0.11076,0.47361,0
0.5,0.11392,0.47361,0
0.5,0.11709,0.47361,0
0.5,0.12025,0.47361,0
0.5,0.12342,0.47361,0
0.5,0.12658,0.47361,0
0.5,0.12975,0.47361,0
0.5,0.13291,0.47361,0
0.5,0.13608,0.47361,0
0.5,0.13924,0.47361,0
0.5,0.14241,0.47361,0
0.5,0.14557,0.47361,0
0.5,0.14873,0.47361,0
0.5,0.1519,0.47361,0
0.5,0.15506,0.47361,0
0.5,0.15823,0.47361,0
0.5,0.16139,0.47361,0
0.5,0.16456,0.47361,0
0.5,0.16772,0.47361,0
0.5,0.17089,0.47361,0
0.5,0.17405,0.47361,0
0.5,0.17722,0.47361,0
0.5,0.18038,0.47361,0
0.5,0.18354,0.47361,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47361,0
0.5,0.27848,0.47361,0
0.5,0.28165,0.47361,0
0.5,0.28481,0.47361,0
0.5,0.28797,0.47361,0
0.5,0.29114,0.47361,0
0.5,0.2943,0.47361,0
0.5,0.29747,0.47361,0
0.5,0.30063,0.47361,0
0.5,0.3038,0.47361,0
0.5,0.30696,0.47361,0
0.5,0.31013,0.47361,0
0.5,0.31329,0.47361,0
0.5,0.31646,0.47361,0
0.5,0.31962,0.47361,0
0.5,0.32278,0.47361,0
0.5,0.32595,0.47361,0
0.5,0.32911,0.47361,0
0.5,0.33228,0.47361,0
0.5,0.33544,0.47361,0
0.5,0.33861,0.47361,0
0.5,0.34177,0.47361,0
0.5,0.34494,0.47361,0
0.5,0.3481,0.47361,0
0.5,0.35127,0.47361,0
0.5,0.35443,0.47361,0
0.5,0.35759,0.47361,0
0.5,0.36076,0.47361,0
0.5,0.36392,0.47361,0
0.5,0.36709,0.47361,0
0.5,0.37025,0.47361,0
0.5,0.37342,0.47361,0
0.5,0.37658,0.47361,0
0.5,0.37975,0.47361,0
0.5,0.38291,0.47361,0
0.5,0.38608,0.47361,0
0.5,0.38924,0.47361,0
0.5,0.39241,0.47361,0
0.5,0.39557,0.47361,0
0.5,0.39873,0.47361,0
0.5,0.4019,0.47361,0
0.5,0.40506,0.47361,0
0.5,0.40823,0.47361,0
0.5,0.41139,0.47361,0
0.5,0.41456,0.47361,0
0.5,0.41772,0.47361,0
0.5,0.42089,0.47361,0
0.5,0.42405,0.47361,0
0.5,0.42722,0.47361,0
0.5,0.43038,0.47361,0
0.5,0.43354,0.47361,0
0.5,0.43671,0.47361,0
0.5,0.43987,0.47361,0
0.5,0.44304,0.47361,0
0.5,0.4462,0.47361,0
0.5,0.44937,0.47361,0
0.5,0.45253,0.47361,0
0.5,0.4557,0.47362,0
0.5,0.45886,0.47362,0
0.5,0.46203,0.47363,0
0.5,0.46519,0.47364,0
0.5,0.46835,0.47365,0
0.5,0.47152,0.47367,0
0.5,0.47468,0.47369,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47375,0
0.5,0.48418,0.47379,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50351,0.47468,0
0.5,0.76165,0.47468,0
0.5,0.76266,0.47459,0
0.5,0.76582,0.47435,0
0.5,0.76899,0.47424,0
0.5,0.77215,0.47426,0
0.5,0.77532,0.47446,0
0.5,0.77779,0.47468,0
0.5,0,0.47469,0
0.5,0.50633,0.47494,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.47562,0
0.5,0.51582,0.47596,0
0.5,0.51899,0.47628,0
0.5,0.52215,0.47656,0
0.5,0.52532,0.47678,0
0.5,0.52848,0.47696,0
0.5,0.53165,0.47709,0
0.5,0.53481,0.47718,0
0.5,0.53797,0.47725,0
0.5,0.54114,0.47729,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47731,0
0.5,0.55063,0.47731,0
0.5,0.5538,0.47729,0
0.5,0.55696,0.47726,0
0.5,0.56013,0.47723,0
0.5,0.56329,0.4772,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47717,0
0.5,0.57278,0.47718,0
0.5,0.57595,0.47719,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47724,0
0.5,0.58544,0.47727,0
0.5,0.58861,0.47731,0
0.5,0.59177,0.47734,0
0.5,0.59494,0.47737,0
0.5,0.5981,0.47741,0
0.5,0.60127,0.47744,0
0.5,0.60443,0.47746,0
0.5,0.60759,0.47749,0
0.5,0.61076,0.47751,0
0.5,0.61392,0.47753,0
0.5,0.61709,0.47754,0
0.5,0.62025,0.47755,0
0.5,0.62342,0.47755,0
0.5,0.62658,0.47755,0
0.5,0.62975,0.47754,0
0.5,0.63291,0.47752,0
0.5,0.63608,0.4775,0
0.5,0.63924,0.47747,0
0.5,0.64241,0.47743,0
0.5,0.64557,0.47739,0
0.5,0.64873,0.47736,0
0.5,0.6519,0.47732,0
0.5,0.65506,0.47729,0
0.5,0.65823,0.47726,0
0.5,0.66139,0.47724,0
0.5,0.66456,0.47723,0
0.5,0.66772,0.47722,0
0.5,0.67089,0.47722,0
0.5,0.67405,0.47722,0
0.5,0.67722,0.47722,0
0.5,0.68038,0.47723,0
0.5,0.68354,0.47724,0
0.5,0.68671,0.47725,0
0.5,0.68987,0.47725,0
0.5,0.69304,0.47726,0
0.5,0.6962,0.47727,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47727,0
0.5,0.7057,0.47727,0
0.5,0.70886,0.47726,0
0.5,0.71203,0.47724,0
0.5,0.71519,0.47722,0
0.5,0.71835,0.47717,0
0.5,0.72152,0.47712,0
0.5,0.72468,0.47704,0
0.5,0.72785,0.47694,0
0.5,0.73101,0.47683,0
0.5,0.73418,0.4767,0
0.5,0.73734,0.47655,0
0.5,0.74051,0.47638,0
0.5,0.74367,0.47619,0
0.5,0.74684,0.47598,0
0.5,0.75,0.47574,0
0.5,0.75316,0.47548,0
0.5,0.75633,0.47519,0
0.5,0.75949,0.47489,0
0.5,0.77848,0.47475,0
0.5,0.78165,0.47507,0
0.5,0.78481,0.47539,0
0.5,0.78797,0.47569,0
0.5,0.79114,0.47596,0
0.5,0.7943,0.4762,0
0.5,0.79747,0.47641,0
0.5,0.80063,0.47659,0
0.5,0.8038,0.47675,0
0.5,0.80696,0.47688,0
0.5,0.81013,0.47699,0
0.5,0.81329,0.47709,0
0.5,0.81646,0.47716,0
0.5,0.81962,0.47723,0
0.5,0.82278,0.47727,0
0.5,0.82595,0.47731,0
0.5,0.82911,0.47734,0
0.5,0.83228,0.47735,0
0.5,0.83544,0.47736,0
0.5,0.83861,0.47735,0
0.5,0.84177,0.47733,0
0.5,0.84494,0.47729,0
0.5,0.8481,0.47723,0
0.5,0.85127,0.47716,0
0.5,0.85443,0.47706,0
0.5,0.85759,0.47693,0
0.5,0.86076,0.4768,0
0.5,0.86392,0.47667,0
0.5,0.86709,0.47656,0
0.5,0.87025,0.47648,0
0.5,0.87342,0.47641,0
0.5,0.87658,0.47637,0
0.5,0.87975,0.47637,0
0.5,0.88291,0.47639,0
0.5,0.88608,0.47645,0
0.5,0.88924,0.47657,0
0.5,0.89241,0.47692,0
0.5,0.89557,0.47753,0
0.5,0.89668,0.47785,0
0.5,0.89873,0.47856,0
0.5,0.9019,0.4801,0
0.5,0.9035,0.48101,0
0.5,0.90506,0.48215,0
0.5,0.90746,0.48418,0
0.5,0.90823,0.48505,0
0.5,0.91003,0.48734,0
0.5,0.91139,0.4898,0
0.5,0.91175,0.49051,0
0.5,0.91283,0.49367,0
0.5,0.91344,0.49684,0
0.5,0.91363,0.5,0
0.5,0.91344,0.50316,0
0.5,0.91283,0.50633,0
0.5,0.91175,0.50949,0
0.5,0.91139,0.5102,0
0.5,0.91003,0.51266,0
0.5,0.90823,0.51495,0
0.5,0.90746,0.51582,0
0.5,0.90506,0.51785,0
0.5,0.9035,0.51899,0
0.5,0.89873,0.52144,0
0.5,0.89668,0.52215,0
0.5,0.9019,0.5199,0
0.5,7.2923e-05,0.52532,0
0.5,0,0.52531,0
0.5,0.50633,0.52506,0
0.5,0.50351,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.52438,0
0.5,0.51582,0.52404,0
0.5,0.51899,0.52372,0
0.5,0.52215,0.52344,0
0.5,0.52532,0.52322,0
0.5,0.52848,0.52304,0
0.5,0.53165,0.52291,0
0.5,0.53481,0.52282,0
0.5,0.53797,0.52275,0
0.5,0.54114,0.52271,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52268,0
0.5,0.55063,0.52269,0
0.5,0.5538,0.52271,0
0.5,0.55696,0.52274,0
0.5,0.56013,0.52277,0
0.5,0.56329,0.5228,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52282,0
0.5,0.57595,0.52281,0
0.5,0.57911,0.52279,0
0.5,0.58228,0.52276,0
0.5,0.58544,0.52273,0
0.5,0.58861,0.52269,0
0.5,0.59177,0.52266,0
0.5,0.59494,0.52263,0
0.5,0.5981,0.52259,0
0.5,0.60127,0.52256,0
0.5,0.60443,0.52254,0
0.5,0.60759,0.52251,0
0.5,0.61076,0.52249,0
0.5,0.61392,0.52247,0
0.5,0.61709,0.52246,0
0.5,0.62025,0.52245,0
0.5,0.62342,0.52245,0
0.5,0.62658,0.52245,0
0.5,0.62975,0.52246,0
0.5,0.63291,0.52248,0
0.5,0.63608,0.5225,0
0.5,0.63924,0.52253,0
0.5,0.64241,0.52257,0
0.5,0.64557,0.5226,0
0.5,0.64873,0.52264,0
0.5,0.6519,0.52268,0
0.5,0.65506,0.52271,0
0.5,0.65823,0.52273,0
0.5,0.66139,0.52275,0
0.5,0.66456,0.52277,0
0.5,0.66772,0.52278,0
0.5,0.67089,0.52278,0
0.5,0.67405,0.52278,0
0.5,0.67722,0.52277,0
0.5,0.68038,0.52277,0
0.5,0.68354,0.52276,0
0.5,0.68671,0.52275,0
0.5,0.68987,0.52274,0
0.5,0.69304,0.52274,0
0.5,0.6962,0.52273,0
0.5,0.69937,0.52273,0
0.5,0.70253,0.52273,0
0.5,0.7057,0.52273,0
0.5,0.70886,0.52274,0
0.5,0.71203,0.52276,0
0.5,0.71519,0.52278,0
0.5,0.71835,0.52282,0
0.5,0.72152,0.52288,0
0.5,0.72468,0.52296,0
0.5,0.72785,0.52305,0
0.5,0.73101,0.52317,0
0.5,0.73418,0.5233,0
0.5,0.73734,0.52345,0
0.5,0.74051,0.52362,0
0.5,0.74367,0.52381,0
0.5,0.74684,0.52402,0
0.5,0.75,0.52425,0
0.5,0.75316,0.52452,0
0.5,0.75633,0.52481,0
0.5,0.75949,0.52511,0
0.5,0.76166,0.52532,0
0.5,0.77848,0.52525,0
0.5,0.77779,0.52532,0
0.5,0.78165,0.52493,0
0.5,0.78481,0.52461,0
0.5,0.78797,0.52431,0
0.5,0.79114,0.52404,0
0.5,0.7943,0.5238,0
0.5,0.79747,0.52359,0
0.5,0.80063,0.52341,0
0.5,0.8038,0.52325,0
0.5,0.80696,0.52312,0
0.5,0.81013,0.52301,0
0.5,0.81329,0.52291,0
0.5,0.81646,0.52284,0
0.5,0.81962,0.52277,0
0.5,0.82278,0.52272,0
0.5,0.82595,0.52269,0
0.5,0.82911,0.52266,0
0.5,0.83228,0.52264,0
0.5,0.83544,0.52264,0
0.5,0.83861,0.52264,0
0.5,0.84177,0.52267,0
0.5,0.84494,0.52271,0
0.5,0.8481,0.52276,0
0.5,0.85127,0.52284,0
0.5,0.85443,0.52294,0
0.5,0.85759,0.52307,0
0.5,0.86076,0.5232,0
0.5,0.86392,0.52333,0
0.5,0.86709,0.52344,0
0.5,0.87025,0.52352,0
0.5,0.87342,0.52359,0
0.5,0.87658,0.52363,0
0.5,0.87975,0.52363,0
0.5,0.88291,0.52361,0
0.5,0.88608,0.52355,0
0.5,0.88924,0.52343,0
0.5,0.89241,0.52308,0
0.5,0.89557,0.52247,0
0.5,0.0031646,0.52562,0
0.5,0.0063291,0.52585,0
0.5,0.0094937,0.52599,0
0.5,0.012658,0.5261,0
0.5,0.015823,0.52618,0
0.5,0.018987,0.52624,0
0.5,0.022152,0.52628,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.52639,0
0.5,0.047468,0.52639,0
0.5,0.050633,0.52639,0
0.5,0.053797,0.52639,0
0.5,0.056962,0.52639,0
0.5,0.060127,0.52639,0
0.5,0.063291,0.52639,0
0.5,0.066456,0.52639,0
0.5,0.06962,0.52639,0
0.5,0.072785,0.52639,0
0.5,0.075949,0.52639,0
0.5,0.079114,0.52639,0
0.5,0.082278,0.52639,0
0.5,0.085443,0.52639,0
0.5,0.088608,0.52639,0
0.5,0.091772,0.52639,0
0.5,0.094937,0.52639,0
0.5,0.098101,0.52639,0
0.5,0.10127,0.52639,0
0.5,0.10443,0.52639,0
0.5,0.10759,0.52639,0
0.5,0.11076,0.52639,0
0.5,0.11392,0.52639,0
0.5,0.11709,0.52639,0
0.5,0.12025,0.52639,0
0.5,0.12342,0.52639,0
0.5,0.12658,0.52639,0
0.5,0.12975,0.52639,0
0.5,0.13291,0.52639,0
0.5,0.13608,0.52639,0
0.5,0.13924,0.52639,0
0.5,0.14241,0.52639,0
0.5,0.14557,0.52639,0
0.5,0.14873,0.52639,0
0.5,0.1519,0.52639,0
0.5,0.15506,0.52639,0
0.5,0.15823,0.52639,0
0.5,0.16139,0.52639,0
0.5,0.16456,0.52639,0
0.5,0.16772,0.52639,0
0.5,0.17089,0.52639,0
0.5,0.17405,0.52639,0
0.5,0.17722,0.52639,0
0.5,0.18038,0.52639,0
0.5,0.18354,0.52639,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52639,0
0.5,0.28165,0.52639,0
0.5,0.28481,0.52639,0
0.5,0.28797,0.52639,0
0.5,0.29114,0.52639,0
0.5,0.2943,0.52639,0
0.5,0.29747,0.52639,0
0.5,0.30063,0.52639,0
0.5,0.3038,0.52639,0
0.5,0.30696,0.52639,0
0.5,0.31013,0.52639,0
0.5,0.31329,0.52639,0
0.5,0.31646,0.52639,0
0.5,0.31962,0.52639,0
0.5,0.32278,0.52639,0
0.5,0.32595,0.52639,0
0.5,0.32911,0.52639,0
0.5,0.33228,0.52639,0
0.5,0.33544,0.52639,0
0.5,0.33861,0.52639,0
0.5,0.34177,0.52639,0
0.5,0.34494,0.52639,0
0.5,0.3481,0.52639,0
0.5,0.35127,0.52639,0
0.5,0.35443,0.52639,0
0.5,0.35759,0.52639,0
0.5,0.36076,0.52639,0
0.5,0.36392,0.52639,0
0.5,0.36709,0.52639,0
0.5,0.37025,0.52639,0
0.5,0.37342,0.52639,0
0.5,0.37658,0.52639,0
0.5,0.37975,0.52639,0
0.5,0.38291,0.52639,0
0.5,0.38608,0.52639,0
0.5,0.38924,0.52639,0
0.5,0.39241,0.52639,0
0.5,0.39557,0.52639,0
0.5,0.39873,0.52639,0
0.5,0.4019,0.52639,0
0.5,0.40506,0.52639,0
0.5,0.40823,0.52639,0
0.5,0.41139,0.52639,0
0.5,0.41456,0.52639,0
0.5,0.41772,0.52639,0
0.5,0.42089,0.52639,0
0.5,0.42405,0.52639,0
0.5,0.42722,0.52639,0
0.5,0.43038,0.52639,0
0.5,0.43354,0.52639,0
0.5,0.43671,0.52639,0
0.5,0.43987,0.52639,0
0.5,0.44304,0.52639,0
0.5,0.4462,0.52639,0
0.5,0.44937,0.52639,0
0.5,0.45253,0.52639,0
0.5,0.4557,0.52638,0
0.5,0.45886,0.52638,0
0.5,0.46203,0.52637,0
0.5,0.46519,0.52636,0
0.5,0.46835,0.52635,0
0.5,0.47152,0.52633,0
0.5,0.47468,0.52631,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52625,0
0.5,0.48418,0.52621,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.76266,0.52541,0
0.5,0.76582,0.52565,0
0.5,0.76899,0.52576,0
0.5,0.77215,0.52574,0
0.5,0.77532,0.52554,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99036,0.47152,0
0.5,0.99051,0.47151,0
0.5,0.99367,0.47126,0
0.5,0.99684,0.47105,0
0.5,1,0.47087,0
0.5,0,0.47455,0
0.5,0.0031646,0.47426,0
0.5,0.0063291,0.47405,0
0.5,0.0094937,0.47392,0
0.5,0.012658,0.47383,0
0.5,0.015823,0.47376,0
0.5,0.018987,0.47371,0
0.5,0.022152,0.47368,0
0.5,0.025316,0.47365,0
0.5,0.028481,0.47363,0
0.5,0.031646,0.47361,0
0.5,0.03481,0.4736,0
0.5,0.037975,0.47359,0
0.5,0.041139,0.47359,0
0.5,0.044304,0.47359,0
0.5,0.047468,0.47359,0
0.5,0.050633,0.47359,0
0.5,0.053797,0.47359,0
0.5,0.056962,0.47359,0
0.5,0.060127,0.47359,0
0.5,0.063291,0.47359,0
0.5,0.066456,0.47359,0
0.5,0.06962,0.47359,0
0.5,0.072785,0.47359,0
0.5,0.075949,0.47359,0
0.5,0.079114,0.47359,0
0.5,0.082278,0.47359,0
0.5,0.085443,0.47359,0
0.5,0.088608,0.47359,0
0.5,0.091772,0.47359,0
0.5,0.094937,0.47359,0
0.5,0.098101,0.47359,0
0.5,0.10127,0.47359,0
0.5,0.10443,0.47359,0
0.5,0.10759,0.47359,0
0.5,0.11076,0.47359,0
0.5,0.11392,0.47359,0
0.5,0.11709,0.47359,0
0.5,0.12025,0.47359,0
0.5,0.12342,0.47359,0
0.5,0.12658,0.47359,0
0.5,0.12975,0.47359,0
0.5,0.13291,0.47359,0
0.5,0.13608,0.47359,0
0.5,0.13924,0.47359,0
0.5,0.14241,0.47359,0
0.5,0.14557,0.47359,0
0.5,0.14873,0.47359,0
0.5,0.1519,0.47359,0
0.5,0.15506,0.47359,0
0.5,0.15823,0.47359,0
0.5,0.16139,0.47359,0
0.5,0.16456,0.47359,0
0.5,0.16772,0.47359,0
0.5,0.17089,0.47359,0
0.5,0.17405,0.47359,0
0.5,0.17722,0.47359,0
0.5,0.18038,0.47359,0
0.5,0.18354,0.47359,0
0.5,0.18671,0.47359,0
0.5,0.18987,0.47359,0
0.5,0.19304,0.47359,0
0.5,0.1962,0.47359,0
0.5,0.19937,0.47359,0
0.5,0.20253,0.47359,0
0.5,0.2057,0.47359,0
0.5,0.20886,0.47359,0
0.5,0.21203,0.47359,0
0.5,0.21519,0.47359,0
0.5,0.21835,0.47359,0
0.5,0.22152,0.47359,0
0.5,0.22468,0.47359,0
0.5,0.22785,0.47359,0
0.5,0.23101,0.47359,0
0.5,0.23418,0.47359,0
0.5,0.23734,0.47359,0
0.5,0.24051,0.47359,0
0.5,0.24367,0.47359,0
0.5,0.24684,0.47359,0
0.5,0.25,0.47359,0
0.5,0.25316,0.47359,0
0.5,0.25633,0.47359,0
0.5,0.25949,0.47359,0
0.5,0.26266,0.47359,0
0.5,0.26582,0.47359,0
0.5,0.26899,0.47359,0
0.5,0.27215,0.47359,0
0.5,0.27532,0.47359,0
0.5,0.27848,0.47359,0
0.5,0.28165,0.47359,0
0.5,0.28481,0.47359,0
0.5,0.28797,0.47359,0
0.5,0.29114,0.47359,0
0.5,0.2943,0.47359,0
0.5,0.29747,0.47359,0
0.5,0.30063,0.47359,0
0.5,0.3038,0.47359,0
0.5,0.30696,0.47359,0
0.5,0.31013,0.47359,0
0.5,0.31329,0.47359,0
0.5,0.31646,0.47359,0
0.5,0.31962,0.47359,0
0.5,0.32278,0.47359,0
0.5,0.32595,0.47359,0
0.5,0.32911,0.47359,0
0.5,0.33228,0.47359,0
0.5,0.33544,0.47359,0
0.5,0.33861,0.47359,0
0.5,0.34177,0.47359,0
0.5,0.34494,0.47359,0
0.5,0.3481,0.47359,0
0.5,0.35127,0.47359,0
0.5,0.35443,0.47359,0
0.5,0.35759,0.47359,0
0.5,0.36076,0.47359,0
0.5,0.36392,0.47359,0
0.5,0.36709,0.47359,0
0.5,0.37025,0.47359,0
0.5,0.37342,0.47359,0
0.5,0.37658,0.47359,0
0.5,0.37975,0.47359,0
0.5,0.38291,0.47359,0
0.5,0.38608,0.47359,0
0.5,0.38924,0.47359,0
0.5,0.39241,0.47359,0
0.5,0.39557,0.47359,0
0.5,0.39873,0.47359,0
0.5,0.4019,0.47359,0
0.5,0.40506,0.47359,0
0.5,0.40823,0.47359,0
0.5,0.41139,0.47359,0
0.5,0.41456,0.47359,0
0.5,0.41772,0.47359,0
0.5,0.42089,0.47359,0
0.5,0.42405,0.47359,0
0.5,0.42722,0.47359,0
0.5,0.43038,0.47359,0
0.5,0.43354,0.47359,0
0.5,0.43671,0.47359,0
0.5,0.43987,0.47359,0
0.5,0.44304,0.47359,0
0.5,0.4462,0.47359,0
0.5,0.44937,0.47359,0
0.5,0.45253,0.47359,0
0.5,0.4557,0.4736,0
0.5,0.45886,0.4736,0
0.5,0.46203,0.47361,0
0.5,0.46519,0.47362,0
0.5,0.46835,0.47363,0
0.5,0.47152,0.47365,0
0.5,0.47468,0.47367,0
0.5,0.47785,0.4737,0
0.5,0.48101,0.47374,0
0.5,0.48418,0.47378,0
0.5,0.48734,0.47384,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47464,0
0.5,0.5036,0.47468,0
0.5,0.76165,0.47468,0
0.5,0.76266,0.47459,0
0.5,0.76582,0.47435,0
0.5,0.76899,0.47424,0
0.5,0.77215,0.47426,0
0.5,0.77532,0.47445,0
0.5,0.77788,0.47468,0
0.5,0.958,0.47468,0
0.5,0.95886,0.47459,0
0.5,0.96203,0.47426,0
0.5,0.96519,0.47392,0
0.5,0.96835,0.47358,0
0.5,0.97152,0.47325,0
0.5,0.97468,0.47293,0
0.5,0.97785,0.47261,0
0.5,0.98101,0.4723,0
0.5,0.98418,0.47202,0
0.5,0.98734,0.47175,0
0.5,0.50633,0.47493,0
0.5,0.50949,0.47526,0
0.5,0.51266,0.4756,0
0.5,0.51582,0.47594,0
0.5,0.51899,0.47625,0
0.5,0.52215,0.47653,0
0.5,0.52532,0.47675,0
0.5,0.52848,0.47692,0
0.5,0.53165,0.47705,0
0.5,0.53481,0.47715,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47725,0
0.5,0.5443,0.47727,0
0.5,0.54747,0.47728,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.4772,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47716,0
0.5,0.56962,0.47715,0
0.5,0.57278,0.47716,0
0.5,0.57595,0.47717,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47721,0
0.5,0.58544,0.47724,0
0.5,0.58861,0.47727,0
0.5,0.59177,0.47731,0
0.5,0.59494,0.47734,0
0.5,0.5981,0.47737,0
0.5,0.60127,0.4774,0
0.5,0.60443,0.47743,0
0.5,0.60759,0.47745,0
0.5,0.61076,0.47747,0
0.5,0.61392,0.47749,0
0.5,0.61709,0.4775,0
0.5,0.62025,0.47751,0
0.5,0.62342,0.47751,0
0.5,0.62658,0.47751,0
0.5,0.62975,0.47749,0
0.5,0.63291,0.47748,0
0.5,0.63608,0.47745,0
0.5,0.63924,0.47742,0
0.5,0.64241,0.47739,0
0.5,0.64557,0.47736,0
0.5,0.64873,0.47732,0
0.5,0.6519,0.47729,0
0.5,0.65506,0.47726,0
0.5,0.65823,0.47724,0
0.5,0.66139,0.47722,0
0.5,0.66456,0.4772,0
0.5,0.66772,0.4772,0
0.5,0.67089,0.47719,0
0.5,0.67405,0.47719,0
0.5,0.67722,0.4772,0
0.5,0.68038,0.4772,0
0.5,0.68354,0.47721,0
0.5,0.68671,0.47722,0
0.5,0.68987,0.47722,0
0.5,0.69304,0.47723,0
0.5,0.6962,0.47724,0
0.5,0.69937,0.47724,0
0.5,0.70253,0.47724,0
0.5,0.7057,0.47723,0
0.5,0.70886,0.47722,0
0.5,0.71203,0.47721,0
0.5,0.71519,0.47718,0
0.5,0.71835,0.47714,0
0.5,0.72152,0.47709,0
0.5,0.72468,0.47701,0
0.5,0.72785,0.47693,0
0.5,0.73101,0.47682,0
0.5,0.73418,0.47669,0
0.5,0.73734,0.47654,0
0.5,0.74051,0.47638,0
0.5,0.74367,0.47619,0
0.5,0.74684,0.47598,0
0.5,0.75,0.47574,0
0.5,0.75316,0.47548,0
0.5,0.75633,0.47519,0
0.5,0.75949,0.47489,0
0.5,0.77848,0.47474,0
0.5,0.78165,0.47505,0
0.5,0.78481,0.47536,0
0.5,0.78797,0.47565,0
0.5,0.79114,0.47592,0
0.5,0.7943,0.47615,0
0.5,0.79747,0.47636,0
0.5,0.80063,0.47653,0
0.5,0.8038,0.47668,0
0.5,0.80696,0.47681,0
0.5,0.81013,0.47691,0
0.5,0.81329,0.477,0
0.5,0.81646,0.47708,0
0.5,0.81962,0.47713,0
0.5,0.82278,0.47718,0
0.5,0.82595,0.47722,0
0.5,0.82911,0.47724,0
0.5,0.83228,0.47725,0
0.5,0.83544,0.47725,0
0.5,0.83861,0.47724,0
0.5,0.84177,0.47722,0
0.5,0.84494,0.47717,0
0.5,0.8481,0.47711,0
0.5,0.85127,0.47704,0
0.5,0.85443,0.47694,0
0.5,0.85759,0.47683,0
0.5,0.86076,0.47671,0
0.5,0.86392,0.47658,0
0.5,0.86709,0.47645,0
0.5,0.87025,0.47633,0
0.5,0.87342,0.47622,0
0.5,0.87658,0.47612,0
0.5,0.87975,0.47606,0
0.5,0.88291,0.47603,0
0.5,0.88608,0.47604,0
0.5,0.88924,0.47609,0
0.5,0.89241,0.47614,0
0.5,0.89557,0.4762,0
0.5,0.89873,0.47625,0
0.5,0.9019,0.4763,0
0.5,0.90506,0.47635,0
0.5,0.90823,0.47638,0
0.5,0.91139,0.47641,0
0.5,0.91456,0.47642,0
0.5,0.91772,0.47643,0
0.5,0.92089,0.47642,0
0.5,0.92405,0.4764,0
0.5,0.92722,0.47636,0
0.5,0.93038,0.47631,0
0.5,0.93354,0.47624,0
0.5,0.93671,0.47615,0
0.5,0.93987,0.47603,0
0.5,0.94304,0.47588,0
0.5,0.9462,0.4757,0
0.5,0.94937,0.47547,0
0.5,0.95253,0.47521,0
0.5,0.9557,0.47492,0
0.5,0.50633,0.52507,0
0.5,0.50359,0.52532,0
0.5,0.50949,0.52474,0
0.5,0.51266,0.5244,0
0.5,0.51582,0.52406,0
0.5,0.51899,0.52375,0
0.5,0.52215,0.52347,0
0.5,0.52532,0.52325,0
0.5,0.52848,0.52308,0
0.5,0.53165,0.52295,0
0.5,0.53481,0.52285,0
0.5,0.53797,0.52279,0
0.5,0.54114,0.52275,0
0.5,0.5443,0.52273,0
0.5,0.54747,0.52272,0
0.5,0.55063,0.52273,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.52279,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52285,0
0.5,0.57278,0.52284,0
0.5,0.57595,0.52283,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52279,0
0.5,0.58544,0.52276,0
0.5,0.58861,0.52273,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52266,0
0.5,0.5981,0.52263,0
0.5,0.60127,0.5226,0
0.5,0.60443,0.52257,0
0.5,0.60759,0.52255,0
0.5,0.61076,0.52253,0
0.5,0.61392,0.52251,0
0.5,0.61709,0.5225,0
0.5,0.62025,0.52249,0
0.5,0.62342,0.52249,0
0.5,0.62658,0.52249,0
0.5,0.62975,0.5225,0
0.5,0.63291,0.52252,0
0.5,0.63608,0.52255,0
0.5,0.63924,0.52258,0
0.5,0.64241,0.52261,0
0.5,0.64557,0.52264,0
0.5,0.64873,0.52268,0
0.5,0.6519,0.52271,0
0.5,0.65506,0.52274,0
0.5,0.65823,0.52276,0
0.5,0.66139,0.52278,0
0.5,0.66456,0.52279,0
0.5,0.66772,0.5228,0
0.5,0.67089,0.52281,0
0.5,0.67405,0.52281,0
0.5,0.67722,0.5228,0
0.5,0.68038,0.5228,0
0.5,0.68354,0.52279,0
0.5,0.68671,0.52278,0
0.5,0.68987,0.52277,0
0.5,0.69304,0.52277,0
0.5,0.6962,0.52276,0
0.5,0.69937,0.52276,0
0.5,0.70253,0.52276,0
0.5,0.7057,0.52276,0
0.5,0.70886,0.52277,0
0.5,0.71203,0.52279,0
0.5,0.71519,0.52282,0
0.5,0.71835,0.52286,0
0.5,0.72152,0.52291,0
0.5,0.72468,0.52298,0
0.5,0.72785,0.52307,0
0.5,0.73101,0.52318,0
0.5,0.73418,0.52331,0
0.5,0.73734,0.52346,0
0.5,0.74051,0.52362,0
0.5,0.74367,0.52381,0
0.5,0.74684,0.52402,0
0.5,0.75,0.52425,0
0.5,0.75316,0.52452,0
0.5,0.75633,0.52481,0
0.5,0.75949,0.52511,0
0.5,0.76166,0.52532,0
0.5,0.77848,0.52526,0
0.5,0.77788,0.52532,0
0.5,0.78165,0.52495,0
0.5,0.78481,0.52464,0
0.5,0.78797,0.52435,0
0.5,0.79114,0.52408,0
0.5,0.7943,0.52385,0
0.5,0.79747,0.52364,0
0.5,0.80063,0.52347,0
0.5,0.8038,0.52332,0
0.5,0.80696,0.52319,0
0.5,0.81013,0.52308,0
0.5,0.81329,0.523,0
0.5,0.81646,0.52292,0
0.5,0.81962,0.52286,0
0.5,0.82278,0.52282,0
0.5,0.82595,0.52278,0
0.5,0.82911,0.52276,0
0.5,0.83228,0.52274,0
0.5,0.83544,0.52274,0
0.5,0.83861,0.52275,0
0.5,0.84177,0.52278,0
0.5,0.84494,0.52282,0
0.5,0.8481,0.52288,0
0.5,0.85127,0.52296,0
0.5,0.85443,0.52306,0
0.5,0.85759,0.52317,0
0.5,0.86076,0.52329,0
0.5,0.86392,0.52342,0
0.5,0.86709,0.52354,0
0.5,0.87025,0.52367,0
0.5,0.87342,0.52378,0
0.5,0.87658,0.52388,0
0.5,0.87975,0.52394,0
0.5,0.88291,0.52397,0
0.5,0.88608,0.52396,0
0.5,0.88924,0.52391,0
0.5,0.89241,0.52386,0
0.5,0.89557,0.5238,0
0.5,0.89873,0.52375,0
0.5,0.9019,0.5237,0
0.5,0.90506,0.52365,0
0.5,0.90823,0.52362,0
0.5,0.91139,0.52359,0
0.5,0.91456,0.52358,0
0.5,0.91772,0.52357,0
0.5,0.92089,0.52358,0
0.5,0.92405,0.5236,0
0.5,0.92722,0.52363,0
0.5,0.93038,0.52369,0
0.5,0.93354,0.52376,0
0.5,0.93671,0.52385,0
0.5,0.93987,0.52396,0
0.5,0.94304,0.52411,0
0.5,0.9462,0.5243,0
0.5,0.94937,0.52452,0
0.5,0.95253,0.52479,0
0.5,0.9557,0.52508,0
0.5,0.95801,0.52532,0
0.5,0.0031646,0.52574,0
0.5,0,0.52545,0
0.5,0.0063291,0.52595,0
0.5,0.0094937,0.52608,0
0.5,0.012658,0.52617,0
0.5,0.015823,0.52624,0
0.5,0.018987,0.52628,0
0.5,0.022152,0.52632,0
0.5,0.025316,0.52635,0
0.5,0.028481,0.52637,0
0.5,0.031646,0.52639,0
0.5,0.03481,0.5264,0
0.5,0.037975,0.5264,0
0.5,0.041139,0.52641,0
0.5,0.044304,0.52641,0
0.5,0.047468,0.52641,0
0.5,0.050633,0.52641,0
0.5,0.053797,0.52641,0
0.5,0.056962,0.52641,0
0.5,0.060127,0.52641,0
0.5,0.063291,0.52641,0
0.5,0.066456,0.52641,0
0.5,0.06962,0.52641,0
0.5,0.072785,0.52641,0
0.5,0.075949,0.52641,0
0.5,0.079114,0.52641,0
0.5,0.082278,0.52641,0
0.5,0.085443,0.52641,0
0.5,0.088608,0.52641,0
0.5,0.091772,0.52641,0
0.5,0.094937,0.52641,0
0.5,0.098101,0.52641,0
0.5,0.10127,0.52641,0
0.5,0.10443,0.52641,0
0.5,0.10759,0.52641,0
0.5,0.11076,0.52641,0
0.5,0.11392,0.52641,0
0.5,0.11709,0.52641,0
0.5,0.12025,0.52641,0
0.5,0.12342,0.52641,0
0.5,0.12658,0.52641,0
0.5,0.12975,0.52641,0
0.5,0.13291,0.52641,0
0.5,0.13608,0.52641,0
0.5,0.13924,0.52641,0
0.5,0.14241,0.52641,0
0.5,0.14557,0.52641,0
0.5,0.14873,0.52641,0
0.5,0.1519,0.52641,0
0.5,0.15506,0.52641,0
0.5,0.15823,0.52641,0
0.5,0.16139,0.52641,0
0.5,0.16456,0.52641,0
0.5,0.16772,0.52641,0
0.5,0.17089,0.52641,0
0.5,0.17405,0.52641,0
0.5,0.17722,0.52641,0
0.5,0.18038,0.52641,0
0.5,0.18354,0.52641,0
0.5,0.18671,0.52641,0
0.5,0.18987,0.52641,0
0.5,0.19304,0.52641,0
0.5,0.1962,0.52641,0
0.5,0.19937,0.52641,0
0.5,0.20253,0.52641,0
0.5,0.2057,0.52641,0
0.5,0.20886,0.52641,0
0.5,0.21203,0.52641,0
0.5,0.21519,0.52641,0
0.5,0.21835,0.52641,0
0.5,0.22152,0.52641,0
0.5,0.22468,0.52641,0
0.5,0.22785,0.52641,0
0.5,0.23101,0.52641,0
0.5,0.23418,0.52641,0
0.5,0.23734,0.52641,0
0.5,0.24051,0.52641,0
0.5,0.24367,0.52641,0
0.5,0.24684,0.52641,0
0.5,0.25,0.52641,0
0.5,0.25316,0.52641,0
0.5,0.25633,0.52641,0
0.5,0.25949,0.52641,0
0.5,0.26266,0.52641,0
0.5,0.26582,0.52641,0
0.5,0.26899,0.52641,0
0.5,0.27215,0.52641,0
0.5,0.27532,0.52641,0
0.5,0.27848,0.52641,0
0.5,0.28165,0.52641,0
0.5,0.28481,0.52641,0
0.5,0.28797,0.52641,0
0.5,0.29114,0.52641,0
0.5,0.2943,0.52641,0
0.5,0.29747,0.52641,0
0.5,0.30063,0.52641,0
0.5,0.3038,0.52641,0
0.5,0.30696,0.52641,0
0.5,0.31013,0.52641,0
0.5,0.31329,0.52641,0
0.5,0.31646,0.52641,0
0.5,0.31962,0.52641,0
0.5,0.32278,0.52641,0
0.5,0.32595,0.52641,0
0.5,0.32911,0.52641,0
0.5,0.33228,0.52641,0
0.5,0.33544,0.52641,0
0.5,0.33861,0.52641,0
0.5,0.34177,0.52641,0
0.5,0.34494,0.52641,0
0.5,0.3481,0.52641,0
0.5,0.35127,0.52641,0
0.5,0.35443,0.52641,0
0.5,0.35759,0.52641,0
0.5,0.36076,0.52641,0
0.5,0.36392,0.52641,0
0.5,0.36709,0.52641,0
0.5,0.37025,0.52641,0
0.5,0.37342,0.52641,0
0.5,0.37658,0.52641,0
0.5,0.37975,0.52641,0
0.5,0.38291,0.52641,0
0.5,0.38608,0.52641,0
0.5,0.38924,0.52641,0
0.5,0.39241,0.52641,0
0.5,0.39557,0.52641,0
0.5,0.39873,0.52641,0
0.5,0.4019,0.52641,0
0.5,0.40506,0.52641,0
0.5,0.40823,0.52641,0
0.5,0.41139,0.52641,0
0.5,0.41456,0.52641,0
0.5,0.41772,0.52641,0
0.5,0.42089,0.52641,0
0.5,0.42405,0.52641,0
0.5,0.42722,0.52641,0
0.5,0.43038,0.52641,0
0.5,0.43354,0.52641,0
0.5,0.43671,0.52641,0
0.5,0.43987,0.52641,0
0.5,0.44304,0.52641,0
0.5,0.4462,0.52641,0
0.5,0.44937,0.52641,0
0.5,0.45253,0.52641,0
0.5,0.4557,0.5264,0
0.5,0.45886,0.5264,0
0.5,0.46203,0.52639,0
0.5,0.46519,0.52638,0
0.5,0.46835,0.52637,0
0.5,0.47152,0.52635,0
0.5,0.47468,0.52633,0
0.5,0.47785,0.5263,0
0.5,0.48101,0.52626,0
0.5,0.48418,0.52622,0
0.5,0.48734,0.52616,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52536,0
0.5,0.76266,0.52541,0
0.5,0.76582,0.52565,0
0.5,0.76899,0.52576,0
0.5,0.77215,0.52574,0
0.5,0.77532,0.52555,0
0.5,0.95886,0.5254,0
0.5,0.96203,0.52574,0
0.5,0.96519,0.52608,0
0.5,0.96835,0.52641,0
0.5,0.97152,0.52674,0
0.5,0.97468,0.52707,0
0.5,0.97785,0.52739,0
0.5,0.98101,0.5277,0
0.5,0.98418,0.52798,0
0.5,0.98734,0.52824,0
0.5,0.99038,0.52848,0
0.5,0.99051,0.52849,0
0.5,0.99367,0.52873,0
0.5,0.99684,0.52895,0
0.5,1,0.52912,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98943,0.47152,0
0.5,0.99051,0.47143,0
0.5,0.99367,0.47118,0
0.5,0.99684,0.47099,0
0.5,1,0.47087,0
0.5,0,0.47447,0
0.5,0.0031646,0.47419,0
0.5,0.0063291,0.47399,0
0.5,0.0094937,0.47387,0
0.5,0.012658,0.47379,0
0.5,0.015823,0.47373,0
0.5,0.018987,0.47369,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47363,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47358,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47358,0
0.5,0.06962,0.47358,0
0.5,0.072785,0.47358,0
0.5,0.075949,0.47358,0
0.5,0.079114,0.47358,0
0.5,0.082278,0.47358,0
0.5,0.085443,0.47358,0
0.5,0.088608,0.47358,0
0.5,0.091772,0.47358,0
0.5,0.094937,0.47358,0
0.5,0.098101,0.47358,0
0.5,0.10127,0.47358,0
0.5,0.10443,0.47358,0
0.5,0.10759,0.47358,0
0.5,0.11076,0.47358,0
0.5,0.11392,0.47358,0
0.5,0.11709,0.47358,0
0.5,0.12025,0.47358,0
0.5,0.12342,0.47358,0
0.5,0.12658,0.47358,0
0.5,0.12975,0.47358,0
0.5,0.13291,0.47358,0
0.5,0.13608,0.47358,0
0.5,0.13924,0.47358,0
0.5,0.14241,0.47358,0
0.5,0.14557,0.47358,0
0.5,0.14873,0.47358,0
0.5,0.1519,0.47358,0
0.5,0.15506,0.47358,0
0.5,0.15823,0.47358,0
0.5,0.16139,0.47358,0
0.5,0.16456,0.47358,0
0.5,0.16772,0.47358,0
0.5,0.17089,0.47358,0
0.5,0.17405,0.47358,0
0.5,0.17722,0.47358,0
0.5,0.18038,0.47358,0
0.5,0.18354,0.47358,0
0.5,0.18671,0.47358,0
0.5,0.18987,0.47358,0
0.5,0.19304,0.47358,0
0.5,0.1962,0.47358,0
0.5,0.19937,0.47358,0
0.5,0.20253,0.47358,0
0.5,0.2057,0.47358,0
0.5,0.20886,0.47358,0
0.5,0.21203,0.47358,0
0.5,0.21519,0.47358,0
0.5,0.21835,0.47358,0
0.5,0.22152,0.47358,0
0.5,0.22468,0.47358,0
0.5,0.22785,0.47358,0
0.5,0.23101,0.47358,0
0.5,0.23418,0.47358,0
0.5,0.23734,0.47358,0
0.5,0.24051,0.47358,0
0.5,0.24367,0.47358,0
0.5,0.24684,0.47358,0
0.5,0.25,0.47358,0
0.5,0.25316,0.47358,0
0.5,0.25633,0.47358,0
0.5,0.25949,0.47358,0
0.5,0.26266,0.47358,0
0.5,0.26582,0.47357,0
0.5,0.26899,0.47357,0
0.5,0.27215,0.47357,0
0.5,0.27532,0.47357,0
0.5,0.27848,0.47357,0
0.5,0.28165,0.47357,0
0.5,0.28481,0.47357,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47357,0
0.5,0.35443,0.47357,0
0.5,0.35759,0.47357,0
0.5,0.36076,0.47357,0
0.5,0.36392,0.47357,0
0.5,0.36709,0.47357,0
0.5,0.37025,0.47357,0
0.5,0.37342,0.47357,0
0.5,0.37658,0.47357,0
0.5,0.37975,0.47357,0
0.5,0.38291,0.47357,0
0.5,0.38608,0.47357,0
0.5,0.38924,0.47357,0
0.5,0.39241,0.47357,0
0.5,0.39557,0.47357,0
0.5,0.39873,0.47357,0
0.5,0.4019,0.47357,0
0.5,0.40506,0.47357,0
0.5,0.40823,0.47357,0
0.5,0.41139,0.47357,0
0.5,0.41456,0.47357,0
0.5,0.41772,0.47357,0
0.5,0.42089,0.47357,0
0.5,0.42405,0.47357,0
0.5,0.42722,0.47357,0
0.5,0.43038,0.47357,0
0.5,0.43354,0.47357,0
0.5,0.43671,0.47357,0
0.5,0.43987,0.47357,0
0.5,0.44304,0.47357,0
0.5,0.4462,0.47357,0
0.5,0.44937,0.47358,0
0.5,0.45253,0.47358,0
0.5,0.4557,0.47358,0
0.5,0.45886,0.47359,0
0.5,0.46203,0.4736,0
0.5,0.46519,0.47361,0
0.5,0.46835,0.47362,0
0.5,0.47152,0.47364,0
0.5,0.47468,0.47366,0
0.5,0.47785,0.47369,0
0.5,0.48101,0.47372,0
0.5,0.48418,0.47377,0
0.5,0.48734,0.47383,0
0.5,0.49051,0.47391,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50371,0.47468,0
0.5,0.76165,0.47468,0
0.5,0.76266,0.47459,0
0.5,0.76582,0.47435,0
0.5,0.76899,0.47424,0
0.5,0.77215,0.47426,0
0.5,0.77532,0.47445,0
0.5,0.77792,0.47468,0
0.5,0.95768,0.47468,0
0.5,0.95886,0.47456,0
0.5,0.96203,0.47421,0
0.5,0.96519,0.47387,0
0.5,0.96835,0.47353,0
0.5,0.97152,0.47321,0
0.5,0.97468,0.47288,0
0.5,0.97785,0.47257,0
0.5,0.98101,0.47227,0
0.5,0.98418,0.47197,0
0.5,0.98734,0.47169,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47524,0
0.5,0.51266,0.47558,0
0.5,0.51582,0.47592,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47672,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47702,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47722,0
0.5,0.5443,0.47724,0
0.5,0.54747,0.47725,0
0.5,0.55063,0.47725,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47718,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47714,0
0.5,0.57278,0.47714,0
0.5,0.57595,0.47715,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47719,0
0.5,0.58544,0.47722,0
0.5,0.58861,0.47725,0
0.5,0.59177,0.47728,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47735,0
0.5,0.60127,0.47737,0
0.5,0.60443,0.4774,0
0.5,0.60759,0.47742,0
0.5,0.61076,0.47744,0
0.5,0.61392,0.47746,0
0.5,0.61709,0.47747,0
0.5,0.62025,0.47748,0
0.5,0.62342,0.47748,0
0.5,0.62658,0.47747,0
0.5,0.62975,0.47746,0
0.5,0.63291,0.47745,0
0.5,0.63608,0.47742,0
0.5,0.63924,0.4774,0
0.5,0.64241,0.47736,0
0.5,0.64557,0.47733,0
0.5,0.64873,0.4773,0
0.5,0.6519,0.47727,0
0.5,0.65506,0.47724,0
0.5,0.65823,0.47721,0
0.5,0.66139,0.4772,0
0.5,0.66456,0.47718,0
0.5,0.66772,0.47718,0
0.5,0.67089,0.47717,0
0.5,0.67405,0.47717,0
0.5,0.67722,0.47718,0
0.5,0.68038,0.47718,0
0.5,0.68354,0.47719,0
0.5,0.68671,0.4772,0
0.5,0.68987,0.4772,0
0.5,0.69304,0.47721,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47722,0
0.5,0.70253,0.47721,0
0.5,0.7057,0.47721,0
0.5,0.70886,0.4772,0
0.5,0.71203,0.47718,0
0.5,0.71519,0.47716,0
0.5,0.71835,0.47712,0
0.5,0.72152,0.47707,0
0.5,0.72468,0.477,0
0.5,0.72785,0.47692,0
0.5,0.73101,0.47681,0
0.5,0.73418,0.47668,0
0.5,0.73734,0.47654,0
0.5,0.74051,0.47638,0
0.5,0.74367,0.47619,0
0.5,0.74684,0.47598,0
0.5,0.75,0.47574,0
0.5,0.75316,0.47548,0
0.5,0.75633,0.47519,0
0.5,0.75949,0.47489,0
0.5,0.77848,0.47473,0
0.5,0.78165,0.47504,0
0.5,0.78481,0.47535,0
0.5,0.78797,0.47564,0
0.5,0.79114,0.4759,0
0.5,0.7943,0.47614,0
0.5,0.79747,0.47634,0
0.5,0.80063,0.47651,0
0.5,0.8038,0.47666,0
0.5,0.80696,0.47678,0
0.5,0.81013,0.47689,0
0.5,0.81329,0.47698,0
0.5,0.81646,0.47705,0
0.5,0.81962,0.47711,0
0.5,0.82278,0.47716,0
0.5,0.82595,0.47719,0
0.5,0.82911,0.47722,0
0.5,0.83228,0.47723,0
0.5,0.83544,0.47723,0
0.5,0.83861,0.47722,0
0.5,0.84177,0.4772,0
0.5,0.84494,0.47716,0
0.5,0.8481,0.4771,0
0.5,0.85127,0.47703,0
0.5,0.85443,0.47693,0
0.5,0.85759,0.47683,0
0.5,0.86076,0.47671,0
0.5,0.86392,0.47658,0
0.5,0.86709,0.47645,0
0.5,0.87025,0.47633,0
0.5,0.87342,0.47622,0
0.5,0.87658,0.47612,0
0.5,0.87975,0.47606,0
0.5,0.88291,0.47603,0
0.5,0.88608,0.47604,0
0.5,0.88924,0.47608,0
0.5,0.89241,0.47613,0
0.5,0.89557,0.47619,0
0.5,0.89873,0.47625,0
0.5,0.9019,0.47629,0
0.5,0.90506,0.47634,0
0.5,0.90823,0.47637,0
0.5,0.91139,0.4764,0
0.5,0.91456,0.47641,0
0.5,0.91772,0.47642,0
0.5,0.92089,0.47641,0
0.5,0.92405,0.47639,0
0.5,0.92722,0.47636,0
0.5,0.93038,0.47631,0
0.5,0.93354,0.47624,0
0.5,0.93671,0.47615,0
0.5,0.93987,0.47603,0
0.5,0.94304,0.47588,0
0.5,0.9462,0.4757,0
0.5,0.94937,0.47547,0
0.5,0.95253,0.4752,0
0.5,0.9557,0.47489,0
0.5,0.50633,0.52508,0
0.5,0.5037,0.52532,0
0.5,0.50949,0.52476,0
0.5,0.51266,0.52442,0
0.5,0.51582,0.52408,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52328,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52298,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52278,0
0.5,0.5443,0.52276,0
0.5,0.54747,0.52275,0
0.5,0.55063,0.52275,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52281,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52286,0
0.5,0.57278,0.52286,0
0.5,0.57595,0.52285,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.52281,0
0.5,0.58544,0.52278,0
0.5,0.58861,0.52275,0
0.5,0.59177,0.52272,0
0.5,0.59494,0.52268,0
0.5,0.5981,0.52265,0
0.5,0.60127,0.52262,0
0.5,0.60443,0.5226,0
0.5,0.60759,0.52257,0
0.5,0.61076,0.52255,0
0.5,0.61392,0.52254,0
0.5,0.61709,0.52253,0
0.5,0.62025,0.52252,0
0.5,0.62342,0.52252,0
0.5,0.62658,0.52252,0
0.5,0.62975,0.52254,0
0.5,0.63291,0.52255,0
0.5,0.63608,0.52258,0
0.5,0.63924,0.5226,0
0.5,0.64241,0.52264,0
0.5,0.64557,0.52267,0
0.5,0.64873,0.5227,0
0.5,0.6519,0.52273,0
0.5,0.65506,0.52276,0
0.5,0.65823,0.52278,0
0.5,0.66139,0.5228,0
0.5,0.66456,0.52282,0
0.5,0.66772,0.52282,0
0.5,0.67089,0.52283,0
0.5,0.67405,0.52283,0
0.5,0.67722,0.52282,0
0.5,0.68038,0.52282,0
0.5,0.68354,0.52281,0
0.5,0.68671,0.5228,0
0.5,0.68987,0.5228,0
0.5,0.69304,0.52279,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52278,0
0.5,0.70253,0.52278,0
0.5,0.7057,0.52279,0
0.5,0.70886,0.5228,0
0.5,0.71203,0.52281,0
0.5,0.71519,0.52284,0
0.5,0.71835,0.52288,0
0.5,0.72152,0.52293,0
0.5,0.72468,0.523,0
0.5,0.72785,0.52308,0
0.5,0.73101,0.52319,0
0.5,0.73418,0.52331,0
0.5,0.73734,0.52346,0
0.5,0.74051,0.52362,0
0.5,0.74367,0.52381,0
0.5,0.74684,0.52402,0
0.5,0.75,0.52425,0
0.5,0.75316,0.52452,0
0.5,0.75633,0.52481,0
0.5,0.75949,0.52511,0
0.5,0.76166,0.52532,0
0.5,0.77848,0.52527,0
0.5,0.77791,0.52532,0
0.5,0.78165,0.52496,0
0.5,0.78481,0.52465,0
0.5,0.78797,0.52436,0
0.5,0.79114,0.5241,0
0.5,0.7943,0.52386,0
0.5,0.79747,0.52366,0
0.5,0.80063,0.52349,0
0.5,0.8038,0.52334,0
0.5,0.80696,0.52321,0
0.5,0.81013,0.52311,0
0.5,0.81329,0.52302,0
0.5,0.81646,0.52295,0
0.5,0.81962,0.52289,0
0.5,0.82278,0.52284,0
0.5,0.82595,0.52281,0
0.5,0.82911,0.52278,0
0.5,0.83228,0.52277,0
0.5,0.83544,0.52277,0
0.5,0.83861,0.52278,0
0.5,0.84177,0.5228,0
0.5,0.84494,0.52284,0
0.5,0.8481,0.5229,0
0.5,0.85127,0.52297,0
0.5,0.85443,0.52306,0
0.5,0.85759,0.52317,0
0.5,0.86076,0.52329,0
0.5,0.86392,0.52342,0
0.5,0.86709,0.52354,0
0.5,0.87025,0.52367,0
0.5,0.87342,0.52378,0
0.5,0.87658,0.52388,0
0.5,0.87975,0.52394,0
0.5,0.88291,0.52397,0
0.5,0.88608,0.52396,0
0.5,0.88924,0.52392,0
0.5,0.89241,0.52387,0
0.5,0.89557,0.52381,0
0.5,0.89873,0.52375,0
0.5,0.9019,0.52371,0
0.5,0.90506,0.52366,0
0.5,0.90823,0.52363,0
0.5,0.91139,0.5236,0
0.5,0.91456,0.52359,0
0.5,0.91772,0.52358,0
0.5,0.92089,0.52359,0
0.5,0.92405,0.52361,0
0.5,0.92722,0.52364,0
0.5,0.93038,0.52369,0
0.5,0.93354,0.52376,0
0.5,0.93671,0.52385,0
0.5,0.93987,0.52396,0
0.5,0.94304,0.52411,0
0.5,0.9462,0.5243,0
0.5,0.94937,0.52453,0
0.5,0.95253,0.5248,0
0.5,0.9557,0.52511,0
0.5,0.9577,0.52532,0
0.5,0.0031646,0.52581,0
0.5,0,0.52553,0
0.5,0.0063291,0.52601,0
0.5,0.0094937,0.52613,0
0.5,0.012658,0.52621,0
0.5,0.015823,0.52627,0
0.5,0.018987,0.52631,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52637,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52642,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52642,0
0.5,0.06962,0.52642,0
0.5,0.072785,0.52642,0
0.5,0.075949,0.52642,0
0.5,0.079114,0.52642,0
0.5,0.082278,0.52642,0
0.5,0.085443,0.52642,0
0.5,0.088608,0.52642,0
0.5,0.091772,0.52642,0
0.5,0.094937,0.52642,0
0.5,0.098101,0.52642,0
0.5,0.10127,0.52642,0
0.5,0.10443,0.52642,0
0.5,0.10759,0.52642,0
0.5,0.11076,0.52642,0
0.5,0.11392,0.52642,0
0.5,0.11709,0.52642,0
0.5,0.12025,0.52642,0
0.5,0.12342,0.52642,0
0.5,0.12658,0.52642,0
0.5,0.12975,0.52642,0
0.5,0.13291,0.52642,0
0.5,0.13608,0.52642,0
0.5,0.13924,0.52642,0
0.5,0.14241,0.52642,0
0.5,0.14557,0.52642,0
0.5,0.14873,0.52642,0
0.5,0.1519,0.52642,0
0.5,0.15506,0.52642,0
0.5,0.15823,0.52642,0
0.5,0.16139,0.52642,0
0.5,0.16456,0.52642,0
0.5,0.16772,0.52642,0
0.5,0.17089,0.52642,0
0.5,0.17405,0.52642,0
0.5,0.17722,0.52642,0
0.5,0.18038,0.52642,0
0.5,0.18354,0.52642,0
0.5,0.18671,0.52642,0
0.5,0.18987,0.52642,0
0.5,0.19304,0.52642,0
0.5,0.1962,0.52642,0
0.5,0.19937,0.52642,0
0.5,0.20253,0.52642,0
0.5,0.2057,0.52642,0
0.5,0.20886,0.52642,0
0.5,0.21203,0.52642,0
0.5,0.21519,0.52642,0
0.5,0.21835,0.52642,0
0.5,0.22152,0.52642,0
0.5,0.22468,0.52642,0
0.5,0.22785,0.52642,0
0.5,0.23101,0.52642,0
0.5,0.23418,0.52642,0
0.5,0.23734,0.52642,0
0.5,0.24051,0.52642,0
0.5,0.24367,0.52642,0
0.5,0.24684,0.52642,0
0.5,0.25,0.52642,0
0.5,0.25316,0.52642,0
0.5,0.25633,0.52642,0
0.5,0.25949,0.52642,0
0.5,0.26266,0.52642,0
0.5,0.26582,0.52642,0
0.5,0.26899,0.52642,0
0.5,0.27215,0.52643,0
0.5,0.27532,0.52643,0
0.5,0.27848,0.52643,0
0.5,0.28165,0.52643,0
0.5,0.28481,0.52643,0
0.5,0.28797,0.52643,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52643,0
0.5,0.35443,0.52643,0
0.5,0.35759,0.52643,0
0.5,0.36076,0.52643,0
0.5,0.36392,0.52643,0
0.5,0.36709,0.52643,0
0.5,0.37025,0.52643,0
0.5,0.37342,0.52643,0
0.5,0.37658,0.52643,0
0.5,0.37975,0.52643,0
0.5,0.38291,0.52643,0
0.5,0.38608,0.52643,0
0.5,0.38924,0.52643,0
0.5,0.39241,0.52643,0
0.5,0.39557,0.52643,0
0.5,0.39873,0.52643,0
0.5,0.4019,0.52643,0
0.5,0.40506,0.52643,0
0.5,0.40823,0.52643,0
0.5,0.41139,0.52643,0
0.5,0.41456,0.52643,0
0.5,0.41772,0.52643,0
0.5,0.42089,0.52643,0
0.5,0.42405,0.52643,0
0.5,0.42722,0.52643,0
0.5,0.43038,0.52643,0
0.5,0.43354,0.52643,0
0.5,0.43671,0.52643,0
0.5,0.43987,0.52643,0
0.5,0.44304,0.52643,0
0.5,0.4462,0.52643,0
0.5,0.44937,0.52642,0
0.5,0.45253,0.52642,0
0.5,0.4557,0.52642,0
0.5,0.45886,0.52641,0
0.5,0.46203,0.5264,0
0.5,0.46519,0.52639,0
0.5,0.46835,0.52638,0
0.5,0.47152,0.52636,0
0.5,0.47468,0.52634,0
0.5,0.47785,0.52631,0
0.5,0.48101,0.52628,0
0.5,0.48418,0.52623,0
0.5,0.48734,0.52617,0
0.5,0.49051,0.52609,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.76266,0.52541,0
0.5,0.76582,0.52565,0
0.5,0.76899,0.52576,0
0.5,0.77215,0.52574,0
0.5,0.77532,0.52555,0
0.5,0.95886,0.52544,0
0.5,0.96203,0.52579,0
0.5,0.96519,0.52613,0
0.5,0.96835,0.52646,0
0.5,0.97152,0.52679,0
0.5,0.97468,0.52711,0
0.5,0.97785,0.52743,0
0.5,0.98101,0.52773,0
0.5,0.98418,0.52802,0
0.5,0.98734,0.5283,0
0.5,0.98946,0.52848,0
0.5,0.99051,0.52857,0
0.5,0.99367,0.52882,0
0.5,0.99684,0.52901,0
0.5,1,0.52912,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98943,0.47152,0
0.5,0.99051,0.47143,0
0.5,0.99367,0.47118,0
0.5,0.99684,0.47099,0
0.5,1,0.47087,0
0.5,0,0.47429,0
0.5,0.0031646,0.47403,0
0.5,0.0063291,0.47386,0
0.5,0.0094937,0.47376,0
0.5,0.012658,0.47369,0
0.5,0.015823,0.47365,0
0.5,0.018987,0.47362,0
0.5,0.022152,0.4736,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47355,0
0.5,0.41772,0.47355,0
0.5,0.42089,0.47355,0
0.5,0.42405,0.47355,0
0.5,0.42722,0.47355,0
0.5,0.43038,0.47354,0
0.5,0.43354,0.47354,0
0.5,0.43671,0.47355,0
0.5,0.43987,0.47355,0
0.5,0.44304,0.47355,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47356,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.4736,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47364,0
0.5,0.47785,0.47367,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47375,0
0.5,0.48734,0.47381,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.5039,0.47468,0
0.5,0.76165,0.47468,0
0.5,0.76266,0.47459,0
0.5,0.76582,0.47435,0
0.5,0.76899,0.47424,0
0.5,0.77215,0.47426,0
0.5,0.77532,0.47445,0
0.5,0.77796,0.47468,0
0.5,0.95768,0.47468,0
0.5,0.95886,0.47456,0
0.5,0.96203,0.47421,0
0.5,0.96519,0.47387,0
0.5,0.96835,0.47353,0
0.5,0.97152,0.47321,0
0.5,0.97468,0.47288,0
0.5,0.97785,0.47257,0
0.5,0.98101,0.47227,0
0.5,0.98418,0.47197,0
0.5,0.98734,0.47169,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.4762,0
0.5,0.52215,0.47647,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.47699,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.47719,0
0.5,0.5443,0.47721,0
0.5,0.54747,0.47722,0
0.5,0.55063,0.47722,0
0.5,0.5538,0.4772,0
0.5,0.55696,0.47718,0
0.5,0.56013,0.47716,0
0.5,0.56329,0.47714,0
0.5,0.56646,0.47713,0
0.5,0.56962,0.47712,0
0.5,0.57278,0.47712,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47714,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47719,0
0.5,0.58861,0.47722,0
0.5,0.59177,0.47725,0
0.5,0.59494,0.47729,0
0.5,0.5981,0.47732,0
0.5,0.60127,0.47734,0
0.5,0.60443,0.47737,0
0.5,0.60759,0.47739,0
0.5,0.61076,0.47741,0
0.5,0.61392,0.47743,0
0.5,0.61709,0.47744,0
0.5,0.62025,0.47744,0
0.5,0.62342,0.47745,0
0.5,0.62658,0.47744,0
0.5,0.62975,0.47743,0
0.5,0.63291,0.47741,0
0.5,0.63608,0.47739,0
0.5,0.63924,0.47737,0
0.5,0.64241,0.47734,0
0.5,0.64557,0.4773,0
0.5,0.64873,0.47727,0
0.5,0.6519,0.47724,0
0.5,0.65506,0.47721,0
0.5,0.65823,0.47719,0
0.5,0.66139,0.47717,0
0.5,0.66456,0.47716,0
0.5,0.66772,0.47715,0
0.5,0.67089,0.47715,0
0.5,0.67405,0.47715,0
0.5,0.67722,0.47715,0
0.5,0.68038,0.47716,0
0.5,0.68354,0.47716,0
0.5,0.68671,0.47717,0
0.5,0.68987,0.47718,0
0.5,0.69304,0.47718,0
0.5,0.6962,0.47719,0
0.5,0.69937,0.47719,0
0.5,0.70253,0.47719,0
0.5,0.7057,0.47719,0
0.5,0.70886,0.47718,0
0.5,0.71203,0.47716,0
0.5,0.71519,0.47714,0
0.5,0.71835,0.4771,0
0.5,0.72152,0.47705,0
0.5,0.72468,0.47699,0
0.5,0.72785,0.47691,0
0.5,0.73101,0.4768,0
0.5,0.73418,0.47668,0
0.5,0.73734,0.47654,0
0.5,0.74051,0.47637,0
0.5,0.74367,0.47619,0
0.5,0.74684,0.47598,0
0.5,0.75,0.47574,0
0.5,0.75316,0.47548,0
0.5,0.75633,0.47519,0
0.5,0.75949,0.47489,0
0.5,0.77848,0.47473,0
0.5,0.78165,0.47504,0
0.5,0.78481,0.47534,0
0.5,0.78797,0.47563,0
0.5,0.79114,0.47589,0
0.5,0.7943,0.47612,0
0.5,0.79747,0.47632,0
0.5,0.80063,0.47649,0
0.5,0.8038,0.47664,0
0.5,0.80696,0.47676,0
0.5,0.81013,0.47687,0
0.5,0.81329,0.47695,0
0.5,0.81646,0.47703,0
0.5,0.81962,0.47709,0
0.5,0.82278,0.47713,0
0.5,0.82595,0.47717,0
0.5,0.82911,0.47719,0
0.5,0.83228,0.47721,0
0.5,0.83544,0.47721,0
0.5,0.83861,0.4772,0
0.5,0.84177,0.47718,0
0.5,0.84494,0.47714,0
0.5,0.8481,0.47708,0
0.5,0.85127,0.47701,0
0.5,0.85443,0.47693,0
0.5,0.85759,0.47682,0
0.5,0.86076,0.47671,0
0.5,0.86392,0.47658,0
0.5,0.86709,0.47645,0
0.5,0.87025,0.47633,0
0.5,0.87342,0.47622,0
0.5,0.87658,0.47612,0
0.5,0.87975,0.47606,0
0.5,0.88291,0.47603,0
0.5,0.88608,0.47604,0
0.5,0.88924,0.47608,0
0.5,0.89241,0.47613,0
0.5,0.89557,0.47618,0
0.5,0.89873,0.47624,0
0.5,0.9019,0.47629,0
0.5,0.90506,0.47633,0
0.5,0.90823,0.47636,0
0.5,0.91139,0.47639,0
0.5,0.91456,0.4764,0
0.5,0.91772,0.47641,0
0.5,0.92089,0.4764,0
0.5,0.92405,0.47638,0
0.5,0.92722,0.47635,0
0.5,0.93038,0.4763,0
0.5,0.93354,0.47624,0
0.5,0.93671,0.47615,0
0.5,0.93987,0.47603,0
0.5,0.94304,0.47588,0
0.5,0.9462,0.4757,0
0.5,0.94937,0.47547,0
0.5,0.95253,0.4752,0
0.5,0.9557,0.47489,0
0.5,0.50633,0.5251,0
0.5,0.5039,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.5238,0
0.5,0.52215,0.52353,0
0.5,0.52532,0.52331,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.52301,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.52281,0
0.5,0.5443,0.52279,0
0.5,0.54747,0.52278,0
0.5,0.55063,0.52278,0
0.5,0.5538,0.5228,0
0.5,0.55696,0.52281,0
0.5,0.56013,0.52284,0
0.5,0.56329,0.52286,0
0.5,0.56646,0.52287,0
0.5,0.56962,0.52288,0
0.5,0.57278,0.52288,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52286,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52281,0
0.5,0.58861,0.52278,0
0.5,0.59177,0.52274,0
0.5,0.59494,0.52271,0
0.5,0.5981,0.52268,0
0.5,0.60127,0.52266,0
0.5,0.60443,0.52263,0
0.5,0.60759,0.52261,0
0.5,0.61076,0.52259,0
0.5,0.61392,0.52257,0
0.5,0.61709,0.52256,0
0.5,0.62025,0.52255,0
0.5,0.62342,0.52255,0
0.5,0.62658,0.52256,0
0.5,0.62975,0.52257,0
0.5,0.63291,0.52259,0
0.5,0.63608,0.52261,0
0.5,0.63924,0.52263,0
0.5,0.64241,0.52266,0
0.5,0.64557,0.5227,0
0.5,0.64873,0.52273,0
0.5,0.6519,0.52276,0
0.5,0.65506,0.52279,0
0.5,0.65823,0.52281,0
0.5,0.66139,0.52283,0
0.5,0.66456,0.52284,0
0.5,0.66772,0.52285,0
0.5,0.67089,0.52285,0
0.5,0.67405,0.52285,0
0.5,0.67722,0.52285,0
0.5,0.68038,0.52284,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52283,0
0.5,0.68987,0.52282,0
0.5,0.69304,0.52281,0
0.5,0.6962,0.52281,0
0.5,0.69937,0.52281,0
0.5,0.70253,0.52281,0
0.5,0.7057,0.52281,0
0.5,0.70886,0.52282,0
0.5,0.71203,0.52284,0
0.5,0.71519,0.52286,0
0.5,0.71835,0.5229,0
0.5,0.72152,0.52294,0
0.5,0.72468,0.52301,0
0.5,0.72785,0.52309,0
0.5,0.73101,0.5232,0
0.5,0.73418,0.52332,0
0.5,0.73734,0.52346,0
0.5,0.74051,0.52362,0
0.5,0.74367,0.52381,0
0.5,0.74684,0.52402,0
0.5,0.75,0.52425,0
0.5,0.75316,0.52452,0
0.5,0.75633,0.52481,0
0.5,0.75949,0.52511,0
0.5,0.76166,0.52532,0
0.5,0.77848,0.52527,0
0.5,0.77795,0.52532,0
0.5,0.78165,0.52496,0
0.5,0.78481,0.52466,0
0.5,0.78797,0.52437,0
0.5,0.79114,0.52411,0
0.5,0.7943,0.52388,0
0.5,0.79747,0.52368,0
0.5,0.80063,0.52351,0
0.5,0.8038,0.52336,0
0.5,0.80696,0.52324,0
0.5,0.81013,0.52313,0
0.5,0.81329,0.52304,0
0.5,0.81646,0.52297,0
0.5,0.81962,0.52291,0
0.5,0.82278,0.52287,0
0.5,0.82595,0.52283,0
0.5,0.82911,0.52281,0
0.5,0.83228,0.52279,0
0.5,0.83544,0.52279,0
0.5,0.83861,0.5228,0
0.5,0.84177,0.52282,0
0.5,0.84494,0.52286,0
0.5,0.8481,0.52291,0
0.5,0.85127,0.52299,0
0.5,0.85443,0.52307,0
0.5,0.85759,0.52318,0
0.5,0.86076,0.52329,0
0.5,0.86392,0.52342,0
0.5,0.86709,0.52354,0
0.5,0.87025,0.52367,0
0.5,0.87342,0.52378,0
0.5,0.87658,0.52388,0
0.5,0.87975,0.52394,0
0.5,0.88291,0.52397,0
0.5,0.88608,0.52396,0
0.5,0.88924,0.52392,0
0.5,0.89241,0.52387,0
0.5,0.89557,0.52382,0
0.5,0.89873,0.52376,0
0.5,0.9019,0.52371,0
0.5,0.90506,0.52367,0
0.5,0.90823,0.52364,0
0.5,0.91139,0.52361,0
0.5,0.91456,0.5236,0
0.5,0.91772,0.52359,0
0.5,0.92089,0.5236,0
0.5,0.92405,0.52362,0
0.5,0.92722,0.52365,0
0.5,0.93038,0.5237,0
0.5,0.93354,0.52376,0
0.5,0.93671,0.52385,0
0.5,0.93987,0.52397,0
0.5,0.94304,0.52412,0
0.5,0.9462,0.5243,0
0.5,0.94937,0.52453,0
0.5,0.95253,0.5248,0
0.5,0.9557,0.52511,0
0.5,0.95769,0.52532,0
0.5,0.0031646,0.52597,0
0.5,0,0.52571,0
0.5,0.0063291,0.52614,0
0.5,0.0094937,0.52624,0
0.5,0.012658,0.52631,0
0.5,0.015823,0.52635,0
0.5,0.018987,0.52638,0
0.5,0.022152,0.5264,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52645,0
0.5,0.41772,0.52645,0
0.5,0.42089,0.52645,0
0.5,0.42405,0.52645,0
0.5,0.42722,0.52645,0
0.5,0.43038,0.52645,0
0.5,0.43354,0.52645,0
0.5,0.43671,0.52645,0
0.5,0.43987,0.52645,0
0.5,0.44304,0.52645,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52644,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.5264,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52636,0
0.5,0.47785,0.52633,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52625,0
0.5,0.48734,0.52619,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.76266,0.52541,0
0.5,0.76582,0.52565,0
0.5,0.76899,0.52576,0
0.5,0.77215,0.52574,0
0.5,0.77532,0.52555,0
0.5,0.95886,0.52544,0
0.5,0.96203,0.52579,0
0.5,0.96519,0.52613,0
0.5,0.96835,0.52646,0
0.5,0.97152,0.52679,0
0.5,0.97468,0.52711,0
0.5,0.97785,0.52743,0
0.5,0.98101,0.52773,0
0.5,0.98418,0.52802,0
0.5,0.98734,0.5283,0
0.5,0.98946,0.52848,0
0.5,0.99051,0.52857,0
0.5,0.99367,0.52882,0
0.5,0.99684,0.52901,0
0.5,1,0.52912,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.194986,0.0754286,0.135574,0.0339325,0.279062,0.0684818,0.0498575,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.256446,0.151877,0.0817024,0.0124339,0.153298,0.032599,0.0283315,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.257219,0.0777349,0.1417,0.0329608,0.138692,0.0276721,0.0241318,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.231134,0.0675446,0.13293,0.0336461,0.139015,0.0281354,0.0244731,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.225069,0.0675996,0.129985,0.0367964,0.139153,0.0281482,0.0244127,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.229696,0.0681413,0.129462,0.0447483,0.13957,0.028255,0.0245499,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.231625,0.0672471,0.129863,0.0485532,0.140241,0.0284265,0.024683,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.229492,0.0690455,0.129552,0.0519867,0.139767,0.0285371,0.0247647,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.34145,0.101277,0.181149,0.0828762,0.140918,0.0279887,0.0242609,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.363931,0.107303,0.187939,0.0953472,0.154507,0.0325806,0.0284703,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.367649,0.108946,0.192353,0.10169,0.154758,0.0324042,0.0283901,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.353402,0.104869,0.184266,0.103722,0.144776,0.0314371,0.0268828,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.456924,0.138011,0.236071,0.139041,0.138889,0.0280346,0.0249134,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.661836,0.198025,0.324177,0.19745,0.155353,0.0324582,0.0285563,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.796575,0.237223,0.383265,0.243815,0.155235,0.0325422,0.0288317,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.59208,0.471221,0.743707,0.367386,0.155163,0.0325949,0.0286331,2724,0,12,12,12,1
16,0.0048,3.73417e-08,-0.566704,0.0013601,0.00181458,19.4915,5.8069,8.76568,1.30976,0.162756,0.0368694,0.0298079,3112,0.0565625,148,146,146,1
17,0.0051,-5.45403e-08,-0.461936,0.00117812,0.00211944,10.9422,4.01351,4.11825,1.06701,0.184746,0.0416484,0.0337725,3518,0.0546875,90,60,60,1
18,0.0054,-1.26796e-07,-0.351033,0.000947975,0.00240898,8.12634,3.6117,2.79687,0.792866,0.225165,0.0455762,0.0371835,3910,0.0534375,69,36,36,1
19,0.0057,-8.85431e-08,-0.0541614,0.000156132,0.00304601,11.6446,5.17491,4.04616,0.771701,0.273422,0.056449,0.0399544,4716,0.074375,87,44,44,1
20,0.006,-8.45373e-08,-0.0394434,0.000118294,0.00304648,0.918384,0.685804,0.22223,0.0554844,0.27296,0.0457244,0.0418125,4716,0,9,2,2,1


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0045341,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47378,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47382,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47391,0
0.5,0.49051,0.47399,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.50064,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47499,0
0.5,0.50633,0.47551,0
0.5,0.50949,0.47619,0
0.5,0.51266,0.47708,0
0.5,0.51488,0.47785,0
0.5,0.51582,0.47819,0
0.5,0.51899,0.47957,0
0.5,0.52171,0.48101,0
0.5,0.52215,0.48127,0
0.5,0.52532,0.48343,0
0.5,0.52627,0.48418,0
0.5,0.52848,0.48626,0
0.5,0.5295,0.48734,0
0.5,0.53165,0.49032,0
0.5,0.53177,0.49051,0
0.5,0.53328,0.49367,0
0.5,0.53416,0.49684,0
0.5,0.53444,0.5,0
0.5,0.53416,0.50316,0
0.5,0.53328,0.50633,0
0.5,0.53177,0.50949,0
0.5,0.53165,0.50968,0
0.5,0.5295,0.51266,0
0.5,0.52848,0.51374,0
0.5,0.52627,0.51582,0
0.5,0.52215,0.51872,0
0.5,0.52171,0.51899,0
0.5,0.52532,0.51657,0
0.5,0.51582,0.52181,0
0.5,0.51487,0.52215,0
0.5,0.51899,0.52043,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.004548,0.52532,0
0.5,0.50316,0.52501,0
0.5,0.50063,0.52532,0
0.5,0.50633,0.52449,0
0.5,0.50949,0.52381,0
0.5,0.51266,0.52292,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52622,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52618,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52609,0
0.5,0.49051,0.52601,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0021979,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47364,0
0.5,0.098101,0.47364,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47365,0
0.5,0.33861,0.47365,0
0.5,0.34177,0.47365,0
0.5,0.34494,0.47365,0
0.5,0.3481,0.47365,0
0.5,0.35127,0.47365,0
0.5,0.35443,0.47365,0
0.5,0.35759,0.47365,0
0.5,0.36076,0.47365,0
0.5,0.36392,0.47365,0
0.5,0.36709,0.47365,0
0.5,0.37025,0.47365,0
0.5,0.37342,0.47365,0
0.5,0.37658,0.47365,0
0.5,0.37975,0.47365,0
0.5,0.38291,0.47365,0
0.5,0.38608,0.47365,0
0.5,0.38924,0.47365,0
0.5,0.39241,0.47365,0
0.5,0.39557,0.47365,0
0.5,0.39873,0.47365,0
0.5,0.4019,0.47365,0
0.5,0.40506,0.47365,0
0.5,0.40823,0.47365,0
0.5,0.41139,0.47365,0
0.5,0.41456,0.47365,0
0.5,0.41772,0.47365,0
0.5,0.42089,0.47365,0
0.5,0.42405,0.47365,0
0.5,0.42722,0.47365,0
0.5,0.43038,0.47365,0
0.5,0.43354,0.47365,0
0.5,0.43671,0.47366,0
0.5,0.43987,0.47366,0
0.5,0.44304,0.47366,0
0.5,0.4462,0.47366,0
0.5,0.44937,0.47366,0
0.5,0.45253,0.47367,0
0.5,0.4557,0.47367,0
0.5,0.45886,0.47368,0
0.5,0.46203,0.47368,0
0.5,0.46519,0.47369,0
0.5,0.46835,0.47371,0
0.5,0.47152,0.47372,0
0.5,0.47468,0.47374,0
0.5,0.47785,0.47376,0
0.5,0.48101,0.47379,0
0.5,0.48418,0.47383,0
0.5,0.48734,0.47388,0
0.5,0.49051,0.47395,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47466,0
0.5,0.50344,0.47468,0
0.5,0,0.47489,0
0.5,0.50633,0.47496,0
0.5,0.50949,0.4753,0
0.5,0.51266,0.47566,0
0.5,0.51582,0.47602,0
0.5,0.51899,0.47635,0
0.5,0.52215,0.47664,0
0.5,0.52532,0.47688,0
0.5,0.52848,0.47707,0
0.5,0.53165,0.47721,0
0.5,0.53481,0.47732,0
0.5,0.53797,0.47739,0
0.5,0.54114,0.47745,0
0.5,0.5443,0.47748,0
0.5,0.54747,0.47749,0
0.5,0.55063,0.47748,0
0.5,0.5538,0.47746,0
0.5,0.55696,0.47743,0
0.5,0.56013,0.47741,0
0.5,0.56329,0.4774,0
0.5,0.56646,0.47741,0
0.5,0.56962,0.47746,0
0.5,0.57278,0.47759,0
0.5,0.57595,0.47782,0
0.5,0.57623,0.47785,0
0.5,0.57911,0.47816,0
0.5,0.58228,0.47863,0
0.5,0.58544,0.47924,0
0.5,0.58861,0.48004,0
0.5,0.59132,0.48101,0
0.5,0.59177,0.48121,0
0.5,0.59494,0.48307,0
0.5,0.59634,0.48418,0
0.5,0.5981,0.48604,0
0.5,0.59911,0.48734,0
0.5,0.60085,0.49051,0
0.5,0.60127,0.49165,0
0.5,0.602,0.49367,0
0.5,0.60265,0.49684,0
0.5,0.60286,0.5,0
0.5,0.60265,0.50316,0
0.5,0.60199,0.50633,0
0.5,0.60127,0.50835,0
0.5,0.60085,0.50949,0
0.5,0.59911,0.51266,0
0.5,0.5981,0.51396,0
0.5,0.59634,0.51582,0
0.5,0.59177,0.51879,0
0.5,0.59132,0.51899,0
0.5,0.59494,0.51693,0
0.5,0.57911,0.52184,0
0.5,0.57622,0.52215,0
0.5,0.58228,0.52137,0
0.5,0.58544,0.52076,0
0.5,0.58861,0.51996,0
0.5,0.0022029,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52504,0
0.5,0.50344,0.52532,0
0.5,0.50949,0.5247,0
0.5,0.51266,0.52434,0
0.5,0.51582,0.52398,0
0.5,0.51899,0.52365,0
0.5,0.52215,0.52336,0
0.5,0.52532,0.52312,0
0.5,0.52848,0.52293,0
0.5,0.53165,0.52279,0
0.5,0.53481,0.52268,0
0.5,0.53797,0.5226,0
0.5,0.54114,0.52255,0
0.5,0.5443,0.52252,0
0.5,0.54747,0.52251,0
0.5,0.55063,0.52252,0
0.5,0.5538,0.52254,0
0.5,0.55696,0.52257,0
0.5,0.56013,0.52259,0
0.5,0.56329,0.5226,0
0.5,0.56646,0.52258,0
0.5,0.56962,0.52254,0
0.5,0.57278,0.52241,0
0.5,0.57595,0.52218,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52636,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52635,0
0.5,0.33861,0.52635,0
0.5,0.34177,0.52635,0
0.5,0.34494,0.52635,0
0.5,0.3481,0.52635,0
0.5,0.35127,0.52635,0
0.5,0.35443,0.52635,0
0.5,0.35759,0.52635,0
0.5,0.36076,0.52635,0
0.5,0.36392,0.52635,0
0.5,0.36709,0.52635,0
0.5,0.37025,0.52635,0
0.5,0.37342,0.52635,0
0.5,0.37658,0.52635,0
0.5,0.37975,0.52635,0
0.5,0.38291,0.52635,0
0.5,0.38608,0.52635,0
0.5,0.38924,0.52635,0
0.5,0.39241,0.52635,0
0.5,0.39557,0.52635,0
0.5,0.39873,0.52635,0
0.5,0.4019,0.52635,0
0.5,0.40506,0.52635,0
0.5,0.40823,0.52635,0
0.5,0.41139,0.52635,0
0.5,0.41456,0.52635,0
0.5,0.41772,0.52635,0
0.5,0.42089,0.52635,0
0.5,0.42405,0.52635,0
0.5,0.42722,0.52635,0
0.5,0.43038,0.52635,0
0.5,0.43354,0.52635,0
0.5,0.43671,0.52634,0
0.5,0.43987,0.52634,0
0.5,0.44304,0.52634,0
0.5,0.4462,0.52634,0
0.5,0.44937,0.52634,0
0.5,0.45253,0.52633,0
0.5,0.4557,0.52633,0
0.5,0.45886,0.52632,0
0.5,0.46203,0.52632,0
0.5,0.46519,0.52631,0
0.5,0.46835,0.52629,0
0.5,0.47152,0.52628,0
0.5,0.47468,0.52626,0
0.5,0.47785,0.52624,0
0.5,0.48101,0.52621,0
0.5,0.48418,0.52617,0
0.5,0.48734,0.52612,0
0.5,0.49051,0.52605,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52534,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.47467,0
0.5,0.0031646,0.47436,0
0.5,0.0063291,0.47414,0
0.5,0.0094937,0.47399,0
0.5,0.012658,0.47389,0
0.5,0.015823,0.47381,0
0.5,0.018987,0.47376,0
0.5,0.022152,0.47371,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.47361,0
0.5,0.047468,0.47361,0
0.5,0.050633,0.47361,0
0.5,0.053797,0.47361,0
0.5,0.056962,0.47361,0
0.5,0.060127,0.47361,0
0.5,0.063291,0.47361,0
0.5,0.066456,0.47361,0
0.5,0.06962,0.47361,0
0.5,0.072785,0.47361,0
0.5,0.075949,0.47361,0
0.5,0.079114,0.47361,0
0.5,0.082278,0.47361,0
0.5,0.085443,0.47361,0
0.5,0.088608,0.47361,0
0.5,0.091772,0.47361,0
0.5,0.094937,0.47361,0
0.5,0.098101,0.47361,0
0.5,0.10127,0.47361,0
0.5,0.10443,0.47361,0
0.5,0.10759,0.47361,0
0.5,0.11076,0.47361,0
0.5,0.11392,0.47361,0
0.5,0.11709,0.47361,0
0.5,0.12025,0.47361,0
0.5,0.12342,0.47361,0
0.5,0.12658,0.47361,0
0.5,0.12975,0.47361,0
0.5,0.13291,0.47361,0
0.5,0.13608,0.47361,0
0.5,0.13924,0.47361,0
0.5,0.14241,0.47361,0
0.5,0.14557,0.47361,0
0.5,0.14873,0.47361,0
0.5,0.1519,0.47361,0
0.5,0.15506,0.47361,0
0.5,0.15823,0.47361,0
0.5,0.16139,0.47361,0
0.5,0.16456,0.47361,0
0.5,0.16772,0.47361,0
0.5,0.17089,0.47361,0
0.5,0.17405,0.47361,0
0.5,0.17722,0.47361,0
0.5,0.18038,0.47361,0
0.5,0.18354,0.47362,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47362,0
0.5,0.27848,0.47362,0
0.5,0.28165,0.47362,0
0.5,0.28481,0.47362,0
0.5,0.28797,0.47362,0
0.5,0.29114,0.47362,0
0.5,0.2943,0.47362,0
0.5,0.29747,0.47362,0
0.5,0.30063,0.47362,0
0.5,0.3038,0.47362,0
0.5,0.30696,0.47362,0
0.5,0.31013,0.47362,0
0.5,0.31329,0.47362,0
0.5,0.31646,0.47362,0
0.5,0.31962,0.47362,0
0.5,0.32278,0.47362,0
0.5,0.32595,0.47362,0
0.5,0.32911,0.47362,0
0.5,0.33228,0.47362,0
0.5,0.33544,0.47362,0
0.5,0.33861,0.47362,0
0.5,0.34177,0.47362,0
0.5,0.34494,0.47362,0
0.5,0.3481,0.47362,0
0.5,0.35127,0.47362,0
0.5,0.35443,0.47362,0
0.5,0.35759,0.47362,0
0.5,0.36076,0.47362,0
0.5,0.36392,0.47362,0
0.5,0.36709,0.47362,0
0.5,0.37025,0.47361,0
0.5,0.37342,0.47361,0
0.5,0.37658,0.47361,0
0.5,0.37975,0.47361,0
0.5,0.38291,0.47361,0
0.5,0.38608,0.47361,0
0.5,0.38924,0.47361,0
0.5,0.39241,0.47361,0
0.5,0.39557,0.47361,0
0.5,0.39873,0.47361,0
0.5,0.4019,0.47361,0
0.5,0.40506,0.47361,0
0.5,0.40823,0.47361,0
0.5,0.41139,0.47361,0
0.5,0.41456,0.47361,0
0.5,0.41772,0.47361,0
0.5,0.42089,0.47361,0
0.5,0.42405,0.47361,0
0.5,0.42722,0.47361,0
0.5,0.43038,0.47361,0
0.5,0.43354,0.47361,0
0.5,0.43671,0.47361,0
0.5,0.43987,0.47361,0
0.5,0.44304,0.47361,0
0.5,0.4462,0.47362,0
0.5,0.44937,0.47362,0
0.5,0.45253,0.47362,0
0.5,0.4557,0.47362,0
0.5,0.45886,0.47363,0
0.5,0.46203,0.47364,0
0.5,0.46519,0.47365,0
0.5,0.46835,0.47366,0
0.5,0.47152,0.47368,0
0.5,0.47468,0.4737,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47466,0
0.5,0.50345,0.47468,0
0.5,0.50633,0.47495,0
0.5,0.50949,0.47529,0
0.5,0.51266,0.47564,0
0.5,0.51582,0.47599,0
0.5,0.51899,0.47631,0
0.5,0.52215,0.4766,0
0.5,0.52532,0.47683,0
0.5,0.52848,0.47701,0
0.5,0.53165,0.47714,0
0.5,0.53481,0.47724,0
0.5,0.53797,0.47731,0
0.5,0.54114,0.47735,0
0.5,0.5443,0.47737,0
0.5,0.54747,0.47737,0
0.5,0.55063,0.47736,0
0.5,0.5538,0.47733,0
0.5,0.55696,0.4773,0
0.5,0.56013,0.47726,0
0.5,0.56329,0.47722,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47716,0
0.5,0.57278,0.47714,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47712,0
0.5,0.58228,0.47712,0
0.5,0.58544,0.47712,0
0.5,0.58861,0.47712,0
0.5,0.59177,0.47713,0
0.5,0.59494,0.47714,0
0.5,0.5981,0.47715,0
0.5,0.60127,0.47716,0
0.5,0.60443,0.47717,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47719,0
0.5,0.61392,0.4772,0
0.5,0.61709,0.47721,0
0.5,0.62025,0.47722,0
0.5,0.62342,0.47722,0
0.5,0.62658,0.47722,0
0.5,0.62975,0.47721,0
0.5,0.63291,0.4772,0
0.5,0.63608,0.47719,0
0.5,0.63924,0.47717,0
0.5,0.64241,0.47714,0
0.5,0.64557,0.4771,0
0.5,0.64873,0.47705,0
0.5,0.6519,0.47697,0
0.5,0.65506,0.47687,0
0.5,0.65823,0.47675,0
0.5,0.66139,0.47662,0
0.5,0.66456,0.47651,0
0.5,0.66772,0.4764,0
0.5,0.67089,0.47632,0
0.5,0.67405,0.47625,0
0.5,0.67722,0.4762,0
0.5,0.68038,0.47619,0
0.5,0.68354,0.4762,0
0.5,0.68671,0.47625,0
0.5,0.68987,0.47639,0
0.5,0.69304,0.47677,0
0.5,0.6962,0.47741,0
0.5,0.69765,0.47785,0
0.5,0.69937,0.47848,0
0.5,0.70253,0.48004,0
0.5,0.70421,0.48101,0
0.5,0.7057,0.48211,0
0.5,0.7081,0.48418,0
0.5,0.70886,0.48506,0
0.5,0.71062,0.48734,0
0.5,0.71203,0.48995,0
0.5,0.7123,0.49051,0
0.5,0.71335,0.49367,0
0.5,0.71395,0.49684,0
0.5,0.71414,0.5,0
0.5,0.71395,0.50316,0
0.5,0.71335,0.50633,0
0.5,0.7123,0.50949,0
0.5,0.71203,0.51005,0
0.5,0.71062,0.51266,0
0.5,0.70886,0.51494,0
0.5,0.7081,0.51582,0
0.5,0.7057,0.51789,0
0.5,0.70421,0.51899,0
0.5,0.69937,0.52152,0
0.5,0.69765,0.52215,0
0.5,0.70253,0.51996,0
0.5,0.50633,0.52505,0
0.5,0.50345,0.52532,0
0.5,0.50949,0.52471,0
0.5,0.51266,0.52436,0
0.5,0.51582,0.52401,0
0.5,0.51899,0.52368,0
0.5,0.52215,0.5234,0
0.5,0.52532,0.52317,0
0.5,0.52848,0.52299,0
0.5,0.53165,0.52286,0
0.5,0.53481,0.52276,0
0.5,0.53797,0.52269,0
0.5,0.54114,0.52265,0
0.5,0.5443,0.52263,0
0.5,0.54747,0.52263,0
0.5,0.55063,0.52264,0
0.5,0.5538,0.52267,0
0.5,0.55696,0.5227,0
0.5,0.56013,0.52274,0
0.5,0.56329,0.52278,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52284,0
0.5,0.57278,0.52286,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52288,0
0.5,0.58228,0.52288,0
0.5,0.58544,0.52288,0
0.5,0.58861,0.52288,0
0.5,0.59177,0.52287,0
0.5,0.59494,0.52286,0
0.5,0.5981,0.52285,0
0.5,0.60127,0.52284,0
0.5,0.60443,0.52283,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52281,0
0.5,0.61392,0.5228,0
0.5,0.61709,0.52279,0
0.5,0.62025,0.52278,0
0.5,0.62342,0.52278,0
0.5,0.62658,0.52278,0
0.5,0.62975,0.52279,0
0.5,0.63291,0.52279,0
0.5,0.63608,0.52281,0
0.5,0.63924,0.52282,0
0.5,0.64241,0.52285,0
0.5,0.64557,0.52289,0
0.5,0.64873,0.52295,0
0.5,0.6519,0.52302,0
0.5,0.65506,0.52313,0
0.5,0.65823,0.52325,0
0.5,0.66139,0.52338,0
0.5,0.66456,0.52349,0
0.5,0.66772,0.52359,0
0.5,0.67089,0.52368,0
0.5,0.67405,0.52375,0
0.5,0.67722,0.5238,0
0.5,0.68038,0.52381,0
0.5,0.68354,0.5238,0
0.5,0.68671,0.52375,0
0.5,0.68987,0.52361,0
0.5,0.69304,0.52323,0
0.5,0.6962,0.52259,0
0.5,0.0031646,0.52564,0
0.5,0,0.52533,0
0.5,0.0063291,0.52586,0
0.5,0.0094937,0.52601,0
0.5,0.012658,0.52611,0
0.5,0.015823,0.52619,0
0.5,0.018987,0.52624,0
0.5,0.022152,0.52629,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.52639,0
0.5,0.047468,0.52639,0
0.5,0.050633,0.52639,0
0.5,0.053797,0.52639,0
0.5,0.056962,0.52639,0
0.5,0.060127,0.52639,0
0.5,0.063291,0.52639,0
0.5,0.066456,0.52639,0
0.5,0.06962,0.52639,0
0.5,0.072785,0.52639,0
0.5,0.075949,0.52639,0
0.5,0.079114,0.52639,0
0.5,0.082278,0.52639,0
0.5,0.085443,0.52639,0
0.5,0.088608,0.52639,0
0.5,0.091772,0.52639,0
0.5,0.094937,0.52639,0
0.5,0.098101,0.52639,0
0.5,0.10127,0.52639,0
0.5,0.10443,0.52639,0
0.5,0.10759,0.52639,0
0.5,0.11076,0.52639,0
0.5,0.11392,0.52639,0
0.5,0.11709,0.52639,0
0.5,0.12025,0.52639,0
0.5,0.12342,0.52639,0
0.5,0.12658,0.52639,0
0.5,0.12975,0.52639,0
0.5,0.13291,0.52639,0
0.5,0.13608,0.52639,0
0.5,0.13924,0.52639,0
0.5,0.14241,0.52639,0
0.5,0.14557,0.52639,0
0.5,0.14873,0.52639,0
0.5,0.1519,0.52639,0
0.5,0.15506,0.52639,0
0.5,0.15823,0.52639,0
0.5,0.16139,0.52639,0
0.5,0.16456,0.52639,0
0.5,0.16772,0.52639,0
0.5,0.17089,0.52639,0
0.5,0.17405,0.52639,0
0.5,0.17722,0.52639,0
0.5,0.18038,0.52638,0
0.5,0.18354,0.52638,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52638,0
0.5,0.28165,0.52638,0
0.5,0.28481,0.52638,0
0.5,0.28797,0.52638,0
0.5,0.29114,0.52638,0
0.5,0.2943,0.52638,0
0.5,0.29747,0.52638,0
0.5,0.30063,0.52638,0
0.5,0.3038,0.52638,0
0.5,0.30696,0.52638,0
0.5,0.31013,0.52638,0
0.5,0.31329,0.52638,0
0.5,0.31646,0.52638,0
0.5,0.31962,0.52638,0
0.5,0.32278,0.52638,0
0.5,0.32595,0.52638,0
0.5,0.32911,0.52638,0
0.5,0.33228,0.52638,0
0.5,0.33544,0.52638,0
0.5,0.33861,0.52638,0
0.5,0.34177,0.52638,0
0.5,0.34494,0.52638,0
0.5,0.3481,0.52638,0
0.5,0.35127,0.52638,0
0.5,0.35443,0.52638,0
0.5,0.35759,0.52638,0
0.5,0.36076,0.52638,0
0.5,0.36392,0.52638,0
0.5,0.36709,0.52638,0
0.5,0.37025,0.52639,0
0.5,0.37342,0.52639,0
0.5,0.37658,0.52639,0
0.5,0.37975,0.52639,0
0.5,0.38291,0.52639,0
0.5,0.38608,0.52639,0
0.5,0.38924,0.52639,0
0.5,0.39241,0.52639,0
0.5,0.39557,0.52639,0
0.5,0.39873,0.52639,0
0.5,0.4019,0.52639,0
0.5,0.40506,0.52639,0
0.5,0.40823,0.52639,0
0.5,0.41139,0.52639,0
0.5,0.41456,0.52639,0
0.5,0.41772,0.52639,0
0.5,0.42089,0.52639,0
0.5,0.42405,0.52639,0
0.5,0.42722,0.52639,0
0.5,0.43038,0.52639,0
0.5,0.43354,0.52639,0
0.5,0.43671,0.52639,0
0.5,0.43987,0.52639,0
0.5,0.44304,0.52639,0
0.5,0.4462,0.52638,0
0.5,0.44937,0.52638,0
0.5,0.45253,0.52638,0
0.5,0.4557,0.52638,0
0.5,0.45886,0.52637,0
0.5,0.46203,0.52636,0
0.5,0.46519,0.52635,0
0.5,0.46835,0.52634,0
0.5,0.47152,0.52632,0
0.5,0.47468,0.5263,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52534,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.47447,0
0.5,0.0031646,0.47419,0
0.5,0.0063291,0.47399,0
0.5,0.0094937,0.47387,0
0.5,0.012658,0.47379,0
0.5,0.015823,0.47373,0
0.5,0.018987,0.47369,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47363,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47359,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47359,0
0.5,0.06962,0.47359,0
0.5,0.072785,0.47359,0
0.5,0.075949,0.47359,0
0.5,0.079114,0.47359,0
0.5,0.082278,0.47359,0
0.5,0.085443,0.47359,0
0.5,0.088608,0.47359,0
0.5,0.091772,0.47359,0
0.5,0.094937,0.47359,0
0.5,0.098101,0.47359,0
0.5,0.10127,0.47359,0
0.5,0.10443,0.47359,0
0.5,0.10759,0.47359,0
0.5,0.11076,0.47359,0
0.5,0.11392,0.47359,0
0.5,0.11709,0.47359,0
0.5,0.12025,0.47359,0
0.5,0.12342,0.47359,0
0.5,0.12658,0.47359,0
0.5,0.12975,0.47359,0
0.5,0.13291,0.47359,0
0.5,0.13608,0.47359,0
0.5,0.13924,0.47359,0
0.5,0.14241,0.47359,0
0.5,0.14557,0.47359,0
0.5,0.14873,0.47359,0
0.5,0.1519,0.47359,0
0.5,0.15506,0.47359,0
0.5,0.15823,0.47359,0
0.5,0.16139,0.47359,0
0.5,0.16456,0.47359,0
0.5,0.16772,0.47359,0
0.5,0.17089,0.47359,0
0.5,0.17405,0.47359,0
0.5,0.17722,0.47359,0
0.5,0.18038,0.47359,0
0.5,0.18354,0.47359,0
0.5,0.18671,0.47359,0
0.5,0.18987,0.47359,0
0.5,0.19304,0.47359,0
0.5,0.1962,0.47359,0
0.5,0.19937,0.47359,0
0.5,0.20253,0.47359,0
0.5,0.2057,0.47359,0
0.5,0.20886,0.47359,0
0.5,0.21203,0.47359,0
0.5,0.21519,0.47359,0
0.5,0.21835,0.47359,0
0.5,0.22152,0.47359,0
0.5,0.22468,0.47359,0
0.5,0.22785,0.47359,0
0.5,0.23101,0.47359,0
0.5,0.23418,0.47359,0
0.5,0.23734,0.47359,0
0.5,0.24051,0.47359,0
0.5,0.24367,0.47359,0
0.5,0.24684,0.47359,0
0.5,0.25,0.47359,0
0.5,0.25316,0.47359,0
0.5,0.25633,0.47359,0
0.5,0.25949,0.47359,0
0.5,0.26266,0.47359,0
0.5,0.26582,0.47359,0
0.5,0.26899,0.47359,0
0.5,0.27215,0.47359,0
0.5,0.27532,0.47359,0
0.5,0.27848,0.47359,0
0.5,0.28165,0.47359,0
0.5,0.28481,0.47359,0
0.5,0.28797,0.47359,0
0.5,0.29114,0.47359,0
0.5,0.2943,0.47359,0
0.5,0.29747,0.47359,0
0.5,0.30063,0.47359,0
0.5,0.3038,0.47359,0
0.5,0.30696,0.47359,0
0.5,0.31013,0.47359,0
0.5,0.31329,0.47359,0
0.5,0.31646,0.47359,0
0.5,0.31962,0.47359,0
0.5,0.32278,0.47359,0
0.5,0.32595,0.47359,0
0.5,0.32911,0.47359,0
0.5,0.33228,0.47359,0
0.5,0.33544,0.47359,0
0.5,0.33861,0.47359,0
0.5,0.34177,0.47359,0
0.5,0.34494,0.47359,0
0.5,0.3481,0.47359,0
0.5,0.35127,0.47359,0
0.5,0.35443,0.47359,0
0.5,0.35759,0.47359,0
0.5,0.36076,0.47359,0
0.5,0.36392,0.47359,0
0.5,0.36709,0.47359,0
0.5,0.37025,0.47359,0
0.5,0.37342,0.47359,0
0.5,0.37658,0.47359,0
0.5,0.37975,0.47359,0
0.5,0.38291,0.47359,0
0.5,0.38608,0.47359,0
0.5,0.38924,0.47359,0
0.5,0.39241,0.47359,0
0.5,0.39557,0.47359,0
0.5,0.39873,0.47359,0
0.5,0.4019,0.47359,0
0.5,0.40506,0.47359,0
0.5,0.40823,0.47359,0
0.5,0.41139,0.47359,0
0.5,0.41456,0.47358,0
0.5,0.41772,0.47358,0
0.5,0.42089,0.47358,0
0.5,0.42405,0.47358,0
0.5,0.42722,0.47358,0
0.5,0.43038,0.47358,0
0.5,0.43354,0.47358,0
0.5,0.43671,0.47358,0
0.5,0.43987,0.47358,0
0.5,0.44304,0.47358,0
0.5,0.4462,0.47358,0
0.5,0.44937,0.47359,0
0.5,0.45253,0.47359,0
0.5,0.4557,0.47359,0
0.5,0.45886,0.4736,0
0.5,0.46203,0.47361,0
0.5,0.46519,0.47362,0
0.5,0.46835,0.47363,0
0.5,0.47152,0.47365,0
0.5,0.47468,0.47367,0
0.5,0.47785,0.4737,0
0.5,0.48101,0.47373,0
0.5,0.48418,0.47378,0
0.5,0.48734,0.47384,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47465,0
0.5,0.50355,0.47468,0
0.5,0.50633,0.47494,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.47561,0
0.5,0.51582,0.47595,0
0.5,0.51899,0.47627,0
0.5,0.52215,0.47654,0
0.5,0.52532,0.47677,0
0.5,0.52848,0.47694,0
0.5,0.53165,0.47708,0
0.5,0.53481,0.47717,0
0.5,0.53797,0.47724,0
0.5,0.54114,0.47728,0
0.5,0.5443,0.4773,0
0.5,0.54747,0.4773,0
0.5,0.55063,0.47729,0
0.5,0.5538,0.47727,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47715,0
0.5,0.56962,0.47712,0
0.5,0.57278,0.4771,0
0.5,0.57595,0.47709,0
0.5,0.57911,0.47708,0
0.5,0.58228,0.47708,0
0.5,0.58544,0.47708,0
0.5,0.58861,0.47709,0
0.5,0.59177,0.47709,0
0.5,0.59494,0.4771,0
0.5,0.5981,0.47711,0
0.5,0.60127,0.47713,0
0.5,0.60443,0.47714,0
0.5,0.60759,0.47715,0
0.5,0.61076,0.47716,0
0.5,0.61392,0.47717,0
0.5,0.61709,0.47717,0
0.5,0.62025,0.47718,0
0.5,0.62342,0.47718,0
0.5,0.62658,0.47718,0
0.5,0.62975,0.47718,0
0.5,0.63291,0.47717,0
0.5,0.63608,0.47716,0
0.5,0.63924,0.47714,0
0.5,0.64241,0.4771,0
0.5,0.64557,0.47705,0
0.5,0.64873,0.47698,0
0.5,0.6519,0.4769,0
0.5,0.65506,0.4768,0
0.5,0.65823,0.47668,0
0.5,0.66139,0.47655,0
0.5,0.66456,0.47642,0
0.5,0.66772,0.47629,0
0.5,0.67089,0.47617,0
0.5,0.67405,0.47605,0
0.5,0.67722,0.47594,0
0.5,0.68038,0.47587,0
0.5,0.68354,0.47583,0
0.5,0.68671,0.47585,0
0.5,0.68987,0.47591,0
0.5,0.69304,0.47598,0
0.5,0.6962,0.47605,0
0.5,0.69937,0.47613,0
0.5,0.70253,0.4762,0
0.5,0.7057,0.47626,0
0.5,0.70886,0.47633,0
0.5,0.71203,0.47638,0
0.5,0.71519,0.47644,0
0.5,0.71835,0.47648,0
0.5,0.72152,0.47653,0
0.5,0.72468,0.47656,0
0.5,0.72785,0.47659,0
0.5,0.73101,0.47661,0
0.5,0.73418,0.47663,0
0.5,0.73734,0.47664,0
0.5,0.74051,0.47664,0
0.5,0.74367,0.47664,0
0.5,0.74684,0.47661,0
0.5,0.75,0.47657,0
0.5,0.75316,0.47651,0
0.5,0.75633,0.47641,0
0.5,0.75949,0.47629,0
0.5,0.76266,0.47618,0
0.5,0.76582,0.47607,0
0.5,0.76899,0.47595,0
0.5,0.77215,0.47583,0
0.5,0.77532,0.4757,0
0.5,0.77848,0.47557,0
0.5,0.78165,0.47546,0
0.5,0.78481,0.47535,0
0.5,0.78797,0.47527,0
0.5,0.79114,0.47532,0
0.5,0.7943,0.47559,0
0.5,0.79747,0.47609,0
0.5,0.80063,0.47688,0
0.5,0.80357,0.47785,0
0.5,0.8038,0.47794,0
0.5,0.80696,0.4795,0
0.5,0.80937,0.48101,0
0.5,0.81013,0.48162,0
0.5,0.81274,0.48418,0
0.5,0.81329,0.4849,0
0.5,0.81486,0.48734,0
0.5,0.81628,0.49051,0
0.5,0.81646,0.49109,0
0.5,0.81715,0.49367,0
0.5,0.81763,0.49684,0
0.5,0.81779,0.5,0
0.5,0.81763,0.50316,0
0.5,0.81715,0.50633,0
0.5,0.81646,0.50891,0
0.5,0.81628,0.50949,0
0.5,0.81486,0.51266,0
0.5,0.81329,0.51509,0
0.5,0.81274,0.51582,0
0.5,0.81013,0.51838,0
0.5,0.80937,0.51899,0
0.5,0.8038,0.52206,0
0.5,0.80356,0.52215,0
0.5,0.80696,0.5205,0
0.5,0.50633,0.52506,0
0.5,0.50355,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.52439,0
0.5,0.51582,0.52405,0
0.5,0.51899,0.52373,0
0.5,0.52215,0.52346,0
0.5,0.52532,0.52323,0
0.5,0.52848,0.52306,0
0.5,0.53165,0.52292,0
0.5,0.53481,0.52283,0
0.5,0.53797,0.52276,0
0.5,0.54114,0.52272,0
0.5,0.5443,0.5227,0
0.5,0.54747,0.5227,0
0.5,0.55063,0.52271,0
0.5,0.5538,0.52273,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52278,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52285,0
0.5,0.56962,0.52288,0
0.5,0.57278,0.5229,0
0.5,0.57595,0.52291,0
0.5,0.57911,0.52292,0
0.5,0.58228,0.52292,0
0.5,0.58544,0.52292,0
0.5,0.58861,0.52291,0
0.5,0.59177,0.52291,0
0.5,0.59494,0.5229,0
0.5,0.5981,0.52289,0
0.5,0.60127,0.52287,0
0.5,0.60443,0.52286,0
0.5,0.60759,0.52285,0
0.5,0.61076,0.52284,0
0.5,0.61392,0.52283,0
0.5,0.61709,0.52282,0
0.5,0.62025,0.52282,0
0.5,0.62342,0.52281,0
0.5,0.62658,0.52281,0
0.5,0.62975,0.52282,0
0.5,0.63291,0.52283,0
0.5,0.63608,0.52284,0
0.5,0.63924,0.52286,0
0.5,0.64241,0.5229,0
0.5,0.64557,0.52295,0
0.5,0.64873,0.52301,0
0.5,0.6519,0.5231,0
0.5,0.65506,0.5232,0
0.5,0.65823,0.52332,0
0.5,0.66139,0.52344,0
0.5,0.66456,0.52358,0
0.5,0.66772,0.52371,0
0.5,0.67089,0.52383,0
0.5,0.67405,0.52395,0
0.5,0.67722,0.52406,0
0.5,0.68038,0.52413,0
0.5,0.68354,0.52417,0
0.5,0.68671,0.52415,0
0.5,0.68987,0.52409,0
0.5,0.69304,0.52402,0
0.5,0.6962,0.52395,0
0.5,0.69937,0.52387,0
0.5,0.70253,0.5238,0
0.5,0.7057,0.52374,0
0.5,0.70886,0.52367,0
0.5,0.71203,0.52362,0
0.5,0.71519,0.52356,0
0.5,0.71835,0.52352,0
0.5,0.72152,0.52347,0
0.5,0.72468,0.52344,0
0.5,0.72785,0.52341,0
0.5,0.73101,0.52338,0
0.5,0.73418,0.52337,0
0.5,0.73734,0.52335,0
0.5,0.74051,0.52335,0
0.5,0.74367,0.52336,0
0.5,0.74684,0.52338,0
0.5,0.75,0.52343,0
0.5,0.75316,0.52349,0
0.5,0.75633,0.52359,0
0.5,0.75949,0.5237,0
0.5,0.76266,0.52381,0
0.5,0.76582,0.52393,0
0.5,0.76899,0.52405,0
0.5,0.77215,0.52417,0
0.5,0.77532,0.5243,0
0.5,0.77848,0.52443,0
0.5,0.78165,0.52454,0
0.5,0.78481,0.52465,0
0.5,0.78797,0.52473,0
0.5,0.79114,0.52468,0
0.5,0.7943,0.52441,0
0.5,0.79747,0.52391,0
0.5,0.80063,0.52312,0
0.5,0.0031646,0.52581,0
0.5,0,0.52553,0
0.5,0.0063291,0.52601,0
0.5,0.0094937,0.52613,0
0.5,0.012658,0.52621,0
0.5,0.015823,0.52627,0
0.5,0.018987,0.52631,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52637,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52641,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52641,0
0.5,0.06962,0.52641,0
0.5,0.072785,0.52641,0
0.5,0.075949,0.52641,0
0.5,0.079114,0.52641,0
0.5,0.082278,0.52641,0
0.5,0.085443,0.52641,0
0.5,0.088608,0.52641,0
0.5,0.091772,0.52641,0
0.5,0.094937,0.52641,0
0.5,0.098101,0.52641,0
0.5,0.10127,0.52641,0
0.5,0.10443,0.52641,0
0.5,0.10759,0.52641,0
0.5,0.11076,0.52641,0
0.5,0.11392,0.52641,0
0.5,0.11709,0.52641,0
0.5,0.12025,0.52641,0
0.5,0.12342,0.52641,0
0.5,0.12658,0.52641,0
0.5,0.12975,0.52641,0
0.5,0.13291,0.52641,0
0.5,0.13608,0.52641,0
0.5,0.13924,0.52641,0
0.5,0.14241,0.52641,0
0.5,0.14557,0.52641,0
0.5,0.14873,0.52641,0
0.5,0.1519,0.52641,0
0.5,0.15506,0.52641,0
0.5,0.15823,0.52641,0
0.5,0.16139,0.52641,0
0.5,0.16456,0.52641,0
0.5,0.16772,0.52641,0
0.5,0.17089,0.52641,0
0.5,0.17405,0.52641,0
0.5,0.17722,0.52641,0
0.5,0.18038,0.52641,0
0.5,0.18354,0.52641,0
0.5,0.18671,0.52641,0
0.5,0.18987,0.52641,0
0.5,0.19304,0.52641,0
0.5,0.1962,0.52641,0
0.5,0.19937,0.52641,0
0.5,0.20253,0.52641,0
0.5,0.2057,0.52641,0
0.5,0.20886,0.52641,0
0.5,0.21203,0.52641,0
0.5,0.21519,0.52641,0
0.5,0.21835,0.52641,0
0.5,0.22152,0.52641,0
0.5,0.22468,0.52641,0
0.5,0.22785,0.52641,0
0.5,0.23101,0.52641,0
0.5,0.23418,0.52641,0
0.5,0.23734,0.52641,0
0.5,0.24051,0.52641,0
0.5,0.24367,0.52641,0
0.5,0.24684,0.52641,0
0.5,0.25,0.52641,0
0.5,0.25316,0.52641,0
0.5,0.25633,0.52641,0
0.5,0.25949,0.52641,0
0.5,0.26266,0.52641,0
0.5,0.26582,0.52641,0
0.5,0.26899,0.52641,0
0.5,0.27215,0.52641,0
0.5,0.27532,0.52641,0
0.5,0.27848,0.52641,0
0.5,0.28165,0.52641,0
0.5,0.28481,0.52641,0
0.5,0.28797,0.52641,0
0.5,0.29114,0.52641,0
0.5,0.2943,0.52641,0
0.5,0.29747,0.52641,0
0.5,0.30063,0.52641,0
0.5,0.3038,0.52641,0
0.5,0.30696,0.52641,0
0.5,0.31013,0.52641,0
0.5,0.31329,0.52641,0
0.5,0.31646,0.52641,0
0.5,0.31962,0.52641,0
0.5,0.32278,0.52641,0
0.5,0.32595,0.52641,0
0.5,0.32911,0.52641,0
0.5,0.33228,0.52641,0
0.5,0.33544,0.52641,0
0.5,0.33861,0.52641,0
0.5,0.34177,0.52641,0
0.5,0.34494,0.52641,0
0.5,0.3481,0.52641,0
0.5,0.35127,0.52641,0
0.5,0.35443,0.52641,0
0.5,0.35759,0.52641,0
0.5,0.36076,0.52641,0
0.5,0.36392,0.52641,0
0.5,0.36709,0.52641,0
0.5,0.37025,0.52641,0
0.5,0.37342,0.52641,0
0.5,0.37658,0.52641,0
0.5,0.37975,0.52641,0
0.5,0.38291,0.52641,0
0.5,0.38608,0.52641,0
0.5,0.38924,0.52641,0
0.5,0.39241,0.52641,0
0.5,0.39557,0.52641,0
0.5,0.39873,0.52641,0
0.5,0.4019,0.52641,0
0.5,0.40506,0.52641,0
0.5,0.40823,0.52641,0
0.5,0.41139,0.52641,0
0.5,0.41456,0.52642,0
0.5,0.41772,0.52642,0
0.5,0.42089,0.52642,0
0.5,0.42405,0.52642,0
0.5,0.42722,0.52642,0
0.5,0.43038,0.52642,0
0.5,0.43354,0.52642,0
0.5,0.43671,0.52642,0
0.5,0.43987,0.52642,0
0.5,0.44304,0.52642,0
0.5,0.4462,0.52642,0
0.5,0.44937,0.52641,0
0.5,0.45253,0.52641,0
0.5,0.4557,0.52641,0
0.5,0.45886,0.5264,0
0.5,0.46203,0.52639,0
0.5,0.46519,0.52638,0
0.5,0.46835,0.52637,0
0.5,0.47152,0.52635,0
0.5,0.47468,0.52633,0
0.5,0.47785,0.5263,0
0.5,0.48101,0.52627,0
0.5,0.48418,0.52622,0
0.5,0.48734,0.52616,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52535,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.93732,0.45253,0
0.5,0.93987,0.45173,0
0.5,0.94304,0.45101,0
0.5,0.9462,0.45057,0
0.5,0.94937,0.45038,0
0.5,0.95253,0.45038,0
0.5,0.9557,0.45037,0
0.5,0.95886,0.45037,0
0.5,0.96203,0.45037,0
0.5,0.96519,0.45036,0
0.5,0.96835,0.45036,0
0.5,0.97152,0.45036,0
0.5,0.97468,0.45035,0
0.5,0.97785,0.45035,0
0.5,0.98101,0.45035,0
0.5,0.98418,0.45034,0
0.5,0.98734,0.45034,0
0.5,0.99051,0.45033,0
0.5,0.99367,0.45033,0
0.5,0.99684,0.45032,0
0.5,1,0.45032,0
0.5,0.93049,0.4557,0
0.5,0.93354,0.45409,0
0.5,0.93671,0.45274,0
0.5,0.92567,0.45886,0
0.5,0.92722,0.45776,0
0.5,0.93038,0.45575,0
0.5,0.92098,0.46203,0
0.5,0.92405,0.45999,0
0.5,0.91512,0.46519,0
0.5,0.91772,0.46388,0
0.5,0.92089,0.46209,0
0.5,0.90676,0.46835,0
0.5,0.90823,0.46789,0
0.5,0.91139,0.46675,0
0.5,0.91456,0.46545,0
0.5,0.8926,0.47152,0
0.5,0.89557,0.47097,0
0.5,0.89873,0.47034,0
0.5,0.9019,0.46964,0
0.5,0.90506,0.46884,0
0.5,0,0.47429,0
0.5,0.0031646,0.47403,0
0.5,0.0063291,0.47385,0
0.5,0.0094937,0.47375,0
0.5,0.012658,0.47369,0
0.5,0.015823,0.47365,0
0.5,0.018987,0.47363,0
0.5,0.022152,0.47361,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47358,0
0.5,0.031646,0.47357,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47356,0
0.5,0.041139,0.47356,0
0.5,0.044304,0.47356,0
0.5,0.047468,0.47356,0
0.5,0.050633,0.47356,0
0.5,0.053797,0.47356,0
0.5,0.056962,0.47356,0
0.5,0.060127,0.47356,0
0.5,0.063291,0.47356,0
0.5,0.066456,0.47356,0
0.5,0.06962,0.47356,0
0.5,0.072785,0.47356,0
0.5,0.075949,0.47356,0
0.5,0.079114,0.47356,0
0.5,0.082278,0.47356,0
0.5,0.085443,0.47356,0
0.5,0.088608,0.47356,0
0.5,0.091772,0.47356,0
0.5,0.094937,0.47356,0
0.5,0.098101,0.47356,0
0.5,0.10127,0.47356,0
0.5,0.10443,0.47356,0
0.5,0.10759,0.47357,0
0.5,0.11076,0.47357,0
0.5,0.11392,0.47357,0
0.5,0.11709,0.47357,0
0.5,0.12025,0.47357,0
0.5,0.12342,0.47357,0
0.5,0.12658,0.47357,0
0.5,0.12975,0.47357,0
0.5,0.13291,0.47357,0
0.5,0.13608,0.47357,0
0.5,0.13924,0.47357,0
0.5,0.14241,0.47357,0
0.5,0.14557,0.47357,0
0.5,0.14873,0.47357,0
0.5,0.1519,0.47357,0
0.5,0.15506,0.47357,0
0.5,0.15823,0.47357,0
0.5,0.16139,0.47357,0
0.5,0.16456,0.47357,0
0.5,0.16772,0.47357,0
0.5,0.17089,0.47357,0
0.5,0.17405,0.47357,0
0.5,0.17722,0.47357,0
0.5,0.18038,0.47357,0
0.5,0.18354,0.47357,0
0.5,0.18671,0.47357,0
0.5,0.18987,0.47357,0
0.5,0.19304,0.47357,0
0.5,0.1962,0.47357,0
0.5,0.19937,0.47357,0
0.5,0.20253,0.47357,0
0.5,0.2057,0.47357,0
0.5,0.20886,0.47357,0
0.5,0.21203,0.47357,0
0.5,0.21519,0.47357,0
0.5,0.21835,0.47357,0
0.5,0.22152,0.47357,0
0.5,0.22468,0.47357,0
0.5,0.22785,0.47357,0
0.5,0.23101,0.47357,0
0.5,0.23418,0.47357,0
0.5,0.23734,0.47357,0
0.5,0.24051,0.47357,0
0.5,0.24367,0.47357,0
0.5,0.24684,0.47357,0
0.5,0.25,0.47357,0
0.5,0.25316,0.47357,0
0.5,0.25633,0.47357,0
0.5,0.25949,0.47357,0
0.5,0.26266,0.47357,0
0.5,0.26582,0.47357,0
0.5,0.26899,0.47357,0
0.5,0.27215,0.47357,0
0.5,0.27532,0.47357,0
0.5,0.27848,0.47357,0
0.5,0.28165,0.47357,0
0.5,0.28481,0.47357,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47356,0
0.5,0.35443,0.47356,0
0.5,0.35759,0.47356,0
0.5,0.36076,0.47356,0
0.5,0.36392,0.47356,0
0.5,0.36709,0.47356,0
0.5,0.37025,0.47356,0
0.5,0.37342,0.47356,0
0.5,0.37658,0.47356,0
0.5,0.37975,0.47356,0
0.5,0.38291,0.47356,0
0.5,0.38608,0.47356,0
0.5,0.38924,0.47356,0
0.5,0.39241,0.47356,0
0.5,0.39557,0.47356,0
0.5,0.39873,0.47356,0
0.5,0.4019,0.47356,0
0.5,0.40506,0.47356,0
0.5,0.40823,0.47356,0
0.5,0.41139,0.47356,0
0.5,0.41456,0.47356,0
0.5,0.41772,0.47356,0
0.5,0.42089,0.47356,0
0.5,0.42405,0.47356,0
0.5,0.42722,0.47356,0
0.5,0.43038,0.47356,0
0.5,0.43354,0.47356,0
0.5,0.43671,0.47356,0
0.5,0.43987,0.47356,0
0.5,0.44304,0.47356,0
0.5,0.4462,0.47356,0
0.5,0.44937,0.47356,0
0.5,0.45253,0.47356,0
0.5,0.4557,0.47357,0
0.5,0.45886,0.47357,0
0.5,0.46203,0.47358,0
0.5,0.46519,0.47359,0
0.5,0.46835,0.47361,0
0.5,0.47152,0.47362,0
0.5,0.47468,0.47365,0
0.5,0.47785,0.47368,0
0.5,0.48101,0.47371,0
0.5,0.48418,0.47376,0
0.5,0.48734,0.47382,0
0.5,0.49051,0.47391,0
0.5,0.49367,0.47402,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50372,0.47468,0
0.5,0.86893,0.47468,0
0.5,0.87025,0.47456,0
0.5,0.87342,0.47422,0
0.5,0.87658,0.47385,0
0.5,0.87975,0.47344,0
0.5,0.88291,0.47299,0
0.5,0.88608,0.47253,0
0.5,0.88924,0.47205,0
0.5,0.89241,0.47155,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47524,0
0.5,0.51266,0.47558,0
0.5,0.51582,0.47591,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47672,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47702,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47722,0
0.5,0.5443,0.47724,0
0.5,0.54747,0.47725,0
0.5,0.55063,0.47724,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.4772,0
0.5,0.56013,0.47718,0
0.5,0.56329,0.47715,0
0.5,0.56646,0.47712,0
0.5,0.56962,0.4771,0
0.5,0.57278,0.47708,0
0.5,0.57595,0.47706,0
0.5,0.57911,0.47706,0
0.5,0.58228,0.47705,0
0.5,0.58544,0.47705,0
0.5,0.58861,0.47706,0
0.5,0.59177,0.47707,0
0.5,0.59494,0.47707,0
0.5,0.5981,0.47708,0
0.5,0.60127,0.47709,0
0.5,0.60443,0.4771,0
0.5,0.60759,0.47712,0
0.5,0.61076,0.47712,0
0.5,0.61392,0.47713,0
0.5,0.61709,0.47714,0
0.5,0.62025,0.47714,0
0.5,0.62342,0.47715,0
0.5,0.62658,0.47715,0
0.5,0.62975,0.47714,0
0.5,0.63291,0.47713,0
0.5,0.63608,0.47712,0
0.5,0.63924,0.47709,0
0.5,0.64241,0.47706,0
0.5,0.64557,0.47701,0
0.5,0.64873,0.47695,0
0.5,0.6519,0.47688,0
0.5,0.65506,0.47678,0
0.5,0.65823,0.47667,0
0.5,0.66139,0.47655,0
0.5,0.66456,0.47642,0
0.5,0.66772,0.47629,0
0.5,0.67089,0.47617,0
0.5,0.67405,0.47605,0
0.5,0.67722,0.47594,0
0.5,0.68038,0.47587,0
0.5,0.68354,0.47583,0
0.5,0.68671,0.47585,0
0.5,0.68987,0.4759,0
0.5,0.69304,0.47597,0
0.5,0.6962,0.47604,0
0.5,0.69937,0.47611,0
0.5,0.70253,0.47618,0
0.5,0.7057,0.47624,0
0.5,0.70886,0.4763,0
0.5,0.71203,0.47636,0
0.5,0.71519,0.47641,0
0.5,0.71835,0.47646,0
0.5,0.72152,0.4765,0
0.5,0.72468,0.47653,0
0.5,0.72785,0.47656,0
0.5,0.73101,0.47659,0
0.5,0.73418,0.4766,0
0.5,0.73734,0.47661,0
0.5,0.74051,0.47661,0
0.5,0.74367,0.4766,0
0.5,0.74684,0.47657,0
0.5,0.75,0.47652,0
0.5,0.75316,0.47645,0
0.5,0.75633,0.47635,0
0.5,0.75949,0.47624,0
0.5,0.76266,0.47612,0
0.5,0.76582,0.47598,0
0.5,0.76899,0.47583,0
0.5,0.77215,0.47567,0
0.5,0.77532,0.47549,0
0.5,0.77848,0.4753,0
0.5,0.78165,0.47511,0
0.5,0.78481,0.47496,0
0.5,0.78797,0.47485,0
0.5,0.79114,0.47482,0
0.5,0.7943,0.47488,0
0.5,0.79747,0.47498,0
0.5,0.80063,0.4751,0
0.5,0.8038,0.47522,0
0.5,0.80696,0.47534,0
0.5,0.81013,0.47545,0
0.5,0.81329,0.47555,0
0.5,0.81646,0.47565,0
0.5,0.81962,0.47573,0
0.5,0.82278,0.47581,0
0.5,0.82595,0.47588,0
0.5,0.82911,0.47594,0
0.5,0.83228,0.47598,0
0.5,0.83544,0.47602,0
0.5,0.83861,0.47604,0
0.5,0.84177,0.47604,0
0.5,0.84494,0.47602,0
0.5,0.8481,0.47596,0
0.5,0.85127,0.47587,0
0.5,0.85443,0.47573,0
0.5,0.85759,0.47555,0
0.5,0.86076,0.47534,0
0.5,0.86392,0.47511,0
0.5,0.86709,0.47485,0
0.5,0.50633,0.52508,0
0.5,0.50372,0.52532,0
0.5,0.50949,0.52476,0
0.5,0.51266,0.52442,0
0.5,0.51582,0.52408,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52328,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52298,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52278,0
0.5,0.5443,0.52276,0
0.5,0.54747,0.52275,0
0.5,0.55063,0.52276,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.5228,0
0.5,0.56013,0.52282,0
0.5,0.56329,0.52285,0
0.5,0.56646,0.52288,0
0.5,0.56962,0.5229,0
0.5,0.57278,0.52292,0
0.5,0.57595,0.52294,0
0.5,0.57911,0.52294,0
0.5,0.58228,0.52295,0
0.5,0.58544,0.52295,0
0.5,0.58861,0.52294,0
0.5,0.59177,0.52293,0
0.5,0.59494,0.52293,0
0.5,0.5981,0.52292,0
0.5,0.60127,0.52291,0
0.5,0.60443,0.52289,0
0.5,0.60759,0.52288,0
0.5,0.61076,0.52287,0
0.5,0.61392,0.52287,0
0.5,0.61709,0.52286,0
0.5,0.62025,0.52285,0
0.5,0.62342,0.52285,0
0.5,0.62658,0.52285,0
0.5,0.62975,0.52286,0
0.5,0.63291,0.52287,0
0.5,0.63608,0.52288,0
0.5,0.63924,0.5229,0
0.5,0.64241,0.52294,0
0.5,0.64557,0.52298,0
0.5,0.64873,0.52305,0
0.5,0.6519,0.52312,0
0.5,0.65506,0.52322,0
0.5,0.65823,0.52333,0
0.5,0.66139,0.52345,0
0.5,0.66456,0.52358,0
0.5,0.66772,0.52371,0
0.5,0.67089,0.52383,0
0.5,0.67405,0.52395,0
0.5,0.67722,0.52406,0
0.5,0.68038,0.52413,0
0.5,0.68354,0.52417,0
0.5,0.68671,0.52415,0
0.5,0.68987,0.5241,0
0.5,0.69304,0.52403,0
0.5,0.6962,0.52396,0
0.5,0.69937,0.52389,0
0.5,0.70253,0.52382,0
0.5,0.7057,0.52375,0
0.5,0.70886,0.52369,0
0.5,0.71203,0.52364,0
0.5,0.71519,0.52359,0
0.5,0.71835,0.52354,0
0.5,0.72152,0.5235,0
0.5,0.72468,0.52346,0
0.5,0.72785,0.52343,0
0.5,0.73101,0.52341,0
0.5,0.73418,0.52339,0
0.5,0.73734,0.52339,0
0.5,0.74051,0.52339,0
0.5,0.74367,0.5234,0
0.5,0.74684,0.52343,0
0.5,0.75,0.52348,0
0.5,0.75316,0.52355,0
0.5,0.75633,0.52364,0
0.5,0.75949,0.52376,0
0.5,0.76266,0.52388,0
0.5,0.76582,0.52402,0
0.5,0.76899,0.52417,0
0.5,0.77215,0.52433,0
0.5,0.77532,0.52451,0
0.5,0.77848,0.5247,0
0.5,0.78165,0.52488,0
0.5,0.78481,0.52504,0
0.5,0.78797,0.52515,0
0.5,0.79114,0.52518,0
0.5,0.7943,0.52512,0
0.5,0.79747,0.52502,0
0.5,0.80063,0.5249,0
0.5,0.8038,0.52478,0
0.5,0.80696,0.52466,0
0.5,0.81013,0.52455,0
0.5,0.81329,0.52445,0
0.5,0.81646,0.52435,0
0.5,0.81962,0.52426,0
0.5,0.82278,0.52419,0
0.5,0.82595,0.52412,0
0.5,0.82911,0.52406,0
0.5,0.83228,0.52401,0
0.5,0.83544,0.52398,0
0.5,0.83861,0.52395,0
0.5,0.84177,0.52395,0
0.5,0.84494,0.52398,0
0.5,0.8481,0.52404,0
0.5,0.85127,0.52413,0
0.5,0.85443,0.52427,0
0.5,0.85759,0.52445,0
0.5,0.86076,0.52466,0
0.5,0.86392,0.52489,0
0.5,0.86709,0.52514,0
0.5,0.86895,0.52532,0
0.5,0.0031646,0.52597,0
0.5,0,0.52571,0
0.5,0.0063291,0.52615,0
0.5,0.0094937,0.52625,0
0.5,0.012658,0.52631,0
0.5,0.015823,0.52635,0
0.5,0.018987,0.52637,0
0.5,0.022152,0.52639,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52642,0
0.5,0.031646,0.52643,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52644,0
0.5,0.041139,0.52644,0
0.5,0.044304,0.52644,0
0.5,0.047468,0.52644,0
0.5,0.050633,0.52644,0
0.5,0.053797,0.52644,0
0.5,0.056962,0.52644,0
0.5,0.060127,0.52644,0
0.5,0.063291,0.52644,0
0.5,0.066456,0.52644,0
0.5,0.06962,0.52644,0
0.5,0.072785,0.52644,0
0.5,0.075949,0.52644,0
0.5,0.079114,0.52644,0
0.5,0.082278,0.52644,0
0.5,0.085443,0.52644,0
0.5,0.088608,0.52644,0
0.5,0.091772,0.52644,0
0.5,0.094937,0.52644,0
0.5,0.098101,0.52644,0
0.5,0.10127,0.52644,0
0.5,0.10443,0.52644,0
0.5,0.10759,0.52643,0
0.5,0.11076,0.52643,0
0.5,0.11392,0.52643,0
0.5,0.11709,0.52643,0
0.5,0.12025,0.52643,0
0.5,0.12342,0.52643,0
0.5,0.12658,0.52643,0
0.5,0.12975,0.52643,0
0.5,0.13291,0.52643,0
0.5,0.13608,0.52643,0
0.5,0.13924,0.52643,0
0.5,0.14241,0.52643,0
0.5,0.14557,0.52643,0
0.5,0.14873,0.52643,0
0.5,0.1519,0.52643,0
0.5,0.15506,0.52643,0
0.5,0.15823,0.52643,0
0.5,0.16139,0.52643,0
0.5,0.16456,0.52643,0
0.5,0.16772,0.52643,0
0.5,0.17089,0.52643,0
0.5,0.17405,0.52643,0
0.5,0.17722,0.52643,0
0.5,0.18038,0.52643,0
0.5,0.18354,0.52643,0
0.5,0.18671,0.52643,0
0.5,0.18987,0.52643,0
0.5,0.19304,0.52643,0
0.5,0.1962,0.52643,0
0.5,0.19937,0.52643,0
0.5,0.20253,0.52643,0
0.5,0.2057,0.52643,0
0.5,0.20886,0.52643,0
0.5,0.21203,0.52643,0
0.5,0.21519,0.52643,0
0.5,0.21835,0.52643,0
0.5,0.22152,0.52643,0
0.5,0.22468,0.52643,0
0.5,0.22785,0.52643,0
0.5,0.23101,0.52643,0
0.5,0.23418,0.52643,0
0.5,0.23734,0.52643,0
0.5,0.24051,0.52643,0
0.5,0.24367,0.52643,0
0.5,0.24684,0.52643,0
0.5,0.25,0.52643,0
0.5,0.25316,0.52643,0
0.5,0.25633,0.52643,0
0.5,0.25949,0.52643,0
0.5,0.26266,0.52643,0
0.5,0.26582,0.52643,0
0.5,0.26899,0.52643,0
0.5,0.27215,0.52643,0
0.5,0.27532,0.52643,0
0.5,0.27848,0.52643,0
0.5,0.28165,0.52643,0
0.5,0.28481,0.52643,0
0.5,0.28797,0.52643,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52644,0
0.5,0.35443,0.52644,0
0.5,0.35759,0.52644,0
0.5,0.36076,0.52644,0
0.5,0.36392,0.52644,0
0.5,0.36709,0.52644,0
0.5,0.37025,0.52644,0
0.5,0.37342,0.52644,0
0.5,0.37658,0.52644,0
0.5,0.37975,0.52644,0
0.5,0.38291,0.52644,0
0.5,0.38608,0.52644,0
0.5,0.38924,0.52644,0
0.5,0.39241,0.52644,0
0.5,0.39557,0.52644,0
0.5,0.39873,0.52644,0
0.5,0.4019,0.52644,0
0.5,0.40506,0.52644,0
0.5,0.40823,0.52644,0
0.5,0.41139,0.52644,0
0.5,0.41456,0.52644,0
0.5,0.41772,0.52644,0
0.5,0.42089,0.52644,0
0.5,0.42405,0.52644,0
0.5,0.42722,0.52644,0
0.5,0.43038,0.52644,0
0.5,0.43354,0.52644,0
0.5,0.43671,0.52644,0
0.5,0.43987,0.52644,0
0.5,0.44304,0.52644,0
0.5,0.4462,0.52644,0
0.5,0.44937,0.52644,0
0.5,0.45253,0.52644,0
0.5,0.4557,0.52643,0
0.5,0.45886,0.52643,0
0.5,0.46203,0.52642,0
0.5,0.46519,0.52641,0
0.5,0.46835,0.52639,0
0.5,0.47152,0.52638,0
0.5,0.47468,0.52635,0
0.5,0.47785,0.52632,0
0.5,0.48101,0.52629,0
0.5,0.48418,0.52624,0
0.5,0.48734,0.52618,0
0.5,0.49051,0.52609,0
0.5,0.49367,0.52598,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.87025,0.52544,0
0.5,0.87342,0.52578,0
0.5,0.87658,0.52615,0
0.5,0.87975,0.52656,0
0.5,0.88291,0.52701,0
0.5,0.88608,0.52747,0
0.5,0.88924,0.52795,0
0.5,0.89241,0.52845,0
0.5,0.8926,0.52848,0
0.5,0.89557,0.52902,0
0.5,0.89873,0.52965,0
0.5,0.9019,0.53036,0
0.5,0.90506,0.53116,0
0.5,0.90676,0.53165,0
0.5,0.90823,0.53211,0
0.5,0.91139,0.53325,0
0.5,0.91456,0.53455,0
0.5,0.91512,0.53481,0
0.5,0.91772,0.53612,0
0.5,0.92089,0.53791,0
0.5,0.92098,0.53797,0
0.5,0.92405,0.54001,0
0.5,0.92567,0.54114,0
0.5,0.92722,0.54224,0
0.5,0.93038,0.54425,0
0.5,0.93048,0.5443,0
0.5,0.93354,0.54591,0
0.5,0.93671,0.54726,0
0.5,0.93732,0.54747,0
0.5,0.93987,0.54827,0
0.5,0.94304,0.54899,0
0.5,0.9462,0.54943,0
0.5,0.94937,0.54962,0
0.5,0.95253,0.54962,0
0.5,0.9557,0.54963,0
0.5,0.95886,0.54963,0
0.5,0.96203,0.54963,0
0.5,0.96519,0.54964,0
0.5,0.96835,0.54964,0
0.5,0.97152,0.54964,0
0.5,0.97468,0.54965,0
0.5,0.97785,0.54965,0
0.5,0.98101,0.54965,0
0.5,0.98418,0.54966,0
0.5,0.98734,0.54966,0
0.5,0.99051,0.54967,0
0.5,0.99367,0.54967,0
0.5,0.99684,0.54968,0
0.5,1,0.54968,0


==> Data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.93729,0.45253,0
0.5,0.93987,0.45171,0
0.5,0.94304,0.45099,0
0.5,0.9462,0.45054,0
0.5,0.94937,0.45032,0
0.5,0.95253,0.45027,0
0.5,0.9557,0.45026,0
0.5,0.95886,0.45027,0
0.5,0.96203,0.45028,0
0.5,0.96519,0.45029,0
0.5,0.96835,0.45029,0
0.5,0.97152,0.45029,0
0.5,0.97468,0.45028,0
0.5,0.97785,0.45028,0
0.5,0.98101,0.45027,0
0.5,0.98418,0.45026,0
0.5,0.98734,0.45024,0
0.5,0.99051,0.45023,0
0.5,0.99367,0.45022,0
0.5,0.99684,0.45024,0
0.5,1,0.45029,0
0.5,0.93048,0.4557,0
0.5,0.93354,0.45409,0
0.5,0.93671,0.45273,0
0.5,0.92549,0.45886,0
0.5,0.92722,0.4577,0
0.5,0.93038,0.45575,0
0.5,0.92042,0.46203,0
0.5,0.92089,0.46176,0
0.5,0.92405,0.4598,0
0.5,0.91393,0.46519,0
0.5,0.91456,0.46493,0
0.5,0.91772,0.46347,0
0.5,0.90396,0.46835,0
0.5,0.90506,0.46807,0
0.5,0.90823,0.46718,0
0.5,0.91139,0.46615,0
0.5,0.88895,0.47152,0
0.5,0.88924,0.47146,0
0.5,0.89241,0.47083,0
0.5,0.89557,0.47019,0
0.5,0.89873,0.46953,0
0.5,0.9019,0.46885,0
0.5,0,0.47426,0
0.5,0.0031646,0.474,0
0.5,0.0063291,0.47383,0
0.5,0.0094937,0.47373,0
0.5,0.012658,0.47367,0
0.5,0.015823,0.47364,0
0.5,0.018987,0.47361,0
0.5,0.022152,0.47359,0
0.5,0.025316,0.47358,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47354,0
0.5,0.41772,0.47354,0
0.5,0.42089,0.47354,0
0.5,0.42405,0.47354,0
0.5,0.42722,0.47354,0
0.5,0.43038,0.47354,0
0.5,0.43354,0.47354,0
0.5,0.43671,0.47354,0
0.5,0.43987,0.47354,0
0.5,0.44304,0.47354,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47355,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.47359,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47363,0
0.5,0.47785,0.47366,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47375,0
0.5,0.48734,0.47381,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47416,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.5039,0.47468,0
0.5,0.86754,0.47468,0
0.5,0.87025,0.47441,0
0.5,0.87342,0.47405,0
0.5,0.87658,0.47365,0
0.5,0.87975,0.47318,0
0.5,0.88291,0.47265,0
0.5,0.88608,0.47207,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.4762,0
0.5,0.52215,0.47647,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.47699,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.47719,0
0.5,0.5443,0.47721,0
0.5,0.54747,0.47722,0
0.5,0.55063,0.47722,0
0.5,0.5538,0.4772,0
0.5,0.55696,0.47718,0
0.5,0.56013,0.47716,0
0.5,0.56329,0.47713,0
0.5,0.56646,0.4771,0
0.5,0.56962,0.47708,0
0.5,0.57278,0.47706,0
0.5,0.57595,0.47705,0
0.5,0.57911,0.47704,0
0.5,0.58228,0.47704,0
0.5,0.58544,0.47704,0
0.5,0.58861,0.47704,0
0.5,0.59177,0.47705,0
0.5,0.59494,0.47705,0
0.5,0.5981,0.47706,0
0.5,0.60127,0.47707,0
0.5,0.60443,0.47708,0
0.5,0.60759,0.47709,0
0.5,0.61076,0.4771,0
0.5,0.61392,0.47711,0
0.5,0.61709,0.47712,0
0.5,0.62025,0.47712,0
0.5,0.62342,0.47712,0
0.5,0.62658,0.47712,0
0.5,0.62975,0.47712,0
0.5,0.63291,0.47711,0
0.5,0.63608,0.47709,0
0.5,0.63924,0.47707,0
0.5,0.64241,0.47704,0
0.5,0.64557,0.477,0
0.5,0.64873,0.47694,0
0.5,0.6519,0.47687,0
0.5,0.65506,0.47678,0
0.5,0.65823,0.47667,0
0.5,0.66139,0.47655,0
0.5,0.66456,0.47642,0
0.5,0.66772,0.47629,0
0.5,0.67089,0.47617,0
0.5,0.67405,0.47605,0
0.5,0.67722,0.47594,0
0.5,0.68038,0.47587,0
0.5,0.68354,0.47583,0
0.5,0.68671,0.47584,0
0.5,0.68987,0.4759,0
0.5,0.69304,0.47596,0
0.5,0.6962,0.47603,0
0.5,0.69937,0.4761,0
0.5,0.70253,0.47617,0
0.5,0.7057,0.47623,0
0.5,0.70886,0.47629,0
0.5,0.71203,0.47635,0
0.5,0.71519,0.4764,0
0.5,0.71835,0.47645,0
0.5,0.72152,0.47649,0
0.5,0.72468,0.47652,0
0.5,0.72785,0.47655,0
0.5,0.73101,0.47657,0
0.5,0.73418,0.47659,0
0.5,0.73734,0.4766,0
0.5,0.74051,0.4766,0
0.5,0.74367,0.47659,0
0.5,0.74684,0.47656,0
0.5,0.75,0.47651,0
0.5,0.75316,0.47644,0
0.5,0.75633,0.47635,0
0.5,0.75949,0.47624,0
0.5,0.76266,0.47612,0
0.5,0.76582,0.47598,0
0.5,0.76899,0.47583,0
0.5,0.77215,0.47567,0
0.5,0.77532,0.47549,0
0.5,0.77848,0.4753,0
0.5,0.78165,0.47511,0
0.5,0.78481,0.47496,0
0.5,0.78797,0.47485,0
0.5,0.79114,0.47482,0
0.5,0.7943,0.47488,0
0.5,0.79747,0.47498,0
0.5,0.80063,0.4751,0
0.5,0.8038,0.47522,0
0.5,0.80696,0.47534,0
0.5,0.81013,0.47545,0
0.5,0.81329,0.47555,0
0.5,0.81646,0.47565,0
0.5,0.81962,0.47573,0
0.5,0.82278,0.47581,0
0.5,0.82595,0.47588,0
0.5,0.82911,0.47594,0
0.5,0.83228,0.47598,0
0.5,0.83544,0.47602,0
0.5,0.83861,0.47603,0
0.5,0.84177,0.47603,0
0.5,0.84494,0.47599,0
0.5,0.8481,0.47592,0
0.5,0.85127,0.47581,0
0.5,0.85443,0.47566,0
0.5,0.85759,0.47547,0
0.5,0.86076,0.47525,0
0.5,0.86392,0.475,0
0.5,0.86709,0.47473,0
0.5,0.50633,0.5251,0
0.5,0.5039,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.5238,0
0.5,0.52215,0.52353,0
0.5,0.52532,0.52331,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.52301,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.52281,0
0.5,0.5443,0.52279,0
0.5,0.54747,0.52278,0
0.5,0.55063,0.52278,0
0.5,0.5538,0.5228,0
0.5,0.55696,0.52282,0
0.5,0.56013,0.52284,0
0.5,0.56329,0.52287,0
0.5,0.56646,0.5229,0
0.5,0.56962,0.52292,0
0.5,0.57278,0.52294,0
0.5,0.57595,0.52295,0
0.5,0.57911,0.52296,0
0.5,0.58228,0.52296,0
0.5,0.58544,0.52296,0
0.5,0.58861,0.52296,0
0.5,0.59177,0.52295,0
0.5,0.59494,0.52295,0
0.5,0.5981,0.52294,0
0.5,0.60127,0.52293,0
0.5,0.60443,0.52292,0
0.5,0.60759,0.52291,0
0.5,0.61076,0.5229,0
0.5,0.61392,0.52289,0
0.5,0.61709,0.52288,0
0.5,0.62025,0.52288,0
0.5,0.62342,0.52288,0
0.5,0.62658,0.52288,0
0.5,0.62975,0.52288,0
0.5,0.63291,0.52289,0
0.5,0.63608,0.5229,0
0.5,0.63924,0.52293,0
0.5,0.64241,0.52296,0
0.5,0.64557,0.523,0
0.5,0.64873,0.52306,0
0.5,0.6519,0.52313,0
0.5,0.65506,0.52322,0
0.5,0.65823,0.52333,0
0.5,0.66139,0.52345,0
0.5,0.66456,0.52358,0
0.5,0.66772,0.52371,0
0.5,0.67089,0.52383,0
0.5,0.67405,0.52395,0
0.5,0.67722,0.52406,0
0.5,0.68038,0.52413,0
0.5,0.68354,0.52417,0
0.5,0.68671,0.52416,0
0.5,0.68987,0.5241,0
0.5,0.69304,0.52404,0
0.5,0.6962,0.52397,0
0.5,0.69937,0.5239,0
0.5,0.70253,0.52383,0
0.5,0.7057,0.52377,0
0.5,0.70886,0.52371,0
0.5,0.71203,0.52365,0
0.5,0.71519,0.5236,0
0.5,0.71835,0.52355,0
0.5,0.72152,0.52351,0
0.5,0.72468,0.52348,0
0.5,0.72785,0.52345,0
0.5,0.73101,0.52342,0
0.5,0.73418,0.52341,0
0.5,0.73734,0.5234,0
0.5,0.74051,0.5234,0
0.5,0.74367,0.52341,0
0.5,0.74684,0.52344,0
0.5,0.75,0.52349,0
0.5,0.75316,0.52355,0
0.5,0.75633,0.52365,0
0.5,0.75949,0.52376,0
0.5,0.76266,0.52388,0
0.5,0.76582,0.52402,0
0.5,0.76899,0.52417,0
0.5,0.77215,0.52433,0
0.5,0.77532,0.52451,0
0.5,0.77848,0.5247,0
0.5,0.78165,0.52488,0
0.5,0.78481,0.52504,0
0.5,0.78797,0.52515,0
0.5,0.79114,0.52518,0
0.5,0.7943,0.52512,0
0.5,0.79747,0.52502,0
0.5,0.80063,0.5249,0
0.5,0.8038,0.52478,0
0.5,0.80696,0.52466,0
0.5,0.81013,0.52455,0
0.5,0.81329,0.52445,0
0.5,0.81646,0.52435,0
0.5,0.81962,0.52426,0
0.5,0.82278,0.52419,0
0.5,0.82595,0.52412,0
0.5,0.82911,0.52406,0
0.5,0.83228,0.52401,0
0.5,0.83544,0.52398,0
0.5,0.83861,0.52396,0
0.5,0.84177,0.52397,0
0.5,0.84494,0.524,0
0.5,0.8481,0.52408,0
0.5,0.85127,0.52419,0
0.5,0.85443,0.52434,0
0.5,0.85759,0.52453,0
0.5,0.86076,0.52475,0
0.5,0.86392,0.52499,0
0.5,0.86709,0.52527,0
0.5,0.86756,0.52532,0
0.5,0.0031646,0.526,0
0.5,0,0.52574,0
0.5,0.0063291,0.52617,0
0.5,0.0094937,0.52627,0
0.5,0.012658,0.52633,0
0.5,0.015823,0.52636,0
0.5,0.018987,0.52639,0
0.5,0.022152,0.5264,0
0.5,0.025316,0.52642,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52646,0
0.5,0.41772,0.52646,0
0.5,0.42089,0.52646,0
0.5,0.42405,0.52646,0
0.5,0.42722,0.52646,0
0.5,0.43038,0.52646,0
0.5,0.43354,0.52646,0
0.5,0.43671,0.52646,0
0.5,0.43987,0.52646,0
0.5,0.44304,0.52646,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52645,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.52641,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52637,0
0.5,0.47785,0.52634,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52625,0
0.5,0.48734,0.52619,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.87025,0.52559,0
0.5,0.87342,0.52595,0
0.5,0.87658,0.52635,0
0.5,0.87975,0.52682,0
0.5,0.88291,0.52735,0
0.5,0.88608,0.52793,0
0.5,0.88895,0.52848,0
0.5,0.88924,0.52854,0
0.5,0.89241,0.52917,0
0.5,0.89557,0.52981,0
0.5,0.89873,0.53046,0
0.5,0.9019,0.53115,0
0.5,0.90396,0.53165,0
0.5,0.90506,0.53193,0
0.5,0.90823,0.53282,0
0.5,0.91139,0.53385,0
0.5,0.91393,0.53481,0
0.5,0.91456,0.53507,0
0.5,0.91772,0.53653,0
0.5,0.92042,0.53797,0
0.5,0.92089,0.53824,0
0.5,0.92405,0.5402,0
0.5,0.92549,0.54114,0
0.5,0.92722,0.5423,0
0.5,0.93038,0.54425,0
0.5,0.93048,0.5443,0
0.5,0.93354,0.54591,0
0.5,0.93671,0.54727,0
0.5,0.93729,0.54747,0
0.5,0.93987,0.54829,0
0.5,0.94304,0.54901,0
0.5,0.9462,0.54946,0
0.5,0.94937,0.54968,0
0.5,0.95253,0.54973,0
0.5,0.9557,0.54974,0
0.5,0.95886,0.54973,0
0.5,0.96203,0.54972,0
0.5,0.96519,0.54971,0
0.5,0.96835,0.54971,0
0.5,0.97152,0.54971,0
0.5,0.97468,0.54972,0
0.5,0.97785,0.54972,0
0.5,0.98101,0.54973,0
0.5,0.98418,0.54974,0
0.5,0.98734,0.54976,0
0.5,0.99051,0.54977,0
0.5,0.99367,0.54978,0
0.5,0.99684,0.54976,0
0.5,1,0.54971,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.267412,0.00141434,0.000802231,0.00149665,1.80575,0.830842,0.783647,0.0277074,0.734259,0.167339,0.277484,6028,0,11,6,6,2
1,0.0063,-0.28071,0.00149595,0.000884234,0.00149687,0.926755,0.282535,0.502951,0.0128364,0.359064,0.0707479,0.147455,6028,0,3,3,3,1
2,0.0066,-0.293998,0.00157917,0.000970187,0.00149712,0.90496,0.276887,0.482289,0.0133885,0.372094,0.0706944,0.150223,6028,0,3,3,3,1
3,0.0069,-0.307269,0.00166467,0.00106007,0.00149743,0.910766,0.278941,0.491354,0.0145748,0.364251,0.069342,0.150191,6028,0,3,3,3,1
4,0.0072,-0.32052,0.00175293,0.00115386,0.00149781,0.907534,0.282886,0.477105,0.0150781,0.352912,0.0718804,0.149838,6028,0,3,3,3,1
5,0.0075,-0.333744,0.00184425,0.00125152,0.00149829,0.914898,0.282308,0.504951,0.0155604,0.364251,0.0702879,0.146454,6028,0,3,3,3,1
6,0.0078,-0.346936,0.00194067,0.00135302,0.00149889,0.87531,0.260801,0.463225,0.0161185,0.352649,0.070496,0.139501,6028,0,3,3,3,1
7,0.0081,-0.360074,0.0020461,0.00145828,0.00149968,1.21716,0.376052,0.651159,0.0200218,0.366536,0.0695265,0.15168,6028,0,4,4,4,1
8,0.0084,-0.373163,0.00215955,0.00156727,0.00150068,1.83739,0.590837,0.982884,0.0278039,0.742366,0.135793,0.299991,6092,0,6,6,6,2
9,0.0087,-0.386229,0.00227789,0.00168006,0.00150179,1.23456,0.401654,0.645836,0.0223711,0.37658,0.0715277,0.152355,6092,0,4,4,4,1
10,0.009,-0.399215,0.00240987,0.00179644,0.00150323,1.557,0.499153,0.797466,0.0273897,0.385687,0.0687726,0.14953,6092,0,5,5,5,1
11,0.0093,-0.412031,0.00256414,0.00191591,0.00150545,2.16793,0.673121,1.11249,0.0346481,0.386988,0.0705718,0.152647,6092,0,7,7,7,1
12,0.0096,-0.424589,0.00275303,0.00203798,0.00150888,2.79651,0.838964,1.42535,0.0423621,0.387504,0.0709962,0.152475,6092,0,9,9,9,1
13,0.0099,-0.436727,0.00307275,0.00216175,0.00151431,5.34831,1.58747,2.75233,0.0579978,0.755696,0.136391,0.306812,6122,0,17,17,17,2
14,0.0102,-0.371195,0.05636,0.00189305,0.00189247,334.222,110.263,155.23,1.38708,2.2421,0.394151,0.789081,7469,0,964,911,911,5
15,0.0105,-0.355661,0.0748503,0.00186717,0.00202695,235.34,77.7996,111.421,0.713033,1.46081,0.263354,0.489454,7855,0,583,576,576,3
16,0.0108,-0.346262,0.0896848,0.00186977,0.00212918,152.203,50.7533,71.7959,0.558977,1.00906,0.186717,0.334593,8167,0,359,352,352,2
17,0.0111,-0.335364,0.105775,0.00186122,0.00223949,235.078,81.8033,109.663,0.679761,1.60912,0.292281,0.511558,8576,0,527,518,518,3
18,0.0114,-0.330295,0.118024,0.00188263,0.00231769,123.15,43.2668,58.4511,0.465155,1.12027,0.204892,0.351902,8900,0,271,269,269,2
19,0.0117,-0.323873,0.130984,0.0018946,0.00240339,128.65,46.4601,60.102,0.478153,1.02413,0.190665,0.322318,9112,0,286,283,283,2
20,0.012,-0.318589,0.143212,0.00191148,0.00248253,119.529,42.267,58.2435,0.410927,0.990651,0.182636,0.313027,9355,0,296,291,291,2


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48807,0.49051,0
0.5,0.49051,0.49013,0
0.5,0.49367,0.48965,0
0.5,0.49684,0.48944,0
0.5,0.5,0.48989,0
0.5,0.50134,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49217,0
0.5,0.25633,0.49217,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49216,0
0.5,0.29747,0.49216,0
0.5,0.30063,0.49216,0
0.5,0.3038,0.49216,0
0.5,0.30696,0.49216,0
0.5,0.31013,0.49216,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49215,0
0.5,0.33228,0.49215,0
0.5,0.33544,0.49215,0
0.5,0.33861,0.49215,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49214,0
0.5,0.35443,0.49214,0
0.5,0.35759,0.49214,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49213,0
0.5,0.37025,0.49213,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49212,0
0.5,0.38291,0.49212,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.49211,0
0.5,0.39241,0.49211,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.4921,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49209,0
0.5,0.40823,0.49209,0
0.5,0.41139,0.49208,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49207,0
0.5,0.42089,0.49206,0
0.5,0.42405,0.49206,0
0.5,0.42722,0.49205,0
0.5,0.43038,0.49204,0
0.5,0.43354,0.49203,0
0.5,0.43671,0.49202,0
0.5,0.43987,0.49201,0
0.5,0.44304,0.492,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49197,0
0.5,0.45253,0.49195,0
0.5,0.4557,0.49193,0
0.5,0.45886,0.4919,0
0.5,0.46203,0.49186,0
0.5,0.46519,0.49181,0
0.5,0.46835,0.49175,0
0.5,0.47152,0.49167,0
0.5,0.47468,0.49156,0
0.5,0.47785,0.49141,0
0.5,0.48101,0.49121,0
0.5,0.48418,0.49095,0
0.5,0.48734,0.4906,0
0.5,0.50316,0.49149,0
0.5,0.50523,0.49367,0
0.5,0.50633,0.49602,0
0.5,0.50666,0.49684,0
0.5,0.50691,0.5,0
0.5,0.50633,0.50161,0
0.5,0.50581,0.50316,0
0.5,0.50316,0.50622,0
0.5,0.50301,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50783,0
0.5,0.25949,0.50783,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50784,0
0.5,0.29114,0.50784,0
0.5,0.2943,0.50784,0
0.5,0.29747,0.50784,0
0.5,0.30063,0.50784,0
0.5,0.3038,0.50784,0
0.5,0.30696,0.50784,0
0.5,0.31013,0.50784,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50785,0
0.5,0.33228,0.50785,0
0.5,0.33544,0.50785,0
0.5,0.33861,0.50785,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50786,0
0.5,0.35127,0.50786,0
0.5,0.35443,0.50786,0
0.5,0.35759,0.50786,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50787,0
0.5,0.36709,0.50787,0
0.5,0.37025,0.50787,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50788,0
0.5,0.37975,0.50788,0
0.5,0.38291,0.50788,0
0.5,0.38608,0.50789,0
0.5,0.38924,0.50789,0
0.5,0.39241,0.50789,0
0.5,0.39557,0.5079,0
0.5,0.39873,0.5079,0
0.5,0.4019,0.50791,0
0.5,0.40506,0.50791,0
0.5,0.40823,0.50792,0
0.5,0.41139,0.50792,0
0.5,0.41456,0.50793,0
0.5,0.41772,0.50793,0
0.5,0.42089,0.50794,0
0.5,0.42405,0.50795,0
0.5,0.42722,0.50796,0
0.5,0.43038,0.50797,0
0.5,0.43354,0.50798,0
0.5,0.43671,0.50799,0
0.5,0.43987,0.508,0
0.5,0.44304,0.50802,0
0.5,0.4462,0.50803,0
0.5,0.44937,0.50805,0
0.5,0.45253,0.50808,0
0.5,0.4557,0.5081,0
0.5,0.45886,0.50813,0
0.5,0.46203,0.50817,0
0.5,0.46519,0.50822,0
0.5,0.46835,0.50828,0
0.5,0.47152,0.50835,0
0.5,0.47468,0.50844,0
0.5,0.47785,0.50855,0
0.5,0.48101,0.50868,0
0.5,0.48418,0.50884,0
0.5,0.48734,0.50901,0
0.5,0.49051,0.50916,0
0.5,0.49367,0.50919,0
0.5,0.49684,0.50894,0
0.5,0.5,0.50812,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48696,0.49051,0
0.5,0.48734,0.49045,0
0.5,0.49051,0.48984,0
0.5,0.49367,0.48918,0
0.5,0.49684,0.48873,0
0.5,0.5,0.48889,0
0.5,0.50316,0.49013,0
0.5,0.50367,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49217,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49216,0
0.5,0.29747,0.49216,0
0.5,0.30063,0.49216,0
0.5,0.3038,0.49216,0
0.5,0.30696,0.49216,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49215,0
0.5,0.33228,0.49215,0
0.5,0.33544,0.49215,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49214,0
0.5,0.35443,0.49214,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49213,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49212,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.49211,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.4921,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49209,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49208,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49206,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49204,0
0.5,0.43354,0.49203,0
0.5,0.43671,0.49202,0
0.5,0.43987,0.49201,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49174,0
0.5,0.47152,0.49165,0
0.5,0.47468,0.49153,0
0.5,0.47785,0.49137,0
0.5,0.48101,0.49116,0
0.5,0.48418,0.49086,0
0.5,0.50633,0.49348,0
0.5,0.50645,0.49367,0
0.5,0.50758,0.49684,0
0.5,0.50764,0.5,0
0.5,0.50641,0.50316,0
0.5,0.50633,0.50327,0
0.5,0.50371,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50783,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50784,0
0.5,0.29114,0.50784,0
0.5,0.2943,0.50784,0
0.5,0.29747,0.50784,0
0.5,0.30063,0.50784,0
0.5,0.3038,0.50784,0
0.5,0.30696,0.50784,0
0.5,0.31013,0.50784,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50785,0
0.5,0.33228,0.50785,0
0.5,0.33544,0.50785,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50786,0
0.5,0.35127,0.50786,0
0.5,0.35443,0.50786,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50787,0
0.5,0.36709,0.50787,0
0.5,0.37025,0.50787,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50788,0
0.5,0.37975,0.50788,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.50789,0
0.5,0.38924,0.50789,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.5079,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50791,0
0.5,0.40506,0.50791,0
0.5,0.40823,0.50792,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50793,0
0.5,0.41772,0.50794,0
0.5,0.42089,0.50795,0
0.5,0.42405,0.50795,0
0.5,0.42722,0.50796,0
0.5,0.43038,0.50797,0
0.5,0.43354,0.50798,0
0.5,0.43671,0.508,0
0.5,0.43987,0.50801,0
0.5,0.44304,0.50803,0
0.5,0.4462,0.50804,0
0.5,0.44937,0.50806,0
0.5,0.45253,0.50809,0
0.5,0.4557,0.50812,0
0.5,0.45886,0.50815,0
0.5,0.46203,0.50819,0
0.5,0.46519,0.50824,0
0.5,0.46835,0.5083,0
0.5,0.47152,0.50838,0
0.5,0.47468,0.50848,0
0.5,0.47785,0.5086,0
0.5,0.48101,0.50875,0
0.5,0.48418,0.50892,0
0.5,0.48734,0.50912,0
0.5,0.49051,0.50931,0
0.5,0.49367,0.50939,0
0.5,0.49684,0.5092,0
0.5,0.5,0.50847,0
0.5,0.50316,0.50676,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48619,0.49051,0
0.5,0.48734,0.4903,0
0.5,0.49051,0.48957,0
0.5,0.49367,0.48865,0
0.5,0.49684,0.48781,0
0.5,0.5,0.48751,0
0.5,0.50316,0.48817,0
0.5,0.50633,0.49043,0
0.5,0.5064,0.49051,0
0.5,0,0.49217,0
0.5,0.0031646,0.49217,0
0.5,0.0063291,0.49217,0
0.5,0.0094937,0.49217,0
0.5,0.012658,0.49217,0
0.5,0.015823,0.49217,0
0.5,0.018987,0.49217,0
0.5,0.022152,0.49217,0
0.5,0.025316,0.49217,0
0.5,0.028481,0.49217,0
0.5,0.031646,0.49217,0
0.5,0.03481,0.49217,0
0.5,0.037975,0.49217,0
0.5,0.041139,0.49217,0
0.5,0.044304,0.49217,0
0.5,0.047468,0.49217,0
0.5,0.050633,0.49217,0
0.5,0.053797,0.49217,0
0.5,0.056962,0.49217,0
0.5,0.060127,0.49217,0
0.5,0.063291,0.49217,0
0.5,0.066456,0.49217,0
0.5,0.06962,0.49217,0
0.5,0.072785,0.49217,0
0.5,0.075949,0.49217,0
0.5,0.079114,0.49217,0
0.5,0.082278,0.49217,0
0.5,0.085443,0.49217,0
0.5,0.088608,0.49217,0
0.5,0.091772,0.49217,0
0.5,0.094937,0.49217,0
0.5,0.098101,0.49217,0
0.5,0.10127,0.49217,0
0.5,0.10443,0.49217,0
0.5,0.10759,0.49217,0
0.5,0.11076,0.49217,0
0.5,0.11392,0.49217,0
0.5,0.11709,0.49217,0
0.5,0.12025,0.49217,0
0.5,0.12342,0.49217,0
0.5,0.12658,0.49217,0
0.5,0.12975,0.49217,0
0.5,0.13291,0.49217,0
0.5,0.13608,0.49217,0
0.5,0.13924,0.49217,0
0.5,0.14241,0.49217,0
0.5,0.14557,0.49217,0
0.5,0.14873,0.49217,0
0.5,0.1519,0.49217,0
0.5,0.15506,0.49217,0
0.5,0.15823,0.49217,0
0.5,0.16139,0.49217,0
0.5,0.16456,0.49217,0
0.5,0.16772,0.49217,0
0.5,0.17089,0.49217,0
0.5,0.17405,0.49217,0
0.5,0.17722,0.49217,0
0.5,0.18038,0.49217,0
0.5,0.18354,0.49217,0
0.5,0.18671,0.49217,0
0.5,0.18987,0.49217,0
0.5,0.19304,0.49217,0
0.5,0.1962,0.49217,0
0.5,0.19937,0.49217,0
0.5,0.20253,0.49217,0
0.5,0.2057,0.49217,0
0.5,0.20886,0.49217,0
0.5,0.21203,0.49217,0
0.5,0.21519,0.49217,0
0.5,0.21835,0.49217,0
0.5,0.22152,0.49217,0
0.5,0.22468,0.49217,0
0.5,0.22785,0.49217,0
0.5,0.23101,0.49217,0
0.5,0.23418,0.49217,0
0.5,0.23734,0.49217,0
0.5,0.24051,0.49217,0
0.5,0.24367,0.49217,0
0.5,0.24684,0.49217,0
0.5,0.25,0.49217,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49216,0
0.5,0.29114,0.49216,0
0.5,0.2943,0.49216,0
0.5,0.29747,0.49216,0
0.5,0.30063,0.49216,0
0.5,0.3038,0.49216,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49215,0
0.5,0.32911,0.49215,0
0.5,0.33228,0.49215,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49214,0
0.5,0.35127,0.49214,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49213,0
0.5,0.36709,0.49213,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49212,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49206,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.4908,0
0.5,0.50822,0.49367,0
0.5,0.50886,0.49684,0
0.5,0.50862,0.5,0
0.5,0.50735,0.50316,0
0.5,0.50633,0.50447,0
0.5,0.50459,0.50633,0
0.5,0.0031646,0.50783,0
0.5,0,0.50783,0
0.5,0.0063291,0.50783,0
0.5,0.0094937,0.50783,0
0.5,0.012658,0.50783,0
0.5,0.015823,0.50783,0
0.5,0.018987,0.50783,0
0.5,0.022152,0.50783,0
0.5,0.025316,0.50783,0
0.5,0.028481,0.50783,0
0.5,0.031646,0.50783,0
0.5,0.03481,0.50783,0
0.5,0.037975,0.50783,0
0.5,0.041139,0.50783,0
0.5,0.044304,0.50783,0
0.5,0.047468,0.50783,0
0.5,0.050633,0.50783,0
0.5,0.053797,0.50783,0
0.5,0.056962,0.50783,0
0.5,0.060127,0.50783,0
0.5,0.063291,0.50783,0
0.5,0.066456,0.50783,0
0.5,0.06962,0.50783,0
0.5,0.072785,0.50783,0
0.5,0.075949,0.50783,0
0.5,0.079114,0.50783,0
0.5,0.082278,0.50783,0
0.5,0.085443,0.50783,0
0.5,0.088608,0.50783,0
0.5,0.091772,0.50783,0
0.5,0.094937,0.50783,0
0.5,0.098101,0.50783,0
0.5,0.10127,0.50783,0
0.5,0.10443,0.50783,0
0.5,0.10759,0.50783,0
0.5,0.11076,0.50783,0
0.5,0.11392,0.50783,0
0.5,0.11709,0.50783,0
0.5,0.12025,0.50783,0
0.5,0.12342,0.50783,0
0.5,0.12658,0.50783,0
0.5,0.12975,0.50783,0
0.5,0.13291,0.50783,0
0.5,0.13608,0.50783,0
0.5,0.13924,0.50783,0
0.5,0.14241,0.50783,0
0.5,0.14557,0.50783,0
0.5,0.14873,0.50783,0
0.5,0.1519,0.50783,0
0.5,0.15506,0.50783,0
0.5,0.15823,0.50783,0
0.5,0.16139,0.50783,0
0.5,0.16456,0.50783,0
0.5,0.16772,0.50783,0
0.5,0.17089,0.50783,0
0.5,0.17405,0.50783,0
0.5,0.17722,0.50783,0
0.5,0.18038,0.50783,0
0.5,0.18354,0.50783,0
0.5,0.18671,0.50783,0
0.5,0.18987,0.50783,0
0.5,0.19304,0.50783,0
0.5,0.1962,0.50783,0
0.5,0.19937,0.50783,0
0.5,0.20253,0.50783,0
0.5,0.2057,0.50783,0
0.5,0.20886,0.50783,0
0.5,0.21203,0.50783,0
0.5,0.21519,0.50783,0
0.5,0.21835,0.50783,0
0.5,0.22152,0.50783,0
0.5,0.22468,0.50783,0
0.5,0.22785,0.50783,0
0.5,0.23101,0.50783,0
0.5,0.23418,0.50783,0
0.5,0.23734,0.50783,0
0.5,0.24051,0.50783,0
0.5,0.24367,0.50783,0
0.5,0.24684,0.50783,0
0.5,0.25,0.50783,0
0.5,0.25316,0.50783,0
0.5,0.25633,0.50784,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50784,0
0.5,0.28797,0.50784,0
0.5,0.29114,0.50784,0
0.5,0.2943,0.50784,0
0.5,0.29747,0.50784,0
0.5,0.30063,0.50784,0
0.5,0.3038,0.50784,0
0.5,0.30696,0.50784,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50785,0
0.5,0.32911,0.50785,0
0.5,0.33228,0.50785,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50786,0
0.5,0.35127,0.50786,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50787,0
0.5,0.36709,0.50787,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50788,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.50789,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.5079,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50791,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50792,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50794,0
0.5,0.42089,0.50795,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.508,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50803,0
0.5,0.4462,0.50805,0
0.5,0.44937,0.50807,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50816,0
0.5,0.46203,0.5082,0
0.5,0.46519,0.50826,0
0.5,0.46835,0.50832,0
0.5,0.47152,0.5084,0
0.5,0.47468,0.50851,0
0.5,0.47785,0.50864,0
0.5,0.48101,0.5088,0
0.5,0.48418,0.509,0
0.5,0.48734,0.50923,0
0.5,0.49051,0.50946,0
0.5,0.49123,0.50949,0
0.5,0.49684,0.50948,0
0.5,0.49657,0.50949,0
0.5,0.5,0.50886,0
0.5,0.50316,0.5074,0
0.5,0.49367,0.50962,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.55434,0.37658,0
0.5,0.55696,0.37469,0
0.5,0.56013,0.37427,0
0.5,0.56329,0.37627,0
0.5,0.56353,0.37658,0
0.5,0.55169,0.37975,0
0.5,0.5538,0.37708,0
0.5,0.56451,0.37975,0
0.5,0.5497,0.38291,0
0.5,0.55063,0.38142,0
0.5,0.56417,0.38291,0
0.5,0.54796,0.38608,0
0.5,0.56329,0.38551,0
0.5,0.56312,0.38608,0
0.5,0.54623,0.38924,0
0.5,0.54747,0.38701,0
0.5,0.56185,0.38924,0
0.5,0.54459,0.39241,0
0.5,0.56038,0.39241,0
0.5,0.5429,0.39557,0
0.5,0.5443,0.39299,0
0.5,0.56013,0.39292,0
0.5,0.55895,0.39557,0
0.5,0.54129,0.39873,0
0.5,0.55745,0.39873,0
0.5,0.53957,0.4019,0
0.5,0.54114,0.39904,0
0.5,0.55696,0.39971,0
0.5,0.55597,0.4019,0
0.5,0.538,0.40506,0
0.5,0.55445,0.40506,0
0.5,0.53632,0.40823,0
0.5,0.53797,0.40512,0
0.5,0.5538,0.40635,0
0.5,0.55293,0.40823,0
0.5,0.53477,0.41139,0
0.5,0.53481,0.41133,0
0.5,0.55141,0.41139,0
0.5,0.53311,0.41456,0
0.5,0.55063,0.41292,0
0.5,0.54987,0.41456,0
0.5,0.53154,0.41772,0
0.5,0.53165,0.41752,0
0.5,0.54836,0.41772,0
0.5,0.52985,0.42089,0
0.5,0.54747,0.41949,0
0.5,0.54682,0.42089,0
0.5,0.52826,0.42405,0
0.5,0.52848,0.42365,0
0.5,0.54532,0.42405,0
0.5,0.52658,0.42722,0
0.5,0.5443,0.42604,0
0.5,0.54376,0.42722,0
0.5,0.52498,0.43038,0
0.5,0.52532,0.42976,0
0.5,0.54224,0.43038,0
0.5,0.52329,0.43354,0
0.5,0.54114,0.43253,0
0.5,0.54067,0.43354,0
0.5,0.52181,0.43671,0
0.5,0.52215,0.43604,0
0.5,0.53915,0.43671,0
0.5,0.52023,0.43987,0
0.5,0.53797,0.43903,0
0.5,0.53758,0.43987,0
0.5,0.51871,0.44304,0
0.5,0.51899,0.4425,0
0.5,0.53609,0.44304,0
0.5,0.51712,0.4462,0
0.5,0.53481,0.44561,0
0.5,0.53454,0.4462,0
0.5,0.51564,0.44937,0
0.5,0.51582,0.44901,0
0.5,0.53307,0.44937,0
0.5,0.51413,0.45253,0
0.5,0.53165,0.4523,0
0.5,0.53154,0.45253,0
0.5,0.51281,0.4557,0
0.5,0.53017,0.4557,0
0.5,0.51134,0.45886,0
0.5,0.51266,0.45608,0
0.5,0.52878,0.45886,0
0.5,0.50982,0.46203,0
0.5,0.52848,0.45955,0
0.5,0.52756,0.46203,0
0.5,0.50808,0.46519,0
0.5,0.50949,0.46265,0
0.5,0.52625,0.46519,0
0.5,0.50641,0.46835,0
0.5,0.52532,0.46723,0
0.5,0.52484,0.46835,0
0.5,0.50446,0.47152,0
0.5,0.50633,0.4685,0
0.5,0.52338,0.47152,0
0.5,0.50258,0.47468,0
0.5,0.50316,0.47376,0
0.5,0.52215,0.47391,0
0.5,0.52177,0.47468,0
0.5,0.5007,0.47785,0
0.5,0.52012,0.47785,0
0.5,0.49868,0.48101,0
0.5,0.5,0.47907,0
0.5,0.51899,0.47998,0
0.5,0.51845,0.48101,0
0.5,0.49647,0.48418,0
0.5,0.49684,0.48375,0
0.5,0.51696,0.48418,0
0.5,0.49347,0.48734,0
0.5,0.49367,0.4872,0
0.5,0.51582,0.48667,0
0.5,0.51553,0.48734,0
0.5,0.48597,0.49051,0
0.5,0.48734,0.49024,0
0.5,0.49051,0.48919,0
0.5,0.51427,0.49051,0
0.5,0,0.49216,0
0.5,0.0031646,0.49216,0
0.5,0.0063291,0.49216,0
0.5,0.0094937,0.49216,0
0.5,0.012658,0.49216,0
0.5,0.015823,0.49216,0
0.5,0.018987,0.49216,0
0.5,0.022152,0.49216,0
0.5,0.025316,0.49216,0
0.5,0.028481,0.49216,0
0.5,0.031646,0.49216,0
0.5,0.03481,0.49216,0
0.5,0.037975,0.49216,0
0.5,0.041139,0.49216,0
0.5,0.044304,0.49216,0
0.5,0.047468,0.49216,0
0.5,0.050633,0.49216,0
0.5,0.053797,0.49216,0
0.5,0.056962,0.49216,0
0.5,0.060127,0.49216,0
0.5,0.063291,0.49216,0
0.5,0.066456,0.49216,0
0.5,0.06962,0.49216,0
0.5,0.072785,0.49216,0
0.5,0.075949,0.49216,0
0.5,0.079114,0.49216,0
0.5,0.082278,0.49216,0
0.5,0.085443,0.49216,0
0.5,0.088608,0.49216,0
0.5,0.091772,0.49216,0
0.5,0.094937,0.49216,0
0.5,0.098101,0.49216,0
0.5,0.10127,0.49216,0
0.5,0.10443,0.49216,0
0.5,0.10759,0.49216,0
0.5,0.11076,0.49216,0
0.5,0.11392,0.49216,0
0.5,0.11709,0.49216,0
0.5,0.12025,0.49216,0
0.5,0.12342,0.49216,0
0.5,0.12658,0.49216,0
0.5,0.12975,0.49216,0
0.5,0.13291,0.49216,0
0.5,0.13608,0.49216,0
0.5,0.13924,0.49216,0
0.5,0.14241,0.49216,0
0.5,0.14557,0.49216,0
0.5,0.14873,0.49216,0
0.5,0.1519,0.49216,0
0.5,0.15506,0.49216,0
0.5,0.15823,0.49216,0
0.5,0.16139,0.49216,0
0.5,0.16456,0.49216,0
0.5,0.16772,0.49216,0
0.5,0.17089,0.49216,0
0.5,0.17405,0.49216,0
0.5,0.17722,0.49216,0
0.5,0.18038,0.49216,0
0.5,0.18354,0.49216,0
0.5,0.18671,0.49216,0
0.5,0.18987,0.49216,0
0.5,0.19304,0.49216,0
0.5,0.1962,0.49216,0
0.5,0.19937,0.49216,0
0.5,0.20253,0.49216,0
0.5,0.2057,0.49216,0
0.5,0.20886,0.49216,0
0.5,0.21203,0.49216,0
0.5,0.21519,0.49216,0
0.5,0.21835,0.49216,0
0.5,0.22152,0.49216,0
0.5,0.22468,0.49216,0
0.5,0.22785,0.49216,0
0.5,0.23101,0.49216,0
0.5,0.23418,0.49216,0
0.5,0.23734,0.49216,0
0.5,0.24051,0.49216,0
0.5,0.24367,0.49216,0
0.5,0.24684,0.49216,0
0.5,0.25,0.49216,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49216,0
0.5,0.27532,0.49216,0
0.5,0.27848,0.49216,0
0.5,0.28165,0.49216,0
0.5,0.28481,0.49216,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49215,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.49211,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.4921,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49079,0
0.5,0.513,0.49367,0
0.5,0.51266,0.49453,0
0.5,0.51178,0.49684,0
0.5,0.51041,0.5,0
0.5,0.50949,0.50165,0
0.5,0.50865,0.50316,0
0.5,0.50633,0.50587,0
0.5,0.50583,0.50633,0
0.5,0.0031646,0.50784,0
0.5,0,0.50784,0
0.5,0.0063291,0.50784,0
0.5,0.0094937,0.50784,0
0.5,0.012658,0.50784,0
0.5,0.015823,0.50784,0
0.5,0.018987,0.50784,0
0.5,0.022152,0.50784,0
0.5,0.025316,0.50784,0
0.5,0.028481,0.50784,0
0.5,0.031646,0.50784,0
0.5,0.03481,0.50784,0
0.5,0.037975,0.50784,0
0.5,0.041139,0.50784,0
0.5,0.044304,0.50784,0
0.5,0.047468,0.50784,0
0.5,0.050633,0.50784,0
0.5,0.053797,0.50784,0
0.5,0.056962,0.50784,0
0.5,0.060127,0.50784,0
0.5,0.063291,0.50784,0
0.5,0.066456,0.50784,0
0.5,0.06962,0.50784,0
0.5,0.072785,0.50784,0
0.5,0.075949,0.50784,0
0.5,0.079114,0.50784,0
0.5,0.082278,0.50784,0
0.5,0.085443,0.50784,0
0.5,0.088608,0.50784,0
0.5,0.091772,0.50784,0
0.5,0.094937,0.50784,0
0.5,0.098101,0.50784,0
0.5,0.10127,0.50784,0
0.5,0.10443,0.50784,0
0.5,0.10759,0.50784,0
0.5,0.11076,0.50784,0
0.5,0.11392,0.50784,0
0.5,0.11709,0.50784,0
0.5,0.12025,0.50784,0
0.5,0.12342,0.50784,0
0.5,0.12658,0.50784,0
0.5,0.12975,0.50784,0
0.5,0.13291,0.50784,0
0.5,0.13608,0.50784,0
0.5,0.13924,0.50784,0
0.5,0.14241,0.50784,0
0.5,0.14557,0.50784,0
0.5,0.14873,0.50784,0
0.5,0.1519,0.50784,0
0.5,0.15506,0.50784,0
0.5,0.15823,0.50784,0
0.5,0.16139,0.50784,0
0.5,0.16456,0.50784,0
0.5,0.16772,0.50784,0
0.5,0.17089,0.50784,0
0.5,0.17405,0.50784,0
0.5,0.17722,0.50784,0
0.5,0.18038,0.50784,0
0.5,0.18354,0.50784,0
0.5,0.18671,0.50784,0
0.5,0.18987,0.50784,0
0.5,0.19304,0.50784,0
0.5,0.1962,0.50784,0
0.5,0.19937,0.50784,0
0.5,0.20253,0.50784,0
0.5,0.2057,0.50784,0
0.5,0.20886,0.50784,0
0.5,0.21203,0.50784,0
0.5,0.21519,0.50784,0
0.5,0.21835,0.50784,0
0.5,0.22152,0.50784,0
0.5,0.22468,0.50784,0
0.5,0.22785,0.50784,0
0.5,0.23101,0.50784,0
0.5,0.23418,0.50784,0
0.5,0.23734,0.50784,0
0.5,0.24051,0.50784,0
0.5,0.24367,0.50784,0
0.5,0.24684,0.50784,0
0.5,0.25,0.50784,0
0.5,0.25316,0.50784,0
0.5,0.25633,0.50784,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50784,0
0.5,0.26899,0.50784,0
0.5,0.27215,0.50784,0
0.5,0.27532,0.50784,0
0.5,0.27848,0.50784,0
0.5,0.28165,0.50784,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50785,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50786,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.5079,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48927,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.5774,0.33544,0
0.5,0.57911,0.33487,0
0.5,0.58116,0.33544,0
0.5,0.57298,0.33861,0
0.5,0.57595,0.33592,0
0.5,0.58228,0.33587,0
0.5,0.58419,0.33861,0
0.5,0.57065,0.34177,0
0.5,0.57278,0.33885,0
0.5,0.58446,0.34177,0
0.5,0.56872,0.34494,0
0.5,0.56962,0.34348,0
0.5,0.58372,0.34494,0
0.5,0.56694,0.3481,0
0.5,0.58243,0.3481,0
0.5,0.5652,0.35127,0
0.5,0.56646,0.34904,0
0.5,0.58228,0.34841,0
0.5,0.58103,0.35127,0
0.5,0.56357,0.35443,0
0.5,0.5795,0.35443,0
0.5,0.56186,0.35759,0
0.5,0.56329,0.35497,0
0.5,0.57911,0.35519,0
0.5,0.57801,0.35759,0
0.5,0.56027,0.36076,0
0.5,0.57646,0.36076,0
0.5,0.55861,0.36392,0
0.5,0.56013,0.36106,0
0.5,0.57595,0.36177,0
0.5,0.57495,0.36392,0
0.5,0.55703,0.36709,0
0.5,0.57342,0.36709,0
0.5,0.55535,0.37025,0
0.5,0.55696,0.36724,0
0.5,0.57278,0.36835,0
0.5,0.5719,0.37025,0
0.5,0.55379,0.37342,0
0.5,0.5538,0.37341,0
0.5,0.57039,0.37342,0
0.5,0.5521,0.37658,0
0.5,0.56962,0.37493,0
0.5,0.56885,0.37658,0
0.5,0.55054,0.37975,0
0.5,0.55063,0.37958,0
0.5,0.56733,0.37975,0
0.5,0.54888,0.38291,0
0.5,0.56646,0.38144,0
0.5,0.56577,0.38291,0
0.5,0.54732,0.38608,0
0.5,0.54747,0.3858,0
0.5,0.56424,0.38608,0
0.5,0.54568,0.38924,0
0.5,0.56329,0.38793,0
0.5,0.56268,0.38924,0
0.5,0.54411,0.39241,0
0.5,0.5443,0.39204,0
0.5,0.56115,0.39241,0
0.5,0.54245,0.39557,0
0.5,0.56013,0.39442,0
0.5,0.55959,0.39557,0
0.5,0.54088,0.39873,0
0.5,0.54114,0.39825,0
0.5,0.55808,0.39873,0
0.5,0.53923,0.4019,0
0.5,0.55696,0.40092,0
0.5,0.5565,0.4019,0
0.5,0.53766,0.40506,0
0.5,0.53797,0.40448,0
0.5,0.55498,0.40506,0
0.5,0.53603,0.40823,0
0.5,0.5538,0.40737,0
0.5,0.55339,0.40823,0
0.5,0.53446,0.41139,0
0.5,0.53481,0.41074,0
0.5,0.55188,0.41139,0
0.5,0.53283,0.41456,0
0.5,0.55063,0.41381,0
0.5,0.55028,0.41456,0
0.5,0.53124,0.41772,0
0.5,0.53165,0.41697,0
0.5,0.54877,0.41772,0
0.5,0.5296,0.42089,0
0.5,0.54747,0.42028,0
0.5,0.54718,0.42089,0
0.5,0.52801,0.42405,0
0.5,0.52848,0.42318,0
0.5,0.54567,0.42405,0
0.5,0.52639,0.42722,0
0.5,0.5443,0.42673,0
0.5,0.54408,0.42722,0
0.5,0.52481,0.43038,0
0.5,0.52532,0.42943,0
0.5,0.54257,0.43038,0
0.5,0.52319,0.43354,0
0.5,0.54114,0.43317,0
0.5,0.54096,0.43354,0
0.5,0.52165,0.43671,0
0.5,0.52215,0.43575,0
0.5,0.53946,0.43671,0
0.5,0.52006,0.43987,0
0.5,0.53797,0.43963,0
0.5,0.53786,0.43987,0
0.5,0.51851,0.44304,0
0.5,0.51899,0.44212,0
0.5,0.53638,0.44304,0
0.5,0.51693,0.4462,0
0.5,0.53481,0.44617,0
0.5,0.53479,0.4462,0
0.5,0.51544,0.44937,0
0.5,0.51582,0.44861,0
0.5,0.53334,0.44937,0
0.5,0.51395,0.45253,0
0.5,0.53181,0.45253,0
0.5,0.51267,0.4557,0
0.5,0.53165,0.45288,0
0.5,0.53043,0.4557,0
0.5,0.51119,0.45886,0
0.5,0.51266,0.45572,0
0.5,0.52906,0.45886,0
0.5,0.50972,0.46203,0
0.5,0.52848,0.46021,0
0.5,0.52781,0.46203,0
0.5,0.50801,0.46519,0
0.5,0.50949,0.46248,0
0.5,0.52651,0.46519,0
0.5,0.50633,0.46835,0
0.5,0.50633,0.46835,0
0.5,0.52532,0.46778,0
0.5,0.52507,0.46835,0
0.5,0.50434,0.47152,0
0.5,0.52362,0.47152,0
0.5,0.50244,0.47468,0
0.5,0.50316,0.47354,0
0.5,0.52215,0.47437,0
0.5,0.522,0.47468,0
0.5,0.50056,0.47785,0
0.5,0.52036,0.47785,0
0.5,0.49854,0.48101,0
0.5,0.5,0.47883,0
0.5,0.51899,0.4804,0
0.5,0.51867,0.48101,0
0.5,0.4963,0.48418,0
0.5,0.49684,0.48355,0
0.5,0.51718,0.48418,0
0.5,0.4933,0.48734,0
0.5,0.49367,0.48707,0
0.5,0.51582,0.48713,0
0.5,0.51573,0.48734,0
0.5,0.48596,0.49051,0
0.5,0.48734,0.49024,0
0.5,0.49051,0.48913,0
0.5,0.51447,0.49051,0
0.5,0,0.49216,0
0.5,0.0031646,0.49216,0
0.5,0.0063291,0.49216,0
0.5,0.0094937,0.49216,0
0.5,0.012658,0.49216,0
0.5,0.015823,0.49216,0
0.5,0.018987,0.49216,0
0.5,0.022152,0.49216,0
0.5,0.025316,0.49216,0
0.5,0.028481,0.49216,0
0.5,0.031646,0.49216,0
0.5,0.03481,0.49216,0
0.5,0.037975,0.49216,0
0.5,0.041139,0.49216,0
0.5,0.044304,0.49216,0
0.5,0.047468,0.49216,0
0.5,0.050633,0.49216,0
0.5,0.053797,0.49216,0
0.5,0.056962,0.49216,0
0.5,0.060127,0.49216,0
0.5,0.063291,0.49216,0
0.5,0.066456,0.49216,0
0.5,0.06962,0.49216,0
0.5,0.072785,0.49216,0
0.5,0.075949,0.49216,0
0.5,0.079114,0.49216,0
0.5,0.082278,0.49216,0
0.5,0.085443,0.49216,0
0.5,0.088608,0.49216,0
0.5,0.091772,0.49216,0
0.5,0.094937,0.49216,0
0.5,0.098101,0.49216,0
0.5,0.10127,0.49216,0
0.5,0.10443,0.49216,0
0.5,0.10759,0.49216,0
0.5,0.11076,0.49216,0
0.5,0.11392,0.49216,0
0.5,0.11709,0.49216,0
0.5,0.12025,0.49216,0
0.5,0.12342,0.49216,0
0.5,0.12658,0.49216,0
0.5,0.12975,0.49216,0
0.5,0.13291,0.49216,0
0.5,0.13608,0.49216,0
0.5,0.13924,0.49216,0
0.5,0.14241,0.49216,0
0.5,0.14557,0.49216,0
0.5,0.14873,0.49216,0
0.5,0.1519,0.49216,0
0.5,0.15506,0.49216,0
0.5,0.15823,0.49216,0
0.5,0.16139,0.49216,0
0.5,0.16456,0.49216,0
0.5,0.16772,0.49216,0
0.5,0.17089,0.49216,0
0.5,0.17405,0.49216,0
0.5,0.17722,0.49216,0
0.5,0.18038,0.49216,0
0.5,0.18354,0.49216,0
0.5,0.18671,0.49216,0
0.5,0.18987,0.49216,0
0.5,0.19304,0.49216,0
0.5,0.1962,0.49216,0
0.5,0.19937,0.49216,0
0.5,0.20253,0.49216,0
0.5,0.2057,0.49216,0
0.5,0.20886,0.49216,0
0.5,0.21203,0.49216,0
0.5,0.21519,0.49216,0
0.5,0.21835,0.49216,0
0.5,0.22152,0.49216,0
0.5,0.22468,0.49216,0
0.5,0.22785,0.49216,0
0.5,0.23101,0.49216,0
0.5,0.23418,0.49216,0
0.5,0.23734,0.49216,0
0.5,0.24051,0.49216,0
0.5,0.24367,0.49216,0
0.5,0.24684,0.49216,0
0.5,0.25,0.49216,0
0.5,0.25316,0.49216,0
0.5,0.25633,0.49216,0
0.5,0.25949,0.49216,0
0.5,0.26266,0.49216,0
0.5,0.26582,0.49216,0
0.5,0.26899,0.49216,0
0.5,0.27215,0.49215,0
0.5,0.27532,0.49215,0
0.5,0.27848,0.49215,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49215,0
0.5,0.32278,0.49214,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49214,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49079,0
0.5,0.51319,0.49367,0
0.5,0.51266,0.49497,0
0.5,0.51193,0.49684,0
0.5,0.51052,0.5,0
0.5,0.50949,0.50179,0
0.5,0.50869,0.50316,0
0.5,0.50633,0.50588,0
0.5,0.50583,0.50633,0
0.5,0.0031646,0.50784,0
0.5,0,0.50784,0
0.5,0.0063291,0.50784,0
0.5,0.0094937,0.50784,0
0.5,0.012658,0.50784,0
0.5,0.015823,0.50784,0
0.5,0.018987,0.50784,0
0.5,0.022152,0.50784,0
0.5,0.025316,0.50784,0
0.5,0.028481,0.50784,0
0.5,0.031646,0.50784,0
0.5,0.03481,0.50784,0
0.5,0.037975,0.50784,0
0.5,0.041139,0.50784,0
0.5,0.044304,0.50784,0
0.5,0.047468,0.50784,0
0.5,0.050633,0.50784,0
0.5,0.053797,0.50784,0
0.5,0.056962,0.50784,0
0.5,0.060127,0.50784,0
0.5,0.063291,0.50784,0
0.5,0.066456,0.50784,0
0.5,0.06962,0.50784,0
0.5,0.072785,0.50784,0
0.5,0.075949,0.50784,0
0.5,0.079114,0.50784,0
0.5,0.082278,0.50784,0
0.5,0.085443,0.50784,0
0.5,0.088608,0.50784,0
0.5,0.091772,0.50784,0
0.5,0.094937,0.50784,0
0.5,0.098101,0.50784,0
0.5,0.10127,0.50784,0
0.5,0.10443,0.50784,0
0.5,0.10759,0.50784,0
0.5,0.11076,0.50784,0
0.5,0.11392,0.50784,0
0.5,0.11709,0.50784,0
0.5,0.12025,0.50784,0
0.5,0.12342,0.50784,0
0.5,0.12658,0.50784,0
0.5,0.12975,0.50784,0
0.5,0.13291,0.50784,0
0.5,0.13608,0.50784,0
0.5,0.13924,0.50784,0
0.5,0.14241,0.50784,0
0.5,0.14557,0.50784,0
0.5,0.14873,0.50784,0
0.5,0.1519,0.50784,0
0.5,0.15506,0.50784,0
0.5,0.15823,0.50784,0
0.5,0.16139,0.50784,0
0.5,0.16456,0.50784,0
0.5,0.16772,0.50784,0
0.5,0.17089,0.50784,0
0.5,0.17405,0.50784,0
0.5,0.17722,0.50784,0
0.5,0.18038,0.50784,0
0.5,0.18354,0.50784,0
0.5,0.18671,0.50784,0
0.5,0.18987,0.50784,0
0.5,0.19304,0.50784,0
0.5,0.1962,0.50784,0
0.5,0.19937,0.50784,0
0.5,0.20253,0.50784,0
0.5,0.2057,0.50784,0
0.5,0.20886,0.50784,0
0.5,0.21203,0.50784,0
0.5,0.21519,0.50784,0
0.5,0.21835,0.50784,0
0.5,0.22152,0.50784,0
0.5,0.22468,0.50784,0
0.5,0.22785,0.50784,0
0.5,0.23101,0.50784,0
0.5,0.23418,0.50784,0
0.5,0.23734,0.50784,0
0.5,0.24051,0.50784,0
0.5,0.24367,0.50784,0
0.5,0.24684,0.50784,0
0.5,0.25,0.50784,0
0.5,0.25316,0.50784,0
0.5,0.25633,0.50784,0
0.5,0.25949,0.50784,0
0.5,0.26266,0.50784,0
0.5,0.26582,0.50785,0
0.5,0.26899,0.50785,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50785,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50787,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50787,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50788,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.50791,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50793,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48927,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59217,0.30696,0
0.5,0.59494,0.30581,0
0.5,0.5981,0.30644,0
0.5,0.59873,0.30696,0
0.5,0.58863,0.31013,0
0.5,0.59177,0.30713,0
0.5,0.6006,0.31013,0
0.5,0.58629,0.31329,0
0.5,0.58861,0.31015,0
0.5,0.60062,0.31329,0
0.5,0.58427,0.31646,0
0.5,0.58544,0.31463,0
0.5,0.59971,0.31646,0
0.5,0.58244,0.31962,0
0.5,0.59823,0.31962,0
0.5,0.58059,0.32278,0
0.5,0.58228,0.31992,0
0.5,0.5981,0.31986,0
0.5,0.59669,0.32278,0
0.5,0.57879,0.32595,0
0.5,0.57911,0.32542,0
0.5,0.59502,0.32595,0
0.5,0.57686,0.32911,0
0.5,0.59494,0.32611,0
0.5,0.59344,0.32911,0
0.5,0.57489,0.33228,0
0.5,0.57595,0.3306,0
0.5,0.59177,0.33219,0
0.5,0.59173,0.33228,0
0.5,0.57309,0.33544,0
0.5,0.59004,0.33544,0
0.5,0.57133,0.33861,0
0.5,0.57278,0.33602,0
0.5,0.58861,0.33785,0
0.5,0.58817,0.33861,0
0.5,0.5697,0.34177,0
0.5,0.58645,0.34177,0
0.5,0.56799,0.34494,0
0.5,0.56962,0.34193,0
0.5,0.58544,0.3436,0
0.5,0.58477,0.34494,0
0.5,0.56641,0.3481,0
0.5,0.56646,0.34802,0
0.5,0.58319,0.3481,0
0.5,0.56472,0.35127,0
0.5,0.58228,0.34985,0
0.5,0.5816,0.35127,0
0.5,0.56315,0.35443,0
0.5,0.56329,0.35417,0
0.5,0.58006,0.35443,0
0.5,0.56149,0.35759,0
0.5,0.57911,0.35626,0
0.5,0.57849,0.35759,0
0.5,0.55993,0.36076,0
0.5,0.56013,0.36039,0
0.5,0.57695,0.36076,0
0.5,0.55829,0.36392,0
0.5,0.57595,0.36269,0
0.5,0.57537,0.36392,0
0.5,0.55673,0.36709,0
0.5,0.55696,0.36665,0
0.5,0.57384,0.36709,0
0.5,0.55508,0.37025,0
0.5,0.57278,0.36915,0
0.5,0.57226,0.37025,0
0.5,0.55351,0.37342,0
0.5,0.5538,0.37288,0
0.5,0.57074,0.37342,0
0.5,0.55186,0.37658,0
0.5,0.56962,0.37562,0
0.5,0.56917,0.37658,0
0.5,0.55029,0.37975,0
0.5,0.55063,0.37911,0
0.5,0.56764,0.37975,0
0.5,0.54867,0.38291,0
0.5,0.56646,0.38205,0
0.5,0.56605,0.38291,0
0.5,0.5471,0.38608,0
0.5,0.54747,0.38538,0
0.5,0.56453,0.38608,0
0.5,0.54548,0.38924,0
0.5,0.56329,0.38848,0
0.5,0.56293,0.38924,0
0.5,0.5439,0.39241,0
0.5,0.5443,0.39165,0
0.5,0.56142,0.39241,0
0.5,0.54227,0.39557,0
0.5,0.56013,0.39493,0
0.5,0.55983,0.39557,0
0.5,0.54069,0.39873,0
0.5,0.54114,0.39789,0
0.5,0.55831,0.39873,0
0.5,0.53906,0.4019,0
0.5,0.55696,0.40138,0
0.5,0.55672,0.4019,0
0.5,0.53749,0.40506,0
0.5,0.53797,0.40415,0
0.5,0.55521,0.40506,0
0.5,0.53587,0.40823,0
0.5,0.5538,0.4078,0
0.5,0.5536,0.40823,0
0.5,0.5343,0.41139,0
0.5,0.53481,0.41043,0
0.5,0.55209,0.41139,0
0.5,0.53268,0.41456,0
0.5,0.55063,0.41422,0
0.5,0.55047,0.41456,0
0.5,0.53109,0.41772,0
0.5,0.53165,0.41668,0
0.5,0.54897,0.41772,0
0.5,0.52947,0.42089,0
0.5,0.54747,0.42066,0
0.5,0.54736,0.42089,0
0.5,0.52788,0.42405,0
0.5,0.52848,0.42292,0
0.5,0.54586,0.42405,0
0.5,0.52627,0.42722,0
0.5,0.5443,0.42711,0
0.5,0.54425,0.42722,0
0.5,0.5247,0.43038,0
0.5,0.52532,0.42921,0
0.5,0.54275,0.43038,0
0.5,0.52311,0.43354,0
0.5,0.54114,0.43352,0
0.5,0.54113,0.43354,0
0.5,0.52154,0.43671,0
0.5,0.52215,0.43554,0
0.5,0.53964,0.43671,0
0.5,0.51994,0.43987,0
0.5,0.53803,0.43987,0
0.5,0.51838,0.44304,0
0.5,0.51899,0.44188,0
0.5,0.53797,0.43998,0
0.5,0.53654,0.44304,0
0.5,0.51682,0.4462,0
0.5,0.53498,0.4462,0
0.5,0.51532,0.44937,0
0.5,0.51582,0.44837,0
0.5,0.53481,0.44653,0
0.5,0.5335,0.44937,0
0.5,0.51385,0.45253,0
0.5,0.532,0.45253,0
0.5,0.51256,0.4557,0
0.5,0.51266,0.45548,0
0.5,0.53165,0.45328,0
0.5,0.5306,0.4557,0
0.5,0.5111,0.45886,0
0.5,0.52925,0.45886,0
0.5,0.50965,0.46203,0
0.5,0.52848,0.46065,0
0.5,0.52798,0.46203,0
0.5,0.50795,0.46519,0
0.5,0.50949,0.46235,0
0.5,0.52668,0.46519,0
0.5,0.50624,0.46835,0
0.5,0.50633,0.4682,0
0.5,0.52532,0.46815,0
0.5,0.52523,0.46835,0
0.5,0.50425,0.47152,0
0.5,0.52379,0.47152,0
0.5,0.50234,0.47468,0
0.5,0.50316,0.47339,0
0.5,0.52216,0.47468,0
0.5,0.50047,0.47785,0
0.5,0.52215,0.47471,0
0.5,0.52053,0.47785,0
0.5,0.49844,0.48101,0
0.5,0.5,0.47868,0
0.5,0.51899,0.48072,0
0.5,0.51884,0.48101,0
0.5,0.4962,0.48418,0
0.5,0.49684,0.48342,0
0.5,0.51736,0.48418,0
0.5,0.49318,0.48734,0
0.5,0.49367,0.48697,0
0.5,0.51591,0.48734,0
0.5,0.48591,0.49051,0
0.5,0.48734,0.49022,0
0.5,0.49051,0.48908,0
0.5,0.51582,0.48754,0
0.5,0.51463,0.49051,0
0.5,0,0.49215,0
0.5,0.0031646,0.49216,0
0.5,0.0063291,0.49216,0
0.5,0.0094937,0.49216,0
0.5,0.012658,0.49216,0
0.5,0.015823,0.49216,0
0.5,0.018987,0.49216,0
0.5,0.022152,0.49216,0
0.5,0.025316,0.49216,0
0.5,0.028481,0.49216,0
0.5,0.031646,0.49216,0
0.5,0.03481,0.49216,0
0.5,0.037975,0.49216,0
0.5,0.041139,0.49216,0
0.5,0.044304,0.49216,0
0.5,0.047468,0.49216,0
0.5,0.050633,0.49216,0
0.5,0.053797,0.49216,0
0.5,0.056962,0.49216,0
0.5,0.060127,0.49216,0
0.5,0.063291,0.49216,0
0.5,0.066456,0.49216,0
0.5,0.06962,0.49216,0
0.5,0.072785,0.49216,0
0.5,0.075949,0.49216,0
0.5,0.079114,0.49216,0
0.5,0.082278,0.49216,0
0.5,0.085443,0.49216,0
0.5,0.088608,0.49216,0
0.5,0.091772,0.49216,0
0.5,0.094937,0.49216,0
0.5,0.098101,0.49216,0
0.5,0.10127,0.49216,0
0.5,0.10443,0.49216,0
0.5,0.10759,0.49216,0
0.5,0.11076,0.49216,0
0.5,0.11392,0.49216,0
0.5,0.11709,0.49216,0
0.5,0.12025,0.49216,0
0.5,0.12342,0.49216,0
0.5,0.12658,0.49216,0
0.5,0.12975,0.49216,0
0.5,0.13291,0.49216,0
0.5,0.13608,0.49216,0
0.5,0.13924,0.49216,0
0.5,0.14241,0.49216,0
0.5,0.14557,0.49216,0
0.5,0.14873,0.49216,0
0.5,0.1519,0.49216,0
0.5,0.15506,0.49216,0
0.5,0.15823,0.49216,0
0.5,0.16139,0.49216,0
0.5,0.16456,0.49216,0
0.5,0.16772,0.49216,0
0.5,0.17089,0.49216,0
0.5,0.17405,0.49216,0
0.5,0.17722,0.49216,0
0.5,0.18038,0.49216,0
0.5,0.18354,0.49216,0
0.5,0.18671,0.49216,0
0.5,0.18987,0.49216,0
0.5,0.19304,0.49216,0
0.5,0.1962,0.49216,0
0.5,0.19937,0.49216,0
0.5,0.20253,0.49216,0
0.5,0.2057,0.49215,0
0.5,0.20886,0.49215,0
0.5,0.21203,0.49215,0
0.5,0.21519,0.49215,0
0.5,0.21835,0.49215,0
0.5,0.22152,0.49215,0
0.5,0.22468,0.49215,0
0.5,0.22785,0.49215,0
0.5,0.23101,0.49215,0
0.5,0.23418,0.49215,0
0.5,0.23734,0.49215,0
0.5,0.24051,0.49215,0
0.5,0.24367,0.49215,0
0.5,0.24684,0.49215,0
0.5,0.25,0.49215,0
0.5,0.25316,0.49215,0
0.5,0.25633,0.49215,0
0.5,0.25949,0.49215,0
0.5,0.26266,0.49215,0
0.5,0.26582,0.49215,0
0.5,0.26899,0.49215,0
0.5,0.27215,0.49215,0
0.5,0.27532,0.49215,0
0.5,0.27848,0.49215,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49215,0
0.5,0.31962,0.49214,0
0.5,0.32278,0.49214,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49213,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49213,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49209,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49079,0
0.5,0.51336,0.49367,0
0.5,0.51266,0.49535,0
0.5,0.51207,0.49684,0
0.5,0.51063,0.5,0
0.5,0.50949,0.50193,0
0.5,0.50874,0.50316,0
0.5,0.50633,0.50589,0
0.5,0.50583,0.50633,0
0.5,0.0031646,0.50784,0
0.5,0,0.50784,0
0.5,0.0063291,0.50784,0
0.5,0.0094937,0.50784,0
0.5,0.012658,0.50784,0
0.5,0.015823,0.50784,0
0.5,0.018987,0.50784,0
0.5,0.022152,0.50784,0
0.5,0.025316,0.50784,0
0.5,0.028481,0.50784,0
0.5,0.031646,0.50784,0
0.5,0.03481,0.50784,0
0.5,0.037975,0.50784,0
0.5,0.041139,0.50784,0
0.5,0.044304,0.50784,0
0.5,0.047468,0.50784,0
0.5,0.050633,0.50784,0
0.5,0.053797,0.50784,0
0.5,0.056962,0.50784,0
0.5,0.060127,0.50784,0
0.5,0.063291,0.50784,0
0.5,0.066456,0.50784,0
0.5,0.06962,0.50784,0
0.5,0.072785,0.50784,0
0.5,0.075949,0.50784,0
0.5,0.079114,0.50784,0
0.5,0.082278,0.50784,0
0.5,0.085443,0.50784,0
0.5,0.088608,0.50784,0
0.5,0.091772,0.50784,0
0.5,0.094937,0.50784,0
0.5,0.098101,0.50784,0
0.5,0.10127,0.50784,0
0.5,0.10443,0.50784,0
0.5,0.10759,0.50784,0
0.5,0.11076,0.50784,0
0.5,0.11392,0.50784,0
0.5,0.11709,0.50784,0
0.5,0.12025,0.50784,0
0.5,0.12342,0.50784,0
0.5,0.12658,0.50784,0
0.5,0.12975,0.50784,0
0.5,0.13291,0.50784,0
0.5,0.13608,0.50784,0
0.5,0.13924,0.50784,0
0.5,0.14241,0.50784,0
0.5,0.14557,0.50784,0
0.5,0.14873,0.50784,0
0.5,0.1519,0.50784,0
0.5,0.15506,0.50784,0
0.5,0.15823,0.50784,0
0.5,0.16139,0.50784,0
0.5,0.16456,0.50784,0
0.5,0.16772,0.50784,0
0.5,0.17089,0.50784,0
0.5,0.17405,0.50784,0
0.5,0.17722,0.50784,0
0.5,0.18038,0.50784,0
0.5,0.18354,0.50784,0
0.5,0.18671,0.50784,0
0.5,0.18987,0.50784,0
0.5,0.19304,0.50784,0
0.5,0.1962,0.50784,0
0.5,0.19937,0.50784,0
0.5,0.20253,0.50784,0
0.5,0.2057,0.50784,0
0.5,0.20886,0.50784,0
0.5,0.21203,0.50784,0
0.5,0.21519,0.50784,0
0.5,0.21835,0.50784,0
0.5,0.22152,0.50784,0
0.5,0.22468,0.50784,0
0.5,0.22785,0.50784,0
0.5,0.23101,0.50785,0
0.5,0.23418,0.50785,0
0.5,0.23734,0.50785,0
0.5,0.24051,0.50785,0
0.5,0.24367,0.50785,0
0.5,0.24684,0.50785,0
0.5,0.25,0.50785,0
0.5,0.25316,0.50785,0
0.5,0.25633,0.50785,0
0.5,0.25949,0.50785,0
0.5,0.26266,0.50785,0
0.5,0.26582,0.50785,0
0.5,0.26899,0.50785,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50785,0
0.5,0.31962,0.50786,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50787,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50788,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50789,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.50791,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50794,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48927,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61344,0.27532,0
0.5,0.61392,0.27516,0
0.5,0.61459,0.27532,0
0.5,0.60808,0.27848,0
0.5,0.61076,0.27618,0
0.5,0.61709,0.27607,0
0.5,0.61894,0.27848,0
0.5,0.6055,0.28165,0
0.5,0.60759,0.27901,0
0.5,0.61934,0.28165,0
0.5,0.60332,0.28481,0
0.5,0.60443,0.28321,0
0.5,0.6186,0.28481,0
0.5,0.60129,0.28797,0
0.5,0.6172,0.28797,0
0.5,0.59921,0.29114,0
0.5,0.60127,0.28802,0
0.5,0.61709,0.28819,0
0.5,0.61563,0.29114,0
0.5,0.59729,0.2943,0
0.5,0.5981,0.29303,0
0.5,0.61392,0.29408,0
0.5,0.6138,0.2943,0
0.5,0.59539,0.29747,0
0.5,0.61205,0.29747,0
0.5,0.59337,0.30063,0
0.5,0.59494,0.2982,0
0.5,0.61076,0.29968,0
0.5,0.61025,0.30063,0
0.5,0.59143,0.3038,0
0.5,0.59177,0.30326,0
0.5,0.60849,0.3038,0
0.5,0.5895,0.30696,0
0.5,0.60759,0.30529,0
0.5,0.60663,0.30696,0
0.5,0.58759,0.31013,0
0.5,0.58861,0.30851,0
0.5,0.60476,0.31013,0
0.5,0.58565,0.31329,0
0.5,0.60443,0.31067,0
0.5,0.60299,0.31329,0
0.5,0.58371,0.31646,0
0.5,0.58544,0.31364,0
0.5,0.60127,0.31621,0
0.5,0.60113,0.31646,0
0.5,0.58194,0.31962,0
0.5,0.58228,0.31905,0
0.5,0.59931,0.31962,0
0.5,0.58015,0.32278,0
0.5,0.5981,0.32161,0
0.5,0.59743,0.32278,0
0.5,0.57837,0.32595,0
0.5,0.57911,0.3247,0
0.5,0.59568,0.32595,0
0.5,0.57651,0.32911,0
0.5,0.59494,0.32727,0
0.5,0.59398,0.32911,0
0.5,0.57453,0.33228,0
0.5,0.57595,0.33002,0
0.5,0.59227,0.33228,0
0.5,0.57278,0.33544,0
0.5,0.57278,0.33544,0
0.5,0.59177,0.33313,0
0.5,0.59051,0.33544,0
0.5,0.57103,0.33861,0
0.5,0.58861,0.33853,0
0.5,0.58856,0.33861,0
0.5,0.56941,0.34177,0
0.5,0.56962,0.34139,0
0.5,0.58682,0.34177,0
0.5,0.56773,0.34494,0
0.5,0.58544,0.34426,0
0.5,0.5851,0.34494,0
0.5,0.56614,0.3481,0
0.5,0.56646,0.34752,0
0.5,0.58352,0.3481,0
0.5,0.56449,0.35127,0
0.5,0.58228,0.35047,0
0.5,0.5819,0.35127,0
0.5,0.56291,0.35443,0
0.5,0.56329,0.35373,0
0.5,0.58036,0.35443,0
0.5,0.56129,0.35759,0
0.5,0.57911,0.35683,0
0.5,0.57875,0.35759,0
0.5,0.55972,0.36076,0
0.5,0.56013,0.35999,0
0.5,0.57722,0.36076,0
0.5,0.5581,0.36392,0
0.5,0.57595,0.36322,0
0.5,0.57561,0.36392,0
0.5,0.55653,0.36709,0
0.5,0.55696,0.36627,0
0.5,0.57409,0.36709,0
0.5,0.5549,0.37025,0
0.5,0.57278,0.36963,0
0.5,0.57249,0.37025,0
0.5,0.55332,0.37342,0
0.5,0.5538,0.37252,0
0.5,0.57098,0.37342,0
0.5,0.5517,0.37658,0
0.5,0.56962,0.37607,0
0.5,0.56938,0.37658,0
0.5,0.55012,0.37975,0
0.5,0.55063,0.37878,0
0.5,0.56786,0.37975,0
0.5,0.54851,0.38291,0
0.5,0.56646,0.38248,0
0.5,0.56625,0.38291,0
0.5,0.54694,0.38608,0
0.5,0.54747,0.38508,0
0.5,0.56474,0.38608,0
0.5,0.54533,0.38924,0
0.5,0.56329,0.38888,0
0.5,0.56312,0.38924,0
0.5,0.54374,0.39241,0
0.5,0.5443,0.39135,0
0.5,0.56161,0.39241,0
0.5,0.54213,0.39557,0
0.5,0.56013,0.39531,0
0.5,0.56001,0.39557,0
0.5,0.54054,0.39873,0
0.5,0.54114,0.3976,0
0.5,0.5585,0.39873,0
0.5,0.53893,0.4019,0
0.5,0.55696,0.40175,0
0.5,0.55689,0.4019,0
0.5,0.53735,0.40506,0
0.5,0.53797,0.40389,0
0.5,0.55539,0.40506,0
0.5,0.53575,0.40823,0
0.5,0.5538,0.40815,0
0.5,0.55376,0.40823,0
0.5,0.53417,0.41139,0
0.5,0.53481,0.41017,0
0.5,0.55227,0.41139,0
0.5,0.53255,0.41456,0
0.5,0.55063,0.41455,0
0.5,0.55063,0.41456,0
0.5,0.53096,0.41772,0
0.5,0.53165,0.41643,0
0.5,0.54913,0.41772,0
0.5,0.52935,0.42089,0
0.5,0.54752,0.42089,0
0.5,0.52775,0.42405,0
0.5,0.52848,0.42268,0
0.5,0.54747,0.42099,0
0.5,0.54602,0.42405,0
0.5,0.52616,0.42722,0
0.5,0.54442,0.42722,0
0.5,0.52459,0.43038,0
0.5,0.52532,0.42899,0
0.5,0.5443,0.42744,0
0.5,0.54291,0.43038,0
0.5,0.52299,0.43354,0
0.5,0.5413,0.43354,0
0.5,0.52143,0.43671,0
0.5,0.52215,0.43532,0
0.5,0.54114,0.43386,0
0.5,0.5398,0.43671,0
0.5,0.51984,0.43987,0
0.5,0.53819,0.43987,0
0.5,0.51827,0.44304,0
0.5,0.51899,0.44166,0
0.5,0.53797,0.44031,0
0.5,0.5367,0.44304,0
0.5,0.51672,0.4462,0
0.5,0.53514,0.4462,0
0.5,0.51522,0.44937,0
0.5,0.51582,0.44816,0
0.5,0.53481,0.44687,0
0.5,0.53366,0.44937,0
0.5,0.51376,0.45253,0
0.5,0.53217,0.45253,0
0.5,0.51246,0.4557,0
0.5,0.51266,0.45526,0
0.5,0.53165,0.45365,0
0.5,0.53077,0.4557,0
0.5,0.51102,0.45886,0
0.5,0.52943,0.45886,0
0.5,0.50958,0.46203,0
0.5,0.52848,0.46108,0
0.5,0.52813,0.46203,0
0.5,0.50789,0.46519,0
0.5,0.50949,0.4622,0
0.5,0.52685,0.46519,0
0.5,0.50616,0.46835,0
0.5,0.50633,0.46806,0
0.5,0.52539,0.46835,0
0.5,0.50418,0.47152,0
0.5,0.52532,0.4685,0
0.5,0.52394,0.47152,0
0.5,0.50226,0.47468,0
0.5,0.50316,0.47325,0
0.5,0.52234,0.47468,0
0.5,0.50039,0.47785,0
0.5,0.52215,0.47504,0
0.5,0.5207,0.47785,0
0.5,0.49836,0.48101,0
0.5,0.5,0.47854,0
0.5,0.519,0.48101,0
0.5,0.4961,0.48418,0
0.5,0.49684,0.4833,0
0.5,0.51899,0.48103,0
0.5,0.51753,0.48418,0
0.5,0.49307,0.48734,0
0.5,0.49367,0.48688,0
0.5,0.51609,0.48734,0
0.5,0.48584,0.49051,0
0.5,0.48734,0.49019,0
0.5,0.49051,0.48902,0
0.5,0.51582,0.48796,0
0.5,0.5148,0.49051,0
0.5,0,0.49215,0
0.5,0.0031646,0.49215,0
0.5,0.0063291,0.49215,0
0.5,0.0094937,0.49215,0
0.5,0.012658,0.49215,0
0.5,0.015823,0.49215,0
0.5,0.018987,0.49215,0
0.5,0.022152,0.49215,0
0.5,0.025316,0.49215,0
0.5,0.028481,0.49215,0
0.5,0.031646,0.49215,0
0.5,0.03481,0.49215,0
0.5,0.037975,0.49215,0
0.5,0.041139,0.49215,0
0.5,0.044304,0.49215,0
0.5,0.047468,0.49215,0
0.5,0.050633,0.49215,0
0.5,0.053797,0.49215,0
0.5,0.056962,0.49215,0
0.5,0.060127,0.49215,0
0.5,0.063291,0.49215,0
0.5,0.066456,0.49215,0
0.5,0.06962,0.49215,0
0.5,0.072785,0.49215,0
0.5,0.075949,0.49215,0
0.5,0.079114,0.49215,0
0.5,0.082278,0.49215,0
0.5,0.085443,0.49215,0
0.5,0.088608,0.49215,0
0.5,0.091772,0.49215,0
0.5,0.094937,0.49215,0
0.5,0.098101,0.49215,0
0.5,0.10127,0.49215,0
0.5,0.10443,0.49215,0
0.5,0.10759,0.49215,0
0.5,0.11076,0.49215,0
0.5,0.11392,0.49215,0
0.5,0.11709,0.49215,0
0.5,0.12025,0.49215,0
0.5,0.12342,0.49215,0
0.5,0.12658,0.49215,0
0.5,0.12975,0.49215,0
0.5,0.13291,0.49215,0
0.5,0.13608,0.49215,0
0.5,0.13924,0.49215,0
0.5,0.14241,0.49215,0
0.5,0.14557,0.49215,0
0.5,0.14873,0.49215,0
0.5,0.1519,0.49215,0
0.5,0.15506,0.49215,0
0.5,0.15823,0.49215,0
0.5,0.16139,0.49215,0
0.5,0.16456,0.49215,0
0.5,0.16772,0.49215,0
0.5,0.17089,0.49215,0
0.5,0.17405,0.49215,0
0.5,0.17722,0.49215,0
0.5,0.18038,0.49215,0
0.5,0.18354,0.49215,0
0.5,0.18671,0.49215,0
0.5,0.18987,0.49215,0
0.5,0.19304,0.49215,0
0.5,0.1962,0.49215,0
0.5,0.19937,0.49215,0
0.5,0.20253,0.49215,0
0.5,0.2057,0.49215,0
0.5,0.20886,0.49215,0
0.5,0.21203,0.49215,0
0.5,0.21519,0.49215,0
0.5,0.21835,0.49215,0
0.5,0.22152,0.49215,0
0.5,0.22468,0.49215,0
0.5,0.22785,0.49215,0
0.5,0.23101,0.49215,0
0.5,0.23418,0.49215,0
0.5,0.23734,0.49215,0
0.5,0.24051,0.49215,0
0.5,0.24367,0.49215,0
0.5,0.24684,0.49215,0
0.5,0.25,0.49215,0
0.5,0.25316,0.49215,0
0.5,0.25633,0.49215,0
0.5,0.25949,0.49215,0
0.5,0.26266,0.49215,0
0.5,0.26582,0.49215,0
0.5,0.26899,0.49215,0
0.5,0.27215,0.49215,0
0.5,0.27532,0.49215,0
0.5,0.27848,0.49215,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49215,0
0.5,0.30696,0.49215,0
0.5,0.31013,0.49215,0
0.5,0.31329,0.49215,0
0.5,0.31646,0.49214,0
0.5,0.31962,0.49214,0
0.5,0.32278,0.49214,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49214,0
0.5,0.34177,0.49214,0
0.5,0.34494,0.49213,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49212,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49212,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49208,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49208,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49207,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49078,0
0.5,0.51353,0.49367,0
0.5,0.51266,0.49573,0
0.5,0.51221,0.49684,0
0.5,0.51076,0.5,0
0.5,0.50949,0.50209,0
0.5,0.50882,0.50316,0
0.5,0.50633,0.5059,0
0.5,0.50585,0.50633,0
0.5,0.0031646,0.50785,0
0.5,0,0.50785,0
0.5,0.0063291,0.50785,0
0.5,0.0094937,0.50785,0
0.5,0.012658,0.50785,0
0.5,0.015823,0.50785,0
0.5,0.018987,0.50785,0
0.5,0.022152,0.50785,0
0.5,0.025316,0.50785,0
0.5,0.028481,0.50785,0
0.5,0.031646,0.50785,0
0.5,0.03481,0.50785,0
0.5,0.037975,0.50785,0
0.5,0.041139,0.50785,0
0.5,0.044304,0.50785,0
0.5,0.047468,0.50785,0
0.5,0.050633,0.50785,0
0.5,0.053797,0.50785,0
0.5,0.056962,0.50785,0
0.5,0.060127,0.50785,0
0.5,0.063291,0.50785,0
0.5,0.066456,0.50785,0
0.5,0.06962,0.50785,0
0.5,0.072785,0.50785,0
0.5,0.075949,0.50785,0
0.5,0.079114,0.50785,0
0.5,0.082278,0.50785,0
0.5,0.085443,0.50785,0
0.5,0.088608,0.50785,0
0.5,0.091772,0.50785,0
0.5,0.094937,0.50785,0
0.5,0.098101,0.50785,0
0.5,0.10127,0.50785,0
0.5,0.10443,0.50785,0
0.5,0.10759,0.50785,0
0.5,0.11076,0.50785,0
0.5,0.11392,0.50785,0
0.5,0.11709,0.50785,0
0.5,0.12025,0.50785,0
0.5,0.12342,0.50785,0
0.5,0.12658,0.50785,0
0.5,0.12975,0.50785,0
0.5,0.13291,0.50785,0
0.5,0.13608,0.50785,0
0.5,0.13924,0.50785,0
0.5,0.14241,0.50785,0
0.5,0.14557,0.50785,0
0.5,0.14873,0.50785,0
0.5,0.1519,0.50785,0
0.5,0.15506,0.50785,0
0.5,0.15823,0.50785,0
0.5,0.16139,0.50785,0
0.5,0.16456,0.50785,0
0.5,0.16772,0.50785,0
0.5,0.17089,0.50785,0
0.5,0.17405,0.50785,0
0.5,0.17722,0.50785,0
0.5,0.18038,0.50785,0
0.5,0.18354,0.50785,0
0.5,0.18671,0.50785,0
0.5,0.18987,0.50785,0
0.5,0.19304,0.50785,0
0.5,0.1962,0.50785,0
0.5,0.19937,0.50785,0
0.5,0.20253,0.50785,0
0.5,0.2057,0.50785,0
0.5,0.20886,0.50785,0
0.5,0.21203,0.50785,0
0.5,0.21519,0.50785,0
0.5,0.21835,0.50785,0
0.5,0.22152,0.50785,0
0.5,0.22468,0.50785,0
0.5,0.22785,0.50785,0
0.5,0.23101,0.50785,0
0.5,0.23418,0.50785,0
0.5,0.23734,0.50785,0
0.5,0.24051,0.50785,0
0.5,0.24367,0.50785,0
0.5,0.24684,0.50785,0
0.5,0.25,0.50785,0
0.5,0.25316,0.50785,0
0.5,0.25633,0.50785,0
0.5,0.25949,0.50785,0
0.5,0.26266,0.50785,0
0.5,0.26582,0.50785,0
0.5,0.26899,0.50785,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50785,0
0.5,0.30063,0.50785,0
0.5,0.3038,0.50785,0
0.5,0.30696,0.50785,0
0.5,0.31013,0.50785,0
0.5,0.31329,0.50785,0
0.5,0.31646,0.50786,0
0.5,0.31962,0.50786,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50786,0
0.5,0.33861,0.50786,0
0.5,0.34177,0.50786,0
0.5,0.34494,0.50787,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50787,0
0.5,0.36076,0.50788,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50788,0
0.5,0.37342,0.50789,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.50789,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.50791,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50791,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50792,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50794,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50796,0
0.5,0.42722,0.50797,0
0.5,0.43038,0.50798,0
0.5,0.43354,0.50799,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50802,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.5081,0
0.5,0.4557,0.50813,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50821,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50833,0
0.5,0.47152,0.50842,0
0.5,0.47468,0.50853,0
0.5,0.47785,0.50867,0
0.5,0.48101,0.50884,0
0.5,0.48418,0.50906,0
0.5,0.48734,0.50932,0
0.5,0.48927,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62233,0.25633,0
0.5,0.62342,0.2554,0
0.5,0.62658,0.25397,0
0.5,0.62975,0.25436,0
0.5,0.63186,0.25633,0
0.5,0.61945,0.25949,0
0.5,0.62025,0.25851,0
0.5,0.63273,0.25949,0
0.5,0.61719,0.26266,0
0.5,0.63228,0.26266,0
0.5,0.61501,0.26582,0
0.5,0.61709,0.26282,0
0.5,0.63103,0.26582,0
0.5,0.61288,0.26899,0
0.5,0.61392,0.26746,0
0.5,0.62975,0.26823,0
0.5,0.62936,0.26899,0
0.5,0.61085,0.27215,0
0.5,0.62761,0.27215,0
0.5,0.60874,0.27532,0
0.5,0.61076,0.2723,0
0.5,0.62658,0.27381,0
0.5,0.62569,0.27532,0
0.5,0.6067,0.27848,0
0.5,0.60759,0.27712,0
0.5,0.62376,0.27848,0
0.5,0.6048,0.28165,0
0.5,0.62342,0.27903,0
0.5,0.62188,0.28165,0
0.5,0.60283,0.28481,0
0.5,0.60443,0.28228,0
0.5,0.62025,0.28425,0
0.5,0.61993,0.28481,0
0.5,0.60085,0.28797,0
0.5,0.60127,0.28734,0
0.5,0.61813,0.28797,0
0.5,0.59886,0.29114,0
0.5,0.61709,0.28972,0
0.5,0.61631,0.29114,0
0.5,0.59696,0.2943,0
0.5,0.5981,0.29246,0
0.5,0.61442,0.2943,0
0.5,0.59511,0.29747,0
0.5,0.61392,0.2951,0
0.5,0.61253,0.29747,0
0.5,0.5931,0.30063,0
0.5,0.59494,0.29775,0
0.5,0.61076,0.30042,0
0.5,0.61065,0.30063,0
0.5,0.59115,0.3038,0
0.5,0.59177,0.30281,0
0.5,0.60888,0.3038,0
0.5,0.58928,0.30696,0
0.5,0.60759,0.30592,0
0.5,0.60697,0.30696,0
0.5,0.58737,0.31013,0
0.5,0.58861,0.30814,0
0.5,0.60509,0.31013,0
0.5,0.58544,0.31329,0
0.5,0.60443,0.31121,0
0.5,0.60327,0.31329,0
0.5,0.58351,0.31646,0
0.5,0.58544,0.31329,0
0.5,0.60141,0.31646,0
0.5,0.58174,0.31962,0
0.5,0.58228,0.31871,0
0.5,0.60127,0.31668,0
0.5,0.59956,0.31962,0
0.5,0.57998,0.32278,0
0.5,0.5981,0.322,0
0.5,0.59765,0.32278,0
0.5,0.5782,0.32595,0
0.5,0.57911,0.3244,0
0.5,0.5959,0.32595,0
0.5,0.57635,0.32911,0
0.5,0.59494,0.32765,0
0.5,0.59418,0.32911,0
0.5,0.57438,0.33228,0
0.5,0.57595,0.32977,0
0.5,0.59248,0.33228,0
0.5,0.57263,0.33544,0
0.5,0.57278,0.33517,0
0.5,0.59177,0.33347,0
0.5,0.59069,0.33544,0
0.5,0.57089,0.33861,0
0.5,0.58875,0.33861,0
0.5,0.56926,0.34177,0
0.5,0.56962,0.34112,0
0.5,0.58861,0.33885,0
0.5,0.58699,0.34177,0
0.5,0.5676,0.34494,0
0.5,0.58544,0.34457,0
0.5,0.58526,0.34494,0
0.5,0.56601,0.3481,0
0.5,0.56646,0.34726,0
0.5,0.58368,0.3481,0
0.5,0.56437,0.35127,0
0.5,0.58228,0.35078,0
0.5,0.58205,0.35127,0
0.5,0.56279,0.35443,0
0.5,0.56329,0.35349,0
0.5,0.58051,0.35443,0
0.5,0.56118,0.35759,0
0.5,0.57911,0.35713,0
0.5,0.57889,0.35759,0
0.5,0.55961,0.36076,0
0.5,0.56013,0.35977,0
0.5,0.57737,0.36076,0
0.5,0.55799,0.36392,0
0.5,0.57595,0.3635,0
0.5,0.57575,0.36392,0
0.5,0.55641,0.36709,0
0.5,0.55696,0.36605,0
0.5,0.57424,0.36709,0
0.5,0.5548,0.37025,0
0.5,0.57278,0.36991,0
0.5,0.57262,0.37025,0
0.5,0.55321,0.37342,0
0.5,0.5538,0.37231,0
0.5,0.57111,0.37342,0
0.5,0.5516,0.37658,0
0.5,0.56962,0.37634,0
0.5,0.56951,0.37658,0
0.5,0.55002,0.37975,0
0.5,0.55063,0.37859,0
0.5,0.568,0.37975,0
0.5,0.54842,0.38291,0
0.5,0.56646,0.38274,0
0.5,0.56638,0.38291,0
0.5,0.54684,0.38608,0
0.5,0.54747,0.38489,0
0.5,0.56487,0.38608,0
0.5,0.54523,0.38924,0
0.5,0.56329,0.38913,0
0.5,0.56324,0.38924,0
0.5,0.54365,0.39241,0
0.5,0.5443,0.39116,0
0.5,0.56174,0.39241,0
0.5,0.54204,0.39557,0
0.5,0.56013,0.39555,0
0.5,0.56012,0.39557,0
0.5,0.54044,0.39873,0
0.5,0.54114,0.39742,0
0.5,0.55862,0.39873,0
0.5,0.53885,0.4019,0
0.5,0.55702,0.4019,0
0.5,0.53727,0.40506,0
0.5,0.53797,0.40372,0
0.5,0.55696,0.402,0
0.5,0.5555,0.40506,0
0.5,0.53566,0.40823,0
0.5,0.55389,0.40823,0
0.5,0.53408,0.41139,0
0.5,0.53481,0.41001,0
0.5,0.5538,0.4084,0
0.5,0.55238,0.41139,0
0.5,0.53247,0.41456,0
0.5,0.55075,0.41456,0
0.5,0.53087,0.41772,0
0.5,0.53165,0.41626,0
0.5,0.55063,0.41479,0
0.5,0.54925,0.41772,0
0.5,0.52927,0.42089,0
0.5,0.54765,0.42089,0
0.5,0.52767,0.42405,0
0.5,0.52848,0.42252,0
0.5,0.54747,0.42123,0
0.5,0.54613,0.42405,0
0.5,0.52609,0.42722,0
0.5,0.54455,0.42722,0
0.5,0.52452,0.43038,0
0.5,0.52532,0.42884,0
0.5,0.5443,0.42768,0
0.5,0.54302,0.43038,0
0.5,0.52292,0.43354,0
0.5,0.54143,0.43354,0
0.5,0.52135,0.43671,0
0.5,0.52215,0.43517,0
0.5,0.54114,0.4341,0
0.5,0.53991,0.43671,0
0.5,0.51976,0.43987,0
0.5,0.53831,0.43987,0
0.5,0.51819,0.44304,0
0.5,0.51899,0.44151,0
0.5,0.53797,0.44054,0
0.5,0.53681,0.44304,0
0.5,0.51665,0.4462,0
0.5,0.53527,0.4462,0
0.5,0.51516,0.44937,0
0.5,0.51582,0.44802,0
0.5,0.53481,0.44712,0
0.5,0.53377,0.44937,0
0.5,0.51371,0.45253,0
0.5,0.53231,0.45253,0
0.5,0.5124,0.4557,0
0.5,0.51266,0.45513,0
0.5,0.53165,0.45394,0
0.5,0.5309,0.4557,0
0.5,0.51096,0.45886,0
0.5,0.52958,0.45886,0
0.5,0.50953,0.46203,0
0.5,0.52848,0.46143,0
0.5,0.52826,0.46203,0
0.5,0.50783,0.46519,0
0.5,0.50949,0.46209,0
0.5,0.52698,0.46519,0
0.5,0.50609,0.46835,0
0.5,0.50633,0.46796,0
0.5,0.52553,0.46835,0
0.5,0.50413,0.47152,0
0.5,0.52532,0.46879,0
0.5,0.52407,0.47152,0
0.5,0.5022,0.47468,0
0.5,0.50316,0.47317,0
0.5,0.52249,0.47468,0
0.5,0.50034,0.47785,0
0.5,0.52215,0.47531,0
0.5,0.52084,0.47785,0
0.5,0.4983,0.48101,0
0.5,0.5,0.47845,0
0.5,0.51916,0.48101,0
0.5,0.49603,0.48418,0
0.5,0.49684,0.48321,0
0.5,0.51899,0.48136,0
0.5,0.51768,0.48418,0
0.5,0.49299,0.48734,0
0.5,0.49367,0.48682,0
0.5,0.51625,0.48734,0
0.5,0.48579,0.49051,0
0.5,0.48734,0.49017,0
0.5,0.49051,0.48897,0
0.5,0.51582,0.48834,0
0.5,0.51495,0.49051,0
0.5,0,0.49215,0
0.5,0.0031646,0.49215,0
0.5,0.0063291,0.49215,0
0.5,0.0094937,0.49215,0
0.5,0.012658,0.49215,0
0.5,0.015823,0.49215,0
0.5,0.018987,0.49215,0
0.5,0.022152,0.49215,0
0.5,0.025316,0.49215,0
0.5,0.028481,0.49215,0
0.5,0.031646,0.49215,0
0.5,0.03481,0.49215,0
0.5,0.037975,0.49215,0
0.5,0.041139,0.49215,0
0.5,0.044304,0.49215,0
0.5,0.047468,0.49215,0
0.5,0.050633,0.49215,0
0.5,0.053797,0.49215,0
0.5,0.056962,0.49215,0
0.5,0.060127,0.49215,0
0.5,0.063291,0.49215,0
0.5,0.066456,0.49215,0
0.5,0.06962,0.49215,0
0.5,0.072785,0.49215,0
0.5,0.075949,0.49215,0
0.5,0.079114,0.49215,0
0.5,0.082278,0.49215,0
0.5,0.085443,0.49215,0
0.5,0.088608,0.49215,0
0.5,0.091772,0.49215,0
0.5,0.094937,0.49215,0
0.5,0.098101,0.49215,0
0.5,0.10127,0.49215,0
0.5,0.10443,0.49215,0
0.5,0.10759,0.49215,0
0.5,0.11076,0.49215,0
0.5,0.11392,0.49215,0
0.5,0.11709,0.49215,0
0.5,0.12025,0.49215,0
0.5,0.12342,0.49215,0
0.5,0.12658,0.49215,0
0.5,0.12975,0.49215,0
0.5,0.13291,0.49215,0
0.5,0.13608,0.49215,0
0.5,0.13924,0.49215,0
0.5,0.14241,0.49215,0
0.5,0.14557,0.49215,0
0.5,0.14873,0.49215,0
0.5,0.1519,0.49215,0
0.5,0.15506,0.49215,0
0.5,0.15823,0.49215,0
0.5,0.16139,0.49215,0
0.5,0.16456,0.49215,0
0.5,0.16772,0.49215,0
0.5,0.17089,0.49215,0
0.5,0.17405,0.49215,0
0.5,0.17722,0.49215,0
0.5,0.18038,0.49215,0
0.5,0.18354,0.49215,0
0.5,0.18671,0.49215,0
0.5,0.18987,0.49215,0
0.5,0.19304,0.49215,0
0.5,0.1962,0.49215,0
0.5,0.19937,0.49215,0
0.5,0.20253,0.49215,0
0.5,0.2057,0.49215,0
0.5,0.20886,0.49215,0
0.5,0.21203,0.49215,0
0.5,0.21519,0.49215,0
0.5,0.21835,0.49215,0
0.5,0.22152,0.49215,0
0.5,0.22468,0.49215,0
0.5,0.22785,0.49215,0
0.5,0.23101,0.49215,0
0.5,0.23418,0.49215,0
0.5,0.23734,0.49215,0
0.5,0.24051,0.49215,0
0.5,0.24367,0.49215,0
0.5,0.24684,0.49215,0
0.5,0.25,0.49215,0
0.5,0.25316,0.49215,0
0.5,0.25633,0.49215,0
0.5,0.25949,0.49215,0
0.5,0.26266,0.49215,0
0.5,0.26582,0.49215,0
0.5,0.26899,0.49215,0
0.5,0.27215,0.49215,0
0.5,0.27532,0.49215,0
0.5,0.27848,0.49215,0
0.5,0.28165,0.49215,0
0.5,0.28481,0.49215,0
0.5,0.28797,0.49215,0
0.5,0.29114,0.49215,0
0.5,0.2943,0.49215,0
0.5,0.29747,0.49215,0
0.5,0.30063,0.49215,0
0.5,0.3038,0.49214,0
0.5,0.30696,0.49214,0
0.5,0.31013,0.49214,0
0.5,0.31329,0.49214,0
0.5,0.31646,0.49214,0
0.5,0.31962,0.49214,0
0.5,0.32278,0.49214,0
0.5,0.32595,0.49214,0
0.5,0.32911,0.49214,0
0.5,0.33228,0.49214,0
0.5,0.33544,0.49214,0
0.5,0.33861,0.49213,0
0.5,0.34177,0.49213,0
0.5,0.34494,0.49213,0
0.5,0.3481,0.49213,0
0.5,0.35127,0.49213,0
0.5,0.35443,0.49213,0
0.5,0.35759,0.49213,0
0.5,0.36076,0.49212,0
0.5,0.36392,0.49212,0
0.5,0.36709,0.49212,0
0.5,0.37025,0.49212,0
0.5,0.37342,0.49211,0
0.5,0.37658,0.49211,0
0.5,0.37975,0.49211,0
0.5,0.38291,0.49211,0
0.5,0.38608,0.4921,0
0.5,0.38924,0.4921,0
0.5,0.39241,0.4921,0
0.5,0.39557,0.49209,0
0.5,0.39873,0.49209,0
0.5,0.4019,0.49208,0
0.5,0.40506,0.49208,0
0.5,0.40823,0.49207,0
0.5,0.41139,0.49207,0
0.5,0.41456,0.49206,0
0.5,0.41772,0.49206,0
0.5,0.42089,0.49205,0
0.5,0.42405,0.49205,0
0.5,0.42722,0.49204,0
0.5,0.43038,0.49203,0
0.5,0.43354,0.49202,0
0.5,0.43671,0.49201,0
0.5,0.43987,0.492,0
0.5,0.44304,0.49199,0
0.5,0.4462,0.49198,0
0.5,0.44937,0.49196,0
0.5,0.45253,0.49194,0
0.5,0.4557,0.49192,0
0.5,0.45886,0.49189,0
0.5,0.46203,0.49185,0
0.5,0.46519,0.4918,0
0.5,0.46835,0.49173,0
0.5,0.47152,0.49164,0
0.5,0.47468,0.49152,0
0.5,0.47785,0.49135,0
0.5,0.48101,0.49112,0
0.5,0.48418,0.49078,0
0.5,0.51369,0.49367,0
0.5,0.51266,0.49609,0
0.5,0.51235,0.49684,0
0.5,0.51088,0.5,0
0.5,0.50949,0.50224,0
0.5,0.5089,0.50316,0
0.5,0.50633,0.50594,0
0.5,0.50588,0.50633,0
0.5,0.0031646,0.50785,0
0.5,0,0.50785,0
0.5,0.0063291,0.50785,0
0.5,0.0094937,0.50785,0
0.5,0.012658,0.50785,0
0.5,0.015823,0.50785,0
0.5,0.018987,0.50785,0
0.5,0.022152,0.50785,0
0.5,0.025316,0.50785,0
0.5,0.028481,0.50785,0
0.5,0.031646,0.50785,0
0.5,0.03481,0.50785,0
0.5,0.037975,0.50785,0
0.5,0.041139,0.50785,0
0.5,0.044304,0.50785,0
0.5,0.047468,0.50785,0
0.5,0.050633,0.50785,0
0.5,0.053797,0.50785,0
0.5,0.056962,0.50785,0
0.5,0.060127,0.50785,0
0.5,0.063291,0.50785,0
0.5,0.066456,0.50785,0
0.5,0.06962,0.50785,0
0.5,0.072785,0.50785,0
0.5,0.075949,0.50785,0
0.5,0.079114,0.50785,0
0.5,0.082278,0.50785,0
0.5,0.085443,0.50785,0
0.5,0.088608,0.50785,0
0.5,0.091772,0.50785,0
0.5,0.094937,0.50785,0
0.5,0.098101,0.50785,0
0.5,0.10127,0.50785,0
0.5,0.10443,0.50785,0
0.5,0.10759,0.50785,0
0.5,0.11076,0.50785,0
0.5,0.11392,0.50785,0
0.5,0.11709,0.50785,0
0.5,0.12025,0.50785,0
0.5,0.12342,0.50785,0
0.5,0.12658,0.50785,0
0.5,0.12975,0.50785,0
0.5,0.13291,0.50785,0
0.5,0.13608,0.50785,0
0.5,0.13924,0.50785,0
0.5,0.14241,0.50785,0
0.5,0.14557,0.50785,0
0.5,0.14873,0.50785,0
0.5,0.1519,0.50785,0
0.5,0.15506,0.50785,0
0.5,0.15823,0.50785,0
0.5,0.16139,0.50785,0
0.5,0.16456,0.50785,0
0.5,0.16772,0.50785,0
0.5,0.17089,0.50785,0
0.5,0.17405,0.50785,0
0.5,0.17722,0.50785,0
0.5,0.18038,0.50785,0
0.5,0.18354,0.50785,0
0.5,0.18671,0.50785,0
0.5,0.18987,0.50785,0
0.5,0.19304,0.50785,0
0.5,0.1962,0.50785,0
0.5,0.19937,0.50785,0
0.5,0.20253,0.50785,0
0.5,0.2057,0.50785,0
0.5,0.20886,0.50785,0
0.5,0.21203,0.50785,0
0.5,0.21519,0.50785,0
0.5,0.21835,0.50785,0
0.5,0.22152,0.50785,0
0.5,0.22468,0.50785,0
0.5,0.22785,0.50785,0
0.5,0.23101,0.50785,0
0.5,0.23418,0.50785,0
0.5,0.23734,0.50785,0
0.5,0.24051,0.50785,0
0.5,0.24367,0.50785,0
0.5,0.24684,0.50785,0
0.5,0.25,0.50785,0
0.5,0.25316,0.50785,0
0.5,0.25633,0.50785,0
0.5,0.25949,0.50785,0
0.5,0.26266,0.50785,0
0.5,0.26582,0.50785,0
0.5,0.26899,0.50785,0
0.5,0.27215,0.50785,0
0.5,0.27532,0.50785,0
0.5,0.27848,0.50785,0
0.5,0.28165,0.50785,0
0.5,0.28481,0.50785,0
0.5,0.28797,0.50785,0
0.5,0.29114,0.50785,0
0.5,0.2943,0.50785,0
0.5,0.29747,0.50786,0
0.5,0.30063,0.50786,0
0.5,0.3038,0.50786,0
0.5,0.30696,0.50786,0
0.5,0.31013,0.50786,0
0.5,0.31329,0.50786,0
0.5,0.31646,0.50786,0
0.5,0.31962,0.50786,0
0.5,0.32278,0.50786,0
0.5,0.32595,0.50786,0
0.5,0.32911,0.50786,0
0.5,0.33228,0.50786,0
0.5,0.33544,0.50787,0
0.5,0.33861,0.50787,0
0.5,0.34177,0.50787,0
0.5,0.34494,0.50787,0
0.5,0.3481,0.50787,0
0.5,0.35127,0.50787,0
0.5,0.35443,0.50787,0
0.5,0.35759,0.50788,0
0.5,0.36076,0.50788,0
0.5,0.36392,0.50788,0
0.5,0.36709,0.50788,0
0.5,0.37025,0.50789,0
0.5,0.37342,0.50789,0
0.5,0.37658,0.50789,0
0.5,0.37975,0.50789,0
0.5,0.38291,0.5079,0
0.5,0.38608,0.5079,0
0.5,0.38924,0.5079,0
0.5,0.39241,0.50791,0
0.5,0.39557,0.50791,0
0.5,0.39873,0.50792,0
0.5,0.4019,0.50792,0
0.5,0.40506,0.50793,0
0.5,0.40823,0.50793,0
0.5,0.41139,0.50794,0
0.5,0.41456,0.50794,0
0.5,0.41772,0.50795,0
0.5,0.42089,0.50796,0
0.5,0.42405,0.50797,0
0.5,0.42722,0.50798,0
0.5,0.43038,0.50799,0
0.5,0.43354,0.508,0
0.5,0.43671,0.50801,0
0.5,0.43987,0.50803,0
0.5,0.44304,0.50804,0
0.5,0.4462,0.50806,0
0.5,0.44937,0.50808,0
0.5,0.45253,0.50811,0
0.5,0.4557,0.50814,0
0.5,0.45886,0.50817,0
0.5,0.46203,0.50822,0
0.5,0.46519,0.50827,0
0.5,0.46835,0.50834,0
0.5,0.47152,0.50843,0
0.5,0.47468,0.50854,0
0.5,0.47785,0.50868,0
0.5,0.48101,0.50885,0
0.5,0.48418,0.50907,0
0.5,0.48734,0.50933,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50815,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63679,0.23418,0
0.5,0.63924,0.23248,0
0.5,0.64241,0.23193,0
0.5,0.64557,0.23359,0
0.5,0.64605,0.23418,0
0.5,0.63374,0.23734,0
0.5,0.63608,0.23477,0
0.5,0.64703,0.23734,0
0.5,0.63131,0.24051,0
0.5,0.63291,0.2384,0
0.5,0.64656,0.24051,0
0.5,0.6291,0.24367,0
0.5,0.62975,0.24276,0
0.5,0.64557,0.24284,0
0.5,0.64525,0.24367,0
0.5,0.62696,0.24684,0
0.5,0.64355,0.24684,0
0.5,0.62474,0.25,0
0.5,0.62658,0.24737,0
0.5,0.64241,0.24871,0
0.5,0.64165,0.25,0
0.5,0.62264,0.25316,0
0.5,0.62342,0.25203,0
0.5,0.63973,0.25316,0
0.5,0.62057,0.25633,0
0.5,0.63924,0.25391,0
0.5,0.63776,0.25633,0
0.5,0.61854,0.25949,0
0.5,0.62025,0.25684,0
0.5,0.63608,0.25897,0
0.5,0.63577,0.25949,0
0.5,0.61663,0.26266,0
0.5,0.61709,0.26194,0
0.5,0.63383,0.26266,0
0.5,0.61463,0.26582,0
0.5,0.63291,0.26412,0
0.5,0.63191,0.26582,0
0.5,0.61252,0.26899,0
0.5,0.61392,0.26691,0
0.5,0.63005,0.26899,0
0.5,0.6105,0.27215,0
0.5,0.61076,0.27176,0
0.5,0.62975,0.26949,0
0.5,0.62823,0.27215,0
0.5,0.60843,0.27532,0
0.5,0.62658,0.27472,0
0.5,0.62621,0.27532,0
0.5,0.6064,0.27848,0
0.5,0.60759,0.27663,0
0.5,0.62425,0.27848,0
0.5,0.60455,0.28165,0
0.5,0.62342,0.27978,0
0.5,0.62227,0.28165,0
0.5,0.60259,0.28481,0
0.5,0.60443,0.28185,0
0.5,0.62026,0.28481,0
0.5,0.6006,0.28797,0
0.5,0.60127,0.28695,0
0.5,0.62025,0.28481,0
0.5,0.61845,0.28797,0
0.5,0.59864,0.29114,0
0.5,0.61709,0.29025,0
0.5,0.6166,0.29114,0
0.5,0.59676,0.2943,0
0.5,0.5981,0.2921,0
0.5,0.61472,0.2943,0
0.5,0.59493,0.29747,0
0.5,0.59494,0.29746,0
0.5,0.61392,0.29556,0
0.5,0.61278,0.29747,0
0.5,0.59292,0.30063,0
0.5,0.61089,0.30063,0
0.5,0.59097,0.3038,0
0.5,0.59177,0.30252,0
0.5,0.61076,0.30084,0
0.5,0.60912,0.3038,0
0.5,0.58912,0.30696,0
0.5,0.60759,0.30629,0
0.5,0.60719,0.30696,0
0.5,0.58721,0.31013,0
0.5,0.58861,0.30787,0
0.5,0.6053,0.31013,0
0.5,0.58528,0.31329,0
0.5,0.58544,0.31303,0
0.5,0.60443,0.31155,0
0.5,0.60346,0.31329,0
0.5,0.58337,0.31646,0
0.5,0.60162,0.31646,0
0.5,0.58159,0.31962,0
0.5,0.58228,0.31845,0
0.5,0.60127,0.31702,0
0.5,0.59974,0.31962,0
0.5,0.57985,0.32278,0
0.5,0.5981,0.32228,0
0.5,0.59781,0.32278,0
0.5,0.57807,0.32595,0
0.5,0.57911,0.32417,0
0.5,0.59607,0.32595,0
0.5,0.57624,0.32911,0
0.5,0.59494,0.32795,0
0.5,0.59434,0.32911,0
0.5,0.57426,0.33228,0
0.5,0.57595,0.32958,0
0.5,0.59264,0.33228,0
0.5,0.5725,0.33544,0
0.5,0.57278,0.33496,0
0.5,0.59177,0.33375,0
0.5,0.59084,0.33544,0
0.5,0.57077,0.33861,0
0.5,0.58891,0.33861,0
0.5,0.56915,0.34177,0
0.5,0.56962,0.3409,0
0.5,0.58861,0.33912,0
0.5,0.58714,0.34177,0
0.5,0.56749,0.34494,0
0.5,0.58544,0.34483,0
0.5,0.58539,0.34494,0
0.5,0.56589,0.3481,0
0.5,0.56646,0.34705,0
0.5,0.58382,0.3481,0
0.5,0.56427,0.35127,0
0.5,0.58228,0.35105,0
0.5,0.58217,0.35127,0
0.5,0.56268,0.35443,0
0.5,0.56329,0.35328,0
0.5,0.58064,0.35443,0
0.5,0.56108,0.35759,0
0.5,0.57911,0.35739,0
0.5,0.57902,0.35759,0
0.5,0.55951,0.36076,0
0.5,0.56013,0.35958,0
0.5,0.57751,0.36076,0
0.5,0.55789,0.36392,0
0.5,0.57595,0.36376,0
0.5,0.57587,0.36392,0
0.5,0.55631,0.36709,0
0.5,0.55696,0.36586,0
0.5,0.57437,0.36709,0
0.5,0.5547,0.37025,0
0.5,0.57278,0.37016,0
0.5,0.57274,0.37025,0
0.5,0.55311,0.37342,0
0.5,0.5538,0.37212,0
0.5,0.57124,0.37342,0
0.5,0.55151,0.37658,0
0.5,0.56963,0.37658,0
0.5,0.54993,0.37975,0
0.5,0.55063,0.37841,0
0.5,0.56962,0.37659,0
0.5,0.56812,0.37975,0
0.5,0.54833,0.38291,0
0.5,0.5665,0.38291,0
0.5,0.54676,0.38608,0
0.5,0.54747,0.38471,0
0.5,0.56646,0.38299,0
0.5,0.565,0.38608,0
0.5,0.54515,0.38924,0
0.5,0.56336,0.38924,0
0.5,0.54355,0.39241,0
0.5,0.5443,0.39099,0
0.5,0.56329,0.38937,0
0.5,0.56186,0.39241,0
0.5,0.54196,0.39557,0
0.5,0.56024,0.39557,0
0.5,0.54035,0.39873,0
0.5,0.54114,0.39725,0
0.5,0.56013,0.3958,0
0.5,0.55873,0.39873,0
0.5,0.53877,0.4019,0
0.5,0.55714,0.4019,0
0.5,0.53719,0.40506,0
0.5,0.53797,0.40356,0
0.5,0.55696,0.40224,0
0.5,0.55562,0.40506,0
0.5,0.53558,0.40823,0
0.5,0.55401,0.40823,0
0.5,0.534,0.41139,0
0.5,0.53481,0.40985,0
0.5,0.5538,0.40864,0
0.5,0.55249,0.41139,0
0.5,0.53239,0.41456,0
0.5,0.55087,0.41456,0
0.5,0.53079,0.41772,0
0.5,0.53165,0.41611,0
0.5,0.55063,0.41502,0
0.5,0.54936,0.41772,0
0.5,0.5292,0.42089,0
0.5,0.54776,0.42089,0
0.5,0.52759,0.42405,0
0.5,0.52848,0.42237,0
0.5,0.54747,0.42146,0
0.5,0.54623,0.42405,0
0.5,0.52601,0.42722,0
0.5,0.54466,0.42722,0
0.5,0.52444,0.43038,0
0.5,0.52532,0.42869,0
0.5,0.5443,0.42791,0
0.5,0.54313,0.43038,0
0.5,0.52285,0.43354,0
0.5,0.54154,0.43354,0
0.5,0.52128,0.43671,0
0.5,0.52215,0.43502,0
0.5,0.54114,0.43433,0
0.5,0.54002,0.43671,0
0.5,0.5197,0.43987,0
0.5,0.53843,0.43987,0
0.5,0.51812,0.44304,0
0.5,0.51899,0.44138,0
0.5,0.53797,0.44078,0
0.5,0.53692,0.44304,0
0.5,0.5166,0.4462,0
0.5,0.53539,0.4462,0
0.5,0.51511,0.44937,0
0.5,0.51582,0.44791,0
0.5,0.53481,0.44738,0
0.5,0.53389,0.44937,0
0.5,0.51367,0.45253,0
0.5,0.53245,0.45253,0
0.5,0.51235,0.4557,0
0.5,0.51266,0.45503,0
0.5,0.53165,0.45428,0
0.5,0.53105,0.4557,0
0.5,0.51091,0.45886,0
0.5,0.52975,0.45886,0
0.5,0.50947,0.46203,0
0.5,0.50949,0.46199,0
0.5,0.52848,0.46181,0
0.5,0.5284,0.46203,0
0.5,0.50777,0.46519,0
0.5,0.52712,0.46519,0
0.5,0.50604,0.46835,0
0.5,0.50633,0.46786,0
0.5,0.52567,0.46835,0
0.5,0.50408,0.47152,0
0.5,0.52532,0.46909,0
0.5,0.5242,0.47152,0
0.5,0.50216,0.47468,0
0.5,0.50316,0.47309,0
0.5,0.52264,0.47468,0
0.5,0.50029,0.47785,0
0.5,0.52215,0.4756,0
0.5,0.52099,0.47785,0
0.5,0.49825,0.48101,0
0.5,0.5,0.47837,0
0.5,0.51934,0.48101,0
0.5,0.49597,0.48418,0
0.5,0.49684,0.48314,0
0.5,0.51899,0.48173,0
0.5,0.51785,0.48418,0
0.5,0.49292,0.48734,0
0.5,0.49367,0.48675,0
0.5,0.51644,0.48734,0
0.5,0.48569,0.49051,0
0.5,0.48734,0.49014,0
0.5,0.49051,0.48893,0
0.5,0.51582,0.48877,0
0.5,0.51512,0.49051,0
0.5,0,0.49212,0
0.5,0.0031646,0.49212,0
0.5,0.0063291,0.49212,0
0.5,0.0094937,0.49211,0
0.5,0.012658,0.49211,0
0.5,0.015823,0.49211,0
0.5,0.018987,0.49211,0
0.5,0.022152,0.49211,0
0.5,0.025316,0.49211,0
0.5,0.028481,0.49211,0
0.5,0.031646,0.49211,0
0.5,0.03481,0.49211,0
0.5,0.037975,0.49211,0
0.5,0.041139,0.49211,0
0.5,0.044304,0.49211,0
0.5,0.047468,0.49211,0
0.5,0.050633,0.49211,0
0.5,0.053797,0.49211,0
0.5,0.056962,0.49211,0
0.5,0.060127,0.49211,0
0.5,0.063291,0.49211,0
0.5,0.066456,0.49211,0
0.5,0.06962,0.49211,0
0.5,0.072785,0.49211,0
0.5,0.075949,0.49211,0
0.5,0.079114,0.4921,0
0.5,0.082278,0.4921,0
0.5,0.085443,0.4921,0
0.5,0.088608,0.4921,0
0.5,0.091772,0.4921,0
0.5,0.094937,0.4921,0
0.5,0.098101,0.4921,0
0.5,0.10127,0.4921,0
0.5,0.10443,0.4921,0
0.5,0.10759,0.4921,0
0.5,0.11076,0.4921,0
0.5,0.11392,0.4921,0
0.5,0.11709,0.4921,0
0.5,0.12025,0.4921,0
0.5,0.12342,0.4921,0
0.5,0.12658,0.4921,0
0.5,0.12975,0.4921,0
0.5,0.13291,0.4921,0
0.5,0.13608,0.4921,0
0.5,0.13924,0.4921,0
0.5,0.14241,0.4921,0
0.5,0.14557,0.4921,0
0.5,0.14873,0.4921,0
0.5,0.1519,0.4921,0
0.5,0.15506,0.4921,0
0.5,0.15823,0.4921,0
0.5,0.16139,0.4921,0
0.5,0.16456,0.4921,0
0.5,0.16772,0.4921,0
0.5,0.17089,0.4921,0
0.5,0.17405,0.4921,0
0.5,0.17722,0.4921,0
0.5,0.18038,0.4921,0
0.5,0.18354,0.49209,0
0.5,0.18671,0.49209,0
0.5,0.18987,0.49209,0
0.5,0.19304,0.49209,0
0.5,0.1962,0.49209,0
0.5,0.19937,0.49209,0
0.5,0.20253,0.49209,0
0.5,0.2057,0.49209,0
0.5,0.20886,0.49209,0
0.5,0.21203,0.49209,0
0.5,0.21519,0.49209,0
0.5,0.21835,0.49209,0
0.5,0.22152,0.49209,0
0.5,0.22468,0.49209,0
0.5,0.22785,0.49209,0
0.5,0.23101,0.49209,0
0.5,0.23418,0.49209,0
0.5,0.23734,0.49209,0
0.5,0.24051,0.49209,0
0.5,0.24367,0.49209,0
0.5,0.24684,0.49209,0
0.5,0.25,0.49209,0
0.5,0.25316,0.49209,0
0.5,0.25633,0.49209,0
0.5,0.25949,0.49209,0
0.5,0.26266,0.49209,0
0.5,0.26582,0.49209,0
0.5,0.26899,0.49209,0
0.5,0.27215,0.49209,0
0.5,0.27532,0.49209,0
0.5,0.27848,0.49209,0
0.5,0.28165,0.49209,0
0.5,0.28481,0.49209,0
0.5,0.28797,0.49209,0
0.5,0.29114,0.49209,0
0.5,0.2943,0.49209,0
0.5,0.29747,0.49209,0
0.5,0.30063,0.49209,0
0.5,0.3038,0.49209,0
0.5,0.30696,0.49209,0
0.5,0.31013,0.49209,0
0.5,0.31329,0.49209,0
0.5,0.31646,0.49209,0
0.5,0.31962,0.49209,0
0.5,0.32278,0.49209,0
0.5,0.32595,0.49209,0
0.5,0.32911,0.49209,0
0.5,0.33228,0.49209,0
0.5,0.33544,0.49209,0
0.5,0.33861,0.49209,0
0.5,0.34177,0.49209,0
0.5,0.34494,0.49209,0
0.5,0.3481,0.49209,0
0.5,0.35127,0.49208,0
0.5,0.35443,0.49208,0
0.5,0.35759,0.49208,0
0.5,0.36076,0.49208,0
0.5,0.36392,0.49208,0
0.5,0.36709,0.49208,0
0.5,0.37025,0.49208,0
0.5,0.37342,0.49208,0
0.5,0.37658,0.49207,0
0.5,0.37975,0.49207,0
0.5,0.38291,0.49207,0
0.5,0.38608,0.49207,0
0.5,0.38924,0.49207,0
0.5,0.39241,0.49206,0
0.5,0.39557,0.49206,0
0.5,0.39873,0.49206,0
0.5,0.4019,0.49206,0
0.5,0.40506,0.49205,0
0.5,0.40823,0.49205,0
0.5,0.41139,0.49204,0
0.5,0.41456,0.49204,0
0.5,0.41772,0.49203,0
0.5,0.42089,0.49203,0
0.5,0.42405,0.49202,0
0.5,0.42722,0.49202,0
0.5,0.43038,0.49201,0
0.5,0.43354,0.492,0
0.5,0.43671,0.49199,0
0.5,0.43987,0.49198,0
0.5,0.44304,0.49197,0
0.5,0.4462,0.49196,0
0.5,0.44937,0.49194,0
0.5,0.45253,0.49192,0
0.5,0.4557,0.4919,0
0.5,0.45886,0.49187,0
0.5,0.46203,0.49183,0
0.5,0.46519,0.49178,0
0.5,0.46835,0.49172,0
0.5,0.47152,0.49163,0
0.5,0.47468,0.49151,0
0.5,0.47785,0.49134,0
0.5,0.48101,0.49111,0
0.5,0.48418,0.49077,0
0.5,0.51387,0.49367,0
0.5,0.51266,0.4965,0
0.5,0.51252,0.49684,0
0.5,0.51103,0.5,0
0.5,0.50949,0.50245,0
0.5,0.50902,0.50316,0
0.5,0.50633,0.50601,0
0.5,0.50595,0.50633,0
0.5,0.0031646,0.50788,0
0.5,0,0.50787,0
0.5,0.0063291,0.50788,0
0.5,0.0094937,0.50789,0
0.5,0.012658,0.50789,0
0.5,0.015823,0.50789,0
0.5,0.018987,0.50789,0
0.5,0.022152,0.50789,0
0.5,0.025316,0.50789,0
0.5,0.028481,0.50789,0
0.5,0.031646,0.50789,0
0.5,0.03481,0.50789,0
0.5,0.037975,0.50789,0
0.5,0.041139,0.50789,0
0.5,0.044304,0.50789,0
0.5,0.047468,0.50789,0
0.5,0.050633,0.50789,0
0.5,0.053797,0.50789,0
0.5,0.056962,0.50789,0
0.5,0.060127,0.50789,0
0.5,0.063291,0.50789,0
0.5,0.066456,0.50789,0
0.5,0.06962,0.50789,0
0.5,0.072785,0.50789,0
0.5,0.075949,0.50789,0
0.5,0.079114,0.5079,0
0.5,0.082278,0.5079,0
0.5,0.085443,0.5079,0
0.5,0.088608,0.5079,0
0.5,0.091772,0.5079,0
0.5,0.094937,0.5079,0
0.5,0.098101,0.5079,0
0.5,0.10127,0.5079,0
0.5,0.10443,0.5079,0
0.5,0.10759,0.5079,0
0.5,0.11076,0.5079,0
0.5,0.11392,0.5079,0
0.5,0.11709,0.5079,0
0.5,0.12025,0.5079,0
0.5,0.12342,0.5079,0
0.5,0.12658,0.5079,0
0.5,0.12975,0.5079,0
0.5,0.13291,0.5079,0
0.5,0.13608,0.5079,0
0.5,0.13924,0.5079,0
0.5,0.14241,0.5079,0
0.5,0.14557,0.5079,0
0.5,0.14873,0.5079,0
0.5,0.1519,0.5079,0
0.5,0.15506,0.5079,0
0.5,0.15823,0.5079,0
0.5,0.16139,0.5079,0
0.5,0.16456,0.5079,0
0.5,0.16772,0.5079,0
0.5,0.17089,0.5079,0
0.5,0.17405,0.5079,0
0.5,0.17722,0.5079,0
0.5,0.18038,0.5079,0
0.5,0.18354,0.5079,0
0.5,0.18671,0.50791,0
0.5,0.18987,0.50791,0
0.5,0.19304,0.50791,0
0.5,0.1962,0.50791,0
0.5,0.19937,0.50791,0
0.5,0.20253,0.50791,0
0.5,0.2057,0.50791,0
0.5,0.20886,0.50791,0
0.5,0.21203,0.50791,0
0.5,0.21519,0.50791,0
0.5,0.21835,0.50791,0
0.5,0.22152,0.50791,0
0.5,0.22468,0.50791,0
0.5,0.22785,0.50791,0
0.5,0.23101,0.50791,0
0.5,0.23418,0.50791,0
0.5,0.23734,0.50791,0
0.5,0.24051,0.50791,0
0.5,0.24367,0.50791,0
0.5,0.24684,0.50791,0
0.5,0.25,0.50791,0
0.5,0.25316,0.50791,0
0.5,0.25633,0.50791,0
0.5,0.25949,0.50791,0
0.5,0.26266,0.50791,0
0.5,0.26582,0.50791,0
0.5,0.26899,0.50791,0
0.5,0.27215,0.50791,0
0.5,0.27532,0.50791,0
0.5,0.27848,0.50791,0
0.5,0.28165,0.50791,0
0.5,0.28481,0.50791,0
0.5,0.28797,0.50791,0
0.5,0.29114,0.50791,0
0.5,0.2943,0.50791,0
0.5,0.29747,0.50791,0
0.5,0.30063,0.50791,0
0.5,0.3038,0.50791,0
0.5,0.30696,0.50791,0
0.5,0.31013,0.50792,0
0.5,0.31329,0.50792,0
0.5,0.31646,0.50792,0
0.5,0.31962,0.50792,0
0.5,0.32278,0.50792,0
0.5,0.32595,0.50792,0
0.5,0.32911,0.50792,0
0.5,0.33228,0.50792,0
0.5,0.33544,0.50792,0
0.5,0.33861,0.50792,0
0.5,0.34177,0.50792,0
0.5,0.34494,0.50792,0
0.5,0.3481,0.50792,0
0.5,0.35127,0.50792,0
0.5,0.35443,0.50792,0
0.5,0.35759,0.50792,0
0.5,0.36076,0.50793,0
0.5,0.36392,0.50793,0
0.5,0.36709,0.50793,0
0.5,0.37025,0.50793,0
0.5,0.37342,0.50793,0
0.5,0.37658,0.50793,0
0.5,0.37975,0.50794,0
0.5,0.38291,0.50794,0
0.5,0.38608,0.50794,0
0.5,0.38924,0.50794,0
0.5,0.39241,0.50795,0
0.5,0.39557,0.50795,0
0.5,0.39873,0.50795,0
0.5,0.4019,0.50796,0
0.5,0.40506,0.50796,0
0.5,0.40823,0.50797,0
0.5,0.41139,0.50797,0
0.5,0.41456,0.50798,0
0.5,0.41772,0.50798,0
0.5,0.42089,0.50799,0
0.5,0.42405,0.508,0
0.5,0.42722,0.508,0
0.5,0.43038,0.50801,0
0.5,0.43354,0.50802,0
0.5,0.43671,0.50804,0
0.5,0.43987,0.50805,0
0.5,0.44304,0.50807,0
0.5,0.4462,0.50808,0
0.5,0.44937,0.5081,0
0.5,0.45253,0.50813,0
0.5,0.4557,0.50816,0
0.5,0.45886,0.50819,0
0.5,0.46203,0.50823,0
0.5,0.46519,0.50829,0
0.5,0.46835,0.50836,0
0.5,0.47152,0.50844,0
0.5,0.47468,0.50855,0
0.5,0.47785,0.50869,0
0.5,0.48101,0.50886,0
0.5,0.48418,0.50907,0
0.5,0.48734,0.50933,0
0.5,0.48926,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50816,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64897,0.21519,0
0.5,0.6519,0.21291,0
0.5,0.65506,0.21207,0
0.5,0.65823,0.21322,0
0.5,0.65975,0.21519,0
0.5,0.64622,0.21835,0
0.5,0.64873,0.21541,0
0.5,0.66022,0.21835,0
0.5,0.6439,0.22152,0
0.5,0.64557,0.21924,0
0.5,0.65945,0.22152,0
0.5,0.64171,0.22468,0
0.5,0.64241,0.22372,0
0.5,0.65823,0.22405,0
0.5,0.65794,0.22468,0
0.5,0.63955,0.22785,0
0.5,0.65623,0.22785,0
0.5,0.63735,0.23101,0
0.5,0.63924,0.22832,0
0.5,0.65506,0.22975,0
0.5,0.65433,0.23101,0
0.5,0.63516,0.23418,0
0.5,0.63608,0.23288,0
0.5,0.65237,0.23418,0
0.5,0.63305,0.23734,0
0.5,0.6519,0.23491,0
0.5,0.65042,0.23734,0
0.5,0.63087,0.24051,0
0.5,0.63291,0.23756,0
0.5,0.64873,0.2399,0
0.5,0.64834,0.24051,0
0.5,0.62872,0.24367,0
0.5,0.62975,0.24219,0
0.5,0.64634,0.24367,0
0.5,0.62664,0.24684,0
0.5,0.64557,0.24485,0
0.5,0.64432,0.24684,0
0.5,0.62442,0.25,0
0.5,0.62658,0.24691,0
0.5,0.64241,0.24974,0
0.5,0.64224,0.25,0
0.5,0.62232,0.25316,0
0.5,0.62342,0.25156,0
0.5,0.64027,0.25316,0
0.5,0.62029,0.25633,0
0.5,0.63924,0.25469,0
0.5,0.63819,0.25633,0
0.5,0.61828,0.25949,0
0.5,0.62025,0.25638,0
0.5,0.63611,0.25949,0
0.5,0.61638,0.26266,0
0.5,0.61709,0.26154,0
0.5,0.63608,0.25955,0
0.5,0.63416,0.26266,0
0.5,0.61443,0.26582,0
0.5,0.63291,0.26462,0
0.5,0.63219,0.26582,0
0.5,0.61232,0.26899,0
0.5,0.61392,0.26661,0
0.5,0.63035,0.26899,0
0.5,0.61029,0.27215,0
0.5,0.61076,0.27146,0
0.5,0.62975,0.26995,0
0.5,0.62849,0.27215,0
0.5,0.60825,0.27532,0
0.5,0.62658,0.27512,0
0.5,0.62645,0.27532,0
0.5,0.60623,0.27848,0
0.5,0.60759,0.27634,0
0.5,0.62449,0.27848,0
0.5,0.60439,0.28165,0
0.5,0.60443,0.28159,0
0.5,0.62342,0.28014,0
0.5,0.62248,0.28165,0
0.5,0.60244,0.28481,0
0.5,0.62047,0.28481,0
0.5,0.60045,0.28797,0
0.5,0.60127,0.28672,0
0.5,0.62025,0.28515,0
0.5,0.61864,0.28797,0
0.5,0.59851,0.29114,0
0.5,0.61709,0.29057,0
0.5,0.61677,0.29114,0
0.5,0.59663,0.2943,0
0.5,0.5981,0.29188,0
0.5,0.6149,0.2943,0
0.5,0.5948,0.29747,0
0.5,0.59494,0.29725,0
0.5,0.61392,0.29585,0
0.5,0.61295,0.29747,0
0.5,0.5928,0.30063,0
0.5,0.61106,0.30063,0
0.5,0.59084,0.3038,0
0.5,0.59177,0.30232,0
0.5,0.61076,0.30114,0
0.5,0.60928,0.3038,0
0.5,0.58901,0.30696,0
0.5,0.60759,0.30654,0
0.5,0.60734,0.30696,0
0.5,0.5871,0.31013,0
0.5,0.58861,0.30769,0
0.5,0.60545,0.31013,0
0.5,0.58516,0.31329,0
0.5,0.58544,0.31285,0
0.5,0.60443,0.3118,0
0.5,0.6036,0.31329,0
0.5,0.58326,0.31646,0
0.5,0.60177,0.31646,0
0.5,0.58149,0.31962,0
0.5,0.58228,0.31827,0
0.5,0.60127,0.31727,0
0.5,0.59987,0.31962,0
0.5,0.57975,0.32278,0
0.5,0.5981,0.3225,0
0.5,0.59793,0.32278,0
0.5,0.57796,0.32595,0
0.5,0.57911,0.32399,0
0.5,0.5962,0.32595,0
0.5,0.57614,0.32911,0
0.5,0.59494,0.32818,0
0.5,0.59446,0.32911,0
0.5,0.57416,0.33228,0
0.5,0.57595,0.32943,0
0.5,0.59276,0.33228,0
0.5,0.57241,0.33544,0
0.5,0.57278,0.3348,0
0.5,0.59177,0.33396,0
0.5,0.59096,0.33544,0
0.5,0.57068,0.33861,0
0.5,0.58904,0.33861,0
0.5,0.56905,0.34177,0
0.5,0.56962,0.34073,0
0.5,0.58861,0.33934,0
0.5,0.58726,0.34177,0
0.5,0.5674,0.34494,0
0.5,0.5855,0.34494,0
0.5,0.56579,0.3481,0
0.5,0.56646,0.34687,0
0.5,0.58544,0.34505,0
0.5,0.58393,0.3481,0
0.5,0.56419,0.35127,0
0.5,0.58228,0.35127,0
0.5,0.56259,0.35443,0
0.5,0.56329,0.35312,0
0.5,0.58228,0.35127,0
0.5,0.58075,0.35443,0
0.5,0.561,0.35759,0
0.5,0.57913,0.35759,0
0.5,0.55942,0.36076,0
0.5,0.56013,0.35941,0
0.5,0.57911,0.35762,0
0.5,0.57762,0.36076,0
0.5,0.55781,0.36392,0
0.5,0.57598,0.36392,0
0.5,0.55623,0.36709,0
0.5,0.55696,0.3657,0
0.5,0.57595,0.36398,0
0.5,0.57448,0.36709,0
0.5,0.55463,0.37025,0
0.5,0.57285,0.37025,0
0.5,0.55302,0.37342,0
0.5,0.5538,0.37196,0
0.5,0.57278,0.37037,0
0.5,0.57134,0.37342,0
0.5,0.55144,0.37658,0
0.5,0.56974,0.37658,0
0.5,0.54985,0.37975,0
0.5,0.55063,0.37826,0
0.5,0.56962,0.37682,0
0.5,0.56822,0.37975,0
0.5,0.54826,0.38291,0
0.5,0.56662,0.38291,0
0.5,0.54668,0.38608,0
0.5,0.54747,0.38456,0
0.5,0.56646,0.38322,0
0.5,0.5651,0.38608,0
0.5,0.54507,0.38924,0
0.5,0.56347,0.38924,0
0.5,0.54348,0.39241,0
0.5,0.5443,0.39084,0
0.5,0.56329,0.38959,0
0.5,0.56196,0.39241,0
0.5,0.54188,0.39557,0
0.5,0.56035,0.39557,0
0.5,0.54028,0.39873,0
0.5,0.54114,0.39711,0
0.5,0.56013,0.39601,0
0.5,0.55883,0.39873,0
0.5,0.5387,0.4019,0
0.5,0.55725,0.4019,0
0.5,0.53712,0.40506,0
0.5,0.53797,0.40341,0
0.5,0.55696,0.40245,0
0.5,0.55571,0.40506,0
0.5,0.53552,0.40823,0
0.5,0.55412,0.40823,0
0.5,0.53393,0.41139,0
0.5,0.53481,0.40971,0
0.5,0.5538,0.40885,0
0.5,0.55259,0.41139,0
0.5,0.53233,0.41456,0
0.5,0.55098,0.41456,0
0.5,0.53072,0.41772,0
0.5,0.53165,0.41597,0
0.5,0.55063,0.41522,0
0.5,0.54945,0.41772,0
0.5,0.52913,0.42089,0
0.5,0.54786,0.42089,0
0.5,0.52753,0.42405,0
0.5,0.52848,0.42224,0
0.5,0.54747,0.42165,0
0.5,0.54633,0.42405,0
0.5,0.52595,0.42722,0
0.5,0.54477,0.42722,0
0.5,0.52438,0.43038,0
0.5,0.52532,0.42856,0
0.5,0.5443,0.42811,0
0.5,0.54322,0.43038,0
0.5,0.52279,0.43354,0
0.5,0.54165,0.43354,0
0.5,0.52121,0.43671,0
0.5,0.52215,0.4349,0
0.5,0.54114,0.43453,0
0.5,0.54012,0.43671,0
0.5,0.51964,0.43987,0
0.5,0.53854,0.43987,0
0.5,0.51807,0.44304,0
0.5,0.51899,0.44126,0
0.5,0.53797,0.44099,0
0.5,0.53702,0.44304,0
0.5,0.51655,0.4462,0
0.5,0.53551,0.4462,0
0.5,0.51507,0.44937,0
0.5,0.51582,0.44783,0
0.5,0.53481,0.44763,0
0.5,0.53402,0.44937,0
0.5,0.51364,0.45253,0
0.5,0.53261,0.45253,0
0.5,0.51233,0.4557,0
0.5,0.51266,0.45497,0
0.5,0.53165,0.45465,0
0.5,0.53122,0.4557,0
0.5,0.51088,0.45886,0
0.5,0.52994,0.45886,0
0.5,0.50943,0.46203,0
0.5,0.50949,0.4619,0
0.5,0.52857,0.46203,0
0.5,0.50773,0.46519,0
0.5,0.52848,0.46223,0
0.5,0.52727,0.46519,0
0.5,0.506,0.46835,0
0.5,0.50633,0.46779,0
0.5,0.52582,0.46835,0
0.5,0.50405,0.47152,0
0.5,0.52532,0.4694,0
0.5,0.52434,0.47152,0
0.5,0.50213,0.47468,0
0.5,0.50316,0.47304,0
0.5,0.5228,0.47468,0
0.5,0.50026,0.47785,0
0.5,0.52215,0.4759,0
0.5,0.52115,0.47785,0
0.5,0.49822,0.48101,0
0.5,0.5,0.47831,0
0.5,0.51953,0.48101,0
0.5,0.49592,0.48418,0
0.5,0.49684,0.48308,0
0.5,0.51899,0.48212,0
0.5,0.51803,0.48418,0
0.5,0.49285,0.48734,0
0.5,0.49367,0.4867,0
0.5,0.51663,0.48734,0
0.5,0.48558,0.49051,0
0.5,0.48734,0.49011,0
0.5,0.49051,0.48889,0
0.5,0.51582,0.48923,0
0.5,0.5153,0.49051,0
0.5,0,0.49207,0
0.5,0.0031646,0.49207,0
0.5,0.0063291,0.49206,0
0.5,0.0094937,0.49206,0
0.5,0.012658,0.49206,0
0.5,0.015823,0.49205,0
0.5,0.018987,0.49205,0
0.5,0.022152,0.49205,0
0.5,0.025316,0.49205,0
0.5,0.028481,0.49205,0
0.5,0.031646,0.49205,0
0.5,0.03481,0.49205,0
0.5,0.037975,0.49205,0
0.5,0.041139,0.49205,0
0.5,0.044304,0.49205,0
0.5,0.047468,0.49205,0
0.5,0.050633,0.49205,0
0.5,0.053797,0.49205,0
0.5,0.056962,0.49205,0
0.5,0.060127,0.49205,0
0.5,0.063291,0.49205,0
0.5,0.066456,0.49205,0
0.5,0.06962,0.49205,0
0.5,0.072785,0.49205,0
0.5,0.075949,0.49205,0
0.5,0.079114,0.49205,0
0.5,0.082278,0.49205,0
0.5,0.085443,0.49205,0
0.5,0.088608,0.49205,0
0.5,0.091772,0.49205,0
0.5,0.094937,0.49205,0
0.5,0.098101,0.49205,0
0.5,0.10127,0.49205,0
0.5,0.10443,0.49205,0
0.5,0.10759,0.49205,0
0.5,0.11076,0.49205,0
0.5,0.11392,0.49205,0
0.5,0.11709,0.49205,0
0.5,0.12025,0.49205,0
0.5,0.12342,0.49205,0
0.5,0.12658,0.49205,0
0.5,0.12975,0.49204,0
0.5,0.13291,0.49204,0
0.5,0.13608,0.49204,0
0.5,0.13924,0.49204,0
0.5,0.14241,0.49204,0
0.5,0.14557,0.49204,0
0.5,0.14873,0.49204,0
0.5,0.1519,0.49204,0
0.5,0.15506,0.49204,0
0.5,0.15823,0.49204,0
0.5,0.16139,0.49204,0
0.5,0.16456,0.49204,0
0.5,0.16772,0.49204,0
0.5,0.17089,0.49204,0
0.5,0.17405,0.49204,0
0.5,0.17722,0.49204,0
0.5,0.18038,0.49204,0
0.5,0.18354,0.49204,0
0.5,0.18671,0.49204,0
0.5,0.18987,0.49204,0
0.5,0.19304,0.49204,0
0.5,0.1962,0.49204,0
0.5,0.19937,0.49204,0
0.5,0.20253,0.49204,0
0.5,0.2057,0.49204,0
0.5,0.20886,0.49204,0
0.5,0.21203,0.49204,0
0.5,0.21519,0.49204,0
0.5,0.21835,0.49204,0
0.5,0.22152,0.49204,0
0.5,0.22468,0.49204,0
0.5,0.22785,0.49204,0
0.5,0.23101,0.49204,0
0.5,0.23418,0.49204,0
0.5,0.23734,0.49204,0
0.5,0.24051,0.49204,0
0.5,0.24367,0.49204,0
0.5,0.24684,0.49204,0
0.5,0.25,0.49204,0
0.5,0.25316,0.49204,0
0.5,0.25633,0.49204,0
0.5,0.25949,0.49204,0
0.5,0.26266,0.49204,0
0.5,0.26582,0.49204,0
0.5,0.26899,0.49204,0
0.5,0.27215,0.49204,0
0.5,0.27532,0.49204,0
0.5,0.27848,0.49204,0
0.5,0.28165,0.49204,0
0.5,0.28481,0.49204,0
0.5,0.28797,0.49203,0
0.5,0.29114,0.49203,0
0.5,0.2943,0.49203,0
0.5,0.29747,0.49203,0
0.5,0.30063,0.49204,0
0.5,0.3038,0.49204,0
0.5,0.30696,0.49204,0
0.5,0.31013,0.49204,0
0.5,0.31329,0.49204,0
0.5,0.31646,0.49204,0
0.5,0.31962,0.49204,0
0.5,0.32278,0.49204,0
0.5,0.32595,0.49204,0
0.5,0.32911,0.49204,0
0.5,0.33228,0.49204,0
0.5,0.33544,0.49204,0
0.5,0.33861,0.49204,0
0.5,0.34177,0.49204,0
0.5,0.34494,0.49204,0
0.5,0.3481,0.49204,0
0.5,0.35127,0.49204,0
0.5,0.35443,0.49204,0
0.5,0.35759,0.49204,0
0.5,0.36076,0.49203,0
0.5,0.36392,0.49203,0
0.5,0.36709,0.49203,0
0.5,0.37025,0.49203,0
0.5,0.37342,0.49203,0
0.5,0.37658,0.49203,0
0.5,0.37975,0.49203,0
0.5,0.38291,0.49203,0
0.5,0.38608,0.49203,0
0.5,0.38924,0.49203,0
0.5,0.39241,0.49202,0
0.5,0.39557,0.49202,0
0.5,0.39873,0.49202,0
0.5,0.4019,0.49202,0
0.5,0.40506,0.49201,0
0.5,0.40823,0.49201,0
0.5,0.41139,0.49201,0
0.5,0.41456,0.492,0
0.5,0.41772,0.492,0
0.5,0.42089,0.49199,0
0.5,0.42405,0.49199,0
0.5,0.42722,0.49198,0
0.5,0.43038,0.49198,0
0.5,0.43354,0.49197,0
0.5,0.43671,0.49196,0
0.5,0.43987,0.49195,0
0.5,0.44304,0.49194,0
0.5,0.4462,0.49193,0
0.5,0.44937,0.49191,0
0.5,0.45253,0.4919,0
0.5,0.4557,0.49188,0
0.5,0.45886,0.49185,0
0.5,0.46203,0.49181,0
0.5,0.46519,0.49176,0
0.5,0.46835,0.4917,0
0.5,0.47152,0.49161,0
0.5,0.47468,0.4915,0
0.5,0.47785,0.49133,0
0.5,0.48101,0.4911,0
0.5,0.48418,0.49076,0
0.5,0.51406,0.49367,0
0.5,0.5127,0.49684,0
0.5,0.51266,0.49692,0
0.5,0.5112,0.5,0
0.5,0.50949,0.50266,0
0.5,0.50915,0.50316,0
0.5,0.50633,0.50608,0
0.5,0.50602,0.50633,0
0.5,0.0031646,0.50793,0
0.5,0,0.50793,0
0.5,0.0063291,0.50794,0
0.5,0.0094937,0.50794,0
0.5,0.012658,0.50794,0
0.5,0.015823,0.50794,0
0.5,0.018987,0.50795,0
0.5,0.022152,0.50795,0
0.5,0.025316,0.50795,0
0.5,0.028481,0.50795,0
0.5,0.031646,0.50795,0
0.5,0.03481,0.50795,0
0.5,0.037975,0.50795,0
0.5,0.041139,0.50795,0
0.5,0.044304,0.50795,0
0.5,0.047468,0.50795,0
0.5,0.050633,0.50795,0
0.5,0.053797,0.50795,0
0.5,0.056962,0.50795,0
0.5,0.060127,0.50795,0
0.5,0.063291,0.50795,0
0.5,0.066456,0.50795,0
0.5,0.06962,0.50795,0
0.5,0.072785,0.50795,0
0.5,0.075949,0.50795,0
0.5,0.079114,0.50795,0
0.5,0.082278,0.50795,0
0.5,0.085443,0.50795,0
0.5,0.088608,0.50795,0
0.5,0.091772,0.50795,0
0.5,0.094937,0.50795,0
0.5,0.098101,0.50795,0
0.5,0.10127,0.50795,0
0.5,0.10443,0.50795,0
0.5,0.10759,0.50795,0
0.5,0.11076,0.50795,0
0.5,0.11392,0.50795,0
0.5,0.11709,0.50795,0
0.5,0.12025,0.50795,0
0.5,0.12342,0.50795,0
0.5,0.12658,0.50796,0
0.5,0.12975,0.50796,0
0.5,0.13291,0.50796,0
0.5,0.13608,0.50796,0
0.5,0.13924,0.50796,0
0.5,0.14241,0.50796,0
0.5,0.14557,0.50796,0
0.5,0.14873,0.50796,0
0.5,0.1519,0.50796,0
0.5,0.15506,0.50796,0
0.5,0.15823,0.50796,0
0.5,0.16139,0.50796,0
0.5,0.16456,0.50796,0
0.5,0.16772,0.50796,0
0.5,0.17089,0.50796,0
0.5,0.17405,0.50796,0
0.5,0.17722,0.50796,0
0.5,0.18038,0.50796,0
0.5,0.18354,0.50796,0
0.5,0.18671,0.50796,0
0.5,0.18987,0.50796,0
0.5,0.19304,0.50796,0
0.5,0.1962,0.50796,0
0.5,0.19937,0.50796,0
0.5,0.20253,0.50796,0
0.5,0.2057,0.50796,0
0.5,0.20886,0.50796,0
0.5,0.21203,0.50796,0
0.5,0.21519,0.50796,0
0.5,0.21835,0.50796,0
0.5,0.22152,0.50796,0
0.5,0.22468,0.50796,0
0.5,0.22785,0.50796,0
0.5,0.23101,0.50796,0
0.5,0.23418,0.50796,0
0.5,0.23734,0.50796,0
0.5,0.24051,0.50796,0
0.5,0.24367,0.50796,0
0.5,0.24684,0.50796,0
0.5,0.25,0.50796,0
0.5,0.25316,0.50796,0
0.5,0.25633,0.50796,0
0.5,0.25949,0.50797,0
0.5,0.26266,0.50797,0
0.5,0.26582,0.50797,0
0.5,0.26899,0.50797,0
0.5,0.27215,0.50797,0
0.5,0.27532,0.50797,0
0.5,0.27848,0.50797,0
0.5,0.28165,0.50797,0
0.5,0.28481,0.50797,0
0.5,0.28797,0.50797,0
0.5,0.29114,0.50797,0
0.5,0.2943,0.50797,0
0.5,0.29747,0.50797,0
0.5,0.30063,0.50797,0
0.5,0.3038,0.50797,0
0.5,0.30696,0.50797,0
0.5,0.31013,0.50797,0
0.5,0.31329,0.50797,0
0.5,0.31646,0.50797,0
0.5,0.31962,0.50797,0
0.5,0.32278,0.50797,0
0.5,0.32595,0.50797,0
0.5,0.32911,0.50797,0
0.5,0.33228,0.50797,0
0.5,0.33544,0.50797,0
0.5,0.33861,0.50797,0
0.5,0.34177,0.50797,0
0.5,0.34494,0.50797,0
0.5,0.3481,0.50797,0
0.5,0.35127,0.50797,0
0.5,0.35443,0.50798,0
0.5,0.35759,0.50798,0
0.5,0.36076,0.50798,0
0.5,0.36392,0.50798,0
0.5,0.36709,0.50798,0
0.5,0.37025,0.50798,0
0.5,0.37342,0.50798,0
0.5,0.37658,0.50798,0
0.5,0.37975,0.50798,0
0.5,0.38291,0.50799,0
0.5,0.38608,0.50799,0
0.5,0.38924,0.50799,0
0.5,0.39241,0.50799,0
0.5,0.39557,0.50799,0
0.5,0.39873,0.508,0
0.5,0.4019,0.508,0
0.5,0.40506,0.508,0
0.5,0.40823,0.50801,0
0.5,0.41139,0.50801,0
0.5,0.41456,0.50802,0
0.5,0.41772,0.50802,0
0.5,0.42089,0.50803,0
0.5,0.42405,0.50803,0
0.5,0.42722,0.50804,0
0.5,0.43038,0.50805,0
0.5,0.43354,0.50806,0
0.5,0.43671,0.50807,0
0.5,0.43987,0.50808,0
0.5,0.44304,0.5081,0
0.5,0.4462,0.50811,0
0.5,0.44937,0.50813,0
0.5,0.45253,0.50816,0
0.5,0.4557,0.50819,0
0.5,0.45886,0.50822,0
0.5,0.46203,0.50826,0
0.5,0.46519,0.50832,0
0.5,0.46835,0.50838,0
0.5,0.47152,0.50847,0
0.5,0.47468,0.50857,0
0.5,0.47785,0.50871,0
0.5,0.48101,0.50888,0
0.5,0.48418,0.50909,0
0.5,0.48734,0.50933,0
0.5,0.48924,0.50949,0
0.5,0.5,0.50934,0
0.5,0.49899,0.50949,0
0.5,0.50316,0.50816,0
0.5,0.49051,0.50962,0
0.5,0.49367,0.50986,0
0.5,0.49684,0.50985,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258085,0.00258395,0.000774247,0.00139711,2.86498,1.51569,1.05626,1.78988,0.952521,0.18402,0.257148,8085,0,19,7,7,2
1,0.0063,-0.270854,0.00272583,0.000853176,0.00139753,1.16113,0.384522,0.583223,1.08311,0.461619,0.0739794,0.13123,8085,0,3,3,3,1
2,0.0066,-0.283581,0.00287054,0.000935795,0.00139807,1.16833,0.390273,0.604376,1.23051,0.462535,0.0756081,0.13001,8085,0,3,3,3,1
3,0.0069,-0.296252,0.00302003,0.00102203,0.00139881,1.16763,0.383297,0.600724,1.39053,0.461036,0.0739858,0.136654,8085,0,3,3,3,1
4,0.0072,-0.30885,0.00317585,0.00111179,0.00139981,1.16673,0.384083,0.582928,1.47475,0.467224,0.0732652,0.132758,8085,0,3,3,3,1
5,0.0075,-0.321335,0.00334297,0.00120497,0.00140116,1.559,0.530003,0.760127,1.85463,0.456689,0.0744773,0.13288,8085,0,4,4,4,1
6,0.0078,-0.333735,0.00352031,0.0013015,0.00140289,1.55659,0.512538,0.750674,1.96491,0.464995,0.0755471,0.13369,8085,0,4,4,4,1
7,0.0081,-0.345995,0.00371438,0.00140123,0.00140512,1.93597,0.638169,0.931148,2.29466,0.461443,0.0727588,0.132623,8085,0,5,5,5,1
8,0.0084,-0.358122,0.00392521,0.00150402,0.00140795,1.95563,0.642189,0.947051,2.40743,0.457423,0.0744655,0.133306,8085,0,5,5,5,1
9,0.0087,-0.369927,0.00417833,0.00160911,0.00141207,2.72017,0.910267,1.26231,3.00676,0.463886,0.0732836,0.131851,8085,0,7,7,7,1
10,0.009,-0.381359,0.00449459,0.00171602,0.00141786,3.62577,1.29352,1.60459,3.49434,0.465549,0.0727621,0.133952,8085,0,10,9,9,1
11,0.0093,-0.391928,0.00498755,0.00182233,0.00142757,7.16677,2.4473,3.2361,5.34037,0.939543,0.144107,0.269697,8188,0,19,18,18,2
12,0.0096,-0.304062,0.0679885,0.00145939,0.00187691,236.323,91.4707,99.07,43.7928,2.31651,0.347643,0.570957,10591,0,584,467,467,4
13,0.0099,-0.289022,0.084796,0.00143055,0.00199391,135.046,46.6695,60.9997,17.6616,1.27023,0.18895,0.309092,11228,0,251,242,242,2
14,0.0102,-0.278905,0.0986022,0.0014223,0.002087,136.358,47.9651,62.3103,17.5416,1.35962,0.196283,0.326408,11814,0,238,235,235,2
15,0.0105,-0.271275,0.110987,0.00142407,0.0021675,102.718,36.5722,47.0188,16.7212,1.42364,0.19534,0.329914,12221,0,168,166,166,2
16,0.0108,-0.265798,0.122208,0.00143519,0.00223672,92.1104,31.5199,42.8003,16.3626,1.46936,0.197986,0.34409,12541,0,145,143,143,2
17,0.0111,-0.2611,0.133088,0.00144898,0.00230177,87.8364,31.2226,40.0027,16.1603,1.49437,0.204769,0.349738,12846,0,139,137,137,2
18,0.0114,-0.257837,0.143218,0.00146954,0.00235892,78.0395,28.5237,35.3399,14.5116,1.52408,0.210393,0.357032,13164,0,122,119,119,2
19,0.0117,-0.255064,0.153184,0.00149199,0.00241332,81.0877,29.6853,37.5743,13.5327,1.35615,0.199043,0.305645,13381,0,131,129,129,2
20,0.012,-0.253938,0.162231,0.0015235,0.00245802,53.4969,19.7712,25.3437,10.8723,1.40425,0.195879,0.317357,13600,0,94,89,89,2


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49971,0.47785,0
0.5,0.5,0.47779,0
0.5,0.50316,0.47751,0
0.5,0.50633,0.47767,0
0.5,0.50719,0.47785,0
0.5,0.4876,0.48101,0
0.5,0.49051,0.48014,0
0.5,0.49367,0.47921,0
0.5,0.49684,0.47839,0
0.5,0.50949,0.47837,0
0.5,0.51266,0.47979,0
0.5,0.51441,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48193,0
0.5,0.48734,0.48109,0
0.5,0.51582,0.48227,0
0.5,0.51744,0.48418,0
0.5,0.0026507,0.48734,0
0.5,0.0031646,0.48722,0
0.5,0.0063291,0.4867,0
0.5,0.0094937,0.48628,0
0.5,0.012658,0.48597,0
0.5,0.015823,0.48575,0
0.5,0.018987,0.48561,0
0.5,0.022152,0.48551,0
0.5,0.025316,0.48546,0
0.5,0.028481,0.48543,0
0.5,0.031646,0.48541,0
0.5,0.03481,0.4854,0
0.5,0.037975,0.4854,0
0.5,0.041139,0.4854,0
0.5,0.044304,0.4854,0
0.5,0.047468,0.4854,0
0.5,0.050633,0.4854,0
0.5,0.053797,0.4854,0
0.5,0.056962,0.4854,0
0.5,0.060127,0.4854,0
0.5,0.063291,0.4854,0
0.5,0.066456,0.4854,0
0.5,0.06962,0.4854,0
0.5,0.072785,0.4854,0
0.5,0.075949,0.4854,0
0.5,0.079114,0.4854,0
0.5,0.082278,0.4854,0
0.5,0.085443,0.4854,0
0.5,0.088608,0.4854,0
0.5,0.091772,0.4854,0
0.5,0.094937,0.4854,0
0.5,0.098101,0.4854,0
0.5,0.10127,0.4854,0
0.5,0.10443,0.4854,0
0.5,0.10759,0.4854,0
0.5,0.11076,0.4854,0
0.5,0.11392,0.4854,0
0.5,0.11709,0.4854,0
0.5,0.12025,0.4854,0
0.5,0.12342,0.4854,0
0.5,0.12658,0.4854,0
0.5,0.12975,0.4854,0
0.5,0.13291,0.4854,0
0.5,0.13608,0.4854,0
0.5,0.13924,0.4854,0
0.5,0.14241,0.4854,0
0.5,0.14557,0.4854,0
0.5,0.14873,0.4854,0
0.5,0.1519,0.4854,0
0.5,0.15506,0.4854,0
0.5,0.15823,0.4854,0
0.5,0.16139,0.4854,0
0.5,0.16456,0.4854,0
0.5,0.16772,0.4854,0
0.5,0.17089,0.4854,0
0.5,0.17405,0.4854,0
0.5,0.17722,0.4854,0
0.5,0.18038,0.4854,0
0.5,0.18354,0.4854,0
0.5,0.18671,0.4854,0
0.5,0.18987,0.4854,0
0.5,0.19304,0.4854,0
0.5,0.1962,0.4854,0
0.5,0.19937,0.4854,0
0.5,0.20253,0.4854,0
0.5,0.2057,0.4854,0
0.5,0.20886,0.4854,0
0.5,0.21203,0.4854,0
0.5,0.21519,0.4854,0
0.5,0.21835,0.4854,0
0.5,0.22152,0.4854,0
0.5,0.22468,0.4854,0
0.5,0.22785,0.4854,0
0.5,0.23101,0.4854,0
0.5,0.23418,0.4854,0
0.5,0.23734,0.4854,0
0.5,0.24051,0.4854,0
0.5,0.24367,0.4854,0
0.5,0.24684,0.48539,0
0.5,0.25,0.48539,0
0.5,0.25316,0.48539,0
0.5,0.25633,0.48539,0
0.5,0.25949,0.48539,0
0.5,0.26266,0.48539,0
0.5,0.26582,0.48539,0
0.5,0.26899,0.48539,0
0.5,0.27215,0.48539,0
0.5,0.27532,0.48539,0
0.5,0.27848,0.48539,0
0.5,0.28165,0.48539,0
0.5,0.28481,0.48539,0
0.5,0.28797,0.48539,0
0.5,0.29114,0.48538,0
0.5,0.2943,0.48538,0
0.5,0.29747,0.48538,0
0.5,0.30063,0.48538,0
0.5,0.3038,0.48538,0
0.5,0.30696,0.48538,0
0.5,0.31013,0.48538,0
0.5,0.31329,0.48537,0
0.5,0.31646,0.48537,0
0.5,0.31962,0.48537,0
0.5,0.32278,0.48537,0
0.5,0.32595,0.48537,0
0.5,0.32911,0.48537,0
0.5,0.33228,0.48536,0
0.5,0.33544,0.48536,0
0.5,0.33861,0.48536,0
0.5,0.34177,0.48536,0
0.5,0.34494,0.48535,0
0.5,0.3481,0.48535,0
0.5,0.35127,0.48535,0
0.5,0.35443,0.48534,0
0.5,0.35759,0.48534,0
0.5,0.36076,0.48534,0
0.5,0.36392,0.48533,0
0.5,0.36709,0.48533,0
0.5,0.37025,0.48533,0
0.5,0.37342,0.48532,0
0.5,0.37658,0.48532,0
0.5,0.37975,0.48531,0
0.5,0.38291,0.48531,0
0.5,0.38608,0.48531,0
0.5,0.38924,0.4853,0
0.5,0.39241,0.48529,0
0.5,0.39557,0.48529,0
0.5,0.39873,0.48528,0
0.5,0.4019,0.48528,0
0.5,0.40506,0.48527,0
0.5,0.40823,0.48526,0
0.5,0.41139,0.48526,0
0.5,0.41456,0.48525,0
0.5,0.41772,0.48524,0
0.5,0.42089,0.48523,0
0.5,0.42405,0.48522,0
0.5,0.42722,0.48521,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48518,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48512,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.51899,0.48688,0
0.5,0.51922,0.48734,0
0.5,0,0.4878,0
0.5,0.52022,0.49051,0
0.5,0.52065,0.49367,0
0.5,0.52058,0.49684,0
0.5,0.52004,0.5,0
0.5,0.519,0.50316,0
0.5,0.51899,0.50319,0
0.5,0.51742,0.50633,0
0.5,0.51582,0.5086,0
0.5,0.51513,0.50949,0
0.5,0.002263,0.51266,0
0.5,0,0.51229,0
0.5,0.51266,0.51196,0
0.5,0.51181,0.51266,0
0.5,0.0031646,0.51286,0
0.5,0.0063291,0.51336,0
0.5,0.0094937,0.51375,0
0.5,0.012658,0.51405,0
0.5,0.015823,0.51426,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.51449,0
0.5,0.025316,0.51454,0
0.5,0.028481,0.51457,0
0.5,0.031646,0.51459,0
0.5,0.03481,0.5146,0
0.5,0.037975,0.5146,0
0.5,0.041139,0.5146,0
0.5,0.044304,0.5146,0
0.5,0.047468,0.5146,0
0.5,0.050633,0.5146,0
0.5,0.053797,0.5146,0
0.5,0.056962,0.5146,0
0.5,0.060127,0.5146,0
0.5,0.063291,0.5146,0
0.5,0.066456,0.5146,0
0.5,0.06962,0.5146,0
0.5,0.072785,0.5146,0
0.5,0.075949,0.5146,0
0.5,0.079114,0.5146,0
0.5,0.082278,0.5146,0
0.5,0.085443,0.5146,0
0.5,0.088608,0.5146,0
0.5,0.091772,0.5146,0
0.5,0.094937,0.5146,0
0.5,0.098101,0.5146,0
0.5,0.10127,0.5146,0
0.5,0.10443,0.5146,0
0.5,0.10759,0.5146,0
0.5,0.11076,0.5146,0
0.5,0.11392,0.5146,0
0.5,0.11709,0.5146,0
0.5,0.12025,0.5146,0
0.5,0.12342,0.5146,0
0.5,0.12658,0.5146,0
0.5,0.12975,0.5146,0
0.5,0.13291,0.5146,0
0.5,0.13608,0.5146,0
0.5,0.13924,0.5146,0
0.5,0.14241,0.5146,0
0.5,0.14557,0.5146,0
0.5,0.14873,0.5146,0
0.5,0.1519,0.5146,0
0.5,0.15506,0.5146,0
0.5,0.15823,0.5146,0
0.5,0.16139,0.5146,0
0.5,0.16456,0.5146,0
0.5,0.16772,0.5146,0
0.5,0.17089,0.5146,0
0.5,0.17405,0.5146,0
0.5,0.17722,0.5146,0
0.5,0.18038,0.5146,0
0.5,0.18354,0.5146,0
0.5,0.18671,0.5146,0
0.5,0.18987,0.5146,0
0.5,0.19304,0.5146,0
0.5,0.1962,0.5146,0
0.5,0.19937,0.5146,0
0.5,0.20253,0.5146,0
0.5,0.2057,0.5146,0
0.5,0.20886,0.5146,0
0.5,0.21203,0.5146,0
0.5,0.21519,0.5146,0
0.5,0.21835,0.5146,0
0.5,0.22152,0.5146,0
0.5,0.22468,0.5146,0
0.5,0.22785,0.5146,0
0.5,0.23101,0.5146,0
0.5,0.23418,0.5146,0
0.5,0.23734,0.5146,0
0.5,0.24051,0.5146,0
0.5,0.24367,0.5146,0
0.5,0.24684,0.51461,0
0.5,0.25,0.51461,0
0.5,0.25316,0.51461,0
0.5,0.25633,0.51461,0
0.5,0.25949,0.51461,0
0.5,0.26266,0.51461,0
0.5,0.26582,0.51461,0
0.5,0.26899,0.51461,0
0.5,0.27215,0.51461,0
0.5,0.27532,0.51461,0
0.5,0.27848,0.51461,0
0.5,0.28165,0.51461,0
0.5,0.28481,0.51461,0
0.5,0.28797,0.51462,0
0.5,0.29114,0.51462,0
0.5,0.2943,0.51462,0
0.5,0.29747,0.51462,0
0.5,0.30063,0.51462,0
0.5,0.3038,0.51462,0
0.5,0.30696,0.51462,0
0.5,0.31013,0.51463,0
0.5,0.31329,0.51463,0
0.5,0.31646,0.51463,0
0.5,0.31962,0.51463,0
0.5,0.32278,0.51463,0
0.5,0.32595,0.51463,0
0.5,0.32911,0.51464,0
0.5,0.33228,0.51464,0
0.5,0.33544,0.51464,0
0.5,0.33861,0.51464,0
0.5,0.34177,0.51465,0
0.5,0.34494,0.51465,0
0.5,0.3481,0.51465,0
0.5,0.35127,0.51466,0
0.5,0.35443,0.51466,0
0.5,0.35759,0.51466,0
0.5,0.36076,0.51467,0
0.5,0.36392,0.51467,0
0.5,0.36709,0.51468,0
0.5,0.37025,0.51468,0
0.5,0.37342,0.51469,0
0.5,0.37658,0.51469,0
0.5,0.37975,0.5147,0
0.5,0.38291,0.5147,0
0.5,0.38608,0.51471,0
0.5,0.38924,0.51472,0
0.5,0.39241,0.51472,0
0.5,0.39557,0.51473,0
0.5,0.39873,0.51474,0
0.5,0.4019,0.51475,0
0.5,0.40506,0.51476,0
0.5,0.40823,0.51477,0
0.5,0.41139,0.51478,0
0.5,0.41456,0.51479,0
0.5,0.41772,0.5148,0
0.5,0.42089,0.51481,0
0.5,0.42405,0.51483,0
0.5,0.42722,0.51485,0
0.5,0.43038,0.51486,0
0.5,0.43354,0.51488,0
0.5,0.43671,0.51491,0
0.5,0.43987,0.51493,0
0.5,0.44304,0.51496,0
0.5,0.4462,0.515,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.5151,0
0.5,0.4557,0.51517,0
0.5,0.45886,0.51526,0
0.5,0.46203,0.51537,0
0.5,0.46519,0.51551,0
0.5,0.46835,0.51569,0
0.5,0.47037,0.51582,0
0.5,0.50949,0.51427,0
0.5,0.50646,0.51582,0
0.5,0.47152,0.51591,0
0.5,0.47468,0.51618,0
0.5,0.47785,0.5165,0
0.5,0.48101,0.51685,0
0.5,0.48418,0.51721,0
0.5,0.48734,0.51756,0
0.5,0.49051,0.51785,0
0.5,0.49367,0.518,0
0.5,0.49684,0.51795,0
0.5,0.5,0.51764,0
0.5,0.50316,0.51698,0
0.5,0.50633,0.51589,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58112,0.33861,0
0.5,0.58228,0.33786,0
0.5,0.58544,0.33657,0
0.5,0.58861,0.33606,0
0.5,0.59177,0.33635,0
0.5,0.59494,0.33764,0
0.5,0.59621,0.33861,0
0.5,0.57715,0.34177,0
0.5,0.57911,0.33998,0
0.5,0.5981,0.3406,0
0.5,0.59889,0.34177,0
0.5,0.57434,0.34494,0
0.5,0.57595,0.343,0
0.5,0.60015,0.34494,0
0.5,0.57206,0.3481,0
0.5,0.57278,0.34704,0
0.5,0.60065,0.3481,0
0.5,0.57009,0.35127,0
0.5,0.60058,0.35127,0
0.5,0.56826,0.35443,0
0.5,0.56962,0.35207,0
0.5,0.60006,0.35443,0
0.5,0.56653,0.35759,0
0.5,0.59917,0.35759,0
0.5,0.56479,0.36076,0
0.5,0.56646,0.35773,0
0.5,0.5981,0.36041,0
0.5,0.59797,0.36076,0
0.5,0.5631,0.36392,0
0.5,0.56329,0.36357,0
0.5,0.5966,0.36392,0
0.5,0.56137,0.36709,0
0.5,0.59503,0.36709,0
0.5,0.55966,0.37025,0
0.5,0.56013,0.36941,0
0.5,0.59494,0.36726,0
0.5,0.59341,0.37025,0
0.5,0.55793,0.37342,0
0.5,0.59177,0.37333,0
0.5,0.59173,0.37342,0
0.5,0.5562,0.37658,0
0.5,0.55696,0.37522,0
0.5,0.59008,0.37658,0
0.5,0.55448,0.37975,0
0.5,0.58861,0.37936,0
0.5,0.58841,0.37975,0
0.5,0.55274,0.38291,0
0.5,0.5538,0.38101,0
0.5,0.58678,0.38291,0
0.5,0.55101,0.38608,0
0.5,0.58544,0.38545,0
0.5,0.58512,0.38608,0
0.5,0.54924,0.38924,0
0.5,0.55063,0.38676,0
0.5,0.58351,0.38924,0
0.5,0.54752,0.39241,0
0.5,0.58228,0.39162,0
0.5,0.58188,0.39241,0
0.5,0.54579,0.39557,0
0.5,0.54747,0.39251,0
0.5,0.58029,0.39557,0
0.5,0.54415,0.39873,0
0.5,0.5443,0.39845,0
0.5,0.57911,0.39784,0
0.5,0.57866,0.39873,0
0.5,0.5425,0.4019,0
0.5,0.57705,0.4019,0
0.5,0.54086,0.40506,0
0.5,0.54114,0.40453,0
0.5,0.57595,0.40398,0
0.5,0.57539,0.40506,0
0.5,0.53917,0.40823,0
0.5,0.57368,0.40823,0
0.5,0.5375,0.41139,0
0.5,0.53797,0.41051,0
0.5,0.57278,0.4098,0
0.5,0.57191,0.41139,0
0.5,0.5358,0.41456,0
0.5,0.57015,0.41456,0
0.5,0.53409,0.41772,0
0.5,0.53481,0.41642,0
0.5,0.56962,0.41551,0
0.5,0.56844,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.56676,0.42089,0
0.5,0.53065,0.42405,0
0.5,0.53165,0.42227,0
0.5,0.56646,0.42146,0
0.5,0.56514,0.42405,0
0.5,0.52892,0.42722,0
0.5,0.56355,0.42722,0
0.5,0.52713,0.43038,0
0.5,0.52848,0.42801,0
0.5,0.56329,0.42774,0
0.5,0.56202,0.43038,0
0.5,0.52535,0.43354,0
0.5,0.56051,0.43354,0
0.5,0.52348,0.43671,0
0.5,0.52532,0.43359,0
0.5,0.56013,0.43435,0
0.5,0.55904,0.43671,0
0.5,0.5216,0.43987,0
0.5,0.52215,0.43895,0
0.5,0.5576,0.43987,0
0.5,0.51971,0.44304,0
0.5,0.55696,0.44127,0
0.5,0.55618,0.44304,0
0.5,0.51787,0.4462,0
0.5,0.51899,0.44426,0
0.5,0.55478,0.4462,0
0.5,0.51617,0.44937,0
0.5,0.5538,0.44836,0
0.5,0.55335,0.44937,0
0.5,0.51451,0.45253,0
0.5,0.51582,0.45004,0
0.5,0.55189,0.45253,0
0.5,0.51288,0.4557,0
0.5,0.55063,0.45498,0
0.5,0.55026,0.4557,0
0.5,0.51111,0.45886,0
0.5,0.51266,0.45611,0
0.5,0.54852,0.45886,0
0.5,0.50922,0.46203,0
0.5,0.50949,0.4616,0
0.5,0.54747,0.46064,0
0.5,0.54666,0.46203,0
0.5,0.50707,0.46519,0
0.5,0.54479,0.46519,0
0.5,0.50463,0.46835,0
0.5,0.50633,0.46622,0
0.5,0.5443,0.46601,0
0.5,0.54295,0.46835,0
0.5,0.50183,0.47152,0
0.5,0.50316,0.4701,0
0.5,0.54114,0.4715,0
0.5,0.54113,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47336,0
0.5,0.53939,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.476,0
0.5,0.53797,0.47727,0
0.5,0.53766,0.47785,0
0.5,0.48705,0.48101,0
0.5,0.48734,0.48092,0
0.5,0.49051,0.47968,0
0.5,0.49367,0.4781,0
0.5,0.53599,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48186,0
0.5,0.53481,0.48324,0
0.5,0.53431,0.48418,0
0.5,0.001521,0.48734,0
0.5,0.0031646,0.48701,0
0.5,0.0063291,0.48653,0
0.5,0.0094937,0.48615,0
0.5,0.012658,0.48587,0
0.5,0.015823,0.48567,0
0.5,0.018987,0.48554,0
0.5,0.022152,0.48546,0
0.5,0.025316,0.48541,0
0.5,0.028481,0.48539,0
0.5,0.031646,0.48537,0
0.5,0.03481,0.48536,0
0.5,0.037975,0.48536,0
0.5,0.041139,0.48536,0
0.5,0.044304,0.48536,0
0.5,0.047468,0.48536,0
0.5,0.050633,0.48536,0
0.5,0.053797,0.48536,0
0.5,0.056962,0.48536,0
0.5,0.060127,0.48537,0
0.5,0.063291,0.48537,0
0.5,0.066456,0.48537,0
0.5,0.06962,0.48537,0
0.5,0.072785,0.48537,0
0.5,0.075949,0.48537,0
0.5,0.079114,0.48537,0
0.5,0.082278,0.48537,0
0.5,0.085443,0.48537,0
0.5,0.088608,0.48537,0
0.5,0.091772,0.48537,0
0.5,0.094937,0.48537,0
0.5,0.098101,0.48537,0
0.5,0.10127,0.48537,0
0.5,0.10443,0.48537,0
0.5,0.10759,0.48537,0
0.5,0.11076,0.48537,0
0.5,0.11392,0.48537,0
0.5,0.11709,0.48537,0
0.5,0.12025,0.48537,0
0.5,0.12342,0.48537,0
0.5,0.12658,0.48537,0
0.5,0.12975,0.48537,0
0.5,0.13291,0.48537,0
0.5,0.13608,0.48537,0
0.5,0.13924,0.48537,0
0.5,0.14241,0.48537,0
0.5,0.14557,0.48537,0
0.5,0.14873,0.48537,0
0.5,0.1519,0.48537,0
0.5,0.15506,0.48537,0
0.5,0.15823,0.48537,0
0.5,0.16139,0.48537,0
0.5,0.16456,0.48537,0
0.5,0.16772,0.48537,0
0.5,0.17089,0.48537,0
0.5,0.17405,0.48537,0
0.5,0.17722,0.48537,0
0.5,0.18038,0.48537,0
0.5,0.18354,0.48537,0
0.5,0.18671,0.48537,0
0.5,0.18987,0.48537,0
0.5,0.19304,0.48536,0
0.5,0.1962,0.48536,0
0.5,0.19937,0.48536,0
0.5,0.20253,0.48536,0
0.5,0.2057,0.48536,0
0.5,0.20886,0.48536,0
0.5,0.21203,0.48536,0
0.5,0.21519,0.48536,0
0.5,0.21835,0.48536,0
0.5,0.22152,0.48536,0
0.5,0.22468,0.48536,0
0.5,0.22785,0.48536,0
0.5,0.23101,0.48536,0
0.5,0.23418,0.48536,0
0.5,0.23734,0.48536,0
0.5,0.24051,0.48536,0
0.5,0.24367,0.48536,0
0.5,0.24684,0.48536,0
0.5,0.25,0.48536,0
0.5,0.25316,0.48536,0
0.5,0.25633,0.48536,0
0.5,0.25949,0.48536,0
0.5,0.26266,0.48536,0
0.5,0.26582,0.48536,0
0.5,0.26899,0.48536,0
0.5,0.27215,0.48536,0
0.5,0.27532,0.48536,0
0.5,0.27848,0.48536,0
0.5,0.28165,0.48536,0
0.5,0.28481,0.48536,0
0.5,0.28797,0.48536,0
0.5,0.29114,0.48536,0
0.5,0.2943,0.48536,0
0.5,0.29747,0.48536,0
0.5,0.30063,0.48536,0
0.5,0.3038,0.48536,0
0.5,0.30696,0.48536,0
0.5,0.31013,0.48536,0
0.5,0.31329,0.48536,0
0.5,0.31646,0.48535,0
0.5,0.31962,0.48535,0
0.5,0.32278,0.48535,0
0.5,0.32595,0.48535,0
0.5,0.32911,0.48535,0
0.5,0.33228,0.48535,0
0.5,0.33544,0.48535,0
0.5,0.33861,0.48534,0
0.5,0.34177,0.48534,0
0.5,0.34494,0.48534,0
0.5,0.3481,0.48534,0
0.5,0.35127,0.48534,0
0.5,0.35443,0.48533,0
0.5,0.35759,0.48533,0
0.5,0.36076,0.48533,0
0.5,0.36392,0.48532,0
0.5,0.36709,0.48532,0
0.5,0.37025,0.48532,0
0.5,0.37342,0.48531,0
0.5,0.37658,0.48531,0
0.5,0.37975,0.48531,0
0.5,0.38291,0.4853,0
0.5,0.38608,0.4853,0
0.5,0.38924,0.48529,0
0.5,0.39241,0.48529,0
0.5,0.39557,0.48528,0
0.5,0.39873,0.48528,0
0.5,0.4019,0.48527,0
0.5,0.40506,0.48527,0
0.5,0.40823,0.48526,0
0.5,0.41139,0.48525,0
0.5,0.41456,0.48524,0
0.5,0.41772,0.48523,0
0.5,0.42089,0.48522,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48518,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48512,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53266,0.48734,0
0.5,0,0.48757,0
0.5,0.53165,0.48924,0
0.5,0.53097,0.49051,0
0.5,0.52925,0.49367,0
0.5,0.52848,0.49504,0
0.5,0.52746,0.49684,0
0.5,0.52556,0.5,0
0.5,0.52532,0.50038,0
0.5,0.52347,0.50316,0
0.5,0.52215,0.50496,0
0.5,0.52108,0.50633,0
0.5,0.51899,0.50868,0
0.5,0.51819,0.50949,0
0.5,0.0014307,0.51266,0
0.5,0,0.51245,0
0.5,0.51582,0.51161,0
0.5,0.51444,0.51266,0
0.5,0.0031646,0.513,0
0.5,0.0063291,0.51347,0
0.5,0.0094937,0.51384,0
0.5,0.012658,0.51412,0
0.5,0.015823,0.51432,0
0.5,0.018987,0.51445,0
0.5,0.022152,0.51453,0
0.5,0.025316,0.51458,0
0.5,0.028481,0.51461,0
0.5,0.031646,0.51463,0
0.5,0.03481,0.51463,0
0.5,0.037975,0.51464,0
0.5,0.041139,0.51464,0
0.5,0.044304,0.51464,0
0.5,0.047468,0.51464,0
0.5,0.050633,0.51464,0
0.5,0.053797,0.51464,0
0.5,0.056962,0.51464,0
0.5,0.060127,0.51463,0
0.5,0.063291,0.51463,0
0.5,0.066456,0.51463,0
0.5,0.06962,0.51463,0
0.5,0.072785,0.51463,0
0.5,0.075949,0.51463,0
0.5,0.079114,0.51463,0
0.5,0.082278,0.51463,0
0.5,0.085443,0.51463,0
0.5,0.088608,0.51463,0
0.5,0.091772,0.51463,0
0.5,0.094937,0.51463,0
0.5,0.098101,0.51463,0
0.5,0.10127,0.51463,0
0.5,0.10443,0.51463,0
0.5,0.10759,0.51463,0
0.5,0.11076,0.51463,0
0.5,0.11392,0.51463,0
0.5,0.11709,0.51463,0
0.5,0.12025,0.51463,0
0.5,0.12342,0.51463,0
0.5,0.12658,0.51463,0
0.5,0.12975,0.51463,0
0.5,0.13291,0.51463,0
0.5,0.13608,0.51463,0
0.5,0.13924,0.51463,0
0.5,0.14241,0.51463,0
0.5,0.14557,0.51463,0
0.5,0.14873,0.51463,0
0.5,0.1519,0.51463,0
0.5,0.15506,0.51463,0
0.5,0.15823,0.51463,0
0.5,0.16139,0.51463,0
0.5,0.16456,0.51463,0
0.5,0.16772,0.51463,0
0.5,0.17089,0.51463,0
0.5,0.17405,0.51463,0
0.5,0.17722,0.51463,0
0.5,0.18038,0.51463,0
0.5,0.18354,0.51463,0
0.5,0.18671,0.51463,0
0.5,0.18987,0.51463,0
0.5,0.19304,0.51463,0
0.5,0.1962,0.51463,0
0.5,0.19937,0.51464,0
0.5,0.20253,0.51464,0
0.5,0.2057,0.51464,0
0.5,0.20886,0.51464,0
0.5,0.21203,0.51464,0
0.5,0.21519,0.51464,0
0.5,0.21835,0.51464,0
0.5,0.22152,0.51464,0
0.5,0.22468,0.51464,0
0.5,0.22785,0.51464,0
0.5,0.23101,0.51464,0
0.5,0.23418,0.51464,0
0.5,0.23734,0.51464,0
0.5,0.24051,0.51464,0
0.5,0.24367,0.51464,0
0.5,0.24684,0.51464,0
0.5,0.25,0.51464,0
0.5,0.25316,0.51464,0
0.5,0.25633,0.51464,0
0.5,0.25949,0.51464,0
0.5,0.26266,0.51464,0
0.5,0.26582,0.51464,0
0.5,0.26899,0.51464,0
0.5,0.27215,0.51464,0
0.5,0.27532,0.51464,0
0.5,0.27848,0.51464,0
0.5,0.28165,0.51464,0
0.5,0.28481,0.51464,0
0.5,0.28797,0.51464,0
0.5,0.29114,0.51464,0
0.5,0.2943,0.51464,0
0.5,0.29747,0.51464,0
0.5,0.30063,0.51465,0
0.5,0.3038,0.51465,0
0.5,0.30696,0.51465,0
0.5,0.31013,0.51465,0
0.5,0.31329,0.51465,0
0.5,0.31646,0.51465,0
0.5,0.31962,0.51465,0
0.5,0.32278,0.51465,0
0.5,0.32595,0.51466,0
0.5,0.32911,0.51466,0
0.5,0.33228,0.51466,0
0.5,0.33544,0.51466,0
0.5,0.33861,0.51466,0
0.5,0.34177,0.51467,0
0.5,0.34494,0.51467,0
0.5,0.3481,0.51467,0
0.5,0.35127,0.51467,0
0.5,0.35443,0.51468,0
0.5,0.35759,0.51468,0
0.5,0.36076,0.51468,0
0.5,0.36392,0.51469,0
0.5,0.36709,0.51469,0
0.5,0.37025,0.51469,0
0.5,0.37342,0.5147,0
0.5,0.37658,0.5147,0
0.5,0.37975,0.51471,0
0.5,0.38291,0.51471,0
0.5,0.38608,0.51472,0
0.5,0.38924,0.51473,0
0.5,0.39241,0.51473,0
0.5,0.39557,0.51474,0
0.5,0.39873,0.51475,0
0.5,0.4019,0.51476,0
0.5,0.40506,0.51476,0
0.5,0.40823,0.51477,0
0.5,0.41139,0.51478,0
0.5,0.41456,0.5148,0
0.5,0.41772,0.51481,0
0.5,0.42089,0.51482,0
0.5,0.42405,0.51483,0
0.5,0.42722,0.51485,0
0.5,0.43038,0.51487,0
0.5,0.43354,0.51489,0
0.5,0.43671,0.51491,0
0.5,0.43987,0.51494,0
0.5,0.44304,0.51497,0
0.5,0.4462,0.515,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.5151,0
0.5,0.4557,0.51517,0
0.5,0.45886,0.51526,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51552,0
0.5,0.46835,0.5157,0
0.5,0.4701,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51386,0
0.5,0.47152,0.51593,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51654,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.5173,0
0.5,0.48734,0.51768,0
0.5,0.49051,0.51801,0
0.5,0.49367,0.51823,0
0.5,0.49684,0.51827,0
0.5,0.5,0.51808,0
0.5,0.50316,0.51761,0
0.5,0.50633,0.51679,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.60302,0.30063,0
0.5,0.60443,0.29985,0
0.5,0.60759,0.29882,0
0.5,0.61076,0.29857,0
0.5,0.61392,0.29916,0
0.5,0.61675,0.30063,0
0.5,0.59867,0.3038,0
0.5,0.60127,0.30166,0
0.5,0.61709,0.30086,0
0.5,0.6197,0.3038,0
0.5,0.59569,0.30696,0
0.5,0.5981,0.30431,0
0.5,0.62025,0.30487,0
0.5,0.62113,0.30696,0
0.5,0.59328,0.31013,0
0.5,0.59494,0.30789,0
0.5,0.62171,0.31013,0
0.5,0.5912,0.31329,0
0.5,0.59177,0.3124,0
0.5,0.6217,0.31329,0
0.5,0.58929,0.31646,0
0.5,0.62122,0.31646,0
0.5,0.58745,0.31962,0
0.5,0.58861,0.31764,0
0.5,0.62033,0.31962,0
0.5,0.58567,0.32278,0
0.5,0.62025,0.31982,0
0.5,0.61916,0.32278,0
0.5,0.58387,0.32595,0
0.5,0.58544,0.3232,0
0.5,0.61773,0.32595,0
0.5,0.58211,0.32911,0
0.5,0.58228,0.32882,0
0.5,0.61709,0.32719,0
0.5,0.61612,0.32911,0
0.5,0.58033,0.33228,0
0.5,0.61441,0.33228,0
0.5,0.57857,0.33544,0
0.5,0.57911,0.33448,0
0.5,0.61392,0.33314,0
0.5,0.61266,0.33544,0
0.5,0.57681,0.33861,0
0.5,0.61087,0.33861,0
0.5,0.57507,0.34177,0
0.5,0.57595,0.34019,0
0.5,0.61076,0.3388,0
0.5,0.60911,0.34177,0
0.5,0.57334,0.34494,0
0.5,0.60759,0.34442,0
0.5,0.60731,0.34494,0
0.5,0.57161,0.3481,0
0.5,0.57278,0.34597,0
0.5,0.60556,0.3481,0
0.5,0.56991,0.35127,0
0.5,0.60443,0.35011,0
0.5,0.6038,0.35127,0
0.5,0.56819,0.35443,0
0.5,0.56962,0.35181,0
0.5,0.60207,0.35443,0
0.5,0.56651,0.35759,0
0.5,0.60127,0.35587,0
0.5,0.60034,0.35759,0
0.5,0.56479,0.36076,0
0.5,0.56646,0.3577,0
0.5,0.59862,0.36076,0
0.5,0.5631,0.36392,0
0.5,0.56329,0.36357,0
0.5,0.5981,0.36169,0
0.5,0.59691,0.36392,0
0.5,0.56137,0.36709,0
0.5,0.59519,0.36709,0
0.5,0.55966,0.37025,0
0.5,0.56013,0.36941,0
0.5,0.59494,0.36754,0
0.5,0.5935,0.37025,0
0.5,0.55793,0.37342,0
0.5,0.59178,0.37342,0
0.5,0.5562,0.37658,0
0.5,0.55696,0.37522,0
0.5,0.59177,0.37343,0
0.5,0.59012,0.37658,0
0.5,0.55448,0.37975,0
0.5,0.58861,0.37942,0
0.5,0.58843,0.37975,0
0.5,0.55274,0.38291,0
0.5,0.5538,0.38101,0
0.5,0.58681,0.38291,0
0.5,0.55101,0.38608,0
0.5,0.58544,0.38551,0
0.5,0.58515,0.38608,0
0.5,0.54924,0.38924,0
0.5,0.55063,0.38676,0
0.5,0.58355,0.38924,0
0.5,0.54752,0.39241,0
0.5,0.58228,0.39171,0
0.5,0.58193,0.39241,0
0.5,0.54579,0.39557,0
0.5,0.54747,0.39251,0
0.5,0.58033,0.39557,0
0.5,0.54415,0.39873,0
0.5,0.5443,0.39845,0
0.5,0.57911,0.39792,0
0.5,0.5787,0.39873,0
0.5,0.54249,0.4019,0
0.5,0.57708,0.4019,0
0.5,0.54085,0.40506,0
0.5,0.54114,0.40453,0
0.5,0.57595,0.40401,0
0.5,0.57539,0.40506,0
0.5,0.53917,0.40823,0
0.5,0.57368,0.40823,0
0.5,0.5375,0.41139,0
0.5,0.53797,0.41051,0
0.5,0.57278,0.40982,0
0.5,0.57193,0.41139,0
0.5,0.5358,0.41456,0
0.5,0.57019,0.41456,0
0.5,0.53409,0.41772,0
0.5,0.53481,0.41642,0
0.5,0.56962,0.4156,0
0.5,0.56849,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.56682,0.42089,0
0.5,0.53065,0.42405,0
0.5,0.53165,0.42227,0
0.5,0.56646,0.42158,0
0.5,0.5652,0.42405,0
0.5,0.52892,0.42722,0
0.5,0.56361,0.42722,0
0.5,0.52713,0.43038,0
0.5,0.52848,0.42801,0
0.5,0.56329,0.42785,0
0.5,0.56208,0.43038,0
0.5,0.52535,0.43354,0
0.5,0.56056,0.43354,0
0.5,0.52348,0.43671,0
0.5,0.52532,0.43359,0
0.5,0.56013,0.43445,0
0.5,0.55909,0.43671,0
0.5,0.5216,0.43987,0
0.5,0.52215,0.43895,0
0.5,0.55764,0.43987,0
0.5,0.51971,0.44304,0
0.5,0.55696,0.44134,0
0.5,0.5562,0.44304,0
0.5,0.51787,0.4462,0
0.5,0.51899,0.44426,0
0.5,0.55479,0.4462,0
0.5,0.51617,0.44937,0
0.5,0.5538,0.44839,0
0.5,0.55336,0.44937,0
0.5,0.51451,0.45253,0
0.5,0.51582,0.45004,0
0.5,0.55189,0.45253,0
0.5,0.51288,0.4557,0
0.5,0.55063,0.45498,0
0.5,0.55026,0.4557,0
0.5,0.51111,0.45886,0
0.5,0.51266,0.45611,0
0.5,0.54852,0.45886,0
0.5,0.50922,0.46203,0
0.5,0.50949,0.4616,0
0.5,0.54747,0.46066,0
0.5,0.54668,0.46203,0
0.5,0.50707,0.46519,0
0.5,0.54483,0.46519,0
0.5,0.50463,0.46835,0
0.5,0.50633,0.46622,0
0.5,0.5443,0.46609,0
0.5,0.54301,0.46835,0
0.5,0.50183,0.47152,0
0.5,0.50316,0.4701,0
0.5,0.54121,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47336,0
0.5,0.54114,0.47165,0
0.5,0.53949,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.476,0
0.5,0.53797,0.47745,0
0.5,0.53776,0.47785,0
0.5,0.48705,0.48101,0
0.5,0.48734,0.48092,0
0.5,0.49051,0.47968,0
0.5,0.49367,0.4781,0
0.5,0.53609,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48186,0
0.5,0.53481,0.48341,0
0.5,0.5344,0.48418,0
0.5,0.001069,0.48734,0
0.5,0.0031646,0.48694,0
0.5,0.0063291,0.48648,0
0.5,0.0094937,0.48611,0
0.5,0.012658,0.48584,0
0.5,0.015823,0.48565,0
0.5,0.018987,0.48552,0
0.5,0.022152,0.48544,0
0.5,0.025316,0.4854,0
0.5,0.028481,0.48537,0
0.5,0.031646,0.48536,0
0.5,0.03481,0.48535,0
0.5,0.037975,0.48535,0
0.5,0.041139,0.48535,0
0.5,0.044304,0.48535,0
0.5,0.047468,0.48535,0
0.5,0.050633,0.48535,0
0.5,0.053797,0.48535,0
0.5,0.056962,0.48535,0
0.5,0.060127,0.48535,0
0.5,0.063291,0.48535,0
0.5,0.066456,0.48535,0
0.5,0.06962,0.48535,0
0.5,0.072785,0.48535,0
0.5,0.075949,0.48535,0
0.5,0.079114,0.48535,0
0.5,0.082278,0.48535,0
0.5,0.085443,0.48535,0
0.5,0.088608,0.48535,0
0.5,0.091772,0.48535,0
0.5,0.094937,0.48535,0
0.5,0.098101,0.48535,0
0.5,0.10127,0.48535,0
0.5,0.10443,0.48535,0
0.5,0.10759,0.48535,0
0.5,0.11076,0.48535,0
0.5,0.11392,0.48535,0
0.5,0.11709,0.48535,0
0.5,0.12025,0.48535,0
0.5,0.12342,0.48535,0
0.5,0.12658,0.48535,0
0.5,0.12975,0.48535,0
0.5,0.13291,0.48535,0
0.5,0.13608,0.48535,0
0.5,0.13924,0.48535,0
0.5,0.14241,0.48535,0
0.5,0.14557,0.48535,0
0.5,0.14873,0.48535,0
0.5,0.1519,0.48535,0
0.5,0.15506,0.48535,0
0.5,0.15823,0.48535,0
0.5,0.16139,0.48535,0
0.5,0.16456,0.48535,0
0.5,0.16772,0.48535,0
0.5,0.17089,0.48535,0
0.5,0.17405,0.48535,0
0.5,0.17722,0.48535,0
0.5,0.18038,0.48535,0
0.5,0.18354,0.48535,0
0.5,0.18671,0.48535,0
0.5,0.18987,0.48535,0
0.5,0.19304,0.48535,0
0.5,0.1962,0.48535,0
0.5,0.19937,0.48535,0
0.5,0.20253,0.48535,0
0.5,0.2057,0.48535,0
0.5,0.20886,0.48535,0
0.5,0.21203,0.48535,0
0.5,0.21519,0.48535,0
0.5,0.21835,0.48535,0
0.5,0.22152,0.48535,0
0.5,0.22468,0.48535,0
0.5,0.22785,0.48535,0
0.5,0.23101,0.48535,0
0.5,0.23418,0.48535,0
0.5,0.23734,0.48535,0
0.5,0.24051,0.48535,0
0.5,0.24367,0.48535,0
0.5,0.24684,0.48535,0
0.5,0.25,0.48535,0
0.5,0.25316,0.48535,0
0.5,0.25633,0.48535,0
0.5,0.25949,0.48535,0
0.5,0.26266,0.48535,0
0.5,0.26582,0.48535,0
0.5,0.26899,0.48535,0
0.5,0.27215,0.48535,0
0.5,0.27532,0.48535,0
0.5,0.27848,0.48535,0
0.5,0.28165,0.48535,0
0.5,0.28481,0.48535,0
0.5,0.28797,0.48535,0
0.5,0.29114,0.48535,0
0.5,0.2943,0.48535,0
0.5,0.29747,0.48535,0
0.5,0.30063,0.48535,0
0.5,0.3038,0.48535,0
0.5,0.30696,0.48535,0
0.5,0.31013,0.48535,0
0.5,0.31329,0.48534,0
0.5,0.31646,0.48534,0
0.5,0.31962,0.48534,0
0.5,0.32278,0.48534,0
0.5,0.32595,0.48534,0
0.5,0.32911,0.48534,0
0.5,0.33228,0.48534,0
0.5,0.33544,0.48534,0
0.5,0.33861,0.48534,0
0.5,0.34177,0.48533,0
0.5,0.34494,0.48533,0
0.5,0.3481,0.48533,0
0.5,0.35127,0.48533,0
0.5,0.35443,0.48533,0
0.5,0.35759,0.48532,0
0.5,0.36076,0.48532,0
0.5,0.36392,0.48532,0
0.5,0.36709,0.48531,0
0.5,0.37025,0.48531,0
0.5,0.37342,0.48531,0
0.5,0.37658,0.4853,0
0.5,0.37975,0.4853,0
0.5,0.38291,0.4853,0
0.5,0.38608,0.48529,0
0.5,0.38924,0.48529,0
0.5,0.39241,0.48528,0
0.5,0.39557,0.48528,0
0.5,0.39873,0.48527,0
0.5,0.4019,0.48527,0
0.5,0.40506,0.48526,0
0.5,0.40823,0.48525,0
0.5,0.41139,0.48525,0
0.5,0.41456,0.48524,0
0.5,0.41772,0.48523,0
0.5,0.42089,0.48522,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53273,0.48734,0
0.5,0,0.48749,0
0.5,0.53165,0.48936,0
0.5,0.53103,0.49051,0
0.5,0.5293,0.49367,0
0.5,0.52848,0.49511,0
0.5,0.52749,0.49684,0
0.5,0.52557,0.5,0
0.5,0.52532,0.5004,0
0.5,0.52347,0.50316,0
0.5,0.52215,0.50496,0
0.5,0.52108,0.50633,0
0.5,0.51899,0.50868,0
0.5,0.51819,0.50949,0
0.5,0.0010147,0.51266,0
0.5,0,0.51252,0
0.5,0.51582,0.51161,0
0.5,0.51444,0.51266,0
0.5,0.0031646,0.51306,0
0.5,0.0063291,0.51352,0
0.5,0.0094937,0.51388,0
0.5,0.012658,0.51415,0
0.5,0.015823,0.51434,0
0.5,0.018987,0.51447,0
0.5,0.022152,0.51455,0
0.5,0.025316,0.5146,0
0.5,0.028481,0.51462,0
0.5,0.031646,0.51464,0
0.5,0.03481,0.51465,0
0.5,0.037975,0.51465,0
0.5,0.041139,0.51465,0
0.5,0.044304,0.51465,0
0.5,0.047468,0.51465,0
0.5,0.050633,0.51465,0
0.5,0.053797,0.51465,0
0.5,0.056962,0.51465,0
0.5,0.060127,0.51465,0
0.5,0.063291,0.51465,0
0.5,0.066456,0.51465,0
0.5,0.06962,0.51465,0
0.5,0.072785,0.51465,0
0.5,0.075949,0.51465,0
0.5,0.079114,0.51465,0
0.5,0.082278,0.51465,0
0.5,0.085443,0.51465,0
0.5,0.088608,0.51465,0
0.5,0.091772,0.51465,0
0.5,0.094937,0.51465,0
0.5,0.098101,0.51465,0
0.5,0.10127,0.51465,0
0.5,0.10443,0.51465,0
0.5,0.10759,0.51465,0
0.5,0.11076,0.51465,0
0.5,0.11392,0.51465,0
0.5,0.11709,0.51465,0
0.5,0.12025,0.51465,0
0.5,0.12342,0.51465,0
0.5,0.12658,0.51465,0
0.5,0.12975,0.51465,0
0.5,0.13291,0.51465,0
0.5,0.13608,0.51465,0
0.5,0.13924,0.51465,0
0.5,0.14241,0.51465,0
0.5,0.14557,0.51465,0
0.5,0.14873,0.51465,0
0.5,0.1519,0.51465,0
0.5,0.15506,0.51465,0
0.5,0.15823,0.51465,0
0.5,0.16139,0.51465,0
0.5,0.16456,0.51465,0
0.5,0.16772,0.51465,0
0.5,0.17089,0.51465,0
0.5,0.17405,0.51465,0
0.5,0.17722,0.51465,0
0.5,0.18038,0.51465,0
0.5,0.18354,0.51465,0
0.5,0.18671,0.51465,0
0.5,0.18987,0.51465,0
0.5,0.19304,0.51465,0
0.5,0.1962,0.51465,0
0.5,0.19937,0.51465,0
0.5,0.20253,0.51465,0
0.5,0.2057,0.51465,0
0.5,0.20886,0.51465,0
0.5,0.21203,0.51465,0
0.5,0.21519,0.51465,0
0.5,0.21835,0.51465,0
0.5,0.22152,0.51465,0
0.5,0.22468,0.51465,0
0.5,0.22785,0.51465,0
0.5,0.23101,0.51465,0
0.5,0.23418,0.51465,0
0.5,0.23734,0.51465,0
0.5,0.24051,0.51465,0
0.5,0.24367,0.51465,0
0.5,0.24684,0.51465,0
0.5,0.25,0.51465,0
0.5,0.25316,0.51465,0
0.5,0.25633,0.51465,0
0.5,0.25949,0.51465,0
0.5,0.26266,0.51465,0
0.5,0.26582,0.51465,0
0.5,0.26899,0.51465,0
0.5,0.27215,0.51465,0
0.5,0.27532,0.51465,0
0.5,0.27848,0.51465,0
0.5,0.28165,0.51465,0
0.5,0.28481,0.51465,0
0.5,0.28797,0.51465,0
0.5,0.29114,0.51466,0
0.5,0.2943,0.51466,0
0.5,0.29747,0.51466,0
0.5,0.30063,0.51466,0
0.5,0.3038,0.51466,0
0.5,0.30696,0.51466,0
0.5,0.31013,0.51466,0
0.5,0.31329,0.51466,0
0.5,0.31646,0.51466,0
0.5,0.31962,0.51466,0
0.5,0.32278,0.51466,0
0.5,0.32595,0.51467,0
0.5,0.32911,0.51467,0
0.5,0.33228,0.51467,0
0.5,0.33544,0.51467,0
0.5,0.33861,0.51467,0
0.5,0.34177,0.51467,0
0.5,0.34494,0.51468,0
0.5,0.3481,0.51468,0
0.5,0.35127,0.51468,0
0.5,0.35443,0.51468,0
0.5,0.35759,0.51469,0
0.5,0.36076,0.51469,0
0.5,0.36392,0.51469,0
0.5,0.36709,0.5147,0
0.5,0.37025,0.5147,0
0.5,0.37342,0.51471,0
0.5,0.37658,0.51471,0
0.5,0.37975,0.51471,0
0.5,0.38291,0.51472,0
0.5,0.38608,0.51473,0
0.5,0.38924,0.51473,0
0.5,0.39241,0.51474,0
0.5,0.39557,0.51474,0
0.5,0.39873,0.51475,0
0.5,0.4019,0.51476,0
0.5,0.40506,0.51477,0
0.5,0.40823,0.51478,0
0.5,0.41139,0.51479,0
0.5,0.41456,0.5148,0
0.5,0.41772,0.51481,0
0.5,0.42089,0.51482,0
0.5,0.42405,0.51484,0
0.5,0.42722,0.51485,0
0.5,0.43038,0.51487,0
0.5,0.43354,0.51489,0
0.5,0.43671,0.51491,0
0.5,0.43987,0.51494,0
0.5,0.44304,0.51497,0
0.5,0.4462,0.515,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.5151,0
0.5,0.4557,0.51517,0
0.5,0.45886,0.51526,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51552,0
0.5,0.46835,0.5157,0
0.5,0.4701,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51386,0
0.5,0.47152,0.51593,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51654,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.5173,0
0.5,0.48734,0.51768,0
0.5,0.49051,0.51801,0
0.5,0.49367,0.51823,0
0.5,0.49684,0.51827,0
0.5,0.5,0.51808,0
0.5,0.50316,0.51761,0
0.5,0.50633,0.51679,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61883,0.27215,0
0.5,0.62025,0.27122,0
0.5,0.62342,0.26987,0
0.5,0.62658,0.26928,0
0.5,0.62975,0.26947,0
0.5,0.63291,0.27064,0
0.5,0.63497,0.27215,0
0.5,0.61496,0.27532,0
0.5,0.61709,0.27336,0
0.5,0.63608,0.27331,0
0.5,0.63742,0.27532,0
0.5,0.61213,0.27848,0
0.5,0.61392,0.27637,0
0.5,0.63859,0.27848,0
0.5,0.60979,0.28165,0
0.5,0.61076,0.28029,0
0.5,0.63898,0.28165,0
0.5,0.60774,0.28481,0
0.5,0.63881,0.28481,0
0.5,0.60579,0.28797,0
0.5,0.60759,0.28504,0
0.5,0.63819,0.28797,0
0.5,0.60392,0.29114,0
0.5,0.60443,0.29029,0
0.5,0.63719,0.29114,0
0.5,0.60205,0.2943,0
0.5,0.63608,0.29378,0
0.5,0.63586,0.2943,0
0.5,0.60018,0.29747,0
0.5,0.60127,0.29565,0
0.5,0.63433,0.29747,0
0.5,0.59834,0.30063,0
0.5,0.63291,0.30007,0
0.5,0.63261,0.30063,0
0.5,0.59647,0.3038,0
0.5,0.5981,0.30104,0
0.5,0.63083,0.3038,0
0.5,0.59465,0.30696,0
0.5,0.59494,0.30647,0
0.5,0.62975,0.30565,0
0.5,0.62899,0.30696,0
0.5,0.59282,0.31013,0
0.5,0.62716,0.31013,0
0.5,0.59101,0.31329,0
0.5,0.59177,0.31198,0
0.5,0.62658,0.31111,0
0.5,0.62533,0.31329,0
0.5,0.58923,0.31646,0
0.5,0.62349,0.31646,0
0.5,0.58743,0.31962,0
0.5,0.58861,0.31756,0
0.5,0.62342,0.31658,0
0.5,0.6217,0.31962,0
0.5,0.58567,0.32278,0
0.5,0.62025,0.32211,0
0.5,0.61987,0.32278,0
0.5,0.58387,0.32595,0
0.5,0.58544,0.32319,0
0.5,0.61808,0.32595,0
0.5,0.58211,0.32911,0
0.5,0.58228,0.32882,0
0.5,0.61709,0.32767,0
0.5,0.61627,0.32911,0
0.5,0.58033,0.33228,0
0.5,0.61448,0.33228,0
0.5,0.57857,0.33544,0
0.5,0.57911,0.33448,0
0.5,0.61392,0.33323,0
0.5,0.61269,0.33544,0
0.5,0.57681,0.33861,0
0.5,0.61088,0.33861,0
0.5,0.57507,0.34177,0
0.5,0.57595,0.34019,0
0.5,0.61076,0.33883,0
0.5,0.60913,0.34177,0
0.5,0.57334,0.34494,0
0.5,0.60759,0.34447,0
0.5,0.60734,0.34494,0
0.5,0.57161,0.3481,0
0.5,0.57278,0.34597,0
0.5,0.60559,0.3481,0
0.5,0.56991,0.35127,0
0.5,0.60443,0.35018,0
0.5,0.60384,0.35127,0
0.5,0.56819,0.35443,0
0.5,0.56962,0.35181,0
0.5,0.60211,0.35443,0
0.5,0.56651,0.35759,0
0.5,0.60127,0.35596,0
0.5,0.60039,0.35759,0
0.5,0.56479,0.36076,0
0.5,0.56646,0.3577,0
0.5,0.59868,0.36076,0
0.5,0.5631,0.36392,0
0.5,0.56329,0.36357,0
0.5,0.5981,0.36182,0
0.5,0.59698,0.36392,0
0.5,0.56137,0.36709,0
0.5,0.59528,0.36709,0
0.5,0.55966,0.37025,0
0.5,0.56013,0.3694,0
0.5,0.59494,0.36771,0
0.5,0.59359,0.37025,0
0.5,0.55793,0.37342,0
0.5,0.59188,0.37342,0
0.5,0.5562,0.37658,0
0.5,0.55696,0.37522,0
0.5,0.59177,0.37361,0
0.5,0.59021,0.37658,0
0.5,0.55448,0.37975,0
0.5,0.58861,0.37957,0
0.5,0.58851,0.37975,0
0.5,0.55274,0.38291,0
0.5,0.5538,0.38101,0
0.5,0.58688,0.38291,0
0.5,0.55101,0.38608,0
0.5,0.58544,0.38564,0
0.5,0.58522,0.38608,0
0.5,0.54924,0.38924,0
0.5,0.55063,0.38676,0
0.5,0.58361,0.38924,0
0.5,0.54752,0.39241,0
0.5,0.58228,0.39181,0
0.5,0.58198,0.39241,0
0.5,0.54579,0.39557,0
0.5,0.54747,0.39251,0
0.5,0.58038,0.39557,0
0.5,0.54415,0.39873,0
0.5,0.5443,0.39845,0
0.5,0.57911,0.39799,0
0.5,0.57873,0.39873,0
0.5,0.54249,0.4019,0
0.5,0.5771,0.4019,0
0.5,0.54085,0.40506,0
0.5,0.54114,0.40452,0
0.5,0.57595,0.40403,0
0.5,0.57541,0.40506,0
0.5,0.53917,0.40823,0
0.5,0.5737,0.40823,0
0.5,0.53749,0.41139,0
0.5,0.53797,0.41051,0
0.5,0.57278,0.40987,0
0.5,0.57196,0.41139,0
0.5,0.53579,0.41456,0
0.5,0.57024,0.41456,0
0.5,0.53409,0.41772,0
0.5,0.53481,0.41642,0
0.5,0.56962,0.4157,0
0.5,0.56855,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.56688,0.42089,0
0.5,0.53065,0.42405,0
0.5,0.53165,0.42227,0
0.5,0.56646,0.4217,0
0.5,0.56527,0.42405,0
0.5,0.52892,0.42722,0
0.5,0.56367,0.42722,0
0.5,0.52713,0.43038,0
0.5,0.52848,0.42801,0
0.5,0.56329,0.42798,0
0.5,0.56213,0.43038,0
0.5,0.52535,0.43354,0
0.5,0.56061,0.43354,0
0.5,0.52348,0.43671,0
0.5,0.52532,0.43359,0
0.5,0.56013,0.43457,0
0.5,0.55913,0.43671,0
0.5,0.5216,0.43987,0
0.5,0.52215,0.43895,0
0.5,0.55768,0.43987,0
0.5,0.51971,0.44304,0
0.5,0.55696,0.44142,0
0.5,0.55623,0.44304,0
0.5,0.51787,0.4462,0
0.5,0.51899,0.44426,0
0.5,0.55481,0.4462,0
0.5,0.51617,0.44937,0
0.5,0.5538,0.44842,0
0.5,0.55337,0.44937,0
0.5,0.51451,0.45253,0
0.5,0.51582,0.45004,0
0.5,0.55189,0.45253,0
0.5,0.51288,0.4557,0
0.5,0.55063,0.45498,0
0.5,0.55026,0.4557,0
0.5,0.51111,0.45886,0
0.5,0.51266,0.45611,0
0.5,0.54852,0.45886,0
0.5,0.50922,0.46203,0
0.5,0.50949,0.4616,0
0.5,0.54747,0.46068,0
0.5,0.54669,0.46203,0
0.5,0.50707,0.46519,0
0.5,0.54487,0.46519,0
0.5,0.50463,0.46835,0
0.5,0.50633,0.46622,0
0.5,0.5443,0.46617,0
0.5,0.54307,0.46835,0
0.5,0.50183,0.47152,0
0.5,0.50316,0.4701,0
0.5,0.5413,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47336,0
0.5,0.54114,0.47181,0
0.5,0.53959,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.476,0
0.5,0.53797,0.47765,0
0.5,0.53787,0.47785,0
0.5,0.48705,0.48101,0
0.5,0.48734,0.48092,0
0.5,0.49051,0.47968,0
0.5,0.49367,0.4781,0
0.5,0.5362,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48186,0
0.5,0.53481,0.48361,0
0.5,0.53451,0.48418,0
0.5,0.00064053,0.48734,0
0.5,0.0031646,0.48688,0
0.5,0.0063291,0.48643,0
0.5,0.0094937,0.48607,0
0.5,0.012658,0.4858,0
0.5,0.015823,0.48562,0
0.5,0.018987,0.48549,0
0.5,0.022152,0.48542,0
0.5,0.025316,0.48538,0
0.5,0.028481,0.48535,0
0.5,0.031646,0.48534,0
0.5,0.03481,0.48534,0
0.5,0.037975,0.48533,0
0.5,0.041139,0.48533,0
0.5,0.044304,0.48533,0
0.5,0.047468,0.48534,0
0.5,0.050633,0.48534,0
0.5,0.053797,0.48534,0
0.5,0.056962,0.48534,0
0.5,0.060127,0.48534,0
0.5,0.063291,0.48534,0
0.5,0.066456,0.48534,0
0.5,0.06962,0.48534,0
0.5,0.072785,0.48534,0
0.5,0.075949,0.48534,0
0.5,0.079114,0.48534,0
0.5,0.082278,0.48534,0
0.5,0.085443,0.48534,0
0.5,0.088608,0.48534,0
0.5,0.091772,0.48534,0
0.5,0.094937,0.48534,0
0.5,0.098101,0.48534,0
0.5,0.10127,0.48534,0
0.5,0.10443,0.48534,0
0.5,0.10759,0.48534,0
0.5,0.11076,0.48534,0
0.5,0.11392,0.48534,0
0.5,0.11709,0.48534,0
0.5,0.12025,0.48534,0
0.5,0.12342,0.48534,0
0.5,0.12658,0.48534,0
0.5,0.12975,0.48534,0
0.5,0.13291,0.48534,0
0.5,0.13608,0.48534,0
0.5,0.13924,0.48534,0
0.5,0.14241,0.48534,0
0.5,0.14557,0.48534,0
0.5,0.14873,0.48534,0
0.5,0.1519,0.48534,0
0.5,0.15506,0.48534,0
0.5,0.15823,0.48534,0
0.5,0.16139,0.48534,0
0.5,0.16456,0.48534,0
0.5,0.16772,0.48534,0
0.5,0.17089,0.48534,0
0.5,0.17405,0.48534,0
0.5,0.17722,0.48534,0
0.5,0.18038,0.48534,0
0.5,0.18354,0.48534,0
0.5,0.18671,0.48534,0
0.5,0.18987,0.48534,0
0.5,0.19304,0.48534,0
0.5,0.1962,0.48534,0
0.5,0.19937,0.48534,0
0.5,0.20253,0.48534,0
0.5,0.2057,0.48534,0
0.5,0.20886,0.48534,0
0.5,0.21203,0.48534,0
0.5,0.21519,0.48534,0
0.5,0.21835,0.48534,0
0.5,0.22152,0.48534,0
0.5,0.22468,0.48534,0
0.5,0.22785,0.48534,0
0.5,0.23101,0.48534,0
0.5,0.23418,0.48534,0
0.5,0.23734,0.48534,0
0.5,0.24051,0.48534,0
0.5,0.24367,0.48534,0
0.5,0.24684,0.48534,0
0.5,0.25,0.48534,0
0.5,0.25316,0.48534,0
0.5,0.25633,0.48534,0
0.5,0.25949,0.48534,0
0.5,0.26266,0.48534,0
0.5,0.26582,0.48534,0
0.5,0.26899,0.48534,0
0.5,0.27215,0.48534,0
0.5,0.27532,0.48534,0
0.5,0.27848,0.48534,0
0.5,0.28165,0.48534,0
0.5,0.28481,0.48534,0
0.5,0.28797,0.48534,0
0.5,0.29114,0.48534,0
0.5,0.2943,0.48534,0
0.5,0.29747,0.48534,0
0.5,0.30063,0.48534,0
0.5,0.3038,0.48534,0
0.5,0.30696,0.48534,0
0.5,0.31013,0.48533,0
0.5,0.31329,0.48533,0
0.5,0.31646,0.48533,0
0.5,0.31962,0.48533,0
0.5,0.32278,0.48533,0
0.5,0.32595,0.48533,0
0.5,0.32911,0.48533,0
0.5,0.33228,0.48533,0
0.5,0.33544,0.48533,0
0.5,0.33861,0.48533,0
0.5,0.34177,0.48532,0
0.5,0.34494,0.48532,0
0.5,0.3481,0.48532,0
0.5,0.35127,0.48532,0
0.5,0.35443,0.48532,0
0.5,0.35759,0.48532,0
0.5,0.36076,0.48531,0
0.5,0.36392,0.48531,0
0.5,0.36709,0.48531,0
0.5,0.37025,0.4853,0
0.5,0.37342,0.4853,0
0.5,0.37658,0.4853,0
0.5,0.37975,0.4853,0
0.5,0.38291,0.48529,0
0.5,0.38608,0.48529,0
0.5,0.38924,0.48528,0
0.5,0.39241,0.48528,0
0.5,0.39557,0.48527,0
0.5,0.39873,0.48527,0
0.5,0.4019,0.48526,0
0.5,0.40506,0.48526,0
0.5,0.40823,0.48525,0
0.5,0.41139,0.48524,0
0.5,0.41456,0.48524,0
0.5,0.41772,0.48523,0
0.5,0.42089,0.48522,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48519,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48516,0
0.5,0.43987,0.48514,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48509,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53283,0.48734,0
0.5,0,0.48743,0
0.5,0.53165,0.48953,0
0.5,0.53111,0.49051,0
0.5,0.52937,0.49367,0
0.5,0.52848,0.49522,0
0.5,0.52754,0.49684,0
0.5,0.5256,0.5,0
0.5,0.52532,0.50044,0
0.5,0.52349,0.50316,0
0.5,0.52215,0.50497,0
0.5,0.52108,0.50633,0
0.5,0.51899,0.50868,0
0.5,0.51819,0.50949,0
0.5,0.00061056,0.51266,0
0.5,0,0.51258,0
0.5,0.51582,0.51161,0
0.5,0.51444,0.51266,0
0.5,0.0031646,0.51311,0
0.5,0.0063291,0.51356,0
0.5,0.0094937,0.51391,0
0.5,0.012658,0.51417,0
0.5,0.015823,0.51436,0
0.5,0.018987,0.51448,0
0.5,0.022152,0.51456,0
0.5,0.025316,0.51461,0
0.5,0.028481,0.51463,0
0.5,0.031646,0.51465,0
0.5,0.03481,0.51466,0
0.5,0.037975,0.51466,0
0.5,0.041139,0.51466,0
0.5,0.044304,0.51466,0
0.5,0.047468,0.51466,0
0.5,0.050633,0.51466,0
0.5,0.053797,0.51466,0
0.5,0.056962,0.51466,0
0.5,0.060127,0.51466,0
0.5,0.063291,0.51466,0
0.5,0.066456,0.51466,0
0.5,0.06962,0.51466,0
0.5,0.072785,0.51466,0
0.5,0.075949,0.51466,0
0.5,0.079114,0.51466,0
0.5,0.082278,0.51466,0
0.5,0.085443,0.51466,0
0.5,0.088608,0.51466,0
0.5,0.091772,0.51466,0
0.5,0.094937,0.51466,0
0.5,0.098101,0.51466,0
0.5,0.10127,0.51466,0
0.5,0.10443,0.51466,0
0.5,0.10759,0.51466,0
0.5,0.11076,0.51466,0
0.5,0.11392,0.51466,0
0.5,0.11709,0.51466,0
0.5,0.12025,0.51466,0
0.5,0.12342,0.51466,0
0.5,0.12658,0.51466,0
0.5,0.12975,0.51466,0
0.5,0.13291,0.51466,0
0.5,0.13608,0.51466,0
0.5,0.13924,0.51466,0
0.5,0.14241,0.51466,0
0.5,0.14557,0.51466,0
0.5,0.14873,0.51466,0
0.5,0.1519,0.51466,0
0.5,0.15506,0.51466,0
0.5,0.15823,0.51466,0
0.5,0.16139,0.51466,0
0.5,0.16456,0.51466,0
0.5,0.16772,0.51466,0
0.5,0.17089,0.51466,0
0.5,0.17405,0.51466,0
0.5,0.17722,0.51466,0
0.5,0.18038,0.51466,0
0.5,0.18354,0.51466,0
0.5,0.18671,0.51466,0
0.5,0.18987,0.51466,0
0.5,0.19304,0.51466,0
0.5,0.1962,0.51466,0
0.5,0.19937,0.51466,0
0.5,0.20253,0.51466,0
0.5,0.2057,0.51466,0
0.5,0.20886,0.51466,0
0.5,0.21203,0.51466,0
0.5,0.21519,0.51466,0
0.5,0.21835,0.51466,0
0.5,0.22152,0.51466,0
0.5,0.22468,0.51466,0
0.5,0.22785,0.51466,0
0.5,0.23101,0.51466,0
0.5,0.23418,0.51466,0
0.5,0.23734,0.51466,0
0.5,0.24051,0.51466,0
0.5,0.24367,0.51466,0
0.5,0.24684,0.51466,0
0.5,0.25,0.51466,0
0.5,0.25316,0.51466,0
0.5,0.25633,0.51466,0
0.5,0.25949,0.51466,0
0.5,0.26266,0.51466,0
0.5,0.26582,0.51466,0
0.5,0.26899,0.51466,0
0.5,0.27215,0.51467,0
0.5,0.27532,0.51467,0
0.5,0.27848,0.51467,0
0.5,0.28165,0.51467,0
0.5,0.28481,0.51467,0
0.5,0.28797,0.51467,0
0.5,0.29114,0.51467,0
0.5,0.2943,0.51467,0
0.5,0.29747,0.51467,0
0.5,0.30063,0.51467,0
0.5,0.3038,0.51467,0
0.5,0.30696,0.51467,0
0.5,0.31013,0.51467,0
0.5,0.31329,0.51467,0
0.5,0.31646,0.51467,0
0.5,0.31962,0.51468,0
0.5,0.32278,0.51468,0
0.5,0.32595,0.51468,0
0.5,0.32911,0.51468,0
0.5,0.33228,0.51468,0
0.5,0.33544,0.51468,0
0.5,0.33861,0.51468,0
0.5,0.34177,0.51469,0
0.5,0.34494,0.51469,0
0.5,0.3481,0.51469,0
0.5,0.35127,0.51469,0
0.5,0.35443,0.51469,0
0.5,0.35759,0.5147,0
0.5,0.36076,0.5147,0
0.5,0.36392,0.5147,0
0.5,0.36709,0.51471,0
0.5,0.37025,0.51471,0
0.5,0.37342,0.51471,0
0.5,0.37658,0.51472,0
0.5,0.37975,0.51472,0
0.5,0.38291,0.51473,0
0.5,0.38608,0.51473,0
0.5,0.38924,0.51474,0
0.5,0.39241,0.51475,0
0.5,0.39557,0.51475,0
0.5,0.39873,0.51476,0
0.5,0.4019,0.51477,0
0.5,0.40506,0.51478,0
0.5,0.40823,0.51478,0
0.5,0.41139,0.51479,0
0.5,0.41456,0.5148,0
0.5,0.41772,0.51482,0
0.5,0.42089,0.51483,0
0.5,0.42405,0.51484,0
0.5,0.42722,0.51486,0
0.5,0.43038,0.51488,0
0.5,0.43354,0.51489,0
0.5,0.43671,0.51492,0
0.5,0.43987,0.51494,0
0.5,0.44304,0.51497,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51552,0
0.5,0.46835,0.5157,0
0.5,0.4701,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51386,0
0.5,0.47152,0.51593,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51654,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.5173,0
0.5,0.48734,0.51768,0
0.5,0.49051,0.51801,0
0.5,0.49367,0.51823,0
0.5,0.49684,0.51827,0
0.5,0.5,0.51808,0
0.5,0.50316,0.51761,0
0.5,0.50633,0.51679,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63454,0.24684,0
0.5,0.63608,0.2459,0
0.5,0.63924,0.24468,0
0.5,0.64241,0.24421,0
0.5,0.64557,0.24454,0
0.5,0.64873,0.24586,0
0.5,0.65001,0.24684,0
0.5,0.63047,0.25,0
0.5,0.63291,0.24788,0
0.5,0.6519,0.24889,0
0.5,0.65263,0.25,0
0.5,0.62754,0.25316,0
0.5,0.62975,0.25069,0
0.5,0.65385,0.25316,0
0.5,0.62512,0.25633,0
0.5,0.62658,0.25436,0
0.5,0.65428,0.25633,0
0.5,0.62297,0.25949,0
0.5,0.62342,0.25883,0
0.5,0.65414,0.25949,0
0.5,0.62096,0.26266,0
0.5,0.65352,0.26266,0
0.5,0.619,0.26582,0
0.5,0.62025,0.26381,0
0.5,0.6525,0.26582,0
0.5,0.61709,0.26899,0
0.5,0.61709,0.26899,0
0.5,0.6519,0.26723,0
0.5,0.65116,0.26899,0
0.5,0.61514,0.27215,0
0.5,0.64959,0.27215,0
0.5,0.61323,0.27532,0
0.5,0.61392,0.27419,0
0.5,0.64873,0.27367,0
0.5,0.64782,0.27532,0
0.5,0.61135,0.27848,0
0.5,0.64596,0.27848,0
0.5,0.60946,0.28165,0
0.5,0.61076,0.27948,0
0.5,0.64557,0.27913,0
0.5,0.64408,0.28165,0
0.5,0.60762,0.28481,0
0.5,0.64241,0.28439,0
0.5,0.64216,0.28481,0
0.5,0.60575,0.28797,0
0.5,0.60759,0.28485,0
0.5,0.64027,0.28797,0
0.5,0.60391,0.29114,0
0.5,0.60443,0.29026,0
0.5,0.63924,0.28968,0
0.5,0.63838,0.29114,0
0.5,0.60205,0.2943,0
0.5,0.63649,0.2943,0
0.5,0.60018,0.29747,0
0.5,0.60127,0.29565,0
0.5,0.63608,0.29499,0
0.5,0.63462,0.29747,0
0.5,0.59834,0.30063,0
0.5,0.63291,0.30032,0
0.5,0.63273,0.30063,0
0.5,0.59647,0.3038,0
0.5,0.5981,0.30104,0
0.5,0.63088,0.3038,0
0.5,0.59465,0.30696,0
0.5,0.59494,0.30647,0
0.5,0.62975,0.3057,0
0.5,0.62902,0.30696,0
0.5,0.59282,0.31013,0
0.5,0.62718,0.31013,0
0.5,0.59101,0.31329,0
0.5,0.59177,0.31198,0
0.5,0.62658,0.31114,0
0.5,0.62535,0.31329,0
0.5,0.58923,0.31646,0
0.5,0.62351,0.31646,0
0.5,0.58743,0.31962,0
0.5,0.58861,0.31756,0
0.5,0.62342,0.31662,0
0.5,0.62172,0.31962,0
0.5,0.58567,0.32278,0
0.5,0.62025,0.32216,0
0.5,0.6199,0.32278,0
0.5,0.58387,0.32595,0
0.5,0.58544,0.32319,0
0.5,0.61811,0.32595,0
0.5,0.58211,0.32911,0
0.5,0.58228,0.32882,0
0.5,0.61709,0.32772,0
0.5,0.61631,0.32911,0
0.5,0.58033,0.33228,0
0.5,0.61452,0.33228,0
0.5,0.57857,0.33544,0
0.5,0.57911,0.33448,0
0.5,0.61392,0.33331,0
0.5,0.61274,0.33544,0
0.5,0.57681,0.33861,0
0.5,0.61094,0.33861,0
0.5,0.57507,0.34177,0
0.5,0.57595,0.34019,0
0.5,0.61076,0.33893,0
0.5,0.60919,0.34177,0
0.5,0.57334,0.34494,0
0.5,0.60759,0.34459,0
0.5,0.6074,0.34494,0
0.5,0.57161,0.3481,0
0.5,0.57278,0.34597,0
0.5,0.60567,0.3481,0
0.5,0.56991,0.35127,0
0.5,0.60443,0.35031,0
0.5,0.60391,0.35127,0
0.5,0.56819,0.35443,0
0.5,0.56962,0.35181,0
0.5,0.60219,0.35443,0
0.5,0.56651,0.35759,0
0.5,0.60127,0.35611,0
0.5,0.60047,0.35759,0
0.5,0.56479,0.36076,0
0.5,0.56646,0.3577,0
0.5,0.59877,0.36076,0
0.5,0.5631,0.36392,0
0.5,0.56329,0.36357,0
0.5,0.5981,0.36199,0
0.5,0.59708,0.36392,0
0.5,0.56137,0.36709,0
0.5,0.59538,0.36709,0
0.5,0.55965,0.37025,0
0.5,0.56013,0.3694,0
0.5,0.59494,0.36791,0
0.5,0.5937,0.37025,0
0.5,0.55793,0.37342,0
0.5,0.59199,0.37342,0
0.5,0.5562,0.37658,0
0.5,0.55696,0.37522,0
0.5,0.59177,0.37381,0
0.5,0.59031,0.37658,0
0.5,0.55448,0.37975,0
0.5,0.58861,0.37975,0
0.5,0.55274,0.38291,0
0.5,0.5538,0.38101,0
0.5,0.58861,0.37975,0
0.5,0.58697,0.38291,0
0.5,0.55101,0.38608,0
0.5,0.58544,0.38579,0
0.5,0.5853,0.38608,0
0.5,0.54924,0.38924,0
0.5,0.55063,0.38676,0
0.5,0.58368,0.38924,0
0.5,0.54752,0.39241,0
0.5,0.58228,0.39193,0
0.5,0.58204,0.39241,0
0.5,0.54579,0.39557,0
0.5,0.54747,0.39251,0
0.5,0.58043,0.39557,0
0.5,0.54415,0.39873,0
0.5,0.5443,0.39845,0
0.5,0.57911,0.39807,0
0.5,0.57877,0.39873,0
0.5,0.54249,0.4019,0
0.5,0.57713,0.4019,0
0.5,0.54085,0.40506,0
0.5,0.54114,0.40452,0
0.5,0.57595,0.40408,0
0.5,0.57543,0.40506,0
0.5,0.53916,0.40823,0
0.5,0.57373,0.40823,0
0.5,0.53749,0.41139,0
0.5,0.53797,0.4105,0
0.5,0.57278,0.40994,0
0.5,0.57201,0.41139,0
0.5,0.53579,0.41456,0
0.5,0.5703,0.41456,0
0.5,0.53409,0.41772,0
0.5,0.53481,0.41641,0
0.5,0.56962,0.41581,0
0.5,0.56861,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.56695,0.42089,0
0.5,0.53065,0.42405,0
0.5,0.53165,0.42226,0
0.5,0.56646,0.42183,0
0.5,0.56533,0.42405,0
0.5,0.52892,0.42722,0
0.5,0.56374,0.42722,0
0.5,0.52713,0.43038,0
0.5,0.52848,0.42801,0
0.5,0.56329,0.42811,0
0.5,0.5622,0.43038,0
0.5,0.52535,0.43354,0
0.5,0.56067,0.43354,0
0.5,0.52348,0.43671,0
0.5,0.52532,0.43359,0
0.5,0.56013,0.43468,0
0.5,0.55918,0.43671,0
0.5,0.5216,0.43987,0
0.5,0.52215,0.43895,0
0.5,0.55772,0.43987,0
0.5,0.51971,0.44304,0
0.5,0.55696,0.44151,0
0.5,0.55627,0.44304,0
0.5,0.51787,0.4462,0
0.5,0.51899,0.44426,0
0.5,0.55484,0.4462,0
0.5,0.51617,0.44937,0
0.5,0.5538,0.44845,0
0.5,0.55338,0.44937,0
0.5,0.51451,0.45253,0
0.5,0.51582,0.45004,0
0.5,0.55189,0.45253,0
0.5,0.51288,0.4557,0
0.5,0.55063,0.45498,0
0.5,0.55026,0.4557,0
0.5,0.51111,0.45886,0
0.5,0.51266,0.45611,0
0.5,0.54852,0.45886,0
0.5,0.50922,0.46203,0
0.5,0.50949,0.4616,0
0.5,0.54747,0.4607,0
0.5,0.54671,0.46203,0
0.5,0.50707,0.46519,0
0.5,0.54491,0.46519,0
0.5,0.50463,0.46835,0
0.5,0.50633,0.46622,0
0.5,0.5443,0.46625,0
0.5,0.54314,0.46835,0
0.5,0.50183,0.47152,0
0.5,0.50316,0.4701,0
0.5,0.54139,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47336,0
0.5,0.54114,0.47198,0
0.5,0.5397,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.476,0
0.5,0.53799,0.47785,0
0.5,0.48705,0.48101,0
0.5,0.48734,0.48092,0
0.5,0.49051,0.47968,0
0.5,0.49367,0.4781,0
0.5,0.53797,0.47787,0
0.5,0.53632,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48186,0
0.5,0.53481,0.48383,0
0.5,0.53462,0.48418,0
0.5,0.00022194,0.48734,0
0.5,0.0031646,0.48683,0
0.5,0.0063291,0.48638,0
0.5,0.0094937,0.48603,0
0.5,0.012658,0.48577,0
0.5,0.015823,0.48559,0
0.5,0.018987,0.48547,0
0.5,0.022152,0.4854,0
0.5,0.025316,0.48536,0
0.5,0.028481,0.48534,0
0.5,0.031646,0.48533,0
0.5,0.03481,0.48532,0
0.5,0.037975,0.48532,0
0.5,0.041139,0.48532,0
0.5,0.044304,0.48532,0
0.5,0.047468,0.48532,0
0.5,0.050633,0.48533,0
0.5,0.053797,0.48533,0
0.5,0.056962,0.48533,0
0.5,0.060127,0.48533,0
0.5,0.063291,0.48533,0
0.5,0.066456,0.48533,0
0.5,0.06962,0.48533,0
0.5,0.072785,0.48533,0
0.5,0.075949,0.48533,0
0.5,0.079114,0.48533,0
0.5,0.082278,0.48533,0
0.5,0.085443,0.48533,0
0.5,0.088608,0.48533,0
0.5,0.091772,0.48533,0
0.5,0.094937,0.48533,0
0.5,0.098101,0.48533,0
0.5,0.10127,0.48533,0
0.5,0.10443,0.48533,0
0.5,0.10759,0.48533,0
0.5,0.11076,0.48533,0
0.5,0.11392,0.48533,0
0.5,0.11709,0.48533,0
0.5,0.12025,0.48533,0
0.5,0.12342,0.48533,0
0.5,0.12658,0.48533,0
0.5,0.12975,0.48533,0
0.5,0.13291,0.48533,0
0.5,0.13608,0.48533,0
0.5,0.13924,0.48533,0
0.5,0.14241,0.48533,0
0.5,0.14557,0.48533,0
0.5,0.14873,0.48533,0
0.5,0.1519,0.48533,0
0.5,0.15506,0.48533,0
0.5,0.15823,0.48533,0
0.5,0.16139,0.48533,0
0.5,0.16456,0.48533,0
0.5,0.16772,0.48533,0
0.5,0.17089,0.48533,0
0.5,0.17405,0.48533,0
0.5,0.17722,0.48533,0
0.5,0.18038,0.48533,0
0.5,0.18354,0.48533,0
0.5,0.18671,0.48533,0
0.5,0.18987,0.48533,0
0.5,0.19304,0.48533,0
0.5,0.1962,0.48533,0
0.5,0.19937,0.48533,0
0.5,0.20253,0.48533,0
0.5,0.2057,0.48533,0
0.5,0.20886,0.48533,0
0.5,0.21203,0.48533,0
0.5,0.21519,0.48533,0
0.5,0.21835,0.48533,0
0.5,0.22152,0.48533,0
0.5,0.22468,0.48533,0
0.5,0.22785,0.48533,0
0.5,0.23101,0.48533,0
0.5,0.23418,0.48533,0
0.5,0.23734,0.48533,0
0.5,0.24051,0.48533,0
0.5,0.24367,0.48533,0
0.5,0.24684,0.48533,0
0.5,0.25,0.48533,0
0.5,0.25316,0.48533,0
0.5,0.25633,0.48533,0
0.5,0.25949,0.48533,0
0.5,0.26266,0.48533,0
0.5,0.26582,0.48533,0
0.5,0.26899,0.48533,0
0.5,0.27215,0.48533,0
0.5,0.27532,0.48533,0
0.5,0.27848,0.48533,0
0.5,0.28165,0.48533,0
0.5,0.28481,0.48533,0
0.5,0.28797,0.48533,0
0.5,0.29114,0.48533,0
0.5,0.2943,0.48533,0
0.5,0.29747,0.48532,0
0.5,0.30063,0.48532,0
0.5,0.3038,0.48532,0
0.5,0.30696,0.48532,0
0.5,0.31013,0.48532,0
0.5,0.31329,0.48532,0
0.5,0.31646,0.48532,0
0.5,0.31962,0.48532,0
0.5,0.32278,0.48532,0
0.5,0.32595,0.48532,0
0.5,0.32911,0.48532,0
0.5,0.33228,0.48532,0
0.5,0.33544,0.48532,0
0.5,0.33861,0.48532,0
0.5,0.34177,0.48532,0
0.5,0.34494,0.48531,0
0.5,0.3481,0.48531,0
0.5,0.35127,0.48531,0
0.5,0.35443,0.48531,0
0.5,0.35759,0.48531,0
0.5,0.36076,0.48531,0
0.5,0.36392,0.4853,0
0.5,0.36709,0.4853,0
0.5,0.37025,0.4853,0
0.5,0.37342,0.48529,0
0.5,0.37658,0.48529,0
0.5,0.37975,0.48529,0
0.5,0.38291,0.48528,0
0.5,0.38608,0.48528,0
0.5,0.38924,0.48528,0
0.5,0.39241,0.48527,0
0.5,0.39557,0.48527,0
0.5,0.39873,0.48526,0
0.5,0.4019,0.48526,0
0.5,0.40506,0.48525,0
0.5,0.40823,0.48525,0
0.5,0.41139,0.48524,0
0.5,0.41456,0.48523,0
0.5,0.41772,0.48522,0
0.5,0.42089,0.48522,0
0.5,0.42405,0.48521,0
0.5,0.42722,0.4852,0
0.5,0.43038,0.48518,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48515,0
0.5,0.43987,0.48513,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48505,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48494,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53294,0.48734,0
0.5,0,0.48737,0
0.5,0.53165,0.48972,0
0.5,0.53121,0.49051,0
0.5,0.52945,0.49367,0
0.5,0.52848,0.49535,0
0.5,0.52761,0.49684,0
0.5,0.52565,0.5,0
0.5,0.52532,0.5005,0
0.5,0.52351,0.50316,0
0.5,0.52215,0.50498,0
0.5,0.52108,0.50633,0
0.5,0.51899,0.50868,0
0.5,0.51819,0.50949,0
0.5,0.00018384,0.51266,0
0.5,0,0.51263,0
0.5,0.51582,0.51161,0
0.5,0.51444,0.51266,0
0.5,0.0031646,0.51316,0
0.5,0.0063291,0.5136,0
0.5,0.0094937,0.51394,0
0.5,0.012658,0.51419,0
0.5,0.015823,0.51437,0
0.5,0.018987,0.51449,0
0.5,0.022152,0.51457,0
0.5,0.025316,0.51462,0
0.5,0.028481,0.51465,0
0.5,0.031646,0.51466,0
0.5,0.03481,0.51467,0
0.5,0.037975,0.51467,0
0.5,0.041139,0.51467,0
0.5,0.044304,0.51467,0
0.5,0.047468,0.51467,0
0.5,0.050633,0.51467,0
0.5,0.053797,0.51467,0
0.5,0.056962,0.51467,0
0.5,0.060127,0.51467,0
0.5,0.063291,0.51467,0
0.5,0.066456,0.51467,0
0.5,0.06962,0.51467,0
0.5,0.072785,0.51467,0
0.5,0.075949,0.51467,0
0.5,0.079114,0.51467,0
0.5,0.082278,0.51467,0
0.5,0.085443,0.51467,0
0.5,0.088608,0.51467,0
0.5,0.091772,0.51467,0
0.5,0.094937,0.51467,0
0.5,0.098101,0.51467,0
0.5,0.10127,0.51467,0
0.5,0.10443,0.51467,0
0.5,0.10759,0.51467,0
0.5,0.11076,0.51467,0
0.5,0.11392,0.51467,0
0.5,0.11709,0.51467,0
0.5,0.12025,0.51467,0
0.5,0.12342,0.51467,0
0.5,0.12658,0.51467,0
0.5,0.12975,0.51467,0
0.5,0.13291,0.51467,0
0.5,0.13608,0.51467,0
0.5,0.13924,0.51467,0
0.5,0.14241,0.51467,0
0.5,0.14557,0.51467,0
0.5,0.14873,0.51467,0
0.5,0.1519,0.51467,0
0.5,0.15506,0.51467,0
0.5,0.15823,0.51467,0
0.5,0.16139,0.51467,0
0.5,0.16456,0.51467,0
0.5,0.16772,0.51467,0
0.5,0.17089,0.51467,0
0.5,0.17405,0.51467,0
0.5,0.17722,0.51467,0
0.5,0.18038,0.51467,0
0.5,0.18354,0.51467,0
0.5,0.18671,0.51467,0
0.5,0.18987,0.51467,0
0.5,0.19304,0.51467,0
0.5,0.1962,0.51467,0
0.5,0.19937,0.51467,0
0.5,0.20253,0.51467,0
0.5,0.2057,0.51467,0
0.5,0.20886,0.51467,0
0.5,0.21203,0.51467,0
0.5,0.21519,0.51467,0
0.5,0.21835,0.51467,0
0.5,0.22152,0.51467,0
0.5,0.22468,0.51467,0
0.5,0.22785,0.51467,0
0.5,0.23101,0.51467,0
0.5,0.23418,0.51467,0
0.5,0.23734,0.51467,0
0.5,0.24051,0.51467,0
0.5,0.24367,0.51467,0
0.5,0.24684,0.51467,0
0.5,0.25,0.51467,0
0.5,0.25316,0.51467,0
0.5,0.25633,0.51467,0
0.5,0.25949,0.51467,0
0.5,0.26266,0.51468,0
0.5,0.26582,0.51468,0
0.5,0.26899,0.51468,0
0.5,0.27215,0.51468,0
0.5,0.27532,0.51468,0
0.5,0.27848,0.51468,0
0.5,0.28165,0.51468,0
0.5,0.28481,0.51468,0
0.5,0.28797,0.51468,0
0.5,0.29114,0.51468,0
0.5,0.2943,0.51468,0
0.5,0.29747,0.51468,0
0.5,0.30063,0.51468,0
0.5,0.3038,0.51468,0
0.5,0.30696,0.51468,0
0.5,0.31013,0.51468,0
0.5,0.31329,0.51468,0
0.5,0.31646,0.51468,0
0.5,0.31962,0.51469,0
0.5,0.32278,0.51469,0
0.5,0.32595,0.51469,0
0.5,0.32911,0.51469,0
0.5,0.33228,0.51469,0
0.5,0.33544,0.51469,0
0.5,0.33861,0.51469,0
0.5,0.34177,0.51469,0
0.5,0.34494,0.5147,0
0.5,0.3481,0.5147,0
0.5,0.35127,0.5147,0
0.5,0.35443,0.5147,0
0.5,0.35759,0.51471,0
0.5,0.36076,0.51471,0
0.5,0.36392,0.51471,0
0.5,0.36709,0.51471,0
0.5,0.37025,0.51472,0
0.5,0.37342,0.51472,0
0.5,0.37658,0.51473,0
0.5,0.37975,0.51473,0
0.5,0.38291,0.51473,0
0.5,0.38608,0.51474,0
0.5,0.38924,0.51475,0
0.5,0.39241,0.51475,0
0.5,0.39557,0.51476,0
0.5,0.39873,0.51476,0
0.5,0.4019,0.51477,0
0.5,0.40506,0.51478,0
0.5,0.40823,0.51479,0
0.5,0.41139,0.5148,0
0.5,0.41456,0.51481,0
0.5,0.41772,0.51482,0
0.5,0.42089,0.51483,0
0.5,0.42405,0.51485,0
0.5,0.42722,0.51486,0
0.5,0.43038,0.51488,0
0.5,0.43354,0.5149,0
0.5,0.43671,0.51492,0
0.5,0.43987,0.51494,0
0.5,0.44304,0.51497,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51505,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51552,0
0.5,0.46835,0.5157,0
0.5,0.4701,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51386,0
0.5,0.47152,0.51593,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51654,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.5173,0
0.5,0.48734,0.51768,0
0.5,0.49051,0.51801,0
0.5,0.49367,0.51823,0
0.5,0.49684,0.51827,0
0.5,0.5,0.51808,0
0.5,0.50316,0.51761,0
0.5,0.50633,0.51679,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64973,0.22468,0
0.5,0.6519,0.22372,0
0.5,0.65506,0.22303,0
0.5,0.65823,0.22311,0
0.5,0.66139,0.22409,0
0.5,0.66236,0.22468,0
0.5,0.64495,0.22785,0
0.5,0.64557,0.2273,0
0.5,0.64873,0.22514,0
0.5,0.66456,0.22646,0
0.5,0.66568,0.22785,0
0.5,0.64174,0.23101,0
0.5,0.64241,0.23027,0
0.5,0.66721,0.23101,0
0.5,0.63915,0.23418,0
0.5,0.63924,0.23406,0
0.5,0.66772,0.23358,0
0.5,0.66783,0.23418,0
0.5,0.63688,0.23734,0
0.5,0.6678,0.23734,0
0.5,0.63476,0.24051,0
0.5,0.63608,0.23854,0
0.5,0.66772,0.23781,0
0.5,0.66727,0.24051,0
0.5,0.63274,0.24367,0
0.5,0.63291,0.24341,0
0.5,0.66633,0.24367,0
0.5,0.63073,0.24684,0
0.5,0.66502,0.24684,0
0.5,0.62874,0.25,0
0.5,0.62975,0.24841,0
0.5,0.66456,0.24775,0
0.5,0.66344,0.25,0
0.5,0.62677,0.25316,0
0.5,0.66164,0.25316,0
0.5,0.62479,0.25633,0
0.5,0.62658,0.25348,0
0.5,0.66139,0.25357,0
0.5,0.65974,0.25633,0
0.5,0.62285,0.25949,0
0.5,0.62342,0.25858,0
0.5,0.65823,0.25875,0
0.5,0.65777,0.25949,0
0.5,0.62092,0.26266,0
0.5,0.6558,0.26266,0
0.5,0.61899,0.26582,0
0.5,0.62025,0.26376,0
0.5,0.65506,0.26383,0
0.5,0.65383,0.26582,0
0.5,0.61709,0.26899,0
0.5,0.61709,0.26898,0
0.5,0.6519,0.26892,0
0.5,0.65185,0.26899,0
0.5,0.61514,0.27215,0
0.5,0.64992,0.27215,0
0.5,0.61323,0.27532,0
0.5,0.61392,0.27419,0
0.5,0.64873,0.27405,0
0.5,0.64796,0.27532,0
0.5,0.61135,0.27848,0
0.5,0.64602,0.27848,0
0.5,0.60946,0.28165,0
0.5,0.61076,0.27948,0
0.5,0.64557,0.2792,0
0.5,0.6441,0.28165,0
0.5,0.60762,0.28481,0
0.5,0.64241,0.28441,0
0.5,0.64217,0.28481,0
0.5,0.60575,0.28797,0
0.5,0.60759,0.28485,0
0.5,0.64028,0.28797,0
0.5,0.60391,0.29114,0
0.5,0.60443,0.29025,0
0.5,0.63924,0.2897,0
0.5,0.63839,0.29114,0
0.5,0.60205,0.2943,0
0.5,0.6365,0.2943,0
0.5,0.60018,0.29747,0
0.5,0.60127,0.29565,0
0.5,0.63608,0.29501,0
0.5,0.63464,0.29747,0
0.5,0.59834,0.30063,0
0.5,0.63291,0.30036,0
0.5,0.63275,0.30063,0
0.5,0.59647,0.3038,0
0.5,0.5981,0.30104,0
0.5,0.63092,0.3038,0
0.5,0.59465,0.30696,0
0.5,0.59494,0.30647,0
0.5,0.62975,0.30577,0
0.5,0.62906,0.30696,0
0.5,0.59282,0.31013,0
0.5,0.62723,0.31013,0
0.5,0.59101,0.31329,0
0.5,0.59177,0.31198,0
0.5,0.62658,0.31123,0
0.5,0.62541,0.31329,0
0.5,0.58923,0.31646,0
0.5,0.62357,0.31646,0
0.5,0.58743,0.31962,0
0.5,0.58861,0.31756,0
0.5,0.62342,0.31672,0
0.5,0.62178,0.31962,0
0.5,0.58567,0.32278,0
0.5,0.62025,0.32227,0
0.5,0.61996,0.32278,0
0.5,0.58387,0.32595,0
0.5,0.58544,0.32319,0
0.5,0.61818,0.32595,0
0.5,0.58211,0.32911,0
0.5,0.58228,0.32882,0
0.5,0.61709,0.32784,0
0.5,0.61637,0.32911,0
0.5,0.58033,0.33228,0
0.5,0.61459,0.33228,0
0.5,0.57857,0.33544,0
0.5,0.57911,0.33448,0
0.5,0.61392,0.33344,0
0.5,0.61281,0.33544,0
0.5,0.57681,0.33861,0
0.5,0.61103,0.33861,0
0.5,0.57507,0.34177,0
0.5,0.57595,0.34019,0
0.5,0.61076,0.33908,0
0.5,0.60927,0.34177,0
0.5,0.57334,0.34494,0
0.5,0.60759,0.34475,0
0.5,0.60749,0.34494,0
0.5,0.57161,0.3481,0
0.5,0.57278,0.34597,0
0.5,0.60576,0.3481,0
0.5,0.56991,0.35127,0
0.5,0.60443,0.35048,0
0.5,0.604,0.35127,0
0.5,0.56819,0.35443,0
0.5,0.56962,0.35181,0
0.5,0.60229,0.35443,0
0.5,0.56651,0.35759,0
0.5,0.60127,0.35629,0
0.5,0.60057,0.35759,0
0.5,0.56479,0.36076,0
0.5,0.56646,0.3577,0
0.5,0.59887,0.36076,0
0.5,0.56309,0.36392,0
0.5,0.56329,0.36357,0
0.5,0.5981,0.36218,0
0.5,0.59718,0.36392,0
0.5,0.56136,0.36709,0
0.5,0.59549,0.36709,0
0.5,0.55965,0.37025,0
0.5,0.56013,0.3694,0
0.5,0.59494,0.36811,0
0.5,0.5938,0.37025,0
0.5,0.55793,0.37342,0
0.5,0.5921,0.37342,0
0.5,0.5562,0.37658,0
0.5,0.55696,0.37521,0
0.5,0.59177,0.37402,0
0.5,0.59042,0.37658,0
0.5,0.55448,0.37975,0
0.5,0.58871,0.37975,0
0.5,0.55274,0.38291,0
0.5,0.5538,0.38101,0
0.5,0.58861,0.37994,0
0.5,0.58706,0.38291,0
0.5,0.55101,0.38608,0
0.5,0.58544,0.38595,0
0.5,0.58537,0.38608,0
0.5,0.54924,0.38924,0
0.5,0.55063,0.38676,0
0.5,0.58375,0.38924,0
0.5,0.54752,0.39241,0
0.5,0.58228,0.39205,0
0.5,0.5821,0.39241,0
0.5,0.54579,0.39557,0
0.5,0.54747,0.39251,0
0.5,0.58048,0.39557,0
0.5,0.54415,0.39873,0
0.5,0.5443,0.39845,0
0.5,0.57911,0.39816,0
0.5,0.57882,0.39873,0
0.5,0.54249,0.4019,0
0.5,0.57717,0.4019,0
0.5,0.54084,0.40506,0
0.5,0.54114,0.40451,0
0.5,0.57595,0.40416,0
0.5,0.57547,0.40506,0
0.5,0.53916,0.40823,0
0.5,0.57379,0.40823,0
0.5,0.53749,0.41139,0
0.5,0.53797,0.41049,0
0.5,0.57278,0.41005,0
0.5,0.57207,0.41139,0
0.5,0.53579,0.41456,0
0.5,0.57037,0.41456,0
0.5,0.53409,0.41772,0
0.5,0.53481,0.41641,0
0.5,0.56962,0.41594,0
0.5,0.56868,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.56703,0.42089,0
0.5,0.53065,0.42405,0
0.5,0.53165,0.42226,0
0.5,0.56646,0.42197,0
0.5,0.5654,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56381,0.42722,0
0.5,0.52712,0.43038,0
0.5,0.52848,0.42801,0
0.5,0.56329,0.42825,0
0.5,0.56226,0.43038,0
0.5,0.52535,0.43354,0
0.5,0.56073,0.43354,0
0.5,0.52348,0.43671,0
0.5,0.52532,0.43359,0
0.5,0.56013,0.4348,0
0.5,0.55924,0.43671,0
0.5,0.5216,0.43987,0
0.5,0.52215,0.43895,0
0.5,0.55776,0.43987,0
0.5,0.51971,0.44304,0
0.5,0.55696,0.44159,0
0.5,0.5563,0.44304,0
0.5,0.51787,0.4462,0
0.5,0.51899,0.44426,0
0.5,0.55486,0.4462,0
0.5,0.51617,0.44937,0
0.5,0.5538,0.44847,0
0.5,0.55339,0.44937,0
0.5,0.51451,0.45253,0
0.5,0.51582,0.45004,0
0.5,0.5519,0.45253,0
0.5,0.51288,0.4557,0
0.5,0.55063,0.45498,0
0.5,0.55026,0.4557,0
0.5,0.51111,0.45886,0
0.5,0.51266,0.45611,0
0.5,0.54853,0.45886,0
0.5,0.50922,0.46203,0
0.5,0.50949,0.4616,0
0.5,0.54747,0.46073,0
0.5,0.54674,0.46203,0
0.5,0.50707,0.46519,0
0.5,0.54496,0.46519,0
0.5,0.50463,0.46835,0
0.5,0.50633,0.46622,0
0.5,0.5443,0.46636,0
0.5,0.54321,0.46835,0
0.5,0.50183,0.47152,0
0.5,0.50316,0.4701,0
0.5,0.54149,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47336,0
0.5,0.54114,0.47216,0
0.5,0.53981,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.476,0
0.5,0.53812,0.47785,0
0.5,0.48705,0.48101,0
0.5,0.48734,0.48092,0
0.5,0.49051,0.47968,0
0.5,0.49367,0.4781,0
0.5,0.53797,0.47811,0
0.5,0.53646,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48186,0
0.5,0.53481,0.48408,0
0.5,0.53476,0.48418,0
0.5,0,0.48732,0
0.5,0.0031646,0.48678,0
0.5,0.0063291,0.48634,0
0.5,0.0094937,0.48599,0
0.5,0.012658,0.48574,0
0.5,0.015823,0.48556,0
0.5,0.018987,0.48545,0
0.5,0.022152,0.48538,0
0.5,0.025316,0.48534,0
0.5,0.028481,0.48532,0
0.5,0.031646,0.48531,0
0.5,0.03481,0.48531,0
0.5,0.037975,0.48531,0
0.5,0.041139,0.48531,0
0.5,0.044304,0.48531,0
0.5,0.047468,0.48531,0
0.5,0.050633,0.48532,0
0.5,0.053797,0.48532,0
0.5,0.056962,0.48532,0
0.5,0.060127,0.48532,0
0.5,0.063291,0.48532,0
0.5,0.066456,0.48532,0
0.5,0.06962,0.48532,0
0.5,0.072785,0.48532,0
0.5,0.075949,0.48532,0
0.5,0.079114,0.48532,0
0.5,0.082278,0.48532,0
0.5,0.085443,0.48532,0
0.5,0.088608,0.48532,0
0.5,0.091772,0.48532,0
0.5,0.094937,0.48532,0
0.5,0.098101,0.48532,0
0.5,0.10127,0.48532,0
0.5,0.10443,0.48532,0
0.5,0.10759,0.48532,0
0.5,0.11076,0.48532,0
0.5,0.11392,0.48532,0
0.5,0.11709,0.48532,0
0.5,0.12025,0.48532,0
0.5,0.12342,0.48532,0
0.5,0.12658,0.48532,0
0.5,0.12975,0.48532,0
0.5,0.13291,0.48532,0
0.5,0.13608,0.48532,0
0.5,0.13924,0.48532,0
0.5,0.14241,0.48532,0
0.5,0.14557,0.48532,0
0.5,0.14873,0.48532,0
0.5,0.1519,0.48532,0
0.5,0.15506,0.48532,0
0.5,0.15823,0.48532,0
0.5,0.16139,0.48532,0
0.5,0.16456,0.48532,0
0.5,0.16772,0.48532,0
0.5,0.17089,0.48532,0
0.5,0.17405,0.48532,0
0.5,0.17722,0.48532,0
0.5,0.18038,0.48532,0
0.5,0.18354,0.48532,0
0.5,0.18671,0.48532,0
0.5,0.18987,0.48532,0
0.5,0.19304,0.48532,0
0.5,0.1962,0.48532,0
0.5,0.19937,0.48532,0
0.5,0.20253,0.48532,0
0.5,0.2057,0.48532,0
0.5,0.20886,0.48532,0
0.5,0.21203,0.48532,0
0.5,0.21519,0.48532,0
0.5,0.21835,0.48532,0
0.5,0.22152,0.48532,0
0.5,0.22468,0.48532,0
0.5,0.22785,0.48532,0
0.5,0.23101,0.48532,0
0.5,0.23418,0.48532,0
0.5,0.23734,0.48532,0
0.5,0.24051,0.48532,0
0.5,0.24367,0.48532,0
0.5,0.24684,0.48532,0
0.5,0.25,0.48532,0
0.5,0.25316,0.48532,0
0.5,0.25633,0.48532,0
0.5,0.25949,0.48532,0
0.5,0.26266,0.48532,0
0.5,0.26582,0.48532,0
0.5,0.26899,0.48532,0
0.5,0.27215,0.48532,0
0.5,0.27532,0.48532,0
0.5,0.27848,0.48532,0
0.5,0.28165,0.48532,0
0.5,0.28481,0.48532,0
0.5,0.28797,0.48532,0
0.5,0.29114,0.48532,0
0.5,0.2943,0.48532,0
0.5,0.29747,0.48532,0
0.5,0.30063,0.48531,0
0.5,0.3038,0.48531,0
0.5,0.30696,0.48531,0
0.5,0.31013,0.48531,0
0.5,0.31329,0.48531,0
0.5,0.31646,0.48531,0
0.5,0.31962,0.48531,0
0.5,0.32278,0.48531,0
0.5,0.32595,0.48531,0
0.5,0.32911,0.48531,0
0.5,0.33228,0.48531,0
0.5,0.33544,0.48531,0
0.5,0.33861,0.48531,0
0.5,0.34177,0.48531,0
0.5,0.34494,0.48531,0
0.5,0.3481,0.48531,0
0.5,0.35127,0.4853,0
0.5,0.35443,0.4853,0
0.5,0.35759,0.4853,0
0.5,0.36076,0.4853,0
0.5,0.36392,0.4853,0
0.5,0.36709,0.48529,0
0.5,0.37025,0.48529,0
0.5,0.37342,0.48529,0
0.5,0.37658,0.48529,0
0.5,0.37975,0.48528,0
0.5,0.38291,0.48528,0
0.5,0.38608,0.48528,0
0.5,0.38924,0.48527,0
0.5,0.39241,0.48527,0
0.5,0.39557,0.48526,0
0.5,0.39873,0.48526,0
0.5,0.4019,0.48525,0
0.5,0.40506,0.48525,0
0.5,0.40823,0.48524,0
0.5,0.41139,0.48523,0
0.5,0.41456,0.48523,0
0.5,0.41772,0.48522,0
0.5,0.42089,0.48521,0
0.5,0.42405,0.4852,0
0.5,0.42722,0.48519,0
0.5,0.43038,0.48518,0
0.5,0.43354,0.48517,0
0.5,0.43671,0.48515,0
0.5,0.43987,0.48513,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.485,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53308,0.48734,0
0.5,0.53165,0.48995,0
0.5,0.53134,0.49051,0
0.5,0.52956,0.49367,0
0.5,0.52848,0.49552,0
0.5,0.52769,0.49684,0
0.5,0.52571,0.5,0
0.5,0.52532,0.50059,0
0.5,0.52354,0.50316,0
0.5,0.52215,0.50501,0
0.5,0.5211,0.50633,0
0.5,0.51899,0.50869,0
0.5,0.51819,0.50949,0
0.5,0.51582,0.51161,0
0.5,0.51444,0.51266,0
0.5,0.0031646,0.51321,0
0.5,0,0.5127,0
0.5,0.0063291,0.51363,0
0.5,0.0094937,0.51397,0
0.5,0.012658,0.51421,0
0.5,0.015823,0.51439,0
0.5,0.018987,0.51451,0
0.5,0.022152,0.51458,0
0.5,0.025316,0.51463,0
0.5,0.028481,0.51466,0
0.5,0.031646,0.51467,0
0.5,0.03481,0.51468,0
0.5,0.037975,0.51468,0
0.5,0.041139,0.51468,0
0.5,0.044304,0.51468,0
0.5,0.047468,0.51468,0
0.5,0.050633,0.51468,0
0.5,0.053797,0.51468,0
0.5,0.056962,0.51468,0
0.5,0.060127,0.51468,0
0.5,0.063291,0.51468,0
0.5,0.066456,0.51468,0
0.5,0.06962,0.51468,0
0.5,0.072785,0.51468,0
0.5,0.075949,0.51468,0
0.5,0.079114,0.51468,0
0.5,0.082278,0.51468,0
0.5,0.085443,0.51468,0
0.5,0.088608,0.51468,0
0.5,0.091772,0.51468,0
0.5,0.094937,0.51468,0
0.5,0.098101,0.51468,0
0.5,0.10127,0.51468,0
0.5,0.10443,0.51468,0
0.5,0.10759,0.51468,0
0.5,0.11076,0.51468,0
0.5,0.11392,0.51468,0
0.5,0.11709,0.51468,0
0.5,0.12025,0.51468,0
0.5,0.12342,0.51468,0
0.5,0.12658,0.51468,0
0.5,0.12975,0.51468,0
0.5,0.13291,0.51468,0
0.5,0.13608,0.51468,0
0.5,0.13924,0.51468,0
0.5,0.14241,0.51468,0
0.5,0.14557,0.51468,0
0.5,0.14873,0.51468,0
0.5,0.1519,0.51468,0
0.5,0.15506,0.51468,0
0.5,0.15823,0.51468,0
0.5,0.16139,0.51468,0
0.5,0.16456,0.51468,0
0.5,0.16772,0.51468,0
0.5,0.17089,0.51468,0
0.5,0.17405,0.51468,0
0.5,0.17722,0.51468,0
0.5,0.18038,0.51468,0
0.5,0.18354,0.51468,0
0.5,0.18671,0.51468,0
0.5,0.18987,0.51468,0
0.5,0.19304,0.51468,0
0.5,0.1962,0.51468,0
0.5,0.19937,0.51468,0
0.5,0.20253,0.51468,0
0.5,0.2057,0.51468,0
0.5,0.20886,0.51468,0
0.5,0.21203,0.51468,0
0.5,0.21519,0.51468,0
0.5,0.21835,0.51468,0
0.5,0.22152,0.51468,0
0.5,0.22468,0.51468,0
0.5,0.22785,0.51468,0
0.5,0.23101,0.51468,0
0.5,0.23418,0.51468,0
0.5,0.23734,0.51468,0
0.5,0.24051,0.51468,0
0.5,0.24367,0.51468,0
0.5,0.24684,0.51468,0
0.5,0.25,0.51468,0
0.5,0.25316,0.51468,0
0.5,0.25633,0.51468,0
0.5,0.25949,0.51468,0
0.5,0.26266,0.51468,0
0.5,0.26582,0.51469,0
0.5,0.26899,0.51469,0
0.5,0.27215,0.51469,0
0.5,0.27532,0.51469,0
0.5,0.27848,0.51469,0
0.5,0.28165,0.51469,0
0.5,0.28481,0.51469,0
0.5,0.28797,0.51469,0
0.5,0.29114,0.51469,0
0.5,0.2943,0.51469,0
0.5,0.29747,0.51469,0
0.5,0.30063,0.51469,0
0.5,0.3038,0.51469,0
0.5,0.30696,0.51469,0
0.5,0.31013,0.51469,0
0.5,0.31329,0.51469,0
0.5,0.31646,0.51469,0
0.5,0.31962,0.51469,0
0.5,0.32278,0.5147,0
0.5,0.32595,0.5147,0
0.5,0.32911,0.5147,0
0.5,0.33228,0.5147,0
0.5,0.33544,0.5147,0
0.5,0.33861,0.5147,0
0.5,0.34177,0.5147,0
0.5,0.34494,0.5147,0
0.5,0.3481,0.51471,0
0.5,0.35127,0.51471,0
0.5,0.35443,0.51471,0
0.5,0.35759,0.51471,0
0.5,0.36076,0.51472,0
0.5,0.36392,0.51472,0
0.5,0.36709,0.51472,0
0.5,0.37025,0.51472,0
0.5,0.37342,0.51473,0
0.5,0.37658,0.51473,0
0.5,0.37975,0.51474,0
0.5,0.38291,0.51474,0
0.5,0.38608,0.51475,0
0.5,0.38924,0.51475,0
0.5,0.39241,0.51476,0
0.5,0.39557,0.51476,0
0.5,0.39873,0.51477,0
0.5,0.4019,0.51478,0
0.5,0.40506,0.51479,0
0.5,0.40823,0.51479,0
0.5,0.41139,0.5148,0
0.5,0.41456,0.51481,0
0.5,0.41772,0.51482,0
0.5,0.42089,0.51484,0
0.5,0.42405,0.51485,0
0.5,0.42722,0.51487,0
0.5,0.43038,0.51488,0
0.5,0.43354,0.5149,0
0.5,0.43671,0.51492,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51552,0
0.5,0.46835,0.5157,0
0.5,0.47009,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51386,0
0.5,0.47152,0.51593,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51654,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.5173,0
0.5,0.48734,0.51768,0
0.5,0.49051,0.51801,0
0.5,0.49367,0.51823,0
0.5,0.49684,0.51827,0
0.5,0.5,0.51808,0
0.5,0.50316,0.51761,0
0.5,0.50633,0.51679,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6613,0.2057,0
0.5,0.66139,0.20563,0
0.5,0.66456,0.20413,0
0.5,0.66772,0.20335,0
0.5,0.67089,0.20332,0
0.5,0.67405,0.20417,0
0.5,0.67655,0.2057,0
0.5,0.65712,0.20886,0
0.5,0.65823,0.20786,0
0.5,0.67722,0.20625,0
0.5,0.67924,0.20886,0
0.5,0.65404,0.21203,0
0.5,0.65506,0.21087,0
0.5,0.68038,0.2116,0
0.5,0.68053,0.21203,0
0.5,0.65148,0.21519,0
0.5,0.6519,0.21464,0
0.5,0.68096,0.21519,0
0.5,0.6492,0.21835,0
0.5,0.68079,0.21835,0
0.5,0.64703,0.22152,0
0.5,0.64873,0.21903,0
0.5,0.68038,0.22024,0
0.5,0.68012,0.22152,0
0.5,0.64494,0.22468,0
0.5,0.64557,0.22373,0
0.5,0.67905,0.22468,0
0.5,0.64287,0.22785,0
0.5,0.67761,0.22785,0
0.5,0.6408,0.23101,0
0.5,0.64241,0.22856,0
0.5,0.67722,0.22859,0
0.5,0.67592,0.23101,0
0.5,0.63876,0.23418,0
0.5,0.63924,0.23344,0
0.5,0.67405,0.23412,0
0.5,0.67402,0.23418,0
0.5,0.63673,0.23734,0
0.5,0.67204,0.23734,0
0.5,0.63471,0.24051,0
0.5,0.63608,0.23838,0
0.5,0.67089,0.23911,0
0.5,0.66999,0.24051,0
0.5,0.63273,0.24367,0
0.5,0.63291,0.24339,0
0.5,0.66793,0.24367,0
0.5,0.63073,0.24684,0
0.5,0.66772,0.24398,0
0.5,0.6659,0.24684,0
0.5,0.62874,0.25,0
0.5,0.62975,0.24841,0
0.5,0.66456,0.2489,0
0.5,0.66386,0.25,0
0.5,0.62677,0.25316,0
0.5,0.66183,0.25316,0
0.5,0.62479,0.25633,0
0.5,0.62658,0.25348,0
0.5,0.66139,0.25383,0
0.5,0.65982,0.25633,0
0.5,0.62285,0.25949,0
0.5,0.62342,0.25858,0
0.5,0.65823,0.25881,0
0.5,0.6578,0.25949,0
0.5,0.62092,0.26266,0
0.5,0.65582,0.26266,0
0.5,0.61899,0.26582,0
0.5,0.62025,0.26376,0
0.5,0.65506,0.26385,0
0.5,0.65385,0.26582,0
0.5,0.61709,0.26899,0
0.5,0.61709,0.26898,0
0.5,0.6519,0.26893,0
0.5,0.65186,0.26899,0
0.5,0.61514,0.27215,0
0.5,0.64993,0.27215,0
0.5,0.61323,0.27532,0
0.5,0.61392,0.27419,0
0.5,0.64873,0.27407,0
0.5,0.64798,0.27532,0
0.5,0.61135,0.27848,0
0.5,0.64604,0.27848,0
0.5,0.60946,0.28165,0
0.5,0.61076,0.27948,0
0.5,0.64557,0.27925,0
0.5,0.64413,0.28165,0
0.5,0.60762,0.28481,0
0.5,0.64241,0.28448,0
0.5,0.64221,0.28481,0
0.5,0.60575,0.28797,0
0.5,0.60759,0.28485,0
0.5,0.64033,0.28797,0
0.5,0.60391,0.29114,0
0.5,0.60443,0.29025,0
0.5,0.63924,0.28977,0
0.5,0.63843,0.29114,0
0.5,0.60205,0.2943,0
0.5,0.63656,0.2943,0
0.5,0.60018,0.29747,0
0.5,0.60127,0.29565,0
0.5,0.63608,0.2951,0
0.5,0.63469,0.29747,0
0.5,0.59834,0.30063,0
0.5,0.63291,0.30047,0
0.5,0.63281,0.30063,0
0.5,0.59647,0.3038,0
0.5,0.5981,0.30104,0
0.5,0.63099,0.3038,0
0.5,0.59465,0.30696,0
0.5,0.59494,0.30647,0
0.5,0.62975,0.3059,0
0.5,0.62914,0.30696,0
0.5,0.59282,0.31013,0
0.5,0.62731,0.31013,0
0.5,0.59101,0.31329,0
0.5,0.59177,0.31198,0
0.5,0.62658,0.31137,0
0.5,0.62549,0.31329,0
0.5,0.58922,0.31646,0
0.5,0.62366,0.31646,0
0.5,0.58743,0.31962,0
0.5,0.58861,0.31756,0
0.5,0.62342,0.31687,0
0.5,0.62187,0.31962,0
0.5,0.58567,0.32278,0
0.5,0.62025,0.32242,0
0.5,0.62005,0.32278,0
0.5,0.58387,0.32595,0
0.5,0.58544,0.32319,0
0.5,0.61827,0.32595,0
0.5,0.58211,0.32911,0
0.5,0.58228,0.32882,0
0.5,0.61709,0.328,0
0.5,0.61646,0.32911,0
0.5,0.58033,0.33228,0
0.5,0.61468,0.33228,0
0.5,0.57857,0.33544,0
0.5,0.57911,0.33448,0
0.5,0.61392,0.3336,0
0.5,0.6129,0.33544,0
0.5,0.57681,0.33861,0
0.5,0.61113,0.33861,0
0.5,0.57506,0.34177,0
0.5,0.57595,0.34019,0
0.5,0.61076,0.33925,0
0.5,0.60938,0.34177,0
0.5,0.57334,0.34494,0
0.5,0.6076,0.34494,0
0.5,0.57161,0.3481,0
0.5,0.57278,0.34597,0
0.5,0.60759,0.34494,0
0.5,0.60587,0.3481,0
0.5,0.56991,0.35127,0
0.5,0.60443,0.35067,0
0.5,0.6041,0.35127,0
0.5,0.56819,0.35443,0
0.5,0.56962,0.35181,0
0.5,0.60239,0.35443,0
0.5,0.56651,0.35759,0
0.5,0.60127,0.35648,0
0.5,0.60067,0.35759,0
0.5,0.56479,0.36076,0
0.5,0.56646,0.3577,0
0.5,0.59898,0.36076,0
0.5,0.56309,0.36392,0
0.5,0.56329,0.36357,0
0.5,0.5981,0.36238,0
0.5,0.59729,0.36392,0
0.5,0.56136,0.36709,0
0.5,0.5956,0.36709,0
0.5,0.55965,0.37025,0
0.5,0.56013,0.36939,0
0.5,0.59494,0.36832,0
0.5,0.59391,0.37025,0
0.5,0.55792,0.37342,0
0.5,0.59221,0.37342,0
0.5,0.5562,0.37658,0
0.5,0.55696,0.37521,0
0.5,0.59177,0.37423,0
0.5,0.59052,0.37658,0
0.5,0.55448,0.37975,0
0.5,0.58882,0.37975,0
0.5,0.55274,0.38291,0
0.5,0.5538,0.38101,0
0.5,0.58861,0.38014,0
0.5,0.58715,0.38291,0
0.5,0.55101,0.38608,0
0.5,0.58546,0.38608,0
0.5,0.54924,0.38924,0
0.5,0.55063,0.38676,0
0.5,0.58544,0.38611,0
0.5,0.58383,0.38924,0
0.5,0.54752,0.39241,0
0.5,0.58228,0.39219,0
0.5,0.58217,0.39241,0
0.5,0.54579,0.39557,0
0.5,0.54747,0.39251,0
0.5,0.58055,0.39557,0
0.5,0.54415,0.39873,0
0.5,0.5443,0.39844,0
0.5,0.57911,0.39829,0
0.5,0.57888,0.39873,0
0.5,0.54248,0.4019,0
0.5,0.57724,0.4019,0
0.5,0.54084,0.40506,0
0.5,0.54114,0.4045,0
0.5,0.57595,0.4043,0
0.5,0.57555,0.40506,0
0.5,0.53916,0.40823,0
0.5,0.57387,0.40823,0
0.5,0.53748,0.41139,0
0.5,0.53797,0.41049,0
0.5,0.57278,0.41021,0
0.5,0.57215,0.41139,0
0.5,0.53578,0.41456,0
0.5,0.57046,0.41456,0
0.5,0.53408,0.41772,0
0.5,0.53481,0.4164,0
0.5,0.56962,0.41611,0
0.5,0.56877,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.56711,0.42089,0
0.5,0.53064,0.42405,0
0.5,0.53165,0.42226,0
0.5,0.56646,0.42214,0
0.5,0.56549,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56389,0.42722,0
0.5,0.52712,0.43038,0
0.5,0.52848,0.428,0
0.5,0.56329,0.42841,0
0.5,0.56233,0.43038,0
0.5,0.52534,0.43354,0
0.5,0.5608,0.43354,0
0.5,0.52348,0.43671,0
0.5,0.52532,0.43359,0
0.5,0.56013,0.43493,0
0.5,0.55929,0.43671,0
0.5,0.5216,0.43987,0
0.5,0.52215,0.43895,0
0.5,0.55781,0.43987,0
0.5,0.51971,0.44304,0
0.5,0.55696,0.44168,0
0.5,0.55634,0.44304,0
0.5,0.51787,0.4462,0
0.5,0.51899,0.44426,0
0.5,0.55488,0.4462,0
0.5,0.51617,0.44937,0
0.5,0.5538,0.4485,0
0.5,0.5534,0.44937,0
0.5,0.51451,0.45253,0
0.5,0.51582,0.45004,0
0.5,0.5519,0.45253,0
0.5,0.51288,0.4557,0
0.5,0.55063,0.45499,0
0.5,0.55027,0.4557,0
0.5,0.51111,0.45886,0
0.5,0.51266,0.45611,0
0.5,0.54854,0.45886,0
0.5,0.50922,0.46203,0
0.5,0.50949,0.4616,0
0.5,0.54747,0.46077,0
0.5,0.54676,0.46203,0
0.5,0.50707,0.46519,0
0.5,0.54501,0.46519,0
0.5,0.50463,0.46835,0
0.5,0.50633,0.46622,0
0.5,0.5443,0.46647,0
0.5,0.54329,0.46835,0
0.5,0.50183,0.47152,0
0.5,0.50316,0.4701,0
0.5,0.54159,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47336,0
0.5,0.54114,0.47237,0
0.5,0.53993,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.476,0
0.5,0.53825,0.47785,0
0.5,0.48705,0.48101,0
0.5,0.48734,0.48092,0
0.5,0.49051,0.47968,0
0.5,0.49367,0.4781,0
0.5,0.53797,0.47838,0
0.5,0.5366,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48186,0
0.5,0.53491,0.48418,0
0.5,0,0.48726,0
0.5,0.0031646,0.48673,0
0.5,0.0063291,0.4863,0
0.5,0.0094937,0.48596,0
0.5,0.012658,0.48571,0
0.5,0.015823,0.48554,0
0.5,0.018987,0.48543,0
0.5,0.022152,0.48537,0
0.5,0.025316,0.48533,0
0.5,0.028481,0.48531,0
0.5,0.031646,0.4853,0
0.5,0.03481,0.4853,0
0.5,0.037975,0.4853,0
0.5,0.041139,0.4853,0
0.5,0.044304,0.4853,0
0.5,0.047468,0.48531,0
0.5,0.050633,0.48531,0
0.5,0.053797,0.48531,0
0.5,0.056962,0.48531,0
0.5,0.060127,0.48531,0
0.5,0.063291,0.48531,0
0.5,0.066456,0.48531,0
0.5,0.06962,0.48531,0
0.5,0.072785,0.48531,0
0.5,0.075949,0.48531,0
0.5,0.079114,0.48531,0
0.5,0.082278,0.48531,0
0.5,0.085443,0.48531,0
0.5,0.088608,0.48531,0
0.5,0.091772,0.48531,0
0.5,0.094937,0.48531,0
0.5,0.098101,0.48531,0
0.5,0.10127,0.48531,0
0.5,0.10443,0.48531,0
0.5,0.10759,0.48531,0
0.5,0.11076,0.48531,0
0.5,0.11392,0.48531,0
0.5,0.11709,0.48531,0
0.5,0.12025,0.48531,0
0.5,0.12342,0.48531,0
0.5,0.12658,0.48531,0
0.5,0.12975,0.48531,0
0.5,0.13291,0.48531,0
0.5,0.13608,0.48531,0
0.5,0.13924,0.48531,0
0.5,0.14241,0.48531,0
0.5,0.14557,0.48531,0
0.5,0.14873,0.48531,0
0.5,0.1519,0.48531,0
0.5,0.15506,0.48531,0
0.5,0.15823,0.48531,0
0.5,0.16139,0.48531,0
0.5,0.16456,0.48531,0
0.5,0.16772,0.48531,0
0.5,0.17089,0.48531,0
0.5,0.17405,0.48531,0
0.5,0.17722,0.48531,0
0.5,0.18038,0.48531,0
0.5,0.18354,0.48531,0
0.5,0.18671,0.48531,0
0.5,0.18987,0.48531,0
0.5,0.19304,0.48531,0
0.5,0.1962,0.48531,0
0.5,0.19937,0.48531,0
0.5,0.20253,0.48531,0
0.5,0.2057,0.48531,0
0.5,0.20886,0.48531,0
0.5,0.21203,0.48531,0
0.5,0.21519,0.48531,0
0.5,0.21835,0.48531,0
0.5,0.22152,0.48531,0
0.5,0.22468,0.48531,0
0.5,0.22785,0.48531,0
0.5,0.23101,0.48531,0
0.5,0.23418,0.48531,0
0.5,0.23734,0.48531,0
0.5,0.24051,0.48531,0
0.5,0.24367,0.48531,0
0.5,0.24684,0.48531,0
0.5,0.25,0.48531,0
0.5,0.25316,0.48531,0
0.5,0.25633,0.48531,0
0.5,0.25949,0.48531,0
0.5,0.26266,0.48531,0
0.5,0.26582,0.48531,0
0.5,0.26899,0.48531,0
0.5,0.27215,0.48531,0
0.5,0.27532,0.48531,0
0.5,0.27848,0.48531,0
0.5,0.28165,0.48531,0
0.5,0.28481,0.48531,0
0.5,0.28797,0.48531,0
0.5,0.29114,0.48531,0
0.5,0.2943,0.48531,0
0.5,0.29747,0.48531,0
0.5,0.30063,0.48531,0
0.5,0.3038,0.48531,0
0.5,0.30696,0.48531,0
0.5,0.31013,0.48531,0
0.5,0.31329,0.4853,0
0.5,0.31646,0.4853,0
0.5,0.31962,0.4853,0
0.5,0.32278,0.4853,0
0.5,0.32595,0.4853,0
0.5,0.32911,0.4853,0
0.5,0.33228,0.4853,0
0.5,0.33544,0.4853,0
0.5,0.33861,0.4853,0
0.5,0.34177,0.4853,0
0.5,0.34494,0.4853,0
0.5,0.3481,0.4853,0
0.5,0.35127,0.4853,0
0.5,0.35443,0.48529,0
0.5,0.35759,0.48529,0
0.5,0.36076,0.48529,0
0.5,0.36392,0.48529,0
0.5,0.36709,0.48529,0
0.5,0.37025,0.48528,0
0.5,0.37342,0.48528,0
0.5,0.37658,0.48528,0
0.5,0.37975,0.48528,0
0.5,0.38291,0.48527,0
0.5,0.38608,0.48527,0
0.5,0.38924,0.48527,0
0.5,0.39241,0.48526,0
0.5,0.39557,0.48526,0
0.5,0.39873,0.48525,0
0.5,0.4019,0.48525,0
0.5,0.40506,0.48524,0
0.5,0.40823,0.48524,0
0.5,0.41139,0.48523,0
0.5,0.41456,0.48522,0
0.5,0.41772,0.48522,0
0.5,0.42089,0.48521,0
0.5,0.42405,0.4852,0
0.5,0.42722,0.48519,0
0.5,0.43038,0.48518,0
0.5,0.43354,0.48516,0
0.5,0.43671,0.48515,0
0.5,0.43987,0.48513,0
0.5,0.44304,0.48511,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48474,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.48436,0
0.5,0.53322,0.48734,0
0.5,0.53165,0.4902,0
0.5,0.53148,0.49051,0
0.5,0.52969,0.49367,0
0.5,0.52848,0.49571,0
0.5,0.5278,0.49684,0
0.5,0.52579,0.5,0
0.5,0.52532,0.50071,0
0.5,0.5236,0.50316,0
0.5,0.52215,0.50506,0
0.5,0.52112,0.50633,0
0.5,0.51899,0.50869,0
0.5,0.5182,0.50949,0
0.5,0.51582,0.51161,0
0.5,0.51444,0.51266,0
0.5,0.0031646,0.51326,0
0.5,0,0.51276,0
0.5,0.0063291,0.51367,0
0.5,0.0094937,0.514,0
0.5,0.012658,0.51424,0
0.5,0.015823,0.51441,0
0.5,0.018987,0.51452,0
0.5,0.022152,0.51459,0
0.5,0.025316,0.51464,0
0.5,0.028481,0.51467,0
0.5,0.031646,0.51468,0
0.5,0.03481,0.51469,0
0.5,0.037975,0.51469,0
0.5,0.041139,0.51469,0
0.5,0.044304,0.51469,0
0.5,0.047468,0.51469,0
0.5,0.050633,0.51469,0
0.5,0.053797,0.51469,0
0.5,0.056962,0.51469,0
0.5,0.060127,0.51469,0
0.5,0.063291,0.51469,0
0.5,0.066456,0.51469,0
0.5,0.06962,0.51469,0
0.5,0.072785,0.51469,0
0.5,0.075949,0.51469,0
0.5,0.079114,0.51469,0
0.5,0.082278,0.51469,0
0.5,0.085443,0.51469,0
0.5,0.088608,0.51469,0
0.5,0.091772,0.51469,0
0.5,0.094937,0.51469,0
0.5,0.098101,0.51469,0
0.5,0.10127,0.51469,0
0.5,0.10443,0.51469,0
0.5,0.10759,0.51469,0
0.5,0.11076,0.51469,0
0.5,0.11392,0.51469,0
0.5,0.11709,0.51469,0
0.5,0.12025,0.51469,0
0.5,0.12342,0.51469,0
0.5,0.12658,0.51469,0
0.5,0.12975,0.51469,0
0.5,0.13291,0.51469,0
0.5,0.13608,0.51469,0
0.5,0.13924,0.51469,0
0.5,0.14241,0.51469,0
0.5,0.14557,0.51469,0
0.5,0.14873,0.51469,0
0.5,0.1519,0.51469,0
0.5,0.15506,0.51469,0
0.5,0.15823,0.51469,0
0.5,0.16139,0.51469,0
0.5,0.16456,0.51469,0
0.5,0.16772,0.51469,0
0.5,0.17089,0.51469,0
0.5,0.17405,0.51469,0
0.5,0.17722,0.51469,0
0.5,0.18038,0.51469,0
0.5,0.18354,0.51469,0
0.5,0.18671,0.51469,0
0.5,0.18987,0.51469,0
0.5,0.19304,0.51469,0
0.5,0.1962,0.51469,0
0.5,0.19937,0.51469,0
0.5,0.20253,0.51469,0
0.5,0.2057,0.51469,0
0.5,0.20886,0.51469,0
0.5,0.21203,0.51469,0
0.5,0.21519,0.51469,0
0.5,0.21835,0.51469,0
0.5,0.22152,0.51469,0
0.5,0.22468,0.51469,0
0.5,0.22785,0.51469,0
0.5,0.23101,0.51469,0
0.5,0.23418,0.51469,0
0.5,0.23734,0.51469,0
0.5,0.24051,0.51469,0
0.5,0.24367,0.51469,0
0.5,0.24684,0.51469,0
0.5,0.25,0.51469,0
0.5,0.25316,0.51469,0
0.5,0.25633,0.51469,0
0.5,0.25949,0.51469,0
0.5,0.26266,0.51469,0
0.5,0.26582,0.51469,0
0.5,0.26899,0.51469,0
0.5,0.27215,0.51469,0
0.5,0.27532,0.5147,0
0.5,0.27848,0.5147,0
0.5,0.28165,0.5147,0
0.5,0.28481,0.5147,0
0.5,0.28797,0.5147,0
0.5,0.29114,0.5147,0
0.5,0.2943,0.5147,0
0.5,0.29747,0.5147,0
0.5,0.30063,0.5147,0
0.5,0.3038,0.5147,0
0.5,0.30696,0.5147,0
0.5,0.31013,0.5147,0
0.5,0.31329,0.5147,0
0.5,0.31646,0.5147,0
0.5,0.31962,0.5147,0
0.5,0.32278,0.5147,0
0.5,0.32595,0.51471,0
0.5,0.32911,0.51471,0
0.5,0.33228,0.51471,0
0.5,0.33544,0.51471,0
0.5,0.33861,0.51471,0
0.5,0.34177,0.51471,0
0.5,0.34494,0.51471,0
0.5,0.3481,0.51471,0
0.5,0.35127,0.51472,0
0.5,0.35443,0.51472,0
0.5,0.35759,0.51472,0
0.5,0.36076,0.51472,0
0.5,0.36392,0.51473,0
0.5,0.36709,0.51473,0
0.5,0.37025,0.51473,0
0.5,0.37342,0.51474,0
0.5,0.37658,0.51474,0
0.5,0.37975,0.51474,0
0.5,0.38291,0.51475,0
0.5,0.38608,0.51475,0
0.5,0.38924,0.51476,0
0.5,0.39241,0.51476,0
0.5,0.39557,0.51477,0
0.5,0.39873,0.51478,0
0.5,0.4019,0.51478,0
0.5,0.40506,0.51479,0
0.5,0.40823,0.5148,0
0.5,0.41139,0.51481,0
0.5,0.41456,0.51482,0
0.5,0.41772,0.51483,0
0.5,0.42089,0.51484,0
0.5,0.42405,0.51485,0
0.5,0.42722,0.51487,0
0.5,0.43038,0.51489,0
0.5,0.43354,0.5149,0
0.5,0.43671,0.51493,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51501,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51552,0
0.5,0.46835,0.5157,0
0.5,0.47009,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51386,0
0.5,0.47152,0.51593,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51654,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.5173,0
0.5,0.48734,0.51768,0
0.5,0.49051,0.51801,0
0.5,0.49367,0.51823,0
0.5,0.49684,0.51827,0
0.5,0.5,0.51808,0
0.5,0.50316,0.51761,0
0.5,0.50633,0.51679,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6774,0.18671,0
0.5,0.68038,0.18617,0
0.5,0.68354,0.18636,0
0.5,0.68464,0.18671,0
0.5,0.67109,0.18987,0
0.5,0.67405,0.18801,0
0.5,0.67722,0.18674,0
0.5,0.68671,0.18749,0
0.5,0.68974,0.18987,0
0.5,0.66743,0.19304,0
0.5,0.66772,0.19274,0
0.5,0.67089,0.19001,0
0.5,0.68987,0.19003,0
0.5,0.69168,0.19304,0
0.5,0.66457,0.1962,0
0.5,0.69257,0.1962,0
0.5,0.6621,0.19937,0
0.5,0.66456,0.19622,0
0.5,0.69273,0.19937,0
0.5,0.65981,0.20253,0
0.5,0.66139,0.20033,0
0.5,0.69233,0.20253,0
0.5,0.65762,0.2057,0
0.5,0.65823,0.20483,0
0.5,0.69147,0.2057,0
0.5,0.65547,0.20886,0
0.5,0.69019,0.20886,0
0.5,0.65332,0.21203,0
0.5,0.65506,0.20947,0
0.5,0.68987,0.20949,0
0.5,0.68861,0.21203,0
0.5,0.65119,0.21519,0
0.5,0.6519,0.21415,0
0.5,0.68674,0.21519,0
0.5,0.6491,0.21835,0
0.5,0.68671,0.21525,0
0.5,0.68476,0.21835,0
0.5,0.647,0.22152,0
0.5,0.64873,0.21891,0
0.5,0.68354,0.22017,0
0.5,0.68265,0.22152,0
0.5,0.64493,0.22468,0
0.5,0.64557,0.22371,0
0.5,0.68052,0.22468,0
0.5,0.64287,0.22785,0
0.5,0.68038,0.22488,0
0.5,0.67841,0.22785,0
0.5,0.6408,0.23101,0
0.5,0.64241,0.22856,0
0.5,0.67722,0.22961,0
0.5,0.67629,0.23101,0
0.5,0.63876,0.23418,0
0.5,0.63924,0.23344,0
0.5,0.67417,0.23418,0
0.5,0.63673,0.23734,0
0.5,0.67405,0.23435,0
0.5,0.67209,0.23734,0
0.5,0.63471,0.24051,0
0.5,0.63608,0.23838,0
0.5,0.67089,0.23915,0
0.5,0.67001,0.24051,0
0.5,0.63273,0.24367,0
0.5,0.63291,0.24339,0
0.5,0.66794,0.24367,0
0.5,0.63073,0.24684,0
0.5,0.66772,0.244,0
0.5,0.66591,0.24684,0
0.5,0.62874,0.25,0
0.5,0.62975,0.24841,0
0.5,0.66456,0.24891,0
0.5,0.66387,0.25,0
0.5,0.62677,0.25316,0
0.5,0.66184,0.25316,0
0.5,0.62479,0.25633,0
0.5,0.62658,0.25348,0
0.5,0.66139,0.25386,0
0.5,0.65984,0.25633,0
0.5,0.62285,0.25949,0
0.5,0.62342,0.25858,0
0.5,0.65823,0.25886,0
0.5,0.65783,0.25949,0
0.5,0.62092,0.26266,0
0.5,0.65586,0.26266,0
0.5,0.61899,0.26582,0
0.5,0.62025,0.26376,0
0.5,0.65506,0.26391,0
0.5,0.65389,0.26582,0
0.5,0.61709,0.26899,0
0.5,0.61709,0.26898,0
0.5,0.65191,0.26899,0
0.5,0.61514,0.27215,0
0.5,0.6519,0.269,0
0.5,0.64998,0.27215,0
0.5,0.61323,0.27532,0
0.5,0.61392,0.27419,0
0.5,0.64873,0.27415,0
0.5,0.64803,0.27532,0
0.5,0.61135,0.27848,0
0.5,0.6461,0.27848,0
0.5,0.60946,0.28165,0
0.5,0.61076,0.27948,0
0.5,0.64557,0.27935,0
0.5,0.64419,0.28165,0
0.5,0.60762,0.28481,0
0.5,0.64241,0.28458,0
0.5,0.64227,0.28481,0
0.5,0.60575,0.28797,0
0.5,0.60759,0.28485,0
0.5,0.6404,0.28797,0
0.5,0.60391,0.29114,0
0.5,0.60443,0.29025,0
0.5,0.63924,0.28989,0
0.5,0.6385,0.29114,0
0.5,0.60205,0.2943,0
0.5,0.63663,0.2943,0
0.5,0.60018,0.29747,0
0.5,0.60127,0.29565,0
0.5,0.63608,0.29523,0
0.5,0.63477,0.29747,0
0.5,0.59834,0.30063,0
0.5,0.63291,0.30061,0
0.5,0.6329,0.30063,0
0.5,0.59647,0.3038,0
0.5,0.5981,0.30104,0
0.5,0.63108,0.3038,0
0.5,0.59465,0.30696,0
0.5,0.59494,0.30647,0
0.5,0.62975,0.30606,0
0.5,0.62923,0.30696,0
0.5,0.59282,0.31013,0
0.5,0.62741,0.31013,0
0.5,0.59101,0.31329,0
0.5,0.59177,0.31198,0
0.5,0.62658,0.31153,0
0.5,0.62558,0.31329,0
0.5,0.58922,0.31646,0
0.5,0.62376,0.31646,0
0.5,0.58743,0.31962,0
0.5,0.58861,0.31756,0
0.5,0.62342,0.31704,0
0.5,0.62196,0.31962,0
0.5,0.58567,0.32278,0
0.5,0.62025,0.32258,0
0.5,0.62014,0.32278,0
0.5,0.58387,0.32595,0
0.5,0.58544,0.32319,0
0.5,0.61836,0.32595,0
0.5,0.58211,0.32911,0
0.5,0.58228,0.32882,0
0.5,0.61709,0.32817,0
0.5,0.61656,0.32911,0
0.5,0.58033,0.33228,0
0.5,0.61478,0.33228,0
0.5,0.57857,0.33544,0
0.5,0.57911,0.33448,0
0.5,0.61392,0.33378,0
0.5,0.613,0.33544,0
0.5,0.57681,0.33861,0
0.5,0.61123,0.33861,0
0.5,0.57506,0.34177,0
0.5,0.57595,0.34019,0
0.5,0.61076,0.33944,0
0.5,0.60948,0.34177,0
0.5,0.57334,0.34494,0
0.5,0.6077,0.34494,0
0.5,0.57161,0.3481,0
0.5,0.57278,0.34597,0
0.5,0.60759,0.34513,0
0.5,0.60597,0.3481,0
0.5,0.56991,0.35127,0
0.5,0.60443,0.35086,0
0.5,0.60421,0.35127,0
0.5,0.56819,0.35443,0
0.5,0.56962,0.35181,0
0.5,0.60249,0.35443,0
0.5,0.56651,0.35759,0
0.5,0.60127,0.35666,0
0.5,0.60077,0.35759,0
0.5,0.56479,0.36076,0
0.5,0.56646,0.3577,0
0.5,0.59908,0.36076,0
0.5,0.56309,0.36392,0
0.5,0.56329,0.36357,0
0.5,0.5981,0.36257,0
0.5,0.59739,0.36392,0
0.5,0.56136,0.36709,0
0.5,0.59571,0.36709,0
0.5,0.55965,0.37025,0
0.5,0.56013,0.36939,0
0.5,0.59494,0.36851,0
0.5,0.59402,0.37025,0
0.5,0.55792,0.37342,0
0.5,0.59232,0.37342,0
0.5,0.5562,0.37658,0
0.5,0.55696,0.37521,0
0.5,0.59177,0.37443,0
0.5,0.59063,0.37658,0
0.5,0.55448,0.37975,0
0.5,0.58892,0.37975,0
0.5,0.55274,0.38291,0
0.5,0.5538,0.38101,0
0.5,0.58861,0.38033,0
0.5,0.58725,0.38291,0
0.5,0.55101,0.38608,0
0.5,0.58556,0.38608,0
0.5,0.54924,0.38924,0
0.5,0.55063,0.38676,0
0.5,0.58544,0.38629,0
0.5,0.58392,0.38924,0
0.5,0.54752,0.39241,0
0.5,0.58228,0.39234,0
0.5,0.58225,0.39241,0
0.5,0.54579,0.39557,0
0.5,0.54747,0.39251,0
0.5,0.58063,0.39557,0
0.5,0.54415,0.39873,0
0.5,0.5443,0.39844,0
0.5,0.57911,0.39843,0
0.5,0.57896,0.39873,0
0.5,0.54248,0.4019,0
0.5,0.57732,0.4019,0
0.5,0.54084,0.40506,0
0.5,0.54114,0.4045,0
0.5,0.57595,0.40445,0
0.5,0.57563,0.40506,0
0.5,0.53915,0.40823,0
0.5,0.57396,0.40823,0
0.5,0.53748,0.41139,0
0.5,0.53797,0.41048,0
0.5,0.57278,0.41037,0
0.5,0.57224,0.41139,0
0.5,0.53578,0.41456,0
0.5,0.57055,0.41456,0
0.5,0.53408,0.41772,0
0.5,0.53481,0.4164,0
0.5,0.56962,0.41628,0
0.5,0.56886,0.41772,0
0.5,0.53237,0.42089,0
0.5,0.5672,0.42089,0
0.5,0.53064,0.42405,0
0.5,0.53165,0.42225,0
0.5,0.56646,0.4223,0
0.5,0.56557,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56397,0.42722,0
0.5,0.52712,0.43038,0
0.5,0.52848,0.428,0
0.5,0.56329,0.42856,0
0.5,0.5624,0.43038,0
0.5,0.52534,0.43354,0
0.5,0.56086,0.43354,0
0.5,0.52348,0.43671,0
0.5,0.52532,0.43359,0
0.5,0.56013,0.43506,0
0.5,0.55935,0.43671,0
0.5,0.5216,0.43987,0
0.5,0.52215,0.43895,0
0.5,0.55786,0.43987,0
0.5,0.51971,0.44304,0
0.5,0.55696,0.44176,0
0.5,0.55637,0.44304,0
0.5,0.51787,0.4462,0
0.5,0.51899,0.44426,0
0.5,0.55491,0.4462,0
0.5,0.51617,0.44937,0
0.5,0.5538,0.44853,0
0.5,0.55341,0.44937,0
0.5,0.51451,0.45253,0
0.5,0.51582,0.45004,0
0.5,0.5519,0.45253,0
0.5,0.51288,0.4557,0
0.5,0.55063,0.45499,0
0.5,0.55027,0.4557,0
0.5,0.51111,0.45886,0
0.5,0.51266,0.45611,0
0.5,0.54856,0.45886,0
0.5,0.50922,0.46203,0
0.5,0.50949,0.4616,0
0.5,0.54747,0.46081,0
0.5,0.5468,0.46203,0
0.5,0.50707,0.46519,0
0.5,0.54507,0.46519,0
0.5,0.50463,0.46835,0
0.5,0.50633,0.46622,0
0.5,0.5443,0.4666,0
0.5,0.54337,0.46835,0
0.5,0.50183,0.47152,0
0.5,0.50316,0.4701,0
0.5,0.5417,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47336,0
0.5,0.54114,0.47258,0
0.5,0.54005,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.476,0
0.5,0.5384,0.47785,0
0.5,0.48705,0.48101,0
0.5,0.48734,0.48092,0
0.5,0.49051,0.47968,0
0.5,0.49367,0.4781,0
0.5,0.53797,0.47866,0
0.5,0.53675,0.48101,0
0.5,0.47069,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48186,0
0.5,0.53507,0.48418,0
0.5,0,0.4872,0
0.5,0.0031646,0.48668,0
0.5,0.0063291,0.48626,0
0.5,0.0094937,0.48592,0
0.5,0.012658,0.48568,0
0.5,0.015823,0.48552,0
0.5,0.018987,0.48541,0
0.5,0.022152,0.48535,0
0.5,0.025316,0.48532,0
0.5,0.028481,0.4853,0
0.5,0.031646,0.48529,0
0.5,0.03481,0.48529,0
0.5,0.037975,0.48529,0
0.5,0.041139,0.48529,0
0.5,0.044304,0.48529,0
0.5,0.047468,0.4853,0
0.5,0.050633,0.4853,0
0.5,0.053797,0.4853,0
0.5,0.056962,0.4853,0
0.5,0.060127,0.4853,0
0.5,0.063291,0.4853,0
0.5,0.066456,0.4853,0
0.5,0.06962,0.4853,0
0.5,0.072785,0.4853,0
0.5,0.075949,0.4853,0
0.5,0.079114,0.4853,0
0.5,0.082278,0.4853,0
0.5,0.085443,0.4853,0
0.5,0.088608,0.4853,0
0.5,0.091772,0.4853,0
0.5,0.094937,0.4853,0
0.5,0.098101,0.4853,0
0.5,0.10127,0.4853,0
0.5,0.10443,0.4853,0
0.5,0.10759,0.4853,0
0.5,0.11076,0.4853,0
0.5,0.11392,0.4853,0
0.5,0.11709,0.4853,0
0.5,0.12025,0.4853,0
0.5,0.12342,0.4853,0
0.5,0.12658,0.4853,0
0.5,0.12975,0.4853,0
0.5,0.13291,0.4853,0
0.5,0.13608,0.4853,0
0.5,0.13924,0.4853,0
0.5,0.14241,0.4853,0
0.5,0.14557,0.4853,0
0.5,0.14873,0.4853,0
0.5,0.1519,0.4853,0
0.5,0.15506,0.4853,0
0.5,0.15823,0.4853,0
0.5,0.16139,0.4853,0
0.5,0.16456,0.4853,0
0.5,0.16772,0.4853,0
0.5,0.17089,0.4853,0
0.5,0.17405,0.4853,0
0.5,0.17722,0.4853,0
0.5,0.18038,0.4853,0
0.5,0.18354,0.4853,0
0.5,0.18671,0.4853,0
0.5,0.18987,0.4853,0
0.5,0.19304,0.4853,0
0.5,0.1962,0.4853,0
0.5,0.19937,0.4853,0
0.5,0.20253,0.4853,0
0.5,0.2057,0.4853,0
0.5,0.20886,0.4853,0
0.5,0.21203,0.4853,0
0.5,0.21519,0.4853,0
0.5,0.21835,0.4853,0
0.5,0.22152,0.4853,0
0.5,0.22468,0.4853,0
0.5,0.22785,0.4853,0
0.5,0.23101,0.4853,0
0.5,0.23418,0.4853,0
0.5,0.23734,0.4853,0
0.5,0.24051,0.4853,0
0.5,0.24367,0.4853,0
0.5,0.24684,0.4853,0
0.5,0.25,0.4853,0
0.5,0.25316,0.4853,0
0.5,0.25633,0.4853,0
0.5,0.25949,0.4853,0
0.5,0.26266,0.4853,0
0.5,0.26582,0.4853,0
0.5,0.26899,0.4853,0
0.5,0.27215,0.4853,0
0.5,0.27532,0.4853,0
0.5,0.27848,0.4853,0
0.5,0.28165,0.4853,0
0.5,0.28481,0.4853,0
0.5,0.28797,0.4853,0
0.5,0.29114,0.4853,0
0.5,0.2943,0.4853,0
0.5,0.29747,0.4853,0
0.5,0.30063,0.4853,0
0.5,0.3038,0.4853,0
0.5,0.30696,0.4853,0
0.5,0.31013,0.4853,0
0.5,0.31329,0.4853,0
0.5,0.31646,0.4853,0
0.5,0.31962,0.4853,0
0.5,0.32278,0.4853,0
0.5,0.32595,0.48529,0
0.5,0.32911,0.48529,0
0.5,0.33228,0.48529,0
0.5,0.33544,0.48529,0
0.5,0.33861,0.48529,0
0.5,0.34177,0.48529,0
0.5,0.34494,0.48529,0
0.5,0.3481,0.48529,0
0.5,0.35127,0.48529,0
0.5,0.35443,0.48529,0
0.5,0.35759,0.48529,0
0.5,0.36076,0.48528,0
0.5,0.36392,0.48528,0
0.5,0.36709,0.48528,0
0.5,0.37025,0.48528,0
0.5,0.37342,0.48528,0
0.5,0.37658,0.48527,0
0.5,0.37975,0.48527,0
0.5,0.38291,0.48527,0
0.5,0.38608,0.48526,0
0.5,0.38924,0.48526,0
0.5,0.39241,0.48526,0
0.5,0.39557,0.48525,0
0.5,0.39873,0.48525,0
0.5,0.4019,0.48524,0
0.5,0.40506,0.48524,0
0.5,0.40823,0.48523,0
0.5,0.41139,0.48522,0
0.5,0.41456,0.48522,0
0.5,0.41772,0.48521,0
0.5,0.42089,0.4852,0
0.5,0.42405,0.48519,0
0.5,0.42722,0.48518,0
0.5,0.43038,0.48517,0
0.5,0.43354,0.48516,0
0.5,0.43671,0.48514,0
0.5,0.43987,0.48512,0
0.5,0.44304,0.4851,0
0.5,0.4462,0.48508,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48473,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.48467,0
0.5,0.53338,0.48734,0
0.5,0.53165,0.49048,0
0.5,0.53163,0.49051,0
0.5,0.52984,0.49367,0
0.5,0.52848,0.49593,0
0.5,0.52793,0.49684,0
0.5,0.5259,0.5,0
0.5,0.52532,0.50085,0
0.5,0.52367,0.50316,0
0.5,0.52215,0.50512,0
0.5,0.52116,0.50633,0
0.5,0.51899,0.50871,0
0.5,0.5182,0.50949,0
0.5,0.51582,0.51161,0
0.5,0.51444,0.51266,0
0.5,0.0031646,0.51331,0
0.5,0,0.51283,0
0.5,0.0063291,0.51371,0
0.5,0.0094937,0.51403,0
0.5,0.012658,0.51426,0
0.5,0.015823,0.51442,0
0.5,0.018987,0.51453,0
0.5,0.022152,0.51461,0
0.5,0.025316,0.51465,0
0.5,0.028481,0.51468,0
0.5,0.031646,0.51469,0
0.5,0.03481,0.5147,0
0.5,0.037975,0.5147,0
0.5,0.041139,0.5147,0
0.5,0.044304,0.5147,0
0.5,0.047468,0.5147,0
0.5,0.050633,0.5147,0
0.5,0.053797,0.5147,0
0.5,0.056962,0.5147,0
0.5,0.060127,0.5147,0
0.5,0.063291,0.5147,0
0.5,0.066456,0.5147,0
0.5,0.06962,0.5147,0
0.5,0.072785,0.5147,0
0.5,0.075949,0.5147,0
0.5,0.079114,0.5147,0
0.5,0.082278,0.5147,0
0.5,0.085443,0.5147,0
0.5,0.088608,0.5147,0
0.5,0.091772,0.5147,0
0.5,0.094937,0.5147,0
0.5,0.098101,0.5147,0
0.5,0.10127,0.5147,0
0.5,0.10443,0.5147,0
0.5,0.10759,0.5147,0
0.5,0.11076,0.5147,0
0.5,0.11392,0.5147,0
0.5,0.11709,0.5147,0
0.5,0.12025,0.5147,0
0.5,0.12342,0.5147,0
0.5,0.12658,0.5147,0
0.5,0.12975,0.5147,0
0.5,0.13291,0.5147,0
0.5,0.13608,0.5147,0
0.5,0.13924,0.5147,0
0.5,0.14241,0.5147,0
0.5,0.14557,0.5147,0
0.5,0.14873,0.5147,0
0.5,0.1519,0.5147,0
0.5,0.15506,0.5147,0
0.5,0.15823,0.5147,0
0.5,0.16139,0.5147,0
0.5,0.16456,0.5147,0
0.5,0.16772,0.5147,0
0.5,0.17089,0.5147,0
0.5,0.17405,0.5147,0
0.5,0.17722,0.5147,0
0.5,0.18038,0.5147,0
0.5,0.18354,0.5147,0
0.5,0.18671,0.5147,0
0.5,0.18987,0.5147,0
0.5,0.19304,0.5147,0
0.5,0.1962,0.5147,0
0.5,0.19937,0.5147,0
0.5,0.20253,0.5147,0
0.5,0.2057,0.5147,0
0.5,0.20886,0.5147,0
0.5,0.21203,0.5147,0
0.5,0.21519,0.5147,0
0.5,0.21835,0.5147,0
0.5,0.22152,0.5147,0
0.5,0.22468,0.5147,0
0.5,0.22785,0.5147,0
0.5,0.23101,0.5147,0
0.5,0.23418,0.5147,0
0.5,0.23734,0.5147,0
0.5,0.24051,0.5147,0
0.5,0.24367,0.5147,0
0.5,0.24684,0.5147,0
0.5,0.25,0.5147,0
0.5,0.25316,0.5147,0
0.5,0.25633,0.5147,0
0.5,0.25949,0.5147,0
0.5,0.26266,0.5147,0
0.5,0.26582,0.5147,0
0.5,0.26899,0.5147,0
0.5,0.27215,0.5147,0
0.5,0.27532,0.5147,0
0.5,0.27848,0.5147,0
0.5,0.28165,0.5147,0
0.5,0.28481,0.51471,0
0.5,0.28797,0.51471,0
0.5,0.29114,0.51471,0
0.5,0.2943,0.51471,0
0.5,0.29747,0.51471,0
0.5,0.30063,0.51471,0
0.5,0.3038,0.51471,0
0.5,0.30696,0.51471,0
0.5,0.31013,0.51471,0
0.5,0.31329,0.51471,0
0.5,0.31646,0.51471,0
0.5,0.31962,0.51471,0
0.5,0.32278,0.51471,0
0.5,0.32595,0.51471,0
0.5,0.32911,0.51471,0
0.5,0.33228,0.51472,0
0.5,0.33544,0.51472,0
0.5,0.33861,0.51472,0
0.5,0.34177,0.51472,0
0.5,0.34494,0.51472,0
0.5,0.3481,0.51472,0
0.5,0.35127,0.51472,0
0.5,0.35443,0.51473,0
0.5,0.35759,0.51473,0
0.5,0.36076,0.51473,0
0.5,0.36392,0.51473,0
0.5,0.36709,0.51474,0
0.5,0.37025,0.51474,0
0.5,0.37342,0.51474,0
0.5,0.37658,0.51475,0
0.5,0.37975,0.51475,0
0.5,0.38291,0.51475,0
0.5,0.38608,0.51476,0
0.5,0.38924,0.51476,0
0.5,0.39241,0.51477,0
0.5,0.39557,0.51477,0
0.5,0.39873,0.51478,0
0.5,0.4019,0.51479,0
0.5,0.40506,0.5148,0
0.5,0.40823,0.5148,0
0.5,0.41139,0.51481,0
0.5,0.41456,0.51482,0
0.5,0.41772,0.51483,0
0.5,0.42089,0.51485,0
0.5,0.42405,0.51486,0
0.5,0.42722,0.51487,0
0.5,0.43038,0.51489,0
0.5,0.43354,0.51491,0
0.5,0.43671,0.51493,0
0.5,0.43987,0.51495,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51511,0
0.5,0.4557,0.51518,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51552,0
0.5,0.46835,0.5157,0
0.5,0.47008,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51386,0
0.5,0.47152,0.51593,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51654,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.5173,0
0.5,0.48734,0.51768,0
0.5,0.49051,0.51801,0
0.5,0.49367,0.51823,0
0.5,0.49684,0.51827,0
0.5,0.5,0.51808,0
0.5,0.50316,0.51761,0
0.5,0.50633,0.51679,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68829,0.17089,0
0.5,0.68987,0.17037,0
0.5,0.69304,0.17007,0
0.5,0.6962,0.17058,0
0.5,0.69692,0.17089,0
0.5,0.68224,0.17405,0
0.5,0.68354,0.17308,0
0.5,0.68671,0.17139,0
0.5,0.69937,0.17217,0
0.5,0.70137,0.17405,0
0.5,0.67858,0.17722,0
0.5,0.68038,0.1755,0
0.5,0.70253,0.17578,0
0.5,0.70327,0.17722,0
0.5,0.67568,0.18038,0
0.5,0.67722,0.17862,0
0.5,0.70408,0.18038,0
0.5,0.67315,0.18354,0
0.5,0.67405,0.18239,0
0.5,0.70418,0.18354,0
0.5,0.67083,0.18671,0
0.5,0.67089,0.18663,0
0.5,0.70372,0.18671,0
0.5,0.66856,0.18987,0
0.5,0.70278,0.18987,0
0.5,0.66632,0.19304,0
0.5,0.66772,0.19107,0
0.5,0.70253,0.19045,0
0.5,0.70145,0.19304,0
0.5,0.66412,0.1962,0
0.5,0.66456,0.19558,0
0.5,0.69979,0.1962,0
0.5,0.66193,0.19937,0
0.5,0.69937,0.19689,0
0.5,0.69788,0.19937,0
0.5,0.65975,0.20253,0
0.5,0.66139,0.20016,0
0.5,0.6962,0.2019,0
0.5,0.69578,0.20253,0
0.5,0.65761,0.2057,0
0.5,0.65823,0.20479,0
0.5,0.69362,0.2057,0
0.5,0.65547,0.20886,0
0.5,0.69304,0.20653,0
0.5,0.69143,0.20886,0
0.5,0.65332,0.21203,0
0.5,0.65506,0.20947,0
0.5,0.68987,0.21108,0
0.5,0.68922,0.21203,0
0.5,0.65119,0.21519,0
0.5,0.6519,0.21415,0
0.5,0.68703,0.21519,0
0.5,0.6491,0.21835,0
0.5,0.68671,0.21564,0
0.5,0.68486,0.21835,0
0.5,0.647,0.22152,0
0.5,0.64873,0.21891,0
0.5,0.68354,0.22026,0
0.5,0.68269,0.22152,0
0.5,0.64493,0.22468,0
0.5,0.64557,0.22371,0
0.5,0.68053,0.22468,0
0.5,0.64287,0.22785,0
0.5,0.68038,0.2249,0
0.5,0.67842,0.22785,0
0.5,0.6408,0.23101,0
0.5,0.64241,0.22856,0
0.5,0.67722,0.22963,0
0.5,0.6763,0.23101,0
0.5,0.63876,0.23418,0
0.5,0.63924,0.23344,0
0.5,0.67418,0.23418,0
0.5,0.63673,0.23734,0
0.5,0.67405,0.23438,0
0.5,0.67212,0.23734,0
0.5,0.63471,0.24051,0
0.5,0.63608,0.23838,0
0.5,0.67089,0.2392,0
0.5,0.67004,0.24051,0
0.5,0.63273,0.24367,0
0.5,0.63291,0.24339,0
0.5,0.66797,0.24367,0
0.5,0.63073,0.24684,0
0.5,0.66772,0.24406,0
0.5,0.66595,0.24684,0
0.5,0.62874,0.25,0
0.5,0.62975,0.24841,0
0.5,0.66456,0.24898,0
0.5,0.66391,0.25,0
0.5,0.62677,0.25316,0
0.5,0.6619,0.25316,0
0.5,0.62479,0.25633,0
0.5,0.62658,0.25348,0
0.5,0.66139,0.25395,0
0.5,0.6599,0.25633,0
0.5,0.62285,0.25949,0
0.5,0.62342,0.25858,0
0.5,0.65823,0.25895,0
0.5,0.65789,0.25949,0
0.5,0.62092,0.26266,0
0.5,0.65593,0.26266,0
0.5,0.61899,0.26582,0
0.5,0.62025,0.26376,0
0.5,0.65506,0.26403,0
0.5,0.65396,0.26582,0
0.5,0.61709,0.26899,0
0.5,0.61709,0.26898,0
0.5,0.65198,0.26899,0
0.5,0.61514,0.27215,0
0.5,0.6519,0.26912,0
0.5,0.65006,0.27215,0
0.5,0.61323,0.27532,0
0.5,0.61392,0.27419,0
0.5,0.64873,0.27429,0
0.5,0.64811,0.27532,0
0.5,0.61135,0.27848,0
0.5,0.64619,0.27848,0
0.5,0.60946,0.28165,0
0.5,0.61076,0.27948,0
0.5,0.64557,0.27949,0
0.5,0.64428,0.28165,0
0.5,0.60762,0.28481,0
0.5,0.64241,0.28473,0
0.5,0.64236,0.28481,0
0.5,0.60575,0.28797,0
0.5,0.60759,0.28485,0
0.5,0.64049,0.28797,0
0.5,0.60391,0.29114,0
0.5,0.60443,0.29025,0
0.5,0.63924,0.29005,0
0.5,0.6386,0.29114,0
0.5,0.60205,0.2943,0
0.5,0.63673,0.2943,0
0.5,0.60018,0.29747,0
0.5,0.60127,0.29565,0
0.5,0.63608,0.2954,0
0.5,0.63487,0.29747,0
0.5,0.59834,0.30063,0
0.5,0.633,0.30063,0
0.5,0.59647,0.3038,0
0.5,0.5981,0.30104,0
0.5,0.63291,0.30078,0
0.5,0.63118,0.3038,0
0.5,0.59465,0.30696,0
0.5,0.59494,0.30647,0
0.5,0.62975,0.30623,0
0.5,0.62933,0.30696,0
0.5,0.59282,0.31013,0
0.5,0.62751,0.31013,0
0.5,0.59101,0.31329,0
0.5,0.59177,0.31198,0
0.5,0.62658,0.31172,0
0.5,0.62568,0.31329,0
0.5,0.58922,0.31646,0
0.5,0.62386,0.31646,0
0.5,0.58743,0.31962,0
0.5,0.58861,0.31756,0
0.5,0.62342,0.31722,0
0.5,0.62206,0.31962,0
0.5,0.58567,0.32278,0
0.5,0.62025,0.32276,0
0.5,0.62024,0.32278,0
0.5,0.58387,0.32595,0
0.5,0.58544,0.32319,0
0.5,0.61847,0.32595,0
0.5,0.58211,0.32911,0
0.5,0.58228,0.32882,0
0.5,0.61709,0.32835,0
0.5,0.61666,0.32911,0
0.5,0.58033,0.33228,0
0.5,0.61489,0.33228,0
0.5,0.57857,0.33544,0
0.5,0.57911,0.33448,0
0.5,0.61392,0.33396,0
0.5,0.6131,0.33544,0
0.5,0.57681,0.33861,0
0.5,0.61134,0.33861,0
0.5,0.57506,0.34177,0
0.5,0.57595,0.34019,0
0.5,0.61076,0.33962,0
0.5,0.60958,0.34177,0
0.5,0.57334,0.34494,0
0.5,0.60781,0.34494,0
0.5,0.57161,0.3481,0
0.5,0.57278,0.34597,0
0.5,0.60759,0.34532,0
0.5,0.60608,0.3481,0
0.5,0.56991,0.35127,0
0.5,0.60443,0.35105,0
0.5,0.60431,0.35127,0
0.5,0.56819,0.35443,0
0.5,0.56962,0.35181,0
0.5,0.6026,0.35443,0
0.5,0.56651,0.35759,0
0.5,0.60127,0.35685,0
0.5,0.60087,0.35759,0
0.5,0.56479,0.36076,0
0.5,0.56646,0.3577,0
0.5,0.59918,0.36076,0
0.5,0.56309,0.36392,0
0.5,0.56329,0.36357,0
0.5,0.5981,0.36275,0
0.5,0.59748,0.36392,0
0.5,0.56136,0.36709,0
0.5,0.59581,0.36709,0
0.5,0.55965,0.37025,0
0.5,0.56013,0.36939,0
0.5,0.59494,0.3687,0
0.5,0.59412,0.37025,0
0.5,0.55792,0.37342,0
0.5,0.59243,0.37342,0
0.5,0.5562,0.37658,0
0.5,0.55696,0.3752,0
0.5,0.59177,0.37462,0
0.5,0.59073,0.37658,0
0.5,0.55448,0.37975,0
0.5,0.58902,0.37975,0
0.5,0.55274,0.38291,0
0.5,0.5538,0.38101,0
0.5,0.58861,0.38051,0
0.5,0.58734,0.38291,0
0.5,0.55101,0.38608,0
0.5,0.58565,0.38608,0
0.5,0.54924,0.38924,0
0.5,0.55063,0.38676,0
0.5,0.58544,0.38646,0
0.5,0.584,0.38924,0
0.5,0.54752,0.39241,0
0.5,0.58233,0.39241,0
0.5,0.54579,0.39557,0
0.5,0.54747,0.39251,0
0.5,0.58228,0.3925,0
0.5,0.58071,0.39557,0
0.5,0.54415,0.39873,0
0.5,0.5443,0.39844,0
0.5,0.57911,0.39859,0
0.5,0.57904,0.39873,0
0.5,0.54248,0.4019,0
0.5,0.57741,0.4019,0
0.5,0.54083,0.40506,0
0.5,0.54114,0.40449,0
0.5,0.57595,0.40462,0
0.5,0.57571,0.40506,0
0.5,0.53915,0.40823,0
0.5,0.57405,0.40823,0
0.5,0.53747,0.41139,0
0.5,0.53797,0.41047,0
0.5,0.57278,0.41054,0
0.5,0.57233,0.41139,0
0.5,0.53578,0.41456,0
0.5,0.57065,0.41456,0
0.5,0.53408,0.41772,0
0.5,0.53481,0.41639,0
0.5,0.56962,0.41645,0
0.5,0.56895,0.41772,0
0.5,0.53237,0.42089,0
0.5,0.56729,0.42089,0
0.5,0.53064,0.42405,0
0.5,0.53165,0.42224,0
0.5,0.56646,0.42247,0
0.5,0.56565,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56405,0.42722,0
0.5,0.52712,0.43038,0
0.5,0.52848,0.428,0
0.5,0.56329,0.42871,0
0.5,0.56247,0.43038,0
0.5,0.52534,0.43354,0
0.5,0.56093,0.43354,0
0.5,0.52348,0.43671,0
0.5,0.52532,0.43359,0
0.5,0.56013,0.43519,0
0.5,0.55941,0.43671,0
0.5,0.5216,0.43987,0
0.5,0.52215,0.43895,0
0.5,0.55791,0.43987,0
0.5,0.51971,0.44304,0
0.5,0.55696,0.44185,0
0.5,0.55641,0.44304,0
0.5,0.51787,0.4462,0
0.5,0.51899,0.44426,0
0.5,0.55493,0.4462,0
0.5,0.51617,0.44937,0
0.5,0.5538,0.44856,0
0.5,0.55342,0.44937,0
0.5,0.51451,0.45253,0
0.5,0.51582,0.45004,0
0.5,0.5519,0.45253,0
0.5,0.51288,0.4557,0
0.5,0.55063,0.455,0
0.5,0.55027,0.4557,0
0.5,0.51111,0.45886,0
0.5,0.51266,0.45611,0
0.5,0.54857,0.45886,0
0.5,0.50922,0.46203,0
0.5,0.50949,0.4616,0
0.5,0.54747,0.46087,0
0.5,0.54684,0.46203,0
0.5,0.50707,0.46519,0
0.5,0.54514,0.46519,0
0.5,0.50463,0.46835,0
0.5,0.50633,0.46622,0
0.5,0.5443,0.46675,0
0.5,0.54347,0.46835,0
0.5,0.50183,0.47152,0
0.5,0.50316,0.4701,0
0.5,0.54182,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47336,0
0.5,0.54114,0.47283,0
0.5,0.54019,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.476,0
0.5,0.53856,0.47785,0
0.5,0.48705,0.48101,0
0.5,0.48734,0.48092,0
0.5,0.49051,0.47968,0
0.5,0.49367,0.4781,0
0.5,0.53797,0.47897,0
0.5,0.53692,0.48101,0
0.5,0.47068,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48186,0
0.5,0.53526,0.48418,0
0.5,0,0.48714,0
0.5,0.0031646,0.48663,0
0.5,0.0063291,0.48621,0
0.5,0.0094937,0.48589,0
0.5,0.012658,0.48565,0
0.5,0.015823,0.48549,0
0.5,0.018987,0.48539,0
0.5,0.022152,0.48533,0
0.5,0.025316,0.4853,0
0.5,0.028481,0.48529,0
0.5,0.031646,0.48528,0
0.5,0.03481,0.48528,0
0.5,0.037975,0.48528,0
0.5,0.041139,0.48528,0
0.5,0.044304,0.48529,0
0.5,0.047468,0.48529,0
0.5,0.050633,0.48529,0
0.5,0.053797,0.48529,0
0.5,0.056962,0.48529,0
0.5,0.060127,0.48529,0
0.5,0.063291,0.48529,0
0.5,0.066456,0.48529,0
0.5,0.06962,0.48529,0
0.5,0.072785,0.48529,0
0.5,0.075949,0.48529,0
0.5,0.079114,0.48529,0
0.5,0.082278,0.48529,0
0.5,0.085443,0.48529,0
0.5,0.088608,0.48529,0
0.5,0.091772,0.48529,0
0.5,0.094937,0.48529,0
0.5,0.098101,0.48529,0
0.5,0.10127,0.48529,0
0.5,0.10443,0.48529,0
0.5,0.10759,0.48529,0
0.5,0.11076,0.48529,0
0.5,0.11392,0.48529,0
0.5,0.11709,0.48529,0
0.5,0.12025,0.48529,0
0.5,0.12342,0.48529,0
0.5,0.12658,0.48529,0
0.5,0.12975,0.48529,0
0.5,0.13291,0.48529,0
0.5,0.13608,0.48529,0
0.5,0.13924,0.48529,0
0.5,0.14241,0.48529,0
0.5,0.14557,0.48529,0
0.5,0.14873,0.48529,0
0.5,0.1519,0.48529,0
0.5,0.15506,0.48529,0
0.5,0.15823,0.48529,0
0.5,0.16139,0.48529,0
0.5,0.16456,0.48529,0
0.5,0.16772,0.48529,0
0.5,0.17089,0.48529,0
0.5,0.17405,0.48529,0
0.5,0.17722,0.48529,0
0.5,0.18038,0.48529,0
0.5,0.18354,0.48529,0
0.5,0.18671,0.48529,0
0.5,0.18987,0.48529,0
0.5,0.19304,0.48529,0
0.5,0.1962,0.48529,0
0.5,0.19937,0.48529,0
0.5,0.20253,0.48529,0
0.5,0.2057,0.48529,0
0.5,0.20886,0.48529,0
0.5,0.21203,0.48529,0
0.5,0.21519,0.48529,0
0.5,0.21835,0.48529,0
0.5,0.22152,0.48529,0
0.5,0.22468,0.48529,0
0.5,0.22785,0.48529,0
0.5,0.23101,0.48529,0
0.5,0.23418,0.48529,0
0.5,0.23734,0.48529,0
0.5,0.24051,0.48529,0
0.5,0.24367,0.48529,0
0.5,0.24684,0.48529,0
0.5,0.25,0.48529,0
0.5,0.25316,0.48529,0
0.5,0.25633,0.48529,0
0.5,0.25949,0.48529,0
0.5,0.26266,0.48529,0
0.5,0.26582,0.48529,0
0.5,0.26899,0.48529,0
0.5,0.27215,0.48529,0
0.5,0.27532,0.48529,0
0.5,0.27848,0.48529,0
0.5,0.28165,0.48529,0
0.5,0.28481,0.48529,0
0.5,0.28797,0.48529,0
0.5,0.29114,0.48529,0
0.5,0.2943,0.48529,0
0.5,0.29747,0.48529,0
0.5,0.30063,0.48529,0
0.5,0.3038,0.48529,0
0.5,0.30696,0.48529,0
0.5,0.31013,0.48529,0
0.5,0.31329,0.48529,0
0.5,0.31646,0.48529,0
0.5,0.31962,0.48529,0
0.5,0.32278,0.48529,0
0.5,0.32595,0.48529,0
0.5,0.32911,0.48529,0
0.5,0.33228,0.48529,0
0.5,0.33544,0.48529,0
0.5,0.33861,0.48528,0
0.5,0.34177,0.48528,0
0.5,0.34494,0.48528,0
0.5,0.3481,0.48528,0
0.5,0.35127,0.48528,0
0.5,0.35443,0.48528,0
0.5,0.35759,0.48528,0
0.5,0.36076,0.48528,0
0.5,0.36392,0.48527,0
0.5,0.36709,0.48527,0
0.5,0.37025,0.48527,0
0.5,0.37342,0.48527,0
0.5,0.37658,0.48527,0
0.5,0.37975,0.48526,0
0.5,0.38291,0.48526,0
0.5,0.38608,0.48526,0
0.5,0.38924,0.48525,0
0.5,0.39241,0.48525,0
0.5,0.39557,0.48525,0
0.5,0.39873,0.48524,0
0.5,0.4019,0.48524,0
0.5,0.40506,0.48523,0
0.5,0.40823,0.48523,0
0.5,0.41139,0.48522,0
0.5,0.41456,0.48521,0
0.5,0.41772,0.48521,0
0.5,0.42089,0.4852,0
0.5,0.42405,0.48519,0
0.5,0.42722,0.48518,0
0.5,0.43038,0.48517,0
0.5,0.43354,0.48515,0
0.5,0.43671,0.48514,0
0.5,0.43987,0.48512,0
0.5,0.44304,0.4851,0
0.5,0.4462,0.48507,0
0.5,0.44937,0.48504,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48485,0
0.5,0.46203,0.48473,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.48501,0
0.5,0.53357,0.48734,0
0.5,0.53182,0.49051,0
0.5,0.53165,0.49081,0
0.5,0.53001,0.49367,0
0.5,0.52848,0.4962,0
0.5,0.52809,0.49684,0
0.5,0.52603,0.5,0
0.5,0.52532,0.50103,0
0.5,0.52377,0.50316,0
0.5,0.52215,0.50521,0
0.5,0.52122,0.50633,0
0.5,0.51899,0.50874,0
0.5,0.51822,0.50949,0
0.5,0.51582,0.51161,0
0.5,0.51444,0.51266,0
0.5,0.0031646,0.51336,0
0.5,0,0.51289,0
0.5,0.0063291,0.51375,0
0.5,0.0094937,0.51405,0
0.5,0.012658,0.51428,0
0.5,0.015823,0.51444,0
0.5,0.018987,0.51455,0
0.5,0.022152,0.51462,0
0.5,0.025316,0.51466,0
0.5,0.028481,0.51468,0
0.5,0.031646,0.5147,0
0.5,0.03481,0.51471,0
0.5,0.037975,0.51471,0
0.5,0.041139,0.51471,0
0.5,0.044304,0.51471,0
0.5,0.047468,0.51471,0
0.5,0.050633,0.51471,0
0.5,0.053797,0.51471,0
0.5,0.056962,0.51471,0
0.5,0.060127,0.51471,0
0.5,0.063291,0.51471,0
0.5,0.066456,0.51471,0
0.5,0.06962,0.51471,0
0.5,0.072785,0.51471,0
0.5,0.075949,0.51471,0
0.5,0.079114,0.51471,0
0.5,0.082278,0.51471,0
0.5,0.085443,0.51471,0
0.5,0.088608,0.51471,0
0.5,0.091772,0.51471,0
0.5,0.094937,0.51471,0
0.5,0.098101,0.51471,0
0.5,0.10127,0.51471,0
0.5,0.10443,0.51471,0
0.5,0.10759,0.51471,0
0.5,0.11076,0.51471,0
0.5,0.11392,0.51471,0
0.5,0.11709,0.51471,0
0.5,0.12025,0.51471,0
0.5,0.12342,0.51471,0
0.5,0.12658,0.51471,0
0.5,0.12975,0.51471,0
0.5,0.13291,0.51471,0
0.5,0.13608,0.51471,0
0.5,0.13924,0.51471,0
0.5,0.14241,0.51471,0
0.5,0.14557,0.51471,0
0.5,0.14873,0.51471,0
0.5,0.1519,0.51471,0
0.5,0.15506,0.51471,0
0.5,0.15823,0.51471,0
0.5,0.16139,0.51471,0
0.5,0.16456,0.51471,0
0.5,0.16772,0.51471,0
0.5,0.17089,0.51471,0
0.5,0.17405,0.51471,0
0.5,0.17722,0.51471,0
0.5,0.18038,0.51471,0
0.5,0.18354,0.51471,0
0.5,0.18671,0.51471,0
0.5,0.18987,0.51471,0
0.5,0.19304,0.51471,0
0.5,0.1962,0.51471,0
0.5,0.19937,0.51471,0
0.5,0.20253,0.51471,0
0.5,0.2057,0.51471,0
0.5,0.20886,0.51471,0
0.5,0.21203,0.51471,0
0.5,0.21519,0.51471,0
0.5,0.21835,0.51471,0
0.5,0.22152,0.51471,0
0.5,0.22468,0.51471,0
0.5,0.22785,0.51471,0
0.5,0.23101,0.51471,0
0.5,0.23418,0.51471,0
0.5,0.23734,0.51471,0
0.5,0.24051,0.51471,0
0.5,0.24367,0.51471,0
0.5,0.24684,0.51471,0
0.5,0.25,0.51471,0
0.5,0.25316,0.51471,0
0.5,0.25633,0.51471,0
0.5,0.25949,0.51471,0
0.5,0.26266,0.51471,0
0.5,0.26582,0.51471,0
0.5,0.26899,0.51471,0
0.5,0.27215,0.51471,0
0.5,0.27532,0.51471,0
0.5,0.27848,0.51471,0
0.5,0.28165,0.51471,0
0.5,0.28481,0.51471,0
0.5,0.28797,0.51471,0
0.5,0.29114,0.51471,0
0.5,0.2943,0.51471,0
0.5,0.29747,0.51472,0
0.5,0.30063,0.51472,0
0.5,0.3038,0.51472,0
0.5,0.30696,0.51472,0
0.5,0.31013,0.51472,0
0.5,0.31329,0.51472,0
0.5,0.31646,0.51472,0
0.5,0.31962,0.51472,0
0.5,0.32278,0.51472,0
0.5,0.32595,0.51472,0
0.5,0.32911,0.51472,0
0.5,0.33228,0.51472,0
0.5,0.33544,0.51472,0
0.5,0.33861,0.51473,0
0.5,0.34177,0.51473,0
0.5,0.34494,0.51473,0
0.5,0.3481,0.51473,0
0.5,0.35127,0.51473,0
0.5,0.35443,0.51473,0
0.5,0.35759,0.51474,0
0.5,0.36076,0.51474,0
0.5,0.36392,0.51474,0
0.5,0.36709,0.51474,0
0.5,0.37025,0.51475,0
0.5,0.37342,0.51475,0
0.5,0.37658,0.51475,0
0.5,0.37975,0.51476,0
0.5,0.38291,0.51476,0
0.5,0.38608,0.51476,0
0.5,0.38924,0.51477,0
0.5,0.39241,0.51477,0
0.5,0.39557,0.51478,0
0.5,0.39873,0.51479,0
0.5,0.4019,0.51479,0
0.5,0.40506,0.5148,0
0.5,0.40823,0.51481,0
0.5,0.41139,0.51482,0
0.5,0.41456,0.51483,0
0.5,0.41772,0.51484,0
0.5,0.42089,0.51485,0
0.5,0.42405,0.51486,0
0.5,0.42722,0.51488,0
0.5,0.43038,0.51489,0
0.5,0.43354,0.51491,0
0.5,0.43671,0.51493,0
0.5,0.43987,0.51496,0
0.5,0.44304,0.51498,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51506,0
0.5,0.45253,0.51512,0
0.5,0.4557,0.51519,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51538,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.5157,0
0.5,0.47008,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51386,0
0.5,0.47152,0.51593,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51654,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.5173,0
0.5,0.48734,0.51768,0
0.5,0.49051,0.51801,0
0.5,0.49367,0.51823,0
0.5,0.49684,0.51827,0
0.5,0.5,0.51808,0
0.5,0.50316,0.51761,0
0.5,0.50633,0.51679,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69723,0.15823,0
0.5,0.69937,0.15752,0
0.5,0.70253,0.15719,0
0.5,0.7057,0.15763,0
0.5,0.70715,0.15823,0
0.5,0.69149,0.16139,0
0.5,0.69304,0.16026,0
0.5,0.6962,0.15856,0
0.5,0.70886,0.15909,0
0.5,0.71134,0.16139,0
0.5,0.68785,0.16456,0
0.5,0.68987,0.16265,0
0.5,0.71203,0.16241,0
0.5,0.71312,0.16456,0
0.5,0.68492,0.16772,0
0.5,0.68671,0.16572,0
0.5,0.71386,0.16772,0
0.5,0.68234,0.17089,0
0.5,0.68354,0.16938,0
0.5,0.71389,0.17089,0
0.5,0.67994,0.17405,0
0.5,0.68038,0.17347,0
0.5,0.71337,0.17405,0
0.5,0.67762,0.17722,0
0.5,0.71234,0.17722,0
0.5,0.6753,0.18038,0
0.5,0.67722,0.17777,0
0.5,0.71203,0.17792,0
0.5,0.71093,0.18038,0
0.5,0.67302,0.18354,0
0.5,0.67405,0.18213,0
0.5,0.70916,0.18354,0
0.5,0.67079,0.18671,0
0.5,0.67089,0.18657,0
0.5,0.70886,0.18402,0
0.5,0.70716,0.18671,0
0.5,0.66855,0.18987,0
0.5,0.7057,0.18883,0
0.5,0.70497,0.18987,0
0.5,0.66632,0.19304,0
0.5,0.66772,0.19106,0
0.5,0.70271,0.19304,0
0.5,0.66412,0.1962,0
0.5,0.66456,0.19558,0
0.5,0.70253,0.19328,0
0.5,0.70044,0.1962,0
0.5,0.66193,0.19937,0
0.5,0.69937,0.19768,0
0.5,0.69816,0.19937,0
0.5,0.65975,0.20253,0
0.5,0.66139,0.20016,0
0.5,0.6962,0.20209,0
0.5,0.69589,0.20253,0
0.5,0.65761,0.2057,0
0.5,0.65823,0.20479,0
0.5,0.69366,0.2057,0
0.5,0.65547,0.20886,0
0.5,0.69304,0.20656,0
0.5,0.69144,0.20886,0
0.5,0.65332,0.21203,0
0.5,0.65506,0.20947,0
0.5,0.68987,0.21109,0
0.5,0.68922,0.21203,0
0.5,0.65119,0.21519,0
0.5,0.6519,0.21415,0
0.5,0.68703,0.21519,0
0.5,0.6491,0.21835,0
0.5,0.68671,0.21566,0
0.5,0.68488,0.21835,0
0.5,0.647,0.22152,0
0.5,0.64873,0.21891,0
0.5,0.68354,0.22029,0
0.5,0.68271,0.22152,0
0.5,0.64493,0.22468,0
0.5,0.64557,0.22371,0
0.5,0.68056,0.22468,0
0.5,0.64287,0.22785,0
0.5,0.68038,0.22495,0
0.5,0.67845,0.22785,0
0.5,0.6408,0.23101,0
0.5,0.64241,0.22856,0
0.5,0.67722,0.22968,0
0.5,0.67634,0.23101,0
0.5,0.63876,0.23418,0
0.5,0.63924,0.23344,0
0.5,0.67423,0.23418,0
0.5,0.63673,0.23734,0
0.5,0.67405,0.23445,0
0.5,0.67217,0.23734,0
0.5,0.63471,0.24051,0
0.5,0.63608,0.23838,0
0.5,0.67089,0.23928,0
0.5,0.67009,0.24051,0
0.5,0.63273,0.24367,0
0.5,0.63291,0.24339,0
0.5,0.66804,0.24367,0
0.5,0.63073,0.24684,0
0.5,0.66772,0.24415,0
0.5,0.66601,0.24684,0
0.5,0.62874,0.25,0
0.5,0.62975,0.24841,0
0.5,0.66456,0.24909,0
0.5,0.66398,0.25,0
0.5,0.62677,0.25316,0
0.5,0.66197,0.25316,0
0.5,0.62479,0.25633,0
0.5,0.62658,0.25348,0
0.5,0.66139,0.25406,0
0.5,0.65998,0.25633,0
0.5,0.62285,0.25949,0
0.5,0.62342,0.25858,0
0.5,0.65823,0.25908,0
0.5,0.65797,0.25949,0
0.5,0.62092,0.26266,0
0.5,0.65601,0.26266,0
0.5,0.61899,0.26582,0
0.5,0.62025,0.26376,0
0.5,0.65506,0.26416,0
0.5,0.65404,0.26582,0
0.5,0.61709,0.26899,0
0.5,0.61709,0.26898,0
0.5,0.65207,0.26899,0
0.5,0.61514,0.27215,0
0.5,0.6519,0.26927,0
0.5,0.65015,0.27215,0
0.5,0.61323,0.27532,0
0.5,0.61392,0.27419,0
0.5,0.64873,0.27443,0
0.5,0.6482,0.27532,0
0.5,0.61135,0.27848,0
0.5,0.64628,0.27848,0
0.5,0.60946,0.28165,0
0.5,0.61076,0.27948,0
0.5,0.64557,0.27964,0
0.5,0.64437,0.28165,0
0.5,0.60762,0.28481,0
0.5,0.64245,0.28481,0
0.5,0.60575,0.28797,0
0.5,0.60759,0.28485,0
0.5,0.64241,0.28489,0
0.5,0.64058,0.28797,0
0.5,0.60391,0.29114,0
0.5,0.60443,0.29025,0
0.5,0.63924,0.29021,0
0.5,0.63869,0.29114,0
0.5,0.60205,0.2943,0
0.5,0.63683,0.2943,0
0.5,0.60018,0.29747,0
0.5,0.60127,0.29565,0
0.5,0.63608,0.29557,0
0.5,0.63497,0.29747,0
0.5,0.59834,0.30063,0
0.5,0.6331,0.30063,0
0.5,0.59647,0.3038,0
0.5,0.5981,0.30104,0
0.5,0.63291,0.30096,0
0.5,0.63128,0.3038,0
0.5,0.59465,0.30696,0
0.5,0.59494,0.30647,0
0.5,0.62975,0.3064,0
0.5,0.62943,0.30696,0
0.5,0.59282,0.31013,0
0.5,0.62761,0.31013,0
0.5,0.59101,0.31329,0
0.5,0.59177,0.31198,0
0.5,0.62658,0.31189,0
0.5,0.62578,0.31329,0
0.5,0.58922,0.31646,0
0.5,0.62396,0.31646,0
0.5,0.58743,0.31962,0
0.5,0.58861,0.31756,0
0.5,0.62342,0.3174,0
0.5,0.62216,0.31962,0
0.5,0.58567,0.32278,0
0.5,0.62034,0.32278,0
0.5,0.58387,0.32595,0
0.5,0.58544,0.32319,0
0.5,0.62025,0.32294,0
0.5,0.61857,0.32595,0
0.5,0.58211,0.32911,0
0.5,0.58228,0.32882,0
0.5,0.61709,0.32852,0
0.5,0.61676,0.32911,0
0.5,0.58033,0.33228,0
0.5,0.61498,0.33228,0
0.5,0.57857,0.33544,0
0.5,0.57911,0.33448,0
0.5,0.61392,0.33414,0
0.5,0.6132,0.33544,0
0.5,0.57681,0.33861,0
0.5,0.61143,0.33861,0
0.5,0.57506,0.34177,0
0.5,0.57595,0.34019,0
0.5,0.61076,0.3398,0
0.5,0.60968,0.34177,0
0.5,0.57334,0.34494,0
0.5,0.60791,0.34494,0
0.5,0.57161,0.3481,0
0.5,0.57278,0.34597,0
0.5,0.60759,0.3455,0
0.5,0.60617,0.3481,0
0.5,0.56991,0.35127,0
0.5,0.60443,0.35122,0
0.5,0.60441,0.35127,0
0.5,0.56819,0.35443,0
0.5,0.56962,0.35181,0
0.5,0.60269,0.35443,0
0.5,0.56651,0.35759,0
0.5,0.60127,0.35702,0
0.5,0.60096,0.35759,0
0.5,0.56479,0.36076,0
0.5,0.56646,0.3577,0
0.5,0.59927,0.36076,0
0.5,0.56309,0.36392,0
0.5,0.56329,0.36356,0
0.5,0.5981,0.36292,0
0.5,0.59757,0.36392,0
0.5,0.56136,0.36709,0
0.5,0.5959,0.36709,0
0.5,0.55964,0.37025,0
0.5,0.56013,0.36938,0
0.5,0.59494,0.36887,0
0.5,0.59421,0.37025,0
0.5,0.55792,0.37342,0
0.5,0.59252,0.37342,0
0.5,0.55619,0.37658,0
0.5,0.55696,0.3752,0
0.5,0.59177,0.3748,0
0.5,0.59082,0.37658,0
0.5,0.55448,0.37975,0
0.5,0.58912,0.37975,0
0.5,0.55274,0.38291,0
0.5,0.5538,0.38101,0
0.5,0.58861,0.38069,0
0.5,0.58743,0.38291,0
0.5,0.55101,0.38608,0
0.5,0.58574,0.38608,0
0.5,0.54924,0.38924,0
0.5,0.55063,0.38676,0
0.5,0.58544,0.38662,0
0.5,0.58408,0.38924,0
0.5,0.54752,0.39241,0
0.5,0.58241,0.39241,0
0.5,0.54579,0.39557,0
0.5,0.54747,0.39251,0
0.5,0.58228,0.39266,0
0.5,0.58079,0.39557,0
0.5,0.54415,0.39873,0
0.5,0.5443,0.39844,0
0.5,0.57912,0.39873,0
0.5,0.54248,0.4019,0
0.5,0.57911,0.39874,0
0.5,0.57749,0.4019,0
0.5,0.54083,0.40506,0
0.5,0.54114,0.40448,0
0.5,0.57595,0.40477,0
0.5,0.5758,0.40506,0
0.5,0.53914,0.40823,0
0.5,0.57413,0.40823,0
0.5,0.53747,0.41139,0
0.5,0.53797,0.41046,0
0.5,0.57278,0.41071,0
0.5,0.57242,0.41139,0
0.5,0.53577,0.41456,0
0.5,0.57074,0.41456,0
0.5,0.53407,0.41772,0
0.5,0.53481,0.41638,0
0.5,0.56962,0.41662,0
0.5,0.56904,0.41772,0
0.5,0.53237,0.42089,0
0.5,0.56738,0.42089,0
0.5,0.53063,0.42405,0
0.5,0.53165,0.42224,0
0.5,0.56646,0.42263,0
0.5,0.56573,0.42405,0
0.5,0.5289,0.42722,0
0.5,0.56413,0.42722,0
0.5,0.52712,0.43038,0
0.5,0.52848,0.42799,0
0.5,0.56329,0.42887,0
0.5,0.56255,0.43038,0
0.5,0.52534,0.43354,0
0.5,0.561,0.43354,0
0.5,0.52348,0.43671,0
0.5,0.52532,0.43359,0
0.5,0.56013,0.43532,0
0.5,0.55946,0.43671,0
0.5,0.5216,0.43987,0
0.5,0.52215,0.43895,0
0.5,0.55796,0.43987,0
0.5,0.51971,0.44304,0
0.5,0.55696,0.44194,0
0.5,0.55644,0.44304,0
0.5,0.51787,0.4462,0
0.5,0.51899,0.44426,0
0.5,0.55495,0.4462,0
0.5,0.51617,0.44937,0
0.5,0.5538,0.44859,0
0.5,0.55343,0.44937,0
0.5,0.51451,0.45253,0
0.5,0.51582,0.45004,0
0.5,0.5519,0.45253,0
0.5,0.51288,0.4557,0
0.5,0.55063,0.45501,0
0.5,0.55028,0.4557,0
0.5,0.51111,0.45886,0
0.5,0.51266,0.45611,0
0.5,0.5486,0.45886,0
0.5,0.50922,0.46203,0
0.5,0.50949,0.4616,0
0.5,0.54747,0.46095,0
0.5,0.54689,0.46203,0
0.5,0.50707,0.46519,0
0.5,0.54522,0.46519,0
0.5,0.50463,0.46835,0
0.5,0.50633,0.46622,0
0.5,0.5443,0.46692,0
0.5,0.54356,0.46835,0
0.5,0.50183,0.47152,0
0.5,0.50316,0.4701,0
0.5,0.54194,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47336,0
0.5,0.54114,0.47308,0
0.5,0.54033,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.476,0
0.5,0.53872,0.47785,0
0.5,0.48705,0.48101,0
0.5,0.48734,0.48092,0
0.5,0.49051,0.47968,0
0.5,0.49367,0.4781,0
0.5,0.53797,0.4793,0
0.5,0.5371,0.48101,0
0.5,0.47068,0.48418,0
0.5,0.47152,0.4841,0
0.5,0.47468,0.48372,0
0.5,0.47785,0.48324,0
0.5,0.48101,0.48263,0
0.5,0.48418,0.48186,0
0.5,0.53545,0.48418,0
0.5,0,0.48709,0
0.5,0.0031646,0.48659,0
0.5,0.0063291,0.48618,0
0.5,0.0094937,0.48586,0
0.5,0.012658,0.48562,0
0.5,0.015823,0.48547,0
0.5,0.018987,0.48537,0
0.5,0.022152,0.48532,0
0.5,0.025316,0.48529,0
0.5,0.028481,0.48528,0
0.5,0.031646,0.48527,0
0.5,0.03481,0.48527,0
0.5,0.037975,0.48527,0
0.5,0.041139,0.48528,0
0.5,0.044304,0.48528,0
0.5,0.047468,0.48528,0
0.5,0.050633,0.48528,0
0.5,0.053797,0.48528,0
0.5,0.056962,0.48528,0
0.5,0.060127,0.48528,0
0.5,0.063291,0.48528,0
0.5,0.066456,0.48528,0
0.5,0.06962,0.48528,0
0.5,0.072785,0.48528,0
0.5,0.075949,0.48528,0
0.5,0.079114,0.48528,0
0.5,0.082278,0.48528,0
0.5,0.085443,0.48528,0
0.5,0.088608,0.48528,0
0.5,0.091772,0.48528,0
0.5,0.094937,0.48528,0
0.5,0.098101,0.48528,0
0.5,0.10127,0.48528,0
0.5,0.10443,0.48528,0
0.5,0.10759,0.48528,0
0.5,0.11076,0.48528,0
0.5,0.11392,0.48528,0
0.5,0.11709,0.48528,0
0.5,0.12025,0.48528,0
0.5,0.12342,0.48528,0
0.5,0.12658,0.48528,0
0.5,0.12975,0.48528,0
0.5,0.13291,0.48528,0
0.5,0.13608,0.48528,0
0.5,0.13924,0.48528,0
0.5,0.14241,0.48528,0
0.5,0.14557,0.48528,0
0.5,0.14873,0.48528,0
0.5,0.1519,0.48528,0
0.5,0.15506,0.48528,0
0.5,0.15823,0.48528,0
0.5,0.16139,0.48528,0
0.5,0.16456,0.48528,0
0.5,0.16772,0.48528,0
0.5,0.17089,0.48528,0
0.5,0.17405,0.48528,0
0.5,0.17722,0.48528,0
0.5,0.18038,0.48528,0
0.5,0.18354,0.48528,0
0.5,0.18671,0.48528,0
0.5,0.18987,0.48528,0
0.5,0.19304,0.48528,0
0.5,0.1962,0.48528,0
0.5,0.19937,0.48528,0
0.5,0.20253,0.48528,0
0.5,0.2057,0.48528,0
0.5,0.20886,0.48528,0
0.5,0.21203,0.48528,0
0.5,0.21519,0.48528,0
0.5,0.21835,0.48528,0
0.5,0.22152,0.48528,0
0.5,0.22468,0.48528,0
0.5,0.22785,0.48528,0
0.5,0.23101,0.48528,0
0.5,0.23418,0.48528,0
0.5,0.23734,0.48528,0
0.5,0.24051,0.48528,0
0.5,0.24367,0.48528,0
0.5,0.24684,0.48528,0
0.5,0.25,0.48528,0
0.5,0.25316,0.48528,0
0.5,0.25633,0.48528,0
0.5,0.25949,0.48528,0
0.5,0.26266,0.48528,0
0.5,0.26582,0.48528,0
0.5,0.26899,0.48528,0
0.5,0.27215,0.48528,0
0.5,0.27532,0.48528,0
0.5,0.27848,0.48528,0
0.5,0.28165,0.48528,0
0.5,0.28481,0.48528,0
0.5,0.28797,0.48528,0
0.5,0.29114,0.48528,0
0.5,0.2943,0.48528,0
0.5,0.29747,0.48528,0
0.5,0.30063,0.48528,0
0.5,0.3038,0.48528,0
0.5,0.30696,0.48528,0
0.5,0.31013,0.48528,0
0.5,0.31329,0.48528,0
0.5,0.31646,0.48528,0
0.5,0.31962,0.48528,0
0.5,0.32278,0.48528,0
0.5,0.32595,0.48528,0
0.5,0.32911,0.48528,0
0.5,0.33228,0.48528,0
0.5,0.33544,0.48528,0
0.5,0.33861,0.48528,0
0.5,0.34177,0.48528,0
0.5,0.34494,0.48528,0
0.5,0.3481,0.48527,0
0.5,0.35127,0.48527,0
0.5,0.35443,0.48527,0
0.5,0.35759,0.48527,0
0.5,0.36076,0.48527,0
0.5,0.36392,0.48527,0
0.5,0.36709,0.48527,0
0.5,0.37025,0.48526,0
0.5,0.37342,0.48526,0
0.5,0.37658,0.48526,0
0.5,0.37975,0.48526,0
0.5,0.38291,0.48525,0
0.5,0.38608,0.48525,0
0.5,0.38924,0.48525,0
0.5,0.39241,0.48524,0
0.5,0.39557,0.48524,0
0.5,0.39873,0.48524,0
0.5,0.4019,0.48523,0
0.5,0.40506,0.48523,0
0.5,0.40823,0.48522,0
0.5,0.41139,0.48522,0
0.5,0.41456,0.48521,0
0.5,0.41772,0.4852,0
0.5,0.42089,0.48519,0
0.5,0.42405,0.48518,0
0.5,0.42722,0.48518,0
0.5,0.43038,0.48516,0
0.5,0.43354,0.48515,0
0.5,0.43671,0.48514,0
0.5,0.43987,0.48512,0
0.5,0.44304,0.4851,0
0.5,0.4462,0.48507,0
0.5,0.44937,0.48503,0
0.5,0.45253,0.48499,0
0.5,0.4557,0.48493,0
0.5,0.45886,0.48484,0
0.5,0.46203,0.48473,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48438,0
0.5,0.53481,0.48538,0
0.5,0.53376,0.48734,0
0.5,0.53202,0.49051,0
0.5,0.53165,0.49117,0
0.5,0.5302,0.49367,0
0.5,0.52848,0.49649,0
0.5,0.52827,0.49684,0
0.5,0.52619,0.5,0
0.5,0.52532,0.50123,0
0.5,0.52389,0.50316,0
0.5,0.52215,0.50533,0
0.5,0.5213,0.50633,0
0.5,0.51899,0.50879,0
0.5,0.51826,0.50949,0
0.5,0.51582,0.51162,0
0.5,0.51444,0.51266,0
0.5,0.0031646,0.51341,0
0.5,0,0.51295,0
0.5,0.0063291,0.51379,0
0.5,0.0094937,0.51408,0
0.5,0.012658,0.5143,0
0.5,0.015823,0.51445,0
0.5,0.018987,0.51456,0
0.5,0.022152,0.51463,0
0.5,0.025316,0.51467,0
0.5,0.028481,0.51469,0
0.5,0.031646,0.51471,0
0.5,0.03481,0.51471,0
0.5,0.037975,0.51472,0
0.5,0.041139,0.51472,0
0.5,0.044304,0.51472,0
0.5,0.047468,0.51472,0
0.5,0.050633,0.51472,0
0.5,0.053797,0.51472,0
0.5,0.056962,0.51472,0
0.5,0.060127,0.51472,0
0.5,0.063291,0.51472,0
0.5,0.066456,0.51472,0
0.5,0.06962,0.51472,0
0.5,0.072785,0.51472,0
0.5,0.075949,0.51472,0
0.5,0.079114,0.51472,0
0.5,0.082278,0.51472,0
0.5,0.085443,0.51472,0
0.5,0.088608,0.51472,0
0.5,0.091772,0.51472,0
0.5,0.094937,0.51472,0
0.5,0.098101,0.51472,0
0.5,0.10127,0.51472,0
0.5,0.10443,0.51472,0
0.5,0.10759,0.51472,0
0.5,0.11076,0.51472,0
0.5,0.11392,0.51472,0
0.5,0.11709,0.51472,0
0.5,0.12025,0.51472,0
0.5,0.12342,0.51472,0
0.5,0.12658,0.51472,0
0.5,0.12975,0.51472,0
0.5,0.13291,0.51472,0
0.5,0.13608,0.51472,0
0.5,0.13924,0.51472,0
0.5,0.14241,0.51472,0
0.5,0.14557,0.51472,0
0.5,0.14873,0.51472,0
0.5,0.1519,0.51472,0
0.5,0.15506,0.51472,0
0.5,0.15823,0.51472,0
0.5,0.16139,0.51472,0
0.5,0.16456,0.51472,0
0.5,0.16772,0.51472,0
0.5,0.17089,0.51472,0
0.5,0.17405,0.51472,0
0.5,0.17722,0.51472,0
0.5,0.18038,0.51472,0
0.5,0.18354,0.51472,0
0.5,0.18671,0.51472,0
0.5,0.18987,0.51472,0
0.5,0.19304,0.51472,0
0.5,0.1962,0.51472,0
0.5,0.19937,0.51472,0
0.5,0.20253,0.51472,0
0.5,0.2057,0.51472,0
0.5,0.20886,0.51472,0
0.5,0.21203,0.51472,0
0.5,0.21519,0.51472,0
0.5,0.21835,0.51472,0
0.5,0.22152,0.51472,0
0.5,0.22468,0.51472,0
0.5,0.22785,0.51472,0
0.5,0.23101,0.51472,0
0.5,0.23418,0.51472,0
0.5,0.23734,0.51472,0
0.5,0.24051,0.51472,0
0.5,0.24367,0.51472,0
0.5,0.24684,0.51472,0
0.5,0.25,0.51472,0
0.5,0.25316,0.51472,0
0.5,0.25633,0.51472,0
0.5,0.25949,0.51472,0
0.5,0.26266,0.51472,0
0.5,0.26582,0.51472,0
0.5,0.26899,0.51472,0
0.5,0.27215,0.51472,0
0.5,0.27532,0.51472,0
0.5,0.27848,0.51472,0
0.5,0.28165,0.51472,0
0.5,0.28481,0.51472,0
0.5,0.28797,0.51472,0
0.5,0.29114,0.51472,0
0.5,0.2943,0.51472,0
0.5,0.29747,0.51472,0
0.5,0.30063,0.51472,0
0.5,0.3038,0.51472,0
0.5,0.30696,0.51472,0
0.5,0.31013,0.51473,0
0.5,0.31329,0.51473,0
0.5,0.31646,0.51473,0
0.5,0.31962,0.51473,0
0.5,0.32278,0.51473,0
0.5,0.32595,0.51473,0
0.5,0.32911,0.51473,0
0.5,0.33228,0.51473,0
0.5,0.33544,0.51473,0
0.5,0.33861,0.51473,0
0.5,0.34177,0.51473,0
0.5,0.34494,0.51474,0
0.5,0.3481,0.51474,0
0.5,0.35127,0.51474,0
0.5,0.35443,0.51474,0
0.5,0.35759,0.51474,0
0.5,0.36076,0.51474,0
0.5,0.36392,0.51475,0
0.5,0.36709,0.51475,0
0.5,0.37025,0.51475,0
0.5,0.37342,0.51475,0
0.5,0.37658,0.51476,0
0.5,0.37975,0.51476,0
0.5,0.38291,0.51477,0
0.5,0.38608,0.51477,0
0.5,0.38924,0.51477,0
0.5,0.39241,0.51478,0
0.5,0.39557,0.51479,0
0.5,0.39873,0.51479,0
0.5,0.4019,0.5148,0
0.5,0.40506,0.51481,0
0.5,0.40823,0.51481,0
0.5,0.41139,0.51482,0
0.5,0.41456,0.51483,0
0.5,0.41772,0.51484,0
0.5,0.42089,0.51485,0
0.5,0.42405,0.51487,0
0.5,0.42722,0.51488,0
0.5,0.43038,0.5149,0
0.5,0.43354,0.51491,0
0.5,0.43671,0.51493,0
0.5,0.43987,0.51496,0
0.5,0.44304,0.51499,0
0.5,0.4462,0.51502,0
0.5,0.44937,0.51507,0
0.5,0.45253,0.51512,0
0.5,0.4557,0.51519,0
0.5,0.45886,0.51527,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51553,0
0.5,0.46835,0.5157,0
0.5,0.47007,0.51582,0
0.5,0.50949,0.51556,0
0.5,0.50885,0.51582,0
0.5,0.51266,0.51386,0
0.5,0.47152,0.51593,0
0.5,0.47468,0.51621,0
0.5,0.47785,0.51654,0
0.5,0.48101,0.51691,0
0.5,0.48418,0.5173,0
0.5,0.48734,0.51768,0
0.5,0.49051,0.51801,0
0.5,0.49367,0.51823,0
0.5,0.49684,0.51827,0
0.5,0.5,0.51808,0
0.5,0.50316,0.51761,0
0.5,0.50633,0.51679,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259834,0.00276939,0.000779467,0.00153704,1.69601,0.977963,0.710439,0.0210002,0.939278,0.177476,0.265479,7734,0,10,5,5,2
1,0.0063,-0.272253,0.00299173,0.000857577,0.00153875,1.20884,0.4792,0.593741,0.0309002,0.457113,0.0726881,0.136985,7734,0,3,3,3,1
2,0.0066,-0.284553,0.00323581,0.000938996,0.00154085,1.23279,0.544396,0.584348,0.0315331,0.456324,0.0731105,0.13715,7734,0,3,3,3,1
3,0.0069,-0.296753,0.00349385,0.00102376,0.00154329,1.22571,0.531782,0.590283,0.0322668,0.454088,0.0722299,0.136027,7734,0,3,3,3,1
4,0.0072,-0.308843,0.00376707,0.00111178,0.00154611,1.22458,0.527614,0.586057,0.0339663,0.453148,0.0722258,0.138601,7734,0,3,3,3,1
5,0.0075,-0.320793,0.00405743,0.00120297,0.00154937,1.65075,0.704275,0.832319,0.0349268,0.906809,0.147502,0.27596,7848,0,4,4,4,2
6,0.0078,-0.332661,0.00436122,0.00129727,0.00155309,1.2905,0.545089,0.62747,0.0359322,0.466684,0.0745636,0.138291,7848,0,3,3,3,1
7,0.0081,-0.344334,0.0046861,0.0013945,0.00155741,1.72694,0.713437,0.813247,0.0417393,0.467277,0.0743258,0.137437,7848,0,4,4,4,1
8,0.0084,-0.355851,0.00502873,0.00149456,0.00156239,2.14366,0.898509,1.06067,0.0424392,0.952834,0.151101,0.275956,7981,0,5,5,5,2
9,0.0087,-0.367166,0.00538997,0.00159716,0.00156825,2.58556,1.08966,1.2539,0.0523853,0.949453,0.154734,0.285035,8050,0,6,6,6,2
10,0.009,-0.378277,0.00577075,0.00170222,0.00157502,2.56063,1.17801,1.23236,0.05293,0.966242,0.151856,0.27868,8113,0,6,6,6,2
11,0.0093,-0.389118,0.00617384,0.00180936,0.00158301,3.0475,1.40107,1.46712,0.0589289,0.984422,0.15531,0.276357,8343,0,7,7,7,2
12,0.0096,-0.399608,0.00660202,0.00191808,0.00159261,4.15638,1.88875,1.94234,0.0702377,0.997183,0.159175,0.278044,8487,0,9,9,9,2
13,0.0099,-0.409609,0.00706015,0.00202751,0.00160459,5.17622,2.32538,2.40001,0.078274,1.02487,0.157812,0.285248,8649,0,11,11,11,2
14,0.0102,-0.41867,0.00757213,0.00213514,0.00162125,7.85736,3.42428,3.62119,0.0967677,1.03522,0.159343,0.287518,8828,0,16,16,16,2
15,0.0105,-0.42424,0.0083925,0.00222713,0.00165584,20.6921,9.69849,9.16643,0.142765,1.08692,0.16486,0.290864,9177,0,43,43,43,2
16,0.0108,-0.322562,0.0624804,0.00174177,0.002234,429.078,208.39,178.304,3.04346,2.91247,0.390034,0.673574,13017,0,785,655,655,4
17,0.0111,-0.309089,0.0753859,0.00171537,0.00235467,243.003,107.913,107.232,1.45566,1.57642,0.194707,0.345571,13643,0,338,333,333,2
18,0.0114,-0.299325,0.0863912,0.00170609,0.0024549,235.27,103.644,104.733,1.33894,1.61593,0.19174,0.347474,14192,0,307,301,301,2
19,0.0117,-0.291311,0.0964824,0.0017041,0.00254505,194.724,78.5832,87.7859,1.25926,1.66655,0.195386,0.363964,14657,0,236,231,231,2
20,0.012,-0.283948,0.1059,0.00170362,0.00263104,204.178,94.3748,90.518,1.34968,1.74006,0.206304,0.379929,15362,0,245,237,237,2


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47184,0.49051,0
0.5,0.47468,0.49037,0
0.5,0.47785,0.49019,0
0.5,0.48101,0.48995,0
0.5,0.48418,0.48965,0
0.5,0.48734,0.48928,0
0.5,0.49051,0.48886,0
0.5,0.49367,0.48846,0
0.5,0.49684,0.48825,0
0.5,0.5,0.48843,0
0.5,0.50316,0.48924,0
0.5,0.5056,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49115,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49114,0
0.5,0.31013,0.49114,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49113,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49112,0
0.5,0.35127,0.49112,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.49111,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.4911,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49109,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49108,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49107,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49106,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49105,0
0.5,0.41139,0.49104,0
0.5,0.41456,0.49103,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49102,0
0.5,0.42405,0.49101,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49098,0
0.5,0.43354,0.49097,0
0.5,0.43671,0.49096,0
0.5,0.43987,0.49094,0
0.5,0.44304,0.49092,0
0.5,0.4462,0.4909,0
0.5,0.44937,0.49088,0
0.5,0.45253,0.49085,0
0.5,0.4557,0.49081,0
0.5,0.45886,0.49078,0
0.5,0.46203,0.49073,0
0.5,0.46519,0.49067,0
0.5,0.46835,0.4906,0
0.5,0.47152,0.49052,0
0.5,0.50633,0.49097,0
0.5,0.50919,0.49367,0
0.5,0.50949,0.49426,0
0.5,0.51081,0.49684,0
0.5,0.51086,0.5,0
0.5,0.50949,0.50287,0
0.5,0.50937,0.50316,0
0.5,0.50633,0.50624,0
0.5,0.50622,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50885,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50886,0
0.5,0.31013,0.50886,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50887,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50888,0
0.5,0.35127,0.50888,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.50889,0
0.5,0.36392,0.50889,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.5089,0
0.5,0.37342,0.5089,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50891,0
0.5,0.38291,0.50891,0
0.5,0.38608,0.50892,0
0.5,0.38924,0.50892,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50893,0
0.5,0.39873,0.50894,0
0.5,0.4019,0.50894,0
0.5,0.40506,0.50895,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50897,0
0.5,0.41772,0.50898,0
0.5,0.42089,0.50899,0
0.5,0.42405,0.509,0
0.5,0.42722,0.50901,0
0.5,0.43038,0.50903,0
0.5,0.43354,0.50904,0
0.5,0.43671,0.50906,0
0.5,0.43987,0.50907,0
0.5,0.44304,0.50909,0
0.5,0.4462,0.50912,0
0.5,0.44937,0.50914,0
0.5,0.45253,0.50917,0
0.5,0.4557,0.5092,0
0.5,0.45886,0.50924,0
0.5,0.46203,0.50928,0
0.5,0.46519,0.50933,0
0.5,0.46835,0.50939,0
0.5,0.47152,0.50946,0
0.5,0.47287,0.50949,0
0.5,0.5,0.50944,0
0.5,0.49968,0.50949,0
0.5,0.50316,0.50828,0
0.5,0.47468,0.50956,0
0.5,0.47785,0.50969,0
0.5,0.48101,0.50984,0
0.5,0.48418,0.51001,0
0.5,0.48734,0.51018,0
0.5,0.49051,0.51033,0
0.5,0.49367,0.51037,0
0.5,0.49684,0.51014,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47124,0.49051,0
0.5,0.47152,0.4905,0
0.5,0.47468,0.49034,0
0.5,0.47785,0.49015,0
0.5,0.48101,0.4899,0
0.5,0.48418,0.48958,0
0.5,0.48734,0.48918,0
0.5,0.49051,0.48871,0
0.5,0.49367,0.48823,0
0.5,0.49684,0.48789,0
0.5,0.5,0.48788,0
0.5,0.50316,0.48839,0
0.5,0.50633,0.48964,0
0.5,0.50777,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49115,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49114,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49113,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49112,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49108,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49107,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49106,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49104,0
0.5,0.41456,0.49103,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.491,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49098,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49095,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49087,0
0.5,0.45253,0.49084,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49072,0
0.5,0.46519,0.49066,0
0.5,0.46835,0.49059,0
0.5,0.50949,0.4919,0
0.5,0.5112,0.49367,0
0.5,0.51259,0.49684,0
0.5,0.51252,0.5,0
0.5,0.51092,0.50316,0
0.5,0.50949,0.50453,0
0.5,0.50744,0.50633,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50885,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50886,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50888,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.50889,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.5089,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50891,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50892,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50894,0
0.5,0.4019,0.50895,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50898,0
0.5,0.41772,0.50899,0
0.5,0.42089,0.509,0
0.5,0.42405,0.50901,0
0.5,0.42722,0.50902,0
0.5,0.43038,0.50904,0
0.5,0.43354,0.50905,0
0.5,0.43671,0.50907,0
0.5,0.43987,0.50908,0
0.5,0.44304,0.50911,0
0.5,0.4462,0.50913,0
0.5,0.44937,0.50915,0
0.5,0.45253,0.50918,0
0.5,0.4557,0.50922,0
0.5,0.45886,0.50926,0
0.5,0.46203,0.5093,0
0.5,0.46519,0.50935,0
0.5,0.46835,0.50941,0
0.5,0.47152,0.50949,0
0.5,0.47181,0.50949,0
0.5,0.50316,0.50872,0
0.5,0.50073,0.50949,0
0.5,0.50633,0.50704,0
0.5,0.47468,0.5096,0
0.5,0.47785,0.50974,0
0.5,0.48101,0.5099,0
0.5,0.48418,0.51008,0
0.5,0.48734,0.51027,0
0.5,0.49051,0.51045,0
0.5,0.49367,0.51052,0
0.5,0.49684,0.51035,0
0.5,0.5,0.50975,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48861,0
0.5,0.49367,0.48804,0
0.5,0.49684,0.48757,0
0.5,0.5,0.48735,0
0.5,0.50316,0.48753,0
0.5,0.50633,0.48824,0
0.5,0.50949,0.48966,0
0.5,0.51084,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49115,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49113,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.49111,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49109,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49102,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.491,0
0.5,0.42722,0.49099,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.51266,0.49214,0
0.5,0.51406,0.49367,0
0.5,0.51532,0.49684,0
0.5,0.51504,0.5,0
0.5,0.51305,0.50316,0
0.5,0.50949,0.50605,0
0.5,0.50911,0.50633,0
0.5,0.51266,0.5035,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50885,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50887,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50888,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50893,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50895,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50898,0
0.5,0.41772,0.50899,0
0.5,0.42089,0.509,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50904,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50907,0
0.5,0.43987,0.50909,0
0.5,0.44304,0.50911,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50916,0
0.5,0.45253,0.50919,0
0.5,0.4557,0.50923,0
0.5,0.45886,0.50927,0
0.5,0.46203,0.50931,0
0.5,0.46519,0.50937,0
0.5,0.46835,0.50943,0
0.5,0.471,0.50949,0
0.5,0.50316,0.50919,0
0.5,0.502,0.50949,0
0.5,0.50633,0.50788,0
0.5,0.47152,0.50951,0
0.5,0.47468,0.50963,0
0.5,0.47785,0.50977,0
0.5,0.48101,0.50994,0
0.5,0.48418,0.51014,0
0.5,0.48734,0.51035,0
0.5,0.49051,0.51054,0
0.5,0.49367,0.51065,0
0.5,0.49684,0.51055,0
0.5,0.5,0.51007,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49691,0.48734,0
0.5,0.5,0.48684,0
0.5,0.50316,0.48662,0
0.5,0.50633,0.48679,0
0.5,0.5091,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.49684,0.48735,0
0.5,0.50949,0.48742,0
0.5,0.51266,0.48858,0
0.5,0.51582,0.49049,0
0.5,0.51584,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.51867,0.49367,0
0.5,0.51899,0.49471,0
0.5,0.51965,0.49684,0
0.5,0.519,0.5,0
0.5,0.51899,0.50001,0
0.5,0.51666,0.50316,0
0.5,0.51266,0.50597,0
0.5,0.51205,0.50633,0
0.5,0.51582,0.50381,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50886,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.50889,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50633,0.50879,0
0.5,0.50387,0.50949,0
0.5,0.50949,0.50756,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51074,0
0.5,0.49684,0.51071,0
0.5,0.5,0.51038,0
0.5,0.50316,0.50971,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48603,0
0.5,0.50633,0.48553,0
0.5,0.50949,0.48509,0
0.5,0.51266,0.48488,0
0.5,0.51582,0.485,0
0.5,0.51899,0.48555,0
0.5,0.52215,0.48664,0
0.5,0.52358,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.52532,0.4885,0
0.5,0.52761,0.49051,0
0.5,0,0.49115,0
0.5,0.0031646,0.49115,0
0.5,0.0063291,0.49115,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49115,0
0.5,0.015823,0.49115,0
0.5,0.018987,0.49115,0
0.5,0.022152,0.49115,0
0.5,0.025316,0.49115,0
0.5,0.028481,0.49115,0
0.5,0.031646,0.49115,0
0.5,0.03481,0.49115,0
0.5,0.037975,0.49115,0
0.5,0.041139,0.49115,0
0.5,0.044304,0.49115,0
0.5,0.047468,0.49115,0
0.5,0.050633,0.49115,0
0.5,0.053797,0.49115,0
0.5,0.056962,0.49115,0
0.5,0.060127,0.49115,0
0.5,0.063291,0.49115,0
0.5,0.066456,0.49115,0
0.5,0.06962,0.49115,0
0.5,0.072785,0.49115,0
0.5,0.075949,0.49115,0
0.5,0.079114,0.49115,0
0.5,0.082278,0.49115,0
0.5,0.085443,0.49115,0
0.5,0.088608,0.49115,0
0.5,0.091772,0.49115,0
0.5,0.094937,0.49115,0
0.5,0.098101,0.49115,0
0.5,0.10127,0.49115,0
0.5,0.10443,0.49115,0
0.5,0.10759,0.49115,0
0.5,0.11076,0.49115,0
0.5,0.11392,0.49115,0
0.5,0.11709,0.49115,0
0.5,0.12025,0.49115,0
0.5,0.12342,0.49115,0
0.5,0.12658,0.49115,0
0.5,0.12975,0.49115,0
0.5,0.13291,0.49115,0
0.5,0.13608,0.49115,0
0.5,0.13924,0.49115,0
0.5,0.14241,0.49115,0
0.5,0.14557,0.49115,0
0.5,0.14873,0.49115,0
0.5,0.1519,0.49115,0
0.5,0.15506,0.49115,0
0.5,0.15823,0.49115,0
0.5,0.16139,0.49115,0
0.5,0.16456,0.49115,0
0.5,0.16772,0.49115,0
0.5,0.17089,0.49115,0
0.5,0.17405,0.49115,0
0.5,0.17722,0.49115,0
0.5,0.18038,0.49115,0
0.5,0.18354,0.49115,0
0.5,0.18671,0.49115,0
0.5,0.18987,0.49115,0
0.5,0.19304,0.49115,0
0.5,0.1962,0.49115,0
0.5,0.19937,0.49115,0
0.5,0.20253,0.49115,0
0.5,0.2057,0.49115,0
0.5,0.20886,0.49115,0
0.5,0.21203,0.49115,0
0.5,0.21519,0.49115,0
0.5,0.21835,0.49115,0
0.5,0.22152,0.49115,0
0.5,0.22468,0.49115,0
0.5,0.22785,0.49115,0
0.5,0.23101,0.49115,0
0.5,0.23418,0.49115,0
0.5,0.23734,0.49115,0
0.5,0.24051,0.49115,0
0.5,0.24367,0.49115,0
0.5,0.24684,0.49115,0
0.5,0.25,0.49115,0
0.5,0.25316,0.49115,0
0.5,0.25633,0.49115,0
0.5,0.25949,0.49115,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49114,0
0.5,0.2943,0.49114,0
0.5,0.29747,0.49114,0
0.5,0.30063,0.49114,0
0.5,0.3038,0.49114,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49113,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49112,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.49111,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.52848,0.49209,0
0.5,0.52931,0.49367,0
0.5,0.52936,0.49684,0
0.5,0.52848,0.49857,0
0.5,0.52777,0.5,0
0.5,0.52532,0.50228,0
0.5,0.52425,0.50316,0
0.5,0.51899,0.50596,0
0.5,0.5181,0.50633,0
0.5,0.52215,0.50441,0
0.5,0.0031646,0.50885,0
0.5,0,0.50885,0
0.5,0.0063291,0.50885,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50885,0
0.5,0.015823,0.50885,0
0.5,0.018987,0.50885,0
0.5,0.022152,0.50885,0
0.5,0.025316,0.50885,0
0.5,0.028481,0.50885,0
0.5,0.031646,0.50885,0
0.5,0.03481,0.50885,0
0.5,0.037975,0.50885,0
0.5,0.041139,0.50885,0
0.5,0.044304,0.50885,0
0.5,0.047468,0.50885,0
0.5,0.050633,0.50885,0
0.5,0.053797,0.50885,0
0.5,0.056962,0.50885,0
0.5,0.060127,0.50885,0
0.5,0.063291,0.50885,0
0.5,0.066456,0.50885,0
0.5,0.06962,0.50885,0
0.5,0.072785,0.50885,0
0.5,0.075949,0.50885,0
0.5,0.079114,0.50885,0
0.5,0.082278,0.50885,0
0.5,0.085443,0.50885,0
0.5,0.088608,0.50885,0
0.5,0.091772,0.50885,0
0.5,0.094937,0.50885,0
0.5,0.098101,0.50885,0
0.5,0.10127,0.50885,0
0.5,0.10443,0.50885,0
0.5,0.10759,0.50885,0
0.5,0.11076,0.50885,0
0.5,0.11392,0.50885,0
0.5,0.11709,0.50885,0
0.5,0.12025,0.50885,0
0.5,0.12342,0.50885,0
0.5,0.12658,0.50885,0
0.5,0.12975,0.50885,0
0.5,0.13291,0.50885,0
0.5,0.13608,0.50885,0
0.5,0.13924,0.50885,0
0.5,0.14241,0.50885,0
0.5,0.14557,0.50885,0
0.5,0.14873,0.50885,0
0.5,0.1519,0.50885,0
0.5,0.15506,0.50885,0
0.5,0.15823,0.50885,0
0.5,0.16139,0.50885,0
0.5,0.16456,0.50885,0
0.5,0.16772,0.50885,0
0.5,0.17089,0.50885,0
0.5,0.17405,0.50885,0
0.5,0.17722,0.50885,0
0.5,0.18038,0.50885,0
0.5,0.18354,0.50885,0
0.5,0.18671,0.50885,0
0.5,0.18987,0.50885,0
0.5,0.19304,0.50885,0
0.5,0.1962,0.50885,0
0.5,0.19937,0.50885,0
0.5,0.20253,0.50885,0
0.5,0.2057,0.50885,0
0.5,0.20886,0.50885,0
0.5,0.21203,0.50885,0
0.5,0.21519,0.50885,0
0.5,0.21835,0.50885,0
0.5,0.22152,0.50885,0
0.5,0.22468,0.50885,0
0.5,0.22785,0.50885,0
0.5,0.23101,0.50885,0
0.5,0.23418,0.50885,0
0.5,0.23734,0.50885,0
0.5,0.24051,0.50885,0
0.5,0.24367,0.50885,0
0.5,0.24684,0.50885,0
0.5,0.25,0.50885,0
0.5,0.25316,0.50885,0
0.5,0.25633,0.50885,0
0.5,0.25949,0.50885,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50886,0
0.5,0.29114,0.50886,0
0.5,0.2943,0.50886,0
0.5,0.29747,0.50886,0
0.5,0.30063,0.50886,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50887,0
0.5,0.32595,0.50887,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50888,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50894,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50898,0
0.5,0.50682,0.50949,0
0.5,0.51266,0.5082,0
0.5,0.51582,0.50721,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.51059,0
0.5,0.50316,0.51018,0
0.5,0.50633,0.5096,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61337,0.35759,0
0.5,0.61392,0.35718,0
0.5,0.61709,0.35605,0
0.5,0.62025,0.35644,0
0.5,0.62203,0.35759,0
0.5,0.61001,0.36076,0
0.5,0.61076,0.35985,0
0.5,0.62342,0.35912,0
0.5,0.62436,0.36076,0
0.5,0.6079,0.36392,0
0.5,0.62484,0.36392,0
0.5,0.60601,0.36709,0
0.5,0.60759,0.36445,0
0.5,0.62432,0.36709,0
0.5,0.60442,0.37025,0
0.5,0.60443,0.37023,0
0.5,0.62342,0.36939,0
0.5,0.62314,0.37025,0
0.5,0.60264,0.37342,0
0.5,0.62181,0.37342,0
0.5,0.60107,0.37658,0
0.5,0.60127,0.37624,0
0.5,0.62025,0.3764,0
0.5,0.62017,0.37658,0
0.5,0.59933,0.37975,0
0.5,0.61878,0.37975,0
0.5,0.59775,0.38291,0
0.5,0.5981,0.38229,0
0.5,0.61712,0.38291,0
0.5,0.59603,0.38608,0
0.5,0.61709,0.38297,0
0.5,0.61575,0.38608,0
0.5,0.59442,0.38924,0
0.5,0.59494,0.38832,0
0.5,0.61414,0.38924,0
0.5,0.59273,0.39241,0
0.5,0.61392,0.38966,0
0.5,0.61274,0.39241,0
0.5,0.59116,0.39557,0
0.5,0.59177,0.39444,0
0.5,0.61117,0.39557,0
0.5,0.58955,0.39873,0
0.5,0.61076,0.39637,0
0.5,0.60973,0.39873,0
0.5,0.588,0.4019,0
0.5,0.58861,0.40078,0
0.5,0.60818,0.4019,0
0.5,0.58637,0.40506,0
0.5,0.60759,0.40304,0
0.5,0.60671,0.40506,0
0.5,0.58479,0.40823,0
0.5,0.58544,0.40704,0
0.5,0.60519,0.40823,0
0.5,0.58316,0.41139,0
0.5,0.60443,0.40971,0
0.5,0.6037,0.41139,0
0.5,0.58156,0.41456,0
0.5,0.58228,0.41325,0
0.5,0.60223,0.41456,0
0.5,0.57994,0.41772,0
0.5,0.60127,0.41646,0
0.5,0.60073,0.41772,0
0.5,0.57832,0.42089,0
0.5,0.57911,0.41946,0
0.5,0.5993,0.42089,0
0.5,0.57669,0.42405,0
0.5,0.5981,0.42329,0
0.5,0.59778,0.42405,0
0.5,0.57503,0.42722,0
0.5,0.57595,0.42559,0
0.5,0.59641,0.42722,0
0.5,0.57337,0.43038,0
0.5,0.59494,0.43017,0
0.5,0.59485,0.43038,0
0.5,0.57157,0.43354,0
0.5,0.57278,0.43153,0
0.5,0.59356,0.43354,0
0.5,0.56981,0.43671,0
0.5,0.59208,0.43671,0
0.5,0.56765,0.43987,0
0.5,0.56962,0.43704,0
0.5,0.59177,0.4374,0
0.5,0.59081,0.43987,0
0.5,0.56543,0.44304,0
0.5,0.56646,0.44161,0
0.5,0.58957,0.44304,0
0.5,0.56352,0.4462,0
0.5,0.58861,0.44521,0
0.5,0.58819,0.4462,0
0.5,0.56157,0.44937,0
0.5,0.56329,0.44661,0
0.5,0.58665,0.44937,0
0.5,0.5598,0.45253,0
0.5,0.56013,0.45203,0
0.5,0.58544,0.4513,0
0.5,0.58476,0.45253,0
0.5,0.55762,0.4557,0
0.5,0.5829,0.4557,0
0.5,0.55514,0.45886,0
0.5,0.55696,0.45665,0
0.5,0.58228,0.45678,0
0.5,0.58125,0.45886,0
0.5,0.55239,0.46203,0
0.5,0.5538,0.4605,0
0.5,0.57962,0.46203,0
0.5,0.54932,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46303,0
0.5,0.57811,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.57647,0.46835,0
0.5,0.54181,0.47152,0
0.5,0.5443,0.46959,0
0.5,0.57595,0.46933,0
0.5,0.57483,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47587,0
0.5,0.57278,0.47493,0
0.5,0.57098,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47968,0
0.5,0.56863,0.48101,0
0.5,0.51137,0.48418,0
0.5,0.51266,0.48386,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.5659,0.48418,0
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48597,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48673,0
0.5,0.56263,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.4894,0
0.5,0.55868,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49114,0
0.5,0.28797,0.49114,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49113,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49108,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55387,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54816,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49872,0
0.5,0.54128,0.5,0
0.5,0.54747,0.49719,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50473,0
0.5,0.53165,0.50367,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50886,0
0.5,0.28481,0.50886,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50887,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50892,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50843,0.50949,0
0.5,0.51266,0.50879,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.5106,0
0.5,0.50316,0.51027,0
0.5,0.50633,0.50984,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63036,0.32595,0
0.5,0.63291,0.32451,0
0.5,0.63608,0.32422,0
0.5,0.63924,0.3256,0
0.5,0.63963,0.32595,0
0.5,0.62705,0.32911,0
0.5,0.62975,0.32631,0
0.5,0.64163,0.32911,0
0.5,0.62481,0.33228,0
0.5,0.62658,0.32974,0
0.5,0.64197,0.33228,0
0.5,0.62293,0.33544,0
0.5,0.62342,0.33467,0
0.5,0.64142,0.33544,0
0.5,0.62102,0.33861,0
0.5,0.64018,0.33861,0
0.5,0.61913,0.34177,0
0.5,0.62025,0.33997,0
0.5,0.63924,0.34037,0
0.5,0.63862,0.34177,0
0.5,0.61734,0.34494,0
0.5,0.637,0.34494,0
0.5,0.61544,0.3481,0
0.5,0.61709,0.34539,0
0.5,0.63608,0.34654,0
0.5,0.63531,0.3481,0
0.5,0.6138,0.35127,0
0.5,0.61392,0.35105,0
0.5,0.63357,0.35127,0
0.5,0.61201,0.35443,0
0.5,0.63291,0.35239,0
0.5,0.63186,0.35443,0
0.5,0.61042,0.35759,0
0.5,0.61076,0.357,0
0.5,0.63009,0.35759,0
0.5,0.60871,0.36076,0
0.5,0.62975,0.35821,0
0.5,0.62854,0.36076,0
0.5,0.60714,0.36392,0
0.5,0.60759,0.3631,0
0.5,0.62686,0.36392,0
0.5,0.60548,0.36709,0
0.5,0.62658,0.36444,0
0.5,0.62538,0.36709,0
0.5,0.60391,0.37025,0
0.5,0.60443,0.3693,0
0.5,0.62375,0.37025,0
0.5,0.60226,0.37342,0
0.5,0.62342,0.37087,0
0.5,0.62227,0.37342,0
0.5,0.60068,0.37658,0
0.5,0.60127,0.37551,0
0.5,0.62066,0.37658,0
0.5,0.59903,0.37975,0
0.5,0.62025,0.37735,0
0.5,0.61918,0.37975,0
0.5,0.59743,0.38291,0
0.5,0.5981,0.3817,0
0.5,0.61759,0.38291,0
0.5,0.5958,0.38608,0
0.5,0.61709,0.38386,0
0.5,0.6161,0.38608,0
0.5,0.59419,0.38924,0
0.5,0.59494,0.38789,0
0.5,0.61453,0.38924,0
0.5,0.59258,0.39241,0
0.5,0.61392,0.39041,0
0.5,0.61304,0.39241,0
0.5,0.59099,0.39557,0
0.5,0.59177,0.39413,0
0.5,0.6115,0.39557,0
0.5,0.58939,0.39873,0
0.5,0.61076,0.397,0
0.5,0.60999,0.39873,0
0.5,0.5878,0.4019,0
0.5,0.58861,0.40041,0
0.5,0.60848,0.4019,0
0.5,0.5862,0.40506,0
0.5,0.60759,0.40359,0
0.5,0.60694,0.40506,0
0.5,0.58458,0.40823,0
0.5,0.58544,0.40666,0
0.5,0.60545,0.40823,0
0.5,0.58299,0.41139,0
0.5,0.60443,0.4102,0
0.5,0.60391,0.41139,0
0.5,0.58137,0.41456,0
0.5,0.58228,0.4129,0
0.5,0.60245,0.41456,0
0.5,0.57978,0.41772,0
0.5,0.60127,0.41689,0
0.5,0.60091,0.41772,0
0.5,0.57815,0.42089,0
0.5,0.57911,0.41914,0
0.5,0.5995,0.42089,0
0.5,0.57655,0.42405,0
0.5,0.5981,0.42366,0
0.5,0.59793,0.42405,0
0.5,0.57487,0.42722,0
0.5,0.57595,0.4253,0
0.5,0.59658,0.42722,0
0.5,0.57324,0.43038,0
0.5,0.59501,0.43038,0
0.5,0.57145,0.43354,0
0.5,0.57278,0.4313,0
0.5,0.59494,0.43053,0
0.5,0.5937,0.43354,0
0.5,0.56973,0.43671,0
0.5,0.59223,0.43671,0
0.5,0.56761,0.43987,0
0.5,0.56962,0.4369,0
0.5,0.59177,0.43772,0
0.5,0.59092,0.43987,0
0.5,0.56543,0.44304,0
0.5,0.56646,0.4416,0
0.5,0.58962,0.44304,0
0.5,0.56352,0.4462,0
0.5,0.58861,0.44527,0
0.5,0.58821,0.4462,0
0.5,0.56157,0.44937,0
0.5,0.56329,0.44661,0
0.5,0.58667,0.44937,0
0.5,0.55977,0.45253,0
0.5,0.56013,0.452,0
0.5,0.58544,0.45134,0
0.5,0.5848,0.45253,0
0.5,0.55759,0.4557,0
0.5,0.583,0.4557,0
0.5,0.55513,0.45886,0
0.5,0.55696,0.45663,0
0.5,0.58228,0.45699,0
0.5,0.58136,0.45886,0
0.5,0.55239,0.46203,0
0.5,0.5538,0.46049,0
0.5,0.57975,0.46203,0
0.5,0.54932,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46326,0
0.5,0.57819,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.57652,0.46835,0
0.5,0.54181,0.47152,0
0.5,0.5443,0.46959,0
0.5,0.57595,0.46941,0
0.5,0.57485,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47587,0
0.5,0.57278,0.47493,0
0.5,0.57098,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47968,0
0.5,0.56863,0.48101,0
0.5,0.51137,0.48418,0
0.5,0.51266,0.48386,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.5659,0.48418,0
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48597,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48673,0
0.5,0.56263,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.4894,0
0.5,0.55868,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49114,0
0.5,0.27848,0.49114,0
0.5,0.28165,0.49114,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49113,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49112,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55387,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54816,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49872,0
0.5,0.54128,0.5,0
0.5,0.54747,0.49719,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50473,0
0.5,0.53165,0.50367,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50886,0
0.5,0.27532,0.50886,0
0.5,0.27848,0.50886,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50887,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.50889,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50843,0.50949,0
0.5,0.51266,0.50879,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.5106,0
0.5,0.50316,0.51027,0
0.5,0.50633,0.50984,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64444,0.30063,0
0.5,0.64557,0.2997,0
0.5,0.64873,0.29839,0
0.5,0.6519,0.29853,0
0.5,0.65506,0.30056,0
0.5,0.65513,0.30063,0
0.5,0.64142,0.3038,0
0.5,0.64241,0.30259,0
0.5,0.65672,0.3038,0
0.5,0.63931,0.30696,0
0.5,0.65686,0.30696,0
0.5,0.63723,0.31013,0
0.5,0.63924,0.30707,0
0.5,0.65609,0.31013,0
0.5,0.63536,0.31329,0
0.5,0.63608,0.31215,0
0.5,0.65506,0.31233,0
0.5,0.65469,0.31329,0
0.5,0.6335,0.31646,0
0.5,0.6531,0.31646,0
0.5,0.63155,0.31962,0
0.5,0.63291,0.31749,0
0.5,0.6519,0.31846,0
0.5,0.6513,0.31962,0
0.5,0.62972,0.32278,0
0.5,0.62975,0.32274,0
0.5,0.64957,0.32278,0
0.5,0.62773,0.32595,0
0.5,0.64873,0.3242,0
0.5,0.64784,0.32595,0
0.5,0.62598,0.32911,0
0.5,0.62658,0.32812,0
0.5,0.64601,0.32911,0
0.5,0.62424,0.33228,0
0.5,0.64557,0.32983,0
0.5,0.64425,0.33228,0
0.5,0.62252,0.33544,0
0.5,0.62342,0.3339,0
0.5,0.64241,0.33537,0
0.5,0.64237,0.33544,0
0.5,0.62081,0.33861,0
0.5,0.64081,0.33861,0
0.5,0.61896,0.34177,0
0.5,0.62025,0.33965,0
0.5,0.63924,0.34138,0
0.5,0.63905,0.34177,0
0.5,0.61716,0.34494,0
0.5,0.63751,0.34494,0
0.5,0.61521,0.3481,0
0.5,0.61709,0.34506,0
0.5,0.63608,0.34746,0
0.5,0.63576,0.3481,0
0.5,0.61352,0.35127,0
0.5,0.61392,0.35057,0
0.5,0.63407,0.35127,0
0.5,0.61178,0.35443,0
0.5,0.63291,0.35318,0
0.5,0.63222,0.35443,0
0.5,0.61016,0.35759,0
0.5,0.61076,0.35653,0
0.5,0.63045,0.35759,0
0.5,0.60851,0.36076,0
0.5,0.62975,0.35882,0
0.5,0.6288,0.36076,0
0.5,0.60691,0.36392,0
0.5,0.60759,0.36269,0
0.5,0.62714,0.36392,0
0.5,0.6053,0.36709,0
0.5,0.62658,0.36496,0
0.5,0.6256,0.36709,0
0.5,0.60371,0.37025,0
0.5,0.60443,0.36892,0
0.5,0.624,0.37025,0
0.5,0.60209,0.37342,0
0.5,0.62342,0.37134,0
0.5,0.62247,0.37342,0
0.5,0.6005,0.37658,0
0.5,0.60127,0.37517,0
0.5,0.6209,0.37658,0
0.5,0.59888,0.37975,0
0.5,0.62025,0.3778,0
0.5,0.61937,0.37975,0
0.5,0.59727,0.38291,0
0.5,0.5981,0.38139,0
0.5,0.61781,0.38291,0
0.5,0.59567,0.38608,0
0.5,0.61709,0.38428,0
0.5,0.61628,0.38608,0
0.5,0.59405,0.38924,0
0.5,0.59494,0.38763,0
0.5,0.61474,0.38924,0
0.5,0.59247,0.39241,0
0.5,0.61392,0.3908,0
0.5,0.61321,0.39241,0
0.5,0.59087,0.39557,0
0.5,0.59177,0.3939,0
0.5,0.61169,0.39557,0
0.5,0.58928,0.39873,0
0.5,0.61076,0.39735,0
0.5,0.61014,0.39873,0
0.5,0.58767,0.4019,0
0.5,0.58861,0.40017,0
0.5,0.60865,0.4019,0
0.5,0.58609,0.40506,0
0.5,0.60759,0.40392,0
0.5,0.60708,0.40506,0
0.5,0.58446,0.40823,0
0.5,0.58544,0.40643,0
0.5,0.60561,0.40823,0
0.5,0.58289,0.41139,0
0.5,0.60443,0.41051,0
0.5,0.60404,0.41139,0
0.5,0.58125,0.41456,0
0.5,0.58228,0.41268,0
0.5,0.6026,0.41456,0
0.5,0.57968,0.41772,0
0.5,0.60127,0.41718,0
0.5,0.60103,0.41772,0
0.5,0.57804,0.42089,0
0.5,0.57911,0.41893,0
0.5,0.59963,0.42089,0
0.5,0.57646,0.42405,0
0.5,0.5981,0.42391,0
0.5,0.59804,0.42405,0
0.5,0.57476,0.42722,0
0.5,0.57595,0.4251,0
0.5,0.5967,0.42722,0
0.5,0.57316,0.43038,0
0.5,0.59514,0.43038,0
0.5,0.57137,0.43354,0
0.5,0.57278,0.43113,0
0.5,0.59494,0.43081,0
0.5,0.59381,0.43354,0
0.5,0.56968,0.43671,0
0.5,0.59235,0.43671,0
0.5,0.56758,0.43987,0
0.5,0.56962,0.43681,0
0.5,0.59177,0.43795,0
0.5,0.591,0.43987,0
0.5,0.56542,0.44304,0
0.5,0.56646,0.44158,0
0.5,0.58966,0.44304,0
0.5,0.56352,0.4462,0
0.5,0.58861,0.44532,0
0.5,0.58823,0.4462,0
0.5,0.56156,0.44937,0
0.5,0.56329,0.4466,0
0.5,0.58669,0.44937,0
0.5,0.55975,0.45253,0
0.5,0.56013,0.45197,0
0.5,0.58544,0.45139,0
0.5,0.58483,0.45253,0
0.5,0.55758,0.4557,0
0.5,0.58309,0.4557,0
0.5,0.55512,0.45886,0
0.5,0.55696,0.45661,0
0.5,0.58228,0.45715,0
0.5,0.58144,0.45886,0
0.5,0.55238,0.46203,0
0.5,0.5538,0.46049,0
0.5,0.57984,0.46203,0
0.5,0.54932,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46342,0
0.5,0.57825,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.57656,0.46835,0
0.5,0.54181,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46947,0
0.5,0.57487,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47587,0
0.5,0.57278,0.47493,0
0.5,0.57098,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47968,0
0.5,0.56863,0.48101,0
0.5,0.51137,0.48418,0
0.5,0.51266,0.48386,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.5659,0.48418,0
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48597,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48673,0
0.5,0.56263,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.4894,0
0.5,0.55868,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49114,0
0.5,0.26582,0.49114,0
0.5,0.26899,0.49114,0
0.5,0.27215,0.49114,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49113,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55387,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54816,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49872,0
0.5,0.54128,0.5,0
0.5,0.54747,0.49719,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50473,0
0.5,0.53165,0.50367,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50886,0
0.5,0.26582,0.50886,0
0.5,0.26899,0.50886,0
0.5,0.27215,0.50887,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50888,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50893,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50843,0.50949,0
0.5,0.51266,0.50879,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.5106,0
0.5,0.50316,0.51027,0
0.5,0.50633,0.50984,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65752,0.27848,0
0.5,0.65823,0.27782,0
0.5,0.66139,0.27596,0
0.5,0.66456,0.27556,0
0.5,0.66772,0.2767,0
0.5,0.66948,0.27848,0
0.5,0.65475,0.28165,0
0.5,0.65506,0.28124,0
0.5,0.67066,0.28165,0
0.5,0.65255,0.28481,0
0.5,0.67057,0.28481,0
0.5,0.65053,0.28797,0
0.5,0.6519,0.28588,0
0.5,0.66968,0.28797,0
0.5,0.64872,0.29114,0
0.5,0.64873,0.29112,0
0.5,0.66812,0.29114,0
0.5,0.64666,0.2943,0
0.5,0.66772,0.29181,0
0.5,0.66646,0.2943,0
0.5,0.6447,0.29747,0
0.5,0.64557,0.29614,0
0.5,0.66456,0.29747,0
0.5,0.6428,0.30063,0
0.5,0.66456,0.29748,0
0.5,0.66293,0.30063,0
0.5,0.64084,0.3038,0
0.5,0.64241,0.30133,0
0.5,0.66139,0.30313,0
0.5,0.66103,0.3038,0
0.5,0.63904,0.30696,0
0.5,0.63924,0.30665,0
0.5,0.65922,0.30696,0
0.5,0.63703,0.31013,0
0.5,0.65823,0.30857,0
0.5,0.65739,0.31013,0
0.5,0.63509,0.31329,0
0.5,0.63608,0.31175,0
0.5,0.65556,0.31329,0
0.5,0.63327,0.31646,0
0.5,0.65506,0.31409,0
0.5,0.65377,0.31646,0
0.5,0.6313,0.31962,0
0.5,0.63291,0.3171,0
0.5,0.6519,0.31939,0
0.5,0.65176,0.31962,0
0.5,0.62943,0.32278,0
0.5,0.62975,0.32229,0
0.5,0.65003,0.32278,0
0.5,0.62751,0.32595,0
0.5,0.64873,0.32491,0
0.5,0.64819,0.32595,0
0.5,0.62574,0.32911,0
0.5,0.62658,0.3277,0
0.5,0.64638,0.32911,0
0.5,0.62405,0.33228,0
0.5,0.64557,0.33041,0
0.5,0.64452,0.33228,0
0.5,0.62232,0.33544,0
0.5,0.62342,0.33354,0
0.5,0.64265,0.33544,0
0.5,0.62065,0.33861,0
0.5,0.64241,0.33586,0
0.5,0.64104,0.33861,0
0.5,0.61879,0.34177,0
0.5,0.62025,0.33937,0
0.5,0.63926,0.34177,0
0.5,0.61699,0.34494,0
0.5,0.61709,0.34479,0
0.5,0.63924,0.3418,0
0.5,0.63774,0.34494,0
0.5,0.61505,0.3481,0
0.5,0.63608,0.34785,0
0.5,0.63595,0.3481,0
0.5,0.61334,0.35127,0
0.5,0.61392,0.35027,0
0.5,0.63428,0.35127,0
0.5,0.61164,0.35443,0
0.5,0.63291,0.3535,0
0.5,0.63239,0.35443,0
0.5,0.61001,0.35759,0
0.5,0.61076,0.35625,0
0.5,0.63064,0.35759,0
0.5,0.60839,0.36076,0
0.5,0.62975,0.35915,0
0.5,0.62896,0.36076,0
0.5,0.60677,0.36392,0
0.5,0.60759,0.36243,0
0.5,0.62732,0.36392,0
0.5,0.60518,0.36709,0
0.5,0.62658,0.36528,0
0.5,0.62575,0.36709,0
0.5,0.60357,0.37025,0
0.5,0.60443,0.36868,0
0.5,0.62416,0.37025,0
0.5,0.60198,0.37342,0
0.5,0.62342,0.37165,0
0.5,0.62261,0.37342,0
0.5,0.60037,0.37658,0
0.5,0.60127,0.37494,0
0.5,0.62106,0.37658,0
0.5,0.59878,0.37975,0
0.5,0.62025,0.3781,0
0.5,0.61951,0.37975,0
0.5,0.59715,0.38291,0
0.5,0.5981,0.38118,0
0.5,0.61797,0.38291,0
0.5,0.59558,0.38608,0
0.5,0.61709,0.38457,0
0.5,0.61641,0.38608,0
0.5,0.59395,0.38924,0
0.5,0.59494,0.38743,0
0.5,0.61488,0.38924,0
0.5,0.59238,0.39241,0
0.5,0.61392,0.39108,0
0.5,0.61333,0.39241,0
0.5,0.59076,0.39557,0
0.5,0.59177,0.39371,0
0.5,0.61183,0.39557,0
0.5,0.5892,0.39873,0
0.5,0.61076,0.39762,0
0.5,0.61026,0.39873,0
0.5,0.58757,0.4019,0
0.5,0.58861,0.39999,0
0.5,0.60878,0.4019,0
0.5,0.58601,0.40506,0
0.5,0.60759,0.40417,0
0.5,0.60719,0.40506,0
0.5,0.58436,0.40823,0
0.5,0.58544,0.40625,0
0.5,0.60574,0.40823,0
0.5,0.58281,0.41139,0
0.5,0.60443,0.41075,0
0.5,0.60414,0.41139,0
0.5,0.58116,0.41456,0
0.5,0.58228,0.41251,0
0.5,0.60272,0.41456,0
0.5,0.57961,0.41772,0
0.5,0.60127,0.4174,0
0.5,0.60112,0.41772,0
0.5,0.57795,0.42089,0
0.5,0.57911,0.41876,0
0.5,0.59974,0.42089,0
0.5,0.57638,0.42405,0
0.5,0.59815,0.42405,0
0.5,0.57468,0.42722,0
0.5,0.57595,0.42495,0
0.5,0.5981,0.42414,0
0.5,0.5968,0.42722,0
0.5,0.57309,0.43038,0
0.5,0.59526,0.43038,0
0.5,0.5713,0.43354,0
0.5,0.57278,0.431,0
0.5,0.59494,0.43105,0
0.5,0.5939,0.43354,0
0.5,0.56963,0.43671,0
0.5,0.59244,0.43671,0
0.5,0.56755,0.43987,0
0.5,0.56962,0.43672,0
0.5,0.59177,0.43814,0
0.5,0.59107,0.43987,0
0.5,0.56541,0.44304,0
0.5,0.56646,0.44156,0
0.5,0.5897,0.44304,0
0.5,0.56351,0.4462,0
0.5,0.58861,0.44536,0
0.5,0.58825,0.4462,0
0.5,0.56154,0.44937,0
0.5,0.56329,0.44658,0
0.5,0.58671,0.44937,0
0.5,0.55972,0.45253,0
0.5,0.56013,0.45193,0
0.5,0.58544,0.45144,0
0.5,0.58487,0.45253,0
0.5,0.55755,0.4557,0
0.5,0.58316,0.4557,0
0.5,0.55511,0.45886,0
0.5,0.55696,0.45658,0
0.5,0.58228,0.45729,0
0.5,0.58152,0.45886,0
0.5,0.55238,0.46203,0
0.5,0.5538,0.46048,0
0.5,0.57992,0.46203,0
0.5,0.54932,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46354,0
0.5,0.5783,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.5766,0.46835,0
0.5,0.5418,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46952,0
0.5,0.57489,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.472,0
0.5,0.57294,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47587,0
0.5,0.57278,0.47493,0
0.5,0.57098,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47968,0
0.5,0.56863,0.48101,0
0.5,0.51137,0.48418,0
0.5,0.51266,0.48386,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.5659,0.48418,0
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48597,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48673,0
0.5,0.56263,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.4894,0
0.5,0.55868,0.49051,0
0.5,0,0.49114,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49114,0
0.5,0.25,0.49114,0
0.5,0.25316,0.49114,0
0.5,0.25633,0.49114,0
0.5,0.25949,0.49114,0
0.5,0.26266,0.49113,0
0.5,0.26582,0.49113,0
0.5,0.26899,0.49113,0
0.5,0.27215,0.49113,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49113,0
0.5,0.31646,0.49112,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49107,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55387,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54816,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49872,0
0.5,0.54128,0.5,0
0.5,0.54747,0.49719,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50473,0
0.5,0.53165,0.50367,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50886,0
0.5,0.25316,0.50886,0
0.5,0.25633,0.50886,0
0.5,0.25949,0.50886,0
0.5,0.26266,0.50887,0
0.5,0.26582,0.50887,0
0.5,0.26899,0.50887,0
0.5,0.27215,0.50887,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50887,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50843,0.50949,0
0.5,0.51266,0.50879,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.5106,0
0.5,0.50316,0.51027,0
0.5,0.50633,0.50984,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.672,0.25633,0
0.5,0.67405,0.25494,0
0.5,0.67722,0.25418,0
0.5,0.68038,0.2549,0
0.5,0.68218,0.25633,0
0.5,0.66875,0.25949,0
0.5,0.67089,0.25716,0
0.5,0.68354,0.25859,0
0.5,0.68395,0.25949,0
0.5,0.66636,0.26266,0
0.5,0.66772,0.26083,0
0.5,0.68414,0.26266,0
0.5,0.6643,0.26582,0
0.5,0.66456,0.26545,0
0.5,0.68354,0.2648,0
0.5,0.68332,0.26582,0
0.5,0.66221,0.26899,0
0.5,0.682,0.26899,0
0.5,0.66014,0.27215,0
0.5,0.66139,0.2703,0
0.5,0.68038,0.27168,0
0.5,0.68013,0.27215,0
0.5,0.65823,0.27532,0
0.5,0.67831,0.27532,0
0.5,0.65617,0.27848,0
0.5,0.65823,0.27533,0
0.5,0.67722,0.27702,0
0.5,0.67638,0.27848,0
0.5,0.65425,0.28165,0
0.5,0.65506,0.28041,0
0.5,0.6744,0.28165,0
0.5,0.6523,0.28481,0
0.5,0.67405,0.2822,0
0.5,0.67261,0.28481,0
0.5,0.65028,0.28797,0
0.5,0.6519,0.28548,0
0.5,0.67089,0.28761,0
0.5,0.67069,0.28797,0
0.5,0.64847,0.29114,0
0.5,0.64873,0.29072,0
0.5,0.66892,0.29114,0
0.5,0.64648,0.2943,0
0.5,0.66772,0.29302,0
0.5,0.66698,0.2943,0
0.5,0.6445,0.29747,0
0.5,0.64557,0.29584,0
0.5,0.66509,0.29747,0
0.5,0.64262,0.30063,0
0.5,0.66456,0.29834,0
0.5,0.66333,0.30063,0
0.5,0.64066,0.3038,0
0.5,0.64241,0.30102,0
0.5,0.66139,0.30374,0
0.5,0.66136,0.3038,0
0.5,0.63885,0.30696,0
0.5,0.63924,0.30634,0
0.5,0.65956,0.30696,0
0.5,0.63686,0.31013,0
0.5,0.65823,0.3091,0
0.5,0.65766,0.31013,0
0.5,0.6349,0.31329,0
0.5,0.63608,0.31145,0
0.5,0.65587,0.31329,0
0.5,0.63312,0.31646,0
0.5,0.65506,0.31457,0
0.5,0.65402,0.31646,0
0.5,0.63115,0.31962,0
0.5,0.63291,0.31683,0
0.5,0.65199,0.31962,0
0.5,0.62925,0.32278,0
0.5,0.62975,0.32202,0
0.5,0.6519,0.31977,0
0.5,0.65025,0.32278,0
0.5,0.62736,0.32595,0
0.5,0.64873,0.32526,0
0.5,0.64837,0.32595,0
0.5,0.62559,0.32911,0
0.5,0.62658,0.32743,0
0.5,0.64658,0.32911,0
0.5,0.62392,0.33228,0
0.5,0.64557,0.33072,0
0.5,0.64469,0.33228,0
0.5,0.62218,0.33544,0
0.5,0.62342,0.3333,0
0.5,0.64284,0.33544,0
0.5,0.62055,0.33861,0
0.5,0.64241,0.33619,0
0.5,0.6412,0.33861,0
0.5,0.61867,0.34177,0
0.5,0.62025,0.33916,0
0.5,0.63944,0.34177,0
0.5,0.61686,0.34494,0
0.5,0.61709,0.34458,0
0.5,0.63924,0.34213,0
0.5,0.63789,0.34494,0
0.5,0.61494,0.3481,0
0.5,0.63608,0.3481,0
0.5,0.61322,0.35127,0
0.5,0.61392,0.35006,0
0.5,0.63608,0.34811,0
0.5,0.63444,0.35127,0
0.5,0.61154,0.35443,0
0.5,0.63291,0.35374,0
0.5,0.63252,0.35443,0
0.5,0.60989,0.35759,0
0.5,0.61076,0.35604,0
0.5,0.63078,0.35759,0
0.5,0.60829,0.36076,0
0.5,0.62975,0.3594,0
0.5,0.62908,0.36076,0
0.5,0.60666,0.36392,0
0.5,0.60759,0.36222,0
0.5,0.62746,0.36392,0
0.5,0.60509,0.36709,0
0.5,0.62658,0.36554,0
0.5,0.62586,0.36709,0
0.5,0.60347,0.37025,0
0.5,0.60443,0.36848,0
0.5,0.6243,0.37025,0
0.5,0.6019,0.37342,0
0.5,0.62342,0.37191,0
0.5,0.62273,0.37342,0
0.5,0.60027,0.37658,0
0.5,0.60127,0.37475,0
0.5,0.62119,0.37658,0
0.5,0.5987,0.37975,0
0.5,0.62025,0.37835,0
0.5,0.61962,0.37975,0
0.5,0.59705,0.38291,0
0.5,0.5981,0.381,0
0.5,0.61809,0.38291,0
0.5,0.5955,0.38608,0
0.5,0.61709,0.38481,0
0.5,0.61652,0.38608,0
0.5,0.59386,0.38924,0
0.5,0.59494,0.38726,0
0.5,0.61501,0.38924,0
0.5,0.59231,0.39241,0
0.5,0.61392,0.39131,0
0.5,0.61343,0.39241,0
0.5,0.59068,0.39557,0
0.5,0.59177,0.39355,0
0.5,0.61194,0.39557,0
0.5,0.58913,0.39873,0
0.5,0.61076,0.39784,0
0.5,0.61036,0.39873,0
0.5,0.58748,0.4019,0
0.5,0.58861,0.39983,0
0.5,0.60889,0.4019,0
0.5,0.58594,0.40506,0
0.5,0.60759,0.40438,0
0.5,0.60729,0.40506,0
0.5,0.58428,0.40823,0
0.5,0.58544,0.4061,0
0.5,0.60585,0.40823,0
0.5,0.58274,0.41139,0
0.5,0.60443,0.41095,0
0.5,0.60423,0.41139,0
0.5,0.58109,0.41456,0
0.5,0.58228,0.41237,0
0.5,0.60282,0.41456,0
0.5,0.57954,0.41772,0
0.5,0.60127,0.4176,0
0.5,0.60121,0.41772,0
0.5,0.57788,0.42089,0
0.5,0.57911,0.41862,0
0.5,0.59984,0.42089,0
0.5,0.57632,0.42405,0
0.5,0.59826,0.42405,0
0.5,0.57461,0.42722,0
0.5,0.57595,0.42482,0
0.5,0.5981,0.42437,0
0.5,0.59689,0.42722,0
0.5,0.57304,0.43038,0
0.5,0.59536,0.43038,0
0.5,0.57124,0.43354,0
0.5,0.57278,0.43088,0
0.5,0.59494,0.43126,0
0.5,0.59399,0.43354,0
0.5,0.56957,0.43671,0
0.5,0.56962,0.43663,0
0.5,0.59253,0.43671,0
0.5,0.56752,0.43987,0
0.5,0.59177,0.43831,0
0.5,0.59113,0.43987,0
0.5,0.5654,0.44304,0
0.5,0.56646,0.44154,0
0.5,0.58976,0.44304,0
0.5,0.5635,0.4462,0
0.5,0.58861,0.44541,0
0.5,0.58827,0.4462,0
0.5,0.56153,0.44937,0
0.5,0.56329,0.44657,0
0.5,0.58673,0.44937,0
0.5,0.55969,0.45253,0
0.5,0.56013,0.45188,0
0.5,0.58544,0.4515,0
0.5,0.58491,0.45253,0
0.5,0.55753,0.4557,0
0.5,0.58322,0.4557,0
0.5,0.55509,0.45886,0
0.5,0.55696,0.45654,0
0.5,0.58228,0.45742,0
0.5,0.58158,0.45886,0
0.5,0.55237,0.46203,0
0.5,0.5538,0.46048,0
0.5,0.57999,0.46203,0
0.5,0.54931,0.46519,0
0.5,0.55063,0.4639,0
0.5,0.57911,0.46365,0
0.5,0.57835,0.46519,0
0.5,0.54582,0.46835,0
0.5,0.54747,0.46692,0
0.5,0.57666,0.46835,0
0.5,0.5418,0.47152,0
0.5,0.5443,0.46958,0
0.5,0.57595,0.46962,0
0.5,0.57493,0.47152,0
0.5,0.537,0.47468,0
0.5,0.53797,0.4741,0
0.5,0.54114,0.47199,0
0.5,0.57296,0.47468,0
0.5,0.53089,0.47785,0
0.5,0.53165,0.47749,0
0.5,0.53481,0.47587,0
0.5,0.57278,0.47496,0
0.5,0.57098,0.47785,0
0.5,0.52279,0.48101,0
0.5,0.52532,0.48008,0
0.5,0.52848,0.47884,0
0.5,0.56962,0.47968,0
0.5,0.56863,0.48101,0
0.5,0.51137,0.48418,0
0.5,0.51266,0.48386,0
0.5,0.51582,0.48302,0
0.5,0.51899,0.48214,0
0.5,0.52215,0.48122,0
0.5,0.56646,0.48354,0
0.5,0.5659,0.48418,0
0.5,0.49665,0.48734,0
0.5,0.49684,0.4873,0
0.5,0.5,0.48658,0
0.5,0.50316,0.48597,0
0.5,0.50633,0.48527,0
0.5,0.50949,0.48458,0
0.5,0.56329,0.48673,0
0.5,0.56263,0.48734,0
0.5,0.47096,0.49051,0
0.5,0.47152,0.49048,0
0.5,0.47468,0.49033,0
0.5,0.47785,0.49013,0
0.5,0.48101,0.48987,0
0.5,0.48418,0.48954,0
0.5,0.48734,0.48912,0
0.5,0.49051,0.48858,0
0.5,0.49367,0.48795,0
0.5,0.56013,0.4894,0
0.5,0.55868,0.49051,0
0.5,0,0.49113,0
0.5,0.0031646,0.49114,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49114,0
0.5,0.012658,0.49114,0
0.5,0.015823,0.49114,0
0.5,0.018987,0.49114,0
0.5,0.022152,0.49114,0
0.5,0.025316,0.49114,0
0.5,0.028481,0.49114,0
0.5,0.031646,0.49114,0
0.5,0.03481,0.49114,0
0.5,0.037975,0.49114,0
0.5,0.041139,0.49114,0
0.5,0.044304,0.49114,0
0.5,0.047468,0.49114,0
0.5,0.050633,0.49114,0
0.5,0.053797,0.49114,0
0.5,0.056962,0.49114,0
0.5,0.060127,0.49114,0
0.5,0.063291,0.49114,0
0.5,0.066456,0.49114,0
0.5,0.06962,0.49114,0
0.5,0.072785,0.49114,0
0.5,0.075949,0.49114,0
0.5,0.079114,0.49114,0
0.5,0.082278,0.49114,0
0.5,0.085443,0.49114,0
0.5,0.088608,0.49114,0
0.5,0.091772,0.49114,0
0.5,0.094937,0.49114,0
0.5,0.098101,0.49114,0
0.5,0.10127,0.49114,0
0.5,0.10443,0.49114,0
0.5,0.10759,0.49114,0
0.5,0.11076,0.49114,0
0.5,0.11392,0.49114,0
0.5,0.11709,0.49114,0
0.5,0.12025,0.49114,0
0.5,0.12342,0.49114,0
0.5,0.12658,0.49114,0
0.5,0.12975,0.49114,0
0.5,0.13291,0.49114,0
0.5,0.13608,0.49114,0
0.5,0.13924,0.49114,0
0.5,0.14241,0.49114,0
0.5,0.14557,0.49114,0
0.5,0.14873,0.49114,0
0.5,0.1519,0.49114,0
0.5,0.15506,0.49114,0
0.5,0.15823,0.49114,0
0.5,0.16139,0.49114,0
0.5,0.16456,0.49114,0
0.5,0.16772,0.49114,0
0.5,0.17089,0.49114,0
0.5,0.17405,0.49114,0
0.5,0.17722,0.49114,0
0.5,0.18038,0.49114,0
0.5,0.18354,0.49114,0
0.5,0.18671,0.49114,0
0.5,0.18987,0.49114,0
0.5,0.19304,0.49114,0
0.5,0.1962,0.49114,0
0.5,0.19937,0.49114,0
0.5,0.20253,0.49114,0
0.5,0.2057,0.49114,0
0.5,0.20886,0.49114,0
0.5,0.21203,0.49114,0
0.5,0.21519,0.49114,0
0.5,0.21835,0.49114,0
0.5,0.22152,0.49114,0
0.5,0.22468,0.49114,0
0.5,0.22785,0.49114,0
0.5,0.23101,0.49114,0
0.5,0.23418,0.49114,0
0.5,0.23734,0.49114,0
0.5,0.24051,0.49114,0
0.5,0.24367,0.49114,0
0.5,0.24684,0.49113,0
0.5,0.25,0.49113,0
0.5,0.25316,0.49113,0
0.5,0.25633,0.49113,0
0.5,0.25949,0.49113,0
0.5,0.26266,0.49113,0
0.5,0.26582,0.49113,0
0.5,0.26899,0.49113,0
0.5,0.27215,0.49113,0
0.5,0.27532,0.49113,0
0.5,0.27848,0.49113,0
0.5,0.28165,0.49113,0
0.5,0.28481,0.49113,0
0.5,0.28797,0.49113,0
0.5,0.29114,0.49113,0
0.5,0.2943,0.49113,0
0.5,0.29747,0.49113,0
0.5,0.30063,0.49113,0
0.5,0.3038,0.49113,0
0.5,0.30696,0.49113,0
0.5,0.31013,0.49113,0
0.5,0.31329,0.49112,0
0.5,0.31646,0.49112,0
0.5,0.31962,0.49112,0
0.5,0.32278,0.49112,0
0.5,0.32595,0.49112,0
0.5,0.32911,0.49112,0
0.5,0.33228,0.49112,0
0.5,0.33544,0.49112,0
0.5,0.33861,0.49112,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.49109,0
0.5,0.37342,0.49109,0
0.5,0.37658,0.49109,0
0.5,0.37975,0.49108,0
0.5,0.38291,0.49108,0
0.5,0.38608,0.49107,0
0.5,0.38924,0.49107,0
0.5,0.39241,0.49106,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49105,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49104,0
0.5,0.40823,0.49104,0
0.5,0.41139,0.49103,0
0.5,0.41456,0.49102,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.491,0
0.5,0.42405,0.49099,0
0.5,0.42722,0.49098,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49096,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49091,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49083,0
0.5,0.4557,0.4908,0
0.5,0.45886,0.49076,0
0.5,0.46203,0.49071,0
0.5,0.46519,0.49065,0
0.5,0.46835,0.49058,0
0.5,0.55696,0.4917,0
0.5,0.55387,0.49367,0
0.5,0.55063,0.49556,0
0.5,0.54816,0.49684,0
0.5,0.5538,0.49371,0
0.5,0.5443,0.49872,0
0.5,0.54128,0.5,0
0.5,0.54747,0.49719,0
0.5,0.53481,0.50256,0
0.5,0.53303,0.50316,0
0.5,0.53797,0.50139,0
0.5,0.54114,0.50006,0
0.5,0.52532,0.50567,0
0.5,0.52288,0.50633,0
0.5,0.52848,0.50473,0
0.5,0.53165,0.50367,0
0.5,0.0031646,0.50886,0
0.5,0,0.50886,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50886,0
0.5,0.012658,0.50886,0
0.5,0.015823,0.50886,0
0.5,0.018987,0.50886,0
0.5,0.022152,0.50886,0
0.5,0.025316,0.50886,0
0.5,0.028481,0.50886,0
0.5,0.031646,0.50886,0
0.5,0.03481,0.50886,0
0.5,0.037975,0.50886,0
0.5,0.041139,0.50886,0
0.5,0.044304,0.50886,0
0.5,0.047468,0.50886,0
0.5,0.050633,0.50886,0
0.5,0.053797,0.50886,0
0.5,0.056962,0.50886,0
0.5,0.060127,0.50886,0
0.5,0.063291,0.50886,0
0.5,0.066456,0.50886,0
0.5,0.06962,0.50886,0
0.5,0.072785,0.50886,0
0.5,0.075949,0.50886,0
0.5,0.079114,0.50886,0
0.5,0.082278,0.50886,0
0.5,0.085443,0.50886,0
0.5,0.088608,0.50886,0
0.5,0.091772,0.50886,0
0.5,0.094937,0.50886,0
0.5,0.098101,0.50886,0
0.5,0.10127,0.50886,0
0.5,0.10443,0.50886,0
0.5,0.10759,0.50886,0
0.5,0.11076,0.50886,0
0.5,0.11392,0.50886,0
0.5,0.11709,0.50886,0
0.5,0.12025,0.50886,0
0.5,0.12342,0.50886,0
0.5,0.12658,0.50886,0
0.5,0.12975,0.50886,0
0.5,0.13291,0.50886,0
0.5,0.13608,0.50886,0
0.5,0.13924,0.50886,0
0.5,0.14241,0.50886,0
0.5,0.14557,0.50886,0
0.5,0.14873,0.50886,0
0.5,0.1519,0.50886,0
0.5,0.15506,0.50886,0
0.5,0.15823,0.50886,0
0.5,0.16139,0.50886,0
0.5,0.16456,0.50886,0
0.5,0.16772,0.50886,0
0.5,0.17089,0.50886,0
0.5,0.17405,0.50886,0
0.5,0.17722,0.50886,0
0.5,0.18038,0.50886,0
0.5,0.18354,0.50886,0
0.5,0.18671,0.50886,0
0.5,0.18987,0.50886,0
0.5,0.19304,0.50886,0
0.5,0.1962,0.50886,0
0.5,0.19937,0.50886,0
0.5,0.20253,0.50886,0
0.5,0.2057,0.50886,0
0.5,0.20886,0.50886,0
0.5,0.21203,0.50886,0
0.5,0.21519,0.50886,0
0.5,0.21835,0.50886,0
0.5,0.22152,0.50886,0
0.5,0.22468,0.50886,0
0.5,0.22785,0.50886,0
0.5,0.23101,0.50886,0
0.5,0.23418,0.50886,0
0.5,0.23734,0.50886,0
0.5,0.24051,0.50886,0
0.5,0.24367,0.50886,0
0.5,0.24684,0.50886,0
0.5,0.25,0.50887,0
0.5,0.25316,0.50887,0
0.5,0.25633,0.50887,0
0.5,0.25949,0.50887,0
0.5,0.26266,0.50887,0
0.5,0.26582,0.50887,0
0.5,0.26899,0.50887,0
0.5,0.27215,0.50887,0
0.5,0.27532,0.50887,0
0.5,0.27848,0.50887,0
0.5,0.28165,0.50887,0
0.5,0.28481,0.50887,0
0.5,0.28797,0.50887,0
0.5,0.29114,0.50887,0
0.5,0.2943,0.50887,0
0.5,0.29747,0.50887,0
0.5,0.30063,0.50887,0
0.5,0.3038,0.50887,0
0.5,0.30696,0.50887,0
0.5,0.31013,0.50887,0
0.5,0.31329,0.50888,0
0.5,0.31646,0.50888,0
0.5,0.31962,0.50888,0
0.5,0.32278,0.50888,0
0.5,0.32595,0.50888,0
0.5,0.32911,0.50888,0
0.5,0.33228,0.50888,0
0.5,0.33544,0.50888,0
0.5,0.33861,0.50889,0
0.5,0.34177,0.50889,0
0.5,0.34494,0.50889,0
0.5,0.3481,0.50889,0
0.5,0.35127,0.50889,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.50891,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50892,0
0.5,0.37975,0.50892,0
0.5,0.38291,0.50893,0
0.5,0.38608,0.50893,0
0.5,0.38924,0.50894,0
0.5,0.39241,0.50894,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50895,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50897,0
0.5,0.40823,0.50897,0
0.5,0.41139,0.50898,0
0.5,0.41456,0.50899,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50902,0
0.5,0.42722,0.50903,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50906,0
0.5,0.43671,0.50908,0
0.5,0.43987,0.5091,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50914,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.5092,0
0.5,0.4557,0.50924,0
0.5,0.45886,0.50928,0
0.5,0.46203,0.50932,0
0.5,0.46519,0.50938,0
0.5,0.46835,0.50944,0
0.5,0.47062,0.50949,0
0.5,0.50949,0.50934,0
0.5,0.50843,0.50949,0
0.5,0.51266,0.50879,0
0.5,0.51582,0.50815,0
0.5,0.51899,0.5074,0
0.5,0.52215,0.50654,0
0.5,0.47152,0.50952,0
0.5,0.47468,0.50964,0
0.5,0.47785,0.50979,0
0.5,0.48101,0.50996,0
0.5,0.48418,0.51016,0
0.5,0.48734,0.51038,0
0.5,0.49051,0.5106,0
0.5,0.49367,0.51076,0
0.5,0.49684,0.51079,0
0.5,0.5,0.5106,0
0.5,0.50316,0.51027,0
0.5,0.50633,0.50984,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.259813,0.00264402,0.000779434,0.00139505,2.38827,1.37234,1.00885,0.205265,0.954118,0.171396,0.28244,6591,0,14,7,7,2
1,0.0063,-0.272199,0.00286049,0.000857387,0.00139691,1.07553,0.425767,0.566916,0.220974,0.436898,0.0724756,0.152522,6591,0,3,3,3,1
2,0.0066,-0.284418,0.00310517,0.000938524,0.00139926,1.07929,0.412076,0.570484,0.225682,0.438073,0.0725599,0.153269,6591,0,3,3,3,1
3,0.0069,-0.296519,0.00336505,0.00102291,0.00140201,1.09155,0.423513,0.57352,0.227859,0.435438,0.0721221,0.153608,6591,0,3,3,3,1
4,0.0072,-0.308453,0.00364323,0.00111043,0.00140525,1.83125,0.716361,0.996208,0.26823,0.907633,0.148214,0.31106,6696,0,5,5,5,2
5,0.0075,-0.320287,0.0039358,0.00120102,0.00140897,1.56271,0.598845,0.788591,0.277391,0.45511,0.075382,0.151745,6696,0,4,4,4,1
6,0.0078,-0.331937,0.00424794,0.00129454,0.00141329,1.86585,0.751705,1.05043,0.28902,0.918905,0.150135,0.307013,6744,0,5,5,5,2
7,0.0081,-0.343411,0.00457875,0.00139081,0.00141834,2.2723,0.899762,1.26349,0.32509,0.940564,0.152001,0.305295,6868,0,6,6,6,2
8,0.0084,-0.35471,0.0049283,0.00148969,0.00142418,1.90887,0.816687,1.05287,0.329069,0.550321,0.0753756,0.152998,6868,0,5,5,5,1
9,0.0087,-0.36571,0.00530296,0.00159082,0.00143113,2.69639,1.1797,1.47642,0.371287,0.941463,0.151597,0.309977,6919,0,7,7,7,2
10,0.009,-0.376419,0.0057009,0.00169384,0.00143945,3.15313,1.29988,1.6793,0.407012,0.973205,0.154651,0.317845,7111,0,8,8,8,2
11,0.0093,-0.386667,0.00613033,0.00179795,0.00144982,4.11983,1.66681,2.0554,0.465866,0.984187,0.158276,0.320162,7265,0,10,10,10,2
12,0.0096,-0.396077,0.00660885,0.00190111,0.00146411,6.22665,2.64346,3.16009,0.567637,1.02709,0.159705,0.321645,7442,0,15,15,15,2
13,0.0099,-0.403199,0.00725222,0.00199573,0.00148947,12.2083,5.26499,5.96243,0.730222,1.06271,0.164802,0.318493,7762,0,29,29,29,2
14,0.0102,-0.292505,0.063662,0.00149171,0.0020824,406.059,192.293,180.043,8.28716,2.83723,0.385044,0.725397,11541,0,822,711,711,4
15,0.0105,-0.280122,0.0754021,0.00147057,0.00218902,173.182,73.999,80.728,2.98251,1.50375,0.191112,0.378894,12087,0,261,255,255,2
16,0.0108,-0.269935,0.0860617,0.00145757,0.00228416,162.582,73.2306,74.3243,2.75887,1.54387,0.186973,0.367112,12602,0,235,228,228,2
17,0.0111,-0.261652,0.0957582,0.00145209,0.00236907,155.38,70.4131,71.7817,2.61056,1.65442,0.196485,0.384631,12976,0,212,205,205,2
18,0.0114,-0.254813,0.104419,0.00145235,0.00244566,148.09,64.8425,68.3279,3.0815,1.64226,0.208826,0.406628,13639,0,192,189,189,2
19,0.0117,-0.2492,0.112816,0.00145774,0.00251558,145.717,60.3734,69.5106,2.69184,1.72906,0.216968,0.418325,14015,0,169,168,168,2
20,0.012,-0.244269,0.120774,0.00146554,0.00258154,142.881,60.4537,66.575,2.7661,1.80247,0.219769,0.427459,14356,0,164,159,159,2


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48219,0.49051,0
0.5,0.48418,0.49033,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.4894,0
0.5,0.49367,0.48874,0
0.5,0.49684,0.48808,0
0.5,0.5,0.48759,0
0.5,0.50316,0.48744,0
0.5,0.50633,0.48778,0
0.5,0.50949,0.48882,0
0.5,0.51234,0.49051,0
0.5,0,0.49214,0
0.5,0.0031646,0.49161,0
0.5,0.0063291,0.49141,0
0.5,0.0094937,0.49132,0
0.5,0.012658,0.49129,0
0.5,0.015823,0.49128,0
0.5,0.018987,0.49128,0
0.5,0.022152,0.49128,0
0.5,0.025316,0.49128,0
0.5,0.028481,0.49128,0
0.5,0.031646,0.49128,0
0.5,0.03481,0.49128,0
0.5,0.037975,0.49128,0
0.5,0.041139,0.49128,0
0.5,0.044304,0.49128,0
0.5,0.047468,0.49128,0
0.5,0.050633,0.49128,0
0.5,0.053797,0.49128,0
0.5,0.056962,0.49128,0
0.5,0.060127,0.49128,0
0.5,0.063291,0.49128,0
0.5,0.066456,0.49128,0
0.5,0.06962,0.49128,0
0.5,0.072785,0.49128,0
0.5,0.075949,0.49128,0
0.5,0.079114,0.49128,0
0.5,0.082278,0.49128,0
0.5,0.085443,0.49128,0
0.5,0.088608,0.49128,0
0.5,0.091772,0.49128,0
0.5,0.094937,0.49128,0
0.5,0.098101,0.49128,0
0.5,0.10127,0.49128,0
0.5,0.10443,0.49128,0
0.5,0.10759,0.49128,0
0.5,0.11076,0.49128,0
0.5,0.11392,0.49128,0
0.5,0.11709,0.49128,0
0.5,0.12025,0.49128,0
0.5,0.12342,0.49128,0
0.5,0.12658,0.49128,0
0.5,0.12975,0.49128,0
0.5,0.13291,0.49128,0
0.5,0.13608,0.49128,0
0.5,0.13924,0.49128,0
0.5,0.14241,0.49128,0
0.5,0.14557,0.49128,0
0.5,0.14873,0.49128,0
0.5,0.1519,0.49128,0
0.5,0.15506,0.49128,0
0.5,0.15823,0.49128,0
0.5,0.16139,0.49128,0
0.5,0.16456,0.49128,0
0.5,0.16772,0.49128,0
0.5,0.17089,0.49128,0
0.5,0.17405,0.49128,0
0.5,0.17722,0.49128,0
0.5,0.18038,0.49128,0
0.5,0.18354,0.49128,0
0.5,0.18671,0.49128,0
0.5,0.18987,0.49128,0
0.5,0.19304,0.49128,0
0.5,0.1962,0.49128,0
0.5,0.19937,0.49128,0
0.5,0.20253,0.49128,0
0.5,0.2057,0.49128,0
0.5,0.20886,0.49128,0
0.5,0.21203,0.49128,0
0.5,0.21519,0.49128,0
0.5,0.21835,0.49128,0
0.5,0.22152,0.49128,0
0.5,0.22468,0.49128,0
0.5,0.22785,0.49128,0
0.5,0.23101,0.49128,0
0.5,0.23418,0.49128,0
0.5,0.23734,0.49128,0
0.5,0.24051,0.49128,0
0.5,0.24367,0.49128,0
0.5,0.24684,0.49128,0
0.5,0.25,0.49128,0
0.5,0.25316,0.49128,0
0.5,0.25633,0.49128,0
0.5,0.25949,0.49128,0
0.5,0.26266,0.49128,0
0.5,0.26582,0.49128,0
0.5,0.26899,0.49128,0
0.5,0.27215,0.49128,0
0.5,0.27532,0.49128,0
0.5,0.27848,0.49128,0
0.5,0.28165,0.49128,0
0.5,0.28481,0.49128,0
0.5,0.28797,0.49128,0
0.5,0.29114,0.49128,0
0.5,0.2943,0.49128,0
0.5,0.29747,0.49128,0
0.5,0.30063,0.49128,0
0.5,0.3038,0.49128,0
0.5,0.30696,0.49127,0
0.5,0.31013,0.49127,0
0.5,0.31329,0.49127,0
0.5,0.31646,0.49127,0
0.5,0.31962,0.49127,0
0.5,0.32278,0.49127,0
0.5,0.32595,0.49127,0
0.5,0.32911,0.49127,0
0.5,0.33228,0.49127,0
0.5,0.33544,0.49127,0
0.5,0.33861,0.49127,0
0.5,0.34177,0.49127,0
0.5,0.34494,0.49127,0
0.5,0.3481,0.49127,0
0.5,0.35127,0.49127,0
0.5,0.35443,0.49127,0
0.5,0.35759,0.49126,0
0.5,0.36076,0.49126,0
0.5,0.36392,0.49126,0
0.5,0.36709,0.49126,0
0.5,0.37025,0.49126,0
0.5,0.37342,0.49126,0
0.5,0.37658,0.49126,0
0.5,0.37975,0.49125,0
0.5,0.38291,0.49125,0
0.5,0.38608,0.49125,0
0.5,0.38924,0.49125,0
0.5,0.39241,0.49125,0
0.5,0.39557,0.49124,0
0.5,0.39873,0.49124,0
0.5,0.4019,0.49124,0
0.5,0.40506,0.49123,0
0.5,0.40823,0.49123,0
0.5,0.41139,0.49123,0
0.5,0.41456,0.49122,0
0.5,0.41772,0.49122,0
0.5,0.42089,0.49121,0
0.5,0.42405,0.49121,0
0.5,0.42722,0.4912,0
0.5,0.43038,0.49119,0
0.5,0.43354,0.49119,0
0.5,0.43671,0.49118,0
0.5,0.43987,0.49117,0
0.5,0.44304,0.49116,0
0.5,0.4462,0.49115,0
0.5,0.44937,0.49113,0
0.5,0.45253,0.49112,0
0.5,0.4557,0.4911,0
0.5,0.45886,0.49107,0
0.5,0.46203,0.49105,0
0.5,0.46519,0.49101,0
0.5,0.46835,0.49097,0
0.5,0.47152,0.49091,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49073,0
0.5,0.48101,0.49058,0
0.5,0.51266,0.4908,0
0.5,0.5152,0.49367,0
0.5,0.51582,0.49562,0
0.5,0.51623,0.49684,0
0.5,0.51582,0.49977,0
0.5,0.5158,0.5,0
0.5,0.51402,0.50316,0
0.5,0.51266,0.50443,0
0.5,0.51055,0.50633,0
0.5,0.0031646,0.5084,0
0.5,0,0.50788,0
0.5,0.0063291,0.5086,0
0.5,0.0094937,0.50868,0
0.5,0.012658,0.50871,0
0.5,0.015823,0.50872,0
0.5,0.018987,0.50872,0
0.5,0.022152,0.50872,0
0.5,0.025316,0.50872,0
0.5,0.028481,0.50872,0
0.5,0.031646,0.50872,0
0.5,0.03481,0.50872,0
0.5,0.037975,0.50872,0
0.5,0.041139,0.50872,0
0.5,0.044304,0.50872,0
0.5,0.047468,0.50872,0
0.5,0.050633,0.50872,0
0.5,0.053797,0.50872,0
0.5,0.056962,0.50872,0
0.5,0.060127,0.50872,0
0.5,0.063291,0.50872,0
0.5,0.066456,0.50872,0
0.5,0.06962,0.50872,0
0.5,0.072785,0.50872,0
0.5,0.075949,0.50872,0
0.5,0.079114,0.50872,0
0.5,0.082278,0.50872,0
0.5,0.085443,0.50872,0
0.5,0.088608,0.50872,0
0.5,0.091772,0.50872,0
0.5,0.094937,0.50872,0
0.5,0.098101,0.50872,0
0.5,0.10127,0.50872,0
0.5,0.10443,0.50872,0
0.5,0.10759,0.50872,0
0.5,0.11076,0.50872,0
0.5,0.11392,0.50872,0
0.5,0.11709,0.50872,0
0.5,0.12025,0.50872,0
0.5,0.12342,0.50872,0
0.5,0.12658,0.50872,0
0.5,0.12975,0.50872,0
0.5,0.13291,0.50872,0
0.5,0.13608,0.50872,0
0.5,0.13924,0.50872,0
0.5,0.14241,0.50872,0
0.5,0.14557,0.50872,0
0.5,0.14873,0.50872,0
0.5,0.1519,0.50872,0
0.5,0.15506,0.50872,0
0.5,0.15823,0.50872,0
0.5,0.16139,0.50872,0
0.5,0.16456,0.50872,0
0.5,0.16772,0.50872,0
0.5,0.17089,0.50872,0
0.5,0.17405,0.50872,0
0.5,0.17722,0.50872,0
0.5,0.18038,0.50872,0
0.5,0.18354,0.50872,0
0.5,0.18671,0.50872,0
0.5,0.18987,0.50872,0
0.5,0.19304,0.50872,0
0.5,0.1962,0.50872,0
0.5,0.19937,0.50872,0
0.5,0.20253,0.50872,0
0.5,0.2057,0.50872,0
0.5,0.20886,0.50872,0
0.5,0.21203,0.50872,0
0.5,0.21519,0.50872,0
0.5,0.21835,0.50872,0
0.5,0.22152,0.50872,0
0.5,0.22468,0.50872,0
0.5,0.22785,0.50872,0
0.5,0.23101,0.50872,0
0.5,0.23418,0.50872,0
0.5,0.23734,0.50872,0
0.5,0.24051,0.50872,0
0.5,0.24367,0.50872,0
0.5,0.24684,0.50872,0
0.5,0.25,0.50872,0
0.5,0.25316,0.50872,0
0.5,0.25633,0.50872,0
0.5,0.25949,0.50872,0
0.5,0.26266,0.50872,0
0.5,0.26582,0.50872,0
0.5,0.26899,0.50872,0
0.5,0.27215,0.50872,0
0.5,0.27532,0.50872,0
0.5,0.27848,0.50872,0
0.5,0.28165,0.50872,0
0.5,0.28481,0.50872,0
0.5,0.28797,0.50872,0
0.5,0.29114,0.50872,0
0.5,0.2943,0.50872,0
0.5,0.29747,0.50872,0
0.5,0.30063,0.50872,0
0.5,0.3038,0.50872,0
0.5,0.30696,0.50872,0
0.5,0.31013,0.50873,0
0.5,0.31329,0.50873,0
0.5,0.31646,0.50873,0
0.5,0.31962,0.50873,0
0.5,0.32278,0.50873,0
0.5,0.32595,0.50873,0
0.5,0.32911,0.50873,0
0.5,0.33228,0.50873,0
0.5,0.33544,0.50873,0
0.5,0.33861,0.50873,0
0.5,0.34177,0.50873,0
0.5,0.34494,0.50873,0
0.5,0.3481,0.50873,0
0.5,0.35127,0.50873,0
0.5,0.35443,0.50873,0
0.5,0.35759,0.50874,0
0.5,0.36076,0.50874,0
0.5,0.36392,0.50874,0
0.5,0.36709,0.50874,0
0.5,0.37025,0.50874,0
0.5,0.37342,0.50874,0
0.5,0.37658,0.50874,0
0.5,0.37975,0.50875,0
0.5,0.38291,0.50875,0
0.5,0.38608,0.50875,0
0.5,0.38924,0.50875,0
0.5,0.39241,0.50876,0
0.5,0.39557,0.50876,0
0.5,0.39873,0.50876,0
0.5,0.4019,0.50877,0
0.5,0.40506,0.50877,0
0.5,0.40823,0.50877,0
0.5,0.41139,0.50878,0
0.5,0.41456,0.50878,0
0.5,0.41772,0.50879,0
0.5,0.42089,0.50879,0
0.5,0.42405,0.5088,0
0.5,0.42722,0.50881,0
0.5,0.43038,0.50882,0
0.5,0.43354,0.50883,0
0.5,0.43671,0.50884,0
0.5,0.43987,0.50885,0
0.5,0.44304,0.50886,0
0.5,0.4462,0.50888,0
0.5,0.44937,0.50889,0
0.5,0.45253,0.50891,0
0.5,0.4557,0.50894,0
0.5,0.45886,0.50896,0
0.5,0.46203,0.50899,0
0.5,0.46519,0.50903,0
0.5,0.46835,0.50908,0
0.5,0.47152,0.50913,0
0.5,0.47468,0.5092,0
0.5,0.47785,0.50929,0
0.5,0.48101,0.50941,0
0.5,0.4828,0.50949,0
0.5,0.50633,0.50871,0
0.5,0.50405,0.50949,0
0.5,0.50949,0.507,0
0.5,0.48418,0.50958,0
0.5,0.48734,0.50983,0
0.5,0.49051,0.51012,0
0.5,0.49367,0.5104,0
0.5,0.49684,0.51054,0
0.5,0.5,0.51039,0
0.5,0.50316,0.50979,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49994,0.48734,0
0.5,0.5,0.48733,0
0.5,0.50316,0.48683,0
0.5,0.50633,0.48673,0
0.5,0.50949,0.4871,0
0.5,0.51041,0.48734,0
0.5,0.48219,0.49051,0
0.5,0.48418,0.49033,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48797,0
0.5,0.51266,0.48803,0
0.5,0.51582,0.48969,0
0.5,0.51698,0.49051,0
0.5,0,0.49213,0
0.5,0.0031646,0.4916,0
0.5,0.0063291,0.4914,0
0.5,0.0094937,0.49131,0
0.5,0.012658,0.49128,0
0.5,0.015823,0.49127,0
0.5,0.018987,0.49127,0
0.5,0.022152,0.49127,0
0.5,0.025316,0.49127,0
0.5,0.028481,0.49127,0
0.5,0.031646,0.49127,0
0.5,0.03481,0.49127,0
0.5,0.037975,0.49127,0
0.5,0.041139,0.49127,0
0.5,0.044304,0.49127,0
0.5,0.047468,0.49127,0
0.5,0.050633,0.49127,0
0.5,0.053797,0.49127,0
0.5,0.056962,0.49127,0
0.5,0.060127,0.49127,0
0.5,0.063291,0.49127,0
0.5,0.066456,0.49127,0
0.5,0.06962,0.49127,0
0.5,0.072785,0.49127,0
0.5,0.075949,0.49127,0
0.5,0.079114,0.49127,0
0.5,0.082278,0.49127,0
0.5,0.085443,0.49127,0
0.5,0.088608,0.49127,0
0.5,0.091772,0.49127,0
0.5,0.094937,0.49127,0
0.5,0.098101,0.49127,0
0.5,0.10127,0.49127,0
0.5,0.10443,0.49127,0
0.5,0.10759,0.49127,0
0.5,0.11076,0.49127,0
0.5,0.11392,0.49127,0
0.5,0.11709,0.49127,0
0.5,0.12025,0.49127,0
0.5,0.12342,0.49127,0
0.5,0.12658,0.49127,0
0.5,0.12975,0.49127,0
0.5,0.13291,0.49127,0
0.5,0.13608,0.49127,0
0.5,0.13924,0.49127,0
0.5,0.14241,0.49127,0
0.5,0.14557,0.49127,0
0.5,0.14873,0.49127,0
0.5,0.1519,0.49127,0
0.5,0.15506,0.49127,0
0.5,0.15823,0.49127,0
0.5,0.16139,0.49127,0
0.5,0.16456,0.49127,0
0.5,0.16772,0.49127,0
0.5,0.17089,0.49127,0
0.5,0.17405,0.49127,0
0.5,0.17722,0.49127,0
0.5,0.18038,0.49127,0
0.5,0.18354,0.49127,0
0.5,0.18671,0.49127,0
0.5,0.18987,0.49127,0
0.5,0.19304,0.49127,0
0.5,0.1962,0.49127,0
0.5,0.19937,0.49127,0
0.5,0.20253,0.49127,0
0.5,0.2057,0.49127,0
0.5,0.20886,0.49127,0
0.5,0.21203,0.49127,0
0.5,0.21519,0.49127,0
0.5,0.21835,0.49127,0
0.5,0.22152,0.49127,0
0.5,0.22468,0.49127,0
0.5,0.22785,0.49127,0
0.5,0.23101,0.49127,0
0.5,0.23418,0.49127,0
0.5,0.23734,0.49127,0
0.5,0.24051,0.49127,0
0.5,0.24367,0.49127,0
0.5,0.24684,0.49127,0
0.5,0.25,0.49127,0
0.5,0.25316,0.49127,0
0.5,0.25633,0.49127,0
0.5,0.25949,0.49127,0
0.5,0.26266,0.49127,0
0.5,0.26582,0.49127,0
0.5,0.26899,0.49127,0
0.5,0.27215,0.49127,0
0.5,0.27532,0.49127,0
0.5,0.27848,0.49127,0
0.5,0.28165,0.49127,0
0.5,0.28481,0.49127,0
0.5,0.28797,0.49127,0
0.5,0.29114,0.49127,0
0.5,0.2943,0.49127,0
0.5,0.29747,0.49127,0
0.5,0.30063,0.49127,0
0.5,0.3038,0.49127,0
0.5,0.30696,0.49126,0
0.5,0.31013,0.49126,0
0.5,0.31329,0.49126,0
0.5,0.31646,0.49126,0
0.5,0.31962,0.49126,0
0.5,0.32278,0.49126,0
0.5,0.32595,0.49126,0
0.5,0.32911,0.49126,0
0.5,0.33228,0.49126,0
0.5,0.33544,0.49126,0
0.5,0.33861,0.49126,0
0.5,0.34177,0.49126,0
0.5,0.34494,0.49126,0
0.5,0.3481,0.49126,0
0.5,0.35127,0.49126,0
0.5,0.35443,0.49126,0
0.5,0.35759,0.49125,0
0.5,0.36076,0.49125,0
0.5,0.36392,0.49125,0
0.5,0.36709,0.49125,0
0.5,0.37025,0.49125,0
0.5,0.37342,0.49125,0
0.5,0.37658,0.49125,0
0.5,0.37975,0.49124,0
0.5,0.38291,0.49124,0
0.5,0.38608,0.49124,0
0.5,0.38924,0.49124,0
0.5,0.39241,0.49124,0
0.5,0.39557,0.49123,0
0.5,0.39873,0.49123,0
0.5,0.4019,0.49123,0
0.5,0.40506,0.49122,0
0.5,0.40823,0.49122,0
0.5,0.41139,0.49122,0
0.5,0.41456,0.49121,0
0.5,0.41772,0.49121,0
0.5,0.42089,0.4912,0
0.5,0.42405,0.4912,0
0.5,0.42722,0.49119,0
0.5,0.43038,0.49118,0
0.5,0.43354,0.49118,0
0.5,0.43671,0.49117,0
0.5,0.43987,0.49116,0
0.5,0.44304,0.49115,0
0.5,0.4462,0.49114,0
0.5,0.44937,0.49112,0
0.5,0.45253,0.49111,0
0.5,0.4557,0.49109,0
0.5,0.45886,0.49107,0
0.5,0.46203,0.49104,0
0.5,0.46519,0.49101,0
0.5,0.46835,0.49096,0
0.5,0.47152,0.49091,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49073,0
0.5,0.48101,0.49058,0
0.5,0.51899,0.49288,0
0.5,0.51959,0.49367,0
0.5,0.52041,0.49684,0
0.5,0.51963,0.5,0
0.5,0.51899,0.50083,0
0.5,0.51722,0.50316,0
0.5,0.51582,0.50424,0
0.5,0.51283,0.50633,0
0.5,0.0031646,0.50841,0
0.5,0,0.50789,0
0.5,0.0063291,0.50861,0
0.5,0.0094937,0.50869,0
0.5,0.012658,0.50872,0
0.5,0.015823,0.50873,0
0.5,0.018987,0.50873,0
0.5,0.022152,0.50873,0
0.5,0.025316,0.50873,0
0.5,0.028481,0.50873,0
0.5,0.031646,0.50873,0
0.5,0.03481,0.50873,0
0.5,0.037975,0.50873,0
0.5,0.041139,0.50873,0
0.5,0.044304,0.50873,0
0.5,0.047468,0.50873,0
0.5,0.050633,0.50873,0
0.5,0.053797,0.50873,0
0.5,0.056962,0.50873,0
0.5,0.060127,0.50873,0
0.5,0.063291,0.50873,0
0.5,0.066456,0.50873,0
0.5,0.06962,0.50873,0
0.5,0.072785,0.50873,0
0.5,0.075949,0.50873,0
0.5,0.079114,0.50873,0
0.5,0.082278,0.50873,0
0.5,0.085443,0.50873,0
0.5,0.088608,0.50873,0
0.5,0.091772,0.50873,0
0.5,0.094937,0.50873,0
0.5,0.098101,0.50873,0
0.5,0.10127,0.50873,0
0.5,0.10443,0.50873,0
0.5,0.10759,0.50873,0
0.5,0.11076,0.50873,0
0.5,0.11392,0.50873,0
0.5,0.11709,0.50873,0
0.5,0.12025,0.50873,0
0.5,0.12342,0.50873,0
0.5,0.12658,0.50873,0
0.5,0.12975,0.50873,0
0.5,0.13291,0.50873,0
0.5,0.13608,0.50873,0
0.5,0.13924,0.50873,0
0.5,0.14241,0.50873,0
0.5,0.14557,0.50873,0
0.5,0.14873,0.50873,0
0.5,0.1519,0.50873,0
0.5,0.15506,0.50873,0
0.5,0.15823,0.50873,0
0.5,0.16139,0.50873,0
0.5,0.16456,0.50873,0
0.5,0.16772,0.50873,0
0.5,0.17089,0.50873,0
0.5,0.17405,0.50873,0
0.5,0.17722,0.50873,0
0.5,0.18038,0.50873,0
0.5,0.18354,0.50873,0
0.5,0.18671,0.50873,0
0.5,0.18987,0.50873,0
0.5,0.19304,0.50873,0
0.5,0.1962,0.50873,0
0.5,0.19937,0.50873,0
0.5,0.20253,0.50873,0
0.5,0.2057,0.50873,0
0.5,0.20886,0.50873,0
0.5,0.21203,0.50873,0
0.5,0.21519,0.50873,0
0.5,0.21835,0.50873,0
0.5,0.22152,0.50873,0
0.5,0.22468,0.50873,0
0.5,0.22785,0.50873,0
0.5,0.23101,0.50873,0
0.5,0.23418,0.50873,0
0.5,0.23734,0.50873,0
0.5,0.24051,0.50873,0
0.5,0.24367,0.50873,0
0.5,0.24684,0.50873,0
0.5,0.25,0.50873,0
0.5,0.25316,0.50873,0
0.5,0.25633,0.50873,0
0.5,0.25949,0.50873,0
0.5,0.26266,0.50873,0
0.5,0.26582,0.50873,0
0.5,0.26899,0.50873,0
0.5,0.27215,0.50873,0
0.5,0.27532,0.50873,0
0.5,0.27848,0.50873,0
0.5,0.28165,0.50873,0
0.5,0.28481,0.50873,0
0.5,0.28797,0.50873,0
0.5,0.29114,0.50873,0
0.5,0.2943,0.50873,0
0.5,0.29747,0.50873,0
0.5,0.30063,0.50873,0
0.5,0.3038,0.50873,0
0.5,0.30696,0.50874,0
0.5,0.31013,0.50874,0
0.5,0.31329,0.50874,0
0.5,0.31646,0.50874,0
0.5,0.31962,0.50874,0
0.5,0.32278,0.50874,0
0.5,0.32595,0.50874,0
0.5,0.32911,0.50874,0
0.5,0.33228,0.50874,0
0.5,0.33544,0.50874,0
0.5,0.33861,0.50874,0
0.5,0.34177,0.50874,0
0.5,0.34494,0.50874,0
0.5,0.3481,0.50874,0
0.5,0.35127,0.50874,0
0.5,0.35443,0.50874,0
0.5,0.35759,0.50875,0
0.5,0.36076,0.50875,0
0.5,0.36392,0.50875,0
0.5,0.36709,0.50875,0
0.5,0.37025,0.50875,0
0.5,0.37342,0.50875,0
0.5,0.37658,0.50875,0
0.5,0.37975,0.50876,0
0.5,0.38291,0.50876,0
0.5,0.38608,0.50876,0
0.5,0.38924,0.50876,0
0.5,0.39241,0.50877,0
0.5,0.39557,0.50877,0
0.5,0.39873,0.50877,0
0.5,0.4019,0.50878,0
0.5,0.40506,0.50878,0
0.5,0.40823,0.50878,0
0.5,0.41139,0.50879,0
0.5,0.41456,0.50879,0
0.5,0.41772,0.5088,0
0.5,0.42089,0.5088,0
0.5,0.42405,0.50881,0
0.5,0.42722,0.50882,0
0.5,0.43038,0.50883,0
0.5,0.43354,0.50884,0
0.5,0.43671,0.50885,0
0.5,0.43987,0.50886,0
0.5,0.44304,0.50887,0
0.5,0.4462,0.50889,0
0.5,0.44937,0.5089,0
0.5,0.45253,0.50892,0
0.5,0.4557,0.50895,0
0.5,0.45886,0.50897,0
0.5,0.46203,0.50901,0
0.5,0.46519,0.50904,0
0.5,0.46835,0.50909,0
0.5,0.47152,0.50914,0
0.5,0.47468,0.50921,0
0.5,0.47785,0.5093,0
0.5,0.48101,0.50942,0
0.5,0.48251,0.50949,0
0.5,0.50633,0.50925,0
0.5,0.50541,0.50949,0
0.5,0.50949,0.50804,0
0.5,0.51266,0.50642,0
0.5,0.48418,0.5096,0
0.5,0.48734,0.50985,0
0.5,0.49051,0.51015,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51063,0
0.5,0.5,0.51055,0
0.5,0.50316,0.5101,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49951,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48648,0
0.5,0.50633,0.48592,0
0.5,0.50949,0.48554,0
0.5,0.51266,0.4854,0
0.5,0.51582,0.4856,0
0.5,0.51899,0.48624,0
0.5,0.52197,0.48734,0
0.5,0.48219,0.49051,0
0.5,0.48418,0.49033,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48796,0
0.5,0.52215,0.48743,0
0.5,0.52532,0.48955,0
0.5,0.52643,0.49051,0
0.5,0,0.49211,0
0.5,0.0031646,0.49159,0
0.5,0.0063291,0.49138,0
0.5,0.0094937,0.4913,0
0.5,0.012658,0.49127,0
0.5,0.015823,0.49126,0
0.5,0.018987,0.49126,0
0.5,0.022152,0.49126,0
0.5,0.025316,0.49126,0
0.5,0.028481,0.49126,0
0.5,0.031646,0.49126,0
0.5,0.03481,0.49126,0
0.5,0.037975,0.49126,0
0.5,0.041139,0.49126,0
0.5,0.044304,0.49126,0
0.5,0.047468,0.49126,0
0.5,0.050633,0.49126,0
0.5,0.053797,0.49126,0
0.5,0.056962,0.49126,0
0.5,0.060127,0.49126,0
0.5,0.063291,0.49126,0
0.5,0.066456,0.49126,0
0.5,0.06962,0.49126,0
0.5,0.072785,0.49126,0
0.5,0.075949,0.49126,0
0.5,0.079114,0.49126,0
0.5,0.082278,0.49126,0
0.5,0.085443,0.49126,0
0.5,0.088608,0.49126,0
0.5,0.091772,0.49126,0
0.5,0.094937,0.49126,0
0.5,0.098101,0.49126,0
0.5,0.10127,0.49126,0
0.5,0.10443,0.49126,0
0.5,0.10759,0.49126,0
0.5,0.11076,0.49126,0
0.5,0.11392,0.49126,0
0.5,0.11709,0.49126,0
0.5,0.12025,0.49126,0
0.5,0.12342,0.49126,0
0.5,0.12658,0.49126,0
0.5,0.12975,0.49126,0
0.5,0.13291,0.49126,0
0.5,0.13608,0.49126,0
0.5,0.13924,0.49126,0
0.5,0.14241,0.49126,0
0.5,0.14557,0.49126,0
0.5,0.14873,0.49126,0
0.5,0.1519,0.49126,0
0.5,0.15506,0.49126,0
0.5,0.15823,0.49126,0
0.5,0.16139,0.49126,0
0.5,0.16456,0.49126,0
0.5,0.16772,0.49126,0
0.5,0.17089,0.49126,0
0.5,0.17405,0.49126,0
0.5,0.17722,0.49126,0
0.5,0.18038,0.49126,0
0.5,0.18354,0.49126,0
0.5,0.18671,0.49126,0
0.5,0.18987,0.49126,0
0.5,0.19304,0.49126,0
0.5,0.1962,0.49126,0
0.5,0.19937,0.49126,0
0.5,0.20253,0.49126,0
0.5,0.2057,0.49126,0
0.5,0.20886,0.49126,0
0.5,0.21203,0.49126,0
0.5,0.21519,0.49126,0
0.5,0.21835,0.49126,0
0.5,0.22152,0.49126,0
0.5,0.22468,0.49126,0
0.5,0.22785,0.49126,0
0.5,0.23101,0.49126,0
0.5,0.23418,0.49126,0
0.5,0.23734,0.49126,0
0.5,0.24051,0.49126,0
0.5,0.24367,0.49126,0
0.5,0.24684,0.49126,0
0.5,0.25,0.49126,0
0.5,0.25316,0.49126,0
0.5,0.25633,0.49126,0
0.5,0.25949,0.49126,0
0.5,0.26266,0.49125,0
0.5,0.26582,0.49125,0
0.5,0.26899,0.49125,0
0.5,0.27215,0.49125,0
0.5,0.27532,0.49125,0
0.5,0.27848,0.49125,0
0.5,0.28165,0.49125,0
0.5,0.28481,0.49125,0
0.5,0.28797,0.49125,0
0.5,0.29114,0.49125,0
0.5,0.2943,0.49125,0
0.5,0.29747,0.49125,0
0.5,0.30063,0.49125,0
0.5,0.3038,0.49125,0
0.5,0.30696,0.49125,0
0.5,0.31013,0.49125,0
0.5,0.31329,0.49125,0
0.5,0.31646,0.49125,0
0.5,0.31962,0.49125,0
0.5,0.32278,0.49125,0
0.5,0.32595,0.49125,0
0.5,0.32911,0.49125,0
0.5,0.33228,0.49125,0
0.5,0.33544,0.49125,0
0.5,0.33861,0.49125,0
0.5,0.34177,0.49125,0
0.5,0.34494,0.49125,0
0.5,0.3481,0.49125,0
0.5,0.35127,0.49124,0
0.5,0.35443,0.49124,0
0.5,0.35759,0.49124,0
0.5,0.36076,0.49124,0
0.5,0.36392,0.49124,0
0.5,0.36709,0.49124,0
0.5,0.37025,0.49124,0
0.5,0.37342,0.49124,0
0.5,0.37658,0.49124,0
0.5,0.37975,0.49123,0
0.5,0.38291,0.49123,0
0.5,0.38608,0.49123,0
0.5,0.38924,0.49123,0
0.5,0.39241,0.49123,0
0.5,0.39557,0.49122,0
0.5,0.39873,0.49122,0
0.5,0.4019,0.49122,0
0.5,0.40506,0.49121,0
0.5,0.40823,0.49121,0
0.5,0.41139,0.49121,0
0.5,0.41456,0.4912,0
0.5,0.41772,0.4912,0
0.5,0.42089,0.49119,0
0.5,0.42405,0.49119,0
0.5,0.42722,0.49118,0
0.5,0.43038,0.49118,0
0.5,0.43354,0.49117,0
0.5,0.43671,0.49116,0
0.5,0.43987,0.49115,0
0.5,0.44304,0.49114,0
0.5,0.4462,0.49113,0
0.5,0.44937,0.49112,0
0.5,0.45253,0.4911,0
0.5,0.4557,0.49109,0
0.5,0.45886,0.49107,0
0.5,0.46203,0.49104,0
0.5,0.46519,0.49101,0
0.5,0.46835,0.49096,0
0.5,0.47152,0.49091,0
0.5,0.47468,0.49083,0
0.5,0.47785,0.49073,0
0.5,0.48101,0.49058,0
0.5,0.52828,0.49367,0
0.5,0.52843,0.49684,0
0.5,0.52699,0.5,0
0.5,0.52532,0.50163,0
0.5,0.52361,0.50316,0
0.5,0.51899,0.50572,0
0.5,0.51763,0.50633,0
0.5,0.52215,0.50406,0
0.5,0.0031646,0.50843,0
0.5,0,0.50791,0
0.5,0.0063291,0.50862,0
0.5,0.0094937,0.5087,0
0.5,0.012658,0.50873,0
0.5,0.015823,0.50874,0
0.5,0.018987,0.50874,0
0.5,0.022152,0.50874,0
0.5,0.025316,0.50874,0
0.5,0.028481,0.50874,0
0.5,0.031646,0.50874,0
0.5,0.03481,0.50874,0
0.5,0.037975,0.50874,0
0.5,0.041139,0.50874,0
0.5,0.044304,0.50874,0
0.5,0.047468,0.50874,0
0.5,0.050633,0.50874,0
0.5,0.053797,0.50874,0
0.5,0.056962,0.50874,0
0.5,0.060127,0.50874,0
0.5,0.063291,0.50874,0
0.5,0.066456,0.50874,0
0.5,0.06962,0.50874,0
0.5,0.072785,0.50874,0
0.5,0.075949,0.50874,0
0.5,0.079114,0.50874,0
0.5,0.082278,0.50874,0
0.5,0.085443,0.50874,0
0.5,0.088608,0.50874,0
0.5,0.091772,0.50874,0
0.5,0.094937,0.50874,0
0.5,0.098101,0.50874,0
0.5,0.10127,0.50874,0
0.5,0.10443,0.50874,0
0.5,0.10759,0.50874,0
0.5,0.11076,0.50874,0
0.5,0.11392,0.50874,0
0.5,0.11709,0.50874,0
0.5,0.12025,0.50874,0
0.5,0.12342,0.50874,0
0.5,0.12658,0.50874,0
0.5,0.12975,0.50874,0
0.5,0.13291,0.50874,0
0.5,0.13608,0.50874,0
0.5,0.13924,0.50874,0
0.5,0.14241,0.50874,0
0.5,0.14557,0.50874,0
0.5,0.14873,0.50874,0
0.5,0.1519,0.50874,0
0.5,0.15506,0.50874,0
0.5,0.15823,0.50874,0
0.5,0.16139,0.50874,0
0.5,0.16456,0.50874,0
0.5,0.16772,0.50874,0
0.5,0.17089,0.50874,0
0.5,0.17405,0.50874,0
0.5,0.17722,0.50874,0
0.5,0.18038,0.50874,0
0.5,0.18354,0.50874,0
0.5,0.18671,0.50874,0
0.5,0.18987,0.50874,0
0.5,0.19304,0.50874,0
0.5,0.1962,0.50874,0
0.5,0.19937,0.50874,0
0.5,0.20253,0.50874,0
0.5,0.2057,0.50874,0
0.5,0.20886,0.50874,0
0.5,0.21203,0.50874,0
0.5,0.21519,0.50874,0
0.5,0.21835,0.50874,0
0.5,0.22152,0.50874,0
0.5,0.22468,0.50874,0
0.5,0.22785,0.50874,0
0.5,0.23101,0.50874,0
0.5,0.23418,0.50874,0
0.5,0.23734,0.50874,0
0.5,0.24051,0.50874,0
0.5,0.24367,0.50874,0
0.5,0.24684,0.50874,0
0.5,0.25,0.50874,0
0.5,0.25316,0.50874,0
0.5,0.25633,0.50874,0
0.5,0.25949,0.50875,0
0.5,0.26266,0.50875,0
0.5,0.26582,0.50875,0
0.5,0.26899,0.50875,0
0.5,0.27215,0.50875,0
0.5,0.27532,0.50875,0
0.5,0.27848,0.50875,0
0.5,0.28165,0.50875,0
0.5,0.28481,0.50875,0
0.5,0.28797,0.50875,0
0.5,0.29114,0.50875,0
0.5,0.2943,0.50875,0
0.5,0.29747,0.50875,0
0.5,0.30063,0.50875,0
0.5,0.3038,0.50875,0
0.5,0.30696,0.50875,0
0.5,0.31013,0.50875,0
0.5,0.31329,0.50875,0
0.5,0.31646,0.50875,0
0.5,0.31962,0.50875,0
0.5,0.32278,0.50875,0
0.5,0.32595,0.50875,0
0.5,0.32911,0.50875,0
0.5,0.33228,0.50875,0
0.5,0.33544,0.50875,0
0.5,0.33861,0.50875,0
0.5,0.34177,0.50875,0
0.5,0.34494,0.50875,0
0.5,0.3481,0.50875,0
0.5,0.35127,0.50876,0
0.5,0.35443,0.50876,0
0.5,0.35759,0.50876,0
0.5,0.36076,0.50876,0
0.5,0.36392,0.50876,0
0.5,0.36709,0.50876,0
0.5,0.37025,0.50876,0
0.5,0.37342,0.50876,0
0.5,0.37658,0.50877,0
0.5,0.37975,0.50877,0
0.5,0.38291,0.50877,0
0.5,0.38608,0.50877,0
0.5,0.38924,0.50878,0
0.5,0.39241,0.50878,0
0.5,0.39557,0.50878,0
0.5,0.39873,0.50878,0
0.5,0.4019,0.50879,0
0.5,0.40506,0.50879,0
0.5,0.40823,0.5088,0
0.5,0.41139,0.5088,0
0.5,0.41456,0.5088,0
0.5,0.41772,0.50881,0
0.5,0.42089,0.50882,0
0.5,0.42405,0.50882,0
0.5,0.42722,0.50883,0
0.5,0.43038,0.50884,0
0.5,0.43354,0.50885,0
0.5,0.43671,0.50886,0
0.5,0.43987,0.50887,0
0.5,0.44304,0.50888,0
0.5,0.4462,0.5089,0
0.5,0.44937,0.50891,0
0.5,0.45253,0.50893,0
0.5,0.4557,0.50895,0
0.5,0.45886,0.50898,0
0.5,0.46203,0.50901,0
0.5,0.46519,0.50905,0
0.5,0.46835,0.50909,0
0.5,0.47152,0.50915,0
0.5,0.47468,0.50922,0
0.5,0.47785,0.50931,0
0.5,0.48101,0.50942,0
0.5,0.48251,0.50949,0
0.5,0.50949,0.50897,0
0.5,0.50723,0.50949,0
0.5,0.51266,0.5081,0
0.5,0.51582,0.50704,0
0.5,0.48418,0.5096,0
0.5,0.48734,0.50985,0
0.5,0.49051,0.51015,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51031,0
0.5,0.50633,0.50971,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62502,0.3481,0
0.5,0.62658,0.34676,0
0.5,0.62975,0.34539,0
0.5,0.63291,0.34528,0
0.5,0.63608,0.34675,0
0.5,0.63734,0.3481,0
0.5,0.62216,0.35127,0
0.5,0.62342,0.34963,0
0.5,0.63874,0.35127,0
0.5,0.62019,0.35443,0
0.5,0.62025,0.35432,0
0.5,0.63893,0.35443,0
0.5,0.61839,0.35759,0
0.5,0.63841,0.35759,0
0.5,0.6168,0.36076,0
0.5,0.61709,0.36023,0
0.5,0.63737,0.36076,0
0.5,0.6151,0.36392,0
0.5,0.63608,0.36347,0
0.5,0.63589,0.36392,0
0.5,0.61351,0.36709,0
0.5,0.61392,0.36634,0
0.5,0.63443,0.36709,0
0.5,0.61184,0.37025,0
0.5,0.63291,0.36991,0
0.5,0.63275,0.37025,0
0.5,0.61023,0.37342,0
0.5,0.61076,0.37247,0
0.5,0.63126,0.37342,0
0.5,0.60857,0.37658,0
0.5,0.62975,0.37627,0
0.5,0.6296,0.37658,0
0.5,0.60694,0.37975,0
0.5,0.60759,0.37857,0
0.5,0.62815,0.37975,0
0.5,0.60527,0.38291,0
0.5,0.62658,0.38275,0
0.5,0.62651,0.38291,0
0.5,0.60363,0.38608,0
0.5,0.60443,0.38463,0
0.5,0.6251,0.38608,0
0.5,0.60203,0.38924,0
0.5,0.62349,0.38924,0
0.5,0.6005,0.39241,0
0.5,0.60127,0.39088,0
0.5,0.62342,0.38938,0
0.5,0.6221,0.39241,0
0.5,0.59902,0.39557,0
0.5,0.62055,0.39557,0
0.5,0.59751,0.39873,0
0.5,0.5981,0.39761,0
0.5,0.62025,0.39616,0
0.5,0.61913,0.39873,0
0.5,0.59593,0.4019,0
0.5,0.61752,0.4019,0
0.5,0.59438,0.40506,0
0.5,0.59494,0.40403,0
0.5,0.61709,0.40268,0
0.5,0.61596,0.40506,0
0.5,0.59278,0.40823,0
0.5,0.61433,0.40823,0
0.5,0.59123,0.41139,0
0.5,0.59177,0.41038,0
0.5,0.61392,0.409,0
0.5,0.61285,0.41139,0
0.5,0.58961,0.41456,0
0.5,0.6113,0.41456,0
0.5,0.58805,0.41772,0
0.5,0.58861,0.41669,0
0.5,0.61076,0.41562,0
0.5,0.60984,0.41772,0
0.5,0.58641,0.42089,0
0.5,0.60834,0.42089,0
0.5,0.5848,0.42405,0
0.5,0.58544,0.4229,0
0.5,0.60759,0.42236,0
0.5,0.60686,0.42405,0
0.5,0.58312,0.42722,0
0.5,0.60542,0.42722,0
0.5,0.58139,0.43038,0
0.5,0.58228,0.42889,0
0.5,0.60443,0.42921,0
0.5,0.60393,0.43038,0
0.5,0.5796,0.43354,0
0.5,0.60258,0.43354,0
0.5,0.57752,0.43671,0
0.5,0.57911,0.4344,0
0.5,0.60127,0.43629,0
0.5,0.6011,0.43671,0
0.5,0.57525,0.43987,0
0.5,0.57595,0.43901,0
0.5,0.59988,0.43987,0
0.5,0.57285,0.44304,0
0.5,0.59851,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44395,0
0.5,0.5972,0.4462,0
0.5,0.56889,0.44937,0
0.5,0.56962,0.44822,0
0.5,0.59545,0.44937,0
0.5,0.56683,0.45253,0
0.5,0.59494,0.45013,0
0.5,0.59349,0.45253,0
0.5,0.56453,0.4557,0
0.5,0.56646,0.45309,0
0.5,0.59177,0.45491,0
0.5,0.59124,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58912,0.45886,0
0.5,0.55926,0.46203,0
0.5,0.56013,0.46111,0
0.5,0.58861,0.45968,0
0.5,0.58726,0.46203,0
0.5,0.55607,0.46519,0
0.5,0.55696,0.46436,0
0.5,0.58544,0.46499,0
0.5,0.58533,0.46519,0
0.5,0.55233,0.46835,0
0.5,0.5538,0.46717,0
0.5,0.58365,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47058,0
0.5,0.58172,0.47152,0
0.5,0.54241,0.47468,0
0.5,0.5443,0.47364,0
0.5,0.54747,0.47182,0
0.5,0.57965,0.47468,0
0.5,0.53551,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47544,0
0.5,0.5774,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47925,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47961,0
0.5,0.57476,0.48101,0
0.5,0.51409,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48305,0
0.5,0.57163,0.48418,0
0.5,0.49951,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48573,0
0.5,0.50949,0.48508,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48593,0
0.5,0.56788,0.48734,0
0.5,0.48177,0.49051,0
0.5,0.48418,0.4903,0
0.5,0.48734,0.48993,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48796,0
0.5,0.56646,0.48841,0
0.5,0.56334,0.49051,0
0.5,0,0.49189,0
0.5,0.0031646,0.49141,0
0.5,0.0063291,0.49122,0
0.5,0.0094937,0.49115,0
0.5,0.012658,0.49112,0
0.5,0.015823,0.49111,0
0.5,0.018987,0.49111,0
0.5,0.022152,0.49111,0
0.5,0.025316,0.49112,0
0.5,0.028481,0.49112,0
0.5,0.031646,0.49112,0
0.5,0.03481,0.49112,0
0.5,0.037975,0.49112,0
0.5,0.041139,0.49112,0
0.5,0.044304,0.49112,0
0.5,0.047468,0.49112,0
0.5,0.050633,0.49112,0
0.5,0.053797,0.49112,0
0.5,0.056962,0.49112,0
0.5,0.060127,0.49112,0
0.5,0.063291,0.49112,0
0.5,0.066456,0.49112,0
0.5,0.06962,0.49112,0
0.5,0.072785,0.49112,0
0.5,0.075949,0.49112,0
0.5,0.079114,0.49112,0
0.5,0.082278,0.49111,0
0.5,0.085443,0.49111,0
0.5,0.088608,0.49111,0
0.5,0.091772,0.49111,0
0.5,0.094937,0.49111,0
0.5,0.098101,0.49111,0
0.5,0.10127,0.49111,0
0.5,0.10443,0.49111,0
0.5,0.10759,0.49111,0
0.5,0.11076,0.49111,0
0.5,0.11392,0.49111,0
0.5,0.11709,0.49111,0
0.5,0.12025,0.49111,0
0.5,0.12342,0.49111,0
0.5,0.12658,0.49111,0
0.5,0.12975,0.49111,0
0.5,0.13291,0.49111,0
0.5,0.13608,0.49111,0
0.5,0.13924,0.49111,0
0.5,0.14241,0.49111,0
0.5,0.14557,0.49111,0
0.5,0.14873,0.49111,0
0.5,0.1519,0.49111,0
0.5,0.15506,0.49111,0
0.5,0.15823,0.49111,0
0.5,0.16139,0.49111,0
0.5,0.16456,0.49111,0
0.5,0.16772,0.49111,0
0.5,0.17089,0.49111,0
0.5,0.17405,0.49111,0
0.5,0.17722,0.49111,0
0.5,0.18038,0.49111,0
0.5,0.18354,0.49111,0
0.5,0.18671,0.49111,0
0.5,0.18987,0.49111,0
0.5,0.19304,0.49111,0
0.5,0.1962,0.49111,0
0.5,0.19937,0.49111,0
0.5,0.20253,0.49111,0
0.5,0.2057,0.49111,0
0.5,0.20886,0.49111,0
0.5,0.21203,0.49111,0
0.5,0.21519,0.49111,0
0.5,0.21835,0.49111,0
0.5,0.22152,0.49111,0
0.5,0.22468,0.49111,0
0.5,0.22785,0.49111,0
0.5,0.23101,0.49111,0
0.5,0.23418,0.49111,0
0.5,0.23734,0.49111,0
0.5,0.24051,0.49111,0
0.5,0.24367,0.49111,0
0.5,0.24684,0.49111,0
0.5,0.25,0.49111,0
0.5,0.25316,0.49111,0
0.5,0.25633,0.49111,0
0.5,0.25949,0.49111,0
0.5,0.26266,0.49111,0
0.5,0.26582,0.49111,0
0.5,0.26899,0.49111,0
0.5,0.27215,0.49111,0
0.5,0.27532,0.49111,0
0.5,0.27848,0.49111,0
0.5,0.28165,0.49111,0
0.5,0.28481,0.49111,0
0.5,0.28797,0.49111,0
0.5,0.29114,0.49111,0
0.5,0.2943,0.49111,0
0.5,0.29747,0.49111,0
0.5,0.30063,0.49111,0
0.5,0.3038,0.49111,0
0.5,0.30696,0.49111,0
0.5,0.31013,0.49111,0
0.5,0.31329,0.49111,0
0.5,0.31646,0.49111,0
0.5,0.31962,0.49111,0
0.5,0.32278,0.49111,0
0.5,0.32595,0.49111,0
0.5,0.32911,0.49111,0
0.5,0.33228,0.49111,0
0.5,0.33544,0.49111,0
0.5,0.33861,0.49111,0
0.5,0.34177,0.49111,0
0.5,0.34494,0.49111,0
0.5,0.3481,0.49111,0
0.5,0.35127,0.49111,0
0.5,0.35443,0.49111,0
0.5,0.35759,0.4911,0
0.5,0.36076,0.4911,0
0.5,0.36392,0.4911,0
0.5,0.36709,0.4911,0
0.5,0.37025,0.4911,0
0.5,0.37342,0.4911,0
0.5,0.37658,0.4911,0
0.5,0.37975,0.4911,0
0.5,0.38291,0.4911,0
0.5,0.38608,0.4911,0
0.5,0.38924,0.4911,0
0.5,0.39241,0.4911,0
0.5,0.39557,0.49109,0
0.5,0.39873,0.49109,0
0.5,0.4019,0.49109,0
0.5,0.40506,0.49109,0
0.5,0.40823,0.49109,0
0.5,0.41139,0.49108,0
0.5,0.41456,0.49108,0
0.5,0.41772,0.49108,0
0.5,0.42089,0.49107,0
0.5,0.42405,0.49107,0
0.5,0.42722,0.49107,0
0.5,0.43038,0.49106,0
0.5,0.43354,0.49106,0
0.5,0.43671,0.49105,0
0.5,0.43987,0.49105,0
0.5,0.44304,0.49104,0
0.5,0.4462,0.49103,0
0.5,0.44937,0.49102,0
0.5,0.45253,0.49101,0
0.5,0.4557,0.49099,0
0.5,0.45886,0.49098,0
0.5,0.46203,0.49095,0
0.5,0.46519,0.49093,0
0.5,0.46835,0.49089,0
0.5,0.47152,0.49084,0
0.5,0.47468,0.49077,0
0.5,0.47785,0.49068,0
0.5,0.48101,0.49055,0
0.5,0.56013,0.49252,0
0.5,0.55798,0.49367,0
0.5,0.56329,0.49054,0
0.5,0.5538,0.49583,0
0.5,0.55148,0.49684,0
0.5,0.55696,0.49423,0
0.5,0.5443,0.49978,0
0.5,0.54366,0.5,0
0.5,0.54747,0.49861,0
0.5,0.55063,0.49723,0
0.5,0.53481,0.503,0
0.5,0.53424,0.50316,0
0.5,0.53797,0.50206,0
0.5,0.54114,0.50097,0
0.5,0.52532,0.50575,0
0.5,0.52289,0.50633,0
0.5,0.52848,0.50493,0
0.5,0.53165,0.504,0
0.5,0.0031646,0.50859,0
0.5,0,0.50811,0
0.5,0.0063291,0.50878,0
0.5,0.0094937,0.50885,0
0.5,0.012658,0.50888,0
0.5,0.015823,0.50888,0
0.5,0.018987,0.50889,0
0.5,0.022152,0.50888,0
0.5,0.025316,0.50888,0
0.5,0.028481,0.50888,0
0.5,0.031646,0.50888,0
0.5,0.03481,0.50888,0
0.5,0.037975,0.50888,0
0.5,0.041139,0.50888,0
0.5,0.044304,0.50888,0
0.5,0.047468,0.50888,0
0.5,0.050633,0.50888,0
0.5,0.053797,0.50888,0
0.5,0.056962,0.50888,0
0.5,0.060127,0.50888,0
0.5,0.063291,0.50888,0
0.5,0.066456,0.50888,0
0.5,0.06962,0.50888,0
0.5,0.072785,0.50888,0
0.5,0.075949,0.50888,0
0.5,0.079114,0.50888,0
0.5,0.082278,0.50889,0
0.5,0.085443,0.50889,0
0.5,0.088608,0.50889,0
0.5,0.091772,0.50889,0
0.5,0.094937,0.50889,0
0.5,0.098101,0.50889,0
0.5,0.10127,0.50889,0
0.5,0.10443,0.50889,0
0.5,0.10759,0.50889,0
0.5,0.11076,0.50889,0
0.5,0.11392,0.50889,0
0.5,0.11709,0.50889,0
0.5,0.12025,0.50889,0
0.5,0.12342,0.50889,0
0.5,0.12658,0.50889,0
0.5,0.12975,0.50889,0
0.5,0.13291,0.50889,0
0.5,0.13608,0.50889,0
0.5,0.13924,0.50889,0
0.5,0.14241,0.50889,0
0.5,0.14557,0.50889,0
0.5,0.14873,0.50889,0
0.5,0.1519,0.50889,0
0.5,0.15506,0.50889,0
0.5,0.15823,0.50889,0
0.5,0.16139,0.50889,0
0.5,0.16456,0.50889,0
0.5,0.16772,0.50889,0
0.5,0.17089,0.50889,0
0.5,0.17405,0.50889,0
0.5,0.17722,0.50889,0
0.5,0.18038,0.50889,0
0.5,0.18354,0.50889,0
0.5,0.18671,0.50889,0
0.5,0.18987,0.50889,0
0.5,0.19304,0.50889,0
0.5,0.1962,0.50889,0
0.5,0.19937,0.50889,0
0.5,0.20253,0.50889,0
0.5,0.2057,0.50889,0
0.5,0.20886,0.50889,0
0.5,0.21203,0.50889,0
0.5,0.21519,0.50889,0
0.5,0.21835,0.50889,0
0.5,0.22152,0.50889,0
0.5,0.22468,0.50889,0
0.5,0.22785,0.50889,0
0.5,0.23101,0.50889,0
0.5,0.23418,0.50889,0
0.5,0.23734,0.50889,0
0.5,0.24051,0.50889,0
0.5,0.24367,0.50889,0
0.5,0.24684,0.50889,0
0.5,0.25,0.50889,0
0.5,0.25316,0.50889,0
0.5,0.25633,0.50889,0
0.5,0.25949,0.50889,0
0.5,0.26266,0.50889,0
0.5,0.26582,0.50889,0
0.5,0.26899,0.50889,0
0.5,0.27215,0.50889,0
0.5,0.27532,0.50889,0
0.5,0.27848,0.50889,0
0.5,0.28165,0.50889,0
0.5,0.28481,0.50889,0
0.5,0.28797,0.50889,0
0.5,0.29114,0.50889,0
0.5,0.2943,0.50889,0
0.5,0.29747,0.50889,0
0.5,0.30063,0.50889,0
0.5,0.3038,0.50889,0
0.5,0.30696,0.50889,0
0.5,0.31013,0.50889,0
0.5,0.31329,0.5089,0
0.5,0.31646,0.5089,0
0.5,0.31962,0.5089,0
0.5,0.32278,0.5089,0
0.5,0.32595,0.5089,0
0.5,0.32911,0.5089,0
0.5,0.33228,0.5089,0
0.5,0.33544,0.5089,0
0.5,0.33861,0.5089,0
0.5,0.34177,0.5089,0
0.5,0.34494,0.5089,0
0.5,0.3481,0.5089,0
0.5,0.35127,0.5089,0
0.5,0.35443,0.5089,0
0.5,0.35759,0.5089,0
0.5,0.36076,0.5089,0
0.5,0.36392,0.5089,0
0.5,0.36709,0.5089,0
0.5,0.37025,0.50891,0
0.5,0.37342,0.50891,0
0.5,0.37658,0.50891,0
0.5,0.37975,0.50891,0
0.5,0.38291,0.50891,0
0.5,0.38608,0.50891,0
0.5,0.38924,0.50891,0
0.5,0.39241,0.50892,0
0.5,0.39557,0.50892,0
0.5,0.39873,0.50892,0
0.5,0.4019,0.50892,0
0.5,0.40506,0.50893,0
0.5,0.40823,0.50893,0
0.5,0.41139,0.50893,0
0.5,0.41456,0.50893,0
0.5,0.41772,0.50894,0
0.5,0.42089,0.50894,0
0.5,0.42405,0.50895,0
0.5,0.42722,0.50895,0
0.5,0.43038,0.50896,0
0.5,0.43354,0.50896,0
0.5,0.43671,0.50897,0
0.5,0.43987,0.50898,0
0.5,0.44304,0.50899,0
0.5,0.4462,0.509,0
0.5,0.44937,0.50901,0
0.5,0.45253,0.50903,0
0.5,0.4557,0.50904,0
0.5,0.45886,0.50906,0
0.5,0.46203,0.50909,0
0.5,0.46519,0.50912,0
0.5,0.46835,0.50915,0
0.5,0.47152,0.5092,0
0.5,0.47468,0.50926,0
0.5,0.47785,0.50934,0
0.5,0.48101,0.50944,0
0.5,0.48213,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50653,0
0.5,0.48418,0.50962,0
0.5,0.48734,0.50986,0
0.5,0.49051,0.51015,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64229,0.31646,0
0.5,0.64241,0.31636,0
0.5,0.64557,0.31474,0
0.5,0.64873,0.31448,0
0.5,0.6519,0.3157,0
0.5,0.65275,0.31646,0
0.5,0.63903,0.31962,0
0.5,0.63924,0.31935,0
0.5,0.6547,0.31962,0
0.5,0.63679,0.32278,0
0.5,0.65506,0.3222,0
0.5,0.65514,0.32278,0
0.5,0.6349,0.32595,0
0.5,0.63608,0.32399,0
0.5,0.65506,0.3233,0
0.5,0.65476,0.32595,0
0.5,0.63323,0.32911,0
0.5,0.65383,0.32911,0
0.5,0.63147,0.33228,0
0.5,0.63291,0.32974,0
0.5,0.6524,0.33228,0
0.5,0.62987,0.33544,0
0.5,0.6519,0.3332,0
0.5,0.65084,0.33544,0
0.5,0.62809,0.33861,0
0.5,0.62975,0.33568,0
0.5,0.64913,0.33861,0
0.5,0.62652,0.34177,0
0.5,0.62658,0.34166,0
0.5,0.64873,0.33932,0
0.5,0.64754,0.34177,0
0.5,0.62477,0.34494,0
0.5,0.64583,0.34494,0
0.5,0.62321,0.3481,0
0.5,0.62342,0.34772,0
0.5,0.64557,0.3454,0
0.5,0.64427,0.3481,0
0.5,0.62151,0.35127,0
0.5,0.64255,0.35127,0
0.5,0.61996,0.35443,0
0.5,0.62025,0.3539,0
0.5,0.64241,0.35152,0
0.5,0.64101,0.35443,0
0.5,0.61829,0.35759,0
0.5,0.63927,0.35759,0
0.5,0.61674,0.36076,0
0.5,0.61709,0.36012,0
0.5,0.63924,0.35765,0
0.5,0.63776,0.36076,0
0.5,0.61506,0.36392,0
0.5,0.63608,0.36385,0
0.5,0.63604,0.36392,0
0.5,0.61347,0.36709,0
0.5,0.61392,0.36628,0
0.5,0.63456,0.36709,0
0.5,0.6118,0.37025,0
0.5,0.63291,0.37018,0
0.5,0.63288,0.37025,0
0.5,0.6102,0.37342,0
0.5,0.61076,0.37242,0
0.5,0.63143,0.37342,0
0.5,0.60854,0.37658,0
0.5,0.62976,0.37658,0
0.5,0.60691,0.37975,0
0.5,0.60759,0.37853,0
0.5,0.62975,0.37661,0
0.5,0.62833,0.37975,0
0.5,0.60524,0.38291,0
0.5,0.62669,0.38291,0
0.5,0.60361,0.38608,0
0.5,0.60443,0.38459,0
0.5,0.62658,0.38312,0
0.5,0.62525,0.38608,0
0.5,0.60202,0.38924,0
0.5,0.62366,0.38924,0
0.5,0.60049,0.39241,0
0.5,0.60127,0.39088,0
0.5,0.62342,0.3897,0
0.5,0.62222,0.39241,0
0.5,0.59899,0.39557,0
0.5,0.62065,0.39557,0
0.5,0.59746,0.39873,0
0.5,0.5981,0.39752,0
0.5,0.62025,0.39633,0
0.5,0.61918,0.39873,0
0.5,0.59587,0.4019,0
0.5,0.61757,0.4019,0
0.5,0.59432,0.40506,0
0.5,0.59494,0.40391,0
0.5,0.61709,0.40278,0
0.5,0.61603,0.40506,0
0.5,0.59272,0.40823,0
0.5,0.61444,0.40823,0
0.5,0.59115,0.41139,0
0.5,0.59177,0.41025,0
0.5,0.61392,0.40922,0
0.5,0.61295,0.41139,0
0.5,0.58955,0.41456,0
0.5,0.61141,0.41456,0
0.5,0.58797,0.41772,0
0.5,0.58861,0.41654,0
0.5,0.61076,0.41583,0
0.5,0.60992,0.41772,0
0.5,0.58634,0.42089,0
0.5,0.60843,0.42089,0
0.5,0.58472,0.42405,0
0.5,0.58544,0.42276,0
0.5,0.60759,0.42254,0
0.5,0.60694,0.42405,0
0.5,0.58306,0.42722,0
0.5,0.6055,0.42722,0
0.5,0.58133,0.43038,0
0.5,0.58228,0.42878,0
0.5,0.60443,0.42937,0
0.5,0.604,0.43038,0
0.5,0.57956,0.43354,0
0.5,0.60264,0.43354,0
0.5,0.5775,0.43671,0
0.5,0.57911,0.43435,0
0.5,0.60127,0.43643,0
0.5,0.60115,0.43671,0
0.5,0.57525,0.43987,0
0.5,0.57595,0.439,0
0.5,0.59993,0.43987,0
0.5,0.57285,0.44304,0
0.5,0.59856,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44405,0
0.5,0.59722,0.4462,0
0.5,0.56889,0.44937,0
0.5,0.56962,0.44822,0
0.5,0.59545,0.44937,0
0.5,0.56683,0.45253,0
0.5,0.59494,0.45014,0
0.5,0.59349,0.45253,0
0.5,0.56453,0.4557,0
0.5,0.56646,0.45309,0
0.5,0.59177,0.45493,0
0.5,0.59127,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58924,0.45886,0
0.5,0.55926,0.46203,0
0.5,0.56013,0.46111,0
0.5,0.58861,0.45987,0
0.5,0.58738,0.46203,0
0.5,0.55607,0.46519,0
0.5,0.55696,0.46436,0
0.5,0.58544,0.46517,0
0.5,0.58543,0.46519,0
0.5,0.55233,0.46835,0
0.5,0.5538,0.46717,0
0.5,0.58375,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47068,0
0.5,0.58177,0.47152,0
0.5,0.54241,0.47468,0
0.5,0.5443,0.47364,0
0.5,0.54747,0.47182,0
0.5,0.57968,0.47468,0
0.5,0.53551,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47548,0
0.5,0.57741,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47925,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47962,0
0.5,0.57476,0.48101,0
0.5,0.51409,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48305,0
0.5,0.57163,0.48418,0
0.5,0.49951,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48573,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48593,0
0.5,0.56789,0.48734,0
0.5,0.48152,0.49051,0
0.5,0.48418,0.49029,0
0.5,0.48734,0.48992,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48796,0
0.5,0.56646,0.48841,0
0.5,0.56335,0.49051,0
0.5,0,0.49183,0
0.5,0.0031646,0.49136,0
0.5,0.0063291,0.49118,0
0.5,0.0094937,0.49111,0
0.5,0.012658,0.49108,0
0.5,0.015823,0.49108,0
0.5,0.018987,0.49108,0
0.5,0.022152,0.49108,0
0.5,0.025316,0.49108,0
0.5,0.028481,0.49108,0
0.5,0.031646,0.49108,0
0.5,0.03481,0.49108,0
0.5,0.037975,0.49108,0
0.5,0.041139,0.49108,0
0.5,0.044304,0.49108,0
0.5,0.047468,0.49108,0
0.5,0.050633,0.49108,0
0.5,0.053797,0.49108,0
0.5,0.056962,0.49108,0
0.5,0.060127,0.49108,0
0.5,0.063291,0.49108,0
0.5,0.066456,0.49108,0
0.5,0.06962,0.49108,0
0.5,0.072785,0.49108,0
0.5,0.075949,0.49108,0
0.5,0.079114,0.49108,0
0.5,0.082278,0.49108,0
0.5,0.085443,0.49108,0
0.5,0.088608,0.49108,0
0.5,0.091772,0.49108,0
0.5,0.094937,0.49108,0
0.5,0.098101,0.49108,0
0.5,0.10127,0.49108,0
0.5,0.10443,0.49108,0
0.5,0.10759,0.49108,0
0.5,0.11076,0.49108,0
0.5,0.11392,0.49108,0
0.5,0.11709,0.49108,0
0.5,0.12025,0.49108,0
0.5,0.12342,0.49108,0
0.5,0.12658,0.49108,0
0.5,0.12975,0.49108,0
0.5,0.13291,0.49108,0
0.5,0.13608,0.49108,0
0.5,0.13924,0.49108,0
0.5,0.14241,0.49108,0
0.5,0.14557,0.49108,0
0.5,0.14873,0.49108,0
0.5,0.1519,0.49108,0
0.5,0.15506,0.49108,0
0.5,0.15823,0.49108,0
0.5,0.16139,0.49108,0
0.5,0.16456,0.49108,0
0.5,0.16772,0.49108,0
0.5,0.17089,0.49107,0
0.5,0.17405,0.49107,0
0.5,0.17722,0.49107,0
0.5,0.18038,0.49107,0
0.5,0.18354,0.49107,0
0.5,0.18671,0.49107,0
0.5,0.18987,0.49107,0
0.5,0.19304,0.49107,0
0.5,0.1962,0.49107,0
0.5,0.19937,0.49107,0
0.5,0.20253,0.49107,0
0.5,0.2057,0.49107,0
0.5,0.20886,0.49107,0
0.5,0.21203,0.49107,0
0.5,0.21519,0.49107,0
0.5,0.21835,0.49107,0
0.5,0.22152,0.49107,0
0.5,0.22468,0.49107,0
0.5,0.22785,0.49107,0
0.5,0.23101,0.49107,0
0.5,0.23418,0.49107,0
0.5,0.23734,0.49107,0
0.5,0.24051,0.49107,0
0.5,0.24367,0.49107,0
0.5,0.24684,0.49107,0
0.5,0.25,0.49107,0
0.5,0.25316,0.49107,0
0.5,0.25633,0.49107,0
0.5,0.25949,0.49107,0
0.5,0.26266,0.49107,0
0.5,0.26582,0.49107,0
0.5,0.26899,0.49107,0
0.5,0.27215,0.49107,0
0.5,0.27532,0.49107,0
0.5,0.27848,0.49107,0
0.5,0.28165,0.49107,0
0.5,0.28481,0.49107,0
0.5,0.28797,0.49107,0
0.5,0.29114,0.49107,0
0.5,0.2943,0.49107,0
0.5,0.29747,0.49107,0
0.5,0.30063,0.49107,0
0.5,0.3038,0.49107,0
0.5,0.30696,0.49107,0
0.5,0.31013,0.49107,0
0.5,0.31329,0.49107,0
0.5,0.31646,0.49107,0
0.5,0.31962,0.49107,0
0.5,0.32278,0.49107,0
0.5,0.32595,0.49107,0
0.5,0.32911,0.49107,0
0.5,0.33228,0.49107,0
0.5,0.33544,0.49107,0
0.5,0.33861,0.49107,0
0.5,0.34177,0.49107,0
0.5,0.34494,0.49107,0
0.5,0.3481,0.49107,0
0.5,0.35127,0.49107,0
0.5,0.35443,0.49107,0
0.5,0.35759,0.49107,0
0.5,0.36076,0.49107,0
0.5,0.36392,0.49107,0
0.5,0.36709,0.49107,0
0.5,0.37025,0.49107,0
0.5,0.37342,0.49107,0
0.5,0.37658,0.49106,0
0.5,0.37975,0.49106,0
0.5,0.38291,0.49106,0
0.5,0.38608,0.49106,0
0.5,0.38924,0.49106,0
0.5,0.39241,0.49106,0
0.5,0.39557,0.49106,0
0.5,0.39873,0.49106,0
0.5,0.4019,0.49105,0
0.5,0.40506,0.49105,0
0.5,0.40823,0.49105,0
0.5,0.41139,0.49105,0
0.5,0.41456,0.49105,0
0.5,0.41772,0.49104,0
0.5,0.42089,0.49104,0
0.5,0.42405,0.49104,0
0.5,0.42722,0.49103,0
0.5,0.43038,0.49103,0
0.5,0.43354,0.49102,0
0.5,0.43671,0.49102,0
0.5,0.43987,0.49101,0
0.5,0.44304,0.49101,0
0.5,0.4462,0.491,0
0.5,0.44937,0.49099,0
0.5,0.45253,0.49098,0
0.5,0.4557,0.49096,0
0.5,0.45886,0.49095,0
0.5,0.46203,0.49092,0
0.5,0.46519,0.4909,0
0.5,0.46835,0.49086,0
0.5,0.47152,0.49082,0
0.5,0.47468,0.49075,0
0.5,0.47785,0.49066,0
0.5,0.48101,0.49054,0
0.5,0.56013,0.49253,0
0.5,0.55799,0.49367,0
0.5,0.56329,0.49054,0
0.5,0.5538,0.49583,0
0.5,0.55149,0.49684,0
0.5,0.55696,0.49423,0
0.5,0.5443,0.49979,0
0.5,0.54367,0.5,0
0.5,0.54747,0.49861,0
0.5,0.55063,0.49723,0
0.5,0.53481,0.50301,0
0.5,0.53425,0.50316,0
0.5,0.53797,0.50206,0
0.5,0.54114,0.50097,0
0.5,0.52532,0.50576,0
0.5,0.5229,0.50633,0
0.5,0.52848,0.50493,0
0.5,0.53165,0.50401,0
0.5,0.0031646,0.50864,0
0.5,0,0.50817,0
0.5,0.0063291,0.50882,0
0.5,0.0094937,0.50889,0
0.5,0.012658,0.50891,0
0.5,0.015823,0.50892,0
0.5,0.018987,0.50892,0
0.5,0.022152,0.50892,0
0.5,0.025316,0.50892,0
0.5,0.028481,0.50892,0
0.5,0.031646,0.50892,0
0.5,0.03481,0.50892,0
0.5,0.037975,0.50892,0
0.5,0.041139,0.50892,0
0.5,0.044304,0.50892,0
0.5,0.047468,0.50892,0
0.5,0.050633,0.50892,0
0.5,0.053797,0.50892,0
0.5,0.056962,0.50892,0
0.5,0.060127,0.50892,0
0.5,0.063291,0.50892,0
0.5,0.066456,0.50892,0
0.5,0.06962,0.50892,0
0.5,0.072785,0.50892,0
0.5,0.075949,0.50892,0
0.5,0.079114,0.50892,0
0.5,0.082278,0.50892,0
0.5,0.085443,0.50892,0
0.5,0.088608,0.50892,0
0.5,0.091772,0.50892,0
0.5,0.094937,0.50892,0
0.5,0.098101,0.50892,0
0.5,0.10127,0.50892,0
0.5,0.10443,0.50892,0
0.5,0.10759,0.50892,0
0.5,0.11076,0.50892,0
0.5,0.11392,0.50892,0
0.5,0.11709,0.50892,0
0.5,0.12025,0.50892,0
0.5,0.12342,0.50892,0
0.5,0.12658,0.50892,0
0.5,0.12975,0.50892,0
0.5,0.13291,0.50892,0
0.5,0.13608,0.50892,0
0.5,0.13924,0.50892,0
0.5,0.14241,0.50892,0
0.5,0.14557,0.50892,0
0.5,0.14873,0.50892,0
0.5,0.1519,0.50892,0
0.5,0.15506,0.50892,0
0.5,0.15823,0.50892,0
0.5,0.16139,0.50892,0
0.5,0.16456,0.50892,0
0.5,0.16772,0.50892,0
0.5,0.17089,0.50892,0
0.5,0.17405,0.50893,0
0.5,0.17722,0.50893,0
0.5,0.18038,0.50893,0
0.5,0.18354,0.50893,0
0.5,0.18671,0.50893,0
0.5,0.18987,0.50893,0
0.5,0.19304,0.50893,0
0.5,0.1962,0.50893,0
0.5,0.19937,0.50893,0
0.5,0.20253,0.50893,0
0.5,0.2057,0.50893,0
0.5,0.20886,0.50893,0
0.5,0.21203,0.50893,0
0.5,0.21519,0.50893,0
0.5,0.21835,0.50893,0
0.5,0.22152,0.50893,0
0.5,0.22468,0.50893,0
0.5,0.22785,0.50893,0
0.5,0.23101,0.50893,0
0.5,0.23418,0.50893,0
0.5,0.23734,0.50893,0
0.5,0.24051,0.50893,0
0.5,0.24367,0.50893,0
0.5,0.24684,0.50893,0
0.5,0.25,0.50893,0
0.5,0.25316,0.50893,0
0.5,0.25633,0.50893,0
0.5,0.25949,0.50893,0
0.5,0.26266,0.50893,0
0.5,0.26582,0.50893,0
0.5,0.26899,0.50893,0
0.5,0.27215,0.50893,0
0.5,0.27532,0.50893,0
0.5,0.27848,0.50893,0
0.5,0.28165,0.50893,0
0.5,0.28481,0.50893,0
0.5,0.28797,0.50893,0
0.5,0.29114,0.50893,0
0.5,0.2943,0.50893,0
0.5,0.29747,0.50893,0
0.5,0.30063,0.50893,0
0.5,0.3038,0.50893,0
0.5,0.30696,0.50893,0
0.5,0.31013,0.50893,0
0.5,0.31329,0.50893,0
0.5,0.31646,0.50893,0
0.5,0.31962,0.50893,0
0.5,0.32278,0.50893,0
0.5,0.32595,0.50893,0
0.5,0.32911,0.50893,0
0.5,0.33228,0.50893,0
0.5,0.33544,0.50893,0
0.5,0.33861,0.50893,0
0.5,0.34177,0.50894,0
0.5,0.34494,0.50894,0
0.5,0.3481,0.50894,0
0.5,0.35127,0.50894,0
0.5,0.35443,0.50894,0
0.5,0.35759,0.50894,0
0.5,0.36076,0.50894,0
0.5,0.36392,0.50894,0
0.5,0.36709,0.50894,0
0.5,0.37025,0.50894,0
0.5,0.37342,0.50894,0
0.5,0.37658,0.50894,0
0.5,0.37975,0.50895,0
0.5,0.38291,0.50895,0
0.5,0.38608,0.50895,0
0.5,0.38924,0.50895,0
0.5,0.39241,0.50895,0
0.5,0.39557,0.50895,0
0.5,0.39873,0.50896,0
0.5,0.4019,0.50896,0
0.5,0.40506,0.50896,0
0.5,0.40823,0.50896,0
0.5,0.41139,0.50897,0
0.5,0.41456,0.50897,0
0.5,0.41772,0.50897,0
0.5,0.42089,0.50898,0
0.5,0.42405,0.50898,0
0.5,0.42722,0.50899,0
0.5,0.43038,0.50899,0
0.5,0.43354,0.509,0
0.5,0.43671,0.509,0
0.5,0.43987,0.50901,0
0.5,0.44304,0.50902,0
0.5,0.4462,0.50903,0
0.5,0.44937,0.50904,0
0.5,0.45253,0.50906,0
0.5,0.4557,0.50907,0
0.5,0.45886,0.50909,0
0.5,0.46203,0.50911,0
0.5,0.46519,0.50914,0
0.5,0.46835,0.50918,0
0.5,0.47152,0.50922,0
0.5,0.47468,0.50928,0
0.5,0.47785,0.50936,0
0.5,0.48101,0.50946,0
0.5,0.48188,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50806,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50653,0
0.5,0.48418,0.50963,0
0.5,0.48734,0.50987,0
0.5,0.49051,0.51015,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66052,0.28797,0
0.5,0.66139,0.28762,0
0.5,0.66456,0.28766,0
0.5,0.66526,0.28797,0
0.5,0.65537,0.29114,0
0.5,0.65823,0.28882,0
0.5,0.66772,0.28941,0
0.5,0.66909,0.29114,0
0.5,0.65272,0.2943,0
0.5,0.65506,0.29141,0
0.5,0.67011,0.2943,0
0.5,0.65063,0.29747,0
0.5,0.6519,0.2955,0
0.5,0.67007,0.29747,0
0.5,0.64886,0.30063,0
0.5,0.66933,0.30063,0
0.5,0.647,0.3038,0
0.5,0.64873,0.30086,0
0.5,0.66798,0.3038,0
0.5,0.64529,0.30696,0
0.5,0.64557,0.30649,0
0.5,0.66772,0.30428,0
0.5,0.66646,0.30696,0
0.5,0.64347,0.31013,0
0.5,0.66465,0.31013,0
0.5,0.64174,0.31329,0
0.5,0.64241,0.31216,0
0.5,0.66456,0.31029,0
0.5,0.66301,0.31329,0
0.5,0.63999,0.31646,0
0.5,0.66139,0.31608,0
0.5,0.6612,0.31646,0
0.5,0.63825,0.31962,0
0.5,0.63924,0.3179,0
0.5,0.65957,0.31962,0
0.5,0.63657,0.32278,0
0.5,0.65823,0.32194,0
0.5,0.6578,0.32278,0
0.5,0.63482,0.32595,0
0.5,0.63608,0.32374,0
0.5,0.65617,0.32595,0
0.5,0.63315,0.32911,0
0.5,0.65506,0.32786,0
0.5,0.65443,0.32911,0
0.5,0.63132,0.33228,0
0.5,0.63291,0.32956,0
0.5,0.65273,0.33228,0
0.5,0.6297,0.33544,0
0.5,0.62975,0.33537,0
0.5,0.6519,0.3337,0
0.5,0.65099,0.33544,0
0.5,0.62792,0.33861,0
0.5,0.64922,0.33861,0
0.5,0.62635,0.34177,0
0.5,0.62658,0.34135,0
0.5,0.64873,0.33946,0
0.5,0.64756,0.34177,0
0.5,0.62465,0.34494,0
0.5,0.64584,0.34494,0
0.5,0.62309,0.3481,0
0.5,0.62342,0.3475,0
0.5,0.64557,0.34542,0
0.5,0.64428,0.3481,0
0.5,0.62142,0.35127,0
0.5,0.64257,0.35127,0
0.5,0.61987,0.35443,0
0.5,0.62025,0.35373,0
0.5,0.64241,0.35157,0
0.5,0.64105,0.35443,0
0.5,0.61822,0.35759,0
0.5,0.63935,0.35759,0
0.5,0.61665,0.36076,0
0.5,0.61709,0.35997,0
0.5,0.63924,0.35779,0
0.5,0.63784,0.36076,0
0.5,0.61499,0.36392,0
0.5,0.63615,0.36392,0
0.5,0.61341,0.36709,0
0.5,0.61392,0.36616,0
0.5,0.63608,0.36406,0
0.5,0.63467,0.36709,0
0.5,0.61175,0.37025,0
0.5,0.63301,0.37025,0
0.5,0.61015,0.37342,0
0.5,0.61076,0.37232,0
0.5,0.63291,0.37043,0
0.5,0.63155,0.37342,0
0.5,0.6085,0.37658,0
0.5,0.6299,0.37658,0
0.5,0.60686,0.37975,0
0.5,0.60759,0.37845,0
0.5,0.62975,0.37688,0
0.5,0.62844,0.37975,0
0.5,0.60521,0.38291,0
0.5,0.62683,0.38291,0
0.5,0.60357,0.38608,0
0.5,0.60443,0.38452,0
0.5,0.62658,0.38338,0
0.5,0.62537,0.38608,0
0.5,0.602,0.38924,0
0.5,0.62378,0.38924,0
0.5,0.60047,0.39241,0
0.5,0.60127,0.39084,0
0.5,0.62342,0.38994,0
0.5,0.62231,0.39241,0
0.5,0.59895,0.39557,0
0.5,0.62074,0.39557,0
0.5,0.5974,0.39873,0
0.5,0.5981,0.39741,0
0.5,0.62025,0.39649,0
0.5,0.61923,0.39873,0
0.5,0.59582,0.4019,0
0.5,0.61764,0.4019,0
0.5,0.59426,0.40506,0
0.5,0.59494,0.40379,0
0.5,0.61709,0.40292,0
0.5,0.61611,0.40506,0
0.5,0.59266,0.40823,0
0.5,0.61454,0.40823,0
0.5,0.59109,0.41139,0
0.5,0.59177,0.41013,0
0.5,0.61392,0.4094,0
0.5,0.61303,0.41139,0
0.5,0.58949,0.41456,0
0.5,0.61151,0.41456,0
0.5,0.5879,0.41772,0
0.5,0.58861,0.41642,0
0.5,0.61076,0.41601,0
0.5,0.61,0.41772,0
0.5,0.58628,0.42089,0
0.5,0.60852,0.42089,0
0.5,0.58466,0.42405,0
0.5,0.58544,0.42264,0
0.5,0.60759,0.4227,0
0.5,0.607,0.42405,0
0.5,0.58301,0.42722,0
0.5,0.60557,0.42722,0
0.5,0.58128,0.43038,0
0.5,0.58228,0.42868,0
0.5,0.60443,0.42951,0
0.5,0.60405,0.43038,0
0.5,0.57953,0.43354,0
0.5,0.60271,0.43354,0
0.5,0.57747,0.43671,0
0.5,0.57911,0.43429,0
0.5,0.60127,0.43655,0
0.5,0.6012,0.43671,0
0.5,0.57524,0.43987,0
0.5,0.57595,0.439,0
0.5,0.59998,0.43987,0
0.5,0.57285,0.44304,0
0.5,0.59861,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44415,0
0.5,0.59725,0.4462,0
0.5,0.56889,0.44937,0
0.5,0.56962,0.44822,0
0.5,0.59547,0.44937,0
0.5,0.56683,0.45253,0
0.5,0.59494,0.45017,0
0.5,0.59352,0.45253,0
0.5,0.56453,0.4557,0
0.5,0.56646,0.45309,0
0.5,0.59177,0.45502,0
0.5,0.59134,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58936,0.45886,0
0.5,0.55926,0.46203,0
0.5,0.56013,0.46111,0
0.5,0.58861,0.46008,0
0.5,0.5875,0.46203,0
0.5,0.55607,0.46519,0
0.5,0.55696,0.46436,0
0.5,0.58555,0.46519,0
0.5,0.55233,0.46835,0
0.5,0.5538,0.46717,0
0.5,0.58544,0.46538,0
0.5,0.58383,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47077,0
0.5,0.58181,0.47152,0
0.5,0.54241,0.47468,0
0.5,0.5443,0.47364,0
0.5,0.54747,0.47182,0
0.5,0.57971,0.47468,0
0.5,0.53551,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47552,0
0.5,0.57742,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47925,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47962,0
0.5,0.57476,0.48101,0
0.5,0.51409,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48305,0
0.5,0.57163,0.48418,0
0.5,0.49951,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48573,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48594,0
0.5,0.56789,0.48734,0
0.5,0.48126,0.49051,0
0.5,0.48418,0.49028,0
0.5,0.48734,0.48991,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48796,0
0.5,0.56646,0.48841,0
0.5,0.56335,0.49051,0
0.5,0,0.49178,0
0.5,0.0031646,0.49131,0
0.5,0.0063291,0.49114,0
0.5,0.0094937,0.49107,0
0.5,0.012658,0.49105,0
0.5,0.015823,0.49104,0
0.5,0.018987,0.49104,0
0.5,0.022152,0.49104,0
0.5,0.025316,0.49105,0
0.5,0.028481,0.49105,0
0.5,0.031646,0.49105,0
0.5,0.03481,0.49105,0
0.5,0.037975,0.49105,0
0.5,0.041139,0.49105,0
0.5,0.044304,0.49105,0
0.5,0.047468,0.49105,0
0.5,0.050633,0.49105,0
0.5,0.053797,0.49105,0
0.5,0.056962,0.49105,0
0.5,0.060127,0.49105,0
0.5,0.063291,0.49105,0
0.5,0.066456,0.49105,0
0.5,0.06962,0.49105,0
0.5,0.072785,0.49105,0
0.5,0.075949,0.49105,0
0.5,0.079114,0.49105,0
0.5,0.082278,0.49105,0
0.5,0.085443,0.49105,0
0.5,0.088608,0.49105,0
0.5,0.091772,0.49105,0
0.5,0.094937,0.49104,0
0.5,0.098101,0.49104,0
0.5,0.10127,0.49104,0
0.5,0.10443,0.49104,0
0.5,0.10759,0.49104,0
0.5,0.11076,0.49104,0
0.5,0.11392,0.49104,0
0.5,0.11709,0.49104,0
0.5,0.12025,0.49104,0
0.5,0.12342,0.49104,0
0.5,0.12658,0.49104,0
0.5,0.12975,0.49104,0
0.5,0.13291,0.49104,0
0.5,0.13608,0.49104,0
0.5,0.13924,0.49104,0
0.5,0.14241,0.49104,0
0.5,0.14557,0.49104,0
0.5,0.14873,0.49104,0
0.5,0.1519,0.49104,0
0.5,0.15506,0.49104,0
0.5,0.15823,0.49104,0
0.5,0.16139,0.49104,0
0.5,0.16456,0.49104,0
0.5,0.16772,0.49104,0
0.5,0.17089,0.49104,0
0.5,0.17405,0.49104,0
0.5,0.17722,0.49104,0
0.5,0.18038,0.49104,0
0.5,0.18354,0.49104,0
0.5,0.18671,0.49104,0
0.5,0.18987,0.49104,0
0.5,0.19304,0.49104,0
0.5,0.1962,0.49104,0
0.5,0.19937,0.49104,0
0.5,0.20253,0.49104,0
0.5,0.2057,0.49104,0
0.5,0.20886,0.49104,0
0.5,0.21203,0.49104,0
0.5,0.21519,0.49104,0
0.5,0.21835,0.49104,0
0.5,0.22152,0.49104,0
0.5,0.22468,0.49104,0
0.5,0.22785,0.49104,0
0.5,0.23101,0.49104,0
0.5,0.23418,0.49104,0
0.5,0.23734,0.49104,0
0.5,0.24051,0.49104,0
0.5,0.24367,0.49104,0
0.5,0.24684,0.49104,0
0.5,0.25,0.49104,0
0.5,0.25316,0.49104,0
0.5,0.25633,0.49104,0
0.5,0.25949,0.49104,0
0.5,0.26266,0.49104,0
0.5,0.26582,0.49104,0
0.5,0.26899,0.49104,0
0.5,0.27215,0.49104,0
0.5,0.27532,0.49104,0
0.5,0.27848,0.49104,0
0.5,0.28165,0.49104,0
0.5,0.28481,0.49104,0
0.5,0.28797,0.49104,0
0.5,0.29114,0.49104,0
0.5,0.2943,0.49104,0
0.5,0.29747,0.49104,0
0.5,0.30063,0.49104,0
0.5,0.3038,0.49104,0
0.5,0.30696,0.49104,0
0.5,0.31013,0.49104,0
0.5,0.31329,0.49104,0
0.5,0.31646,0.49104,0
0.5,0.31962,0.49104,0
0.5,0.32278,0.49104,0
0.5,0.32595,0.49104,0
0.5,0.32911,0.49104,0
0.5,0.33228,0.49104,0
0.5,0.33544,0.49104,0
0.5,0.33861,0.49104,0
0.5,0.34177,0.49104,0
0.5,0.34494,0.49104,0
0.5,0.3481,0.49104,0
0.5,0.35127,0.49104,0
0.5,0.35443,0.49104,0
0.5,0.35759,0.49104,0
0.5,0.36076,0.49103,0
0.5,0.36392,0.49103,0
0.5,0.36709,0.49103,0
0.5,0.37025,0.49103,0
0.5,0.37342,0.49103,0
0.5,0.37658,0.49103,0
0.5,0.37975,0.49103,0
0.5,0.38291,0.49103,0
0.5,0.38608,0.49103,0
0.5,0.38924,0.49103,0
0.5,0.39241,0.49103,0
0.5,0.39557,0.49103,0
0.5,0.39873,0.49102,0
0.5,0.4019,0.49102,0
0.5,0.40506,0.49102,0
0.5,0.40823,0.49102,0
0.5,0.41139,0.49102,0
0.5,0.41456,0.49101,0
0.5,0.41772,0.49101,0
0.5,0.42089,0.49101,0
0.5,0.42405,0.49101,0
0.5,0.42722,0.491,0
0.5,0.43038,0.491,0
0.5,0.43354,0.49099,0
0.5,0.43671,0.49099,0
0.5,0.43987,0.49098,0
0.5,0.44304,0.49098,0
0.5,0.4462,0.49097,0
0.5,0.44937,0.49096,0
0.5,0.45253,0.49095,0
0.5,0.4557,0.49093,0
0.5,0.45886,0.49092,0
0.5,0.46203,0.4909,0
0.5,0.46519,0.49087,0
0.5,0.46835,0.49084,0
0.5,0.47152,0.49079,0
0.5,0.47468,0.49073,0
0.5,0.47785,0.49064,0
0.5,0.48101,0.49052,0
0.5,0.56013,0.49254,0
0.5,0.558,0.49367,0
0.5,0.56329,0.49055,0
0.5,0.5538,0.49584,0
0.5,0.55149,0.49684,0
0.5,0.55696,0.49424,0
0.5,0.5443,0.49979,0
0.5,0.54368,0.5,0
0.5,0.54747,0.49862,0
0.5,0.55063,0.49723,0
0.5,0.53481,0.50301,0
0.5,0.53426,0.50316,0
0.5,0.53797,0.50207,0
0.5,0.54114,0.50098,0
0.5,0.52532,0.50576,0
0.5,0.52291,0.50633,0
0.5,0.52848,0.50494,0
0.5,0.53165,0.50401,0
0.5,0.0031646,0.50869,0
0.5,0,0.50823,0
0.5,0.0063291,0.50886,0
0.5,0.0094937,0.50893,0
0.5,0.012658,0.50895,0
0.5,0.015823,0.50896,0
0.5,0.018987,0.50896,0
0.5,0.022152,0.50895,0
0.5,0.025316,0.50895,0
0.5,0.028481,0.50895,0
0.5,0.031646,0.50895,0
0.5,0.03481,0.50895,0
0.5,0.037975,0.50895,0
0.5,0.041139,0.50895,0
0.5,0.044304,0.50895,0
0.5,0.047468,0.50895,0
0.5,0.050633,0.50895,0
0.5,0.053797,0.50895,0
0.5,0.056962,0.50895,0
0.5,0.060127,0.50895,0
0.5,0.063291,0.50895,0
0.5,0.066456,0.50895,0
0.5,0.06962,0.50895,0
0.5,0.072785,0.50895,0
0.5,0.075949,0.50895,0
0.5,0.079114,0.50895,0
0.5,0.082278,0.50895,0
0.5,0.085443,0.50895,0
0.5,0.088608,0.50895,0
0.5,0.091772,0.50895,0
0.5,0.094937,0.50896,0
0.5,0.098101,0.50896,0
0.5,0.10127,0.50896,0
0.5,0.10443,0.50896,0
0.5,0.10759,0.50896,0
0.5,0.11076,0.50896,0
0.5,0.11392,0.50896,0
0.5,0.11709,0.50896,0
0.5,0.12025,0.50896,0
0.5,0.12342,0.50896,0
0.5,0.12658,0.50896,0
0.5,0.12975,0.50896,0
0.5,0.13291,0.50896,0
0.5,0.13608,0.50896,0
0.5,0.13924,0.50896,0
0.5,0.14241,0.50896,0
0.5,0.14557,0.50896,0
0.5,0.14873,0.50896,0
0.5,0.1519,0.50896,0
0.5,0.15506,0.50896,0
0.5,0.15823,0.50896,0
0.5,0.16139,0.50896,0
0.5,0.16456,0.50896,0
0.5,0.16772,0.50896,0
0.5,0.17089,0.50896,0
0.5,0.17405,0.50896,0
0.5,0.17722,0.50896,0
0.5,0.18038,0.50896,0
0.5,0.18354,0.50896,0
0.5,0.18671,0.50896,0
0.5,0.18987,0.50896,0
0.5,0.19304,0.50896,0
0.5,0.1962,0.50896,0
0.5,0.19937,0.50896,0
0.5,0.20253,0.50896,0
0.5,0.2057,0.50896,0
0.5,0.20886,0.50896,0
0.5,0.21203,0.50896,0
0.5,0.21519,0.50896,0
0.5,0.21835,0.50896,0
0.5,0.22152,0.50896,0
0.5,0.22468,0.50896,0
0.5,0.22785,0.50896,0
0.5,0.23101,0.50896,0
0.5,0.23418,0.50896,0
0.5,0.23734,0.50896,0
0.5,0.24051,0.50896,0
0.5,0.24367,0.50896,0
0.5,0.24684,0.50896,0
0.5,0.25,0.50896,0
0.5,0.25316,0.50896,0
0.5,0.25633,0.50896,0
0.5,0.25949,0.50896,0
0.5,0.26266,0.50896,0
0.5,0.26582,0.50896,0
0.5,0.26899,0.50896,0
0.5,0.27215,0.50896,0
0.5,0.27532,0.50896,0
0.5,0.27848,0.50896,0
0.5,0.28165,0.50896,0
0.5,0.28481,0.50896,0
0.5,0.28797,0.50896,0
0.5,0.29114,0.50896,0
0.5,0.2943,0.50896,0
0.5,0.29747,0.50896,0
0.5,0.30063,0.50896,0
0.5,0.3038,0.50896,0
0.5,0.30696,0.50896,0
0.5,0.31013,0.50896,0
0.5,0.31329,0.50896,0
0.5,0.31646,0.50896,0
0.5,0.31962,0.50896,0
0.5,0.32278,0.50897,0
0.5,0.32595,0.50897,0
0.5,0.32911,0.50897,0
0.5,0.33228,0.50897,0
0.5,0.33544,0.50897,0
0.5,0.33861,0.50897,0
0.5,0.34177,0.50897,0
0.5,0.34494,0.50897,0
0.5,0.3481,0.50897,0
0.5,0.35127,0.50897,0
0.5,0.35443,0.50897,0
0.5,0.35759,0.50897,0
0.5,0.36076,0.50897,0
0.5,0.36392,0.50897,0
0.5,0.36709,0.50897,0
0.5,0.37025,0.50897,0
0.5,0.37342,0.50898,0
0.5,0.37658,0.50898,0
0.5,0.37975,0.50898,0
0.5,0.38291,0.50898,0
0.5,0.38608,0.50898,0
0.5,0.38924,0.50898,0
0.5,0.39241,0.50898,0
0.5,0.39557,0.50898,0
0.5,0.39873,0.50899,0
0.5,0.4019,0.50899,0
0.5,0.40506,0.50899,0
0.5,0.40823,0.50899,0
0.5,0.41139,0.509,0
0.5,0.41456,0.509,0
0.5,0.41772,0.509,0
0.5,0.42089,0.50901,0
0.5,0.42405,0.50901,0
0.5,0.42722,0.50902,0
0.5,0.43038,0.50902,0
0.5,0.43354,0.50903,0
0.5,0.43671,0.50903,0
0.5,0.43987,0.50904,0
0.5,0.44304,0.50905,0
0.5,0.4462,0.50906,0
0.5,0.44937,0.50907,0
0.5,0.45253,0.50908,0
0.5,0.4557,0.5091,0
0.5,0.45886,0.50912,0
0.5,0.46203,0.50914,0
0.5,0.46519,0.50917,0
0.5,0.46835,0.5092,0
0.5,0.47152,0.50924,0
0.5,0.47468,0.5093,0
0.5,0.47785,0.50937,0
0.5,0.48101,0.50947,0
0.5,0.48158,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50653,0
0.5,0.48418,0.50964,0
0.5,0.48734,0.50987,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.671,0.26582,0
0.5,0.67405,0.26418,0
0.5,0.67722,0.26379,0
0.5,0.68038,0.26481,0
0.5,0.68159,0.26582,0
0.5,0.66765,0.26899,0
0.5,0.66772,0.2689,0
0.5,0.67089,0.26588,0
0.5,0.68353,0.26899,0
0.5,0.66531,0.27215,0
0.5,0.68354,0.26909,0
0.5,0.68395,0.27215,0
0.5,0.66329,0.27532,0
0.5,0.66456,0.27335,0
0.5,0.68354,0.2746,0
0.5,0.68345,0.27532,0
0.5,0.66149,0.27848,0
0.5,0.68244,0.27848,0
0.5,0.65955,0.28165,0
0.5,0.66139,0.27865,0
0.5,0.6809,0.28165,0
0.5,0.65776,0.28481,0
0.5,0.65823,0.28404,0
0.5,0.68038,0.28253,0
0.5,0.67919,0.28481,0
0.5,0.65591,0.28797,0
0.5,0.67729,0.28797,0
0.5,0.6541,0.29114,0
0.5,0.65506,0.28954,0
0.5,0.67722,0.2881,0
0.5,0.67557,0.29114,0
0.5,0.65235,0.2943,0
0.5,0.67405,0.29366,0
0.5,0.6737,0.2943,0
0.5,0.65052,0.29747,0
0.5,0.6519,0.29514,0
0.5,0.67197,0.29747,0
0.5,0.64884,0.30063,0
0.5,0.67089,0.29928,0
0.5,0.67018,0.30063,0
0.5,0.64695,0.3038,0
0.5,0.64873,0.30082,0
0.5,0.66842,0.3038,0
0.5,0.64521,0.30696,0
0.5,0.64557,0.30637,0
0.5,0.66772,0.30496,0
0.5,0.66667,0.30696,0
0.5,0.6434,0.31013,0
0.5,0.66483,0.31013,0
0.5,0.64168,0.31329,0
0.5,0.64241,0.31205,0
0.5,0.66456,0.31059,0
0.5,0.66312,0.31329,0
0.5,0.63996,0.31646,0
0.5,0.66139,0.31623,0
0.5,0.66127,0.31646,0
0.5,0.63824,0.31962,0
0.5,0.63924,0.31788,0
0.5,0.65965,0.31962,0
0.5,0.63657,0.32278,0
0.5,0.65823,0.32214,0
0.5,0.65791,0.32278,0
0.5,0.63481,0.32595,0
0.5,0.63608,0.32374,0
0.5,0.65632,0.32595,0
0.5,0.63312,0.32911,0
0.5,0.65506,0.32818,0
0.5,0.6546,0.32911,0
0.5,0.63126,0.33228,0
0.5,0.63291,0.32949,0
0.5,0.65295,0.33228,0
0.5,0.62961,0.33544,0
0.5,0.62975,0.3352,0
0.5,0.6519,0.33407,0
0.5,0.65118,0.33544,0
0.5,0.62784,0.33861,0
0.5,0.6494,0.33861,0
0.5,0.62625,0.34177,0
0.5,0.62658,0.34117,0
0.5,0.64873,0.33974,0
0.5,0.64766,0.34177,0
0.5,0.62456,0.34494,0
0.5,0.64591,0.34494,0
0.5,0.623,0.3481,0
0.5,0.62342,0.34734,0
0.5,0.64557,0.34554,0
0.5,0.64433,0.3481,0
0.5,0.62135,0.35127,0
0.5,0.64264,0.35127,0
0.5,0.61979,0.35443,0
0.5,0.62025,0.35358,0
0.5,0.64241,0.3517,0
0.5,0.64112,0.35443,0
0.5,0.61815,0.35759,0
0.5,0.63944,0.35759,0
0.5,0.61658,0.36076,0
0.5,0.61709,0.35984,0
0.5,0.63924,0.35796,0
0.5,0.63793,0.36076,0
0.5,0.61494,0.36392,0
0.5,0.63626,0.36392,0
0.5,0.61334,0.36709,0
0.5,0.61392,0.36604,0
0.5,0.63608,0.36426,0
0.5,0.63476,0.36709,0
0.5,0.6117,0.37025,0
0.5,0.63312,0.37025,0
0.5,0.6101,0.37342,0
0.5,0.61076,0.37222,0
0.5,0.63291,0.37065,0
0.5,0.63164,0.37342,0
0.5,0.60845,0.37658,0
0.5,0.63002,0.37658,0
0.5,0.60682,0.37975,0
0.5,0.60759,0.37836,0
0.5,0.62975,0.37709,0
0.5,0.62853,0.37975,0
0.5,0.60517,0.38291,0
0.5,0.62693,0.38291,0
0.5,0.60354,0.38608,0
0.5,0.60443,0.38446,0
0.5,0.62658,0.38358,0
0.5,0.62545,0.38608,0
0.5,0.60198,0.38924,0
0.5,0.62387,0.38924,0
0.5,0.60044,0.39241,0
0.5,0.60127,0.3908,0
0.5,0.62342,0.39011,0
0.5,0.62238,0.39241,0
0.5,0.59891,0.39557,0
0.5,0.62081,0.39557,0
0.5,0.59735,0.39873,0
0.5,0.5981,0.39732,0
0.5,0.62025,0.39662,0
0.5,0.61929,0.39873,0
0.5,0.59578,0.4019,0
0.5,0.61771,0.4019,0
0.5,0.5942,0.40506,0
0.5,0.59494,0.40369,0
0.5,0.61709,0.40306,0
0.5,0.61617,0.40506,0
0.5,0.59261,0.40823,0
0.5,0.61462,0.40823,0
0.5,0.59103,0.41139,0
0.5,0.59177,0.41002,0
0.5,0.61392,0.40956,0
0.5,0.6131,0.41139,0
0.5,0.58944,0.41456,0
0.5,0.61159,0.41456,0
0.5,0.58784,0.41772,0
0.5,0.58861,0.41631,0
0.5,0.61076,0.41616,0
0.5,0.61006,0.41772,0
0.5,0.58624,0.42089,0
0.5,0.60859,0.42089,0
0.5,0.5846,0.42405,0
0.5,0.58544,0.42254,0
0.5,0.60759,0.42284,0
0.5,0.60706,0.42405,0
0.5,0.58296,0.42722,0
0.5,0.60564,0.42722,0
0.5,0.58123,0.43038,0
0.5,0.58228,0.42859,0
0.5,0.60443,0.42964,0
0.5,0.60411,0.43038,0
0.5,0.5795,0.43354,0
0.5,0.60277,0.43354,0
0.5,0.57745,0.43671,0
0.5,0.57911,0.43424,0
0.5,0.60127,0.43667,0
0.5,0.60125,0.43671,0
0.5,0.57523,0.43987,0
0.5,0.57595,0.43898,0
0.5,0.60003,0.43987,0
0.5,0.57285,0.44304,0
0.5,0.59866,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44423,0
0.5,0.59727,0.4462,0
0.5,0.56889,0.44937,0
0.5,0.56962,0.44822,0
0.5,0.59549,0.44937,0
0.5,0.56683,0.45253,0
0.5,0.59494,0.45019,0
0.5,0.59355,0.45253,0
0.5,0.56453,0.4557,0
0.5,0.56646,0.45309,0
0.5,0.59177,0.4551,0
0.5,0.5914,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58947,0.45886,0
0.5,0.55926,0.46203,0
0.5,0.56013,0.46111,0
0.5,0.58861,0.46025,0
0.5,0.58759,0.46203,0
0.5,0.55607,0.46519,0
0.5,0.55696,0.46436,0
0.5,0.58566,0.46519,0
0.5,0.55233,0.46835,0
0.5,0.5538,0.46717,0
0.5,0.58544,0.46556,0
0.5,0.5839,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47086,0
0.5,0.58186,0.47152,0
0.5,0.54241,0.47468,0
0.5,0.5443,0.47364,0
0.5,0.54747,0.47182,0
0.5,0.57974,0.47468,0
0.5,0.53551,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47555,0
0.5,0.57743,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47925,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47964,0
0.5,0.57476,0.48101,0
0.5,0.51409,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48305,0
0.5,0.57163,0.48418,0
0.5,0.49951,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48573,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48594,0
0.5,0.56789,0.48734,0
0.5,0.48097,0.49051,0
0.5,0.48101,0.4905,0
0.5,0.48418,0.49026,0
0.5,0.48734,0.4899,0
0.5,0.49051,0.48939,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48796,0
0.5,0.56646,0.48841,0
0.5,0.56336,0.49051,0
0.5,0,0.49172,0
0.5,0.0031646,0.49127,0
0.5,0.0063291,0.4911,0
0.5,0.0094937,0.49104,0
0.5,0.012658,0.49102,0
0.5,0.015823,0.49101,0
0.5,0.018987,0.49101,0
0.5,0.022152,0.49101,0
0.5,0.025316,0.49101,0
0.5,0.028481,0.49102,0
0.5,0.031646,0.49102,0
0.5,0.03481,0.49102,0
0.5,0.037975,0.49102,0
0.5,0.041139,0.49102,0
0.5,0.044304,0.49102,0
0.5,0.047468,0.49102,0
0.5,0.050633,0.49102,0
0.5,0.053797,0.49102,0
0.5,0.056962,0.49102,0
0.5,0.060127,0.49102,0
0.5,0.063291,0.49102,0
0.5,0.066456,0.49102,0
0.5,0.06962,0.49102,0
0.5,0.072785,0.49102,0
0.5,0.075949,0.49101,0
0.5,0.079114,0.49101,0
0.5,0.082278,0.49101,0
0.5,0.085443,0.49101,0
0.5,0.088608,0.49101,0
0.5,0.091772,0.49101,0
0.5,0.094937,0.49101,0
0.5,0.098101,0.49101,0
0.5,0.10127,0.49101,0
0.5,0.10443,0.49101,0
0.5,0.10759,0.49101,0
0.5,0.11076,0.49101,0
0.5,0.11392,0.49101,0
0.5,0.11709,0.49101,0
0.5,0.12025,0.49101,0
0.5,0.12342,0.49101,0
0.5,0.12658,0.49101,0
0.5,0.12975,0.49101,0
0.5,0.13291,0.49101,0
0.5,0.13608,0.49101,0
0.5,0.13924,0.49101,0
0.5,0.14241,0.49101,0
0.5,0.14557,0.49101,0
0.5,0.14873,0.49101,0
0.5,0.1519,0.49101,0
0.5,0.15506,0.49101,0
0.5,0.15823,0.49101,0
0.5,0.16139,0.49101,0
0.5,0.16456,0.49101,0
0.5,0.16772,0.49101,0
0.5,0.17089,0.49101,0
0.5,0.17405,0.49101,0
0.5,0.17722,0.49101,0
0.5,0.18038,0.49101,0
0.5,0.18354,0.49101,0
0.5,0.18671,0.49101,0
0.5,0.18987,0.49101,0
0.5,0.19304,0.49101,0
0.5,0.1962,0.49101,0
0.5,0.19937,0.49101,0
0.5,0.20253,0.49101,0
0.5,0.2057,0.49101,0
0.5,0.20886,0.49101,0
0.5,0.21203,0.49101,0
0.5,0.21519,0.49101,0
0.5,0.21835,0.49101,0
0.5,0.22152,0.49101,0
0.5,0.22468,0.49101,0
0.5,0.22785,0.49101,0
0.5,0.23101,0.49101,0
0.5,0.23418,0.49101,0
0.5,0.23734,0.49101,0
0.5,0.24051,0.49101,0
0.5,0.24367,0.49101,0
0.5,0.24684,0.49101,0
0.5,0.25,0.49101,0
0.5,0.25316,0.49101,0
0.5,0.25633,0.49101,0
0.5,0.25949,0.49101,0
0.5,0.26266,0.49101,0
0.5,0.26582,0.49101,0
0.5,0.26899,0.49101,0
0.5,0.27215,0.49101,0
0.5,0.27532,0.49101,0
0.5,0.27848,0.49101,0
0.5,0.28165,0.49101,0
0.5,0.28481,0.49101,0
0.5,0.28797,0.49101,0
0.5,0.29114,0.49101,0
0.5,0.2943,0.49101,0
0.5,0.29747,0.49101,0
0.5,0.30063,0.49101,0
0.5,0.3038,0.49101,0
0.5,0.30696,0.49101,0
0.5,0.31013,0.49101,0
0.5,0.31329,0.49101,0
0.5,0.31646,0.49101,0
0.5,0.31962,0.49101,0
0.5,0.32278,0.49101,0
0.5,0.32595,0.49101,0
0.5,0.32911,0.49101,0
0.5,0.33228,0.49101,0
0.5,0.33544,0.49101,0
0.5,0.33861,0.49101,0
0.5,0.34177,0.49101,0
0.5,0.34494,0.49101,0
0.5,0.3481,0.49101,0
0.5,0.35127,0.49101,0
0.5,0.35443,0.49101,0
0.5,0.35759,0.491,0
0.5,0.36076,0.491,0
0.5,0.36392,0.491,0
0.5,0.36709,0.491,0
0.5,0.37025,0.491,0
0.5,0.37342,0.491,0
0.5,0.37658,0.491,0
0.5,0.37975,0.491,0
0.5,0.38291,0.491,0
0.5,0.38608,0.491,0
0.5,0.38924,0.491,0
0.5,0.39241,0.491,0
0.5,0.39557,0.491,0
0.5,0.39873,0.49099,0
0.5,0.4019,0.49099,0
0.5,0.40506,0.49099,0
0.5,0.40823,0.49099,0
0.5,0.41139,0.49099,0
0.5,0.41456,0.49099,0
0.5,0.41772,0.49098,0
0.5,0.42089,0.49098,0
0.5,0.42405,0.49098,0
0.5,0.42722,0.49097,0
0.5,0.43038,0.49097,0
0.5,0.43354,0.49097,0
0.5,0.43671,0.49096,0
0.5,0.43987,0.49096,0
0.5,0.44304,0.49095,0
0.5,0.4462,0.49094,0
0.5,0.44937,0.49093,0
0.5,0.45253,0.49092,0
0.5,0.4557,0.49091,0
0.5,0.45886,0.49089,0
0.5,0.46203,0.49087,0
0.5,0.46519,0.49085,0
0.5,0.46835,0.49082,0
0.5,0.47152,0.49077,0
0.5,0.47468,0.49071,0
0.5,0.47785,0.49063,0
0.5,0.56013,0.49255,0
0.5,0.55801,0.49367,0
0.5,0.56329,0.49055,0
0.5,0.5538,0.49585,0
0.5,0.5515,0.49684,0
0.5,0.55696,0.49424,0
0.5,0.5443,0.49979,0
0.5,0.54368,0.5,0
0.5,0.54747,0.49863,0
0.5,0.55063,0.49724,0
0.5,0.53481,0.50301,0
0.5,0.53427,0.50316,0
0.5,0.53797,0.50207,0
0.5,0.54114,0.50099,0
0.5,0.52532,0.50577,0
0.5,0.52291,0.50633,0
0.5,0.52848,0.50494,0
0.5,0.53165,0.50402,0
0.5,0.0031646,0.50874,0
0.5,0,0.50828,0
0.5,0.0063291,0.5089,0
0.5,0.0094937,0.50896,0
0.5,0.012658,0.50898,0
0.5,0.015823,0.50899,0
0.5,0.018987,0.50899,0
0.5,0.022152,0.50899,0
0.5,0.025316,0.50898,0
0.5,0.028481,0.50898,0
0.5,0.031646,0.50898,0
0.5,0.03481,0.50898,0
0.5,0.037975,0.50898,0
0.5,0.041139,0.50898,0
0.5,0.044304,0.50898,0
0.5,0.047468,0.50898,0
0.5,0.050633,0.50898,0
0.5,0.053797,0.50898,0
0.5,0.056962,0.50898,0
0.5,0.060127,0.50898,0
0.5,0.063291,0.50898,0
0.5,0.066456,0.50898,0
0.5,0.06962,0.50898,0
0.5,0.072785,0.50898,0
0.5,0.075949,0.50898,0
0.5,0.079114,0.50899,0
0.5,0.082278,0.50899,0
0.5,0.085443,0.50899,0
0.5,0.088608,0.50899,0
0.5,0.091772,0.50899,0
0.5,0.094937,0.50899,0
0.5,0.098101,0.50899,0
0.5,0.10127,0.50899,0
0.5,0.10443,0.50899,0
0.5,0.10759,0.50899,0
0.5,0.11076,0.50899,0
0.5,0.11392,0.50899,0
0.5,0.11709,0.50899,0
0.5,0.12025,0.50899,0
0.5,0.12342,0.50899,0
0.5,0.12658,0.50899,0
0.5,0.12975,0.50899,0
0.5,0.13291,0.50899,0
0.5,0.13608,0.50899,0
0.5,0.13924,0.50899,0
0.5,0.14241,0.50899,0
0.5,0.14557,0.50899,0
0.5,0.14873,0.50899,0
0.5,0.1519,0.50899,0
0.5,0.15506,0.50899,0
0.5,0.15823,0.50899,0
0.5,0.16139,0.50899,0
0.5,0.16456,0.50899,0
0.5,0.16772,0.50899,0
0.5,0.17089,0.50899,0
0.5,0.17405,0.50899,0
0.5,0.17722,0.50899,0
0.5,0.18038,0.50899,0
0.5,0.18354,0.50899,0
0.5,0.18671,0.50899,0
0.5,0.18987,0.50899,0
0.5,0.19304,0.50899,0
0.5,0.1962,0.50899,0
0.5,0.19937,0.50899,0
0.5,0.20253,0.50899,0
0.5,0.2057,0.50899,0
0.5,0.20886,0.50899,0
0.5,0.21203,0.50899,0
0.5,0.21519,0.50899,0
0.5,0.21835,0.50899,0
0.5,0.22152,0.50899,0
0.5,0.22468,0.50899,0
0.5,0.22785,0.50899,0
0.5,0.23101,0.50899,0
0.5,0.23418,0.50899,0
0.5,0.23734,0.50899,0
0.5,0.24051,0.50899,0
0.5,0.24367,0.50899,0
0.5,0.24684,0.50899,0
0.5,0.25,0.50899,0
0.5,0.25316,0.50899,0
0.5,0.25633,0.50899,0
0.5,0.25949,0.50899,0
0.5,0.26266,0.50899,0
0.5,0.26582,0.50899,0
0.5,0.26899,0.50899,0
0.5,0.27215,0.50899,0
0.5,0.27532,0.50899,0
0.5,0.27848,0.50899,0
0.5,0.28165,0.50899,0
0.5,0.28481,0.50899,0
0.5,0.28797,0.50899,0
0.5,0.29114,0.50899,0
0.5,0.2943,0.50899,0
0.5,0.29747,0.50899,0
0.5,0.30063,0.50899,0
0.5,0.3038,0.50899,0
0.5,0.30696,0.50899,0
0.5,0.31013,0.50899,0
0.5,0.31329,0.50899,0
0.5,0.31646,0.50899,0
0.5,0.31962,0.509,0
0.5,0.32278,0.509,0
0.5,0.32595,0.509,0
0.5,0.32911,0.509,0
0.5,0.33228,0.509,0
0.5,0.33544,0.509,0
0.5,0.33861,0.509,0
0.5,0.34177,0.509,0
0.5,0.34494,0.509,0
0.5,0.3481,0.509,0
0.5,0.35127,0.509,0
0.5,0.35443,0.509,0
0.5,0.35759,0.509,0
0.5,0.36076,0.509,0
0.5,0.36392,0.509,0
0.5,0.36709,0.509,0
0.5,0.37025,0.509,0
0.5,0.37342,0.509,0
0.5,0.37658,0.50901,0
0.5,0.37975,0.50901,0
0.5,0.38291,0.50901,0
0.5,0.38608,0.50901,0
0.5,0.38924,0.50901,0
0.5,0.39241,0.50901,0
0.5,0.39557,0.50901,0
0.5,0.39873,0.50902,0
0.5,0.4019,0.50902,0
0.5,0.40506,0.50902,0
0.5,0.40823,0.50902,0
0.5,0.41139,0.50903,0
0.5,0.41456,0.50903,0
0.5,0.41772,0.50903,0
0.5,0.42089,0.50903,0
0.5,0.42405,0.50904,0
0.5,0.42722,0.50904,0
0.5,0.43038,0.50905,0
0.5,0.43354,0.50905,0
0.5,0.43671,0.50906,0
0.5,0.43987,0.50907,0
0.5,0.44304,0.50908,0
0.5,0.4462,0.50908,0
0.5,0.44937,0.5091,0
0.5,0.45253,0.50911,0
0.5,0.4557,0.50912,0
0.5,0.45886,0.50914,0
0.5,0.46203,0.50916,0
0.5,0.46519,0.50919,0
0.5,0.46835,0.50922,0
0.5,0.47152,0.50926,0
0.5,0.47468,0.50932,0
0.5,0.47785,0.50939,0
0.5,0.48101,0.50948,0
0.5,0.48127,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50654,0
0.5,0.48418,0.50965,0
0.5,0.48734,0.50988,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68591,0.24367,0
0.5,0.68671,0.24326,0
0.5,0.68987,0.24287,0
0.5,0.69236,0.24367,0
0.5,0.68131,0.24684,0
0.5,0.68354,0.24482,0
0.5,0.69304,0.24394,0
0.5,0.69561,0.24684,0
0.5,0.67862,0.25,0
0.5,0.68038,0.24776,0
0.5,0.6962,0.24887,0
0.5,0.69648,0.25,0
0.5,0.6765,0.25316,0
0.5,0.67722,0.25209,0
0.5,0.69627,0.25316,0
0.5,0.67456,0.25633,0
0.5,0.6962,0.25338,0
0.5,0.69543,0.25633,0
0.5,0.67259,0.25949,0
0.5,0.67405,0.2572,0
0.5,0.69404,0.25949,0
0.5,0.67077,0.26266,0
0.5,0.67089,0.26247,0
0.5,0.69304,0.26121,0
0.5,0.69229,0.26266,0
0.5,0.66881,0.26582,0
0.5,0.69042,0.26582,0
0.5,0.66695,0.26899,0
0.5,0.66772,0.26774,0
0.5,0.68987,0.26669,0
0.5,0.68859,0.26899,0
0.5,0.66511,0.27215,0
0.5,0.68671,0.27201,0
0.5,0.68663,0.27215,0
0.5,0.66324,0.27532,0
0.5,0.66456,0.27316,0
0.5,0.68487,0.27532,0
0.5,0.66148,0.27848,0
0.5,0.68354,0.27744,0
0.5,0.68296,0.27848,0
0.5,0.65954,0.28165,0
0.5,0.66139,0.27864,0
0.5,0.68113,0.28165,0
0.5,0.65773,0.28481,0
0.5,0.65823,0.284,0
0.5,0.68038,0.28286,0
0.5,0.67932,0.28481,0
0.5,0.65588,0.28797,0
0.5,0.67746,0.28797,0
0.5,0.65406,0.29114,0
0.5,0.65506,0.28948,0
0.5,0.67722,0.28837,0
0.5,0.67573,0.29114,0
0.5,0.65233,0.2943,0
0.5,0.67405,0.2939,0
0.5,0.67383,0.2943,0
0.5,0.65052,0.29747,0
0.5,0.6519,0.29512,0
0.5,0.6721,0.29747,0
0.5,0.64883,0.30063,0
0.5,0.67089,0.2995,0
0.5,0.67029,0.30063,0
0.5,0.64693,0.3038,0
0.5,0.64873,0.30081,0
0.5,0.66859,0.3038,0
0.5,0.64516,0.30696,0
0.5,0.64557,0.30629,0
0.5,0.66772,0.30527,0
0.5,0.66685,0.30696,0
0.5,0.64334,0.31013,0
0.5,0.66505,0.31013,0
0.5,0.64162,0.31329,0
0.5,0.64241,0.31195,0
0.5,0.66456,0.31095,0
0.5,0.66328,0.31329,0
0.5,0.63993,0.31646,0
0.5,0.66139,0.31644,0
0.5,0.66138,0.31646,0
0.5,0.63822,0.31962,0
0.5,0.63924,0.31784,0
0.5,0.65976,0.31962,0
0.5,0.63656,0.32278,0
0.5,0.65823,0.32232,0
0.5,0.658,0.32278,0
0.5,0.6348,0.32595,0
0.5,0.63608,0.32373,0
0.5,0.65644,0.32595,0
0.5,0.6331,0.32911,0
0.5,0.65506,0.32841,0
0.5,0.65472,0.32911,0
0.5,0.63123,0.33228,0
0.5,0.63291,0.32946,0
0.5,0.6531,0.33228,0
0.5,0.62954,0.33544,0
0.5,0.62975,0.33509,0
0.5,0.6519,0.33435,0
0.5,0.65133,0.33544,0
0.5,0.62777,0.33861,0
0.5,0.64957,0.33861,0
0.5,0.62617,0.34177,0
0.5,0.62658,0.34103,0
0.5,0.64873,0.34,0
0.5,0.64778,0.34177,0
0.5,0.6245,0.34494,0
0.5,0.64601,0.34494,0
0.5,0.62293,0.3481,0
0.5,0.62342,0.3472,0
0.5,0.64557,0.34571,0
0.5,0.6444,0.3481,0
0.5,0.62129,0.35127,0
0.5,0.64271,0.35127,0
0.5,0.61973,0.35443,0
0.5,0.62025,0.35346,0
0.5,0.64241,0.35183,0
0.5,0.64118,0.35443,0
0.5,0.6181,0.35759,0
0.5,0.63952,0.35759,0
0.5,0.61652,0.36076,0
0.5,0.61709,0.35972,0
0.5,0.63924,0.3581,0
0.5,0.638,0.36076,0
0.5,0.61488,0.36392,0
0.5,0.63635,0.36392,0
0.5,0.61329,0.36709,0
0.5,0.61392,0.36593,0
0.5,0.63608,0.36443,0
0.5,0.63484,0.36709,0
0.5,0.61166,0.37025,0
0.5,0.63321,0.37025,0
0.5,0.61005,0.37342,0
0.5,0.61076,0.37213,0
0.5,0.63291,0.37082,0
0.5,0.63172,0.37342,0
0.5,0.60842,0.37658,0
0.5,0.63011,0.37658,0
0.5,0.60677,0.37975,0
0.5,0.60759,0.37828,0
0.5,0.62975,0.37726,0
0.5,0.62861,0.37975,0
0.5,0.60514,0.38291,0
0.5,0.62702,0.38291,0
0.5,0.60351,0.38608,0
0.5,0.60443,0.38439,0
0.5,0.62658,0.38375,0
0.5,0.62552,0.38608,0
0.5,0.60196,0.38924,0
0.5,0.62396,0.38924,0
0.5,0.60041,0.39241,0
0.5,0.60127,0.39075,0
0.5,0.62342,0.39027,0
0.5,0.62245,0.39241,0
0.5,0.59888,0.39557,0
0.5,0.62088,0.39557,0
0.5,0.59731,0.39873,0
0.5,0.5981,0.39724,0
0.5,0.62025,0.39675,0
0.5,0.61935,0.39873,0
0.5,0.59574,0.4019,0
0.5,0.61778,0.4019,0
0.5,0.59415,0.40506,0
0.5,0.59494,0.4036,0
0.5,0.61709,0.4032,0
0.5,0.61624,0.40506,0
0.5,0.59257,0.40823,0
0.5,0.6147,0.40823,0
0.5,0.59098,0.41139,0
0.5,0.59177,0.40993,0
0.5,0.61392,0.40971,0
0.5,0.61316,0.41139,0
0.5,0.5894,0.41456,0
0.5,0.61166,0.41456,0
0.5,0.58779,0.41772,0
0.5,0.58861,0.41622,0
0.5,0.61076,0.4163,0
0.5,0.61012,0.41772,0
0.5,0.58619,0.42089,0
0.5,0.60866,0.42089,0
0.5,0.58455,0.42405,0
0.5,0.58544,0.42244,0
0.5,0.60759,0.42297,0
0.5,0.60712,0.42405,0
0.5,0.58292,0.42722,0
0.5,0.6057,0.42722,0
0.5,0.58119,0.43038,0
0.5,0.58228,0.42852,0
0.5,0.60443,0.42975,0
0.5,0.60416,0.43038,0
0.5,0.57947,0.43354,0
0.5,0.60282,0.43354,0
0.5,0.57743,0.43671,0
0.5,0.57911,0.43419,0
0.5,0.6013,0.43671,0
0.5,0.57522,0.43987,0
0.5,0.57595,0.43896,0
0.5,0.60127,0.4368,0
0.5,0.60007,0.43987,0
0.5,0.57285,0.44304,0
0.5,0.5987,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44429,0
0.5,0.59729,0.4462,0
0.5,0.56889,0.44937,0
0.5,0.56962,0.44822,0
0.5,0.59552,0.44937,0
0.5,0.56683,0.45253,0
0.5,0.59494,0.45024,0
0.5,0.5936,0.45253,0
0.5,0.56453,0.4557,0
0.5,0.56646,0.45309,0
0.5,0.59177,0.45521,0
0.5,0.59147,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58958,0.45886,0
0.5,0.55926,0.46203,0
0.5,0.56013,0.4611,0
0.5,0.58861,0.46042,0
0.5,0.58769,0.46203,0
0.5,0.55606,0.46519,0
0.5,0.55696,0.46435,0
0.5,0.58578,0.46519,0
0.5,0.55233,0.46835,0
0.5,0.5538,0.46717,0
0.5,0.58544,0.46575,0
0.5,0.58399,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47096,0
0.5,0.58192,0.47152,0
0.5,0.54241,0.47468,0
0.5,0.5443,0.47364,0
0.5,0.54747,0.47182,0
0.5,0.57977,0.47468,0
0.5,0.53551,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47559,0
0.5,0.57744,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47965,0
0.5,0.57477,0.48101,0
0.5,0.51409,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48219,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48305,0
0.5,0.57163,0.48418,0
0.5,0.49951,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48573,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48594,0
0.5,0.56789,0.48734,0
0.5,0.48058,0.49051,0
0.5,0.48101,0.49048,0
0.5,0.48418,0.49025,0
0.5,0.48734,0.48989,0
0.5,0.49051,0.48938,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48796,0
0.5,0.56646,0.48842,0
0.5,0.56336,0.49051,0
0.5,0,0.49166,0
0.5,0.0031646,0.49122,0
0.5,0.0063291,0.49107,0
0.5,0.0094937,0.49101,0
0.5,0.012658,0.49099,0
0.5,0.015823,0.49098,0
0.5,0.018987,0.49098,0
0.5,0.022152,0.49099,0
0.5,0.025316,0.49099,0
0.5,0.028481,0.49099,0
0.5,0.031646,0.49099,0
0.5,0.03481,0.49099,0
0.5,0.037975,0.49099,0
0.5,0.041139,0.49099,0
0.5,0.044304,0.49099,0
0.5,0.047468,0.49099,0
0.5,0.050633,0.49099,0
0.5,0.053797,0.49099,0
0.5,0.056962,0.49099,0
0.5,0.060127,0.49099,0
0.5,0.063291,0.49099,0
0.5,0.066456,0.49099,0
0.5,0.06962,0.49099,0
0.5,0.072785,0.49099,0
0.5,0.075949,0.49099,0
0.5,0.079114,0.49099,0
0.5,0.082278,0.49099,0
0.5,0.085443,0.49099,0
0.5,0.088608,0.49099,0
0.5,0.091772,0.49099,0
0.5,0.094937,0.49099,0
0.5,0.098101,0.49099,0
0.5,0.10127,0.49099,0
0.5,0.10443,0.49099,0
0.5,0.10759,0.49099,0
0.5,0.11076,0.49099,0
0.5,0.11392,0.49098,0
0.5,0.11709,0.49098,0
0.5,0.12025,0.49098,0
0.5,0.12342,0.49098,0
0.5,0.12658,0.49098,0
0.5,0.12975,0.49098,0
0.5,0.13291,0.49098,0
0.5,0.13608,0.49098,0
0.5,0.13924,0.49098,0
0.5,0.14241,0.49098,0
0.5,0.14557,0.49098,0
0.5,0.14873,0.49098,0
0.5,0.1519,0.49098,0
0.5,0.15506,0.49098,0
0.5,0.15823,0.49098,0
0.5,0.16139,0.49098,0
0.5,0.16456,0.49098,0
0.5,0.16772,0.49098,0
0.5,0.17089,0.49098,0
0.5,0.17405,0.49098,0
0.5,0.17722,0.49098,0
0.5,0.18038,0.49098,0
0.5,0.18354,0.49098,0
0.5,0.18671,0.49098,0
0.5,0.18987,0.49098,0
0.5,0.19304,0.49098,0
0.5,0.1962,0.49098,0
0.5,0.19937,0.49098,0
0.5,0.20253,0.49098,0
0.5,0.2057,0.49098,0
0.5,0.20886,0.49098,0
0.5,0.21203,0.49098,0
0.5,0.21519,0.49098,0
0.5,0.21835,0.49098,0
0.5,0.22152,0.49098,0
0.5,0.22468,0.49098,0
0.5,0.22785,0.49098,0
0.5,0.23101,0.49098,0
0.5,0.23418,0.49098,0
0.5,0.23734,0.49098,0
0.5,0.24051,0.49098,0
0.5,0.24367,0.49098,0
0.5,0.24684,0.49098,0
0.5,0.25,0.49098,0
0.5,0.25316,0.49098,0
0.5,0.25633,0.49098,0
0.5,0.25949,0.49098,0
0.5,0.26266,0.49098,0
0.5,0.26582,0.49098,0
0.5,0.26899,0.49098,0
0.5,0.27215,0.49098,0
0.5,0.27532,0.49098,0
0.5,0.27848,0.49098,0
0.5,0.28165,0.49098,0
0.5,0.28481,0.49098,0
0.5,0.28797,0.49098,0
0.5,0.29114,0.49098,0
0.5,0.2943,0.49098,0
0.5,0.29747,0.49098,0
0.5,0.30063,0.49098,0
0.5,0.3038,0.49098,0
0.5,0.30696,0.49098,0
0.5,0.31013,0.49098,0
0.5,0.31329,0.49098,0
0.5,0.31646,0.49098,0
0.5,0.31962,0.49098,0
0.5,0.32278,0.49098,0
0.5,0.32595,0.49098,0
0.5,0.32911,0.49098,0
0.5,0.33228,0.49098,0
0.5,0.33544,0.49098,0
0.5,0.33861,0.49098,0
0.5,0.34177,0.49098,0
0.5,0.34494,0.49098,0
0.5,0.3481,0.49098,0
0.5,0.35127,0.49098,0
0.5,0.35443,0.49098,0
0.5,0.35759,0.49098,0
0.5,0.36076,0.49098,0
0.5,0.36392,0.49098,0
0.5,0.36709,0.49098,0
0.5,0.37025,0.49097,0
0.5,0.37342,0.49097,0
0.5,0.37658,0.49097,0
0.5,0.37975,0.49097,0
0.5,0.38291,0.49097,0
0.5,0.38608,0.49097,0
0.5,0.38924,0.49097,0
0.5,0.39241,0.49097,0
0.5,0.39557,0.49097,0
0.5,0.39873,0.49097,0
0.5,0.4019,0.49097,0
0.5,0.40506,0.49096,0
0.5,0.40823,0.49096,0
0.5,0.41139,0.49096,0
0.5,0.41456,0.49096,0
0.5,0.41772,0.49096,0
0.5,0.42089,0.49095,0
0.5,0.42405,0.49095,0
0.5,0.42722,0.49095,0
0.5,0.43038,0.49094,0
0.5,0.43354,0.49094,0
0.5,0.43671,0.49094,0
0.5,0.43987,0.49093,0
0.5,0.44304,0.49092,0
0.5,0.4462,0.49092,0
0.5,0.44937,0.49091,0
0.5,0.45253,0.4909,0
0.5,0.4557,0.49088,0
0.5,0.45886,0.49087,0
0.5,0.46203,0.49085,0
0.5,0.46519,0.49083,0
0.5,0.46835,0.49079,0
0.5,0.47152,0.49075,0
0.5,0.47468,0.49069,0
0.5,0.47785,0.49061,0
0.5,0.56013,0.49256,0
0.5,0.55802,0.49367,0
0.5,0.56329,0.49055,0
0.5,0.5538,0.49586,0
0.5,0.55151,0.49684,0
0.5,0.55696,0.49425,0
0.5,0.5443,0.4998,0
0.5,0.5437,0.5,0
0.5,0.54747,0.49863,0
0.5,0.55063,0.49724,0
0.5,0.53481,0.50302,0
0.5,0.53427,0.50316,0
0.5,0.53797,0.50208,0
0.5,0.54114,0.50099,0
0.5,0.52532,0.50577,0
0.5,0.52292,0.50633,0
0.5,0.52848,0.50495,0
0.5,0.53165,0.50402,0
0.5,0.0031646,0.50878,0
0.5,0,0.50834,0
0.5,0.0063291,0.50894,0
0.5,0.0094937,0.50899,0
0.5,0.012658,0.50901,0
0.5,0.015823,0.50902,0
0.5,0.018987,0.50902,0
0.5,0.022152,0.50901,0
0.5,0.025316,0.50901,0
0.5,0.028481,0.50901,0
0.5,0.031646,0.50901,0
0.5,0.03481,0.50901,0
0.5,0.037975,0.50901,0
0.5,0.041139,0.50901,0
0.5,0.044304,0.50901,0
0.5,0.047468,0.50901,0
0.5,0.050633,0.50901,0
0.5,0.053797,0.50901,0
0.5,0.056962,0.50901,0
0.5,0.060127,0.50901,0
0.5,0.063291,0.50901,0
0.5,0.066456,0.50901,0
0.5,0.06962,0.50901,0
0.5,0.072785,0.50901,0
0.5,0.075949,0.50901,0
0.5,0.079114,0.50901,0
0.5,0.082278,0.50901,0
0.5,0.085443,0.50901,0
0.5,0.088608,0.50901,0
0.5,0.091772,0.50901,0
0.5,0.094937,0.50901,0
0.5,0.098101,0.50901,0
0.5,0.10127,0.50901,0
0.5,0.10443,0.50901,0
0.5,0.10759,0.50901,0
0.5,0.11076,0.50902,0
0.5,0.11392,0.50902,0
0.5,0.11709,0.50902,0
0.5,0.12025,0.50902,0
0.5,0.12342,0.50902,0
0.5,0.12658,0.50902,0
0.5,0.12975,0.50902,0
0.5,0.13291,0.50902,0
0.5,0.13608,0.50902,0
0.5,0.13924,0.50902,0
0.5,0.14241,0.50902,0
0.5,0.14557,0.50902,0
0.5,0.14873,0.50902,0
0.5,0.1519,0.50902,0
0.5,0.15506,0.50902,0
0.5,0.15823,0.50902,0
0.5,0.16139,0.50902,0
0.5,0.16456,0.50902,0
0.5,0.16772,0.50902,0
0.5,0.17089,0.50902,0
0.5,0.17405,0.50902,0
0.5,0.17722,0.50902,0
0.5,0.18038,0.50902,0
0.5,0.18354,0.50902,0
0.5,0.18671,0.50902,0
0.5,0.18987,0.50902,0
0.5,0.19304,0.50902,0
0.5,0.1962,0.50902,0
0.5,0.19937,0.50902,0
0.5,0.20253,0.50902,0
0.5,0.2057,0.50902,0
0.5,0.20886,0.50902,0
0.5,0.21203,0.50902,0
0.5,0.21519,0.50902,0
0.5,0.21835,0.50902,0
0.5,0.22152,0.50902,0
0.5,0.22468,0.50902,0
0.5,0.22785,0.50902,0
0.5,0.23101,0.50902,0
0.5,0.23418,0.50902,0
0.5,0.23734,0.50902,0
0.5,0.24051,0.50902,0
0.5,0.24367,0.50902,0
0.5,0.24684,0.50902,0
0.5,0.25,0.50902,0
0.5,0.25316,0.50902,0
0.5,0.25633,0.50902,0
0.5,0.25949,0.50902,0
0.5,0.26266,0.50902,0
0.5,0.26582,0.50902,0
0.5,0.26899,0.50902,0
0.5,0.27215,0.50902,0
0.5,0.27532,0.50902,0
0.5,0.27848,0.50902,0
0.5,0.28165,0.50902,0
0.5,0.28481,0.50902,0
0.5,0.28797,0.50902,0
0.5,0.29114,0.50902,0
0.5,0.2943,0.50902,0
0.5,0.29747,0.50902,0
0.5,0.30063,0.50902,0
0.5,0.3038,0.50902,0
0.5,0.30696,0.50902,0
0.5,0.31013,0.50902,0
0.5,0.31329,0.50902,0
0.5,0.31646,0.50902,0
0.5,0.31962,0.50902,0
0.5,0.32278,0.50902,0
0.5,0.32595,0.50902,0
0.5,0.32911,0.50902,0
0.5,0.33228,0.50902,0
0.5,0.33544,0.50903,0
0.5,0.33861,0.50903,0
0.5,0.34177,0.50903,0
0.5,0.34494,0.50903,0
0.5,0.3481,0.50903,0
0.5,0.35127,0.50903,0
0.5,0.35443,0.50903,0
0.5,0.35759,0.50903,0
0.5,0.36076,0.50903,0
0.5,0.36392,0.50903,0
0.5,0.36709,0.50903,0
0.5,0.37025,0.50903,0
0.5,0.37342,0.50903,0
0.5,0.37658,0.50903,0
0.5,0.37975,0.50903,0
0.5,0.38291,0.50904,0
0.5,0.38608,0.50904,0
0.5,0.38924,0.50904,0
0.5,0.39241,0.50904,0
0.5,0.39557,0.50904,0
0.5,0.39873,0.50904,0
0.5,0.4019,0.50905,0
0.5,0.40506,0.50905,0
0.5,0.40823,0.50905,0
0.5,0.41139,0.50905,0
0.5,0.41456,0.50905,0
0.5,0.41772,0.50906,0
0.5,0.42089,0.50906,0
0.5,0.42405,0.50907,0
0.5,0.42722,0.50907,0
0.5,0.43038,0.50907,0
0.5,0.43354,0.50908,0
0.5,0.43671,0.50909,0
0.5,0.43987,0.50909,0
0.5,0.44304,0.5091,0
0.5,0.4462,0.50911,0
0.5,0.44937,0.50912,0
0.5,0.45253,0.50913,0
0.5,0.4557,0.50915,0
0.5,0.45886,0.50916,0
0.5,0.46203,0.50918,0
0.5,0.46519,0.50921,0
0.5,0.46835,0.50924,0
0.5,0.47152,0.50928,0
0.5,0.47468,0.50933,0
0.5,0.47785,0.5094,0
0.5,0.48089,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50734,0
0.5,0.52215,0.50654,0
0.5,0.48101,0.5095,0
0.5,0.48418,0.50967,0
0.5,0.48734,0.50989,0
0.5,0.49051,0.51016,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69795,0.22468,0
0.5,0.69937,0.2241,0
0.5,0.70253,0.22409,0
0.5,0.70392,0.22468,0
0.5,0.69306,0.22785,0
0.5,0.6962,0.22534,0
0.5,0.7057,0.22571,0
0.5,0.70738,0.22785,0
0.5,0.69037,0.23101,0
0.5,0.69304,0.22786,0
0.5,0.70826,0.23101,0
0.5,0.68814,0.23418,0
0.5,0.68987,0.23169,0
0.5,0.7081,0.23418,0
0.5,0.68615,0.23734,0
0.5,0.68671,0.2365,0
0.5,0.70722,0.23734,0
0.5,0.68417,0.24051,0
0.5,0.7057,0.24044,0
0.5,0.70567,0.24051,0
0.5,0.68216,0.24367,0
0.5,0.68354,0.24154,0
0.5,0.70399,0.24367,0
0.5,0.68031,0.24684,0
0.5,0.68038,0.24672,0
0.5,0.70253,0.24595,0
0.5,0.70202,0.24684,0
0.5,0.67831,0.25,0
0.5,0.7001,0.25,0
0.5,0.67642,0.25316,0
0.5,0.67722,0.2519,0
0.5,0.69937,0.25113,0
0.5,0.69819,0.25316,0
0.5,0.67454,0.25633,0
0.5,0.6962,0.25629,0
0.5,0.69618,0.25633,0
0.5,0.67258,0.25949,0
0.5,0.67405,0.25718,0
0.5,0.69438,0.25949,0
0.5,0.67076,0.26266,0
0.5,0.67089,0.26246,0
0.5,0.69304,0.26161,0
0.5,0.69244,0.26266,0
0.5,0.6688,0.26582,0
0.5,0.69056,0.26582,0
0.5,0.66693,0.26899,0
0.5,0.66772,0.26772,0
0.5,0.68987,0.26692,0
0.5,0.68871,0.26899,0
0.5,0.66509,0.27215,0
0.5,0.68677,0.27215,0
0.5,0.6632,0.27532,0
0.5,0.66456,0.27311,0
0.5,0.68671,0.27226,0
0.5,0.68502,0.27532,0
0.5,0.66147,0.27848,0
0.5,0.68354,0.27768,0
0.5,0.68309,0.27848,0
0.5,0.65953,0.28165,0
0.5,0.66139,0.27862,0
0.5,0.68127,0.28165,0
0.5,0.65772,0.28481,0
0.5,0.65823,0.28399,0
0.5,0.68038,0.2831,0
0.5,0.67946,0.28481,0
0.5,0.65585,0.28797,0
0.5,0.67764,0.28797,0
0.5,0.65403,0.29114,0
0.5,0.65506,0.28942,0
0.5,0.67722,0.28868,0
0.5,0.6759,0.29114,0
0.5,0.65231,0.2943,0
0.5,0.67405,0.29418,0
0.5,0.67398,0.2943,0
0.5,0.65051,0.29747,0
0.5,0.6519,0.2951,0
0.5,0.67224,0.29747,0
0.5,0.64882,0.30063,0
0.5,0.67089,0.29973,0
0.5,0.67041,0.30063,0
0.5,0.64691,0.3038,0
0.5,0.64873,0.30079,0
0.5,0.66872,0.3038,0
0.5,0.64511,0.30696,0
0.5,0.64557,0.30622,0
0.5,0.66772,0.30551,0
0.5,0.66698,0.30696,0
0.5,0.6433,0.31013,0
0.5,0.66521,0.31013,0
0.5,0.64157,0.31329,0
0.5,0.64241,0.31186,0
0.5,0.66456,0.3112,0
0.5,0.66341,0.31329,0
0.5,0.6399,0.31646,0
0.5,0.66151,0.31646,0
0.5,0.63819,0.31962,0
0.5,0.63924,0.31777,0
0.5,0.66139,0.31665,0
0.5,0.65985,0.31962,0
0.5,0.63655,0.32278,0
0.5,0.65823,0.32248,0
0.5,0.65808,0.32278,0
0.5,0.63479,0.32595,0
0.5,0.63608,0.32371,0
0.5,0.65653,0.32595,0
0.5,0.63309,0.32911,0
0.5,0.65506,0.3286,0
0.5,0.65481,0.32911,0
0.5,0.63119,0.33228,0
0.5,0.63291,0.32943,0
0.5,0.65322,0.33228,0
0.5,0.62949,0.33544,0
0.5,0.62975,0.335,0
0.5,0.6519,0.33457,0
0.5,0.65145,0.33544,0
0.5,0.62772,0.33861,0
0.5,0.6497,0.33861,0
0.5,0.6261,0.34177,0
0.5,0.62658,0.34092,0
0.5,0.64873,0.34022,0
0.5,0.64788,0.34177,0
0.5,0.62445,0.34494,0
0.5,0.6461,0.34494,0
0.5,0.62287,0.3481,0
0.5,0.62342,0.34709,0
0.5,0.64557,0.34587,0
0.5,0.64446,0.3481,0
0.5,0.62124,0.35127,0
0.5,0.64279,0.35127,0
0.5,0.61967,0.35443,0
0.5,0.62025,0.35335,0
0.5,0.64241,0.35196,0
0.5,0.64124,0.35443,0
0.5,0.61805,0.35759,0
0.5,0.63959,0.35759,0
0.5,0.61646,0.36076,0
0.5,0.61709,0.35962,0
0.5,0.63924,0.35824,0
0.5,0.63806,0.36076,0
0.5,0.61484,0.36392,0
0.5,0.63643,0.36392,0
0.5,0.61324,0.36709,0
0.5,0.61392,0.36584,0
0.5,0.63608,0.36457,0
0.5,0.63491,0.36709,0
0.5,0.61162,0.37025,0
0.5,0.6333,0.37025,0
0.5,0.61,0.37342,0
0.5,0.61076,0.37204,0
0.5,0.63291,0.37098,0
0.5,0.63179,0.37342,0
0.5,0.60838,0.37658,0
0.5,0.63019,0.37658,0
0.5,0.60673,0.37975,0
0.5,0.60759,0.3782,0
0.5,0.62975,0.37742,0
0.5,0.62868,0.37975,0
0.5,0.60511,0.38291,0
0.5,0.6271,0.38291,0
0.5,0.60347,0.38608,0
0.5,0.60443,0.38433,0
0.5,0.62658,0.3839,0
0.5,0.62559,0.38608,0
0.5,0.60193,0.38924,0
0.5,0.62403,0.38924,0
0.5,0.60038,0.39241,0
0.5,0.60127,0.39069,0
0.5,0.62342,0.39041,0
0.5,0.62251,0.39241,0
0.5,0.59884,0.39557,0
0.5,0.62095,0.39557,0
0.5,0.59726,0.39873,0
0.5,0.5981,0.39716,0
0.5,0.62025,0.39688,0
0.5,0.6194,0.39873,0
0.5,0.5957,0.4019,0
0.5,0.61785,0.4019,0
0.5,0.59411,0.40506,0
0.5,0.59494,0.40352,0
0.5,0.61709,0.40333,0
0.5,0.6163,0.40506,0
0.5,0.59253,0.40823,0
0.5,0.61476,0.40823,0
0.5,0.59094,0.41139,0
0.5,0.59177,0.40984,0
0.5,0.61392,0.40984,0
0.5,0.61322,0.41139,0
0.5,0.58936,0.41456,0
0.5,0.61172,0.41456,0
0.5,0.58774,0.41772,0
0.5,0.58861,0.41613,0
0.5,0.61076,0.41643,0
0.5,0.61018,0.41772,0
0.5,0.58615,0.42089,0
0.5,0.60872,0.42089,0
0.5,0.58451,0.42405,0
0.5,0.58544,0.42236,0
0.5,0.60759,0.42309,0
0.5,0.60717,0.42405,0
0.5,0.58289,0.42722,0
0.5,0.60576,0.42722,0
0.5,0.58115,0.43038,0
0.5,0.58228,0.42844,0
0.5,0.60443,0.42987,0
0.5,0.60421,0.43038,0
0.5,0.57944,0.43354,0
0.5,0.60287,0.43354,0
0.5,0.5774,0.43671,0
0.5,0.57911,0.43414,0
0.5,0.60136,0.43671,0
0.5,0.5752,0.43987,0
0.5,0.57595,0.43894,0
0.5,0.60127,0.43693,0
0.5,0.60012,0.43987,0
0.5,0.57285,0.44304,0
0.5,0.59874,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44436,0
0.5,0.59731,0.4462,0
0.5,0.56889,0.44937,0
0.5,0.56962,0.44822,0
0.5,0.59554,0.44937,0
0.5,0.56683,0.45253,0
0.5,0.59494,0.45028,0
0.5,0.59364,0.45253,0
0.5,0.56453,0.4557,0
0.5,0.56646,0.45309,0
0.5,0.59177,0.45531,0
0.5,0.59154,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58967,0.45886,0
0.5,0.55926,0.46203,0
0.5,0.56013,0.4611,0
0.5,0.58861,0.46058,0
0.5,0.58778,0.46203,0
0.5,0.55606,0.46519,0
0.5,0.55696,0.46435,0
0.5,0.58588,0.46519,0
0.5,0.55233,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58544,0.46592,0
0.5,0.58407,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47105,0
0.5,0.58197,0.47152,0
0.5,0.54241,0.47468,0
0.5,0.5443,0.47364,0
0.5,0.54747,0.47182,0
0.5,0.57981,0.47468,0
0.5,0.53551,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47563,0
0.5,0.57745,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47966,0
0.5,0.57477,0.48101,0
0.5,0.51409,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.483,0
0.5,0.52215,0.48218,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48306,0
0.5,0.57163,0.48418,0
0.5,0.49951,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48573,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48594,0
0.5,0.5679,0.48734,0
0.5,0.48018,0.49051,0
0.5,0.48101,0.49046,0
0.5,0.48418,0.49023,0
0.5,0.48734,0.48988,0
0.5,0.49051,0.48938,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48796,0
0.5,0.56646,0.48842,0
0.5,0.56338,0.49051,0
0.5,0,0.49159,0
0.5,0.0031646,0.49117,0
0.5,0.0063291,0.49103,0
0.5,0.0094937,0.49097,0
0.5,0.012658,0.49096,0
0.5,0.015823,0.49096,0
0.5,0.018987,0.49096,0
0.5,0.022152,0.49096,0
0.5,0.025316,0.49096,0
0.5,0.028481,0.49096,0
0.5,0.031646,0.49096,0
0.5,0.03481,0.49096,0
0.5,0.037975,0.49096,0
0.5,0.041139,0.49096,0
0.5,0.044304,0.49096,0
0.5,0.047468,0.49096,0
0.5,0.050633,0.49096,0
0.5,0.053797,0.49096,0
0.5,0.056962,0.49096,0
0.5,0.060127,0.49096,0
0.5,0.063291,0.49096,0
0.5,0.066456,0.49096,0
0.5,0.06962,0.49096,0
0.5,0.072785,0.49096,0
0.5,0.075949,0.49096,0
0.5,0.079114,0.49096,0
0.5,0.082278,0.49096,0
0.5,0.085443,0.49096,0
0.5,0.088608,0.49096,0
0.5,0.091772,0.49096,0
0.5,0.094937,0.49096,0
0.5,0.098101,0.49096,0
0.5,0.10127,0.49096,0
0.5,0.10443,0.49096,0
0.5,0.10759,0.49096,0
0.5,0.11076,0.49096,0
0.5,0.11392,0.49096,0
0.5,0.11709,0.49096,0
0.5,0.12025,0.49096,0
0.5,0.12342,0.49096,0
0.5,0.12658,0.49096,0
0.5,0.12975,0.49096,0
0.5,0.13291,0.49096,0
0.5,0.13608,0.49096,0
0.5,0.13924,0.49096,0
0.5,0.14241,0.49096,0
0.5,0.14557,0.49096,0
0.5,0.14873,0.49096,0
0.5,0.1519,0.49096,0
0.5,0.15506,0.49096,0
0.5,0.15823,0.49096,0
0.5,0.16139,0.49096,0
0.5,0.16456,0.49096,0
0.5,0.16772,0.49096,0
0.5,0.17089,0.49096,0
0.5,0.17405,0.49096,0
0.5,0.17722,0.49096,0
0.5,0.18038,0.49095,0
0.5,0.18354,0.49095,0
0.5,0.18671,0.49095,0
0.5,0.18987,0.49095,0
0.5,0.19304,0.49095,0
0.5,0.1962,0.49095,0
0.5,0.19937,0.49095,0
0.5,0.20253,0.49095,0
0.5,0.2057,0.49095,0
0.5,0.20886,0.49095,0
0.5,0.21203,0.49095,0
0.5,0.21519,0.49095,0
0.5,0.21835,0.49095,0
0.5,0.22152,0.49095,0
0.5,0.22468,0.49095,0
0.5,0.22785,0.49095,0
0.5,0.23101,0.49095,0
0.5,0.23418,0.49095,0
0.5,0.23734,0.49095,0
0.5,0.24051,0.49095,0
0.5,0.24367,0.49095,0
0.5,0.24684,0.49095,0
0.5,0.25,0.49095,0
0.5,0.25316,0.49095,0
0.5,0.25633,0.49095,0
0.5,0.25949,0.49095,0
0.5,0.26266,0.49095,0
0.5,0.26582,0.49095,0
0.5,0.26899,0.49095,0
0.5,0.27215,0.49095,0
0.5,0.27532,0.49095,0
0.5,0.27848,0.49095,0
0.5,0.28165,0.49095,0
0.5,0.28481,0.49095,0
0.5,0.28797,0.49095,0
0.5,0.29114,0.49095,0
0.5,0.2943,0.49095,0
0.5,0.29747,0.49095,0
0.5,0.30063,0.49095,0
0.5,0.3038,0.49095,0
0.5,0.30696,0.49095,0
0.5,0.31013,0.49095,0
0.5,0.31329,0.49095,0
0.5,0.31646,0.49095,0
0.5,0.31962,0.49095,0
0.5,0.32278,0.49095,0
0.5,0.32595,0.49095,0
0.5,0.32911,0.49095,0
0.5,0.33228,0.49095,0
0.5,0.33544,0.49095,0
0.5,0.33861,0.49095,0
0.5,0.34177,0.49095,0
0.5,0.34494,0.49095,0
0.5,0.3481,0.49095,0
0.5,0.35127,0.49095,0
0.5,0.35443,0.49095,0
0.5,0.35759,0.49095,0
0.5,0.36076,0.49095,0
0.5,0.36392,0.49095,0
0.5,0.36709,0.49095,0
0.5,0.37025,0.49095,0
0.5,0.37342,0.49095,0
0.5,0.37658,0.49095,0
0.5,0.37975,0.49095,0
0.5,0.38291,0.49095,0
0.5,0.38608,0.49094,0
0.5,0.38924,0.49094,0
0.5,0.39241,0.49094,0
0.5,0.39557,0.49094,0
0.5,0.39873,0.49094,0
0.5,0.4019,0.49094,0
0.5,0.40506,0.49094,0
0.5,0.40823,0.49094,0
0.5,0.41139,0.49093,0
0.5,0.41456,0.49093,0
0.5,0.41772,0.49093,0
0.5,0.42089,0.49093,0
0.5,0.42405,0.49092,0
0.5,0.42722,0.49092,0
0.5,0.43038,0.49092,0
0.5,0.43354,0.49091,0
0.5,0.43671,0.49091,0
0.5,0.43987,0.4909,0
0.5,0.44304,0.4909,0
0.5,0.4462,0.49089,0
0.5,0.44937,0.49088,0
0.5,0.45253,0.49087,0
0.5,0.4557,0.49086,0
0.5,0.45886,0.49085,0
0.5,0.46203,0.49083,0
0.5,0.46519,0.4908,0
0.5,0.46835,0.49077,0
0.5,0.47152,0.49073,0
0.5,0.47468,0.49067,0
0.5,0.47785,0.49059,0
0.5,0.56013,0.49257,0
0.5,0.55803,0.49367,0
0.5,0.56329,0.49056,0
0.5,0.5538,0.49586,0
0.5,0.55152,0.49684,0
0.5,0.55696,0.49425,0
0.5,0.5443,0.4998,0
0.5,0.54371,0.5,0
0.5,0.54747,0.49864,0
0.5,0.55063,0.49725,0
0.5,0.53481,0.50302,0
0.5,0.53428,0.50316,0
0.5,0.53797,0.50208,0
0.5,0.54114,0.501,0
0.5,0.52532,0.50577,0
0.5,0.52293,0.50633,0
0.5,0.52848,0.50495,0
0.5,0.53165,0.50402,0
0.5,0.0031646,0.50883,0
0.5,0,0.5084,0
0.5,0.0063291,0.50897,0
0.5,0.0094937,0.50902,0
0.5,0.012658,0.50904,0
0.5,0.015823,0.50904,0
0.5,0.018987,0.50904,0
0.5,0.022152,0.50904,0
0.5,0.025316,0.50904,0
0.5,0.028481,0.50904,0
0.5,0.031646,0.50904,0
0.5,0.03481,0.50904,0
0.5,0.037975,0.50904,0
0.5,0.041139,0.50904,0
0.5,0.044304,0.50904,0
0.5,0.047468,0.50904,0
0.5,0.050633,0.50904,0
0.5,0.053797,0.50904,0
0.5,0.056962,0.50904,0
0.5,0.060127,0.50904,0
0.5,0.063291,0.50904,0
0.5,0.066456,0.50904,0
0.5,0.06962,0.50904,0
0.5,0.072785,0.50904,0
0.5,0.075949,0.50904,0
0.5,0.079114,0.50904,0
0.5,0.082278,0.50904,0
0.5,0.085443,0.50904,0
0.5,0.088608,0.50904,0
0.5,0.091772,0.50904,0
0.5,0.094937,0.50904,0
0.5,0.098101,0.50904,0
0.5,0.10127,0.50904,0
0.5,0.10443,0.50904,0
0.5,0.10759,0.50904,0
0.5,0.11076,0.50904,0
0.5,0.11392,0.50904,0
0.5,0.11709,0.50904,0
0.5,0.12025,0.50904,0
0.5,0.12342,0.50904,0
0.5,0.12658,0.50904,0
0.5,0.12975,0.50904,0
0.5,0.13291,0.50904,0
0.5,0.13608,0.50904,0
0.5,0.13924,0.50904,0
0.5,0.14241,0.50904,0
0.5,0.14557,0.50904,0
0.5,0.14873,0.50904,0
0.5,0.1519,0.50904,0
0.5,0.15506,0.50904,0
0.5,0.15823,0.50904,0
0.5,0.16139,0.50904,0
0.5,0.16456,0.50904,0
0.5,0.16772,0.50904,0
0.5,0.17089,0.50904,0
0.5,0.17405,0.50904,0
0.5,0.17722,0.50904,0
0.5,0.18038,0.50905,0
0.5,0.18354,0.50905,0
0.5,0.18671,0.50905,0
0.5,0.18987,0.50905,0
0.5,0.19304,0.50905,0
0.5,0.1962,0.50905,0
0.5,0.19937,0.50905,0
0.5,0.20253,0.50905,0
0.5,0.2057,0.50905,0
0.5,0.20886,0.50905,0
0.5,0.21203,0.50905,0
0.5,0.21519,0.50905,0
0.5,0.21835,0.50905,0
0.5,0.22152,0.50905,0
0.5,0.22468,0.50905,0
0.5,0.22785,0.50905,0
0.5,0.23101,0.50905,0
0.5,0.23418,0.50905,0
0.5,0.23734,0.50905,0
0.5,0.24051,0.50905,0
0.5,0.24367,0.50905,0
0.5,0.24684,0.50905,0
0.5,0.25,0.50905,0
0.5,0.25316,0.50905,0
0.5,0.25633,0.50905,0
0.5,0.25949,0.50905,0
0.5,0.26266,0.50905,0
0.5,0.26582,0.50905,0
0.5,0.26899,0.50905,0
0.5,0.27215,0.50905,0
0.5,0.27532,0.50905,0
0.5,0.27848,0.50905,0
0.5,0.28165,0.50905,0
0.5,0.28481,0.50905,0
0.5,0.28797,0.50905,0
0.5,0.29114,0.50905,0
0.5,0.2943,0.50905,0
0.5,0.29747,0.50905,0
0.5,0.30063,0.50905,0
0.5,0.3038,0.50905,0
0.5,0.30696,0.50905,0
0.5,0.31013,0.50905,0
0.5,0.31329,0.50905,0
0.5,0.31646,0.50905,0
0.5,0.31962,0.50905,0
0.5,0.32278,0.50905,0
0.5,0.32595,0.50905,0
0.5,0.32911,0.50905,0
0.5,0.33228,0.50905,0
0.5,0.33544,0.50905,0
0.5,0.33861,0.50905,0
0.5,0.34177,0.50905,0
0.5,0.34494,0.50905,0
0.5,0.3481,0.50905,0
0.5,0.35127,0.50905,0
0.5,0.35443,0.50906,0
0.5,0.35759,0.50906,0
0.5,0.36076,0.50906,0
0.5,0.36392,0.50906,0
0.5,0.36709,0.50906,0
0.5,0.37025,0.50906,0
0.5,0.37342,0.50906,0
0.5,0.37658,0.50906,0
0.5,0.37975,0.50906,0
0.5,0.38291,0.50906,0
0.5,0.38608,0.50906,0
0.5,0.38924,0.50906,0
0.5,0.39241,0.50907,0
0.5,0.39557,0.50907,0
0.5,0.39873,0.50907,0
0.5,0.4019,0.50907,0
0.5,0.40506,0.50907,0
0.5,0.40823,0.50908,0
0.5,0.41139,0.50908,0
0.5,0.41456,0.50908,0
0.5,0.41772,0.50908,0
0.5,0.42089,0.50909,0
0.5,0.42405,0.50909,0
0.5,0.42722,0.50909,0
0.5,0.43038,0.5091,0
0.5,0.43354,0.5091,0
0.5,0.43671,0.50911,0
0.5,0.43987,0.50912,0
0.5,0.44304,0.50912,0
0.5,0.4462,0.50913,0
0.5,0.44937,0.50914,0
0.5,0.45253,0.50916,0
0.5,0.4557,0.50917,0
0.5,0.45886,0.50919,0
0.5,0.46203,0.50921,0
0.5,0.46519,0.50923,0
0.5,0.46835,0.50926,0
0.5,0.47152,0.5093,0
0.5,0.47468,0.50935,0
0.5,0.47785,0.50942,0
0.5,0.48043,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50735,0
0.5,0.52215,0.50654,0
0.5,0.48101,0.50952,0
0.5,0.48418,0.50968,0
0.5,0.48734,0.5099,0
0.5,0.49051,0.51017,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.70598,0.20886,0
0.5,0.70886,0.20711,0
0.5,0.71203,0.20645,0
0.5,0.71519,0.20708,0
0.5,0.71753,0.20886,0
0.5,0.70268,0.21203,0
0.5,0.7057,0.20903,0
0.5,0.71835,0.21008,0
0.5,0.71925,0.21203,0
0.5,0.70025,0.21519,0
0.5,0.70253,0.2122,0
0.5,0.71952,0.21519,0
0.5,0.6981,0.21835,0
0.5,0.69937,0.21651,0
0.5,0.71887,0.21835,0
0.5,0.69614,0.22152,0
0.5,0.6962,0.22142,0
0.5,0.71835,0.21952,0
0.5,0.71762,0.22152,0
0.5,0.69403,0.22468,0
0.5,0.71592,0.22468,0
0.5,0.69203,0.22785,0
0.5,0.69304,0.22632,0
0.5,0.71519,0.22582,0
0.5,0.71401,0.22785,0
0.5,0.69009,0.23101,0
0.5,0.71203,0.23087,0
0.5,0.71194,0.23101,0
0.5,0.68806,0.23418,0
0.5,0.68987,0.23138,0
0.5,0.71003,0.23418,0
0.5,0.68613,0.23734,0
0.5,0.68671,0.23645,0
0.5,0.70886,0.23595,0
0.5,0.70803,0.23734,0
0.5,0.68415,0.24051,0
0.5,0.70601,0.24051,0
0.5,0.68215,0.24367,0
0.5,0.68354,0.24153,0
0.5,0.7057,0.24098,0
0.5,0.70411,0.24367,0
0.5,0.68029,0.24684,0
0.5,0.68038,0.2467,0
0.5,0.70253,0.24611,0
0.5,0.70211,0.24684,0
0.5,0.67829,0.25,0
0.5,0.70022,0.25,0
0.5,0.67641,0.25316,0
0.5,0.67722,0.25189,0
0.5,0.69937,0.25133,0
0.5,0.69831,0.25316,0
0.5,0.67453,0.25633,0
0.5,0.69631,0.25633,0
0.5,0.67255,0.25949,0
0.5,0.67405,0.25714,0
0.5,0.6962,0.2565,0
0.5,0.69452,0.25949,0
0.5,0.67073,0.26266,0
0.5,0.67089,0.26242,0
0.5,0.69304,0.26184,0
0.5,0.69258,0.26266,0
0.5,0.66878,0.26582,0
0.5,0.69072,0.26582,0
0.5,0.6669,0.26899,0
0.5,0.66772,0.26768,0
0.5,0.68987,0.26716,0
0.5,0.68884,0.26899,0
0.5,0.66505,0.27215,0
0.5,0.68692,0.27215,0
0.5,0.66317,0.27532,0
0.5,0.66456,0.27305,0
0.5,0.68671,0.27248,0
0.5,0.68514,0.27532,0
0.5,0.66145,0.27848,0
0.5,0.68354,0.27787,0
0.5,0.6832,0.27848,0
0.5,0.65952,0.28165,0
0.5,0.66139,0.27858,0
0.5,0.68138,0.28165,0
0.5,0.65771,0.28481,0
0.5,0.65823,0.28397,0
0.5,0.68038,0.28329,0
0.5,0.67956,0.28481,0
0.5,0.65583,0.28797,0
0.5,0.67778,0.28797,0
0.5,0.65399,0.29114,0
0.5,0.65506,0.28937,0
0.5,0.67722,0.28892,0
0.5,0.67604,0.29114,0
0.5,0.65229,0.2943,0
0.5,0.67412,0.2943,0
0.5,0.65048,0.29747,0
0.5,0.6519,0.29505,0
0.5,0.67405,0.29442,0
0.5,0.67236,0.29747,0
0.5,0.64881,0.30063,0
0.5,0.67089,0.29992,0
0.5,0.6705,0.30063,0
0.5,0.64688,0.3038,0
0.5,0.64873,0.30077,0
0.5,0.66882,0.3038,0
0.5,0.64506,0.30696,0
0.5,0.64557,0.30614,0
0.5,0.66772,0.30569,0
0.5,0.66707,0.30696,0
0.5,0.64325,0.31013,0
0.5,0.66532,0.31013,0
0.5,0.64152,0.31329,0
0.5,0.64241,0.31177,0
0.5,0.66456,0.31139,0
0.5,0.6635,0.31329,0
0.5,0.63986,0.31646,0
0.5,0.66161,0.31646,0
0.5,0.63816,0.31962,0
0.5,0.63924,0.31771,0
0.5,0.66139,0.31681,0
0.5,0.65992,0.31962,0
0.5,0.63654,0.32278,0
0.5,0.65823,0.32262,0
0.5,0.65815,0.32278,0
0.5,0.63478,0.32595,0
0.5,0.63608,0.32369,0
0.5,0.65661,0.32595,0
0.5,0.63307,0.32911,0
0.5,0.65506,0.32876,0
0.5,0.65489,0.32911,0
0.5,0.63117,0.33228,0
0.5,0.63291,0.3294,0
0.5,0.65332,0.33228,0
0.5,0.62944,0.33544,0
0.5,0.62975,0.33492,0
0.5,0.6519,0.33476,0
0.5,0.65155,0.33544,0
0.5,0.62767,0.33861,0
0.5,0.64982,0.33861,0
0.5,0.62605,0.34177,0
0.5,0.62658,0.34082,0
0.5,0.64873,0.3404,0
0.5,0.64797,0.34177,0
0.5,0.6244,0.34494,0
0.5,0.64618,0.34494,0
0.5,0.62281,0.3481,0
0.5,0.62342,0.34699,0
0.5,0.64557,0.34601,0
0.5,0.64452,0.3481,0
0.5,0.6212,0.35127,0
0.5,0.64285,0.35127,0
0.5,0.61962,0.35443,0
0.5,0.62025,0.35326,0
0.5,0.64241,0.35208,0
0.5,0.6413,0.35443,0
0.5,0.618,0.35759,0
0.5,0.63966,0.35759,0
0.5,0.61641,0.36076,0
0.5,0.61709,0.35952,0
0.5,0.63924,0.35837,0
0.5,0.63812,0.36076,0
0.5,0.6148,0.36392,0
0.5,0.6365,0.36392,0
0.5,0.61319,0.36709,0
0.5,0.61392,0.36575,0
0.5,0.63608,0.36472,0
0.5,0.63498,0.36709,0
0.5,0.61158,0.37025,0
0.5,0.63337,0.37025,0
0.5,0.60996,0.37342,0
0.5,0.61076,0.37196,0
0.5,0.63291,0.37112,0
0.5,0.63185,0.37342,0
0.5,0.60834,0.37658,0
0.5,0.63026,0.37658,0
0.5,0.60669,0.37975,0
0.5,0.60759,0.37813,0
0.5,0.62975,0.37756,0
0.5,0.62874,0.37975,0
0.5,0.60508,0.38291,0
0.5,0.62717,0.38291,0
0.5,0.60344,0.38608,0
0.5,0.60443,0.38426,0
0.5,0.62658,0.38404,0
0.5,0.62565,0.38608,0
0.5,0.6019,0.38924,0
0.5,0.6241,0.38924,0
0.5,0.60034,0.39241,0
0.5,0.60127,0.39062,0
0.5,0.62342,0.39054,0
0.5,0.62257,0.39241,0
0.5,0.59881,0.39557,0
0.5,0.62102,0.39557,0
0.5,0.59722,0.39873,0
0.5,0.5981,0.39708,0
0.5,0.62025,0.39701,0
0.5,0.61946,0.39873,0
0.5,0.59566,0.4019,0
0.5,0.61791,0.4019,0
0.5,0.59407,0.40506,0
0.5,0.59494,0.40344,0
0.5,0.61709,0.40346,0
0.5,0.61635,0.40506,0
0.5,0.5925,0.40823,0
0.5,0.61483,0.40823,0
0.5,0.59089,0.41139,0
0.5,0.59177,0.40976,0
0.5,0.61392,0.40997,0
0.5,0.61328,0.41139,0
0.5,0.58932,0.41456,0
0.5,0.61179,0.41456,0
0.5,0.5877,0.41772,0
0.5,0.58861,0.41605,0
0.5,0.61076,0.41655,0
0.5,0.61023,0.41772,0
0.5,0.58612,0.42089,0
0.5,0.60878,0.42089,0
0.5,0.58447,0.42405,0
0.5,0.58544,0.42229,0
0.5,0.60759,0.4232,0
0.5,0.60722,0.42405,0
0.5,0.58285,0.42722,0
0.5,0.60581,0.42722,0
0.5,0.58112,0.43038,0
0.5,0.58228,0.42838,0
0.5,0.60443,0.42998,0
0.5,0.60425,0.43038,0
0.5,0.57941,0.43354,0
0.5,0.60292,0.43354,0
0.5,0.57738,0.43671,0
0.5,0.57911,0.43409,0
0.5,0.60142,0.43671,0
0.5,0.57519,0.43987,0
0.5,0.57595,0.43892,0
0.5,0.60127,0.43705,0
0.5,0.60016,0.43987,0
0.5,0.57285,0.44304,0
0.5,0.59877,0.44304,0
0.5,0.57082,0.4462,0
0.5,0.57278,0.44313,0
0.5,0.5981,0.44442,0
0.5,0.59733,0.4462,0
0.5,0.56889,0.44937,0
0.5,0.56962,0.44822,0
0.5,0.59557,0.44937,0
0.5,0.56683,0.45253,0
0.5,0.59494,0.45032,0
0.5,0.59368,0.45253,0
0.5,0.56453,0.4557,0
0.5,0.56646,0.45309,0
0.5,0.59177,0.4554,0
0.5,0.59159,0.4557,0
0.5,0.56204,0.45886,0
0.5,0.56329,0.45736,0
0.5,0.58975,0.45886,0
0.5,0.55925,0.46203,0
0.5,0.56013,0.4611,0
0.5,0.58861,0.46072,0
0.5,0.58786,0.46203,0
0.5,0.55606,0.46519,0
0.5,0.55696,0.46435,0
0.5,0.58598,0.46519,0
0.5,0.55233,0.46835,0
0.5,0.5538,0.46716,0
0.5,0.58544,0.46607,0
0.5,0.58414,0.46835,0
0.5,0.54793,0.47152,0
0.5,0.55063,0.46962,0
0.5,0.58228,0.47113,0
0.5,0.58202,0.47152,0
0.5,0.54241,0.47468,0
0.5,0.5443,0.47364,0
0.5,0.54747,0.47182,0
0.5,0.57985,0.47468,0
0.5,0.53551,0.47785,0
0.5,0.53797,0.47675,0
0.5,0.54114,0.47531,0
0.5,0.57911,0.47568,0
0.5,0.57747,0.47785,0
0.5,0.5265,0.48101,0
0.5,0.52848,0.48035,0
0.5,0.53165,0.47924,0
0.5,0.53481,0.47812,0
0.5,0.57595,0.47967,0
0.5,0.57478,0.48101,0
0.5,0.51409,0.48418,0
0.5,0.51582,0.48377,0
0.5,0.51899,0.48299,0
0.5,0.52215,0.48218,0
0.5,0.52532,0.48135,0
0.5,0.57278,0.48306,0
0.5,0.57164,0.48418,0
0.5,0.49951,0.48734,0
0.5,0.5,0.4872,0
0.5,0.50316,0.48643,0
0.5,0.50633,0.48573,0
0.5,0.50949,0.48507,0
0.5,0.51266,0.48446,0
0.5,0.56962,0.48594,0
0.5,0.56791,0.48734,0
0.5,0.47974,0.49051,0
0.5,0.48101,0.49044,0
0.5,0.48418,0.49021,0
0.5,0.48734,0.48987,0
0.5,0.49051,0.48937,0
0.5,0.49367,0.48871,0
0.5,0.49684,0.48796,0
0.5,0.56646,0.48843,0
0.5,0.56339,0.49051,0
0.5,0,0.49152,0
0.5,0.0031646,0.49111,0
0.5,0.0063291,0.49099,0
0.5,0.0094937,0.49094,0
0.5,0.012658,0.49093,0
0.5,0.015823,0.49093,0
0.5,0.018987,0.49093,0
0.5,0.022152,0.49093,0
0.5,0.025316,0.49093,0
0.5,0.028481,0.49093,0
0.5,0.031646,0.49093,0
0.5,0.03481,0.49093,0
0.5,0.037975,0.49093,0
0.5,0.041139,0.49093,0
0.5,0.044304,0.49093,0
0.5,0.047468,0.49093,0
0.5,0.050633,0.49093,0
0.5,0.053797,0.49093,0
0.5,0.056962,0.49093,0
0.5,0.060127,0.49093,0
0.5,0.063291,0.49093,0
0.5,0.066456,0.49093,0
0.5,0.06962,0.49093,0
0.5,0.072785,0.49093,0
0.5,0.075949,0.49093,0
0.5,0.079114,0.49093,0
0.5,0.082278,0.49093,0
0.5,0.085443,0.49093,0
0.5,0.088608,0.49093,0
0.5,0.091772,0.49093,0
0.5,0.094937,0.49093,0
0.5,0.098101,0.49093,0
0.5,0.10127,0.49093,0
0.5,0.10443,0.49093,0
0.5,0.10759,0.49093,0
0.5,0.11076,0.49093,0
0.5,0.11392,0.49093,0
0.5,0.11709,0.49093,0
0.5,0.12025,0.49093,0
0.5,0.12342,0.49093,0
0.5,0.12658,0.49093,0
0.5,0.12975,0.49093,0
0.5,0.13291,0.49093,0
0.5,0.13608,0.49093,0
0.5,0.13924,0.49093,0
0.5,0.14241,0.49093,0
0.5,0.14557,0.49093,0
0.5,0.14873,0.49093,0
0.5,0.1519,0.49093,0
0.5,0.15506,0.49093,0
0.5,0.15823,0.49093,0
0.5,0.16139,0.49093,0
0.5,0.16456,0.49093,0
0.5,0.16772,0.49093,0
0.5,0.17089,0.49093,0
0.5,0.17405,0.49093,0
0.5,0.17722,0.49093,0
0.5,0.18038,0.49093,0
0.5,0.18354,0.49093,0
0.5,0.18671,0.49093,0
0.5,0.18987,0.49093,0
0.5,0.19304,0.49093,0
0.5,0.1962,0.49093,0
0.5,0.19937,0.49093,0
0.5,0.20253,0.49093,0
0.5,0.2057,0.49093,0
0.5,0.20886,0.49093,0
0.5,0.21203,0.49093,0
0.5,0.21519,0.49093,0
0.5,0.21835,0.49093,0
0.5,0.22152,0.49093,0
0.5,0.22468,0.49093,0
0.5,0.22785,0.49093,0
0.5,0.23101,0.49093,0
0.5,0.23418,0.49093,0
0.5,0.23734,0.49093,0
0.5,0.24051,0.49093,0
0.5,0.24367,0.49093,0
0.5,0.24684,0.49093,0
0.5,0.25,0.49093,0
0.5,0.25316,0.49093,0
0.5,0.25633,0.49093,0
0.5,0.25949,0.49093,0
0.5,0.26266,0.49093,0
0.5,0.26582,0.49093,0
0.5,0.26899,0.49093,0
0.5,0.27215,0.49093,0
0.5,0.27532,0.49093,0
0.5,0.27848,0.49093,0
0.5,0.28165,0.49093,0
0.5,0.28481,0.49093,0
0.5,0.28797,0.49093,0
0.5,0.29114,0.49093,0
0.5,0.2943,0.49093,0
0.5,0.29747,0.49093,0
0.5,0.30063,0.49093,0
0.5,0.3038,0.49093,0
0.5,0.30696,0.49093,0
0.5,0.31013,0.49093,0
0.5,0.31329,0.49093,0
0.5,0.31646,0.49093,0
0.5,0.31962,0.49093,0
0.5,0.32278,0.49093,0
0.5,0.32595,0.49093,0
0.5,0.32911,0.49093,0
0.5,0.33228,0.49092,0
0.5,0.33544,0.49092,0
0.5,0.33861,0.49092,0
0.5,0.34177,0.49092,0
0.5,0.34494,0.49092,0
0.5,0.3481,0.49092,0
0.5,0.35127,0.49092,0
0.5,0.35443,0.49092,0
0.5,0.35759,0.49092,0
0.5,0.36076,0.49092,0
0.5,0.36392,0.49092,0
0.5,0.36709,0.49092,0
0.5,0.37025,0.49092,0
0.5,0.37342,0.49092,0
0.5,0.37658,0.49092,0
0.5,0.37975,0.49092,0
0.5,0.38291,0.49092,0
0.5,0.38608,0.49092,0
0.5,0.38924,0.49092,0
0.5,0.39241,0.49092,0
0.5,0.39557,0.49092,0
0.5,0.39873,0.49091,0
0.5,0.4019,0.49091,0
0.5,0.40506,0.49091,0
0.5,0.40823,0.49091,0
0.5,0.41139,0.49091,0
0.5,0.41456,0.49091,0
0.5,0.41772,0.49091,0
0.5,0.42089,0.4909,0
0.5,0.42405,0.4909,0
0.5,0.42722,0.4909,0
0.5,0.43038,0.49089,0
0.5,0.43354,0.49089,0
0.5,0.43671,0.49089,0
0.5,0.43987,0.49088,0
0.5,0.44304,0.49087,0
0.5,0.4462,0.49087,0
0.5,0.44937,0.49086,0
0.5,0.45253,0.49085,0
0.5,0.4557,0.49084,0
0.5,0.45886,0.49082,0
0.5,0.46203,0.49081,0
0.5,0.46519,0.49078,0
0.5,0.46835,0.49075,0
0.5,0.47152,0.49071,0
0.5,0.47468,0.49065,0
0.5,0.47785,0.49057,0
0.5,0.56013,0.49258,0
0.5,0.55804,0.49367,0
0.5,0.56329,0.49057,0
0.5,0.5538,0.49587,0
0.5,0.55152,0.49684,0
0.5,0.55696,0.49426,0
0.5,0.5443,0.4998,0
0.5,0.54372,0.5,0
0.5,0.54747,0.49864,0
0.5,0.55063,0.49725,0
0.5,0.53481,0.50302,0
0.5,0.53429,0.50316,0
0.5,0.53797,0.50208,0
0.5,0.54114,0.501,0
0.5,0.52532,0.50578,0
0.5,0.52293,0.50633,0
0.5,0.52848,0.50495,0
0.5,0.53165,0.50403,0
0.5,0.0031646,0.50887,0
0.5,0,0.50845,0
0.5,0.0063291,0.50901,0
0.5,0.0094937,0.50905,0
0.5,0.012658,0.50907,0
0.5,0.015823,0.50907,0
0.5,0.018987,0.50907,0
0.5,0.022152,0.50907,0
0.5,0.025316,0.50907,0
0.5,0.028481,0.50907,0
0.5,0.031646,0.50907,0
0.5,0.03481,0.50907,0
0.5,0.037975,0.50907,0
0.5,0.041139,0.50907,0
0.5,0.044304,0.50907,0
0.5,0.047468,0.50907,0
0.5,0.050633,0.50907,0
0.5,0.053797,0.50907,0
0.5,0.056962,0.50907,0
0.5,0.060127,0.50907,0
0.5,0.063291,0.50907,0
0.5,0.066456,0.50907,0
0.5,0.06962,0.50907,0
0.5,0.072785,0.50907,0
0.5,0.075949,0.50907,0
0.5,0.079114,0.50907,0
0.5,0.082278,0.50907,0
0.5,0.085443,0.50907,0
0.5,0.088608,0.50907,0
0.5,0.091772,0.50907,0
0.5,0.094937,0.50907,0
0.5,0.098101,0.50907,0
0.5,0.10127,0.50907,0
0.5,0.10443,0.50907,0
0.5,0.10759,0.50907,0
0.5,0.11076,0.50907,0
0.5,0.11392,0.50907,0
0.5,0.11709,0.50907,0
0.5,0.12025,0.50907,0
0.5,0.12342,0.50907,0
0.5,0.12658,0.50907,0
0.5,0.12975,0.50907,0
0.5,0.13291,0.50907,0
0.5,0.13608,0.50907,0
0.5,0.13924,0.50907,0
0.5,0.14241,0.50907,0
0.5,0.14557,0.50907,0
0.5,0.14873,0.50907,0
0.5,0.1519,0.50907,0
0.5,0.15506,0.50907,0
0.5,0.15823,0.50907,0
0.5,0.16139,0.50907,0
0.5,0.16456,0.50907,0
0.5,0.16772,0.50907,0
0.5,0.17089,0.50907,0
0.5,0.17405,0.50907,0
0.5,0.17722,0.50907,0
0.5,0.18038,0.50907,0
0.5,0.18354,0.50907,0
0.5,0.18671,0.50907,0
0.5,0.18987,0.50907,0
0.5,0.19304,0.50907,0
0.5,0.1962,0.50907,0
0.5,0.19937,0.50907,0
0.5,0.20253,0.50907,0
0.5,0.2057,0.50907,0
0.5,0.20886,0.50907,0
0.5,0.21203,0.50907,0
0.5,0.21519,0.50907,0
0.5,0.21835,0.50907,0
0.5,0.22152,0.50907,0
0.5,0.22468,0.50907,0
0.5,0.22785,0.50907,0
0.5,0.23101,0.50907,0
0.5,0.23418,0.50907,0
0.5,0.23734,0.50907,0
0.5,0.24051,0.50907,0
0.5,0.24367,0.50907,0
0.5,0.24684,0.50907,0
0.5,0.25,0.50907,0
0.5,0.25316,0.50907,0
0.5,0.25633,0.50907,0
0.5,0.25949,0.50907,0
0.5,0.26266,0.50907,0
0.5,0.26582,0.50907,0
0.5,0.26899,0.50907,0
0.5,0.27215,0.50907,0
0.5,0.27532,0.50907,0
0.5,0.27848,0.50907,0
0.5,0.28165,0.50907,0
0.5,0.28481,0.50907,0
0.5,0.28797,0.50908,0
0.5,0.29114,0.50908,0
0.5,0.2943,0.50908,0
0.5,0.29747,0.50908,0
0.5,0.30063,0.50908,0
0.5,0.3038,0.50908,0
0.5,0.30696,0.50908,0
0.5,0.31013,0.50908,0
0.5,0.31329,0.50908,0
0.5,0.31646,0.50908,0
0.5,0.31962,0.50908,0
0.5,0.32278,0.50908,0
0.5,0.32595,0.50908,0
0.5,0.32911,0.50908,0
0.5,0.33228,0.50908,0
0.5,0.33544,0.50908,0
0.5,0.33861,0.50908,0
0.5,0.34177,0.50908,0
0.5,0.34494,0.50908,0
0.5,0.3481,0.50908,0
0.5,0.35127,0.50908,0
0.5,0.35443,0.50908,0
0.5,0.35759,0.50908,0
0.5,0.36076,0.50908,0
0.5,0.36392,0.50908,0
0.5,0.36709,0.50908,0
0.5,0.37025,0.50908,0
0.5,0.37342,0.50908,0
0.5,0.37658,0.50909,0
0.5,0.37975,0.50909,0
0.5,0.38291,0.50909,0
0.5,0.38608,0.50909,0
0.5,0.38924,0.50909,0
0.5,0.39241,0.50909,0
0.5,0.39557,0.50909,0
0.5,0.39873,0.50909,0
0.5,0.4019,0.5091,0
0.5,0.40506,0.5091,0
0.5,0.40823,0.5091,0
0.5,0.41139,0.5091,0
0.5,0.41456,0.50911,0
0.5,0.41772,0.50911,0
0.5,0.42089,0.50911,0
0.5,0.42405,0.50911,0
0.5,0.42722,0.50912,0
0.5,0.43038,0.50912,0
0.5,0.43354,0.50913,0
0.5,0.43671,0.50913,0
0.5,0.43987,0.50914,0
0.5,0.44304,0.50915,0
0.5,0.4462,0.50916,0
0.5,0.44937,0.50917,0
0.5,0.45253,0.50918,0
0.5,0.4557,0.50919,0
0.5,0.45886,0.50921,0
0.5,0.46203,0.50923,0
0.5,0.46519,0.50925,0
0.5,0.46835,0.50928,0
0.5,0.47152,0.50932,0
0.5,0.47468,0.50937,0
0.5,0.47785,0.50944,0
0.5,0.47993,0.50949,0
0.5,0.50949,0.5093,0
0.5,0.50836,0.50949,0
0.5,0.51266,0.50871,0
0.5,0.51582,0.50807,0
0.5,0.51899,0.50735,0
0.5,0.52215,0.50654,0
0.5,0.48101,0.50953,0
0.5,0.48418,0.50969,0
0.5,0.48734,0.50991,0
0.5,0.49051,0.51017,0
0.5,0.49367,0.51045,0
0.5,0.49684,0.51065,0
0.5,0.5,0.51063,0
0.5,0.50316,0.51036,0
0.5,0.50633,0.50988,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.262972,0.00172882,0.000788905,0.00179535,0.521514,0.274997,0.158738,0.0030592,0.113189,0.0407168,0.0324111,2220,0,9,3,3,1
1,0.0063,-0.276058,0.00182458,0.000869582,0.00179553,0.305968,0.0822991,0.157562,0.00238182,0.113138,0.0420698,0.0347167,2220,0,3,3,3,1
2,0.0066,-0.289139,0.0019207,0.000954154,0.00179574,0.303396,0.0872095,0.151686,0.00214118,0.112553,0.0423032,0.0349115,2220,0,3,3,3,1
3,0.0069,-0.302201,0.00201987,0.00104259,0.001796,0.302542,0.0845522,0.149866,0.00239104,0.113922,0.0422049,0.0346821,2220,0,3,3,3,1
4,0.0072,-0.315233,0.00212628,0.00113483,0.00179638,0.306604,0.0860992,0.155409,0.00273229,0.113881,0.041111,0.0340657,2220,0,3,3,3,1
5,0.0075,-0.328248,0.00223642,0.00123092,0.00179681,0.319999,0.0894221,0.156195,0.00287386,0.108402,0.0403825,0.0329961,2220,0,3,3,3,1
6,0.0078,-0.341237,0.00235192,0.00133082,0.00179733,0.445009,0.122759,0.216277,0.00330547,0.111226,0.0420815,0.0347315,2220,0,4,4,4,1
7,0.0081,-0.354187,0.00247248,0.00143445,0.00179802,0.45484,0.127629,0.217519,0.00320717,0.112573,0.0406643,0.0331963,2220,0,4,4,4,1
8,0.0084,-0.367102,0.00259904,0.00154181,0.00179885,0.464866,0.125858,0.221733,0.00346906,0.113796,0.040916,0.0341632,2220,0,4,4,4,1
9,0.0087,-0.379981,0.00273205,0.0016529,0.00179982,0.44081,0.124356,0.211281,0.0034793,0.116886,0.0426568,0.0350973,2220,0,4,4,4,1
10,0.009,-0.392813,0.00287441,0.00176764,0.001801,0.516424,0.146061,0.245391,0.00399334,0.113444,0.041911,0.034753,2220,0,5,5,5,1
11,0.0093,-0.405588,0.00302929,0.00188596,0.00180244,0.544795,0.151763,0.258681,0.00445235,0.113205,0.0422408,0.0344614,2220,0,5,5,5,1
12,0.0096,-0.4183,0.00319865,0.00200782,0.00180416,0.656334,0.184557,0.309942,0.00506266,0.113483,0.0405501,0.0332593,2220,0,6,6,6,1
13,0.0099,-0.430944,0.00338362,0.00213316,0.00180622,0.765964,0.203881,0.363221,0.005984,0.115443,0.041695,0.0346429,2220,0,7,7,7,1
14,0.0102,-0.443262,0.0036673,0.00226061,0.00180991,1.58605,0.441437,0.72496,0.0102372,0.114602,0.0413673,0.0343644,2220,0,15,15,15,1
15,0.0105,-0.401293,0.0422692,0.00210675,0.00208462,75.0134,22.522,34.3259,0.308885,0.403471,0.139498,0.113246,2544,0,590,568,568,3
16,0.0108,-0.390088,0.0582996,0.00210644,0.0022029,40.8256,11.9851,19.129,0.159759,0.287945,0.103799,0.0831002,2708,0,284,283,283,2
17,0.0111,-0.375713,0.0766898,0.00208517,0.00233784,54.2621,15.5227,25.3077,0.197258,0.304388,0.108378,0.0855137,2827,0,359,357,357,2
18,0.0114,-0.36214,0.0942875,0.00206416,0.00246885,50.2521,14.5975,23.0857,0.192215,0.306585,0.110848,0.0852403,2988,0,323,321,321,2
19,0.0117,-0.354147,0.108177,0.00207172,0.00256866,44.9705,13.4558,20.745,0.158395,0.325288,0.118486,0.0919363,3117,0,271,270,270,2
20,0.012,-0.351408,0.118811,0.00210841,0.00263739,22.2434,6.73229,10.1941,0.0973335,0.171492,0.0612452,0.0474135,3117,0,132,129,129,1


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49136,0.48734,0
0.5,0.49367,0.48707,0
0.5,0.49684,0.4868,0
0.5,0.5,0.48696,0
0.5,0.50155,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48876,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48875,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48874,0
0.5,0.36076,0.48874,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48873,0
0.5,0.38291,0.48873,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48872,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.48871,0
0.5,0.40823,0.48871,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.4887,0
0.5,0.41772,0.4887,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48869,0
0.5,0.42722,0.48869,0
0.5,0.43038,0.48868,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48867,0
0.5,0.43987,0.48866,0
0.5,0.44304,0.48865,0
0.5,0.4462,0.48864,0
0.5,0.44937,0.48862,0
0.5,0.45253,0.4886,0
0.5,0.4557,0.48858,0
0.5,0.45886,0.48856,0
0.5,0.46203,0.48853,0
0.5,0.46519,0.48849,0
0.5,0.46835,0.48844,0
0.5,0.47152,0.48838,0
0.5,0.47468,0.4883,0
0.5,0.47785,0.4882,0
0.5,0.48101,0.48808,0
0.5,0.48418,0.48791,0
0.5,0.48734,0.48769,0
0.5,0.49051,0.48742,0
0.5,0.50316,0.48774,0
0.5,0.50633,0.48988,0
0.5,0.50692,0.49051,0
0.5,0.50934,0.49367,0
0.5,0.50949,0.49393,0
0.5,0.51074,0.49684,0
0.5,0.51098,0.5,0
0.5,0.5104,0.50316,0
0.5,0.50949,0.50469,0
0.5,0.50826,0.50633,0
0.5,0.50633,0.50835,0
0.5,0.50502,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51124,0
0.5,0.26899,0.51124,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51125,0
0.5,0.33228,0.51125,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51126,0
0.5,0.36076,0.51126,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51127,0
0.5,0.37975,0.51127,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51128,0
0.5,0.39557,0.51128,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.51129,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.5113,0
0.5,0.41456,0.5113,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51131,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51132,0
0.5,0.43038,0.51133,0
0.5,0.43354,0.51133,0
0.5,0.43671,0.51134,0
0.5,0.43987,0.51135,0
0.5,0.44304,0.51136,0
0.5,0.4462,0.51137,0
0.5,0.44937,0.51139,0
0.5,0.45253,0.5114,0
0.5,0.4557,0.51142,0
0.5,0.45886,0.51145,0
0.5,0.46203,0.51148,0
0.5,0.46519,0.51152,0
0.5,0.46835,0.51156,0
0.5,0.47152,0.51161,0
0.5,0.47468,0.51168,0
0.5,0.47785,0.51176,0
0.5,0.48101,0.51185,0
0.5,0.48418,0.51197,0
0.5,0.48734,0.51209,0
0.5,0.49051,0.51222,0
0.5,0.49367,0.5123,0
0.5,0.49684,0.51224,0
0.5,0.5,0.5118,0
0.5,0.50316,0.5108,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48997,0.48734,0
0.5,0.49051,0.48727,0
0.5,0.49367,0.48682,0
0.5,0.49684,0.48646,0
0.5,0.5,0.48649,0
0.5,0.50316,0.48716,0
0.5,0.50354,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48874,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48873,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.48871,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.4887,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48869,0
0.5,0.42722,0.48868,0
0.5,0.43038,0.48868,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48866,0
0.5,0.43987,0.48865,0
0.5,0.44304,0.48864,0
0.5,0.4462,0.48863,0
0.5,0.44937,0.48861,0
0.5,0.45253,0.4886,0
0.5,0.4557,0.48857,0
0.5,0.45886,0.48855,0
0.5,0.46203,0.48851,0
0.5,0.46519,0.48847,0
0.5,0.46835,0.48842,0
0.5,0.47152,0.48836,0
0.5,0.47468,0.48828,0
0.5,0.47785,0.48817,0
0.5,0.48101,0.48803,0
0.5,0.48418,0.48785,0
0.5,0.48734,0.48761,0
0.5,0.50633,0.48909,0
0.5,0.50766,0.49051,0
0.5,0.50949,0.49304,0
0.5,0.50985,0.49367,0
0.5,0.511,0.49684,0
0.5,0.51118,0.5,0
0.5,0.5106,0.50316,0
0.5,0.50949,0.50504,0
0.5,0.50854,0.50633,0
0.5,0.50633,0.50864,0
0.5,0.50533,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51124,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51125,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51126,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51127,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51128,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.51129,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.5113,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51131,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51132,0
0.5,0.43038,0.51133,0
0.5,0.43354,0.51134,0
0.5,0.43671,0.51135,0
0.5,0.43987,0.51136,0
0.5,0.44304,0.51137,0
0.5,0.4462,0.51138,0
0.5,0.44937,0.5114,0
0.5,0.45253,0.51142,0
0.5,0.4557,0.51144,0
0.5,0.45886,0.51147,0
0.5,0.46203,0.5115,0
0.5,0.46519,0.51154,0
0.5,0.46835,0.51158,0
0.5,0.47152,0.51164,0
0.5,0.47468,0.51171,0
0.5,0.47785,0.5118,0
0.5,0.48101,0.51191,0
0.5,0.48418,0.51203,0
0.5,0.48734,0.51218,0
0.5,0.49051,0.51233,0
0.5,0.49367,0.51244,0
0.5,0.49684,0.51241,0
0.5,0.5,0.51198,0
0.5,0.50316,0.511,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48888,0.48734,0
0.5,0.49051,0.48709,0
0.5,0.49367,0.48655,0
0.5,0.49684,0.48608,0
0.5,0.5,0.48598,0
0.5,0.50316,0.48649,0
0.5,0.50499,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48876,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48875,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48874,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48873,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48872,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48869,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48868,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48867,0
0.5,0.43671,0.48866,0
0.5,0.43987,0.48865,0
0.5,0.44304,0.48864,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.48861,0
0.5,0.45253,0.48859,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48854,0
0.5,0.46203,0.4885,0
0.5,0.46519,0.48846,0
0.5,0.46835,0.48841,0
0.5,0.47152,0.48834,0
0.5,0.47468,0.48825,0
0.5,0.47785,0.48814,0
0.5,0.48101,0.48799,0
0.5,0.48418,0.48779,0
0.5,0.48734,0.48752,0
0.5,0.50633,0.48818,0
0.5,0.50852,0.49051,0
0.5,0.50949,0.49191,0
0.5,0.5104,0.49367,0
0.5,0.51131,0.49684,0
0.5,0.51141,0.5,0
0.5,0.51082,0.50316,0
0.5,0.50949,0.50546,0
0.5,0.50886,0.50633,0
0.5,0.50633,0.50897,0
0.5,0.50571,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51124,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51125,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51126,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51128,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.51129,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51131,0
0.5,0.42089,0.51132,0
0.5,0.42405,0.51132,0
0.5,0.42722,0.51133,0
0.5,0.43038,0.51134,0
0.5,0.43354,0.51134,0
0.5,0.43671,0.51135,0
0.5,0.43987,0.51136,0
0.5,0.44304,0.51137,0
0.5,0.4462,0.51139,0
0.5,0.44937,0.51141,0
0.5,0.45253,0.51143,0
0.5,0.4557,0.51145,0
0.5,0.45886,0.51148,0
0.5,0.46203,0.51152,0
0.5,0.46519,0.51156,0
0.5,0.46835,0.51161,0
0.5,0.47152,0.51167,0
0.5,0.47468,0.51175,0
0.5,0.47785,0.51184,0
0.5,0.48101,0.51196,0
0.5,0.48418,0.5121,0
0.5,0.48734,0.51227,0
0.5,0.49051,0.51245,0
0.5,0.49367,0.51259,0
0.5,0.49684,0.51259,0
0.5,0.5,0.51219,0
0.5,0.50316,0.51123,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48776,0.48734,0
0.5,0.49051,0.48683,0
0.5,0.49367,0.48611,0
0.5,0.49684,0.48539,0
0.5,0.5,0.48499,0
0.5,0.50316,0.48522,0
0.5,0.50633,0.48652,0
0.5,0.50738,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48876,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48875,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48873,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48872,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.48871,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.4887,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48862,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48823,0
0.5,0.47785,0.48811,0
0.5,0.48101,0.48795,0
0.5,0.48418,0.48772,0
0.5,0.48734,0.4874,0
0.5,0.50949,0.48986,0
0.5,0.50989,0.49051,0
0.5,0.51115,0.49367,0
0.5,0.51171,0.49684,0
0.5,0.51169,0.5,0
0.5,0.51108,0.50316,0
0.5,0.50949,0.50596,0
0.5,0.50924,0.50633,0
0.5,0.50633,0.50937,0
0.5,0.50618,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51124,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51125,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51126,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51127,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51128,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.51129,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.5113,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51131,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51132,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51133,0
0.5,0.43038,0.51134,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51137,0
0.5,0.44304,0.51138,0
0.5,0.4462,0.5114,0
0.5,0.44937,0.51142,0
0.5,0.45253,0.51144,0
0.5,0.4557,0.51147,0
0.5,0.45886,0.5115,0
0.5,0.46203,0.51153,0
0.5,0.46519,0.51158,0
0.5,0.46835,0.51163,0
0.5,0.47152,0.5117,0
0.5,0.47468,0.51178,0
0.5,0.47785,0.51188,0
0.5,0.48101,0.51201,0
0.5,0.48418,0.51217,0
0.5,0.48734,0.51236,0
0.5,0.49051,0.51258,0
0.5,0.49186,0.51266,0
0.5,0.5,0.51244,0
0.5,0.49815,0.51266,0
0.5,0.50316,0.51151,0
0.5,0.49367,0.51279,0
0.5,0.49684,0.51284,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.53649,0.40823,0
0.5,0.53797,0.40698,0
0.5,0.54114,0.40572,0
0.5,0.5443,0.40602,0
0.5,0.54695,0.40823,0
0.5,0.5338,0.41139,0
0.5,0.53481,0.40998,0
0.5,0.54747,0.40946,0
0.5,0.54804,0.41139,0
0.5,0.53165,0.41456,0
0.5,0.54789,0.41456,0
0.5,0.52948,0.41772,0
0.5,0.53165,0.41456,0
0.5,0.54747,0.41607,0
0.5,0.54713,0.41772,0
0.5,0.52792,0.42089,0
0.5,0.52848,0.41984,0
0.5,0.5461,0.42089,0
0.5,0.52609,0.42405,0
0.5,0.54458,0.42405,0
0.5,0.52412,0.42722,0
0.5,0.52532,0.42529,0
0.5,0.5443,0.42458,0
0.5,0.54314,0.42722,0
0.5,0.52255,0.43038,0
0.5,0.54182,0.43038,0
0.5,0.52075,0.43354,0
0.5,0.52215,0.43116,0
0.5,0.54114,0.43188,0
0.5,0.54044,0.43354,0
0.5,0.51912,0.43671,0
0.5,0.53883,0.43671,0
0.5,0.51764,0.43987,0
0.5,0.51899,0.43701,0
0.5,0.53797,0.43838,0
0.5,0.53738,0.43987,0
0.5,0.51612,0.44304,0
0.5,0.53617,0.44304,0
0.5,0.51413,0.4462,0
0.5,0.51582,0.44351,0
0.5,0.53481,0.44561,0
0.5,0.53449,0.4462,0
0.5,0.51281,0.44937,0
0.5,0.53297,0.44937,0
0.5,0.51115,0.45253,0
0.5,0.51266,0.44974,0
0.5,0.53165,0.4524,0
0.5,0.5316,0.45253,0
0.5,0.50927,0.4557,0
0.5,0.50949,0.45531,0
0.5,0.53017,0.4557,0
0.5,0.50772,0.45886,0
0.5,0.52848,0.45871,0
0.5,0.5284,0.45886,0
0.5,0.50632,0.46203,0
0.5,0.50633,0.46201,0
0.5,0.52722,0.46203,0
0.5,0.50428,0.46519,0
0.5,0.52577,0.46519,0
0.5,0.50272,0.46835,0
0.5,0.50316,0.46755,0
0.5,0.52532,0.46606,0
0.5,0.52413,0.46835,0
0.5,0.50102,0.47152,0
0.5,0.52272,0.47152,0
0.5,0.49902,0.47468,0
0.5,0.5,0.47317,0
0.5,0.52215,0.47278,0
0.5,0.52143,0.47468,0
0.5,0.49727,0.47785,0
0.5,0.51985,0.47785,0
0.5,0.49508,0.48101,0
0.5,0.49684,0.4787,0
0.5,0.51899,0.47964,0
0.5,0.51844,0.48101,0
0.5,0.49211,0.48418,0
0.5,0.49367,0.48269,0
0.5,0.51729,0.48418,0
0.5,0.48599,0.48734,0
0.5,0.48734,0.48703,0
0.5,0.49051,0.48558,0
0.5,0.5159,0.48734,0
0.5,0,0.48876,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48876,0
0.5,0.24367,0.48876,0
0.5,0.24684,0.48876,0
0.5,0.25,0.48876,0
0.5,0.25316,0.48876,0
0.5,0.25633,0.48876,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48856,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48792,0
0.5,0.48418,0.48763,0
0.5,0.51582,0.48755,0
0.5,0.51477,0.49051,0
0.5,0.51385,0.49367,0
0.5,0.51305,0.49684,0
0.5,0.51266,0.49833,0
0.5,0.51228,0.5,0
0.5,0.51144,0.50316,0
0.5,0.50981,0.50633,0
0.5,0.50949,0.50674,0
0.5,0.50691,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51124,0
0.5,0.23418,0.51124,0
0.5,0.23734,0.51124,0
0.5,0.24051,0.51124,0
0.5,0.24367,0.51124,0
0.5,0.24684,0.51124,0
0.5,0.25,0.51124,0
0.5,0.25316,0.51124,0
0.5,0.25633,0.51124,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51187,0
0.5,0.50036,0.51266,0
0.5,0.50633,0.50998,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.55224,0.37658,0
0.5,0.5538,0.37536,0
0.5,0.55696,0.37407,0
0.5,0.56013,0.37434,0
0.5,0.56308,0.37658,0
0.5,0.54945,0.37975,0
0.5,0.55063,0.37812,0
0.5,0.56329,0.37707,0
0.5,0.56401,0.37975,0
0.5,0.54762,0.38291,0
0.5,0.56384,0.38291,0
0.5,0.5454,0.38608,0
0.5,0.54747,0.38316,0
0.5,0.56329,0.38477,0
0.5,0.56298,0.38608,0
0.5,0.54349,0.38924,0
0.5,0.5443,0.3879,0
0.5,0.56201,0.38924,0
0.5,0.54173,0.39241,0
0.5,0.5606,0.39241,0
0.5,0.5399,0.39557,0
0.5,0.54114,0.39347,0
0.5,0.56013,0.39333,0
0.5,0.55904,0.39557,0
0.5,0.53843,0.39873,0
0.5,0.55754,0.39873,0
0.5,0.53694,0.4019,0
0.5,0.53797,0.39984,0
0.5,0.55696,0.4,0
0.5,0.55625,0.4019,0
0.5,0.53505,0.40506,0
0.5,0.55477,0.40506,0
0.5,0.53335,0.40823,0
0.5,0.53481,0.4055,0
0.5,0.5538,0.40679,0
0.5,0.5531,0.40823,0
0.5,0.53204,0.41139,0
0.5,0.55185,0.41139,0
0.5,0.53008,0.41456,0
0.5,0.53165,0.41211,0
0.5,0.55063,0.41399,0
0.5,0.55037,0.41456,0
0.5,0.5285,0.41772,0
0.5,0.5487,0.41772,0
0.5,0.52701,0.42089,0
0.5,0.52848,0.41777,0
0.5,0.54747,0.42025,0
0.5,0.54723,0.42089,0
0.5,0.52523,0.42405,0
0.5,0.52532,0.42392,0
0.5,0.54599,0.42405,0
0.5,0.52343,0.42722,0
0.5,0.5443,0.42703,0
0.5,0.54419,0.42722,0
0.5,0.52219,0.43038,0
0.5,0.54278,0.43038,0
0.5,0.52032,0.43354,0
0.5,0.52215,0.43047,0
0.5,0.54139,0.43354,0
0.5,0.51858,0.43671,0
0.5,0.51899,0.43596,0
0.5,0.54114,0.43404,0
0.5,0.5398,0.43671,0
0.5,0.51714,0.43987,0
0.5,0.53809,0.43987,0
0.5,0.5155,0.44304,0
0.5,0.51582,0.44249,0
0.5,0.53797,0.4401,0
0.5,0.53688,0.44304,0
0.5,0.51366,0.4462,0
0.5,0.5353,0.4462,0
0.5,0.51231,0.44937,0
0.5,0.51266,0.44869,0
0.5,0.53481,0.44709,0
0.5,0.53364,0.44937,0
0.5,0.51063,0.45253,0
0.5,0.53225,0.45253,0
0.5,0.50879,0.4557,0
0.5,0.50949,0.45447,0
0.5,0.53165,0.45377,0
0.5,0.53079,0.4557,0
0.5,0.50733,0.45886,0
0.5,0.5291,0.45886,0
0.5,0.50577,0.46203,0
0.5,0.50633,0.46105,0
0.5,0.52848,0.46008,0
0.5,0.5277,0.46203,0
0.5,0.50391,0.46519,0
0.5,0.52633,0.46519,0
0.5,0.50235,0.46835,0
0.5,0.50316,0.46684,0
0.5,0.52532,0.46714,0
0.5,0.52467,0.46835,0
0.5,0.5007,0.47152,0
0.5,0.52323,0.47152,0
0.5,0.4987,0.47468,0
0.5,0.5,0.47265,0
0.5,0.52215,0.47385,0
0.5,0.52183,0.47468,0
0.5,0.49701,0.47785,0
0.5,0.52036,0.47785,0
0.5,0.49471,0.48101,0
0.5,0.49684,0.47818,0
0.5,0.51899,0.48066,0
0.5,0.51884,0.48101,0
0.5,0.49182,0.48418,0
0.5,0.49367,0.48233,0
0.5,0.51767,0.48418,0
0.5,0.48572,0.48734,0
0.5,0.48734,0.48693,0
0.5,0.49051,0.48538,0
0.5,0.51633,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48876,0
0.5,0.0063291,0.48876,0
0.5,0.0094937,0.48876,0
0.5,0.012658,0.48876,0
0.5,0.015823,0.48876,0
0.5,0.018987,0.48876,0
0.5,0.022152,0.48876,0
0.5,0.025316,0.48876,0
0.5,0.028481,0.48876,0
0.5,0.031646,0.48876,0
0.5,0.03481,0.48876,0
0.5,0.037975,0.48876,0
0.5,0.041139,0.48876,0
0.5,0.044304,0.48876,0
0.5,0.047468,0.48876,0
0.5,0.050633,0.48876,0
0.5,0.053797,0.48876,0
0.5,0.056962,0.48876,0
0.5,0.060127,0.48876,0
0.5,0.063291,0.48876,0
0.5,0.066456,0.48876,0
0.5,0.06962,0.48876,0
0.5,0.072785,0.48876,0
0.5,0.075949,0.48876,0
0.5,0.079114,0.48876,0
0.5,0.082278,0.48876,0
0.5,0.085443,0.48876,0
0.5,0.088608,0.48876,0
0.5,0.091772,0.48876,0
0.5,0.094937,0.48876,0
0.5,0.098101,0.48876,0
0.5,0.10127,0.48876,0
0.5,0.10443,0.48876,0
0.5,0.10759,0.48876,0
0.5,0.11076,0.48876,0
0.5,0.11392,0.48876,0
0.5,0.11709,0.48876,0
0.5,0.12025,0.48876,0
0.5,0.12342,0.48876,0
0.5,0.12658,0.48876,0
0.5,0.12975,0.48876,0
0.5,0.13291,0.48876,0
0.5,0.13608,0.48876,0
0.5,0.13924,0.48876,0
0.5,0.14241,0.48876,0
0.5,0.14557,0.48876,0
0.5,0.14873,0.48876,0
0.5,0.1519,0.48876,0
0.5,0.15506,0.48876,0
0.5,0.15823,0.48876,0
0.5,0.16139,0.48876,0
0.5,0.16456,0.48876,0
0.5,0.16772,0.48876,0
0.5,0.17089,0.48876,0
0.5,0.17405,0.48876,0
0.5,0.17722,0.48876,0
0.5,0.18038,0.48876,0
0.5,0.18354,0.48876,0
0.5,0.18671,0.48876,0
0.5,0.18987,0.48876,0
0.5,0.19304,0.48876,0
0.5,0.1962,0.48876,0
0.5,0.19937,0.48876,0
0.5,0.20253,0.48876,0
0.5,0.2057,0.48876,0
0.5,0.20886,0.48876,0
0.5,0.21203,0.48876,0
0.5,0.21519,0.48876,0
0.5,0.21835,0.48876,0
0.5,0.22152,0.48876,0
0.5,0.22468,0.48876,0
0.5,0.22785,0.48876,0
0.5,0.23101,0.48876,0
0.5,0.23418,0.48876,0
0.5,0.23734,0.48876,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48792,0
0.5,0.48418,0.48761,0
0.5,0.51582,0.48865,0
0.5,0.51513,0.49051,0
0.5,0.51414,0.49367,0
0.5,0.51328,0.49684,0
0.5,0.51266,0.49904,0
0.5,0.51242,0.5,0
0.5,0.51153,0.50316,0
0.5,0.50987,0.50633,0
0.5,0.50949,0.50681,0
0.5,0.50695,0.50949,0
0.5,0.0031646,0.51124,0
0.5,0,0.51124,0
0.5,0.0063291,0.51124,0
0.5,0.0094937,0.51124,0
0.5,0.012658,0.51124,0
0.5,0.015823,0.51124,0
0.5,0.018987,0.51124,0
0.5,0.022152,0.51124,0
0.5,0.025316,0.51124,0
0.5,0.028481,0.51124,0
0.5,0.031646,0.51124,0
0.5,0.03481,0.51124,0
0.5,0.037975,0.51124,0
0.5,0.041139,0.51124,0
0.5,0.044304,0.51124,0
0.5,0.047468,0.51124,0
0.5,0.050633,0.51124,0
0.5,0.053797,0.51124,0
0.5,0.056962,0.51124,0
0.5,0.060127,0.51124,0
0.5,0.063291,0.51124,0
0.5,0.066456,0.51124,0
0.5,0.06962,0.51124,0
0.5,0.072785,0.51124,0
0.5,0.075949,0.51124,0
0.5,0.079114,0.51124,0
0.5,0.082278,0.51124,0
0.5,0.085443,0.51124,0
0.5,0.088608,0.51124,0
0.5,0.091772,0.51124,0
0.5,0.094937,0.51124,0
0.5,0.098101,0.51124,0
0.5,0.10127,0.51124,0
0.5,0.10443,0.51124,0
0.5,0.10759,0.51124,0
0.5,0.11076,0.51124,0
0.5,0.11392,0.51124,0
0.5,0.11709,0.51124,0
0.5,0.12025,0.51124,0
0.5,0.12342,0.51124,0
0.5,0.12658,0.51124,0
0.5,0.12975,0.51124,0
0.5,0.13291,0.51124,0
0.5,0.13608,0.51124,0
0.5,0.13924,0.51124,0
0.5,0.14241,0.51124,0
0.5,0.14557,0.51124,0
0.5,0.14873,0.51124,0
0.5,0.1519,0.51124,0
0.5,0.15506,0.51124,0
0.5,0.15823,0.51124,0
0.5,0.16139,0.51124,0
0.5,0.16456,0.51124,0
0.5,0.16772,0.51124,0
0.5,0.17089,0.51124,0
0.5,0.17405,0.51124,0
0.5,0.17722,0.51124,0
0.5,0.18038,0.51124,0
0.5,0.18354,0.51124,0
0.5,0.18671,0.51124,0
0.5,0.18987,0.51124,0
0.5,0.19304,0.51124,0
0.5,0.1962,0.51124,0
0.5,0.19937,0.51124,0
0.5,0.20253,0.51124,0
0.5,0.2057,0.51124,0
0.5,0.20886,0.51124,0
0.5,0.21203,0.51124,0
0.5,0.21519,0.51124,0
0.5,0.21835,0.51124,0
0.5,0.22152,0.51124,0
0.5,0.22468,0.51124,0
0.5,0.22785,0.51124,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51188,0
0.5,0.50036,0.51266,0
0.5,0.50633,0.51001,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.57211,0.34177,0
0.5,0.57278,0.34119,0
0.5,0.57595,0.33957,0
0.5,0.57911,0.33942,0
0.5,0.58228,0.34118,0
0.5,0.58276,0.34177,0
0.5,0.56933,0.34494,0
0.5,0.56962,0.34453,0
0.5,0.58376,0.34494,0
0.5,0.56721,0.3481,0
0.5,0.58366,0.3481,0
0.5,0.56477,0.35127,0
0.5,0.56646,0.34913,0
0.5,0.58278,0.35127,0
0.5,0.56287,0.35443,0
0.5,0.56329,0.35375,0
0.5,0.58228,0.35252,0
0.5,0.58167,0.35443,0
0.5,0.56099,0.35759,0
0.5,0.58022,0.35759,0
0.5,0.55893,0.36076,0
0.5,0.56013,0.35893,0
0.5,0.57911,0.35951,0
0.5,0.57845,0.36076,0
0.5,0.55682,0.36392,0
0.5,0.55696,0.36373,0
0.5,0.57691,0.36392,0
0.5,0.55453,0.36709,0
0.5,0.57595,0.36578,0
0.5,0.57531,0.36709,0
0.5,0.5529,0.37025,0
0.5,0.5538,0.36858,0
0.5,0.57334,0.37025,0
0.5,0.55115,0.37342,0
0.5,0.57278,0.37108,0
0.5,0.57136,0.37342,0
0.5,0.5491,0.37658,0
0.5,0.55063,0.37419,0
0.5,0.56962,0.3763,0
0.5,0.56945,0.37658,0
0.5,0.54776,0.37975,0
0.5,0.56786,0.37975,0
0.5,0.54603,0.38291,0
0.5,0.54747,0.3804,0
0.5,0.56646,0.38266,0
0.5,0.56635,0.38291,0
0.5,0.54415,0.38608,0
0.5,0.5443,0.38582,0
0.5,0.56479,0.38608,0
0.5,0.54264,0.38924,0
0.5,0.56329,0.38869,0
0.5,0.56303,0.38924,0
0.5,0.54119,0.39241,0
0.5,0.56182,0.39241,0
0.5,0.53918,0.39557,0
0.5,0.54114,0.39248,0
0.5,0.56023,0.39557,0
0.5,0.5378,0.39873,0
0.5,0.53797,0.3984,0
0.5,0.56013,0.39575,0
0.5,0.55855,0.39873,0
0.5,0.53621,0.4019,0
0.5,0.55708,0.4019,0
0.5,0.53433,0.40506,0
0.5,0.53481,0.40425,0
0.5,0.55696,0.40215,0
0.5,0.55574,0.40506,0
0.5,0.53279,0.40823,0
0.5,0.55391,0.40823,0
0.5,0.53142,0.41139,0
0.5,0.53165,0.41098,0
0.5,0.5538,0.40843,0
0.5,0.55257,0.41139,0
0.5,0.52951,0.41456,0
0.5,0.55116,0.41456,0
0.5,0.52795,0.41772,0
0.5,0.52848,0.4167,0
0.5,0.55063,0.41553,0
0.5,0.54945,0.41772,0
0.5,0.52648,0.42089,0
0.5,0.54787,0.42089,0
0.5,0.52465,0.42405,0
0.5,0.52532,0.42293,0
0.5,0.54747,0.42171,0
0.5,0.54657,0.42405,0
0.5,0.52303,0.42722,0
0.5,0.54492,0.42722,0
0.5,0.52164,0.43038,0
0.5,0.52215,0.42942,0
0.5,0.5443,0.42833,0
0.5,0.54332,0.43038,0
0.5,0.51986,0.43354,0
0.5,0.54195,0.43354,0
0.5,0.51816,0.43671,0
0.5,0.51899,0.43518,0
0.5,0.54114,0.43513,0
0.5,0.54035,0.43671,0
0.5,0.51673,0.43987,0
0.5,0.5387,0.43987,0
0.5,0.51502,0.44304,0
0.5,0.51582,0.44163,0
0.5,0.53797,0.44131,0
0.5,0.5373,0.44304,0
0.5,0.51334,0.4462,0
0.5,0.53583,0.4462,0
0.5,0.51189,0.44937,0
0.5,0.51266,0.44788,0
0.5,0.53481,0.44809,0
0.5,0.53413,0.44937,0
0.5,0.51023,0.45253,0
0.5,0.53271,0.45253,0
0.5,0.50846,0.4557,0
0.5,0.50949,0.45383,0
0.5,0.53165,0.4547,0
0.5,0.5312,0.4557,0
0.5,0.50702,0.45886,0
0.5,0.52963,0.45886,0
0.5,0.50535,0.46203,0
0.5,0.50633,0.4603,0
0.5,0.52848,0.46109,0
0.5,0.52808,0.46203,0
0.5,0.50364,0.46519,0
0.5,0.52674,0.46519,0
0.5,0.50202,0.46835,0
0.5,0.50316,0.46624,0
0.5,0.52532,0.46797,0
0.5,0.52511,0.46835,0
0.5,0.50035,0.47152,0
0.5,0.52366,0.47152,0
0.5,0.49841,0.47468,0
0.5,0.5,0.47209,0
0.5,0.52215,0.47468,0
0.5,0.52215,0.47468,0
0.5,0.49671,0.47785,0
0.5,0.49684,0.47766,0
0.5,0.52078,0.47785,0
0.5,0.49435,0.48101,0
0.5,0.51926,0.48101,0
0.5,0.4915,0.48418,0
0.5,0.49367,0.48192,0
0.5,0.51899,0.48162,0
0.5,0.518,0.48418,0
0.5,0.48523,0.48734,0
0.5,0.48734,0.48672,0
0.5,0.49051,0.48511,0
0.5,0.5167,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.48756,0
0.5,0.51582,0.48954,0
0.5,0.51545,0.49051,0
0.5,0.5144,0.49367,0
0.5,0.51349,0.49684,0
0.5,0.51266,0.49962,0
0.5,0.51256,0.5,0
0.5,0.51163,0.50316,0
0.5,0.50997,0.50633,0
0.5,0.50949,0.50694,0
0.5,0.50703,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51125,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51188,0
0.5,0.50036,0.51266,0
0.5,0.50633,0.51006,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.59453,0.30696,0
0.5,0.59494,0.30674,0
0.5,0.5981,0.30623,0
0.5,0.60012,0.30696,0
0.5,0.59024,0.31013,0
0.5,0.59177,0.30854,0
0.5,0.60127,0.30759,0
0.5,0.60297,0.31013,0
0.5,0.58767,0.31329,0
0.5,0.58861,0.31212,0
0.5,0.60339,0.31329,0
0.5,0.58517,0.31646,0
0.5,0.58544,0.3161,0
0.5,0.60277,0.31646,0
0.5,0.58309,0.31962,0
0.5,0.60163,0.31962,0
0.5,0.58108,0.32278,0
0.5,0.58228,0.32104,0
0.5,0.60127,0.32036,0
0.5,0.60012,0.32278,0
0.5,0.5791,0.32595,0
0.5,0.57911,0.32593,0
0.5,0.59832,0.32595,0
0.5,0.57674,0.32911,0
0.5,0.5981,0.32634,0
0.5,0.59688,0.32911,0
0.5,0.57444,0.33228,0
0.5,0.57595,0.33013,0
0.5,0.59525,0.33228,0
0.5,0.57296,0.33544,0
0.5,0.59494,0.33278,0
0.5,0.59325,0.33544,0
0.5,0.57101,0.33861,0
0.5,0.57278,0.33579,0
0.5,0.59177,0.33763,0
0.5,0.59116,0.33861,0
0.5,0.56904,0.34177,0
0.5,0.56962,0.34082,0
0.5,0.58932,0.34177,0
0.5,0.56757,0.34494,0
0.5,0.58861,0.34297,0
0.5,0.58769,0.34494,0
0.5,0.56591,0.3481,0
0.5,0.56646,0.34722,0
0.5,0.58628,0.3481,0
0.5,0.56396,0.35127,0
0.5,0.58544,0.34964,0
0.5,0.58456,0.35127,0
0.5,0.56238,0.35443,0
0.5,0.56329,0.35275,0
0.5,0.58286,0.35443,0
0.5,0.56062,0.35759,0
0.5,0.58228,0.35561,0
0.5,0.58153,0.35759,0
0.5,0.55861,0.36076,0
0.5,0.56013,0.35838,0
0.5,0.5799,0.36076,0
0.5,0.55621,0.36392,0
0.5,0.55696,0.36298,0
0.5,0.57911,0.36202,0
0.5,0.57805,0.36392,0
0.5,0.55397,0.36709,0
0.5,0.57654,0.36709,0
0.5,0.55231,0.37025,0
0.5,0.5538,0.36745,0
0.5,0.57595,0.36809,0
0.5,0.57462,0.37025,0
0.5,0.55051,0.37342,0
0.5,0.55063,0.37322,0
0.5,0.57278,0.37258,0
0.5,0.57216,0.37342,0
0.5,0.54858,0.37658,0
0.5,0.57038,0.37658,0
0.5,0.54725,0.37975,0
0.5,0.54747,0.37934,0
0.5,0.56962,0.37782,0
0.5,0.56857,0.37975,0
0.5,0.54547,0.38291,0
0.5,0.56701,0.38291,0
0.5,0.54365,0.38608,0
0.5,0.5443,0.38492,0
0.5,0.56646,0.38398,0
0.5,0.56544,0.38608,0
0.5,0.54221,0.38924,0
0.5,0.56365,0.38924,0
0.5,0.54061,0.39241,0
0.5,0.54114,0.39149,0
0.5,0.56329,0.38994,0
0.5,0.56231,0.39241,0
0.5,0.5388,0.39557,0
0.5,0.56082,0.39557,0
0.5,0.53735,0.39873,0
0.5,0.53797,0.39752,0
0.5,0.56013,0.39684,0
0.5,0.55909,0.39873,0
0.5,0.53576,0.4019,0
0.5,0.5576,0.4019,0
0.5,0.53393,0.40506,0
0.5,0.53481,0.40353,0
0.5,0.55696,0.40319,0
0.5,0.55618,0.40506,0
0.5,0.53247,0.40823,0
0.5,0.55449,0.40823,0
0.5,0.53095,0.41139,0
0.5,0.53165,0.41012,0
0.5,0.5538,0.40952,0
0.5,0.55297,0.41139,0
0.5,0.52918,0.41456,0
0.5,0.55159,0.41456,0
0.5,0.52761,0.41772,0
0.5,0.52848,0.41604,0
0.5,0.55063,0.41636,0
0.5,0.54991,0.41772,0
0.5,0.52611,0.42089,0
0.5,0.54834,0.42089,0
0.5,0.5243,0.42405,0
0.5,0.52532,0.42228,0
0.5,0.54747,0.42262,0
0.5,0.5469,0.42405,0
0.5,0.52278,0.42722,0
0.5,0.54537,0.42722,0
0.5,0.52125,0.43038,0
0.5,0.52215,0.42871,0
0.5,0.5443,0.42919,0
0.5,0.54371,0.43038,0
0.5,0.51955,0.43354,0
0.5,0.5423,0.43354,0
0.5,0.51789,0.43671,0
0.5,0.51899,0.43464,0
0.5,0.54114,0.43583,0
0.5,0.54071,0.43671,0
0.5,0.51643,0.43987,0
0.5,0.53913,0.43987,0
0.5,0.51469,0.44304,0
0.5,0.51582,0.44102,0
0.5,0.53797,0.44209,0
0.5,0.53758,0.44304,0
0.5,0.51312,0.4462,0
0.5,0.53618,0.4462,0
0.5,0.51157,0.44937,0
0.5,0.51266,0.44731,0
0.5,0.53481,0.44879,0
0.5,0.53451,0.44937,0
0.5,0.50994,0.45253,0
0.5,0.53304,0.45253,0
0.5,0.50822,0.4557,0
0.5,0.50949,0.45335,0
0.5,0.53165,0.45534,0
0.5,0.53149,0.4557,0
0.5,0.50677,0.45886,0
0.5,0.53001,0.45886,0
0.5,0.50505,0.46203,0
0.5,0.50633,0.45974,0
0.5,0.52848,0.4618,0
0.5,0.52838,0.46203,0
0.5,0.50344,0.46519,0
0.5,0.52703,0.46519,0
0.5,0.50176,0.46835,0
0.5,0.50316,0.46579,0
0.5,0.52547,0.46835,0
0.5,0.50007,0.47152,0
0.5,0.52532,0.46866,0
0.5,0.52399,0.47152,0
0.5,0.49819,0.47468,0
0.5,0.5,0.47164,0
0.5,0.52247,0.47468,0
0.5,0.4964,0.47785,0
0.5,0.49684,0.47723,0
0.5,0.52215,0.47536,0
0.5,0.52109,0.47785,0
0.5,0.49407,0.48101,0
0.5,0.51964,0.48101,0
0.5,0.49125,0.48418,0
0.5,0.49367,0.48157,0
0.5,0.51899,0.4824,0
0.5,0.51827,0.48418,0
0.5,0.4849,0.48734,0
0.5,0.48734,0.48653,0
0.5,0.49051,0.48487,0
0.5,0.51699,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.48751,0
0.5,0.51582,0.49024,0
0.5,0.51572,0.49051,0
0.5,0.51464,0.49367,0
0.5,0.51367,0.49684,0
0.5,0.5127,0.5,0
0.5,0.51266,0.50011,0
0.5,0.51172,0.50316,0
0.5,0.51006,0.50633,0
0.5,0.50949,0.50704,0
0.5,0.50709,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51125,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51189,0
0.5,0.50036,0.51266,0
0.5,0.50633,0.51011,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.61276,0.28165,0
0.5,0.61392,0.28156,0
0.5,0.61414,0.28165,0
0.5,0.60596,0.28481,0
0.5,0.60759,0.28331,0
0.5,0.61076,0.28177,0
0.5,0.61709,0.28341,0
0.5,0.618,0.28481,0
0.5,0.60321,0.28797,0
0.5,0.60443,0.28644,0
0.5,0.61863,0.28797,0
0.5,0.60077,0.29114,0
0.5,0.60127,0.29051,0
0.5,0.61805,0.29114,0
0.5,0.5987,0.2943,0
0.5,0.61709,0.29371,0
0.5,0.61691,0.2943,0
0.5,0.59677,0.29747,0
0.5,0.5981,0.2954,0
0.5,0.61549,0.29747,0
0.5,0.59462,0.30063,0
0.5,0.59494,0.30019,0
0.5,0.61392,0.30016,0
0.5,0.61367,0.30063,0
0.5,0.59221,0.3038,0
0.5,0.61218,0.3038,0
0.5,0.58974,0.30696,0
0.5,0.59177,0.30432,0
0.5,0.61076,0.30651,0
0.5,0.61053,0.30696,0
0.5,0.58807,0.31013,0
0.5,0.58861,0.30919,0
0.5,0.60859,0.31013,0
0.5,0.58622,0.31329,0
0.5,0.60759,0.31153,0
0.5,0.60643,0.31329,0
0.5,0.58409,0.31646,0
0.5,0.58544,0.31443,0
0.5,0.60447,0.31646,0
0.5,0.5826,0.31962,0
0.5,0.60443,0.31652,0
0.5,0.60284,0.31962,0
0.5,0.58067,0.32278,0
0.5,0.58228,0.32028,0
0.5,0.60127,0.32276,0
0.5,0.60125,0.32278,0
0.5,0.5787,0.32595,0
0.5,0.57911,0.3253,0
0.5,0.5996,0.32595,0
0.5,0.57621,0.32911,0
0.5,0.5981,0.32836,0
0.5,0.59772,0.32911,0
0.5,0.5739,0.33228,0
0.5,0.57595,0.32942,0
0.5,0.59634,0.33228,0
0.5,0.57244,0.33544,0
0.5,0.57278,0.33483,0
0.5,0.59494,0.3345,0
0.5,0.59425,0.33544,0
0.5,0.57047,0.33861,0
0.5,0.5918,0.33861,0
0.5,0.56857,0.34177,0
0.5,0.56962,0.33998,0
0.5,0.59177,0.33865,0
0.5,0.59007,0.34177,0
0.5,0.56718,0.34494,0
0.5,0.58861,0.34416,0
0.5,0.58822,0.34494,0
0.5,0.56541,0.3481,0
0.5,0.56646,0.34639,0
0.5,0.58681,0.3481,0
0.5,0.56363,0.35127,0
0.5,0.58544,0.35064,0
0.5,0.5851,0.35127,0
0.5,0.562,0.35443,0
0.5,0.56329,0.35203,0
0.5,0.58339,0.35443,0
0.5,0.56024,0.35759,0
0.5,0.58228,0.35664,0
0.5,0.58192,0.35759,0
0.5,0.55831,0.36076,0
0.5,0.56013,0.35778,0
0.5,0.58039,0.36076,0
0.5,0.55586,0.36392,0
0.5,0.55696,0.36255,0
0.5,0.57911,0.36282,0
0.5,0.57846,0.36392,0
0.5,0.55367,0.36709,0
0.5,0.5538,0.36689,0
0.5,0.57694,0.36709,0
0.5,0.55199,0.37025,0
0.5,0.57595,0.36875,0
0.5,0.57502,0.37025,0
0.5,0.55012,0.37342,0
0.5,0.55063,0.37261,0
0.5,0.57278,0.373,0
0.5,0.57246,0.37342,0
0.5,0.54834,0.37658,0
0.5,0.57078,0.37658,0
0.5,0.54691,0.37975,0
0.5,0.54747,0.3787,0
0.5,0.56962,0.37851,0
0.5,0.56893,0.37975,0
0.5,0.54516,0.38291,0
0.5,0.56734,0.38291,0
0.5,0.54339,0.38608,0
0.5,0.5443,0.38444,0
0.5,0.56646,0.38461,0
0.5,0.56575,0.38608,0
0.5,0.54196,0.38924,0
0.5,0.56405,0.38924,0
0.5,0.54029,0.39241,0
0.5,0.54114,0.39091,0
0.5,0.56329,0.39067,0
0.5,0.56257,0.39241,0
0.5,0.53859,0.39557,0
0.5,0.56113,0.39557,0
0.5,0.53709,0.39873,0
0.5,0.53797,0.39702,0
0.5,0.56013,0.39743,0
0.5,0.55942,0.39873,0
0.5,0.5355,0.4019,0
0.5,0.5579,0.4019,0
0.5,0.53371,0.40506,0
0.5,0.53481,0.40309,0
0.5,0.55696,0.40378,0
0.5,0.55642,0.40506,0
0.5,0.53227,0.40823,0
0.5,0.55483,0.40823,0
0.5,0.53066,0.41139,0
0.5,0.53165,0.4096,0
0.5,0.5538,0.41016,0
0.5,0.55323,0.41139,0
0.5,0.52898,0.41456,0
0.5,0.55184,0.41456,0
0.5,0.52739,0.41772,0
0.5,0.52848,0.41564,0
0.5,0.55063,0.41688,0
0.5,0.5502,0.41772,0
0.5,0.52586,0.42089,0
0.5,0.54864,0.42089,0
0.5,0.52409,0.42405,0
0.5,0.52532,0.42185,0
0.5,0.54747,0.42318,0
0.5,0.54711,0.42405,0
0.5,0.52261,0.42722,0
0.5,0.54565,0.42722,0
0.5,0.521,0.43038,0
0.5,0.52215,0.42826,0
0.5,0.5443,0.42974,0
0.5,0.54397,0.43038,0
0.5,0.51936,0.43354,0
0.5,0.54253,0.43354,0
0.5,0.51771,0.43671,0
0.5,0.51899,0.43429,0
0.5,0.54114,0.4363,0
0.5,0.54094,0.43671,0
0.5,0.51621,0.43987,0
0.5,0.53941,0.43987,0
0.5,0.51449,0.44304,0
0.5,0.51582,0.4406,0
0.5,0.53797,0.44259,0
0.5,0.53778,0.44304,0
0.5,0.51298,0.4462,0
0.5,0.5364,0.4462,0
0.5,0.51136,0.44937,0
0.5,0.51266,0.44694,0
0.5,0.53481,0.44928,0
0.5,0.53476,0.44937,0
0.5,0.50975,0.45253,0
0.5,0.53327,0.45253,0
0.5,0.50806,0.4557,0
0.5,0.50949,0.45301,0
0.5,0.53169,0.4557,0
0.5,0.50659,0.45886,0
0.5,0.53165,0.45579,0
0.5,0.53027,0.45886,0
0.5,0.50485,0.46203,0
0.5,0.50633,0.45937,0
0.5,0.52863,0.46203,0
0.5,0.5033,0.46519,0
0.5,0.52848,0.46231,0
0.5,0.52723,0.46519,0
0.5,0.50158,0.46835,0
0.5,0.50316,0.46549,0
0.5,0.52573,0.46835,0
0.5,0.49986,0.47152,0
0.5,0.5,0.47128,0
0.5,0.52532,0.4692,0
0.5,0.52423,0.47152,0
0.5,0.49804,0.47468,0
0.5,0.52271,0.47468,0
0.5,0.49619,0.47785,0
0.5,0.49684,0.47695,0
0.5,0.52215,0.47585,0
0.5,0.52132,0.47785,0
0.5,0.49392,0.48101,0
0.5,0.51991,0.48101,0
0.5,0.49112,0.48418,0
0.5,0.49367,0.48137,0
0.5,0.51899,0.48296,0
0.5,0.51848,0.48418,0
0.5,0.4848,0.48734,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48476,0
0.5,0.51721,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.48749,0
0.5,0.51596,0.49051,0
0.5,0.51582,0.49087,0
0.5,0.51484,0.49367,0
0.5,0.51385,0.49684,0
0.5,0.51285,0.5,0
0.5,0.51266,0.50051,0
0.5,0.51181,0.50316,0
0.5,0.51012,0.50633,0
0.5,0.50949,0.50712,0
0.5,0.50714,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51125,0
0.5,0.31646,0.51126,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.5119,0
0.5,0.50037,0.51266,0
0.5,0.50633,0.51014,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62122,0.26582,0
0.5,0.62342,0.26516,0
0.5,0.62658,0.26562,0
0.5,0.6269,0.26582,0
0.5,0.6164,0.26899,0
0.5,0.61709,0.26829,0
0.5,0.62025,0.2661,0
0.5,0.62943,0.26899,0
0.5,0.61377,0.27215,0
0.5,0.61392,0.27195,0
0.5,0.62975,0.27173,0
0.5,0.62979,0.27215,0
0.5,0.61127,0.27532,0
0.5,0.62975,0.27231,0
0.5,0.62906,0.27532,0
0.5,0.60902,0.27848,0
0.5,0.61076,0.27602,0
0.5,0.62779,0.27848,0
0.5,0.60721,0.28165,0
0.5,0.60759,0.28106,0
0.5,0.62658,0.28077,0
0.5,0.62615,0.28165,0
0.5,0.60501,0.28481,0
0.5,0.62439,0.28481,0
0.5,0.60266,0.28797,0
0.5,0.60443,0.28561,0
0.5,0.62342,0.2864,0
0.5,0.62265,0.28797,0
0.5,0.60006,0.29114,0
0.5,0.60127,0.28961,0
0.5,0.62112,0.29114,0
0.5,0.59828,0.2943,0
0.5,0.62025,0.2926,0
0.5,0.61922,0.2943,0
0.5,0.59631,0.29747,0
0.5,0.5981,0.29465,0
0.5,0.61709,0.29716,0
0.5,0.61687,0.29747,0
0.5,0.59416,0.30063,0
0.5,0.59494,0.29951,0
0.5,0.61493,0.30063,0
0.5,0.59177,0.3038,0
0.5,0.59177,0.30379,0
0.5,0.61392,0.30215,0
0.5,0.61301,0.3038,0
0.5,0.58929,0.30696,0
0.5,0.61137,0.30696,0
0.5,0.58765,0.31013,0
0.5,0.58861,0.3084,0
0.5,0.61076,0.30795,0
0.5,0.60938,0.31013,0
0.5,0.58582,0.31329,0
0.5,0.60759,0.31241,0
0.5,0.60694,0.31329,0
0.5,0.58375,0.31646,0
0.5,0.58544,0.31383,0
0.5,0.60507,0.31646,0
0.5,0.58232,0.31962,0
0.5,0.60443,0.31747,0
0.5,0.60327,0.31962,0
0.5,0.58033,0.32278,0
0.5,0.58228,0.31971,0
0.5,0.6017,0.32278,0
0.5,0.57841,0.32595,0
0.5,0.57911,0.32481,0
0.5,0.60127,0.32359,0
0.5,0.60004,0.32595,0
0.5,0.57591,0.32911,0
0.5,0.57595,0.32907,0
0.5,0.5981,0.32902,0
0.5,0.59805,0.32911,0
0.5,0.57366,0.33228,0
0.5,0.59667,0.33228,0
0.5,0.57213,0.33544,0
0.5,0.57278,0.33429,0
0.5,0.59494,0.33502,0
0.5,0.59462,0.33544,0
0.5,0.5702,0.33861,0
0.5,0.59213,0.33861,0
0.5,0.56834,0.34177,0
0.5,0.56962,0.33956,0
0.5,0.59177,0.33921,0
0.5,0.5904,0.34177,0
0.5,0.56697,0.34494,0
0.5,0.58861,0.34472,0
0.5,0.58849,0.34494,0
0.5,0.56515,0.3481,0
0.5,0.56646,0.34593,0
0.5,0.58707,0.3481,0
0.5,0.56346,0.35127,0
0.5,0.58544,0.35114,0
0.5,0.58537,0.35127,0
0.5,0.56178,0.35443,0
0.5,0.56329,0.35164,0
0.5,0.58368,0.35443,0
0.5,0.55999,0.35759,0
0.5,0.56013,0.35739,0
0.5,0.58228,0.3572,0
0.5,0.58212,0.35759,0
0.5,0.55814,0.36076,0
0.5,0.58066,0.36076,0
0.5,0.55566,0.36392,0
0.5,0.55696,0.36232,0
0.5,0.57911,0.36328,0
0.5,0.57873,0.36392,0
0.5,0.55348,0.36709,0
0.5,0.5538,0.3666,0
0.5,0.57717,0.36709,0
0.5,0.55179,0.37025,0
0.5,0.57595,0.36912,0
0.5,0.57524,0.37025,0
0.5,0.5499,0.37342,0
0.5,0.55063,0.37224,0
0.5,0.57278,0.37325,0
0.5,0.57265,0.37342,0
0.5,0.54819,0.37658,0
0.5,0.57101,0.37658,0
0.5,0.54669,0.37975,0
0.5,0.54747,0.37831,0
0.5,0.56962,0.37894,0
0.5,0.56917,0.37975,0
0.5,0.54498,0.38291,0
0.5,0.56754,0.38291,0
0.5,0.54324,0.38608,0
0.5,0.5443,0.38413,0
0.5,0.56646,0.38499,0
0.5,0.56594,0.38608,0
0.5,0.5418,0.38924,0
0.5,0.5643,0.38924,0
0.5,0.54009,0.39241,0
0.5,0.54114,0.39055,0
0.5,0.56329,0.39112,0
0.5,0.56274,0.39241,0
0.5,0.53846,0.39557,0
0.5,0.56132,0.39557,0
0.5,0.53691,0.39873,0
0.5,0.53797,0.3967,0
0.5,0.56013,0.39781,0
0.5,0.55963,0.39873,0
0.5,0.53532,0.4019,0
0.5,0.5581,0.4019,0
0.5,0.53357,0.40506,0
0.5,0.53481,0.4028,0
0.5,0.55696,0.40415,0
0.5,0.55657,0.40506,0
0.5,0.53213,0.40823,0
0.5,0.55505,0.40823,0
0.5,0.53047,0.41139,0
0.5,0.53165,0.40927,0
0.5,0.5538,0.41057,0
0.5,0.55341,0.41139,0
0.5,0.52886,0.41456,0
0.5,0.55201,0.41456,0
0.5,0.52725,0.41772,0
0.5,0.52848,0.41537,0
0.5,0.55063,0.41724,0
0.5,0.55039,0.41772,0
0.5,0.5257,0.42089,0
0.5,0.54885,0.42089,0
0.5,0.52395,0.42405,0
0.5,0.52532,0.42156,0
0.5,0.54747,0.42355,0
0.5,0.54726,0.42405,0
0.5,0.52249,0.42722,0
0.5,0.54584,0.42722,0
0.5,0.52083,0.43038,0
0.5,0.52215,0.42797,0
0.5,0.5443,0.43012,0
0.5,0.54417,0.43038,0
0.5,0.51924,0.43354,0
0.5,0.5427,0.43354,0
0.5,0.51758,0.43671,0
0.5,0.51899,0.43404,0
0.5,0.54114,0.43663,0
0.5,0.5411,0.43671,0
0.5,0.51606,0.43987,0
0.5,0.5396,0.43987,0
0.5,0.51435,0.44304,0
0.5,0.51582,0.44032,0
0.5,0.53797,0.44293,0
0.5,0.53793,0.44304,0
0.5,0.51287,0.4462,0
0.5,0.53656,0.4462,0
0.5,0.51121,0.44937,0
0.5,0.51266,0.44669,0
0.5,0.53498,0.44937,0
0.5,0.50962,0.45253,0
0.5,0.53481,0.44969,0
0.5,0.53344,0.45253,0
0.5,0.50795,0.4557,0
0.5,0.50949,0.45277,0
0.5,0.53187,0.4557,0
0.5,0.50646,0.45886,0
0.5,0.53165,0.45615,0
0.5,0.53045,0.45886,0
0.5,0.50471,0.46203,0
0.5,0.50633,0.4591,0
0.5,0.52884,0.46203,0
0.5,0.50321,0.46519,0
0.5,0.52848,0.46271,0
0.5,0.52739,0.46519,0
0.5,0.50145,0.46835,0
0.5,0.50316,0.46528,0
0.5,0.52593,0.46835,0
0.5,0.49971,0.47152,0
0.5,0.5,0.47103,0
0.5,0.52532,0.46962,0
0.5,0.52442,0.47152,0
0.5,0.49794,0.47468,0
0.5,0.5229,0.47468,0
0.5,0.49605,0.47785,0
0.5,0.49684,0.47675,0
0.5,0.52215,0.47625,0
0.5,0.52149,0.47785,0
0.5,0.49381,0.48101,0
0.5,0.52013,0.48101,0
0.5,0.49103,0.48418,0
0.5,0.49367,0.48122,0
0.5,0.51899,0.48341,0
0.5,0.51866,0.48418,0
0.5,0.48474,0.48734,0
0.5,0.48734,0.48641,0
0.5,0.49051,0.48468,0
0.5,0.5174,0.48734,0
0.5,0,0.48875,0
0.5,0.0031646,0.48875,0
0.5,0.0063291,0.48875,0
0.5,0.0094937,0.48875,0
0.5,0.012658,0.48875,0
0.5,0.015823,0.48875,0
0.5,0.018987,0.48875,0
0.5,0.022152,0.48875,0
0.5,0.025316,0.48875,0
0.5,0.028481,0.48875,0
0.5,0.031646,0.48875,0
0.5,0.03481,0.48875,0
0.5,0.037975,0.48875,0
0.5,0.041139,0.48875,0
0.5,0.044304,0.48875,0
0.5,0.047468,0.48875,0
0.5,0.050633,0.48875,0
0.5,0.053797,0.48875,0
0.5,0.056962,0.48875,0
0.5,0.060127,0.48875,0
0.5,0.063291,0.48875,0
0.5,0.066456,0.48875,0
0.5,0.06962,0.48875,0
0.5,0.072785,0.48875,0
0.5,0.075949,0.48875,0
0.5,0.079114,0.48875,0
0.5,0.082278,0.48875,0
0.5,0.085443,0.48875,0
0.5,0.088608,0.48875,0
0.5,0.091772,0.48875,0
0.5,0.094937,0.48875,0
0.5,0.098101,0.48875,0
0.5,0.10127,0.48875,0
0.5,0.10443,0.48875,0
0.5,0.10759,0.48875,0
0.5,0.11076,0.48875,0
0.5,0.11392,0.48875,0
0.5,0.11709,0.48875,0
0.5,0.12025,0.48875,0
0.5,0.12342,0.48875,0
0.5,0.12658,0.48875,0
0.5,0.12975,0.48875,0
0.5,0.13291,0.48875,0
0.5,0.13608,0.48875,0
0.5,0.13924,0.48875,0
0.5,0.14241,0.48875,0
0.5,0.14557,0.48875,0
0.5,0.14873,0.48875,0
0.5,0.1519,0.48875,0
0.5,0.15506,0.48875,0
0.5,0.15823,0.48875,0
0.5,0.16139,0.48875,0
0.5,0.16456,0.48875,0
0.5,0.16772,0.48875,0
0.5,0.17089,0.48875,0
0.5,0.17405,0.48875,0
0.5,0.17722,0.48875,0
0.5,0.18038,0.48875,0
0.5,0.18354,0.48875,0
0.5,0.18671,0.48875,0
0.5,0.18987,0.48875,0
0.5,0.19304,0.48875,0
0.5,0.1962,0.48875,0
0.5,0.19937,0.48875,0
0.5,0.20253,0.48875,0
0.5,0.2057,0.48875,0
0.5,0.20886,0.48875,0
0.5,0.21203,0.48875,0
0.5,0.21519,0.48875,0
0.5,0.21835,0.48875,0
0.5,0.22152,0.48875,0
0.5,0.22468,0.48875,0
0.5,0.22785,0.48875,0
0.5,0.23101,0.48875,0
0.5,0.23418,0.48875,0
0.5,0.23734,0.48875,0
0.5,0.24051,0.48875,0
0.5,0.24367,0.48875,0
0.5,0.24684,0.48875,0
0.5,0.25,0.48875,0
0.5,0.25316,0.48875,0
0.5,0.25633,0.48875,0
0.5,0.25949,0.48875,0
0.5,0.26266,0.48875,0
0.5,0.26582,0.48875,0
0.5,0.26899,0.48875,0
0.5,0.27215,0.48875,0
0.5,0.27532,0.48875,0
0.5,0.27848,0.48875,0
0.5,0.28165,0.48875,0
0.5,0.28481,0.48875,0
0.5,0.28797,0.48875,0
0.5,0.29114,0.48875,0
0.5,0.2943,0.48875,0
0.5,0.29747,0.48875,0
0.5,0.30063,0.48875,0
0.5,0.3038,0.48875,0
0.5,0.30696,0.48875,0
0.5,0.31013,0.48875,0
0.5,0.31329,0.48875,0
0.5,0.31646,0.48875,0
0.5,0.31962,0.48875,0
0.5,0.32278,0.48874,0
0.5,0.32595,0.48874,0
0.5,0.32911,0.48874,0
0.5,0.33228,0.48874,0
0.5,0.33544,0.48874,0
0.5,0.33861,0.48874,0
0.5,0.34177,0.48874,0
0.5,0.34494,0.48874,0
0.5,0.3481,0.48874,0
0.5,0.35127,0.48874,0
0.5,0.35443,0.48873,0
0.5,0.35759,0.48873,0
0.5,0.36076,0.48873,0
0.5,0.36392,0.48873,0
0.5,0.36709,0.48873,0
0.5,0.37025,0.48873,0
0.5,0.37342,0.48872,0
0.5,0.37658,0.48872,0
0.5,0.37975,0.48872,0
0.5,0.38291,0.48872,0
0.5,0.38608,0.48872,0
0.5,0.38924,0.48871,0
0.5,0.39241,0.48871,0
0.5,0.39557,0.48871,0
0.5,0.39873,0.48871,0
0.5,0.4019,0.4887,0
0.5,0.40506,0.4887,0
0.5,0.40823,0.4887,0
0.5,0.41139,0.48869,0
0.5,0.41456,0.48869,0
0.5,0.41772,0.48869,0
0.5,0.42089,0.48868,0
0.5,0.42405,0.48868,0
0.5,0.42722,0.48867,0
0.5,0.43038,0.48867,0
0.5,0.43354,0.48866,0
0.5,0.43671,0.48865,0
0.5,0.43987,0.48864,0
0.5,0.44304,0.48863,0
0.5,0.4462,0.48861,0
0.5,0.44937,0.4886,0
0.5,0.45253,0.48858,0
0.5,0.4557,0.48855,0
0.5,0.45886,0.48853,0
0.5,0.46203,0.48849,0
0.5,0.46519,0.48845,0
0.5,0.46835,0.48839,0
0.5,0.47152,0.48832,0
0.5,0.47468,0.48822,0
0.5,0.47785,0.48809,0
0.5,0.48101,0.48791,0
0.5,0.48418,0.48748,0
0.5,0.51617,0.49051,0
0.5,0.51582,0.49146,0
0.5,0.51503,0.49367,0
0.5,0.51402,0.49684,0
0.5,0.51301,0.5,0
0.5,0.51266,0.50094,0
0.5,0.51193,0.50316,0
0.5,0.51024,0.50633,0
0.5,0.50949,0.50726,0
0.5,0.50724,0.50949,0
0.5,0.0031646,0.51125,0
0.5,0,0.51125,0
0.5,0.0063291,0.51125,0
0.5,0.0094937,0.51125,0
0.5,0.012658,0.51125,0
0.5,0.015823,0.51125,0
0.5,0.018987,0.51125,0
0.5,0.022152,0.51125,0
0.5,0.025316,0.51125,0
0.5,0.028481,0.51125,0
0.5,0.031646,0.51125,0
0.5,0.03481,0.51125,0
0.5,0.037975,0.51125,0
0.5,0.041139,0.51125,0
0.5,0.044304,0.51125,0
0.5,0.047468,0.51125,0
0.5,0.050633,0.51125,0
0.5,0.053797,0.51125,0
0.5,0.056962,0.51125,0
0.5,0.060127,0.51125,0
0.5,0.063291,0.51125,0
0.5,0.066456,0.51125,0
0.5,0.06962,0.51125,0
0.5,0.072785,0.51125,0
0.5,0.075949,0.51125,0
0.5,0.079114,0.51125,0
0.5,0.082278,0.51125,0
0.5,0.085443,0.51125,0
0.5,0.088608,0.51125,0
0.5,0.091772,0.51125,0
0.5,0.094937,0.51125,0
0.5,0.098101,0.51125,0
0.5,0.10127,0.51125,0
0.5,0.10443,0.51125,0
0.5,0.10759,0.51125,0
0.5,0.11076,0.51125,0
0.5,0.11392,0.51125,0
0.5,0.11709,0.51125,0
0.5,0.12025,0.51125,0
0.5,0.12342,0.51125,0
0.5,0.12658,0.51125,0
0.5,0.12975,0.51125,0
0.5,0.13291,0.51125,0
0.5,0.13608,0.51125,0
0.5,0.13924,0.51125,0
0.5,0.14241,0.51125,0
0.5,0.14557,0.51125,0
0.5,0.14873,0.51125,0
0.5,0.1519,0.51125,0
0.5,0.15506,0.51125,0
0.5,0.15823,0.51125,0
0.5,0.16139,0.51125,0
0.5,0.16456,0.51125,0
0.5,0.16772,0.51125,0
0.5,0.17089,0.51125,0
0.5,0.17405,0.51125,0
0.5,0.17722,0.51125,0
0.5,0.18038,0.51125,0
0.5,0.18354,0.51125,0
0.5,0.18671,0.51125,0
0.5,0.18987,0.51125,0
0.5,0.19304,0.51125,0
0.5,0.1962,0.51125,0
0.5,0.19937,0.51125,0
0.5,0.20253,0.51125,0
0.5,0.2057,0.51125,0
0.5,0.20886,0.51125,0
0.5,0.21203,0.51125,0
0.5,0.21519,0.51125,0
0.5,0.21835,0.51125,0
0.5,0.22152,0.51125,0
0.5,0.22468,0.51125,0
0.5,0.22785,0.51125,0
0.5,0.23101,0.51125,0
0.5,0.23418,0.51125,0
0.5,0.23734,0.51125,0
0.5,0.24051,0.51125,0
0.5,0.24367,0.51125,0
0.5,0.24684,0.51125,0
0.5,0.25,0.51125,0
0.5,0.25316,0.51125,0
0.5,0.25633,0.51125,0
0.5,0.25949,0.51125,0
0.5,0.26266,0.51125,0
0.5,0.26582,0.51125,0
0.5,0.26899,0.51125,0
0.5,0.27215,0.51125,0
0.5,0.27532,0.51125,0
0.5,0.27848,0.51125,0
0.5,0.28165,0.51125,0
0.5,0.28481,0.51125,0
0.5,0.28797,0.51125,0
0.5,0.29114,0.51125,0
0.5,0.2943,0.51125,0
0.5,0.29747,0.51125,0
0.5,0.30063,0.51125,0
0.5,0.3038,0.51125,0
0.5,0.30696,0.51125,0
0.5,0.31013,0.51125,0
0.5,0.31329,0.51126,0
0.5,0.31646,0.51126,0
0.5,0.31962,0.51126,0
0.5,0.32278,0.51126,0
0.5,0.32595,0.51126,0
0.5,0.32911,0.51126,0
0.5,0.33228,0.51126,0
0.5,0.33544,0.51126,0
0.5,0.33861,0.51126,0
0.5,0.34177,0.51126,0
0.5,0.34494,0.51126,0
0.5,0.3481,0.51126,0
0.5,0.35127,0.51127,0
0.5,0.35443,0.51127,0
0.5,0.35759,0.51127,0
0.5,0.36076,0.51127,0
0.5,0.36392,0.51127,0
0.5,0.36709,0.51127,0
0.5,0.37025,0.51127,0
0.5,0.37342,0.51128,0
0.5,0.37658,0.51128,0
0.5,0.37975,0.51128,0
0.5,0.38291,0.51128,0
0.5,0.38608,0.51129,0
0.5,0.38924,0.51129,0
0.5,0.39241,0.51129,0
0.5,0.39557,0.51129,0
0.5,0.39873,0.5113,0
0.5,0.4019,0.5113,0
0.5,0.40506,0.5113,0
0.5,0.40823,0.51131,0
0.5,0.41139,0.51131,0
0.5,0.41456,0.51132,0
0.5,0.41772,0.51132,0
0.5,0.42089,0.51133,0
0.5,0.42405,0.51133,0
0.5,0.42722,0.51134,0
0.5,0.43038,0.51135,0
0.5,0.43354,0.51135,0
0.5,0.43671,0.51136,0
0.5,0.43987,0.51138,0
0.5,0.44304,0.51139,0
0.5,0.4462,0.51141,0
0.5,0.44937,0.51143,0
0.5,0.45253,0.51145,0
0.5,0.4557,0.51148,0
0.5,0.45886,0.51151,0
0.5,0.46203,0.51155,0
0.5,0.46519,0.5116,0
0.5,0.46835,0.51165,0
0.5,0.47152,0.51172,0
0.5,0.47468,0.51181,0
0.5,0.47785,0.51192,0
0.5,0.48101,0.51207,0
0.5,0.48418,0.51224,0
0.5,0.48734,0.51246,0
0.5,0.48981,0.51266,0
0.5,0.50316,0.51191,0
0.5,0.50037,0.51266,0
0.5,0.50633,0.51021,0
0.5,0.49051,0.51273,0
0.5,0.49367,0.51301,0
0.5,0.49684,0.51312,0
0.5,0.5,0.51276,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.258647,0.00263192,0.000775934,0.00141207,0.634388,0.29646,0.214311,0.0592346,0.111133,0.0411776,0.0340275,2220,0,10,4,4,1
1,0.0063,-0.271439,0.00278238,0.000855022,0.0014125,0.332955,0.0939069,0.170017,0.0356572,0.105435,0.0406886,0.0333036,2220,0,3,3,3,1
2,0.0066,-0.284197,0.00293603,0.000937832,0.00141303,0.334044,0.0956951,0.169645,0.0396879,0.10573,0.0418893,0.0350024,2220,0,3,3,3,1
3,0.0069,-0.29692,0.00309365,0.00102435,0.00141368,0.329277,0.0912727,0.171871,0.0406067,0.109999,0.0370429,0.0313638,2220,0,3,3,3,1
4,0.0072,-0.309562,0.00325572,0.00111441,0.00141459,0.432825,0.12056,0.217873,0.0502833,0.108518,0.0378683,0.0306926,2220,0,4,4,4,1
5,0.0075,-0.322034,0.00342747,0.00120761,0.00141611,0.730052,0.203902,0.39814,0.0989857,0.234946,0.0728223,0.0600051,2306,0,7,7,7,2
6,0.0078,-0.334505,0.00360154,0.00130455,0.00141764,0.534509,0.157774,0.2783,0.0668726,0.127203,0.043134,0.0362445,2306,0,5,5,5,1
7,0.0081,-0.346853,0.00379028,0.00140471,0.00141969,0.56751,0.165581,0.2898,0.0772754,0.130307,0.0438804,0.0362606,2306,0,5,5,5,1
8,0.0084,-0.358898,0.00401071,0.00150734,0.0014229,1.18348,0.339011,0.593102,0.149514,0.238445,0.0814953,0.0667643,2392,0,10,10,10,2
9,0.0087,-0.370869,0.00426213,0.00161326,0.00142642,1.1825,0.338961,0.587816,0.153941,0.247415,0.0829619,0.0661327,2466,0,10,10,10,2
10,0.009,-0.382529,0.00454588,0.00172132,0.00143138,1.15176,0.343675,0.542127,0.143489,0.124505,0.0401551,0.0330609,2466,0,9,9,9,1
11,0.0093,-0.393305,0.00498595,0.0018288,0.0014403,1.89737,0.555012,0.886617,0.20648,0.129612,0.0450545,0.0360417,2466,0,15,15,15,1
12,0.0096,-0.328033,0.0539835,0.0015745,0.00179699,74.1829,23.1882,33.5154,2.18955,0.456828,0.157488,0.124948,2986,0,525,489,489,3
13,0.0099,-0.31122,0.0722341,0.00154048,0.0019262,41.3512,12.8286,18.7096,1.09314,0.340724,0.112389,0.0899843,3220,0,251,244,244,2
14,0.0102,-0.2991,0.0873203,0.00152534,0.00203227,37.517,12.0144,16.8663,0.995107,0.385314,0.119517,0.09506,3413,0,217,211,211,2
15,0.0105,-0.288777,0.101206,0.00151601,0.00212936,39.8347,12.873,17.6923,0.961524,0.387821,0.120256,0.0964137,3601,0,221,216,216,2
16,0.0108,-0.281741,0.113206,0.00152133,0.0022095,35.0062,11.6248,15.859,0.928775,0.399939,0.127031,0.0970053,3678,0,190,186,186,2
17,0.0111,-0.275448,0.124857,0.00152866,0.00228573,43.0508,14.3518,19.7419,0.963262,0.439048,0.134244,0.103926,3818,0,218,214,214,2
18,0.0114,-0.271611,0.135052,0.00154811,0.00234842,36.3772,12.329,16.3997,0.973021,0.649566,0.203188,0.156267,3925,0,183,181,181,3
19,0.0117,-0.268602,0.14488,0.00157125,0.00240627,28.0819,9.30968,12.7256,0.866065,0.47269,0.139651,0.10819,4034,0,137,135,135,2
20,0.012,-0.265983,0.154518,0.00159582,0.00246184,29.497,9.05585,13.5047,0.936007,0.483499,0.142788,0.111335,4136,0,136,135,135,2


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.48816,0.48101,0
0.5,0.49051,0.48036,0
0.5,0.49367,0.4795,0
0.5,0.49684,0.47873,0
0.5,0.5,0.47816,0
0.5,0.50316,0.47789,0
0.5,0.50633,0.47801,0
0.5,0.50949,0.47866,0
0.5,0.51266,0.47999,0
0.5,0.51423,0.48101,0
0.5,0.46903,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48362,0
0.5,0.47785,0.48318,0
0.5,0.48101,0.48264,0
0.5,0.48418,0.48199,0
0.5,0.48734,0.48123,0
0.5,0.51582,0.48233,0
0.5,0.5175,0.48418,0
0.5,0,0.48663,0
0.5,0.0031646,0.48617,0
0.5,0.0063291,0.4858,0
0.5,0.0094937,0.48552,0
0.5,0.012658,0.48535,0
0.5,0.015823,0.48524,0
0.5,0.018987,0.48519,0
0.5,0.022152,0.48517,0
0.5,0.025316,0.48517,0
0.5,0.028481,0.48517,0
0.5,0.031646,0.48517,0
0.5,0.03481,0.48518,0
0.5,0.037975,0.48518,0
0.5,0.041139,0.48519,0
0.5,0.044304,0.48519,0
0.5,0.047468,0.48519,0
0.5,0.050633,0.48519,0
0.5,0.053797,0.48519,0
0.5,0.056962,0.48519,0
0.5,0.060127,0.48519,0
0.5,0.063291,0.48519,0
0.5,0.066456,0.48519,0
0.5,0.06962,0.48519,0
0.5,0.072785,0.48519,0
0.5,0.075949,0.48519,0
0.5,0.079114,0.48519,0
0.5,0.082278,0.48519,0
0.5,0.085443,0.48519,0
0.5,0.088608,0.48519,0
0.5,0.091772,0.48519,0
0.5,0.094937,0.48519,0
0.5,0.098101,0.48519,0
0.5,0.10127,0.48519,0
0.5,0.10443,0.48519,0
0.5,0.10759,0.48519,0
0.5,0.11076,0.48519,0
0.5,0.11392,0.48519,0
0.5,0.11709,0.48519,0
0.5,0.12025,0.48519,0
0.5,0.12342,0.48519,0
0.5,0.12658,0.48519,0
0.5,0.12975,0.48519,0
0.5,0.13291,0.48519,0
0.5,0.13608,0.48519,0
0.5,0.13924,0.48519,0
0.5,0.14241,0.48519,0
0.5,0.14557,0.48519,0
0.5,0.14873,0.48519,0
0.5,0.1519,0.48519,0
0.5,0.15506,0.48519,0
0.5,0.15823,0.48519,0
0.5,0.16139,0.48519,0
0.5,0.16456,0.48519,0
0.5,0.16772,0.48519,0
0.5,0.17089,0.48519,0
0.5,0.17405,0.48519,0
0.5,0.17722,0.48519,0
0.5,0.18038,0.48519,0
0.5,0.18354,0.48519,0
0.5,0.18671,0.48519,0
0.5,0.18987,0.48519,0
0.5,0.19304,0.48519,0
0.5,0.1962,0.48519,0
0.5,0.19937,0.48519,0
0.5,0.20253,0.48519,0
0.5,0.2057,0.48519,0
0.5,0.20886,0.48519,0
0.5,0.21203,0.48519,0
0.5,0.21519,0.48519,0
0.5,0.21835,0.48519,0
0.5,0.22152,0.48519,0
0.5,0.22468,0.48519,0
0.5,0.22785,0.48519,0
0.5,0.23101,0.48519,0
0.5,0.23418,0.48519,0
0.5,0.23734,0.48519,0
0.5,0.24051,0.48519,0
0.5,0.24367,0.48519,0
0.5,0.24684,0.48519,0
0.5,0.25,0.48519,0
0.5,0.25316,0.48519,0
0.5,0.25633,0.48519,0
0.5,0.25949,0.48519,0
0.5,0.26266,0.48519,0
0.5,0.26582,0.48519,0
0.5,0.26899,0.48519,0
0.5,0.27215,0.48519,0
0.5,0.27532,0.48519,0
0.5,0.27848,0.48519,0
0.5,0.28165,0.48518,0
0.5,0.28481,0.48518,0
0.5,0.28797,0.48518,0
0.5,0.29114,0.48518,0
0.5,0.2943,0.48518,0
0.5,0.29747,0.48518,0
0.5,0.30063,0.48518,0
0.5,0.3038,0.48518,0
0.5,0.30696,0.48518,0
0.5,0.31013,0.48518,0
0.5,0.31329,0.48518,0
0.5,0.31646,0.48518,0
0.5,0.31962,0.48517,0
0.5,0.32278,0.48517,0
0.5,0.32595,0.48517,0
0.5,0.32911,0.48517,0
0.5,0.33228,0.48517,0
0.5,0.33544,0.48517,0
0.5,0.33861,0.48517,0
0.5,0.34177,0.48516,0
0.5,0.34494,0.48516,0
0.5,0.3481,0.48516,0
0.5,0.35127,0.48516,0
0.5,0.35443,0.48516,0
0.5,0.35759,0.48515,0
0.5,0.36076,0.48515,0
0.5,0.36392,0.48515,0
0.5,0.36709,0.48515,0
0.5,0.37025,0.48515,0
0.5,0.37342,0.48514,0
0.5,0.37658,0.48514,0
0.5,0.37975,0.48514,0
0.5,0.38291,0.48513,0
0.5,0.38608,0.48513,0
0.5,0.38924,0.48513,0
0.5,0.39241,0.48512,0
0.5,0.39557,0.48512,0
0.5,0.39873,0.48511,0
0.5,0.4019,0.48511,0
0.5,0.40506,0.4851,0
0.5,0.40823,0.4851,0
0.5,0.41139,0.48509,0
0.5,0.41456,0.48508,0
0.5,0.41772,0.48507,0
0.5,0.42089,0.48507,0
0.5,0.42405,0.48506,0
0.5,0.42722,0.48504,0
0.5,0.43038,0.48503,0
0.5,0.43354,0.48502,0
0.5,0.43671,0.485,0
0.5,0.43987,0.48498,0
0.5,0.44304,0.48496,0
0.5,0.4462,0.48493,0
0.5,0.44937,0.48489,0
0.5,0.45253,0.48484,0
0.5,0.4557,0.48477,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48457,0
0.5,0.46519,0.48443,0
0.5,0.46835,0.48423,0
0.5,0.51899,0.48651,0
0.5,0.51944,0.48734,0
0.5,0.52055,0.49051,0
0.5,0.52106,0.49367,0
0.5,0.52108,0.49684,0
0.5,0.52062,0.5,0
0.5,0.51966,0.50316,0
0.5,0.51899,0.50458,0
0.5,0.51813,0.50633,0
0.5,0.51592,0.50949,0
0.5,0.51582,0.50961,0
0.5,0.51271,0.51266,0
0.5,0.0031646,0.51383,0
0.5,0,0.51338,0
0.5,0.0063291,0.5142,0
0.5,0.0094937,0.51448,0
0.5,0.012658,0.51466,0
0.5,0.015823,0.51475,0
0.5,0.018987,0.51481,0
0.5,0.022152,0.51482,0
0.5,0.025316,0.51483,0
0.5,0.028481,0.51483,0
0.5,0.031646,0.51482,0
0.5,0.03481,0.51482,0
0.5,0.037975,0.51482,0
0.5,0.041139,0.51481,0
0.5,0.044304,0.51481,0
0.5,0.047468,0.51481,0
0.5,0.050633,0.51481,0
0.5,0.053797,0.51481,0
0.5,0.056962,0.51481,0
0.5,0.060127,0.51481,0
0.5,0.063291,0.51481,0
0.5,0.066456,0.51481,0
0.5,0.06962,0.51481,0
0.5,0.072785,0.51481,0
0.5,0.075949,0.51481,0
0.5,0.079114,0.51481,0
0.5,0.082278,0.51481,0
0.5,0.085443,0.51481,0
0.5,0.088608,0.51481,0
0.5,0.091772,0.51481,0
0.5,0.094937,0.51481,0
0.5,0.098101,0.51481,0
0.5,0.10127,0.51481,0
0.5,0.10443,0.51481,0
0.5,0.10759,0.51481,0
0.5,0.11076,0.51481,0
0.5,0.11392,0.51481,0
0.5,0.11709,0.51481,0
0.5,0.12025,0.51481,0
0.5,0.12342,0.51481,0
0.5,0.12658,0.51481,0
0.5,0.12975,0.51481,0
0.5,0.13291,0.51481,0
0.5,0.13608,0.51481,0
0.5,0.13924,0.51481,0
0.5,0.14241,0.51481,0
0.5,0.14557,0.51481,0
0.5,0.14873,0.51481,0
0.5,0.1519,0.51481,0
0.5,0.15506,0.51481,0
0.5,0.15823,0.51481,0
0.5,0.16139,0.51481,0
0.5,0.16456,0.51481,0
0.5,0.16772,0.51481,0
0.5,0.17089,0.51481,0
0.5,0.17405,0.51481,0
0.5,0.17722,0.51481,0
0.5,0.18038,0.51481,0
0.5,0.18354,0.51481,0
0.5,0.18671,0.51481,0
0.5,0.18987,0.51481,0
0.5,0.19304,0.51481,0
0.5,0.1962,0.51481,0
0.5,0.19937,0.51481,0
0.5,0.20253,0.51481,0
0.5,0.2057,0.51481,0
0.5,0.20886,0.51481,0
0.5,0.21203,0.51481,0
0.5,0.21519,0.51481,0
0.5,0.21835,0.51481,0
0.5,0.22152,0.51481,0
0.5,0.22468,0.51481,0
0.5,0.22785,0.51481,0
0.5,0.23101,0.51481,0
0.5,0.23418,0.51481,0
0.5,0.23734,0.51481,0
0.5,0.24051,0.51481,0
0.5,0.24367,0.51481,0
0.5,0.24684,0.51481,0
0.5,0.25,0.51481,0
0.5,0.25316,0.51481,0
0.5,0.25633,0.51481,0
0.5,0.25949,0.51481,0
0.5,0.26266,0.51481,0
0.5,0.26582,0.51481,0
0.5,0.26899,0.51481,0
0.5,0.27215,0.51481,0
0.5,0.27532,0.51481,0
0.5,0.27848,0.51481,0
0.5,0.28165,0.51482,0
0.5,0.28481,0.51482,0
0.5,0.28797,0.51482,0
0.5,0.29114,0.51482,0
0.5,0.2943,0.51482,0
0.5,0.29747,0.51482,0
0.5,0.30063,0.51482,0
0.5,0.3038,0.51482,0
0.5,0.30696,0.51482,0
0.5,0.31013,0.51482,0
0.5,0.31329,0.51482,0
0.5,0.31646,0.51482,0
0.5,0.31962,0.51483,0
0.5,0.32278,0.51483,0
0.5,0.32595,0.51483,0
0.5,0.32911,0.51483,0
0.5,0.33228,0.51483,0
0.5,0.33544,0.51483,0
0.5,0.33861,0.51483,0
0.5,0.34177,0.51484,0
0.5,0.34494,0.51484,0
0.5,0.3481,0.51484,0
0.5,0.35127,0.51484,0
0.5,0.35443,0.51484,0
0.5,0.35759,0.51485,0
0.5,0.36076,0.51485,0
0.5,0.36392,0.51485,0
0.5,0.36709,0.51485,0
0.5,0.37025,0.51486,0
0.5,0.37342,0.51486,0
0.5,0.37658,0.51486,0
0.5,0.37975,0.51487,0
0.5,0.38291,0.51487,0
0.5,0.38608,0.51488,0
0.5,0.38924,0.51488,0
0.5,0.39241,0.51489,0
0.5,0.39557,0.5149,0
0.5,0.39873,0.51491,0
0.5,0.4019,0.51491,0
0.5,0.40506,0.51492,0
0.5,0.40823,0.51493,0
0.5,0.41139,0.51495,0
0.5,0.41456,0.51496,0
0.5,0.41772,0.51497,0
0.5,0.42089,0.51499,0
0.5,0.42405,0.515,0
0.5,0.42722,0.51502,0
0.5,0.43038,0.51504,0
0.5,0.43354,0.51506,0
0.5,0.43671,0.51509,0
0.5,0.43987,0.51512,0
0.5,0.44304,0.51515,0
0.5,0.4462,0.51519,0
0.5,0.44937,0.51524,0
0.5,0.45253,0.5153,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51546,0
0.5,0.46203,0.51557,0
0.5,0.46519,0.5157,0
0.5,0.46766,0.51582,0
0.5,0.50949,0.51479,0
0.5,0.5073,0.51582,0
0.5,0.51266,0.5127,0
0.5,0.46835,0.51586,0
0.5,0.47152,0.51607,0
0.5,0.47468,0.51632,0
0.5,0.47785,0.5166,0
0.5,0.48101,0.51692,0
0.5,0.48418,0.51726,0
0.5,0.48734,0.51759,0
0.5,0.49051,0.51787,0
0.5,0.49367,0.51804,0
0.5,0.49684,0.51804,0
0.5,0.5,0.51778,0
0.5,0.50316,0.51722,0
0.5,0.50633,0.51625,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.56485,0.37025,0
0.5,0.56646,0.3692,0
0.5,0.56962,0.3679,0
0.5,0.57278,0.36734,0
0.5,0.57595,0.36761,0
0.5,0.57911,0.36885,0
0.5,0.58092,0.37025,0
0.5,0.56105,0.37342,0
0.5,0.56329,0.37134,0
0.5,0.58228,0.37175,0
0.5,0.58335,0.37342,0
0.5,0.55827,0.37658,0
0.5,0.56013,0.37435,0
0.5,0.58453,0.37658,0
0.5,0.55598,0.37975,0
0.5,0.55696,0.37834,0
0.5,0.58497,0.37975,0
0.5,0.55399,0.38291,0
0.5,0.58488,0.38291,0
0.5,0.55211,0.38608,0
0.5,0.5538,0.38324,0
0.5,0.58436,0.38608,0
0.5,0.55033,0.38924,0
0.5,0.55063,0.38871,0
0.5,0.5835,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58232,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.3925,0
0.5,0.58097,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.57944,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40017,0
0.5,0.57911,0.39936,0
0.5,0.57782,0.4019,0
0.5,0.54162,0.40506,0
0.5,0.57612,0.40506,0
0.5,0.53988,0.40823,0
0.5,0.54114,0.40595,0
0.5,0.57595,0.40538,0
0.5,0.57444,0.40823,0
0.5,0.53816,0.41139,0
0.5,0.57278,0.41127,0
0.5,0.57272,0.41139,0
0.5,0.53638,0.41456,0
0.5,0.53797,0.41172,0
0.5,0.57105,0.41456,0
0.5,0.53464,0.41772,0
0.5,0.53481,0.41742,0
0.5,0.56962,0.4172,0
0.5,0.56934,0.41772,0
0.5,0.53286,0.42089,0
0.5,0.56768,0.42089,0
0.5,0.53112,0.42405,0
0.5,0.53165,0.42313,0
0.5,0.56646,0.4232,0
0.5,0.56602,0.42405,0
0.5,0.52938,0.42722,0
0.5,0.5644,0.42722,0
0.5,0.52764,0.43038,0
0.5,0.52848,0.42888,0
0.5,0.56329,0.42938,0
0.5,0.56279,0.43038,0
0.5,0.52592,0.43354,0
0.5,0.56122,0.43354,0
0.5,0.52419,0.43671,0
0.5,0.52532,0.43467,0
0.5,0.56013,0.43574,0
0.5,0.55965,0.43671,0
0.5,0.52249,0.43987,0
0.5,0.55815,0.43987,0
0.5,0.52076,0.44304,0
0.5,0.52215,0.44051,0
0.5,0.55696,0.44233,0
0.5,0.55663,0.44304,0
0.5,0.51908,0.4462,0
0.5,0.55517,0.4462,0
0.5,0.51735,0.44937,0
0.5,0.51899,0.44637,0
0.5,0.5538,0.44912,0
0.5,0.55368,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55223,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55071,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45585,0
0.5,0.54918,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54753,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46214,0
0.5,0.5459,0.46519,0
0.5,0.50515,0.46835,0
0.5,0.50633,0.46692,0
0.5,0.5443,0.4682,0
0.5,0.54422,0.46835,0
0.5,0.5023,0.47152,0
0.5,0.50316,0.47063,0
0.5,0.54257,0.47152,0
0.5,0.49886,0.47468,0
0.5,0.5,0.47373,0
0.5,0.54114,0.47416,0
0.5,0.54086,0.47468,0
0.5,0.49445,0.47785,0
0.5,0.49684,0.47628,0
0.5,0.53916,0.47785,0
0.5,0.48741,0.48101,0
0.5,0.49051,0.47986,0
0.5,0.49367,0.47833,0
0.5,0.53797,0.47999,0
0.5,0.53741,0.48101,0
0.5,0.46891,0.48418,0
0.5,0.47152,0.48396,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48104,0
0.5,0.53564,0.48418,0
0.5,0,0.48644,0
0.5,0.0031646,0.48604,0
0.5,0.0063291,0.48572,0
0.5,0.0094937,0.48547,0
0.5,0.012658,0.4853,0
0.5,0.015823,0.48519,0
0.5,0.018987,0.48512,0
0.5,0.022152,0.48509,0
0.5,0.025316,0.48507,0
0.5,0.028481,0.48507,0
0.5,0.031646,0.48507,0
0.5,0.03481,0.48507,0
0.5,0.037975,0.48507,0
0.5,0.041139,0.48507,0
0.5,0.044304,0.48508,0
0.5,0.047468,0.48508,0
0.5,0.050633,0.48508,0
0.5,0.053797,0.48508,0
0.5,0.056962,0.48508,0
0.5,0.060127,0.48508,0
0.5,0.063291,0.48508,0
0.5,0.066456,0.48508,0
0.5,0.06962,0.48508,0
0.5,0.072785,0.48508,0
0.5,0.075949,0.48508,0
0.5,0.079114,0.48508,0
0.5,0.082278,0.48508,0
0.5,0.085443,0.48508,0
0.5,0.088608,0.48508,0
0.5,0.091772,0.48508,0
0.5,0.094937,0.48508,0
0.5,0.098101,0.48508,0
0.5,0.10127,0.48508,0
0.5,0.10443,0.48508,0
0.5,0.10759,0.48508,0
0.5,0.11076,0.48508,0
0.5,0.11392,0.48508,0
0.5,0.11709,0.48508,0
0.5,0.12025,0.48508,0
0.5,0.12342,0.48508,0
0.5,0.12658,0.48508,0
0.5,0.12975,0.48508,0
0.5,0.13291,0.48508,0
0.5,0.13608,0.48508,0
0.5,0.13924,0.48508,0
0.5,0.14241,0.48508,0
0.5,0.14557,0.48508,0
0.5,0.14873,0.48508,0
0.5,0.1519,0.48508,0
0.5,0.15506,0.48508,0
0.5,0.15823,0.48508,0
0.5,0.16139,0.48508,0
0.5,0.16456,0.48508,0
0.5,0.16772,0.48507,0
0.5,0.17089,0.48507,0
0.5,0.17405,0.48507,0
0.5,0.17722,0.48507,0
0.5,0.18038,0.48507,0
0.5,0.18354,0.48507,0
0.5,0.18671,0.48507,0
0.5,0.18987,0.48507,0
0.5,0.19304,0.48507,0
0.5,0.1962,0.48507,0
0.5,0.19937,0.48507,0
0.5,0.20253,0.48507,0
0.5,0.2057,0.48507,0
0.5,0.20886,0.48507,0
0.5,0.21203,0.48507,0
0.5,0.21519,0.48507,0
0.5,0.21835,0.48507,0
0.5,0.22152,0.48507,0
0.5,0.22468,0.48507,0
0.5,0.22785,0.48507,0
0.5,0.23101,0.48507,0
0.5,0.23418,0.48507,0
0.5,0.23734,0.48507,0
0.5,0.24051,0.48507,0
0.5,0.24367,0.48507,0
0.5,0.24684,0.48507,0
0.5,0.25,0.48507,0
0.5,0.25316,0.48507,0
0.5,0.25633,0.48507,0
0.5,0.25949,0.48507,0
0.5,0.26266,0.48507,0
0.5,0.26582,0.48507,0
0.5,0.26899,0.48507,0
0.5,0.27215,0.48507,0
0.5,0.27532,0.48507,0
0.5,0.27848,0.48507,0
0.5,0.28165,0.48507,0
0.5,0.28481,0.48507,0
0.5,0.28797,0.48507,0
0.5,0.29114,0.48507,0
0.5,0.2943,0.48507,0
0.5,0.29747,0.48507,0
0.5,0.30063,0.48507,0
0.5,0.3038,0.48507,0
0.5,0.30696,0.48507,0
0.5,0.31013,0.48507,0
0.5,0.31329,0.48507,0
0.5,0.31646,0.48507,0
0.5,0.31962,0.48507,0
0.5,0.32278,0.48508,0
0.5,0.32595,0.48508,0
0.5,0.32911,0.48508,0
0.5,0.33228,0.48508,0
0.5,0.33544,0.48508,0
0.5,0.33861,0.48508,0
0.5,0.34177,0.48508,0
0.5,0.34494,0.48508,0
0.5,0.3481,0.48508,0
0.5,0.35127,0.48508,0
0.5,0.35443,0.48508,0
0.5,0.35759,0.48508,0
0.5,0.36076,0.48507,0
0.5,0.36392,0.48507,0
0.5,0.36709,0.48507,0
0.5,0.37025,0.48507,0
0.5,0.37342,0.48507,0
0.5,0.37658,0.48506,0
0.5,0.37975,0.48506,0
0.5,0.38291,0.48506,0
0.5,0.38608,0.48506,0
0.5,0.38924,0.48505,0
0.5,0.39241,0.48505,0
0.5,0.39557,0.48505,0
0.5,0.39873,0.48504,0
0.5,0.4019,0.48504,0
0.5,0.40506,0.48503,0
0.5,0.40823,0.48503,0
0.5,0.41139,0.48502,0
0.5,0.41456,0.48502,0
0.5,0.41772,0.48501,0
0.5,0.42089,0.48501,0
0.5,0.42405,0.485,0
0.5,0.42722,0.48499,0
0.5,0.43038,0.48498,0
0.5,0.43354,0.48497,0
0.5,0.43671,0.48495,0
0.5,0.43987,0.48493,0
0.5,0.44304,0.48491,0
0.5,0.4462,0.48488,0
0.5,0.44937,0.48485,0
0.5,0.45253,0.4848,0
0.5,0.4557,0.48474,0
0.5,0.45886,0.48466,0
0.5,0.46203,0.48455,0
0.5,0.46519,0.48441,0
0.5,0.46835,0.48422,0
0.5,0.53481,0.48562,0
0.5,0.5338,0.48734,0
0.5,0.53195,0.49051,0
0.5,0.53165,0.49102,0
0.5,0.53007,0.49367,0
0.5,0.52848,0.49632,0
0.5,0.52817,0.49684,0
0.5,0.52621,0.5,0
0.5,0.52532,0.50137,0
0.5,0.52412,0.50316,0
0.5,0.52215,0.50586,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51391,0
0.5,0,0.51349,0
0.5,0.0063291,0.51426,0
0.5,0.0094937,0.51452,0
0.5,0.012658,0.5147,0
0.5,0.015823,0.51481,0
0.5,0.018987,0.51488,0
0.5,0.022152,0.51491,0
0.5,0.025316,0.51493,0
0.5,0.028481,0.51493,0
0.5,0.031646,0.51493,0
0.5,0.03481,0.51493,0
0.5,0.037975,0.51493,0
0.5,0.041139,0.51493,0
0.5,0.044304,0.51492,0
0.5,0.047468,0.51492,0
0.5,0.050633,0.51492,0
0.5,0.053797,0.51492,0
0.5,0.056962,0.51492,0
0.5,0.060127,0.51492,0
0.5,0.063291,0.51492,0
0.5,0.066456,0.51492,0
0.5,0.06962,0.51492,0
0.5,0.072785,0.51492,0
0.5,0.075949,0.51492,0
0.5,0.079114,0.51492,0
0.5,0.082278,0.51492,0
0.5,0.085443,0.51492,0
0.5,0.088608,0.51492,0
0.5,0.091772,0.51492,0
0.5,0.094937,0.51492,0
0.5,0.098101,0.51492,0
0.5,0.10127,0.51492,0
0.5,0.10443,0.51492,0
0.5,0.10759,0.51492,0
0.5,0.11076,0.51492,0
0.5,0.11392,0.51492,0
0.5,0.11709,0.51492,0
0.5,0.12025,0.51492,0
0.5,0.12342,0.51492,0
0.5,0.12658,0.51492,0
0.5,0.12975,0.51492,0
0.5,0.13291,0.51492,0
0.5,0.13608,0.51492,0
0.5,0.13924,0.51492,0
0.5,0.14241,0.51492,0
0.5,0.14557,0.51492,0
0.5,0.14873,0.51492,0
0.5,0.1519,0.51492,0
0.5,0.15506,0.51492,0
0.5,0.15823,0.51492,0
0.5,0.16139,0.51492,0
0.5,0.16456,0.51492,0
0.5,0.16772,0.51492,0
0.5,0.17089,0.51493,0
0.5,0.17405,0.51493,0
0.5,0.17722,0.51493,0
0.5,0.18038,0.51493,0
0.5,0.18354,0.51493,0
0.5,0.18671,0.51493,0
0.5,0.18987,0.51493,0
0.5,0.19304,0.51493,0
0.5,0.1962,0.51493,0
0.5,0.19937,0.51493,0
0.5,0.20253,0.51493,0
0.5,0.2057,0.51493,0
0.5,0.20886,0.51493,0
0.5,0.21203,0.51493,0
0.5,0.21519,0.51493,0
0.5,0.21835,0.51493,0
0.5,0.22152,0.51493,0
0.5,0.22468,0.51493,0
0.5,0.22785,0.51493,0
0.5,0.23101,0.51493,0
0.5,0.23418,0.51493,0
0.5,0.23734,0.51493,0
0.5,0.24051,0.51493,0
0.5,0.24367,0.51493,0
0.5,0.24684,0.51493,0
0.5,0.25,0.51493,0
0.5,0.25316,0.51493,0
0.5,0.25633,0.51493,0
0.5,0.25949,0.51493,0
0.5,0.26266,0.51493,0
0.5,0.26582,0.51493,0
0.5,0.26899,0.51493,0
0.5,0.27215,0.51493,0
0.5,0.27532,0.51493,0
0.5,0.27848,0.51493,0
0.5,0.28165,0.51494,0
0.5,0.28481,0.51494,0
0.5,0.28797,0.51494,0
0.5,0.29114,0.51494,0
0.5,0.2943,0.51494,0
0.5,0.29747,0.51494,0
0.5,0.30063,0.51494,0
0.5,0.3038,0.51494,0
0.5,0.30696,0.51494,0
0.5,0.31013,0.51494,0
0.5,0.31329,0.51494,0
0.5,0.31646,0.51494,0
0.5,0.31962,0.51494,0
0.5,0.32278,0.51495,0
0.5,0.32595,0.51495,0
0.5,0.32911,0.51495,0
0.5,0.33228,0.51495,0
0.5,0.33544,0.51495,0
0.5,0.33861,0.51495,0
0.5,0.34177,0.51495,0
0.5,0.34494,0.51495,0
0.5,0.3481,0.51496,0
0.5,0.35127,0.51496,0
0.5,0.35443,0.51496,0
0.5,0.35759,0.51496,0
0.5,0.36076,0.51496,0
0.5,0.36392,0.51497,0
0.5,0.36709,0.51497,0
0.5,0.37025,0.51497,0
0.5,0.37342,0.51497,0
0.5,0.37658,0.51498,0
0.5,0.37975,0.51498,0
0.5,0.38291,0.51498,0
0.5,0.38608,0.51499,0
0.5,0.38924,0.51499,0
0.5,0.39241,0.51499,0
0.5,0.39557,0.515,0
0.5,0.39873,0.515,0
0.5,0.4019,0.51501,0
0.5,0.40506,0.51502,0
0.5,0.40823,0.51503,0
0.5,0.41139,0.51503,0
0.5,0.41456,0.51504,0
0.5,0.41772,0.51506,0
0.5,0.42089,0.51507,0
0.5,0.42405,0.51508,0
0.5,0.42722,0.5151,0
0.5,0.43038,0.51511,0
0.5,0.43354,0.51513,0
0.5,0.43671,0.51515,0
0.5,0.43987,0.51518,0
0.5,0.44304,0.51521,0
0.5,0.4462,0.51524,0
0.5,0.44937,0.51529,0
0.5,0.45253,0.51534,0
0.5,0.4557,0.51541,0
0.5,0.45886,0.51549,0
0.5,0.46203,0.5156,0
0.5,0.46519,0.51572,0
0.5,0.46711,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51589,0
0.5,0.47152,0.5161,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51665,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.58948,0.32911,0
0.5,0.59177,0.32802,0
0.5,0.59494,0.32728,0
0.5,0.5981,0.3273,0
0.5,0.60127,0.32824,0
0.5,0.60269,0.32911,0
0.5,0.58495,0.33228,0
0.5,0.58544,0.33182,0
0.5,0.58861,0.32954,0
0.5,0.60443,0.33051,0
0.5,0.60585,0.33228,0
0.5,0.58191,0.33544,0
0.5,0.58228,0.335,0
0.5,0.60733,0.33544,0
0.5,0.57947,0.33861,0
0.5,0.60759,0.3367,0
0.5,0.60795,0.33861,0
0.5,0.57733,0.34177,0
0.5,0.57911,0.33912,0
0.5,0.60798,0.34177,0
0.5,0.57537,0.34494,0
0.5,0.57595,0.34399,0
0.5,0.60759,0.34451,0
0.5,0.60754,0.34494,0
0.5,0.57349,0.3481,0
0.5,0.60674,0.3481,0
0.5,0.57163,0.35127,0
0.5,0.57278,0.34932,0
0.5,0.60562,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60443,0.35398,0
0.5,0.60423,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60269,0.35759,0
0.5,0.56617,0.36076,0
0.5,0.56646,0.36027,0
0.5,0.60127,0.36023,0
0.5,0.60098,0.36076,0
0.5,0.56437,0.36392,0
0.5,0.59925,0.36392,0
0.5,0.56259,0.36709,0
0.5,0.56329,0.36586,0
0.5,0.5981,0.36593,0
0.5,0.59745,0.36709,0
0.5,0.56082,0.37025,0
0.5,0.59566,0.37025,0
0.5,0.55905,0.37342,0
0.5,0.56013,0.3715,0
0.5,0.59494,0.3715,0
0.5,0.59386,0.37342,0
0.5,0.55731,0.37658,0
0.5,0.59205,0.37658,0
0.5,0.55554,0.37975,0
0.5,0.55696,0.37722,0
0.5,0.59177,0.37707,0
0.5,0.5903,0.37975,0
0.5,0.55382,0.38291,0
0.5,0.58861,0.38278,0
0.5,0.58853,0.38291,0
0.5,0.55205,0.38608,0
0.5,0.5538,0.38296,0
0.5,0.58683,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58544,0.38863,0
0.5,0.58512,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58346,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39463,0
0.5,0.5818,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58017,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.40073,0
0.5,0.57851,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57686,0.40506,0
0.5,0.53984,0.40823,0
0.5,0.54114,0.4059,0
0.5,0.57595,0.40675,0
0.5,0.57517,0.40823,0
0.5,0.53809,0.41139,0
0.5,0.57349,0.41139,0
0.5,0.53628,0.41456,0
0.5,0.53797,0.4116,0
0.5,0.57278,0.41268,0
0.5,0.57179,0.41456,0
0.5,0.53451,0.41772,0
0.5,0.53481,0.4172,0
0.5,0.57007,0.41772,0
0.5,0.53271,0.42089,0
0.5,0.56962,0.41853,0
0.5,0.56835,0.42089,0
0.5,0.53095,0.42405,0
0.5,0.53165,0.42282,0
0.5,0.56661,0.42405,0
0.5,0.5292,0.42722,0
0.5,0.56646,0.42433,0
0.5,0.56492,0.42722,0
0.5,0.52747,0.43038,0
0.5,0.52848,0.42857,0
0.5,0.56329,0.43024,0
0.5,0.56322,0.43038,0
0.5,0.52578,0.43354,0
0.5,0.56158,0.43354,0
0.5,0.52408,0.43671,0
0.5,0.52532,0.43442,0
0.5,0.56013,0.43634,0
0.5,0.55994,0.43671,0
0.5,0.52242,0.43987,0
0.5,0.55837,0.43987,0
0.5,0.52073,0.44304,0
0.5,0.52215,0.4404,0
0.5,0.55696,0.44271,0
0.5,0.5568,0.44304,0
0.5,0.51906,0.4462,0
0.5,0.5553,0.4462,0
0.5,0.51734,0.44937,0
0.5,0.51899,0.44634,0
0.5,0.5538,0.4493,0
0.5,0.55377,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.55228,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55074,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45591,0
0.5,0.54922,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54765,0.46203,0
0.5,0.50764,0.46519,0
0.5,0.50949,0.46262,0
0.5,0.54747,0.46238,0
0.5,0.5461,0.46519,0
0.5,0.50513,0.46835,0
0.5,0.50633,0.46691,0
0.5,0.54451,0.46835,0
0.5,0.50225,0.47152,0
0.5,0.50316,0.47058,0
0.5,0.5443,0.46875,0
0.5,0.54291,0.47152,0
0.5,0.49878,0.47468,0
0.5,0.5,0.47366,0
0.5,0.54125,0.47468,0
0.5,0.49436,0.47785,0
0.5,0.49684,0.47622,0
0.5,0.54114,0.47489,0
0.5,0.53959,0.47785,0
0.5,0.48739,0.48101,0
0.5,0.49051,0.47984,0
0.5,0.49367,0.47828,0
0.5,0.53797,0.48076,0
0.5,0.53783,0.48101,0
0.5,0.46875,0.48418,0
0.5,0.47152,0.48395,0
0.5,0.47468,0.48361,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53605,0.48418,0
0.5,0,0.48635,0
0.5,0.0031646,0.48597,0
0.5,0.0063291,0.48567,0
0.5,0.0094937,0.48543,0
0.5,0.012658,0.48526,0
0.5,0.015823,0.48515,0
0.5,0.018987,0.48507,0
0.5,0.022152,0.48503,0
0.5,0.025316,0.48501,0
0.5,0.028481,0.485,0
0.5,0.031646,0.485,0
0.5,0.03481,0.485,0
0.5,0.037975,0.485,0
0.5,0.041139,0.48501,0
0.5,0.044304,0.48501,0
0.5,0.047468,0.48501,0
0.5,0.050633,0.48501,0
0.5,0.053797,0.48501,0
0.5,0.056962,0.48501,0
0.5,0.060127,0.48501,0
0.5,0.063291,0.48501,0
0.5,0.066456,0.48501,0
0.5,0.06962,0.48501,0
0.5,0.072785,0.48501,0
0.5,0.075949,0.48501,0
0.5,0.079114,0.48501,0
0.5,0.082278,0.48501,0
0.5,0.085443,0.48501,0
0.5,0.088608,0.48501,0
0.5,0.091772,0.48501,0
0.5,0.094937,0.48501,0
0.5,0.098101,0.48501,0
0.5,0.10127,0.48501,0
0.5,0.10443,0.48501,0
0.5,0.10759,0.48501,0
0.5,0.11076,0.48501,0
0.5,0.11392,0.48501,0
0.5,0.11709,0.48501,0
0.5,0.12025,0.48501,0
0.5,0.12342,0.48501,0
0.5,0.12658,0.48501,0
0.5,0.12975,0.48501,0
0.5,0.13291,0.48501,0
0.5,0.13608,0.48501,0
0.5,0.13924,0.48501,0
0.5,0.14241,0.48501,0
0.5,0.14557,0.48501,0
0.5,0.14873,0.48501,0
0.5,0.1519,0.48501,0
0.5,0.15506,0.48501,0
0.5,0.15823,0.48501,0
0.5,0.16139,0.48501,0
0.5,0.16456,0.48501,0
0.5,0.16772,0.48501,0
0.5,0.17089,0.48501,0
0.5,0.17405,0.48501,0
0.5,0.17722,0.48501,0
0.5,0.18038,0.48501,0
0.5,0.18354,0.48501,0
0.5,0.18671,0.485,0
0.5,0.18987,0.485,0
0.5,0.19304,0.485,0
0.5,0.1962,0.485,0
0.5,0.19937,0.485,0
0.5,0.20253,0.485,0
0.5,0.2057,0.485,0
0.5,0.20886,0.485,0
0.5,0.21203,0.485,0
0.5,0.21519,0.485,0
0.5,0.21835,0.485,0
0.5,0.22152,0.485,0
0.5,0.22468,0.485,0
0.5,0.22785,0.485,0
0.5,0.23101,0.485,0
0.5,0.23418,0.485,0
0.5,0.23734,0.485,0
0.5,0.24051,0.485,0
0.5,0.24367,0.485,0
0.5,0.24684,0.485,0
0.5,0.25,0.485,0
0.5,0.25316,0.485,0
0.5,0.25633,0.485,0
0.5,0.25949,0.485,0
0.5,0.26266,0.485,0
0.5,0.26582,0.485,0
0.5,0.26899,0.485,0
0.5,0.27215,0.485,0
0.5,0.27532,0.485,0
0.5,0.27848,0.485,0
0.5,0.28165,0.485,0
0.5,0.28481,0.485,0
0.5,0.28797,0.485,0
0.5,0.29114,0.485,0
0.5,0.2943,0.485,0
0.5,0.29747,0.485,0
0.5,0.30063,0.485,0
0.5,0.3038,0.485,0
0.5,0.30696,0.485,0
0.5,0.31013,0.485,0
0.5,0.31329,0.485,0
0.5,0.31646,0.485,0
0.5,0.31962,0.485,0
0.5,0.32278,0.485,0
0.5,0.32595,0.485,0
0.5,0.32911,0.48501,0
0.5,0.33228,0.48501,0
0.5,0.33544,0.48501,0
0.5,0.33861,0.48501,0
0.5,0.34177,0.48501,0
0.5,0.34494,0.48501,0
0.5,0.3481,0.48501,0
0.5,0.35127,0.48501,0
0.5,0.35443,0.48501,0
0.5,0.35759,0.48501,0
0.5,0.36076,0.48501,0
0.5,0.36392,0.48501,0
0.5,0.36709,0.48501,0
0.5,0.37025,0.48501,0
0.5,0.37342,0.48501,0
0.5,0.37658,0.48501,0
0.5,0.37975,0.48501,0
0.5,0.38291,0.48501,0
0.5,0.38608,0.48501,0
0.5,0.38924,0.48501,0
0.5,0.39241,0.485,0
0.5,0.39557,0.485,0
0.5,0.39873,0.485,0
0.5,0.4019,0.48499,0
0.5,0.40506,0.48499,0
0.5,0.40823,0.48498,0
0.5,0.41139,0.48498,0
0.5,0.41456,0.48497,0
0.5,0.41772,0.48497,0
0.5,0.42089,0.48496,0
0.5,0.42405,0.48495,0
0.5,0.42722,0.48495,0
0.5,0.43038,0.48494,0
0.5,0.43354,0.48493,0
0.5,0.43671,0.48491,0
0.5,0.43987,0.4849,0
0.5,0.44304,0.48488,0
0.5,0.4462,0.48485,0
0.5,0.44937,0.48482,0
0.5,0.45253,0.48477,0
0.5,0.4557,0.48471,0
0.5,0.45886,0.48464,0
0.5,0.46203,0.48453,0
0.5,0.46519,0.48439,0
0.5,0.46835,0.48421,0
0.5,0.53481,0.48629,0
0.5,0.53417,0.48734,0
0.5,0.53226,0.49051,0
0.5,0.53165,0.49151,0
0.5,0.53031,0.49367,0
0.5,0.52848,0.4966,0
0.5,0.52833,0.49684,0
0.5,0.5263,0.5,0
0.5,0.52532,0.50148,0
0.5,0.52416,0.50316,0
0.5,0.52215,0.50587,0
0.5,0.52179,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51395,0
0.5,0,0.51354,0
0.5,0.0063291,0.51429,0
0.5,0.0094937,0.51456,0
0.5,0.012658,0.51474,0
0.5,0.015823,0.51485,0
0.5,0.018987,0.51493,0
0.5,0.022152,0.51497,0
0.5,0.025316,0.51499,0
0.5,0.028481,0.515,0
0.5,0.031646,0.515,0
0.5,0.03481,0.515,0
0.5,0.037975,0.515,0
0.5,0.041139,0.51499,0
0.5,0.044304,0.51499,0
0.5,0.047468,0.51499,0
0.5,0.050633,0.51499,0
0.5,0.053797,0.51499,0
0.5,0.056962,0.51499,0
0.5,0.060127,0.51499,0
0.5,0.063291,0.51499,0
0.5,0.066456,0.51499,0
0.5,0.06962,0.51499,0
0.5,0.072785,0.51499,0
0.5,0.075949,0.51499,0
0.5,0.079114,0.51499,0
0.5,0.082278,0.51499,0
0.5,0.085443,0.51499,0
0.5,0.088608,0.51499,0
0.5,0.091772,0.51499,0
0.5,0.094937,0.51499,0
0.5,0.098101,0.51499,0
0.5,0.10127,0.51499,0
0.5,0.10443,0.51499,0
0.5,0.10759,0.51499,0
0.5,0.11076,0.51499,0
0.5,0.11392,0.51499,0
0.5,0.11709,0.51499,0
0.5,0.12025,0.51499,0
0.5,0.12342,0.51499,0
0.5,0.12658,0.51499,0
0.5,0.12975,0.51499,0
0.5,0.13291,0.51499,0
0.5,0.13608,0.51499,0
0.5,0.13924,0.51499,0
0.5,0.14241,0.51499,0
0.5,0.14557,0.51499,0
0.5,0.14873,0.51499,0
0.5,0.1519,0.51499,0
0.5,0.15506,0.51499,0
0.5,0.15823,0.51499,0
0.5,0.16139,0.51499,0
0.5,0.16456,0.51499,0
0.5,0.16772,0.51499,0
0.5,0.17089,0.51499,0
0.5,0.17405,0.51499,0
0.5,0.17722,0.51499,0
0.5,0.18038,0.51499,0
0.5,0.18354,0.51499,0
0.5,0.18671,0.51499,0
0.5,0.18987,0.51499,0
0.5,0.19304,0.515,0
0.5,0.1962,0.515,0
0.5,0.19937,0.515,0
0.5,0.20253,0.515,0
0.5,0.2057,0.515,0
0.5,0.20886,0.515,0
0.5,0.21203,0.515,0
0.5,0.21519,0.515,0
0.5,0.21835,0.515,0
0.5,0.22152,0.515,0
0.5,0.22468,0.515,0
0.5,0.22785,0.515,0
0.5,0.23101,0.515,0
0.5,0.23418,0.515,0
0.5,0.23734,0.515,0
0.5,0.24051,0.515,0
0.5,0.24367,0.515,0
0.5,0.24684,0.515,0
0.5,0.25,0.515,0
0.5,0.25316,0.515,0
0.5,0.25633,0.515,0
0.5,0.25949,0.515,0
0.5,0.26266,0.515,0
0.5,0.26582,0.515,0
0.5,0.26899,0.515,0
0.5,0.27215,0.515,0
0.5,0.27532,0.515,0
0.5,0.27848,0.515,0
0.5,0.28165,0.515,0
0.5,0.28481,0.51501,0
0.5,0.28797,0.51501,0
0.5,0.29114,0.51501,0
0.5,0.2943,0.51501,0
0.5,0.29747,0.51501,0
0.5,0.30063,0.51501,0
0.5,0.3038,0.51501,0
0.5,0.30696,0.51501,0
0.5,0.31013,0.51501,0
0.5,0.31329,0.51501,0
0.5,0.31646,0.51501,0
0.5,0.31962,0.51501,0
0.5,0.32278,0.51502,0
0.5,0.32595,0.51502,0
0.5,0.32911,0.51502,0
0.5,0.33228,0.51502,0
0.5,0.33544,0.51502,0
0.5,0.33861,0.51502,0
0.5,0.34177,0.51502,0
0.5,0.34494,0.51502,0
0.5,0.3481,0.51503,0
0.5,0.35127,0.51503,0
0.5,0.35443,0.51503,0
0.5,0.35759,0.51503,0
0.5,0.36076,0.51503,0
0.5,0.36392,0.51504,0
0.5,0.36709,0.51504,0
0.5,0.37025,0.51504,0
0.5,0.37342,0.51504,0
0.5,0.37658,0.51505,0
0.5,0.37975,0.51505,0
0.5,0.38291,0.51505,0
0.5,0.38608,0.51506,0
0.5,0.38924,0.51506,0
0.5,0.39241,0.51506,0
0.5,0.39557,0.51507,0
0.5,0.39873,0.51507,0
0.5,0.4019,0.51508,0
0.5,0.40506,0.51508,0
0.5,0.40823,0.51509,0
0.5,0.41139,0.51509,0
0.5,0.41456,0.5151,0
0.5,0.41772,0.51511,0
0.5,0.42089,0.51512,0
0.5,0.42405,0.51513,0
0.5,0.42722,0.51514,0
0.5,0.43038,0.51516,0
0.5,0.43354,0.51518,0
0.5,0.43671,0.5152,0
0.5,0.43987,0.51522,0
0.5,0.44304,0.51525,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51532,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51544,0
0.5,0.45886,0.51552,0
0.5,0.46203,0.51562,0
0.5,0.46519,0.51574,0
0.5,0.46677,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51591,0
0.5,0.47152,0.51611,0
0.5,0.47468,0.51636,0
0.5,0.47785,0.51666,0
0.5,0.48101,0.51699,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6077,0.29747,0
0.5,0.61076,0.296,0
0.5,0.61392,0.29525,0
0.5,0.61709,0.29523,0
0.5,0.62025,0.2961,0
0.5,0.62251,0.29747,0
0.5,0.60352,0.30063,0
0.5,0.60443,0.2998,0
0.5,0.60759,0.29752,0
0.5,0.62342,0.29821,0
0.5,0.62531,0.30063,0
0.5,0.6005,0.3038,0
0.5,0.60127,0.3029,0
0.5,0.62658,0.3036,0
0.5,0.62665,0.3038,0
0.5,0.59806,0.30696,0
0.5,0.5981,0.3069,0
0.5,0.62718,0.30696,0
0.5,0.59588,0.31013,0
0.5,0.62711,0.31013,0
0.5,0.59386,0.31329,0
0.5,0.59494,0.3116,0
0.5,0.62658,0.31322,0
0.5,0.62657,0.31329,0
0.5,0.59195,0.31646,0
0.5,0.62567,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31675,0
0.5,0.62445,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62342,0.32179,0
0.5,0.62295,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62128,0.32595,0
0.5,0.58445,0.32911,0
0.5,0.58544,0.32743,0
0.5,0.62025,0.32775,0
0.5,0.61949,0.32911,0
0.5,0.58263,0.33228,0
0.5,0.61764,0.33228,0
0.5,0.58078,0.33544,0
0.5,0.58228,0.33289,0
0.5,0.61709,0.33321,0
0.5,0.6158,0.33544,0
0.5,0.57897,0.33861,0
0.5,0.57911,0.33836,0
0.5,0.61392,0.33861,0
0.5,0.61392,0.33861,0
0.5,0.57711,0.34177,0
0.5,0.61209,0.34177,0
0.5,0.57528,0.34494,0
0.5,0.57595,0.3438,0
0.5,0.61076,0.34405,0
0.5,0.61025,0.34494,0
0.5,0.57346,0.3481,0
0.5,0.60847,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.34964,0
0.5,0.6067,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60495,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35535,0
0.5,0.60321,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36025,0
0.5,0.60145,0.36076,0
0.5,0.56435,0.36392,0
0.5,0.60127,0.36109,0
0.5,0.59973,0.36392,0
0.5,0.56256,0.36709,0
0.5,0.56329,0.36581,0
0.5,0.5981,0.36681,0
0.5,0.59795,0.36709,0
0.5,0.56078,0.37025,0
0.5,0.59619,0.37025,0
0.5,0.559,0.37342,0
0.5,0.56013,0.37143,0
0.5,0.59494,0.37243,0
0.5,0.59438,0.37342,0
0.5,0.55727,0.37658,0
0.5,0.59258,0.37658,0
0.5,0.55551,0.37975,0
0.5,0.55696,0.37715,0
0.5,0.59177,0.37798,0
0.5,0.59078,0.37975,0
0.5,0.5538,0.38291,0
0.5,0.58901,0.38291,0
0.5,0.55204,0.38608,0
0.5,0.5538,0.38293,0
0.5,0.58861,0.38363,0
0.5,0.58728,0.38608,0
0.5,0.55031,0.38924,0
0.5,0.55063,0.38866,0
0.5,0.58555,0.38924,0
0.5,0.54856,0.39241,0
0.5,0.58544,0.38944,0
0.5,0.58389,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39441,0
0.5,0.58228,0.39545,0
0.5,0.58222,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58061,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57911,0.4016,0
0.5,0.57896,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57734,0.40506,0
0.5,0.53982,0.40823,0
0.5,0.54114,0.40589,0
0.5,0.57595,0.40767,0
0.5,0.57566,0.40823,0
0.5,0.53806,0.41139,0
0.5,0.574,0.41139,0
0.5,0.53623,0.41456,0
0.5,0.53797,0.41154,0
0.5,0.57278,0.41364,0
0.5,0.5723,0.41456,0
0.5,0.53443,0.41772,0
0.5,0.53481,0.41707,0
0.5,0.5706,0.41772,0
0.5,0.53262,0.42089,0
0.5,0.56962,0.41949,0
0.5,0.56886,0.42089,0
0.5,0.53083,0.42405,0
0.5,0.53165,0.42263,0
0.5,0.56711,0.42405,0
0.5,0.52909,0.42722,0
0.5,0.56646,0.42523,0
0.5,0.56537,0.42722,0
0.5,0.52735,0.43038,0
0.5,0.52848,0.42834,0
0.5,0.56363,0.43038,0
0.5,0.52567,0.43354,0
0.5,0.56329,0.431,0
0.5,0.56193,0.43354,0
0.5,0.52398,0.43671,0
0.5,0.52532,0.43422,0
0.5,0.56023,0.43671,0
0.5,0.52236,0.43987,0
0.5,0.56013,0.43691,0
0.5,0.55862,0.43987,0
0.5,0.52068,0.44304,0
0.5,0.52215,0.44027,0
0.5,0.557,0.44304,0
0.5,0.51904,0.4462,0
0.5,0.55696,0.44311,0
0.5,0.55546,0.4462,0
0.5,0.51733,0.44937,0
0.5,0.51899,0.4463,0
0.5,0.5539,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44957,0
0.5,0.55239,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55084,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45613,0
0.5,0.54934,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.5478,0.46203,0
0.5,0.50763,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46271,0
0.5,0.54629,0.46519,0
0.5,0.50511,0.46835,0
0.5,0.50633,0.46688,0
0.5,0.54474,0.46835,0
0.5,0.50219,0.47152,0
0.5,0.50316,0.47054,0
0.5,0.5443,0.46922,0
0.5,0.54317,0.47152,0
0.5,0.49871,0.47468,0
0.5,0.5,0.4736,0
0.5,0.54155,0.47468,0
0.5,0.4943,0.47785,0
0.5,0.49684,0.47616,0
0.5,0.54114,0.47546,0
0.5,0.53989,0.47785,0
0.5,0.48738,0.48101,0
0.5,0.49051,0.47982,0
0.5,0.49367,0.47824,0
0.5,0.53816,0.48101,0
0.5,0.4686,0.48418,0
0.5,0.47152,0.48394,0
0.5,0.47468,0.4836,0
0.5,0.47785,0.48317,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48103,0
0.5,0.53797,0.48133,0
0.5,0.53636,0.48418,0
0.5,0,0.48628,0
0.5,0.0031646,0.48592,0
0.5,0.0063291,0.48562,0
0.5,0.0094937,0.48539,0
0.5,0.012658,0.48522,0
0.5,0.015823,0.48511,0
0.5,0.018987,0.48503,0
0.5,0.022152,0.48498,0
0.5,0.025316,0.48496,0
0.5,0.028481,0.48495,0
0.5,0.031646,0.48494,0
0.5,0.03481,0.48494,0
0.5,0.037975,0.48494,0
0.5,0.041139,0.48495,0
0.5,0.044304,0.48495,0
0.5,0.047468,0.48495,0
0.5,0.050633,0.48495,0
0.5,0.053797,0.48495,0
0.5,0.056962,0.48495,0
0.5,0.060127,0.48495,0
0.5,0.063291,0.48495,0
0.5,0.066456,0.48495,0
0.5,0.06962,0.48495,0
0.5,0.072785,0.48495,0
0.5,0.075949,0.48495,0
0.5,0.079114,0.48495,0
0.5,0.082278,0.48495,0
0.5,0.085443,0.48495,0
0.5,0.088608,0.48495,0
0.5,0.091772,0.48495,0
0.5,0.094937,0.48495,0
0.5,0.098101,0.48495,0
0.5,0.10127,0.48495,0
0.5,0.10443,0.48495,0
0.5,0.10759,0.48495,0
0.5,0.11076,0.48495,0
0.5,0.11392,0.48495,0
0.5,0.11709,0.48495,0
0.5,0.12025,0.48495,0
0.5,0.12342,0.48495,0
0.5,0.12658,0.48495,0
0.5,0.12975,0.48495,0
0.5,0.13291,0.48495,0
0.5,0.13608,0.48495,0
0.5,0.13924,0.48495,0
0.5,0.14241,0.48495,0
0.5,0.14557,0.48495,0
0.5,0.14873,0.48495,0
0.5,0.1519,0.48495,0
0.5,0.15506,0.48495,0
0.5,0.15823,0.48495,0
0.5,0.16139,0.48495,0
0.5,0.16456,0.48495,0
0.5,0.16772,0.48495,0
0.5,0.17089,0.48495,0
0.5,0.17405,0.48495,0
0.5,0.17722,0.48495,0
0.5,0.18038,0.48495,0
0.5,0.18354,0.48495,0
0.5,0.18671,0.48495,0
0.5,0.18987,0.48494,0
0.5,0.19304,0.48494,0
0.5,0.1962,0.48494,0
0.5,0.19937,0.48494,0
0.5,0.20253,0.48494,0
0.5,0.2057,0.48494,0
0.5,0.20886,0.48494,0
0.5,0.21203,0.48494,0
0.5,0.21519,0.48494,0
0.5,0.21835,0.48494,0
0.5,0.22152,0.48494,0
0.5,0.22468,0.48494,0
0.5,0.22785,0.48494,0
0.5,0.23101,0.48494,0
0.5,0.23418,0.48494,0
0.5,0.23734,0.48494,0
0.5,0.24051,0.48494,0
0.5,0.24367,0.48494,0
0.5,0.24684,0.48494,0
0.5,0.25,0.48494,0
0.5,0.25316,0.48494,0
0.5,0.25633,0.48494,0
0.5,0.25949,0.48494,0
0.5,0.26266,0.48494,0
0.5,0.26582,0.48494,0
0.5,0.26899,0.48494,0
0.5,0.27215,0.48494,0
0.5,0.27532,0.48494,0
0.5,0.27848,0.48494,0
0.5,0.28165,0.48494,0
0.5,0.28481,0.48494,0
0.5,0.28797,0.48494,0
0.5,0.29114,0.48494,0
0.5,0.2943,0.48494,0
0.5,0.29747,0.48494,0
0.5,0.30063,0.48494,0
0.5,0.3038,0.48494,0
0.5,0.30696,0.48494,0
0.5,0.31013,0.48494,0
0.5,0.31329,0.48494,0
0.5,0.31646,0.48494,0
0.5,0.31962,0.48494,0
0.5,0.32278,0.48494,0
0.5,0.32595,0.48494,0
0.5,0.32911,0.48494,0
0.5,0.33228,0.48494,0
0.5,0.33544,0.48494,0
0.5,0.33861,0.48494,0
0.5,0.34177,0.48494,0
0.5,0.34494,0.48495,0
0.5,0.3481,0.48495,0
0.5,0.35127,0.48495,0
0.5,0.35443,0.48495,0
0.5,0.35759,0.48495,0
0.5,0.36076,0.48495,0
0.5,0.36392,0.48495,0
0.5,0.36709,0.48495,0
0.5,0.37025,0.48495,0
0.5,0.37342,0.48495,0
0.5,0.37658,0.48495,0
0.5,0.37975,0.48495,0
0.5,0.38291,0.48495,0
0.5,0.38608,0.48495,0
0.5,0.38924,0.48495,0
0.5,0.39241,0.48495,0
0.5,0.39557,0.48495,0
0.5,0.39873,0.48495,0
0.5,0.4019,0.48495,0
0.5,0.40506,0.48494,0
0.5,0.40823,0.48494,0
0.5,0.41139,0.48494,0
0.5,0.41456,0.48493,0
0.5,0.41772,0.48493,0
0.5,0.42089,0.48492,0
0.5,0.42405,0.48491,0
0.5,0.42722,0.48491,0
0.5,0.43038,0.4849,0
0.5,0.43354,0.48489,0
0.5,0.43671,0.48488,0
0.5,0.43987,0.48486,0
0.5,0.44304,0.48484,0
0.5,0.4462,0.48482,0
0.5,0.44937,0.48479,0
0.5,0.45253,0.48475,0
0.5,0.4557,0.48469,0
0.5,0.45886,0.48461,0
0.5,0.46203,0.48451,0
0.5,0.46519,0.48438,0
0.5,0.46835,0.4842,0
0.5,0.53481,0.48678,0
0.5,0.53447,0.48734,0
0.5,0.53252,0.49051,0
0.5,0.53165,0.4919,0
0.5,0.53052,0.49367,0
0.5,0.52849,0.49684,0
0.5,0.52848,0.49684,0
0.5,0.5264,0.5,0
0.5,0.52532,0.50159,0
0.5,0.52421,0.50316,0
0.5,0.52215,0.50589,0
0.5,0.52181,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51399,0
0.5,0,0.51359,0
0.5,0.0063291,0.51432,0
0.5,0.0094937,0.51459,0
0.5,0.012658,0.51477,0
0.5,0.015823,0.51489,0
0.5,0.018987,0.51497,0
0.5,0.022152,0.51502,0
0.5,0.025316,0.51504,0
0.5,0.028481,0.51505,0
0.5,0.031646,0.51506,0
0.5,0.03481,0.51506,0
0.5,0.037975,0.51505,0
0.5,0.041139,0.51505,0
0.5,0.044304,0.51505,0
0.5,0.047468,0.51505,0
0.5,0.050633,0.51505,0
0.5,0.053797,0.51505,0
0.5,0.056962,0.51505,0
0.5,0.060127,0.51505,0
0.5,0.063291,0.51505,0
0.5,0.066456,0.51505,0
0.5,0.06962,0.51505,0
0.5,0.072785,0.51505,0
0.5,0.075949,0.51505,0
0.5,0.079114,0.51505,0
0.5,0.082278,0.51505,0
0.5,0.085443,0.51505,0
0.5,0.088608,0.51505,0
0.5,0.091772,0.51505,0
0.5,0.094937,0.51505,0
0.5,0.098101,0.51505,0
0.5,0.10127,0.51505,0
0.5,0.10443,0.51505,0
0.5,0.10759,0.51505,0
0.5,0.11076,0.51505,0
0.5,0.11392,0.51505,0
0.5,0.11709,0.51505,0
0.5,0.12025,0.51505,0
0.5,0.12342,0.51505,0
0.5,0.12658,0.51505,0
0.5,0.12975,0.51505,0
0.5,0.13291,0.51505,0
0.5,0.13608,0.51505,0
0.5,0.13924,0.51505,0
0.5,0.14241,0.51505,0
0.5,0.14557,0.51505,0
0.5,0.14873,0.51505,0
0.5,0.1519,0.51505,0
0.5,0.15506,0.51505,0
0.5,0.15823,0.51505,0
0.5,0.16139,0.51505,0
0.5,0.16456,0.51505,0
0.5,0.16772,0.51505,0
0.5,0.17089,0.51505,0
0.5,0.17405,0.51505,0
0.5,0.17722,0.51505,0
0.5,0.18038,0.51505,0
0.5,0.18354,0.51505,0
0.5,0.18671,0.51505,0
0.5,0.18987,0.51505,0
0.5,0.19304,0.51505,0
0.5,0.1962,0.51506,0
0.5,0.19937,0.51506,0
0.5,0.20253,0.51506,0
0.5,0.2057,0.51506,0
0.5,0.20886,0.51506,0
0.5,0.21203,0.51506,0
0.5,0.21519,0.51506,0
0.5,0.21835,0.51506,0
0.5,0.22152,0.51506,0
0.5,0.22468,0.51506,0
0.5,0.22785,0.51506,0
0.5,0.23101,0.51506,0
0.5,0.23418,0.51506,0
0.5,0.23734,0.51506,0
0.5,0.24051,0.51506,0
0.5,0.24367,0.51506,0
0.5,0.24684,0.51506,0
0.5,0.25,0.51506,0
0.5,0.25316,0.51506,0
0.5,0.25633,0.51506,0
0.5,0.25949,0.51506,0
0.5,0.26266,0.51506,0
0.5,0.26582,0.51506,0
0.5,0.26899,0.51506,0
0.5,0.27215,0.51506,0
0.5,0.27532,0.51506,0
0.5,0.27848,0.51506,0
0.5,0.28165,0.51506,0
0.5,0.28481,0.51506,0
0.5,0.28797,0.51507,0
0.5,0.29114,0.51507,0
0.5,0.2943,0.51507,0
0.5,0.29747,0.51507,0
0.5,0.30063,0.51507,0
0.5,0.3038,0.51507,0
0.5,0.30696,0.51507,0
0.5,0.31013,0.51507,0
0.5,0.31329,0.51507,0
0.5,0.31646,0.51507,0
0.5,0.31962,0.51507,0
0.5,0.32278,0.51507,0
0.5,0.32595,0.51507,0
0.5,0.32911,0.51508,0
0.5,0.33228,0.51508,0
0.5,0.33544,0.51508,0
0.5,0.33861,0.51508,0
0.5,0.34177,0.51508,0
0.5,0.34494,0.51508,0
0.5,0.3481,0.51508,0
0.5,0.35127,0.51509,0
0.5,0.35443,0.51509,0
0.5,0.35759,0.51509,0
0.5,0.36076,0.51509,0
0.5,0.36392,0.51509,0
0.5,0.36709,0.51509,0
0.5,0.37025,0.5151,0
0.5,0.37342,0.5151,0
0.5,0.37658,0.5151,0
0.5,0.37975,0.5151,0
0.5,0.38291,0.51511,0
0.5,0.38608,0.51511,0
0.5,0.38924,0.51511,0
0.5,0.39241,0.51512,0
0.5,0.39557,0.51512,0
0.5,0.39873,0.51513,0
0.5,0.4019,0.51513,0
0.5,0.40506,0.51513,0
0.5,0.40823,0.51514,0
0.5,0.41139,0.51515,0
0.5,0.41456,0.51515,0
0.5,0.41772,0.51516,0
0.5,0.42089,0.51517,0
0.5,0.42405,0.51518,0
0.5,0.42722,0.51519,0
0.5,0.43038,0.51521,0
0.5,0.43354,0.51522,0
0.5,0.43671,0.51524,0
0.5,0.43987,0.51526,0
0.5,0.44304,0.51529,0
0.5,0.4462,0.51532,0
0.5,0.44937,0.51536,0
0.5,0.45253,0.51541,0
0.5,0.4557,0.51548,0
0.5,0.45886,0.51555,0
0.5,0.46203,0.51565,0
0.5,0.46519,0.51577,0
0.5,0.46619,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51594,0
0.5,0.47152,0.51614,0
0.5,0.47468,0.51638,0
0.5,0.47785,0.51667,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51735,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62443,0.26899,0
0.5,0.62658,0.26765,0
0.5,0.62975,0.26644,0
0.5,0.63291,0.26594,0
0.5,0.63608,0.26624,0
0.5,0.63924,0.26752,0
0.5,0.64111,0.26899,0
0.5,0.62051,0.27215,0
0.5,0.62342,0.26964,0
0.5,0.64241,0.27044,0
0.5,0.64349,0.27215,0
0.5,0.61765,0.27532,0
0.5,0.62025,0.27239,0
0.5,0.6446,0.27532,0
0.5,0.61525,0.27848,0
0.5,0.61709,0.27601,0
0.5,0.64497,0.27848,0
0.5,0.61309,0.28165,0
0.5,0.61392,0.28041,0
0.5,0.64477,0.28165,0
0.5,0.61108,0.28481,0
0.5,0.64414,0.28481,0
0.5,0.60911,0.28797,0
0.5,0.61076,0.28533,0
0.5,0.64311,0.28797,0
0.5,0.60717,0.29114,0
0.5,0.60759,0.29046,0
0.5,0.64241,0.28962,0
0.5,0.64177,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64023,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29561,0
0.5,0.63924,0.29609,0
0.5,0.63848,0.29747,0
0.5,0.60136,0.30063,0
0.5,0.63665,0.30063,0
0.5,0.59944,0.3038,0
0.5,0.60127,0.30079,0
0.5,0.63608,0.30157,0
0.5,0.63477,0.3038,0
0.5,0.59756,0.30696,0
0.5,0.5981,0.30607,0
0.5,0.63291,0.30684,0
0.5,0.63284,0.30696,0
0.5,0.59567,0.31013,0
0.5,0.63096,0.31013,0
0.5,0.59379,0.31329,0
0.5,0.59494,0.31138,0
0.5,0.62975,0.31212,0
0.5,0.62905,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62717,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31743,0
0.5,0.62532,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62345,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32284,0
0.5,0.62164,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32833,0
0.5,0.6198,0.32911,0
0.5,0.58261,0.33228,0
0.5,0.618,0.33228,0
0.5,0.58075,0.33544,0
0.5,0.58228,0.33286,0
0.5,0.61709,0.33383,0
0.5,0.61618,0.33544,0
0.5,0.57894,0.33861,0
0.5,0.57911,0.33832,0
0.5,0.61435,0.33861,0
0.5,0.57709,0.34177,0
0.5,0.61392,0.33934,0
0.5,0.61253,0.34177,0
0.5,0.57527,0.34494,0
0.5,0.57595,0.34377,0
0.5,0.61076,0.34481,0
0.5,0.61069,0.34494,0
0.5,0.57345,0.3481,0
0.5,0.60891,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34928,0
0.5,0.60759,0.35041,0
0.5,0.60712,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60538,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35614,0
0.5,0.60364,0.35759,0
0.5,0.56616,0.36076,0
0.5,0.56646,0.36024,0
0.5,0.6019,0.36076,0
0.5,0.56434,0.36392,0
0.5,0.60127,0.3619,0
0.5,0.60018,0.36392,0
0.5,0.56254,0.36709,0
0.5,0.56329,0.36578,0
0.5,0.59842,0.36709,0
0.5,0.56075,0.37025,0
0.5,0.5981,0.36765,0
0.5,0.59667,0.37025,0
0.5,0.55896,0.37342,0
0.5,0.56013,0.37137,0
0.5,0.59494,0.37327,0
0.5,0.59485,0.37342,0
0.5,0.55723,0.37658,0
0.5,0.59305,0.37658,0
0.5,0.55547,0.37975,0
0.5,0.55696,0.37707,0
0.5,0.59177,0.37879,0
0.5,0.59123,0.37975,0
0.5,0.55377,0.38291,0
0.5,0.5538,0.38286,0
0.5,0.58945,0.38291,0
0.5,0.55202,0.38608,0
0.5,0.58861,0.38439,0
0.5,0.58767,0.38608,0
0.5,0.5503,0.38924,0
0.5,0.55063,0.38864,0
0.5,0.58593,0.38924,0
0.5,0.54855,0.39241,0
0.5,0.58544,0.39012,0
0.5,0.58423,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.3944,0
0.5,0.58255,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39609,0
0.5,0.58093,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57928,0.4019,0
0.5,0.5416,0.40506,0
0.5,0.57911,0.40222,0
0.5,0.57767,0.40506,0
0.5,0.53981,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.576,0.40823,0
0.5,0.53804,0.41139,0
0.5,0.57595,0.40832,0
0.5,0.57436,0.41139,0
0.5,0.53619,0.41456,0
0.5,0.53797,0.4115,0
0.5,0.57278,0.41433,0
0.5,0.57267,0.41456,0
0.5,0.53436,0.41772,0
0.5,0.53481,0.41697,0
0.5,0.57099,0.41772,0
0.5,0.53254,0.42089,0
0.5,0.56962,0.4202,0
0.5,0.56924,0.42089,0
0.5,0.53074,0.42405,0
0.5,0.53165,0.42248,0
0.5,0.56751,0.42405,0
0.5,0.52899,0.42722,0
0.5,0.56646,0.42591,0
0.5,0.56574,0.42722,0
0.5,0.52725,0.43038,0
0.5,0.52848,0.42816,0
0.5,0.56398,0.43038,0
0.5,0.52558,0.43354,0
0.5,0.56329,0.43161,0
0.5,0.56223,0.43354,0
0.5,0.5239,0.43671,0
0.5,0.52532,0.43404,0
0.5,0.56051,0.43671,0
0.5,0.52229,0.43987,0
0.5,0.56013,0.43742,0
0.5,0.55884,0.43987,0
0.5,0.52064,0.44304,0
0.5,0.52215,0.44015,0
0.5,0.55721,0.44304,0
0.5,0.51902,0.4462,0
0.5,0.55696,0.44351,0
0.5,0.55564,0.4462,0
0.5,0.51732,0.44937,0
0.5,0.51899,0.44626,0
0.5,0.55407,0.44937,0
0.5,0.51562,0.45253,0
0.5,0.51582,0.45217,0
0.5,0.5538,0.44992,0
0.5,0.55254,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55101,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45768,0
0.5,0.55063,0.45647,0
0.5,0.54951,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54799,0.46203,0
0.5,0.50762,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.46311,0
0.5,0.54649,0.46519,0
0.5,0.50508,0.46835,0
0.5,0.50633,0.46686,0
0.5,0.54496,0.46835,0
0.5,0.50215,0.47152,0
0.5,0.50316,0.47049,0
0.5,0.5443,0.46968,0
0.5,0.54341,0.47152,0
0.5,0.49865,0.47468,0
0.5,0.5,0.47355,0
0.5,0.54182,0.47468,0
0.5,0.49424,0.47785,0
0.5,0.49684,0.47612,0
0.5,0.54114,0.47597,0
0.5,0.54017,0.47785,0
0.5,0.48737,0.48101,0
0.5,0.49051,0.4798,0
0.5,0.49367,0.47821,0
0.5,0.53845,0.48101,0
0.5,0.46835,0.48418,0
0.5,0.46835,0.48418,0
0.5,0.47152,0.48392,0
0.5,0.47468,0.48359,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48185,0
0.5,0.53665,0.48418,0
0.5,0,0.48621,0
0.5,0.0031646,0.48587,0
0.5,0.0063291,0.48559,0
0.5,0.0094937,0.48536,0
0.5,0.012658,0.48519,0
0.5,0.015823,0.48507,0
0.5,0.018987,0.48499,0
0.5,0.022152,0.48494,0
0.5,0.025316,0.48491,0
0.5,0.028481,0.4849,0
0.5,0.031646,0.48489,0
0.5,0.03481,0.48489,0
0.5,0.037975,0.48489,0
0.5,0.041139,0.48489,0
0.5,0.044304,0.48489,0
0.5,0.047468,0.4849,0
0.5,0.050633,0.4849,0
0.5,0.053797,0.4849,0
0.5,0.056962,0.4849,0
0.5,0.060127,0.4849,0
0.5,0.063291,0.4849,0
0.5,0.066456,0.4849,0
0.5,0.06962,0.4849,0
0.5,0.072785,0.4849,0
0.5,0.075949,0.4849,0
0.5,0.079114,0.4849,0
0.5,0.082278,0.4849,0
0.5,0.085443,0.4849,0
0.5,0.088608,0.4849,0
0.5,0.091772,0.4849,0
0.5,0.094937,0.4849,0
0.5,0.098101,0.4849,0
0.5,0.10127,0.4849,0
0.5,0.10443,0.4849,0
0.5,0.10759,0.4849,0
0.5,0.11076,0.4849,0
0.5,0.11392,0.4849,0
0.5,0.11709,0.4849,0
0.5,0.12025,0.4849,0
0.5,0.12342,0.4849,0
0.5,0.12658,0.4849,0
0.5,0.12975,0.4849,0
0.5,0.13291,0.48489,0
0.5,0.13608,0.48489,0
0.5,0.13924,0.48489,0
0.5,0.14241,0.48489,0
0.5,0.14557,0.48489,0
0.5,0.14873,0.48489,0
0.5,0.1519,0.48489,0
0.5,0.15506,0.48489,0
0.5,0.15823,0.48489,0
0.5,0.16139,0.48489,0
0.5,0.16456,0.48489,0
0.5,0.16772,0.48489,0
0.5,0.17089,0.48489,0
0.5,0.17405,0.48489,0
0.5,0.17722,0.48489,0
0.5,0.18038,0.48489,0
0.5,0.18354,0.48489,0
0.5,0.18671,0.48489,0
0.5,0.18987,0.48489,0
0.5,0.19304,0.48489,0
0.5,0.1962,0.48489,0
0.5,0.19937,0.48489,0
0.5,0.20253,0.48489,0
0.5,0.2057,0.48489,0
0.5,0.20886,0.48489,0
0.5,0.21203,0.48489,0
0.5,0.21519,0.48489,0
0.5,0.21835,0.48489,0
0.5,0.22152,0.48489,0
0.5,0.22468,0.48489,0
0.5,0.22785,0.48489,0
0.5,0.23101,0.48489,0
0.5,0.23418,0.48489,0
0.5,0.23734,0.48489,0
0.5,0.24051,0.48489,0
0.5,0.24367,0.48489,0
0.5,0.24684,0.48489,0
0.5,0.25,0.48489,0
0.5,0.25316,0.48489,0
0.5,0.25633,0.48489,0
0.5,0.25949,0.48489,0
0.5,0.26266,0.48489,0
0.5,0.26582,0.48489,0
0.5,0.26899,0.48489,0
0.5,0.27215,0.48489,0
0.5,0.27532,0.48489,0
0.5,0.27848,0.48489,0
0.5,0.28165,0.48489,0
0.5,0.28481,0.48489,0
0.5,0.28797,0.48489,0
0.5,0.29114,0.48489,0
0.5,0.2943,0.48489,0
0.5,0.29747,0.48489,0
0.5,0.30063,0.48489,0
0.5,0.3038,0.48489,0
0.5,0.30696,0.48489,0
0.5,0.31013,0.48489,0
0.5,0.31329,0.48489,0
0.5,0.31646,0.48489,0
0.5,0.31962,0.48489,0
0.5,0.32278,0.48489,0
0.5,0.32595,0.48489,0
0.5,0.32911,0.48489,0
0.5,0.33228,0.48489,0
0.5,0.33544,0.48489,0
0.5,0.33861,0.48489,0
0.5,0.34177,0.48489,0
0.5,0.34494,0.48489,0
0.5,0.3481,0.48489,0
0.5,0.35127,0.48489,0
0.5,0.35443,0.48489,0
0.5,0.35759,0.48489,0
0.5,0.36076,0.48489,0
0.5,0.36392,0.48489,0
0.5,0.36709,0.48489,0
0.5,0.37025,0.48489,0
0.5,0.37342,0.48489,0
0.5,0.37658,0.48489,0
0.5,0.37975,0.4849,0
0.5,0.38291,0.4849,0
0.5,0.38608,0.4849,0
0.5,0.38924,0.4849,0
0.5,0.39241,0.4849,0
0.5,0.39557,0.4849,0
0.5,0.39873,0.4849,0
0.5,0.4019,0.4849,0
0.5,0.40506,0.4849,0
0.5,0.40823,0.48489,0
0.5,0.41139,0.48489,0
0.5,0.41456,0.48489,0
0.5,0.41772,0.48489,0
0.5,0.42089,0.48488,0
0.5,0.42405,0.48487,0
0.5,0.42722,0.48487,0
0.5,0.43038,0.48486,0
0.5,0.43354,0.48485,0
0.5,0.43671,0.48484,0
0.5,0.43987,0.48482,0
0.5,0.44304,0.48481,0
0.5,0.4462,0.48478,0
0.5,0.44937,0.48475,0
0.5,0.45253,0.48471,0
0.5,0.4557,0.48466,0
0.5,0.45886,0.48459,0
0.5,0.46203,0.48449,0
0.5,0.46519,0.48435,0
0.5,0.53481,0.48723,0
0.5,0.53474,0.48734,0
0.5,0.53277,0.49051,0
0.5,0.53165,0.49228,0
0.5,0.53074,0.49367,0
0.5,0.52866,0.49684,0
0.5,0.52848,0.49711,0
0.5,0.52652,0.5,0
0.5,0.52532,0.50172,0
0.5,0.52428,0.50316,0
0.5,0.52215,0.50592,0
0.5,0.52182,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50949,0
0.5,0.0031646,0.51402,0
0.5,0,0.51364,0
0.5,0.0063291,0.51435,0
0.5,0.0094937,0.51461,0
0.5,0.012658,0.5148,0
0.5,0.015823,0.51493,0
0.5,0.018987,0.51501,0
0.5,0.022152,0.51506,0
0.5,0.025316,0.51509,0
0.5,0.028481,0.5151,0
0.5,0.031646,0.51511,0
0.5,0.03481,0.51511,0
0.5,0.037975,0.51511,0
0.5,0.041139,0.51511,0
0.5,0.044304,0.51511,0
0.5,0.047468,0.5151,0
0.5,0.050633,0.5151,0
0.5,0.053797,0.5151,0
0.5,0.056962,0.5151,0
0.5,0.060127,0.5151,0
0.5,0.063291,0.5151,0
0.5,0.066456,0.5151,0
0.5,0.06962,0.5151,0
0.5,0.072785,0.5151,0
0.5,0.075949,0.5151,0
0.5,0.079114,0.5151,0
0.5,0.082278,0.5151,0
0.5,0.085443,0.5151,0
0.5,0.088608,0.5151,0
0.5,0.091772,0.5151,0
0.5,0.094937,0.5151,0
0.5,0.098101,0.5151,0
0.5,0.10127,0.5151,0
0.5,0.10443,0.5151,0
0.5,0.10759,0.5151,0
0.5,0.11076,0.5151,0
0.5,0.11392,0.5151,0
0.5,0.11709,0.5151,0
0.5,0.12025,0.5151,0
0.5,0.12342,0.5151,0
0.5,0.12658,0.5151,0
0.5,0.12975,0.5151,0
0.5,0.13291,0.5151,0
0.5,0.13608,0.51511,0
0.5,0.13924,0.51511,0
0.5,0.14241,0.51511,0
0.5,0.14557,0.51511,0
0.5,0.14873,0.51511,0
0.5,0.1519,0.51511,0
0.5,0.15506,0.51511,0
0.5,0.15823,0.51511,0
0.5,0.16139,0.51511,0
0.5,0.16456,0.51511,0
0.5,0.16772,0.51511,0
0.5,0.17089,0.51511,0
0.5,0.17405,0.51511,0
0.5,0.17722,0.51511,0
0.5,0.18038,0.51511,0
0.5,0.18354,0.51511,0
0.5,0.18671,0.51511,0
0.5,0.18987,0.51511,0
0.5,0.19304,0.51511,0
0.5,0.1962,0.51511,0
0.5,0.19937,0.51511,0
0.5,0.20253,0.51511,0
0.5,0.2057,0.51511,0
0.5,0.20886,0.51511,0
0.5,0.21203,0.51511,0
0.5,0.21519,0.51511,0
0.5,0.21835,0.51511,0
0.5,0.22152,0.51511,0
0.5,0.22468,0.51511,0
0.5,0.22785,0.51511,0
0.5,0.23101,0.51511,0
0.5,0.23418,0.51511,0
0.5,0.23734,0.51511,0
0.5,0.24051,0.51511,0
0.5,0.24367,0.51511,0
0.5,0.24684,0.51511,0
0.5,0.25,0.51511,0
0.5,0.25316,0.51511,0
0.5,0.25633,0.51511,0
0.5,0.25949,0.51511,0
0.5,0.26266,0.51511,0
0.5,0.26582,0.51511,0
0.5,0.26899,0.51512,0
0.5,0.27215,0.51512,0
0.5,0.27532,0.51512,0
0.5,0.27848,0.51512,0
0.5,0.28165,0.51512,0
0.5,0.28481,0.51512,0
0.5,0.28797,0.51512,0
0.5,0.29114,0.51512,0
0.5,0.2943,0.51512,0
0.5,0.29747,0.51512,0
0.5,0.30063,0.51512,0
0.5,0.3038,0.51512,0
0.5,0.30696,0.51512,0
0.5,0.31013,0.51512,0
0.5,0.31329,0.51512,0
0.5,0.31646,0.51512,0
0.5,0.31962,0.51512,0
0.5,0.32278,0.51513,0
0.5,0.32595,0.51513,0
0.5,0.32911,0.51513,0
0.5,0.33228,0.51513,0
0.5,0.33544,0.51513,0
0.5,0.33861,0.51513,0
0.5,0.34177,0.51513,0
0.5,0.34494,0.51513,0
0.5,0.3481,0.51514,0
0.5,0.35127,0.51514,0
0.5,0.35443,0.51514,0
0.5,0.35759,0.51514,0
0.5,0.36076,0.51514,0
0.5,0.36392,0.51514,0
0.5,0.36709,0.51515,0
0.5,0.37025,0.51515,0
0.5,0.37342,0.51515,0
0.5,0.37658,0.51515,0
0.5,0.37975,0.51515,0
0.5,0.38291,0.51516,0
0.5,0.38608,0.51516,0
0.5,0.38924,0.51516,0
0.5,0.39241,0.51517,0
0.5,0.39557,0.51517,0
0.5,0.39873,0.51517,0
0.5,0.4019,0.51518,0
0.5,0.40506,0.51518,0
0.5,0.40823,0.51519,0
0.5,0.41139,0.51519,0
0.5,0.41456,0.5152,0
0.5,0.41772,0.51521,0
0.5,0.42089,0.51521,0
0.5,0.42405,0.51522,0
0.5,0.42722,0.51523,0
0.5,0.43038,0.51525,0
0.5,0.43354,0.51526,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.5153,0
0.5,0.44304,0.51533,0
0.5,0.4462,0.51536,0
0.5,0.44937,0.5154,0
0.5,0.45253,0.51544,0
0.5,0.4557,0.5155,0
0.5,0.45886,0.51558,0
0.5,0.46203,0.51568,0
0.5,0.46519,0.5158,0
0.5,0.46573,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51596,0
0.5,0.47152,0.51616,0
0.5,0.47468,0.51639,0
0.5,0.47785,0.51668,0
0.5,0.48101,0.517,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64248,0.24367,0
0.5,0.64557,0.24263,0
0.5,0.64873,0.2423,0
0.5,0.6519,0.24279,0
0.5,0.65386,0.24367,0
0.5,0.63748,0.24684,0
0.5,0.63924,0.24548,0
0.5,0.64241,0.2437,0
0.5,0.65506,0.24434,0
0.5,0.65761,0.24684,0
0.5,0.63412,0.25,0
0.5,0.63608,0.248,0
0.5,0.65823,0.24784,0
0.5,0.65925,0.25,0
0.5,0.63142,0.25316,0
0.5,0.63291,0.25135,0
0.5,0.65996,0.25316,0
0.5,0.62906,0.25633,0
0.5,0.62975,0.25539,0
0.5,0.66002,0.25633,0
0.5,0.6269,0.25949,0
0.5,0.65957,0.25949,0
0.5,0.62481,0.26266,0
0.5,0.62658,0.25997,0
0.5,0.65868,0.26266,0
0.5,0.62279,0.26582,0
0.5,0.62342,0.26485,0
0.5,0.65823,0.2638,0
0.5,0.65745,0.26582,0
0.5,0.62079,0.26899,0
0.5,0.65594,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27056,0
0.5,0.65419,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65231,0.27532,0
0.5,0.61485,0.27848,0
0.5,0.6519,0.27598,0
0.5,0.65038,0.27848,0
0.5,0.61291,0.28165,0
0.5,0.61392,0.28001,0
0.5,0.64873,0.28111,0
0.5,0.6484,0.28165,0
0.5,0.61101,0.28481,0
0.5,0.64646,0.28481,0
0.5,0.60907,0.28797,0
0.5,0.61076,0.28522,0
0.5,0.64557,0.28622,0
0.5,0.6445,0.28797,0
0.5,0.60716,0.29114,0
0.5,0.60759,0.29044,0
0.5,0.64254,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29136,0
0.5,0.64065,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29661,0
0.5,0.63873,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63685,0.30063,0
0.5,0.59943,0.3038,0
0.5,0.60127,0.30078,0
0.5,0.63608,0.30193,0
0.5,0.63499,0.3038,0
0.5,0.59754,0.30696,0
0.5,0.5981,0.30604,0
0.5,0.63312,0.30696,0
0.5,0.59566,0.31013,0
0.5,0.63291,0.30731,0
0.5,0.63128,0.31013,0
0.5,0.59377,0.31329,0
0.5,0.59494,0.31135,0
0.5,0.62975,0.31271,0
0.5,0.62941,0.31329,0
0.5,0.59193,0.31646,0
0.5,0.62755,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.31672,0
0.5,0.62658,0.31807,0
0.5,0.62568,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32208,0
0.5,0.62384,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.3235,0
0.5,0.62202,0.32595,0
0.5,0.58444,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62025,0.32899,0
0.5,0.62018,0.32911,0
0.5,0.5826,0.33228,0
0.5,0.6184,0.33228,0
0.5,0.58073,0.33544,0
0.5,0.58228,0.33283,0
0.5,0.61709,0.33454,0
0.5,0.61658,0.33544,0
0.5,0.57891,0.33861,0
0.5,0.57911,0.33827,0
0.5,0.61479,0.33861,0
0.5,0.57707,0.34177,0
0.5,0.61392,0.34008,0
0.5,0.61295,0.34177,0
0.5,0.57525,0.34494,0
0.5,0.57595,0.34374,0
0.5,0.61112,0.34494,0
0.5,0.57344,0.3481,0
0.5,0.61076,0.34555,0
0.5,0.60931,0.3481,0
0.5,0.57162,0.35127,0
0.5,0.57278,0.34927,0
0.5,0.60759,0.35108,0
0.5,0.60749,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60574,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35675,0
0.5,0.60397,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60223,0.36076,0
0.5,0.56433,0.36392,0
0.5,0.60127,0.36249,0
0.5,0.60049,0.36392,0
0.5,0.56251,0.36709,0
0.5,0.56329,0.36575,0
0.5,0.59875,0.36709,0
0.5,0.56071,0.37025,0
0.5,0.5981,0.36824,0
0.5,0.59699,0.37025,0
0.5,0.55892,0.37342,0
0.5,0.56013,0.3713,0
0.5,0.5952,0.37342,0
0.5,0.55718,0.37658,0
0.5,0.59494,0.37386,0
0.5,0.59339,0.37658,0
0.5,0.55542,0.37975,0
0.5,0.55696,0.37698,0
0.5,0.59177,0.37936,0
0.5,0.59155,0.37975,0
0.5,0.55372,0.38291,0
0.5,0.5538,0.38278,0
0.5,0.58976,0.38291,0
0.5,0.55198,0.38608,0
0.5,0.58861,0.38493,0
0.5,0.58796,0.38608,0
0.5,0.55027,0.38924,0
0.5,0.55063,0.38859,0
0.5,0.5862,0.38924,0
0.5,0.54854,0.39241,0
0.5,0.58544,0.39061,0
0.5,0.58448,0.39241,0
0.5,0.54681,0.39557,0
0.5,0.54747,0.39439,0
0.5,0.5828,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39655,0
0.5,0.58116,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57952,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40269,0
0.5,0.5779,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40588,0
0.5,0.57626,0.40823,0
0.5,0.53802,0.41139,0
0.5,0.57595,0.40881,0
0.5,0.57462,0.41139,0
0.5,0.53616,0.41456,0
0.5,0.53797,0.41147,0
0.5,0.57294,0.41456,0
0.5,0.53432,0.41772,0
0.5,0.53481,0.41689,0
0.5,0.57278,0.41485,0
0.5,0.57127,0.41772,0
0.5,0.53248,0.42089,0
0.5,0.56962,0.42072,0
0.5,0.56953,0.42089,0
0.5,0.53067,0.42405,0
0.5,0.53165,0.42236,0
0.5,0.5678,0.42405,0
0.5,0.52891,0.42722,0
0.5,0.56646,0.42642,0
0.5,0.56602,0.42722,0
0.5,0.52717,0.43038,0
0.5,0.52848,0.42802,0
0.5,0.56425,0.43038,0
0.5,0.5255,0.43354,0
0.5,0.56329,0.43208,0
0.5,0.56247,0.43354,0
0.5,0.52382,0.43671,0
0.5,0.52532,0.4339,0
0.5,0.56074,0.43671,0
0.5,0.52223,0.43987,0
0.5,0.56013,0.43783,0
0.5,0.55905,0.43987,0
0.5,0.52058,0.44304,0
0.5,0.52215,0.44002,0
0.5,0.5574,0.44304,0
0.5,0.51898,0.4462,0
0.5,0.51899,0.44619,0
0.5,0.55696,0.44388,0
0.5,0.55581,0.4462,0
0.5,0.51729,0.44937,0
0.5,0.55424,0.44937,0
0.5,0.5156,0.45253,0
0.5,0.51582,0.45213,0
0.5,0.5538,0.45026,0
0.5,0.55271,0.45253,0
0.5,0.51381,0.4557,0
0.5,0.55118,0.4557,0
0.5,0.51192,0.45886,0
0.5,0.51266,0.45767,0
0.5,0.55063,0.45682,0
0.5,0.54967,0.45886,0
0.5,0.50989,0.46203,0
0.5,0.54818,0.46203,0
0.5,0.50761,0.46519,0
0.5,0.50949,0.46261,0
0.5,0.54747,0.4635,0
0.5,0.54667,0.46519,0
0.5,0.50506,0.46835,0
0.5,0.50633,0.46684,0
0.5,0.54517,0.46835,0
0.5,0.50211,0.47152,0
0.5,0.50316,0.47046,0
0.5,0.5443,0.47012,0
0.5,0.54362,0.47152,0
0.5,0.49859,0.47468,0
0.5,0.5,0.47351,0
0.5,0.54205,0.47468,0
0.5,0.49419,0.47785,0
0.5,0.49684,0.47607,0
0.5,0.54114,0.47644,0
0.5,0.54041,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47979,0
0.5,0.49367,0.47818,0
0.5,0.53871,0.48101,0
0.5,0.46804,0.48418,0
0.5,0.46835,0.48416,0
0.5,0.47152,0.48391,0
0.5,0.47468,0.48358,0
0.5,0.47785,0.48316,0
0.5,0.48101,0.48261,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48231,0
0.5,0.53691,0.48418,0
0.5,0,0.48613,0
0.5,0.0031646,0.4858,0
0.5,0.0063291,0.48553,0
0.5,0.0094937,0.48531,0
0.5,0.012658,0.48514,0
0.5,0.015823,0.48502,0
0.5,0.018987,0.48494,0
0.5,0.022152,0.48489,0
0.5,0.025316,0.48486,0
0.5,0.028481,0.48485,0
0.5,0.031646,0.48485,0
0.5,0.03481,0.48484,0
0.5,0.037975,0.48484,0
0.5,0.041139,0.48485,0
0.5,0.044304,0.48485,0
0.5,0.047468,0.48485,0
0.5,0.050633,0.48485,0
0.5,0.053797,0.48485,0
0.5,0.056962,0.48485,0
0.5,0.060127,0.48485,0
0.5,0.063291,0.48485,0
0.5,0.066456,0.48485,0
0.5,0.06962,0.48485,0
0.5,0.072785,0.48485,0
0.5,0.075949,0.48485,0
0.5,0.079114,0.48485,0
0.5,0.082278,0.48485,0
0.5,0.085443,0.48485,0
0.5,0.088608,0.48485,0
0.5,0.091772,0.48485,0
0.5,0.094937,0.48485,0
0.5,0.098101,0.48485,0
0.5,0.10127,0.48485,0
0.5,0.10443,0.48485,0
0.5,0.10759,0.48485,0
0.5,0.11076,0.48485,0
0.5,0.11392,0.48485,0
0.5,0.11709,0.48485,0
0.5,0.12025,0.48485,0
0.5,0.12342,0.48485,0
0.5,0.12658,0.48485,0
0.5,0.12975,0.48485,0
0.5,0.13291,0.48485,0
0.5,0.13608,0.48485,0
0.5,0.13924,0.48485,0
0.5,0.14241,0.48485,0
0.5,0.14557,0.48485,0
0.5,0.14873,0.48485,0
0.5,0.1519,0.48485,0
0.5,0.15506,0.48485,0
0.5,0.15823,0.48485,0
0.5,0.16139,0.48485,0
0.5,0.16456,0.48485,0
0.5,0.16772,0.48485,0
0.5,0.17089,0.48485,0
0.5,0.17405,0.48485,0
0.5,0.17722,0.48484,0
0.5,0.18038,0.48484,0
0.5,0.18354,0.48484,0
0.5,0.18671,0.48484,0
0.5,0.18987,0.48484,0
0.5,0.19304,0.48484,0
0.5,0.1962,0.48484,0
0.5,0.19937,0.48484,0
0.5,0.20253,0.48484,0
0.5,0.2057,0.48484,0
0.5,0.20886,0.48484,0
0.5,0.21203,0.48484,0
0.5,0.21519,0.48484,0
0.5,0.21835,0.48484,0
0.5,0.22152,0.48484,0
0.5,0.22468,0.48484,0
0.5,0.22785,0.48484,0
0.5,0.23101,0.48484,0
0.5,0.23418,0.48484,0
0.5,0.23734,0.48484,0
0.5,0.24051,0.48484,0
0.5,0.24367,0.48484,0
0.5,0.24684,0.48484,0
0.5,0.25,0.48484,0
0.5,0.25316,0.48484,0
0.5,0.25633,0.48484,0
0.5,0.25949,0.48484,0
0.5,0.26266,0.48484,0
0.5,0.26582,0.48484,0
0.5,0.26899,0.48484,0
0.5,0.27215,0.48484,0
0.5,0.27532,0.48484,0
0.5,0.27848,0.48484,0
0.5,0.28165,0.48484,0
0.5,0.28481,0.48484,0
0.5,0.28797,0.48484,0
0.5,0.29114,0.48484,0
0.5,0.2943,0.48484,0
0.5,0.29747,0.48484,0
0.5,0.30063,0.48484,0
0.5,0.3038,0.48484,0
0.5,0.30696,0.48484,0
0.5,0.31013,0.48484,0
0.5,0.31329,0.48484,0
0.5,0.31646,0.48484,0
0.5,0.31962,0.48484,0
0.5,0.32278,0.48484,0
0.5,0.32595,0.48484,0
0.5,0.32911,0.48484,0
0.5,0.33228,0.48484,0
0.5,0.33544,0.48484,0
0.5,0.33861,0.48484,0
0.5,0.34177,0.48484,0
0.5,0.34494,0.48484,0
0.5,0.3481,0.48484,0
0.5,0.35127,0.48484,0
0.5,0.35443,0.48484,0
0.5,0.35759,0.48484,0
0.5,0.36076,0.48485,0
0.5,0.36392,0.48485,0
0.5,0.36709,0.48485,0
0.5,0.37025,0.48485,0
0.5,0.37342,0.48485,0
0.5,0.37658,0.48485,0
0.5,0.37975,0.48485,0
0.5,0.38291,0.48485,0
0.5,0.38608,0.48485,0
0.5,0.38924,0.48485,0
0.5,0.39241,0.48485,0
0.5,0.39557,0.48485,0
0.5,0.39873,0.48485,0
0.5,0.4019,0.48485,0
0.5,0.40506,0.48485,0
0.5,0.40823,0.48485,0
0.5,0.41139,0.48485,0
0.5,0.41456,0.48485,0
0.5,0.41772,0.48485,0
0.5,0.42089,0.48484,0
0.5,0.42405,0.48484,0
0.5,0.42722,0.48483,0
0.5,0.43038,0.48483,0
0.5,0.43354,0.48482,0
0.5,0.43671,0.4848,0
0.5,0.43987,0.48479,0
0.5,0.44304,0.48477,0
0.5,0.4462,0.48475,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48468,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48456,0
0.5,0.46203,0.48446,0
0.5,0.46519,0.48433,0
0.5,0.535,0.48734,0
0.5,0.53481,0.48765,0
0.5,0.53301,0.49051,0
0.5,0.53165,0.49262,0
0.5,0.53094,0.49367,0
0.5,0.52883,0.49684,0
0.5,0.52848,0.49736,0
0.5,0.52665,0.5,0
0.5,0.52532,0.50186,0
0.5,0.52435,0.50316,0
0.5,0.52215,0.50597,0
0.5,0.52186,0.50633,0
0.5,0.51899,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.5095,0
0.5,0.0031646,0.51406,0
0.5,0,0.51368,0
0.5,0.0063291,0.51438,0
0.5,0.0094937,0.51464,0
0.5,0.012658,0.51483,0
0.5,0.015823,0.51496,0
0.5,0.018987,0.51505,0
0.5,0.022152,0.5151,0
0.5,0.025316,0.51513,0
0.5,0.028481,0.51515,0
0.5,0.031646,0.51515,0
0.5,0.03481,0.51515,0
0.5,0.037975,0.51515,0
0.5,0.041139,0.51515,0
0.5,0.044304,0.51515,0
0.5,0.047468,0.51515,0
0.5,0.050633,0.51515,0
0.5,0.053797,0.51515,0
0.5,0.056962,0.51515,0
0.5,0.060127,0.51515,0
0.5,0.063291,0.51515,0
0.5,0.066456,0.51515,0
0.5,0.06962,0.51515,0
0.5,0.072785,0.51515,0
0.5,0.075949,0.51515,0
0.5,0.079114,0.51515,0
0.5,0.082278,0.51515,0
0.5,0.085443,0.51515,0
0.5,0.088608,0.51515,0
0.5,0.091772,0.51515,0
0.5,0.094937,0.51515,0
0.5,0.098101,0.51515,0
0.5,0.10127,0.51515,0
0.5,0.10443,0.51515,0
0.5,0.10759,0.51515,0
0.5,0.11076,0.51515,0
0.5,0.11392,0.51515,0
0.5,0.11709,0.51515,0
0.5,0.12025,0.51515,0
0.5,0.12342,0.51515,0
0.5,0.12658,0.51515,0
0.5,0.12975,0.51515,0
0.5,0.13291,0.51515,0
0.5,0.13608,0.51515,0
0.5,0.13924,0.51515,0
0.5,0.14241,0.51515,0
0.5,0.14557,0.51515,0
0.5,0.14873,0.51515,0
0.5,0.1519,0.51515,0
0.5,0.15506,0.51515,0
0.5,0.15823,0.51515,0
0.5,0.16139,0.51515,0
0.5,0.16456,0.51515,0
0.5,0.16772,0.51515,0
0.5,0.17089,0.51515,0
0.5,0.17405,0.51515,0
0.5,0.17722,0.51515,0
0.5,0.18038,0.51516,0
0.5,0.18354,0.51516,0
0.5,0.18671,0.51516,0
0.5,0.18987,0.51516,0
0.5,0.19304,0.51516,0
0.5,0.1962,0.51516,0
0.5,0.19937,0.51516,0
0.5,0.20253,0.51516,0
0.5,0.2057,0.51516,0
0.5,0.20886,0.51516,0
0.5,0.21203,0.51516,0
0.5,0.21519,0.51516,0
0.5,0.21835,0.51516,0
0.5,0.22152,0.51516,0
0.5,0.22468,0.51516,0
0.5,0.22785,0.51516,0
0.5,0.23101,0.51516,0
0.5,0.23418,0.51516,0
0.5,0.23734,0.51516,0
0.5,0.24051,0.51516,0
0.5,0.24367,0.51516,0
0.5,0.24684,0.51516,0
0.5,0.25,0.51516,0
0.5,0.25316,0.51516,0
0.5,0.25633,0.51516,0
0.5,0.25949,0.51516,0
0.5,0.26266,0.51516,0
0.5,0.26582,0.51516,0
0.5,0.26899,0.51516,0
0.5,0.27215,0.51516,0
0.5,0.27532,0.51516,0
0.5,0.27848,0.51516,0
0.5,0.28165,0.51516,0
0.5,0.28481,0.51516,0
0.5,0.28797,0.51516,0
0.5,0.29114,0.51516,0
0.5,0.2943,0.51517,0
0.5,0.29747,0.51517,0
0.5,0.30063,0.51517,0
0.5,0.3038,0.51517,0
0.5,0.30696,0.51517,0
0.5,0.31013,0.51517,0
0.5,0.31329,0.51517,0
0.5,0.31646,0.51517,0
0.5,0.31962,0.51517,0
0.5,0.32278,0.51517,0
0.5,0.32595,0.51517,0
0.5,0.32911,0.51517,0
0.5,0.33228,0.51517,0
0.5,0.33544,0.51518,0
0.5,0.33861,0.51518,0
0.5,0.34177,0.51518,0
0.5,0.34494,0.51518,0
0.5,0.3481,0.51518,0
0.5,0.35127,0.51518,0
0.5,0.35443,0.51518,0
0.5,0.35759,0.51518,0
0.5,0.36076,0.51519,0
0.5,0.36392,0.51519,0
0.5,0.36709,0.51519,0
0.5,0.37025,0.51519,0
0.5,0.37342,0.51519,0
0.5,0.37658,0.5152,0
0.5,0.37975,0.5152,0
0.5,0.38291,0.5152,0
0.5,0.38608,0.5152,0
0.5,0.38924,0.51521,0
0.5,0.39241,0.51521,0
0.5,0.39557,0.51521,0
0.5,0.39873,0.51522,0
0.5,0.4019,0.51522,0
0.5,0.40506,0.51523,0
0.5,0.40823,0.51523,0
0.5,0.41139,0.51524,0
0.5,0.41456,0.51524,0
0.5,0.41772,0.51525,0
0.5,0.42089,0.51526,0
0.5,0.42405,0.51526,0
0.5,0.42722,0.51527,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.5153,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51533,0
0.5,0.44304,0.51536,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.51543,0
0.5,0.45253,0.51547,0
0.5,0.4557,0.51553,0
0.5,0.45886,0.51561,0
0.5,0.46203,0.5157,0
0.5,0.46519,0.51582,0
0.5,0.46526,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46835,0.51598,0
0.5,0.47152,0.51617,0
0.5,0.47468,0.51641,0
0.5,0.47785,0.51669,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65731,0.22152,0
0.5,0.65823,0.22109,0
0.5,0.66139,0.22028,0
0.5,0.66456,0.22021,0
0.5,0.66772,0.22098,0
0.5,0.66871,0.22152,0
0.5,0.65209,0.22468,0
0.5,0.65506,0.22259,0
0.5,0.67089,0.22304,0
0.5,0.67237,0.22468,0
0.5,0.64871,0.22785,0
0.5,0.64873,0.22782,0
0.5,0.6519,0.22483,0
0.5,0.67405,0.22782,0
0.5,0.67406,0.22785,0
0.5,0.64597,0.23101,0
0.5,0.67475,0.23101,0
0.5,0.64358,0.23418,0
0.5,0.64557,0.23152,0
0.5,0.6748,0.23418,0
0.5,0.64137,0.23734,0
0.5,0.64241,0.23586,0
0.5,0.67432,0.23734,0
0.5,0.63927,0.24051,0
0.5,0.67405,0.23825,0
0.5,0.67341,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24055,0
0.5,0.67216,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67089,0.24618,0
0.5,0.67056,0.24684,0
0.5,0.63301,0.25,0
0.5,0.66879,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25172,0
0.5,0.66684,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.6648,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.2567,0
0.5,0.66275,0.25949,0
0.5,0.6248,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26154,0
0.5,0.66067,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.65863,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26644,0
0.5,0.65662,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26984,0
0.5,0.65506,0.27142,0
0.5,0.65461,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65262,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27647,0
0.5,0.65066,0.27848,0
0.5,0.6129,0.28165,0
0.5,0.61392,0.28,0
0.5,0.64873,0.28159,0
0.5,0.6487,0.28165,0
0.5,0.61099,0.28481,0
0.5,0.64679,0.28481,0
0.5,0.60906,0.28797,0
0.5,0.61076,0.2852,0
0.5,0.64557,0.28677,0
0.5,0.64484,0.28797,0
0.5,0.60715,0.29114,0
0.5,0.60759,0.29042,0
0.5,0.64292,0.29114,0
0.5,0.60522,0.2943,0
0.5,0.64241,0.29197,0
0.5,0.64101,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.2956,0
0.5,0.63924,0.29723,0
0.5,0.6391,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63723,0.30063,0
0.5,0.59942,0.3038,0
0.5,0.60127,0.30077,0
0.5,0.63608,0.30257,0
0.5,0.63536,0.3038,0
0.5,0.59753,0.30696,0
0.5,0.5981,0.30602,0
0.5,0.63351,0.30696,0
0.5,0.59564,0.31013,0
0.5,0.63291,0.30797,0
0.5,0.63167,0.31013,0
0.5,0.59376,0.31329,0
0.5,0.59494,0.31132,0
0.5,0.62979,0.31329,0
0.5,0.59191,0.31646,0
0.5,0.62975,0.31336,0
0.5,0.62793,0.31646,0
0.5,0.59004,0.31962,0
0.5,0.59177,0.3167,0
0.5,0.62658,0.31871,0
0.5,0.62605,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.62421,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32412,0
0.5,0.62236,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62054,0.32911,0
0.5,0.58259,0.33228,0
0.5,0.62025,0.3296,0
0.5,0.61875,0.33228,0
0.5,0.58072,0.33544,0
0.5,0.58228,0.33281,0
0.5,0.61709,0.33516,0
0.5,0.61693,0.33544,0
0.5,0.57889,0.33861,0
0.5,0.57911,0.33823,0
0.5,0.61515,0.33861,0
0.5,0.57705,0.34177,0
0.5,0.61392,0.34072,0
0.5,0.61332,0.34177,0
0.5,0.57523,0.34494,0
0.5,0.57595,0.3437,0
0.5,0.61149,0.34494,0
0.5,0.57343,0.3481,0
0.5,0.61076,0.34619,0
0.5,0.60966,0.3481,0
0.5,0.57161,0.35127,0
0.5,0.57278,0.34926,0
0.5,0.60783,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.35167,0
0.5,0.60604,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35477,0
0.5,0.60443,0.35727,0
0.5,0.60425,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60251,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36299,0
0.5,0.60076,0.36392,0
0.5,0.5625,0.36709,0
0.5,0.56329,0.36573,0
0.5,0.59903,0.36709,0
0.5,0.56069,0.37025,0
0.5,0.5981,0.36874,0
0.5,0.59727,0.37025,0
0.5,0.55888,0.37342,0
0.5,0.56013,0.37125,0
0.5,0.5955,0.37342,0
0.5,0.55714,0.37658,0
0.5,0.59494,0.37438,0
0.5,0.59369,0.37658,0
0.5,0.55537,0.37975,0
0.5,0.55696,0.3769,0
0.5,0.59185,0.37975,0
0.5,0.55368,0.38291,0
0.5,0.5538,0.38269,0
0.5,0.59177,0.37988,0
0.5,0.59005,0.38291,0
0.5,0.55194,0.38608,0
0.5,0.58861,0.38541,0
0.5,0.58823,0.38608,0
0.5,0.55024,0.38924,0
0.5,0.55063,0.38852,0
0.5,0.58646,0.38924,0
0.5,0.54852,0.39241,0
0.5,0.58544,0.39106,0
0.5,0.58471,0.39241,0
0.5,0.5468,0.39557,0
0.5,0.54747,0.39437,0
0.5,0.58303,0.39557,0
0.5,0.54508,0.39873,0
0.5,0.58228,0.39697,0
0.5,0.58137,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57974,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.4031,0
0.5,0.57812,0.40506,0
0.5,0.5398,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57648,0.40823,0
0.5,0.538,0.41139,0
0.5,0.57595,0.40924,0
0.5,0.57485,0.41139,0
0.5,0.53613,0.41456,0
0.5,0.53797,0.41144,0
0.5,0.57319,0.41456,0
0.5,0.53427,0.41772,0
0.5,0.53481,0.41682,0
0.5,0.57278,0.4153,0
0.5,0.57151,0.41772,0
0.5,0.53242,0.42089,0
0.5,0.56979,0.42089,0
0.5,0.5306,0.42405,0
0.5,0.53165,0.42226,0
0.5,0.56962,0.42118,0
0.5,0.56805,0.42405,0
0.5,0.52884,0.42722,0
0.5,0.56646,0.42687,0
0.5,0.56626,0.42722,0
0.5,0.52709,0.43038,0
0.5,0.52848,0.42789,0
0.5,0.56449,0.43038,0
0.5,0.52543,0.43354,0
0.5,0.56329,0.43249,0
0.5,0.5627,0.43354,0
0.5,0.52376,0.43671,0
0.5,0.52532,0.43376,0
0.5,0.56096,0.43671,0
0.5,0.52217,0.43987,0
0.5,0.56013,0.43823,0
0.5,0.55925,0.43987,0
0.5,0.52053,0.44304,0
0.5,0.52215,0.43991,0
0.5,0.55759,0.44304,0
0.5,0.51894,0.4462,0
0.5,0.51899,0.4461,0
0.5,0.55696,0.44425,0
0.5,0.55599,0.4462,0
0.5,0.51726,0.44937,0
0.5,0.55442,0.44937,0
0.5,0.51558,0.45253,0
0.5,0.51582,0.45209,0
0.5,0.5538,0.45062,0
0.5,0.55288,0.45253,0
0.5,0.51379,0.4557,0
0.5,0.55136,0.4557,0
0.5,0.51191,0.45886,0
0.5,0.51266,0.45766,0
0.5,0.55063,0.4572,0
0.5,0.54985,0.45886,0
0.5,0.50988,0.46203,0
0.5,0.54837,0.46203,0
0.5,0.5076,0.46519,0
0.5,0.50949,0.4626,0
0.5,0.54747,0.4639,0
0.5,0.54687,0.46519,0
0.5,0.50503,0.46835,0
0.5,0.50633,0.46682,0
0.5,0.54538,0.46835,0
0.5,0.50207,0.47152,0
0.5,0.50316,0.47042,0
0.5,0.5443,0.47055,0
0.5,0.54384,0.47152,0
0.5,0.49854,0.47468,0
0.5,0.5,0.47346,0
0.5,0.54228,0.47468,0
0.5,0.49414,0.47785,0
0.5,0.49684,0.47604,0
0.5,0.54114,0.47689,0
0.5,0.54065,0.47785,0
0.5,0.48736,0.48101,0
0.5,0.49051,0.47977,0
0.5,0.49367,0.47815,0
0.5,0.53896,0.48101,0
0.5,0.4677,0.48418,0
0.5,0.46835,0.48414,0
0.5,0.47152,0.48389,0
0.5,0.47468,0.48357,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48275,0
0.5,0.53716,0.48418,0
0.5,0,0.48605,0
0.5,0.0031646,0.48572,0
0.5,0.0063291,0.48546,0
0.5,0.0094937,0.48525,0
0.5,0.012658,0.48509,0
0.5,0.015823,0.48497,0
0.5,0.018987,0.48489,0
0.5,0.022152,0.48484,0
0.5,0.025316,0.48482,0
0.5,0.028481,0.4848,0
0.5,0.031646,0.4848,0
0.5,0.03481,0.4848,0
0.5,0.037975,0.4848,0
0.5,0.041139,0.4848,0
0.5,0.044304,0.4848,0
0.5,0.047468,0.4848,0
0.5,0.050633,0.4848,0
0.5,0.053797,0.48481,0
0.5,0.056962,0.48481,0
0.5,0.060127,0.48481,0
0.5,0.063291,0.48481,0
0.5,0.066456,0.48481,0
0.5,0.06962,0.48481,0
0.5,0.072785,0.48481,0
0.5,0.075949,0.48481,0
0.5,0.079114,0.48481,0
0.5,0.082278,0.48481,0
0.5,0.085443,0.48481,0
0.5,0.088608,0.48481,0
0.5,0.091772,0.48481,0
0.5,0.094937,0.48481,0
0.5,0.098101,0.4848,0
0.5,0.10127,0.4848,0
0.5,0.10443,0.4848,0
0.5,0.10759,0.4848,0
0.5,0.11076,0.4848,0
0.5,0.11392,0.4848,0
0.5,0.11709,0.4848,0
0.5,0.12025,0.4848,0
0.5,0.12342,0.4848,0
0.5,0.12658,0.4848,0
0.5,0.12975,0.4848,0
0.5,0.13291,0.4848,0
0.5,0.13608,0.4848,0
0.5,0.13924,0.4848,0
0.5,0.14241,0.4848,0
0.5,0.14557,0.4848,0
0.5,0.14873,0.4848,0
0.5,0.1519,0.4848,0
0.5,0.15506,0.4848,0
0.5,0.15823,0.4848,0
0.5,0.16139,0.4848,0
0.5,0.16456,0.4848,0
0.5,0.16772,0.4848,0
0.5,0.17089,0.4848,0
0.5,0.17405,0.4848,0
0.5,0.17722,0.4848,0
0.5,0.18038,0.4848,0
0.5,0.18354,0.4848,0
0.5,0.18671,0.4848,0
0.5,0.18987,0.4848,0
0.5,0.19304,0.4848,0
0.5,0.1962,0.4848,0
0.5,0.19937,0.4848,0
0.5,0.20253,0.4848,0
0.5,0.2057,0.4848,0
0.5,0.20886,0.4848,0
0.5,0.21203,0.4848,0
0.5,0.21519,0.4848,0
0.5,0.21835,0.4848,0
0.5,0.22152,0.4848,0
0.5,0.22468,0.4848,0
0.5,0.22785,0.4848,0
0.5,0.23101,0.4848,0
0.5,0.23418,0.4848,0
0.5,0.23734,0.4848,0
0.5,0.24051,0.4848,0
0.5,0.24367,0.4848,0
0.5,0.24684,0.4848,0
0.5,0.25,0.4848,0
0.5,0.25316,0.4848,0
0.5,0.25633,0.4848,0
0.5,0.25949,0.4848,0
0.5,0.26266,0.4848,0
0.5,0.26582,0.4848,0
0.5,0.26899,0.4848,0
0.5,0.27215,0.4848,0
0.5,0.27532,0.4848,0
0.5,0.27848,0.4848,0
0.5,0.28165,0.4848,0
0.5,0.28481,0.4848,0
0.5,0.28797,0.4848,0
0.5,0.29114,0.4848,0
0.5,0.2943,0.4848,0
0.5,0.29747,0.4848,0
0.5,0.30063,0.4848,0
0.5,0.3038,0.4848,0
0.5,0.30696,0.4848,0
0.5,0.31013,0.4848,0
0.5,0.31329,0.4848,0
0.5,0.31646,0.4848,0
0.5,0.31962,0.4848,0
0.5,0.32278,0.4848,0
0.5,0.32595,0.4848,0
0.5,0.32911,0.4848,0
0.5,0.33228,0.4848,0
0.5,0.33544,0.4848,0
0.5,0.33861,0.4848,0
0.5,0.34177,0.4848,0
0.5,0.34494,0.4848,0
0.5,0.3481,0.4848,0
0.5,0.35127,0.4848,0
0.5,0.35443,0.4848,0
0.5,0.35759,0.4848,0
0.5,0.36076,0.4848,0
0.5,0.36392,0.4848,0
0.5,0.36709,0.4848,0
0.5,0.37025,0.4848,0
0.5,0.37342,0.4848,0
0.5,0.37658,0.4848,0
0.5,0.37975,0.4848,0
0.5,0.38291,0.4848,0
0.5,0.38608,0.4848,0
0.5,0.38924,0.4848,0
0.5,0.39241,0.48481,0
0.5,0.39557,0.48481,0
0.5,0.39873,0.48481,0
0.5,0.4019,0.48481,0
0.5,0.40506,0.48481,0
0.5,0.40823,0.48481,0
0.5,0.41139,0.48481,0
0.5,0.41456,0.48481,0
0.5,0.41772,0.48481,0
0.5,0.42089,0.4848,0
0.5,0.42405,0.4848,0
0.5,0.42722,0.4848,0
0.5,0.43038,0.48479,0
0.5,0.43354,0.48478,0
0.5,0.43671,0.48477,0
0.5,0.43987,0.48476,0
0.5,0.44304,0.48474,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48465,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.48453,0
0.5,0.46203,0.48444,0
0.5,0.46519,0.48431,0
0.5,0.53525,0.48734,0
0.5,0.53481,0.48805,0
0.5,0.53324,0.49051,0
0.5,0.53165,0.49294,0
0.5,0.53115,0.49367,0
0.5,0.52901,0.49684,0
0.5,0.52848,0.4976,0
0.5,0.52678,0.5,0
0.5,0.52532,0.502,0
0.5,0.52444,0.50316,0
0.5,0.52215,0.50603,0
0.5,0.5219,0.50633,0
0.5,0.519,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50951,0
0.5,0.0031646,0.51411,0
0.5,0,0.51375,0
0.5,0.0063291,0.51443,0
0.5,0.0094937,0.51469,0
0.5,0.012658,0.51487,0
0.5,0.015823,0.515,0
0.5,0.018987,0.51509,0
0.5,0.022152,0.51514,0
0.5,0.025316,0.51517,0
0.5,0.028481,0.51519,0
0.5,0.031646,0.5152,0
0.5,0.03481,0.5152,0
0.5,0.037975,0.5152,0
0.5,0.041139,0.5152,0
0.5,0.044304,0.5152,0
0.5,0.047468,0.5152,0
0.5,0.050633,0.5152,0
0.5,0.053797,0.51519,0
0.5,0.056962,0.51519,0
0.5,0.060127,0.51519,0
0.5,0.063291,0.51519,0
0.5,0.066456,0.51519,0
0.5,0.06962,0.51519,0
0.5,0.072785,0.51519,0
0.5,0.075949,0.51519,0
0.5,0.079114,0.51519,0
0.5,0.082278,0.51519,0
0.5,0.085443,0.51519,0
0.5,0.088608,0.51519,0
0.5,0.091772,0.51519,0
0.5,0.094937,0.51519,0
0.5,0.098101,0.5152,0
0.5,0.10127,0.5152,0
0.5,0.10443,0.5152,0
0.5,0.10759,0.5152,0
0.5,0.11076,0.5152,0
0.5,0.11392,0.5152,0
0.5,0.11709,0.5152,0
0.5,0.12025,0.5152,0
0.5,0.12342,0.5152,0
0.5,0.12658,0.5152,0
0.5,0.12975,0.5152,0
0.5,0.13291,0.5152,0
0.5,0.13608,0.5152,0
0.5,0.13924,0.5152,0
0.5,0.14241,0.5152,0
0.5,0.14557,0.5152,0
0.5,0.14873,0.5152,0
0.5,0.1519,0.5152,0
0.5,0.15506,0.5152,0
0.5,0.15823,0.5152,0
0.5,0.16139,0.5152,0
0.5,0.16456,0.5152,0
0.5,0.16772,0.5152,0
0.5,0.17089,0.5152,0
0.5,0.17405,0.5152,0
0.5,0.17722,0.5152,0
0.5,0.18038,0.5152,0
0.5,0.18354,0.5152,0
0.5,0.18671,0.5152,0
0.5,0.18987,0.5152,0
0.5,0.19304,0.5152,0
0.5,0.1962,0.5152,0
0.5,0.19937,0.5152,0
0.5,0.20253,0.5152,0
0.5,0.2057,0.5152,0
0.5,0.20886,0.5152,0
0.5,0.21203,0.5152,0
0.5,0.21519,0.5152,0
0.5,0.21835,0.5152,0
0.5,0.22152,0.5152,0
0.5,0.22468,0.5152,0
0.5,0.22785,0.5152,0
0.5,0.23101,0.5152,0
0.5,0.23418,0.5152,0
0.5,0.23734,0.5152,0
0.5,0.24051,0.5152,0
0.5,0.24367,0.5152,0
0.5,0.24684,0.5152,0
0.5,0.25,0.5152,0
0.5,0.25316,0.5152,0
0.5,0.25633,0.51521,0
0.5,0.25949,0.51521,0
0.5,0.26266,0.51521,0
0.5,0.26582,0.51521,0
0.5,0.26899,0.51521,0
0.5,0.27215,0.51521,0
0.5,0.27532,0.51521,0
0.5,0.27848,0.51521,0
0.5,0.28165,0.51521,0
0.5,0.28481,0.51521,0
0.5,0.28797,0.51521,0
0.5,0.29114,0.51521,0
0.5,0.2943,0.51521,0
0.5,0.29747,0.51521,0
0.5,0.30063,0.51521,0
0.5,0.3038,0.51521,0
0.5,0.30696,0.51521,0
0.5,0.31013,0.51521,0
0.5,0.31329,0.51521,0
0.5,0.31646,0.51521,0
0.5,0.31962,0.51521,0
0.5,0.32278,0.51522,0
0.5,0.32595,0.51522,0
0.5,0.32911,0.51522,0
0.5,0.33228,0.51522,0
0.5,0.33544,0.51522,0
0.5,0.33861,0.51522,0
0.5,0.34177,0.51522,0
0.5,0.34494,0.51522,0
0.5,0.3481,0.51522,0
0.5,0.35127,0.51522,0
0.5,0.35443,0.51523,0
0.5,0.35759,0.51523,0
0.5,0.36076,0.51523,0
0.5,0.36392,0.51523,0
0.5,0.36709,0.51523,0
0.5,0.37025,0.51523,0
0.5,0.37342,0.51524,0
0.5,0.37658,0.51524,0
0.5,0.37975,0.51524,0
0.5,0.38291,0.51524,0
0.5,0.38608,0.51525,0
0.5,0.38924,0.51525,0
0.5,0.39241,0.51525,0
0.5,0.39557,0.51526,0
0.5,0.39873,0.51526,0
0.5,0.4019,0.51526,0
0.5,0.40506,0.51527,0
0.5,0.40823,0.51527,0
0.5,0.41139,0.51528,0
0.5,0.41456,0.51528,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.5153,0
0.5,0.42405,0.5153,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51532,0
0.5,0.43354,0.51533,0
0.5,0.43671,0.51535,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51542,0
0.5,0.44937,0.51546,0
0.5,0.45253,0.5155,0
0.5,0.4557,0.51556,0
0.5,0.45886,0.51563,0
0.5,0.46203,0.51572,0
0.5,0.46469,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51584,0
0.5,0.46835,0.516,0
0.5,0.47152,0.51619,0
0.5,0.47468,0.51642,0
0.5,0.47785,0.5167,0
0.5,0.48101,0.51701,0
0.5,0.48418,0.51736,0
0.5,0.48734,0.51772,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67271,0.20253,0
0.5,0.67405,0.20223,0
0.5,0.67722,0.20226,0
0.5,0.67824,0.20253,0
0.5,0.66566,0.2057,0
0.5,0.66772,0.20433,0
0.5,0.67089,0.20293,0
0.5,0.68038,0.20319,0
0.5,0.68354,0.20536,0
0.5,0.68386,0.2057,0
0.5,0.66187,0.20886,0
0.5,0.66456,0.20646,0
0.5,0.68586,0.20886,0
0.5,0.65898,0.21203,0
0.5,0.66139,0.20932,0
0.5,0.68671,0.21164,0
0.5,0.68681,0.21203,0
0.5,0.65649,0.21519,0
0.5,0.65823,0.21294,0
0.5,0.68703,0.21519,0
0.5,0.6542,0.21835,0
0.5,0.65506,0.21715,0
0.5,0.68671,0.21817,0
0.5,0.68669,0.21835,0
0.5,0.65205,0.22152,0
0.5,0.68591,0.22152,0
0.5,0.6499,0.22468,0
0.5,0.6519,0.22174,0
0.5,0.68476,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.22642,0
0.5,0.68354,0.22722,0
0.5,0.68325,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68152,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23288,0
0.5,0.6796,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67758,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.2379,0
0.5,0.67554,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24275,0
0.5,0.67345,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24532,0
0.5,0.67135,0.24684,0
0.5,0.63301,0.25,0
0.5,0.67089,0.24752,0
0.5,0.66927,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25015,0
0.5,0.66772,0.25234,0
0.5,0.66719,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66514,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25721,0
0.5,0.66309,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66139,0.26208,0
0.5,0.66103,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.65902,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26705,0
0.5,0.65701,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65506,0.27204,0
0.5,0.655,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65302,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27709,0
0.5,0.65104,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27999,0
0.5,0.64909,0.28165,0
0.5,0.61098,0.28481,0
0.5,0.64873,0.28222,0
0.5,0.64716,0.28481,0
0.5,0.60905,0.28797,0
0.5,0.61076,0.28518,0
0.5,0.64557,0.28739,0
0.5,0.64521,0.28797,0
0.5,0.60714,0.29114,0
0.5,0.60759,0.29041,0
0.5,0.64329,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29258,0
0.5,0.64137,0.2943,0
0.5,0.60327,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63945,0.29747,0
0.5,0.60135,0.30063,0
0.5,0.63924,0.29782,0
0.5,0.63757,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30311,0
0.5,0.63567,0.3038,0
0.5,0.59751,0.30696,0
0.5,0.5981,0.306,0
0.5,0.63383,0.30696,0
0.5,0.59562,0.31013,0
0.5,0.63291,0.30851,0
0.5,0.63197,0.31013,0
0.5,0.59374,0.31329,0
0.5,0.59494,0.3113,0
0.5,0.63011,0.31329,0
0.5,0.5919,0.31646,0
0.5,0.62975,0.3139,0
0.5,0.62824,0.31646,0
0.5,0.59003,0.31962,0
0.5,0.59177,0.31668,0
0.5,0.62658,0.31922,0
0.5,0.62635,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32207,0
0.5,0.6245,0.32278,0
0.5,0.58631,0.32595,0
0.5,0.62342,0.32462,0
0.5,0.62265,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32742,0
0.5,0.62082,0.32911,0
0.5,0.58258,0.33228,0
0.5,0.62025,0.33009,0
0.5,0.61902,0.33228,0
0.5,0.5807,0.33544,0
0.5,0.58228,0.3328,0
0.5,0.61721,0.33544,0
0.5,0.57887,0.33861,0
0.5,0.57911,0.3382,0
0.5,0.61709,0.33564,0
0.5,0.61543,0.33861,0
0.5,0.57702,0.34177,0
0.5,0.61392,0.3412,0
0.5,0.6136,0.34177,0
0.5,0.57521,0.34494,0
0.5,0.57595,0.34366,0
0.5,0.61178,0.34494,0
0.5,0.57342,0.3481,0
0.5,0.61076,0.34667,0
0.5,0.60993,0.3481,0
0.5,0.5716,0.35127,0
0.5,0.57278,0.34923,0
0.5,0.60809,0.35127,0
0.5,0.56981,0.35443,0
0.5,0.60759,0.35211,0
0.5,0.60628,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35476,0
0.5,0.60447,0.35759,0
0.5,0.56615,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35767,0
0.5,0.60273,0.36076,0
0.5,0.56432,0.36392,0
0.5,0.60127,0.36337,0
0.5,0.60097,0.36392,0
0.5,0.56249,0.36709,0
0.5,0.56329,0.36571,0
0.5,0.59925,0.36709,0
0.5,0.56067,0.37025,0
0.5,0.5981,0.36913,0
0.5,0.59749,0.37025,0
0.5,0.55885,0.37342,0
0.5,0.56013,0.3712,0
0.5,0.59573,0.37342,0
0.5,0.5571,0.37658,0
0.5,0.59494,0.37479,0
0.5,0.59392,0.37658,0
0.5,0.55533,0.37975,0
0.5,0.55696,0.37683,0
0.5,0.59209,0.37975,0
0.5,0.55363,0.38291,0
0.5,0.5538,0.38261,0
0.5,0.59177,0.3803,0
0.5,0.59028,0.38291,0
0.5,0.5519,0.38608,0
0.5,0.58861,0.3858,0
0.5,0.58845,0.38608,0
0.5,0.5502,0.38924,0
0.5,0.55063,0.38845,0
0.5,0.58667,0.38924,0
0.5,0.54849,0.39241,0
0.5,0.58544,0.39142,0
0.5,0.5849,0.39241,0
0.5,0.54679,0.39557,0
0.5,0.54747,0.39434,0
0.5,0.58321,0.39557,0
0.5,0.54507,0.39873,0
0.5,0.58228,0.39731,0
0.5,0.58155,0.39873,0
0.5,0.54334,0.4019,0
0.5,0.5443,0.40016,0
0.5,0.57992,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40344,0
0.5,0.57829,0.40506,0
0.5,0.53979,0.40823,0
0.5,0.54114,0.40587,0
0.5,0.57667,0.40823,0
0.5,0.53799,0.41139,0
0.5,0.57595,0.40959,0
0.5,0.57503,0.41139,0
0.5,0.53611,0.41456,0
0.5,0.53797,0.41142,0
0.5,0.57338,0.41456,0
0.5,0.53423,0.41772,0
0.5,0.53481,0.41676,0
0.5,0.57278,0.41567,0
0.5,0.57171,0.41772,0
0.5,0.53238,0.42089,0
0.5,0.57,0.42089,0
0.5,0.53055,0.42405,0
0.5,0.53165,0.42217,0
0.5,0.56962,0.42157,0
0.5,0.56826,0.42405,0
0.5,0.52879,0.42722,0
0.5,0.56647,0.42722,0
0.5,0.52704,0.43038,0
0.5,0.52848,0.42778,0
0.5,0.56646,0.42724,0
0.5,0.5647,0.43038,0
0.5,0.52537,0.43354,0
0.5,0.56329,0.43285,0
0.5,0.5629,0.43354,0
0.5,0.5237,0.43671,0
0.5,0.52532,0.43365,0
0.5,0.56115,0.43671,0
0.5,0.52212,0.43987,0
0.5,0.52215,0.43981,0
0.5,0.56013,0.43857,0
0.5,0.55943,0.43987,0
0.5,0.52049,0.44304,0
0.5,0.55776,0.44304,0
0.5,0.51889,0.4462,0
0.5,0.51899,0.44602,0
0.5,0.55696,0.44458,0
0.5,0.55615,0.4462,0
0.5,0.51722,0.44937,0
0.5,0.55458,0.44937,0
0.5,0.51554,0.45253,0
0.5,0.51582,0.45202,0
0.5,0.5538,0.45095,0
0.5,0.55303,0.45253,0
0.5,0.51376,0.4557,0
0.5,0.55152,0.4557,0
0.5,0.51189,0.45886,0
0.5,0.51266,0.45762,0
0.5,0.55063,0.45754,0
0.5,0.55002,0.45886,0
0.5,0.50987,0.46203,0
0.5,0.54854,0.46203,0
0.5,0.50758,0.46519,0
0.5,0.50949,0.46258,0
0.5,0.54747,0.46428,0
0.5,0.54704,0.46519,0
0.5,0.50501,0.46835,0
0.5,0.50633,0.4668,0
0.5,0.54557,0.46835,0
0.5,0.50203,0.47152,0
0.5,0.50316,0.47039,0
0.5,0.5443,0.47096,0
0.5,0.54404,0.47152,0
0.5,0.4985,0.47468,0
0.5,0.5,0.47343,0
0.5,0.5425,0.47468,0
0.5,0.49411,0.47785,0
0.5,0.49684,0.476,0
0.5,0.54114,0.47732,0
0.5,0.54087,0.47785,0
0.5,0.48735,0.48101,0
0.5,0.49051,0.47976,0
0.5,0.49367,0.47813,0
0.5,0.53919,0.48101,0
0.5,0.46737,0.48418,0
0.5,0.46835,0.48412,0
0.5,0.47152,0.48388,0
0.5,0.47468,0.48356,0
0.5,0.47785,0.48315,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48102,0
0.5,0.53797,0.48316,0
0.5,0.53739,0.48418,0
0.5,0,0.48598,0
0.5,0.0031646,0.48566,0
0.5,0.0063291,0.4854,0
0.5,0.0094937,0.48519,0
0.5,0.012658,0.48504,0
0.5,0.015823,0.48492,0
0.5,0.018987,0.48484,0
0.5,0.022152,0.4848,0
0.5,0.025316,0.48477,0
0.5,0.028481,0.48476,0
0.5,0.031646,0.48476,0
0.5,0.03481,0.48476,0
0.5,0.037975,0.48476,0
0.5,0.041139,0.48476,0
0.5,0.044304,0.48476,0
0.5,0.047468,0.48476,0
0.5,0.050633,0.48476,0
0.5,0.053797,0.48476,0
0.5,0.056962,0.48476,0
0.5,0.060127,0.48476,0
0.5,0.063291,0.48476,0
0.5,0.066456,0.48477,0
0.5,0.06962,0.48477,0
0.5,0.072785,0.48476,0
0.5,0.075949,0.48476,0
0.5,0.079114,0.48476,0
0.5,0.082278,0.48476,0
0.5,0.085443,0.48476,0
0.5,0.088608,0.48476,0
0.5,0.091772,0.48476,0
0.5,0.094937,0.48476,0
0.5,0.098101,0.48476,0
0.5,0.10127,0.48476,0
0.5,0.10443,0.48476,0
0.5,0.10759,0.48476,0
0.5,0.11076,0.48476,0
0.5,0.11392,0.48476,0
0.5,0.11709,0.48476,0
0.5,0.12025,0.48476,0
0.5,0.12342,0.48476,0
0.5,0.12658,0.48476,0
0.5,0.12975,0.48476,0
0.5,0.13291,0.48476,0
0.5,0.13608,0.48476,0
0.5,0.13924,0.48476,0
0.5,0.14241,0.48476,0
0.5,0.14557,0.48476,0
0.5,0.14873,0.48476,0
0.5,0.1519,0.48476,0
0.5,0.15506,0.48476,0
0.5,0.15823,0.48476,0
0.5,0.16139,0.48476,0
0.5,0.16456,0.48476,0
0.5,0.16772,0.48476,0
0.5,0.17089,0.48476,0
0.5,0.17405,0.48476,0
0.5,0.17722,0.48476,0
0.5,0.18038,0.48476,0
0.5,0.18354,0.48476,0
0.5,0.18671,0.48476,0
0.5,0.18987,0.48476,0
0.5,0.19304,0.48476,0
0.5,0.1962,0.48476,0
0.5,0.19937,0.48476,0
0.5,0.20253,0.48476,0
0.5,0.2057,0.48476,0
0.5,0.20886,0.48476,0
0.5,0.21203,0.48476,0
0.5,0.21519,0.48476,0
0.5,0.21835,0.48476,0
0.5,0.22152,0.48476,0
0.5,0.22468,0.48476,0
0.5,0.22785,0.48476,0
0.5,0.23101,0.48476,0
0.5,0.23418,0.48476,0
0.5,0.23734,0.48476,0
0.5,0.24051,0.48476,0
0.5,0.24367,0.48476,0
0.5,0.24684,0.48476,0
0.5,0.25,0.48476,0
0.5,0.25316,0.48476,0
0.5,0.25633,0.48476,0
0.5,0.25949,0.48476,0
0.5,0.26266,0.48476,0
0.5,0.26582,0.48476,0
0.5,0.26899,0.48476,0
0.5,0.27215,0.48476,0
0.5,0.27532,0.48476,0
0.5,0.27848,0.48476,0
0.5,0.28165,0.48476,0
0.5,0.28481,0.48476,0
0.5,0.28797,0.48476,0
0.5,0.29114,0.48476,0
0.5,0.2943,0.48476,0
0.5,0.29747,0.48476,0
0.5,0.30063,0.48476,0
0.5,0.3038,0.48476,0
0.5,0.30696,0.48476,0
0.5,0.31013,0.48476,0
0.5,0.31329,0.48476,0
0.5,0.31646,0.48476,0
0.5,0.31962,0.48476,0
0.5,0.32278,0.48476,0
0.5,0.32595,0.48476,0
0.5,0.32911,0.48476,0
0.5,0.33228,0.48476,0
0.5,0.33544,0.48476,0
0.5,0.33861,0.48476,0
0.5,0.34177,0.48476,0
0.5,0.34494,0.48476,0
0.5,0.3481,0.48476,0
0.5,0.35127,0.48476,0
0.5,0.35443,0.48476,0
0.5,0.35759,0.48476,0
0.5,0.36076,0.48476,0
0.5,0.36392,0.48476,0
0.5,0.36709,0.48476,0
0.5,0.37025,0.48476,0
0.5,0.37342,0.48476,0
0.5,0.37658,0.48476,0
0.5,0.37975,0.48476,0
0.5,0.38291,0.48476,0
0.5,0.38608,0.48476,0
0.5,0.38924,0.48476,0
0.5,0.39241,0.48476,0
0.5,0.39557,0.48476,0
0.5,0.39873,0.48477,0
0.5,0.4019,0.48477,0
0.5,0.40506,0.48477,0
0.5,0.40823,0.48477,0
0.5,0.41139,0.48477,0
0.5,0.41456,0.48477,0
0.5,0.41772,0.48477,0
0.5,0.42089,0.48477,0
0.5,0.42405,0.48476,0
0.5,0.42722,0.48476,0
0.5,0.43038,0.48476,0
0.5,0.43354,0.48475,0
0.5,0.43671,0.48474,0
0.5,0.43987,0.48473,0
0.5,0.44304,0.48471,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48466,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48451,0
0.5,0.46203,0.48442,0
0.5,0.46519,0.48429,0
0.5,0.53548,0.48734,0
0.5,0.53481,0.48842,0
0.5,0.53346,0.49051,0
0.5,0.53165,0.49325,0
0.5,0.53136,0.49367,0
0.5,0.52918,0.49684,0
0.5,0.52848,0.49784,0
0.5,0.52692,0.5,0
0.5,0.52532,0.50214,0
0.5,0.52453,0.50316,0
0.5,0.52215,0.50609,0
0.5,0.52195,0.50633,0
0.5,0.51901,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50952,0
0.5,0.0031646,0.51418,0
0.5,0,0.51382,0
0.5,0.0063291,0.51449,0
0.5,0.0094937,0.51474,0
0.5,0.012658,0.51492,0
0.5,0.015823,0.51505,0
0.5,0.018987,0.51514,0
0.5,0.022152,0.51519,0
0.5,0.025316,0.51522,0
0.5,0.028481,0.51523,0
0.5,0.031646,0.51524,0
0.5,0.03481,0.51524,0
0.5,0.037975,0.51524,0
0.5,0.041139,0.51524,0
0.5,0.044304,0.51524,0
0.5,0.047468,0.51524,0
0.5,0.050633,0.51524,0
0.5,0.053797,0.51524,0
0.5,0.056962,0.51524,0
0.5,0.060127,0.51523,0
0.5,0.063291,0.51523,0
0.5,0.066456,0.51523,0
0.5,0.06962,0.51523,0
0.5,0.072785,0.51523,0
0.5,0.075949,0.51523,0
0.5,0.079114,0.51524,0
0.5,0.082278,0.51524,0
0.5,0.085443,0.51524,0
0.5,0.088608,0.51524,0
0.5,0.091772,0.51524,0
0.5,0.094937,0.51524,0
0.5,0.098101,0.51524,0
0.5,0.10127,0.51524,0
0.5,0.10443,0.51524,0
0.5,0.10759,0.51524,0
0.5,0.11076,0.51524,0
0.5,0.11392,0.51524,0
0.5,0.11709,0.51524,0
0.5,0.12025,0.51524,0
0.5,0.12342,0.51524,0
0.5,0.12658,0.51524,0
0.5,0.12975,0.51524,0
0.5,0.13291,0.51524,0
0.5,0.13608,0.51524,0
0.5,0.13924,0.51524,0
0.5,0.14241,0.51524,0
0.5,0.14557,0.51524,0
0.5,0.14873,0.51524,0
0.5,0.1519,0.51524,0
0.5,0.15506,0.51524,0
0.5,0.15823,0.51524,0
0.5,0.16139,0.51524,0
0.5,0.16456,0.51524,0
0.5,0.16772,0.51524,0
0.5,0.17089,0.51524,0
0.5,0.17405,0.51524,0
0.5,0.17722,0.51524,0
0.5,0.18038,0.51524,0
0.5,0.18354,0.51524,0
0.5,0.18671,0.51524,0
0.5,0.18987,0.51524,0
0.5,0.19304,0.51524,0
0.5,0.1962,0.51524,0
0.5,0.19937,0.51524,0
0.5,0.20253,0.51524,0
0.5,0.2057,0.51524,0
0.5,0.20886,0.51524,0
0.5,0.21203,0.51524,0
0.5,0.21519,0.51524,0
0.5,0.21835,0.51524,0
0.5,0.22152,0.51524,0
0.5,0.22468,0.51524,0
0.5,0.22785,0.51524,0
0.5,0.23101,0.51524,0
0.5,0.23418,0.51524,0
0.5,0.23734,0.51524,0
0.5,0.24051,0.51524,0
0.5,0.24367,0.51525,0
0.5,0.24684,0.51525,0
0.5,0.25,0.51525,0
0.5,0.25316,0.51525,0
0.5,0.25633,0.51525,0
0.5,0.25949,0.51525,0
0.5,0.26266,0.51525,0
0.5,0.26582,0.51525,0
0.5,0.26899,0.51525,0
0.5,0.27215,0.51525,0
0.5,0.27532,0.51525,0
0.5,0.27848,0.51525,0
0.5,0.28165,0.51525,0
0.5,0.28481,0.51525,0
0.5,0.28797,0.51525,0
0.5,0.29114,0.51525,0
0.5,0.2943,0.51525,0
0.5,0.29747,0.51525,0
0.5,0.30063,0.51525,0
0.5,0.3038,0.51525,0
0.5,0.30696,0.51525,0
0.5,0.31013,0.51525,0
0.5,0.31329,0.51525,0
0.5,0.31646,0.51525,0
0.5,0.31962,0.51525,0
0.5,0.32278,0.51526,0
0.5,0.32595,0.51526,0
0.5,0.32911,0.51526,0
0.5,0.33228,0.51526,0
0.5,0.33544,0.51526,0
0.5,0.33861,0.51526,0
0.5,0.34177,0.51526,0
0.5,0.34494,0.51526,0
0.5,0.3481,0.51526,0
0.5,0.35127,0.51526,0
0.5,0.35443,0.51527,0
0.5,0.35759,0.51527,0
0.5,0.36076,0.51527,0
0.5,0.36392,0.51527,0
0.5,0.36709,0.51527,0
0.5,0.37025,0.51527,0
0.5,0.37342,0.51528,0
0.5,0.37658,0.51528,0
0.5,0.37975,0.51528,0
0.5,0.38291,0.51528,0
0.5,0.38608,0.51529,0
0.5,0.38924,0.51529,0
0.5,0.39241,0.51529,0
0.5,0.39557,0.51529,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.51531,0
0.5,0.40823,0.51531,0
0.5,0.41139,0.51532,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51533,0
0.5,0.42089,0.51533,0
0.5,0.42405,0.51534,0
0.5,0.42722,0.51535,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51539,0
0.5,0.43987,0.5154,0
0.5,0.44304,0.51542,0
0.5,0.4462,0.51545,0
0.5,0.44937,0.51549,0
0.5,0.45253,0.51553,0
0.5,0.4557,0.51559,0
0.5,0.45886,0.51566,0
0.5,0.46203,0.51575,0
0.5,0.46409,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51587,0
0.5,0.46835,0.51602,0
0.5,0.47152,0.51621,0
0.5,0.47468,0.51644,0
0.5,0.47785,0.51671,0
0.5,0.48101,0.51702,0
0.5,0.48418,0.51737,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.68327,0.18671,0
0.5,0.68354,0.18661,0
0.5,0.68671,0.18612,0
0.5,0.68987,0.18638,0
0.5,0.69085,0.18671,0
0.5,0.67682,0.18987,0
0.5,0.67722,0.18957,0
0.5,0.68038,0.18775,0
0.5,0.69304,0.18758,0
0.5,0.69587,0.18987,0
0.5,0.67306,0.19304,0
0.5,0.67405,0.19209,0
0.5,0.6962,0.19028,0
0.5,0.69784,0.19304,0
0.5,0.67006,0.1962,0
0.5,0.67089,0.19526,0
0.5,0.69872,0.1962,0
0.5,0.6675,0.19937,0
0.5,0.66772,0.19908,0
0.5,0.69885,0.19937,0
0.5,0.66513,0.20253,0
0.5,0.69843,0.20253,0
0.5,0.66287,0.2057,0
0.5,0.66456,0.20334,0
0.5,0.69753,0.2057,0
0.5,0.66068,0.20886,0
0.5,0.66139,0.20784,0
0.5,0.69621,0.20886,0
0.5,0.6585,0.21203,0
0.5,0.6962,0.20888,0
0.5,0.69459,0.21203,0
0.5,0.6563,0.21519,0
0.5,0.65823,0.21242,0
0.5,0.69304,0.21462,0
0.5,0.69269,0.21519,0
0.5,0.65413,0.21835,0
0.5,0.65506,0.217,0
0.5,0.69065,0.21835,0
0.5,0.65202,0.22152,0
0.5,0.68987,0.2195,0
0.5,0.68851,0.22152,0
0.5,0.64989,0.22468,0
0.5,0.6519,0.2217,0
0.5,0.68671,0.22414,0
0.5,0.68634,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.22641,0
0.5,0.6842,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.2288,0
0.5,0.68206,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.23349,0
0.5,0.67993,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.67784,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23828,0
0.5,0.67577,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67405,0.24313,0
0.5,0.6737,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67164,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24798,0
0.5,0.66959,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66772,0.25288,0
0.5,0.66754,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66552,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25781,0
0.5,0.66348,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.2599,0
0.5,0.66141,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26484,0
0.5,0.66139,0.26268,0
0.5,0.65941,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26766,0
0.5,0.65739,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65538,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27488,0
0.5,0.65506,0.27265,0
0.5,0.65339,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27767,0
0.5,0.6514,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64945,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28279,0
0.5,0.6475,0.28481,0
0.5,0.60904,0.28797,0
0.5,0.61076,0.28516,0
0.5,0.64557,0.28793,0
0.5,0.64554,0.28797,0
0.5,0.60713,0.29114,0
0.5,0.60759,0.29039,0
0.5,0.64363,0.29114,0
0.5,0.60521,0.2943,0
0.5,0.64241,0.29312,0
0.5,0.64169,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29559,0
0.5,0.63978,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29835,0
0.5,0.63787,0.30063,0
0.5,0.59941,0.3038,0
0.5,0.60127,0.30076,0
0.5,0.63608,0.30359,0
0.5,0.63596,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30599,0
0.5,0.63411,0.30696,0
0.5,0.59561,0.31013,0
0.5,0.63291,0.30898,0
0.5,0.63224,0.31013,0
0.5,0.59372,0.31329,0
0.5,0.59494,0.31127,0
0.5,0.63039,0.31329,0
0.5,0.59189,0.31646,0
0.5,0.62975,0.31436,0
0.5,0.62851,0.31646,0
0.5,0.59002,0.31962,0
0.5,0.59177,0.31666,0
0.5,0.62661,0.31962,0
0.5,0.58818,0.32278,0
0.5,0.58861,0.32206,0
0.5,0.62658,0.31967,0
0.5,0.62477,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32506,0
0.5,0.6229,0.32595,0
0.5,0.58443,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62107,0.32911,0
0.5,0.58257,0.33228,0
0.5,0.62025,0.33051,0
0.5,0.61925,0.33228,0
0.5,0.58068,0.33544,0
0.5,0.58228,0.33278,0
0.5,0.61744,0.33544,0
0.5,0.57884,0.33861,0
0.5,0.57911,0.33815,0
0.5,0.61709,0.33606,0
0.5,0.61566,0.33861,0
0.5,0.57699,0.34177,0
0.5,0.61392,0.3416,0
0.5,0.61383,0.34177,0
0.5,0.57518,0.34494,0
0.5,0.57595,0.34361,0
0.5,0.61201,0.34494,0
0.5,0.57339,0.3481,0
0.5,0.61076,0.34706,0
0.5,0.61016,0.3481,0
0.5,0.57159,0.35127,0
0.5,0.57278,0.34919,0
0.5,0.60831,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35249,0
0.5,0.60649,0.35443,0
0.5,0.56797,0.35759,0
0.5,0.56962,0.35475,0
0.5,0.60469,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36023,0
0.5,0.60443,0.35805,0
0.5,0.60294,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60127,0.36376,0
0.5,0.60118,0.36392,0
0.5,0.56247,0.36709,0
0.5,0.56329,0.3657,0
0.5,0.59947,0.36709,0
0.5,0.56064,0.37025,0
0.5,0.5981,0.36956,0
0.5,0.59773,0.37025,0
0.5,0.55882,0.37342,0
0.5,0.56013,0.37116,0
0.5,0.59599,0.37342,0
0.5,0.55706,0.37658,0
0.5,0.59494,0.37527,0
0.5,0.5942,0.37658,0
0.5,0.55529,0.37975,0
0.5,0.55696,0.37676,0
0.5,0.59239,0.37975,0
0.5,0.55358,0.38291,0
0.5,0.5538,0.38253,0
0.5,0.59177,0.3808,0
0.5,0.59057,0.38291,0
0.5,0.55186,0.38608,0
0.5,0.58873,0.38608,0
0.5,0.55016,0.38924,0
0.5,0.55063,0.38838,0
0.5,0.58861,0.38629,0
0.5,0.58694,0.38924,0
0.5,0.54846,0.39241,0
0.5,0.58544,0.39189,0
0.5,0.58516,0.39241,0
0.5,0.54677,0.39557,0
0.5,0.54747,0.3943,0
0.5,0.58347,0.39557,0
0.5,0.54506,0.39873,0
0.5,0.58228,0.39778,0
0.5,0.58179,0.39873,0
0.5,0.54333,0.4019,0
0.5,0.5443,0.40015,0
0.5,0.58016,0.4019,0
0.5,0.54159,0.40506,0
0.5,0.57911,0.40391,0
0.5,0.57853,0.40506,0
0.5,0.53978,0.40823,0
0.5,0.54114,0.40586,0
0.5,0.57692,0.40823,0
0.5,0.53798,0.41139,0
0.5,0.57595,0.41009,0
0.5,0.57529,0.41139,0
0.5,0.53609,0.41456,0
0.5,0.53797,0.4114,0
0.5,0.57365,0.41456,0
0.5,0.5342,0.41772,0
0.5,0.53481,0.41672,0
0.5,0.57278,0.41618,0
0.5,0.57198,0.41772,0
0.5,0.53234,0.42089,0
0.5,0.57027,0.42089,0
0.5,0.5305,0.42405,0
0.5,0.53165,0.4221,0
0.5,0.56962,0.42206,0
0.5,0.56853,0.42405,0
0.5,0.52874,0.42722,0
0.5,0.56673,0.42722,0
0.5,0.52698,0.43038,0
0.5,0.52848,0.4277,0
0.5,0.56646,0.42769,0
0.5,0.56494,0.43038,0
0.5,0.52532,0.43354,0
0.5,0.56329,0.43324,0
0.5,0.56312,0.43354,0
0.5,0.52366,0.43671,0
0.5,0.52532,0.43356,0
0.5,0.56136,0.43671,0
0.5,0.52207,0.43987,0
0.5,0.52215,0.43971,0
0.5,0.56013,0.43893,0
0.5,0.55961,0.43987,0
0.5,0.52044,0.44304,0
0.5,0.55794,0.44304,0
0.5,0.51885,0.4462,0
0.5,0.51899,0.44594,0
0.5,0.55696,0.44491,0
0.5,0.55631,0.4462,0
0.5,0.51719,0.44937,0
0.5,0.55474,0.44937,0
0.5,0.51551,0.45253,0
0.5,0.51582,0.45196,0
0.5,0.5538,0.45128,0
0.5,0.55319,0.45253,0
0.5,0.51374,0.4557,0
0.5,0.55169,0.4557,0
0.5,0.51187,0.45886,0
0.5,0.51266,0.45757,0
0.5,0.55063,0.45789,0
0.5,0.55018,0.45886,0
0.5,0.50985,0.46203,0
0.5,0.54872,0.46203,0
0.5,0.50757,0.46519,0
0.5,0.50949,0.46255,0
0.5,0.54747,0.46467,0
0.5,0.54723,0.46519,0
0.5,0.50498,0.46835,0
0.5,0.50633,0.46677,0
0.5,0.54576,0.46835,0
0.5,0.502,0.47152,0
0.5,0.50316,0.47036,0
0.5,0.5443,0.47139,0
0.5,0.54424,0.47152,0
0.5,0.49846,0.47468,0
0.5,0.5,0.47339,0
0.5,0.54272,0.47468,0
0.5,0.49407,0.47785,0
0.5,0.49684,0.47597,0
0.5,0.54114,0.47776,0
0.5,0.54109,0.47785,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47975,0
0.5,0.49367,0.47811,0
0.5,0.53943,0.48101,0
0.5,0.46701,0.48418,0
0.5,0.46835,0.4841,0
0.5,0.47152,0.48386,0
0.5,0.47468,0.48355,0
0.5,0.47785,0.48314,0
0.5,0.48101,0.4826,0
0.5,0.48418,0.48191,0
0.5,0.48734,0.48101,0
0.5,0.53797,0.48359,0
0.5,0.53763,0.48418,0
0.5,0,0.48591,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.48535,0
0.5,0.0094937,0.48514,0
0.5,0.012658,0.48499,0
0.5,0.015823,0.48488,0
0.5,0.018987,0.4848,0
0.5,0.022152,0.48476,0
0.5,0.025316,0.48473,0
0.5,0.028481,0.48472,0
0.5,0.031646,0.48472,0
0.5,0.03481,0.48472,0
0.5,0.037975,0.48472,0
0.5,0.041139,0.48472,0
0.5,0.044304,0.48472,0
0.5,0.047468,0.48472,0
0.5,0.050633,0.48472,0
0.5,0.053797,0.48472,0
0.5,0.056962,0.48472,0
0.5,0.060127,0.48473,0
0.5,0.063291,0.48473,0
0.5,0.066456,0.48473,0
0.5,0.06962,0.48473,0
0.5,0.072785,0.48473,0
0.5,0.075949,0.48473,0
0.5,0.079114,0.48473,0
0.5,0.082278,0.48472,0
0.5,0.085443,0.48472,0
0.5,0.088608,0.48472,0
0.5,0.091772,0.48472,0
0.5,0.094937,0.48472,0
0.5,0.098101,0.48472,0
0.5,0.10127,0.48472,0
0.5,0.10443,0.48472,0
0.5,0.10759,0.48472,0
0.5,0.11076,0.48472,0
0.5,0.11392,0.48472,0
0.5,0.11709,0.48472,0
0.5,0.12025,0.48472,0
0.5,0.12342,0.48472,0
0.5,0.12658,0.48472,0
0.5,0.12975,0.48472,0
0.5,0.13291,0.48472,0
0.5,0.13608,0.48472,0
0.5,0.13924,0.48472,0
0.5,0.14241,0.48472,0
0.5,0.14557,0.48472,0
0.5,0.14873,0.48472,0
0.5,0.1519,0.48472,0
0.5,0.15506,0.48472,0
0.5,0.15823,0.48472,0
0.5,0.16139,0.48472,0
0.5,0.16456,0.48472,0
0.5,0.16772,0.48472,0
0.5,0.17089,0.48472,0
0.5,0.17405,0.48472,0
0.5,0.17722,0.48472,0
0.5,0.18038,0.48472,0
0.5,0.18354,0.48472,0
0.5,0.18671,0.48472,0
0.5,0.18987,0.48472,0
0.5,0.19304,0.48472,0
0.5,0.1962,0.48472,0
0.5,0.19937,0.48472,0
0.5,0.20253,0.48472,0
0.5,0.2057,0.48472,0
0.5,0.20886,0.48472,0
0.5,0.21203,0.48472,0
0.5,0.21519,0.48472,0
0.5,0.21835,0.48472,0
0.5,0.22152,0.48472,0
0.5,0.22468,0.48472,0
0.5,0.22785,0.48472,0
0.5,0.23101,0.48472,0
0.5,0.23418,0.48472,0
0.5,0.23734,0.48472,0
0.5,0.24051,0.48472,0
0.5,0.24367,0.48472,0
0.5,0.24684,0.48472,0
0.5,0.25,0.48472,0
0.5,0.25316,0.48472,0
0.5,0.25633,0.48472,0
0.5,0.25949,0.48472,0
0.5,0.26266,0.48472,0
0.5,0.26582,0.48472,0
0.5,0.26899,0.48472,0
0.5,0.27215,0.48472,0
0.5,0.27532,0.48472,0
0.5,0.27848,0.48472,0
0.5,0.28165,0.48472,0
0.5,0.28481,0.48472,0
0.5,0.28797,0.48472,0
0.5,0.29114,0.48472,0
0.5,0.2943,0.48472,0
0.5,0.29747,0.48472,0
0.5,0.30063,0.48472,0
0.5,0.3038,0.48472,0
0.5,0.30696,0.48472,0
0.5,0.31013,0.48472,0
0.5,0.31329,0.48472,0
0.5,0.31646,0.48472,0
0.5,0.31962,0.48472,0
0.5,0.32278,0.48472,0
0.5,0.32595,0.48472,0
0.5,0.32911,0.48472,0
0.5,0.33228,0.48472,0
0.5,0.33544,0.48472,0
0.5,0.33861,0.48472,0
0.5,0.34177,0.48472,0
0.5,0.34494,0.48472,0
0.5,0.3481,0.48472,0
0.5,0.35127,0.48472,0
0.5,0.35443,0.48472,0
0.5,0.35759,0.48472,0
0.5,0.36076,0.48472,0
0.5,0.36392,0.48472,0
0.5,0.36709,0.48472,0
0.5,0.37025,0.48472,0
0.5,0.37342,0.48472,0
0.5,0.37658,0.48472,0
0.5,0.37975,0.48472,0
0.5,0.38291,0.48472,0
0.5,0.38608,0.48472,0
0.5,0.38924,0.48472,0
0.5,0.39241,0.48472,0
0.5,0.39557,0.48473,0
0.5,0.39873,0.48473,0
0.5,0.4019,0.48473,0
0.5,0.40506,0.48473,0
0.5,0.40823,0.48473,0
0.5,0.41139,0.48473,0
0.5,0.41456,0.48473,0
0.5,0.41772,0.48473,0
0.5,0.42089,0.48473,0
0.5,0.42405,0.48473,0
0.5,0.42722,0.48473,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48471,0
0.5,0.43987,0.4847,0
0.5,0.44304,0.48468,0
0.5,0.4462,0.48466,0
0.5,0.44937,0.48464,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.48455,0
0.5,0.45886,0.48449,0
0.5,0.46203,0.4844,0
0.5,0.46519,0.48427,0
0.5,0.53573,0.48734,0
0.5,0.53481,0.48881,0
0.5,0.5337,0.49051,0
0.5,0.53165,0.49358,0
0.5,0.53158,0.49367,0
0.5,0.52938,0.49684,0
0.5,0.52848,0.4981,0
0.5,0.52708,0.5,0
0.5,0.52532,0.50232,0
0.5,0.52465,0.50316,0
0.5,0.52215,0.50618,0
0.5,0.52202,0.50633,0
0.5,0.51904,0.50949,0
0.5,0.51582,0.51228,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50954,0
0.5,0.0031646,0.51425,0
0.5,0,0.5139,0
0.5,0.0063291,0.51455,0
0.5,0.0094937,0.5148,0
0.5,0.012658,0.51497,0
0.5,0.015823,0.5151,0
0.5,0.018987,0.51518,0
0.5,0.022152,0.51523,0
0.5,0.025316,0.51526,0
0.5,0.028481,0.51527,0
0.5,0.031646,0.51528,0
0.5,0.03481,0.51528,0
0.5,0.037975,0.51528,0
0.5,0.041139,0.51528,0
0.5,0.044304,0.51528,0
0.5,0.047468,0.51528,0
0.5,0.050633,0.51528,0
0.5,0.053797,0.51528,0
0.5,0.056962,0.51527,0
0.5,0.060127,0.51527,0
0.5,0.063291,0.51527,0
0.5,0.066456,0.51527,0
0.5,0.06962,0.51527,0
0.5,0.072785,0.51527,0
0.5,0.075949,0.51527,0
0.5,0.079114,0.51527,0
0.5,0.082278,0.51527,0
0.5,0.085443,0.51528,0
0.5,0.088608,0.51528,0
0.5,0.091772,0.51528,0
0.5,0.094937,0.51528,0
0.5,0.098101,0.51528,0
0.5,0.10127,0.51528,0
0.5,0.10443,0.51528,0
0.5,0.10759,0.51528,0
0.5,0.11076,0.51528,0
0.5,0.11392,0.51528,0
0.5,0.11709,0.51528,0
0.5,0.12025,0.51528,0
0.5,0.12342,0.51528,0
0.5,0.12658,0.51528,0
0.5,0.12975,0.51528,0
0.5,0.13291,0.51528,0
0.5,0.13608,0.51528,0
0.5,0.13924,0.51528,0
0.5,0.14241,0.51528,0
0.5,0.14557,0.51528,0
0.5,0.14873,0.51528,0
0.5,0.1519,0.51528,0
0.5,0.15506,0.51528,0
0.5,0.15823,0.51528,0
0.5,0.16139,0.51528,0
0.5,0.16456,0.51528,0
0.5,0.16772,0.51528,0
0.5,0.17089,0.51528,0
0.5,0.17405,0.51528,0
0.5,0.17722,0.51528,0
0.5,0.18038,0.51528,0
0.5,0.18354,0.51528,0
0.5,0.18671,0.51528,0
0.5,0.18987,0.51528,0
0.5,0.19304,0.51528,0
0.5,0.1962,0.51528,0
0.5,0.19937,0.51528,0
0.5,0.20253,0.51528,0
0.5,0.2057,0.51528,0
0.5,0.20886,0.51528,0
0.5,0.21203,0.51528,0
0.5,0.21519,0.51528,0
0.5,0.21835,0.51528,0
0.5,0.22152,0.51528,0
0.5,0.22468,0.51528,0
0.5,0.22785,0.51528,0
0.5,0.23101,0.51528,0
0.5,0.23418,0.51528,0
0.5,0.23734,0.51528,0
0.5,0.24051,0.51528,0
0.5,0.24367,0.51528,0
0.5,0.24684,0.51528,0
0.5,0.25,0.51528,0
0.5,0.25316,0.51529,0
0.5,0.25633,0.51529,0
0.5,0.25949,0.51529,0
0.5,0.26266,0.51529,0
0.5,0.26582,0.51529,0
0.5,0.26899,0.51529,0
0.5,0.27215,0.51529,0
0.5,0.27532,0.51529,0
0.5,0.27848,0.51529,0
0.5,0.28165,0.51529,0
0.5,0.28481,0.51529,0
0.5,0.28797,0.51529,0
0.5,0.29114,0.51529,0
0.5,0.2943,0.51529,0
0.5,0.29747,0.51529,0
0.5,0.30063,0.51529,0
0.5,0.3038,0.51529,0
0.5,0.30696,0.51529,0
0.5,0.31013,0.51529,0
0.5,0.31329,0.51529,0
0.5,0.31646,0.51529,0
0.5,0.31962,0.51529,0
0.5,0.32278,0.51529,0
0.5,0.32595,0.5153,0
0.5,0.32911,0.5153,0
0.5,0.33228,0.5153,0
0.5,0.33544,0.5153,0
0.5,0.33861,0.5153,0
0.5,0.34177,0.5153,0
0.5,0.34494,0.5153,0
0.5,0.3481,0.5153,0
0.5,0.35127,0.5153,0
0.5,0.35443,0.5153,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.51531,0
0.5,0.36709,0.51531,0
0.5,0.37025,0.51531,0
0.5,0.37342,0.51531,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51533,0
0.5,0.39241,0.51533,0
0.5,0.39557,0.51533,0
0.5,0.39873,0.51534,0
0.5,0.4019,0.51534,0
0.5,0.40506,0.51534,0
0.5,0.40823,0.51535,0
0.5,0.41139,0.51535,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51537,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.5154,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51542,0
0.5,0.43987,0.51544,0
0.5,0.44304,0.51546,0
0.5,0.4462,0.51548,0
0.5,0.44937,0.51552,0
0.5,0.45253,0.51556,0
0.5,0.4557,0.51561,0
0.5,0.45886,0.51568,0
0.5,0.46203,0.51577,0
0.5,0.46345,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51589,0
0.5,0.46835,0.51604,0
0.5,0.47152,0.51623,0
0.5,0.47468,0.51646,0
0.5,0.47785,0.51672,0
0.5,0.48101,0.51703,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69571,0.17089,0
0.5,0.6962,0.17075,0
0.5,0.69937,0.17058,0
0.5,0.70096,0.17089,0
0.5,0.68857,0.17405,0
0.5,0.68987,0.17316,0
0.5,0.69304,0.17162,0
0.5,0.70253,0.17122,0
0.5,0.7057,0.17302,0
0.5,0.7068,0.17405,0
0.5,0.68468,0.17722,0
0.5,0.68671,0.17538,0
0.5,0.70886,0.17703,0
0.5,0.70896,0.17722,0
0.5,0.68164,0.18038,0
0.5,0.68354,0.17831,0
0.5,0.70988,0.18038,0
0.5,0.67903,0.18354,0
0.5,0.68038,0.18186,0
0.5,0.71009,0.18354,0
0.5,0.67662,0.18671,0
0.5,0.67722,0.18592,0
0.5,0.70971,0.18671,0
0.5,0.67432,0.18987,0
0.5,0.70886,0.18982,0
0.5,0.70885,0.18987,0
0.5,0.672,0.19304,0
0.5,0.67405,0.19025,0
0.5,0.7076,0.19304,0
0.5,0.66968,0.1962,0
0.5,0.67089,0.19457,0
0.5,0.70599,0.1962,0
0.5,0.66738,0.19937,0
0.5,0.66772,0.19891,0
0.5,0.7057,0.1967,0
0.5,0.70415,0.19937,0
0.5,0.66511,0.20253,0
0.5,0.70253,0.20185,0
0.5,0.70209,0.20253,0
0.5,0.66287,0.2057,0
0.5,0.66456,0.20331,0
0.5,0.69995,0.2057,0
0.5,0.66068,0.20886,0
0.5,0.66139,0.20783,0
0.5,0.69937,0.20652,0
0.5,0.69774,0.20886,0
0.5,0.6585,0.21203,0
0.5,0.6962,0.21099,0
0.5,0.69547,0.21203,0
0.5,0.6563,0.21519,0
0.5,0.65823,0.21242,0
0.5,0.69321,0.21519,0
0.5,0.65413,0.21835,0
0.5,0.65506,0.217,0
0.5,0.69304,0.21544,0
0.5,0.691,0.21835,0
0.5,0.65202,0.22152,0
0.5,0.68987,0.21996,0
0.5,0.6888,0.22152,0
0.5,0.64989,0.22468,0
0.5,0.6519,0.2217,0
0.5,0.68671,0.22456,0
0.5,0.68663,0.22468,0
0.5,0.64775,0.22785,0
0.5,0.64873,0.22641,0
0.5,0.68451,0.22785,0
0.5,0.64561,0.23101,0
0.5,0.68354,0.22928,0
0.5,0.68238,0.23101,0
0.5,0.64345,0.23418,0
0.5,0.64557,0.23107,0
0.5,0.68038,0.234,0
0.5,0.68026,0.23418,0
0.5,0.64133,0.23734,0
0.5,0.64241,0.23575,0
0.5,0.6782,0.23734,0
0.5,0.63926,0.24051,0
0.5,0.67722,0.23883,0
0.5,0.67613,0.24051,0
0.5,0.63716,0.24367,0
0.5,0.63924,0.24054,0
0.5,0.67406,0.24367,0
0.5,0.63506,0.24684,0
0.5,0.63608,0.24531,0
0.5,0.67405,0.24368,0
0.5,0.672,0.24684,0
0.5,0.633,0.25,0
0.5,0.67089,0.24853,0
0.5,0.66994,0.25,0
0.5,0.63093,0.25316,0
0.5,0.63291,0.25014,0
0.5,0.66789,0.25316,0
0.5,0.62888,0.25633,0
0.5,0.62975,0.255,0
0.5,0.66772,0.25342,0
0.5,0.66587,0.25633,0
0.5,0.62684,0.25949,0
0.5,0.66456,0.25834,0
0.5,0.66381,0.25949,0
0.5,0.62479,0.26266,0
0.5,0.62658,0.25989,0
0.5,0.66175,0.26266,0
0.5,0.62278,0.26582,0
0.5,0.62342,0.26483,0
0.5,0.66139,0.2632,0
0.5,0.65973,0.26582,0
0.5,0.62078,0.26899,0
0.5,0.65823,0.26816,0
0.5,0.65771,0.26899,0
0.5,0.61878,0.27215,0
0.5,0.62025,0.26983,0
0.5,0.65571,0.27215,0
0.5,0.61681,0.27532,0
0.5,0.61709,0.27487,0
0.5,0.65506,0.27315,0
0.5,0.6537,0.27532,0
0.5,0.61484,0.27848,0
0.5,0.6519,0.27815,0
0.5,0.65169,0.27848,0
0.5,0.61289,0.28165,0
0.5,0.61392,0.27998,0
0.5,0.64974,0.28165,0
0.5,0.61097,0.28481,0
0.5,0.64873,0.28326,0
0.5,0.64779,0.28481,0
0.5,0.60903,0.28797,0
0.5,0.61076,0.28515,0
0.5,0.64583,0.28797,0
0.5,0.60712,0.29114,0
0.5,0.60759,0.29038,0
0.5,0.64557,0.2884,0
0.5,0.64391,0.29114,0
0.5,0.6052,0.2943,0
0.5,0.64241,0.29357,0
0.5,0.64196,0.2943,0
0.5,0.60326,0.29747,0
0.5,0.60443,0.29558,0
0.5,0.64005,0.29747,0
0.5,0.60134,0.30063,0
0.5,0.63924,0.29879,0
0.5,0.63813,0.30063,0
0.5,0.5994,0.3038,0
0.5,0.60127,0.30075,0
0.5,0.63621,0.3038,0
0.5,0.5975,0.30696,0
0.5,0.5981,0.30598,0
0.5,0.63608,0.30402,0
0.5,0.63436,0.30696,0
0.5,0.5956,0.31013,0
0.5,0.63291,0.30939,0
0.5,0.63248,0.31013,0
0.5,0.59371,0.31329,0
0.5,0.59494,0.31124,0
0.5,0.63064,0.31329,0
0.5,0.59188,0.31646,0
0.5,0.62975,0.31478,0
0.5,0.62876,0.31646,0
0.5,0.59001,0.31962,0
0.5,0.59177,0.31664,0
0.5,0.62687,0.31962,0
0.5,0.58817,0.32278,0
0.5,0.58861,0.32205,0
0.5,0.62658,0.3201,0
0.5,0.62501,0.32278,0
0.5,0.5863,0.32595,0
0.5,0.62342,0.32545,0
0.5,0.62312,0.32595,0
0.5,0.58442,0.32911,0
0.5,0.58544,0.32741,0
0.5,0.62129,0.32911,0
0.5,0.58256,0.33228,0
0.5,0.62025,0.33088,0
0.5,0.61946,0.33228,0
0.5,0.58066,0.33544,0
0.5,0.58228,0.33276,0
0.5,0.61765,0.33544,0
0.5,0.57882,0.33861,0
0.5,0.57911,0.33811,0
0.5,0.61709,0.33642,0
0.5,0.61586,0.33861,0
0.5,0.57696,0.34177,0
0.5,0.61404,0.34177,0
0.5,0.57515,0.34494,0
0.5,0.57595,0.34356,0
0.5,0.61392,0.34196,0
0.5,0.61222,0.34494,0
0.5,0.57337,0.3481,0
0.5,0.61076,0.34741,0
0.5,0.61036,0.3481,0
0.5,0.57157,0.35127,0
0.5,0.57278,0.34915,0
0.5,0.60851,0.35127,0
0.5,0.5698,0.35443,0
0.5,0.60759,0.35283,0
0.5,0.60668,0.35443,0
0.5,0.56796,0.35759,0
0.5,0.56962,0.35474,0
0.5,0.60487,0.35759,0
0.5,0.56614,0.36076,0
0.5,0.56646,0.36022,0
0.5,0.60443,0.35837,0
0.5,0.60311,0.36076,0
0.5,0.56431,0.36392,0
0.5,0.60135,0.36392,0
0.5,0.56246,0.36709,0
0.5,0.56329,0.36568,0
0.5,0.60127,0.36408,0
0.5,0.59965,0.36709,0
0.5,0.56063,0.37025,0
0.5,0.5981,0.3699,0
0.5,0.59791,0.37025,0
0.5,0.55879,0.37342,0
0.5,0.56013,0.37112,0
0.5,0.59619,0.37342,0
0.5,0.55703,0.37658,0
0.5,0.59494,0.37562,0
0.5,0.59439,0.37658,0
0.5,0.55525,0.37975,0
0.5,0.55696,0.3767,0
0.5,0.5926,0.37975,0
0.5,0.55354,0.38291,0
0.5,0.5538,0.38245,0
0.5,0.59177,0.38116,0
0.5,0.59077,0.38291,0
0.5,0.55182,0.38608,0
0.5,0.58893,0.38608,0
0.5,0.55012,0.38924,0
0.5,0.55063,0.38831,0
0.5,0.58861,0.38664,0
0.5,0.58713,0.38924,0
0.5,0.54843,0.39241,0
0.5,0.58544,0.3922,0
0.5,0.58533,0.39241,0
0.5,0.54674,0.39557,0
0.5,0.54747,0.39424,0
0.5,0.58363,0.39557,0
0.5,0.54505,0.39873,0
0.5,0.58228,0.39807,0
0.5,0.58193,0.39873,0
0.5,0.54332,0.4019,0
0.5,0.5443,0.40012,0
0.5,0.58031,0.4019,0
0.5,0.54158,0.40506,0
0.5,0.57911,0.40418,0
0.5,0.57867,0.40506,0
0.5,0.53977,0.40823,0
0.5,0.54114,0.40584,0
0.5,0.57706,0.40823,0
0.5,0.53797,0.41139,0
0.5,0.53797,0.41138,0
0.5,0.57595,0.41036,0
0.5,0.57542,0.41139,0
0.5,0.53607,0.41456,0
0.5,0.5738,0.41456,0
0.5,0.53418,0.41772,0
0.5,0.53481,0.41668,0
0.5,0.57278,0.41646,0
0.5,0.57213,0.41772,0
0.5,0.53231,0.42089,0
0.5,0.57044,0.42089,0
0.5,0.53046,0.42405,0
0.5,0.53165,0.42204,0
0.5,0.56962,0.42235,0
0.5,0.56869,0.42405,0
0.5,0.5287,0.42722,0
0.5,0.56691,0.42722,0
0.5,0.52694,0.43038,0
0.5,0.52848,0.42762,0
0.5,0.56646,0.42801,0
0.5,0.56512,0.43038,0
0.5,0.52527,0.43354,0
0.5,0.52532,0.43346,0
0.5,0.5633,0.43354,0
0.5,0.52361,0.43671,0
0.5,0.56329,0.43356,0
0.5,0.56154,0.43671,0
0.5,0.52202,0.43987,0
0.5,0.52215,0.43962,0
0.5,0.56013,0.43924,0
0.5,0.55978,0.43987,0
0.5,0.5204,0.44304,0
0.5,0.55811,0.44304,0
0.5,0.5188,0.4462,0
0.5,0.51899,0.44585,0
0.5,0.55696,0.44522,0
0.5,0.55646,0.4462,0
0.5,0.51714,0.44937,0
0.5,0.5549,0.44937,0
0.5,0.51547,0.45253,0
0.5,0.51582,0.45188,0
0.5,0.5538,0.45159,0
0.5,0.55334,0.45253,0
0.5,0.5137,0.4557,0
0.5,0.55185,0.4557,0
0.5,0.51184,0.45886,0
0.5,0.51266,0.45752,0
0.5,0.55063,0.45824,0
0.5,0.55034,0.45886,0
0.5,0.50983,0.46203,0
0.5,0.54889,0.46203,0
0.5,0.50754,0.46519,0
0.5,0.50949,0.46252,0
0.5,0.54747,0.46506,0
0.5,0.54741,0.46519,0
0.5,0.50496,0.46835,0
0.5,0.50633,0.46674,0
0.5,0.54596,0.46835,0
0.5,0.50197,0.47152,0
0.5,0.50316,0.47032,0
0.5,0.54446,0.47152,0
0.5,0.49842,0.47468,0
0.5,0.5,0.47336,0
0.5,0.5443,0.47184,0
0.5,0.54294,0.47468,0
0.5,0.49404,0.47785,0
0.5,0.49684,0.47595,0
0.5,0.54133,0.47785,0
0.5,0.48733,0.48101,0
0.5,0.48734,0.48101,0
0.5,0.49051,0.47974,0
0.5,0.49367,0.47808,0
0.5,0.54114,0.47822,0
0.5,0.53967,0.48101,0
0.5,0.46662,0.48418,0
0.5,0.46835,0.48408,0
0.5,0.47152,0.48385,0
0.5,0.47468,0.48354,0
0.5,0.47785,0.48313,0
0.5,0.48101,0.48259,0
0.5,0.48418,0.4819,0
0.5,0.53797,0.48402,0
0.5,0.53789,0.48418,0
0.5,0,0.48585,0
0.5,0.0031646,0.48554,0
0.5,0.0063291,0.4853,0
0.5,0.0094937,0.4851,0
0.5,0.012658,0.48494,0
0.5,0.015823,0.48483,0
0.5,0.018987,0.48476,0
0.5,0.022152,0.48472,0
0.5,0.025316,0.48469,0
0.5,0.028481,0.48468,0
0.5,0.031646,0.48468,0
0.5,0.03481,0.48468,0
0.5,0.037975,0.48468,0
0.5,0.041139,0.48468,0
0.5,0.044304,0.48468,0
0.5,0.047468,0.48468,0
0.5,0.050633,0.48468,0
0.5,0.053797,0.48469,0
0.5,0.056962,0.48469,0
0.5,0.060127,0.48469,0
0.5,0.063291,0.48469,0
0.5,0.066456,0.48469,0
0.5,0.06962,0.48469,0
0.5,0.072785,0.48469,0
0.5,0.075949,0.48469,0
0.5,0.079114,0.48469,0
0.5,0.082278,0.48469,0
0.5,0.085443,0.48469,0
0.5,0.088608,0.48469,0
0.5,0.091772,0.48469,0
0.5,0.094937,0.48469,0
0.5,0.098101,0.48469,0
0.5,0.10127,0.48468,0
0.5,0.10443,0.48468,0
0.5,0.10759,0.48468,0
0.5,0.11076,0.48468,0
0.5,0.11392,0.48468,0
0.5,0.11709,0.48468,0
0.5,0.12025,0.48468,0
0.5,0.12342,0.48468,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48468,0
0.5,0.27848,0.48468,0
0.5,0.28165,0.48468,0
0.5,0.28481,0.48468,0
0.5,0.28797,0.48468,0
0.5,0.29114,0.48468,0
0.5,0.2943,0.48468,0
0.5,0.29747,0.48468,0
0.5,0.30063,0.48468,0
0.5,0.3038,0.48468,0
0.5,0.30696,0.48468,0
0.5,0.31013,0.48468,0
0.5,0.31329,0.48468,0
0.5,0.31646,0.48468,0
0.5,0.31962,0.48468,0
0.5,0.32278,0.48468,0
0.5,0.32595,0.48468,0
0.5,0.32911,0.48468,0
0.5,0.33228,0.48468,0
0.5,0.33544,0.48468,0
0.5,0.33861,0.48468,0
0.5,0.34177,0.48468,0
0.5,0.34494,0.48468,0
0.5,0.3481,0.48468,0
0.5,0.35127,0.48468,0
0.5,0.35443,0.48468,0
0.5,0.35759,0.48468,0
0.5,0.36076,0.48468,0
0.5,0.36392,0.48468,0
0.5,0.36709,0.48468,0
0.5,0.37025,0.48468,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48469,0
0.5,0.39557,0.48469,0
0.5,0.39873,0.48469,0
0.5,0.4019,0.48469,0
0.5,0.40506,0.48469,0
0.5,0.40823,0.48469,0
0.5,0.41139,0.48469,0
0.5,0.41456,0.48469,0
0.5,0.41772,0.48469,0
0.5,0.42089,0.48469,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48468,0
0.5,0.43671,0.48468,0
0.5,0.43987,0.48467,0
0.5,0.44304,0.48465,0
0.5,0.4462,0.48464,0
0.5,0.44937,0.48461,0
0.5,0.45253,0.48457,0
0.5,0.4557,0.48453,0
0.5,0.45886,0.48446,0
0.5,0.46203,0.48437,0
0.5,0.46519,0.48425,0
0.5,0.53599,0.48734,0
0.5,0.53481,0.48921,0
0.5,0.53396,0.49051,0
0.5,0.53182,0.49367,0
0.5,0.53165,0.49393,0
0.5,0.5296,0.49684,0
0.5,0.52848,0.49838,0
0.5,0.52727,0.5,0
0.5,0.52532,0.50251,0
0.5,0.5248,0.50316,0
0.5,0.52215,0.50629,0
0.5,0.52212,0.50633,0
0.5,0.51908,0.50949,0
0.5,0.51582,0.51229,0
0.5,0.51532,0.51266,0
0.5,0.51899,0.50958,0
0.5,0.0031646,0.51432,0
0.5,0,0.51397,0
0.5,0.0063291,0.51461,0
0.5,0.0094937,0.51485,0
0.5,0.012658,0.51502,0
0.5,0.015823,0.51515,0
0.5,0.018987,0.51523,0
0.5,0.022152,0.51527,0
0.5,0.025316,0.5153,0
0.5,0.028481,0.51531,0
0.5,0.031646,0.51532,0
0.5,0.03481,0.51532,0
0.5,0.037975,0.51532,0
0.5,0.041139,0.51532,0
0.5,0.044304,0.51532,0
0.5,0.047468,0.51532,0
0.5,0.050633,0.51531,0
0.5,0.053797,0.51531,0
0.5,0.056962,0.51531,0
0.5,0.060127,0.51531,0
0.5,0.063291,0.51531,0
0.5,0.066456,0.51531,0
0.5,0.06962,0.51531,0
0.5,0.072785,0.51531,0
0.5,0.075949,0.51531,0
0.5,0.079114,0.51531,0
0.5,0.082278,0.51531,0
0.5,0.085443,0.51531,0
0.5,0.088608,0.51531,0
0.5,0.091772,0.51531,0
0.5,0.094937,0.51531,0
0.5,0.098101,0.51531,0
0.5,0.10127,0.51532,0
0.5,0.10443,0.51532,0
0.5,0.10759,0.51532,0
0.5,0.11076,0.51532,0
0.5,0.11392,0.51532,0
0.5,0.11709,0.51532,0
0.5,0.12025,0.51532,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51534,0
0.5,0.33544,0.51534,0
0.5,0.33861,0.51534,0
0.5,0.34177,0.51534,0
0.5,0.34494,0.51534,0
0.5,0.3481,0.51534,0
0.5,0.35127,0.51534,0
0.5,0.35443,0.51534,0
0.5,0.35759,0.51534,0
0.5,0.36076,0.51534,0
0.5,0.36392,0.51535,0
0.5,0.36709,0.51535,0
0.5,0.37025,0.51535,0
0.5,0.37342,0.51535,0
0.5,0.37658,0.51535,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51537,0
0.5,0.39557,0.51537,0
0.5,0.39873,0.51537,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.5154,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51542,0
0.5,0.43038,0.51543,0
0.5,0.43354,0.51544,0
0.5,0.43671,0.51545,0
0.5,0.43987,0.51547,0
0.5,0.44304,0.51549,0
0.5,0.4462,0.51551,0
0.5,0.44937,0.51555,0
0.5,0.45253,0.51559,0
0.5,0.4557,0.51564,0
0.5,0.45886,0.51571,0
0.5,0.46203,0.5158,0
0.5,0.46278,0.51582,0
0.5,0.51266,0.51441,0
0.5,0.50983,0.51582,0
0.5,0.46519,0.51591,0
0.5,0.46835,0.51606,0
0.5,0.47152,0.51625,0
0.5,0.47468,0.51647,0
0.5,0.47785,0.51674,0
0.5,0.48101,0.51704,0
0.5,0.48418,0.51738,0
0.5,0.48734,0.51773,0
0.5,0.49051,0.51805,0
0.5,0.49367,0.51828,0
0.5,0.49684,0.51836,0
0.5,0.5,0.51823,0
0.5,0.50316,0.51783,0
0.5,0.50633,0.5171,0
0.5,0.50949,0.51598,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255306,0.00310562,0.000765914,0.00191512,0.931177,0.392256,0.38365,0.00768614,0.273688,0.0911946,0.0726505,2547,0,11,6,6,2
1,0.0063,-0.267521,0.00334332,0.000842676,0.00191679,0.414966,0.122599,0.217106,0.00473216,0.140277,0.0459633,0.0366403,2547,0,3,3,3,1
2,0.0066,-0.279603,0.00360518,0.000922667,0.00191887,0.41652,0.123775,0.215961,0.00484659,0.149197,0.0459412,0.0366789,2547,0,3,3,3,1
3,0.0069,-0.291586,0.00388119,0.00100594,0.00192128,0.416997,0.1216,0.21617,0.00479386,0.152423,0.0459779,0.0370534,2547,0,3,3,3,1
4,0.0072,-0.303465,0.0041719,0.00109243,0.00192405,0.416171,0.122385,0.214342,0.00474829,0.150704,0.0459297,0.0369129,2547,0,3,3,3,1
5,0.0075,-0.315233,0.0044779,0.00118207,0.00192722,0.403752,0.120339,0.200768,0.00509875,0.136349,0.046537,0.0370634,2547,0,3,3,3,1
6,0.0078,-0.326881,0.00479976,0.00127476,0.00193084,0.415699,0.119183,0.215059,0.00499174,0.142159,0.0460987,0.0367916,2547,0,3,3,3,1
7,0.0081,-0.338369,0.00514115,0.00137039,0.001935,0.687879,0.202078,0.365213,0.00656819,0.279726,0.0938168,0.0743086,2580,0,5,5,5,2
8,0.0084,-0.349743,0.00549773,0.0014689,0.00193972,0.704239,0.206327,0.369165,0.00642867,0.285956,0.0960988,0.07647,2673,0,5,5,5,2
9,0.0087,-0.360965,0.00587241,0.00157018,0.00194505,0.693421,0.214193,0.357309,0.00701824,0.290555,0.0977889,0.0771459,2709,0,5,5,5,2
10,0.009,-0.372024,0.00626612,0.00167407,0.00195112,0.701768,0.225431,0.349407,0.00722637,0.144014,0.0483323,0.0386806,2709,0,5,5,5,1
11,0.0093,-0.382903,0.00667936,0.00178043,0.001958,0.693964,0.216571,0.331177,0.00707661,0.135553,0.0465638,0.0371571,2709,0,5,5,5,1
12,0.0096,-0.393546,0.00711441,0.001889,0.00196591,0.983856,0.307044,0.489097,0.00882202,0.302144,0.0986519,0.0786181,2795,0,7,7,7,2
13,0.0099,-0.403971,0.00756972,0.00199961,0.00197494,1.00489,0.314161,0.503823,0.0094272,0.309536,0.0990976,0.080116,2917,0,7,7,7,2
14,0.0102,-0.414093,0.00804774,0.00211182,0.00198546,1.21069,0.368931,0.600462,0.0103084,0.314599,0.099201,0.0820086,2946,0,8,8,8,2
15,0.0105,-0.423831,0.00854951,0.00222501,0.00199798,1.30418,0.416199,0.596994,0.0107228,0.147728,0.0479844,0.0398451,2946,0,9,9,9,1
16,0.0108,-0.432886,0.00908374,0.0023375,0.00201404,2.11299,0.668502,1.00448,0.01488,0.324454,0.103908,0.0840932,3048,0,14,14,14,2
17,0.0111,-0.346458,0.0474937,0.00192278,0.0025453,120.25,41.0536,52.9408,0.494198,0.67515,0.190143,0.15156,4215,0,728,699,699,3
18,0.0114,-0.333349,0.0593979,0.00190002,0.00266908,37.1887,12.1982,16.557,0.180017,0.476456,0.127944,0.103946,4395,0,174,170,170,2
19,0.0117,-0.321675,0.0706169,0.00188173,0.00278506,44.4975,14.2795,20.0221,0.183956,0.495754,0.136878,0.111098,4622,0,197,192,192,2
20,0.012,-0.310091,0.0815675,0.00186046,0.00290042,51.2475,17.2292,22.9935,0.204034,0.529766,0.140348,0.114529,4845,0,214,209,209,2


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47441,0.48734,0
0.5,0.47468,0.48733,0
0.5,0.47785,0.48717,0
0.5,0.48101,0.48697,0
0.5,0.48418,0.48672,0
0.5,0.48734,0.48642,0
0.5,0.49051,0.48607,0
0.5,0.49367,0.48574,0
0.5,0.49684,0.48551,0
0.5,0.5,0.48562,0
0.5,0.50316,0.48618,0
0.5,0.50599,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48788,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48787,0
0.5,0.32278,0.48787,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48786,0
0.5,0.3481,0.48786,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48785,0
0.5,0.36392,0.48785,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48784,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48783,0
0.5,0.38924,0.48783,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48782,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.48781,0
0.5,0.40506,0.48781,0
0.5,0.40823,0.4878,0
0.5,0.41139,0.4878,0
0.5,0.41456,0.48779,0
0.5,0.41772,0.48778,0
0.5,0.42089,0.48778,0
0.5,0.42405,0.48777,0
0.5,0.42722,0.48776,0
0.5,0.43038,0.48775,0
0.5,0.43354,0.48774,0
0.5,0.43671,0.48773,0
0.5,0.43987,0.48772,0
0.5,0.44304,0.4877,0
0.5,0.4462,0.48769,0
0.5,0.44937,0.48767,0
0.5,0.45253,0.48765,0
0.5,0.4557,0.48762,0
0.5,0.45886,0.4876,0
0.5,0.46203,0.48756,0
0.5,0.46519,0.48752,0
0.5,0.46835,0.48747,0
0.5,0.47152,0.48741,0
0.5,0.50633,0.4875,0
0.5,0.50949,0.49018,0
0.5,0.50982,0.49051,0
0.5,0.51222,0.49367,0
0.5,0.51266,0.49515,0
0.5,0.51321,0.49684,0
0.5,0.51324,0.5,0
0.5,0.51266,0.50206,0
0.5,0.51247,0.50316,0
0.5,0.51062,0.50633,0
0.5,0.50949,0.50739,0
0.5,0.50719,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51212,0
0.5,0.28165,0.51212,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51213,0
0.5,0.32278,0.51213,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51214,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51215,0
0.5,0.36392,0.51215,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51216,0
0.5,0.37658,0.51216,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51217,0
0.5,0.38608,0.51217,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51218,0
0.5,0.39557,0.51218,0
0.5,0.39873,0.51219,0
0.5,0.4019,0.51219,0
0.5,0.40506,0.5122,0
0.5,0.40823,0.5122,0
0.5,0.41139,0.51221,0
0.5,0.41456,0.51222,0
0.5,0.41772,0.51222,0
0.5,0.42089,0.51223,0
0.5,0.42405,0.51224,0
0.5,0.42722,0.51225,0
0.5,0.43038,0.51226,0
0.5,0.43354,0.51227,0
0.5,0.43671,0.51228,0
0.5,0.43987,0.51229,0
0.5,0.44304,0.5123,0
0.5,0.4462,0.51232,0
0.5,0.44937,0.51234,0
0.5,0.45253,0.51236,0
0.5,0.4557,0.51238,0
0.5,0.45886,0.51241,0
0.5,0.46203,0.51244,0
0.5,0.46519,0.51247,0
0.5,0.46835,0.51251,0
0.5,0.47152,0.51256,0
0.5,0.47468,0.51262,0
0.5,0.47665,0.51266,0
0.5,0.50316,0.51203,0
0.5,0.50042,0.51266,0
0.5,0.50633,0.5102,0
0.5,0.47785,0.5127,0
0.5,0.48101,0.51283,0
0.5,0.48418,0.51298,0
0.5,0.48734,0.51314,0
0.5,0.49051,0.5133,0
0.5,0.49367,0.51338,0
0.5,0.49684,0.5133,0
0.5,0.5,0.51279,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47331,0.48734,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48711,0
0.5,0.48101,0.4869,0
0.5,0.48418,0.48663,0
0.5,0.48734,0.48629,0
0.5,0.49051,0.4859,0
0.5,0.49367,0.48552,0
0.5,0.49684,0.48523,0
0.5,0.5,0.48524,0
0.5,0.50316,0.48569,0
0.5,0.50633,0.48685,0
0.5,0.50717,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48787,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48786,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48785,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48783,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.48781,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.4878,0
0.5,0.41139,0.48779,0
0.5,0.41456,0.48779,0
0.5,0.41772,0.48778,0
0.5,0.42089,0.48777,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48776,0
0.5,0.43038,0.48775,0
0.5,0.43354,0.48774,0
0.5,0.43671,0.48772,0
0.5,0.43987,0.48771,0
0.5,0.44304,0.4877,0
0.5,0.4462,0.48768,0
0.5,0.44937,0.48766,0
0.5,0.45253,0.48764,0
0.5,0.4557,0.48761,0
0.5,0.45886,0.48758,0
0.5,0.46203,0.48755,0
0.5,0.46519,0.4875,0
0.5,0.46835,0.48745,0
0.5,0.47152,0.48739,0
0.5,0.50949,0.48912,0
0.5,0.51092,0.49051,0
0.5,0.51266,0.49297,0
0.5,0.5131,0.49367,0
0.5,0.51412,0.49684,0
0.5,0.51409,0.5,0
0.5,0.5131,0.50316,0
0.5,0.51266,0.50386,0
0.5,0.51119,0.50633,0
0.5,0.50949,0.50788,0
0.5,0.50767,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51212,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51213,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51214,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51215,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51216,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51217,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51218,0
0.5,0.39557,0.51219,0
0.5,0.39873,0.51219,0
0.5,0.4019,0.5122,0
0.5,0.40506,0.5122,0
0.5,0.40823,0.51221,0
0.5,0.41139,0.51221,0
0.5,0.41456,0.51222,0
0.5,0.41772,0.51223,0
0.5,0.42089,0.51224,0
0.5,0.42405,0.51224,0
0.5,0.42722,0.51225,0
0.5,0.43038,0.51226,0
0.5,0.43354,0.51227,0
0.5,0.43671,0.51229,0
0.5,0.43987,0.5123,0
0.5,0.44304,0.51231,0
0.5,0.4462,0.51233,0
0.5,0.44937,0.51235,0
0.5,0.45253,0.51237,0
0.5,0.4557,0.5124,0
0.5,0.45886,0.51242,0
0.5,0.46203,0.51245,0
0.5,0.46519,0.51249,0
0.5,0.46835,0.51253,0
0.5,0.47152,0.51259,0
0.5,0.47468,0.51265,0
0.5,0.4752,0.51266,0
0.5,0.50316,0.51221,0
0.5,0.50115,0.51266,0
0.5,0.50633,0.51054,0
0.5,0.47785,0.51276,0
0.5,0.48101,0.5129,0
0.5,0.48418,0.51307,0
0.5,0.48734,0.51324,0
0.5,0.49051,0.51342,0
0.5,0.49367,0.51352,0
0.5,0.49684,0.51347,0
0.5,0.5,0.51299,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47243,0.48734,0
0.5,0.47468,0.48724,0
0.5,0.47785,0.48706,0
0.5,0.48101,0.48683,0
0.5,0.48418,0.48654,0
0.5,0.48734,0.48618,0
0.5,0.49051,0.48574,0
0.5,0.49367,0.4853,0
0.5,0.49684,0.48495,0
0.5,0.5,0.48487,0
0.5,0.50316,0.48519,0
0.5,0.50633,0.48617,0
0.5,0.50849,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48788,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48786,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48784,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48783,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48782,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.48781,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48779,0
0.5,0.41456,0.48778,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48777,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48775,0
0.5,0.43038,0.48774,0
0.5,0.43354,0.48773,0
0.5,0.43671,0.48772,0
0.5,0.43987,0.4877,0
0.5,0.44304,0.48769,0
0.5,0.4462,0.48767,0
0.5,0.44937,0.48765,0
0.5,0.45253,0.48763,0
0.5,0.4557,0.4876,0
0.5,0.45886,0.48757,0
0.5,0.46203,0.48753,0
0.5,0.46519,0.48749,0
0.5,0.46835,0.48743,0
0.5,0.47152,0.48737,0
0.5,0.50949,0.48804,0
0.5,0.51216,0.49051,0
0.5,0.51266,0.49121,0
0.5,0.51429,0.49367,0
0.5,0.51522,0.49684,0
0.5,0.51511,0.5,0
0.5,0.51403,0.50316,0
0.5,0.51266,0.50512,0
0.5,0.51187,0.50633,0
0.5,0.50949,0.5084,0
0.5,0.50821,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51213,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51214,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51215,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51216,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51218,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.51219,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.5122,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51221,0
0.5,0.41139,0.51222,0
0.5,0.41456,0.51223,0
0.5,0.41772,0.51223,0
0.5,0.42089,0.51224,0
0.5,0.42405,0.51225,0
0.5,0.42722,0.51226,0
0.5,0.43038,0.51227,0
0.5,0.43354,0.51228,0
0.5,0.43671,0.51229,0
0.5,0.43987,0.51231,0
0.5,0.44304,0.51232,0
0.5,0.4462,0.51234,0
0.5,0.44937,0.51236,0
0.5,0.45253,0.51238,0
0.5,0.4557,0.51241,0
0.5,0.45886,0.51244,0
0.5,0.46203,0.51247,0
0.5,0.46519,0.51251,0
0.5,0.46835,0.51256,0
0.5,0.47152,0.51261,0
0.5,0.47385,0.51266,0
0.5,0.50316,0.51239,0
0.5,0.50195,0.51266,0
0.5,0.50633,0.51089,0
0.5,0.47468,0.51269,0
0.5,0.47785,0.51282,0
0.5,0.48101,0.51297,0
0.5,0.48418,0.51315,0
0.5,0.48734,0.51334,0
0.5,0.49051,0.51353,0
0.5,0.49367,0.51366,0
0.5,0.49684,0.51363,0
0.5,0.5,0.5132,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.47174,0.48734,0
0.5,0.47468,0.4872,0
0.5,0.47785,0.48701,0
0.5,0.48101,0.48677,0
0.5,0.48418,0.48646,0
0.5,0.48734,0.48607,0
0.5,0.49051,0.4856,0
0.5,0.49367,0.48511,0
0.5,0.49684,0.48468,0
0.5,0.5,0.4845,0
0.5,0.50316,0.48469,0
0.5,0.50633,0.48545,0
0.5,0.50949,0.48693,0
0.5,0.51013,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48788,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48787,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48785,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48784,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.4878,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48778,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48776,0
0.5,0.42722,0.48775,0
0.5,0.43038,0.48774,0
0.5,0.43354,0.48773,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.4877,0
0.5,0.44304,0.48768,0
0.5,0.4462,0.48767,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48762,0
0.5,0.4557,0.48759,0
0.5,0.45886,0.48756,0
0.5,0.46203,0.48752,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48742,0
0.5,0.47152,0.48735,0
0.5,0.51266,0.48944,0
0.5,0.51379,0.49051,0
0.5,0.51582,0.49366,0
0.5,0.51583,0.49367,0
0.5,0.51687,0.49684,0
0.5,0.51663,0.5,0
0.5,0.51582,0.50167,0
0.5,0.51523,0.50316,0
0.5,0.51273,0.50633,0
0.5,0.50949,0.50898,0
0.5,0.50885,0.50949,0
0.5,0.51266,0.50639,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51212,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51214,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51217,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51222,0
0.5,0.41456,0.51223,0
0.5,0.41772,0.51224,0
0.5,0.42089,0.51225,0
0.5,0.42405,0.51226,0
0.5,0.42722,0.51227,0
0.5,0.43038,0.51228,0
0.5,0.43354,0.51229,0
0.5,0.43671,0.5123,0
0.5,0.43987,0.51232,0
0.5,0.44304,0.51233,0
0.5,0.4462,0.51235,0
0.5,0.44937,0.51237,0
0.5,0.45253,0.5124,0
0.5,0.4557,0.51242,0
0.5,0.45886,0.51245,0
0.5,0.46203,0.51249,0
0.5,0.46519,0.51253,0
0.5,0.46835,0.51258,0
0.5,0.47152,0.51263,0
0.5,0.47265,0.51266,0
0.5,0.50316,0.51259,0
0.5,0.50282,0.51266,0
0.5,0.50633,0.51124,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51287,0
0.5,0.48101,0.51303,0
0.5,0.48418,0.51322,0
0.5,0.48734,0.51343,0
0.5,0.49051,0.51364,0
0.5,0.49367,0.51379,0
0.5,0.49684,0.51379,0
0.5,0.5,0.5134,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.49993,0.48418,0
0.5,0.5,0.48417,0
0.5,0.50056,0.48418,0
0.5,0.47122,0.48734,0
0.5,0.47152,0.48733,0
0.5,0.47468,0.48717,0
0.5,0.47785,0.48698,0
0.5,0.48101,0.48673,0
0.5,0.48418,0.4864,0
0.5,0.48734,0.48599,0
0.5,0.49051,0.48549,0
0.5,0.49367,0.48495,0
0.5,0.49684,0.48446,0
0.5,0.50316,0.48421,0
0.5,0.50633,0.48473,0
0.5,0.50949,0.48582,0
0.5,0.51229,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48786,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48783,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48782,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48779,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48777,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48768,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48759,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48741,0
0.5,0.51266,0.4876,0
0.5,0.51582,0.49025,0
0.5,0.51611,0.49051,0
0.5,0.51835,0.49367,0
0.5,0.51899,0.4959,0
0.5,0.51927,0.49684,0
0.5,0.51899,0.49907,0
0.5,0.51888,0.5,0
0.5,0.51717,0.50316,0
0.5,0.51582,0.50448,0
0.5,0.51411,0.50633,0
0.5,0.51266,0.50744,0
0.5,0.50968,0.50949,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51212,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51213,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51215,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51216,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51217,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51218,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.51219,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.5122,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51221,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51224,0
0.5,0.42089,0.51225,0
0.5,0.42405,0.51226,0
0.5,0.42722,0.51227,0
0.5,0.43038,0.51228,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51231,0
0.5,0.43987,0.51232,0
0.5,0.44304,0.51234,0
0.5,0.4462,0.51236,0
0.5,0.44937,0.51238,0
0.5,0.45253,0.51241,0
0.5,0.4557,0.51243,0
0.5,0.45886,0.51247,0
0.5,0.46203,0.5125,0
0.5,0.46519,0.51254,0
0.5,0.46835,0.51259,0
0.5,0.47152,0.51265,0
0.5,0.47168,0.51266,0
0.5,0.50633,0.51159,0
0.5,0.50358,0.51266,0
0.5,0.50949,0.5096,0
0.5,0.47468,0.51277,0
0.5,0.47785,0.51292,0
0.5,0.48101,0.51309,0
0.5,0.48418,0.51329,0
0.5,0.48734,0.51351,0
0.5,0.49051,0.51374,0
0.5,0.49367,0.51391,0
0.5,0.49684,0.51393,0
0.5,0.5,0.51359,0
0.5,0.50316,0.51281,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4979,0.48418,0
0.5,0.5,0.48387,0
0.5,0.50316,0.48375,0
0.5,0.50633,0.48405,0
0.5,0.50694,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48431,0
0.5,0.50949,0.48469,0
0.5,0.51266,0.48573,0
0.5,0.51582,0.48726,0
0.5,0.51596,0.48734,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48788,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48787,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48785,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.48781,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.4878,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.48771,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.51899,0.48946,0
0.5,0.52026,0.49051,0
0.5,0.52215,0.49315,0
0.5,0.52251,0.49367,0
0.5,0.52336,0.49684,0
0.5,0.52262,0.5,0
0.5,0.52215,0.50065,0
0.5,0.52041,0.50316,0
0.5,0.51899,0.50431,0
0.5,0.51635,0.50633,0
0.5,0.51266,0.50859,0
0.5,0.51106,0.50949,0
0.5,0.51582,0.50665,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51214,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51215,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51222,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51241,0
0.5,0.4557,0.51244,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51251,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47088,0.51266,0
0.5,0.50633,0.51192,0
0.5,0.50425,0.51266,0
0.5,0.50949,0.51029,0
0.5,0.47152,0.51268,0
0.5,0.47468,0.5128,0
0.5,0.47785,0.51295,0
0.5,0.48101,0.51313,0
0.5,0.48418,0.51334,0
0.5,0.48734,0.51357,0
0.5,0.49051,0.51381,0
0.5,0.49367,0.514,0
0.5,0.49684,0.51404,0
0.5,0.5,0.51374,0
0.5,0.50316,0.51304,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.6079,0.39873,0
0.5,0.61076,0.39693,0
0.5,0.61392,0.39627,0
0.5,0.61709,0.39677,0
0.5,0.61981,0.39873,0
0.5,0.60473,0.4019,0
0.5,0.60759,0.39893,0
0.5,0.62025,0.39929,0
0.5,0.62159,0.4019,0
0.5,0.60268,0.40506,0
0.5,0.60443,0.4023,0
0.5,0.62191,0.40506,0
0.5,0.60096,0.40823,0
0.5,0.60127,0.40776,0
0.5,0.6215,0.40823,0
0.5,0.5988,0.41139,0
0.5,0.62031,0.41139,0
0.5,0.59715,0.41456,0
0.5,0.5981,0.4128,0
0.5,0.62025,0.41152,0
0.5,0.61917,0.41456,0
0.5,0.59553,0.41772,0
0.5,0.61778,0.41772,0
0.5,0.59343,0.42089,0
0.5,0.59494,0.41868,0
0.5,0.61709,0.41915,0
0.5,0.61632,0.42089,0
0.5,0.59199,0.42405,0
0.5,0.61467,0.42405,0
0.5,0.5902,0.42722,0
0.5,0.59177,0.42459,0
0.5,0.61392,0.4256,0
0.5,0.61339,0.42722,0
0.5,0.5882,0.43038,0
0.5,0.58861,0.42976,0
0.5,0.61212,0.43038,0
0.5,0.58632,0.43354,0
0.5,0.61076,0.43292,0
0.5,0.61046,0.43354,0
0.5,0.58429,0.43671,0
0.5,0.58544,0.43512,0
0.5,0.60921,0.43671,0
0.5,0.58164,0.43987,0
0.5,0.58228,0.4391,0
0.5,0.60787,0.43987,0
0.5,0.57943,0.44304,0
0.5,0.60759,0.44048,0
0.5,0.60644,0.44304,0
0.5,0.57769,0.4462,0
0.5,0.57911,0.44364,0
0.5,0.60488,0.4462,0
0.5,0.57624,0.44937,0
0.5,0.60443,0.44725,0
0.5,0.60371,0.44937,0
0.5,0.57409,0.45253,0
0.5,0.57595,0.44996,0
0.5,0.60226,0.45253,0
0.5,0.57187,0.4557,0
0.5,0.57278,0.45447,0
0.5,0.60127,0.455,0
0.5,0.60099,0.4557,0
0.5,0.56889,0.45886,0
0.5,0.56962,0.45811,0
0.5,0.6001,0.45886,0
0.5,0.566,0.46203,0
0.5,0.56646,0.4616,0
0.5,0.59915,0.46203,0
0.5,0.56242,0.46519,0
0.5,0.56329,0.46437,0
0.5,0.5981,0.46437,0
0.5,0.59777,0.46519,0
0.5,0.55853,0.46835,0
0.5,0.56013,0.46718,0
0.5,0.59622,0.46835,0
0.5,0.55394,0.47152,0
0.5,0.55696,0.46956,0
0.5,0.59494,0.47085,0
0.5,0.59459,0.47152,0
0.5,0.54661,0.47468,0
0.5,0.54747,0.47433,0
0.5,0.55063,0.47295,0
0.5,0.5538,0.47159,0
0.5,0.59272,0.47468,0
0.5,0.5366,0.47785,0
0.5,0.53797,0.47739,0
0.5,0.54114,0.47626,0
0.5,0.5443,0.47534,0
0.5,0.59177,0.47595,0
0.5,0.59036,0.47785,0
0.5,0.52443,0.48101,0
0.5,0.52532,0.48082,0
0.5,0.52848,0.48004,0
0.5,0.53165,0.47922,0
0.5,0.53481,0.47839,0
0.5,0.58861,0.47972,0
0.5,0.58735,0.48101,0
0.5,0.49759,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48346,0
0.5,0.50633,0.4834,0
0.5,0.50949,0.48325,0
0.5,0.51266,0.48293,0
0.5,0.51582,0.48249,0
0.5,0.51899,0.48197,0
0.5,0.52215,0.48142,0
0.5,0.58544,0.48268,0
0.5,0.58361,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48429,0
0.5,0.57911,0.48725,0
0.5,0.57898,0.48734,0
0.5,0.58228,0.48514,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48919,0
0.5,0.57349,0.49051,0
0.5,0.56962,0.49249,0
0.5,0.56711,0.49367,0
0.5,0.57278,0.49088,0
0.5,0.56013,0.49653,0
0.5,0.55923,0.49684,0
0.5,0.56329,0.49537,0
0.5,0.56646,0.49398,0
0.5,0.55063,0.49981,0
0.5,0.54987,0.5,0
0.5,0.5538,0.49886,0
0.5,0.55696,0.49772,0
0.5,0.54114,0.50253,0
0.5,0.53887,0.50316,0
0.5,0.5443,0.50163,0
0.5,0.54747,0.50073,0
0.5,0.52848,0.50579,0
0.5,0.52565,0.50633,0
0.5,0.53165,0.50512,0
0.5,0.53481,0.50435,0
0.5,0.53797,0.50343,0
0.5,0.51582,0.50907,0
0.5,0.51442,0.50949,0
0.5,0.51899,0.50813,0
0.5,0.52215,0.50724,0
0.5,0.52532,0.50641,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47057,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50495,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51382,0
0.5,0.50316,0.51321,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.62691,0.36709,0
0.5,0.62975,0.36669,0
0.5,0.63133,0.36709,0
0.5,0.62168,0.37025,0
0.5,0.62342,0.36873,0
0.5,0.62658,0.36713,0
0.5,0.63291,0.36751,0
0.5,0.63565,0.37025,0
0.5,0.61893,0.37342,0
0.5,0.62025,0.37165,0
0.5,0.63608,0.37142,0
0.5,0.63671,0.37342,0
0.5,0.6172,0.37658,0
0.5,0.63669,0.37658,0
0.5,0.61501,0.37975,0
0.5,0.61709,0.37677,0
0.5,0.63608,0.37907,0
0.5,0.63594,0.37975,0
0.5,0.61311,0.38291,0
0.5,0.61392,0.38156,0
0.5,0.63479,0.38291,0
0.5,0.61161,0.38608,0
0.5,0.63328,0.38608,0
0.5,0.60969,0.38924,0
0.5,0.61076,0.38768,0
0.5,0.63291,0.38683,0
0.5,0.63194,0.38924,0
0.5,0.60791,0.39241,0
0.5,0.63023,0.39241,0
0.5,0.60642,0.39557,0
0.5,0.60759,0.39322,0
0.5,0.62975,0.39327,0
0.5,0.62883,0.39557,0
0.5,0.60464,0.39873,0
0.5,0.62745,0.39873,0
0.5,0.60275,0.4019,0
0.5,0.60443,0.39909,0
0.5,0.62658,0.40039,0
0.5,0.62585,0.4019,0
0.5,0.60152,0.40506,0
0.5,0.62421,0.40506,0
0.5,0.59961,0.40823,0
0.5,0.60127,0.40563,0
0.5,0.62342,0.40673,0
0.5,0.62292,0.40823,0
0.5,0.59787,0.41139,0
0.5,0.5981,0.41098,0
0.5,0.62147,0.41139,0
0.5,0.59635,0.41456,0
0.5,0.62025,0.41353,0
0.5,0.61977,0.41456,0
0.5,0.59478,0.41772,0
0.5,0.59494,0.41747,0
0.5,0.61853,0.41772,0
0.5,0.59279,0.42089,0
0.5,0.61709,0.42073,0
0.5,0.61702,0.42089,0
0.5,0.59148,0.42405,0
0.5,0.59177,0.42351,0
0.5,0.61546,0.42405,0
0.5,0.58964,0.42722,0
0.5,0.61392,0.42713,0
0.5,0.6139,0.42722,0
0.5,0.58773,0.43038,0
0.5,0.58861,0.42894,0
0.5,0.61278,0.43038,0
0.5,0.58613,0.43354,0
0.5,0.61117,0.43354,0
0.5,0.5842,0.43671,0
0.5,0.58544,0.43492,0
0.5,0.61076,0.43437,0
0.5,0.6098,0.43671,0
0.5,0.58157,0.43987,0
0.5,0.58228,0.439,0
0.5,0.60848,0.43987,0
0.5,0.57932,0.44304,0
0.5,0.60759,0.4418,0
0.5,0.60704,0.44304,0
0.5,0.57742,0.4462,0
0.5,0.57911,0.44338,0
0.5,0.6055,0.4462,0
0.5,0.57595,0.44937,0
0.5,0.60443,0.44845,0
0.5,0.6041,0.44937,0
0.5,0.57366,0.45253,0
0.5,0.57595,0.44937,0
0.5,0.60272,0.45253,0
0.5,0.5715,0.4557,0
0.5,0.57278,0.45393,0
0.5,0.60127,0.45567,0
0.5,0.60125,0.4557,0
0.5,0.56852,0.45886,0
0.5,0.56962,0.45771,0
0.5,0.60027,0.45886,0
0.5,0.56564,0.46203,0
0.5,0.56646,0.46125,0
0.5,0.59921,0.46203,0
0.5,0.56212,0.46519,0
0.5,0.56329,0.46406,0
0.5,0.5981,0.46441,0
0.5,0.59777,0.46519,0
0.5,0.55825,0.46835,0
0.5,0.56013,0.46696,0
0.5,0.59622,0.46835,0
0.5,0.55387,0.47152,0
0.5,0.55696,0.4694,0
0.5,0.59494,0.47085,0
0.5,0.59459,0.47152,0
0.5,0.54622,0.47468,0
0.5,0.54747,0.47416,0
0.5,0.55063,0.4729,0
0.5,0.5538,0.47156,0
0.5,0.59272,0.47468,0
0.5,0.53645,0.47785,0
0.5,0.53797,0.47735,0
0.5,0.54114,0.47621,0
0.5,0.5443,0.47525,0
0.5,0.59177,0.47595,0
0.5,0.59036,0.47785,0
0.5,0.5244,0.48101,0
0.5,0.52532,0.48081,0
0.5,0.52848,0.47997,0
0.5,0.53165,0.47908,0
0.5,0.53481,0.47832,0
0.5,0.58861,0.47972,0
0.5,0.58735,0.48101,0
0.5,0.49759,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48344,0
0.5,0.50633,0.48334,0
0.5,0.50949,0.48315,0
0.5,0.51266,0.48285,0
0.5,0.51582,0.48246,0
0.5,0.51899,0.48197,0
0.5,0.52215,0.48141,0
0.5,0.58544,0.48268,0
0.5,0.58361,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48429,0
0.5,0.57911,0.48725,0
0.5,0.57898,0.48734,0
0.5,0.58228,0.48514,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48788,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48919,0
0.5,0.57349,0.49051,0
0.5,0.56962,0.49249,0
0.5,0.56712,0.49367,0
0.5,0.57278,0.49088,0
0.5,0.56013,0.49658,0
0.5,0.55938,0.49684,0
0.5,0.56329,0.4954,0
0.5,0.56646,0.49398,0
0.5,0.55063,0.49981,0
0.5,0.54988,0.5,0
0.5,0.5538,0.49887,0
0.5,0.55696,0.49778,0
0.5,0.54114,0.50255,0
0.5,0.53889,0.50316,0
0.5,0.5443,0.50167,0
0.5,0.54747,0.50074,0
0.5,0.52848,0.50589,0
0.5,0.52614,0.50633,0
0.5,0.53165,0.50517,0
0.5,0.53481,0.50436,0
0.5,0.53797,0.50344,0
0.5,0.51582,0.50907,0
0.5,0.51443,0.50949,0
0.5,0.51899,0.50815,0
0.5,0.52215,0.50731,0
0.5,0.52532,0.50653,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51212,0
0.5,0.26899,0.51212,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47057,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50495,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51382,0
0.5,0.50316,0.51321,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63901,0.34177,0
0.5,0.63924,0.3416,0
0.5,0.64241,0.34017,0
0.5,0.64557,0.34009,0
0.5,0.64873,0.34134,0
0.5,0.64921,0.34177,0
0.5,0.63523,0.34494,0
0.5,0.63608,0.34398,0
0.5,0.65116,0.34494,0
0.5,0.63307,0.3481,0
0.5,0.65164,0.3481,0
0.5,0.63111,0.35127,0
0.5,0.63291,0.34839,0
0.5,0.65131,0.35127,0
0.5,0.62907,0.35443,0
0.5,0.62975,0.35344,0
0.5,0.65043,0.35443,0
0.5,0.62714,0.35759,0
0.5,0.64889,0.35759,0
0.5,0.62512,0.36076,0
0.5,0.62658,0.35862,0
0.5,0.64873,0.3579,0
0.5,0.64773,0.36076,0
0.5,0.62323,0.36392,0
0.5,0.62342,0.36362,0
0.5,0.64609,0.36392,0
0.5,0.62135,0.36709,0
0.5,0.64557,0.36478,0
0.5,0.64432,0.36709,0
0.5,0.6191,0.37025,0
0.5,0.62025,0.36868,0
0.5,0.64259,0.37025,0
0.5,0.61745,0.37342,0
0.5,0.64241,0.37059,0
0.5,0.64105,0.37342,0
0.5,0.61585,0.37658,0
0.5,0.61709,0.37435,0
0.5,0.63924,0.37613,0
0.5,0.63898,0.37658,0
0.5,0.61392,0.37975,0
0.5,0.61392,0.37974,0
0.5,0.63733,0.37975,0
0.5,0.6122,0.38291,0
0.5,0.63608,0.38192,0
0.5,0.63554,0.38291,0
0.5,0.61095,0.38608,0
0.5,0.63392,0.38608,0
0.5,0.60886,0.38924,0
0.5,0.61076,0.38642,0
0.5,0.63291,0.38811,0
0.5,0.63249,0.38924,0
0.5,0.60735,0.39241,0
0.5,0.60759,0.39195,0
0.5,0.63089,0.39241,0
0.5,0.60582,0.39557,0
0.5,0.62975,0.39441,0
0.5,0.62925,0.39557,0
0.5,0.60404,0.39873,0
0.5,0.60443,0.39809,0
0.5,0.62802,0.39873,0
0.5,0.60231,0.4019,0
0.5,0.62658,0.40153,0
0.5,0.6264,0.4019,0
0.5,0.6011,0.40506,0
0.5,0.60127,0.40475,0
0.5,0.6248,0.40506,0
0.5,0.59913,0.40823,0
0.5,0.62342,0.40786,0
0.5,0.6233,0.40823,0
0.5,0.59744,0.41139,0
0.5,0.5981,0.41019,0
0.5,0.622,0.41139,0
0.5,0.59598,0.41456,0
0.5,0.62025,0.41445,0
0.5,0.6202,0.41456,0
0.5,0.59429,0.41772,0
0.5,0.59494,0.41667,0
0.5,0.61896,0.41772,0
0.5,0.5925,0.42089,0
0.5,0.61749,0.42089,0
0.5,0.59109,0.42405,0
0.5,0.59177,0.42279,0
0.5,0.61709,0.42168,0
0.5,0.61594,0.42405,0
0.5,0.58929,0.42722,0
0.5,0.61437,0.42722,0
0.5,0.58745,0.43038,0
0.5,0.58861,0.42841,0
0.5,0.61392,0.42815,0
0.5,0.61313,0.43038,0
0.5,0.5859,0.43354,0
0.5,0.61163,0.43354,0
0.5,0.58388,0.43671,0
0.5,0.58544,0.43444,0
0.5,0.61076,0.4353,0
0.5,0.61017,0.43671,0
0.5,0.58145,0.43987,0
0.5,0.58228,0.4388,0
0.5,0.60885,0.43987,0
0.5,0.57924,0.44304,0
0.5,0.60759,0.44254,0
0.5,0.60737,0.44304,0
0.5,0.57725,0.4462,0
0.5,0.57911,0.44324,0
0.5,0.6059,0.4462,0
0.5,0.57561,0.44937,0
0.5,0.57595,0.44889,0
0.5,0.60443,0.44911,0
0.5,0.60433,0.44937,0
0.5,0.5734,0.45253,0
0.5,0.603,0.45253,0
0.5,0.57124,0.4557,0
0.5,0.57278,0.45357,0
0.5,0.60146,0.4557,0
0.5,0.56828,0.45886,0
0.5,0.56962,0.45745,0
0.5,0.60127,0.45622,0
0.5,0.60036,0.45886,0
0.5,0.56538,0.46203,0
0.5,0.56646,0.461,0
0.5,0.59925,0.46203,0
0.5,0.56191,0.46519,0
0.5,0.56329,0.46384,0
0.5,0.5981,0.46444,0
0.5,0.59777,0.46519,0
0.5,0.55805,0.46835,0
0.5,0.56013,0.46679,0
0.5,0.59622,0.46835,0
0.5,0.55375,0.47152,0
0.5,0.5538,0.47149,0
0.5,0.55696,0.46924,0
0.5,0.59494,0.47085,0
0.5,0.59459,0.47152,0
0.5,0.54591,0.47468,0
0.5,0.54747,0.47402,0
0.5,0.55063,0.47283,0
0.5,0.59272,0.47468,0
0.5,0.53625,0.47785,0
0.5,0.53797,0.47729,0
0.5,0.54114,0.47618,0
0.5,0.5443,0.47518,0
0.5,0.59177,0.47595,0
0.5,0.59036,0.47785,0
0.5,0.52438,0.48101,0
0.5,0.52532,0.48081,0
0.5,0.52848,0.47992,0
0.5,0.53165,0.47898,0
0.5,0.53481,0.47824,0
0.5,0.58861,0.47972,0
0.5,0.58735,0.48101,0
0.5,0.49759,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48342,0
0.5,0.50633,0.48326,0
0.5,0.50949,0.48305,0
0.5,0.51266,0.48277,0
0.5,0.51582,0.4824,0
0.5,0.51899,0.48195,0
0.5,0.52215,0.48141,0
0.5,0.58544,0.48268,0
0.5,0.58361,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48429,0
0.5,0.57911,0.48725,0
0.5,0.57898,0.48734,0
0.5,0.58228,0.48514,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48788,0
0.5,0.25949,0.48788,0
0.5,0.26266,0.48788,0
0.5,0.26582,0.48788,0
0.5,0.26899,0.48787,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48919,0
0.5,0.5735,0.49051,0
0.5,0.56962,0.49256,0
0.5,0.5673,0.49367,0
0.5,0.57278,0.49089,0
0.5,0.56013,0.49663,0
0.5,0.55951,0.49684,0
0.5,0.56329,0.49543,0
0.5,0.56646,0.49406,0
0.5,0.55063,0.49981,0
0.5,0.5499,0.5,0
0.5,0.5538,0.49888,0
0.5,0.55696,0.49782,0
0.5,0.54114,0.5026,0
0.5,0.53896,0.50316,0
0.5,0.5443,0.50174,0
0.5,0.54747,0.50076,0
0.5,0.52848,0.50597,0
0.5,0.52654,0.50633,0
0.5,0.53165,0.50521,0
0.5,0.53481,0.50437,0
0.5,0.53797,0.50346,0
0.5,0.51582,0.50908,0
0.5,0.51443,0.50949,0
0.5,0.51899,0.5082,0
0.5,0.52215,0.50738,0
0.5,0.52532,0.50663,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51212,0
0.5,0.25633,0.51212,0
0.5,0.25949,0.51212,0
0.5,0.26266,0.51212,0
0.5,0.26582,0.51213,0
0.5,0.26899,0.51213,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47057,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50495,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51382,0
0.5,0.50316,0.51321,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.65338,0.31646,0
0.5,0.65506,0.31525,0
0.5,0.65823,0.31419,0
0.5,0.66139,0.31435,0
0.5,0.66456,0.31604,0
0.5,0.66495,0.31646,0
0.5,0.64991,0.31962,0
0.5,0.6519,0.31748,0
0.5,0.66649,0.31962,0
0.5,0.64769,0.32278,0
0.5,0.64873,0.32124,0
0.5,0.66679,0.32278,0
0.5,0.64585,0.32595,0
0.5,0.66626,0.32595,0
0.5,0.64369,0.32911,0
0.5,0.64557,0.32642,0
0.5,0.66507,0.32911,0
0.5,0.64174,0.33228,0
0.5,0.64241,0.33127,0
0.5,0.66456,0.33009,0
0.5,0.66376,0.33228,0
0.5,0.63944,0.33544,0
0.5,0.66241,0.33544,0
0.5,0.63751,0.33861,0
0.5,0.63924,0.33576,0
0.5,0.66139,0.33726,0
0.5,0.66069,0.33861,0
0.5,0.63615,0.34177,0
0.5,0.65866,0.34177,0
0.5,0.63385,0.34494,0
0.5,0.63608,0.34189,0
0.5,0.65823,0.34247,0
0.5,0.65691,0.34494,0
0.5,0.63222,0.3481,0
0.5,0.63291,0.34683,0
0.5,0.65506,0.34787,0
0.5,0.65494,0.3481,0
0.5,0.63066,0.35127,0
0.5,0.65351,0.35127,0
0.5,0.62865,0.35443,0
0.5,0.62975,0.3528,0
0.5,0.65192,0.35443,0
0.5,0.62699,0.35759,0
0.5,0.6519,0.35447,0
0.5,0.65028,0.35759,0
0.5,0.62506,0.36076,0
0.5,0.62658,0.35846,0
0.5,0.64873,0.3603,0
0.5,0.64856,0.36076,0
0.5,0.62316,0.36392,0
0.5,0.62342,0.3635,0
0.5,0.64735,0.36392,0
0.5,0.62119,0.36709,0
0.5,0.64557,0.36694,0
0.5,0.64548,0.36709,0
0.5,0.61868,0.37025,0
0.5,0.62025,0.36824,0
0.5,0.64384,0.37025,0
0.5,0.61717,0.37342,0
0.5,0.64241,0.37291,0
0.5,0.6422,0.37342,0
0.5,0.61537,0.37658,0
0.5,0.61709,0.37362,0
0.5,0.64015,0.37658,0
0.5,0.61343,0.37975,0
0.5,0.61392,0.37895,0
0.5,0.63924,0.3778,0
0.5,0.638,0.37975,0
0.5,0.61185,0.38291,0
0.5,0.63623,0.38291,0
0.5,0.61051,0.38608,0
0.5,0.61076,0.38564,0
0.5,0.63608,0.38316,0
0.5,0.63449,0.38608,0
0.5,0.60848,0.38924,0
0.5,0.63291,0.38905,0
0.5,0.63284,0.38924,0
0.5,0.60697,0.39241,0
0.5,0.60759,0.39122,0
0.5,0.6314,0.39241,0
0.5,0.60545,0.39557,0
0.5,0.62975,0.39525,0
0.5,0.6296,0.39557,0
0.5,0.60364,0.39873,0
0.5,0.60443,0.39742,0
0.5,0.62838,0.39873,0
0.5,0.60205,0.4019,0
0.5,0.62678,0.4019,0
0.5,0.60068,0.40506,0
0.5,0.60127,0.404,0
0.5,0.62658,0.40228,0
0.5,0.62521,0.40506,0
0.5,0.59882,0.40823,0
0.5,0.62362,0.40823,0
0.5,0.59716,0.41139,0
0.5,0.5981,0.40965,0
0.5,0.62342,0.40865,0
0.5,0.62234,0.41139,0
0.5,0.5957,0.41456,0
0.5,0.62063,0.41456,0
0.5,0.59396,0.41772,0
0.5,0.59494,0.41609,0
0.5,0.62025,0.41528,0
0.5,0.61926,0.41772,0
0.5,0.59231,0.42089,0
0.5,0.61783,0.42089,0
0.5,0.59078,0.42405,0
0.5,0.59177,0.42227,0
0.5,0.61709,0.42236,0
0.5,0.61629,0.42405,0
0.5,0.58904,0.42722,0
0.5,0.61475,0.42722,0
0.5,0.58724,0.43038,0
0.5,0.58861,0.428,0
0.5,0.61392,0.42889,0
0.5,0.61338,0.43038,0
0.5,0.58571,0.43354,0
0.5,0.61198,0.43354,0
0.5,0.58364,0.43671,0
0.5,0.58544,0.43406,0
0.5,0.61076,0.43598,0
0.5,0.61045,0.43671,0
0.5,0.58134,0.43987,0
0.5,0.58228,0.43863,0
0.5,0.60914,0.43987,0
0.5,0.57912,0.44304,0
0.5,0.60762,0.44304,0
0.5,0.57711,0.4462,0
0.5,0.57911,0.44304,0
0.5,0.60759,0.44309,0
0.5,0.60621,0.4462,0
0.5,0.57535,0.44937,0
0.5,0.57595,0.44852,0
0.5,0.60457,0.44937,0
0.5,0.57322,0.45253,0
0.5,0.60443,0.44967,0
0.5,0.60322,0.45253,0
0.5,0.57104,0.4557,0
0.5,0.57278,0.45329,0
0.5,0.60162,0.4557,0
0.5,0.56809,0.45886,0
0.5,0.56962,0.45724,0
0.5,0.60127,0.45658,0
0.5,0.60043,0.45886,0
0.5,0.56516,0.46203,0
0.5,0.56646,0.46079,0
0.5,0.59929,0.46203,0
0.5,0.56174,0.46519,0
0.5,0.56329,0.46366,0
0.5,0.5981,0.46446,0
0.5,0.59777,0.46519,0
0.5,0.55787,0.46835,0
0.5,0.56013,0.46665,0
0.5,0.59622,0.46835,0
0.5,0.5535,0.47152,0
0.5,0.5538,0.47136,0
0.5,0.55696,0.4691,0
0.5,0.59494,0.47085,0
0.5,0.59459,0.47152,0
0.5,0.54566,0.47468,0
0.5,0.54747,0.47389,0
0.5,0.55063,0.47272,0
0.5,0.59272,0.47468,0
0.5,0.53607,0.47785,0
0.5,0.53797,0.47725,0
0.5,0.54114,0.47615,0
0.5,0.5443,0.47513,0
0.5,0.59177,0.47595,0
0.5,0.59036,0.47785,0
0.5,0.52436,0.48101,0
0.5,0.52532,0.4808,0
0.5,0.52848,0.47987,0
0.5,0.53165,0.4789,0
0.5,0.53481,0.47817,0
0.5,0.58861,0.47972,0
0.5,0.58735,0.48101,0
0.5,0.49759,0.48418,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48339,0
0.5,0.50633,0.48318,0
0.5,0.50949,0.48297,0
0.5,0.51266,0.4827,0
0.5,0.51582,0.48234,0
0.5,0.51899,0.48192,0
0.5,0.52215,0.4814,0
0.5,0.58544,0.48268,0
0.5,0.58361,0.48418,0
0.5,0.47098,0.48734,0
0.5,0.47152,0.48732,0
0.5,0.47468,0.48716,0
0.5,0.47785,0.48696,0
0.5,0.48101,0.48671,0
0.5,0.48418,0.48638,0
0.5,0.48734,0.48595,0
0.5,0.49051,0.48543,0
0.5,0.49367,0.48486,0
0.5,0.49684,0.48429,0
0.5,0.57911,0.48725,0
0.5,0.57898,0.48734,0
0.5,0.58228,0.48514,0
0.5,0,0.48788,0
0.5,0.0031646,0.48788,0
0.5,0.0063291,0.48788,0
0.5,0.0094937,0.48788,0
0.5,0.012658,0.48788,0
0.5,0.015823,0.48788,0
0.5,0.018987,0.48788,0
0.5,0.022152,0.48788,0
0.5,0.025316,0.48788,0
0.5,0.028481,0.48788,0
0.5,0.031646,0.48788,0
0.5,0.03481,0.48788,0
0.5,0.037975,0.48788,0
0.5,0.041139,0.48788,0
0.5,0.044304,0.48788,0
0.5,0.047468,0.48788,0
0.5,0.050633,0.48788,0
0.5,0.053797,0.48788,0
0.5,0.056962,0.48788,0
0.5,0.060127,0.48788,0
0.5,0.063291,0.48788,0
0.5,0.066456,0.48788,0
0.5,0.06962,0.48788,0
0.5,0.072785,0.48788,0
0.5,0.075949,0.48788,0
0.5,0.079114,0.48788,0
0.5,0.082278,0.48788,0
0.5,0.085443,0.48788,0
0.5,0.088608,0.48788,0
0.5,0.091772,0.48788,0
0.5,0.094937,0.48788,0
0.5,0.098101,0.48788,0
0.5,0.10127,0.48788,0
0.5,0.10443,0.48788,0
0.5,0.10759,0.48788,0
0.5,0.11076,0.48788,0
0.5,0.11392,0.48788,0
0.5,0.11709,0.48788,0
0.5,0.12025,0.48788,0
0.5,0.12342,0.48788,0
0.5,0.12658,0.48788,0
0.5,0.12975,0.48788,0
0.5,0.13291,0.48788,0
0.5,0.13608,0.48788,0
0.5,0.13924,0.48788,0
0.5,0.14241,0.48788,0
0.5,0.14557,0.48788,0
0.5,0.14873,0.48788,0
0.5,0.1519,0.48788,0
0.5,0.15506,0.48788,0
0.5,0.15823,0.48788,0
0.5,0.16139,0.48788,0
0.5,0.16456,0.48788,0
0.5,0.16772,0.48788,0
0.5,0.17089,0.48788,0
0.5,0.17405,0.48788,0
0.5,0.17722,0.48788,0
0.5,0.18038,0.48788,0
0.5,0.18354,0.48788,0
0.5,0.18671,0.48788,0
0.5,0.18987,0.48788,0
0.5,0.19304,0.48788,0
0.5,0.1962,0.48788,0
0.5,0.19937,0.48788,0
0.5,0.20253,0.48788,0
0.5,0.2057,0.48788,0
0.5,0.20886,0.48788,0
0.5,0.21203,0.48788,0
0.5,0.21519,0.48788,0
0.5,0.21835,0.48788,0
0.5,0.22152,0.48788,0
0.5,0.22468,0.48788,0
0.5,0.22785,0.48788,0
0.5,0.23101,0.48788,0
0.5,0.23418,0.48788,0
0.5,0.23734,0.48788,0
0.5,0.24051,0.48788,0
0.5,0.24367,0.48788,0
0.5,0.24684,0.48788,0
0.5,0.25,0.48788,0
0.5,0.25316,0.48788,0
0.5,0.25633,0.48787,0
0.5,0.25949,0.48787,0
0.5,0.26266,0.48787,0
0.5,0.26582,0.48787,0
0.5,0.26899,0.48787,0
0.5,0.27215,0.48787,0
0.5,0.27532,0.48787,0
0.5,0.27848,0.48787,0
0.5,0.28165,0.48787,0
0.5,0.28481,0.48787,0
0.5,0.28797,0.48787,0
0.5,0.29114,0.48787,0
0.5,0.2943,0.48787,0
0.5,0.29747,0.48787,0
0.5,0.30063,0.48787,0
0.5,0.3038,0.48787,0
0.5,0.30696,0.48787,0
0.5,0.31013,0.48787,0
0.5,0.31329,0.48786,0
0.5,0.31646,0.48786,0
0.5,0.31962,0.48786,0
0.5,0.32278,0.48786,0
0.5,0.32595,0.48786,0
0.5,0.32911,0.48786,0
0.5,0.33228,0.48786,0
0.5,0.33544,0.48786,0
0.5,0.33861,0.48785,0
0.5,0.34177,0.48785,0
0.5,0.34494,0.48785,0
0.5,0.3481,0.48785,0
0.5,0.35127,0.48785,0
0.5,0.35443,0.48784,0
0.5,0.35759,0.48784,0
0.5,0.36076,0.48784,0
0.5,0.36392,0.48784,0
0.5,0.36709,0.48784,0
0.5,0.37025,0.48783,0
0.5,0.37342,0.48783,0
0.5,0.37658,0.48783,0
0.5,0.37975,0.48782,0
0.5,0.38291,0.48782,0
0.5,0.38608,0.48782,0
0.5,0.38924,0.48781,0
0.5,0.39241,0.48781,0
0.5,0.39557,0.4878,0
0.5,0.39873,0.4878,0
0.5,0.4019,0.48779,0
0.5,0.40506,0.48779,0
0.5,0.40823,0.48778,0
0.5,0.41139,0.48778,0
0.5,0.41456,0.48777,0
0.5,0.41772,0.48776,0
0.5,0.42089,0.48776,0
0.5,0.42405,0.48775,0
0.5,0.42722,0.48774,0
0.5,0.43038,0.48773,0
0.5,0.43354,0.48772,0
0.5,0.43671,0.4877,0
0.5,0.43987,0.48769,0
0.5,0.44304,0.48767,0
0.5,0.4462,0.48766,0
0.5,0.44937,0.48764,0
0.5,0.45253,0.48761,0
0.5,0.4557,0.48758,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.4874,0
0.5,0.57595,0.48919,0
0.5,0.57351,0.49051,0
0.5,0.56962,0.49262,0
0.5,0.56747,0.49367,0
0.5,0.57278,0.4909,0
0.5,0.56013,0.49667,0
0.5,0.55964,0.49684,0
0.5,0.56329,0.49547,0
0.5,0.56646,0.49414,0
0.5,0.55063,0.49982,0
0.5,0.54992,0.5,0
0.5,0.5538,0.4989,0
0.5,0.55696,0.49787,0
0.5,0.54114,0.50265,0
0.5,0.53905,0.50316,0
0.5,0.5443,0.50179,0
0.5,0.54747,0.50078,0
0.5,0.52848,0.50604,0
0.5,0.52691,0.50633,0
0.5,0.53165,0.50525,0
0.5,0.53481,0.50438,0
0.5,0.53797,0.50348,0
0.5,0.51582,0.50909,0
0.5,0.51443,0.50949,0
0.5,0.51899,0.50824,0
0.5,0.52215,0.50744,0
0.5,0.52532,0.50672,0
0.5,0.0031646,0.51212,0
0.5,0,0.51212,0
0.5,0.0063291,0.51212,0
0.5,0.0094937,0.51212,0
0.5,0.012658,0.51212,0
0.5,0.015823,0.51212,0
0.5,0.018987,0.51212,0
0.5,0.022152,0.51212,0
0.5,0.025316,0.51212,0
0.5,0.028481,0.51212,0
0.5,0.031646,0.51212,0
0.5,0.03481,0.51212,0
0.5,0.037975,0.51212,0
0.5,0.041139,0.51212,0
0.5,0.044304,0.51212,0
0.5,0.047468,0.51212,0
0.5,0.050633,0.51212,0
0.5,0.053797,0.51212,0
0.5,0.056962,0.51212,0
0.5,0.060127,0.51212,0
0.5,0.063291,0.51212,0
0.5,0.066456,0.51212,0
0.5,0.06962,0.51212,0
0.5,0.072785,0.51212,0
0.5,0.075949,0.51212,0
0.5,0.079114,0.51212,0
0.5,0.082278,0.51212,0
0.5,0.085443,0.51212,0
0.5,0.088608,0.51212,0
0.5,0.091772,0.51212,0
0.5,0.094937,0.51212,0
0.5,0.098101,0.51212,0
0.5,0.10127,0.51212,0
0.5,0.10443,0.51212,0
0.5,0.10759,0.51212,0
0.5,0.11076,0.51212,0
0.5,0.11392,0.51212,0
0.5,0.11709,0.51212,0
0.5,0.12025,0.51212,0
0.5,0.12342,0.51212,0
0.5,0.12658,0.51212,0
0.5,0.12975,0.51212,0
0.5,0.13291,0.51212,0
0.5,0.13608,0.51212,0
0.5,0.13924,0.51212,0
0.5,0.14241,0.51212,0
0.5,0.14557,0.51212,0
0.5,0.14873,0.51212,0
0.5,0.1519,0.51212,0
0.5,0.15506,0.51212,0
0.5,0.15823,0.51212,0
0.5,0.16139,0.51212,0
0.5,0.16456,0.51212,0
0.5,0.16772,0.51212,0
0.5,0.17089,0.51212,0
0.5,0.17405,0.51212,0
0.5,0.17722,0.51212,0
0.5,0.18038,0.51212,0
0.5,0.18354,0.51212,0
0.5,0.18671,0.51212,0
0.5,0.18987,0.51212,0
0.5,0.19304,0.51212,0
0.5,0.1962,0.51212,0
0.5,0.19937,0.51212,0
0.5,0.20253,0.51212,0
0.5,0.2057,0.51212,0
0.5,0.20886,0.51212,0
0.5,0.21203,0.51212,0
0.5,0.21519,0.51212,0
0.5,0.21835,0.51212,0
0.5,0.22152,0.51212,0
0.5,0.22468,0.51212,0
0.5,0.22785,0.51212,0
0.5,0.23101,0.51212,0
0.5,0.23418,0.51212,0
0.5,0.23734,0.51212,0
0.5,0.24051,0.51212,0
0.5,0.24367,0.51212,0
0.5,0.24684,0.51212,0
0.5,0.25,0.51212,0
0.5,0.25316,0.51213,0
0.5,0.25633,0.51213,0
0.5,0.25949,0.51213,0
0.5,0.26266,0.51213,0
0.5,0.26582,0.51213,0
0.5,0.26899,0.51213,0
0.5,0.27215,0.51213,0
0.5,0.27532,0.51213,0
0.5,0.27848,0.51213,0
0.5,0.28165,0.51213,0
0.5,0.28481,0.51213,0
0.5,0.28797,0.51213,0
0.5,0.29114,0.51213,0
0.5,0.2943,0.51213,0
0.5,0.29747,0.51213,0
0.5,0.30063,0.51213,0
0.5,0.3038,0.51213,0
0.5,0.30696,0.51213,0
0.5,0.31013,0.51213,0
0.5,0.31329,0.51214,0
0.5,0.31646,0.51214,0
0.5,0.31962,0.51214,0
0.5,0.32278,0.51214,0
0.5,0.32595,0.51214,0
0.5,0.32911,0.51214,0
0.5,0.33228,0.51214,0
0.5,0.33544,0.51215,0
0.5,0.33861,0.51215,0
0.5,0.34177,0.51215,0
0.5,0.34494,0.51215,0
0.5,0.3481,0.51215,0
0.5,0.35127,0.51216,0
0.5,0.35443,0.51216,0
0.5,0.35759,0.51216,0
0.5,0.36076,0.51216,0
0.5,0.36392,0.51216,0
0.5,0.36709,0.51217,0
0.5,0.37025,0.51217,0
0.5,0.37342,0.51217,0
0.5,0.37658,0.51218,0
0.5,0.37975,0.51218,0
0.5,0.38291,0.51218,0
0.5,0.38608,0.51219,0
0.5,0.38924,0.51219,0
0.5,0.39241,0.5122,0
0.5,0.39557,0.5122,0
0.5,0.39873,0.51221,0
0.5,0.4019,0.51221,0
0.5,0.40506,0.51222,0
0.5,0.40823,0.51223,0
0.5,0.41139,0.51223,0
0.5,0.41456,0.51224,0
0.5,0.41772,0.51225,0
0.5,0.42089,0.51226,0
0.5,0.42405,0.51227,0
0.5,0.42722,0.51228,0
0.5,0.43038,0.51229,0
0.5,0.43354,0.5123,0
0.5,0.43671,0.51232,0
0.5,0.43987,0.51233,0
0.5,0.44304,0.51235,0
0.5,0.4462,0.51237,0
0.5,0.44937,0.51239,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.51261,0
0.5,0.47057,0.51266,0
0.5,0.50633,0.51225,0
0.5,0.50495,0.51266,0
0.5,0.50949,0.51112,0
0.5,0.51266,0.51005,0
0.5,0.47152,0.51269,0
0.5,0.47468,0.51282,0
0.5,0.47785,0.51297,0
0.5,0.48101,0.51315,0
0.5,0.48418,0.51336,0
0.5,0.48734,0.51359,0
0.5,0.49051,0.51384,0
0.5,0.49367,0.51403,0
0.5,0.49684,0.51409,0
0.5,0.5,0.51382,0
0.5,0.50316,0.51321,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0.006,-0.255957,0.00294072,0.000767867,0.00170195,0.897985,0.38507,0.396349,0.0149914,0.2554,0.0880271,0.0718454,2297,0,11,6,6,2
1,0.0063,-0.268189,0.00317419,0.000844776,0.00170367,0.367221,0.105633,0.198085,0.00921702,0.125994,0.0435745,0.0357181,2297,0,3,3,3,1
2,0.0066,-0.280287,0.00343116,0.000924921,0.0017058,0.351228,0.106578,0.186384,0.00932198,0.144984,0.0442852,0.0359196,2297,0,3,3,3,1
3,0.0069,-0.292284,0.00370266,0.00100834,0.00170827,0.362679,0.106391,0.197394,0.0095593,0.14224,0.0438001,0.0364439,2297,0,3,3,3,1
4,0.0072,-0.304158,0.00399034,0.00109494,0.00171113,0.489861,0.148826,0.283681,0.0110454,0.293544,0.089943,0.0743693,2383,0,4,4,4,2
5,0.0075,-0.315925,0.0042933,0.0011847,0.00171439,0.507868,0.149189,0.266976,0.0116508,0.133523,0.0458401,0.0366548,2383,0,4,4,4,1
6,0.0078,-0.327568,0.0046131,0.00127749,0.00171814,0.499096,0.148829,0.25066,0.0122458,0.138226,0.045205,0.0361677,2383,0,4,4,4,1
7,0.0081,-0.339075,0.00495065,0.00137321,0.00172242,0.49579,0.149492,0.250661,0.011874,0.132667,0.0459517,0.03647,2383,0,4,4,4,1
8,0.0084,-0.350418,0.00530684,0.00147172,0.00172733,0.647101,0.190255,0.353103,0.01342,0.272898,0.0941381,0.0755602,2489,0,5,5,5,2
9,0.0087,-0.361607,0.00568121,0.00157295,0.00173292,0.640898,0.188664,0.321569,0.0140593,0.150755,0.0472525,0.0379612,2489,0,5,5,5,1
10,0.009,-0.3726,0.00607609,0.00167668,0.00173933,0.772556,0.228272,0.407493,0.0151073,0.298784,0.0956477,0.0766794,2518,0,6,6,6,2
11,0.0093,-0.38338,0.00649129,0.00178268,0.00174673,0.89707,0.273392,0.451692,0.0171098,0.284195,0.0944932,0.0753129,2592,0,7,7,7,2
12,0.0096,-0.393901,0.00692734,0.0018907,0.00175533,1.05468,0.333051,0.521674,0.018719,0.294169,0.0946074,0.0753843,2656,0,8,8,8,2
13,0.0099,-0.404066,0.00738529,0.00200004,0.00176571,1.23903,0.379262,0.59317,0.0212485,0.149785,0.048308,0.0394854,2656,0,9,9,9,1
14,0.0102,-0.413254,0.00790483,0.00210751,0.00178088,2.2229,0.677637,1.04694,0.0287265,0.148664,0.0479539,0.0390822,2656,0,16,16,16,1
15,0.0105,-0.312295,0.0514076,0.00163949,0.00235195,111.602,36.1484,49.8154,0.581683,0.608342,0.188914,0.146365,3996,0,701,666,666,3
16,0.0108,-0.296864,0.0639542,0.00160301,0.00247927,49.953,16.7814,22.1941,0.235119,0.485481,0.133645,0.107915,4256,0,246,239,239,2
17,0.0111,-0.289387,0.0724765,0.00160604,0.00256374,32.0883,10.3758,14.4395,0.167096,0.229322,0.065058,0.0526851,4256,0,143,140,140,1
18,0.0114,-0.280248,0.081789,0.00159735,0.00265731,39.2087,12.882,17.6371,0.200377,0.508602,0.138726,0.111205,4563,0,175,172,172,2
19,0.0117,-0.27225,0.0904749,0.00159259,0.00274465,48.7287,15.6634,22.1894,0.190434,0.251562,0.0682808,0.0548045,4563,0,197,195,195,1
20,0.012,-0.265747,0.0981165,0.00159441,0.00282312,51.7336,16.9528,23.6378,0.203665,0.550852,0.154544,0.121586,4985,0,211,208,208,2


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_11.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.474,0.48734,0
0.5,0.47468,0.48732,0
0.5,0.47785,0.48721,0
0.5,0.48101,0.48706,0
0.5,0.48418,0.48687,0
0.5,0.48734,0.48661,0
0.5,0.49051,0.48628,0
0.5,0.49367,0.48596,0
0.5,0.49684,0.4857,0
0.5,0.5,0.48568,0
0.5,0.50316,0.48604,0
0.5,0.50633,0.48706,0
0.5,0.5069,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48778,0
0.5,0.26266,0.48778,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48777,0
0.5,0.31962,0.48777,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48776,0
0.5,0.3481,0.48776,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48775,0
0.5,0.36709,0.48775,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48774,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48773,0
0.5,0.39241,0.48773,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48772,0
0.5,0.4019,0.48772,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.48771,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.4877,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48769,0
0.5,0.42405,0.48768,0
0.5,0.42722,0.48768,0
0.5,0.43038,0.48767,0
0.5,0.43354,0.48766,0
0.5,0.43671,0.48765,0
0.5,0.43987,0.48764,0
0.5,0.44304,0.48763,0
0.5,0.4462,0.48762,0
0.5,0.44937,0.4876,0
0.5,0.45253,0.48759,0
0.5,0.4557,0.48757,0
0.5,0.45886,0.48755,0
0.5,0.46203,0.48752,0
0.5,0.46519,0.48748,0
0.5,0.46835,0.48744,0
0.5,0.47152,0.48739,0
0.5,0.50949,0.48885,0
0.5,0.51136,0.49051,0
0.5,0.51266,0.49236,0
0.5,0.51352,0.49367,0
0.5,0.51454,0.49684,0
0.5,0.51453,0.5,0
0.5,0.5136,0.50316,0
0.5,0.51266,0.5046,0
0.5,0.51165,0.50633,0
0.5,0.50949,0.50853,0
0.5,0.50837,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51222,0
0.5,0.26582,0.51222,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51223,0
0.5,0.31962,0.51223,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51224,0
0.5,0.3481,0.51224,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51225,0
0.5,0.36709,0.51225,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51226,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51227,0
0.5,0.39241,0.51227,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51228,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.51229,0
0.5,0.40823,0.51229,0
0.5,0.41139,0.5123,0
0.5,0.41456,0.5123,0
0.5,0.41772,0.51231,0
0.5,0.42089,0.51231,0
0.5,0.42405,0.51232,0
0.5,0.42722,0.51233,0
0.5,0.43038,0.51234,0
0.5,0.43354,0.51234,0
0.5,0.43671,0.51235,0
0.5,0.43987,0.51236,0
0.5,0.44304,0.51238,0
0.5,0.4462,0.51239,0
0.5,0.44937,0.5124,0
0.5,0.45253,0.51242,0
0.5,0.4557,0.51244,0
0.5,0.45886,0.51246,0
0.5,0.46203,0.51249,0
0.5,0.46519,0.51252,0
0.5,0.46835,0.51255,0
0.5,0.47152,0.51259,0
0.5,0.47468,0.51265,0
0.5,0.47518,0.51266,0
0.5,0.50316,0.51226,0
0.5,0.50139,0.51266,0
0.5,0.50633,0.51085,0
0.5,0.47785,0.51273,0
0.5,0.48101,0.51284,0
0.5,0.48418,0.51297,0
0.5,0.48734,0.51312,0
0.5,0.49051,0.51329,0
0.5,0.49367,0.5134,0
0.5,0.49684,0.51338,0
0.5,0.5,0.51301,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_12.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4732,0.48734,0
0.5,0.47468,0.4873,0
0.5,0.47785,0.48718,0
0.5,0.48101,0.48703,0
0.5,0.48418,0.48682,0
0.5,0.48734,0.48654,0
0.5,0.49051,0.48619,0
0.5,0.49367,0.48583,0
0.5,0.49684,0.48551,0
0.5,0.5,0.48541,0
0.5,0.50316,0.48565,0
0.5,0.50633,0.48647,0
0.5,0.50828,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48778,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48777,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48776,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48775,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48773,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48772,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.48771,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.4877,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48768,0
0.5,0.42722,0.48767,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48766,0
0.5,0.43671,0.48765,0
0.5,0.43987,0.48764,0
0.5,0.44304,0.48763,0
0.5,0.4462,0.48761,0
0.5,0.44937,0.4876,0
0.5,0.45253,0.48758,0
0.5,0.4557,0.48756,0
0.5,0.45886,0.48754,0
0.5,0.46203,0.48751,0
0.5,0.46519,0.48747,0
0.5,0.46835,0.48743,0
0.5,0.47152,0.48738,0
0.5,0.50949,0.48798,0
0.5,0.51254,0.49051,0
0.5,0.51266,0.49067,0
0.5,0.51471,0.49367,0
0.5,0.5156,0.49684,0
0.5,0.51546,0.5,0
0.5,0.5144,0.50316,0
0.5,0.51266,0.50559,0
0.5,0.51219,0.50633,0
0.5,0.50949,0.50893,0
0.5,0.50881,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51222,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51223,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51224,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51225,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51227,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51228,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.51229,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.5123,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51231,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51233,0
0.5,0.42722,0.51233,0
0.5,0.43038,0.51234,0
0.5,0.43354,0.51235,0
0.5,0.43671,0.51236,0
0.5,0.43987,0.51237,0
0.5,0.44304,0.51238,0
0.5,0.4462,0.5124,0
0.5,0.44937,0.51241,0
0.5,0.45253,0.51243,0
0.5,0.4557,0.51245,0
0.5,0.45886,0.51247,0
0.5,0.46203,0.5125,0
0.5,0.46519,0.51253,0
0.5,0.46835,0.51257,0
0.5,0.47152,0.51261,0
0.5,0.47398,0.51266,0
0.5,0.50316,0.5124,0
0.5,0.50197,0.51266,0
0.5,0.50633,0.51108,0
0.5,0.47468,0.51267,0
0.5,0.47785,0.51277,0
0.5,0.48101,0.51288,0
0.5,0.48418,0.51302,0
0.5,0.48734,0.51318,0
0.5,0.49051,0.51336,0
0.5,0.49367,0.51349,0
0.5,0.49684,0.51348,0
0.5,0.5,0.51314,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_13.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4726,0.48734,0
0.5,0.47468,0.48728,0
0.5,0.47785,0.48716,0
0.5,0.48101,0.487,0
0.5,0.48418,0.48678,0
0.5,0.48734,0.48649,0
0.5,0.49051,0.48612,0
0.5,0.49367,0.48572,0
0.5,0.49684,0.48535,0
0.5,0.5,0.48516,0
0.5,0.50316,0.48526,0
0.5,0.50633,0.48584,0
0.5,0.50949,0.48699,0
0.5,0.51018,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48778,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48777,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48776,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48775,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48774,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.48771,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48769,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48768,0
0.5,0.42722,0.48767,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.48761,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48753,0
0.5,0.46203,0.4875,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48742,0
0.5,0.47152,0.48737,0
0.5,0.51266,0.48898,0
0.5,0.51445,0.49051,0
0.5,0.51582,0.49248,0
0.5,0.51665,0.49367,0
0.5,0.51758,0.49684,0
0.5,0.5172,0.5,0
0.5,0.51582,0.50265,0
0.5,0.51561,0.50316,0
0.5,0.513,0.50633,0
0.5,0.50949,0.50937,0
0.5,0.50934,0.50949,0
0.5,0.51266,0.50662,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51225,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51226,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51227,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51228,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51232,0
0.5,0.42405,0.51233,0
0.5,0.42722,0.51234,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51237,0
0.5,0.43987,0.51238,0
0.5,0.44304,0.51239,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51242,0
0.5,0.45253,0.51244,0
0.5,0.4557,0.51246,0
0.5,0.45886,0.51248,0
0.5,0.46203,0.51251,0
0.5,0.46519,0.51254,0
0.5,0.46835,0.51258,0
0.5,0.47152,0.51263,0
0.5,0.47293,0.51266,0
0.5,0.50316,0.51254,0
0.5,0.50258,0.51266,0
0.5,0.50633,0.5113,0
0.5,0.47468,0.5127,0
0.5,0.47785,0.5128,0
0.5,0.48101,0.51292,0
0.5,0.48418,0.51306,0
0.5,0.48734,0.51324,0
0.5,0.49051,0.51343,0
0.5,0.49367,0.51357,0
0.5,0.49684,0.51357,0
0.5,0.5,0.51326,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_14.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48523,0
0.5,0.5,0.48492,0
0.5,0.50316,0.4848,0
0.5,0.50633,0.48497,0
0.5,0.50949,0.48551,0
0.5,0.51266,0.48652,0
0.5,0.51446,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.4877,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.51582,0.48815,0
0.5,0.51896,0.49051,0
0.5,0.51899,0.49054,0
0.5,0.52128,0.49367,0
0.5,0.52193,0.49684,0
0.5,0.52101,0.5,0
0.5,0.51899,0.50249,0
0.5,0.51848,0.50316,0
0.5,0.51582,0.50531,0
0.5,0.51465,0.50633,0
0.5,0.51266,0.50767,0
0.5,0.5101,0.50949,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51222,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51223,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51224,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.51229,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.5123,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51231,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51234,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51237,0
0.5,0.43987,0.51238,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.51249,0
0.5,0.46203,0.51252,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47213,0.51266,0
0.5,0.50633,0.51153,0
0.5,0.50317,0.51266,0
0.5,0.50949,0.50985,0
0.5,0.47468,0.51272,0
0.5,0.47785,0.51282,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51365,0
0.5,0.5,0.51336,0
0.5,0.50316,0.51266,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.63285,0.37975,0
0.5,0.63291,0.37971,0
0.5,0.63608,0.37917,0
0.5,0.63856,0.37975,0
0.5,0.62806,0.38291,0
0.5,0.62975,0.38138,0
0.5,0.63924,0.37993,0
0.5,0.6423,0.38291,0
0.5,0.62525,0.38608,0
0.5,0.62658,0.38436,0
0.5,0.64241,0.38316,0
0.5,0.64339,0.38608,0
0.5,0.62321,0.38924,0
0.5,0.62342,0.38892,0
0.5,0.64347,0.38924,0
0.5,0.62136,0.39241,0
0.5,0.64286,0.39241,0
0.5,0.61957,0.39557,0
0.5,0.62025,0.39443,0
0.5,0.64241,0.39366,0
0.5,0.64185,0.39557,0
0.5,0.61778,0.39873,0
0.5,0.64063,0.39873,0
0.5,0.61594,0.4019,0
0.5,0.61709,0.40003,0
0.5,0.63924,0.40159,0
0.5,0.63911,0.4019,0
0.5,0.61416,0.40506,0
0.5,0.63776,0.40506,0
0.5,0.61239,0.40823,0
0.5,0.61392,0.4055,0
0.5,0.63608,0.4082,0
0.5,0.63606,0.40823,0
0.5,0.61084,0.41139,0
0.5,0.63446,0.41139,0
0.5,0.60901,0.41456,0
0.5,0.61076,0.41154,0
0.5,0.63291,0.41402,0
0.5,0.63264,0.41456,0
0.5,0.60741,0.41772,0
0.5,0.60759,0.41739,0
0.5,0.63102,0.41772,0
0.5,0.60569,0.42089,0
0.5,0.62975,0.42008,0
0.5,0.62937,0.42089,0
0.5,0.60399,0.42405,0
0.5,0.60443,0.42331,0
0.5,0.62791,0.42405,0
0.5,0.60223,0.42722,0
0.5,0.62658,0.42658,0
0.5,0.62629,0.42722,0
0.5,0.60055,0.43038,0
0.5,0.60127,0.42917,0
0.5,0.62489,0.43038,0
0.5,0.59875,0.43354,0
0.5,0.62342,0.43336,0
0.5,0.62334,0.43354,0
0.5,0.59685,0.43671,0
0.5,0.5981,0.43473,0
0.5,0.622,0.43671,0
0.5,0.595,0.43987,0
0.5,0.62043,0.43987,0
0.5,0.59276,0.44304,0
0.5,0.59494,0.43998,0
0.5,0.62025,0.44023,0
0.5,0.61912,0.44304,0
0.5,0.59039,0.4462,0
0.5,0.59177,0.44444,0
0.5,0.61765,0.4462,0
0.5,0.58773,0.44937,0
0.5,0.58861,0.44836,0
0.5,0.61709,0.44731,0
0.5,0.61618,0.44937,0
0.5,0.5849,0.45253,0
0.5,0.58544,0.45195,0
0.5,0.61466,0.45253,0
0.5,0.58176,0.4557,0
0.5,0.58228,0.4552,0
0.5,0.61392,0.4539,0
0.5,0.61301,0.4557,0
0.5,0.57842,0.45886,0
0.5,0.57911,0.4582,0
0.5,0.61102,0.45886,0
0.5,0.57497,0.46203,0
0.5,0.57595,0.46117,0
0.5,0.61076,0.4593,0
0.5,0.60908,0.46203,0
0.5,0.57097,0.46519,0
0.5,0.57278,0.46383,0
0.5,0.60759,0.46446,0
0.5,0.60715,0.46519,0
0.5,0.56598,0.46835,0
0.5,0.56646,0.46808,0
0.5,0.56962,0.46613,0
0.5,0.60531,0.46835,0
0.5,0.55952,0.47152,0
0.5,0.56013,0.47124,0
0.5,0.56329,0.46969,0
0.5,0.60443,0.46966,0
0.5,0.60321,0.47152,0
0.5,0.55119,0.47468,0
0.5,0.5538,0.4737,0
0.5,0.55696,0.47252,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54132,0.47785,0
0.5,0.5443,0.47685,0
0.5,0.54747,0.47581,0
0.5,0.55063,0.47485,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.52758,0.48101,0
0.5,0.52848,0.48076,0
0.5,0.53165,0.47988,0
0.5,0.53481,0.47921,0
0.5,0.53797,0.47858,0
0.5,0.54114,0.4779,0
0.5,0.59494,0.47925,0
0.5,0.5927,0.48101,0
0.5,0.50834,0.48418,0
0.5,0.50949,0.48407,0
0.5,0.51266,0.4837,0
0.5,0.51582,0.48331,0
0.5,0.51899,0.48285,0
0.5,0.52215,0.48227,0
0.5,0.52532,0.48153,0
0.5,0.58861,0.48399,0
0.5,0.58836,0.48418,0
0.5,0.59177,0.48173,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48482,0
0.5,0.50316,0.48451,0
0.5,0.50633,0.48433,0
0.5,0.58544,0.4862,0
0.5,0.5836,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.48991,0
0.5,0.57783,0.49051,0
0.5,0.58228,0.48814,0
0.5,0.57278,0.49288,0
0.5,0.57081,0.49367,0
0.5,0.57595,0.49146,0
0.5,0.56329,0.49643,0
0.5,0.56184,0.49684,0
0.5,0.56646,0.49545,0
0.5,0.56962,0.49422,0
0.5,0.5538,0.49947,0
0.5,0.55177,0.5,0
0.5,0.55696,0.49848,0
0.5,0.56013,0.49742,0
0.5,0.54114,0.50265,0
0.5,0.53881,0.50316,0
0.5,0.5443,0.50196,0
0.5,0.54747,0.50125,0
0.5,0.55063,0.50036,0
0.5,0.52532,0.50626,0
0.5,0.52487,0.50633,0
0.5,0.52848,0.5057,0
0.5,0.53165,0.50501,0
0.5,0.53481,0.50423,0
0.5,0.53797,0.50339,0
0.5,0.51266,0.50949,0
0.5,0.51265,0.50949,0
0.5,0.51582,0.50855,0
0.5,0.51899,0.50764,0
0.5,0.52215,0.50692,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51185,0
0.5,0.50351,0.51266,0
0.5,0.50949,0.51073,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51276,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.64791,0.3481,0
0.5,0.64873,0.34745,0
0.5,0.6519,0.346,0
0.5,0.65506,0.34582,0
0.5,0.65823,0.34694,0
0.5,0.65948,0.3481,0
0.5,0.64457,0.35127,0
0.5,0.64557,0.35005,0
0.5,0.66126,0.35127,0
0.5,0.64242,0.35443,0
0.5,0.66139,0.35223,0
0.5,0.66167,0.35443,0
0.5,0.64041,0.35759,0
0.5,0.64241,0.35446,0
0.5,0.66139,0.35664,0
0.5,0.6613,0.35759,0
0.5,0.63852,0.36076,0
0.5,0.63924,0.35959,0
0.5,0.66047,0.36076,0
0.5,0.63678,0.36392,0
0.5,0.65924,0.36392,0
0.5,0.63501,0.36709,0
0.5,0.63608,0.36528,0
0.5,0.65823,0.36588,0
0.5,0.65769,0.36709,0
0.5,0.63323,0.37025,0
0.5,0.65612,0.37025,0
0.5,0.63145,0.37342,0
0.5,0.63291,0.37087,0
0.5,0.65506,0.37216,0
0.5,0.65445,0.37342,0
0.5,0.6298,0.37658,0
0.5,0.65294,0.37658,0
0.5,0.62795,0.37975,0
0.5,0.62975,0.37669,0
0.5,0.6519,0.37855,0
0.5,0.65134,0.37975,0
0.5,0.62622,0.38291,0
0.5,0.62658,0.3823,0
0.5,0.64977,0.38291,0
0.5,0.62429,0.38608,0
0.5,0.64873,0.38483,0
0.5,0.64815,0.38608,0
0.5,0.62244,0.38924,0
0.5,0.62342,0.38764,0
0.5,0.64656,0.38924,0
0.5,0.6206,0.39241,0
0.5,0.64557,0.39091,0
0.5,0.64474,0.39241,0
0.5,0.61857,0.39557,0
0.5,0.62025,0.39296,0
0.5,0.64297,0.39557,0
0.5,0.61691,0.39873,0
0.5,0.61709,0.39843,0
0.5,0.64241,0.39657,0
0.5,0.6413,0.39873,0
0.5,0.61511,0.4019,0
0.5,0.63948,0.4019,0
0.5,0.61338,0.40506,0
0.5,0.61392,0.40413,0
0.5,0.63924,0.40233,0
0.5,0.63788,0.40506,0
0.5,0.61175,0.40823,0
0.5,0.63609,0.40823,0
0.5,0.61017,0.41139,0
0.5,0.61076,0.41031,0
0.5,0.63608,0.40824,0
0.5,0.63452,0.41139,0
0.5,0.60847,0.41456,0
0.5,0.63291,0.41427,0
0.5,0.63278,0.41456,0
0.5,0.60686,0.41772,0
0.5,0.60759,0.41639,0
0.5,0.63127,0.41772,0
0.5,0.60526,0.42089,0
0.5,0.62975,0.42061,0
0.5,0.62962,0.42089,0
0.5,0.60353,0.42405,0
0.5,0.60443,0.42249,0
0.5,0.62826,0.42405,0
0.5,0.6019,0.42722,0
0.5,0.62665,0.42722,0
0.5,0.60023,0.43038,0
0.5,0.60127,0.42856,0
0.5,0.62658,0.42735,0
0.5,0.62526,0.43038,0
0.5,0.59852,0.43354,0
0.5,0.62375,0.43354,0
0.5,0.59664,0.43671,0
0.5,0.5981,0.43433,0
0.5,0.62342,0.43423,0
0.5,0.62237,0.43671,0
0.5,0.59489,0.43987,0
0.5,0.59494,0.43981,0
0.5,0.62088,0.43987,0
0.5,0.59272,0.44304,0
0.5,0.62025,0.44116,0
0.5,0.61948,0.44304,0
0.5,0.59037,0.4462,0
0.5,0.59177,0.44442,0
0.5,0.61808,0.4462,0
0.5,0.58761,0.44937,0
0.5,0.58861,0.44825,0
0.5,0.61709,0.44819,0
0.5,0.61656,0.44937,0
0.5,0.58468,0.45253,0
0.5,0.58544,0.45173,0
0.5,0.61508,0.45253,0
0.5,0.58154,0.4557,0
0.5,0.58228,0.45496,0
0.5,0.61392,0.45464,0
0.5,0.61338,0.4557,0
0.5,0.57824,0.45886,0
0.5,0.57911,0.45803,0
0.5,0.61142,0.45886,0
0.5,0.57481,0.46203,0
0.5,0.57595,0.46102,0
0.5,0.61076,0.45989,0
0.5,0.60934,0.46203,0
0.5,0.57085,0.46519,0
0.5,0.57278,0.46373,0
0.5,0.60759,0.46474,0
0.5,0.60729,0.46519,0
0.5,0.56597,0.46835,0
0.5,0.56646,0.46807,0
0.5,0.56962,0.46607,0
0.5,0.60533,0.46835,0
0.5,0.5595,0.47152,0
0.5,0.56013,0.47123,0
0.5,0.56329,0.46968,0
0.5,0.60443,0.46968,0
0.5,0.60321,0.47152,0
0.5,0.55094,0.47468,0
0.5,0.5538,0.47363,0
0.5,0.55696,0.47249,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.5412,0.47785,0
0.5,0.5443,0.47678,0
0.5,0.54747,0.47572,0
0.5,0.55063,0.47478,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.52721,0.48101,0
0.5,0.52848,0.48063,0
0.5,0.53165,0.47977,0
0.5,0.53481,0.47913,0
0.5,0.53797,0.47853,0
0.5,0.54114,0.47786,0
0.5,0.59494,0.47925,0
0.5,0.59272,0.48101,0
0.5,0.5079,0.48418,0
0.5,0.50949,0.48402,0
0.5,0.51266,0.48363,0
0.5,0.51582,0.48326,0
0.5,0.51899,0.48281,0
0.5,0.52215,0.48223,0
0.5,0.52532,0.48146,0
0.5,0.58861,0.48401,0
0.5,0.58839,0.48418,0
0.5,0.59177,0.48174,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48482,0
0.5,0.50316,0.4845,0
0.5,0.50633,0.48431,0
0.5,0.58544,0.48629,0
0.5,0.58382,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49002,0
0.5,0.57805,0.49051,0
0.5,0.58228,0.48829,0
0.5,0.57278,0.49299,0
0.5,0.57109,0.49367,0
0.5,0.57595,0.49157,0
0.5,0.56329,0.49648,0
0.5,0.56198,0.49684,0
0.5,0.56646,0.49554,0
0.5,0.56962,0.49434,0
0.5,0.5538,0.49952,0
0.5,0.552,0.5,0
0.5,0.55696,0.49852,0
0.5,0.56013,0.49746,0
0.5,0.54114,0.50267,0
0.5,0.53888,0.50316,0
0.5,0.5443,0.50201,0
0.5,0.54747,0.50132,0
0.5,0.55063,0.50044,0
0.5,0.52532,0.5063,0
0.5,0.52514,0.50633,0
0.5,0.52848,0.50576,0
0.5,0.53165,0.50507,0
0.5,0.53481,0.50428,0
0.5,0.53797,0.5034,0
0.5,0.51582,0.50859,0
0.5,0.51288,0.50949,0
0.5,0.51899,0.50768,0
0.5,0.52215,0.50697,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51188,0
0.5,0.50353,0.51266,0
0.5,0.50949,0.5108,0
0.5,0.51266,0.50958,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51277,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.66012,0.32595,0
0.5,0.66139,0.32502,0
0.5,0.66456,0.32396,0
0.5,0.66772,0.32401,0
0.5,0.67089,0.32571,0
0.5,0.67113,0.32595,0
0.5,0.65662,0.32911,0
0.5,0.65823,0.32738,0
0.5,0.67298,0.32911,0
0.5,0.65416,0.33228,0
0.5,0.65506,0.33098,0
0.5,0.67346,0.33228,0
0.5,0.65225,0.33544,0
0.5,0.67312,0.33544,0
0.5,0.65036,0.33861,0
0.5,0.6519,0.33607,0
0.5,0.67227,0.33861,0
0.5,0.64862,0.34177,0
0.5,0.64873,0.34159,0
0.5,0.67089,0.3417,0
0.5,0.67086,0.34177,0
0.5,0.64682,0.34494,0
0.5,0.66943,0.34494,0
0.5,0.64512,0.3481,0
0.5,0.64557,0.34733,0
0.5,0.66772,0.34802,0
0.5,0.66768,0.3481,0
0.5,0.64331,0.35127,0
0.5,0.66614,0.35127,0
0.5,0.64166,0.35443,0
0.5,0.64241,0.35312,0
0.5,0.66456,0.35412,0
0.5,0.6644,0.35443,0
0.5,0.63998,0.35759,0
0.5,0.66287,0.35759,0
0.5,0.63819,0.36076,0
0.5,0.63924,0.35897,0
0.5,0.66139,0.36027,0
0.5,0.66115,0.36076,0
0.5,0.63657,0.36392,0
0.5,0.65962,0.36392,0
0.5,0.63482,0.36709,0
0.5,0.63608,0.36491,0
0.5,0.65823,0.3666,0
0.5,0.65801,0.36709,0
0.5,0.63314,0.37025,0
0.5,0.65657,0.37025,0
0.5,0.6314,0.37342,0
0.5,0.63291,0.37072,0
0.5,0.65506,0.37307,0
0.5,0.6549,0.37342,0
0.5,0.62979,0.37658,0
0.5,0.65347,0.37658,0
0.5,0.62792,0.37975,0
0.5,0.62975,0.37665,0
0.5,0.6519,0.37966,0
0.5,0.65186,0.37975,0
0.5,0.62621,0.38291,0
0.5,0.62658,0.38227,0
0.5,0.65036,0.38291,0
0.5,0.62429,0.38608,0
0.5,0.64873,0.38598,0
0.5,0.64869,0.38608,0
0.5,0.6224,0.38924,0
0.5,0.62342,0.3876,0
0.5,0.64722,0.38924,0
0.5,0.62047,0.39241,0
0.5,0.64557,0.3921,0
0.5,0.6454,0.39241,0
0.5,0.61835,0.39557,0
0.5,0.62025,0.39273,0
0.5,0.64375,0.39557,0
0.5,0.61662,0.39873,0
0.5,0.61709,0.39795,0
0.5,0.64241,0.39789,0
0.5,0.64197,0.39873,0
0.5,0.61485,0.4019,0
0.5,0.64008,0.4019,0
0.5,0.61309,0.40506,0
0.5,0.61392,0.40362,0
0.5,0.63924,0.40321,0
0.5,0.63814,0.40506,0
0.5,0.61151,0.40823,0
0.5,0.63623,0.40823,0
0.5,0.60989,0.41139,0
0.5,0.61076,0.4098,0
0.5,0.63608,0.4085,0
0.5,0.63465,0.41139,0
0.5,0.60824,0.41456,0
0.5,0.63294,0.41456,0
0.5,0.60661,0.41772,0
0.5,0.60759,0.41592,0
0.5,0.63291,0.41461,0
0.5,0.63148,0.41772,0
0.5,0.60504,0.42089,0
0.5,0.62984,0.42089,0
0.5,0.60331,0.42405,0
0.5,0.60443,0.42206,0
0.5,0.62975,0.42107,0
0.5,0.62848,0.42405,0
0.5,0.60172,0.42722,0
0.5,0.62691,0.42722,0
0.5,0.60002,0.43038,0
0.5,0.60127,0.42817,0
0.5,0.62658,0.42786,0
0.5,0.62548,0.43038,0
0.5,0.59835,0.43354,0
0.5,0.624,0.43354,0
0.5,0.5965,0.43671,0
0.5,0.5981,0.43402,0
0.5,0.62342,0.43474,0
0.5,0.62259,0.43671,0
0.5,0.59477,0.43987,0
0.5,0.59494,0.43962,0
0.5,0.62114,0.43987,0
0.5,0.59266,0.44304,0
0.5,0.62025,0.4417,0
0.5,0.6197,0.44304,0
0.5,0.5903,0.4462,0
0.5,0.59177,0.44434,0
0.5,0.61834,0.4462,0
0.5,0.58752,0.44937,0
0.5,0.58861,0.44816,0
0.5,0.61709,0.44869,0
0.5,0.61679,0.44937,0
0.5,0.58454,0.45253,0
0.5,0.58544,0.4516,0
0.5,0.61532,0.45253,0
0.5,0.58139,0.4557,0
0.5,0.58228,0.45481,0
0.5,0.61392,0.45503,0
0.5,0.61357,0.4557,0
0.5,0.57811,0.45886,0
0.5,0.57911,0.4579,0
0.5,0.61163,0.45886,0
0.5,0.57467,0.46203,0
0.5,0.57595,0.4609,0
0.5,0.61076,0.46017,0
0.5,0.60948,0.46203,0
0.5,0.57075,0.46519,0
0.5,0.57278,0.46363,0
0.5,0.60759,0.46488,0
0.5,0.60738,0.46519,0
0.5,0.56596,0.46835,0
0.5,0.56646,0.46807,0
0.5,0.56962,0.46602,0
0.5,0.60535,0.46835,0
0.5,0.55948,0.47152,0
0.5,0.56013,0.47122,0
0.5,0.56329,0.46968,0
0.5,0.60443,0.46969,0
0.5,0.60321,0.47152,0
0.5,0.55078,0.47468,0
0.5,0.5538,0.47358,0
0.5,0.55696,0.47246,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54111,0.47785,0
0.5,0.54114,0.47784,0
0.5,0.5443,0.47674,0
0.5,0.54747,0.47567,0
0.5,0.55063,0.47473,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.527,0.48101,0
0.5,0.52848,0.48056,0
0.5,0.53165,0.47971,0
0.5,0.53481,0.47908,0
0.5,0.53797,0.4785,0
0.5,0.59494,0.47925,0
0.5,0.59273,0.48101,0
0.5,0.50762,0.48418,0
0.5,0.50949,0.48398,0
0.5,0.51266,0.48359,0
0.5,0.51582,0.48322,0
0.5,0.51899,0.48278,0
0.5,0.52215,0.4822,0
0.5,0.52532,0.48142,0
0.5,0.58861,0.48402,0
0.5,0.58841,0.48418,0
0.5,0.59177,0.48175,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48482,0
0.5,0.50316,0.48449,0
0.5,0.50633,0.48429,0
0.5,0.58544,0.48635,0
0.5,0.58395,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49008,0
0.5,0.57819,0.49051,0
0.5,0.58228,0.48839,0
0.5,0.57278,0.49306,0
0.5,0.57126,0.49367,0
0.5,0.57595,0.49165,0
0.5,0.56329,0.49652,0
0.5,0.56209,0.49684,0
0.5,0.56646,0.49559,0
0.5,0.56962,0.49442,0
0.5,0.5538,0.49956,0
0.5,0.55217,0.5,0
0.5,0.55696,0.49856,0
0.5,0.56013,0.49749,0
0.5,0.54114,0.50269,0
0.5,0.53893,0.50316,0
0.5,0.5443,0.50204,0
0.5,0.54747,0.50136,0
0.5,0.55063,0.5005,0
0.5,0.52848,0.5058,0
0.5,0.52533,0.50633,0
0.5,0.53165,0.50512,0
0.5,0.53481,0.50431,0
0.5,0.53797,0.50342,0
0.5,0.51582,0.50863,0
0.5,0.51303,0.50949,0
0.5,0.51899,0.5077,0
0.5,0.52215,0.507,0
0.5,0.52532,0.50633,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.5119,0
0.5,0.50354,0.51266,0
0.5,0.50949,0.51084,0
0.5,0.51266,0.50963,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51277,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.67683,0.30063,0
0.5,0.67722,0.30045,0
0.5,0.68038,0.30014,0
0.5,0.68208,0.30063,0
0.5,0.67172,0.3038,0
0.5,0.67405,0.3019,0
0.5,0.68354,0.30115,0
0.5,0.68595,0.3038,0
0.5,0.66889,0.30696,0
0.5,0.67089,0.30451,0
0.5,0.68671,0.30587,0
0.5,0.68704,0.30696,0
0.5,0.66674,0.31013,0
0.5,0.66772,0.30868,0
0.5,0.68703,0.31013,0
0.5,0.66476,0.31329,0
0.5,0.68671,0.31149,0
0.5,0.68638,0.31329,0
0.5,0.66273,0.31646,0
0.5,0.66456,0.31361,0
0.5,0.68529,0.31646,0
0.5,0.66092,0.31962,0
0.5,0.66139,0.31885,0
0.5,0.68377,0.31962,0
0.5,0.65903,0.32278,0
0.5,0.68354,0.32001,0
0.5,0.68216,0.32278,0
0.5,0.65712,0.32595,0
0.5,0.65823,0.32417,0
0.5,0.68038,0.32576,0
0.5,0.68028,0.32595,0
0.5,0.65518,0.32911,0
0.5,0.67859,0.32911,0
0.5,0.65317,0.33228,0
0.5,0.65506,0.32929,0
0.5,0.67722,0.33146,0
0.5,0.67679,0.33228,0
0.5,0.65145,0.33544,0
0.5,0.6519,0.33469,0
0.5,0.67499,0.33544,0
0.5,0.64962,0.33861,0
0.5,0.67405,0.33694,0
0.5,0.67309,0.33861,0
0.5,0.64785,0.34177,0
0.5,0.64873,0.34026,0
0.5,0.67125,0.34177,0
0.5,0.64624,0.34494,0
0.5,0.67089,0.34239,0
0.5,0.66957,0.34494,0
0.5,0.64451,0.3481,0
0.5,0.64557,0.34625,0
0.5,0.66783,0.3481,0
0.5,0.64286,0.35127,0
0.5,0.66772,0.34829,0
0.5,0.66629,0.35127,0
0.5,0.64122,0.35443,0
0.5,0.64241,0.35225,0
0.5,0.66457,0.35443,0
0.5,0.63962,0.35759,0
0.5,0.66456,0.35445,0
0.5,0.66314,0.35759,0
0.5,0.63784,0.36076,0
0.5,0.63924,0.35831,0
0.5,0.66149,0.36076,0
0.5,0.63632,0.36392,0
0.5,0.66139,0.36094,0
0.5,0.65998,0.36392,0
0.5,0.63459,0.36709,0
0.5,0.63608,0.36443,0
0.5,0.65838,0.36709,0
0.5,0.63297,0.37025,0
0.5,0.65823,0.36739,0
0.5,0.65695,0.37025,0
0.5,0.63123,0.37342,0
0.5,0.63291,0.37037,0
0.5,0.6553,0.37342,0
0.5,0.62964,0.37658,0
0.5,0.62975,0.3764,0
0.5,0.65506,0.37387,0
0.5,0.65385,0.37658,0
0.5,0.62782,0.37975,0
0.5,0.65229,0.37975,0
0.5,0.62613,0.38291,0
0.5,0.62658,0.38213,0
0.5,0.6519,0.38048,0
0.5,0.65074,0.38291,0
0.5,0.62426,0.38608,0
0.5,0.64913,0.38608,0
0.5,0.62234,0.38924,0
0.5,0.62342,0.38754,0
0.5,0.64873,0.38682,0
0.5,0.64764,0.38924,0
0.5,0.62034,0.39241,0
0.5,0.64591,0.39241,0
0.5,0.61815,0.39557,0
0.5,0.62025,0.39253,0
0.5,0.64557,0.39299,0
0.5,0.64424,0.39557,0
0.5,0.61637,0.39873,0
0.5,0.61709,0.39755,0
0.5,0.64242,0.39873,0
0.5,0.61462,0.4019,0
0.5,0.64241,0.39876,0
0.5,0.64053,0.4019,0
0.5,0.61286,0.40506,0
0.5,0.61392,0.4032,0
0.5,0.63924,0.4038,0
0.5,0.63843,0.40506,0
0.5,0.61131,0.40823,0
0.5,0.6365,0.40823,0
0.5,0.60965,0.41139,0
0.5,0.61076,0.40936,0
0.5,0.63608,0.40893,0
0.5,0.63483,0.41139,0
0.5,0.60804,0.41456,0
0.5,0.63317,0.41456,0
0.5,0.6064,0.41772,0
0.5,0.60759,0.4155,0
0.5,0.63291,0.41505,0
0.5,0.63169,0.41772,0
0.5,0.60484,0.42089,0
0.5,0.6301,0.42089,0
0.5,0.6031,0.42405,0
0.5,0.60443,0.42168,0
0.5,0.62975,0.42158,0
0.5,0.62868,0.42405,0
0.5,0.60155,0.42722,0
0.5,0.62716,0.42722,0
0.5,0.59983,0.43038,0
0.5,0.60127,0.42781,0
0.5,0.62658,0.42836,0
0.5,0.62569,0.43038,0
0.5,0.5982,0.43354,0
0.5,0.62425,0.43354,0
0.5,0.59637,0.43671,0
0.5,0.5981,0.43374,0
0.5,0.62342,0.43524,0
0.5,0.6228,0.43671,0
0.5,0.59466,0.43987,0
0.5,0.59494,0.43944,0
0.5,0.62139,0.43987,0
0.5,0.5926,0.44304,0
0.5,0.62025,0.4422,0
0.5,0.6199,0.44304,0
0.5,0.59023,0.4462,0
0.5,0.59177,0.44425,0
0.5,0.61858,0.4462,0
0.5,0.58743,0.44937,0
0.5,0.58861,0.44807,0
0.5,0.61709,0.44916,0
0.5,0.617,0.44937,0
0.5,0.5844,0.45253,0
0.5,0.58544,0.45147,0
0.5,0.61555,0.45253,0
0.5,0.58124,0.4557,0
0.5,0.58228,0.45467,0
0.5,0.61392,0.45541,0
0.5,0.61377,0.4557,0
0.5,0.57796,0.45886,0
0.5,0.57911,0.45776,0
0.5,0.61183,0.45886,0
0.5,0.57453,0.46203,0
0.5,0.57595,0.46077,0
0.5,0.61076,0.4604,0
0.5,0.6096,0.46203,0
0.5,0.57066,0.46519,0
0.5,0.57278,0.46352,0
0.5,0.60759,0.46499,0
0.5,0.60745,0.46519,0
0.5,0.56591,0.46835,0
0.5,0.56646,0.46804,0
0.5,0.56962,0.46596,0
0.5,0.60536,0.46835,0
0.5,0.55946,0.47152,0
0.5,0.56013,0.47121,0
0.5,0.56329,0.46966,0
0.5,0.60443,0.4697,0
0.5,0.60321,0.47152,0
0.5,0.55063,0.47468,0
0.5,0.55063,0.47468,0
0.5,0.5538,0.47354,0
0.5,0.55696,0.47244,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54101,0.47785,0
0.5,0.54114,0.47781,0
0.5,0.5443,0.4767,0
0.5,0.54747,0.47562,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.5268,0.48101,0
0.5,0.52848,0.4805,0
0.5,0.53165,0.47965,0
0.5,0.53481,0.47904,0
0.5,0.53797,0.47847,0
0.5,0.59494,0.47925,0
0.5,0.59275,0.48101,0
0.5,0.50737,0.48418,0
0.5,0.50949,0.48394,0
0.5,0.51266,0.48355,0
0.5,0.51582,0.48318,0
0.5,0.51899,0.48275,0
0.5,0.52215,0.48217,0
0.5,0.52532,0.48138,0
0.5,0.58861,0.48405,0
0.5,0.58844,0.48418,0
0.5,0.59177,0.48177,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48482,0
0.5,0.50316,0.48449,0
0.5,0.50633,0.48427,0
0.5,0.58544,0.48641,0
0.5,0.58407,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49014,0
0.5,0.57831,0.49051,0
0.5,0.58228,0.48847,0
0.5,0.57278,0.49313,0
0.5,0.57141,0.49367,0
0.5,0.57595,0.49171,0
0.5,0.56329,0.49655,0
0.5,0.56223,0.49684,0
0.5,0.56646,0.49564,0
0.5,0.56962,0.49448,0
0.5,0.5538,0.49961,0
0.5,0.55235,0.5,0
0.5,0.55696,0.49862,0
0.5,0.56013,0.49755,0
0.5,0.54114,0.50271,0
0.5,0.53899,0.50316,0
0.5,0.5443,0.50207,0
0.5,0.54747,0.5014,0
0.5,0.55063,0.50055,0
0.5,0.52848,0.50584,0
0.5,0.52552,0.50633,0
0.5,0.53165,0.50516,0
0.5,0.53481,0.50434,0
0.5,0.53797,0.50343,0
0.5,0.51582,0.50869,0
0.5,0.51321,0.50949,0
0.5,0.51899,0.50776,0
0.5,0.52215,0.50704,0
0.5,0.52532,0.50637,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51192,0
0.5,0.50355,0.51266,0
0.5,0.50949,0.51089,0
0.5,0.51266,0.5097,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51277,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.69108,0.27848,0
0.5,0.69304,0.27815,0
0.5,0.69435,0.27848,0
0.5,0.68504,0.28165,0
0.5,0.68671,0.28017,0
0.5,0.68987,0.27866,0
0.5,0.6962,0.27902,0
0.5,0.69905,0.28165,0
0.5,0.6821,0.28481,0
0.5,0.68354,0.28309,0
0.5,0.69937,0.28236,0
0.5,0.70014,0.28481,0
0.5,0.67971,0.28797,0
0.5,0.68038,0.28704,0
0.5,0.70018,0.28797,0
0.5,0.67763,0.29114,0
0.5,0.69939,0.29114,0
0.5,0.6756,0.2943,0
0.5,0.67722,0.29181,0
0.5,0.69937,0.2912,0
0.5,0.6983,0.2943,0
0.5,0.67371,0.29747,0
0.5,0.67405,0.29693,0
0.5,0.69666,0.29747,0
0.5,0.67179,0.30063,0
0.5,0.6962,0.29823,0
0.5,0.6949,0.30063,0
0.5,0.66987,0.3038,0
0.5,0.67089,0.3022,0
0.5,0.69304,0.30367,0
0.5,0.69297,0.3038,0
0.5,0.66805,0.30696,0
0.5,0.69129,0.30696,0
0.5,0.66623,0.31013,0
0.5,0.66772,0.3076,0
0.5,0.68987,0.3093,0
0.5,0.68942,0.31013,0
0.5,0.66452,0.31329,0
0.5,0.66456,0.31323,0
0.5,0.68765,0.31329,0
0.5,0.66262,0.31646,0
0.5,0.68671,0.31488,0
0.5,0.68589,0.31646,0
0.5,0.6609,0.31962,0
0.5,0.66139,0.31882,0
0.5,0.68419,0.31962,0
0.5,0.65901,0.32278,0
0.5,0.68354,0.3208,0
0.5,0.68263,0.32278,0
0.5,0.65697,0.32595,0
0.5,0.65823,0.32405,0
0.5,0.68097,0.32595,0
0.5,0.65483,0.32911,0
0.5,0.65506,0.32877,0
0.5,0.68038,0.32698,0
0.5,0.67929,0.32911,0
0.5,0.65278,0.33228,0
0.5,0.67753,0.33228,0
0.5,0.65102,0.33544,0
0.5,0.6519,0.33396,0
0.5,0.67722,0.33278,0
0.5,0.67569,0.33544,0
0.5,0.64925,0.33861,0
0.5,0.67405,0.3378,0
0.5,0.6735,0.33861,0
0.5,0.64748,0.34177,0
0.5,0.64873,0.33957,0
0.5,0.67155,0.34177,0
0.5,0.64593,0.34494,0
0.5,0.67089,0.34286,0
0.5,0.66978,0.34494,0
0.5,0.64419,0.3481,0
0.5,0.64557,0.34565,0
0.5,0.6681,0.3481,0
0.5,0.64261,0.35127,0
0.5,0.66772,0.3488,0
0.5,0.66656,0.35127,0
0.5,0.64095,0.35443,0
0.5,0.64241,0.3517,0
0.5,0.66489,0.35443,0
0.5,0.63937,0.35759,0
0.5,0.66456,0.35504,0
0.5,0.66341,0.35759,0
0.5,0.6376,0.36076,0
0.5,0.63924,0.35784,0
0.5,0.66181,0.36076,0
0.5,0.63612,0.36392,0
0.5,0.66139,0.36154,0
0.5,0.66026,0.36392,0
0.5,0.63437,0.36709,0
0.5,0.63608,0.36401,0
0.5,0.6587,0.36709,0
0.5,0.63276,0.37025,0
0.5,0.63291,0.36999,0
0.5,0.65823,0.368,0
0.5,0.65723,0.37025,0
0.5,0.63108,0.37342,0
0.5,0.65563,0.37342,0
0.5,0.62951,0.37658,0
0.5,0.62975,0.37616,0
0.5,0.65506,0.3745,0
0.5,0.65411,0.37658,0
0.5,0.62773,0.37975,0
0.5,0.6526,0.37975,0
0.5,0.62605,0.38291,0
0.5,0.62658,0.382,0
0.5,0.6519,0.38107,0
0.5,0.65103,0.38291,0
0.5,0.62423,0.38608,0
0.5,0.64945,0.38608,0
0.5,0.62229,0.38924,0
0.5,0.62342,0.38748,0
0.5,0.64873,0.38744,0
0.5,0.64792,0.38924,0
0.5,0.62022,0.39241,0
0.5,0.62025,0.39236,0
0.5,0.64627,0.39241,0
0.5,0.61799,0.39557,0
0.5,0.64557,0.39363,0
0.5,0.64457,0.39557,0
0.5,0.61618,0.39873,0
0.5,0.61709,0.39725,0
0.5,0.64279,0.39873,0
0.5,0.61445,0.4019,0
0.5,0.64241,0.39935,0
0.5,0.64084,0.4019,0
0.5,0.61268,0.40506,0
0.5,0.61392,0.40288,0
0.5,0.63924,0.40416,0
0.5,0.63864,0.40506,0
0.5,0.61115,0.40823,0
0.5,0.63672,0.40823,0
0.5,0.60947,0.41139,0
0.5,0.61076,0.40903,0
0.5,0.63608,0.40931,0
0.5,0.63502,0.41139,0
0.5,0.60788,0.41456,0
0.5,0.63339,0.41456,0
0.5,0.60622,0.41772,0
0.5,0.60759,0.41517,0
0.5,0.63291,0.41546,0
0.5,0.63188,0.41772,0
0.5,0.60468,0.42089,0
0.5,0.63032,0.42089,0
0.5,0.60293,0.42405,0
0.5,0.60443,0.42136,0
0.5,0.62975,0.42201,0
0.5,0.62886,0.42405,0
0.5,0.60141,0.42722,0
0.5,0.62738,0.42722,0
0.5,0.59968,0.43038,0
0.5,0.60127,0.42751,0
0.5,0.62658,0.42878,0
0.5,0.62587,0.43038,0
0.5,0.59808,0.43354,0
0.5,0.5981,0.4335,0
0.5,0.62445,0.43354,0
0.5,0.59627,0.43671,0
0.5,0.62342,0.43564,0
0.5,0.62297,0.43671,0
0.5,0.59457,0.43987,0
0.5,0.59494,0.43929,0
0.5,0.62159,0.43987,0
0.5,0.59255,0.44304,0
0.5,0.62025,0.44262,0
0.5,0.62008,0.44304,0
0.5,0.59014,0.4462,0
0.5,0.59177,0.44418,0
0.5,0.61877,0.4462,0
0.5,0.58732,0.44937,0
0.5,0.58861,0.44795,0
0.5,0.6172,0.44937,0
0.5,0.58428,0.45253,0
0.5,0.58544,0.45135,0
0.5,0.61709,0.44958,0
0.5,0.61575,0.45253,0
0.5,0.58112,0.4557,0
0.5,0.58228,0.45455,0
0.5,0.61395,0.4557,0
0.5,0.57785,0.45886,0
0.5,0.57911,0.45764,0
0.5,0.61392,0.45573,0
0.5,0.61201,0.45886,0
0.5,0.57442,0.46203,0
0.5,0.57595,0.46067,0
0.5,0.61076,0.46062,0
0.5,0.60972,0.46203,0
0.5,0.57058,0.46519,0
0.5,0.57278,0.46344,0
0.5,0.60759,0.46509,0
0.5,0.60752,0.46519,0
0.5,0.56586,0.46835,0
0.5,0.56646,0.46801,0
0.5,0.56962,0.46592,0
0.5,0.60537,0.46835,0
0.5,0.55942,0.47152,0
0.5,0.56013,0.47119,0
0.5,0.56329,0.46964,0
0.5,0.60443,0.46971,0
0.5,0.60321,0.47152,0
0.5,0.55048,0.47468,0
0.5,0.55063,0.47463,0
0.5,0.5538,0.4735,0
0.5,0.55696,0.47242,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54081,0.47785,0
0.5,0.54114,0.47776,0
0.5,0.5443,0.47664,0
0.5,0.54747,0.47557,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.52659,0.48101,0
0.5,0.52848,0.48043,0
0.5,0.53165,0.4796,0
0.5,0.53481,0.47899,0
0.5,0.53797,0.47843,0
0.5,0.59494,0.47925,0
0.5,0.59278,0.48101,0
0.5,0.50717,0.48418,0
0.5,0.50949,0.48391,0
0.5,0.51266,0.48352,0
0.5,0.51582,0.48315,0
0.5,0.51899,0.48271,0
0.5,0.52215,0.48211,0
0.5,0.52532,0.48133,0
0.5,0.58861,0.4841,0
0.5,0.58851,0.48418,0
0.5,0.59177,0.4818,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48482,0
0.5,0.50316,0.48448,0
0.5,0.50633,0.48426,0
0.5,0.58544,0.48648,0
0.5,0.58418,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49019,0
0.5,0.57841,0.49051,0
0.5,0.58228,0.48854,0
0.5,0.57278,0.49318,0
0.5,0.57154,0.49367,0
0.5,0.57595,0.49176,0
0.5,0.56329,0.49658,0
0.5,0.56235,0.49684,0
0.5,0.56646,0.49568,0
0.5,0.56962,0.49453,0
0.5,0.5538,0.49965,0
0.5,0.5525,0.5,0
0.5,0.55696,0.49867,0
0.5,0.56013,0.4976,0
0.5,0.54114,0.50272,0
0.5,0.53904,0.50316,0
0.5,0.5443,0.50209,0
0.5,0.54747,0.50144,0
0.5,0.55063,0.5006,0
0.5,0.52848,0.50587,0
0.5,0.52569,0.50633,0
0.5,0.53165,0.50519,0
0.5,0.53481,0.50437,0
0.5,0.53797,0.50345,0
0.5,0.51582,0.50874,0
0.5,0.51336,0.50949,0
0.5,0.51899,0.50781,0
0.5,0.52215,0.50708,0
0.5,0.52532,0.50641,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51226,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51194,0
0.5,0.50356,0.51266,0
0.5,0.50949,0.51093,0
0.5,0.51266,0.50975,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51278,0


==> Data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.70147,0.25949,0
0.5,0.70253,0.25905,0
0.5,0.7057,0.25896,0
0.5,0.70716,0.25949,0
0.5,0.69625,0.26266,0
0.5,0.69937,0.26031,0
0.5,0.70886,0.26028,0
0.5,0.71085,0.26266,0
0.5,0.69353,0.26582,0
0.5,0.6962,0.2627,0
0.5,0.71179,0.26582,0
0.5,0.69131,0.26899,0
0.5,0.69304,0.2665,0
0.5,0.71173,0.26899,0
0.5,0.68928,0.27215,0
0.5,0.68987,0.27126,0
0.5,0.71104,0.27215,0
0.5,0.68729,0.27532,0
0.5,0.70983,0.27532,0
0.5,0.68523,0.27848,0
0.5,0.68671,0.27626,0
0.5,0.70886,0.27719,0
0.5,0.70829,0.27848,0
0.5,0.68331,0.28165,0
0.5,0.68354,0.28129,0
0.5,0.7066,0.28165,0
0.5,0.68137,0.28481,0
0.5,0.7057,0.28309,0
0.5,0.70472,0.28481,0
0.5,0.6794,0.28797,0
0.5,0.68038,0.28649,0
0.5,0.70271,0.28797,0
0.5,0.67736,0.29114,0
0.5,0.70253,0.28826,0
0.5,0.70091,0.29114,0
0.5,0.67508,0.2943,0
0.5,0.67722,0.29135,0
0.5,0.69937,0.29364,0
0.5,0.69901,0.2943,0
0.5,0.67301,0.29747,0
0.5,0.67405,0.2959,0
0.5,0.69727,0.29747,0
0.5,0.67124,0.30063,0
0.5,0.6962,0.29914,0
0.5,0.6953,0.30063,0
0.5,0.66932,0.3038,0
0.5,0.67089,0.30126,0
0.5,0.69317,0.3038,0
0.5,0.66765,0.30696,0
0.5,0.66772,0.30683,0
0.5,0.69304,0.304,0
0.5,0.69134,0.30696,0
0.5,0.66589,0.31013,0
0.5,0.68987,0.30939,0
0.5,0.68948,0.31013,0
0.5,0.6642,0.31329,0
0.5,0.66456,0.31269,0
0.5,0.68785,0.31329,0
0.5,0.66241,0.31646,0
0.5,0.68671,0.31531,0
0.5,0.68614,0.31646,0
0.5,0.66075,0.31962,0
0.5,0.66139,0.31852,0
0.5,0.68453,0.31962,0
0.5,0.6589,0.32278,0
0.5,0.68354,0.32148,0
0.5,0.68296,0.32278,0
0.5,0.6568,0.32595,0
0.5,0.65823,0.32386,0
0.5,0.68138,0.32595,0
0.5,0.65454,0.32911,0
0.5,0.65506,0.32838,0
0.5,0.68038,0.3277,0
0.5,0.67965,0.32911,0
0.5,0.65252,0.33228,0
0.5,0.67794,0.33228,0
0.5,0.65073,0.33544,0
0.5,0.6519,0.33348,0
0.5,0.67722,0.33344,0
0.5,0.67605,0.33544,0
0.5,0.649,0.33861,0
0.5,0.67405,0.33823,0
0.5,0.67378,0.33861,0
0.5,0.64723,0.34177,0
0.5,0.64873,0.33911,0
0.5,0.67181,0.34177,0
0.5,0.64571,0.34494,0
0.5,0.67089,0.34327,0
0.5,0.66999,0.34494,0
0.5,0.64396,0.3481,0
0.5,0.64557,0.34522,0
0.5,0.66833,0.3481,0
0.5,0.64242,0.35127,0
0.5,0.66772,0.34923,0
0.5,0.66677,0.35127,0
0.5,0.64074,0.35443,0
0.5,0.64241,0.3513,0
0.5,0.66514,0.35443,0
0.5,0.63917,0.35759,0
0.5,0.63924,0.35747,0
0.5,0.66456,0.35552,0
0.5,0.66362,0.35759,0
0.5,0.63742,0.36076,0
0.5,0.66207,0.36076,0
0.5,0.63592,0.36392,0
0.5,0.63608,0.36364,0
0.5,0.66139,0.36202,0
0.5,0.66048,0.36392,0
0.5,0.6342,0.36709,0
0.5,0.65894,0.36709,0
0.5,0.63259,0.37025,0
0.5,0.63291,0.36967,0
0.5,0.65823,0.36848,0
0.5,0.65744,0.37025,0
0.5,0.63095,0.37342,0
0.5,0.65588,0.37342,0
0.5,0.62935,0.37658,0
0.5,0.62975,0.37588,0
0.5,0.65506,0.37497,0
0.5,0.65432,0.37658,0
0.5,0.62762,0.37975,0
0.5,0.65284,0.37975,0
0.5,0.62597,0.38291,0
0.5,0.62658,0.38184,0
0.5,0.6519,0.38152,0
0.5,0.65124,0.38291,0
0.5,0.6242,0.38608,0
0.5,0.6497,0.38608,0
0.5,0.62224,0.38924,0
0.5,0.62342,0.38742,0
0.5,0.64873,0.38791,0
0.5,0.64813,0.38924,0
0.5,0.6201,0.39241,0
0.5,0.62025,0.3922,0
0.5,0.64654,0.39241,0
0.5,0.61786,0.39557,0
0.5,0.64557,0.3941,0
0.5,0.6448,0.39557,0
0.5,0.61603,0.39873,0
0.5,0.61709,0.397,0
0.5,0.64305,0.39873,0
0.5,0.6143,0.4019,0
0.5,0.64241,0.39975,0
0.5,0.64105,0.4019,0
0.5,0.61253,0.40506,0
0.5,0.61392,0.40261,0
0.5,0.63924,0.40441,0
0.5,0.63879,0.40506,0
0.5,0.61101,0.40823,0
0.5,0.63689,0.40823,0
0.5,0.60931,0.41139,0
0.5,0.61076,0.40874,0
0.5,0.63608,0.4096,0
0.5,0.63516,0.41139,0
0.5,0.60775,0.41456,0
0.5,0.63356,0.41456,0
0.5,0.60608,0.41772,0
0.5,0.60759,0.41489,0
0.5,0.63291,0.41579,0
0.5,0.63203,0.41772,0
0.5,0.60454,0.42089,0
0.5,0.6305,0.42089,0
0.5,0.6028,0.42405,0
0.5,0.60443,0.4211,0
0.5,0.62975,0.42236,0
0.5,0.62901,0.42405,0
0.5,0.60129,0.42722,0
0.5,0.62755,0.42722,0
0.5,0.59955,0.43038,0
0.5,0.60127,0.42726,0
0.5,0.62658,0.42912,0
0.5,0.62602,0.43038,0
0.5,0.59794,0.43354,0
0.5,0.5981,0.43327,0
0.5,0.62461,0.43354,0
0.5,0.59617,0.43671,0
0.5,0.62342,0.43598,0
0.5,0.62311,0.43671,0
0.5,0.59445,0.43987,0
0.5,0.59494,0.4391,0
0.5,0.62175,0.43987,0
0.5,0.59247,0.44304,0
0.5,0.62025,0.44297,0
0.5,0.62022,0.44304,0
0.5,0.59005,0.4462,0
0.5,0.59177,0.44406,0
0.5,0.61893,0.4462,0
0.5,0.58723,0.44937,0
0.5,0.58861,0.44785,0
0.5,0.6174,0.44937,0
0.5,0.58418,0.45253,0
0.5,0.58544,0.45125,0
0.5,0.61709,0.44998,0
0.5,0.61592,0.45253,0
0.5,0.58103,0.4557,0
0.5,0.58228,0.45445,0
0.5,0.61415,0.4557,0
0.5,0.57775,0.45886,0
0.5,0.57911,0.45755,0
0.5,0.61392,0.45607,0
0.5,0.61218,0.45886,0
0.5,0.57433,0.46203,0
0.5,0.57595,0.46058,0
0.5,0.61076,0.46082,0
0.5,0.60985,0.46203,0
0.5,0.57051,0.46519,0
0.5,0.57278,0.46337,0
0.5,0.60759,0.46518,0
0.5,0.60758,0.46519,0
0.5,0.5658,0.46835,0
0.5,0.56646,0.46798,0
0.5,0.56962,0.46587,0
0.5,0.60539,0.46835,0
0.5,0.55935,0.47152,0
0.5,0.56013,0.47116,0
0.5,0.56329,0.4696,0
0.5,0.60443,0.46973,0
0.5,0.60322,0.47152,0
0.5,0.55034,0.47468,0
0.5,0.55063,0.47458,0
0.5,0.5538,0.47347,0
0.5,0.55696,0.4724,0
0.5,0.60127,0.4737,0
0.5,0.60031,0.47468,0
0.5,0.54061,0.47785,0
0.5,0.54114,0.4777,0
0.5,0.5443,0.47659,0
0.5,0.54747,0.47553,0
0.5,0.5981,0.47663,0
0.5,0.59658,0.47785,0
0.5,0.5264,0.48101,0
0.5,0.52848,0.48038,0
0.5,0.53165,0.47956,0
0.5,0.53481,0.47896,0
0.5,0.53797,0.4784,0
0.5,0.59494,0.47925,0
0.5,0.5928,0.48101,0
0.5,0.50695,0.48418,0
0.5,0.50949,0.48388,0
0.5,0.51266,0.48348,0
0.5,0.51582,0.48312,0
0.5,0.51899,0.48267,0
0.5,0.52215,0.48206,0
0.5,0.52532,0.48128,0
0.5,0.58861,0.48415,0
0.5,0.58857,0.48418,0
0.5,0.59177,0.48182,0
0.5,0.4723,0.48734,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48715,0
0.5,0.48101,0.48698,0
0.5,0.48418,0.48676,0
0.5,0.48734,0.48646,0
0.5,0.49051,0.48608,0
0.5,0.49367,0.48565,0
0.5,0.49684,0.48521,0
0.5,0.5,0.48481,0
0.5,0.50316,0.48448,0
0.5,0.50633,0.48424,0
0.5,0.58544,0.48654,0
0.5,0.58427,0.48734,0
0.5,0,0.48812,0
0.5,0.0031646,0.48786,0
0.5,0.0063291,0.48777,0
0.5,0.0094937,0.48776,0
0.5,0.012658,0.48776,0
0.5,0.015823,0.48777,0
0.5,0.018987,0.48777,0
0.5,0.022152,0.48778,0
0.5,0.025316,0.48778,0
0.5,0.028481,0.48778,0
0.5,0.031646,0.48778,0
0.5,0.03481,0.48778,0
0.5,0.037975,0.48778,0
0.5,0.041139,0.48778,0
0.5,0.044304,0.48778,0
0.5,0.047468,0.48778,0
0.5,0.050633,0.48778,0
0.5,0.053797,0.48778,0
0.5,0.056962,0.48778,0
0.5,0.060127,0.48778,0
0.5,0.063291,0.48778,0
0.5,0.066456,0.48778,0
0.5,0.06962,0.48778,0
0.5,0.072785,0.48778,0
0.5,0.075949,0.48778,0
0.5,0.079114,0.48778,0
0.5,0.082278,0.48778,0
0.5,0.085443,0.48778,0
0.5,0.088608,0.48778,0
0.5,0.091772,0.48778,0
0.5,0.094937,0.48778,0
0.5,0.098101,0.48778,0
0.5,0.10127,0.48778,0
0.5,0.10443,0.48778,0
0.5,0.10759,0.48778,0
0.5,0.11076,0.48778,0
0.5,0.11392,0.48778,0
0.5,0.11709,0.48778,0
0.5,0.12025,0.48778,0
0.5,0.12342,0.48778,0
0.5,0.12658,0.48778,0
0.5,0.12975,0.48778,0
0.5,0.13291,0.48778,0
0.5,0.13608,0.48778,0
0.5,0.13924,0.48778,0
0.5,0.14241,0.48778,0
0.5,0.14557,0.48778,0
0.5,0.14873,0.48778,0
0.5,0.1519,0.48778,0
0.5,0.15506,0.48778,0
0.5,0.15823,0.48778,0
0.5,0.16139,0.48778,0
0.5,0.16456,0.48778,0
0.5,0.16772,0.48778,0
0.5,0.17089,0.48778,0
0.5,0.17405,0.48778,0
0.5,0.17722,0.48778,0
0.5,0.18038,0.48778,0
0.5,0.18354,0.48778,0
0.5,0.18671,0.48778,0
0.5,0.18987,0.48778,0
0.5,0.19304,0.48778,0
0.5,0.1962,0.48778,0
0.5,0.19937,0.48778,0
0.5,0.20253,0.48778,0
0.5,0.2057,0.48778,0
0.5,0.20886,0.48778,0
0.5,0.21203,0.48778,0
0.5,0.21519,0.48778,0
0.5,0.21835,0.48778,0
0.5,0.22152,0.48778,0
0.5,0.22468,0.48778,0
0.5,0.22785,0.48778,0
0.5,0.23101,0.48778,0
0.5,0.23418,0.48778,0
0.5,0.23734,0.48778,0
0.5,0.24051,0.48778,0
0.5,0.24367,0.48778,0
0.5,0.24684,0.48778,0
0.5,0.25,0.48778,0
0.5,0.25316,0.48778,0
0.5,0.25633,0.48778,0
0.5,0.25949,0.48777,0
0.5,0.26266,0.48777,0
0.5,0.26582,0.48777,0
0.5,0.26899,0.48777,0
0.5,0.27215,0.48777,0
0.5,0.27532,0.48777,0
0.5,0.27848,0.48777,0
0.5,0.28165,0.48777,0
0.5,0.28481,0.48777,0
0.5,0.28797,0.48777,0
0.5,0.29114,0.48777,0
0.5,0.2943,0.48777,0
0.5,0.29747,0.48777,0
0.5,0.30063,0.48777,0
0.5,0.3038,0.48777,0
0.5,0.30696,0.48777,0
0.5,0.31013,0.48777,0
0.5,0.31329,0.48776,0
0.5,0.31646,0.48776,0
0.5,0.31962,0.48776,0
0.5,0.32278,0.48776,0
0.5,0.32595,0.48776,0
0.5,0.32911,0.48776,0
0.5,0.33228,0.48776,0
0.5,0.33544,0.48776,0
0.5,0.33861,0.48776,0
0.5,0.34177,0.48775,0
0.5,0.34494,0.48775,0
0.5,0.3481,0.48775,0
0.5,0.35127,0.48775,0
0.5,0.35443,0.48775,0
0.5,0.35759,0.48775,0
0.5,0.36076,0.48774,0
0.5,0.36392,0.48774,0
0.5,0.36709,0.48774,0
0.5,0.37025,0.48774,0
0.5,0.37342,0.48774,0
0.5,0.37658,0.48773,0
0.5,0.37975,0.48773,0
0.5,0.38291,0.48773,0
0.5,0.38608,0.48773,0
0.5,0.38924,0.48772,0
0.5,0.39241,0.48772,0
0.5,0.39557,0.48772,0
0.5,0.39873,0.48771,0
0.5,0.4019,0.48771,0
0.5,0.40506,0.4877,0
0.5,0.40823,0.4877,0
0.5,0.41139,0.48769,0
0.5,0.41456,0.48769,0
0.5,0.41772,0.48768,0
0.5,0.42089,0.48768,0
0.5,0.42405,0.48767,0
0.5,0.42722,0.48766,0
0.5,0.43038,0.48766,0
0.5,0.43354,0.48765,0
0.5,0.43671,0.48764,0
0.5,0.43987,0.48763,0
0.5,0.44304,0.48762,0
0.5,0.4462,0.4876,0
0.5,0.44937,0.48759,0
0.5,0.45253,0.48757,0
0.5,0.4557,0.48755,0
0.5,0.45886,0.48752,0
0.5,0.46203,0.48749,0
0.5,0.46519,0.48746,0
0.5,0.46835,0.48741,0
0.5,0.47152,0.48736,0
0.5,0.57911,0.49023,0
0.5,0.5785,0.49051,0
0.5,0.58228,0.48861,0
0.5,0.57278,0.49322,0
0.5,0.57165,0.49367,0
0.5,0.57595,0.49181,0
0.5,0.56329,0.49661,0
0.5,0.56245,0.49684,0
0.5,0.56646,0.49571,0
0.5,0.56962,0.49458,0
0.5,0.5538,0.49969,0
0.5,0.55263,0.5,0
0.5,0.55696,0.49872,0
0.5,0.56013,0.49764,0
0.5,0.54114,0.50273,0
0.5,0.53908,0.50316,0
0.5,0.5443,0.50211,0
0.5,0.54747,0.50147,0
0.5,0.55063,0.50064,0
0.5,0.52848,0.5059,0
0.5,0.52585,0.50633,0
0.5,0.53165,0.50522,0
0.5,0.53481,0.5044,0
0.5,0.53797,0.50346,0
0.5,0.51582,0.50878,0
0.5,0.51349,0.50949,0
0.5,0.51899,0.50786,0
0.5,0.52215,0.50711,0
0.5,0.52532,0.50644,0
0.5,0.0031646,0.51214,0
0.5,0,0.51188,0
0.5,0.0063291,0.51223,0
0.5,0.0094937,0.51224,0
0.5,0.012658,0.51224,0
0.5,0.015823,0.51223,0
0.5,0.018987,0.51223,0
0.5,0.022152,0.51222,0
0.5,0.025316,0.51222,0
0.5,0.028481,0.51222,0
0.5,0.031646,0.51222,0
0.5,0.03481,0.51222,0
0.5,0.037975,0.51222,0
0.5,0.041139,0.51222,0
0.5,0.044304,0.51222,0
0.5,0.047468,0.51222,0
0.5,0.050633,0.51222,0
0.5,0.053797,0.51222,0
0.5,0.056962,0.51222,0
0.5,0.060127,0.51222,0
0.5,0.063291,0.51222,0
0.5,0.066456,0.51222,0
0.5,0.06962,0.51222,0
0.5,0.072785,0.51222,0
0.5,0.075949,0.51222,0
0.5,0.079114,0.51222,0
0.5,0.082278,0.51222,0
0.5,0.085443,0.51222,0
0.5,0.088608,0.51222,0
0.5,0.091772,0.51222,0
0.5,0.094937,0.51222,0
0.5,0.098101,0.51222,0
0.5,0.10127,0.51222,0
0.5,0.10443,0.51222,0
0.5,0.10759,0.51222,0
0.5,0.11076,0.51222,0
0.5,0.11392,0.51222,0
0.5,0.11709,0.51222,0
0.5,0.12025,0.51222,0
0.5,0.12342,0.51222,0
0.5,0.12658,0.51222,0
0.5,0.12975,0.51222,0
0.5,0.13291,0.51222,0
0.5,0.13608,0.51222,0
0.5,0.13924,0.51222,0
0.5,0.14241,0.51222,0
0.5,0.14557,0.51222,0
0.5,0.14873,0.51222,0
0.5,0.1519,0.51222,0
0.5,0.15506,0.51222,0
0.5,0.15823,0.51222,0
0.5,0.16139,0.51222,0
0.5,0.16456,0.51222,0
0.5,0.16772,0.51222,0
0.5,0.17089,0.51222,0
0.5,0.17405,0.51222,0
0.5,0.17722,0.51222,0
0.5,0.18038,0.51222,0
0.5,0.18354,0.51222,0
0.5,0.18671,0.51222,0
0.5,0.18987,0.51222,0
0.5,0.19304,0.51222,0
0.5,0.1962,0.51222,0
0.5,0.19937,0.51222,0
0.5,0.20253,0.51222,0
0.5,0.2057,0.51222,0
0.5,0.20886,0.51222,0
0.5,0.21203,0.51222,0
0.5,0.21519,0.51222,0
0.5,0.21835,0.51222,0
0.5,0.22152,0.51222,0
0.5,0.22468,0.51222,0
0.5,0.22785,0.51222,0
0.5,0.23101,0.51222,0
0.5,0.23418,0.51222,0
0.5,0.23734,0.51222,0
0.5,0.24051,0.51222,0
0.5,0.24367,0.51222,0
0.5,0.24684,0.51222,0
0.5,0.25,0.51222,0
0.5,0.25316,0.51222,0
0.5,0.25633,0.51222,0
0.5,0.25949,0.51223,0
0.5,0.26266,0.51223,0
0.5,0.26582,0.51223,0
0.5,0.26899,0.51223,0
0.5,0.27215,0.51223,0
0.5,0.27532,0.51223,0
0.5,0.27848,0.51223,0
0.5,0.28165,0.51223,0
0.5,0.28481,0.51223,0
0.5,0.28797,0.51223,0
0.5,0.29114,0.51223,0
0.5,0.2943,0.51223,0
0.5,0.29747,0.51223,0
0.5,0.30063,0.51223,0
0.5,0.3038,0.51223,0
0.5,0.30696,0.51223,0
0.5,0.31013,0.51223,0
0.5,0.31329,0.51224,0
0.5,0.31646,0.51224,0
0.5,0.31962,0.51224,0
0.5,0.32278,0.51224,0
0.5,0.32595,0.51224,0
0.5,0.32911,0.51224,0
0.5,0.33228,0.51224,0
0.5,0.33544,0.51224,0
0.5,0.33861,0.51224,0
0.5,0.34177,0.51225,0
0.5,0.34494,0.51225,0
0.5,0.3481,0.51225,0
0.5,0.35127,0.51225,0
0.5,0.35443,0.51225,0
0.5,0.35759,0.51225,0
0.5,0.36076,0.51226,0
0.5,0.36392,0.51226,0
0.5,0.36709,0.51226,0
0.5,0.37025,0.51226,0
0.5,0.37342,0.51227,0
0.5,0.37658,0.51227,0
0.5,0.37975,0.51227,0
0.5,0.38291,0.51227,0
0.5,0.38608,0.51228,0
0.5,0.38924,0.51228,0
0.5,0.39241,0.51228,0
0.5,0.39557,0.51229,0
0.5,0.39873,0.51229,0
0.5,0.4019,0.5123,0
0.5,0.40506,0.5123,0
0.5,0.40823,0.51231,0
0.5,0.41139,0.51231,0
0.5,0.41456,0.51232,0
0.5,0.41772,0.51232,0
0.5,0.42089,0.51233,0
0.5,0.42405,0.51234,0
0.5,0.42722,0.51235,0
0.5,0.43038,0.51235,0
0.5,0.43354,0.51236,0
0.5,0.43671,0.51238,0
0.5,0.43987,0.51239,0
0.5,0.44304,0.5124,0
0.5,0.4462,0.51241,0
0.5,0.44937,0.51243,0
0.5,0.45253,0.51245,0
0.5,0.4557,0.51247,0
0.5,0.45886,0.5125,0
0.5,0.46203,0.51253,0
0.5,0.46519,0.51256,0
0.5,0.46835,0.5126,0
0.5,0.47152,0.51265,0
0.5,0.47194,0.51266,0
0.5,0.50633,0.51195,0
0.5,0.50357,0.51266,0
0.5,0.50949,0.51096,0
0.5,0.51266,0.50979,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51283,0
0.5,0.48101,0.51295,0
0.5,0.48418,0.5131,0
0.5,0.48734,0.51328,0
0.5,0.49051,0.51348,0
0.5,0.49367,0.51363,0
0.5,0.49684,0.51366,0
0.5,0.5,0.51339,0
0.5,0.50316,0.51278,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00164213,0.397345,0.146398,0.230958,0.00756813,0.560935,0.143337,0.191885,4828,0,2,2,2,2
1,0.0003,7.92452e-09,-0.0414027,6.21034e-06,0.00164213,0.551867,0.379944,0.135556,0.00161075,0.273618,0.0604577,0.0978732,4828,0,5,1,1,1
2,0.0006,-1.13017e-08,-0.0828005,2.484e-05,0.00164213,0.471173,0.162756,0.239407,0.0056576,0.274269,0.0617454,0.100113,4828,0,2,2,2,1
3,0.0009,-1.95326e-08,-0.12419,5.58851e-05,0.00164213,0.488698,0.162068,0.256766,0.00678656,0.302416,0.0627402,0.102705,4828,0,2,2,2,1
4,0.0012,-2.79644e-08,-0.165566,9.93388e-05,0.00164214,0.475871,0.151069,0.243831,0.00720205,0.303663,0.0628063,0.102614,4828,0,2,2,2,1
5,0.0015,-3.24267e-08,-0.206917,0.000155186,0.00164217,0.491802,0.15692,0.260742,0.00918323,0.315144,0.0636575,0.103954,4828,0,2,2,2,1
6,0.0018,-5.14079e-08,-0.248239,0.000223411,0.00164222,0.493754,0.154615,0.264359,0.0090967,0.291445,0.0640765,0.103456,4828,0,2,2,2,1
7,0.0021,-5.02533e-08,-0.289525,0.000303993,0.0016423,0.490013,0.15663,0.259089,0.0101215,0.288318,0.0640097,0.103914,4828,0,2,2,2,1
8,0.0024,6.94629e-08,-0.33075,0.000396898,0.00164243,0.737203,0.235817,0.370052,0.0136189,0.318499,0.0633016,0.10351,4828,0,3,3,3,1
9,0.0027,-3.00652e-09,-0.371856,0.000502001,0.00164273,1.24777,0.395792,0.637514,0.0214359,0.636394,0.127811,0.206629,4892,0,5,5,5,2
10,0.003,1.26063e-07,-0.412907,0.00061935,0.00164309,0.744941,0.22977,0.370134,0.0167076,0.303349,0.0633334,0.104531,4892,0,3,3,3,1
11,0.0033,1.19905e-07,-0.45383,0.000748791,0.00164366,0.741099,0.231745,0.366783,0.0183565,0.300663,0.0631017,0.10427,4892,0,3,3,3,1
12,0.0036,2.06538e-07,-0.494549,0.000890167,0.00164454,0.993303,0.307093,0.483869,0.0232586,0.298693,0.0631967,0.104476,4892,0,4,4,4,1
13,0.0039,2.39755e-07,-0.534963,0.00104315,0.00164599,1.23508,0.385257,0.596611,0.0292296,0.299734,0.0633582,0.105368,4892,0,5,5,5,1
14,0.0042,2.65996e-07,-0.574951,0.00120736,0.00164828,1.49612,0.468043,0.707063,0.0349548,0.298584,0.0648468,0.104543,4892,0,6,6,6,1
15,0.0045,3.80945e-07,-0.61407,0.00138159,0.00165241,2.22857,0.695984,1.04838,0.0442028,0.296281,0.0631811,0.104129,4892,0,9,9,9,1
16,0.0048,5.79712e-08,-0.521186,0.00125076,0.00196427,292.384,88.5275,135.07,1.02899,1.42715,0.283582,0.429356,5816,0,1055,1054,1054,4
17,0.0051,5.26725e-10,-0.0179032,4.5605e-05,0.00307202,372.836,127.116,168.086,2.67693,4.52993,0.741253,1.13218,8804,0,1101,977,977,9
18,0.0054,6.74328e-10,-0.017402,4.67743e-05,0.00307614,0.834256,0.299661,0.446673,0.0216131,0.573134,0.083231,0.140617,8804,0,2,2,2,1
19,0.0057,6.68585e-10,-0.0167923,4.76416e-05,0.00308038,0.837316,0.295602,0.437474,0.021058,0.565317,0.0830392,0.142007,8804,0,2,2,2,1
20,0.006,6.50984e-10,-0.0161175,4.81297e-05,0.00308481,0.839667,0.296161,0.443859,0.0209615,0.581738,0.0836567,0.141941,8804,0,2,2,2,1


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48726,0
0.5,0.21203,0.48726,0
0.5,0.21519,0.48726,0
0.5,0.21835,0.48726,0
0.5,0.22152,0.48726,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48725,0
0.5,0.30063,0.48725,0
0.5,0.3038,0.48725,0
0.5,0.30696,0.48725,0
0.5,0.31013,0.48725,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48724,0
0.5,0.36709,0.48724,0
0.5,0.37025,0.48724,0
0.5,0.37342,0.48724,0
0.5,0.37658,0.48724,0
0.5,0.37975,0.48724,0
0.5,0.38291,0.48724,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48724,0
0.5,0.43987,0.48724,0
0.5,0.44304,0.48724,0
0.5,0.4462,0.48724,0
0.5,0.44937,0.48724,0
0.5,0.45253,0.48724,0
0.5,0.4557,0.48725,0
0.5,0.45886,0.48725,0
0.5,0.46203,0.48726,0
0.5,0.46519,0.48726,0
0.5,0.46835,0.48727,0
0.5,0.47152,0.48728,0
0.5,0.47468,0.4873,0
0.5,0.47785,0.48732,0
0.5,0.48024,0.48734,0
0.5,0.48101,0.48735,0
0.5,0.48418,0.48739,0
0.5,0.48734,0.48745,0
0.5,0.49051,0.48755,0
0.5,0.49367,0.48771,0
0.5,0.49684,0.48798,0
0.5,0.5,0.48842,0
0.5,0.50316,0.48913,0
0.5,0.50633,0.49024,0
0.5,0.50688,0.49051,0
0.5,0.50949,0.49192,0
0.5,0.51165,0.49367,0
0.5,0.51266,0.49498,0
0.5,0.51383,0.49684,0
0.5,0.51447,0.5,0
0.5,0.51382,0.50316,0
0.5,0.51266,0.50502,0
0.5,0.51164,0.50633,0
0.5,0.50949,0.50807,0
0.5,0.50688,0.50949,0
0.5,0.48101,0.51265,0
0.5,0.48023,0.51266,0
0.5,0.48418,0.51261,0
0.5,0.48734,0.51255,0
0.5,0.49051,0.51245,0
0.5,0.49367,0.51229,0
0.5,0.49684,0.51202,0
0.5,0.5,0.51158,0
0.5,0.50316,0.51087,0
0.5,0.50633,0.50976,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51274,0
0.5,0.21203,0.51274,0
0.5,0.21519,0.51274,0
0.5,0.21835,0.51274,0
0.5,0.22152,0.51274,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51275,0
0.5,0.3038,0.51275,0
0.5,0.30696,0.51275,0
0.5,0.31013,0.51275,0
0.5,0.31329,0.51275,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51276,0
0.5,0.36709,0.51276,0
0.5,0.37025,0.51276,0
0.5,0.37342,0.51276,0
0.5,0.37658,0.51276,0
0.5,0.37975,0.51276,0
0.5,0.38291,0.51276,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51276,0
0.5,0.43987,0.51276,0
0.5,0.44304,0.51276,0
0.5,0.4462,0.51276,0
0.5,0.44937,0.51276,0
0.5,0.45253,0.51276,0
0.5,0.4557,0.51275,0
0.5,0.45886,0.51275,0
0.5,0.46203,0.51274,0
0.5,0.46519,0.51274,0
0.5,0.46835,0.51273,0
0.5,0.47152,0.51272,0
0.5,0.47468,0.5127,0
0.5,0.47785,0.51268,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48725,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48727,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.48731,0
0.5,0.48418,0.48734,0
0.5,0.48425,0.48734,0
0.5,0.48734,0.48739,0
0.5,0.49051,0.48746,0
0.5,0.49367,0.48758,0
0.5,0.49684,0.48776,0
0.5,0.5,0.48801,0
0.5,0.50316,0.48832,0
0.5,0.50633,0.48862,0
0.5,0.50949,0.48885,0
0.5,0.51266,0.48902,0
0.5,0.51582,0.48913,0
0.5,0.51899,0.48922,0
0.5,0.52215,0.48928,0
0.5,0.52532,0.48933,0
0.5,0.52848,0.48936,0
0.5,0.53165,0.48939,0
0.5,0.53481,0.48942,0
0.5,0.53797,0.48944,0
0.5,0.54114,0.48946,0
0.5,0.5443,0.48948,0
0.5,0.54747,0.4895,0
0.5,0.55063,0.48953,0
0.5,0.5538,0.48955,0
0.5,0.55696,0.48957,0
0.5,0.56013,0.4896,0
0.5,0.56329,0.48962,0
0.5,0.56646,0.48965,0
0.5,0.56962,0.48967,0
0.5,0.57278,0.4897,0
0.5,0.57595,0.48973,0
0.5,0.57911,0.48975,0
0.5,0.58228,0.48979,0
0.5,0.58544,0.48982,0
0.5,0.58861,0.48986,0
0.5,0.59177,0.4899,0
0.5,0.59494,0.48995,0
0.5,0.5981,0.49,0
0.5,0.60127,0.49007,0
0.5,0.60443,0.49016,0
0.5,0.60759,0.49028,0
0.5,0.61076,0.49048,0
0.5,0.61097,0.49051,0
0.5,0.61392,0.4908,0
0.5,0.61709,0.49138,0
0.5,0.62025,0.49249,0
0.5,0.62218,0.49367,0
0.5,0.62342,0.49477,0
0.5,0.62502,0.49684,0
0.5,0.62579,0.5,0
0.5,0.62502,0.50316,0
0.5,0.62342,0.50523,0
0.5,0.62218,0.50633,0
0.5,0.61392,0.5092,0
0.5,0.61097,0.50949,0
0.5,0.61709,0.50862,0
0.5,0.62025,0.50751,0
0.5,0.48734,0.51261,0
0.5,0.48424,0.51266,0
0.5,0.49051,0.51254,0
0.5,0.49367,0.51242,0
0.5,0.49684,0.51224,0
0.5,0.5,0.51199,0
0.5,0.50316,0.51168,0
0.5,0.50633,0.51138,0
0.5,0.50949,0.51115,0
0.5,0.51266,0.51098,0
0.5,0.51582,0.51087,0
0.5,0.51899,0.51078,0
0.5,0.52215,0.51072,0
0.5,0.52532,0.51067,0
0.5,0.52848,0.51064,0
0.5,0.53165,0.51061,0
0.5,0.53481,0.51058,0
0.5,0.53797,0.51056,0
0.5,0.54114,0.51054,0
0.5,0.5443,0.51052,0
0.5,0.54747,0.5105,0
0.5,0.55063,0.51047,0
0.5,0.5538,0.51045,0
0.5,0.55696,0.51043,0
0.5,0.56013,0.5104,0
0.5,0.56329,0.51038,0
0.5,0.56646,0.51035,0
0.5,0.56962,0.51033,0
0.5,0.57278,0.5103,0
0.5,0.57595,0.51027,0
0.5,0.57911,0.51025,0
0.5,0.58228,0.51021,0
0.5,0.58544,0.51018,0
0.5,0.58861,0.51014,0
0.5,0.59177,0.5101,0
0.5,0.59494,0.51005,0
0.5,0.5981,0.51,0
0.5,0.60127,0.50993,0
0.5,0.60443,0.50984,0
0.5,0.60759,0.50972,0
0.5,0.61076,0.50952,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51273,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.51269,0
0.5,0.48418,0.51266,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99669,0.48101,0
0.5,0.99684,0.48099,0
0.5,1,0.48072,0
0.5,0.98342,0.48418,0
0.5,0.98418,0.48396,0
0.5,0.98734,0.4831,0
0.5,0.99051,0.48229,0
0.5,0.99367,0.48155,0
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48734,0
0.5,0.48447,0.48734,0
0.5,0.9707,0.48734,0
0.5,0.97152,0.4872,0
0.5,0.97468,0.48648,0
0.5,0.97785,0.48565,0
0.5,0.98101,0.4848,0
0.5,0.48734,0.48738,0
0.5,0.49051,0.48745,0
0.5,0.49367,0.48755,0
0.5,0.49684,0.4877,0
0.5,0.5,0.48792,0
0.5,0.50316,0.48816,0
0.5,0.50633,0.48837,0
0.5,0.50949,0.48854,0
0.5,0.51266,0.48865,0
0.5,0.51582,0.48872,0
0.5,0.51899,0.48877,0
0.5,0.52215,0.48881,0
0.5,0.52532,0.48883,0
0.5,0.52848,0.48885,0
0.5,0.53165,0.48886,0
0.5,0.53481,0.48887,0
0.5,0.53797,0.48888,0
0.5,0.54114,0.48888,0
0.5,0.5443,0.48888,0
0.5,0.54747,0.48889,0
0.5,0.55063,0.48889,0
0.5,0.5538,0.48889,0
0.5,0.55696,0.48889,0
0.5,0.56013,0.48889,0
0.5,0.56329,0.4889,0
0.5,0.56646,0.4889,0
0.5,0.56962,0.4889,0
0.5,0.57278,0.4889,0
0.5,0.57595,0.4889,0
0.5,0.57911,0.4889,0
0.5,0.58228,0.4889,0
0.5,0.58544,0.4889,0
0.5,0.58861,0.4889,0
0.5,0.59177,0.4889,0
0.5,0.59494,0.4889,0
0.5,0.5981,0.4889,0
0.5,0.60127,0.4889,0
0.5,0.60443,0.4889,0
0.5,0.60759,0.4889,0
0.5,0.61076,0.4889,0
0.5,0.61392,0.4889,0
0.5,0.61709,0.4889,0
0.5,0.62025,0.48889,0
0.5,0.62342,0.48888,0
0.5,0.62658,0.48887,0
0.5,0.62975,0.48886,0
0.5,0.63291,0.48884,0
0.5,0.63608,0.48881,0
0.5,0.63924,0.48877,0
0.5,0.64241,0.48873,0
0.5,0.64557,0.48869,0
0.5,0.64873,0.48864,0
0.5,0.6519,0.4886,0
0.5,0.65506,0.48854,0
0.5,0.65823,0.48847,0
0.5,0.66139,0.48858,0
0.5,0.66456,0.48868,0
0.5,0.66772,0.48874,0
0.5,0.67089,0.48878,0
0.5,0.67405,0.4888,0
0.5,0.67722,0.48882,0
0.5,0.68038,0.48884,0
0.5,0.68354,0.48885,0
0.5,0.68671,0.48885,0
0.5,0.68987,0.48885,0
0.5,0.69304,0.48885,0
0.5,0.6962,0.48884,0
0.5,0.69937,0.48883,0
0.5,0.70253,0.48882,0
0.5,0.7057,0.48881,0
0.5,0.70886,0.4888,0
0.5,0.71203,0.48883,0
0.5,0.71519,0.48883,0
0.5,0.71835,0.48885,0
0.5,0.72152,0.48885,0
0.5,0.72468,0.48886,0
0.5,0.72785,0.48887,0
0.5,0.73101,0.48888,0
0.5,0.73418,0.48888,0
0.5,0.73734,0.48889,0
0.5,0.74051,0.48889,0
0.5,0.74367,0.48889,0
0.5,0.74684,0.48889,0
0.5,0.75,0.48889,0
0.5,0.75316,0.48888,0
0.5,0.75633,0.48888,0
0.5,0.75949,0.48888,0
0.5,0.76266,0.48888,0
0.5,0.76582,0.48888,0
0.5,0.76899,0.48888,0
0.5,0.77215,0.48889,0
0.5,0.77532,0.48889,0
0.5,0.77848,0.48889,0
0.5,0.78165,0.4889,0
0.5,0.78481,0.4889,0
0.5,0.78797,0.4889,0
0.5,0.79114,0.4889,0
0.5,0.7943,0.4889,0
0.5,0.79747,0.4889,0
0.5,0.80063,0.4889,0
0.5,0.8038,0.4889,0
0.5,0.80696,0.4889,0
0.5,0.81013,0.4889,0
0.5,0.81329,0.4889,0
0.5,0.81646,0.4889,0
0.5,0.81962,0.4889,0
0.5,0.82278,0.4889,0
0.5,0.82595,0.48891,0
0.5,0.82911,0.48891,0
0.5,0.83228,0.48891,0
0.5,0.83544,0.48891,0
0.5,0.83861,0.48891,0
0.5,0.84177,0.48891,0
0.5,0.84494,0.48891,0
0.5,0.8481,0.48891,0
0.5,0.85127,0.48891,0
0.5,0.85443,0.48891,0
0.5,0.85759,0.4889,0
0.5,0.86076,0.4889,0
0.5,0.86392,0.4889,0
0.5,0.86709,0.4889,0
0.5,0.87025,0.48891,0
0.5,0.87342,0.48891,0
0.5,0.87658,0.48891,0
0.5,0.87975,0.4889,0
0.5,0.88291,0.4889,0
0.5,0.88608,0.4889,0
0.5,0.88924,0.4889,0
0.5,0.89241,0.4889,0
0.5,0.89557,0.48889,0
0.5,0.89873,0.48889,0
0.5,0.9019,0.48889,0
0.5,0.90506,0.48889,0
0.5,0.90823,0.48888,0
0.5,0.91139,0.48888,0
0.5,0.91456,0.48887,0
0.5,0.91772,0.48886,0
0.5,0.92089,0.48884,0
0.5,0.92405,0.48881,0
0.5,0.92722,0.48878,0
0.5,0.93038,0.48874,0
0.5,0.93354,0.48871,0
0.5,0.93671,0.4887,0
0.5,0.93987,0.48869,0
0.5,0.94304,0.48866,0
0.5,0.9462,0.48863,0
0.5,0.94937,0.48864,0
0.5,0.95253,0.4886,0
0.5,0.9557,0.48853,0
0.5,0.95886,0.48843,0
0.5,0.96203,0.48827,0
0.5,0.96519,0.48804,0
0.5,0.96835,0.48771,0
0.5,0.48734,0.51262,0
0.5,0.48445,0.51266,0
0.5,0.49051,0.51255,0
0.5,0.49367,0.51245,0
0.5,0.49684,0.5123,0
0.5,0.5,0.51208,0
0.5,0.50316,0.51184,0
0.5,0.50633,0.51163,0
0.5,0.50949,0.51146,0
0.5,0.51266,0.51135,0
0.5,0.51582,0.51128,0
0.5,0.51899,0.51123,0
0.5,0.52215,0.51119,0
0.5,0.52532,0.51117,0
0.5,0.52848,0.51115,0
0.5,0.53165,0.51114,0
0.5,0.53481,0.51113,0
0.5,0.53797,0.51112,0
0.5,0.54114,0.51112,0
0.5,0.5443,0.51112,0
0.5,0.54747,0.51111,0
0.5,0.55063,0.51111,0
0.5,0.5538,0.51111,0
0.5,0.55696,0.51111,0
0.5,0.56013,0.51111,0
0.5,0.56329,0.5111,0
0.5,0.56646,0.5111,0
0.5,0.56962,0.5111,0
0.5,0.57278,0.5111,0
0.5,0.57595,0.5111,0
0.5,0.57911,0.5111,0
0.5,0.58228,0.5111,0
0.5,0.58544,0.5111,0
0.5,0.58861,0.5111,0
0.5,0.59177,0.5111,0
0.5,0.59494,0.5111,0
0.5,0.5981,0.5111,0
0.5,0.60127,0.5111,0
0.5,0.60443,0.5111,0
0.5,0.60759,0.5111,0
0.5,0.61076,0.5111,0
0.5,0.61392,0.5111,0
0.5,0.61709,0.5111,0
0.5,0.62025,0.51111,0
0.5,0.62342,0.51112,0
0.5,0.62658,0.51113,0
0.5,0.62975,0.51114,0
0.5,0.63291,0.51116,0
0.5,0.63608,0.51119,0
0.5,0.63924,0.51123,0
0.5,0.64241,0.51127,0
0.5,0.64557,0.51131,0
0.5,0.64873,0.51136,0
0.5,0.6519,0.5114,0
0.5,0.65506,0.51146,0
0.5,0.65823,0.51153,0
0.5,0.66139,0.51142,0
0.5,0.66456,0.51132,0
0.5,0.66772,0.51126,0
0.5,0.67089,0.51122,0
0.5,0.67405,0.5112,0
0.5,0.67722,0.51118,0
0.5,0.68038,0.51116,0
0.5,0.68354,0.51115,0
0.5,0.68671,0.51115,0
0.5,0.68987,0.51115,0
0.5,0.69304,0.51115,0
0.5,0.6962,0.51116,0
0.5,0.69937,0.51117,0
0.5,0.70253,0.51118,0
0.5,0.7057,0.51119,0
0.5,0.70886,0.5112,0
0.5,0.71203,0.51117,0
0.5,0.71519,0.51117,0
0.5,0.71835,0.51115,0
0.5,0.72152,0.51115,0
0.5,0.72468,0.51114,0
0.5,0.72785,0.51113,0
0.5,0.73101,0.51112,0
0.5,0.73418,0.51112,0
0.5,0.73734,0.51111,0
0.5,0.74051,0.51111,0
0.5,0.74367,0.51111,0
0.5,0.74684,0.51111,0
0.5,0.75,0.51111,0
0.5,0.75316,0.51112,0
0.5,0.75633,0.51112,0
0.5,0.75949,0.51112,0
0.5,0.76266,0.51112,0
0.5,0.76582,0.51112,0
0.5,0.76899,0.51111,0
0.5,0.77215,0.51111,0
0.5,0.77532,0.51111,0
0.5,0.77848,0.5111,0
0.5,0.78165,0.5111,0
0.5,0.78481,0.5111,0
0.5,0.78797,0.5111,0
0.5,0.79114,0.5111,0
0.5,0.7943,0.5111,0
0.5,0.79747,0.5111,0
0.5,0.80063,0.5111,0
0.5,0.8038,0.5111,0
0.5,0.80696,0.5111,0
0.5,0.81013,0.5111,0
0.5,0.81329,0.5111,0
0.5,0.81646,0.5111,0
0.5,0.81962,0.5111,0
0.5,0.82278,0.5111,0
0.5,0.82595,0.51109,0
0.5,0.82911,0.51109,0
0.5,0.83228,0.51109,0
0.5,0.83544,0.51109,0
0.5,0.83861,0.51109,0
0.5,0.84177,0.51109,0
0.5,0.84494,0.51109,0
0.5,0.8481,0.51109,0
0.5,0.85127,0.51109,0
0.5,0.85443,0.51109,0
0.5,0.85759,0.51109,0
0.5,0.86076,0.51109,0
0.5,0.86392,0.51109,0
0.5,0.86709,0.51109,0
0.5,0.87025,0.51109,0
0.5,0.87342,0.51109,0
0.5,0.87658,0.51109,0
0.5,0.87975,0.51109,0
0.5,0.88291,0.51109,0
0.5,0.88608,0.5111,0
0.5,0.88924,0.5111,0
0.5,0.89241,0.5111,0
0.5,0.89557,0.5111,0
0.5,0.89873,0.51111,0
0.5,0.9019,0.51111,0
0.5,0.90506,0.51111,0
0.5,0.90823,0.51112,0
0.5,0.91139,0.51112,0
0.5,0.91456,0.51113,0
0.5,0.91772,0.51114,0
0.5,0.92089,0.51116,0
0.5,0.92405,0.51119,0
0.5,0.92722,0.51122,0
0.5,0.93038,0.51126,0
0.5,0.93354,0.51129,0
0.5,0.93671,0.5113,0
0.5,0.93987,0.51131,0
0.5,0.94304,0.51134,0
0.5,0.9462,0.51137,0
0.5,0.94937,0.51136,0
0.5,0.95253,0.5114,0
0.5,0.9557,0.51147,0
0.5,0.95886,0.51157,0
0.5,0.96203,0.51173,0
0.5,0.96519,0.51196,0
0.5,0.96835,0.51229,0
0.5,0.97069,0.51266,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51266,0
0.5,0.97152,0.5128,0
0.5,0.97468,0.51353,0
0.5,0.97785,0.51435,0
0.5,0.98101,0.5152,0
0.5,0.9834,0.51582,0
0.5,0.98418,0.51604,0
0.5,0.98734,0.51691,0
0.5,0.99051,0.51772,0
0.5,0.99367,0.51846,0
0.5,0.99667,0.51899,0
0.5,0.99684,0.51902,0
0.5,1,0.51929,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99669,0.48101,0
0.5,0.99684,0.48099,0
0.5,1,0.48072,0
0.5,0.98342,0.48418,0
0.5,0.98418,0.48396,0
0.5,0.98734,0.4831,0
0.5,0.99051,0.48229,0
0.5,0.99367,0.48155,0
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48734,0
0.5,0.48447,0.48734,0
0.5,0.97061,0.48734,0
0.5,0.97152,0.48719,0
0.5,0.97468,0.48648,0
0.5,0.97785,0.48565,0
0.5,0.98101,0.4848,0
0.5,0.48734,0.48738,0
0.5,0.49051,0.48745,0
0.5,0.49367,0.48755,0
0.5,0.49684,0.48769,0
0.5,0.5,0.4879,0
0.5,0.50316,0.48812,0
0.5,0.50633,0.48833,0
0.5,0.50949,0.48848,0
0.5,0.51266,0.48858,0
0.5,0.51582,0.48865,0
0.5,0.51899,0.4887,0
0.5,0.52215,0.48873,0
0.5,0.52532,0.48875,0
0.5,0.52848,0.48877,0
0.5,0.53165,0.48878,0
0.5,0.53481,0.48879,0
0.5,0.53797,0.48879,0
0.5,0.54114,0.4888,0
0.5,0.5443,0.4888,0
0.5,0.54747,0.4888,0
0.5,0.55063,0.4888,0
0.5,0.5538,0.48881,0
0.5,0.55696,0.48881,0
0.5,0.56013,0.48881,0
0.5,0.56329,0.48881,0
0.5,0.56646,0.48881,0
0.5,0.56962,0.48881,0
0.5,0.57278,0.48881,0
0.5,0.57595,0.48881,0
0.5,0.57911,0.48881,0
0.5,0.58228,0.48881,0
0.5,0.58544,0.48881,0
0.5,0.58861,0.48881,0
0.5,0.59177,0.48881,0
0.5,0.59494,0.48882,0
0.5,0.5981,0.48882,0
0.5,0.60127,0.48882,0
0.5,0.60443,0.48882,0
0.5,0.60759,0.48882,0
0.5,0.61076,0.48882,0
0.5,0.61392,0.48882,0
0.5,0.61709,0.48881,0
0.5,0.62025,0.48881,0
0.5,0.62342,0.48881,0
0.5,0.62658,0.4888,0
0.5,0.62975,0.48879,0
0.5,0.63291,0.48878,0
0.5,0.63608,0.48876,0
0.5,0.63924,0.48873,0
0.5,0.64241,0.4887,0
0.5,0.64557,0.48867,0
0.5,0.64873,0.48863,0
0.5,0.6519,0.48859,0
0.5,0.65506,0.48854,0
0.5,0.65823,0.48847,0
0.5,0.66139,0.48856,0
0.5,0.66456,0.48863,0
0.5,0.66772,0.48868,0
0.5,0.67089,0.48871,0
0.5,0.67405,0.48873,0
0.5,0.67722,0.48875,0
0.5,0.68038,0.48876,0
0.5,0.68354,0.48877,0
0.5,0.68671,0.48878,0
0.5,0.68987,0.48878,0
0.5,0.69304,0.48878,0
0.5,0.6962,0.48878,0
0.5,0.69937,0.48877,0
0.5,0.70253,0.48877,0
0.5,0.7057,0.48876,0
0.5,0.70886,0.48876,0
0.5,0.71203,0.48876,0
0.5,0.71519,0.48877,0
0.5,0.71835,0.48877,0
0.5,0.72152,0.48878,0
0.5,0.72468,0.48878,0
0.5,0.72785,0.48879,0
0.5,0.73101,0.4888,0
0.5,0.73418,0.4888,0
0.5,0.73734,0.4888,0
0.5,0.74051,0.4888,0
0.5,0.74367,0.4888,0
0.5,0.74684,0.4888,0
0.5,0.75,0.4888,0
0.5,0.75316,0.4888,0
0.5,0.75633,0.4888,0
0.5,0.75949,0.4888,0
0.5,0.76266,0.4888,0
0.5,0.76582,0.4888,0
0.5,0.76899,0.4888,0
0.5,0.77215,0.4888,0
0.5,0.77532,0.48881,0
0.5,0.77848,0.48881,0
0.5,0.78165,0.48881,0
0.5,0.78481,0.48881,0
0.5,0.78797,0.48881,0
0.5,0.79114,0.48882,0
0.5,0.7943,0.48881,0
0.5,0.79747,0.48881,0
0.5,0.80063,0.48881,0
0.5,0.8038,0.48881,0
0.5,0.80696,0.48881,0
0.5,0.81013,0.48881,0
0.5,0.81329,0.48881,0
0.5,0.81646,0.48881,0
0.5,0.81962,0.48881,0
0.5,0.82278,0.48882,0
0.5,0.82595,0.48882,0
0.5,0.82911,0.48882,0
0.5,0.83228,0.48882,0
0.5,0.83544,0.48882,0
0.5,0.83861,0.48882,0
0.5,0.84177,0.48882,0
0.5,0.84494,0.48882,0
0.5,0.8481,0.48882,0
0.5,0.85127,0.48882,0
0.5,0.85443,0.48882,0
0.5,0.85759,0.48882,0
0.5,0.86076,0.48882,0
0.5,0.86392,0.48882,0
0.5,0.86709,0.48882,0
0.5,0.87025,0.48882,0
0.5,0.87342,0.48882,0
0.5,0.87658,0.48882,0
0.5,0.87975,0.48882,0
0.5,0.88291,0.48882,0
0.5,0.88608,0.48882,0
0.5,0.88924,0.48881,0
0.5,0.89241,0.48881,0
0.5,0.89557,0.48881,0
0.5,0.89873,0.48881,0
0.5,0.9019,0.48881,0
0.5,0.90506,0.48881,0
0.5,0.90823,0.4888,0
0.5,0.91139,0.4888,0
0.5,0.91456,0.4888,0
0.5,0.91772,0.48879,0
0.5,0.92089,0.48878,0
0.5,0.92405,0.48876,0
0.5,0.92722,0.48874,0
0.5,0.93038,0.48871,0
0.5,0.93354,0.48869,0
0.5,0.93671,0.48868,0
0.5,0.93987,0.48866,0
0.5,0.94304,0.48864,0
0.5,0.9462,0.4886,0
0.5,0.94937,0.48859,0
0.5,0.95253,0.48855,0
0.5,0.9557,0.48848,0
0.5,0.95886,0.48837,0
0.5,0.96203,0.48822,0
0.5,0.96519,0.488,0
0.5,0.96835,0.48768,0
0.5,0.48734,0.51262,0
0.5,0.48445,0.51266,0
0.5,0.49051,0.51255,0
0.5,0.49367,0.51245,0
0.5,0.49684,0.51231,0
0.5,0.5,0.5121,0
0.5,0.50316,0.51188,0
0.5,0.50633,0.51167,0
0.5,0.50949,0.51152,0
0.5,0.51266,0.51142,0
0.5,0.51582,0.51135,0
0.5,0.51899,0.5113,0
0.5,0.52215,0.51127,0
0.5,0.52532,0.51124,0
0.5,0.52848,0.51123,0
0.5,0.53165,0.51122,0
0.5,0.53481,0.51121,0
0.5,0.53797,0.51121,0
0.5,0.54114,0.5112,0
0.5,0.5443,0.5112,0
0.5,0.54747,0.5112,0
0.5,0.55063,0.5112,0
0.5,0.5538,0.51119,0
0.5,0.55696,0.51119,0
0.5,0.56013,0.51119,0
0.5,0.56329,0.51119,0
0.5,0.56646,0.51119,0
0.5,0.56962,0.51119,0
0.5,0.57278,0.51119,0
0.5,0.57595,0.51119,0
0.5,0.57911,0.51119,0
0.5,0.58228,0.51119,0
0.5,0.58544,0.51119,0
0.5,0.58861,0.51118,0
0.5,0.59177,0.51118,0
0.5,0.59494,0.51118,0
0.5,0.5981,0.51118,0
0.5,0.60127,0.51118,0
0.5,0.60443,0.51118,0
0.5,0.60759,0.51118,0
0.5,0.61076,0.51118,0
0.5,0.61392,0.51118,0
0.5,0.61709,0.51119,0
0.5,0.62025,0.51119,0
0.5,0.62342,0.51119,0
0.5,0.62658,0.5112,0
0.5,0.62975,0.51121,0
0.5,0.63291,0.51122,0
0.5,0.63608,0.51124,0
0.5,0.63924,0.51127,0
0.5,0.64241,0.5113,0
0.5,0.64557,0.51133,0
0.5,0.64873,0.51137,0
0.5,0.6519,0.51141,0
0.5,0.65506,0.51146,0
0.5,0.65823,0.51153,0
0.5,0.66139,0.51144,0
0.5,0.66456,0.51137,0
0.5,0.66772,0.51132,0
0.5,0.67089,0.51129,0
0.5,0.67405,0.51127,0
0.5,0.67722,0.51125,0
0.5,0.68038,0.51124,0
0.5,0.68354,0.51123,0
0.5,0.68671,0.51122,0
0.5,0.68987,0.51122,0
0.5,0.69304,0.51122,0
0.5,0.6962,0.51122,0
0.5,0.69937,0.51123,0
0.5,0.70253,0.51123,0
0.5,0.7057,0.51124,0
0.5,0.70886,0.51124,0
0.5,0.71203,0.51124,0
0.5,0.71519,0.51123,0
0.5,0.71835,0.51123,0
0.5,0.72152,0.51122,0
0.5,0.72468,0.51122,0
0.5,0.72785,0.51121,0
0.5,0.73101,0.5112,0
0.5,0.73418,0.5112,0
0.5,0.73734,0.5112,0
0.5,0.74051,0.51119,0
0.5,0.74367,0.51119,0
0.5,0.74684,0.5112,0
0.5,0.75,0.5112,0
0.5,0.75316,0.5112,0
0.5,0.75633,0.5112,0
0.5,0.75949,0.5112,0
0.5,0.76266,0.5112,0
0.5,0.76582,0.5112,0
0.5,0.76899,0.5112,0
0.5,0.77215,0.5112,0
0.5,0.77532,0.51119,0
0.5,0.77848,0.51119,0
0.5,0.78165,0.51119,0
0.5,0.78481,0.51119,0
0.5,0.78797,0.51118,0
0.5,0.79114,0.51118,0
0.5,0.7943,0.51118,0
0.5,0.79747,0.51119,0
0.5,0.80063,0.51119,0
0.5,0.8038,0.51119,0
0.5,0.80696,0.51119,0
0.5,0.81013,0.51119,0
0.5,0.81329,0.51119,0
0.5,0.81646,0.51119,0
0.5,0.81962,0.51118,0
0.5,0.82278,0.51118,0
0.5,0.82595,0.51118,0
0.5,0.82911,0.51118,0
0.5,0.83228,0.51118,0
0.5,0.83544,0.51118,0
0.5,0.83861,0.51118,0
0.5,0.84177,0.51118,0
0.5,0.84494,0.51118,0
0.5,0.8481,0.51118,0
0.5,0.85127,0.51118,0
0.5,0.85443,0.51118,0
0.5,0.85759,0.51118,0
0.5,0.86076,0.51118,0
0.5,0.86392,0.51118,0
0.5,0.86709,0.51118,0
0.5,0.87025,0.51118,0
0.5,0.87342,0.51118,0
0.5,0.87658,0.51118,0
0.5,0.87975,0.51118,0
0.5,0.88291,0.51118,0
0.5,0.88608,0.51118,0
0.5,0.88924,0.51118,0
0.5,0.89241,0.51119,0
0.5,0.89557,0.51119,0
0.5,0.89873,0.51119,0
0.5,0.9019,0.51119,0
0.5,0.90506,0.51119,0
0.5,0.90823,0.5112,0
0.5,0.91139,0.5112,0
0.5,0.91456,0.5112,0
0.5,0.91772,0.51121,0
0.5,0.92089,0.51122,0
0.5,0.92405,0.51124,0
0.5,0.92722,0.51126,0
0.5,0.93038,0.51129,0
0.5,0.93354,0.51131,0
0.5,0.93671,0.51132,0
0.5,0.93987,0.51134,0
0.5,0.94304,0.51136,0
0.5,0.9462,0.5114,0
0.5,0.94937,0.51141,0
0.5,0.95253,0.51145,0
0.5,0.9557,0.51152,0
0.5,0.95886,0.51163,0
0.5,0.96203,0.51178,0
0.5,0.96519,0.512,0
0.5,0.96835,0.51232,0
0.5,0.9706,0.51266,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51266,0
0.5,0.97152,0.51281,0
0.5,0.97468,0.51353,0
0.5,0.97785,0.51435,0
0.5,0.98101,0.5152,0
0.5,0.9834,0.51582,0
0.5,0.98418,0.51604,0
0.5,0.98734,0.51691,0
0.5,0.99051,0.51772,0
0.5,0.99367,0.51846,0
0.5,0.99667,0.51899,0
0.5,0.99684,0.51902,0
0.5,1,0.51929,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99669,0.48101,0
0.5,0.99684,0.48099,0
0.5,1,0.48072,0
0.5,0.98342,0.48418,0
0.5,0.98418,0.48396,0
0.5,0.98734,0.4831,0
0.5,0.99051,0.48229,0
0.5,0.99367,0.48155,0
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48734,0
0.5,0.48448,0.48734,0
0.5,0.97048,0.48734,0
0.5,0.97152,0.48717,0
0.5,0.97468,0.48648,0
0.5,0.97785,0.48565,0
0.5,0.98101,0.4848,0
0.5,0.48734,0.48738,0
0.5,0.49051,0.48745,0
0.5,0.49367,0.48754,0
0.5,0.49684,0.48768,0
0.5,0.5,0.48787,0
0.5,0.50316,0.48809,0
0.5,0.50633,0.48828,0
0.5,0.50949,0.48842,0
0.5,0.51266,0.48852,0
0.5,0.51582,0.48858,0
0.5,0.51899,0.48863,0
0.5,0.52215,0.48866,0
0.5,0.52532,0.48868,0
0.5,0.52848,0.48869,0
0.5,0.53165,0.4887,0
0.5,0.53481,0.48871,0
0.5,0.53797,0.48871,0
0.5,0.54114,0.48872,0
0.5,0.5443,0.48872,0
0.5,0.54747,0.48872,0
0.5,0.55063,0.48872,0
0.5,0.5538,0.48873,0
0.5,0.55696,0.48873,0
0.5,0.56013,0.48873,0
0.5,0.56329,0.48873,0
0.5,0.56646,0.48873,0
0.5,0.56962,0.48873,0
0.5,0.57278,0.48873,0
0.5,0.57595,0.48873,0
0.5,0.57911,0.48873,0
0.5,0.58228,0.48873,0
0.5,0.58544,0.48873,0
0.5,0.58861,0.48873,0
0.5,0.59177,0.48873,0
0.5,0.59494,0.48874,0
0.5,0.5981,0.48874,0
0.5,0.60127,0.48874,0
0.5,0.60443,0.48874,0
0.5,0.60759,0.48874,0
0.5,0.61076,0.48874,0
0.5,0.61392,0.48874,0
0.5,0.61709,0.48874,0
0.5,0.62025,0.48873,0
0.5,0.62342,0.48873,0
0.5,0.62658,0.48873,0
0.5,0.62975,0.48872,0
0.5,0.63291,0.48871,0
0.5,0.63608,0.4887,0
0.5,0.63924,0.48869,0
0.5,0.64241,0.48867,0
0.5,0.64557,0.48865,0
0.5,0.64873,0.48862,0
0.5,0.6519,0.48858,0
0.5,0.65506,0.48853,0
0.5,0.65823,0.48846,0
0.5,0.66139,0.48853,0
0.5,0.66456,0.48859,0
0.5,0.66772,0.48862,0
0.5,0.67089,0.48865,0
0.5,0.67405,0.48867,0
0.5,0.67722,0.48868,0
0.5,0.68038,0.48869,0
0.5,0.68354,0.4887,0
0.5,0.68671,0.4887,0
0.5,0.68987,0.48871,0
0.5,0.69304,0.48871,0
0.5,0.6962,0.4887,0
0.5,0.69937,0.4887,0
0.5,0.70253,0.4887,0
0.5,0.7057,0.48869,0
0.5,0.70886,0.48869,0
0.5,0.71203,0.48869,0
0.5,0.71519,0.48869,0
0.5,0.71835,0.4887,0
0.5,0.72152,0.4887,0
0.5,0.72468,0.48871,0
0.5,0.72785,0.48871,0
0.5,0.73101,0.48872,0
0.5,0.73418,0.48872,0
0.5,0.73734,0.48872,0
0.5,0.74051,0.48872,0
0.5,0.74367,0.48873,0
0.5,0.74684,0.48872,0
0.5,0.75,0.48872,0
0.5,0.75316,0.48872,0
0.5,0.75633,0.48872,0
0.5,0.75949,0.48872,0
0.5,0.76266,0.48872,0
0.5,0.76582,0.48872,0
0.5,0.76899,0.48872,0
0.5,0.77215,0.48872,0
0.5,0.77532,0.48873,0
0.5,0.77848,0.48873,0
0.5,0.78165,0.48873,0
0.5,0.78481,0.48873,0
0.5,0.78797,0.48873,0
0.5,0.79114,0.48874,0
0.5,0.7943,0.48874,0
0.5,0.79747,0.48873,0
0.5,0.80063,0.48873,0
0.5,0.8038,0.48873,0
0.5,0.80696,0.48873,0
0.5,0.81013,0.48873,0
0.5,0.81329,0.48873,0
0.5,0.81646,0.48873,0
0.5,0.81962,0.48873,0
0.5,0.82278,0.48874,0
0.5,0.82595,0.48874,0
0.5,0.82911,0.48874,0
0.5,0.83228,0.48874,0
0.5,0.83544,0.48874,0
0.5,0.83861,0.48874,0
0.5,0.84177,0.48874,0
0.5,0.84494,0.48874,0
0.5,0.8481,0.48874,0
0.5,0.85127,0.48874,0
0.5,0.85443,0.48874,0
0.5,0.85759,0.48874,0
0.5,0.86076,0.48874,0
0.5,0.86392,0.48874,0
0.5,0.86709,0.48874,0
0.5,0.87025,0.48874,0
0.5,0.87342,0.48874,0
0.5,0.87658,0.48874,0
0.5,0.87975,0.48874,0
0.5,0.88291,0.48874,0
0.5,0.88608,0.48874,0
0.5,0.88924,0.48873,0
0.5,0.89241,0.48873,0
0.5,0.89557,0.48873,0
0.5,0.89873,0.48873,0
0.5,0.9019,0.48873,0
0.5,0.90506,0.48873,0
0.5,0.90823,0.48873,0
0.5,0.91139,0.48873,0
0.5,0.91456,0.48872,0
0.5,0.91772,0.48872,0
0.5,0.92089,0.48871,0
0.5,0.92405,0.4887,0
0.5,0.92722,0.48869,0
0.5,0.93038,0.48868,0
0.5,0.93354,0.48866,0
0.5,0.93671,0.48865,0
0.5,0.93987,0.48863,0
0.5,0.94304,0.4886,0
0.5,0.9462,0.48857,0
0.5,0.94937,0.48854,0
0.5,0.95253,0.48849,0
0.5,0.9557,0.48842,0
0.5,0.95886,0.48832,0
0.5,0.96203,0.48817,0
0.5,0.96519,0.48796,0
0.5,0.96835,0.48765,0
0.5,0.48734,0.51262,0
0.5,0.48446,0.51266,0
0.5,0.49051,0.51255,0
0.5,0.49367,0.51246,0
0.5,0.49684,0.51232,0
0.5,0.5,0.51212,0
0.5,0.50316,0.51191,0
0.5,0.50633,0.51172,0
0.5,0.50949,0.51158,0
0.5,0.51266,0.51148,0
0.5,0.51582,0.51142,0
0.5,0.51899,0.51137,0
0.5,0.52215,0.51134,0
0.5,0.52532,0.51132,0
0.5,0.52848,0.51131,0
0.5,0.53165,0.5113,0
0.5,0.53481,0.51129,0
0.5,0.53797,0.51128,0
0.5,0.54114,0.51128,0
0.5,0.5443,0.51128,0
0.5,0.54747,0.51128,0
0.5,0.55063,0.51128,0
0.5,0.5538,0.51127,0
0.5,0.55696,0.51127,0
0.5,0.56013,0.51127,0
0.5,0.56329,0.51127,0
0.5,0.56646,0.51127,0
0.5,0.56962,0.51127,0
0.5,0.57278,0.51127,0
0.5,0.57595,0.51127,0
0.5,0.57911,0.51127,0
0.5,0.58228,0.51127,0
0.5,0.58544,0.51127,0
0.5,0.58861,0.51126,0
0.5,0.59177,0.51126,0
0.5,0.59494,0.51126,0
0.5,0.5981,0.51126,0
0.5,0.60127,0.51126,0
0.5,0.60443,0.51126,0
0.5,0.60759,0.51126,0
0.5,0.61076,0.51126,0
0.5,0.61392,0.51126,0
0.5,0.61709,0.51126,0
0.5,0.62025,0.51127,0
0.5,0.62342,0.51127,0
0.5,0.62658,0.51127,0
0.5,0.62975,0.51128,0
0.5,0.63291,0.51129,0
0.5,0.63608,0.5113,0
0.5,0.63924,0.51131,0
0.5,0.64241,0.51133,0
0.5,0.64557,0.51135,0
0.5,0.64873,0.51138,0
0.5,0.6519,0.51142,0
0.5,0.65506,0.51147,0
0.5,0.65823,0.51154,0
0.5,0.66139,0.51147,0
0.5,0.66456,0.51141,0
0.5,0.66772,0.51138,0
0.5,0.67089,0.51135,0
0.5,0.67405,0.51133,0
0.5,0.67722,0.51132,0
0.5,0.68038,0.51131,0
0.5,0.68354,0.5113,0
0.5,0.68671,0.5113,0
0.5,0.68987,0.51129,0
0.5,0.69304,0.51129,0
0.5,0.6962,0.5113,0
0.5,0.69937,0.5113,0
0.5,0.70253,0.5113,0
0.5,0.7057,0.51131,0
0.5,0.70886,0.51131,0
0.5,0.71203,0.51131,0
0.5,0.71519,0.51131,0
0.5,0.71835,0.5113,0
0.5,0.72152,0.5113,0
0.5,0.72468,0.51129,0
0.5,0.72785,0.51129,0
0.5,0.73101,0.51128,0
0.5,0.73418,0.51128,0
0.5,0.73734,0.51128,0
0.5,0.74051,0.51127,0
0.5,0.74367,0.51127,0
0.5,0.74684,0.51128,0
0.5,0.75,0.51128,0
0.5,0.75316,0.51128,0
0.5,0.75633,0.51128,0
0.5,0.75949,0.51128,0
0.5,0.76266,0.51128,0
0.5,0.76582,0.51128,0
0.5,0.76899,0.51128,0
0.5,0.77215,0.51128,0
0.5,0.77532,0.51127,0
0.5,0.77848,0.51127,0
0.5,0.78165,0.51127,0
0.5,0.78481,0.51127,0
0.5,0.78797,0.51126,0
0.5,0.79114,0.51126,0
0.5,0.7943,0.51126,0
0.5,0.79747,0.51126,0
0.5,0.80063,0.51127,0
0.5,0.8038,0.51127,0
0.5,0.80696,0.51127,0
0.5,0.81013,0.51127,0
0.5,0.81329,0.51127,0
0.5,0.81646,0.51127,0
0.5,0.81962,0.51126,0
0.5,0.82278,0.51126,0
0.5,0.82595,0.51126,0
0.5,0.82911,0.51126,0
0.5,0.83228,0.51126,0
0.5,0.83544,0.51126,0
0.5,0.83861,0.51126,0
0.5,0.84177,0.51126,0
0.5,0.84494,0.51126,0
0.5,0.8481,0.51126,0
0.5,0.85127,0.51126,0
0.5,0.85443,0.51126,0
0.5,0.85759,0.51126,0
0.5,0.86076,0.51126,0
0.5,0.86392,0.51126,0
0.5,0.86709,0.51126,0
0.5,0.87025,0.51126,0
0.5,0.87342,0.51126,0
0.5,0.87658,0.51126,0
0.5,0.87975,0.51126,0
0.5,0.88291,0.51126,0
0.5,0.88608,0.51126,0
0.5,0.88924,0.51126,0
0.5,0.89241,0.51127,0
0.5,0.89557,0.51127,0
0.5,0.89873,0.51127,0
0.5,0.9019,0.51127,0
0.5,0.90506,0.51127,0
0.5,0.90823,0.51127,0
0.5,0.91139,0.51127,0
0.5,0.91456,0.51127,0
0.5,0.91772,0.51128,0
0.5,0.92089,0.51129,0
0.5,0.92405,0.5113,0
0.5,0.92722,0.51131,0
0.5,0.93038,0.51132,0
0.5,0.93354,0.51134,0
0.5,0.93671,0.51135,0
0.5,0.93987,0.51137,0
0.5,0.94304,0.5114,0
0.5,0.9462,0.51143,0
0.5,0.94937,0.51146,0
0.5,0.95253,0.51151,0
0.5,0.9557,0.51158,0
0.5,0.95886,0.51168,0
0.5,0.96203,0.51183,0
0.5,0.96519,0.51204,0
0.5,0.96835,0.51235,0
0.5,0.97047,0.51266,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51266,0
0.5,0.97152,0.51283,0
0.5,0.97468,0.51353,0
0.5,0.97785,0.51435,0
0.5,0.98101,0.5152,0
0.5,0.9834,0.51582,0
0.5,0.98418,0.51604,0
0.5,0.98734,0.51691,0
0.5,0.99051,0.51772,0
0.5,0.99367,0.51846,0
0.5,0.99667,0.51899,0
0.5,0.99684,0.51902,0
0.5,1,0.51929,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99669,0.48101,0
0.5,0.99684,0.48099,0
0.5,1,0.48072,0
0.5,0.98342,0.48418,0
0.5,0.98418,0.48396,0
0.5,0.98734,0.4831,0
0.5,0.99051,0.48229,0
0.5,0.99367,0.48155,0
0.5,0,0.48726,0
0.5,0.0031646,0.48726,0
0.5,0.0063291,0.48726,0
0.5,0.0094937,0.48726,0
0.5,0.012658,0.48726,0
0.5,0.015823,0.48726,0
0.5,0.018987,0.48726,0
0.5,0.022152,0.48726,0
0.5,0.025316,0.48726,0
0.5,0.028481,0.48726,0
0.5,0.031646,0.48726,0
0.5,0.03481,0.48726,0
0.5,0.037975,0.48726,0
0.5,0.041139,0.48726,0
0.5,0.044304,0.48726,0
0.5,0.047468,0.48726,0
0.5,0.050633,0.48726,0
0.5,0.053797,0.48726,0
0.5,0.056962,0.48726,0
0.5,0.060127,0.48726,0
0.5,0.063291,0.48726,0
0.5,0.066456,0.48726,0
0.5,0.06962,0.48726,0
0.5,0.072785,0.48726,0
0.5,0.075949,0.48726,0
0.5,0.079114,0.48726,0
0.5,0.082278,0.48726,0
0.5,0.085443,0.48726,0
0.5,0.088608,0.48726,0
0.5,0.091772,0.48726,0
0.5,0.094937,0.48726,0
0.5,0.098101,0.48726,0
0.5,0.10127,0.48726,0
0.5,0.10443,0.48726,0
0.5,0.10759,0.48726,0
0.5,0.11076,0.48726,0
0.5,0.11392,0.48726,0
0.5,0.11709,0.48726,0
0.5,0.12025,0.48726,0
0.5,0.12342,0.48726,0
0.5,0.12658,0.48726,0
0.5,0.12975,0.48726,0
0.5,0.13291,0.48726,0
0.5,0.13608,0.48726,0
0.5,0.13924,0.48726,0
0.5,0.14241,0.48726,0
0.5,0.14557,0.48726,0
0.5,0.14873,0.48726,0
0.5,0.1519,0.48726,0
0.5,0.15506,0.48726,0
0.5,0.15823,0.48726,0
0.5,0.16139,0.48726,0
0.5,0.16456,0.48726,0
0.5,0.16772,0.48726,0
0.5,0.17089,0.48726,0
0.5,0.17405,0.48726,0
0.5,0.17722,0.48726,0
0.5,0.18038,0.48726,0
0.5,0.18354,0.48726,0
0.5,0.18671,0.48726,0
0.5,0.18987,0.48726,0
0.5,0.19304,0.48726,0
0.5,0.1962,0.48726,0
0.5,0.19937,0.48726,0
0.5,0.20253,0.48726,0
0.5,0.2057,0.48726,0
0.5,0.20886,0.48725,0
0.5,0.21203,0.48725,0
0.5,0.21519,0.48725,0
0.5,0.21835,0.48725,0
0.5,0.22152,0.48725,0
0.5,0.22468,0.48725,0
0.5,0.22785,0.48725,0
0.5,0.23101,0.48725,0
0.5,0.23418,0.48725,0
0.5,0.23734,0.48725,0
0.5,0.24051,0.48725,0
0.5,0.24367,0.48725,0
0.5,0.24684,0.48725,0
0.5,0.25,0.48725,0
0.5,0.25316,0.48725,0
0.5,0.25633,0.48725,0
0.5,0.25949,0.48725,0
0.5,0.26266,0.48725,0
0.5,0.26582,0.48725,0
0.5,0.26899,0.48725,0
0.5,0.27215,0.48725,0
0.5,0.27532,0.48725,0
0.5,0.27848,0.48725,0
0.5,0.28165,0.48725,0
0.5,0.28481,0.48725,0
0.5,0.28797,0.48725,0
0.5,0.29114,0.48725,0
0.5,0.2943,0.48725,0
0.5,0.29747,0.48724,0
0.5,0.30063,0.48724,0
0.5,0.3038,0.48724,0
0.5,0.30696,0.48724,0
0.5,0.31013,0.48724,0
0.5,0.31329,0.48724,0
0.5,0.31646,0.48724,0
0.5,0.31962,0.48724,0
0.5,0.32278,0.48724,0
0.5,0.32595,0.48724,0
0.5,0.32911,0.48724,0
0.5,0.33228,0.48724,0
0.5,0.33544,0.48724,0
0.5,0.33861,0.48724,0
0.5,0.34177,0.48724,0
0.5,0.34494,0.48724,0
0.5,0.3481,0.48724,0
0.5,0.35127,0.48724,0
0.5,0.35443,0.48724,0
0.5,0.35759,0.48724,0
0.5,0.36076,0.48724,0
0.5,0.36392,0.48723,0
0.5,0.36709,0.48723,0
0.5,0.37025,0.48723,0
0.5,0.37342,0.48723,0
0.5,0.37658,0.48723,0
0.5,0.37975,0.48723,0
0.5,0.38291,0.48723,0
0.5,0.38608,0.48723,0
0.5,0.38924,0.48723,0
0.5,0.39241,0.48723,0
0.5,0.39557,0.48723,0
0.5,0.39873,0.48723,0
0.5,0.4019,0.48723,0
0.5,0.40506,0.48723,0
0.5,0.40823,0.48723,0
0.5,0.41139,0.48723,0
0.5,0.41456,0.48723,0
0.5,0.41772,0.48723,0
0.5,0.42089,0.48723,0
0.5,0.42405,0.48723,0
0.5,0.42722,0.48723,0
0.5,0.43038,0.48723,0
0.5,0.43354,0.48723,0
0.5,0.43671,0.48723,0
0.5,0.43987,0.48723,0
0.5,0.44304,0.48723,0
0.5,0.4462,0.48723,0
0.5,0.44937,0.48723,0
0.5,0.45253,0.48723,0
0.5,0.4557,0.48723,0
0.5,0.45886,0.48723,0
0.5,0.46203,0.48724,0
0.5,0.46519,0.48724,0
0.5,0.46835,0.48724,0
0.5,0.47152,0.48725,0
0.5,0.47468,0.48726,0
0.5,0.47785,0.48728,0
0.5,0.48101,0.4873,0
0.5,0.48418,0.48734,0
0.5,0.48452,0.48734,0
0.5,0.97034,0.48734,0
0.5,0.97152,0.48716,0
0.5,0.97468,0.48648,0
0.5,0.97785,0.48565,0
0.5,0.98101,0.4848,0
0.5,0.48734,0.48738,0
0.5,0.49051,0.48744,0
0.5,0.49367,0.48753,0
0.5,0.49684,0.48767,0
0.5,0.5,0.48785,0
0.5,0.50316,0.48806,0
0.5,0.50633,0.48824,0
0.5,0.50949,0.48837,0
0.5,0.51266,0.48846,0
0.5,0.51582,0.48852,0
0.5,0.51899,0.48856,0
0.5,0.52215,0.48859,0
0.5,0.52532,0.48861,0
0.5,0.52848,0.48862,0
0.5,0.53165,0.48863,0
0.5,0.53481,0.48864,0
0.5,0.53797,0.48864,0
0.5,0.54114,0.48864,0
0.5,0.5443,0.48864,0
0.5,0.54747,0.48865,0
0.5,0.55063,0.48865,0
0.5,0.5538,0.48865,0
0.5,0.55696,0.48865,0
0.5,0.56013,0.48865,0
0.5,0.56329,0.48865,0
0.5,0.56646,0.48866,0
0.5,0.56962,0.48866,0
0.5,0.57278,0.48866,0
0.5,0.57595,0.48866,0
0.5,0.57911,0.48866,0
0.5,0.58228,0.48866,0
0.5,0.58544,0.48866,0
0.5,0.58861,0.48866,0
0.5,0.59177,0.48866,0
0.5,0.59494,0.48866,0
0.5,0.5981,0.48866,0
0.5,0.60127,0.48866,0
0.5,0.60443,0.48866,0
0.5,0.60759,0.48866,0
0.5,0.61076,0.48866,0
0.5,0.61392,0.48866,0
0.5,0.61709,0.48866,0
0.5,0.62025,0.48866,0
0.5,0.62342,0.48866,0
0.5,0.62658,0.48865,0
0.5,0.62975,0.48865,0
0.5,0.63291,0.48864,0
0.5,0.63608,0.48864,0
0.5,0.63924,0.48862,0
0.5,0.64241,0.48861,0
0.5,0.64557,0.48859,0
0.5,0.64873,0.48857,0
0.5,0.6519,0.48855,0
0.5,0.65506,0.48851,0
0.5,0.65823,0.48845,0
0.5,0.66139,0.48851,0
0.5,0.66456,0.48854,0
0.5,0.66772,0.48857,0
0.5,0.67089,0.48859,0
0.5,0.67405,0.4886,0
0.5,0.67722,0.48861,0
0.5,0.68038,0.48862,0
0.5,0.68354,0.48863,0
0.5,0.68671,0.48863,0
0.5,0.68987,0.48863,0
0.5,0.69304,0.48863,0
0.5,0.6962,0.48863,0
0.5,0.69937,0.48863,0
0.5,0.70253,0.48863,0
0.5,0.7057,0.48862,0
0.5,0.70886,0.48862,0
0.5,0.71203,0.48862,0
0.5,0.71519,0.48862,0
0.5,0.71835,0.48862,0
0.5,0.72152,0.48863,0
0.5,0.72468,0.48863,0
0.5,0.72785,0.48864,0
0.5,0.73101,0.48864,0
0.5,0.73418,0.48865,0
0.5,0.73734,0.48865,0
0.5,0.74051,0.48865,0
0.5,0.74367,0.48865,0
0.5,0.74684,0.48865,0
0.5,0.75,0.48865,0
0.5,0.75316,0.48865,0
0.5,0.75633,0.48864,0
0.5,0.75949,0.48864,0
0.5,0.76266,0.48864,0
0.5,0.76582,0.48864,0
0.5,0.76899,0.48864,0
0.5,0.77215,0.48865,0
0.5,0.77532,0.48865,0
0.5,0.77848,0.48865,0
0.5,0.78165,0.48866,0
0.5,0.78481,0.48866,0
0.5,0.78797,0.48866,0
0.5,0.79114,0.48866,0
0.5,0.7943,0.48866,0
0.5,0.79747,0.48866,0
0.5,0.80063,0.48866,0
0.5,0.8038,0.48866,0
0.5,0.80696,0.48865,0
0.5,0.81013,0.48865,0
0.5,0.81329,0.48866,0
0.5,0.81646,0.48866,0
0.5,0.81962,0.48866,0
0.5,0.82278,0.48866,0
0.5,0.82595,0.48866,0
0.5,0.82911,0.48866,0
0.5,0.83228,0.48866,0
0.5,0.83544,0.48866,0
0.5,0.83861,0.48866,0
0.5,0.84177,0.48866,0
0.5,0.84494,0.48866,0
0.5,0.8481,0.48866,0
0.5,0.85127,0.48866,0
0.5,0.85443,0.48866,0
0.5,0.85759,0.48866,0
0.5,0.86076,0.48866,0
0.5,0.86392,0.48866,0
0.5,0.86709,0.48866,0
0.5,0.87025,0.48866,0
0.5,0.87342,0.48866,0
0.5,0.87658,0.48866,0
0.5,0.87975,0.48866,0
0.5,0.88291,0.48866,0
0.5,0.88608,0.48866,0
0.5,0.88924,0.48866,0
0.5,0.89241,0.48866,0
0.5,0.89557,0.48865,0
0.5,0.89873,0.48865,0
0.5,0.9019,0.48865,0
0.5,0.90506,0.48865,0
0.5,0.90823,0.48865,0
0.5,0.91139,0.48865,0
0.5,0.91456,0.48865,0
0.5,0.91772,0.48865,0
0.5,0.92089,0.48865,0
0.5,0.92405,0.48864,0
0.5,0.92722,0.48863,0
0.5,0.93038,0.48862,0
0.5,0.93354,0.48861,0
0.5,0.93671,0.48859,0
0.5,0.93987,0.48857,0
0.5,0.94304,0.48855,0
0.5,0.9462,0.48852,0
0.5,0.94937,0.48849,0
0.5,0.95253,0.48843,0
0.5,0.9557,0.48836,0
0.5,0.95886,0.48826,0
0.5,0.96203,0.48812,0
0.5,0.96519,0.48792,0
0.5,0.96835,0.48762,0
0.5,0.48734,0.51262,0
0.5,0.4845,0.51266,0
0.5,0.49051,0.51256,0
0.5,0.49367,0.51247,0
0.5,0.49684,0.51233,0
0.5,0.5,0.51215,0
0.5,0.50316,0.51194,0
0.5,0.50633,0.51176,0
0.5,0.50949,0.51163,0
0.5,0.51266,0.51154,0
0.5,0.51582,0.51148,0
0.5,0.51899,0.51144,0
0.5,0.52215,0.51141,0
0.5,0.52532,0.51139,0
0.5,0.52848,0.51138,0
0.5,0.53165,0.51137,0
0.5,0.53481,0.51136,0
0.5,0.53797,0.51136,0
0.5,0.54114,0.51136,0
0.5,0.5443,0.51135,0
0.5,0.54747,0.51135,0
0.5,0.55063,0.51135,0
0.5,0.5538,0.51135,0
0.5,0.55696,0.51135,0
0.5,0.56013,0.51135,0
0.5,0.56329,0.51134,0
0.5,0.56646,0.51134,0
0.5,0.56962,0.51134,0
0.5,0.57278,0.51134,0
0.5,0.57595,0.51134,0
0.5,0.57911,0.51134,0
0.5,0.58228,0.51134,0
0.5,0.58544,0.51134,0
0.5,0.58861,0.51134,0
0.5,0.59177,0.51134,0
0.5,0.59494,0.51134,0
0.5,0.5981,0.51134,0
0.5,0.60127,0.51134,0
0.5,0.60443,0.51134,0
0.5,0.60759,0.51134,0
0.5,0.61076,0.51134,0
0.5,0.61392,0.51134,0
0.5,0.61709,0.51134,0
0.5,0.62025,0.51134,0
0.5,0.62342,0.51134,0
0.5,0.62658,0.51135,0
0.5,0.62975,0.51135,0
0.5,0.63291,0.51136,0
0.5,0.63608,0.51136,0
0.5,0.63924,0.51137,0
0.5,0.64241,0.51139,0
0.5,0.64557,0.5114,0
0.5,0.64873,0.51143,0
0.5,0.6519,0.51145,0
0.5,0.65506,0.51149,0
0.5,0.65823,0.51155,0
0.5,0.66139,0.51149,0
0.5,0.66456,0.51146,0
0.5,0.66772,0.51143,0
0.5,0.67089,0.51141,0
0.5,0.67405,0.5114,0
0.5,0.67722,0.51139,0
0.5,0.68038,0.51138,0
0.5,0.68354,0.51137,0
0.5,0.68671,0.51137,0
0.5,0.68987,0.51137,0
0.5,0.69304,0.51137,0
0.5,0.6962,0.51137,0
0.5,0.69937,0.51137,0
0.5,0.70253,0.51137,0
0.5,0.7057,0.51138,0
0.5,0.70886,0.51138,0
0.5,0.71203,0.51138,0
0.5,0.71519,0.51138,0
0.5,0.71835,0.51138,0
0.5,0.72152,0.51137,0
0.5,0.72468,0.51137,0
0.5,0.72785,0.51136,0
0.5,0.73101,0.51136,0
0.5,0.73418,0.51135,0
0.5,0.73734,0.51135,0
0.5,0.74051,0.51135,0
0.5,0.74367,0.51135,0
0.5,0.74684,0.51135,0
0.5,0.75,0.51135,0
0.5,0.75316,0.51135,0
0.5,0.75633,0.51136,0
0.5,0.75949,0.51136,0
0.5,0.76266,0.51136,0
0.5,0.76582,0.51136,0
0.5,0.76899,0.51135,0
0.5,0.77215,0.51135,0
0.5,0.77532,0.51135,0
0.5,0.77848,0.51135,0
0.5,0.78165,0.51134,0
0.5,0.78481,0.51134,0
0.5,0.78797,0.51134,0
0.5,0.79114,0.51134,0
0.5,0.7943,0.51134,0
0.5,0.79747,0.51134,0
0.5,0.80063,0.51134,0
0.5,0.8038,0.51134,0
0.5,0.80696,0.51134,0
0.5,0.81013,0.51134,0
0.5,0.81329,0.51134,0
0.5,0.81646,0.51134,0
0.5,0.81962,0.51134,0
0.5,0.82278,0.51134,0
0.5,0.82595,0.51134,0
0.5,0.82911,0.51134,0
0.5,0.83228,0.51134,0
0.5,0.83544,0.51133,0
0.5,0.83861,0.51133,0
0.5,0.84177,0.51133,0
0.5,0.84494,0.51133,0
0.5,0.8481,0.51134,0
0.5,0.85127,0.51134,0
0.5,0.85443,0.51134,0
0.5,0.85759,0.51134,0
0.5,0.86076,0.51134,0
0.5,0.86392,0.51134,0
0.5,0.86709,0.51134,0
0.5,0.87025,0.51134,0
0.5,0.87342,0.51134,0
0.5,0.87658,0.51134,0
0.5,0.87975,0.51134,0
0.5,0.88291,0.51134,0
0.5,0.88608,0.51134,0
0.5,0.88924,0.51134,0
0.5,0.89241,0.51134,0
0.5,0.89557,0.51134,0
0.5,0.89873,0.51135,0
0.5,0.9019,0.51135,0
0.5,0.90506,0.51135,0
0.5,0.90823,0.51135,0
0.5,0.91139,0.51135,0
0.5,0.91456,0.51135,0
0.5,0.91772,0.51135,0
0.5,0.92089,0.51135,0
0.5,0.92405,0.51136,0
0.5,0.92722,0.51137,0
0.5,0.93038,0.51138,0
0.5,0.93354,0.51139,0
0.5,0.93671,0.51141,0
0.5,0.93987,0.51143,0
0.5,0.94304,0.51145,0
0.5,0.9462,0.51148,0
0.5,0.94937,0.51151,0
0.5,0.95253,0.51157,0
0.5,0.9557,0.51164,0
0.5,0.95886,0.51174,0
0.5,0.96203,0.51188,0
0.5,0.96519,0.51208,0
0.5,0.96835,0.51239,0
0.5,0.97032,0.51266,0
0.5,0.0031646,0.51274,0
0.5,0,0.51274,0
0.5,0.0063291,0.51274,0
0.5,0.0094937,0.51274,0
0.5,0.012658,0.51274,0
0.5,0.015823,0.51274,0
0.5,0.018987,0.51274,0
0.5,0.022152,0.51274,0
0.5,0.025316,0.51274,0
0.5,0.028481,0.51274,0
0.5,0.031646,0.51274,0
0.5,0.03481,0.51274,0
0.5,0.037975,0.51274,0
0.5,0.041139,0.51274,0
0.5,0.044304,0.51274,0
0.5,0.047468,0.51274,0
0.5,0.050633,0.51274,0
0.5,0.053797,0.51274,0
0.5,0.056962,0.51274,0
0.5,0.060127,0.51274,0
0.5,0.063291,0.51274,0
0.5,0.066456,0.51274,0
0.5,0.06962,0.51274,0
0.5,0.072785,0.51274,0
0.5,0.075949,0.51274,0
0.5,0.079114,0.51274,0
0.5,0.082278,0.51274,0
0.5,0.085443,0.51274,0
0.5,0.088608,0.51274,0
0.5,0.091772,0.51274,0
0.5,0.094937,0.51274,0
0.5,0.098101,0.51274,0
0.5,0.10127,0.51274,0
0.5,0.10443,0.51274,0
0.5,0.10759,0.51274,0
0.5,0.11076,0.51274,0
0.5,0.11392,0.51274,0
0.5,0.11709,0.51274,0
0.5,0.12025,0.51274,0
0.5,0.12342,0.51274,0
0.5,0.12658,0.51274,0
0.5,0.12975,0.51274,0
0.5,0.13291,0.51274,0
0.5,0.13608,0.51274,0
0.5,0.13924,0.51274,0
0.5,0.14241,0.51274,0
0.5,0.14557,0.51274,0
0.5,0.14873,0.51274,0
0.5,0.1519,0.51274,0
0.5,0.15506,0.51274,0
0.5,0.15823,0.51274,0
0.5,0.16139,0.51274,0
0.5,0.16456,0.51274,0
0.5,0.16772,0.51274,0
0.5,0.17089,0.51274,0
0.5,0.17405,0.51274,0
0.5,0.17722,0.51274,0
0.5,0.18038,0.51274,0
0.5,0.18354,0.51274,0
0.5,0.18671,0.51274,0
0.5,0.18987,0.51274,0
0.5,0.19304,0.51274,0
0.5,0.1962,0.51274,0
0.5,0.19937,0.51274,0
0.5,0.20253,0.51274,0
0.5,0.2057,0.51274,0
0.5,0.20886,0.51275,0
0.5,0.21203,0.51275,0
0.5,0.21519,0.51275,0
0.5,0.21835,0.51275,0
0.5,0.22152,0.51275,0
0.5,0.22468,0.51275,0
0.5,0.22785,0.51275,0
0.5,0.23101,0.51275,0
0.5,0.23418,0.51275,0
0.5,0.23734,0.51275,0
0.5,0.24051,0.51275,0
0.5,0.24367,0.51275,0
0.5,0.24684,0.51275,0
0.5,0.25,0.51275,0
0.5,0.25316,0.51275,0
0.5,0.25633,0.51275,0
0.5,0.25949,0.51275,0
0.5,0.26266,0.51275,0
0.5,0.26582,0.51275,0
0.5,0.26899,0.51275,0
0.5,0.27215,0.51275,0
0.5,0.27532,0.51275,0
0.5,0.27848,0.51275,0
0.5,0.28165,0.51275,0
0.5,0.28481,0.51275,0
0.5,0.28797,0.51275,0
0.5,0.29114,0.51275,0
0.5,0.2943,0.51275,0
0.5,0.29747,0.51275,0
0.5,0.30063,0.51276,0
0.5,0.3038,0.51276,0
0.5,0.30696,0.51276,0
0.5,0.31013,0.51276,0
0.5,0.31329,0.51276,0
0.5,0.31646,0.51276,0
0.5,0.31962,0.51276,0
0.5,0.32278,0.51276,0
0.5,0.32595,0.51276,0
0.5,0.32911,0.51276,0
0.5,0.33228,0.51276,0
0.5,0.33544,0.51276,0
0.5,0.33861,0.51276,0
0.5,0.34177,0.51276,0
0.5,0.34494,0.51276,0
0.5,0.3481,0.51276,0
0.5,0.35127,0.51276,0
0.5,0.35443,0.51276,0
0.5,0.35759,0.51276,0
0.5,0.36076,0.51276,0
0.5,0.36392,0.51277,0
0.5,0.36709,0.51277,0
0.5,0.37025,0.51277,0
0.5,0.37342,0.51277,0
0.5,0.37658,0.51277,0
0.5,0.37975,0.51277,0
0.5,0.38291,0.51277,0
0.5,0.38608,0.51277,0
0.5,0.38924,0.51277,0
0.5,0.39241,0.51277,0
0.5,0.39557,0.51277,0
0.5,0.39873,0.51277,0
0.5,0.4019,0.51277,0
0.5,0.40506,0.51277,0
0.5,0.40823,0.51277,0
0.5,0.41139,0.51277,0
0.5,0.41456,0.51277,0
0.5,0.41772,0.51277,0
0.5,0.42089,0.51277,0
0.5,0.42405,0.51277,0
0.5,0.42722,0.51277,0
0.5,0.43038,0.51277,0
0.5,0.43354,0.51277,0
0.5,0.43671,0.51277,0
0.5,0.43987,0.51277,0
0.5,0.44304,0.51277,0
0.5,0.4462,0.51277,0
0.5,0.44937,0.51277,0
0.5,0.45253,0.51277,0
0.5,0.4557,0.51277,0
0.5,0.45886,0.51277,0
0.5,0.46203,0.51276,0
0.5,0.46519,0.51276,0
0.5,0.46835,0.51275,0
0.5,0.47152,0.51275,0
0.5,0.47468,0.51274,0
0.5,0.47785,0.51272,0
0.5,0.48101,0.5127,0
0.5,0.48418,0.51266,0
0.5,0.97152,0.51284,0
0.5,0.97468,0.51353,0
0.5,0.97785,0.51435,0
0.5,0.98101,0.5152,0
0.5,0.9834,0.51582,0
0.5,0.98418,0.51604,0
0.5,0.98734,0.51691,0
0.5,0.99051,0.51772,0
0.5,0.99367,0.51846,0
0.5,0.99667,0.51899,0
0.5,0.99684,0.51902,0
0.5,1,0.51929,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.001451,0.51239,0.19837,0.344012,0.688851,0.818079,0.193496,0.206051,7218,0,2,2,2,2
1,0.0003,-1.47902e-08,-0.0407965,6.11937e-06,0.001451,0.937791,0.710484,0.229309,0.16963,0.418802,0.0745244,0.11644,7218,0,6,1,1,1
2,0.0006,-3.53317e-08,-0.0815916,2.44758e-05,0.001451,0.350862,0.120136,0.229211,0.294334,0.415279,0.0743926,0.116435,7218,0,1,1,1,1
3,0.0009,-6.12163e-08,-0.122379,5.50636e-05,0.00145101,0.349254,0.117861,0.229598,0.369114,0.414605,0.0752515,0.116654,7218,0,1,1,1,1
4,0.0012,-1.1041e-07,-0.163121,9.78704e-05,0.00145102,0.705303,0.24045,0.393594,0.817971,0.414427,0.0748157,0.120183,7218,0,2,2,2,1
5,0.0015,-1.3731e-07,-0.20385,0.000152884,0.00145106,0.709626,0.246193,0.400136,0.867675,0.416633,0.0766986,0.117951,7218,0,2,2,2,1
6,0.0018,-1.7463e-07,-0.244526,0.000220063,0.00145113,0.70137,0.252744,0.388274,1.11945,0.418815,0.0764861,0.118332,7218,0,2,2,2,1
7,0.0021,-2.0053e-07,-0.28511,0.000299343,0.0014513,0.700766,0.245946,0.386411,1.31046,0.396868,0.0732598,0.114326,7218,0,2,2,2,1
8,0.0024,-2.23518e-07,-0.325584,0.000390655,0.00145159,0.707569,0.250855,0.40375,1.53846,0.418711,0.0754711,0.120809,7218,0,2,2,2,1
9,0.0027,-6.6761e-08,-0.365856,0.000493893,0.00145206,1.05607,0.378912,0.559344,2.11298,0.418571,0.0744655,0.117502,7218,0,3,3,3,1
10,0.003,-6.15942e-08,-0.405974,0.000608932,0.0014528,1.07095,0.377648,0.558683,2.29582,0.414503,0.0691645,0.118191,7218,0,3,3,3,1
11,0.0033,-4.68263e-08,-0.445831,0.000735551,0.00145395,1.06087,0.382115,0.551121,2.51871,0.415636,0.0719631,0.119121,7218,0,3,3,3,1
12,0.0036,4.84731e-08,-0.485198,0.000873297,0.00145586,1.41668,0.501685,0.719153,3.22436,0.430132,0.0740111,0.117193,7218,0,4,4,4,1
13,0.0039,1.61733e-07,-0.52401,0.00102175,0.00145879,1.77482,0.632399,0.872939,3.74594,0.428137,0.0736422,0.11749,7218,0,5,5,5,1
14,0.0042,3.05667e-07,-0.561606,0.00117927,0.00146414,2.56553,0.986755,1.17654,4.84889,0.394915,0.0734185,0.113506,7218,0,8,7,7,1
15,0.0045,4.27675e-07,-0.594422,0.00133726,0.00147974,7.117,2.53168,3.33685,9.28658,0.833996,0.148763,0.235034,7450,0,20,20,20,2
16,0.0048,5.82122e-07,-0.0072525,1.74093e-05,0.00275841,348.315,127.643,156.074,116.033,3.77326,0.549443,0.886593,12736,0,763,720,720,6
17,0.0051,6.18418e-07,-0.00770413,1.92054e-05,0.00275882,0.776506,0.431322,0.374878,0.130974,0.759179,0.0908861,0.164816,12736,0,2,1,1,1
18,0.0054,6.49525e-07,-0.00797362,2.11127e-05,0.00275922,0.777762,0.432497,0.373734,0.683941,0.703292,0.0905132,0.164889,12736,0,2,1,1,1
19,0.0057,7.12365e-07,-0.00825336,2.31428e-05,0.00275957,0.569576,0.217448,0.375,0.829355,0.701784,0.0898437,0.164088,12736,0,1,1,1,1
20,0.006,7.73975e-07,-0.00854681,2.52888e-05,0.0027599,0.582271,0.213285,0.371145,0.884707,0.706495,0.0916096,0.164012,12736,0,1,1,1,1


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.019206,0.47785,0
0.5,0.022152,0.47767,0
0.5,0.025316,0.47752,0
0.5,0.028481,0.47741,0
0.5,0.031646,0.47733,0
0.5,0.03481,0.47727,0
0.5,0.037975,0.47723,0
0.5,0.041139,0.4772,0
0.5,0.044304,0.47718,0
0.5,0.047468,0.47717,0
0.5,0.050633,0.47716,0
0.5,0.053797,0.47715,0
0.5,0.056962,0.47715,0
0.5,0.060127,0.47715,0
0.5,0.063291,0.47715,0
0.5,0.066456,0.47715,0
0.5,0.06962,0.47715,0
0.5,0.072785,0.47715,0
0.5,0.075949,0.47715,0
0.5,0.079114,0.47715,0
0.5,0.082278,0.47715,0
0.5,0.085443,0.47715,0
0.5,0.088608,0.47715,0
0.5,0.091772,0.47715,0
0.5,0.094937,0.47715,0
0.5,0.098101,0.47715,0
0.5,0.10127,0.47716,0
0.5,0.10443,0.47716,0
0.5,0.10759,0.47716,0
0.5,0.11076,0.47716,0
0.5,0.11392,0.47716,0
0.5,0.11709,0.47716,0
0.5,0.12025,0.47716,0
0.5,0.12342,0.47716,0
0.5,0.12658,0.47716,0
0.5,0.12975,0.47716,0
0.5,0.13291,0.47716,0
0.5,0.13608,0.47716,0
0.5,0.13924,0.47716,0
0.5,0.14241,0.47716,0
0.5,0.14557,0.47716,0
0.5,0.14873,0.47716,0
0.5,0.1519,0.47716,0
0.5,0.15506,0.47716,0
0.5,0.15823,0.47716,0
0.5,0.16139,0.47716,0
0.5,0.16456,0.47716,0
0.5,0.16772,0.47716,0
0.5,0.17089,0.47716,0
0.5,0.17405,0.47716,0
0.5,0.17722,0.47716,0
0.5,0.18038,0.47716,0
0.5,0.18354,0.47715,0
0.5,0.18671,0.47715,0
0.5,0.18987,0.47715,0
0.5,0.19304,0.47715,0
0.5,0.1962,0.47715,0
0.5,0.19937,0.47715,0
0.5,0.20253,0.47715,0
0.5,0.2057,0.47715,0
0.5,0.20886,0.47715,0
0.5,0.21203,0.47715,0
0.5,0.21519,0.47715,0
0.5,0.21835,0.47715,0
0.5,0.22152,0.47715,0
0.5,0.22468,0.47715,0
0.5,0.22785,0.47715,0
0.5,0.23101,0.47715,0
0.5,0.23418,0.47715,0
0.5,0.23734,0.47715,0
0.5,0.24051,0.47715,0
0.5,0.24367,0.47715,0
0.5,0.24684,0.47715,0
0.5,0.25,0.47715,0
0.5,0.25316,0.47715,0
0.5,0.25633,0.47715,0
0.5,0.25949,0.47715,0
0.5,0.26266,0.47715,0
0.5,0.26582,0.47715,0
0.5,0.26899,0.47715,0
0.5,0.27215,0.47715,0
0.5,0.27532,0.47715,0
0.5,0.27848,0.47715,0
0.5,0.28165,0.47715,0
0.5,0.28481,0.47715,0
0.5,0.28797,0.47715,0
0.5,0.29114,0.47715,0
0.5,0.2943,0.47715,0
0.5,0.29747,0.47715,0
0.5,0.30063,0.47715,0
0.5,0.3038,0.47715,0
0.5,0.30696,0.47714,0
0.5,0.31013,0.47714,0
0.5,0.31329,0.47714,0
0.5,0.31646,0.47714,0
0.5,0.31962,0.47714,0
0.5,0.32278,0.47714,0
0.5,0.32595,0.47714,0
0.5,0.32911,0.47714,0
0.5,0.33228,0.47714,0
0.5,0.33544,0.47714,0
0.5,0.33861,0.47714,0
0.5,0.34177,0.47714,0
0.5,0.34494,0.47714,0
0.5,0.3481,0.47714,0
0.5,0.35127,0.47714,0
0.5,0.35443,0.47714,0
0.5,0.35759,0.47714,0
0.5,0.36076,0.47714,0
0.5,0.36392,0.47714,0
0.5,0.36709,0.47714,0
0.5,0.37025,0.47714,0
0.5,0.37342,0.47714,0
0.5,0.37658,0.47714,0
0.5,0.37975,0.47714,0
0.5,0.38291,0.47714,0
0.5,0.38608,0.47714,0
0.5,0.38924,0.47714,0
0.5,0.39241,0.47714,0
0.5,0.39557,0.47714,0
0.5,0.39873,0.47714,0
0.5,0.4019,0.47714,0
0.5,0.40506,0.47714,0
0.5,0.40823,0.47714,0
0.5,0.41139,0.47714,0
0.5,0.41456,0.47714,0
0.5,0.41772,0.47714,0
0.5,0.42089,0.47714,0
0.5,0.42405,0.47714,0
0.5,0.42722,0.47714,0
0.5,0.43038,0.47714,0
0.5,0.43354,0.47714,0
0.5,0.43671,0.47714,0
0.5,0.43987,0.47714,0
0.5,0.44304,0.47714,0
0.5,0.4462,0.47714,0
0.5,0.44937,0.47714,0
0.5,0.45253,0.47713,0
0.5,0.4557,0.47713,0
0.5,0.45886,0.47713,0
0.5,0.46203,0.47712,0
0.5,0.46519,0.47711,0
0.5,0.46835,0.47711,0
0.5,0.47152,0.4771,0
0.5,0.47468,0.47709,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47709,0
0.5,0.48418,0.4771,0
0.5,0.48734,0.47713,0
0.5,0.49051,0.47719,0
0.5,0.49367,0.47729,0
0.5,0.49684,0.47745,0
0.5,0.5,0.47769,0
0.5,0.50153,0.47785,0
0.5,0,0.48007,0
0.5,0.0031646,0.47955,0
0.5,0.0063291,0.4791,0
0.5,0.0094937,0.47871,0
0.5,0.012658,0.47837,0
0.5,0.015823,0.47809,0
0.5,0.018987,0.47786,0
0.5,0.50316,0.47802,0
0.5,0.50633,0.47847,0
0.5,0.50949,0.47907,0
0.5,0.51266,0.47986,0
0.5,0.51582,0.48088,0
0.5,0.51617,0.48101,0
0.5,0.51899,0.4822,0
0.5,0.52215,0.48389,0
0.5,0.5226,0.48418,0
0.5,0.52532,0.4862,0
0.5,0.52661,0.48734,0
0.5,0.52848,0.48947,0
0.5,0.52929,0.49051,0
0.5,0.53101,0.49367,0
0.5,0.53165,0.49568,0
0.5,0.532,0.49684,0
0.5,0.53231,0.5,0
0.5,0.53199,0.50316,0
0.5,0.53165,0.50432,0
0.5,0.53101,0.50633,0
0.5,0.52928,0.50949,0
0.5,0.52848,0.51052,0
0.5,0.52661,0.51266,0
0.5,0.52532,0.5138,0
0.5,0.5226,0.51582,0
0.5,0.51899,0.5178,0
0.5,0.51617,0.51899,0
0.5,0.52215,0.51611,0
0.5,0.0031646,0.52043,0
0.5,0,0.51991,0
0.5,0.0063291,0.52088,0
0.5,0.0094937,0.52128,0
0.5,0.012658,0.52162,0
0.5,0.015823,0.52191,0
0.5,0.018987,0.52214,0
0.5,0.019268,0.52215,0
0.5,0.50316,0.52198,0
0.5,0.50152,0.52215,0
0.5,0.50633,0.52153,0
0.5,0.50949,0.52093,0
0.5,0.51266,0.52014,0
0.5,0.51582,0.51912,0
0.5,0.022152,0.52233,0
0.5,0.025316,0.52248,0
0.5,0.028481,0.52259,0
0.5,0.031646,0.52267,0
0.5,0.03481,0.52273,0
0.5,0.037975,0.52277,0
0.5,0.041139,0.5228,0
0.5,0.044304,0.52282,0
0.5,0.047468,0.52283,0
0.5,0.050633,0.52284,0
0.5,0.053797,0.52285,0
0.5,0.056962,0.52285,0
0.5,0.060127,0.52285,0
0.5,0.063291,0.52285,0
0.5,0.066456,0.52285,0
0.5,0.06962,0.52285,0
0.5,0.072785,0.52285,0
0.5,0.075949,0.52285,0
0.5,0.079114,0.52285,0
0.5,0.082278,0.52285,0
0.5,0.085443,0.52285,0
0.5,0.088608,0.52285,0
0.5,0.091772,0.52285,0
0.5,0.094937,0.52285,0
0.5,0.098101,0.52285,0
0.5,0.10127,0.52284,0
0.5,0.10443,0.52284,0
0.5,0.10759,0.52284,0
0.5,0.11076,0.52284,0
0.5,0.11392,0.52284,0
0.5,0.11709,0.52284,0
0.5,0.12025,0.52284,0
0.5,0.12342,0.52284,0
0.5,0.12658,0.52284,0
0.5,0.12975,0.52284,0
0.5,0.13291,0.52284,0
0.5,0.13608,0.52284,0
0.5,0.13924,0.52284,0
0.5,0.14241,0.52284,0
0.5,0.14557,0.52284,0
0.5,0.14873,0.52284,0
0.5,0.1519,0.52284,0
0.5,0.15506,0.52284,0
0.5,0.15823,0.52284,0
0.5,0.16139,0.52284,0
0.5,0.16456,0.52284,0
0.5,0.16772,0.52284,0
0.5,0.17089,0.52284,0
0.5,0.17405,0.52284,0
0.5,0.17722,0.52284,0
0.5,0.18038,0.52284,0
0.5,0.18354,0.52285,0
0.5,0.18671,0.52285,0
0.5,0.18987,0.52285,0
0.5,0.19304,0.52285,0
0.5,0.1962,0.52285,0
0.5,0.19937,0.52285,0
0.5,0.20253,0.52285,0
0.5,0.2057,0.52285,0
0.5,0.20886,0.52285,0
0.5,0.21203,0.52285,0
0.5,0.21519,0.52285,0
0.5,0.21835,0.52285,0
0.5,0.22152,0.52285,0
0.5,0.22468,0.52285,0
0.5,0.22785,0.52285,0
0.5,0.23101,0.52285,0
0.5,0.23418,0.52285,0
0.5,0.23734,0.52285,0
0.5,0.24051,0.52285,0
0.5,0.24367,0.52285,0
0.5,0.24684,0.52285,0
0.5,0.25,0.52285,0
0.5,0.25316,0.52285,0
0.5,0.25633,0.52285,0
0.5,0.25949,0.52285,0
0.5,0.26266,0.52285,0
0.5,0.26582,0.52285,0
0.5,0.26899,0.52285,0
0.5,0.27215,0.52285,0
0.5,0.27532,0.52285,0
0.5,0.27848,0.52285,0
0.5,0.28165,0.52285,0
0.5,0.28481,0.52285,0
0.5,0.28797,0.52285,0
0.5,0.29114,0.52285,0
0.5,0.2943,0.52285,0
0.5,0.29747,0.52285,0
0.5,0.30063,0.52285,0
0.5,0.3038,0.52285,0
0.5,0.30696,0.52286,0
0.5,0.31013,0.52286,0
0.5,0.31329,0.52286,0
0.5,0.31646,0.52286,0
0.5,0.31962,0.52286,0
0.5,0.32278,0.52286,0
0.5,0.32595,0.52286,0
0.5,0.32911,0.52286,0
0.5,0.33228,0.52286,0
0.5,0.33544,0.52286,0
0.5,0.33861,0.52286,0
0.5,0.34177,0.52286,0
0.5,0.34494,0.52286,0
0.5,0.3481,0.52286,0
0.5,0.35127,0.52286,0
0.5,0.35443,0.52286,0
0.5,0.35759,0.52286,0
0.5,0.36076,0.52286,0
0.5,0.36392,0.52286,0
0.5,0.36709,0.52286,0
0.5,0.37025,0.52286,0
0.5,0.37342,0.52286,0
0.5,0.37658,0.52286,0
0.5,0.37975,0.52286,0
0.5,0.38291,0.52286,0
0.5,0.38608,0.52286,0
0.5,0.38924,0.52286,0
0.5,0.39241,0.52286,0
0.5,0.39557,0.52286,0
0.5,0.39873,0.52286,0
0.5,0.4019,0.52286,0
0.5,0.40506,0.52286,0
0.5,0.40823,0.52286,0
0.5,0.41139,0.52286,0
0.5,0.41456,0.52286,0
0.5,0.41772,0.52286,0
0.5,0.42089,0.52286,0
0.5,0.42405,0.52286,0
0.5,0.42722,0.52286,0
0.5,0.43038,0.52286,0
0.5,0.43354,0.52286,0
0.5,0.43671,0.52286,0
0.5,0.43987,0.52286,0
0.5,0.44304,0.52286,0
0.5,0.4462,0.52286,0
0.5,0.44937,0.52286,0
0.5,0.45253,0.52287,0
0.5,0.4557,0.52287,0
0.5,0.45886,0.52287,0
0.5,0.46203,0.52288,0
0.5,0.46519,0.52289,0
0.5,0.46835,0.52289,0
0.5,0.47152,0.5229,0
0.5,0.47468,0.52291,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52291,0
0.5,0.48418,0.5229,0
0.5,0.48734,0.52287,0
0.5,0.49051,0.52281,0
0.5,0.49367,0.52271,0
0.5,0.49684,0.52255,0
0.5,0.5,0.52231,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97254,0.47152,0
0.5,0.97468,0.47133,0
0.5,0.97785,0.47114,0
0.5,0.98101,0.471,0
0.5,0.98418,0.47093,0
0.5,0.98734,0.47092,0
0.5,0.99051,0.47099,0
0.5,0.99367,0.47117,0
0.5,0.99684,0.47147,0
0.5,0.99713,0.47152,0
0.5,0.95027,0.47468,0
0.5,0.95253,0.47437,0
0.5,0.9557,0.47388,0
0.5,0.95886,0.47337,0
0.5,0.96203,0.47285,0
0.5,0.96519,0.47236,0
0.5,0.96835,0.47194,0
0.5,0.97152,0.4716,0
0.5,1,0.47192,0
0.5,0.018641,0.47785,0
0.5,0.018987,0.47782,0
0.5,0.022152,0.47764,0
0.5,0.025316,0.4775,0
0.5,0.028481,0.4774,0
0.5,0.031646,0.47732,0
0.5,0.03481,0.47726,0
0.5,0.037975,0.47722,0
0.5,0.041139,0.47719,0
0.5,0.044304,0.47717,0
0.5,0.047468,0.47716,0
0.5,0.050633,0.47715,0
0.5,0.053797,0.47715,0
0.5,0.056962,0.47714,0
0.5,0.060127,0.47714,0
0.5,0.063291,0.47714,0
0.5,0.066456,0.47714,0
0.5,0.06962,0.47714,0
0.5,0.072785,0.47714,0
0.5,0.075949,0.47714,0
0.5,0.079114,0.47714,0
0.5,0.082278,0.47715,0
0.5,0.085443,0.47715,0
0.5,0.088608,0.47715,0
0.5,0.091772,0.47715,0
0.5,0.094937,0.47715,0
0.5,0.098101,0.47715,0
0.5,0.10127,0.47715,0
0.5,0.10443,0.47715,0
0.5,0.10759,0.47715,0
0.5,0.11076,0.47715,0
0.5,0.11392,0.47715,0
0.5,0.11709,0.47715,0
0.5,0.12025,0.47715,0
0.5,0.12342,0.47715,0
0.5,0.12658,0.47715,0
0.5,0.12975,0.47715,0
0.5,0.13291,0.47715,0
0.5,0.13608,0.47715,0
0.5,0.13924,0.47715,0
0.5,0.14241,0.47715,0
0.5,0.14557,0.47715,0
0.5,0.14873,0.47715,0
0.5,0.1519,0.47715,0
0.5,0.15506,0.47715,0
0.5,0.15823,0.47715,0
0.5,0.16139,0.47715,0
0.5,0.16456,0.47715,0
0.5,0.16772,0.47715,0
0.5,0.17089,0.47715,0
0.5,0.17405,0.47715,0
0.5,0.17722,0.47715,0
0.5,0.18038,0.47715,0
0.5,0.18354,0.47715,0
0.5,0.18671,0.47715,0
0.5,0.18987,0.47715,0
0.5,0.19304,0.47715,0
0.5,0.1962,0.47715,0
0.5,0.19937,0.47715,0
0.5,0.20253,0.47715,0
0.5,0.2057,0.47715,0
0.5,0.20886,0.47715,0
0.5,0.21203,0.47715,0
0.5,0.21519,0.47715,0
0.5,0.21835,0.47715,0
0.5,0.22152,0.47714,0
0.5,0.22468,0.47714,0
0.5,0.22785,0.47714,0
0.5,0.23101,0.47714,0
0.5,0.23418,0.47714,0
0.5,0.23734,0.47714,0
0.5,0.24051,0.47714,0
0.5,0.24367,0.47714,0
0.5,0.24684,0.47714,0
0.5,0.25,0.47714,0
0.5,0.25316,0.47714,0
0.5,0.25633,0.47714,0
0.5,0.25949,0.47714,0
0.5,0.26266,0.47714,0
0.5,0.26582,0.47714,0
0.5,0.26899,0.47714,0
0.5,0.27215,0.47714,0
0.5,0.27532,0.47714,0
0.5,0.27848,0.47714,0
0.5,0.28165,0.47714,0
0.5,0.28481,0.47714,0
0.5,0.28797,0.47714,0
0.5,0.29114,0.47714,0
0.5,0.2943,0.47714,0
0.5,0.29747,0.47714,0
0.5,0.30063,0.47714,0
0.5,0.3038,0.47714,0
0.5,0.30696,0.47714,0
0.5,0.31013,0.47714,0
0.5,0.31329,0.47714,0
0.5,0.31646,0.47713,0
0.5,0.31962,0.47713,0
0.5,0.32278,0.47713,0
0.5,0.32595,0.47713,0
0.5,0.32911,0.47713,0
0.5,0.33228,0.47713,0
0.5,0.33544,0.47713,0
0.5,0.33861,0.47713,0
0.5,0.34177,0.47713,0
0.5,0.34494,0.47713,0
0.5,0.3481,0.47713,0
0.5,0.35127,0.47713,0
0.5,0.35443,0.47713,0
0.5,0.35759,0.47713,0
0.5,0.36076,0.47713,0
0.5,0.36392,0.47713,0
0.5,0.36709,0.47713,0
0.5,0.37025,0.47713,0
0.5,0.37342,0.47713,0
0.5,0.37658,0.47713,0
0.5,0.37975,0.47713,0
0.5,0.38291,0.47713,0
0.5,0.38608,0.47713,0
0.5,0.38924,0.47713,0
0.5,0.39241,0.47713,0
0.5,0.39557,0.47713,0
0.5,0.39873,0.47713,0
0.5,0.4019,0.47713,0
0.5,0.40506,0.47712,0
0.5,0.40823,0.47712,0
0.5,0.41139,0.47712,0
0.5,0.41456,0.47712,0
0.5,0.41772,0.47712,0
0.5,0.42089,0.47712,0
0.5,0.42405,0.47712,0
0.5,0.42722,0.47712,0
0.5,0.43038,0.47712,0
0.5,0.43354,0.47712,0
0.5,0.43671,0.47712,0
0.5,0.43987,0.47712,0
0.5,0.44304,0.47712,0
0.5,0.4462,0.47711,0
0.5,0.44937,0.47711,0
0.5,0.45253,0.47711,0
0.5,0.4557,0.47711,0
0.5,0.45886,0.47711,0
0.5,0.46203,0.4771,0
0.5,0.46519,0.4771,0
0.5,0.46835,0.4771,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47709,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47708,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47708,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47766,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47772,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47767,0
0.5,0.56329,0.47763,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47749,0
0.5,0.57278,0.4774,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47706,0
0.5,0.58544,0.47697,0
0.5,0.58861,0.4769,0
0.5,0.59177,0.47688,0
0.5,0.59494,0.4769,0
0.5,0.5981,0.47695,0
0.5,0.60127,0.47702,0
0.5,0.60443,0.4771,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47733,0
0.5,0.61709,0.47741,0
0.5,0.62025,0.47747,0
0.5,0.62342,0.47753,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47766,0
0.5,0.63608,0.4777,0
0.5,0.63924,0.47772,0
0.5,0.64241,0.47775,0
0.5,0.64557,0.47776,0
0.5,0.64873,0.47777,0
0.5,0.6519,0.47777,0
0.5,0.65506,0.47777,0
0.5,0.65823,0.47775,0
0.5,0.66139,0.47773,0
0.5,0.66456,0.47769,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47754,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47735,0
0.5,0.68038,0.47725,0
0.5,0.68354,0.47717,0
0.5,0.68671,0.47712,0
0.5,0.68987,0.47712,0
0.5,0.69304,0.47715,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47734,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47765,0
0.5,0.72152,0.47769,0
0.5,0.72468,0.47773,0
0.5,0.72785,0.47777,0
0.5,0.73101,0.4778,0
0.5,0.73418,0.47783,0
0.5,0.73711,0.47785,0
0.5,0.75713,0.47785,0
0.5,0.75949,0.47783,0
0.5,0.76266,0.4778,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47775,0
0.5,0.77215,0.47774,0
0.5,0.77532,0.47774,0
0.5,0.77848,0.47775,0
0.5,0.78165,0.47776,0
0.5,0.78481,0.47777,0
0.5,0.78797,0.47778,0
0.5,0.79114,0.4778,0
0.5,0.7943,0.47782,0
0.5,0.79747,0.47784,0
0.5,0.79854,0.47785,0
0.5,0.90374,0.47785,0
0.5,0.90506,0.47783,0
0.5,0.90823,0.47779,0
0.5,0.91139,0.47772,0
0.5,0.91456,0.47762,0
0.5,0.91772,0.47749,0
0.5,0.92089,0.47733,0
0.5,0.92405,0.47713,0
0.5,0.92722,0.4769,0
0.5,0.93038,0.47666,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47612,0
0.5,0.93987,0.47583,0
0.5,0.94304,0.47552,0
0.5,0.9462,0.47518,0
0.5,0.94937,0.4748,0
0.5,0,0.4799,0
0.5,0.0031646,0.47941,0
0.5,0.0063291,0.47898,0
0.5,0.0094937,0.47862,0
0.5,0.012658,0.4783,0
0.5,0.015823,0.47804,0
0.5,0.73734,0.47785,0
0.5,0.74051,0.47787,0
0.5,0.74367,0.47788,0
0.5,0.74684,0.47788,0
0.5,0.75,0.47788,0
0.5,0.75316,0.47787,0
0.5,0.75633,0.47785,0
0.5,0.80063,0.47786,0
0.5,0.8038,0.47788,0
0.5,0.80696,0.4779,0
0.5,0.81013,0.47792,0
0.5,0.81329,0.47793,0
0.5,0.81646,0.47795,0
0.5,0.81962,0.47796,0
0.5,0.82278,0.47796,0
0.5,0.82595,0.47796,0
0.5,0.82911,0.47795,0
0.5,0.83228,0.47794,0
0.5,0.83544,0.47793,0
0.5,0.83861,0.47791,0
0.5,0.84177,0.47789,0
0.5,0.84494,0.47788,0
0.5,0.8481,0.47788,0
0.5,0.85127,0.47787,0
0.5,0.85443,0.47787,0
0.5,0.85759,0.47787,0
0.5,0.86076,0.47787,0
0.5,0.86392,0.47788,0
0.5,0.86709,0.47788,0
0.5,0.87025,0.47788,0
0.5,0.87342,0.47789,0
0.5,0.87658,0.47789,0
0.5,0.87975,0.4779,0
0.5,0.88291,0.47791,0
0.5,0.88608,0.47791,0
0.5,0.88924,0.47791,0
0.5,0.89241,0.47791,0
0.5,0.89557,0.4779,0
0.5,0.89873,0.47789,0
0.5,0.9019,0.47787,0
0.5,0.0031646,0.52057,0
0.5,0,0.52008,0
0.5,0.0063291,0.521,0
0.5,0.0094937,0.52137,0
0.5,0.012658,0.52169,0
0.5,0.015823,0.52195,0
0.5,0.018701,0.52215,0
0.5,0.73734,0.52214,0
0.5,0.73615,0.52215,0
0.5,0.74051,0.52213,0
0.5,0.74367,0.52212,0
0.5,0.74684,0.52211,0
0.5,0.75,0.52211,0
0.5,0.75316,0.52212,0
0.5,0.75633,0.52214,0
0.5,0.75779,0.52215,0
0.5,0.80063,0.52213,0
0.5,0.79785,0.52215,0
0.5,0.8038,0.52211,0
0.5,0.80696,0.52209,0
0.5,0.81013,0.52208,0
0.5,0.81329,0.52206,0
0.5,0.81646,0.52205,0
0.5,0.81962,0.52204,0
0.5,0.82278,0.52203,0
0.5,0.82595,0.52203,0
0.5,0.82911,0.52204,0
0.5,0.83228,0.52205,0
0.5,0.83544,0.52207,0
0.5,0.83861,0.52209,0
0.5,0.84177,0.5221,0
0.5,0.84494,0.52211,0
0.5,0.8481,0.52212,0
0.5,0.85127,0.52212,0
0.5,0.85443,0.52212,0
0.5,0.85759,0.52212,0
0.5,0.86076,0.52212,0
0.5,0.86392,0.52212,0
0.5,0.86709,0.52212,0
0.5,0.87025,0.52211,0
0.5,0.87342,0.52211,0
0.5,0.87658,0.5221,0
0.5,0.87975,0.5221,0
0.5,0.88291,0.52209,0
0.5,0.88608,0.52209,0
0.5,0.88924,0.52208,0
0.5,0.89241,0.52209,0
0.5,0.89557,0.52209,0
0.5,0.89873,0.52211,0
0.5,0.9019,0.52213,0
0.5,0.90434,0.52215,0
0.5,0.018987,0.52217,0
0.5,0.022152,0.52235,0
0.5,0.025316,0.5225,0
0.5,0.028481,0.5226,0
0.5,0.031646,0.52268,0
0.5,0.03481,0.52274,0
0.5,0.037975,0.52278,0
0.5,0.041139,0.52281,0
0.5,0.044304,0.52283,0
0.5,0.047468,0.52284,0
0.5,0.050633,0.52285,0
0.5,0.053797,0.52285,0
0.5,0.056962,0.52286,0
0.5,0.060127,0.52286,0
0.5,0.063291,0.52286,0
0.5,0.066456,0.52286,0
0.5,0.06962,0.52286,0
0.5,0.072785,0.52286,0
0.5,0.075949,0.52286,0
0.5,0.079114,0.52286,0
0.5,0.082278,0.52285,0
0.5,0.085443,0.52285,0
0.5,0.088608,0.52285,0
0.5,0.091772,0.52285,0
0.5,0.094937,0.52285,0
0.5,0.098101,0.52285,0
0.5,0.10127,0.52285,0
0.5,0.10443,0.52285,0
0.5,0.10759,0.52285,0
0.5,0.11076,0.52285,0
0.5,0.11392,0.52285,0
0.5,0.11709,0.52285,0
0.5,0.12025,0.52285,0
0.5,0.12342,0.52285,0
0.5,0.12658,0.52285,0
0.5,0.12975,0.52285,0
0.5,0.13291,0.52285,0
0.5,0.13608,0.52285,0
0.5,0.13924,0.52285,0
0.5,0.14241,0.52285,0
0.5,0.14557,0.52285,0
0.5,0.14873,0.52285,0
0.5,0.1519,0.52285,0
0.5,0.15506,0.52285,0
0.5,0.15823,0.52285,0
0.5,0.16139,0.52285,0
0.5,0.16456,0.52285,0
0.5,0.16772,0.52285,0
0.5,0.17089,0.52285,0
0.5,0.17405,0.52285,0
0.5,0.17722,0.52285,0
0.5,0.18038,0.52285,0
0.5,0.18354,0.52285,0
0.5,0.18671,0.52285,0
0.5,0.18987,0.52285,0
0.5,0.19304,0.52285,0
0.5,0.1962,0.52285,0
0.5,0.19937,0.52285,0
0.5,0.20253,0.52285,0
0.5,0.2057,0.52285,0
0.5,0.20886,0.52285,0
0.5,0.21203,0.52285,0
0.5,0.21519,0.52285,0
0.5,0.21835,0.52285,0
0.5,0.22152,0.52286,0
0.5,0.22468,0.52286,0
0.5,0.22785,0.52286,0
0.5,0.23101,0.52286,0
0.5,0.23418,0.52286,0
0.5,0.23734,0.52286,0
0.5,0.24051,0.52286,0
0.5,0.24367,0.52286,0
0.5,0.24684,0.52286,0
0.5,0.25,0.52286,0
0.5,0.25316,0.52286,0
0.5,0.25633,0.52286,0
0.5,0.25949,0.52286,0
0.5,0.26266,0.52286,0
0.5,0.26582,0.52286,0
0.5,0.26899,0.52286,0
0.5,0.27215,0.52286,0
0.5,0.27532,0.52286,0
0.5,0.27848,0.52286,0
0.5,0.28165,0.52286,0
0.5,0.28481,0.52286,0
0.5,0.28797,0.52286,0
0.5,0.29114,0.52286,0
0.5,0.2943,0.52286,0
0.5,0.29747,0.52286,0
0.5,0.30063,0.52286,0
0.5,0.3038,0.52286,0
0.5,0.30696,0.52286,0
0.5,0.31013,0.52286,0
0.5,0.31329,0.52286,0
0.5,0.31646,0.52287,0
0.5,0.31962,0.52287,0
0.5,0.32278,0.52287,0
0.5,0.32595,0.52287,0
0.5,0.32911,0.52287,0
0.5,0.33228,0.52287,0
0.5,0.33544,0.52287,0
0.5,0.33861,0.52287,0
0.5,0.34177,0.52287,0
0.5,0.34494,0.52287,0
0.5,0.3481,0.52287,0
0.5,0.35127,0.52287,0
0.5,0.35443,0.52287,0
0.5,0.35759,0.52287,0
0.5,0.36076,0.52287,0
0.5,0.36392,0.52287,0
0.5,0.36709,0.52287,0
0.5,0.37025,0.52287,0
0.5,0.37342,0.52287,0
0.5,0.37658,0.52287,0
0.5,0.37975,0.52287,0
0.5,0.38291,0.52287,0
0.5,0.38608,0.52287,0
0.5,0.38924,0.52287,0
0.5,0.39241,0.52287,0
0.5,0.39557,0.52287,0
0.5,0.39873,0.52287,0
0.5,0.4019,0.52287,0
0.5,0.40506,0.52288,0
0.5,0.40823,0.52288,0
0.5,0.41139,0.52288,0
0.5,0.41456,0.52288,0
0.5,0.41772,0.52288,0
0.5,0.42089,0.52288,0
0.5,0.42405,0.52288,0
0.5,0.42722,0.52288,0
0.5,0.43038,0.52288,0
0.5,0.43354,0.52288,0
0.5,0.43671,0.52288,0
0.5,0.43987,0.52288,0
0.5,0.44304,0.52288,0
0.5,0.4462,0.52289,0
0.5,0.44937,0.52289,0
0.5,0.45253,0.52289,0
0.5,0.4557,0.52289,0
0.5,0.45886,0.52289,0
0.5,0.46203,0.5229,0
0.5,0.46519,0.5229,0
0.5,0.46835,0.5229,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52291,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52292,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52292,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52244,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52242,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.5226,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52282,0
0.5,0.58228,0.52293,0
0.5,0.58544,0.52303,0
0.5,0.58861,0.5231,0
0.5,0.59177,0.52312,0
0.5,0.59494,0.5231,0
0.5,0.5981,0.52305,0
0.5,0.60127,0.52298,0
0.5,0.60443,0.5229,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52274,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52253,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52233,0
0.5,0.63608,0.5223,0
0.5,0.63924,0.52227,0
0.5,0.64241,0.52225,0
0.5,0.64557,0.52223,0
0.5,0.64873,0.52222,0
0.5,0.6519,0.52222,0
0.5,0.65506,0.52222,0
0.5,0.65823,0.52224,0
0.5,0.66139,0.52226,0
0.5,0.66456,0.52231,0
0.5,0.66772,0.52237,0
0.5,0.67089,0.52245,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52265,0
0.5,0.68038,0.52275,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52288,0
0.5,0.68987,0.52288,0
0.5,0.69304,0.52284,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52272,0
0.5,0.70253,0.52265,0
0.5,0.7057,0.52258,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52235,0
0.5,0.72152,0.5223,0
0.5,0.72468,0.52226,0
0.5,0.72785,0.52222,0
0.5,0.73101,0.52219,0
0.5,0.73418,0.52217,0
0.5,0.75949,0.52217,0
0.5,0.76266,0.5222,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52224,0
0.5,0.77215,0.52225,0
0.5,0.77532,0.52225,0
0.5,0.77848,0.52225,0
0.5,0.78165,0.52224,0
0.5,0.78481,0.52223,0
0.5,0.78797,0.52221,0
0.5,0.79114,0.52219,0
0.5,0.7943,0.52217,0
0.5,0.79747,0.52215,0
0.5,0.90506,0.52216,0
0.5,0.90823,0.52221,0
0.5,0.91139,0.52228,0
0.5,0.91456,0.52238,0
0.5,0.91772,0.52251,0
0.5,0.92089,0.52267,0
0.5,0.92405,0.52287,0
0.5,0.92722,0.52309,0
0.5,0.93038,0.52334,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52388,0
0.5,0.93987,0.52417,0
0.5,0.94304,0.52448,0
0.5,0.9462,0.52482,0
0.5,0.94937,0.5252,0
0.5,0.95027,0.52532,0
0.5,0.95253,0.52563,0
0.5,0.9557,0.52612,0
0.5,0.95886,0.52663,0
0.5,0.96203,0.52715,0
0.5,0.96519,0.52764,0
0.5,0.96835,0.52806,0
0.5,0.97152,0.5284,0
0.5,0.97254,0.52848,0
0.5,1,0.52808,0
0.5,0.99712,0.52848,0
0.5,0.97468,0.52867,0
0.5,0.97785,0.52886,0
0.5,0.98101,0.529,0
0.5,0.98418,0.52907,0
0.5,0.98734,0.52908,0
0.5,0.99051,0.52901,0
0.5,0.99367,0.52883,0
0.5,0.99684,0.52853,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97254,0.47152,0
0.5,0.97468,0.47133,0
0.5,0.97785,0.47114,0
0.5,0.98101,0.471,0
0.5,0.98418,0.47093,0
0.5,0.98734,0.47092,0
0.5,0.99051,0.47099,0
0.5,0.99367,0.47117,0
0.5,0.99684,0.47147,0
0.5,0.99713,0.47152,0
0.5,0.95027,0.47468,0
0.5,0.95253,0.47437,0
0.5,0.9557,0.47388,0
0.5,0.95886,0.47337,0
0.5,0.96203,0.47285,0
0.5,0.96519,0.47236,0
0.5,0.96835,0.47194,0
0.5,0.97152,0.4716,0
0.5,1,0.47192,0
0.5,0.018637,0.47785,0
0.5,0.018987,0.47782,0
0.5,0.022152,0.47764,0
0.5,0.025316,0.4775,0
0.5,0.028481,0.4774,0
0.5,0.031646,0.47732,0
0.5,0.03481,0.47726,0
0.5,0.037975,0.47722,0
0.5,0.041139,0.47719,0
0.5,0.044304,0.47717,0
0.5,0.047468,0.47716,0
0.5,0.050633,0.47715,0
0.5,0.053797,0.47715,0
0.5,0.056962,0.47714,0
0.5,0.060127,0.47714,0
0.5,0.063291,0.47714,0
0.5,0.066456,0.47714,0
0.5,0.06962,0.47714,0
0.5,0.072785,0.47714,0
0.5,0.075949,0.47714,0
0.5,0.079114,0.47714,0
0.5,0.082278,0.47714,0
0.5,0.085443,0.47714,0
0.5,0.088608,0.47715,0
0.5,0.091772,0.47715,0
0.5,0.094937,0.47715,0
0.5,0.098101,0.47715,0
0.5,0.10127,0.47715,0
0.5,0.10443,0.47715,0
0.5,0.10759,0.47715,0
0.5,0.11076,0.47715,0
0.5,0.11392,0.47715,0
0.5,0.11709,0.47715,0
0.5,0.12025,0.47715,0
0.5,0.12342,0.47715,0
0.5,0.12658,0.47715,0
0.5,0.12975,0.47715,0
0.5,0.13291,0.47715,0
0.5,0.13608,0.47715,0
0.5,0.13924,0.47715,0
0.5,0.14241,0.47715,0
0.5,0.14557,0.47715,0
0.5,0.14873,0.47715,0
0.5,0.1519,0.47715,0
0.5,0.15506,0.47715,0
0.5,0.15823,0.47715,0
0.5,0.16139,0.47715,0
0.5,0.16456,0.47715,0
0.5,0.16772,0.47715,0
0.5,0.17089,0.47715,0
0.5,0.17405,0.47715,0
0.5,0.17722,0.47715,0
0.5,0.18038,0.47715,0
0.5,0.18354,0.47715,0
0.5,0.18671,0.47715,0
0.5,0.18987,0.47715,0
0.5,0.19304,0.47715,0
0.5,0.1962,0.47715,0
0.5,0.19937,0.47715,0
0.5,0.20253,0.47715,0
0.5,0.2057,0.47714,0
0.5,0.20886,0.47714,0
0.5,0.21203,0.47714,0
0.5,0.21519,0.47714,0
0.5,0.21835,0.47714,0
0.5,0.22152,0.47714,0
0.5,0.22468,0.47714,0
0.5,0.22785,0.47714,0
0.5,0.23101,0.47714,0
0.5,0.23418,0.47714,0
0.5,0.23734,0.47714,0
0.5,0.24051,0.47714,0
0.5,0.24367,0.47714,0
0.5,0.24684,0.47714,0
0.5,0.25,0.47714,0
0.5,0.25316,0.47714,0
0.5,0.25633,0.47714,0
0.5,0.25949,0.47714,0
0.5,0.26266,0.47714,0
0.5,0.26582,0.47714,0
0.5,0.26899,0.47714,0
0.5,0.27215,0.47714,0
0.5,0.27532,0.47714,0
0.5,0.27848,0.47714,0
0.5,0.28165,0.47714,0
0.5,0.28481,0.47714,0
0.5,0.28797,0.47714,0
0.5,0.29114,0.47714,0
0.5,0.2943,0.47714,0
0.5,0.29747,0.47714,0
0.5,0.30063,0.47714,0
0.5,0.3038,0.47714,0
0.5,0.30696,0.47713,0
0.5,0.31013,0.47713,0
0.5,0.31329,0.47713,0
0.5,0.31646,0.47713,0
0.5,0.31962,0.47713,0
0.5,0.32278,0.47713,0
0.5,0.32595,0.47713,0
0.5,0.32911,0.47713,0
0.5,0.33228,0.47713,0
0.5,0.33544,0.47713,0
0.5,0.33861,0.47713,0
0.5,0.34177,0.47713,0
0.5,0.34494,0.47713,0
0.5,0.3481,0.47713,0
0.5,0.35127,0.47713,0
0.5,0.35443,0.47713,0
0.5,0.35759,0.47713,0
0.5,0.36076,0.47713,0
0.5,0.36392,0.47713,0
0.5,0.36709,0.47713,0
0.5,0.37025,0.47713,0
0.5,0.37342,0.47713,0
0.5,0.37658,0.47713,0
0.5,0.37975,0.47713,0
0.5,0.38291,0.47713,0
0.5,0.38608,0.47713,0
0.5,0.38924,0.47713,0
0.5,0.39241,0.47713,0
0.5,0.39557,0.47712,0
0.5,0.39873,0.47712,0
0.5,0.4019,0.47712,0
0.5,0.40506,0.47712,0
0.5,0.40823,0.47712,0
0.5,0.41139,0.47712,0
0.5,0.41456,0.47712,0
0.5,0.41772,0.47712,0
0.5,0.42089,0.47712,0
0.5,0.42405,0.47712,0
0.5,0.42722,0.47712,0
0.5,0.43038,0.47712,0
0.5,0.43354,0.47712,0
0.5,0.43671,0.47712,0
0.5,0.43987,0.47712,0
0.5,0.44304,0.47711,0
0.5,0.4462,0.47711,0
0.5,0.44937,0.47711,0
0.5,0.45253,0.47711,0
0.5,0.4557,0.47711,0
0.5,0.45886,0.47711,0
0.5,0.46203,0.4771,0
0.5,0.46519,0.4771,0
0.5,0.46835,0.4771,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47709,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47708,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47708,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47766,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47762,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47749,0
0.5,0.57278,0.4774,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47706,0
0.5,0.58544,0.47697,0
0.5,0.58861,0.4769,0
0.5,0.59177,0.47688,0
0.5,0.59494,0.4769,0
0.5,0.5981,0.47695,0
0.5,0.60127,0.47702,0
0.5,0.60443,0.4771,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47733,0
0.5,0.61709,0.4774,0
0.5,0.62025,0.47747,0
0.5,0.62342,0.47753,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47766,0
0.5,0.63608,0.4777,0
0.5,0.63924,0.47772,0
0.5,0.64241,0.47774,0
0.5,0.64557,0.47776,0
0.5,0.64873,0.47777,0
0.5,0.6519,0.47777,0
0.5,0.65506,0.47777,0
0.5,0.65823,0.47775,0
0.5,0.66139,0.47773,0
0.5,0.66456,0.47768,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47754,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47735,0
0.5,0.68038,0.47725,0
0.5,0.68354,0.47717,0
0.5,0.68671,0.47712,0
0.5,0.68987,0.47712,0
0.5,0.69304,0.47715,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47734,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47765,0
0.5,0.72152,0.47769,0
0.5,0.72468,0.47773,0
0.5,0.72785,0.47777,0
0.5,0.73101,0.4778,0
0.5,0.73418,0.47783,0
0.5,0.73727,0.47785,0
0.5,0.757,0.47785,0
0.5,0.75949,0.47783,0
0.5,0.76266,0.4778,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47775,0
0.5,0.77215,0.47774,0
0.5,0.77532,0.47774,0
0.5,0.77848,0.47775,0
0.5,0.78165,0.47776,0
0.5,0.78481,0.47777,0
0.5,0.78797,0.47778,0
0.5,0.79114,0.4778,0
0.5,0.7943,0.47782,0
0.5,0.79747,0.47784,0
0.5,0.79881,0.47785,0
0.5,0.90363,0.47785,0
0.5,0.90506,0.47783,0
0.5,0.90823,0.47779,0
0.5,0.91139,0.47772,0
0.5,0.91456,0.47762,0
0.5,0.91772,0.47749,0
0.5,0.92089,0.47733,0
0.5,0.92405,0.47713,0
0.5,0.92722,0.4769,0
0.5,0.93038,0.47666,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47612,0
0.5,0.93987,0.47583,0
0.5,0.94304,0.47552,0
0.5,0.9462,0.47518,0
0.5,0.94937,0.4748,0
0.5,0,0.4799,0
0.5,0.0031646,0.47941,0
0.5,0.0063291,0.47898,0
0.5,0.0094937,0.47862,0
0.5,0.012658,0.4783,0
0.5,0.015823,0.47804,0
0.5,0.73734,0.47785,0
0.5,0.74051,0.47786,0
0.5,0.74367,0.47788,0
0.5,0.74684,0.47788,0
0.5,0.75,0.47788,0
0.5,0.75316,0.47787,0
0.5,0.75633,0.47785,0
0.5,0.80063,0.47786,0
0.5,0.8038,0.47788,0
0.5,0.80696,0.4779,0
0.5,0.81013,0.47792,0
0.5,0.81329,0.47793,0
0.5,0.81646,0.47795,0
0.5,0.81962,0.47796,0
0.5,0.82278,0.47796,0
0.5,0.82595,0.47796,0
0.5,0.82911,0.47795,0
0.5,0.83228,0.47794,0
0.5,0.83544,0.47792,0
0.5,0.83861,0.47791,0
0.5,0.84177,0.47789,0
0.5,0.84494,0.47788,0
0.5,0.8481,0.47788,0
0.5,0.85127,0.47787,0
0.5,0.85443,0.47787,0
0.5,0.85759,0.47787,0
0.5,0.86076,0.47787,0
0.5,0.86392,0.47787,0
0.5,0.86709,0.47788,0
0.5,0.87025,0.47788,0
0.5,0.87342,0.47789,0
0.5,0.87658,0.47789,0
0.5,0.87975,0.4779,0
0.5,0.88291,0.4779,0
0.5,0.88608,0.47791,0
0.5,0.88924,0.47791,0
0.5,0.89241,0.47791,0
0.5,0.89557,0.4779,0
0.5,0.89873,0.47789,0
0.5,0.9019,0.47787,0
0.5,0.0031646,0.52057,0
0.5,0,0.52008,0
0.5,0.0063291,0.521,0
0.5,0.0094937,0.52137,0
0.5,0.012658,0.52169,0
0.5,0.015823,0.52196,0
0.5,0.018698,0.52215,0
0.5,0.73734,0.52215,0
0.5,0.73636,0.52215,0
0.5,0.74051,0.52213,0
0.5,0.74367,0.52212,0
0.5,0.74684,0.52211,0
0.5,0.75,0.52211,0
0.5,0.75316,0.52212,0
0.5,0.75633,0.52214,0
0.5,0.75767,0.52215,0
0.5,0.80063,0.52214,0
0.5,0.79813,0.52215,0
0.5,0.8038,0.52212,0
0.5,0.80696,0.5221,0
0.5,0.81013,0.52208,0
0.5,0.81329,0.52206,0
0.5,0.81646,0.52205,0
0.5,0.81962,0.52204,0
0.5,0.82278,0.52204,0
0.5,0.82595,0.52204,0
0.5,0.82911,0.52204,0
0.5,0.83228,0.52206,0
0.5,0.83544,0.52207,0
0.5,0.83861,0.52209,0
0.5,0.84177,0.5221,0
0.5,0.84494,0.52211,0
0.5,0.8481,0.52212,0
0.5,0.85127,0.52212,0
0.5,0.85443,0.52213,0
0.5,0.85759,0.52213,0
0.5,0.86076,0.52213,0
0.5,0.86392,0.52212,0
0.5,0.86709,0.52212,0
0.5,0.87025,0.52212,0
0.5,0.87342,0.52211,0
0.5,0.87658,0.5221,0
0.5,0.87975,0.5221,0
0.5,0.88291,0.52209,0
0.5,0.88608,0.52209,0
0.5,0.88924,0.52208,0
0.5,0.89241,0.52209,0
0.5,0.89557,0.52209,0
0.5,0.89873,0.52211,0
0.5,0.9019,0.52213,0
0.5,0.90422,0.52215,0
0.5,0.018987,0.52217,0
0.5,0.022152,0.52235,0
0.5,0.025316,0.5225,0
0.5,0.028481,0.5226,0
0.5,0.031646,0.52268,0
0.5,0.03481,0.52274,0
0.5,0.037975,0.52278,0
0.5,0.041139,0.52281,0
0.5,0.044304,0.52283,0
0.5,0.047468,0.52284,0
0.5,0.050633,0.52285,0
0.5,0.053797,0.52285,0
0.5,0.056962,0.52286,0
0.5,0.060127,0.52286,0
0.5,0.063291,0.52286,0
0.5,0.066456,0.52286,0
0.5,0.06962,0.52286,0
0.5,0.072785,0.52286,0
0.5,0.075949,0.52286,0
0.5,0.079114,0.52286,0
0.5,0.082278,0.52286,0
0.5,0.085443,0.52286,0
0.5,0.088608,0.52285,0
0.5,0.091772,0.52285,0
0.5,0.094937,0.52285,0
0.5,0.098101,0.52285,0
0.5,0.10127,0.52285,0
0.5,0.10443,0.52285,0
0.5,0.10759,0.52285,0
0.5,0.11076,0.52285,0
0.5,0.11392,0.52285,0
0.5,0.11709,0.52285,0
0.5,0.12025,0.52285,0
0.5,0.12342,0.52285,0
0.5,0.12658,0.52285,0
0.5,0.12975,0.52285,0
0.5,0.13291,0.52285,0
0.5,0.13608,0.52285,0
0.5,0.13924,0.52285,0
0.5,0.14241,0.52285,0
0.5,0.14557,0.52285,0
0.5,0.14873,0.52285,0
0.5,0.1519,0.52285,0
0.5,0.15506,0.52285,0
0.5,0.15823,0.52285,0
0.5,0.16139,0.52285,0
0.5,0.16456,0.52285,0
0.5,0.16772,0.52285,0
0.5,0.17089,0.52285,0
0.5,0.17405,0.52285,0
0.5,0.17722,0.52285,0
0.5,0.18038,0.52285,0
0.5,0.18354,0.52285,0
0.5,0.18671,0.52285,0
0.5,0.18987,0.52285,0
0.5,0.19304,0.52285,0
0.5,0.1962,0.52285,0
0.5,0.19937,0.52285,0
0.5,0.20253,0.52286,0
0.5,0.2057,0.52286,0
0.5,0.20886,0.52286,0
0.5,0.21203,0.52286,0
0.5,0.21519,0.52286,0
0.5,0.21835,0.52286,0
0.5,0.22152,0.52286,0
0.5,0.22468,0.52286,0
0.5,0.22785,0.52286,0
0.5,0.23101,0.52286,0
0.5,0.23418,0.52286,0
0.5,0.23734,0.52286,0
0.5,0.24051,0.52286,0
0.5,0.24367,0.52286,0
0.5,0.24684,0.52286,0
0.5,0.25,0.52286,0
0.5,0.25316,0.52286,0
0.5,0.25633,0.52286,0
0.5,0.25949,0.52286,0
0.5,0.26266,0.52286,0
0.5,0.26582,0.52286,0
0.5,0.26899,0.52286,0
0.5,0.27215,0.52286,0
0.5,0.27532,0.52286,0
0.5,0.27848,0.52286,0
0.5,0.28165,0.52286,0
0.5,0.28481,0.52286,0
0.5,0.28797,0.52286,0
0.5,0.29114,0.52286,0
0.5,0.2943,0.52286,0
0.5,0.29747,0.52286,0
0.5,0.30063,0.52286,0
0.5,0.3038,0.52286,0
0.5,0.30696,0.52287,0
0.5,0.31013,0.52287,0
0.5,0.31329,0.52287,0
0.5,0.31646,0.52287,0
0.5,0.31962,0.52287,0
0.5,0.32278,0.52287,0
0.5,0.32595,0.52287,0
0.5,0.32911,0.52287,0
0.5,0.33228,0.52287,0
0.5,0.33544,0.52287,0
0.5,0.33861,0.52287,0
0.5,0.34177,0.52287,0
0.5,0.34494,0.52287,0
0.5,0.3481,0.52287,0
0.5,0.35127,0.52287,0
0.5,0.35443,0.52287,0
0.5,0.35759,0.52287,0
0.5,0.36076,0.52287,0
0.5,0.36392,0.52287,0
0.5,0.36709,0.52287,0
0.5,0.37025,0.52287,0
0.5,0.37342,0.52287,0
0.5,0.37658,0.52287,0
0.5,0.37975,0.52287,0
0.5,0.38291,0.52287,0
0.5,0.38608,0.52287,0
0.5,0.38924,0.52287,0
0.5,0.39241,0.52287,0
0.5,0.39557,0.52288,0
0.5,0.39873,0.52288,0
0.5,0.4019,0.52288,0
0.5,0.40506,0.52288,0
0.5,0.40823,0.52288,0
0.5,0.41139,0.52288,0
0.5,0.41456,0.52288,0
0.5,0.41772,0.52288,0
0.5,0.42089,0.52288,0
0.5,0.42405,0.52288,0
0.5,0.42722,0.52288,0
0.5,0.43038,0.52288,0
0.5,0.43354,0.52288,0
0.5,0.43671,0.52288,0
0.5,0.43987,0.52288,0
0.5,0.44304,0.52289,0
0.5,0.4462,0.52289,0
0.5,0.44937,0.52289,0
0.5,0.45253,0.52289,0
0.5,0.4557,0.52289,0
0.5,0.45886,0.52289,0
0.5,0.46203,0.5229,0
0.5,0.46519,0.5229,0
0.5,0.46835,0.5229,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52291,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52292,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52292,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52243,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.5226,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52282,0
0.5,0.58228,0.52293,0
0.5,0.58544,0.52303,0
0.5,0.58861,0.5231,0
0.5,0.59177,0.52312,0
0.5,0.59494,0.5231,0
0.5,0.5981,0.52305,0
0.5,0.60127,0.52298,0
0.5,0.60443,0.5229,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52274,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52253,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52233,0
0.5,0.63608,0.5223,0
0.5,0.63924,0.52227,0
0.5,0.64241,0.52225,0
0.5,0.64557,0.52223,0
0.5,0.64873,0.52222,0
0.5,0.6519,0.52222,0
0.5,0.65506,0.52223,0
0.5,0.65823,0.52224,0
0.5,0.66139,0.52227,0
0.5,0.66456,0.52231,0
0.5,0.66772,0.52237,0
0.5,0.67089,0.52245,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52265,0
0.5,0.68038,0.52275,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52288,0
0.5,0.68987,0.52288,0
0.5,0.69304,0.52284,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52272,0
0.5,0.70253,0.52265,0
0.5,0.7057,0.52258,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52235,0
0.5,0.72152,0.5223,0
0.5,0.72468,0.52226,0
0.5,0.72785,0.52223,0
0.5,0.73101,0.52219,0
0.5,0.73418,0.52217,0
0.5,0.75949,0.52217,0
0.5,0.76266,0.5222,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52224,0
0.5,0.77215,0.52225,0
0.5,0.77532,0.52225,0
0.5,0.77848,0.52225,0
0.5,0.78165,0.52224,0
0.5,0.78481,0.52223,0
0.5,0.78797,0.52221,0
0.5,0.79114,0.5222,0
0.5,0.7943,0.52218,0
0.5,0.79747,0.52216,0
0.5,0.90506,0.52216,0
0.5,0.90823,0.52221,0
0.5,0.91139,0.52228,0
0.5,0.91456,0.52238,0
0.5,0.91772,0.52251,0
0.5,0.92089,0.52267,0
0.5,0.92405,0.52287,0
0.5,0.92722,0.52309,0
0.5,0.93038,0.52334,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52388,0
0.5,0.93987,0.52417,0
0.5,0.94304,0.52448,0
0.5,0.9462,0.52482,0
0.5,0.94937,0.5252,0
0.5,0.95027,0.52532,0
0.5,0.95253,0.52563,0
0.5,0.9557,0.52612,0
0.5,0.95886,0.52663,0
0.5,0.96203,0.52715,0
0.5,0.96519,0.52764,0
0.5,0.96835,0.52806,0
0.5,0.97152,0.5284,0
0.5,0.97254,0.52848,0
0.5,1,0.52808,0
0.5,0.99712,0.52848,0
0.5,0.97468,0.52867,0
0.5,0.97785,0.52886,0
0.5,0.98101,0.529,0
0.5,0.98418,0.52907,0
0.5,0.98734,0.52908,0
0.5,0.99051,0.52901,0
0.5,0.99367,0.52883,0
0.5,0.99684,0.52853,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97254,0.47152,0
0.5,0.97468,0.47133,0
0.5,0.97785,0.47114,0
0.5,0.98101,0.471,0
0.5,0.98418,0.47093,0
0.5,0.98734,0.47092,0
0.5,0.99051,0.47099,0
0.5,0.99367,0.47117,0
0.5,0.99684,0.47147,0
0.5,0.99713,0.47152,0
0.5,0.95027,0.47468,0
0.5,0.95253,0.47437,0
0.5,0.9557,0.47388,0
0.5,0.95886,0.47337,0
0.5,0.96203,0.47285,0
0.5,0.96519,0.47236,0
0.5,0.96835,0.47194,0
0.5,0.97152,0.4716,0
0.5,1,0.47192,0
0.5,0.018412,0.47785,0
0.5,0.018987,0.47781,0
0.5,0.022152,0.47763,0
0.5,0.025316,0.47749,0
0.5,0.028481,0.47739,0
0.5,0.031646,0.47731,0
0.5,0.03481,0.47725,0
0.5,0.037975,0.47721,0
0.5,0.041139,0.47719,0
0.5,0.044304,0.47717,0
0.5,0.047468,0.47715,0
0.5,0.050633,0.47715,0
0.5,0.053797,0.47714,0
0.5,0.056962,0.47714,0
0.5,0.060127,0.47714,0
0.5,0.063291,0.47713,0
0.5,0.066456,0.47713,0
0.5,0.06962,0.47713,0
0.5,0.072785,0.47714,0
0.5,0.075949,0.47714,0
0.5,0.079114,0.47714,0
0.5,0.082278,0.47714,0
0.5,0.085443,0.47714,0
0.5,0.088608,0.47714,0
0.5,0.091772,0.47714,0
0.5,0.094937,0.47714,0
0.5,0.098101,0.47714,0
0.5,0.10127,0.47714,0
0.5,0.10443,0.47714,0
0.5,0.10759,0.47714,0
0.5,0.11076,0.47714,0
0.5,0.11392,0.47714,0
0.5,0.11709,0.47714,0
0.5,0.12025,0.47714,0
0.5,0.12342,0.47714,0
0.5,0.12658,0.47714,0
0.5,0.12975,0.47714,0
0.5,0.13291,0.47714,0
0.5,0.13608,0.47714,0
0.5,0.13924,0.47714,0
0.5,0.14241,0.47714,0
0.5,0.14557,0.47714,0
0.5,0.14873,0.47714,0
0.5,0.1519,0.47714,0
0.5,0.15506,0.47714,0
0.5,0.15823,0.47714,0
0.5,0.16139,0.47714,0
0.5,0.16456,0.47714,0
0.5,0.16772,0.47714,0
0.5,0.17089,0.47714,0
0.5,0.17405,0.47714,0
0.5,0.17722,0.47714,0
0.5,0.18038,0.47714,0
0.5,0.18354,0.47714,0
0.5,0.18671,0.47714,0
0.5,0.18987,0.47714,0
0.5,0.19304,0.47714,0
0.5,0.1962,0.47714,0
0.5,0.19937,0.47714,0
0.5,0.20253,0.47714,0
0.5,0.2057,0.47714,0
0.5,0.20886,0.47714,0
0.5,0.21203,0.47714,0
0.5,0.21519,0.47714,0
0.5,0.21835,0.47714,0
0.5,0.22152,0.47714,0
0.5,0.22468,0.47714,0
0.5,0.22785,0.47714,0
0.5,0.23101,0.47714,0
0.5,0.23418,0.47714,0
0.5,0.23734,0.47714,0
0.5,0.24051,0.47714,0
0.5,0.24367,0.47714,0
0.5,0.24684,0.47714,0
0.5,0.25,0.47714,0
0.5,0.25316,0.47714,0
0.5,0.25633,0.47714,0
0.5,0.25949,0.47714,0
0.5,0.26266,0.47713,0
0.5,0.26582,0.47713,0
0.5,0.26899,0.47713,0
0.5,0.27215,0.47713,0
0.5,0.27532,0.47713,0
0.5,0.27848,0.47713,0
0.5,0.28165,0.47713,0
0.5,0.28481,0.47713,0
0.5,0.28797,0.47713,0
0.5,0.29114,0.47713,0
0.5,0.2943,0.47713,0
0.5,0.29747,0.47713,0
0.5,0.30063,0.47713,0
0.5,0.3038,0.47713,0
0.5,0.30696,0.47713,0
0.5,0.31013,0.47713,0
0.5,0.31329,0.47713,0
0.5,0.31646,0.47713,0
0.5,0.31962,0.47713,0
0.5,0.32278,0.47713,0
0.5,0.32595,0.47713,0
0.5,0.32911,0.47713,0
0.5,0.33228,0.47713,0
0.5,0.33544,0.47713,0
0.5,0.33861,0.47713,0
0.5,0.34177,0.47713,0
0.5,0.34494,0.47713,0
0.5,0.3481,0.47713,0
0.5,0.35127,0.47713,0
0.5,0.35443,0.47713,0
0.5,0.35759,0.47713,0
0.5,0.36076,0.47712,0
0.5,0.36392,0.47712,0
0.5,0.36709,0.47712,0
0.5,0.37025,0.47712,0
0.5,0.37342,0.47712,0
0.5,0.37658,0.47712,0
0.5,0.37975,0.47712,0
0.5,0.38291,0.47712,0
0.5,0.38608,0.47712,0
0.5,0.38924,0.47712,0
0.5,0.39241,0.47712,0
0.5,0.39557,0.47712,0
0.5,0.39873,0.47712,0
0.5,0.4019,0.47712,0
0.5,0.40506,0.47712,0
0.5,0.40823,0.47712,0
0.5,0.41139,0.47712,0
0.5,0.41456,0.47712,0
0.5,0.41772,0.47712,0
0.5,0.42089,0.47712,0
0.5,0.42405,0.47712,0
0.5,0.42722,0.47712,0
0.5,0.43038,0.47712,0
0.5,0.43354,0.47712,0
0.5,0.43671,0.47711,0
0.5,0.43987,0.47711,0
0.5,0.44304,0.47711,0
0.5,0.4462,0.47711,0
0.5,0.44937,0.47711,0
0.5,0.45253,0.47711,0
0.5,0.4557,0.47711,0
0.5,0.45886,0.4771,0
0.5,0.46203,0.4771,0
0.5,0.46519,0.4771,0
0.5,0.46835,0.47709,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47709,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47708,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47708,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47762,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47749,0
0.5,0.57278,0.4774,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47706,0
0.5,0.58544,0.47697,0
0.5,0.58861,0.4769,0
0.5,0.59177,0.47688,0
0.5,0.59494,0.4769,0
0.5,0.5981,0.47695,0
0.5,0.60127,0.47702,0
0.5,0.60443,0.4771,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47733,0
0.5,0.61709,0.4774,0
0.5,0.62025,0.47747,0
0.5,0.62342,0.47753,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47766,0
0.5,0.63608,0.47769,0
0.5,0.63924,0.47772,0
0.5,0.64241,0.47774,0
0.5,0.64557,0.47776,0
0.5,0.64873,0.47777,0
0.5,0.6519,0.47777,0
0.5,0.65506,0.47777,0
0.5,0.65823,0.47775,0
0.5,0.66139,0.47773,0
0.5,0.66456,0.47768,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47754,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47735,0
0.5,0.68038,0.47725,0
0.5,0.68354,0.47717,0
0.5,0.68671,0.47712,0
0.5,0.68987,0.47712,0
0.5,0.69304,0.47715,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47734,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.47759,0
0.5,0.71835,0.47764,0
0.5,0.72152,0.47769,0
0.5,0.72468,0.47773,0
0.5,0.72785,0.47777,0
0.5,0.73101,0.4778,0
0.5,0.73418,0.47782,0
0.5,0.73734,0.47785,0
0.5,0.73769,0.47785,0
0.5,0.75683,0.47785,0
0.5,0.75949,0.47783,0
0.5,0.76266,0.4778,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47775,0
0.5,0.77215,0.47774,0
0.5,0.77532,0.47774,0
0.5,0.77848,0.47775,0
0.5,0.78165,0.47775,0
0.5,0.78481,0.47777,0
0.5,0.78797,0.47778,0
0.5,0.79114,0.4778,0
0.5,0.7943,0.47782,0
0.5,0.79747,0.47784,0
0.5,0.79919,0.47785,0
0.5,0.90349,0.47785,0
0.5,0.90506,0.47783,0
0.5,0.90823,0.47778,0
0.5,0.91139,0.47771,0
0.5,0.91456,0.47762,0
0.5,0.91772,0.47749,0
0.5,0.92089,0.47732,0
0.5,0.92405,0.47713,0
0.5,0.92722,0.4769,0
0.5,0.93038,0.47666,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47612,0
0.5,0.93987,0.47583,0
0.5,0.94304,0.47552,0
0.5,0.9462,0.47518,0
0.5,0.94937,0.4748,0
0.5,0,0.47984,0
0.5,0.0031646,0.47936,0
0.5,0.0063291,0.47894,0
0.5,0.0094937,0.47858,0
0.5,0.012658,0.47828,0
0.5,0.015823,0.47802,0
0.5,0.74051,0.47786,0
0.5,0.74367,0.47787,0
0.5,0.74684,0.47788,0
0.5,0.75,0.47788,0
0.5,0.75316,0.47787,0
0.5,0.75633,0.47785,0
0.5,0.80063,0.47786,0
0.5,0.8038,0.47788,0
0.5,0.80696,0.4779,0
0.5,0.81013,0.47791,0
0.5,0.81329,0.47793,0
0.5,0.81646,0.47794,0
0.5,0.81962,0.47795,0
0.5,0.82278,0.47796,0
0.5,0.82595,0.47796,0
0.5,0.82911,0.47795,0
0.5,0.83228,0.47794,0
0.5,0.83544,0.47792,0
0.5,0.83861,0.47791,0
0.5,0.84177,0.47789,0
0.5,0.84494,0.47788,0
0.5,0.8481,0.47788,0
0.5,0.85127,0.47787,0
0.5,0.85443,0.47787,0
0.5,0.85759,0.47787,0
0.5,0.86076,0.47787,0
0.5,0.86392,0.47787,0
0.5,0.86709,0.47787,0
0.5,0.87025,0.47788,0
0.5,0.87342,0.47788,0
0.5,0.87658,0.47789,0
0.5,0.87975,0.4779,0
0.5,0.88291,0.4779,0
0.5,0.88608,0.47791,0
0.5,0.88924,0.47791,0
0.5,0.89241,0.47791,0
0.5,0.89557,0.4779,0
0.5,0.89873,0.47789,0
0.5,0.9019,0.47786,0
0.5,0.0031646,0.52062,0
0.5,0,0.52014,0
0.5,0.0063291,0.52104,0
0.5,0.0094937,0.5214,0
0.5,0.012658,0.52171,0
0.5,0.015823,0.52197,0
0.5,0.018475,0.52215,0
0.5,0.73734,0.52215,0
0.5,0.73669,0.52215,0
0.5,0.74051,0.52213,0
0.5,0.74367,0.52212,0
0.5,0.74684,0.52211,0
0.5,0.75,0.52212,0
0.5,0.75316,0.52213,0
0.5,0.75633,0.52214,0
0.5,0.75751,0.52215,0
0.5,0.80063,0.52214,0
0.5,0.79849,0.52215,0
0.5,0.8038,0.52212,0
0.5,0.80696,0.5221,0
0.5,0.81013,0.52208,0
0.5,0.81329,0.52206,0
0.5,0.81646,0.52205,0
0.5,0.81962,0.52204,0
0.5,0.82278,0.52204,0
0.5,0.82595,0.52204,0
0.5,0.82911,0.52204,0
0.5,0.83228,0.52206,0
0.5,0.83544,0.52207,0
0.5,0.83861,0.52209,0
0.5,0.84177,0.52211,0
0.5,0.84494,0.52212,0
0.5,0.8481,0.52212,0
0.5,0.85127,0.52213,0
0.5,0.85443,0.52213,0
0.5,0.85759,0.52213,0
0.5,0.86076,0.52213,0
0.5,0.86392,0.52213,0
0.5,0.86709,0.52212,0
0.5,0.87025,0.52212,0
0.5,0.87342,0.52211,0
0.5,0.87658,0.52211,0
0.5,0.87975,0.5221,0
0.5,0.88291,0.52209,0
0.5,0.88608,0.52209,0
0.5,0.88924,0.52209,0
0.5,0.89241,0.52209,0
0.5,0.89557,0.5221,0
0.5,0.89873,0.52211,0
0.5,0.9019,0.52213,0
0.5,0.90406,0.52215,0
0.5,0.018987,0.52219,0
0.5,0.022152,0.52237,0
0.5,0.025316,0.52251,0
0.5,0.028481,0.52261,0
0.5,0.031646,0.52269,0
0.5,0.03481,0.52275,0
0.5,0.037975,0.52279,0
0.5,0.041139,0.52281,0
0.5,0.044304,0.52283,0
0.5,0.047468,0.52285,0
0.5,0.050633,0.52286,0
0.5,0.053797,0.52286,0
0.5,0.056962,0.52286,0
0.5,0.060127,0.52287,0
0.5,0.063291,0.52287,0
0.5,0.066456,0.52287,0
0.5,0.06962,0.52287,0
0.5,0.072785,0.52286,0
0.5,0.075949,0.52286,0
0.5,0.079114,0.52286,0
0.5,0.082278,0.52286,0
0.5,0.085443,0.52286,0
0.5,0.088608,0.52286,0
0.5,0.091772,0.52286,0
0.5,0.094937,0.52286,0
0.5,0.098101,0.52286,0
0.5,0.10127,0.52286,0
0.5,0.10443,0.52286,0
0.5,0.10759,0.52286,0
0.5,0.11076,0.52286,0
0.5,0.11392,0.52286,0
0.5,0.11709,0.52286,0
0.5,0.12025,0.52286,0
0.5,0.12342,0.52286,0
0.5,0.12658,0.52286,0
0.5,0.12975,0.52286,0
0.5,0.13291,0.52286,0
0.5,0.13608,0.52286,0
0.5,0.13924,0.52286,0
0.5,0.14241,0.52286,0
0.5,0.14557,0.52286,0
0.5,0.14873,0.52286,0
0.5,0.1519,0.52286,0
0.5,0.15506,0.52286,0
0.5,0.15823,0.52286,0
0.5,0.16139,0.52286,0
0.5,0.16456,0.52286,0
0.5,0.16772,0.52286,0
0.5,0.17089,0.52286,0
0.5,0.17405,0.52286,0
0.5,0.17722,0.52286,0
0.5,0.18038,0.52286,0
0.5,0.18354,0.52286,0
0.5,0.18671,0.52286,0
0.5,0.18987,0.52286,0
0.5,0.19304,0.52286,0
0.5,0.1962,0.52286,0
0.5,0.19937,0.52286,0
0.5,0.20253,0.52286,0
0.5,0.2057,0.52286,0
0.5,0.20886,0.52286,0
0.5,0.21203,0.52286,0
0.5,0.21519,0.52286,0
0.5,0.21835,0.52286,0
0.5,0.22152,0.52286,0
0.5,0.22468,0.52286,0
0.5,0.22785,0.52286,0
0.5,0.23101,0.52286,0
0.5,0.23418,0.52286,0
0.5,0.23734,0.52286,0
0.5,0.24051,0.52286,0
0.5,0.24367,0.52286,0
0.5,0.24684,0.52286,0
0.5,0.25,0.52286,0
0.5,0.25316,0.52286,0
0.5,0.25633,0.52286,0
0.5,0.25949,0.52286,0
0.5,0.26266,0.52287,0
0.5,0.26582,0.52287,0
0.5,0.26899,0.52287,0
0.5,0.27215,0.52287,0
0.5,0.27532,0.52287,0
0.5,0.27848,0.52287,0
0.5,0.28165,0.52287,0
0.5,0.28481,0.52287,0
0.5,0.28797,0.52287,0
0.5,0.29114,0.52287,0
0.5,0.2943,0.52287,0
0.5,0.29747,0.52287,0
0.5,0.30063,0.52287,0
0.5,0.3038,0.52287,0
0.5,0.30696,0.52287,0
0.5,0.31013,0.52287,0
0.5,0.31329,0.52287,0
0.5,0.31646,0.52287,0
0.5,0.31962,0.52287,0
0.5,0.32278,0.52287,0
0.5,0.32595,0.52287,0
0.5,0.32911,0.52287,0
0.5,0.33228,0.52287,0
0.5,0.33544,0.52287,0
0.5,0.33861,0.52287,0
0.5,0.34177,0.52287,0
0.5,0.34494,0.52287,0
0.5,0.3481,0.52287,0
0.5,0.35127,0.52287,0
0.5,0.35443,0.52287,0
0.5,0.35759,0.52287,0
0.5,0.36076,0.52288,0
0.5,0.36392,0.52288,0
0.5,0.36709,0.52288,0
0.5,0.37025,0.52288,0
0.5,0.37342,0.52288,0
0.5,0.37658,0.52288,0
0.5,0.37975,0.52288,0
0.5,0.38291,0.52288,0
0.5,0.38608,0.52288,0
0.5,0.38924,0.52288,0
0.5,0.39241,0.52288,0
0.5,0.39557,0.52288,0
0.5,0.39873,0.52288,0
0.5,0.4019,0.52288,0
0.5,0.40506,0.52288,0
0.5,0.40823,0.52288,0
0.5,0.41139,0.52288,0
0.5,0.41456,0.52288,0
0.5,0.41772,0.52288,0
0.5,0.42089,0.52288,0
0.5,0.42405,0.52288,0
0.5,0.42722,0.52288,0
0.5,0.43038,0.52288,0
0.5,0.43354,0.52288,0
0.5,0.43671,0.52289,0
0.5,0.43987,0.52289,0
0.5,0.44304,0.52289,0
0.5,0.4462,0.52289,0
0.5,0.44937,0.52289,0
0.5,0.45253,0.52289,0
0.5,0.4557,0.52289,0
0.5,0.45886,0.5229,0
0.5,0.46203,0.5229,0
0.5,0.46519,0.5229,0
0.5,0.46835,0.52291,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52291,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52292,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52292,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52243,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.5226,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52282,0
0.5,0.58228,0.52293,0
0.5,0.58544,0.52303,0
0.5,0.58861,0.5231,0
0.5,0.59177,0.52312,0
0.5,0.59494,0.5231,0
0.5,0.5981,0.52305,0
0.5,0.60127,0.52298,0
0.5,0.60443,0.5229,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52274,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52253,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52233,0
0.5,0.63608,0.5223,0
0.5,0.63924,0.52227,0
0.5,0.64241,0.52225,0
0.5,0.64557,0.52223,0
0.5,0.64873,0.52222,0
0.5,0.6519,0.52222,0
0.5,0.65506,0.52223,0
0.5,0.65823,0.52224,0
0.5,0.66139,0.52227,0
0.5,0.66456,0.52231,0
0.5,0.66772,0.52237,0
0.5,0.67089,0.52245,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52265,0
0.5,0.68038,0.52275,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52288,0
0.5,0.68987,0.52288,0
0.5,0.69304,0.52284,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52272,0
0.5,0.70253,0.52265,0
0.5,0.7057,0.52258,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52235,0
0.5,0.72152,0.5223,0
0.5,0.72468,0.52226,0
0.5,0.72785,0.52223,0
0.5,0.73101,0.5222,0
0.5,0.73418,0.52217,0
0.5,0.75949,0.52217,0
0.5,0.76266,0.5222,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52224,0
0.5,0.77215,0.52225,0
0.5,0.77532,0.52225,0
0.5,0.77848,0.52225,0
0.5,0.78165,0.52224,0
0.5,0.78481,0.52223,0
0.5,0.78797,0.52222,0
0.5,0.79114,0.5222,0
0.5,0.7943,0.52218,0
0.5,0.79747,0.52216,0
0.5,0.90506,0.52216,0
0.5,0.90823,0.52221,0
0.5,0.91139,0.52228,0
0.5,0.91456,0.52238,0
0.5,0.91772,0.52251,0
0.5,0.92089,0.52267,0
0.5,0.92405,0.52287,0
0.5,0.92722,0.52309,0
0.5,0.93038,0.52334,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52388,0
0.5,0.93987,0.52417,0
0.5,0.94304,0.52448,0
0.5,0.9462,0.52482,0
0.5,0.94937,0.5252,0
0.5,0.95027,0.52532,0
0.5,0.95253,0.52563,0
0.5,0.9557,0.52612,0
0.5,0.95886,0.52663,0
0.5,0.96203,0.52715,0
0.5,0.96519,0.52764,0
0.5,0.96835,0.52806,0
0.5,0.97152,0.5284,0
0.5,0.97254,0.52848,0
0.5,1,0.52808,0
0.5,0.99712,0.52848,0
0.5,0.97468,0.52867,0
0.5,0.97785,0.52886,0
0.5,0.98101,0.529,0
0.5,0.98418,0.52907,0
0.5,0.98734,0.52908,0
0.5,0.99051,0.52901,0
0.5,0.99367,0.52883,0
0.5,0.99684,0.52853,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97254,0.47152,0
0.5,0.97468,0.47133,0
0.5,0.97785,0.47114,0
0.5,0.98101,0.471,0
0.5,0.98418,0.47093,0
0.5,0.98734,0.47092,0
0.5,0.99051,0.47099,0
0.5,0.99367,0.47117,0
0.5,0.99684,0.47147,0
0.5,0.99713,0.47152,0
0.5,0.95027,0.47468,0
0.5,0.95253,0.47437,0
0.5,0.9557,0.47388,0
0.5,0.95886,0.47337,0
0.5,0.96203,0.47285,0
0.5,0.96519,0.47236,0
0.5,0.96835,0.47194,0
0.5,0.97152,0.4716,0
0.5,1,0.47192,0
0.5,0.018056,0.47785,0
0.5,0.018987,0.47778,0
0.5,0.022152,0.47761,0
0.5,0.025316,0.47748,0
0.5,0.028481,0.47738,0
0.5,0.031646,0.4773,0
0.5,0.03481,0.47725,0
0.5,0.037975,0.47721,0
0.5,0.041139,0.47718,0
0.5,0.044304,0.47716,0
0.5,0.047468,0.47715,0
0.5,0.050633,0.47714,0
0.5,0.053797,0.47713,0
0.5,0.056962,0.47713,0
0.5,0.060127,0.47713,0
0.5,0.063291,0.47713,0
0.5,0.066456,0.47713,0
0.5,0.06962,0.47713,0
0.5,0.072785,0.47713,0
0.5,0.075949,0.47713,0
0.5,0.079114,0.47713,0
0.5,0.082278,0.47713,0
0.5,0.085443,0.47713,0
0.5,0.088608,0.47713,0
0.5,0.091772,0.47713,0
0.5,0.094937,0.47713,0
0.5,0.098101,0.47713,0
0.5,0.10127,0.47713,0
0.5,0.10443,0.47713,0
0.5,0.10759,0.47713,0
0.5,0.11076,0.47713,0
0.5,0.11392,0.47713,0
0.5,0.11709,0.47713,0
0.5,0.12025,0.47713,0
0.5,0.12342,0.47713,0
0.5,0.12658,0.47713,0
0.5,0.12975,0.47713,0
0.5,0.13291,0.47713,0
0.5,0.13608,0.47713,0
0.5,0.13924,0.47713,0
0.5,0.14241,0.47713,0
0.5,0.14557,0.47713,0
0.5,0.14873,0.47713,0
0.5,0.1519,0.47713,0
0.5,0.15506,0.47713,0
0.5,0.15823,0.47713,0
0.5,0.16139,0.47713,0
0.5,0.16456,0.47713,0
0.5,0.16772,0.47713,0
0.5,0.17089,0.47713,0
0.5,0.17405,0.47713,0
0.5,0.17722,0.47713,0
0.5,0.18038,0.47713,0
0.5,0.18354,0.47713,0
0.5,0.18671,0.47713,0
0.5,0.18987,0.47713,0
0.5,0.19304,0.47713,0
0.5,0.1962,0.47713,0
0.5,0.19937,0.47713,0
0.5,0.20253,0.47713,0
0.5,0.2057,0.47713,0
0.5,0.20886,0.47713,0
0.5,0.21203,0.47713,0
0.5,0.21519,0.47713,0
0.5,0.21835,0.47713,0
0.5,0.22152,0.47713,0
0.5,0.22468,0.47713,0
0.5,0.22785,0.47713,0
0.5,0.23101,0.47713,0
0.5,0.23418,0.47713,0
0.5,0.23734,0.47713,0
0.5,0.24051,0.47713,0
0.5,0.24367,0.47713,0
0.5,0.24684,0.47713,0
0.5,0.25,0.47713,0
0.5,0.25316,0.47713,0
0.5,0.25633,0.47713,0
0.5,0.25949,0.47713,0
0.5,0.26266,0.47713,0
0.5,0.26582,0.47713,0
0.5,0.26899,0.47713,0
0.5,0.27215,0.47713,0
0.5,0.27532,0.47713,0
0.5,0.27848,0.47713,0
0.5,0.28165,0.47713,0
0.5,0.28481,0.47713,0
0.5,0.28797,0.47713,0
0.5,0.29114,0.47713,0
0.5,0.2943,0.47713,0
0.5,0.29747,0.47713,0
0.5,0.30063,0.47713,0
0.5,0.3038,0.47713,0
0.5,0.30696,0.47713,0
0.5,0.31013,0.47713,0
0.5,0.31329,0.47713,0
0.5,0.31646,0.47713,0
0.5,0.31962,0.47712,0
0.5,0.32278,0.47712,0
0.5,0.32595,0.47712,0
0.5,0.32911,0.47712,0
0.5,0.33228,0.47712,0
0.5,0.33544,0.47712,0
0.5,0.33861,0.47712,0
0.5,0.34177,0.47712,0
0.5,0.34494,0.47712,0
0.5,0.3481,0.47712,0
0.5,0.35127,0.47712,0
0.5,0.35443,0.47712,0
0.5,0.35759,0.47712,0
0.5,0.36076,0.47712,0
0.5,0.36392,0.47712,0
0.5,0.36709,0.47712,0
0.5,0.37025,0.47712,0
0.5,0.37342,0.47712,0
0.5,0.37658,0.47712,0
0.5,0.37975,0.47712,0
0.5,0.38291,0.47712,0
0.5,0.38608,0.47712,0
0.5,0.38924,0.47712,0
0.5,0.39241,0.47712,0
0.5,0.39557,0.47712,0
0.5,0.39873,0.47712,0
0.5,0.4019,0.47712,0
0.5,0.40506,0.47712,0
0.5,0.40823,0.47712,0
0.5,0.41139,0.47712,0
0.5,0.41456,0.47712,0
0.5,0.41772,0.47712,0
0.5,0.42089,0.47711,0
0.5,0.42405,0.47711,0
0.5,0.42722,0.47711,0
0.5,0.43038,0.47711,0
0.5,0.43354,0.47711,0
0.5,0.43671,0.47711,0
0.5,0.43987,0.47711,0
0.5,0.44304,0.47711,0
0.5,0.4462,0.47711,0
0.5,0.44937,0.47711,0
0.5,0.45253,0.4771,0
0.5,0.4557,0.4771,0
0.5,0.45886,0.4771,0
0.5,0.46203,0.4771,0
0.5,0.46519,0.4771,0
0.5,0.46835,0.47709,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47708,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47708,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47708,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47762,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47749,0
0.5,0.57278,0.4774,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47706,0
0.5,0.58544,0.47697,0
0.5,0.58861,0.4769,0
0.5,0.59177,0.47688,0
0.5,0.59494,0.4769,0
0.5,0.5981,0.47695,0
0.5,0.60127,0.47702,0
0.5,0.60443,0.47709,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47733,0
0.5,0.61709,0.4774,0
0.5,0.62025,0.47747,0
0.5,0.62342,0.47753,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47766,0
0.5,0.63608,0.47769,0
0.5,0.63924,0.47772,0
0.5,0.64241,0.47774,0
0.5,0.64557,0.47776,0
0.5,0.64873,0.47777,0
0.5,0.6519,0.47777,0
0.5,0.65506,0.47776,0
0.5,0.65823,0.47775,0
0.5,0.66139,0.47772,0
0.5,0.66456,0.47768,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47754,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47735,0
0.5,0.68038,0.47725,0
0.5,0.68354,0.47717,0
0.5,0.68671,0.47712,0
0.5,0.68987,0.47712,0
0.5,0.69304,0.47715,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47734,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.47759,0
0.5,0.71835,0.47764,0
0.5,0.72152,0.47769,0
0.5,0.72468,0.47773,0
0.5,0.72785,0.47776,0
0.5,0.73101,0.4778,0
0.5,0.73418,0.47782,0
0.5,0.73734,0.47784,0
0.5,0.73805,0.47785,0
0.5,0.75662,0.47785,0
0.5,0.75949,0.47783,0
0.5,0.76266,0.4778,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47775,0
0.5,0.77215,0.47774,0
0.5,0.77532,0.47774,0
0.5,0.77848,0.47774,0
0.5,0.78165,0.47775,0
0.5,0.78481,0.47776,0
0.5,0.78797,0.47778,0
0.5,0.79114,0.4778,0
0.5,0.7943,0.47781,0
0.5,0.79747,0.47783,0
0.5,0.79949,0.47785,0
0.5,0.90329,0.47785,0
0.5,0.90506,0.47783,0
0.5,0.90823,0.47778,0
0.5,0.91139,0.47771,0
0.5,0.91456,0.47761,0
0.5,0.91772,0.47748,0
0.5,0.92089,0.47732,0
0.5,0.92405,0.47713,0
0.5,0.92722,0.4769,0
0.5,0.93038,0.47666,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47612,0
0.5,0.93987,0.47583,0
0.5,0.94304,0.47552,0
0.5,0.9462,0.47518,0
0.5,0.94937,0.4748,0
0.5,0,0.47976,0
0.5,0.0031646,0.47929,0
0.5,0.0063291,0.47889,0
0.5,0.0094937,0.47854,0
0.5,0.012658,0.47824,0
0.5,0.015823,0.47799,0
0.5,0.74051,0.47786,0
0.5,0.74367,0.47787,0
0.5,0.74684,0.47788,0
0.5,0.75,0.47788,0
0.5,0.75316,0.47787,0
0.5,0.75633,0.47785,0
0.5,0.80063,0.47786,0
0.5,0.8038,0.47788,0
0.5,0.80696,0.47789,0
0.5,0.81013,0.47791,0
0.5,0.81329,0.47793,0
0.5,0.81646,0.47794,0
0.5,0.81962,0.47795,0
0.5,0.82278,0.47796,0
0.5,0.82595,0.47796,0
0.5,0.82911,0.47795,0
0.5,0.83228,0.47794,0
0.5,0.83544,0.47792,0
0.5,0.83861,0.4779,0
0.5,0.84177,0.47789,0
0.5,0.84494,0.47788,0
0.5,0.8481,0.47787,0
0.5,0.85127,0.47787,0
0.5,0.85443,0.47787,0
0.5,0.85759,0.47787,0
0.5,0.86076,0.47787,0
0.5,0.86392,0.47787,0
0.5,0.86709,0.47787,0
0.5,0.87025,0.47788,0
0.5,0.87342,0.47788,0
0.5,0.87658,0.47789,0
0.5,0.87975,0.4779,0
0.5,0.88291,0.4779,0
0.5,0.88608,0.4779,0
0.5,0.88924,0.47791,0
0.5,0.89241,0.4779,0
0.5,0.89557,0.4779,0
0.5,0.89873,0.47788,0
0.5,0.9019,0.47786,0
0.5,0.0031646,0.52069,0
0.5,0,0.52022,0
0.5,0.0063291,0.5211,0
0.5,0.0094937,0.52145,0
0.5,0.012658,0.52175,0
0.5,0.015823,0.522,0
0.5,0.018126,0.52215,0
0.5,0.73734,0.52215,0
0.5,0.73698,0.52215,0
0.5,0.74051,0.52213,0
0.5,0.74367,0.52212,0
0.5,0.74684,0.52212,0
0.5,0.75,0.52212,0
0.5,0.75316,0.52213,0
0.5,0.75633,0.52214,0
0.5,0.7573,0.52215,0
0.5,0.80063,0.52214,0
0.5,0.79879,0.52215,0
0.5,0.8038,0.52212,0
0.5,0.80696,0.5221,0
0.5,0.81013,0.52208,0
0.5,0.81329,0.52207,0
0.5,0.81646,0.52205,0
0.5,0.81962,0.52204,0
0.5,0.82278,0.52204,0
0.5,0.82595,0.52204,0
0.5,0.82911,0.52205,0
0.5,0.83228,0.52206,0
0.5,0.83544,0.52207,0
0.5,0.83861,0.52209,0
0.5,0.84177,0.52211,0
0.5,0.84494,0.52212,0
0.5,0.8481,0.52212,0
0.5,0.85127,0.52213,0
0.5,0.85443,0.52213,0
0.5,0.85759,0.52213,0
0.5,0.86076,0.52213,0
0.5,0.86392,0.52213,0
0.5,0.86709,0.52212,0
0.5,0.87025,0.52212,0
0.5,0.87342,0.52211,0
0.5,0.87658,0.52211,0
0.5,0.87975,0.5221,0
0.5,0.88291,0.5221,0
0.5,0.88608,0.52209,0
0.5,0.88924,0.52209,0
0.5,0.89241,0.52209,0
0.5,0.89557,0.5221,0
0.5,0.89873,0.52211,0
0.5,0.9019,0.52213,0
0.5,0.90385,0.52215,0
0.5,0.018987,0.52221,0
0.5,0.022152,0.52239,0
0.5,0.025316,0.52252,0
0.5,0.028481,0.52262,0
0.5,0.031646,0.5227,0
0.5,0.03481,0.52275,0
0.5,0.037975,0.52279,0
0.5,0.041139,0.52282,0
0.5,0.044304,0.52284,0
0.5,0.047468,0.52285,0
0.5,0.050633,0.52286,0
0.5,0.053797,0.52287,0
0.5,0.056962,0.52287,0
0.5,0.060127,0.52287,0
0.5,0.063291,0.52287,0
0.5,0.066456,0.52287,0
0.5,0.06962,0.52287,0
0.5,0.072785,0.52287,0
0.5,0.075949,0.52287,0
0.5,0.079114,0.52287,0
0.5,0.082278,0.52287,0
0.5,0.085443,0.52287,0
0.5,0.088608,0.52287,0
0.5,0.091772,0.52287,0
0.5,0.094937,0.52287,0
0.5,0.098101,0.52287,0
0.5,0.10127,0.52287,0
0.5,0.10443,0.52287,0
0.5,0.10759,0.52287,0
0.5,0.11076,0.52287,0
0.5,0.11392,0.52287,0
0.5,0.11709,0.52287,0
0.5,0.12025,0.52287,0
0.5,0.12342,0.52287,0
0.5,0.12658,0.52287,0
0.5,0.12975,0.52287,0
0.5,0.13291,0.52287,0
0.5,0.13608,0.52287,0
0.5,0.13924,0.52287,0
0.5,0.14241,0.52287,0
0.5,0.14557,0.52287,0
0.5,0.14873,0.52287,0
0.5,0.1519,0.52287,0
0.5,0.15506,0.52287,0
0.5,0.15823,0.52287,0
0.5,0.16139,0.52287,0
0.5,0.16456,0.52287,0
0.5,0.16772,0.52287,0
0.5,0.17089,0.52287,0
0.5,0.17405,0.52287,0
0.5,0.17722,0.52287,0
0.5,0.18038,0.52287,0
0.5,0.18354,0.52287,0
0.5,0.18671,0.52287,0
0.5,0.18987,0.52287,0
0.5,0.19304,0.52287,0
0.5,0.1962,0.52287,0
0.5,0.19937,0.52287,0
0.5,0.20253,0.52287,0
0.5,0.2057,0.52287,0
0.5,0.20886,0.52287,0
0.5,0.21203,0.52287,0
0.5,0.21519,0.52287,0
0.5,0.21835,0.52287,0
0.5,0.22152,0.52287,0
0.5,0.22468,0.52287,0
0.5,0.22785,0.52287,0
0.5,0.23101,0.52287,0
0.5,0.23418,0.52287,0
0.5,0.23734,0.52287,0
0.5,0.24051,0.52287,0
0.5,0.24367,0.52287,0
0.5,0.24684,0.52287,0
0.5,0.25,0.52287,0
0.5,0.25316,0.52287,0
0.5,0.25633,0.52287,0
0.5,0.25949,0.52287,0
0.5,0.26266,0.52287,0
0.5,0.26582,0.52287,0
0.5,0.26899,0.52287,0
0.5,0.27215,0.52287,0
0.5,0.27532,0.52287,0
0.5,0.27848,0.52287,0
0.5,0.28165,0.52287,0
0.5,0.28481,0.52287,0
0.5,0.28797,0.52287,0
0.5,0.29114,0.52287,0
0.5,0.2943,0.52287,0
0.5,0.29747,0.52287,0
0.5,0.30063,0.52287,0
0.5,0.3038,0.52287,0
0.5,0.30696,0.52287,0
0.5,0.31013,0.52287,0
0.5,0.31329,0.52287,0
0.5,0.31646,0.52288,0
0.5,0.31962,0.52288,0
0.5,0.32278,0.52288,0
0.5,0.32595,0.52288,0
0.5,0.32911,0.52288,0
0.5,0.33228,0.52288,0
0.5,0.33544,0.52288,0
0.5,0.33861,0.52288,0
0.5,0.34177,0.52288,0
0.5,0.34494,0.52288,0
0.5,0.3481,0.52288,0
0.5,0.35127,0.52288,0
0.5,0.35443,0.52288,0
0.5,0.35759,0.52288,0
0.5,0.36076,0.52288,0
0.5,0.36392,0.52288,0
0.5,0.36709,0.52288,0
0.5,0.37025,0.52288,0
0.5,0.37342,0.52288,0
0.5,0.37658,0.52288,0
0.5,0.37975,0.52288,0
0.5,0.38291,0.52288,0
0.5,0.38608,0.52288,0
0.5,0.38924,0.52288,0
0.5,0.39241,0.52288,0
0.5,0.39557,0.52288,0
0.5,0.39873,0.52288,0
0.5,0.4019,0.52288,0
0.5,0.40506,0.52288,0
0.5,0.40823,0.52288,0
0.5,0.41139,0.52288,0
0.5,0.41456,0.52288,0
0.5,0.41772,0.52288,0
0.5,0.42089,0.52289,0
0.5,0.42405,0.52289,0
0.5,0.42722,0.52289,0
0.5,0.43038,0.52289,0
0.5,0.43354,0.52289,0
0.5,0.43671,0.52289,0
0.5,0.43987,0.52289,0
0.5,0.44304,0.52289,0
0.5,0.4462,0.52289,0
0.5,0.44937,0.52289,0
0.5,0.45253,0.5229,0
0.5,0.4557,0.5229,0
0.5,0.45886,0.5229,0
0.5,0.46203,0.5229,0
0.5,0.46519,0.52291,0
0.5,0.46835,0.52291,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52292,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52292,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52292,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52226,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52224,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52243,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.5226,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52282,0
0.5,0.58228,0.52293,0
0.5,0.58544,0.52303,0
0.5,0.58861,0.5231,0
0.5,0.59177,0.52312,0
0.5,0.59494,0.5231,0
0.5,0.5981,0.52305,0
0.5,0.60127,0.52298,0
0.5,0.60443,0.5229,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52274,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52253,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52233,0
0.5,0.63608,0.5223,0
0.5,0.63924,0.52227,0
0.5,0.64241,0.52225,0
0.5,0.64557,0.52223,0
0.5,0.64873,0.52222,0
0.5,0.6519,0.52222,0
0.5,0.65506,0.52223,0
0.5,0.65823,0.52224,0
0.5,0.66139,0.52227,0
0.5,0.66456,0.52231,0
0.5,0.66772,0.52238,0
0.5,0.67089,0.52245,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52265,0
0.5,0.68038,0.52275,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52288,0
0.5,0.68987,0.52288,0
0.5,0.69304,0.52284,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52272,0
0.5,0.70253,0.52265,0
0.5,0.7057,0.52259,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52235,0
0.5,0.72152,0.52231,0
0.5,0.72468,0.52227,0
0.5,0.72785,0.52223,0
0.5,0.73101,0.5222,0
0.5,0.73418,0.52217,0
0.5,0.75949,0.52217,0
0.5,0.76266,0.5222,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52225,0
0.5,0.77215,0.52225,0
0.5,0.77532,0.52226,0
0.5,0.77848,0.52225,0
0.5,0.78165,0.52224,0
0.5,0.78481,0.52223,0
0.5,0.78797,0.52222,0
0.5,0.79114,0.5222,0
0.5,0.7943,0.52218,0
0.5,0.79747,0.52216,0
0.5,0.90506,0.52216,0
0.5,0.90823,0.52221,0
0.5,0.91139,0.52228,0
0.5,0.91456,0.52238,0
0.5,0.91772,0.52251,0
0.5,0.92089,0.52267,0
0.5,0.92405,0.52287,0
0.5,0.92722,0.52309,0
0.5,0.93038,0.52334,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52388,0
0.5,0.93987,0.52417,0
0.5,0.94304,0.52448,0
0.5,0.9462,0.52482,0
0.5,0.94937,0.5252,0
0.5,0.95027,0.52532,0
0.5,0.95253,0.52563,0
0.5,0.9557,0.52612,0
0.5,0.95886,0.52663,0
0.5,0.96203,0.52715,0
0.5,0.96519,0.52764,0
0.5,0.96835,0.52806,0
0.5,0.97152,0.5284,0
0.5,0.97254,0.52848,0
0.5,1,0.52808,0
0.5,0.99712,0.52848,0
0.5,0.97468,0.52867,0
0.5,0.97785,0.52886,0
0.5,0.98101,0.529,0
0.5,0.98418,0.52907,0
0.5,0.98734,0.52908,0
0.5,0.99051,0.52901,0
0.5,0.99367,0.52883,0
0.5,0.99684,0.52853,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.97254,0.47152,0
0.5,0.97468,0.47133,0
0.5,0.97785,0.47114,0
0.5,0.98101,0.471,0
0.5,0.98418,0.47093,0
0.5,0.98734,0.47092,0
0.5,0.99051,0.47099,0
0.5,0.99367,0.47117,0
0.5,0.99684,0.47147,0
0.5,0.99713,0.47152,0
0.5,0.95027,0.47468,0
0.5,0.95253,0.47437,0
0.5,0.9557,0.47388,0
0.5,0.95886,0.47337,0
0.5,0.96203,0.47285,0
0.5,0.96519,0.47236,0
0.5,0.96835,0.47194,0
0.5,0.97152,0.4716,0
0.5,1,0.47192,0
0.5,0.017615,0.47785,0
0.5,0.018987,0.47776,0
0.5,0.022152,0.47759,0
0.5,0.025316,0.47746,0
0.5,0.028481,0.47736,0
0.5,0.031646,0.47729,0
0.5,0.03481,0.47724,0
0.5,0.037975,0.4772,0
0.5,0.041139,0.47717,0
0.5,0.044304,0.47715,0
0.5,0.047468,0.47714,0
0.5,0.050633,0.47713,0
0.5,0.053797,0.47712,0
0.5,0.056962,0.47712,0
0.5,0.060127,0.47712,0
0.5,0.063291,0.47712,0
0.5,0.066456,0.47712,0
0.5,0.06962,0.47712,0
0.5,0.072785,0.47712,0
0.5,0.075949,0.47712,0
0.5,0.079114,0.47712,0
0.5,0.082278,0.47712,0
0.5,0.085443,0.47712,0
0.5,0.088608,0.47712,0
0.5,0.091772,0.47712,0
0.5,0.094937,0.47712,0
0.5,0.098101,0.47712,0
0.5,0.10127,0.47712,0
0.5,0.10443,0.47712,0
0.5,0.10759,0.47712,0
0.5,0.11076,0.47712,0
0.5,0.11392,0.47712,0
0.5,0.11709,0.47712,0
0.5,0.12025,0.47712,0
0.5,0.12342,0.47712,0
0.5,0.12658,0.47712,0
0.5,0.12975,0.47712,0
0.5,0.13291,0.47712,0
0.5,0.13608,0.47712,0
0.5,0.13924,0.47712,0
0.5,0.14241,0.47712,0
0.5,0.14557,0.47712,0
0.5,0.14873,0.47712,0
0.5,0.1519,0.47712,0
0.5,0.15506,0.47712,0
0.5,0.15823,0.47712,0
0.5,0.16139,0.47712,0
0.5,0.16456,0.47712,0
0.5,0.16772,0.47712,0
0.5,0.17089,0.47712,0
0.5,0.17405,0.47712,0
0.5,0.17722,0.47712,0
0.5,0.18038,0.47712,0
0.5,0.18354,0.47712,0
0.5,0.18671,0.47712,0
0.5,0.18987,0.47712,0
0.5,0.19304,0.47712,0
0.5,0.1962,0.47712,0
0.5,0.19937,0.47712,0
0.5,0.20253,0.47712,0
0.5,0.2057,0.47712,0
0.5,0.20886,0.47712,0
0.5,0.21203,0.47712,0
0.5,0.21519,0.47712,0
0.5,0.21835,0.47712,0
0.5,0.22152,0.47712,0
0.5,0.22468,0.47712,0
0.5,0.22785,0.47712,0
0.5,0.23101,0.47712,0
0.5,0.23418,0.47712,0
0.5,0.23734,0.47712,0
0.5,0.24051,0.47712,0
0.5,0.24367,0.47712,0
0.5,0.24684,0.47712,0
0.5,0.25,0.47712,0
0.5,0.25316,0.47712,0
0.5,0.25633,0.47712,0
0.5,0.25949,0.47712,0
0.5,0.26266,0.47712,0
0.5,0.26582,0.47712,0
0.5,0.26899,0.47712,0
0.5,0.27215,0.47712,0
0.5,0.27532,0.47712,0
0.5,0.27848,0.47712,0
0.5,0.28165,0.47712,0
0.5,0.28481,0.47712,0
0.5,0.28797,0.47712,0
0.5,0.29114,0.47712,0
0.5,0.2943,0.47712,0
0.5,0.29747,0.47712,0
0.5,0.30063,0.47712,0
0.5,0.3038,0.47712,0
0.5,0.30696,0.47712,0
0.5,0.31013,0.47712,0
0.5,0.31329,0.47712,0
0.5,0.31646,0.47712,0
0.5,0.31962,0.47712,0
0.5,0.32278,0.47712,0
0.5,0.32595,0.47712,0
0.5,0.32911,0.47712,0
0.5,0.33228,0.47712,0
0.5,0.33544,0.47712,0
0.5,0.33861,0.47712,0
0.5,0.34177,0.47712,0
0.5,0.34494,0.47712,0
0.5,0.3481,0.47712,0
0.5,0.35127,0.47712,0
0.5,0.35443,0.47712,0
0.5,0.35759,0.47712,0
0.5,0.36076,0.47712,0
0.5,0.36392,0.47712,0
0.5,0.36709,0.47712,0
0.5,0.37025,0.47712,0
0.5,0.37342,0.47712,0
0.5,0.37658,0.47711,0
0.5,0.37975,0.47711,0
0.5,0.38291,0.47711,0
0.5,0.38608,0.47711,0
0.5,0.38924,0.47711,0
0.5,0.39241,0.47711,0
0.5,0.39557,0.47711,0
0.5,0.39873,0.47711,0
0.5,0.4019,0.47711,0
0.5,0.40506,0.47711,0
0.5,0.40823,0.47711,0
0.5,0.41139,0.47711,0
0.5,0.41456,0.47711,0
0.5,0.41772,0.47711,0
0.5,0.42089,0.47711,0
0.5,0.42405,0.47711,0
0.5,0.42722,0.47711,0
0.5,0.43038,0.47711,0
0.5,0.43354,0.47711,0
0.5,0.43671,0.47711,0
0.5,0.43987,0.47711,0
0.5,0.44304,0.4771,0
0.5,0.4462,0.4771,0
0.5,0.44937,0.4771,0
0.5,0.45253,0.4771,0
0.5,0.4557,0.4771,0
0.5,0.45886,0.4771,0
0.5,0.46203,0.47709,0
0.5,0.46519,0.47709,0
0.5,0.46835,0.47709,0
0.5,0.47152,0.47709,0
0.5,0.47468,0.47708,0
0.5,0.47785,0.47708,0
0.5,0.48101,0.47707,0
0.5,0.48418,0.47707,0
0.5,0.48734,0.47708,0
0.5,0.49051,0.47709,0
0.5,0.49367,0.47712,0
0.5,0.49684,0.47717,0
0.5,0.5,0.47724,0
0.5,0.50316,0.47732,0
0.5,0.50633,0.4774,0
0.5,0.50949,0.47748,0
0.5,0.51266,0.47755,0
0.5,0.51582,0.47761,0
0.5,0.51899,0.47765,0
0.5,0.52215,0.47769,0
0.5,0.52532,0.47771,0
0.5,0.52848,0.47773,0
0.5,0.53165,0.47774,0
0.5,0.53481,0.47775,0
0.5,0.53797,0.47775,0
0.5,0.54114,0.47775,0
0.5,0.5443,0.47775,0
0.5,0.54747,0.47774,0
0.5,0.55063,0.47773,0
0.5,0.5538,0.47771,0
0.5,0.55696,0.47769,0
0.5,0.56013,0.47766,0
0.5,0.56329,0.47762,0
0.5,0.56646,0.47757,0
0.5,0.56962,0.47749,0
0.5,0.57278,0.4774,0
0.5,0.57595,0.47729,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47706,0
0.5,0.58544,0.47697,0
0.5,0.58861,0.4769,0
0.5,0.59177,0.47688,0
0.5,0.59494,0.4769,0
0.5,0.5981,0.47695,0
0.5,0.60127,0.47702,0
0.5,0.60443,0.47709,0
0.5,0.60759,0.47718,0
0.5,0.61076,0.47726,0
0.5,0.61392,0.47733,0
0.5,0.61709,0.4774,0
0.5,0.62025,0.47747,0
0.5,0.62342,0.47752,0
0.5,0.62658,0.47758,0
0.5,0.62975,0.47762,0
0.5,0.63291,0.47766,0
0.5,0.63608,0.47769,0
0.5,0.63924,0.47772,0
0.5,0.64241,0.47774,0
0.5,0.64557,0.47776,0
0.5,0.64873,0.47777,0
0.5,0.6519,0.47777,0
0.5,0.65506,0.47776,0
0.5,0.65823,0.47775,0
0.5,0.66139,0.47772,0
0.5,0.66456,0.47768,0
0.5,0.66772,0.47762,0
0.5,0.67089,0.47754,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47734,0
0.5,0.68038,0.47725,0
0.5,0.68354,0.47717,0
0.5,0.68671,0.47712,0
0.5,0.68987,0.47712,0
0.5,0.69304,0.47715,0
0.5,0.6962,0.47721,0
0.5,0.69937,0.47727,0
0.5,0.70253,0.47734,0
0.5,0.7057,0.47741,0
0.5,0.70886,0.47748,0
0.5,0.71203,0.47754,0
0.5,0.71519,0.47759,0
0.5,0.71835,0.47764,0
0.5,0.72152,0.47769,0
0.5,0.72468,0.47773,0
0.5,0.72785,0.47776,0
0.5,0.73101,0.47779,0
0.5,0.73418,0.47782,0
0.5,0.73734,0.47784,0
0.5,0.7384,0.47785,0
0.5,0.7564,0.47785,0
0.5,0.75949,0.47782,0
0.5,0.76266,0.4778,0
0.5,0.76582,0.47777,0
0.5,0.76899,0.47775,0
0.5,0.77215,0.47774,0
0.5,0.77532,0.47774,0
0.5,0.77848,0.47774,0
0.5,0.78165,0.47775,0
0.5,0.78481,0.47776,0
0.5,0.78797,0.47778,0
0.5,0.79114,0.47779,0
0.5,0.7943,0.47781,0
0.5,0.79747,0.47783,0
0.5,0.79978,0.47785,0
0.5,0.9031,0.47785,0
0.5,0.90506,0.47783,0
0.5,0.90823,0.47778,0
0.5,0.91139,0.47771,0
0.5,0.91456,0.47761,0
0.5,0.91772,0.47748,0
0.5,0.92089,0.47732,0
0.5,0.92405,0.47713,0
0.5,0.92722,0.4769,0
0.5,0.93038,0.47666,0
0.5,0.93354,0.47639,0
0.5,0.93671,0.47612,0
0.5,0.93987,0.47583,0
0.5,0.94304,0.47552,0
0.5,0.9462,0.47518,0
0.5,0.94937,0.4748,0
0.5,0,0.47967,0
0.5,0.0031646,0.47921,0
0.5,0.0063291,0.47882,0
0.5,0.0094937,0.47848,0
0.5,0.012658,0.4782,0
0.5,0.015823,0.47796,0
0.5,0.74051,0.47786,0
0.5,0.74367,0.47787,0
0.5,0.74684,0.47788,0
0.5,0.75,0.47787,0
0.5,0.75316,0.47787,0
0.5,0.75633,0.47785,0
0.5,0.80063,0.47785,0
0.5,0.8038,0.47787,0
0.5,0.80696,0.47789,0
0.5,0.81013,0.47791,0
0.5,0.81329,0.47793,0
0.5,0.81646,0.47794,0
0.5,0.81962,0.47795,0
0.5,0.82278,0.47795,0
0.5,0.82595,0.47795,0
0.5,0.82911,0.47795,0
0.5,0.83228,0.47794,0
0.5,0.83544,0.47792,0
0.5,0.83861,0.4779,0
0.5,0.84177,0.47789,0
0.5,0.84494,0.47788,0
0.5,0.8481,0.47787,0
0.5,0.85127,0.47787,0
0.5,0.85443,0.47787,0
0.5,0.85759,0.47786,0
0.5,0.86076,0.47787,0
0.5,0.86392,0.47787,0
0.5,0.86709,0.47787,0
0.5,0.87025,0.47788,0
0.5,0.87342,0.47788,0
0.5,0.87658,0.47789,0
0.5,0.87975,0.47789,0
0.5,0.88291,0.4779,0
0.5,0.88608,0.4779,0
0.5,0.88924,0.4779,0
0.5,0.89241,0.4779,0
0.5,0.89557,0.47789,0
0.5,0.89873,0.47788,0
0.5,0.9019,0.47786,0
0.5,0.0031646,0.52077,0
0.5,0,0.52031,0
0.5,0.0063291,0.52117,0
0.5,0.0094937,0.5215,0
0.5,0.012658,0.52179,0
0.5,0.015823,0.52203,0
0.5,0.0177,0.52215,0
0.5,0.73734,0.52215,0
0.5,0.73725,0.52215,0
0.5,0.74051,0.52213,0
0.5,0.74367,0.52212,0
0.5,0.74684,0.52212,0
0.5,0.75,0.52212,0
0.5,0.75316,0.52213,0
0.5,0.75633,0.52215,0
0.5,0.75708,0.52215,0
0.5,0.80063,0.52214,0
0.5,0.79908,0.52215,0
0.5,0.8038,0.52212,0
0.5,0.80696,0.5221,0
0.5,0.81013,0.52208,0
0.5,0.81329,0.52207,0
0.5,0.81646,0.52206,0
0.5,0.81962,0.52205,0
0.5,0.82278,0.52204,0
0.5,0.82595,0.52204,0
0.5,0.82911,0.52205,0
0.5,0.83228,0.52206,0
0.5,0.83544,0.52208,0
0.5,0.83861,0.52209,0
0.5,0.84177,0.52211,0
0.5,0.84494,0.52212,0
0.5,0.8481,0.52212,0
0.5,0.85127,0.52213,0
0.5,0.85443,0.52213,0
0.5,0.85759,0.52213,0
0.5,0.86076,0.52213,0
0.5,0.86392,0.52213,0
0.5,0.86709,0.52213,0
0.5,0.87025,0.52212,0
0.5,0.87342,0.52212,0
0.5,0.87658,0.52211,0
0.5,0.87975,0.5221,0
0.5,0.88291,0.5221,0
0.5,0.88608,0.52209,0
0.5,0.88924,0.52209,0
0.5,0.89241,0.52209,0
0.5,0.89557,0.5221,0
0.5,0.89873,0.52211,0
0.5,0.9019,0.52213,0
0.5,0.90366,0.52215,0
0.5,0.018987,0.52224,0
0.5,0.022152,0.52241,0
0.5,0.025316,0.52254,0
0.5,0.028481,0.52264,0
0.5,0.031646,0.52271,0
0.5,0.03481,0.52276,0
0.5,0.037975,0.5228,0
0.5,0.041139,0.52283,0
0.5,0.044304,0.52285,0
0.5,0.047468,0.52286,0
0.5,0.050633,0.52287,0
0.5,0.053797,0.52288,0
0.5,0.056962,0.52288,0
0.5,0.060127,0.52288,0
0.5,0.063291,0.52288,0
0.5,0.066456,0.52288,0
0.5,0.06962,0.52288,0
0.5,0.072785,0.52288,0
0.5,0.075949,0.52288,0
0.5,0.079114,0.52288,0
0.5,0.082278,0.52288,0
0.5,0.085443,0.52288,0
0.5,0.088608,0.52288,0
0.5,0.091772,0.52288,0
0.5,0.094937,0.52288,0
0.5,0.098101,0.52288,0
0.5,0.10127,0.52288,0
0.5,0.10443,0.52288,0
0.5,0.10759,0.52288,0
0.5,0.11076,0.52288,0
0.5,0.11392,0.52288,0
0.5,0.11709,0.52288,0
0.5,0.12025,0.52288,0
0.5,0.12342,0.52288,0
0.5,0.12658,0.52288,0
0.5,0.12975,0.52288,0
0.5,0.13291,0.52288,0
0.5,0.13608,0.52288,0
0.5,0.13924,0.52288,0
0.5,0.14241,0.52288,0
0.5,0.14557,0.52288,0
0.5,0.14873,0.52288,0
0.5,0.1519,0.52288,0
0.5,0.15506,0.52288,0
0.5,0.15823,0.52288,0
0.5,0.16139,0.52288,0
0.5,0.16456,0.52288,0
0.5,0.16772,0.52288,0
0.5,0.17089,0.52288,0
0.5,0.17405,0.52288,0
0.5,0.17722,0.52288,0
0.5,0.18038,0.52288,0
0.5,0.18354,0.52288,0
0.5,0.18671,0.52288,0
0.5,0.18987,0.52288,0
0.5,0.19304,0.52288,0
0.5,0.1962,0.52288,0
0.5,0.19937,0.52288,0
0.5,0.20253,0.52288,0
0.5,0.2057,0.52288,0
0.5,0.20886,0.52288,0
0.5,0.21203,0.52288,0
0.5,0.21519,0.52288,0
0.5,0.21835,0.52288,0
0.5,0.22152,0.52288,0
0.5,0.22468,0.52288,0
0.5,0.22785,0.52288,0
0.5,0.23101,0.52288,0
0.5,0.23418,0.52288,0
0.5,0.23734,0.52288,0
0.5,0.24051,0.52288,0
0.5,0.24367,0.52288,0
0.5,0.24684,0.52288,0
0.5,0.25,0.52288,0
0.5,0.25316,0.52288,0
0.5,0.25633,0.52288,0
0.5,0.25949,0.52288,0
0.5,0.26266,0.52288,0
0.5,0.26582,0.52288,0
0.5,0.26899,0.52288,0
0.5,0.27215,0.52288,0
0.5,0.27532,0.52288,0
0.5,0.27848,0.52288,0
0.5,0.28165,0.52288,0
0.5,0.28481,0.52288,0
0.5,0.28797,0.52288,0
0.5,0.29114,0.52288,0
0.5,0.2943,0.52288,0
0.5,0.29747,0.52288,0
0.5,0.30063,0.52288,0
0.5,0.3038,0.52288,0
0.5,0.30696,0.52288,0
0.5,0.31013,0.52288,0
0.5,0.31329,0.52288,0
0.5,0.31646,0.52288,0
0.5,0.31962,0.52288,0
0.5,0.32278,0.52288,0
0.5,0.32595,0.52288,0
0.5,0.32911,0.52288,0
0.5,0.33228,0.52288,0
0.5,0.33544,0.52288,0
0.5,0.33861,0.52288,0
0.5,0.34177,0.52288,0
0.5,0.34494,0.52288,0
0.5,0.3481,0.52288,0
0.5,0.35127,0.52288,0
0.5,0.35443,0.52288,0
0.5,0.35759,0.52288,0
0.5,0.36076,0.52288,0
0.5,0.36392,0.52288,0
0.5,0.36709,0.52288,0
0.5,0.37025,0.52288,0
0.5,0.37342,0.52288,0
0.5,0.37658,0.52289,0
0.5,0.37975,0.52289,0
0.5,0.38291,0.52289,0
0.5,0.38608,0.52289,0
0.5,0.38924,0.52289,0
0.5,0.39241,0.52289,0
0.5,0.39557,0.52289,0
0.5,0.39873,0.52289,0
0.5,0.4019,0.52289,0
0.5,0.40506,0.52289,0
0.5,0.40823,0.52289,0
0.5,0.41139,0.52289,0
0.5,0.41456,0.52289,0
0.5,0.41772,0.52289,0
0.5,0.42089,0.52289,0
0.5,0.42405,0.52289,0
0.5,0.42722,0.52289,0
0.5,0.43038,0.52289,0
0.5,0.43354,0.52289,0
0.5,0.43671,0.52289,0
0.5,0.43987,0.52289,0
0.5,0.44304,0.5229,0
0.5,0.4462,0.5229,0
0.5,0.44937,0.5229,0
0.5,0.45253,0.5229,0
0.5,0.4557,0.5229,0
0.5,0.45886,0.5229,0
0.5,0.46203,0.52291,0
0.5,0.46519,0.52291,0
0.5,0.46835,0.52291,0
0.5,0.47152,0.52291,0
0.5,0.47468,0.52292,0
0.5,0.47785,0.52292,0
0.5,0.48101,0.52293,0
0.5,0.48418,0.52293,0
0.5,0.48734,0.52292,0
0.5,0.49051,0.52291,0
0.5,0.49367,0.52288,0
0.5,0.49684,0.52283,0
0.5,0.5,0.52276,0
0.5,0.50316,0.52268,0
0.5,0.50633,0.5226,0
0.5,0.50949,0.52252,0
0.5,0.51266,0.52245,0
0.5,0.51582,0.52239,0
0.5,0.51899,0.52234,0
0.5,0.52215,0.52231,0
0.5,0.52532,0.52228,0
0.5,0.52848,0.52227,0
0.5,0.53165,0.52225,0
0.5,0.53481,0.52225,0
0.5,0.53797,0.52224,0
0.5,0.54114,0.52224,0
0.5,0.5443,0.52224,0
0.5,0.54747,0.52225,0
0.5,0.55063,0.52226,0
0.5,0.5538,0.52228,0
0.5,0.55696,0.5223,0
0.5,0.56013,0.52233,0
0.5,0.56329,0.52237,0
0.5,0.56646,0.52243,0
0.5,0.56962,0.5225,0
0.5,0.57278,0.5226,0
0.5,0.57595,0.52271,0
0.5,0.57911,0.52282,0
0.5,0.58228,0.52293,0
0.5,0.58544,0.52303,0
0.5,0.58861,0.5231,0
0.5,0.59177,0.52312,0
0.5,0.59494,0.5231,0
0.5,0.5981,0.52305,0
0.5,0.60127,0.52298,0
0.5,0.60443,0.5229,0
0.5,0.60759,0.52282,0
0.5,0.61076,0.52274,0
0.5,0.61392,0.52266,0
0.5,0.61709,0.52259,0
0.5,0.62025,0.52253,0
0.5,0.62342,0.52247,0
0.5,0.62658,0.52242,0
0.5,0.62975,0.52237,0
0.5,0.63291,0.52234,0
0.5,0.63608,0.5223,0
0.5,0.63924,0.52227,0
0.5,0.64241,0.52225,0
0.5,0.64557,0.52224,0
0.5,0.64873,0.52223,0
0.5,0.6519,0.52222,0
0.5,0.65506,0.52223,0
0.5,0.65823,0.52224,0
0.5,0.66139,0.52227,0
0.5,0.66456,0.52232,0
0.5,0.66772,0.52238,0
0.5,0.67089,0.52246,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52265,0
0.5,0.68038,0.52275,0
0.5,0.68354,0.52283,0
0.5,0.68671,0.52288,0
0.5,0.68987,0.52288,0
0.5,0.69304,0.52284,0
0.5,0.6962,0.52279,0
0.5,0.69937,0.52272,0
0.5,0.70253,0.52265,0
0.5,0.7057,0.52259,0
0.5,0.70886,0.52252,0
0.5,0.71203,0.52246,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52235,0
0.5,0.72152,0.52231,0
0.5,0.72468,0.52227,0
0.5,0.72785,0.52223,0
0.5,0.73101,0.5222,0
0.5,0.73418,0.52217,0
0.5,0.75949,0.52217,0
0.5,0.76266,0.5222,0
0.5,0.76582,0.52223,0
0.5,0.76899,0.52225,0
0.5,0.77215,0.52225,0
0.5,0.77532,0.52226,0
0.5,0.77848,0.52225,0
0.5,0.78165,0.52225,0
0.5,0.78481,0.52223,0
0.5,0.78797,0.52222,0
0.5,0.79114,0.5222,0
0.5,0.7943,0.52218,0
0.5,0.79747,0.52216,0
0.5,0.90506,0.52217,0
0.5,0.90823,0.52222,0
0.5,0.91139,0.52229,0
0.5,0.91456,0.52238,0
0.5,0.91772,0.52251,0
0.5,0.92089,0.52268,0
0.5,0.92405,0.52287,0
0.5,0.92722,0.52309,0
0.5,0.93038,0.52334,0
0.5,0.93354,0.5236,0
0.5,0.93671,0.52388,0
0.5,0.93987,0.52417,0
0.5,0.94304,0.52448,0
0.5,0.9462,0.52482,0
0.5,0.94937,0.5252,0
0.5,0.95027,0.52532,0
0.5,0.95253,0.52563,0
0.5,0.9557,0.52612,0
0.5,0.95886,0.52663,0
0.5,0.96203,0.52715,0
0.5,0.96519,0.52764,0
0.5,0.96835,0.52806,0
0.5,0.97152,0.5284,0
0.5,0.97254,0.52848,0
0.5,1,0.52808,0
0.5,0.99712,0.52848,0
0.5,0.97468,0.52867,0
0.5,0.97785,0.52886,0
0.5,0.98101,0.529,0
0.5,0.98418,0.52907,0
0.5,0.98734,0.52908,0
0.5,0.99051,0.52901,0
0.5,0.99367,0.52883,0
0.5,0.99684,0.52853,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00172711,0.507853,0.196399,0.307838,0.00464691,0.801192,0.1915,0.204495,7136,0,2,2,2,2
1,0.0003,6.41969e-07,-0.0410261,6.15305e-06,0.00172712,1.04263,0.812679,0.206113,0.00364621,0.406041,0.075265,0.116655,7136,0,7,1,1,1
2,0.0006,-9.09189e-09,-0.0819722,2.45907e-05,0.00172713,0.674973,0.227155,0.337254,0.0152161,0.386418,0.0742349,0.114172,7136,0,2,2,2,1
3,0.0009,-2.37727e-08,-0.12278,5.52485e-05,0.00172719,0.697345,0.231066,0.361723,0.0202409,0.422298,0.0768653,0.117995,7136,0,2,2,2,1
4,0.0012,-3.13135e-08,-0.16337,9.8017e-05,0.00172735,0.691431,0.236541,0.362781,0.0251359,0.405408,0.0755817,0.115599,7136,0,2,2,2,1
5,0.0015,-2.3295e-08,-0.20367,0.000152743,0.00172768,0.694415,0.230423,0.356433,0.0277609,0.404228,0.0748472,0.118408,7136,0,2,2,2,1
6,0.0018,1.80512e-09,-0.243609,0.000219231,0.00172829,0.698236,0.231459,0.357332,0.0293957,0.403823,0.074207,0.116648,7136,0,2,2,2,1
7,0.0021,5.831e-08,-0.283113,0.000297238,0.0017293,0.692031,0.230416,0.384176,0.0300024,0.407827,0.0771146,0.117146,7136,0,2,2,2,1
8,0.0024,1.56769e-07,-0.322109,0.000386477,0.00173085,0.693264,0.229374,0.36173,0.0307241,0.408664,0.0752556,0.115904,7136,0,2,2,2,1
9,0.0027,9.64605e-08,-0.360454,0.000486601,0.00173312,1.04337,0.349024,0.519761,0.0410744,0.405414,0.0753303,0.116387,7136,0,3,3,3,1
10,0.003,1.0701e-07,-0.39817,0.000597231,0.0017363,1.04447,0.345828,0.52123,0.0413885,0.404717,0.0733678,0.115354,7136,0,3,3,3,1
11,0.0033,1.08508e-07,-0.435128,0.000717913,0.00174064,1.05423,0.34365,0.524601,0.0419318,0.430456,0.0762258,0.114956,7136,0,3,3,3,1
12,0.0036,2.29116e-07,-0.471166,0.000848096,0.00174642,1.76491,0.593651,0.893398,0.0519969,0.834725,0.146922,0.239299,7218,0,5,5,5,2
13,0.0039,1.77098e-07,-0.506256,0.000987186,0.00175398,1.81188,0.604729,0.949763,0.0593126,0.874699,0.149015,0.239057,7308,0,5,5,5,2
14,0.0042,2.07536e-07,-0.5402,0.00113435,0.00176383,1.81943,0.636925,0.895241,0.0607316,0.420104,0.0712292,0.121399,7308,0,5,5,5,1
15,0.0045,3.08697e-07,-0.572605,0.00128833,0.00177682,2.94721,0.984373,1.47197,0.0739092,0.859682,0.13571,0.242889,7438,0,8,8,8,2
16,0.0048,1.41646e-07,-0.599585,0.00143891,0.00180252,18.4357,6.14278,8.78618,0.13369,0.898382,0.148817,0.245059,7782,0,49,49,49,2
17,0.0051,2.10116e-08,-0.442954,0.00112941,0.00227402,361.467,125.851,163.234,1.70706,1.57351,0.255123,0.398001,10100,0,832,819,819,3
18,0.0054,4.6358e-09,-0.0207084,5.58786e-05,0.00327439,394.374,157.856,169.211,3.45687,3.35425,0.48509,0.752388,14528,0,752,652,652,5
19,0.0057,4.40365e-09,-0.020292,5.76164e-05,0.00327879,1.51719,0.760244,0.658895,0.0315139,0.716646,0.0895084,0.156321,14528,0,3,2,2,1
20,0.006,4.37654e-09,-0.0197626,5.90703e-05,0.00328332,1.30306,0.504905,0.673085,0.027262,0.766766,0.0889129,0.154262,14528,0,2,2,2,1


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.4856,0
0.5,0.26266,0.4856,0
0.5,0.26582,0.4856,0
0.5,0.26899,0.4856,0
0.5,0.27215,0.4856,0
0.5,0.27532,0.4856,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48559,0
0.5,0.32595,0.48559,0
0.5,0.32911,0.48559,0
0.5,0.33228,0.48559,0
0.5,0.33544,0.48559,0
0.5,0.33861,0.48559,0
0.5,0.34177,0.48559,0
0.5,0.34494,0.48559,0
0.5,0.3481,0.48559,0
0.5,0.35127,0.48559,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48558,0
0.5,0.38291,0.48558,0
0.5,0.38608,0.48558,0
0.5,0.38924,0.48558,0
0.5,0.39241,0.48558,0
0.5,0.39557,0.48558,0
0.5,0.39873,0.48558,0
0.5,0.4019,0.48558,0
0.5,0.40506,0.48558,0
0.5,0.40823,0.48558,0
0.5,0.41139,0.48558,0
0.5,0.41456,0.48558,0
0.5,0.41772,0.48558,0
0.5,0.42089,0.48558,0
0.5,0.42405,0.48558,0
0.5,0.42722,0.48558,0
0.5,0.43038,0.48557,0
0.5,0.43354,0.48557,0
0.5,0.43671,0.48557,0
0.5,0.43987,0.48557,0
0.5,0.44304,0.48557,0
0.5,0.4462,0.48557,0
0.5,0.44937,0.48557,0
0.5,0.45253,0.48557,0
0.5,0.4557,0.48556,0
0.5,0.45886,0.48556,0
0.5,0.46203,0.48556,0
0.5,0.46519,0.48555,0
0.5,0.46835,0.48555,0
0.5,0.47152,0.48555,0
0.5,0.47468,0.48555,0
0.5,0.47785,0.48555,0
0.5,0.48101,0.48555,0
0.5,0.48418,0.48557,0
0.5,0.48734,0.4856,0
0.5,0.49051,0.48566,0
0.5,0.49367,0.48578,0
0.5,0.49684,0.48599,0
0.5,0.5,0.48636,0
0.5,0.50316,0.48699,0
0.5,0.50441,0.48734,0
0.5,0.50633,0.48785,0
0.5,0.50949,0.48913,0
0.5,0.51177,0.49051,0
0.5,0.51266,0.49117,0
0.5,0.51513,0.49367,0
0.5,0.51582,0.49494,0
0.5,0.51679,0.49684,0
0.5,0.51731,0.5,0
0.5,0.51679,0.50316,0
0.5,0.51582,0.50506,0
0.5,0.51512,0.50633,0
0.5,0.51266,0.50883,0
0.5,0.51177,0.50949,0
0.5,0.50633,0.51215,0
0.5,0.5044,0.51266,0
0.5,0.50949,0.51087,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.5144,0
0.5,0.26266,0.5144,0
0.5,0.26582,0.5144,0
0.5,0.26899,0.5144,0
0.5,0.27215,0.5144,0
0.5,0.27532,0.5144,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51441,0
0.5,0.32595,0.51441,0
0.5,0.32911,0.51441,0
0.5,0.33228,0.51441,0
0.5,0.33544,0.51441,0
0.5,0.33861,0.51441,0
0.5,0.34177,0.51441,0
0.5,0.34494,0.51441,0
0.5,0.3481,0.51441,0
0.5,0.35127,0.51441,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51442,0
0.5,0.38291,0.51442,0
0.5,0.38608,0.51442,0
0.5,0.38924,0.51442,0
0.5,0.39241,0.51442,0
0.5,0.39557,0.51442,0
0.5,0.39873,0.51442,0
0.5,0.4019,0.51442,0
0.5,0.40506,0.51442,0
0.5,0.40823,0.51442,0
0.5,0.41139,0.51442,0
0.5,0.41456,0.51442,0
0.5,0.41772,0.51442,0
0.5,0.42089,0.51442,0
0.5,0.42405,0.51442,0
0.5,0.42722,0.51442,0
0.5,0.43038,0.51443,0
0.5,0.43354,0.51443,0
0.5,0.43671,0.51443,0
0.5,0.43987,0.51443,0
0.5,0.44304,0.51443,0
0.5,0.4462,0.51443,0
0.5,0.44937,0.51443,0
0.5,0.45253,0.51443,0
0.5,0.4557,0.51444,0
0.5,0.45886,0.51444,0
0.5,0.46203,0.51444,0
0.5,0.46519,0.51445,0
0.5,0.46835,0.51445,0
0.5,0.47152,0.51445,0
0.5,0.47468,0.51445,0
0.5,0.47785,0.51445,0
0.5,0.48101,0.51445,0
0.5,0.48418,0.51443,0
0.5,0.48734,0.5144,0
0.5,0.49051,0.51434,0
0.5,0.49367,0.51422,0
0.5,0.49684,0.51401,0
0.5,0.5,0.51364,0
0.5,0.50316,0.51301,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.4856,0
0.5,0.26266,0.4856,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48559,0
0.5,0.32595,0.48559,0
0.5,0.32911,0.48559,0
0.5,0.33228,0.48559,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48558,0
0.5,0.38291,0.48558,0
0.5,0.38608,0.48558,0
0.5,0.38924,0.48558,0
0.5,0.39241,0.48558,0
0.5,0.39557,0.48558,0
0.5,0.39873,0.48558,0
0.5,0.4019,0.48558,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48557,0
0.5,0.43354,0.48557,0
0.5,0.43671,0.48557,0
0.5,0.43987,0.48557,0
0.5,0.44304,0.48557,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48556,0
0.5,0.45253,0.48556,0
0.5,0.4557,0.48556,0
0.5,0.45886,0.48555,0
0.5,0.46203,0.48555,0
0.5,0.46519,0.48554,0
0.5,0.46835,0.48554,0
0.5,0.47152,0.48553,0
0.5,0.47468,0.48552,0
0.5,0.47785,0.48552,0
0.5,0.48101,0.48552,0
0.5,0.48418,0.48552,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48557,0
0.5,0.49367,0.48564,0
0.5,0.49684,0.48578,0
0.5,0.5,0.48604,0
0.5,0.50316,0.48645,0
0.5,0.50633,0.48696,0
0.5,0.50831,0.48734,0
0.5,0.50949,0.48755,0
0.5,0.51266,0.48828,0
0.5,0.51582,0.48944,0
0.5,0.51777,0.49051,0
0.5,0.51899,0.49131,0
0.5,0.52147,0.49367,0
0.5,0.52215,0.49482,0
0.5,0.52323,0.49684,0
0.5,0.52377,0.5,0
0.5,0.52323,0.50316,0
0.5,0.52215,0.50518,0
0.5,0.52147,0.50633,0
0.5,0.51899,0.50869,0
0.5,0.51777,0.50949,0
0.5,0.50949,0.51245,0
0.5,0.5083,0.51266,0
0.5,0.51266,0.51172,0
0.5,0.51582,0.51056,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.5144,0
0.5,0.26266,0.5144,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51441,0
0.5,0.32595,0.51441,0
0.5,0.32911,0.51441,0
0.5,0.33228,0.51441,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51442,0
0.5,0.38291,0.51442,0
0.5,0.38608,0.51442,0
0.5,0.38924,0.51442,0
0.5,0.39241,0.51442,0
0.5,0.39557,0.51442,0
0.5,0.39873,0.51442,0
0.5,0.4019,0.51442,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51443,0
0.5,0.43354,0.51443,0
0.5,0.43671,0.51443,0
0.5,0.43987,0.51443,0
0.5,0.44304,0.51443,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51444,0
0.5,0.45253,0.51444,0
0.5,0.4557,0.51444,0
0.5,0.45886,0.51445,0
0.5,0.46203,0.51445,0
0.5,0.46519,0.51446,0
0.5,0.46835,0.51446,0
0.5,0.47152,0.51447,0
0.5,0.47468,0.51448,0
0.5,0.47785,0.51448,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51448,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51443,0
0.5,0.49367,0.51436,0
0.5,0.49684,0.51422,0
0.5,0.5,0.51396,0
0.5,0.50316,0.51355,0
0.5,0.50633,0.51304,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48555,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48554,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48552,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.48551,0
0.5,0.48101,0.48551,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48564,0
0.5,0.49684,0.48576,0
0.5,0.5,0.48595,0
0.5,0.50316,0.4862,0
0.5,0.50633,0.48645,0
0.5,0.50949,0.48667,0
0.5,0.51266,0.48682,0
0.5,0.51582,0.48694,0
0.5,0.51899,0.48702,0
0.5,0.52215,0.48708,0
0.5,0.52532,0.48712,0
0.5,0.52848,0.48716,0
0.5,0.53165,0.48719,0
0.5,0.53481,0.48721,0
0.5,0.53797,0.48723,0
0.5,0.54114,0.48725,0
0.5,0.5443,0.48727,0
0.5,0.54747,0.48729,0
0.5,0.55063,0.48731,0
0.5,0.5538,0.48733,0
0.5,0.55657,0.48734,0
0.5,0.55696,0.48734,0
0.5,0.56013,0.48736,0
0.5,0.56329,0.48737,0
0.5,0.56646,0.48738,0
0.5,0.56962,0.48739,0
0.5,0.57278,0.4874,0
0.5,0.57595,0.48741,0
0.5,0.57911,0.48742,0
0.5,0.58228,0.48742,0
0.5,0.58544,0.48743,0
0.5,0.58861,0.48744,0
0.5,0.59177,0.48746,0
0.5,0.59494,0.48748,0
0.5,0.5981,0.4875,0
0.5,0.60127,0.48752,0
0.5,0.60443,0.48754,0
0.5,0.60759,0.48756,0
0.5,0.61076,0.48758,0
0.5,0.61392,0.4876,0
0.5,0.61709,0.48762,0
0.5,0.62025,0.48764,0
0.5,0.62342,0.48766,0
0.5,0.62658,0.48769,0
0.5,0.62975,0.48771,0
0.5,0.63291,0.48773,0
0.5,0.63608,0.48776,0
0.5,0.63924,0.48778,0
0.5,0.64241,0.48781,0
0.5,0.64557,0.48784,0
0.5,0.64873,0.48787,0
0.5,0.6519,0.4879,0
0.5,0.65506,0.48793,0
0.5,0.65823,0.48797,0
0.5,0.66139,0.48806,0
0.5,0.66456,0.48823,0
0.5,0.66772,0.4886,0
0.5,0.67089,0.48933,0
0.5,0.67376,0.49051,0
0.5,0.67405,0.49064,0
0.5,0.67722,0.49292,0
0.5,0.67796,0.49367,0
0.5,0.67981,0.49684,0
0.5,0.68034,0.5,0
0.5,0.67981,0.50316,0
0.5,0.67796,0.50633,0
0.5,0.67405,0.50936,0
0.5,0.67376,0.50949,0
0.5,0.67722,0.50708,0
0.5,0.55696,0.51266,0
0.5,0.55644,0.51266,0
0.5,0.56013,0.51264,0
0.5,0.56329,0.51263,0
0.5,0.56646,0.51262,0
0.5,0.56962,0.51261,0
0.5,0.57278,0.5126,0
0.5,0.57595,0.51259,0
0.5,0.57911,0.51258,0
0.5,0.58228,0.51258,0
0.5,0.58544,0.51257,0
0.5,0.58861,0.51256,0
0.5,0.59177,0.51254,0
0.5,0.59494,0.51252,0
0.5,0.5981,0.5125,0
0.5,0.60127,0.51248,0
0.5,0.60443,0.51246,0
0.5,0.60759,0.51244,0
0.5,0.61076,0.51242,0
0.5,0.61392,0.5124,0
0.5,0.61709,0.51238,0
0.5,0.62025,0.51236,0
0.5,0.62342,0.51234,0
0.5,0.62658,0.51231,0
0.5,0.62975,0.51229,0
0.5,0.63291,0.51227,0
0.5,0.63608,0.51224,0
0.5,0.63924,0.51222,0
0.5,0.64241,0.51219,0
0.5,0.64557,0.51216,0
0.5,0.64873,0.51213,0
0.5,0.6519,0.5121,0
0.5,0.65506,0.51207,0
0.5,0.65823,0.51203,0
0.5,0.66139,0.51194,0
0.5,0.66456,0.51177,0
0.5,0.66772,0.5114,0
0.5,0.67089,0.51067,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51445,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51446,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51448,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.51449,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51424,0
0.5,0.5,0.51405,0
0.5,0.50316,0.5138,0
0.5,0.50633,0.51355,0
0.5,0.50949,0.51333,0
0.5,0.51266,0.51318,0
0.5,0.51582,0.51306,0
0.5,0.51899,0.51298,0
0.5,0.52215,0.51292,0
0.5,0.52532,0.51288,0
0.5,0.52848,0.51284,0
0.5,0.53165,0.51281,0
0.5,0.53481,0.51279,0
0.5,0.53797,0.51277,0
0.5,0.54114,0.51275,0
0.5,0.5443,0.51273,0
0.5,0.54747,0.51271,0
0.5,0.55063,0.51269,0
0.5,0.5538,0.51267,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99261,0.47785,0
0.5,0.99367,0.47752,0
0.5,0.99684,0.47677,0
0.5,1,0.47642,0
0.5,0.98193,0.48101,0
0.5,0.98418,0.48032,0
0.5,0.98734,0.47936,0
0.5,0.99051,0.47844,0
0.5,0.96849,0.48418,0
0.5,0.97152,0.48351,0
0.5,0.97468,0.4828,0
0.5,0.97785,0.48207,0
0.5,0.98101,0.48126,0
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48555,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48554,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48552,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.48551,0
0.5,0.48101,0.48551,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48575,0
0.5,0.5,0.48593,0
0.5,0.50316,0.48616,0
0.5,0.50633,0.48637,0
0.5,0.50949,0.48653,0
0.5,0.51266,0.48666,0
0.5,0.51582,0.48674,0
0.5,0.51899,0.4868,0
0.5,0.52215,0.48684,0
0.5,0.52532,0.48687,0
0.5,0.52848,0.4869,0
0.5,0.53165,0.48692,0
0.5,0.53481,0.48693,0
0.5,0.53797,0.48694,0
0.5,0.54114,0.48695,0
0.5,0.5443,0.48696,0
0.5,0.54747,0.48697,0
0.5,0.55063,0.48698,0
0.5,0.5538,0.48699,0
0.5,0.55696,0.48699,0
0.5,0.56013,0.487,0
0.5,0.56329,0.48701,0
0.5,0.56646,0.48701,0
0.5,0.56962,0.48702,0
0.5,0.57278,0.48702,0
0.5,0.57595,0.48702,0
0.5,0.57911,0.48702,0
0.5,0.58228,0.48703,0
0.5,0.58544,0.48703,0
0.5,0.58861,0.48703,0
0.5,0.59177,0.48704,0
0.5,0.59494,0.48704,0
0.5,0.5981,0.48705,0
0.5,0.60127,0.48705,0
0.5,0.60443,0.48706,0
0.5,0.60759,0.48707,0
0.5,0.61076,0.48707,0
0.5,0.61392,0.48708,0
0.5,0.61709,0.48708,0
0.5,0.62025,0.48709,0
0.5,0.62342,0.48709,0
0.5,0.62658,0.48709,0
0.5,0.62975,0.4871,0
0.5,0.63291,0.4871,0
0.5,0.63608,0.4871,0
0.5,0.63924,0.4871,0
0.5,0.64241,0.4871,0
0.5,0.64557,0.4871,0
0.5,0.64873,0.4871,0
0.5,0.6519,0.48709,0
0.5,0.65506,0.48708,0
0.5,0.65823,0.48706,0
0.5,0.66139,0.48705,0
0.5,0.66456,0.48702,0
0.5,0.66772,0.487,0
0.5,0.67089,0.48698,0
0.5,0.67405,0.48696,0
0.5,0.67722,0.48694,0
0.5,0.68038,0.48693,0
0.5,0.68354,0.48692,0
0.5,0.68671,0.48692,0
0.5,0.68987,0.48691,0
0.5,0.69304,0.48691,0
0.5,0.6962,0.48691,0
0.5,0.69937,0.48691,0
0.5,0.70253,0.48691,0
0.5,0.7057,0.48691,0
0.5,0.70886,0.48692,0
0.5,0.71203,0.48692,0
0.5,0.71519,0.48692,0
0.5,0.71835,0.48692,0
0.5,0.72152,0.48691,0
0.5,0.72468,0.48691,0
0.5,0.72785,0.4869,0
0.5,0.73101,0.48688,0
0.5,0.73418,0.48685,0
0.5,0.73734,0.48683,0
0.5,0.74051,0.48681,0
0.5,0.74367,0.48682,0
0.5,0.74684,0.48684,0
0.5,0.75,0.48686,0
0.5,0.75316,0.48688,0
0.5,0.75633,0.4869,0
0.5,0.75949,0.48692,0
0.5,0.76266,0.48693,0
0.5,0.76582,0.48695,0
0.5,0.76899,0.48696,0
0.5,0.77215,0.48696,0
0.5,0.77532,0.48697,0
0.5,0.77848,0.48698,0
0.5,0.78165,0.48698,0
0.5,0.78481,0.48699,0
0.5,0.78797,0.48699,0
0.5,0.79114,0.487,0
0.5,0.7943,0.487,0
0.5,0.79747,0.48701,0
0.5,0.80063,0.48701,0
0.5,0.8038,0.48701,0
0.5,0.80696,0.48701,0
0.5,0.81013,0.48701,0
0.5,0.81329,0.48701,0
0.5,0.81646,0.48701,0
0.5,0.81962,0.48701,0
0.5,0.82278,0.48701,0
0.5,0.82595,0.487,0
0.5,0.82911,0.487,0
0.5,0.83228,0.48701,0
0.5,0.83544,0.48701,0
0.5,0.83861,0.48702,0
0.5,0.84177,0.48702,0
0.5,0.84494,0.48702,0
0.5,0.8481,0.48703,0
0.5,0.85127,0.48703,0
0.5,0.85443,0.48703,0
0.5,0.85759,0.48704,0
0.5,0.86076,0.48704,0
0.5,0.86392,0.48704,0
0.5,0.86709,0.48704,0
0.5,0.87025,0.48704,0
0.5,0.87342,0.48704,0
0.5,0.87658,0.48704,0
0.5,0.87975,0.48703,0
0.5,0.88291,0.48703,0
0.5,0.88608,0.48702,0
0.5,0.88924,0.487,0
0.5,0.89241,0.48698,0
0.5,0.89557,0.48695,0
0.5,0.89873,0.4869,0
0.5,0.9019,0.48684,0
0.5,0.90506,0.48676,0
0.5,0.90823,0.4867,0
0.5,0.91139,0.48663,0
0.5,0.91456,0.48656,0
0.5,0.91772,0.48653,0
0.5,0.92089,0.48655,0
0.5,0.92405,0.48664,0
0.5,0.92722,0.48668,0
0.5,0.93038,0.4867,0
0.5,0.93354,0.48669,0
0.5,0.93671,0.48667,0
0.5,0.93987,0.48663,0
0.5,0.94304,0.48657,0
0.5,0.9462,0.48648,0
0.5,0.94937,0.48635,0
0.5,0.95253,0.48617,0
0.5,0.9557,0.48592,0
0.5,0.95886,0.48559,0
0.5,0.96203,0.48518,0
0.5,0.96519,0.48472,0
0.5,0.96835,0.4842,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51445,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51446,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51448,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.51449,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51425,0
0.5,0.5,0.51407,0
0.5,0.50316,0.51385,0
0.5,0.50633,0.51363,0
0.5,0.50949,0.51347,0
0.5,0.51266,0.51334,0
0.5,0.51582,0.51326,0
0.5,0.51899,0.5132,0
0.5,0.52215,0.51316,0
0.5,0.52532,0.51313,0
0.5,0.52848,0.5131,0
0.5,0.53165,0.51308,0
0.5,0.53481,0.51307,0
0.5,0.53797,0.51306,0
0.5,0.54114,0.51305,0
0.5,0.5443,0.51304,0
0.5,0.54747,0.51303,0
0.5,0.55063,0.51302,0
0.5,0.5538,0.51301,0
0.5,0.55696,0.51301,0
0.5,0.56013,0.513,0
0.5,0.56329,0.51299,0
0.5,0.56646,0.51299,0
0.5,0.56962,0.51298,0
0.5,0.57278,0.51298,0
0.5,0.57595,0.51298,0
0.5,0.57911,0.51297,0
0.5,0.58228,0.51297,0
0.5,0.58544,0.51297,0
0.5,0.58861,0.51297,0
0.5,0.59177,0.51296,0
0.5,0.59494,0.51296,0
0.5,0.5981,0.51295,0
0.5,0.60127,0.51295,0
0.5,0.60443,0.51294,0
0.5,0.60759,0.51293,0
0.5,0.61076,0.51293,0
0.5,0.61392,0.51292,0
0.5,0.61709,0.51292,0
0.5,0.62025,0.51291,0
0.5,0.62342,0.51291,0
0.5,0.62658,0.51291,0
0.5,0.62975,0.5129,0
0.5,0.63291,0.5129,0
0.5,0.63608,0.5129,0
0.5,0.63924,0.5129,0
0.5,0.64241,0.5129,0
0.5,0.64557,0.5129,0
0.5,0.64873,0.5129,0
0.5,0.6519,0.51291,0
0.5,0.65506,0.51292,0
0.5,0.65823,0.51294,0
0.5,0.66139,0.51295,0
0.5,0.66456,0.51298,0
0.5,0.66772,0.513,0
0.5,0.67089,0.51302,0
0.5,0.67405,0.51304,0
0.5,0.67722,0.51305,0
0.5,0.68038,0.51307,0
0.5,0.68354,0.51308,0
0.5,0.68671,0.51308,0
0.5,0.68987,0.51309,0
0.5,0.69304,0.51309,0
0.5,0.6962,0.51309,0
0.5,0.69937,0.51309,0
0.5,0.70253,0.51309,0
0.5,0.7057,0.51309,0
0.5,0.70886,0.51308,0
0.5,0.71203,0.51308,0
0.5,0.71519,0.51308,0
0.5,0.71835,0.51308,0
0.5,0.72152,0.51309,0
0.5,0.72468,0.51309,0
0.5,0.72785,0.5131,0
0.5,0.73101,0.51312,0
0.5,0.73418,0.51315,0
0.5,0.73734,0.51317,0
0.5,0.74051,0.51319,0
0.5,0.74367,0.51318,0
0.5,0.74684,0.51316,0
0.5,0.75,0.51314,0
0.5,0.75316,0.51312,0
0.5,0.75633,0.5131,0
0.5,0.75949,0.51308,0
0.5,0.76266,0.51307,0
0.5,0.76582,0.51305,0
0.5,0.76899,0.51304,0
0.5,0.77215,0.51304,0
0.5,0.77532,0.51303,0
0.5,0.77848,0.51302,0
0.5,0.78165,0.51302,0
0.5,0.78481,0.51301,0
0.5,0.78797,0.51301,0
0.5,0.79114,0.513,0
0.5,0.7943,0.513,0
0.5,0.79747,0.51299,0
0.5,0.80063,0.51299,0
0.5,0.8038,0.51299,0
0.5,0.80696,0.51299,0
0.5,0.81013,0.51299,0
0.5,0.81329,0.51299,0
0.5,0.81646,0.51299,0
0.5,0.81962,0.51299,0
0.5,0.82278,0.51299,0
0.5,0.82595,0.513,0
0.5,0.82911,0.513,0
0.5,0.83228,0.51299,0
0.5,0.83544,0.51299,0
0.5,0.83861,0.51298,0
0.5,0.84177,0.51298,0
0.5,0.84494,0.51298,0
0.5,0.8481,0.51297,0
0.5,0.85127,0.51297,0
0.5,0.85443,0.51296,0
0.5,0.85759,0.51296,0
0.5,0.86076,0.51296,0
0.5,0.86392,0.51296,0
0.5,0.86709,0.51296,0
0.5,0.87025,0.51296,0
0.5,0.87342,0.51296,0
0.5,0.87658,0.51296,0
0.5,0.87975,0.51297,0
0.5,0.88291,0.51297,0
0.5,0.88608,0.51298,0
0.5,0.88924,0.513,0
0.5,0.89241,0.51302,0
0.5,0.89557,0.51305,0
0.5,0.89873,0.5131,0
0.5,0.9019,0.51316,0
0.5,0.90506,0.51324,0
0.5,0.90823,0.5133,0
0.5,0.91139,0.51337,0
0.5,0.91456,0.51344,0
0.5,0.91772,0.51347,0
0.5,0.92089,0.51345,0
0.5,0.92405,0.51336,0
0.5,0.92722,0.51332,0
0.5,0.93038,0.51331,0
0.5,0.93354,0.51331,0
0.5,0.93671,0.51333,0
0.5,0.93987,0.51337,0
0.5,0.94304,0.51343,0
0.5,0.9462,0.51352,0
0.5,0.94937,0.51365,0
0.5,0.95253,0.51383,0
0.5,0.9557,0.51409,0
0.5,0.95886,0.51442,0
0.5,0.96203,0.51482,0
0.5,0.96519,0.51529,0
0.5,0.96835,0.51581,0
0.5,0.96844,0.51582,0
0.5,0.97152,0.5165,0
0.5,0.97468,0.51721,0
0.5,0.97785,0.51795,0
0.5,0.98101,0.51875,0
0.5,0.98188,0.51899,0
0.5,0.98418,0.5197,0
0.5,0.98734,0.52066,0
0.5,0.99051,0.52158,0
0.5,0.99255,0.52215,0
0.5,0.99367,0.5225,0
0.5,0.99684,0.52325,0
0.5,1,0.5236,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99261,0.47785,0
0.5,0.99367,0.47752,0
0.5,0.99684,0.47677,0
0.5,1,0.47642,0
0.5,0.98193,0.48101,0
0.5,0.98418,0.48032,0
0.5,0.98734,0.47936,0
0.5,0.99051,0.47844,0
0.5,0.96849,0.48418,0
0.5,0.97152,0.48351,0
0.5,0.97468,0.4828,0
0.5,0.97785,0.48207,0
0.5,0.98101,0.48126,0
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48555,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48554,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48552,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.48551,0
0.5,0.48101,0.48551,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48575,0
0.5,0.5,0.48592,0
0.5,0.50316,0.48614,0
0.5,0.50633,0.48634,0
0.5,0.50949,0.4865,0
0.5,0.51266,0.48661,0
0.5,0.51582,0.48669,0
0.5,0.51899,0.48674,0
0.5,0.52215,0.48678,0
0.5,0.52532,0.48681,0
0.5,0.52848,0.48683,0
0.5,0.53165,0.48685,0
0.5,0.53481,0.48686,0
0.5,0.53797,0.48687,0
0.5,0.54114,0.48688,0
0.5,0.5443,0.48689,0
0.5,0.54747,0.4869,0
0.5,0.55063,0.48691,0
0.5,0.5538,0.48691,0
0.5,0.55696,0.48692,0
0.5,0.56013,0.48693,0
0.5,0.56329,0.48693,0
0.5,0.56646,0.48694,0
0.5,0.56962,0.48694,0
0.5,0.57278,0.48695,0
0.5,0.57595,0.48695,0
0.5,0.57911,0.48695,0
0.5,0.58228,0.48695,0
0.5,0.58544,0.48696,0
0.5,0.58861,0.48696,0
0.5,0.59177,0.48696,0
0.5,0.59494,0.48697,0
0.5,0.5981,0.48697,0
0.5,0.60127,0.48698,0
0.5,0.60443,0.48699,0
0.5,0.60759,0.48699,0
0.5,0.61076,0.487,0
0.5,0.61392,0.487,0
0.5,0.61709,0.487,0
0.5,0.62025,0.48701,0
0.5,0.62342,0.48701,0
0.5,0.62658,0.48702,0
0.5,0.62975,0.48702,0
0.5,0.63291,0.48702,0
0.5,0.63608,0.48702,0
0.5,0.63924,0.48702,0
0.5,0.64241,0.48702,0
0.5,0.64557,0.48702,0
0.5,0.64873,0.48702,0
0.5,0.6519,0.48701,0
0.5,0.65506,0.487,0
0.5,0.65823,0.48699,0
0.5,0.66139,0.48697,0
0.5,0.66456,0.48695,0
0.5,0.66772,0.48693,0
0.5,0.67089,0.48691,0
0.5,0.67405,0.4869,0
0.5,0.67722,0.48688,0
0.5,0.68038,0.48687,0
0.5,0.68354,0.48686,0
0.5,0.68671,0.48685,0
0.5,0.68987,0.48685,0
0.5,0.69304,0.48685,0
0.5,0.6962,0.48684,0
0.5,0.69937,0.48684,0
0.5,0.70253,0.48684,0
0.5,0.7057,0.48684,0
0.5,0.70886,0.48685,0
0.5,0.71203,0.48685,0
0.5,0.71519,0.48685,0
0.5,0.71835,0.48685,0
0.5,0.72152,0.48685,0
0.5,0.72468,0.48684,0
0.5,0.72785,0.48683,0
0.5,0.73101,0.48682,0
0.5,0.73418,0.4868,0
0.5,0.73734,0.48678,0
0.5,0.74051,0.48677,0
0.5,0.74367,0.48677,0
0.5,0.74684,0.48678,0
0.5,0.75,0.4868,0
0.5,0.75316,0.48682,0
0.5,0.75633,0.48684,0
0.5,0.75949,0.48685,0
0.5,0.76266,0.48686,0
0.5,0.76582,0.48687,0
0.5,0.76899,0.48688,0
0.5,0.77215,0.48689,0
0.5,0.77532,0.4869,0
0.5,0.77848,0.48691,0
0.5,0.78165,0.48691,0
0.5,0.78481,0.48692,0
0.5,0.78797,0.48692,0
0.5,0.79114,0.48693,0
0.5,0.7943,0.48693,0
0.5,0.79747,0.48693,0
0.5,0.80063,0.48694,0
0.5,0.8038,0.48694,0
0.5,0.80696,0.48694,0
0.5,0.81013,0.48694,0
0.5,0.81329,0.48694,0
0.5,0.81646,0.48694,0
0.5,0.81962,0.48694,0
0.5,0.82278,0.48693,0
0.5,0.82595,0.48693,0
0.5,0.82911,0.48693,0
0.5,0.83228,0.48693,0
0.5,0.83544,0.48694,0
0.5,0.83861,0.48694,0
0.5,0.84177,0.48695,0
0.5,0.84494,0.48695,0
0.5,0.8481,0.48696,0
0.5,0.85127,0.48696,0
0.5,0.85443,0.48696,0
0.5,0.85759,0.48696,0
0.5,0.86076,0.48696,0
0.5,0.86392,0.48697,0
0.5,0.86709,0.48697,0
0.5,0.87025,0.48697,0
0.5,0.87342,0.48696,0
0.5,0.87658,0.48696,0
0.5,0.87975,0.48696,0
0.5,0.88291,0.48695,0
0.5,0.88608,0.48695,0
0.5,0.88924,0.48693,0
0.5,0.89241,0.48692,0
0.5,0.89557,0.48689,0
0.5,0.89873,0.48685,0
0.5,0.9019,0.4868,0
0.5,0.90506,0.48674,0
0.5,0.90823,0.48668,0
0.5,0.91139,0.48662,0
0.5,0.91456,0.48656,0
0.5,0.91772,0.48652,0
0.5,0.92089,0.48654,0
0.5,0.92405,0.48661,0
0.5,0.92722,0.48663,0
0.5,0.93038,0.48664,0
0.5,0.93354,0.48664,0
0.5,0.93671,0.48662,0
0.5,0.93987,0.48658,0
0.5,0.94304,0.48652,0
0.5,0.9462,0.48644,0
0.5,0.94937,0.48631,0
0.5,0.95253,0.48614,0
0.5,0.9557,0.48591,0
0.5,0.95886,0.48559,0
0.5,0.96203,0.48518,0
0.5,0.96519,0.48472,0
0.5,0.96835,0.4842,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51445,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51446,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51448,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.51449,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51425,0
0.5,0.5,0.51408,0
0.5,0.50316,0.51386,0
0.5,0.50633,0.51366,0
0.5,0.50949,0.5135,0
0.5,0.51266,0.51339,0
0.5,0.51582,0.51331,0
0.5,0.51899,0.51326,0
0.5,0.52215,0.51322,0
0.5,0.52532,0.51319,0
0.5,0.52848,0.51317,0
0.5,0.53165,0.51315,0
0.5,0.53481,0.51314,0
0.5,0.53797,0.51313,0
0.5,0.54114,0.51312,0
0.5,0.5443,0.51311,0
0.5,0.54747,0.5131,0
0.5,0.55063,0.51309,0
0.5,0.5538,0.51309,0
0.5,0.55696,0.51308,0
0.5,0.56013,0.51307,0
0.5,0.56329,0.51307,0
0.5,0.56646,0.51306,0
0.5,0.56962,0.51306,0
0.5,0.57278,0.51305,0
0.5,0.57595,0.51305,0
0.5,0.57911,0.51305,0
0.5,0.58228,0.51305,0
0.5,0.58544,0.51304,0
0.5,0.58861,0.51304,0
0.5,0.59177,0.51304,0
0.5,0.59494,0.51303,0
0.5,0.5981,0.51303,0
0.5,0.60127,0.51302,0
0.5,0.60443,0.51301,0
0.5,0.60759,0.51301,0
0.5,0.61076,0.513,0
0.5,0.61392,0.513,0
0.5,0.61709,0.51299,0
0.5,0.62025,0.51299,0
0.5,0.62342,0.51299,0
0.5,0.62658,0.51298,0
0.5,0.62975,0.51298,0
0.5,0.63291,0.51298,0
0.5,0.63608,0.51298,0
0.5,0.63924,0.51297,0
0.5,0.64241,0.51297,0
0.5,0.64557,0.51298,0
0.5,0.64873,0.51298,0
0.5,0.6519,0.51299,0
0.5,0.65506,0.513,0
0.5,0.65823,0.51301,0
0.5,0.66139,0.51303,0
0.5,0.66456,0.51305,0
0.5,0.66772,0.51307,0
0.5,0.67089,0.51309,0
0.5,0.67405,0.5131,0
0.5,0.67722,0.51312,0
0.5,0.68038,0.51313,0
0.5,0.68354,0.51314,0
0.5,0.68671,0.51315,0
0.5,0.68987,0.51315,0
0.5,0.69304,0.51315,0
0.5,0.6962,0.51315,0
0.5,0.69937,0.51316,0
0.5,0.70253,0.51316,0
0.5,0.7057,0.51315,0
0.5,0.70886,0.51315,0
0.5,0.71203,0.51315,0
0.5,0.71519,0.51315,0
0.5,0.71835,0.51315,0
0.5,0.72152,0.51315,0
0.5,0.72468,0.51316,0
0.5,0.72785,0.51316,0
0.5,0.73101,0.51318,0
0.5,0.73418,0.5132,0
0.5,0.73734,0.51322,0
0.5,0.74051,0.51323,0
0.5,0.74367,0.51323,0
0.5,0.74684,0.51322,0
0.5,0.75,0.5132,0
0.5,0.75316,0.51318,0
0.5,0.75633,0.51316,0
0.5,0.75949,0.51315,0
0.5,0.76266,0.51314,0
0.5,0.76582,0.51312,0
0.5,0.76899,0.51312,0
0.5,0.77215,0.51311,0
0.5,0.77532,0.5131,0
0.5,0.77848,0.51309,0
0.5,0.78165,0.51309,0
0.5,0.78481,0.51308,0
0.5,0.78797,0.51308,0
0.5,0.79114,0.51307,0
0.5,0.7943,0.51307,0
0.5,0.79747,0.51307,0
0.5,0.80063,0.51306,0
0.5,0.8038,0.51306,0
0.5,0.80696,0.51306,0
0.5,0.81013,0.51306,0
0.5,0.81329,0.51306,0
0.5,0.81646,0.51306,0
0.5,0.81962,0.51306,0
0.5,0.82278,0.51307,0
0.5,0.82595,0.51307,0
0.5,0.82911,0.51307,0
0.5,0.83228,0.51306,0
0.5,0.83544,0.51306,0
0.5,0.83861,0.51306,0
0.5,0.84177,0.51305,0
0.5,0.84494,0.51305,0
0.5,0.8481,0.51304,0
0.5,0.85127,0.51304,0
0.5,0.85443,0.51304,0
0.5,0.85759,0.51304,0
0.5,0.86076,0.51303,0
0.5,0.86392,0.51303,0
0.5,0.86709,0.51303,0
0.5,0.87025,0.51303,0
0.5,0.87342,0.51303,0
0.5,0.87658,0.51304,0
0.5,0.87975,0.51304,0
0.5,0.88291,0.51305,0
0.5,0.88608,0.51305,0
0.5,0.88924,0.51307,0
0.5,0.89241,0.51308,0
0.5,0.89557,0.51311,0
0.5,0.89873,0.51315,0
0.5,0.9019,0.5132,0
0.5,0.90506,0.51326,0
0.5,0.90823,0.51332,0
0.5,0.91139,0.51338,0
0.5,0.91456,0.51344,0
0.5,0.91772,0.51348,0
0.5,0.92089,0.51346,0
0.5,0.92405,0.51339,0
0.5,0.92722,0.51337,0
0.5,0.93038,0.51336,0
0.5,0.93354,0.51336,0
0.5,0.93671,0.51338,0
0.5,0.93987,0.51342,0
0.5,0.94304,0.51348,0
0.5,0.9462,0.51357,0
0.5,0.94937,0.51369,0
0.5,0.95253,0.51386,0
0.5,0.9557,0.5141,0
0.5,0.95886,0.51442,0
0.5,0.96203,0.51482,0
0.5,0.96519,0.51529,0
0.5,0.96835,0.51581,0
0.5,0.96844,0.51582,0
0.5,0.97152,0.5165,0
0.5,0.97468,0.51721,0
0.5,0.97785,0.51795,0
0.5,0.98101,0.51875,0
0.5,0.98188,0.51899,0
0.5,0.98418,0.5197,0
0.5,0.98734,0.52066,0
0.5,0.99051,0.52158,0
0.5,0.99255,0.52215,0
0.5,0.99367,0.5225,0
0.5,0.99684,0.52325,0
0.5,1,0.5236,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99261,0.47785,0
0.5,0.99367,0.47752,0
0.5,0.99684,0.47677,0
0.5,1,0.47642,0
0.5,0.98193,0.48101,0
0.5,0.98418,0.48032,0
0.5,0.98734,0.47936,0
0.5,0.99051,0.47844,0
0.5,0.96849,0.48418,0
0.5,0.97152,0.48351,0
0.5,0.97468,0.4828,0
0.5,0.97785,0.48207,0
0.5,0.98101,0.48126,0
0.5,0,0.4856,0
0.5,0.0031646,0.4856,0
0.5,0.0063291,0.4856,0
0.5,0.0094937,0.4856,0
0.5,0.012658,0.4856,0
0.5,0.015823,0.4856,0
0.5,0.018987,0.4856,0
0.5,0.022152,0.4856,0
0.5,0.025316,0.4856,0
0.5,0.028481,0.4856,0
0.5,0.031646,0.4856,0
0.5,0.03481,0.4856,0
0.5,0.037975,0.4856,0
0.5,0.041139,0.4856,0
0.5,0.044304,0.4856,0
0.5,0.047468,0.4856,0
0.5,0.050633,0.4856,0
0.5,0.053797,0.4856,0
0.5,0.056962,0.4856,0
0.5,0.060127,0.4856,0
0.5,0.063291,0.4856,0
0.5,0.066456,0.4856,0
0.5,0.06962,0.4856,0
0.5,0.072785,0.4856,0
0.5,0.075949,0.4856,0
0.5,0.079114,0.4856,0
0.5,0.082278,0.4856,0
0.5,0.085443,0.4856,0
0.5,0.088608,0.4856,0
0.5,0.091772,0.4856,0
0.5,0.094937,0.4856,0
0.5,0.098101,0.4856,0
0.5,0.10127,0.4856,0
0.5,0.10443,0.4856,0
0.5,0.10759,0.4856,0
0.5,0.11076,0.4856,0
0.5,0.11392,0.4856,0
0.5,0.11709,0.4856,0
0.5,0.12025,0.4856,0
0.5,0.12342,0.4856,0
0.5,0.12658,0.4856,0
0.5,0.12975,0.4856,0
0.5,0.13291,0.4856,0
0.5,0.13608,0.4856,0
0.5,0.13924,0.4856,0
0.5,0.14241,0.4856,0
0.5,0.14557,0.4856,0
0.5,0.14873,0.4856,0
0.5,0.1519,0.4856,0
0.5,0.15506,0.4856,0
0.5,0.15823,0.4856,0
0.5,0.16139,0.4856,0
0.5,0.16456,0.4856,0
0.5,0.16772,0.4856,0
0.5,0.17089,0.4856,0
0.5,0.17405,0.4856,0
0.5,0.17722,0.4856,0
0.5,0.18038,0.4856,0
0.5,0.18354,0.4856,0
0.5,0.18671,0.4856,0
0.5,0.18987,0.4856,0
0.5,0.19304,0.4856,0
0.5,0.1962,0.4856,0
0.5,0.19937,0.4856,0
0.5,0.20253,0.4856,0
0.5,0.2057,0.4856,0
0.5,0.20886,0.4856,0
0.5,0.21203,0.4856,0
0.5,0.21519,0.4856,0
0.5,0.21835,0.4856,0
0.5,0.22152,0.4856,0
0.5,0.22468,0.4856,0
0.5,0.22785,0.4856,0
0.5,0.23101,0.4856,0
0.5,0.23418,0.4856,0
0.5,0.23734,0.4856,0
0.5,0.24051,0.4856,0
0.5,0.24367,0.4856,0
0.5,0.24684,0.4856,0
0.5,0.25,0.4856,0
0.5,0.25316,0.4856,0
0.5,0.25633,0.4856,0
0.5,0.25949,0.48559,0
0.5,0.26266,0.48559,0
0.5,0.26582,0.48559,0
0.5,0.26899,0.48559,0
0.5,0.27215,0.48559,0
0.5,0.27532,0.48559,0
0.5,0.27848,0.48559,0
0.5,0.28165,0.48559,0
0.5,0.28481,0.48559,0
0.5,0.28797,0.48559,0
0.5,0.29114,0.48559,0
0.5,0.2943,0.48559,0
0.5,0.29747,0.48559,0
0.5,0.30063,0.48559,0
0.5,0.3038,0.48559,0
0.5,0.30696,0.48559,0
0.5,0.31013,0.48559,0
0.5,0.31329,0.48559,0
0.5,0.31646,0.48559,0
0.5,0.31962,0.48559,0
0.5,0.32278,0.48558,0
0.5,0.32595,0.48558,0
0.5,0.32911,0.48558,0
0.5,0.33228,0.48558,0
0.5,0.33544,0.48558,0
0.5,0.33861,0.48558,0
0.5,0.34177,0.48558,0
0.5,0.34494,0.48558,0
0.5,0.3481,0.48558,0
0.5,0.35127,0.48558,0
0.5,0.35443,0.48558,0
0.5,0.35759,0.48558,0
0.5,0.36076,0.48558,0
0.5,0.36392,0.48558,0
0.5,0.36709,0.48558,0
0.5,0.37025,0.48558,0
0.5,0.37342,0.48558,0
0.5,0.37658,0.48558,0
0.5,0.37975,0.48557,0
0.5,0.38291,0.48557,0
0.5,0.38608,0.48557,0
0.5,0.38924,0.48557,0
0.5,0.39241,0.48557,0
0.5,0.39557,0.48557,0
0.5,0.39873,0.48557,0
0.5,0.4019,0.48557,0
0.5,0.40506,0.48557,0
0.5,0.40823,0.48557,0
0.5,0.41139,0.48557,0
0.5,0.41456,0.48557,0
0.5,0.41772,0.48557,0
0.5,0.42089,0.48557,0
0.5,0.42405,0.48557,0
0.5,0.42722,0.48557,0
0.5,0.43038,0.48556,0
0.5,0.43354,0.48556,0
0.5,0.43671,0.48556,0
0.5,0.43987,0.48556,0
0.5,0.44304,0.48556,0
0.5,0.4462,0.48556,0
0.5,0.44937,0.48555,0
0.5,0.45253,0.48555,0
0.5,0.4557,0.48555,0
0.5,0.45886,0.48554,0
0.5,0.46203,0.48554,0
0.5,0.46519,0.48553,0
0.5,0.46835,0.48552,0
0.5,0.47152,0.48552,0
0.5,0.47468,0.48551,0
0.5,0.47785,0.48551,0
0.5,0.48101,0.48551,0
0.5,0.48418,0.48551,0
0.5,0.48734,0.48553,0
0.5,0.49051,0.48556,0
0.5,0.49367,0.48563,0
0.5,0.49684,0.48574,0
0.5,0.5,0.48591,0
0.5,0.50316,0.48612,0
0.5,0.50633,0.48631,0
0.5,0.50949,0.48646,0
0.5,0.51266,0.48656,0
0.5,0.51582,0.48663,0
0.5,0.51899,0.48669,0
0.5,0.52215,0.48672,0
0.5,0.52532,0.48675,0
0.5,0.52848,0.48677,0
0.5,0.53165,0.48678,0
0.5,0.53481,0.48679,0
0.5,0.53797,0.4868,0
0.5,0.54114,0.48681,0
0.5,0.5443,0.48682,0
0.5,0.54747,0.48683,0
0.5,0.55063,0.48684,0
0.5,0.5538,0.48685,0
0.5,0.55696,0.48685,0
0.5,0.56013,0.48686,0
0.5,0.56329,0.48686,0
0.5,0.56646,0.48687,0
0.5,0.56962,0.48687,0
0.5,0.57278,0.48688,0
0.5,0.57595,0.48688,0
0.5,0.57911,0.48688,0
0.5,0.58228,0.48688,0
0.5,0.58544,0.48689,0
0.5,0.58861,0.48689,0
0.5,0.59177,0.48689,0
0.5,0.59494,0.4869,0
0.5,0.5981,0.4869,0
0.5,0.60127,0.48691,0
0.5,0.60443,0.48691,0
0.5,0.60759,0.48692,0
0.5,0.61076,0.48692,0
0.5,0.61392,0.48693,0
0.5,0.61709,0.48693,0
0.5,0.62025,0.48693,0
0.5,0.62342,0.48694,0
0.5,0.62658,0.48694,0
0.5,0.62975,0.48694,0
0.5,0.63291,0.48695,0
0.5,0.63608,0.48695,0
0.5,0.63924,0.48695,0
0.5,0.64241,0.48695,0
0.5,0.64557,0.48695,0
0.5,0.64873,0.48695,0
0.5,0.6519,0.48694,0
0.5,0.65506,0.48693,0
0.5,0.65823,0.48692,0
0.5,0.66139,0.4869,0
0.5,0.66456,0.48688,0
0.5,0.66772,0.48686,0
0.5,0.67089,0.48684,0
0.5,0.67405,0.48683,0
0.5,0.67722,0.48681,0
0.5,0.68038,0.4868,0
0.5,0.68354,0.48679,0
0.5,0.68671,0.48679,0
0.5,0.68987,0.48678,0
0.5,0.69304,0.48678,0
0.5,0.6962,0.48678,0
0.5,0.69937,0.48677,0
0.5,0.70253,0.48678,0
0.5,0.7057,0.48678,0
0.5,0.70886,0.48678,0
0.5,0.71203,0.48678,0
0.5,0.71519,0.48678,0
0.5,0.71835,0.48678,0
0.5,0.72152,0.48678,0
0.5,0.72468,0.48678,0
0.5,0.72785,0.48677,0
0.5,0.73101,0.48676,0
0.5,0.73418,0.48675,0
0.5,0.73734,0.48673,0
0.5,0.74051,0.48672,0
0.5,0.74367,0.48671,0
0.5,0.74684,0.48673,0
0.5,0.75,0.48674,0
0.5,0.75316,0.48676,0
0.5,0.75633,0.48677,0
0.5,0.75949,0.48678,0
0.5,0.76266,0.4868,0
0.5,0.76582,0.48681,0
0.5,0.76899,0.48682,0
0.5,0.77215,0.48682,0
0.5,0.77532,0.48683,0
0.5,0.77848,0.48684,0
0.5,0.78165,0.48684,0
0.5,0.78481,0.48685,0
0.5,0.78797,0.48685,0
0.5,0.79114,0.48686,0
0.5,0.7943,0.48686,0
0.5,0.79747,0.48686,0
0.5,0.80063,0.48687,0
0.5,0.8038,0.48687,0
0.5,0.80696,0.48687,0
0.5,0.81013,0.48687,0
0.5,0.81329,0.48687,0
0.5,0.81646,0.48687,0
0.5,0.81962,0.48687,0
0.5,0.82278,0.48686,0
0.5,0.82595,0.48686,0
0.5,0.82911,0.48686,0
0.5,0.83228,0.48686,0
0.5,0.83544,0.48687,0
0.5,0.83861,0.48687,0
0.5,0.84177,0.48688,0
0.5,0.84494,0.48688,0
0.5,0.8481,0.48688,0
0.5,0.85127,0.48689,0
0.5,0.85443,0.48689,0
0.5,0.85759,0.48689,0
0.5,0.86076,0.48689,0
0.5,0.86392,0.48689,0
0.5,0.86709,0.48689,0
0.5,0.87025,0.48689,0
0.5,0.87342,0.48689,0
0.5,0.87658,0.48689,0
0.5,0.87975,0.48689,0
0.5,0.88291,0.48688,0
0.5,0.88608,0.48687,0
0.5,0.88924,0.48687,0
0.5,0.89241,0.48685,0
0.5,0.89557,0.48683,0
0.5,0.89873,0.4868,0
0.5,0.9019,0.48676,0
0.5,0.90506,0.48671,0
0.5,0.90823,0.48666,0
0.5,0.91139,0.48661,0
0.5,0.91456,0.48655,0
0.5,0.91772,0.48651,0
0.5,0.92089,0.48653,0
0.5,0.92405,0.48657,0
0.5,0.92722,0.48659,0
0.5,0.93038,0.48659,0
0.5,0.93354,0.48658,0
0.5,0.93671,0.48656,0
0.5,0.93987,0.48653,0
0.5,0.94304,0.48647,0
0.5,0.9462,0.48639,0
0.5,0.94937,0.48628,0
0.5,0.95253,0.48612,0
0.5,0.9557,0.48589,0
0.5,0.95886,0.48558,0
0.5,0.96203,0.48518,0
0.5,0.96519,0.48472,0
0.5,0.96835,0.4842,0
0.5,0.0031646,0.5144,0
0.5,0,0.5144,0
0.5,0.0063291,0.5144,0
0.5,0.0094937,0.5144,0
0.5,0.012658,0.5144,0
0.5,0.015823,0.5144,0
0.5,0.018987,0.5144,0
0.5,0.022152,0.5144,0
0.5,0.025316,0.5144,0
0.5,0.028481,0.5144,0
0.5,0.031646,0.5144,0
0.5,0.03481,0.5144,0
0.5,0.037975,0.5144,0
0.5,0.041139,0.5144,0
0.5,0.044304,0.5144,0
0.5,0.047468,0.5144,0
0.5,0.050633,0.5144,0
0.5,0.053797,0.5144,0
0.5,0.056962,0.5144,0
0.5,0.060127,0.5144,0
0.5,0.063291,0.5144,0
0.5,0.066456,0.5144,0
0.5,0.06962,0.5144,0
0.5,0.072785,0.5144,0
0.5,0.075949,0.5144,0
0.5,0.079114,0.5144,0
0.5,0.082278,0.5144,0
0.5,0.085443,0.5144,0
0.5,0.088608,0.5144,0
0.5,0.091772,0.5144,0
0.5,0.094937,0.5144,0
0.5,0.098101,0.5144,0
0.5,0.10127,0.5144,0
0.5,0.10443,0.5144,0
0.5,0.10759,0.5144,0
0.5,0.11076,0.5144,0
0.5,0.11392,0.5144,0
0.5,0.11709,0.5144,0
0.5,0.12025,0.5144,0
0.5,0.12342,0.5144,0
0.5,0.12658,0.5144,0
0.5,0.12975,0.5144,0
0.5,0.13291,0.5144,0
0.5,0.13608,0.5144,0
0.5,0.13924,0.5144,0
0.5,0.14241,0.5144,0
0.5,0.14557,0.5144,0
0.5,0.14873,0.5144,0
0.5,0.1519,0.5144,0
0.5,0.15506,0.5144,0
0.5,0.15823,0.5144,0
0.5,0.16139,0.5144,0
0.5,0.16456,0.5144,0
0.5,0.16772,0.5144,0
0.5,0.17089,0.5144,0
0.5,0.17405,0.5144,0
0.5,0.17722,0.5144,0
0.5,0.18038,0.5144,0
0.5,0.18354,0.5144,0
0.5,0.18671,0.5144,0
0.5,0.18987,0.5144,0
0.5,0.19304,0.5144,0
0.5,0.1962,0.5144,0
0.5,0.19937,0.5144,0
0.5,0.20253,0.5144,0
0.5,0.2057,0.5144,0
0.5,0.20886,0.5144,0
0.5,0.21203,0.5144,0
0.5,0.21519,0.5144,0
0.5,0.21835,0.5144,0
0.5,0.22152,0.5144,0
0.5,0.22468,0.5144,0
0.5,0.22785,0.5144,0
0.5,0.23101,0.5144,0
0.5,0.23418,0.5144,0
0.5,0.23734,0.5144,0
0.5,0.24051,0.5144,0
0.5,0.24367,0.5144,0
0.5,0.24684,0.5144,0
0.5,0.25,0.5144,0
0.5,0.25316,0.5144,0
0.5,0.25633,0.5144,0
0.5,0.25949,0.51441,0
0.5,0.26266,0.51441,0
0.5,0.26582,0.51441,0
0.5,0.26899,0.51441,0
0.5,0.27215,0.51441,0
0.5,0.27532,0.51441,0
0.5,0.27848,0.51441,0
0.5,0.28165,0.51441,0
0.5,0.28481,0.51441,0
0.5,0.28797,0.51441,0
0.5,0.29114,0.51441,0
0.5,0.2943,0.51441,0
0.5,0.29747,0.51441,0
0.5,0.30063,0.51441,0
0.5,0.3038,0.51441,0
0.5,0.30696,0.51441,0
0.5,0.31013,0.51441,0
0.5,0.31329,0.51441,0
0.5,0.31646,0.51441,0
0.5,0.31962,0.51441,0
0.5,0.32278,0.51442,0
0.5,0.32595,0.51442,0
0.5,0.32911,0.51442,0
0.5,0.33228,0.51442,0
0.5,0.33544,0.51442,0
0.5,0.33861,0.51442,0
0.5,0.34177,0.51442,0
0.5,0.34494,0.51442,0
0.5,0.3481,0.51442,0
0.5,0.35127,0.51442,0
0.5,0.35443,0.51442,0
0.5,0.35759,0.51442,0
0.5,0.36076,0.51442,0
0.5,0.36392,0.51442,0
0.5,0.36709,0.51442,0
0.5,0.37025,0.51442,0
0.5,0.37342,0.51442,0
0.5,0.37658,0.51442,0
0.5,0.37975,0.51443,0
0.5,0.38291,0.51443,0
0.5,0.38608,0.51443,0
0.5,0.38924,0.51443,0
0.5,0.39241,0.51443,0
0.5,0.39557,0.51443,0
0.5,0.39873,0.51443,0
0.5,0.4019,0.51443,0
0.5,0.40506,0.51443,0
0.5,0.40823,0.51443,0
0.5,0.41139,0.51443,0
0.5,0.41456,0.51443,0
0.5,0.41772,0.51443,0
0.5,0.42089,0.51443,0
0.5,0.42405,0.51443,0
0.5,0.42722,0.51443,0
0.5,0.43038,0.51444,0
0.5,0.43354,0.51444,0
0.5,0.43671,0.51444,0
0.5,0.43987,0.51444,0
0.5,0.44304,0.51444,0
0.5,0.4462,0.51444,0
0.5,0.44937,0.51445,0
0.5,0.45253,0.51445,0
0.5,0.4557,0.51445,0
0.5,0.45886,0.51446,0
0.5,0.46203,0.51446,0
0.5,0.46519,0.51447,0
0.5,0.46835,0.51448,0
0.5,0.47152,0.51448,0
0.5,0.47468,0.51449,0
0.5,0.47785,0.51449,0
0.5,0.48101,0.51449,0
0.5,0.48418,0.51449,0
0.5,0.48734,0.51447,0
0.5,0.49051,0.51444,0
0.5,0.49367,0.51437,0
0.5,0.49684,0.51426,0
0.5,0.5,0.51409,0
0.5,0.50316,0.51388,0
0.5,0.50633,0.51369,0
0.5,0.50949,0.51354,0
0.5,0.51266,0.51344,0
0.5,0.51582,0.51336,0
0.5,0.51899,0.51331,0
0.5,0.52215,0.51328,0
0.5,0.52532,0.51325,0
0.5,0.52848,0.51323,0
0.5,0.53165,0.51322,0
0.5,0.53481,0.5132,0
0.5,0.53797,0.51319,0
0.5,0.54114,0.51318,0
0.5,0.5443,0.51318,0
0.5,0.54747,0.51317,0
0.5,0.55063,0.51316,0
0.5,0.5538,0.51315,0
0.5,0.55696,0.51315,0
0.5,0.56013,0.51314,0
0.5,0.56329,0.51313,0
0.5,0.56646,0.51313,0
0.5,0.56962,0.51312,0
0.5,0.57278,0.51312,0
0.5,0.57595,0.51312,0
0.5,0.57911,0.51312,0
0.5,0.58228,0.51311,0
0.5,0.58544,0.51311,0
0.5,0.58861,0.51311,0
0.5,0.59177,0.51311,0
0.5,0.59494,0.5131,0
0.5,0.5981,0.5131,0
0.5,0.60127,0.51309,0
0.5,0.60443,0.51309,0
0.5,0.60759,0.51308,0
0.5,0.61076,0.51308,0
0.5,0.61392,0.51307,0
0.5,0.61709,0.51307,0
0.5,0.62025,0.51306,0
0.5,0.62342,0.51306,0
0.5,0.62658,0.51306,0
0.5,0.62975,0.51305,0
0.5,0.63291,0.51305,0
0.5,0.63608,0.51305,0
0.5,0.63924,0.51305,0
0.5,0.64241,0.51305,0
0.5,0.64557,0.51305,0
0.5,0.64873,0.51305,0
0.5,0.6519,0.51306,0
0.5,0.65506,0.51307,0
0.5,0.65823,0.51308,0
0.5,0.66139,0.5131,0
0.5,0.66456,0.51312,0
0.5,0.66772,0.51314,0
0.5,0.67089,0.51316,0
0.5,0.67405,0.51317,0
0.5,0.67722,0.51319,0
0.5,0.68038,0.5132,0
0.5,0.68354,0.51321,0
0.5,0.68671,0.51321,0
0.5,0.68987,0.51322,0
0.5,0.69304,0.51322,0
0.5,0.6962,0.51322,0
0.5,0.69937,0.51322,0
0.5,0.70253,0.51322,0
0.5,0.7057,0.51322,0
0.5,0.70886,0.51322,0
0.5,0.71203,0.51322,0
0.5,0.71519,0.51322,0
0.5,0.71835,0.51322,0
0.5,0.72152,0.51322,0
0.5,0.72468,0.51322,0
0.5,0.72785,0.51323,0
0.5,0.73101,0.51324,0
0.5,0.73418,0.51325,0
0.5,0.73734,0.51327,0
0.5,0.74051,0.51328,0
0.5,0.74367,0.51328,0
0.5,0.74684,0.51327,0
0.5,0.75,0.51326,0
0.5,0.75316,0.51324,0
0.5,0.75633,0.51323,0
0.5,0.75949,0.51322,0
0.5,0.76266,0.5132,0
0.5,0.76582,0.51319,0
0.5,0.76899,0.51318,0
0.5,0.77215,0.51318,0
0.5,0.77532,0.51317,0
0.5,0.77848,0.51316,0
0.5,0.78165,0.51316,0
0.5,0.78481,0.51315,0
0.5,0.78797,0.51315,0
0.5,0.79114,0.51314,0
0.5,0.7943,0.51314,0
0.5,0.79747,0.51314,0
0.5,0.80063,0.51313,0
0.5,0.8038,0.51313,0
0.5,0.80696,0.51313,0
0.5,0.81013,0.51313,0
0.5,0.81329,0.51313,0
0.5,0.81646,0.51313,0
0.5,0.81962,0.51313,0
0.5,0.82278,0.51314,0
0.5,0.82595,0.51314,0
0.5,0.82911,0.51314,0
0.5,0.83228,0.51313,0
0.5,0.83544,0.51313,0
0.5,0.83861,0.51313,0
0.5,0.84177,0.51312,0
0.5,0.84494,0.51312,0
0.5,0.8481,0.51312,0
0.5,0.85127,0.51311,0
0.5,0.85443,0.51311,0
0.5,0.85759,0.51311,0
0.5,0.86076,0.51311,0
0.5,0.86392,0.51311,0
0.5,0.86709,0.51311,0
0.5,0.87025,0.51311,0
0.5,0.87342,0.51311,0
0.5,0.87658,0.51311,0
0.5,0.87975,0.51311,0
0.5,0.88291,0.51312,0
0.5,0.88608,0.51312,0
0.5,0.88924,0.51313,0
0.5,0.89241,0.51315,0
0.5,0.89557,0.51317,0
0.5,0.89873,0.5132,0
0.5,0.9019,0.51324,0
0.5,0.90506,0.51329,0
0.5,0.90823,0.51334,0
0.5,0.91139,0.51339,0
0.5,0.91456,0.51345,0
0.5,0.91772,0.51349,0
0.5,0.92089,0.51347,0
0.5,0.92405,0.51343,0
0.5,0.92722,0.51341,0
0.5,0.93038,0.51341,0
0.5,0.93354,0.51342,0
0.5,0.93671,0.51344,0
0.5,0.93987,0.51348,0
0.5,0.94304,0.51353,0
0.5,0.9462,0.51361,0
0.5,0.94937,0.51373,0
0.5,0.95253,0.51389,0
0.5,0.9557,0.51411,0
0.5,0.95886,0.51443,0
0.5,0.96203,0.51482,0
0.5,0.96519,0.51529,0
0.5,0.96835,0.51581,0
0.5,0.96844,0.51582,0
0.5,0.97152,0.5165,0
0.5,0.97468,0.51721,0
0.5,0.97785,0.51795,0
0.5,0.98101,0.51875,0
0.5,0.98188,0.51899,0
0.5,0.98418,0.5197,0
0.5,0.98734,0.52066,0
0.5,0.99051,0.52158,0
0.5,0.99255,0.52215,0
0.5,0.99367,0.5225,0
0.5,0.99684,0.52325,0
0.5,1,0.5236,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160764,0.476559,0.177173,0.342098,0.0440087,0.759929,0.167075,0.197251,6386,0,2,2,2,2
1,0.0003,7.95762e-07,-0.0418786,6.28106e-06,0.00160764,0.83924,0.625164,0.204724,0.0187064,0.389411,0.069602,0.103851,6386,0,6,1,1,1
2,0.0006,1.00692e-07,-0.0836822,2.51039e-05,0.00160765,0.622143,0.205629,0.350217,0.122907,0.381793,0.0700874,0.104097,6386,0,2,2,2,1
3,0.0009,1.94464e-08,-0.125344,5.64024e-05,0.00160771,0.622167,0.21745,0.346764,0.21967,0.380066,0.0725601,0.104393,6386,0,2,2,2,1
4,0.0012,6.64186e-09,-0.166788,0.000100068,0.00160787,0.625093,0.220958,0.34502,0.255735,0.38172,0.0714555,0.103891,6386,0,2,2,2,1
5,0.0015,2.51024e-08,-0.207943,0.000155948,0.00160821,0.627244,0.216726,0.345702,0.278454,0.384141,0.0717783,0.104142,6386,0,2,2,2,1
6,0.0018,8.5403e-08,-0.248735,0.000223844,0.00160882,0.628771,0.220818,0.34789,0.294329,0.382044,0.0694764,0.103334,6386,0,2,2,2,1
7,0.0021,1.97859e-07,-0.289091,0.000303516,0.00160983,0.625925,0.216062,0.344748,0.311626,0.383533,0.0714883,0.105158,6386,0,2,2,2,1
8,0.0024,3.84718e-07,-0.328938,0.000394673,0.00161138,0.625887,0.223168,0.341662,0.321896,0.386934,0.0733148,0.104238,6386,0,2,2,2,1
9,0.0027,4.8911e-08,-0.368133,0.000496968,0.00161366,0.939052,0.330931,0.49034,0.424168,0.385576,0.0701586,0.105135,6386,0,3,3,3,1
10,0.003,5.35117e-08,-0.406699,0.000610023,0.00161685,0.952013,0.329502,0.490857,0.426918,0.386423,0.0713311,0.104762,6386,0,3,3,3,1
11,0.0033,5.54095e-08,-0.444505,0.000733382,0.00162119,0.944105,0.32701,0.492007,0.436989,0.388591,0.0711322,0.104572,6386,0,3,3,3,1
12,0.0036,9.70547e-08,-0.4814,0.000866489,0.00162699,1.25783,0.436285,0.622554,0.50261,0.387393,0.0704164,0.105647,6386,0,4,4,4,1
13,0.0039,1.29837e-07,-0.517306,0.00100873,0.00163459,1.59469,0.554515,0.854286,0.540306,0.797769,0.145457,0.209529,6576,0,5,5,5,2
14,0.0042,1.03332e-07,-0.552048,0.00115922,0.00164455,1.66969,0.57068,0.86124,0.651797,0.410024,0.0720934,0.105657,6576,0,5,5,5,1
15,0.0045,2.26326e-07,-0.584777,0.00131564,0.00165874,2.98243,1.00121,1.45804,0.833497,0.407386,0.071233,0.104198,6576,0,9,9,9,1
16,0.0048,3.81197e-07,-0.575496,0.00138105,0.00177171,95.4225,30.284,44.724,2.0797,0.938085,0.157212,0.215872,7364,0,285,285,285,2
17,0.0051,5.20376e-10,-0.0285367,7.24311e-05,0.00309909,538.52,190.096,250.319,20.2141,3.73267,0.548378,0.800193,13006,0,1094,1052,1052,6
18,0.0054,4.32171e-10,-0.0295638,7.9786e-05,0.00310041,1.68124,1.04687,0.588166,0.0917919,0.59402,0.0842406,0.144634,13006,0,5,2,2,1
19,0.0057,7.77097e-10,-0.0311921,8.75605e-05,0.00310168,0.552081,0.209358,0.349116,0.0791153,0.600772,0.0846208,0.140375,13006,0,1,1,1,1
20,0.006,1.60729e-09,-0.0323396,9.56734e-05,0.00310295,0.739086,0.424172,0.351727,0.110559,0.598443,0.083243,0.142102,13006,0,2,1,1,1


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48591,0
0.5,0.0031646,0.48528,0
0.5,0.0063291,0.48497,0
0.5,0.0094937,0.48481,0
0.5,0.012658,0.48473,0
0.5,0.015823,0.48468,0
0.5,0.018987,0.48467,0
0.5,0.022152,0.48466,0
0.5,0.025316,0.48466,0
0.5,0.028481,0.48466,0
0.5,0.031646,0.48466,0
0.5,0.03481,0.48466,0
0.5,0.037975,0.48467,0
0.5,0.041139,0.48467,0
0.5,0.044304,0.48467,0
0.5,0.047468,0.48467,0
0.5,0.050633,0.48467,0
0.5,0.053797,0.48467,0
0.5,0.056962,0.48467,0
0.5,0.060127,0.48467,0
0.5,0.063291,0.48467,0
0.5,0.066456,0.48467,0
0.5,0.06962,0.48467,0
0.5,0.072785,0.48467,0
0.5,0.075949,0.48467,0
0.5,0.079114,0.48467,0
0.5,0.082278,0.48467,0
0.5,0.085443,0.48467,0
0.5,0.088608,0.48467,0
0.5,0.091772,0.48467,0
0.5,0.094937,0.48467,0
0.5,0.098101,0.48467,0
0.5,0.10127,0.48467,0
0.5,0.10443,0.48467,0
0.5,0.10759,0.48467,0
0.5,0.11076,0.48467,0
0.5,0.11392,0.48467,0
0.5,0.11709,0.48467,0
0.5,0.12025,0.48467,0
0.5,0.12342,0.48467,0
0.5,0.12658,0.48468,0
0.5,0.12975,0.48468,0
0.5,0.13291,0.48468,0
0.5,0.13608,0.48468,0
0.5,0.13924,0.48468,0
0.5,0.14241,0.48468,0
0.5,0.14557,0.48468,0
0.5,0.14873,0.48468,0
0.5,0.1519,0.48468,0
0.5,0.15506,0.48468,0
0.5,0.15823,0.48468,0
0.5,0.16139,0.48468,0
0.5,0.16456,0.48468,0
0.5,0.16772,0.48468,0
0.5,0.17089,0.48468,0
0.5,0.17405,0.48468,0
0.5,0.17722,0.48468,0
0.5,0.18038,0.48468,0
0.5,0.18354,0.48468,0
0.5,0.18671,0.48468,0
0.5,0.18987,0.48468,0
0.5,0.19304,0.48468,0
0.5,0.1962,0.48468,0
0.5,0.19937,0.48468,0
0.5,0.20253,0.48468,0
0.5,0.2057,0.48468,0
0.5,0.20886,0.48468,0
0.5,0.21203,0.48468,0
0.5,0.21519,0.48468,0
0.5,0.21835,0.48468,0
0.5,0.22152,0.48468,0
0.5,0.22468,0.48468,0
0.5,0.22785,0.48468,0
0.5,0.23101,0.48468,0
0.5,0.23418,0.48468,0
0.5,0.23734,0.48468,0
0.5,0.24051,0.48468,0
0.5,0.24367,0.48468,0
0.5,0.24684,0.48468,0
0.5,0.25,0.48468,0
0.5,0.25316,0.48468,0
0.5,0.25633,0.48468,0
0.5,0.25949,0.48468,0
0.5,0.26266,0.48468,0
0.5,0.26582,0.48468,0
0.5,0.26899,0.48468,0
0.5,0.27215,0.48468,0
0.5,0.27532,0.48469,0
0.5,0.27848,0.48469,0
0.5,0.28165,0.48469,0
0.5,0.28481,0.48469,0
0.5,0.28797,0.48469,0
0.5,0.29114,0.48469,0
0.5,0.2943,0.48469,0
0.5,0.29747,0.48469,0
0.5,0.30063,0.48469,0
0.5,0.3038,0.48469,0
0.5,0.30696,0.48469,0
0.5,0.31013,0.48469,0
0.5,0.31329,0.48469,0
0.5,0.31646,0.48469,0
0.5,0.31962,0.48469,0
0.5,0.32278,0.48469,0
0.5,0.32595,0.48469,0
0.5,0.32911,0.48469,0
0.5,0.33228,0.48469,0
0.5,0.33544,0.48469,0
0.5,0.33861,0.48469,0
0.5,0.34177,0.48469,0
0.5,0.34494,0.48469,0
0.5,0.3481,0.48469,0
0.5,0.35127,0.48469,0
0.5,0.35443,0.48469,0
0.5,0.35759,0.48469,0
0.5,0.36076,0.48469,0
0.5,0.36392,0.4847,0
0.5,0.36709,0.4847,0
0.5,0.37025,0.4847,0
0.5,0.37342,0.4847,0
0.5,0.37658,0.4847,0
0.5,0.37975,0.4847,0
0.5,0.38291,0.4847,0
0.5,0.38608,0.4847,0
0.5,0.38924,0.4847,0
0.5,0.39241,0.4847,0
0.5,0.39557,0.4847,0
0.5,0.39873,0.4847,0
0.5,0.4019,0.4847,0
0.5,0.40506,0.48471,0
0.5,0.40823,0.48471,0
0.5,0.41139,0.48471,0
0.5,0.41456,0.48471,0
0.5,0.41772,0.48471,0
0.5,0.42089,0.48471,0
0.5,0.42405,0.48471,0
0.5,0.42722,0.48471,0
0.5,0.43038,0.48472,0
0.5,0.43354,0.48472,0
0.5,0.43671,0.48472,0
0.5,0.43987,0.48472,0
0.5,0.44304,0.48472,0
0.5,0.4462,0.48472,0
0.5,0.44937,0.48472,0
0.5,0.45253,0.48472,0
0.5,0.4557,0.48472,0
0.5,0.45886,0.48472,0
0.5,0.46203,0.48472,0
0.5,0.46519,0.48472,0
0.5,0.46835,0.48472,0
0.5,0.47152,0.48471,0
0.5,0.47468,0.48471,0
0.5,0.47785,0.4847,0
0.5,0.48101,0.48468,0
0.5,0.48418,0.48467,0
0.5,0.48734,0.48466,0
0.5,0.49051,0.48467,0
0.5,0.49367,0.48472,0
0.5,0.49684,0.48486,0
0.5,0.5,0.48514,0
0.5,0.50316,0.48562,0
0.5,0.50633,0.48635,0
0.5,0.50932,0.48734,0
0.5,0.50949,0.4874,0
0.5,0.51266,0.48884,0
0.5,0.51524,0.49051,0
0.5,0.51582,0.49101,0
0.5,0.51831,0.49367,0
0.5,0.51899,0.49498,0
0.5,0.51989,0.49684,0
0.5,0.52039,0.5,0
0.5,0.51989,0.50316,0
0.5,0.51899,0.50501,0
0.5,0.51831,0.50633,0
0.5,0.51582,0.50898,0
0.5,0.51524,0.50949,0
0.5,0.50949,0.51259,0
0.5,0.50931,0.51266,0
0.5,0.51266,0.51116,0
0.5,0.0031646,0.51472,0
0.5,0,0.51409,0
0.5,0.0063291,0.51503,0
0.5,0.0094937,0.51519,0
0.5,0.012658,0.51527,0
0.5,0.015823,0.51531,0
0.5,0.018987,0.51533,0
0.5,0.022152,0.51534,0
0.5,0.025316,0.51534,0
0.5,0.028481,0.51534,0
0.5,0.031646,0.51534,0
0.5,0.03481,0.51534,0
0.5,0.037975,0.51533,0
0.5,0.041139,0.51533,0
0.5,0.044304,0.51533,0
0.5,0.047468,0.51533,0
0.5,0.050633,0.51533,0
0.5,0.053797,0.51533,0
0.5,0.056962,0.51533,0
0.5,0.060127,0.51533,0
0.5,0.063291,0.51533,0
0.5,0.066456,0.51533,0
0.5,0.06962,0.51533,0
0.5,0.072785,0.51533,0
0.5,0.075949,0.51533,0
0.5,0.079114,0.51533,0
0.5,0.082278,0.51533,0
0.5,0.085443,0.51533,0
0.5,0.088608,0.51533,0
0.5,0.091772,0.51533,0
0.5,0.094937,0.51533,0
0.5,0.098101,0.51533,0
0.5,0.10127,0.51533,0
0.5,0.10443,0.51533,0
0.5,0.10759,0.51533,0
0.5,0.11076,0.51533,0
0.5,0.11392,0.51533,0
0.5,0.11709,0.51533,0
0.5,0.12025,0.51533,0
0.5,0.12342,0.51532,0
0.5,0.12658,0.51532,0
0.5,0.12975,0.51532,0
0.5,0.13291,0.51532,0
0.5,0.13608,0.51532,0
0.5,0.13924,0.51532,0
0.5,0.14241,0.51532,0
0.5,0.14557,0.51532,0
0.5,0.14873,0.51532,0
0.5,0.1519,0.51532,0
0.5,0.15506,0.51532,0
0.5,0.15823,0.51532,0
0.5,0.16139,0.51532,0
0.5,0.16456,0.51532,0
0.5,0.16772,0.51532,0
0.5,0.17089,0.51532,0
0.5,0.17405,0.51532,0
0.5,0.17722,0.51532,0
0.5,0.18038,0.51532,0
0.5,0.18354,0.51532,0
0.5,0.18671,0.51532,0
0.5,0.18987,0.51532,0
0.5,0.19304,0.51532,0
0.5,0.1962,0.51532,0
0.5,0.19937,0.51532,0
0.5,0.20253,0.51532,0
0.5,0.2057,0.51532,0
0.5,0.20886,0.51532,0
0.5,0.21203,0.51532,0
0.5,0.21519,0.51532,0
0.5,0.21835,0.51532,0
0.5,0.22152,0.51532,0
0.5,0.22468,0.51532,0
0.5,0.22785,0.51532,0
0.5,0.23101,0.51532,0
0.5,0.23418,0.51532,0
0.5,0.23734,0.51532,0
0.5,0.24051,0.51532,0
0.5,0.24367,0.51532,0
0.5,0.24684,0.51532,0
0.5,0.25,0.51532,0
0.5,0.25316,0.51532,0
0.5,0.25633,0.51532,0
0.5,0.25949,0.51532,0
0.5,0.26266,0.51532,0
0.5,0.26582,0.51532,0
0.5,0.26899,0.51532,0
0.5,0.27215,0.51532,0
0.5,0.27532,0.51531,0
0.5,0.27848,0.51531,0
0.5,0.28165,0.51531,0
0.5,0.28481,0.51531,0
0.5,0.28797,0.51531,0
0.5,0.29114,0.51531,0
0.5,0.2943,0.51531,0
0.5,0.29747,0.51531,0
0.5,0.30063,0.51531,0
0.5,0.3038,0.51531,0
0.5,0.30696,0.51531,0
0.5,0.31013,0.51531,0
0.5,0.31329,0.51531,0
0.5,0.31646,0.51531,0
0.5,0.31962,0.51531,0
0.5,0.32278,0.51531,0
0.5,0.32595,0.51531,0
0.5,0.32911,0.51531,0
0.5,0.33228,0.51531,0
0.5,0.33544,0.51531,0
0.5,0.33861,0.51531,0
0.5,0.34177,0.51531,0
0.5,0.34494,0.51531,0
0.5,0.3481,0.51531,0
0.5,0.35127,0.51531,0
0.5,0.35443,0.51531,0
0.5,0.35759,0.51531,0
0.5,0.36076,0.51531,0
0.5,0.36392,0.5153,0
0.5,0.36709,0.5153,0
0.5,0.37025,0.5153,0
0.5,0.37342,0.5153,0
0.5,0.37658,0.5153,0
0.5,0.37975,0.5153,0
0.5,0.38291,0.5153,0
0.5,0.38608,0.5153,0
0.5,0.38924,0.5153,0
0.5,0.39241,0.5153,0
0.5,0.39557,0.5153,0
0.5,0.39873,0.5153,0
0.5,0.4019,0.5153,0
0.5,0.40506,0.51529,0
0.5,0.40823,0.51529,0
0.5,0.41139,0.51529,0
0.5,0.41456,0.51529,0
0.5,0.41772,0.51529,0
0.5,0.42089,0.51529,0
0.5,0.42405,0.51529,0
0.5,0.42722,0.51529,0
0.5,0.43038,0.51528,0
0.5,0.43354,0.51528,0
0.5,0.43671,0.51528,0
0.5,0.43987,0.51528,0
0.5,0.44304,0.51528,0
0.5,0.4462,0.51528,0
0.5,0.44937,0.51528,0
0.5,0.45253,0.51528,0
0.5,0.4557,0.51528,0
0.5,0.45886,0.51528,0
0.5,0.46203,0.51528,0
0.5,0.46519,0.51528,0
0.5,0.46835,0.51528,0
0.5,0.47152,0.51529,0
0.5,0.47468,0.51529,0
0.5,0.47785,0.5153,0
0.5,0.48101,0.51532,0
0.5,0.48418,0.51533,0
0.5,0.48734,0.51534,0
0.5,0.49051,0.51533,0
0.5,0.49367,0.51528,0
0.5,0.49684,0.51514,0
0.5,0.5,0.51486,0
0.5,0.50316,0.51438,0
0.5,0.50633,0.51365,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48588,0
0.5,0.0031646,0.48525,0
0.5,0.0063291,0.48495,0
0.5,0.0094937,0.48479,0
0.5,0.012658,0.48471,0
0.5,0.015823,0.48467,0
0.5,0.018987,0.48465,0
0.5,0.022152,0.48464,0
0.5,0.025316,0.48464,0
0.5,0.028481,0.48464,0
0.5,0.031646,0.48465,0
0.5,0.03481,0.48465,0
0.5,0.037975,0.48465,0
0.5,0.041139,0.48465,0
0.5,0.044304,0.48465,0
0.5,0.047468,0.48465,0
0.5,0.050633,0.48465,0
0.5,0.053797,0.48465,0
0.5,0.056962,0.48465,0
0.5,0.060127,0.48465,0
0.5,0.063291,0.48465,0
0.5,0.066456,0.48465,0
0.5,0.06962,0.48465,0
0.5,0.072785,0.48465,0
0.5,0.075949,0.48465,0
0.5,0.079114,0.48465,0
0.5,0.082278,0.48465,0
0.5,0.085443,0.48465,0
0.5,0.088608,0.48466,0
0.5,0.091772,0.48466,0
0.5,0.094937,0.48466,0
0.5,0.098101,0.48466,0
0.5,0.10127,0.48466,0
0.5,0.10443,0.48466,0
0.5,0.10759,0.48466,0
0.5,0.11076,0.48466,0
0.5,0.11392,0.48466,0
0.5,0.11709,0.48466,0
0.5,0.12025,0.48466,0
0.5,0.12342,0.48466,0
0.5,0.12658,0.48466,0
0.5,0.12975,0.48466,0
0.5,0.13291,0.48466,0
0.5,0.13608,0.48466,0
0.5,0.13924,0.48466,0
0.5,0.14241,0.48466,0
0.5,0.14557,0.48466,0
0.5,0.14873,0.48466,0
0.5,0.1519,0.48466,0
0.5,0.15506,0.48466,0
0.5,0.15823,0.48466,0
0.5,0.16139,0.48466,0
0.5,0.16456,0.48466,0
0.5,0.16772,0.48466,0
0.5,0.17089,0.48466,0
0.5,0.17405,0.48466,0
0.5,0.17722,0.48466,0
0.5,0.18038,0.48466,0
0.5,0.18354,0.48466,0
0.5,0.18671,0.48466,0
0.5,0.18987,0.48466,0
0.5,0.19304,0.48466,0
0.5,0.1962,0.48466,0
0.5,0.19937,0.48466,0
0.5,0.20253,0.48466,0
0.5,0.2057,0.48466,0
0.5,0.20886,0.48466,0
0.5,0.21203,0.48466,0
0.5,0.21519,0.48466,0
0.5,0.21835,0.48466,0
0.5,0.22152,0.48466,0
0.5,0.22468,0.48466,0
0.5,0.22785,0.48466,0
0.5,0.23101,0.48466,0
0.5,0.23418,0.48466,0
0.5,0.23734,0.48466,0
0.5,0.24051,0.48466,0
0.5,0.24367,0.48466,0
0.5,0.24684,0.48466,0
0.5,0.25,0.48466,0
0.5,0.25316,0.48466,0
0.5,0.25633,0.48467,0
0.5,0.25949,0.48467,0
0.5,0.26266,0.48467,0
0.5,0.26582,0.48467,0
0.5,0.26899,0.48467,0
0.5,0.27215,0.48467,0
0.5,0.27532,0.48467,0
0.5,0.27848,0.48467,0
0.5,0.28165,0.48467,0
0.5,0.28481,0.48467,0
0.5,0.28797,0.48467,0
0.5,0.29114,0.48467,0
0.5,0.2943,0.48467,0
0.5,0.29747,0.48467,0
0.5,0.30063,0.48467,0
0.5,0.3038,0.48467,0
0.5,0.30696,0.48467,0
0.5,0.31013,0.48467,0
0.5,0.31329,0.48467,0
0.5,0.31646,0.48467,0
0.5,0.31962,0.48467,0
0.5,0.32278,0.48467,0
0.5,0.32595,0.48467,0
0.5,0.32911,0.48467,0
0.5,0.33228,0.48467,0
0.5,0.33544,0.48467,0
0.5,0.33861,0.48467,0
0.5,0.34177,0.48467,0
0.5,0.34494,0.48467,0
0.5,0.3481,0.48467,0
0.5,0.35127,0.48467,0
0.5,0.35443,0.48467,0
0.5,0.35759,0.48467,0
0.5,0.36076,0.48467,0
0.5,0.36392,0.48467,0
0.5,0.36709,0.48467,0
0.5,0.37025,0.48467,0
0.5,0.37342,0.48468,0
0.5,0.37658,0.48468,0
0.5,0.37975,0.48468,0
0.5,0.38291,0.48468,0
0.5,0.38608,0.48468,0
0.5,0.38924,0.48468,0
0.5,0.39241,0.48468,0
0.5,0.39557,0.48468,0
0.5,0.39873,0.48468,0
0.5,0.4019,0.48468,0
0.5,0.40506,0.48468,0
0.5,0.40823,0.48468,0
0.5,0.41139,0.48468,0
0.5,0.41456,0.48468,0
0.5,0.41772,0.48468,0
0.5,0.42089,0.48468,0
0.5,0.42405,0.48469,0
0.5,0.42722,0.48469,0
0.5,0.43038,0.48469,0
0.5,0.43354,0.48469,0
0.5,0.43671,0.48469,0
0.5,0.43987,0.48469,0
0.5,0.44304,0.48469,0
0.5,0.4462,0.48469,0
0.5,0.44937,0.48469,0
0.5,0.45253,0.48469,0
0.5,0.4557,0.48469,0
0.5,0.45886,0.48469,0
0.5,0.46203,0.48469,0
0.5,0.46519,0.48469,0
0.5,0.46835,0.48468,0
0.5,0.47152,0.48468,0
0.5,0.47468,0.48467,0
0.5,0.47785,0.48466,0
0.5,0.48101,0.48465,0
0.5,0.48418,0.48464,0
0.5,0.48734,0.48463,0
0.5,0.49051,0.48463,0
0.5,0.49367,0.48467,0
0.5,0.49684,0.48476,0
0.5,0.5,0.48496,0
0.5,0.50316,0.48524,0
0.5,0.50633,0.48554,0
0.5,0.50949,0.4858,0
0.5,0.51266,0.48598,0
0.5,0.51582,0.4861,0
0.5,0.51899,0.48617,0
0.5,0.52215,0.48622,0
0.5,0.52532,0.48625,0
0.5,0.52848,0.48627,0
0.5,0.53165,0.48629,0
0.5,0.53481,0.48634,0
0.5,0.53797,0.48644,0
0.5,0.54114,0.48667,0
0.5,0.5443,0.48708,0
0.5,0.54554,0.48734,0
0.5,0.54747,0.48774,0
0.5,0.55063,0.4888,0
0.5,0.5538,0.49047,0
0.5,0.55386,0.49051,0
0.5,0.55696,0.49333,0
0.5,0.55726,0.49367,0
0.5,0.55895,0.49684,0
0.5,0.55946,0.5,0
0.5,0.55895,0.50316,0
0.5,0.55726,0.50633,0
0.5,0.55696,0.50666,0
0.5,0.55385,0.50949,0
0.5,0.54747,0.51225,0
0.5,0.54553,0.51266,0
0.5,0.55063,0.5112,0
0.5,0.5538,0.50953,0
0.5,0.0031646,0.51475,0
0.5,0,0.51412,0
0.5,0.0063291,0.51505,0
0.5,0.0094937,0.51521,0
0.5,0.012658,0.51529,0
0.5,0.015823,0.51533,0
0.5,0.018987,0.51535,0
0.5,0.022152,0.51536,0
0.5,0.025316,0.51536,0
0.5,0.028481,0.51536,0
0.5,0.031646,0.51535,0
0.5,0.03481,0.51535,0
0.5,0.037975,0.51535,0
0.5,0.041139,0.51535,0
0.5,0.044304,0.51535,0
0.5,0.047468,0.51535,0
0.5,0.050633,0.51535,0
0.5,0.053797,0.51535,0
0.5,0.056962,0.51535,0
0.5,0.060127,0.51535,0
0.5,0.063291,0.51535,0
0.5,0.066456,0.51535,0
0.5,0.06962,0.51535,0
0.5,0.072785,0.51535,0
0.5,0.075949,0.51535,0
0.5,0.079114,0.51535,0
0.5,0.082278,0.51535,0
0.5,0.085443,0.51535,0
0.5,0.088608,0.51534,0
0.5,0.091772,0.51534,0
0.5,0.094937,0.51534,0
0.5,0.098101,0.51534,0
0.5,0.10127,0.51534,0
0.5,0.10443,0.51534,0
0.5,0.10759,0.51534,0
0.5,0.11076,0.51534,0
0.5,0.11392,0.51534,0
0.5,0.11709,0.51534,0
0.5,0.12025,0.51534,0
0.5,0.12342,0.51534,0
0.5,0.12658,0.51534,0
0.5,0.12975,0.51534,0
0.5,0.13291,0.51534,0
0.5,0.13608,0.51534,0
0.5,0.13924,0.51534,0
0.5,0.14241,0.51534,0
0.5,0.14557,0.51534,0
0.5,0.14873,0.51534,0
0.5,0.1519,0.51534,0
0.5,0.15506,0.51534,0
0.5,0.15823,0.51534,0
0.5,0.16139,0.51534,0
0.5,0.16456,0.51534,0
0.5,0.16772,0.51534,0
0.5,0.17089,0.51534,0
0.5,0.17405,0.51534,0
0.5,0.17722,0.51534,0
0.5,0.18038,0.51534,0
0.5,0.18354,0.51534,0
0.5,0.18671,0.51534,0
0.5,0.18987,0.51534,0
0.5,0.19304,0.51534,0
0.5,0.1962,0.51534,0
0.5,0.19937,0.51534,0
0.5,0.20253,0.51534,0
0.5,0.2057,0.51534,0
0.5,0.20886,0.51534,0
0.5,0.21203,0.51534,0
0.5,0.21519,0.51534,0
0.5,0.21835,0.51534,0
0.5,0.22152,0.51534,0
0.5,0.22468,0.51534,0
0.5,0.22785,0.51534,0
0.5,0.23101,0.51534,0
0.5,0.23418,0.51534,0
0.5,0.23734,0.51534,0
0.5,0.24051,0.51534,0
0.5,0.24367,0.51534,0
0.5,0.24684,0.51534,0
0.5,0.25,0.51534,0
0.5,0.25316,0.51534,0
0.5,0.25633,0.51533,0
0.5,0.25949,0.51533,0
0.5,0.26266,0.51533,0
0.5,0.26582,0.51533,0
0.5,0.26899,0.51533,0
0.5,0.27215,0.51533,0
0.5,0.27532,0.51533,0
0.5,0.27848,0.51533,0
0.5,0.28165,0.51533,0
0.5,0.28481,0.51533,0
0.5,0.28797,0.51533,0
0.5,0.29114,0.51533,0
0.5,0.2943,0.51533,0
0.5,0.29747,0.51533,0
0.5,0.30063,0.51533,0
0.5,0.3038,0.51533,0
0.5,0.30696,0.51533,0
0.5,0.31013,0.51533,0
0.5,0.31329,0.51533,0
0.5,0.31646,0.51533,0
0.5,0.31962,0.51533,0
0.5,0.32278,0.51533,0
0.5,0.32595,0.51533,0
0.5,0.32911,0.51533,0
0.5,0.33228,0.51533,0
0.5,0.33544,0.51533,0
0.5,0.33861,0.51533,0
0.5,0.34177,0.51533,0
0.5,0.34494,0.51533,0
0.5,0.3481,0.51533,0
0.5,0.35127,0.51533,0
0.5,0.35443,0.51533,0
0.5,0.35759,0.51533,0
0.5,0.36076,0.51533,0
0.5,0.36392,0.51533,0
0.5,0.36709,0.51533,0
0.5,0.37025,0.51533,0
0.5,0.37342,0.51532,0
0.5,0.37658,0.51532,0
0.5,0.37975,0.51532,0
0.5,0.38291,0.51532,0
0.5,0.38608,0.51532,0
0.5,0.38924,0.51532,0
0.5,0.39241,0.51532,0
0.5,0.39557,0.51532,0
0.5,0.39873,0.51532,0
0.5,0.4019,0.51532,0
0.5,0.40506,0.51532,0
0.5,0.40823,0.51532,0
0.5,0.41139,0.51532,0
0.5,0.41456,0.51532,0
0.5,0.41772,0.51532,0
0.5,0.42089,0.51532,0
0.5,0.42405,0.51531,0
0.5,0.42722,0.51531,0
0.5,0.43038,0.51531,0
0.5,0.43354,0.51531,0
0.5,0.43671,0.51531,0
0.5,0.43987,0.51531,0
0.5,0.44304,0.51531,0
0.5,0.4462,0.51531,0
0.5,0.44937,0.51531,0
0.5,0.45253,0.51531,0
0.5,0.4557,0.51531,0
0.5,0.45886,0.51531,0
0.5,0.46203,0.51531,0
0.5,0.46519,0.51531,0
0.5,0.46835,0.51532,0
0.5,0.47152,0.51532,0
0.5,0.47468,0.51533,0
0.5,0.47785,0.51534,0
0.5,0.48101,0.51535,0
0.5,0.48418,0.51536,0
0.5,0.48734,0.51537,0
0.5,0.49051,0.51537,0
0.5,0.49367,0.51533,0
0.5,0.49684,0.51524,0
0.5,0.5,0.51504,0
0.5,0.50316,0.51476,0
0.5,0.50633,0.51446,0
0.5,0.50949,0.5142,0
0.5,0.51266,0.51401,0
0.5,0.51582,0.5139,0
0.5,0.51899,0.51382,0
0.5,0.52215,0.51378,0
0.5,0.52532,0.51375,0
0.5,0.52848,0.51373,0
0.5,0.53165,0.51371,0
0.5,0.53481,0.51366,0
0.5,0.53797,0.51356,0
0.5,0.54114,0.51333,0
0.5,0.5443,0.51292,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96724,0.47468,0
0.5,0.96835,0.47423,0
0.5,0.97152,0.47347,0
0.5,0.97468,0.47313,0
0.5,0.97785,0.47304,0
0.5,0.98101,0.47296,0
0.5,0.98418,0.47285,0
0.5,0.98734,0.4727,0
0.5,0.99051,0.47251,0
0.5,0.99367,0.47226,0
0.5,0.99684,0.47195,0
0.5,1,0.47169,0
0.5,0.96091,0.47785,0
0.5,0.96203,0.47721,0
0.5,0.96519,0.4755,0
0.5,0.95365,0.48101,0
0.5,0.9557,0.48032,0
0.5,0.95886,0.47895,0
0.5,0.93842,0.48418,0
0.5,0.93987,0.48392,0
0.5,0.94304,0.48329,0
0.5,0.9462,0.48266,0
0.5,0.94937,0.48203,0
0.5,0.95253,0.48133,0
0.5,0,0.48584,0
0.5,0.0031646,0.48522,0
0.5,0.0063291,0.48492,0
0.5,0.0094937,0.48477,0
0.5,0.012658,0.48469,0
0.5,0.015823,0.48465,0
0.5,0.018987,0.48463,0
0.5,0.022152,0.48463,0
0.5,0.025316,0.48463,0
0.5,0.028481,0.48463,0
0.5,0.031646,0.48463,0
0.5,0.03481,0.48463,0
0.5,0.037975,0.48463,0
0.5,0.041139,0.48463,0
0.5,0.044304,0.48463,0
0.5,0.047468,0.48463,0
0.5,0.050633,0.48463,0
0.5,0.053797,0.48463,0
0.5,0.056962,0.48463,0
0.5,0.060127,0.48463,0
0.5,0.063291,0.48464,0
0.5,0.066456,0.48464,0
0.5,0.06962,0.48464,0
0.5,0.072785,0.48464,0
0.5,0.075949,0.48464,0
0.5,0.079114,0.48464,0
0.5,0.082278,0.48464,0
0.5,0.085443,0.48464,0
0.5,0.088608,0.48464,0
0.5,0.091772,0.48464,0
0.5,0.094937,0.48464,0
0.5,0.098101,0.48464,0
0.5,0.10127,0.48464,0
0.5,0.10443,0.48464,0
0.5,0.10759,0.48464,0
0.5,0.11076,0.48464,0
0.5,0.11392,0.48464,0
0.5,0.11709,0.48464,0
0.5,0.12025,0.48464,0
0.5,0.12342,0.48464,0
0.5,0.12658,0.48464,0
0.5,0.12975,0.48464,0
0.5,0.13291,0.48464,0
0.5,0.13608,0.48464,0
0.5,0.13924,0.48464,0
0.5,0.14241,0.48464,0
0.5,0.14557,0.48464,0
0.5,0.14873,0.48464,0
0.5,0.1519,0.48464,0
0.5,0.15506,0.48464,0
0.5,0.15823,0.48464,0
0.5,0.16139,0.48464,0
0.5,0.16456,0.48464,0
0.5,0.16772,0.48464,0
0.5,0.17089,0.48464,0
0.5,0.17405,0.48464,0
0.5,0.17722,0.48464,0
0.5,0.18038,0.48464,0
0.5,0.18354,0.48464,0
0.5,0.18671,0.48464,0
0.5,0.18987,0.48464,0
0.5,0.19304,0.48464,0
0.5,0.1962,0.48464,0
0.5,0.19937,0.48464,0
0.5,0.20253,0.48464,0
0.5,0.2057,0.48464,0
0.5,0.20886,0.48464,0
0.5,0.21203,0.48464,0
0.5,0.21519,0.48464,0
0.5,0.21835,0.48464,0
0.5,0.22152,0.48464,0
0.5,0.22468,0.48464,0
0.5,0.22785,0.48464,0
0.5,0.23101,0.48464,0
0.5,0.23418,0.48464,0
0.5,0.23734,0.48464,0
0.5,0.24051,0.48464,0
0.5,0.24367,0.48464,0
0.5,0.24684,0.48464,0
0.5,0.25,0.48464,0
0.5,0.25316,0.48464,0
0.5,0.25633,0.48464,0
0.5,0.25949,0.48464,0
0.5,0.26266,0.48464,0
0.5,0.26582,0.48464,0
0.5,0.26899,0.48464,0
0.5,0.27215,0.48464,0
0.5,0.27532,0.48464,0
0.5,0.27848,0.48464,0
0.5,0.28165,0.48464,0
0.5,0.28481,0.48464,0
0.5,0.28797,0.48464,0
0.5,0.29114,0.48464,0
0.5,0.2943,0.48464,0
0.5,0.29747,0.48464,0
0.5,0.30063,0.48464,0
0.5,0.3038,0.48464,0
0.5,0.30696,0.48464,0
0.5,0.31013,0.48464,0
0.5,0.31329,0.48464,0
0.5,0.31646,0.48464,0
0.5,0.31962,0.48464,0
0.5,0.32278,0.48464,0
0.5,0.32595,0.48464,0
0.5,0.32911,0.48464,0
0.5,0.33228,0.48464,0
0.5,0.33544,0.48464,0
0.5,0.33861,0.48464,0
0.5,0.34177,0.48464,0
0.5,0.34494,0.48464,0
0.5,0.3481,0.48464,0
0.5,0.35127,0.48464,0
0.5,0.35443,0.48464,0
0.5,0.35759,0.48464,0
0.5,0.36076,0.48464,0
0.5,0.36392,0.48464,0
0.5,0.36709,0.48464,0
0.5,0.37025,0.48464,0
0.5,0.37342,0.48464,0
0.5,0.37658,0.48464,0
0.5,0.37975,0.48464,0
0.5,0.38291,0.48464,0
0.5,0.38608,0.48464,0
0.5,0.38924,0.48464,0
0.5,0.39241,0.48464,0
0.5,0.39557,0.48464,0
0.5,0.39873,0.48464,0
0.5,0.4019,0.48464,0
0.5,0.40506,0.48464,0
0.5,0.40823,0.48464,0
0.5,0.41139,0.48464,0
0.5,0.41456,0.48464,0
0.5,0.41772,0.48464,0
0.5,0.42089,0.48464,0
0.5,0.42405,0.48464,0
0.5,0.42722,0.48464,0
0.5,0.43038,0.48464,0
0.5,0.43354,0.48463,0
0.5,0.43671,0.48463,0
0.5,0.43987,0.48463,0
0.5,0.44304,0.48463,0
0.5,0.4462,0.48463,0
0.5,0.44937,0.48463,0
0.5,0.45253,0.48463,0
0.5,0.4557,0.48463,0
0.5,0.45886,0.48463,0
0.5,0.46203,0.48463,0
0.5,0.46519,0.48462,0
0.5,0.46835,0.48462,0
0.5,0.47152,0.48461,0
0.5,0.47468,0.48461,0
0.5,0.47785,0.4846,0
0.5,0.48101,0.48459,0
0.5,0.48418,0.48459,0
0.5,0.48734,0.48459,0
0.5,0.49051,0.4846,0
0.5,0.49367,0.48465,0
0.5,0.49684,0.48476,0
0.5,0.5,0.48495,0
0.5,0.50316,0.48522,0
0.5,0.50633,0.4855,0
0.5,0.50949,0.48573,0
0.5,0.51266,0.48589,0
0.5,0.51582,0.486,0
0.5,0.51899,0.48606,0
0.5,0.52215,0.4861,0
0.5,0.52532,0.48612,0
0.5,0.52848,0.48612,0
0.5,0.53165,0.48611,0
0.5,0.53481,0.48608,0
0.5,0.53797,0.48604,0
0.5,0.54114,0.48599,0
0.5,0.5443,0.48595,0
0.5,0.54747,0.48591,0
0.5,0.55063,0.48588,0
0.5,0.5538,0.48586,0
0.5,0.55696,0.48584,0
0.5,0.56013,0.48584,0
0.5,0.56329,0.48583,0
0.5,0.56646,0.48583,0
0.5,0.56962,0.48583,0
0.5,0.57278,0.48583,0
0.5,0.57595,0.48583,0
0.5,0.57911,0.48584,0
0.5,0.58228,0.48584,0
0.5,0.58544,0.48584,0
0.5,0.58861,0.48585,0
0.5,0.59177,0.48585,0
0.5,0.59494,0.48585,0
0.5,0.5981,0.48585,0
0.5,0.60127,0.48583,0
0.5,0.60443,0.48577,0
0.5,0.60759,0.48566,0
0.5,0.61076,0.4855,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.48511,0
0.5,0.62025,0.48504,0
0.5,0.62342,0.48515,0
0.5,0.62658,0.48532,0
0.5,0.62975,0.48547,0
0.5,0.63291,0.48559,0
0.5,0.63608,0.48568,0
0.5,0.63924,0.48575,0
0.5,0.64241,0.4858,0
0.5,0.64557,0.48584,0
0.5,0.64873,0.48587,0
0.5,0.6519,0.4859,0
0.5,0.65506,0.48592,0
0.5,0.65823,0.48593,0
0.5,0.66139,0.48595,0
0.5,0.66456,0.48596,0
0.5,0.66772,0.48596,0
0.5,0.67089,0.48597,0
0.5,0.67405,0.48598,0
0.5,0.67722,0.48598,0
0.5,0.68038,0.48598,0
0.5,0.68354,0.48598,0
0.5,0.68671,0.48597,0
0.5,0.68987,0.48594,0
0.5,0.69304,0.48587,0
0.5,0.6962,0.48577,0
0.5,0.69937,0.48564,0
0.5,0.70253,0.48553,0
0.5,0.7057,0.48549,0
0.5,0.70886,0.48555,0
0.5,0.71203,0.48566,0
0.5,0.71519,0.48576,0
0.5,0.71835,0.48585,0
0.5,0.72152,0.48591,0
0.5,0.72468,0.48596,0
0.5,0.72785,0.48599,0
0.5,0.73101,0.48601,0
0.5,0.73418,0.48603,0
0.5,0.73734,0.48604,0
0.5,0.74051,0.48605,0
0.5,0.74367,0.48606,0
0.5,0.74684,0.48607,0
0.5,0.75,0.48607,0
0.5,0.75316,0.48607,0
0.5,0.75633,0.48608,0
0.5,0.75949,0.48608,0
0.5,0.76266,0.48608,0
0.5,0.76582,0.48608,0
0.5,0.76899,0.48607,0
0.5,0.77215,0.48606,0
0.5,0.77532,0.48604,0
0.5,0.77848,0.48602,0
0.5,0.78165,0.486,0
0.5,0.78481,0.486,0
0.5,0.78797,0.48602,0
0.5,0.79114,0.48604,0
0.5,0.7943,0.48606,0
0.5,0.79747,0.48607,0
0.5,0.80063,0.48609,0
0.5,0.8038,0.4861,0
0.5,0.80696,0.48611,0
0.5,0.81013,0.48612,0
0.5,0.81329,0.48612,0
0.5,0.81646,0.48613,0
0.5,0.81962,0.48613,0
0.5,0.82278,0.48614,0
0.5,0.82595,0.48614,0
0.5,0.82911,0.48614,0
0.5,0.83228,0.48614,0
0.5,0.83544,0.48615,0
0.5,0.83861,0.48614,0
0.5,0.84177,0.48614,0
0.5,0.84494,0.48613,0
0.5,0.8481,0.48612,0
0.5,0.85127,0.48611,0
0.5,0.85443,0.4861,0
0.5,0.85759,0.4861,0
0.5,0.86076,0.4861,0
0.5,0.86392,0.48611,0
0.5,0.86709,0.48612,0
0.5,0.87025,0.48612,0
0.5,0.87342,0.48613,0
0.5,0.87658,0.48613,0
0.5,0.87975,0.48613,0
0.5,0.88291,0.48613,0
0.5,0.88608,0.48613,0
0.5,0.88924,0.48612,0
0.5,0.89241,0.48612,0
0.5,0.89557,0.48611,0
0.5,0.89873,0.48611,0
0.5,0.9019,0.4861,0
0.5,0.90506,0.48608,0
0.5,0.90823,0.48607,0
0.5,0.91139,0.48605,0
0.5,0.91456,0.48601,0
0.5,0.91772,0.48595,0
0.5,0.92089,0.48585,0
0.5,0.92405,0.48569,0
0.5,0.92722,0.48546,0
0.5,0.93038,0.48518,0
0.5,0.93354,0.48484,0
0.5,0.93671,0.48444,0
0.5,0.0031646,0.51477,0
0.5,0,0.51416,0
0.5,0.0063291,0.51508,0
0.5,0.0094937,0.51523,0
0.5,0.012658,0.51531,0
0.5,0.015823,0.51535,0
0.5,0.018987,0.51537,0
0.5,0.022152,0.51537,0
0.5,0.025316,0.51537,0
0.5,0.028481,0.51537,0
0.5,0.031646,0.51537,0
0.5,0.03481,0.51537,0
0.5,0.037975,0.51537,0
0.5,0.041139,0.51537,0
0.5,0.044304,0.51537,0
0.5,0.047468,0.51537,0
0.5,0.050633,0.51537,0
0.5,0.053797,0.51537,0
0.5,0.056962,0.51537,0
0.5,0.060127,0.51537,0
0.5,0.063291,0.51536,0
0.5,0.066456,0.51536,0
0.5,0.06962,0.51536,0
0.5,0.072785,0.51536,0
0.5,0.075949,0.51536,0
0.5,0.079114,0.51536,0
0.5,0.082278,0.51536,0
0.5,0.085443,0.51536,0
0.5,0.088608,0.51536,0
0.5,0.091772,0.51536,0
0.5,0.094937,0.51536,0
0.5,0.098101,0.51536,0
0.5,0.10127,0.51536,0
0.5,0.10443,0.51536,0
0.5,0.10759,0.51536,0
0.5,0.11076,0.51536,0
0.5,0.11392,0.51536,0
0.5,0.11709,0.51536,0
0.5,0.12025,0.51536,0
0.5,0.12342,0.51536,0
0.5,0.12658,0.51536,0
0.5,0.12975,0.51536,0
0.5,0.13291,0.51536,0
0.5,0.13608,0.51536,0
0.5,0.13924,0.51536,0
0.5,0.14241,0.51536,0
0.5,0.14557,0.51536,0
0.5,0.14873,0.51536,0
0.5,0.1519,0.51536,0
0.5,0.15506,0.51536,0
0.5,0.15823,0.51536,0
0.5,0.16139,0.51536,0
0.5,0.16456,0.51536,0
0.5,0.16772,0.51536,0
0.5,0.17089,0.51536,0
0.5,0.17405,0.51536,0
0.5,0.17722,0.51536,0
0.5,0.18038,0.51536,0
0.5,0.18354,0.51536,0
0.5,0.18671,0.51536,0
0.5,0.18987,0.51536,0
0.5,0.19304,0.51536,0
0.5,0.1962,0.51536,0
0.5,0.19937,0.51536,0
0.5,0.20253,0.51536,0
0.5,0.2057,0.51536,0
0.5,0.20886,0.51536,0
0.5,0.21203,0.51536,0
0.5,0.21519,0.51536,0
0.5,0.21835,0.51536,0
0.5,0.22152,0.51536,0
0.5,0.22468,0.51536,0
0.5,0.22785,0.51536,0
0.5,0.23101,0.51536,0
0.5,0.23418,0.51536,0
0.5,0.23734,0.51536,0
0.5,0.24051,0.51536,0
0.5,0.24367,0.51536,0
0.5,0.24684,0.51536,0
0.5,0.25,0.51536,0
0.5,0.25316,0.51536,0
0.5,0.25633,0.51536,0
0.5,0.25949,0.51536,0
0.5,0.26266,0.51536,0
0.5,0.26582,0.51536,0
0.5,0.26899,0.51536,0
0.5,0.27215,0.51536,0
0.5,0.27532,0.51536,0
0.5,0.27848,0.51536,0
0.5,0.28165,0.51536,0
0.5,0.28481,0.51536,0
0.5,0.28797,0.51536,0
0.5,0.29114,0.51536,0
0.5,0.2943,0.51536,0
0.5,0.29747,0.51536,0
0.5,0.30063,0.51536,0
0.5,0.3038,0.51536,0
0.5,0.30696,0.51536,0
0.5,0.31013,0.51536,0
0.5,0.31329,0.51536,0
0.5,0.31646,0.51536,0
0.5,0.31962,0.51536,0
0.5,0.32278,0.51536,0
0.5,0.32595,0.51536,0
0.5,0.32911,0.51536,0
0.5,0.33228,0.51536,0
0.5,0.33544,0.51536,0
0.5,0.33861,0.51536,0
0.5,0.34177,0.51536,0
0.5,0.34494,0.51536,0
0.5,0.3481,0.51536,0
0.5,0.35127,0.51536,0
0.5,0.35443,0.51536,0
0.5,0.35759,0.51536,0
0.5,0.36076,0.51536,0
0.5,0.36392,0.51536,0
0.5,0.36709,0.51536,0
0.5,0.37025,0.51536,0
0.5,0.37342,0.51536,0
0.5,0.37658,0.51536,0
0.5,0.37975,0.51536,0
0.5,0.38291,0.51536,0
0.5,0.38608,0.51536,0
0.5,0.38924,0.51536,0
0.5,0.39241,0.51536,0
0.5,0.39557,0.51536,0
0.5,0.39873,0.51536,0
0.5,0.4019,0.51536,0
0.5,0.40506,0.51536,0
0.5,0.40823,0.51536,0
0.5,0.41139,0.51536,0
0.5,0.41456,0.51536,0
0.5,0.41772,0.51536,0
0.5,0.42089,0.51536,0
0.5,0.42405,0.51536,0
0.5,0.42722,0.51536,0
0.5,0.43038,0.51536,0
0.5,0.43354,0.51537,0
0.5,0.43671,0.51537,0
0.5,0.43987,0.51537,0
0.5,0.44304,0.51537,0
0.5,0.4462,0.51537,0
0.5,0.44937,0.51537,0
0.5,0.45253,0.51537,0
0.5,0.4557,0.51537,0
0.5,0.45886,0.51537,0
0.5,0.46203,0.51537,0
0.5,0.46519,0.51538,0
0.5,0.46835,0.51538,0
0.5,0.47152,0.51539,0
0.5,0.47468,0.51539,0
0.5,0.47785,0.5154,0
0.5,0.48101,0.51541,0
0.5,0.48418,0.51541,0
0.5,0.48734,0.51541,0
0.5,0.49051,0.5154,0
0.5,0.49367,0.51535,0
0.5,0.49684,0.51524,0
0.5,0.5,0.51505,0
0.5,0.50316,0.51478,0
0.5,0.50633,0.5145,0
0.5,0.50949,0.51427,0
0.5,0.51266,0.51411,0
0.5,0.51582,0.514,0
0.5,0.51899,0.51394,0
0.5,0.52215,0.5139,0
0.5,0.52532,0.51388,0
0.5,0.52848,0.51388,0
0.5,0.53165,0.51389,0
0.5,0.53481,0.51392,0
0.5,0.53797,0.51396,0
0.5,0.54114,0.51401,0
0.5,0.5443,0.51405,0
0.5,0.54747,0.51409,0
0.5,0.55063,0.51412,0
0.5,0.5538,0.51414,0
0.5,0.55696,0.51415,0
0.5,0.56013,0.51416,0
0.5,0.56329,0.51417,0
0.5,0.56646,0.51417,0
0.5,0.56962,0.51417,0
0.5,0.57278,0.51417,0
0.5,0.57595,0.51417,0
0.5,0.57911,0.51416,0
0.5,0.58228,0.51416,0
0.5,0.58544,0.51415,0
0.5,0.58861,0.51415,0
0.5,0.59177,0.51415,0
0.5,0.59494,0.51414,0
0.5,0.5981,0.51415,0
0.5,0.60127,0.51417,0
0.5,0.60443,0.51423,0
0.5,0.60759,0.51433,0
0.5,0.61076,0.5145,0
0.5,0.61392,0.5147,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51496,0
0.5,0.62342,0.51485,0
0.5,0.62658,0.51468,0
0.5,0.62975,0.51453,0
0.5,0.63291,0.51441,0
0.5,0.63608,0.51432,0
0.5,0.63924,0.51425,0
0.5,0.64241,0.5142,0
0.5,0.64557,0.51416,0
0.5,0.64873,0.51413,0
0.5,0.6519,0.5141,0
0.5,0.65506,0.51408,0
0.5,0.65823,0.51407,0
0.5,0.66139,0.51405,0
0.5,0.66456,0.51404,0
0.5,0.66772,0.51404,0
0.5,0.67089,0.51403,0
0.5,0.67405,0.51402,0
0.5,0.67722,0.51402,0
0.5,0.68038,0.51401,0
0.5,0.68354,0.51402,0
0.5,0.68671,0.51403,0
0.5,0.68987,0.51406,0
0.5,0.69304,0.51412,0
0.5,0.6962,0.51423,0
0.5,0.69937,0.51436,0
0.5,0.70253,0.51447,0
0.5,0.7057,0.51451,0
0.5,0.70886,0.51445,0
0.5,0.71203,0.51434,0
0.5,0.71519,0.51424,0
0.5,0.71835,0.51415,0
0.5,0.72152,0.51409,0
0.5,0.72468,0.51404,0
0.5,0.72785,0.51401,0
0.5,0.73101,0.51399,0
0.5,0.73418,0.51397,0
0.5,0.73734,0.51396,0
0.5,0.74051,0.51395,0
0.5,0.74367,0.51394,0
0.5,0.74684,0.51393,0
0.5,0.75,0.51393,0
0.5,0.75316,0.51392,0
0.5,0.75633,0.51392,0
0.5,0.75949,0.51392,0
0.5,0.76266,0.51392,0
0.5,0.76582,0.51392,0
0.5,0.76899,0.51392,0
0.5,0.77215,0.51394,0
0.5,0.77532,0.51396,0
0.5,0.77848,0.51398,0
0.5,0.78165,0.514,0
0.5,0.78481,0.514,0
0.5,0.78797,0.51398,0
0.5,0.79114,0.51396,0
0.5,0.7943,0.51394,0
0.5,0.79747,0.51393,0
0.5,0.80063,0.51391,0
0.5,0.8038,0.5139,0
0.5,0.80696,0.51389,0
0.5,0.81013,0.51388,0
0.5,0.81329,0.51387,0
0.5,0.81646,0.51387,0
0.5,0.81962,0.51386,0
0.5,0.82278,0.51386,0
0.5,0.82595,0.51386,0
0.5,0.82911,0.51386,0
0.5,0.83228,0.51385,0
0.5,0.83544,0.51385,0
0.5,0.83861,0.51385,0
0.5,0.84177,0.51386,0
0.5,0.84494,0.51386,0
0.5,0.8481,0.51388,0
0.5,0.85127,0.51389,0
0.5,0.85443,0.5139,0
0.5,0.85759,0.5139,0
0.5,0.86076,0.5139,0
0.5,0.86392,0.51389,0
0.5,0.86709,0.51388,0
0.5,0.87025,0.51388,0
0.5,0.87342,0.51387,0
0.5,0.87658,0.51387,0
0.5,0.87975,0.51387,0
0.5,0.88291,0.51387,0
0.5,0.88608,0.51387,0
0.5,0.88924,0.51388,0
0.5,0.89241,0.51388,0
0.5,0.89557,0.51389,0
0.5,0.89873,0.51389,0
0.5,0.9019,0.5139,0
0.5,0.90506,0.51392,0
0.5,0.90823,0.51393,0
0.5,0.91139,0.51395,0
0.5,0.91456,0.51399,0
0.5,0.91772,0.51405,0
0.5,0.92089,0.51415,0
0.5,0.92405,0.51431,0
0.5,0.92722,0.51454,0
0.5,0.93038,0.51482,0
0.5,0.93354,0.51516,0
0.5,0.93671,0.51556,0
0.5,0.93843,0.51582,0
0.5,0.93987,0.51608,0
0.5,0.94304,0.51671,0
0.5,0.9462,0.51734,0
0.5,0.94937,0.51797,0
0.5,0.95253,0.51867,0
0.5,0.95365,0.51899,0
0.5,0.9557,0.51968,0
0.5,0.95886,0.52105,0
0.5,0.96091,0.52215,0
0.5,0.96203,0.52279,0
0.5,0.96519,0.5245,0
0.5,0.96724,0.52532,0
0.5,0.96835,0.52577,0
0.5,0.97152,0.52653,0
0.5,0.97468,0.52687,0
0.5,0.97785,0.52696,0
0.5,0.98101,0.52704,0
0.5,0.98418,0.52715,0
0.5,0.98734,0.5273,0
0.5,0.99051,0.52749,0
0.5,0.99367,0.52774,0
0.5,0.99684,0.52805,0
0.5,1,0.52831,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96724,0.47468,0
0.5,0.96835,0.47423,0
0.5,0.97152,0.47347,0
0.5,0.97468,0.47313,0
0.5,0.97785,0.47304,0
0.5,0.98101,0.47296,0
0.5,0.98418,0.47285,0
0.5,0.98734,0.4727,0
0.5,0.99051,0.47251,0
0.5,0.99367,0.47226,0
0.5,0.99684,0.47195,0
0.5,1,0.47169,0
0.5,0.96091,0.47785,0
0.5,0.96203,0.47721,0
0.5,0.96519,0.4755,0
0.5,0.95365,0.48101,0
0.5,0.9557,0.48032,0
0.5,0.95886,0.47895,0
0.5,0.93842,0.48418,0
0.5,0.93987,0.48392,0
0.5,0.94304,0.48329,0
0.5,0.9462,0.48266,0
0.5,0.94937,0.48203,0
0.5,0.95253,0.48133,0
0.5,0,0.48584,0
0.5,0.0031646,0.48522,0
0.5,0.0063291,0.48492,0
0.5,0.0094937,0.48477,0
0.5,0.012658,0.48469,0
0.5,0.015823,0.48465,0
0.5,0.018987,0.48463,0
0.5,0.022152,0.48463,0
0.5,0.025316,0.48463,0
0.5,0.028481,0.48463,0
0.5,0.031646,0.48463,0
0.5,0.03481,0.48463,0
0.5,0.037975,0.48463,0
0.5,0.041139,0.48463,0
0.5,0.044304,0.48463,0
0.5,0.047468,0.48463,0
0.5,0.050633,0.48463,0
0.5,0.053797,0.48463,0
0.5,0.056962,0.48463,0
0.5,0.060127,0.48463,0
0.5,0.063291,0.48463,0
0.5,0.066456,0.48463,0
0.5,0.06962,0.48463,0
0.5,0.072785,0.48463,0
0.5,0.075949,0.48463,0
0.5,0.079114,0.48463,0
0.5,0.082278,0.48463,0
0.5,0.085443,0.48463,0
0.5,0.088608,0.48463,0
0.5,0.091772,0.48463,0
0.5,0.094937,0.48463,0
0.5,0.098101,0.48463,0
0.5,0.10127,0.48463,0
0.5,0.10443,0.48463,0
0.5,0.10759,0.48463,0
0.5,0.11076,0.48463,0
0.5,0.11392,0.48463,0
0.5,0.11709,0.48463,0
0.5,0.12025,0.48463,0
0.5,0.12342,0.48463,0
0.5,0.12658,0.48463,0
0.5,0.12975,0.48463,0
0.5,0.13291,0.48463,0
0.5,0.13608,0.48463,0
0.5,0.13924,0.48463,0
0.5,0.14241,0.48463,0
0.5,0.14557,0.48463,0
0.5,0.14873,0.48463,0
0.5,0.1519,0.48463,0
0.5,0.15506,0.48463,0
0.5,0.15823,0.48463,0
0.5,0.16139,0.48463,0
0.5,0.16456,0.48463,0
0.5,0.16772,0.48463,0
0.5,0.17089,0.48463,0
0.5,0.17405,0.48463,0
0.5,0.17722,0.48463,0
0.5,0.18038,0.48463,0
0.5,0.18354,0.48463,0
0.5,0.18671,0.48463,0
0.5,0.18987,0.48463,0
0.5,0.19304,0.48463,0
0.5,0.1962,0.48463,0
0.5,0.19937,0.48463,0
0.5,0.20253,0.48463,0
0.5,0.2057,0.48463,0
0.5,0.20886,0.48463,0
0.5,0.21203,0.48463,0
0.5,0.21519,0.48463,0
0.5,0.21835,0.48463,0
0.5,0.22152,0.48463,0
0.5,0.22468,0.48463,0
0.5,0.22785,0.48463,0
0.5,0.23101,0.48463,0
0.5,0.23418,0.48463,0
0.5,0.23734,0.48463,0
0.5,0.24051,0.48463,0
0.5,0.24367,0.48463,0
0.5,0.24684,0.48463,0
0.5,0.25,0.48463,0
0.5,0.25316,0.48463,0
0.5,0.25633,0.48463,0
0.5,0.25949,0.48463,0
0.5,0.26266,0.48463,0
0.5,0.26582,0.48463,0
0.5,0.26899,0.48463,0
0.5,0.27215,0.48463,0
0.5,0.27532,0.48463,0
0.5,0.27848,0.48463,0
0.5,0.28165,0.48463,0
0.5,0.28481,0.48463,0
0.5,0.28797,0.48463,0
0.5,0.29114,0.48463,0
0.5,0.2943,0.48463,0
0.5,0.29747,0.48463,0
0.5,0.30063,0.48463,0
0.5,0.3038,0.48463,0
0.5,0.30696,0.48463,0
0.5,0.31013,0.48463,0
0.5,0.31329,0.48463,0
0.5,0.31646,0.48463,0
0.5,0.31962,0.48462,0
0.5,0.32278,0.48462,0
0.5,0.32595,0.48462,0
0.5,0.32911,0.48462,0
0.5,0.33228,0.48462,0
0.5,0.33544,0.48462,0
0.5,0.33861,0.48462,0
0.5,0.34177,0.48462,0
0.5,0.34494,0.48462,0
0.5,0.3481,0.48462,0
0.5,0.35127,0.48462,0
0.5,0.35443,0.48462,0
0.5,0.35759,0.48462,0
0.5,0.36076,0.48462,0
0.5,0.36392,0.48462,0
0.5,0.36709,0.48462,0
0.5,0.37025,0.48462,0
0.5,0.37342,0.48462,0
0.5,0.37658,0.48462,0
0.5,0.37975,0.48462,0
0.5,0.38291,0.48462,0
0.5,0.38608,0.48462,0
0.5,0.38924,0.48462,0
0.5,0.39241,0.48462,0
0.5,0.39557,0.48462,0
0.5,0.39873,0.48462,0
0.5,0.4019,0.48462,0
0.5,0.40506,0.48462,0
0.5,0.40823,0.48462,0
0.5,0.41139,0.48462,0
0.5,0.41456,0.48462,0
0.5,0.41772,0.48462,0
0.5,0.42089,0.48462,0
0.5,0.42405,0.48462,0
0.5,0.42722,0.48462,0
0.5,0.43038,0.48462,0
0.5,0.43354,0.48462,0
0.5,0.43671,0.48462,0
0.5,0.43987,0.48462,0
0.5,0.44304,0.48462,0
0.5,0.4462,0.48462,0
0.5,0.44937,0.48462,0
0.5,0.45253,0.48462,0
0.5,0.4557,0.48461,0
0.5,0.45886,0.48461,0
0.5,0.46203,0.48461,0
0.5,0.46519,0.48461,0
0.5,0.46835,0.4846,0
0.5,0.47152,0.4846,0
0.5,0.47468,0.48459,0
0.5,0.47785,0.48459,0
0.5,0.48101,0.48458,0
0.5,0.48418,0.48458,0
0.5,0.48734,0.48458,0
0.5,0.49051,0.4846,0
0.5,0.49367,0.48465,0
0.5,0.49684,0.48476,0
0.5,0.5,0.48495,0
0.5,0.50316,0.48521,0
0.5,0.50633,0.48549,0
0.5,0.50949,0.48572,0
0.5,0.51266,0.48588,0
0.5,0.51582,0.48598,0
0.5,0.51899,0.48604,0
0.5,0.52215,0.48608,0
0.5,0.52532,0.4861,0
0.5,0.52848,0.4861,0
0.5,0.53165,0.48609,0
0.5,0.53481,0.48607,0
0.5,0.53797,0.48602,0
0.5,0.54114,0.48598,0
0.5,0.5443,0.48593,0
0.5,0.54747,0.4859,0
0.5,0.55063,0.48587,0
0.5,0.5538,0.48585,0
0.5,0.55696,0.48583,0
0.5,0.56013,0.48582,0
0.5,0.56329,0.48582,0
0.5,0.56646,0.48582,0
0.5,0.56962,0.48582,0
0.5,0.57278,0.48582,0
0.5,0.57595,0.48582,0
0.5,0.57911,0.48582,0
0.5,0.58228,0.48583,0
0.5,0.58544,0.48583,0
0.5,0.58861,0.48584,0
0.5,0.59177,0.48584,0
0.5,0.59494,0.48584,0
0.5,0.5981,0.48584,0
0.5,0.60127,0.48582,0
0.5,0.60443,0.48576,0
0.5,0.60759,0.48566,0
0.5,0.61076,0.4855,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.48511,0
0.5,0.62025,0.48504,0
0.5,0.62342,0.48515,0
0.5,0.62658,0.48531,0
0.5,0.62975,0.48546,0
0.5,0.63291,0.48558,0
0.5,0.63608,0.48567,0
0.5,0.63924,0.48574,0
0.5,0.64241,0.48579,0
0.5,0.64557,0.48583,0
0.5,0.64873,0.48586,0
0.5,0.6519,0.48589,0
0.5,0.65506,0.48591,0
0.5,0.65823,0.48592,0
0.5,0.66139,0.48593,0
0.5,0.66456,0.48594,0
0.5,0.66772,0.48595,0
0.5,0.67089,0.48596,0
0.5,0.67405,0.48596,0
0.5,0.67722,0.48597,0
0.5,0.68038,0.48597,0
0.5,0.68354,0.48596,0
0.5,0.68671,0.48595,0
0.5,0.68987,0.48592,0
0.5,0.69304,0.48586,0
0.5,0.6962,0.48577,0
0.5,0.69937,0.48564,0
0.5,0.70253,0.48552,0
0.5,0.7057,0.48548,0
0.5,0.70886,0.48554,0
0.5,0.71203,0.48565,0
0.5,0.71519,0.48575,0
0.5,0.71835,0.48583,0
0.5,0.72152,0.48589,0
0.5,0.72468,0.48594,0
0.5,0.72785,0.48597,0
0.5,0.73101,0.48599,0
0.5,0.73418,0.48601,0
0.5,0.73734,0.48602,0
0.5,0.74051,0.48603,0
0.5,0.74367,0.48604,0
0.5,0.74684,0.48604,0
0.5,0.75,0.48605,0
0.5,0.75316,0.48605,0
0.5,0.75633,0.48606,0
0.5,0.75949,0.48606,0
0.5,0.76266,0.48606,0
0.5,0.76582,0.48606,0
0.5,0.76899,0.48605,0
0.5,0.77215,0.48604,0
0.5,0.77532,0.48603,0
0.5,0.77848,0.486,0
0.5,0.78165,0.48599,0
0.5,0.78481,0.48599,0
0.5,0.78797,0.486,0
0.5,0.79114,0.48602,0
0.5,0.7943,0.48603,0
0.5,0.79747,0.48605,0
0.5,0.80063,0.48607,0
0.5,0.8038,0.48608,0
0.5,0.80696,0.48609,0
0.5,0.81013,0.4861,0
0.5,0.81329,0.4861,0
0.5,0.81646,0.48611,0
0.5,0.81962,0.48611,0
0.5,0.82278,0.48612,0
0.5,0.82595,0.48612,0
0.5,0.82911,0.48612,0
0.5,0.83228,0.48612,0
0.5,0.83544,0.48612,0
0.5,0.83861,0.48612,0
0.5,0.84177,0.48612,0
0.5,0.84494,0.48611,0
0.5,0.8481,0.4861,0
0.5,0.85127,0.48609,0
0.5,0.85443,0.48608,0
0.5,0.85759,0.48608,0
0.5,0.86076,0.48608,0
0.5,0.86392,0.48609,0
0.5,0.86709,0.48609,0
0.5,0.87025,0.4861,0
0.5,0.87342,0.4861,0
0.5,0.87658,0.48611,0
0.5,0.87975,0.48611,0
0.5,0.88291,0.48611,0
0.5,0.88608,0.48611,0
0.5,0.88924,0.4861,0
0.5,0.89241,0.4861,0
0.5,0.89557,0.48609,0
0.5,0.89873,0.48608,0
0.5,0.9019,0.48607,0
0.5,0.90506,0.48606,0
0.5,0.90823,0.48605,0
0.5,0.91139,0.48603,0
0.5,0.91456,0.48599,0
0.5,0.91772,0.48594,0
0.5,0.92089,0.48584,0
0.5,0.92405,0.48568,0
0.5,0.92722,0.48546,0
0.5,0.93038,0.48517,0
0.5,0.93354,0.48484,0
0.5,0.93671,0.48444,0
0.5,0.0031646,0.51477,0
0.5,0,0.51416,0
0.5,0.0063291,0.51508,0
0.5,0.0094937,0.51523,0
0.5,0.012658,0.51531,0
0.5,0.015823,0.51535,0
0.5,0.018987,0.51537,0
0.5,0.022152,0.51537,0
0.5,0.025316,0.51537,0
0.5,0.028481,0.51537,0
0.5,0.031646,0.51537,0
0.5,0.03481,0.51537,0
0.5,0.037975,0.51537,0
0.5,0.041139,0.51537,0
0.5,0.044304,0.51537,0
0.5,0.047468,0.51537,0
0.5,0.050633,0.51537,0
0.5,0.053797,0.51537,0
0.5,0.056962,0.51537,0
0.5,0.060127,0.51537,0
0.5,0.063291,0.51537,0
0.5,0.066456,0.51537,0
0.5,0.06962,0.51537,0
0.5,0.072785,0.51537,0
0.5,0.075949,0.51537,0
0.5,0.079114,0.51537,0
0.5,0.082278,0.51537,0
0.5,0.085443,0.51537,0
0.5,0.088608,0.51537,0
0.5,0.091772,0.51537,0
0.5,0.094937,0.51537,0
0.5,0.098101,0.51537,0
0.5,0.10127,0.51537,0
0.5,0.10443,0.51537,0
0.5,0.10759,0.51537,0
0.5,0.11076,0.51537,0
0.5,0.11392,0.51537,0
0.5,0.11709,0.51537,0
0.5,0.12025,0.51537,0
0.5,0.12342,0.51537,0
0.5,0.12658,0.51537,0
0.5,0.12975,0.51537,0
0.5,0.13291,0.51537,0
0.5,0.13608,0.51537,0
0.5,0.13924,0.51537,0
0.5,0.14241,0.51537,0
0.5,0.14557,0.51537,0
0.5,0.14873,0.51537,0
0.5,0.1519,0.51537,0
0.5,0.15506,0.51537,0
0.5,0.15823,0.51537,0
0.5,0.16139,0.51537,0
0.5,0.16456,0.51537,0
0.5,0.16772,0.51537,0
0.5,0.17089,0.51537,0
0.5,0.17405,0.51537,0
0.5,0.17722,0.51537,0
0.5,0.18038,0.51537,0
0.5,0.18354,0.51537,0
0.5,0.18671,0.51537,0
0.5,0.18987,0.51537,0
0.5,0.19304,0.51537,0
0.5,0.1962,0.51537,0
0.5,0.19937,0.51537,0
0.5,0.20253,0.51537,0
0.5,0.2057,0.51537,0
0.5,0.20886,0.51537,0
0.5,0.21203,0.51537,0
0.5,0.21519,0.51537,0
0.5,0.21835,0.51537,0
0.5,0.22152,0.51537,0
0.5,0.22468,0.51537,0
0.5,0.22785,0.51537,0
0.5,0.23101,0.51537,0
0.5,0.23418,0.51537,0
0.5,0.23734,0.51537,0
0.5,0.24051,0.51537,0
0.5,0.24367,0.51537,0
0.5,0.24684,0.51537,0
0.5,0.25,0.51537,0
0.5,0.25316,0.51537,0
0.5,0.25633,0.51537,0
0.5,0.25949,0.51537,0
0.5,0.26266,0.51537,0
0.5,0.26582,0.51537,0
0.5,0.26899,0.51537,0
0.5,0.27215,0.51537,0
0.5,0.27532,0.51537,0
0.5,0.27848,0.51537,0
0.5,0.28165,0.51537,0
0.5,0.28481,0.51537,0
0.5,0.28797,0.51537,0
0.5,0.29114,0.51537,0
0.5,0.2943,0.51537,0
0.5,0.29747,0.51537,0
0.5,0.30063,0.51537,0
0.5,0.3038,0.51537,0
0.5,0.30696,0.51537,0
0.5,0.31013,0.51537,0
0.5,0.31329,0.51537,0
0.5,0.31646,0.51537,0
0.5,0.31962,0.51537,0
0.5,0.32278,0.51537,0
0.5,0.32595,0.51537,0
0.5,0.32911,0.51537,0
0.5,0.33228,0.51537,0
0.5,0.33544,0.51538,0
0.5,0.33861,0.51538,0
0.5,0.34177,0.51538,0
0.5,0.34494,0.51538,0
0.5,0.3481,0.51538,0
0.5,0.35127,0.51538,0
0.5,0.35443,0.51538,0
0.5,0.35759,0.51538,0
0.5,0.36076,0.51538,0
0.5,0.36392,0.51538,0
0.5,0.36709,0.51538,0
0.5,0.37025,0.51538,0
0.5,0.37342,0.51538,0
0.5,0.37658,0.51538,0
0.5,0.37975,0.51538,0
0.5,0.38291,0.51538,0
0.5,0.38608,0.51538,0
0.5,0.38924,0.51538,0
0.5,0.39241,0.51538,0
0.5,0.39557,0.51538,0
0.5,0.39873,0.51538,0
0.5,0.4019,0.51538,0
0.5,0.40506,0.51538,0
0.5,0.40823,0.51538,0
0.5,0.41139,0.51538,0
0.5,0.41456,0.51538,0
0.5,0.41772,0.51538,0
0.5,0.42089,0.51538,0
0.5,0.42405,0.51538,0
0.5,0.42722,0.51538,0
0.5,0.43038,0.51538,0
0.5,0.43354,0.51538,0
0.5,0.43671,0.51538,0
0.5,0.43987,0.51538,0
0.5,0.44304,0.51538,0
0.5,0.4462,0.51538,0
0.5,0.44937,0.51538,0
0.5,0.45253,0.51538,0
0.5,0.4557,0.51538,0
0.5,0.45886,0.51539,0
0.5,0.46203,0.51539,0
0.5,0.46519,0.51539,0
0.5,0.46835,0.5154,0
0.5,0.47152,0.5154,0
0.5,0.47468,0.51541,0
0.5,0.47785,0.51541,0
0.5,0.48101,0.51542,0
0.5,0.48418,0.51542,0
0.5,0.48734,0.51542,0
0.5,0.49051,0.5154,0
0.5,0.49367,0.51535,0
0.5,0.49684,0.51524,0
0.5,0.5,0.51505,0
0.5,0.50316,0.51479,0
0.5,0.50633,0.51451,0
0.5,0.50949,0.51428,0
0.5,0.51266,0.51412,0
0.5,0.51582,0.51402,0
0.5,0.51899,0.51396,0
0.5,0.52215,0.51392,0
0.5,0.52532,0.5139,0
0.5,0.52848,0.5139,0
0.5,0.53165,0.51391,0
0.5,0.53481,0.51393,0
0.5,0.53797,0.51398,0
0.5,0.54114,0.51402,0
0.5,0.5443,0.51406,0
0.5,0.54747,0.5141,0
0.5,0.55063,0.51413,0
0.5,0.5538,0.51415,0
0.5,0.55696,0.51417,0
0.5,0.56013,0.51418,0
0.5,0.56329,0.51418,0
0.5,0.56646,0.51418,0
0.5,0.56962,0.51418,0
0.5,0.57278,0.51418,0
0.5,0.57595,0.51418,0
0.5,0.57911,0.51417,0
0.5,0.58228,0.51417,0
0.5,0.58544,0.51417,0
0.5,0.58861,0.51416,0
0.5,0.59177,0.51416,0
0.5,0.59494,0.51416,0
0.5,0.5981,0.51416,0
0.5,0.60127,0.51418,0
0.5,0.60443,0.51424,0
0.5,0.60759,0.51434,0
0.5,0.61076,0.5145,0
0.5,0.61392,0.5147,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51496,0
0.5,0.62342,0.51485,0
0.5,0.62658,0.51469,0
0.5,0.62975,0.51454,0
0.5,0.63291,0.51442,0
0.5,0.63608,0.51433,0
0.5,0.63924,0.51426,0
0.5,0.64241,0.51421,0
0.5,0.64557,0.51417,0
0.5,0.64873,0.51414,0
0.5,0.6519,0.51411,0
0.5,0.65506,0.51409,0
0.5,0.65823,0.51408,0
0.5,0.66139,0.51407,0
0.5,0.66456,0.51406,0
0.5,0.66772,0.51405,0
0.5,0.67089,0.51404,0
0.5,0.67405,0.51403,0
0.5,0.67722,0.51403,0
0.5,0.68038,0.51403,0
0.5,0.68354,0.51403,0
0.5,0.68671,0.51405,0
0.5,0.68987,0.51408,0
0.5,0.69304,0.51414,0
0.5,0.6962,0.51423,0
0.5,0.69937,0.51436,0
0.5,0.70253,0.51447,0
0.5,0.7057,0.51452,0
0.5,0.70886,0.51445,0
0.5,0.71203,0.51435,0
0.5,0.71519,0.51425,0
0.5,0.71835,0.51417,0
0.5,0.72152,0.51411,0
0.5,0.72468,0.51406,0
0.5,0.72785,0.51403,0
0.5,0.73101,0.51401,0
0.5,0.73418,0.51399,0
0.5,0.73734,0.51398,0
0.5,0.74051,0.51397,0
0.5,0.74367,0.51396,0
0.5,0.74684,0.51395,0
0.5,0.75,0.51395,0
0.5,0.75316,0.51395,0
0.5,0.75633,0.51394,0
0.5,0.75949,0.51394,0
0.5,0.76266,0.51394,0
0.5,0.76582,0.51394,0
0.5,0.76899,0.51394,0
0.5,0.77215,0.51395,0
0.5,0.77532,0.51397,0
0.5,0.77848,0.514,0
0.5,0.78165,0.51401,0
0.5,0.78481,0.51401,0
0.5,0.78797,0.514,0
0.5,0.79114,0.51398,0
0.5,0.7943,0.51396,0
0.5,0.79747,0.51395,0
0.5,0.80063,0.51393,0
0.5,0.8038,0.51392,0
0.5,0.80696,0.51391,0
0.5,0.81013,0.5139,0
0.5,0.81329,0.5139,0
0.5,0.81646,0.51389,0
0.5,0.81962,0.51389,0
0.5,0.82278,0.51388,0
0.5,0.82595,0.51388,0
0.5,0.82911,0.51388,0
0.5,0.83228,0.51388,0
0.5,0.83544,0.51387,0
0.5,0.83861,0.51388,0
0.5,0.84177,0.51388,0
0.5,0.84494,0.51388,0
0.5,0.8481,0.51389,0
0.5,0.85127,0.51391,0
0.5,0.85443,0.51392,0
0.5,0.85759,0.51392,0
0.5,0.86076,0.51392,0
0.5,0.86392,0.51391,0
0.5,0.86709,0.51391,0
0.5,0.87025,0.5139,0
0.5,0.87342,0.51389,0
0.5,0.87658,0.51389,0
0.5,0.87975,0.51389,0
0.5,0.88291,0.51389,0
0.5,0.88608,0.51389,0
0.5,0.88924,0.5139,0
0.5,0.89241,0.5139,0
0.5,0.89557,0.51391,0
0.5,0.89873,0.51392,0
0.5,0.9019,0.51393,0
0.5,0.90506,0.51394,0
0.5,0.90823,0.51395,0
0.5,0.91139,0.51397,0
0.5,0.91456,0.51401,0
0.5,0.91772,0.51406,0
0.5,0.92089,0.51416,0
0.5,0.92405,0.51432,0
0.5,0.92722,0.51454,0
0.5,0.93038,0.51483,0
0.5,0.93354,0.51516,0
0.5,0.93671,0.51556,0
0.5,0.93843,0.51582,0
0.5,0.93987,0.51608,0
0.5,0.94304,0.51671,0
0.5,0.9462,0.51734,0
0.5,0.94937,0.51797,0
0.5,0.95253,0.51867,0
0.5,0.95365,0.51899,0
0.5,0.9557,0.51968,0
0.5,0.95886,0.52105,0
0.5,0.96091,0.52215,0
0.5,0.96203,0.52279,0
0.5,0.96519,0.5245,0
0.5,0.96724,0.52532,0
0.5,0.96835,0.52577,0
0.5,0.97152,0.52653,0
0.5,0.97468,0.52687,0
0.5,0.97785,0.52696,0
0.5,0.98101,0.52704,0
0.5,0.98418,0.52715,0
0.5,0.98734,0.5273,0
0.5,0.99051,0.52749,0
0.5,0.99367,0.52774,0
0.5,0.99684,0.52805,0
0.5,1,0.52831,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96724,0.47468,0
0.5,0.96835,0.47423,0
0.5,0.97152,0.47347,0
0.5,0.97468,0.47313,0
0.5,0.97785,0.47304,0
0.5,0.98101,0.47296,0
0.5,0.98418,0.47285,0
0.5,0.98734,0.4727,0
0.5,0.99051,0.47251,0
0.5,0.99367,0.47226,0
0.5,0.99684,0.47195,0
0.5,1,0.47169,0
0.5,0.96091,0.47785,0
0.5,0.96203,0.47721,0
0.5,0.96519,0.4755,0
0.5,0.95365,0.48101,0
0.5,0.9557,0.48032,0
0.5,0.95886,0.47895,0
0.5,0.93842,0.48418,0
0.5,0.93987,0.48392,0
0.5,0.94304,0.48329,0
0.5,0.9462,0.48266,0
0.5,0.94937,0.48203,0
0.5,0.95253,0.48133,0
0.5,0,0.48582,0
0.5,0.0031646,0.48521,0
0.5,0.0063291,0.48491,0
0.5,0.0094937,0.48476,0
0.5,0.012658,0.48468,0
0.5,0.015823,0.48464,0
0.5,0.018987,0.48462,0
0.5,0.022152,0.48461,0
0.5,0.025316,0.48461,0
0.5,0.028481,0.48461,0
0.5,0.031646,0.48461,0
0.5,0.03481,0.48461,0
0.5,0.037975,0.48461,0
0.5,0.041139,0.48462,0
0.5,0.044304,0.48462,0
0.5,0.047468,0.48462,0
0.5,0.050633,0.48462,0
0.5,0.053797,0.48462,0
0.5,0.056962,0.48462,0
0.5,0.060127,0.48462,0
0.5,0.063291,0.48462,0
0.5,0.066456,0.48462,0
0.5,0.06962,0.48462,0
0.5,0.072785,0.48462,0
0.5,0.075949,0.48462,0
0.5,0.079114,0.48462,0
0.5,0.082278,0.48462,0
0.5,0.085443,0.48462,0
0.5,0.088608,0.48462,0
0.5,0.091772,0.48462,0
0.5,0.094937,0.48462,0
0.5,0.098101,0.48462,0
0.5,0.10127,0.48462,0
0.5,0.10443,0.48462,0
0.5,0.10759,0.48462,0
0.5,0.11076,0.48462,0
0.5,0.11392,0.48462,0
0.5,0.11709,0.48462,0
0.5,0.12025,0.48462,0
0.5,0.12342,0.48462,0
0.5,0.12658,0.48462,0
0.5,0.12975,0.48462,0
0.5,0.13291,0.48462,0
0.5,0.13608,0.48462,0
0.5,0.13924,0.48462,0
0.5,0.14241,0.48462,0
0.5,0.14557,0.48462,0
0.5,0.14873,0.48462,0
0.5,0.1519,0.48462,0
0.5,0.15506,0.48462,0
0.5,0.15823,0.48462,0
0.5,0.16139,0.48462,0
0.5,0.16456,0.48462,0
0.5,0.16772,0.48462,0
0.5,0.17089,0.48462,0
0.5,0.17405,0.48462,0
0.5,0.17722,0.48462,0
0.5,0.18038,0.48462,0
0.5,0.18354,0.48462,0
0.5,0.18671,0.48462,0
0.5,0.18987,0.48462,0
0.5,0.19304,0.48462,0
0.5,0.1962,0.48462,0
0.5,0.19937,0.48462,0
0.5,0.20253,0.48461,0
0.5,0.2057,0.48461,0
0.5,0.20886,0.48461,0
0.5,0.21203,0.48461,0
0.5,0.21519,0.48461,0
0.5,0.21835,0.48461,0
0.5,0.22152,0.48461,0
0.5,0.22468,0.48461,0
0.5,0.22785,0.48461,0
0.5,0.23101,0.48461,0
0.5,0.23418,0.48461,0
0.5,0.23734,0.48461,0
0.5,0.24051,0.48461,0
0.5,0.24367,0.48461,0
0.5,0.24684,0.48461,0
0.5,0.25,0.48461,0
0.5,0.25316,0.48461,0
0.5,0.25633,0.48461,0
0.5,0.25949,0.48461,0
0.5,0.26266,0.48461,0
0.5,0.26582,0.48461,0
0.5,0.26899,0.48461,0
0.5,0.27215,0.48461,0
0.5,0.27532,0.48461,0
0.5,0.27848,0.48461,0
0.5,0.28165,0.48461,0
0.5,0.28481,0.48461,0
0.5,0.28797,0.48461,0
0.5,0.29114,0.48461,0
0.5,0.2943,0.48461,0
0.5,0.29747,0.48461,0
0.5,0.30063,0.48461,0
0.5,0.3038,0.48461,0
0.5,0.30696,0.48461,0
0.5,0.31013,0.48461,0
0.5,0.31329,0.48461,0
0.5,0.31646,0.48461,0
0.5,0.31962,0.48461,0
0.5,0.32278,0.48461,0
0.5,0.32595,0.48461,0
0.5,0.32911,0.48461,0
0.5,0.33228,0.48461,0
0.5,0.33544,0.48461,0
0.5,0.33861,0.48461,0
0.5,0.34177,0.48461,0
0.5,0.34494,0.48461,0
0.5,0.3481,0.48461,0
0.5,0.35127,0.48461,0
0.5,0.35443,0.48461,0
0.5,0.35759,0.48461,0
0.5,0.36076,0.48461,0
0.5,0.36392,0.48461,0
0.5,0.36709,0.48461,0
0.5,0.37025,0.48461,0
0.5,0.37342,0.48461,0
0.5,0.37658,0.48461,0
0.5,0.37975,0.48461,0
0.5,0.38291,0.48461,0
0.5,0.38608,0.48461,0
0.5,0.38924,0.48461,0
0.5,0.39241,0.48461,0
0.5,0.39557,0.48461,0
0.5,0.39873,0.48461,0
0.5,0.4019,0.48461,0
0.5,0.40506,0.48461,0
0.5,0.40823,0.48461,0
0.5,0.41139,0.48461,0
0.5,0.41456,0.48461,0
0.5,0.41772,0.48461,0
0.5,0.42089,0.48461,0
0.5,0.42405,0.48461,0
0.5,0.42722,0.48461,0
0.5,0.43038,0.48461,0
0.5,0.43354,0.48461,0
0.5,0.43671,0.48461,0
0.5,0.43987,0.48461,0
0.5,0.44304,0.48461,0
0.5,0.4462,0.48461,0
0.5,0.44937,0.4846,0
0.5,0.45253,0.4846,0
0.5,0.4557,0.4846,0
0.5,0.45886,0.4846,0
0.5,0.46203,0.4846,0
0.5,0.46519,0.48459,0
0.5,0.46835,0.48459,0
0.5,0.47152,0.48459,0
0.5,0.47468,0.48458,0
0.5,0.47785,0.48457,0
0.5,0.48101,0.48457,0
0.5,0.48418,0.48456,0
0.5,0.48734,0.48457,0
0.5,0.49051,0.48459,0
0.5,0.49367,0.48464,0
0.5,0.49684,0.48475,0
0.5,0.5,0.48494,0
0.5,0.50316,0.4852,0
0.5,0.50633,0.48548,0
0.5,0.50949,0.4857,0
0.5,0.51266,0.48586,0
0.5,0.51582,0.48596,0
0.5,0.51899,0.48602,0
0.5,0.52215,0.48606,0
0.5,0.52532,0.48608,0
0.5,0.52848,0.48608,0
0.5,0.53165,0.48607,0
0.5,0.53481,0.48605,0
0.5,0.53797,0.48601,0
0.5,0.54114,0.48597,0
0.5,0.5443,0.48592,0
0.5,0.54747,0.48589,0
0.5,0.55063,0.48586,0
0.5,0.5538,0.48584,0
0.5,0.55696,0.48582,0
0.5,0.56013,0.48581,0
0.5,0.56329,0.48581,0
0.5,0.56646,0.48581,0
0.5,0.56962,0.48581,0
0.5,0.57278,0.48581,0
0.5,0.57595,0.48581,0
0.5,0.57911,0.48581,0
0.5,0.58228,0.48582,0
0.5,0.58544,0.48582,0
0.5,0.58861,0.48583,0
0.5,0.59177,0.48583,0
0.5,0.59494,0.48583,0
0.5,0.5981,0.48583,0
0.5,0.60127,0.4858,0
0.5,0.60443,0.48575,0
0.5,0.60759,0.48565,0
0.5,0.61076,0.48549,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.48511,0
0.5,0.62025,0.48504,0
0.5,0.62342,0.48515,0
0.5,0.62658,0.4853,0
0.5,0.62975,0.48545,0
0.5,0.63291,0.48557,0
0.5,0.63608,0.48566,0
0.5,0.63924,0.48573,0
0.5,0.64241,0.48578,0
0.5,0.64557,0.48582,0
0.5,0.64873,0.48585,0
0.5,0.6519,0.48587,0
0.5,0.65506,0.48589,0
0.5,0.65823,0.48591,0
0.5,0.66139,0.48592,0
0.5,0.66456,0.48593,0
0.5,0.66772,0.48593,0
0.5,0.67089,0.48594,0
0.5,0.67405,0.48594,0
0.5,0.67722,0.48595,0
0.5,0.68038,0.48595,0
0.5,0.68354,0.48595,0
0.5,0.68671,0.48593,0
0.5,0.68987,0.48591,0
0.5,0.69304,0.48585,0
0.5,0.6962,0.48576,0
0.5,0.69937,0.48564,0
0.5,0.70253,0.48552,0
0.5,0.7057,0.48548,0
0.5,0.70886,0.48554,0
0.5,0.71203,0.48564,0
0.5,0.71519,0.48573,0
0.5,0.71835,0.48581,0
0.5,0.72152,0.48587,0
0.5,0.72468,0.48592,0
0.5,0.72785,0.48595,0
0.5,0.73101,0.48597,0
0.5,0.73418,0.48599,0
0.5,0.73734,0.486,0
0.5,0.74051,0.48601,0
0.5,0.74367,0.48602,0
0.5,0.74684,0.48602,0
0.5,0.75,0.48603,0
0.5,0.75316,0.48603,0
0.5,0.75633,0.48604,0
0.5,0.75949,0.48604,0
0.5,0.76266,0.48604,0
0.5,0.76582,0.48604,0
0.5,0.76899,0.48604,0
0.5,0.77215,0.48603,0
0.5,0.77532,0.48601,0
0.5,0.77848,0.48599,0
0.5,0.78165,0.48597,0
0.5,0.78481,0.48597,0
0.5,0.78797,0.48598,0
0.5,0.79114,0.486,0
0.5,0.7943,0.48602,0
0.5,0.79747,0.48603,0
0.5,0.80063,0.48605,0
0.5,0.8038,0.48606,0
0.5,0.80696,0.48607,0
0.5,0.81013,0.48608,0
0.5,0.81329,0.48608,0
0.5,0.81646,0.48609,0
0.5,0.81962,0.48609,0
0.5,0.82278,0.4861,0
0.5,0.82595,0.4861,0
0.5,0.82911,0.4861,0
0.5,0.83228,0.4861,0
0.5,0.83544,0.4861,0
0.5,0.83861,0.4861,0
0.5,0.84177,0.4861,0
0.5,0.84494,0.48609,0
0.5,0.8481,0.48609,0
0.5,0.85127,0.48607,0
0.5,0.85443,0.48606,0
0.5,0.85759,0.48606,0
0.5,0.86076,0.48606,0
0.5,0.86392,0.48607,0
0.5,0.86709,0.48607,0
0.5,0.87025,0.48608,0
0.5,0.87342,0.48608,0
0.5,0.87658,0.48609,0
0.5,0.87975,0.48609,0
0.5,0.88291,0.48609,0
0.5,0.88608,0.48609,0
0.5,0.88924,0.48608,0
0.5,0.89241,0.48608,0
0.5,0.89557,0.48607,0
0.5,0.89873,0.48606,0
0.5,0.9019,0.48605,0
0.5,0.90506,0.48604,0
0.5,0.90823,0.48603,0
0.5,0.91139,0.48601,0
0.5,0.91456,0.48598,0
0.5,0.91772,0.48592,0
0.5,0.92089,0.48582,0
0.5,0.92405,0.48567,0
0.5,0.92722,0.48545,0
0.5,0.93038,0.48517,0
0.5,0.93354,0.48484,0
0.5,0.93671,0.48444,0
0.5,0.0031646,0.51479,0
0.5,0,0.51418,0
0.5,0.0063291,0.51509,0
0.5,0.0094937,0.51524,0
0.5,0.012658,0.51532,0
0.5,0.015823,0.51536,0
0.5,0.018987,0.51538,0
0.5,0.022152,0.51539,0
0.5,0.025316,0.51539,0
0.5,0.028481,0.51539,0
0.5,0.031646,0.51539,0
0.5,0.03481,0.51539,0
0.5,0.037975,0.51539,0
0.5,0.041139,0.51538,0
0.5,0.044304,0.51538,0
0.5,0.047468,0.51538,0
0.5,0.050633,0.51538,0
0.5,0.053797,0.51538,0
0.5,0.056962,0.51538,0
0.5,0.060127,0.51538,0
0.5,0.063291,0.51538,0
0.5,0.066456,0.51538,0
0.5,0.06962,0.51538,0
0.5,0.072785,0.51538,0
0.5,0.075949,0.51538,0
0.5,0.079114,0.51538,0
0.5,0.082278,0.51538,0
0.5,0.085443,0.51538,0
0.5,0.088608,0.51538,0
0.5,0.091772,0.51538,0
0.5,0.094937,0.51538,0
0.5,0.098101,0.51538,0
0.5,0.10127,0.51538,0
0.5,0.10443,0.51538,0
0.5,0.10759,0.51538,0
0.5,0.11076,0.51538,0
0.5,0.11392,0.51538,0
0.5,0.11709,0.51538,0
0.5,0.12025,0.51538,0
0.5,0.12342,0.51538,0
0.5,0.12658,0.51538,0
0.5,0.12975,0.51538,0
0.5,0.13291,0.51538,0
0.5,0.13608,0.51538,0
0.5,0.13924,0.51538,0
0.5,0.14241,0.51538,0
0.5,0.14557,0.51538,0
0.5,0.14873,0.51538,0
0.5,0.1519,0.51538,0
0.5,0.15506,0.51538,0
0.5,0.15823,0.51538,0
0.5,0.16139,0.51538,0
0.5,0.16456,0.51538,0
0.5,0.16772,0.51538,0
0.5,0.17089,0.51538,0
0.5,0.17405,0.51538,0
0.5,0.17722,0.51538,0
0.5,0.18038,0.51538,0
0.5,0.18354,0.51538,0
0.5,0.18671,0.51538,0
0.5,0.18987,0.51538,0
0.5,0.19304,0.51538,0
0.5,0.1962,0.51538,0
0.5,0.19937,0.51538,0
0.5,0.20253,0.51538,0
0.5,0.2057,0.51538,0
0.5,0.20886,0.51539,0
0.5,0.21203,0.51539,0
0.5,0.21519,0.51539,0
0.5,0.21835,0.51539,0
0.5,0.22152,0.51539,0
0.5,0.22468,0.51539,0
0.5,0.22785,0.51539,0
0.5,0.23101,0.51539,0
0.5,0.23418,0.51539,0
0.5,0.23734,0.51539,0
0.5,0.24051,0.51539,0
0.5,0.24367,0.51539,0
0.5,0.24684,0.51539,0
0.5,0.25,0.51539,0
0.5,0.25316,0.51539,0
0.5,0.25633,0.51539,0
0.5,0.25949,0.51539,0
0.5,0.26266,0.51539,0
0.5,0.26582,0.51539,0
0.5,0.26899,0.51539,0
0.5,0.27215,0.51539,0
0.5,0.27532,0.51539,0
0.5,0.27848,0.51539,0
0.5,0.28165,0.51539,0
0.5,0.28481,0.51539,0
0.5,0.28797,0.51539,0
0.5,0.29114,0.51539,0
0.5,0.2943,0.51539,0
0.5,0.29747,0.51539,0
0.5,0.30063,0.51539,0
0.5,0.3038,0.51539,0
0.5,0.30696,0.51539,0
0.5,0.31013,0.51539,0
0.5,0.31329,0.51539,0
0.5,0.31646,0.51539,0
0.5,0.31962,0.51539,0
0.5,0.32278,0.51539,0
0.5,0.32595,0.51539,0
0.5,0.32911,0.51539,0
0.5,0.33228,0.51539,0
0.5,0.33544,0.51539,0
0.5,0.33861,0.51539,0
0.5,0.34177,0.51539,0
0.5,0.34494,0.51539,0
0.5,0.3481,0.51539,0
0.5,0.35127,0.51539,0
0.5,0.35443,0.51539,0
0.5,0.35759,0.51539,0
0.5,0.36076,0.51539,0
0.5,0.36392,0.51539,0
0.5,0.36709,0.51539,0
0.5,0.37025,0.51539,0
0.5,0.37342,0.51539,0
0.5,0.37658,0.51539,0
0.5,0.37975,0.51539,0
0.5,0.38291,0.51539,0
0.5,0.38608,0.51539,0
0.5,0.38924,0.51539,0
0.5,0.39241,0.51539,0
0.5,0.39557,0.51539,0
0.5,0.39873,0.51539,0
0.5,0.4019,0.51539,0
0.5,0.40506,0.51539,0
0.5,0.40823,0.51539,0
0.5,0.41139,0.51539,0
0.5,0.41456,0.51539,0
0.5,0.41772,0.51539,0
0.5,0.42089,0.51539,0
0.5,0.42405,0.51539,0
0.5,0.42722,0.51539,0
0.5,0.43038,0.51539,0
0.5,0.43354,0.51539,0
0.5,0.43671,0.51539,0
0.5,0.43987,0.51539,0
0.5,0.44304,0.51539,0
0.5,0.4462,0.51539,0
0.5,0.44937,0.5154,0
0.5,0.45253,0.5154,0
0.5,0.4557,0.5154,0
0.5,0.45886,0.5154,0
0.5,0.46203,0.5154,0
0.5,0.46519,0.51541,0
0.5,0.46835,0.51541,0
0.5,0.47152,0.51541,0
0.5,0.47468,0.51542,0
0.5,0.47785,0.51543,0
0.5,0.48101,0.51543,0
0.5,0.48418,0.51544,0
0.5,0.48734,0.51543,0
0.5,0.49051,0.51541,0
0.5,0.49367,0.51536,0
0.5,0.49684,0.51525,0
0.5,0.5,0.51506,0
0.5,0.50316,0.5148,0
0.5,0.50633,0.51452,0
0.5,0.50949,0.5143,0
0.5,0.51266,0.51414,0
0.5,0.51582,0.51404,0
0.5,0.51899,0.51398,0
0.5,0.52215,0.51394,0
0.5,0.52532,0.51392,0
0.5,0.52848,0.51391,0
0.5,0.53165,0.51392,0
0.5,0.53481,0.51395,0
0.5,0.53797,0.51399,0
0.5,0.54114,0.51403,0
0.5,0.5443,0.51408,0
0.5,0.54747,0.51411,0
0.5,0.55063,0.51414,0
0.5,0.5538,0.51416,0
0.5,0.55696,0.51418,0
0.5,0.56013,0.51419,0
0.5,0.56329,0.51419,0
0.5,0.56646,0.51419,0
0.5,0.56962,0.51419,0
0.5,0.57278,0.51419,0
0.5,0.57595,0.51419,0
0.5,0.57911,0.51419,0
0.5,0.58228,0.51418,0
0.5,0.58544,0.51418,0
0.5,0.58861,0.51417,0
0.5,0.59177,0.51417,0
0.5,0.59494,0.51417,0
0.5,0.5981,0.51417,0
0.5,0.60127,0.51419,0
0.5,0.60443,0.51425,0
0.5,0.60759,0.51435,0
0.5,0.61076,0.51451,0
0.5,0.61392,0.51471,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51496,0
0.5,0.62342,0.51485,0
0.5,0.62658,0.51469,0
0.5,0.62975,0.51455,0
0.5,0.63291,0.51443,0
0.5,0.63608,0.51434,0
0.5,0.63924,0.51427,0
0.5,0.64241,0.51422,0
0.5,0.64557,0.51418,0
0.5,0.64873,0.51415,0
0.5,0.6519,0.51413,0
0.5,0.65506,0.51411,0
0.5,0.65823,0.51409,0
0.5,0.66139,0.51408,0
0.5,0.66456,0.51407,0
0.5,0.66772,0.51407,0
0.5,0.67089,0.51406,0
0.5,0.67405,0.51405,0
0.5,0.67722,0.51405,0
0.5,0.68038,0.51405,0
0.5,0.68354,0.51405,0
0.5,0.68671,0.51406,0
0.5,0.68987,0.51409,0
0.5,0.69304,0.51415,0
0.5,0.6962,0.51424,0
0.5,0.69937,0.51436,0
0.5,0.70253,0.51448,0
0.5,0.7057,0.51452,0
0.5,0.70886,0.51446,0
0.5,0.71203,0.51436,0
0.5,0.71519,0.51426,0
0.5,0.71835,0.51419,0
0.5,0.72152,0.51412,0
0.5,0.72468,0.51408,0
0.5,0.72785,0.51405,0
0.5,0.73101,0.51403,0
0.5,0.73418,0.51401,0
0.5,0.73734,0.514,0
0.5,0.74051,0.51399,0
0.5,0.74367,0.51398,0
0.5,0.74684,0.51397,0
0.5,0.75,0.51397,0
0.5,0.75316,0.51397,0
0.5,0.75633,0.51396,0
0.5,0.75949,0.51396,0
0.5,0.76266,0.51396,0
0.5,0.76582,0.51396,0
0.5,0.76899,0.51396,0
0.5,0.77215,0.51397,0
0.5,0.77532,0.51399,0
0.5,0.77848,0.51401,0
0.5,0.78165,0.51402,0
0.5,0.78481,0.51403,0
0.5,0.78797,0.51402,0
0.5,0.79114,0.514,0
0.5,0.7943,0.51398,0
0.5,0.79747,0.51397,0
0.5,0.80063,0.51395,0
0.5,0.8038,0.51394,0
0.5,0.80696,0.51393,0
0.5,0.81013,0.51392,0
0.5,0.81329,0.51392,0
0.5,0.81646,0.51391,0
0.5,0.81962,0.51391,0
0.5,0.82278,0.5139,0
0.5,0.82595,0.5139,0
0.5,0.82911,0.5139,0
0.5,0.83228,0.5139,0
0.5,0.83544,0.51389,0
0.5,0.83861,0.5139,0
0.5,0.84177,0.5139,0
0.5,0.84494,0.5139,0
0.5,0.8481,0.51391,0
0.5,0.85127,0.51393,0
0.5,0.85443,0.51393,0
0.5,0.85759,0.51394,0
0.5,0.86076,0.51394,0
0.5,0.86392,0.51393,0
0.5,0.86709,0.51393,0
0.5,0.87025,0.51392,0
0.5,0.87342,0.51391,0
0.5,0.87658,0.51391,0
0.5,0.87975,0.51391,0
0.5,0.88291,0.51391,0
0.5,0.88608,0.51391,0
0.5,0.88924,0.51392,0
0.5,0.89241,0.51392,0
0.5,0.89557,0.51393,0
0.5,0.89873,0.51394,0
0.5,0.9019,0.51395,0
0.5,0.90506,0.51396,0
0.5,0.90823,0.51397,0
0.5,0.91139,0.51399,0
0.5,0.91456,0.51402,0
0.5,0.91772,0.51408,0
0.5,0.92089,0.51418,0
0.5,0.92405,0.51433,0
0.5,0.92722,0.51455,0
0.5,0.93038,0.51483,0
0.5,0.93354,0.51516,0
0.5,0.93671,0.51556,0
0.5,0.93843,0.51582,0
0.5,0.93987,0.51608,0
0.5,0.94304,0.51671,0
0.5,0.9462,0.51734,0
0.5,0.94937,0.51797,0
0.5,0.95253,0.51867,0
0.5,0.95365,0.51899,0
0.5,0.9557,0.51968,0
0.5,0.95886,0.52105,0
0.5,0.96091,0.52215,0
0.5,0.96203,0.52279,0
0.5,0.96519,0.5245,0
0.5,0.96724,0.52532,0
0.5,0.96835,0.52577,0
0.5,0.97152,0.52653,0
0.5,0.97468,0.52687,0
0.5,0.97785,0.52696,0
0.5,0.98101,0.52704,0
0.5,0.98418,0.52715,0
0.5,0.98734,0.5273,0
0.5,0.99051,0.52749,0
0.5,0.99367,0.52774,0
0.5,0.99684,0.52805,0
0.5,1,0.52831,0


==> Data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.96724,0.47468,0
0.5,0.96835,0.47423,0
0.5,0.97152,0.47347,0
0.5,0.97468,0.47313,0
0.5,0.97785,0.47304,0
0.5,0.98101,0.47296,0
0.5,0.98418,0.47285,0
0.5,0.98734,0.4727,0
0.5,0.99051,0.47251,0
0.5,0.99367,0.47226,0
0.5,0.99684,0.47195,0
0.5,1,0.47169,0
0.5,0.96091,0.47785,0
0.5,0.96203,0.47721,0
0.5,0.96519,0.4755,0
0.5,0.95365,0.48101,0
0.5,0.9557,0.48032,0
0.5,0.95886,0.47895,0
0.5,0.93842,0.48418,0
0.5,0.93987,0.48392,0
0.5,0.94304,0.48329,0
0.5,0.9462,0.48266,0
0.5,0.94937,0.48203,0
0.5,0.95253,0.48133,0
0.5,0,0.48579,0
0.5,0.0031646,0.48518,0
0.5,0.0063291,0.48489,0
0.5,0.0094937,0.48473,0
0.5,0.012658,0.48466,0
0.5,0.015823,0.48462,0
0.5,0.018987,0.4846,0
0.5,0.022152,0.48459,0
0.5,0.025316,0.48459,0
0.5,0.028481,0.48459,0
0.5,0.031646,0.48459,0
0.5,0.03481,0.48459,0
0.5,0.037975,0.4846,0
0.5,0.041139,0.4846,0
0.5,0.044304,0.4846,0
0.5,0.047468,0.4846,0
0.5,0.050633,0.4846,0
0.5,0.053797,0.4846,0
0.5,0.056962,0.4846,0
0.5,0.060127,0.4846,0
0.5,0.063291,0.4846,0
0.5,0.066456,0.4846,0
0.5,0.06962,0.4846,0
0.5,0.072785,0.4846,0
0.5,0.075949,0.4846,0
0.5,0.079114,0.4846,0
0.5,0.082278,0.4846,0
0.5,0.085443,0.4846,0
0.5,0.088608,0.4846,0
0.5,0.091772,0.4846,0
0.5,0.094937,0.4846,0
0.5,0.098101,0.4846,0
0.5,0.10127,0.4846,0
0.5,0.10443,0.4846,0
0.5,0.10759,0.4846,0
0.5,0.11076,0.4846,0
0.5,0.11392,0.4846,0
0.5,0.11709,0.4846,0
0.5,0.12025,0.4846,0
0.5,0.12342,0.4846,0
0.5,0.12658,0.4846,0
0.5,0.12975,0.4846,0
0.5,0.13291,0.4846,0
0.5,0.13608,0.4846,0
0.5,0.13924,0.4846,0
0.5,0.14241,0.4846,0
0.5,0.14557,0.4846,0
0.5,0.14873,0.4846,0
0.5,0.1519,0.4846,0
0.5,0.15506,0.4846,0
0.5,0.15823,0.4846,0
0.5,0.16139,0.4846,0
0.5,0.16456,0.4846,0
0.5,0.16772,0.4846,0
0.5,0.17089,0.4846,0
0.5,0.17405,0.4846,0
0.5,0.17722,0.4846,0
0.5,0.18038,0.4846,0
0.5,0.18354,0.4846,0
0.5,0.18671,0.4846,0
0.5,0.18987,0.4846,0
0.5,0.19304,0.4846,0
0.5,0.1962,0.4846,0
0.5,0.19937,0.4846,0
0.5,0.20253,0.4846,0
0.5,0.2057,0.4846,0
0.5,0.20886,0.4846,0
0.5,0.21203,0.4846,0
0.5,0.21519,0.4846,0
0.5,0.21835,0.4846,0
0.5,0.22152,0.4846,0
0.5,0.22468,0.4846,0
0.5,0.22785,0.4846,0
0.5,0.23101,0.4846,0
0.5,0.23418,0.4846,0
0.5,0.23734,0.4846,0
0.5,0.24051,0.4846,0
0.5,0.24367,0.4846,0
0.5,0.24684,0.4846,0
0.5,0.25,0.4846,0
0.5,0.25316,0.4846,0
0.5,0.25633,0.4846,0
0.5,0.25949,0.48459,0
0.5,0.26266,0.48459,0
0.5,0.26582,0.48459,0
0.5,0.26899,0.48459,0
0.5,0.27215,0.48459,0
0.5,0.27532,0.48459,0
0.5,0.27848,0.48459,0
0.5,0.28165,0.48459,0
0.5,0.28481,0.48459,0
0.5,0.28797,0.48459,0
0.5,0.29114,0.48459,0
0.5,0.2943,0.48459,0
0.5,0.29747,0.48459,0
0.5,0.30063,0.48459,0
0.5,0.3038,0.48459,0
0.5,0.30696,0.48459,0
0.5,0.31013,0.48459,0
0.5,0.31329,0.48459,0
0.5,0.31646,0.48459,0
0.5,0.31962,0.48459,0
0.5,0.32278,0.48459,0
0.5,0.32595,0.48459,0
0.5,0.32911,0.48459,0
0.5,0.33228,0.48459,0
0.5,0.33544,0.48459,0
0.5,0.33861,0.48459,0
0.5,0.34177,0.48459,0
0.5,0.34494,0.48459,0
0.5,0.3481,0.48459,0
0.5,0.35127,0.48459,0
0.5,0.35443,0.48459,0
0.5,0.35759,0.48459,0
0.5,0.36076,0.48459,0
0.5,0.36392,0.48459,0
0.5,0.36709,0.48459,0
0.5,0.37025,0.48459,0
0.5,0.37342,0.48459,0
0.5,0.37658,0.48459,0
0.5,0.37975,0.48459,0
0.5,0.38291,0.48459,0
0.5,0.38608,0.48459,0
0.5,0.38924,0.48459,0
0.5,0.39241,0.48459,0
0.5,0.39557,0.48459,0
0.5,0.39873,0.48459,0
0.5,0.4019,0.48459,0
0.5,0.40506,0.48459,0
0.5,0.40823,0.48459,0
0.5,0.41139,0.48459,0
0.5,0.41456,0.48459,0
0.5,0.41772,0.48459,0
0.5,0.42089,0.48459,0
0.5,0.42405,0.48459,0
0.5,0.42722,0.48459,0
0.5,0.43038,0.48459,0
0.5,0.43354,0.48459,0
0.5,0.43671,0.48459,0
0.5,0.43987,0.48459,0
0.5,0.44304,0.48459,0
0.5,0.4462,0.48459,0
0.5,0.44937,0.48459,0
0.5,0.45253,0.48459,0
0.5,0.4557,0.48458,0
0.5,0.45886,0.48458,0
0.5,0.46203,0.48458,0
0.5,0.46519,0.48458,0
0.5,0.46835,0.48457,0
0.5,0.47152,0.48457,0
0.5,0.47468,0.48456,0
0.5,0.47785,0.48456,0
0.5,0.48101,0.48455,0
0.5,0.48418,0.48455,0
0.5,0.48734,0.48455,0
0.5,0.49051,0.48458,0
0.5,0.49367,0.48463,0
0.5,0.49684,0.48475,0
0.5,0.5,0.48494,0
0.5,0.50316,0.48519,0
0.5,0.50633,0.48546,0
0.5,0.50949,0.48569,0
0.5,0.51266,0.48584,0
0.5,0.51582,0.48594,0
0.5,0.51899,0.486,0
0.5,0.52215,0.48604,0
0.5,0.52532,0.48606,0
0.5,0.52848,0.48606,0
0.5,0.53165,0.48606,0
0.5,0.53481,0.48603,0
0.5,0.53797,0.486,0
0.5,0.54114,0.48595,0
0.5,0.5443,0.48591,0
0.5,0.54747,0.48588,0
0.5,0.55063,0.48585,0
0.5,0.5538,0.48583,0
0.5,0.55696,0.48581,0
0.5,0.56013,0.4858,0
0.5,0.56329,0.4858,0
0.5,0.56646,0.48579,0
0.5,0.56962,0.48579,0
0.5,0.57278,0.4858,0
0.5,0.57595,0.4858,0
0.5,0.57911,0.4858,0
0.5,0.58228,0.48581,0
0.5,0.58544,0.48581,0
0.5,0.58861,0.48582,0
0.5,0.59177,0.48582,0
0.5,0.59494,0.48582,0
0.5,0.5981,0.48581,0
0.5,0.60127,0.48579,0
0.5,0.60443,0.48574,0
0.5,0.60759,0.48564,0
0.5,0.61076,0.48549,0
0.5,0.61392,0.48529,0
0.5,0.61709,0.48511,0
0.5,0.62025,0.48504,0
0.5,0.62342,0.48515,0
0.5,0.62658,0.4853,0
0.5,0.62975,0.48544,0
0.5,0.63291,0.48556,0
0.5,0.63608,0.48564,0
0.5,0.63924,0.48571,0
0.5,0.64241,0.48576,0
0.5,0.64557,0.4858,0
0.5,0.64873,0.48583,0
0.5,0.6519,0.48585,0
0.5,0.65506,0.48587,0
0.5,0.65823,0.48588,0
0.5,0.66139,0.4859,0
0.5,0.66456,0.48591,0
0.5,0.66772,0.48591,0
0.5,0.67089,0.48592,0
0.5,0.67405,0.48592,0
0.5,0.67722,0.48593,0
0.5,0.68038,0.48593,0
0.5,0.68354,0.48593,0
0.5,0.68671,0.48592,0
0.5,0.68987,0.48589,0
0.5,0.69304,0.48584,0
0.5,0.6962,0.48575,0
0.5,0.69937,0.48563,0
0.5,0.70253,0.48552,0
0.5,0.7057,0.48547,0
0.5,0.70886,0.48553,0
0.5,0.71203,0.48562,0
0.5,0.71519,0.48572,0
0.5,0.71835,0.4858,0
0.5,0.72152,0.48585,0
0.5,0.72468,0.4859,0
0.5,0.72785,0.48593,0
0.5,0.73101,0.48595,0
0.5,0.73418,0.48597,0
0.5,0.73734,0.48598,0
0.5,0.74051,0.48599,0
0.5,0.74367,0.486,0
0.5,0.74684,0.486,0
0.5,0.75,0.48601,0
0.5,0.75316,0.48601,0
0.5,0.75633,0.48602,0
0.5,0.75949,0.48602,0
0.5,0.76266,0.48602,0
0.5,0.76582,0.48602,0
0.5,0.76899,0.48602,0
0.5,0.77215,0.48601,0
0.5,0.77532,0.48599,0
0.5,0.77848,0.48597,0
0.5,0.78165,0.48596,0
0.5,0.78481,0.48596,0
0.5,0.78797,0.48597,0
0.5,0.79114,0.48598,0
0.5,0.7943,0.486,0
0.5,0.79747,0.48601,0
0.5,0.80063,0.48603,0
0.5,0.8038,0.48604,0
0.5,0.80696,0.48605,0
0.5,0.81013,0.48606,0
0.5,0.81329,0.48606,0
0.5,0.81646,0.48607,0
0.5,0.81962,0.48607,0
0.5,0.82278,0.48608,0
0.5,0.82595,0.48608,0
0.5,0.82911,0.48608,0
0.5,0.83228,0.48608,0
0.5,0.83544,0.48608,0
0.5,0.83861,0.48608,0
0.5,0.84177,0.48608,0
0.5,0.84494,0.48607,0
0.5,0.8481,0.48606,0
0.5,0.85127,0.48605,0
0.5,0.85443,0.48604,0
0.5,0.85759,0.48604,0
0.5,0.86076,0.48604,0
0.5,0.86392,0.48605,0
0.5,0.86709,0.48605,0
0.5,0.87025,0.48606,0
0.5,0.87342,0.48606,0
0.5,0.87658,0.48607,0
0.5,0.87975,0.48607,0
0.5,0.88291,0.48607,0
0.5,0.88608,0.48606,0
0.5,0.88924,0.48606,0
0.5,0.89241,0.48606,0
0.5,0.89557,0.48605,0
0.5,0.89873,0.48604,0
0.5,0.9019,0.48603,0
0.5,0.90506,0.48602,0
0.5,0.90823,0.48601,0
0.5,0.91139,0.48599,0
0.5,0.91456,0.48596,0
0.5,0.91772,0.4859,0
0.5,0.92089,0.48581,0
0.5,0.92405,0.48566,0
0.5,0.92722,0.48545,0
0.5,0.93038,0.48517,0
0.5,0.93354,0.48484,0
0.5,0.93671,0.48444,0
0.5,0.0031646,0.51482,0
0.5,0,0.51421,0
0.5,0.0063291,0.51512,0
0.5,0.0094937,0.51527,0
0.5,0.012658,0.51534,0
0.5,0.015823,0.51538,0
0.5,0.018987,0.5154,0
0.5,0.022152,0.51541,0
0.5,0.025316,0.51541,0
0.5,0.028481,0.51541,0
0.5,0.031646,0.51541,0
0.5,0.03481,0.51541,0
0.5,0.037975,0.5154,0
0.5,0.041139,0.5154,0
0.5,0.044304,0.5154,0
0.5,0.047468,0.5154,0
0.5,0.050633,0.5154,0
0.5,0.053797,0.5154,0
0.5,0.056962,0.5154,0
0.5,0.060127,0.5154,0
0.5,0.063291,0.5154,0
0.5,0.066456,0.5154,0
0.5,0.06962,0.5154,0
0.5,0.072785,0.5154,0
0.5,0.075949,0.5154,0
0.5,0.079114,0.5154,0
0.5,0.082278,0.5154,0
0.5,0.085443,0.5154,0
0.5,0.088608,0.5154,0
0.5,0.091772,0.5154,0
0.5,0.094937,0.5154,0
0.5,0.098101,0.5154,0
0.5,0.10127,0.5154,0
0.5,0.10443,0.5154,0
0.5,0.10759,0.5154,0
0.5,0.11076,0.5154,0
0.5,0.11392,0.5154,0
0.5,0.11709,0.5154,0
0.5,0.12025,0.5154,0
0.5,0.12342,0.5154,0
0.5,0.12658,0.5154,0
0.5,0.12975,0.5154,0
0.5,0.13291,0.5154,0
0.5,0.13608,0.5154,0
0.5,0.13924,0.5154,0
0.5,0.14241,0.5154,0
0.5,0.14557,0.5154,0
0.5,0.14873,0.5154,0
0.5,0.1519,0.5154,0
0.5,0.15506,0.5154,0
0.5,0.15823,0.5154,0
0.5,0.16139,0.5154,0
0.5,0.16456,0.5154,0
0.5,0.16772,0.5154,0
0.5,0.17089,0.5154,0
0.5,0.17405,0.5154,0
0.5,0.17722,0.5154,0
0.5,0.18038,0.5154,0
0.5,0.18354,0.5154,0
0.5,0.18671,0.5154,0
0.5,0.18987,0.5154,0
0.5,0.19304,0.5154,0
0.5,0.1962,0.5154,0
0.5,0.19937,0.5154,0
0.5,0.20253,0.5154,0
0.5,0.2057,0.5154,0
0.5,0.20886,0.5154,0
0.5,0.21203,0.5154,0
0.5,0.21519,0.5154,0
0.5,0.21835,0.5154,0
0.5,0.22152,0.5154,0
0.5,0.22468,0.5154,0
0.5,0.22785,0.5154,0
0.5,0.23101,0.5154,0
0.5,0.23418,0.5154,0
0.5,0.23734,0.5154,0
0.5,0.24051,0.5154,0
0.5,0.24367,0.5154,0
0.5,0.24684,0.5154,0
0.5,0.25,0.5154,0
0.5,0.25316,0.5154,0
0.5,0.25633,0.51541,0
0.5,0.25949,0.51541,0
0.5,0.26266,0.51541,0
0.5,0.26582,0.51541,0
0.5,0.26899,0.51541,0
0.5,0.27215,0.51541,0
0.5,0.27532,0.51541,0
0.5,0.27848,0.51541,0
0.5,0.28165,0.51541,0
0.5,0.28481,0.51541,0
0.5,0.28797,0.51541,0
0.5,0.29114,0.51541,0
0.5,0.2943,0.51541,0
0.5,0.29747,0.51541,0
0.5,0.30063,0.51541,0
0.5,0.3038,0.51541,0
0.5,0.30696,0.51541,0
0.5,0.31013,0.51541,0
0.5,0.31329,0.51541,0
0.5,0.31646,0.51541,0
0.5,0.31962,0.51541,0
0.5,0.32278,0.51541,0
0.5,0.32595,0.51541,0
0.5,0.32911,0.51541,0
0.5,0.33228,0.51541,0
0.5,0.33544,0.51541,0
0.5,0.33861,0.51541,0
0.5,0.34177,0.51541,0
0.5,0.34494,0.51541,0
0.5,0.3481,0.51541,0
0.5,0.35127,0.51541,0
0.5,0.35443,0.51541,0
0.5,0.35759,0.51541,0
0.5,0.36076,0.51541,0
0.5,0.36392,0.51541,0
0.5,0.36709,0.51541,0
0.5,0.37025,0.51541,0
0.5,0.37342,0.51541,0
0.5,0.37658,0.51541,0
0.5,0.37975,0.51541,0
0.5,0.38291,0.51541,0
0.5,0.38608,0.51541,0
0.5,0.38924,0.51541,0
0.5,0.39241,0.51541,0
0.5,0.39557,0.51541,0
0.5,0.39873,0.51541,0
0.5,0.4019,0.51541,0
0.5,0.40506,0.51541,0
0.5,0.40823,0.51541,0
0.5,0.41139,0.51541,0
0.5,0.41456,0.51541,0
0.5,0.41772,0.51541,0
0.5,0.42089,0.51541,0
0.5,0.42405,0.51541,0
0.5,0.42722,0.51541,0
0.5,0.43038,0.51541,0
0.5,0.43354,0.51541,0
0.5,0.43671,0.51541,0
0.5,0.43987,0.51541,0
0.5,0.44304,0.51541,0
0.5,0.4462,0.51541,0
0.5,0.44937,0.51541,0
0.5,0.45253,0.51542,0
0.5,0.4557,0.51542,0
0.5,0.45886,0.51542,0
0.5,0.46203,0.51542,0
0.5,0.46519,0.51542,0
0.5,0.46835,0.51543,0
0.5,0.47152,0.51543,0
0.5,0.47468,0.51544,0
0.5,0.47785,0.51544,0
0.5,0.48101,0.51545,0
0.5,0.48418,0.51545,0
0.5,0.48734,0.51545,0
0.5,0.49051,0.51542,0
0.5,0.49367,0.51537,0
0.5,0.49684,0.51525,0
0.5,0.5,0.51506,0
0.5,0.50316,0.51481,0
0.5,0.50633,0.51454,0
0.5,0.50949,0.51431,0
0.5,0.51266,0.51416,0
0.5,0.51582,0.51406,0
0.5,0.51899,0.514,0
0.5,0.52215,0.51396,0
0.5,0.52532,0.51394,0
0.5,0.52848,0.51393,0
0.5,0.53165,0.51394,0
0.5,0.53481,0.51397,0
0.5,0.53797,0.514,0
0.5,0.54114,0.51405,0
0.5,0.5443,0.51409,0
0.5,0.54747,0.51412,0
0.5,0.55063,0.51415,0
0.5,0.5538,0.51417,0
0.5,0.55696,0.51419,0
0.5,0.56013,0.5142,0
0.5,0.56329,0.5142,0
0.5,0.56646,0.51421,0
0.5,0.56962,0.51421,0
0.5,0.57278,0.5142,0
0.5,0.57595,0.5142,0
0.5,0.57911,0.5142,0
0.5,0.58228,0.51419,0
0.5,0.58544,0.51419,0
0.5,0.58861,0.51418,0
0.5,0.59177,0.51418,0
0.5,0.59494,0.51418,0
0.5,0.5981,0.51419,0
0.5,0.60127,0.51421,0
0.5,0.60443,0.51426,0
0.5,0.60759,0.51436,0
0.5,0.61076,0.51451,0
0.5,0.61392,0.51471,0
0.5,0.61709,0.51489,0
0.5,0.62025,0.51496,0
0.5,0.62342,0.51485,0
0.5,0.62658,0.5147,0
0.5,0.62975,0.51456,0
0.5,0.63291,0.51444,0
0.5,0.63608,0.51435,0
0.5,0.63924,0.51429,0
0.5,0.64241,0.51424,0
0.5,0.64557,0.5142,0
0.5,0.64873,0.51417,0
0.5,0.6519,0.51415,0
0.5,0.65506,0.51413,0
0.5,0.65823,0.51411,0
0.5,0.66139,0.5141,0
0.5,0.66456,0.51409,0
0.5,0.66772,0.51409,0
0.5,0.67089,0.51408,0
0.5,0.67405,0.51407,0
0.5,0.67722,0.51407,0
0.5,0.68038,0.51407,0
0.5,0.68354,0.51407,0
0.5,0.68671,0.51408,0
0.5,0.68987,0.51411,0
0.5,0.69304,0.51416,0
0.5,0.6962,0.51425,0
0.5,0.69937,0.51437,0
0.5,0.70253,0.51448,0
0.5,0.7057,0.51452,0
0.5,0.70886,0.51447,0
0.5,0.71203,0.51437,0
0.5,0.71519,0.51428,0
0.5,0.71835,0.5142,0
0.5,0.72152,0.51414,0
0.5,0.72468,0.5141,0
0.5,0.72785,0.51407,0
0.5,0.73101,0.51405,0
0.5,0.73418,0.51403,0
0.5,0.73734,0.51402,0
0.5,0.74051,0.51401,0
0.5,0.74367,0.514,0
0.5,0.74684,0.514,0
0.5,0.75,0.51399,0
0.5,0.75316,0.51399,0
0.5,0.75633,0.51398,0
0.5,0.75949,0.51398,0
0.5,0.76266,0.51398,0
0.5,0.76582,0.51398,0
0.5,0.76899,0.51398,0
0.5,0.77215,0.51399,0
0.5,0.77532,0.514,0
0.5,0.77848,0.51402,0
0.5,0.78165,0.51404,0
0.5,0.78481,0.51404,0
0.5,0.78797,0.51403,0
0.5,0.79114,0.51402,0
0.5,0.7943,0.514,0
0.5,0.79747,0.51399,0
0.5,0.80063,0.51397,0
0.5,0.8038,0.51396,0
0.5,0.80696,0.51395,0
0.5,0.81013,0.51394,0
0.5,0.81329,0.51394,0
0.5,0.81646,0.51393,0
0.5,0.81962,0.51393,0
0.5,0.82278,0.51392,0
0.5,0.82595,0.51392,0
0.5,0.82911,0.51392,0
0.5,0.83228,0.51392,0
0.5,0.83544,0.51392,0
0.5,0.83861,0.51392,0
0.5,0.84177,0.51392,0
0.5,0.84494,0.51393,0
0.5,0.8481,0.51393,0
0.5,0.85127,0.51395,0
0.5,0.85443,0.51396,0
0.5,0.85759,0.51396,0
0.5,0.86076,0.51396,0
0.5,0.86392,0.51395,0
0.5,0.86709,0.51395,0
0.5,0.87025,0.51394,0
0.5,0.87342,0.51394,0
0.5,0.87658,0.51393,0
0.5,0.87975,0.51393,0
0.5,0.88291,0.51393,0
0.5,0.88608,0.51394,0
0.5,0.88924,0.51394,0
0.5,0.89241,0.51394,0
0.5,0.89557,0.51395,0
0.5,0.89873,0.51396,0
0.5,0.9019,0.51397,0
0.5,0.90506,0.51398,0
0.5,0.90823,0.51399,0
0.5,0.91139,0.51401,0
0.5,0.91456,0.51404,0
0.5,0.91772,0.5141,0
0.5,0.92089,0.51419,0
0.5,0.92405,0.51434,0
0.5,0.92722,0.51455,0
0.5,0.93038,0.51483,0
0.5,0.93354,0.51516,0
0.5,0.93671,0.51556,0
0.5,0.93842,0.51582,0
0.5,0.93987,0.51608,0
0.5,0.94304,0.51671,0
0.5,0.9462,0.51734,0
0.5,0.94937,0.51797,0
0.5,0.95253,0.51867,0
0.5,0.95365,0.51899,0
0.5,0.9557,0.51968,0
0.5,0.95886,0.52105,0
0.5,0.96091,0.52215,0
0.5,0.96203,0.52279,0
0.5,0.96519,0.5245,0
0.5,0.96724,0.52532,0
0.5,0.96835,0.52577,0
0.5,0.97152,0.52653,0
0.5,0.97468,0.52687,0
0.5,0.97785,0.52696,0
0.5,0.98101,0.52704,0
0.5,0.98418,0.52715,0
0.5,0.98734,0.5273,0
0.5,0.99051,0.52749,0
0.5,0.99367,0.52774,0
0.5,0.99684,0.52805,0
0.5,1,0.52831,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00195248,0.0916383,0.101983,0.0898422,0.000382208,0.0835576,0.0323909,0.0205678,1748,0,1,1,1,1
1,0.0003,-5.63819e-10,-0.0406503,6.09751e-06,0.00195248,0.270478,0.165878,0.0523594,0.000303872,0.0819858,0.033483,0.0229253,1748,0,7,1,1,1
2,0.0006,-3.24727e-09,-0.0812979,2.43894e-05,0.00195248,0.232379,0.0930189,0.0907121,0.000820992,0.0785252,0.0318669,0.0211103,1748,0,4,2,2,1
3,0.0009,-2.74818e-09,-0.121941,5.48733e-05,0.00195248,0.234614,0.0915474,0.090977,0.00112128,0.0841713,0.0300739,0.0203218,1748,0,4,2,2,1
4,0.0012,-4.3699e-09,-0.162576,9.75457e-05,0.00195248,0.237718,0.0931553,0.093429,0.00114125,0.0793951,0.032276,0.0214262,1748,0,4,2,2,1
5,0.0015,-7.55627e-09,-0.203202,0.000152401,0.0019525,0.239294,0.0946476,0.0916616,0.00108186,0.0791583,0.0296253,0.0200937,1748,0,4,2,2,1
6,0.0018,-7.41659e-09,-0.243803,0.000219421,0.00195253,0.236713,0.0949025,0.0922924,0.00139315,0.0815716,0.0307597,0.0204101,1748,0,4,2,2,1
7,0.0021,-1.02414e-08,-0.284368,0.000298583,0.00195259,0.227277,0.0923443,0.0900767,0.00157338,0.0819663,0.0302246,0.0208445,1748,0,4,2,2,1
8,0.0024,-1.56343e-08,-0.324897,0.000389869,0.0019527,0.243289,0.0942595,0.0928822,0.00171878,0.0779333,0.031787,0.0214147,1748,0,4,2,2,1
9,0.0027,-1.94364e-08,-0.365376,0.000493244,0.00195286,0.243129,0.096256,0.0947213,0.0016873,0.0816041,0.033931,0.0225917,1748,0,4,2,2,1
10,0.003,-8.33274e-10,-0.405783,0.000608672,0.00195311,0.370086,0.144734,0.138062,0.00234854,0.0843592,0.0340434,0.0229128,1748,0,6,3,3,1
11,0.0033,3.24752e-08,-0.446062,0.000735985,0.00195357,0.36542,0.142917,0.136974,0.0022953,0.0860861,0.0340419,0.0231683,1748,0,6,3,3,1
12,0.0036,2.51683e-08,-0.48614,0.000875049,0.00195434,0.545649,0.201034,0.207988,0.00317568,0.0844979,0.0327242,0.0221012,1748,0,9,5,5,1
13,0.0039,3.70221e-08,-0.525867,0.00102543,0.00195578,0.54969,0.143126,0.259457,0.00455168,0.0838019,0.0323904,0.0218883,1748,0,6,6,6,1
14,0.0042,4.98019e-08,-0.565053,0.00118658,0.00195827,0.640935,0.167449,0.303697,0.00515405,0.0840617,0.0332475,0.0227077,1748,0,7,7,7,1
15,0.0045,5.43373e-08,-0.603458,0.00135774,0.0019624,0.876115,0.234012,0.391297,0.0065152,0.0802266,0.0325627,0.0214848,1748,0,10,10,10,1
16,0.0048,3.2663e-08,-0.630355,0.00151279,0.00199368,23.7476,6.26339,11.0315,0.0567867,0.190159,0.0694236,0.0486515,1838,0,252,252,252,2
17,0.0051,1.76571e-08,-0.418137,0.00106618,0.00260339,116.736,33.4414,52.6548,0.49741,0.562623,0.196898,0.137892,2336,0,1022,1007,1007,5
18,0.0054,8.52489e-11,-0.033942,9.15937e-05,0.00345836,54.4101,18.4909,23.7378,0.52172,0.867326,0.277382,0.194075,3020,0,438,376,376,6
19,0.0057,1.21677e-10,-0.033031,9.3518e-05,0.00346645,0.284182,0.0933338,0.139624,0.00592845,0.149523,0.0457472,0.0332116,3020,0,2,2,2,1
20,0.006,1.50095e-10,-0.0318452,9.49221e-05,0.00347471,0.284022,0.0926938,0.138854,0.00476237,0.150814,0.0470897,0.0337838,3020,0,2,2,2,1


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48338,0
0.5,0.23418,0.48338,0
0.5,0.23734,0.48338,0
0.5,0.24051,0.48338,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48337,0
0.5,0.32278,0.48337,0
0.5,0.32595,0.48337,0
0.5,0.32911,0.48337,0
0.5,0.33228,0.48337,0
0.5,0.33544,0.48337,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48336,0
0.5,0.38924,0.48336,0
0.5,0.39241,0.48336,0
0.5,0.39557,0.48336,0
0.5,0.39873,0.48336,0
0.5,0.4019,0.48336,0
0.5,0.40506,0.48336,0
0.5,0.40823,0.48336,0
0.5,0.41139,0.48336,0
0.5,0.41456,0.48336,0
0.5,0.41772,0.48336,0
0.5,0.42089,0.48336,0
0.5,0.42405,0.48336,0
0.5,0.42722,0.48336,0
0.5,0.43038,0.48336,0
0.5,0.43354,0.48336,0
0.5,0.43671,0.48336,0
0.5,0.43987,0.48336,0
0.5,0.44304,0.48336,0
0.5,0.4462,0.48336,0
0.5,0.44937,0.48336,0
0.5,0.45253,0.48336,0
0.5,0.4557,0.48336,0
0.5,0.45886,0.48336,0
0.5,0.46203,0.48337,0
0.5,0.46519,0.48337,0
0.5,0.46835,0.48337,0
0.5,0.47152,0.48338,0
0.5,0.47468,0.48339,0
0.5,0.47785,0.48339,0
0.5,0.48101,0.48341,0
0.5,0.48418,0.48343,0
0.5,0.48734,0.48345,0
0.5,0.49051,0.4835,0
0.5,0.49367,0.48359,0
0.5,0.49684,0.48371,0
0.5,0.5,0.4838,0
0.5,0.50316,0.48408,0
0.5,0.50363,0.48418,0
0.5,0.50633,0.48461,0
0.5,0.50949,0.48542,0
0.5,0.51266,0.48675,0
0.5,0.51362,0.48734,0
0.5,0.51582,0.4892,0
0.5,0.51728,0.49051,0
0.5,0.51899,0.49251,0
0.5,0.51995,0.49367,0
0.5,0.52149,0.49684,0
0.5,0.52193,0.5,0
0.5,0.52149,0.50316,0
0.5,0.51995,0.50633,0
0.5,0.51899,0.50749,0
0.5,0.51728,0.50949,0
0.5,0.51582,0.5108,0
0.5,0.51362,0.51266,0
0.5,0.50633,0.51539,0
0.5,0.50363,0.51582,0
0.5,0.50949,0.51458,0
0.5,0.51266,0.51325,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51662,0
0.5,0.23418,0.51662,0
0.5,0.23734,0.51662,0
0.5,0.24051,0.51662,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51663,0
0.5,0.32278,0.51663,0
0.5,0.32595,0.51663,0
0.5,0.32911,0.51663,0
0.5,0.33228,0.51663,0
0.5,0.33544,0.51663,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51664,0
0.5,0.38924,0.51664,0
0.5,0.39241,0.51664,0
0.5,0.39557,0.51664,0
0.5,0.39873,0.51664,0
0.5,0.4019,0.51664,0
0.5,0.40506,0.51664,0
0.5,0.40823,0.51664,0
0.5,0.41139,0.51664,0
0.5,0.41456,0.51664,0
0.5,0.41772,0.51664,0
0.5,0.42089,0.51664,0
0.5,0.42405,0.51664,0
0.5,0.42722,0.51664,0
0.5,0.43038,0.51664,0
0.5,0.43354,0.51664,0
0.5,0.43671,0.51664,0
0.5,0.43987,0.51664,0
0.5,0.44304,0.51664,0
0.5,0.4462,0.51664,0
0.5,0.44937,0.51664,0
0.5,0.45253,0.51664,0
0.5,0.4557,0.51664,0
0.5,0.45886,0.51664,0
0.5,0.46203,0.51663,0
0.5,0.46519,0.51663,0
0.5,0.46835,0.51663,0
0.5,0.47152,0.51662,0
0.5,0.47468,0.51661,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.51659,0
0.5,0.48418,0.51657,0
0.5,0.48734,0.51655,0
0.5,0.49051,0.5165,0
0.5,0.49367,0.51641,0
0.5,0.49684,0.51629,0
0.5,0.5,0.5162,0
0.5,0.50316,0.51592,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48338,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48337,0
0.5,0.32278,0.48337,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48336,0
0.5,0.38924,0.48336,0
0.5,0.39241,0.48336,0
0.5,0.39557,0.48336,0
0.5,0.39873,0.48336,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48336,0
0.5,0.44937,0.48336,0
0.5,0.45253,0.48336,0
0.5,0.4557,0.48336,0
0.5,0.45886,0.48336,0
0.5,0.46203,0.48336,0
0.5,0.46519,0.48336,0
0.5,0.46835,0.48337,0
0.5,0.47152,0.48337,0
0.5,0.47468,0.48338,0
0.5,0.47785,0.48339,0
0.5,0.48101,0.4834,0
0.5,0.48418,0.48342,0
0.5,0.48734,0.48344,0
0.5,0.49051,0.48348,0
0.5,0.49367,0.48357,0
0.5,0.49684,0.48368,0
0.5,0.5,0.48377,0
0.5,0.50316,0.48402,0
0.5,0.50399,0.48418,0
0.5,0.50633,0.4845,0
0.5,0.50949,0.48514,0
0.5,0.51266,0.48604,0
0.5,0.51582,0.48729,0
0.5,0.516,0.48734,0
0.5,0.51899,0.48819,0
0.5,0.52215,0.48891,0
0.5,0.52532,0.48986,0
0.5,0.52686,0.49051,0
0.5,0.52848,0.49118,0
0.5,0.53165,0.49329,0
0.5,0.53206,0.49367,0
0.5,0.53419,0.49684,0
0.5,0.53474,0.5,0
0.5,0.53419,0.50316,0
0.5,0.53206,0.50633,0
0.5,0.52848,0.50882,0
0.5,0.52686,0.50949,0
0.5,0.53165,0.50671,0
0.5,0.51899,0.51181,0
0.5,0.516,0.51266,0
0.5,0.52215,0.51109,0
0.5,0.52532,0.51014,0
0.5,0.50633,0.5155,0
0.5,0.50399,0.51582,0
0.5,0.50949,0.51486,0
0.5,0.51266,0.51396,0
0.5,0.51582,0.51271,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51662,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51663,0
0.5,0.32278,0.51663,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51664,0
0.5,0.38924,0.51664,0
0.5,0.39241,0.51664,0
0.5,0.39557,0.51664,0
0.5,0.39873,0.51664,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51664,0
0.5,0.44937,0.51664,0
0.5,0.45253,0.51664,0
0.5,0.4557,0.51664,0
0.5,0.45886,0.51664,0
0.5,0.46203,0.51664,0
0.5,0.46519,0.51664,0
0.5,0.46835,0.51663,0
0.5,0.47152,0.51663,0
0.5,0.47468,0.51662,0
0.5,0.47785,0.51661,0
0.5,0.48101,0.5166,0
0.5,0.48418,0.51658,0
0.5,0.48734,0.51656,0
0.5,0.49051,0.51652,0
0.5,0.49367,0.51643,0
0.5,0.49684,0.51632,0
0.5,0.5,0.51623,0
0.5,0.50316,0.51598,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48356,0
0.5,0.49684,0.48367,0
0.5,0.5,0.48377,0
0.5,0.50316,0.48398,0
0.5,0.5045,0.48418,0
0.5,0.50633,0.48438,0
0.5,0.50949,0.48485,0
0.5,0.51266,0.48535,0
0.5,0.51582,0.48585,0
0.5,0.51899,0.48623,0
0.5,0.52215,0.48646,0
0.5,0.52532,0.48663,0
0.5,0.52848,0.48675,0
0.5,0.53165,0.48684,0
0.5,0.53481,0.48691,0
0.5,0.53797,0.48696,0
0.5,0.54114,0.487,0
0.5,0.5443,0.48703,0
0.5,0.54747,0.48706,0
0.5,0.55063,0.48709,0
0.5,0.5538,0.48711,0
0.5,0.55696,0.48713,0
0.5,0.56013,0.48715,0
0.5,0.56329,0.48717,0
0.5,0.56646,0.48719,0
0.5,0.56962,0.48721,0
0.5,0.57278,0.48723,0
0.5,0.57595,0.48725,0
0.5,0.57911,0.48727,0
0.5,0.58228,0.48729,0
0.5,0.58544,0.48731,0
0.5,0.58861,0.48733,0
0.5,0.58989,0.48734,0
0.5,0.59177,0.48735,0
0.5,0.59494,0.48737,0
0.5,0.5981,0.48739,0
0.5,0.60127,0.48741,0
0.5,0.60443,0.48743,0
0.5,0.60759,0.48746,0
0.5,0.61076,0.48748,0
0.5,0.61392,0.4875,0
0.5,0.61709,0.48752,0
0.5,0.62025,0.48755,0
0.5,0.62342,0.48757,0
0.5,0.62658,0.4876,0
0.5,0.62975,0.48763,0
0.5,0.63291,0.48766,0
0.5,0.63608,0.48769,0
0.5,0.63924,0.48772,0
0.5,0.64241,0.48775,0
0.5,0.64557,0.48778,0
0.5,0.64873,0.48781,0
0.5,0.6519,0.48785,0
0.5,0.65506,0.48788,0
0.5,0.65823,0.48792,0
0.5,0.66139,0.48795,0
0.5,0.66456,0.48799,0
0.5,0.66772,0.48803,0
0.5,0.67089,0.48808,0
0.5,0.67405,0.48812,0
0.5,0.67722,0.48818,0
0.5,0.68038,0.48823,0
0.5,0.68354,0.48829,0
0.5,0.68671,0.48835,0
0.5,0.68987,0.48841,0
0.5,0.69304,0.48848,0
0.5,0.6962,0.48855,0
0.5,0.69937,0.48863,0
0.5,0.70253,0.48871,0
0.5,0.7057,0.4888,0
0.5,0.70886,0.4889,0
0.5,0.71203,0.48902,0
0.5,0.71519,0.48916,0
0.5,0.71835,0.48935,0
0.5,0.72152,0.48961,0
0.5,0.72468,0.48999,0
0.5,0.72741,0.49051,0
0.5,0.72785,0.49058,0
0.5,0.73101,0.49146,0
0.5,0.73418,0.49313,0
0.5,0.73487,0.49367,0
0.5,0.73728,0.49684,0
0.5,0.73734,0.49716,0
0.5,0.73789,0.5,0
0.5,0.73734,0.50284,0
0.5,0.73728,0.50316,0
0.5,0.73487,0.50633,0
0.5,0.72785,0.50942,0
0.5,0.72741,0.50949,0
0.5,0.73101,0.50854,0
0.5,0.73418,0.50687,0
0.5,0.59177,0.51265,0
0.5,0.58989,0.51266,0
0.5,0.59494,0.51263,0
0.5,0.5981,0.51261,0
0.5,0.60127,0.51259,0
0.5,0.60443,0.51257,0
0.5,0.60759,0.51254,0
0.5,0.61076,0.51252,0
0.5,0.61392,0.5125,0
0.5,0.61709,0.51248,0
0.5,0.62025,0.51245,0
0.5,0.62342,0.51243,0
0.5,0.62658,0.5124,0
0.5,0.62975,0.51237,0
0.5,0.63291,0.51234,0
0.5,0.63608,0.51231,0
0.5,0.63924,0.51228,0
0.5,0.64241,0.51225,0
0.5,0.64557,0.51222,0
0.5,0.64873,0.51219,0
0.5,0.6519,0.51215,0
0.5,0.65506,0.51212,0
0.5,0.65823,0.51208,0
0.5,0.66139,0.51205,0
0.5,0.66456,0.51201,0
0.5,0.66772,0.51197,0
0.5,0.67089,0.51192,0
0.5,0.67405,0.51188,0
0.5,0.67722,0.51182,0
0.5,0.68038,0.51177,0
0.5,0.68354,0.51171,0
0.5,0.68671,0.51165,0
0.5,0.68987,0.51159,0
0.5,0.69304,0.51152,0
0.5,0.6962,0.51145,0
0.5,0.69937,0.51137,0
0.5,0.70253,0.51129,0
0.5,0.7057,0.5112,0
0.5,0.70886,0.5111,0
0.5,0.71203,0.51098,0
0.5,0.71519,0.51084,0
0.5,0.71835,0.51065,0
0.5,0.72152,0.51039,0
0.5,0.72468,0.51001,0
0.5,0.50633,0.51562,0
0.5,0.5045,0.51582,0
0.5,0.50949,0.51515,0
0.5,0.51266,0.51465,0
0.5,0.51582,0.51415,0
0.5,0.51899,0.51377,0
0.5,0.52215,0.51354,0
0.5,0.52532,0.51337,0
0.5,0.52848,0.51325,0
0.5,0.53165,0.51316,0
0.5,0.53481,0.51309,0
0.5,0.53797,0.51304,0
0.5,0.54114,0.513,0
0.5,0.5443,0.51297,0
0.5,0.54747,0.51294,0
0.5,0.55063,0.51291,0
0.5,0.5538,0.51289,0
0.5,0.55696,0.51287,0
0.5,0.56013,0.51285,0
0.5,0.56329,0.51283,0
0.5,0.56646,0.51281,0
0.5,0.56962,0.51279,0
0.5,0.57278,0.51277,0
0.5,0.57595,0.51275,0
0.5,0.57911,0.51273,0
0.5,0.58228,0.51271,0
0.5,0.58544,0.51269,0
0.5,0.58861,0.51267,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51644,0
0.5,0.49684,0.51633,0
0.5,0.5,0.51623,0
0.5,0.50316,0.51602,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98915,0.48101,0
0.5,0.99051,0.48071,0
0.5,0.99367,0.48011,0
0.5,0.99684,0.47962,0
0.5,1,0.47925,0
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48356,0
0.5,0.49684,0.48367,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48396,0
0.5,0.50478,0.48418,0
0.5,0.97047,0.48418,0
0.5,0.97152,0.48393,0
0.5,0.97468,0.48343,0
0.5,0.97785,0.48303,0
0.5,0.98101,0.48257,0
0.5,0.98418,0.48203,0
0.5,0.98734,0.48139,0
0.5,0.50633,0.48433,0
0.5,0.50949,0.48475,0
0.5,0.51266,0.48517,0
0.5,0.51582,0.48556,0
0.5,0.51899,0.48585,0
0.5,0.52215,0.48604,0
0.5,0.52532,0.48616,0
0.5,0.52848,0.48625,0
0.5,0.53165,0.48631,0
0.5,0.53481,0.48635,0
0.5,0.53797,0.48638,0
0.5,0.54114,0.48641,0
0.5,0.5443,0.48642,0
0.5,0.54747,0.48644,0
0.5,0.55063,0.48644,0
0.5,0.5538,0.48645,0
0.5,0.55696,0.48646,0
0.5,0.56013,0.48646,0
0.5,0.56329,0.48646,0
0.5,0.56646,0.48647,0
0.5,0.56962,0.48647,0
0.5,0.57278,0.48647,0
0.5,0.57595,0.48647,0
0.5,0.57911,0.48648,0
0.5,0.58228,0.48648,0
0.5,0.58544,0.48648,0
0.5,0.58861,0.48648,0
0.5,0.59177,0.48648,0
0.5,0.59494,0.48648,0
0.5,0.5981,0.48648,0
0.5,0.60127,0.48649,0
0.5,0.60443,0.48649,0
0.5,0.60759,0.48649,0
0.5,0.61076,0.48649,0
0.5,0.61392,0.48649,0
0.5,0.61709,0.48649,0
0.5,0.62025,0.48649,0
0.5,0.62342,0.48649,0
0.5,0.62658,0.48649,0
0.5,0.62975,0.48649,0
0.5,0.63291,0.48649,0
0.5,0.63608,0.4865,0
0.5,0.63924,0.4865,0
0.5,0.64241,0.4865,0
0.5,0.64557,0.4865,0
0.5,0.64873,0.4865,0
0.5,0.6519,0.4865,0
0.5,0.65506,0.4865,0
0.5,0.65823,0.4865,0
0.5,0.66139,0.4865,0
0.5,0.66456,0.4865,0
0.5,0.66772,0.4865,0
0.5,0.67089,0.4865,0
0.5,0.67405,0.4865,0
0.5,0.67722,0.4865,0
0.5,0.68038,0.4865,0
0.5,0.68354,0.48651,0
0.5,0.68671,0.48651,0
0.5,0.68987,0.48651,0
0.5,0.69304,0.48651,0
0.5,0.6962,0.48651,0
0.5,0.69937,0.48651,0
0.5,0.70253,0.48651,0
0.5,0.7057,0.48651,0
0.5,0.70886,0.48651,0
0.5,0.71203,0.48651,0
0.5,0.71519,0.48651,0
0.5,0.71835,0.48651,0
0.5,0.72152,0.48651,0
0.5,0.72468,0.48651,0
0.5,0.72785,0.48651,0
0.5,0.73101,0.48651,0
0.5,0.73418,0.48651,0
0.5,0.73734,0.48651,0
0.5,0.74051,0.48651,0
0.5,0.74367,0.48651,0
0.5,0.74684,0.48651,0
0.5,0.75,0.48651,0
0.5,0.75316,0.48651,0
0.5,0.75633,0.48651,0
0.5,0.75949,0.48651,0
0.5,0.76266,0.48651,0
0.5,0.76582,0.48651,0
0.5,0.76899,0.48651,0
0.5,0.77215,0.48651,0
0.5,0.77532,0.48652,0
0.5,0.77848,0.48652,0
0.5,0.78165,0.48652,0
0.5,0.78481,0.48652,0
0.5,0.78797,0.48652,0
0.5,0.79114,0.48652,0
0.5,0.7943,0.48652,0
0.5,0.79747,0.48652,0
0.5,0.80063,0.48652,0
0.5,0.8038,0.48652,0
0.5,0.80696,0.48652,0
0.5,0.81013,0.48652,0
0.5,0.81329,0.48652,0
0.5,0.81646,0.48652,0
0.5,0.81962,0.48652,0
0.5,0.82278,0.48652,0
0.5,0.82595,0.48652,0
0.5,0.82911,0.48652,0
0.5,0.83228,0.48652,0
0.5,0.83544,0.48652,0
0.5,0.83861,0.48652,0
0.5,0.84177,0.48652,0
0.5,0.84494,0.48652,0
0.5,0.8481,0.48652,0
0.5,0.85127,0.48652,0
0.5,0.85443,0.48652,0
0.5,0.85759,0.48653,0
0.5,0.86076,0.48653,0
0.5,0.86392,0.48653,0
0.5,0.86709,0.48653,0
0.5,0.87025,0.48653,0
0.5,0.87342,0.48653,0
0.5,0.87658,0.48653,0
0.5,0.87975,0.48653,0
0.5,0.88291,0.48653,0
0.5,0.88608,0.48653,0
0.5,0.88924,0.48653,0
0.5,0.89241,0.48653,0
0.5,0.89557,0.48652,0
0.5,0.89873,0.48652,0
0.5,0.9019,0.48652,0
0.5,0.90506,0.48652,0
0.5,0.90823,0.48652,0
0.5,0.91139,0.48652,0
0.5,0.91456,0.48652,0
0.5,0.91772,0.48652,0
0.5,0.92089,0.48651,0
0.5,0.92405,0.48651,0
0.5,0.92722,0.4865,0
0.5,0.93038,0.48649,0
0.5,0.93354,0.48648,0
0.5,0.93671,0.48646,0
0.5,0.93987,0.48644,0
0.5,0.94304,0.48641,0
0.5,0.9462,0.48636,0
0.5,0.94937,0.4863,0
0.5,0.95253,0.4862,0
0.5,0.9557,0.48606,0
0.5,0.95886,0.48586,0
0.5,0.96203,0.48558,0
0.5,0.96519,0.48519,0
0.5,0.96835,0.4846,0
0.5,0.50633,0.51567,0
0.5,0.50478,0.51582,0
0.5,0.50949,0.51525,0
0.5,0.51266,0.51483,0
0.5,0.51582,0.51444,0
0.5,0.51899,0.51415,0
0.5,0.52215,0.51396,0
0.5,0.52532,0.51384,0
0.5,0.52848,0.51375,0
0.5,0.53165,0.51369,0
0.5,0.53481,0.51365,0
0.5,0.53797,0.51362,0
0.5,0.54114,0.51359,0
0.5,0.5443,0.51358,0
0.5,0.54747,0.51356,0
0.5,0.55063,0.51356,0
0.5,0.5538,0.51355,0
0.5,0.55696,0.51354,0
0.5,0.56013,0.51354,0
0.5,0.56329,0.51354,0
0.5,0.56646,0.51353,0
0.5,0.56962,0.51353,0
0.5,0.57278,0.51353,0
0.5,0.57595,0.51353,0
0.5,0.57911,0.51352,0
0.5,0.58228,0.51352,0
0.5,0.58544,0.51352,0
0.5,0.58861,0.51352,0
0.5,0.59177,0.51352,0
0.5,0.59494,0.51352,0
0.5,0.5981,0.51352,0
0.5,0.60127,0.51351,0
0.5,0.60443,0.51351,0
0.5,0.60759,0.51351,0
0.5,0.61076,0.51351,0
0.5,0.61392,0.51351,0
0.5,0.61709,0.51351,0
0.5,0.62025,0.51351,0
0.5,0.62342,0.51351,0
0.5,0.62658,0.51351,0
0.5,0.62975,0.51351,0
0.5,0.63291,0.51351,0
0.5,0.63608,0.5135,0
0.5,0.63924,0.5135,0
0.5,0.64241,0.5135,0
0.5,0.64557,0.5135,0
0.5,0.64873,0.5135,0
0.5,0.6519,0.5135,0
0.5,0.65506,0.5135,0
0.5,0.65823,0.5135,0
0.5,0.66139,0.5135,0
0.5,0.66456,0.5135,0
0.5,0.66772,0.5135,0
0.5,0.67089,0.5135,0
0.5,0.67405,0.5135,0
0.5,0.67722,0.5135,0
0.5,0.68038,0.5135,0
0.5,0.68354,0.51349,0
0.5,0.68671,0.51349,0
0.5,0.68987,0.51349,0
0.5,0.69304,0.51349,0
0.5,0.6962,0.51349,0
0.5,0.69937,0.51349,0
0.5,0.70253,0.51349,0
0.5,0.7057,0.51349,0
0.5,0.70886,0.51349,0
0.5,0.71203,0.51349,0
0.5,0.71519,0.51349,0
0.5,0.71835,0.51349,0
0.5,0.72152,0.51349,0
0.5,0.72468,0.51349,0
0.5,0.72785,0.51349,0
0.5,0.73101,0.51349,0
0.5,0.73418,0.51349,0
0.5,0.73734,0.51349,0
0.5,0.74051,0.51349,0
0.5,0.74367,0.51349,0
0.5,0.74684,0.51349,0
0.5,0.75,0.51349,0
0.5,0.75316,0.51349,0
0.5,0.75633,0.51349,0
0.5,0.75949,0.51349,0
0.5,0.76266,0.51349,0
0.5,0.76582,0.51349,0
0.5,0.76899,0.51349,0
0.5,0.77215,0.51349,0
0.5,0.77532,0.51348,0
0.5,0.77848,0.51348,0
0.5,0.78165,0.51348,0
0.5,0.78481,0.51348,0
0.5,0.78797,0.51348,0
0.5,0.79114,0.51348,0
0.5,0.7943,0.51348,0
0.5,0.79747,0.51348,0
0.5,0.80063,0.51348,0
0.5,0.8038,0.51348,0
0.5,0.80696,0.51348,0
0.5,0.81013,0.51348,0
0.5,0.81329,0.51348,0
0.5,0.81646,0.51348,0
0.5,0.81962,0.51348,0
0.5,0.82278,0.51348,0
0.5,0.82595,0.51348,0
0.5,0.82911,0.51348,0
0.5,0.83228,0.51348,0
0.5,0.83544,0.51348,0
0.5,0.83861,0.51348,0
0.5,0.84177,0.51348,0
0.5,0.84494,0.51348,0
0.5,0.8481,0.51348,0
0.5,0.85127,0.51348,0
0.5,0.85443,0.51348,0
0.5,0.85759,0.51347,0
0.5,0.86076,0.51347,0
0.5,0.86392,0.51347,0
0.5,0.86709,0.51347,0
0.5,0.87025,0.51347,0
0.5,0.87342,0.51347,0
0.5,0.87658,0.51347,0
0.5,0.87975,0.51347,0
0.5,0.88291,0.51347,0
0.5,0.88608,0.51347,0
0.5,0.88924,0.51347,0
0.5,0.89241,0.51347,0
0.5,0.89557,0.51348,0
0.5,0.89873,0.51348,0
0.5,0.9019,0.51348,0
0.5,0.90506,0.51348,0
0.5,0.90823,0.51348,0
0.5,0.91139,0.51348,0
0.5,0.91456,0.51348,0
0.5,0.91772,0.51348,0
0.5,0.92089,0.51349,0
0.5,0.92405,0.51349,0
0.5,0.92722,0.5135,0
0.5,0.93038,0.51351,0
0.5,0.93354,0.51352,0
0.5,0.93671,0.51354,0
0.5,0.93987,0.51356,0
0.5,0.94304,0.51359,0
0.5,0.9462,0.51364,0
0.5,0.94937,0.5137,0
0.5,0.95253,0.5138,0
0.5,0.9557,0.51394,0
0.5,0.95886,0.51414,0
0.5,0.96203,0.51442,0
0.5,0.96519,0.51481,0
0.5,0.96835,0.5154,0
0.5,0.97047,0.51582,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51644,0
0.5,0.49684,0.51633,0
0.5,0.5,0.51624,0
0.5,0.50316,0.51604,0
0.5,0.97152,0.51607,0
0.5,0.97468,0.51657,0
0.5,0.97785,0.51697,0
0.5,0.98101,0.51743,0
0.5,0.98418,0.51797,0
0.5,0.98734,0.51861,0
0.5,0.98915,0.51899,0
0.5,0.99051,0.51929,0
0.5,0.99367,0.51989,0
0.5,0.99684,0.52038,0
0.5,1,0.52075,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98915,0.48101,0
0.5,0.99051,0.48071,0
0.5,0.99367,0.48011,0
0.5,0.99684,0.47962,0
0.5,1,0.47925,0
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48356,0
0.5,0.49684,0.48366,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48395,0
0.5,0.50491,0.48418,0
0.5,0.97047,0.48418,0
0.5,0.97152,0.48393,0
0.5,0.97468,0.48343,0
0.5,0.97785,0.48303,0
0.5,0.98101,0.48257,0
0.5,0.98418,0.48203,0
0.5,0.98734,0.48139,0
0.5,0.50633,0.48432,0
0.5,0.50949,0.48472,0
0.5,0.51266,0.48511,0
0.5,0.51582,0.48547,0
0.5,0.51899,0.48573,0
0.5,0.52215,0.48591,0
0.5,0.52532,0.48602,0
0.5,0.52848,0.4861,0
0.5,0.53165,0.48615,0
0.5,0.53481,0.48619,0
0.5,0.53797,0.48622,0
0.5,0.54114,0.48624,0
0.5,0.5443,0.48625,0
0.5,0.54747,0.48626,0
0.5,0.55063,0.48627,0
0.5,0.5538,0.48628,0
0.5,0.55696,0.48628,0
0.5,0.56013,0.48629,0
0.5,0.56329,0.48629,0
0.5,0.56646,0.48629,0
0.5,0.56962,0.4863,0
0.5,0.57278,0.4863,0
0.5,0.57595,0.4863,0
0.5,0.57911,0.4863,0
0.5,0.58228,0.4863,0
0.5,0.58544,0.4863,0
0.5,0.58861,0.4863,0
0.5,0.59177,0.48631,0
0.5,0.59494,0.48631,0
0.5,0.5981,0.48631,0
0.5,0.60127,0.48631,0
0.5,0.60443,0.48631,0
0.5,0.60759,0.48631,0
0.5,0.61076,0.48631,0
0.5,0.61392,0.48631,0
0.5,0.61709,0.48631,0
0.5,0.62025,0.48631,0
0.5,0.62342,0.48632,0
0.5,0.62658,0.48632,0
0.5,0.62975,0.48632,0
0.5,0.63291,0.48632,0
0.5,0.63608,0.48632,0
0.5,0.63924,0.48632,0
0.5,0.64241,0.48632,0
0.5,0.64557,0.48632,0
0.5,0.64873,0.48632,0
0.5,0.6519,0.48632,0
0.5,0.65506,0.48632,0
0.5,0.65823,0.48632,0
0.5,0.66139,0.48632,0
0.5,0.66456,0.48632,0
0.5,0.66772,0.48632,0
0.5,0.67089,0.48633,0
0.5,0.67405,0.48633,0
0.5,0.67722,0.48633,0
0.5,0.68038,0.48633,0
0.5,0.68354,0.48633,0
0.5,0.68671,0.48633,0
0.5,0.68987,0.48633,0
0.5,0.69304,0.48633,0
0.5,0.6962,0.48633,0
0.5,0.69937,0.48633,0
0.5,0.70253,0.48633,0
0.5,0.7057,0.48633,0
0.5,0.70886,0.48633,0
0.5,0.71203,0.48633,0
0.5,0.71519,0.48633,0
0.5,0.71835,0.48633,0
0.5,0.72152,0.48633,0
0.5,0.72468,0.48633,0
0.5,0.72785,0.48633,0
0.5,0.73101,0.48633,0
0.5,0.73418,0.48634,0
0.5,0.73734,0.48634,0
0.5,0.74051,0.48634,0
0.5,0.74367,0.48634,0
0.5,0.74684,0.48634,0
0.5,0.75,0.48634,0
0.5,0.75316,0.48634,0
0.5,0.75633,0.48634,0
0.5,0.75949,0.48634,0
0.5,0.76266,0.48634,0
0.5,0.76582,0.48634,0
0.5,0.76899,0.48634,0
0.5,0.77215,0.48634,0
0.5,0.77532,0.48634,0
0.5,0.77848,0.48634,0
0.5,0.78165,0.48634,0
0.5,0.78481,0.48634,0
0.5,0.78797,0.48634,0
0.5,0.79114,0.48634,0
0.5,0.7943,0.48634,0
0.5,0.79747,0.48634,0
0.5,0.80063,0.48634,0
0.5,0.8038,0.48634,0
0.5,0.80696,0.48634,0
0.5,0.81013,0.48634,0
0.5,0.81329,0.48634,0
0.5,0.81646,0.48634,0
0.5,0.81962,0.48634,0
0.5,0.82278,0.48634,0
0.5,0.82595,0.48634,0
0.5,0.82911,0.48634,0
0.5,0.83228,0.48634,0
0.5,0.83544,0.48634,0
0.5,0.83861,0.48635,0
0.5,0.84177,0.48635,0
0.5,0.84494,0.48635,0
0.5,0.8481,0.48635,0
0.5,0.85127,0.48635,0
0.5,0.85443,0.48635,0
0.5,0.85759,0.48635,0
0.5,0.86076,0.48635,0
0.5,0.86392,0.48635,0
0.5,0.86709,0.48635,0
0.5,0.87025,0.48635,0
0.5,0.87342,0.48635,0
0.5,0.87658,0.48635,0
0.5,0.87975,0.48635,0
0.5,0.88291,0.48635,0
0.5,0.88608,0.48635,0
0.5,0.88924,0.48635,0
0.5,0.89241,0.48635,0
0.5,0.89557,0.48635,0
0.5,0.89873,0.48635,0
0.5,0.9019,0.48635,0
0.5,0.90506,0.48634,0
0.5,0.90823,0.48634,0
0.5,0.91139,0.48634,0
0.5,0.91456,0.48634,0
0.5,0.91772,0.48634,0
0.5,0.92089,0.48634,0
0.5,0.92405,0.48633,0
0.5,0.92722,0.48633,0
0.5,0.93038,0.48632,0
0.5,0.93354,0.48631,0
0.5,0.93671,0.48629,0
0.5,0.93987,0.48627,0
0.5,0.94304,0.48624,0
0.5,0.9462,0.4862,0
0.5,0.94937,0.48614,0
0.5,0.95253,0.48606,0
0.5,0.9557,0.48593,0
0.5,0.95886,0.48575,0
0.5,0.96203,0.48552,0
0.5,0.96519,0.48517,0
0.5,0.96835,0.4846,0
0.5,0.50633,0.51568,0
0.5,0.50491,0.51582,0
0.5,0.50949,0.51528,0
0.5,0.51266,0.51489,0
0.5,0.51582,0.51453,0
0.5,0.51899,0.51427,0
0.5,0.52215,0.51409,0
0.5,0.52532,0.51398,0
0.5,0.52848,0.5139,0
0.5,0.53165,0.51385,0
0.5,0.53481,0.51381,0
0.5,0.53797,0.51378,0
0.5,0.54114,0.51376,0
0.5,0.5443,0.51375,0
0.5,0.54747,0.51373,0
0.5,0.55063,0.51373,0
0.5,0.5538,0.51372,0
0.5,0.55696,0.51372,0
0.5,0.56013,0.51371,0
0.5,0.56329,0.51371,0
0.5,0.56646,0.51371,0
0.5,0.56962,0.5137,0
0.5,0.57278,0.5137,0
0.5,0.57595,0.5137,0
0.5,0.57911,0.5137,0
0.5,0.58228,0.5137,0
0.5,0.58544,0.5137,0
0.5,0.58861,0.5137,0
0.5,0.59177,0.51369,0
0.5,0.59494,0.51369,0
0.5,0.5981,0.51369,0
0.5,0.60127,0.51369,0
0.5,0.60443,0.51369,0
0.5,0.60759,0.51369,0
0.5,0.61076,0.51369,0
0.5,0.61392,0.51369,0
0.5,0.61709,0.51369,0
0.5,0.62025,0.51369,0
0.5,0.62342,0.51368,0
0.5,0.62658,0.51368,0
0.5,0.62975,0.51368,0
0.5,0.63291,0.51368,0
0.5,0.63608,0.51368,0
0.5,0.63924,0.51368,0
0.5,0.64241,0.51368,0
0.5,0.64557,0.51368,0
0.5,0.64873,0.51368,0
0.5,0.6519,0.51368,0
0.5,0.65506,0.51368,0
0.5,0.65823,0.51368,0
0.5,0.66139,0.51368,0
0.5,0.66456,0.51368,0
0.5,0.66772,0.51368,0
0.5,0.67089,0.51367,0
0.5,0.67405,0.51367,0
0.5,0.67722,0.51367,0
0.5,0.68038,0.51367,0
0.5,0.68354,0.51367,0
0.5,0.68671,0.51367,0
0.5,0.68987,0.51367,0
0.5,0.69304,0.51367,0
0.5,0.6962,0.51367,0
0.5,0.69937,0.51367,0
0.5,0.70253,0.51367,0
0.5,0.7057,0.51367,0
0.5,0.70886,0.51367,0
0.5,0.71203,0.51367,0
0.5,0.71519,0.51367,0
0.5,0.71835,0.51367,0
0.5,0.72152,0.51367,0
0.5,0.72468,0.51367,0
0.5,0.72785,0.51367,0
0.5,0.73101,0.51367,0
0.5,0.73418,0.51366,0
0.5,0.73734,0.51366,0
0.5,0.74051,0.51366,0
0.5,0.74367,0.51366,0
0.5,0.74684,0.51366,0
0.5,0.75,0.51366,0
0.5,0.75316,0.51366,0
0.5,0.75633,0.51366,0
0.5,0.75949,0.51366,0
0.5,0.76266,0.51366,0
0.5,0.76582,0.51366,0
0.5,0.76899,0.51366,0
0.5,0.77215,0.51366,0
0.5,0.77532,0.51366,0
0.5,0.77848,0.51366,0
0.5,0.78165,0.51366,0
0.5,0.78481,0.51366,0
0.5,0.78797,0.51366,0
0.5,0.79114,0.51366,0
0.5,0.7943,0.51366,0
0.5,0.79747,0.51366,0
0.5,0.80063,0.51366,0
0.5,0.8038,0.51366,0
0.5,0.80696,0.51366,0
0.5,0.81013,0.51366,0
0.5,0.81329,0.51366,0
0.5,0.81646,0.51366,0
0.5,0.81962,0.51366,0
0.5,0.82278,0.51366,0
0.5,0.82595,0.51366,0
0.5,0.82911,0.51366,0
0.5,0.83228,0.51366,0
0.5,0.83544,0.51366,0
0.5,0.83861,0.51365,0
0.5,0.84177,0.51365,0
0.5,0.84494,0.51365,0
0.5,0.8481,0.51365,0
0.5,0.85127,0.51365,0
0.5,0.85443,0.51365,0
0.5,0.85759,0.51365,0
0.5,0.86076,0.51365,0
0.5,0.86392,0.51365,0
0.5,0.86709,0.51365,0
0.5,0.87025,0.51365,0
0.5,0.87342,0.51365,0
0.5,0.87658,0.51365,0
0.5,0.87975,0.51365,0
0.5,0.88291,0.51365,0
0.5,0.88608,0.51365,0
0.5,0.88924,0.51365,0
0.5,0.89241,0.51365,0
0.5,0.89557,0.51365,0
0.5,0.89873,0.51365,0
0.5,0.9019,0.51365,0
0.5,0.90506,0.51366,0
0.5,0.90823,0.51366,0
0.5,0.91139,0.51366,0
0.5,0.91456,0.51366,0
0.5,0.91772,0.51366,0
0.5,0.92089,0.51366,0
0.5,0.92405,0.51367,0
0.5,0.92722,0.51367,0
0.5,0.93038,0.51368,0
0.5,0.93354,0.51369,0
0.5,0.93671,0.51371,0
0.5,0.93987,0.51373,0
0.5,0.94304,0.51376,0
0.5,0.9462,0.5138,0
0.5,0.94937,0.51386,0
0.5,0.95253,0.51394,0
0.5,0.9557,0.51407,0
0.5,0.95886,0.51425,0
0.5,0.96203,0.51448,0
0.5,0.96519,0.51483,0
0.5,0.96835,0.5154,0
0.5,0.97047,0.51582,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51644,0
0.5,0.49684,0.51634,0
0.5,0.5,0.51624,0
0.5,0.50316,0.51605,0
0.5,0.97152,0.51607,0
0.5,0.97468,0.51657,0
0.5,0.97785,0.51697,0
0.5,0.98101,0.51743,0
0.5,0.98418,0.51797,0
0.5,0.98734,0.51861,0
0.5,0.98915,0.51899,0
0.5,0.99051,0.51929,0
0.5,0.99367,0.51989,0
0.5,0.99684,0.52038,0
0.5,1,0.52075,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98915,0.48101,0
0.5,0.99051,0.48071,0
0.5,0.99367,0.48011,0
0.5,0.99684,0.47962,0
0.5,1,0.47925,0
0.5,0,0.48338,0
0.5,0.0031646,0.48338,0
0.5,0.0063291,0.48338,0
0.5,0.0094937,0.48338,0
0.5,0.012658,0.48338,0
0.5,0.015823,0.48338,0
0.5,0.018987,0.48338,0
0.5,0.022152,0.48338,0
0.5,0.025316,0.48338,0
0.5,0.028481,0.48338,0
0.5,0.031646,0.48338,0
0.5,0.03481,0.48338,0
0.5,0.037975,0.48338,0
0.5,0.041139,0.48338,0
0.5,0.044304,0.48338,0
0.5,0.047468,0.48338,0
0.5,0.050633,0.48338,0
0.5,0.053797,0.48338,0
0.5,0.056962,0.48338,0
0.5,0.060127,0.48338,0
0.5,0.063291,0.48338,0
0.5,0.066456,0.48338,0
0.5,0.06962,0.48338,0
0.5,0.072785,0.48338,0
0.5,0.075949,0.48338,0
0.5,0.079114,0.48338,0
0.5,0.082278,0.48338,0
0.5,0.085443,0.48338,0
0.5,0.088608,0.48338,0
0.5,0.091772,0.48338,0
0.5,0.094937,0.48338,0
0.5,0.098101,0.48338,0
0.5,0.10127,0.48338,0
0.5,0.10443,0.48338,0
0.5,0.10759,0.48338,0
0.5,0.11076,0.48338,0
0.5,0.11392,0.48338,0
0.5,0.11709,0.48338,0
0.5,0.12025,0.48338,0
0.5,0.12342,0.48338,0
0.5,0.12658,0.48338,0
0.5,0.12975,0.48338,0
0.5,0.13291,0.48338,0
0.5,0.13608,0.48338,0
0.5,0.13924,0.48338,0
0.5,0.14241,0.48338,0
0.5,0.14557,0.48338,0
0.5,0.14873,0.48338,0
0.5,0.1519,0.48338,0
0.5,0.15506,0.48338,0
0.5,0.15823,0.48338,0
0.5,0.16139,0.48338,0
0.5,0.16456,0.48338,0
0.5,0.16772,0.48338,0
0.5,0.17089,0.48338,0
0.5,0.17405,0.48338,0
0.5,0.17722,0.48338,0
0.5,0.18038,0.48338,0
0.5,0.18354,0.48338,0
0.5,0.18671,0.48338,0
0.5,0.18987,0.48338,0
0.5,0.19304,0.48338,0
0.5,0.1962,0.48338,0
0.5,0.19937,0.48338,0
0.5,0.20253,0.48338,0
0.5,0.2057,0.48338,0
0.5,0.20886,0.48338,0
0.5,0.21203,0.48338,0
0.5,0.21519,0.48338,0
0.5,0.21835,0.48338,0
0.5,0.22152,0.48338,0
0.5,0.22468,0.48338,0
0.5,0.22785,0.48338,0
0.5,0.23101,0.48337,0
0.5,0.23418,0.48337,0
0.5,0.23734,0.48337,0
0.5,0.24051,0.48337,0
0.5,0.24367,0.48337,0
0.5,0.24684,0.48337,0
0.5,0.25,0.48337,0
0.5,0.25316,0.48337,0
0.5,0.25633,0.48337,0
0.5,0.25949,0.48337,0
0.5,0.26266,0.48337,0
0.5,0.26582,0.48337,0
0.5,0.26899,0.48337,0
0.5,0.27215,0.48337,0
0.5,0.27532,0.48337,0
0.5,0.27848,0.48337,0
0.5,0.28165,0.48337,0
0.5,0.28481,0.48337,0
0.5,0.28797,0.48337,0
0.5,0.29114,0.48337,0
0.5,0.2943,0.48337,0
0.5,0.29747,0.48337,0
0.5,0.30063,0.48337,0
0.5,0.3038,0.48337,0
0.5,0.30696,0.48337,0
0.5,0.31013,0.48337,0
0.5,0.31329,0.48337,0
0.5,0.31646,0.48337,0
0.5,0.31962,0.48336,0
0.5,0.32278,0.48336,0
0.5,0.32595,0.48336,0
0.5,0.32911,0.48336,0
0.5,0.33228,0.48336,0
0.5,0.33544,0.48336,0
0.5,0.33861,0.48336,0
0.5,0.34177,0.48336,0
0.5,0.34494,0.48336,0
0.5,0.3481,0.48336,0
0.5,0.35127,0.48336,0
0.5,0.35443,0.48336,0
0.5,0.35759,0.48336,0
0.5,0.36076,0.48336,0
0.5,0.36392,0.48336,0
0.5,0.36709,0.48336,0
0.5,0.37025,0.48336,0
0.5,0.37342,0.48336,0
0.5,0.37658,0.48336,0
0.5,0.37975,0.48336,0
0.5,0.38291,0.48336,0
0.5,0.38608,0.48335,0
0.5,0.38924,0.48335,0
0.5,0.39241,0.48335,0
0.5,0.39557,0.48335,0
0.5,0.39873,0.48335,0
0.5,0.4019,0.48335,0
0.5,0.40506,0.48335,0
0.5,0.40823,0.48335,0
0.5,0.41139,0.48335,0
0.5,0.41456,0.48335,0
0.5,0.41772,0.48335,0
0.5,0.42089,0.48335,0
0.5,0.42405,0.48335,0
0.5,0.42722,0.48335,0
0.5,0.43038,0.48335,0
0.5,0.43354,0.48335,0
0.5,0.43671,0.48335,0
0.5,0.43987,0.48335,0
0.5,0.44304,0.48335,0
0.5,0.4462,0.48335,0
0.5,0.44937,0.48335,0
0.5,0.45253,0.48335,0
0.5,0.4557,0.48335,0
0.5,0.45886,0.48335,0
0.5,0.46203,0.48335,0
0.5,0.46519,0.48335,0
0.5,0.46835,0.48336,0
0.5,0.47152,0.48336,0
0.5,0.47468,0.48336,0
0.5,0.47785,0.48337,0
0.5,0.48101,0.48339,0
0.5,0.48418,0.48341,0
0.5,0.48734,0.48343,0
0.5,0.49051,0.48347,0
0.5,0.49367,0.48355,0
0.5,0.49684,0.48366,0
0.5,0.5,0.48376,0
0.5,0.50316,0.48394,0
0.5,0.50506,0.48418,0
0.5,0.97042,0.48418,0
0.5,0.97152,0.48393,0
0.5,0.97468,0.48343,0
0.5,0.97785,0.48303,0
0.5,0.98101,0.48257,0
0.5,0.98418,0.48203,0
0.5,0.98734,0.48139,0
0.5,0.50633,0.4843,0
0.5,0.50949,0.48468,0
0.5,0.51266,0.48504,0
0.5,0.51582,0.48537,0
0.5,0.51899,0.48562,0
0.5,0.52215,0.48578,0
0.5,0.52532,0.48588,0
0.5,0.52848,0.48595,0
0.5,0.53165,0.486,0
0.5,0.53481,0.48604,0
0.5,0.53797,0.48606,0
0.5,0.54114,0.48608,0
0.5,0.5443,0.48609,0
0.5,0.54747,0.4861,0
0.5,0.55063,0.48611,0
0.5,0.5538,0.48612,0
0.5,0.55696,0.48612,0
0.5,0.56013,0.48612,0
0.5,0.56329,0.48613,0
0.5,0.56646,0.48613,0
0.5,0.56962,0.48613,0
0.5,0.57278,0.48613,0
0.5,0.57595,0.48614,0
0.5,0.57911,0.48614,0
0.5,0.58228,0.48614,0
0.5,0.58544,0.48614,0
0.5,0.58861,0.48614,0
0.5,0.59177,0.48614,0
0.5,0.59494,0.48614,0
0.5,0.5981,0.48614,0
0.5,0.60127,0.48614,0
0.5,0.60443,0.48614,0
0.5,0.60759,0.48615,0
0.5,0.61076,0.48615,0
0.5,0.61392,0.48615,0
0.5,0.61709,0.48615,0
0.5,0.62025,0.48615,0
0.5,0.62342,0.48615,0
0.5,0.62658,0.48615,0
0.5,0.62975,0.48615,0
0.5,0.63291,0.48615,0
0.5,0.63608,0.48615,0
0.5,0.63924,0.48615,0
0.5,0.64241,0.48615,0
0.5,0.64557,0.48615,0
0.5,0.64873,0.48615,0
0.5,0.6519,0.48616,0
0.5,0.65506,0.48616,0
0.5,0.65823,0.48616,0
0.5,0.66139,0.48616,0
0.5,0.66456,0.48616,0
0.5,0.66772,0.48616,0
0.5,0.67089,0.48616,0
0.5,0.67405,0.48616,0
0.5,0.67722,0.48616,0
0.5,0.68038,0.48616,0
0.5,0.68354,0.48616,0
0.5,0.68671,0.48616,0
0.5,0.68987,0.48616,0
0.5,0.69304,0.48616,0
0.5,0.6962,0.48616,0
0.5,0.69937,0.48616,0
0.5,0.70253,0.48616,0
0.5,0.7057,0.48616,0
0.5,0.70886,0.48616,0
0.5,0.71203,0.48616,0
0.5,0.71519,0.48616,0
0.5,0.71835,0.48617,0
0.5,0.72152,0.48617,0
0.5,0.72468,0.48617,0
0.5,0.72785,0.48617,0
0.5,0.73101,0.48617,0
0.5,0.73418,0.48617,0
0.5,0.73734,0.48617,0
0.5,0.74051,0.48617,0
0.5,0.74367,0.48617,0
0.5,0.74684,0.48617,0
0.5,0.75,0.48617,0
0.5,0.75316,0.48617,0
0.5,0.75633,0.48617,0
0.5,0.75949,0.48617,0
0.5,0.76266,0.48617,0
0.5,0.76582,0.48617,0
0.5,0.76899,0.48617,0
0.5,0.77215,0.48617,0
0.5,0.77532,0.48617,0
0.5,0.77848,0.48617,0
0.5,0.78165,0.48617,0
0.5,0.78481,0.48617,0
0.5,0.78797,0.48617,0
0.5,0.79114,0.48617,0
0.5,0.7943,0.48617,0
0.5,0.79747,0.48617,0
0.5,0.80063,0.48617,0
0.5,0.8038,0.48617,0
0.5,0.80696,0.48617,0
0.5,0.81013,0.48617,0
0.5,0.81329,0.48617,0
0.5,0.81646,0.48617,0
0.5,0.81962,0.48618,0
0.5,0.82278,0.48618,0
0.5,0.82595,0.48618,0
0.5,0.82911,0.48618,0
0.5,0.83228,0.48618,0
0.5,0.83544,0.48618,0
0.5,0.83861,0.48618,0
0.5,0.84177,0.48618,0
0.5,0.84494,0.48618,0
0.5,0.8481,0.48618,0
0.5,0.85127,0.48618,0
0.5,0.85443,0.48618,0
0.5,0.85759,0.48618,0
0.5,0.86076,0.48618,0
0.5,0.86392,0.48618,0
0.5,0.86709,0.48618,0
0.5,0.87025,0.48618,0
0.5,0.87342,0.48618,0
0.5,0.87658,0.48618,0
0.5,0.87975,0.48618,0
0.5,0.88291,0.48618,0
0.5,0.88608,0.48618,0
0.5,0.88924,0.48618,0
0.5,0.89241,0.48618,0
0.5,0.89557,0.48618,0
0.5,0.89873,0.48618,0
0.5,0.9019,0.48618,0
0.5,0.90506,0.48618,0
0.5,0.90823,0.48618,0
0.5,0.91139,0.48617,0
0.5,0.91456,0.48617,0
0.5,0.91772,0.48617,0
0.5,0.92089,0.48617,0
0.5,0.92405,0.48616,0
0.5,0.92722,0.48616,0
0.5,0.93038,0.48615,0
0.5,0.93354,0.48614,0
0.5,0.93671,0.48613,0
0.5,0.93987,0.48611,0
0.5,0.94304,0.48608,0
0.5,0.9462,0.48605,0
0.5,0.94937,0.486,0
0.5,0.95253,0.48593,0
0.5,0.9557,0.48581,0
0.5,0.95886,0.48565,0
0.5,0.96203,0.48545,0
0.5,0.96519,0.48514,0
0.5,0.96835,0.48458,0
0.5,0.50633,0.5157,0
0.5,0.50506,0.51582,0
0.5,0.50949,0.51532,0
0.5,0.51266,0.51496,0
0.5,0.51582,0.51463,0
0.5,0.51899,0.51438,0
0.5,0.52215,0.51422,0
0.5,0.52532,0.51412,0
0.5,0.52848,0.51405,0
0.5,0.53165,0.514,0
0.5,0.53481,0.51396,0
0.5,0.53797,0.51394,0
0.5,0.54114,0.51392,0
0.5,0.5443,0.51391,0
0.5,0.54747,0.5139,0
0.5,0.55063,0.51389,0
0.5,0.5538,0.51388,0
0.5,0.55696,0.51388,0
0.5,0.56013,0.51387,0
0.5,0.56329,0.51387,0
0.5,0.56646,0.51387,0
0.5,0.56962,0.51387,0
0.5,0.57278,0.51387,0
0.5,0.57595,0.51386,0
0.5,0.57911,0.51386,0
0.5,0.58228,0.51386,0
0.5,0.58544,0.51386,0
0.5,0.58861,0.51386,0
0.5,0.59177,0.51386,0
0.5,0.59494,0.51386,0
0.5,0.5981,0.51386,0
0.5,0.60127,0.51386,0
0.5,0.60443,0.51386,0
0.5,0.60759,0.51385,0
0.5,0.61076,0.51385,0
0.5,0.61392,0.51385,0
0.5,0.61709,0.51385,0
0.5,0.62025,0.51385,0
0.5,0.62342,0.51385,0
0.5,0.62658,0.51385,0
0.5,0.62975,0.51385,0
0.5,0.63291,0.51385,0
0.5,0.63608,0.51385,0
0.5,0.63924,0.51385,0
0.5,0.64241,0.51385,0
0.5,0.64557,0.51385,0
0.5,0.64873,0.51385,0
0.5,0.6519,0.51384,0
0.5,0.65506,0.51384,0
0.5,0.65823,0.51384,0
0.5,0.66139,0.51384,0
0.5,0.66456,0.51384,0
0.5,0.66772,0.51384,0
0.5,0.67089,0.51384,0
0.5,0.67405,0.51384,0
0.5,0.67722,0.51384,0
0.5,0.68038,0.51384,0
0.5,0.68354,0.51384,0
0.5,0.68671,0.51384,0
0.5,0.68987,0.51384,0
0.5,0.69304,0.51384,0
0.5,0.6962,0.51384,0
0.5,0.69937,0.51384,0
0.5,0.70253,0.51384,0
0.5,0.7057,0.51384,0
0.5,0.70886,0.51384,0
0.5,0.71203,0.51384,0
0.5,0.71519,0.51384,0
0.5,0.71835,0.51383,0
0.5,0.72152,0.51383,0
0.5,0.72468,0.51383,0
0.5,0.72785,0.51383,0
0.5,0.73101,0.51383,0
0.5,0.73418,0.51383,0
0.5,0.73734,0.51383,0
0.5,0.74051,0.51383,0
0.5,0.74367,0.51383,0
0.5,0.74684,0.51383,0
0.5,0.75,0.51383,0
0.5,0.75316,0.51383,0
0.5,0.75633,0.51383,0
0.5,0.75949,0.51383,0
0.5,0.76266,0.51383,0
0.5,0.76582,0.51383,0
0.5,0.76899,0.51383,0
0.5,0.77215,0.51383,0
0.5,0.77532,0.51383,0
0.5,0.77848,0.51383,0
0.5,0.78165,0.51383,0
0.5,0.78481,0.51383,0
0.5,0.78797,0.51383,0
0.5,0.79114,0.51383,0
0.5,0.7943,0.51383,0
0.5,0.79747,0.51383,0
0.5,0.80063,0.51383,0
0.5,0.8038,0.51383,0
0.5,0.80696,0.51383,0
0.5,0.81013,0.51383,0
0.5,0.81329,0.51383,0
0.5,0.81646,0.51383,0
0.5,0.81962,0.51382,0
0.5,0.82278,0.51382,0
0.5,0.82595,0.51382,0
0.5,0.82911,0.51382,0
0.5,0.83228,0.51382,0
0.5,0.83544,0.51382,0
0.5,0.83861,0.51382,0
0.5,0.84177,0.51382,0
0.5,0.84494,0.51382,0
0.5,0.8481,0.51382,0
0.5,0.85127,0.51382,0
0.5,0.85443,0.51382,0
0.5,0.85759,0.51382,0
0.5,0.86076,0.51382,0
0.5,0.86392,0.51382,0
0.5,0.86709,0.51382,0
0.5,0.87025,0.51382,0
0.5,0.87342,0.51382,0
0.5,0.87658,0.51382,0
0.5,0.87975,0.51382,0
0.5,0.88291,0.51382,0
0.5,0.88608,0.51382,0
0.5,0.88924,0.51382,0
0.5,0.89241,0.51382,0
0.5,0.89557,0.51382,0
0.5,0.89873,0.51382,0
0.5,0.9019,0.51382,0
0.5,0.90506,0.51382,0
0.5,0.90823,0.51382,0
0.5,0.91139,0.51383,0
0.5,0.91456,0.51383,0
0.5,0.91772,0.51383,0
0.5,0.92089,0.51383,0
0.5,0.92405,0.51384,0
0.5,0.92722,0.51384,0
0.5,0.93038,0.51385,0
0.5,0.93354,0.51386,0
0.5,0.93671,0.51387,0
0.5,0.93987,0.51389,0
0.5,0.94304,0.51392,0
0.5,0.9462,0.51395,0
0.5,0.94937,0.514,0
0.5,0.95253,0.51407,0
0.5,0.9557,0.51419,0
0.5,0.95886,0.51435,0
0.5,0.96203,0.51455,0
0.5,0.96519,0.51486,0
0.5,0.96835,0.51542,0
0.5,0.97042,0.51582,0
0.5,0.0031646,0.51662,0
0.5,0,0.51662,0
0.5,0.0063291,0.51662,0
0.5,0.0094937,0.51662,0
0.5,0.012658,0.51662,0
0.5,0.015823,0.51662,0
0.5,0.018987,0.51662,0
0.5,0.022152,0.51662,0
0.5,0.025316,0.51662,0
0.5,0.028481,0.51662,0
0.5,0.031646,0.51662,0
0.5,0.03481,0.51662,0
0.5,0.037975,0.51662,0
0.5,0.041139,0.51662,0
0.5,0.044304,0.51662,0
0.5,0.047468,0.51662,0
0.5,0.050633,0.51662,0
0.5,0.053797,0.51662,0
0.5,0.056962,0.51662,0
0.5,0.060127,0.51662,0
0.5,0.063291,0.51662,0
0.5,0.066456,0.51662,0
0.5,0.06962,0.51662,0
0.5,0.072785,0.51662,0
0.5,0.075949,0.51662,0
0.5,0.079114,0.51662,0
0.5,0.082278,0.51662,0
0.5,0.085443,0.51662,0
0.5,0.088608,0.51662,0
0.5,0.091772,0.51662,0
0.5,0.094937,0.51662,0
0.5,0.098101,0.51662,0
0.5,0.10127,0.51662,0
0.5,0.10443,0.51662,0
0.5,0.10759,0.51662,0
0.5,0.11076,0.51662,0
0.5,0.11392,0.51662,0
0.5,0.11709,0.51662,0
0.5,0.12025,0.51662,0
0.5,0.12342,0.51662,0
0.5,0.12658,0.51662,0
0.5,0.12975,0.51662,0
0.5,0.13291,0.51662,0
0.5,0.13608,0.51662,0
0.5,0.13924,0.51662,0
0.5,0.14241,0.51662,0
0.5,0.14557,0.51662,0
0.5,0.14873,0.51662,0
0.5,0.1519,0.51662,0
0.5,0.15506,0.51662,0
0.5,0.15823,0.51662,0
0.5,0.16139,0.51662,0
0.5,0.16456,0.51662,0
0.5,0.16772,0.51662,0
0.5,0.17089,0.51662,0
0.5,0.17405,0.51662,0
0.5,0.17722,0.51662,0
0.5,0.18038,0.51662,0
0.5,0.18354,0.51662,0
0.5,0.18671,0.51662,0
0.5,0.18987,0.51662,0
0.5,0.19304,0.51662,0
0.5,0.1962,0.51662,0
0.5,0.19937,0.51662,0
0.5,0.20253,0.51662,0
0.5,0.2057,0.51662,0
0.5,0.20886,0.51662,0
0.5,0.21203,0.51662,0
0.5,0.21519,0.51662,0
0.5,0.21835,0.51662,0
0.5,0.22152,0.51662,0
0.5,0.22468,0.51662,0
0.5,0.22785,0.51662,0
0.5,0.23101,0.51663,0
0.5,0.23418,0.51663,0
0.5,0.23734,0.51663,0
0.5,0.24051,0.51663,0
0.5,0.24367,0.51663,0
0.5,0.24684,0.51663,0
0.5,0.25,0.51663,0
0.5,0.25316,0.51663,0
0.5,0.25633,0.51663,0
0.5,0.25949,0.51663,0
0.5,0.26266,0.51663,0
0.5,0.26582,0.51663,0
0.5,0.26899,0.51663,0
0.5,0.27215,0.51663,0
0.5,0.27532,0.51663,0
0.5,0.27848,0.51663,0
0.5,0.28165,0.51663,0
0.5,0.28481,0.51663,0
0.5,0.28797,0.51663,0
0.5,0.29114,0.51663,0
0.5,0.2943,0.51663,0
0.5,0.29747,0.51663,0
0.5,0.30063,0.51663,0
0.5,0.3038,0.51663,0
0.5,0.30696,0.51663,0
0.5,0.31013,0.51663,0
0.5,0.31329,0.51663,0
0.5,0.31646,0.51663,0
0.5,0.31962,0.51664,0
0.5,0.32278,0.51664,0
0.5,0.32595,0.51664,0
0.5,0.32911,0.51664,0
0.5,0.33228,0.51664,0
0.5,0.33544,0.51664,0
0.5,0.33861,0.51664,0
0.5,0.34177,0.51664,0
0.5,0.34494,0.51664,0
0.5,0.3481,0.51664,0
0.5,0.35127,0.51664,0
0.5,0.35443,0.51664,0
0.5,0.35759,0.51664,0
0.5,0.36076,0.51664,0
0.5,0.36392,0.51664,0
0.5,0.36709,0.51664,0
0.5,0.37025,0.51664,0
0.5,0.37342,0.51664,0
0.5,0.37658,0.51664,0
0.5,0.37975,0.51664,0
0.5,0.38291,0.51664,0
0.5,0.38608,0.51665,0
0.5,0.38924,0.51665,0
0.5,0.39241,0.51665,0
0.5,0.39557,0.51665,0
0.5,0.39873,0.51665,0
0.5,0.4019,0.51665,0
0.5,0.40506,0.51665,0
0.5,0.40823,0.51665,0
0.5,0.41139,0.51665,0
0.5,0.41456,0.51665,0
0.5,0.41772,0.51665,0
0.5,0.42089,0.51665,0
0.5,0.42405,0.51665,0
0.5,0.42722,0.51665,0
0.5,0.43038,0.51665,0
0.5,0.43354,0.51665,0
0.5,0.43671,0.51665,0
0.5,0.43987,0.51665,0
0.5,0.44304,0.51665,0
0.5,0.4462,0.51665,0
0.5,0.44937,0.51665,0
0.5,0.45253,0.51665,0
0.5,0.4557,0.51665,0
0.5,0.45886,0.51665,0
0.5,0.46203,0.51665,0
0.5,0.46519,0.51665,0
0.5,0.46835,0.51664,0
0.5,0.47152,0.51664,0
0.5,0.47468,0.51664,0
0.5,0.47785,0.51663,0
0.5,0.48101,0.51661,0
0.5,0.48418,0.51659,0
0.5,0.48734,0.51657,0
0.5,0.49051,0.51653,0
0.5,0.49367,0.51645,0
0.5,0.49684,0.51634,0
0.5,0.5,0.51624,0
0.5,0.50316,0.51606,0
0.5,0.97152,0.51607,0
0.5,0.97468,0.51657,0
0.5,0.97785,0.51697,0
0.5,0.98101,0.51743,0
0.5,0.98418,0.51797,0
0.5,0.98734,0.51861,0
0.5,0.98915,0.51899,0
0.5,0.99051,0.51929,0
0.5,0.99367,0.51989,0
0.5,0.99684,0.52038,0
0.5,1,0.52075,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00160941,0.195521,0.139378,0.169153,0.0329866,0.261527,0.066921,0.0464975,2724,0,2,2,2,2
1,0.0003,-1.15022e-09,-0.0413238,6.19839e-06,0.00160941,0.222126,0.130232,0.0809569,0.0115853,0.134531,0.0269903,0.0236308,2724,0,4,1,1,1
2,0.0006,-1.13845e-08,-0.082638,2.47913e-05,0.00160941,0.225988,0.0645596,0.128368,0.0292892,0.139764,0.0270016,0.0235523,2724,0,2,2,2,1
3,0.0009,-1.7558e-08,-0.123939,5.57721e-05,0.00160942,0.241121,0.0707802,0.131174,0.0336343,0.143374,0.0275072,0.0239004,2724,0,2,2,2,1
4,0.0012,-2.40878e-08,-0.165217,9.91296e-05,0.00160943,0.223383,0.0655388,0.130818,0.0355302,0.140609,0.0286513,0.0248166,2724,0,2,2,2,1
5,0.0015,-3.71177e-08,-0.206463,0.000154845,0.00160947,0.223076,0.0673779,0.124531,0.041994,0.153457,0.03057,0.0261824,2724,0,2,2,2,1
6,0.0018,-4.43864e-08,-0.247658,0.000222887,0.00160954,0.236867,0.0707436,0.128336,0.0525343,0.150333,0.0301187,0.0253763,2724,0,2,2,2,1
7,0.0021,-5.19892e-08,-0.288795,0.000303225,0.00160967,0.249934,0.0752863,0.139023,0.0583483,0.150213,0.0317202,0.0274849,2724,0,2,2,2,1
8,0.0024,3.30445e-08,-0.329814,0.000395774,0.00160992,0.383799,0.115243,0.197832,0.0943329,0.147181,0.032116,0.0276303,2724,0,3,3,3,1
9,0.0027,3.73829e-08,-0.370686,0.000500417,0.00161035,0.387,0.116872,0.195446,0.102256,0.147395,0.0298734,0.0261683,2724,0,3,3,3,1
10,0.003,4.08867e-08,-0.411398,0.000617077,0.00161101,0.375639,0.111627,0.195391,0.106919,0.143817,0.0308211,0.0261827,2724,0,3,3,3,1
11,0.0033,5.22584e-08,-0.45191,0.000745606,0.00161197,0.37286,0.110842,0.185612,0.105423,0.139375,0.0283625,0.0247987,2724,0,3,3,3,1
12,0.0036,1.01646e-07,-0.492005,0.000885567,0.0016136,0.45243,0.137202,0.236832,0.139174,0.138411,0.028532,0.0252846,2724,0,4,4,4,1
13,0.0039,1.54696e-07,-0.531606,0.00103658,0.00161613,0.585892,0.170295,0.29139,0.173083,0.142909,0.0269901,0.0239857,2724,0,5,5,5,1
14,0.0042,1.87869e-07,-0.570303,0.00119755,0.00162046,0.73343,0.21303,0.347753,0.22433,0.144253,0.0300109,0.0268447,2724,0,6,6,6,1
15,0.0045,2.03648e-07,-0.607178,0.00136607,0.00162864,1.54332,0.452378,0.706706,0.355862,0.165159,0.0331277,0.0289961,2724,0,12,12,12,1
16,0.0048,-2.2748e-08,-0.0340081,8.1608e-05,0.00291335,171.002,52.854,76.8326,10.7534,1.52675,0.299903,0.254066,4472,0,975,953,953,7
17,0.0051,-2.51539e-08,-0.0357158,9.10542e-05,0.00291436,0.409396,0.140134,0.214556,0.045492,0.263248,0.0449964,0.0407539,4472,0,2,2,2,1
18,0.0054,-2.75511e-08,-0.0374175,0.000100975,0.0029154,0.41056,0.138345,0.214109,0.0826094,0.264524,0.0450081,0.0409667,4472,0,2,2,2,1
19,0.0057,-3.92211e-08,-0.0391227,0.000111438,0.00291641,0.410934,0.140091,0.215447,0.0846111,0.265949,0.0455132,0.0408266,4472,0,2,2,2,1
20,0.006,-5.70821e-08,-0.0408366,0.000122447,0.00291738,0.408268,0.140985,0.211631,0.084674,0.271193,0.0456276,0.0412718,4472,0,2,2,2,1


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0045341,0.47468,0
0.5,0.0063291,0.47451,0
0.5,0.0094937,0.4743,0
0.5,0.012658,0.47413,0
0.5,0.015823,0.474,0
0.5,0.018987,0.4739,0
0.5,0.022152,0.47383,0
0.5,0.025316,0.47377,0
0.5,0.028481,0.47373,0
0.5,0.031646,0.4737,0
0.5,0.03481,0.47368,0
0.5,0.037975,0.47367,0
0.5,0.041139,0.47366,0
0.5,0.044304,0.47365,0
0.5,0.047468,0.47365,0
0.5,0.050633,0.47365,0
0.5,0.053797,0.47365,0
0.5,0.056962,0.47365,0
0.5,0.060127,0.47365,0
0.5,0.063291,0.47365,0
0.5,0.066456,0.47365,0
0.5,0.06962,0.47365,0
0.5,0.072785,0.47365,0
0.5,0.075949,0.47366,0
0.5,0.079114,0.47366,0
0.5,0.082278,0.47366,0
0.5,0.085443,0.47366,0
0.5,0.088608,0.47366,0
0.5,0.091772,0.47366,0
0.5,0.094937,0.47366,0
0.5,0.098101,0.47366,0
0.5,0.10127,0.47366,0
0.5,0.10443,0.47366,0
0.5,0.10759,0.47366,0
0.5,0.11076,0.47366,0
0.5,0.11392,0.47366,0
0.5,0.11709,0.47366,0
0.5,0.12025,0.47366,0
0.5,0.12342,0.47366,0
0.5,0.12658,0.47366,0
0.5,0.12975,0.47366,0
0.5,0.13291,0.47366,0
0.5,0.13608,0.47366,0
0.5,0.13924,0.47366,0
0.5,0.14241,0.47366,0
0.5,0.14557,0.47366,0
0.5,0.14873,0.47366,0
0.5,0.1519,0.47366,0
0.5,0.15506,0.47366,0
0.5,0.15823,0.47366,0
0.5,0.16139,0.47366,0
0.5,0.16456,0.47366,0
0.5,0.16772,0.47366,0
0.5,0.17089,0.47366,0
0.5,0.17405,0.47366,0
0.5,0.17722,0.47366,0
0.5,0.18038,0.47366,0
0.5,0.18354,0.47366,0
0.5,0.18671,0.47366,0
0.5,0.18987,0.47366,0
0.5,0.19304,0.47366,0
0.5,0.1962,0.47366,0
0.5,0.19937,0.47366,0
0.5,0.20253,0.47366,0
0.5,0.2057,0.47366,0
0.5,0.20886,0.47367,0
0.5,0.21203,0.47367,0
0.5,0.21519,0.47367,0
0.5,0.21835,0.47367,0
0.5,0.22152,0.47367,0
0.5,0.22468,0.47367,0
0.5,0.22785,0.47367,0
0.5,0.23101,0.47367,0
0.5,0.23418,0.47367,0
0.5,0.23734,0.47367,0
0.5,0.24051,0.47367,0
0.5,0.24367,0.47367,0
0.5,0.24684,0.47367,0
0.5,0.25,0.47367,0
0.5,0.25316,0.47367,0
0.5,0.25633,0.47367,0
0.5,0.25949,0.47367,0
0.5,0.26266,0.47367,0
0.5,0.26582,0.47367,0
0.5,0.26899,0.47367,0
0.5,0.27215,0.47367,0
0.5,0.27532,0.47367,0
0.5,0.27848,0.47367,0
0.5,0.28165,0.47367,0
0.5,0.28481,0.47367,0
0.5,0.28797,0.47367,0
0.5,0.29114,0.47367,0
0.5,0.2943,0.47367,0
0.5,0.29747,0.47367,0
0.5,0.30063,0.47367,0
0.5,0.3038,0.47367,0
0.5,0.30696,0.47367,0
0.5,0.31013,0.47367,0
0.5,0.31329,0.47367,0
0.5,0.31646,0.47367,0
0.5,0.31962,0.47367,0
0.5,0.32278,0.47367,0
0.5,0.32595,0.47367,0
0.5,0.32911,0.47367,0
0.5,0.33228,0.47367,0
0.5,0.33544,0.47367,0
0.5,0.33861,0.47367,0
0.5,0.34177,0.47368,0
0.5,0.34494,0.47368,0
0.5,0.3481,0.47368,0
0.5,0.35127,0.47368,0
0.5,0.35443,0.47368,0
0.5,0.35759,0.47368,0
0.5,0.36076,0.47368,0
0.5,0.36392,0.47368,0
0.5,0.36709,0.47368,0
0.5,0.37025,0.47368,0
0.5,0.37342,0.47368,0
0.5,0.37658,0.47368,0
0.5,0.37975,0.47368,0
0.5,0.38291,0.47368,0
0.5,0.38608,0.47368,0
0.5,0.38924,0.47369,0
0.5,0.39241,0.47369,0
0.5,0.39557,0.47369,0
0.5,0.39873,0.47369,0
0.5,0.4019,0.47369,0
0.5,0.40506,0.47369,0
0.5,0.40823,0.47369,0
0.5,0.41139,0.47369,0
0.5,0.41456,0.47369,0
0.5,0.41772,0.4737,0
0.5,0.42089,0.4737,0
0.5,0.42405,0.4737,0
0.5,0.42722,0.4737,0
0.5,0.43038,0.4737,0
0.5,0.43354,0.4737,0
0.5,0.43671,0.47371,0
0.5,0.43987,0.47371,0
0.5,0.44304,0.47371,0
0.5,0.4462,0.47371,0
0.5,0.44937,0.47372,0
0.5,0.45253,0.47372,0
0.5,0.4557,0.47372,0
0.5,0.45886,0.47373,0
0.5,0.46203,0.47374,0
0.5,0.46519,0.47374,0
0.5,0.46835,0.47375,0
0.5,0.47152,0.47376,0
0.5,0.47468,0.47378,0
0.5,0.47785,0.47379,0
0.5,0.48101,0.47382,0
0.5,0.48418,0.47385,0
0.5,0.48734,0.47391,0
0.5,0.49051,0.47399,0
0.5,0.49367,0.47412,0
0.5,0.49684,0.47432,0
0.5,0.5,0.4746,0
0.5,0.50064,0.47468,0
0.5,0,0.47514,0
0.5,0.0031646,0.4748,0
0.5,0.50316,0.47499,0
0.5,0.50633,0.47551,0
0.5,0.50949,0.47619,0
0.5,0.51266,0.47708,0
0.5,0.51488,0.47785,0
0.5,0.51582,0.47819,0
0.5,0.51899,0.47957,0
0.5,0.52171,0.48101,0
0.5,0.52215,0.48127,0
0.5,0.52532,0.48343,0
0.5,0.52627,0.48418,0
0.5,0.52848,0.48626,0
0.5,0.5295,0.48734,0
0.5,0.53165,0.49032,0
0.5,0.53177,0.49051,0
0.5,0.53328,0.49367,0
0.5,0.53416,0.49684,0
0.5,0.53444,0.5,0
0.5,0.53416,0.50316,0
0.5,0.53328,0.50633,0
0.5,0.53177,0.50949,0
0.5,0.53165,0.50968,0
0.5,0.5295,0.51266,0
0.5,0.52848,0.51374,0
0.5,0.52627,0.51582,0
0.5,0.52215,0.51872,0
0.5,0.52171,0.51899,0
0.5,0.52532,0.51657,0
0.5,0.51582,0.52181,0
0.5,0.51487,0.52215,0
0.5,0.51899,0.52043,0
0.5,0.0031646,0.5252,0
0.5,0,0.52486,0
0.5,0.004548,0.52532,0
0.5,0.50316,0.52501,0
0.5,0.50063,0.52532,0
0.5,0.50633,0.52449,0
0.5,0.50949,0.52381,0
0.5,0.51266,0.52292,0
0.5,0.0063291,0.52549,0
0.5,0.0094937,0.5257,0
0.5,0.012658,0.52587,0
0.5,0.015823,0.52599,0
0.5,0.018987,0.52609,0
0.5,0.022152,0.52617,0
0.5,0.025316,0.52623,0
0.5,0.028481,0.52627,0
0.5,0.031646,0.5263,0
0.5,0.03481,0.52632,0
0.5,0.037975,0.52633,0
0.5,0.041139,0.52634,0
0.5,0.044304,0.52635,0
0.5,0.047468,0.52635,0
0.5,0.050633,0.52635,0
0.5,0.053797,0.52635,0
0.5,0.056962,0.52635,0
0.5,0.060127,0.52635,0
0.5,0.063291,0.52635,0
0.5,0.066456,0.52635,0
0.5,0.06962,0.52635,0
0.5,0.072785,0.52635,0
0.5,0.075949,0.52634,0
0.5,0.079114,0.52634,0
0.5,0.082278,0.52634,0
0.5,0.085443,0.52634,0
0.5,0.088608,0.52634,0
0.5,0.091772,0.52634,0
0.5,0.094937,0.52634,0
0.5,0.098101,0.52634,0
0.5,0.10127,0.52634,0
0.5,0.10443,0.52634,0
0.5,0.10759,0.52634,0
0.5,0.11076,0.52634,0
0.5,0.11392,0.52634,0
0.5,0.11709,0.52634,0
0.5,0.12025,0.52634,0
0.5,0.12342,0.52634,0
0.5,0.12658,0.52634,0
0.5,0.12975,0.52634,0
0.5,0.13291,0.52634,0
0.5,0.13608,0.52634,0
0.5,0.13924,0.52634,0
0.5,0.14241,0.52634,0
0.5,0.14557,0.52634,0
0.5,0.14873,0.52634,0
0.5,0.1519,0.52634,0
0.5,0.15506,0.52634,0
0.5,0.15823,0.52634,0
0.5,0.16139,0.52634,0
0.5,0.16456,0.52634,0
0.5,0.16772,0.52634,0
0.5,0.17089,0.52634,0
0.5,0.17405,0.52634,0
0.5,0.17722,0.52634,0
0.5,0.18038,0.52634,0
0.5,0.18354,0.52634,0
0.5,0.18671,0.52634,0
0.5,0.18987,0.52634,0
0.5,0.19304,0.52634,0
0.5,0.1962,0.52634,0
0.5,0.19937,0.52634,0
0.5,0.20253,0.52634,0
0.5,0.2057,0.52633,0
0.5,0.20886,0.52633,0
0.5,0.21203,0.52633,0
0.5,0.21519,0.52633,0
0.5,0.21835,0.52633,0
0.5,0.22152,0.52633,0
0.5,0.22468,0.52633,0
0.5,0.22785,0.52633,0
0.5,0.23101,0.52633,0
0.5,0.23418,0.52633,0
0.5,0.23734,0.52633,0
0.5,0.24051,0.52633,0
0.5,0.24367,0.52633,0
0.5,0.24684,0.52633,0
0.5,0.25,0.52633,0
0.5,0.25316,0.52633,0
0.5,0.25633,0.52633,0
0.5,0.25949,0.52633,0
0.5,0.26266,0.52633,0
0.5,0.26582,0.52633,0
0.5,0.26899,0.52633,0
0.5,0.27215,0.52633,0
0.5,0.27532,0.52633,0
0.5,0.27848,0.52633,0
0.5,0.28165,0.52633,0
0.5,0.28481,0.52633,0
0.5,0.28797,0.52633,0
0.5,0.29114,0.52633,0
0.5,0.2943,0.52633,0
0.5,0.29747,0.52633,0
0.5,0.30063,0.52633,0
0.5,0.3038,0.52633,0
0.5,0.30696,0.52633,0
0.5,0.31013,0.52633,0
0.5,0.31329,0.52633,0
0.5,0.31646,0.52633,0
0.5,0.31962,0.52633,0
0.5,0.32278,0.52633,0
0.5,0.32595,0.52633,0
0.5,0.32911,0.52633,0
0.5,0.33228,0.52633,0
0.5,0.33544,0.52633,0
0.5,0.33861,0.52633,0
0.5,0.34177,0.52632,0
0.5,0.34494,0.52632,0
0.5,0.3481,0.52632,0
0.5,0.35127,0.52632,0
0.5,0.35443,0.52632,0
0.5,0.35759,0.52632,0
0.5,0.36076,0.52632,0
0.5,0.36392,0.52632,0
0.5,0.36709,0.52632,0
0.5,0.37025,0.52632,0
0.5,0.37342,0.52632,0
0.5,0.37658,0.52632,0
0.5,0.37975,0.52632,0
0.5,0.38291,0.52632,0
0.5,0.38608,0.52632,0
0.5,0.38924,0.52631,0
0.5,0.39241,0.52631,0
0.5,0.39557,0.52631,0
0.5,0.39873,0.52631,0
0.5,0.4019,0.52631,0
0.5,0.40506,0.52631,0
0.5,0.40823,0.52631,0
0.5,0.41139,0.52631,0
0.5,0.41456,0.52631,0
0.5,0.41772,0.5263,0
0.5,0.42089,0.5263,0
0.5,0.42405,0.5263,0
0.5,0.42722,0.5263,0
0.5,0.43038,0.5263,0
0.5,0.43354,0.5263,0
0.5,0.43671,0.52629,0
0.5,0.43987,0.52629,0
0.5,0.44304,0.52629,0
0.5,0.4462,0.52629,0
0.5,0.44937,0.52628,0
0.5,0.45253,0.52628,0
0.5,0.4557,0.52628,0
0.5,0.45886,0.52627,0
0.5,0.46203,0.52626,0
0.5,0.46519,0.52626,0
0.5,0.46835,0.52625,0
0.5,0.47152,0.52624,0
0.5,0.47468,0.52622,0
0.5,0.47785,0.52621,0
0.5,0.48101,0.52618,0
0.5,0.48418,0.52615,0
0.5,0.48734,0.52609,0
0.5,0.49051,0.52601,0
0.5,0.49367,0.52588,0
0.5,0.49684,0.52568,0
0.5,0.5,0.5254,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021979,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.47391,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47367,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47363,0
0.5,0.050633,0.47363,0
0.5,0.053797,0.47363,0
0.5,0.056962,0.47363,0
0.5,0.060127,0.47363,0
0.5,0.063291,0.47363,0
0.5,0.066456,0.47363,0
0.5,0.06962,0.47363,0
0.5,0.072785,0.47363,0
0.5,0.075949,0.47363,0
0.5,0.079114,0.47363,0
0.5,0.082278,0.47363,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47364,0
0.5,0.10443,0.47364,0
0.5,0.10759,0.47364,0
0.5,0.11076,0.47364,0
0.5,0.11392,0.47364,0
0.5,0.11709,0.47364,0
0.5,0.12025,0.47364,0
0.5,0.12342,0.47364,0
0.5,0.12658,0.47364,0
0.5,0.12975,0.47364,0
0.5,0.13291,0.47364,0
0.5,0.13608,0.47364,0
0.5,0.13924,0.47364,0
0.5,0.14241,0.47364,0
0.5,0.14557,0.47364,0
0.5,0.14873,0.47364,0
0.5,0.1519,0.47364,0
0.5,0.15506,0.47364,0
0.5,0.15823,0.47364,0
0.5,0.16139,0.47364,0
0.5,0.16456,0.47364,0
0.5,0.16772,0.47364,0
0.5,0.17089,0.47364,0
0.5,0.17405,0.47364,0
0.5,0.17722,0.47364,0
0.5,0.18038,0.47364,0
0.5,0.18354,0.47364,0
0.5,0.18671,0.47364,0
0.5,0.18987,0.47364,0
0.5,0.19304,0.47364,0
0.5,0.1962,0.47364,0
0.5,0.19937,0.47364,0
0.5,0.20253,0.47364,0
0.5,0.2057,0.47364,0
0.5,0.20886,0.47364,0
0.5,0.21203,0.47364,0
0.5,0.21519,0.47364,0
0.5,0.21835,0.47364,0
0.5,0.22152,0.47364,0
0.5,0.22468,0.47364,0
0.5,0.22785,0.47364,0
0.5,0.23101,0.47364,0
0.5,0.23418,0.47364,0
0.5,0.23734,0.47364,0
0.5,0.24051,0.47364,0
0.5,0.24367,0.47364,0
0.5,0.24684,0.47364,0
0.5,0.25,0.47364,0
0.5,0.25316,0.47364,0
0.5,0.25633,0.47364,0
0.5,0.25949,0.47364,0
0.5,0.26266,0.47364,0
0.5,0.26582,0.47364,0
0.5,0.26899,0.47364,0
0.5,0.27215,0.47364,0
0.5,0.27532,0.47364,0
0.5,0.27848,0.47364,0
0.5,0.28165,0.47364,0
0.5,0.28481,0.47364,0
0.5,0.28797,0.47364,0
0.5,0.29114,0.47364,0
0.5,0.2943,0.47364,0
0.5,0.29747,0.47364,0
0.5,0.30063,0.47364,0
0.5,0.3038,0.47364,0
0.5,0.30696,0.47364,0
0.5,0.31013,0.47364,0
0.5,0.31329,0.47364,0
0.5,0.31646,0.47364,0
0.5,0.31962,0.47364,0
0.5,0.32278,0.47364,0
0.5,0.32595,0.47364,0
0.5,0.32911,0.47364,0
0.5,0.33228,0.47364,0
0.5,0.33544,0.47364,0
0.5,0.33861,0.47364,0
0.5,0.34177,0.47364,0
0.5,0.34494,0.47364,0
0.5,0.3481,0.47364,0
0.5,0.35127,0.47364,0
0.5,0.35443,0.47363,0
0.5,0.35759,0.47363,0
0.5,0.36076,0.47363,0
0.5,0.36392,0.47363,0
0.5,0.36709,0.47363,0
0.5,0.37025,0.47363,0
0.5,0.37342,0.47363,0
0.5,0.37658,0.47363,0
0.5,0.37975,0.47363,0
0.5,0.38291,0.47363,0
0.5,0.38608,0.47363,0
0.5,0.38924,0.47363,0
0.5,0.39241,0.47363,0
0.5,0.39557,0.47363,0
0.5,0.39873,0.47363,0
0.5,0.4019,0.47363,0
0.5,0.40506,0.47363,0
0.5,0.40823,0.47363,0
0.5,0.41139,0.47363,0
0.5,0.41456,0.47363,0
0.5,0.41772,0.47363,0
0.5,0.42089,0.47363,0
0.5,0.42405,0.47363,0
0.5,0.42722,0.47363,0
0.5,0.43038,0.47363,0
0.5,0.43354,0.47363,0
0.5,0.43671,0.47363,0
0.5,0.43987,0.47363,0
0.5,0.44304,0.47363,0
0.5,0.4462,0.47363,0
0.5,0.44937,0.47363,0
0.5,0.45253,0.47364,0
0.5,0.4557,0.47364,0
0.5,0.45886,0.47364,0
0.5,0.46203,0.47365,0
0.5,0.46519,0.47366,0
0.5,0.46835,0.47367,0
0.5,0.47152,0.47369,0
0.5,0.47468,0.47371,0
0.5,0.47785,0.47373,0
0.5,0.48101,0.47377,0
0.5,0.48418,0.47381,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47394,0
0.5,0.49367,0.47405,0
0.5,0.49684,0.4742,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50347,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47495,0
0.5,0.50949,0.47528,0
0.5,0.51266,0.47563,0
0.5,0.51582,0.47598,0
0.5,0.51899,0.4763,0
0.5,0.52215,0.47657,0
0.5,0.52532,0.4768,0
0.5,0.52848,0.47698,0
0.5,0.53165,0.47711,0
0.5,0.53481,0.47721,0
0.5,0.53797,0.47727,0
0.5,0.54114,0.47731,0
0.5,0.5443,0.47733,0
0.5,0.54747,0.47734,0
0.5,0.55063,0.47733,0
0.5,0.5538,0.47731,0
0.5,0.55696,0.47728,0
0.5,0.56013,0.47724,0
0.5,0.56329,0.47721,0
0.5,0.56646,0.47719,0
0.5,0.56962,0.47718,0
0.5,0.57278,0.47719,0
0.5,0.57595,0.4772,0
0.5,0.57911,0.47723,0
0.5,0.58228,0.47725,0
0.5,0.58544,0.47729,0
0.5,0.58861,0.47732,0
0.5,0.59177,0.47735,0
0.5,0.59494,0.47739,0
0.5,0.5981,0.47742,0
0.5,0.60127,0.47745,0
0.5,0.60443,0.47748,0
0.5,0.60759,0.4775,0
0.5,0.61076,0.47752,0
0.5,0.61392,0.47754,0
0.5,0.61709,0.47756,0
0.5,0.62025,0.47757,0
0.5,0.62342,0.47757,0
0.5,0.62658,0.47757,0
0.5,0.62975,0.47756,0
0.5,0.63291,0.47755,0
0.5,0.63608,0.47754,0
0.5,0.63924,0.47752,0
0.5,0.64241,0.4775,0
0.5,0.64557,0.47748,0
0.5,0.64873,0.47747,0
0.5,0.6519,0.47746,0
0.5,0.65506,0.47745,0
0.5,0.65823,0.47745,0
0.5,0.66139,0.47745,0
0.5,0.66456,0.47746,0
0.5,0.66772,0.47747,0
0.5,0.67089,0.47749,0
0.5,0.67405,0.4775,0
0.5,0.67722,0.47752,0
0.5,0.68038,0.47754,0
0.5,0.68354,0.47756,0
0.5,0.68671,0.47757,0
0.5,0.68987,0.47759,0
0.5,0.69304,0.4776,0
0.5,0.6962,0.47761,0
0.5,0.69937,0.47762,0
0.5,0.70253,0.47762,0
0.5,0.7057,0.47762,0
0.5,0.70886,0.47761,0
0.5,0.71203,0.47761,0
0.5,0.71519,0.4776,0
0.5,0.71835,0.47759,0
0.5,0.72152,0.47758,0
0.5,0.72468,0.47757,0
0.5,0.72785,0.47756,0
0.5,0.73101,0.47756,0
0.5,0.73418,0.47755,0
0.5,0.73734,0.47755,0
0.5,0.74051,0.47756,0
0.5,0.74367,0.47756,0
0.5,0.74684,0.47757,0
0.5,0.75,0.47758,0
0.5,0.75316,0.4776,0
0.5,0.75633,0.47761,0
0.5,0.75949,0.47762,0
0.5,0.76266,0.47764,0
0.5,0.76582,0.47765,0
0.5,0.76899,0.47766,0
0.5,0.77215,0.47768,0
0.5,0.77532,0.47769,0
0.5,0.77848,0.47769,0
0.5,0.78165,0.4777,0
0.5,0.78481,0.47771,0
0.5,0.78797,0.47771,0
0.5,0.79114,0.47772,0
0.5,0.7943,0.47772,0
0.5,0.79747,0.47772,0
0.5,0.80063,0.47772,0
0.5,0.8038,0.47773,0
0.5,0.80696,0.47773,0
0.5,0.81013,0.47773,0
0.5,0.81329,0.47773,0
0.5,0.81646,0.47773,0
0.5,0.81962,0.47774,0
0.5,0.82278,0.47774,0
0.5,0.82595,0.47774,0
0.5,0.82911,0.47774,0
0.5,0.83228,0.47774,0
0.5,0.83544,0.47774,0
0.5,0.83861,0.47775,0
0.5,0.84177,0.47775,0
0.5,0.84494,0.47775,0
0.5,0.8481,0.47775,0
0.5,0.85127,0.47775,0
0.5,0.85443,0.47774,0
0.5,0.85759,0.47774,0
0.5,0.86076,0.47774,0
0.5,0.86392,0.47774,0
0.5,0.86709,0.47773,0
0.5,0.87025,0.47772,0
0.5,0.87342,0.4777,0
0.5,0.87658,0.47767,0
0.5,0.87975,0.47763,0
0.5,0.88291,0.47758,0
0.5,0.88608,0.47751,0
0.5,0.88924,0.47742,0
0.5,0.89241,0.47731,0
0.5,0.89557,0.47717,0
0.5,0.89873,0.477,0
0.5,0.9019,0.4768,0
0.5,0.90506,0.47658,0
0.5,0.90823,0.47634,0
0.5,0.91139,0.47609,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0022029,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52505,0
0.5,0.50347,0.52532,0
0.5,0.50949,0.52472,0
0.5,0.51266,0.52437,0
0.5,0.51582,0.52402,0
0.5,0.51899,0.5237,0
0.5,0.52215,0.52343,0
0.5,0.52532,0.5232,0
0.5,0.52848,0.52302,0
0.5,0.53165,0.52289,0
0.5,0.53481,0.52279,0
0.5,0.53797,0.52273,0
0.5,0.54114,0.52269,0
0.5,0.5443,0.52267,0
0.5,0.54747,0.52266,0
0.5,0.55063,0.52267,0
0.5,0.5538,0.52269,0
0.5,0.55696,0.52272,0
0.5,0.56013,0.52276,0
0.5,0.56329,0.52279,0
0.5,0.56646,0.52281,0
0.5,0.56962,0.52282,0
0.5,0.57278,0.52281,0
0.5,0.57595,0.5228,0
0.5,0.57911,0.52277,0
0.5,0.58228,0.52274,0
0.5,0.58544,0.52271,0
0.5,0.58861,0.52268,0
0.5,0.59177,0.52264,0
0.5,0.59494,0.52261,0
0.5,0.5981,0.52258,0
0.5,0.60127,0.52255,0
0.5,0.60443,0.52252,0
0.5,0.60759,0.5225,0
0.5,0.61076,0.52247,0
0.5,0.61392,0.52246,0
0.5,0.61709,0.52244,0
0.5,0.62025,0.52243,0
0.5,0.62342,0.52243,0
0.5,0.62658,0.52243,0
0.5,0.62975,0.52244,0
0.5,0.63291,0.52245,0
0.5,0.63608,0.52246,0
0.5,0.63924,0.52248,0
0.5,0.64241,0.5225,0
0.5,0.64557,0.52251,0
0.5,0.64873,0.52253,0
0.5,0.6519,0.52254,0
0.5,0.65506,0.52255,0
0.5,0.65823,0.52255,0
0.5,0.66139,0.52255,0
0.5,0.66456,0.52254,0
0.5,0.66772,0.52253,0
0.5,0.67089,0.52251,0
0.5,0.67405,0.5225,0
0.5,0.67722,0.52248,0
0.5,0.68038,0.52246,0
0.5,0.68354,0.52244,0
0.5,0.68671,0.52243,0
0.5,0.68987,0.52241,0
0.5,0.69304,0.5224,0
0.5,0.6962,0.52239,0
0.5,0.69937,0.52238,0
0.5,0.70253,0.52238,0
0.5,0.7057,0.52238,0
0.5,0.70886,0.52238,0
0.5,0.71203,0.52239,0
0.5,0.71519,0.5224,0
0.5,0.71835,0.52241,0
0.5,0.72152,0.52242,0
0.5,0.72468,0.52243,0
0.5,0.72785,0.52244,0
0.5,0.73101,0.52244,0
0.5,0.73418,0.52245,0
0.5,0.73734,0.52245,0
0.5,0.74051,0.52244,0
0.5,0.74367,0.52244,0
0.5,0.74684,0.52243,0
0.5,0.75,0.52242,0
0.5,0.75316,0.5224,0
0.5,0.75633,0.52239,0
0.5,0.75949,0.52237,0
0.5,0.76266,0.52236,0
0.5,0.76582,0.52235,0
0.5,0.76899,0.52233,0
0.5,0.77215,0.52232,0
0.5,0.77532,0.52231,0
0.5,0.77848,0.5223,0
0.5,0.78165,0.5223,0
0.5,0.78481,0.52229,0
0.5,0.78797,0.52229,0
0.5,0.79114,0.52228,0
0.5,0.7943,0.52228,0
0.5,0.79747,0.52228,0
0.5,0.80063,0.52228,0
0.5,0.8038,0.52227,0
0.5,0.80696,0.52227,0
0.5,0.81013,0.52227,0
0.5,0.81329,0.52227,0
0.5,0.81646,0.52226,0
0.5,0.81962,0.52226,0
0.5,0.82278,0.52226,0
0.5,0.82595,0.52226,0
0.5,0.82911,0.52226,0
0.5,0.83228,0.52226,0
0.5,0.83544,0.52225,0
0.5,0.83861,0.52225,0
0.5,0.84177,0.52225,0
0.5,0.84494,0.52225,0
0.5,0.8481,0.52225,0
0.5,0.85127,0.52225,0
0.5,0.85443,0.52225,0
0.5,0.85759,0.52226,0
0.5,0.86076,0.52226,0
0.5,0.86392,0.52226,0
0.5,0.86709,0.52227,0
0.5,0.87025,0.52228,0
0.5,0.87342,0.5223,0
0.5,0.87658,0.52233,0
0.5,0.87975,0.52237,0
0.5,0.88291,0.52242,0
0.5,0.88608,0.52249,0
0.5,0.88924,0.52258,0
0.5,0.89241,0.52269,0
0.5,0.89557,0.52283,0
0.5,0.89873,0.523,0
0.5,0.9019,0.5232,0
0.5,0.90506,0.52342,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.52609,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52633,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52637,0
0.5,0.050633,0.52637,0
0.5,0.053797,0.52637,0
0.5,0.056962,0.52637,0
0.5,0.060127,0.52637,0
0.5,0.063291,0.52637,0
0.5,0.066456,0.52637,0
0.5,0.06962,0.52637,0
0.5,0.072785,0.52637,0
0.5,0.075949,0.52637,0
0.5,0.079114,0.52637,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52636,0
0.5,0.10127,0.52636,0
0.5,0.10443,0.52636,0
0.5,0.10759,0.52636,0
0.5,0.11076,0.52636,0
0.5,0.11392,0.52636,0
0.5,0.11709,0.52636,0
0.5,0.12025,0.52636,0
0.5,0.12342,0.52636,0
0.5,0.12658,0.52636,0
0.5,0.12975,0.52636,0
0.5,0.13291,0.52636,0
0.5,0.13608,0.52636,0
0.5,0.13924,0.52636,0
0.5,0.14241,0.52636,0
0.5,0.14557,0.52636,0
0.5,0.14873,0.52636,0
0.5,0.1519,0.52636,0
0.5,0.15506,0.52636,0
0.5,0.15823,0.52636,0
0.5,0.16139,0.52636,0
0.5,0.16456,0.52636,0
0.5,0.16772,0.52636,0
0.5,0.17089,0.52636,0
0.5,0.17405,0.52636,0
0.5,0.17722,0.52636,0
0.5,0.18038,0.52636,0
0.5,0.18354,0.52636,0
0.5,0.18671,0.52636,0
0.5,0.18987,0.52636,0
0.5,0.19304,0.52636,0
0.5,0.1962,0.52636,0
0.5,0.19937,0.52636,0
0.5,0.20253,0.52636,0
0.5,0.2057,0.52636,0
0.5,0.20886,0.52636,0
0.5,0.21203,0.52636,0
0.5,0.21519,0.52636,0
0.5,0.21835,0.52636,0
0.5,0.22152,0.52636,0
0.5,0.22468,0.52636,0
0.5,0.22785,0.52636,0
0.5,0.23101,0.52636,0
0.5,0.23418,0.52636,0
0.5,0.23734,0.52636,0
0.5,0.24051,0.52636,0
0.5,0.24367,0.52636,0
0.5,0.24684,0.52636,0
0.5,0.25,0.52636,0
0.5,0.25316,0.52636,0
0.5,0.25633,0.52636,0
0.5,0.25949,0.52636,0
0.5,0.26266,0.52636,0
0.5,0.26582,0.52636,0
0.5,0.26899,0.52636,0
0.5,0.27215,0.52636,0
0.5,0.27532,0.52636,0
0.5,0.27848,0.52636,0
0.5,0.28165,0.52636,0
0.5,0.28481,0.52636,0
0.5,0.28797,0.52636,0
0.5,0.29114,0.52636,0
0.5,0.2943,0.52636,0
0.5,0.29747,0.52636,0
0.5,0.30063,0.52636,0
0.5,0.3038,0.52636,0
0.5,0.30696,0.52636,0
0.5,0.31013,0.52636,0
0.5,0.31329,0.52636,0
0.5,0.31646,0.52636,0
0.5,0.31962,0.52636,0
0.5,0.32278,0.52636,0
0.5,0.32595,0.52636,0
0.5,0.32911,0.52636,0
0.5,0.33228,0.52636,0
0.5,0.33544,0.52636,0
0.5,0.33861,0.52636,0
0.5,0.34177,0.52636,0
0.5,0.34494,0.52636,0
0.5,0.3481,0.52636,0
0.5,0.35127,0.52636,0
0.5,0.35443,0.52637,0
0.5,0.35759,0.52637,0
0.5,0.36076,0.52637,0
0.5,0.36392,0.52637,0
0.5,0.36709,0.52637,0
0.5,0.37025,0.52637,0
0.5,0.37342,0.52637,0
0.5,0.37658,0.52637,0
0.5,0.37975,0.52637,0
0.5,0.38291,0.52637,0
0.5,0.38608,0.52637,0
0.5,0.38924,0.52637,0
0.5,0.39241,0.52637,0
0.5,0.39557,0.52637,0
0.5,0.39873,0.52637,0
0.5,0.4019,0.52637,0
0.5,0.40506,0.52637,0
0.5,0.40823,0.52637,0
0.5,0.41139,0.52637,0
0.5,0.41456,0.52637,0
0.5,0.41772,0.52637,0
0.5,0.42089,0.52637,0
0.5,0.42405,0.52637,0
0.5,0.42722,0.52637,0
0.5,0.43038,0.52637,0
0.5,0.43354,0.52637,0
0.5,0.43671,0.52637,0
0.5,0.43987,0.52637,0
0.5,0.44304,0.52637,0
0.5,0.4462,0.52637,0
0.5,0.44937,0.52637,0
0.5,0.45253,0.52636,0
0.5,0.4557,0.52636,0
0.5,0.45886,0.52636,0
0.5,0.46203,0.52635,0
0.5,0.46519,0.52634,0
0.5,0.46835,0.52633,0
0.5,0.47152,0.52631,0
0.5,0.47468,0.52629,0
0.5,0.47785,0.52627,0
0.5,0.48101,0.52623,0
0.5,0.48418,0.52619,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52606,0
0.5,0.49367,0.52595,0
0.5,0.49684,0.5258,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.0021881,0.47468,0
0.5,0.0031646,0.47457,0
0.5,0.0063291,0.47431,0
0.5,0.0094937,0.47414,0
0.5,0.012658,0.474,0
0.5,0.015823,0.4739,0
0.5,0.018987,0.47383,0
0.5,0.022152,0.47377,0
0.5,0.025316,0.47372,0
0.5,0.028481,0.47369,0
0.5,0.031646,0.47366,0
0.5,0.03481,0.47365,0
0.5,0.037975,0.47364,0
0.5,0.041139,0.47363,0
0.5,0.044304,0.47363,0
0.5,0.047468,0.47362,0
0.5,0.050633,0.47362,0
0.5,0.053797,0.47362,0
0.5,0.056962,0.47362,0
0.5,0.060127,0.47362,0
0.5,0.063291,0.47362,0
0.5,0.066456,0.47362,0
0.5,0.06962,0.47362,0
0.5,0.072785,0.47362,0
0.5,0.075949,0.47362,0
0.5,0.079114,0.47362,0
0.5,0.082278,0.47362,0
0.5,0.085443,0.47363,0
0.5,0.088608,0.47363,0
0.5,0.091772,0.47363,0
0.5,0.094937,0.47363,0
0.5,0.098101,0.47363,0
0.5,0.10127,0.47363,0
0.5,0.10443,0.47362,0
0.5,0.10759,0.47362,0
0.5,0.11076,0.47362,0
0.5,0.11392,0.47362,0
0.5,0.11709,0.47362,0
0.5,0.12025,0.47362,0
0.5,0.12342,0.47362,0
0.5,0.12658,0.47362,0
0.5,0.12975,0.47362,0
0.5,0.13291,0.47362,0
0.5,0.13608,0.47362,0
0.5,0.13924,0.47362,0
0.5,0.14241,0.47362,0
0.5,0.14557,0.47362,0
0.5,0.14873,0.47362,0
0.5,0.1519,0.47362,0
0.5,0.15506,0.47362,0
0.5,0.15823,0.47362,0
0.5,0.16139,0.47362,0
0.5,0.16456,0.47362,0
0.5,0.16772,0.47362,0
0.5,0.17089,0.47362,0
0.5,0.17405,0.47362,0
0.5,0.17722,0.47362,0
0.5,0.18038,0.47362,0
0.5,0.18354,0.47362,0
0.5,0.18671,0.47362,0
0.5,0.18987,0.47362,0
0.5,0.19304,0.47362,0
0.5,0.1962,0.47362,0
0.5,0.19937,0.47362,0
0.5,0.20253,0.47362,0
0.5,0.2057,0.47362,0
0.5,0.20886,0.47362,0
0.5,0.21203,0.47362,0
0.5,0.21519,0.47362,0
0.5,0.21835,0.47362,0
0.5,0.22152,0.47362,0
0.5,0.22468,0.47362,0
0.5,0.22785,0.47362,0
0.5,0.23101,0.47362,0
0.5,0.23418,0.47362,0
0.5,0.23734,0.47362,0
0.5,0.24051,0.47362,0
0.5,0.24367,0.47362,0
0.5,0.24684,0.47362,0
0.5,0.25,0.47362,0
0.5,0.25316,0.47362,0
0.5,0.25633,0.47362,0
0.5,0.25949,0.47362,0
0.5,0.26266,0.47362,0
0.5,0.26582,0.47362,0
0.5,0.26899,0.47362,0
0.5,0.27215,0.47362,0
0.5,0.27532,0.47362,0
0.5,0.27848,0.47362,0
0.5,0.28165,0.47362,0
0.5,0.28481,0.47362,0
0.5,0.28797,0.47362,0
0.5,0.29114,0.47362,0
0.5,0.2943,0.47362,0
0.5,0.29747,0.47362,0
0.5,0.30063,0.47362,0
0.5,0.3038,0.47362,0
0.5,0.30696,0.47362,0
0.5,0.31013,0.47362,0
0.5,0.31329,0.47362,0
0.5,0.31646,0.47362,0
0.5,0.31962,0.47362,0
0.5,0.32278,0.47362,0
0.5,0.32595,0.47362,0
0.5,0.32911,0.47362,0
0.5,0.33228,0.47362,0
0.5,0.33544,0.47362,0
0.5,0.33861,0.47362,0
0.5,0.34177,0.47362,0
0.5,0.34494,0.47362,0
0.5,0.3481,0.47362,0
0.5,0.35127,0.47362,0
0.5,0.35443,0.47362,0
0.5,0.35759,0.47362,0
0.5,0.36076,0.47362,0
0.5,0.36392,0.47362,0
0.5,0.36709,0.47362,0
0.5,0.37025,0.47362,0
0.5,0.37342,0.47362,0
0.5,0.37658,0.47362,0
0.5,0.37975,0.47362,0
0.5,0.38291,0.47362,0
0.5,0.38608,0.47362,0
0.5,0.38924,0.47362,0
0.5,0.39241,0.47362,0
0.5,0.39557,0.47362,0
0.5,0.39873,0.47362,0
0.5,0.4019,0.47362,0
0.5,0.40506,0.47362,0
0.5,0.40823,0.47362,0
0.5,0.41139,0.47362,0
0.5,0.41456,0.47362,0
0.5,0.41772,0.47362,0
0.5,0.42089,0.47362,0
0.5,0.42405,0.47362,0
0.5,0.42722,0.47362,0
0.5,0.43038,0.47362,0
0.5,0.43354,0.47362,0
0.5,0.43671,0.47362,0
0.5,0.43987,0.47362,0
0.5,0.44304,0.47362,0
0.5,0.4462,0.47362,0
0.5,0.44937,0.47362,0
0.5,0.45253,0.47362,0
0.5,0.4557,0.47363,0
0.5,0.45886,0.47363,0
0.5,0.46203,0.47364,0
0.5,0.46519,0.47365,0
0.5,0.46835,0.47366,0
0.5,0.47152,0.47368,0
0.5,0.47468,0.4737,0
0.5,0.47785,0.47372,0
0.5,0.48101,0.47376,0
0.5,0.48418,0.4738,0
0.5,0.48734,0.47386,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.4744,0
0.5,0.50316,0.47465,0
0.5,0.50352,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47489,0
0.5,0.50633,0.47494,0
0.5,0.50949,0.47527,0
0.5,0.51266,0.47562,0
0.5,0.51582,0.47596,0
0.5,0.51899,0.47628,0
0.5,0.52215,0.47655,0
0.5,0.52532,0.47678,0
0.5,0.52848,0.47695,0
0.5,0.53165,0.47708,0
0.5,0.53481,0.47718,0
0.5,0.53797,0.47724,0
0.5,0.54114,0.47729,0
0.5,0.5443,0.47731,0
0.5,0.54747,0.47731,0
0.5,0.55063,0.4773,0
0.5,0.5538,0.47728,0
0.5,0.55696,0.47725,0
0.5,0.56013,0.47723,0
0.5,0.56329,0.4772,0
0.5,0.56646,0.47718,0
0.5,0.56962,0.47717,0
0.5,0.57278,0.47717,0
0.5,0.57595,0.47719,0
0.5,0.57911,0.47721,0
0.5,0.58228,0.47723,0
0.5,0.58544,0.47726,0
0.5,0.58861,0.4773,0
0.5,0.59177,0.47733,0
0.5,0.59494,0.47736,0
0.5,0.5981,0.47739,0
0.5,0.60127,0.47742,0
0.5,0.60443,0.47745,0
0.5,0.60759,0.47748,0
0.5,0.61076,0.4775,0
0.5,0.61392,0.47752,0
0.5,0.61709,0.47753,0
0.5,0.62025,0.47754,0
0.5,0.62342,0.47754,0
0.5,0.62658,0.47754,0
0.5,0.62975,0.47754,0
0.5,0.63291,0.47753,0
0.5,0.63608,0.47751,0
0.5,0.63924,0.47749,0
0.5,0.64241,0.47748,0
0.5,0.64557,0.47746,0
0.5,0.64873,0.47744,0
0.5,0.6519,0.47743,0
0.5,0.65506,0.47743,0
0.5,0.65823,0.47743,0
0.5,0.66139,0.47743,0
0.5,0.66456,0.47744,0
0.5,0.66772,0.47745,0
0.5,0.67089,0.47746,0
0.5,0.67405,0.47748,0
0.5,0.67722,0.47749,0
0.5,0.68038,0.47751,0
0.5,0.68354,0.47753,0
0.5,0.68671,0.47755,0
0.5,0.68987,0.47756,0
0.5,0.69304,0.47758,0
0.5,0.6962,0.47759,0
0.5,0.69937,0.47759,0
0.5,0.70253,0.47759,0
0.5,0.7057,0.47759,0
0.5,0.70886,0.47759,0
0.5,0.71203,0.47758,0
0.5,0.71519,0.47757,0
0.5,0.71835,0.47756,0
0.5,0.72152,0.47755,0
0.5,0.72468,0.47754,0
0.5,0.72785,0.47753,0
0.5,0.73101,0.47753,0
0.5,0.73418,0.47753,0
0.5,0.73734,0.47753,0
0.5,0.74051,0.47753,0
0.5,0.74367,0.47754,0
0.5,0.74684,0.47755,0
0.5,0.75,0.47756,0
0.5,0.75316,0.47757,0
0.5,0.75633,0.47758,0
0.5,0.75949,0.4776,0
0.5,0.76266,0.47761,0
0.5,0.76582,0.47763,0
0.5,0.76899,0.47764,0
0.5,0.77215,0.47765,0
0.5,0.77532,0.47766,0
0.5,0.77848,0.47767,0
0.5,0.78165,0.47767,0
0.5,0.78481,0.47768,0
0.5,0.78797,0.47768,0
0.5,0.79114,0.47769,0
0.5,0.7943,0.47769,0
0.5,0.79747,0.47769,0
0.5,0.80063,0.47769,0
0.5,0.8038,0.47769,0
0.5,0.80696,0.4777,0
0.5,0.81013,0.4777,0
0.5,0.81329,0.4777,0
0.5,0.81646,0.4777,0
0.5,0.81962,0.4777,0
0.5,0.82278,0.47771,0
0.5,0.82595,0.47771,0
0.5,0.82911,0.47771,0
0.5,0.83228,0.47771,0
0.5,0.83544,0.47771,0
0.5,0.83861,0.47771,0
0.5,0.84177,0.47771,0
0.5,0.84494,0.47771,0
0.5,0.8481,0.47771,0
0.5,0.85127,0.47771,0
0.5,0.85443,0.47771,0
0.5,0.85759,0.47771,0
0.5,0.86076,0.47771,0
0.5,0.86392,0.4777,0
0.5,0.86709,0.47769,0
0.5,0.87025,0.47768,0
0.5,0.87342,0.47766,0
0.5,0.87658,0.47764,0
0.5,0.87975,0.4776,0
0.5,0.88291,0.47755,0
0.5,0.88608,0.47748,0
0.5,0.88924,0.47739,0
0.5,0.89241,0.47728,0
0.5,0.89557,0.47714,0
0.5,0.89873,0.47697,0
0.5,0.9019,0.47678,0
0.5,0.90506,0.47657,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.0021929,0.52532,0
0.5,0,0.52511,0
0.5,0.50633,0.52506,0
0.5,0.50352,0.52532,0
0.5,0.50949,0.52473,0
0.5,0.51266,0.52438,0
0.5,0.51582,0.52404,0
0.5,0.51899,0.52372,0
0.5,0.52215,0.52345,0
0.5,0.52532,0.52322,0
0.5,0.52848,0.52305,0
0.5,0.53165,0.52292,0
0.5,0.53481,0.52282,0
0.5,0.53797,0.52275,0
0.5,0.54114,0.52271,0
0.5,0.5443,0.52269,0
0.5,0.54747,0.52269,0
0.5,0.55063,0.5227,0
0.5,0.5538,0.52272,0
0.5,0.55696,0.52275,0
0.5,0.56013,0.52277,0
0.5,0.56329,0.5228,0
0.5,0.56646,0.52282,0
0.5,0.56962,0.52283,0
0.5,0.57278,0.52283,0
0.5,0.57595,0.52281,0
0.5,0.57911,0.52279,0
0.5,0.58228,0.52277,0
0.5,0.58544,0.52274,0
0.5,0.58861,0.5227,0
0.5,0.59177,0.52267,0
0.5,0.59494,0.52264,0
0.5,0.5981,0.5226,0
0.5,0.60127,0.52257,0
0.5,0.60443,0.52255,0
0.5,0.60759,0.52252,0
0.5,0.61076,0.5225,0
0.5,0.61392,0.52248,0
0.5,0.61709,0.52247,0
0.5,0.62025,0.52246,0
0.5,0.62342,0.52246,0
0.5,0.62658,0.52246,0
0.5,0.62975,0.52246,0
0.5,0.63291,0.52247,0
0.5,0.63608,0.52249,0
0.5,0.63924,0.52251,0
0.5,0.64241,0.52252,0
0.5,0.64557,0.52254,0
0.5,0.64873,0.52256,0
0.5,0.6519,0.52257,0
0.5,0.65506,0.52257,0
0.5,0.65823,0.52257,0
0.5,0.66139,0.52257,0
0.5,0.66456,0.52256,0
0.5,0.66772,0.52255,0
0.5,0.67089,0.52254,0
0.5,0.67405,0.52252,0
0.5,0.67722,0.5225,0
0.5,0.68038,0.52249,0
0.5,0.68354,0.52247,0
0.5,0.68671,0.52245,0
0.5,0.68987,0.52244,0
0.5,0.69304,0.52242,0
0.5,0.6962,0.52241,0
0.5,0.69937,0.52241,0
0.5,0.70253,0.5224,0
0.5,0.7057,0.52241,0
0.5,0.70886,0.52241,0
0.5,0.71203,0.52242,0
0.5,0.71519,0.52243,0
0.5,0.71835,0.52244,0
0.5,0.72152,0.52245,0
0.5,0.72468,0.52246,0
0.5,0.72785,0.52246,0
0.5,0.73101,0.52247,0
0.5,0.73418,0.52247,0
0.5,0.73734,0.52247,0
0.5,0.74051,0.52247,0
0.5,0.74367,0.52246,0
0.5,0.74684,0.52245,0
0.5,0.75,0.52244,0
0.5,0.75316,0.52243,0
0.5,0.75633,0.52241,0
0.5,0.75949,0.5224,0
0.5,0.76266,0.52239,0
0.5,0.76582,0.52237,0
0.5,0.76899,0.52236,0
0.5,0.77215,0.52235,0
0.5,0.77532,0.52234,0
0.5,0.77848,0.52233,0
0.5,0.78165,0.52233,0
0.5,0.78481,0.52232,0
0.5,0.78797,0.52232,0
0.5,0.79114,0.52231,0
0.5,0.7943,0.52231,0
0.5,0.79747,0.52231,0
0.5,0.80063,0.52231,0
0.5,0.8038,0.5223,0
0.5,0.80696,0.5223,0
0.5,0.81013,0.5223,0
0.5,0.81329,0.5223,0
0.5,0.81646,0.5223,0
0.5,0.81962,0.52229,0
0.5,0.82278,0.52229,0
0.5,0.82595,0.52229,0
0.5,0.82911,0.52229,0
0.5,0.83228,0.52229,0
0.5,0.83544,0.52229,0
0.5,0.83861,0.52229,0
0.5,0.84177,0.52228,0
0.5,0.84494,0.52228,0
0.5,0.8481,0.52228,0
0.5,0.85127,0.52228,0
0.5,0.85443,0.52229,0
0.5,0.85759,0.52229,0
0.5,0.86076,0.52229,0
0.5,0.86392,0.5223,0
0.5,0.86709,0.5223,0
0.5,0.87025,0.52232,0
0.5,0.87342,0.52234,0
0.5,0.87658,0.52236,0
0.5,0.87975,0.5224,0
0.5,0.88291,0.52245,0
0.5,0.88608,0.52252,0
0.5,0.88924,0.52261,0
0.5,0.89241,0.52272,0
0.5,0.89557,0.52286,0
0.5,0.89873,0.52303,0
0.5,0.9019,0.52322,0
0.5,0.90506,0.52343,0
0.5,0.90823,0.52366,0
0.5,0.91139,0.52391,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52543,0
0.5,0.0063291,0.52569,0
0.5,0.0094937,0.52586,0
0.5,0.012658,0.526,0
0.5,0.015823,0.5261,0
0.5,0.018987,0.52617,0
0.5,0.022152,0.52623,0
0.5,0.025316,0.52628,0
0.5,0.028481,0.52631,0
0.5,0.031646,0.52634,0
0.5,0.03481,0.52635,0
0.5,0.037975,0.52636,0
0.5,0.041139,0.52637,0
0.5,0.044304,0.52637,0
0.5,0.047468,0.52638,0
0.5,0.050633,0.52638,0
0.5,0.053797,0.52638,0
0.5,0.056962,0.52638,0
0.5,0.060127,0.52638,0
0.5,0.063291,0.52638,0
0.5,0.066456,0.52638,0
0.5,0.06962,0.52638,0
0.5,0.072785,0.52638,0
0.5,0.075949,0.52638,0
0.5,0.079114,0.52638,0
0.5,0.082278,0.52637,0
0.5,0.085443,0.52637,0
0.5,0.088608,0.52637,0
0.5,0.091772,0.52637,0
0.5,0.094937,0.52637,0
0.5,0.098101,0.52637,0
0.5,0.10127,0.52637,0
0.5,0.10443,0.52637,0
0.5,0.10759,0.52637,0
0.5,0.11076,0.52637,0
0.5,0.11392,0.52638,0
0.5,0.11709,0.52638,0
0.5,0.12025,0.52638,0
0.5,0.12342,0.52638,0
0.5,0.12658,0.52638,0
0.5,0.12975,0.52638,0
0.5,0.13291,0.52638,0
0.5,0.13608,0.52638,0
0.5,0.13924,0.52638,0
0.5,0.14241,0.52638,0
0.5,0.14557,0.52638,0
0.5,0.14873,0.52638,0
0.5,0.1519,0.52638,0
0.5,0.15506,0.52638,0
0.5,0.15823,0.52638,0
0.5,0.16139,0.52638,0
0.5,0.16456,0.52638,0
0.5,0.16772,0.52638,0
0.5,0.17089,0.52638,0
0.5,0.17405,0.52638,0
0.5,0.17722,0.52638,0
0.5,0.18038,0.52638,0
0.5,0.18354,0.52638,0
0.5,0.18671,0.52638,0
0.5,0.18987,0.52638,0
0.5,0.19304,0.52638,0
0.5,0.1962,0.52638,0
0.5,0.19937,0.52638,0
0.5,0.20253,0.52638,0
0.5,0.2057,0.52638,0
0.5,0.20886,0.52638,0
0.5,0.21203,0.52638,0
0.5,0.21519,0.52638,0
0.5,0.21835,0.52638,0
0.5,0.22152,0.52638,0
0.5,0.22468,0.52638,0
0.5,0.22785,0.52638,0
0.5,0.23101,0.52638,0
0.5,0.23418,0.52638,0
0.5,0.23734,0.52638,0
0.5,0.24051,0.52638,0
0.5,0.24367,0.52638,0
0.5,0.24684,0.52638,0
0.5,0.25,0.52638,0
0.5,0.25316,0.52638,0
0.5,0.25633,0.52638,0
0.5,0.25949,0.52638,0
0.5,0.26266,0.52638,0
0.5,0.26582,0.52638,0
0.5,0.26899,0.52638,0
0.5,0.27215,0.52638,0
0.5,0.27532,0.52638,0
0.5,0.27848,0.52638,0
0.5,0.28165,0.52638,0
0.5,0.28481,0.52638,0
0.5,0.28797,0.52638,0
0.5,0.29114,0.52638,0
0.5,0.2943,0.52638,0
0.5,0.29747,0.52638,0
0.5,0.30063,0.52638,0
0.5,0.3038,0.52638,0
0.5,0.30696,0.52638,0
0.5,0.31013,0.52638,0
0.5,0.31329,0.52638,0
0.5,0.31646,0.52638,0
0.5,0.31962,0.52638,0
0.5,0.32278,0.52638,0
0.5,0.32595,0.52638,0
0.5,0.32911,0.52638,0
0.5,0.33228,0.52638,0
0.5,0.33544,0.52638,0
0.5,0.33861,0.52638,0
0.5,0.34177,0.52638,0
0.5,0.34494,0.52638,0
0.5,0.3481,0.52638,0
0.5,0.35127,0.52638,0
0.5,0.35443,0.52638,0
0.5,0.35759,0.52638,0
0.5,0.36076,0.52638,0
0.5,0.36392,0.52638,0
0.5,0.36709,0.52638,0
0.5,0.37025,0.52638,0
0.5,0.37342,0.52638,0
0.5,0.37658,0.52638,0
0.5,0.37975,0.52638,0
0.5,0.38291,0.52638,0
0.5,0.38608,0.52638,0
0.5,0.38924,0.52638,0
0.5,0.39241,0.52638,0
0.5,0.39557,0.52638,0
0.5,0.39873,0.52638,0
0.5,0.4019,0.52638,0
0.5,0.40506,0.52638,0
0.5,0.40823,0.52638,0
0.5,0.41139,0.52638,0
0.5,0.41456,0.52638,0
0.5,0.41772,0.52638,0
0.5,0.42089,0.52638,0
0.5,0.42405,0.52638,0
0.5,0.42722,0.52638,0
0.5,0.43038,0.52638,0
0.5,0.43354,0.52638,0
0.5,0.43671,0.52638,0
0.5,0.43987,0.52638,0
0.5,0.44304,0.52638,0
0.5,0.4462,0.52638,0
0.5,0.44937,0.52638,0
0.5,0.45253,0.52638,0
0.5,0.4557,0.52637,0
0.5,0.45886,0.52637,0
0.5,0.46203,0.52636,0
0.5,0.46519,0.52635,0
0.5,0.46835,0.52634,0
0.5,0.47152,0.52632,0
0.5,0.47468,0.5263,0
0.5,0.47785,0.52628,0
0.5,0.48101,0.52624,0
0.5,0.48418,0.5262,0
0.5,0.48734,0.52614,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.5256,0
0.5,0.50316,0.52535,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0.00049241,0.47468,0
0.5,0.0031646,0.47441,0
0.5,0.0063291,0.47418,0
0.5,0.0094937,0.47403,0
0.5,0.012658,0.47391,0
0.5,0.015823,0.47383,0
0.5,0.018987,0.47377,0
0.5,0.022152,0.47372,0
0.5,0.025316,0.47368,0
0.5,0.028481,0.47365,0
0.5,0.031646,0.47363,0
0.5,0.03481,0.47362,0
0.5,0.037975,0.47361,0
0.5,0.041139,0.47361,0
0.5,0.044304,0.4736,0
0.5,0.047468,0.4736,0
0.5,0.050633,0.4736,0
0.5,0.053797,0.4736,0
0.5,0.056962,0.4736,0
0.5,0.060127,0.4736,0
0.5,0.063291,0.4736,0
0.5,0.066456,0.4736,0
0.5,0.06962,0.4736,0
0.5,0.072785,0.4736,0
0.5,0.075949,0.4736,0
0.5,0.079114,0.4736,0
0.5,0.082278,0.4736,0
0.5,0.085443,0.4736,0
0.5,0.088608,0.4736,0
0.5,0.091772,0.4736,0
0.5,0.094937,0.4736,0
0.5,0.098101,0.4736,0
0.5,0.10127,0.4736,0
0.5,0.10443,0.4736,0
0.5,0.10759,0.4736,0
0.5,0.11076,0.4736,0
0.5,0.11392,0.4736,0
0.5,0.11709,0.4736,0
0.5,0.12025,0.4736,0
0.5,0.12342,0.4736,0
0.5,0.12658,0.4736,0
0.5,0.12975,0.4736,0
0.5,0.13291,0.4736,0
0.5,0.13608,0.4736,0
0.5,0.13924,0.4736,0
0.5,0.14241,0.4736,0
0.5,0.14557,0.4736,0
0.5,0.14873,0.4736,0
0.5,0.1519,0.4736,0
0.5,0.15506,0.4736,0
0.5,0.15823,0.4736,0
0.5,0.16139,0.4736,0
0.5,0.16456,0.4736,0
0.5,0.16772,0.4736,0
0.5,0.17089,0.4736,0
0.5,0.17405,0.4736,0
0.5,0.17722,0.4736,0
0.5,0.18038,0.4736,0
0.5,0.18354,0.4736,0
0.5,0.18671,0.4736,0
0.5,0.18987,0.4736,0
0.5,0.19304,0.4736,0
0.5,0.1962,0.4736,0
0.5,0.19937,0.4736,0
0.5,0.20253,0.4736,0
0.5,0.2057,0.4736,0
0.5,0.20886,0.4736,0
0.5,0.21203,0.4736,0
0.5,0.21519,0.4736,0
0.5,0.21835,0.4736,0
0.5,0.22152,0.4736,0
0.5,0.22468,0.4736,0
0.5,0.22785,0.4736,0
0.5,0.23101,0.4736,0
0.5,0.23418,0.4736,0
0.5,0.23734,0.4736,0
0.5,0.24051,0.4736,0
0.5,0.24367,0.4736,0
0.5,0.24684,0.4736,0
0.5,0.25,0.4736,0
0.5,0.25316,0.4736,0
0.5,0.25633,0.4736,0
0.5,0.25949,0.4736,0
0.5,0.26266,0.4736,0
0.5,0.26582,0.4736,0
0.5,0.26899,0.4736,0
0.5,0.27215,0.4736,0
0.5,0.27532,0.4736,0
0.5,0.27848,0.4736,0
0.5,0.28165,0.4736,0
0.5,0.28481,0.4736,0
0.5,0.28797,0.4736,0
0.5,0.29114,0.4736,0
0.5,0.2943,0.4736,0
0.5,0.29747,0.4736,0
0.5,0.30063,0.4736,0
0.5,0.3038,0.4736,0
0.5,0.30696,0.4736,0
0.5,0.31013,0.4736,0
0.5,0.31329,0.4736,0
0.5,0.31646,0.4736,0
0.5,0.31962,0.4736,0
0.5,0.32278,0.4736,0
0.5,0.32595,0.4736,0
0.5,0.32911,0.4736,0
0.5,0.33228,0.4736,0
0.5,0.33544,0.4736,0
0.5,0.33861,0.4736,0
0.5,0.34177,0.4736,0
0.5,0.34494,0.4736,0
0.5,0.3481,0.4736,0
0.5,0.35127,0.4736,0
0.5,0.35443,0.4736,0
0.5,0.35759,0.4736,0
0.5,0.36076,0.4736,0
0.5,0.36392,0.4736,0
0.5,0.36709,0.4736,0
0.5,0.37025,0.4736,0
0.5,0.37342,0.4736,0
0.5,0.37658,0.4736,0
0.5,0.37975,0.4736,0
0.5,0.38291,0.4736,0
0.5,0.38608,0.4736,0
0.5,0.38924,0.4736,0
0.5,0.39241,0.4736,0
0.5,0.39557,0.4736,0
0.5,0.39873,0.4736,0
0.5,0.4019,0.4736,0
0.5,0.40506,0.4736,0
0.5,0.40823,0.4736,0
0.5,0.41139,0.4736,0
0.5,0.41456,0.4736,0
0.5,0.41772,0.4736,0
0.5,0.42089,0.4736,0
0.5,0.42405,0.4736,0
0.5,0.42722,0.4736,0
0.5,0.43038,0.4736,0
0.5,0.43354,0.4736,0
0.5,0.43671,0.4736,0
0.5,0.43987,0.4736,0
0.5,0.44304,0.4736,0
0.5,0.4462,0.4736,0
0.5,0.44937,0.4736,0
0.5,0.45253,0.4736,0
0.5,0.4557,0.47361,0
0.5,0.45886,0.47361,0
0.5,0.46203,0.47362,0
0.5,0.46519,0.47363,0
0.5,0.46835,0.47364,0
0.5,0.47152,0.47366,0
0.5,0.47468,0.47368,0
0.5,0.47785,0.47371,0
0.5,0.48101,0.47374,0
0.5,0.48418,0.47379,0
0.5,0.48734,0.47385,0
0.5,0.49051,0.47393,0
0.5,0.49367,0.47404,0
0.5,0.49684,0.47419,0
0.5,0.5,0.47439,0
0.5,0.50316,0.47464,0
0.5,0.50359,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0,0.47472,0
0.5,0.50633,0.47493,0
0.5,0.50949,0.47526,0
0.5,0.51266,0.4756,0
0.5,0.51582,0.47594,0
0.5,0.51899,0.47625,0
0.5,0.52215,0.47653,0
0.5,0.52532,0.47675,0
0.5,0.52848,0.47692,0
0.5,0.53165,0.47706,0
0.5,0.53481,0.47715,0
0.5,0.53797,0.47721,0
0.5,0.54114,0.47726,0
0.5,0.5443,0.47728,0
0.5,0.54747,0.47728,0
0.5,0.55063,0.47727,0
0.5,0.5538,0.47726,0
0.5,0.55696,0.47723,0
0.5,0.56013,0.47721,0
0.5,0.56329,0.47718,0
0.5,0.56646,0.47716,0
0.5,0.56962,0.47715,0
0.5,0.57278,0.47716,0
0.5,0.57595,0.47717,0
0.5,0.57911,0.47719,0
0.5,0.58228,0.47721,0
0.5,0.58544,0.47724,0
0.5,0.58861,0.47727,0
0.5,0.59177,0.47731,0
0.5,0.59494,0.47734,0
0.5,0.5981,0.47737,0
0.5,0.60127,0.4774,0
0.5,0.60443,0.47743,0
0.5,0.60759,0.47745,0
0.5,0.61076,0.47747,0
0.5,0.61392,0.47749,0
0.5,0.61709,0.4775,0
0.5,0.62025,0.47751,0
0.5,0.62342,0.47752,0
0.5,0.62658,0.47752,0
0.5,0.62975,0.47751,0
0.5,0.63291,0.4775,0
0.5,0.63608,0.47748,0
0.5,0.63924,0.47747,0
0.5,0.64241,0.47745,0
0.5,0.64557,0.47743,0
0.5,0.64873,0.47742,0
0.5,0.6519,0.47741,0
0.5,0.65506,0.4774,0
0.5,0.65823,0.4774,0
0.5,0.66139,0.4774,0
0.5,0.66456,0.47741,0
0.5,0.66772,0.47742,0
0.5,0.67089,0.47744,0
0.5,0.67405,0.47745,0
0.5,0.67722,0.47747,0
0.5,0.68038,0.47749,0
0.5,0.68354,0.4775,0
0.5,0.68671,0.47752,0
0.5,0.68987,0.47753,0
0.5,0.69304,0.47755,0
0.5,0.6962,0.47756,0
0.5,0.69937,0.47756,0
0.5,0.70253,0.47757,0
0.5,0.7057,0.47756,0
0.5,0.70886,0.47756,0
0.5,0.71203,0.47755,0
0.5,0.71519,0.47754,0
0.5,0.71835,0.47753,0
0.5,0.72152,0.47752,0
0.5,0.72468,0.47752,0
0.5,0.72785,0.47751,0
0.5,0.73101,0.4775,0
0.5,0.73418,0.4775,0
0.5,0.73734,0.4775,0
0.5,0.74051,0.4775,0
0.5,0.74367,0.47751,0
0.5,0.74684,0.47752,0
0.5,0.75,0.47753,0
0.5,0.75316,0.47754,0
0.5,0.75633,0.47755,0
0.5,0.75949,0.47757,0
0.5,0.76266,0.47758,0
0.5,0.76582,0.47759,0
0.5,0.76899,0.4776,0
0.5,0.77215,0.47761,0
0.5,0.77532,0.47762,0
0.5,0.77848,0.47763,0
0.5,0.78165,0.47764,0
0.5,0.78481,0.47764,0
0.5,0.78797,0.47765,0
0.5,0.79114,0.47765,0
0.5,0.7943,0.47765,0
0.5,0.79747,0.47766,0
0.5,0.80063,0.47766,0
0.5,0.8038,0.47766,0
0.5,0.80696,0.47766,0
0.5,0.81013,0.47766,0
0.5,0.81329,0.47766,0
0.5,0.81646,0.47767,0
0.5,0.81962,0.47767,0
0.5,0.82278,0.47767,0
0.5,0.82595,0.47767,0
0.5,0.82911,0.47767,0
0.5,0.83228,0.47768,0
0.5,0.83544,0.47768,0
0.5,0.83861,0.47768,0
0.5,0.84177,0.47768,0
0.5,0.84494,0.47768,0
0.5,0.8481,0.47768,0
0.5,0.85127,0.47768,0
0.5,0.85443,0.47768,0
0.5,0.85759,0.47768,0
0.5,0.86076,0.47767,0
0.5,0.86392,0.47767,0
0.5,0.86709,0.47766,0
0.5,0.87025,0.47765,0
0.5,0.87342,0.47763,0
0.5,0.87658,0.4776,0
0.5,0.87975,0.47756,0
0.5,0.88291,0.47751,0
0.5,0.88608,0.47744,0
0.5,0.88924,0.47736,0
0.5,0.89241,0.47725,0
0.5,0.89557,0.47711,0
0.5,0.89873,0.47695,0
0.5,0.9019,0.47677,0
0.5,0.90506,0.47656,0
0.5,0.90823,0.47633,0
0.5,0.91139,0.47608,0
0.5,0.91456,0.47582,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.00049819,0.52532,0
0.5,0,0.52528,0
0.5,0.50633,0.52507,0
0.5,0.50359,0.52532,0
0.5,0.50949,0.52474,0
0.5,0.51266,0.5244,0
0.5,0.51582,0.52406,0
0.5,0.51899,0.52375,0
0.5,0.52215,0.52347,0
0.5,0.52532,0.52325,0
0.5,0.52848,0.52308,0
0.5,0.53165,0.52294,0
0.5,0.53481,0.52285,0
0.5,0.53797,0.52278,0
0.5,0.54114,0.52274,0
0.5,0.5443,0.52272,0
0.5,0.54747,0.52272,0
0.5,0.55063,0.52273,0
0.5,0.5538,0.52274,0
0.5,0.55696,0.52277,0
0.5,0.56013,0.52279,0
0.5,0.56329,0.52282,0
0.5,0.56646,0.52284,0
0.5,0.56962,0.52285,0
0.5,0.57278,0.52284,0
0.5,0.57595,0.52283,0
0.5,0.57911,0.52281,0
0.5,0.58228,0.52279,0
0.5,0.58544,0.52276,0
0.5,0.58861,0.52273,0
0.5,0.59177,0.52269,0
0.5,0.59494,0.52266,0
0.5,0.5981,0.52263,0
0.5,0.60127,0.5226,0
0.5,0.60443,0.52257,0
0.5,0.60759,0.52255,0
0.5,0.61076,0.52253,0
0.5,0.61392,0.52251,0
0.5,0.61709,0.5225,0
0.5,0.62025,0.52249,0
0.5,0.62342,0.52248,0
0.5,0.62658,0.52248,0
0.5,0.62975,0.52249,0
0.5,0.63291,0.5225,0
0.5,0.63608,0.52251,0
0.5,0.63924,0.52253,0
0.5,0.64241,0.52255,0
0.5,0.64557,0.52257,0
0.5,0.64873,0.52258,0
0.5,0.6519,0.52259,0
0.5,0.65506,0.5226,0
0.5,0.65823,0.5226,0
0.5,0.66139,0.5226,0
0.5,0.66456,0.52259,0
0.5,0.66772,0.52258,0
0.5,0.67089,0.52256,0
0.5,0.67405,0.52255,0
0.5,0.67722,0.52253,0
0.5,0.68038,0.52251,0
0.5,0.68354,0.52249,0
0.5,0.68671,0.52248,0
0.5,0.68987,0.52246,0
0.5,0.69304,0.52245,0
0.5,0.6962,0.52244,0
0.5,0.69937,0.52244,0
0.5,0.70253,0.52243,0
0.5,0.7057,0.52243,0
0.5,0.70886,0.52244,0
0.5,0.71203,0.52245,0
0.5,0.71519,0.52245,0
0.5,0.71835,0.52246,0
0.5,0.72152,0.52247,0
0.5,0.72468,0.52248,0
0.5,0.72785,0.52249,0
0.5,0.73101,0.5225,0
0.5,0.73418,0.5225,0
0.5,0.73734,0.5225,0
0.5,0.74051,0.5225,0
0.5,0.74367,0.52249,0
0.5,0.74684,0.52248,0
0.5,0.75,0.52247,0
0.5,0.75316,0.52246,0
0.5,0.75633,0.52245,0
0.5,0.75949,0.52243,0
0.5,0.76266,0.52242,0
0.5,0.76582,0.52241,0
0.5,0.76899,0.5224,0
0.5,0.77215,0.52239,0
0.5,0.77532,0.52238,0
0.5,0.77848,0.52237,0
0.5,0.78165,0.52236,0
0.5,0.78481,0.52236,0
0.5,0.78797,0.52235,0
0.5,0.79114,0.52235,0
0.5,0.7943,0.52235,0
0.5,0.79747,0.52234,0
0.5,0.80063,0.52234,0
0.5,0.8038,0.52234,0
0.5,0.80696,0.52234,0
0.5,0.81013,0.52234,0
0.5,0.81329,0.52233,0
0.5,0.81646,0.52233,0
0.5,0.81962,0.52233,0
0.5,0.82278,0.52233,0
0.5,0.82595,0.52233,0
0.5,0.82911,0.52232,0
0.5,0.83228,0.52232,0
0.5,0.83544,0.52232,0
0.5,0.83861,0.52232,0
0.5,0.84177,0.52232,0
0.5,0.84494,0.52232,0
0.5,0.8481,0.52232,0
0.5,0.85127,0.52232,0
0.5,0.85443,0.52232,0
0.5,0.85759,0.52232,0
0.5,0.86076,0.52233,0
0.5,0.86392,0.52233,0
0.5,0.86709,0.52234,0
0.5,0.87025,0.52235,0
0.5,0.87342,0.52237,0
0.5,0.87658,0.5224,0
0.5,0.87975,0.52244,0
0.5,0.88291,0.52249,0
0.5,0.88608,0.52256,0
0.5,0.88924,0.52264,0
0.5,0.89241,0.52275,0
0.5,0.89557,0.52289,0
0.5,0.89873,0.52305,0
0.5,0.9019,0.52323,0
0.5,0.90506,0.52344,0
0.5,0.90823,0.52367,0
0.5,0.91139,0.52392,0
0.5,0.91456,0.52418,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52559,0
0.5,0.0063291,0.52582,0
0.5,0.0094937,0.52597,0
0.5,0.012658,0.52609,0
0.5,0.015823,0.52617,0
0.5,0.018987,0.52623,0
0.5,0.022152,0.52628,0
0.5,0.025316,0.52632,0
0.5,0.028481,0.52635,0
0.5,0.031646,0.52637,0
0.5,0.03481,0.52638,0
0.5,0.037975,0.52639,0
0.5,0.041139,0.52639,0
0.5,0.044304,0.5264,0
0.5,0.047468,0.5264,0
0.5,0.050633,0.5264,0
0.5,0.053797,0.5264,0
0.5,0.056962,0.5264,0
0.5,0.060127,0.5264,0
0.5,0.063291,0.5264,0
0.5,0.066456,0.5264,0
0.5,0.06962,0.5264,0
0.5,0.072785,0.5264,0
0.5,0.075949,0.5264,0
0.5,0.079114,0.5264,0
0.5,0.082278,0.5264,0
0.5,0.085443,0.5264,0
0.5,0.088608,0.5264,0
0.5,0.091772,0.5264,0
0.5,0.094937,0.5264,0
0.5,0.098101,0.5264,0
0.5,0.10127,0.5264,0
0.5,0.10443,0.5264,0
0.5,0.10759,0.5264,0
0.5,0.11076,0.5264,0
0.5,0.11392,0.5264,0
0.5,0.11709,0.5264,0
0.5,0.12025,0.5264,0
0.5,0.12342,0.5264,0
0.5,0.12658,0.5264,0
0.5,0.12975,0.5264,0
0.5,0.13291,0.5264,0
0.5,0.13608,0.5264,0
0.5,0.13924,0.5264,0
0.5,0.14241,0.5264,0
0.5,0.14557,0.5264,0
0.5,0.14873,0.5264,0
0.5,0.1519,0.5264,0
0.5,0.15506,0.5264,0
0.5,0.15823,0.5264,0
0.5,0.16139,0.5264,0
0.5,0.16456,0.5264,0
0.5,0.16772,0.5264,0
0.5,0.17089,0.5264,0
0.5,0.17405,0.5264,0
0.5,0.17722,0.5264,0
0.5,0.18038,0.5264,0
0.5,0.18354,0.5264,0
0.5,0.18671,0.5264,0
0.5,0.18987,0.5264,0
0.5,0.19304,0.5264,0
0.5,0.1962,0.5264,0
0.5,0.19937,0.5264,0
0.5,0.20253,0.5264,0
0.5,0.2057,0.5264,0
0.5,0.20886,0.5264,0
0.5,0.21203,0.5264,0
0.5,0.21519,0.5264,0
0.5,0.21835,0.5264,0
0.5,0.22152,0.5264,0
0.5,0.22468,0.5264,0
0.5,0.22785,0.5264,0
0.5,0.23101,0.5264,0
0.5,0.23418,0.5264,0
0.5,0.23734,0.5264,0
0.5,0.24051,0.5264,0
0.5,0.24367,0.5264,0
0.5,0.24684,0.5264,0
0.5,0.25,0.5264,0
0.5,0.25316,0.5264,0
0.5,0.25633,0.5264,0
0.5,0.25949,0.5264,0
0.5,0.26266,0.5264,0
0.5,0.26582,0.5264,0
0.5,0.26899,0.5264,0
0.5,0.27215,0.5264,0
0.5,0.27532,0.5264,0
0.5,0.27848,0.5264,0
0.5,0.28165,0.5264,0
0.5,0.28481,0.5264,0
0.5,0.28797,0.5264,0
0.5,0.29114,0.5264,0
0.5,0.2943,0.5264,0
0.5,0.29747,0.5264,0
0.5,0.30063,0.5264,0
0.5,0.3038,0.5264,0
0.5,0.30696,0.5264,0
0.5,0.31013,0.5264,0
0.5,0.31329,0.5264,0
0.5,0.31646,0.5264,0
0.5,0.31962,0.5264,0
0.5,0.32278,0.5264,0
0.5,0.32595,0.5264,0
0.5,0.32911,0.5264,0
0.5,0.33228,0.5264,0
0.5,0.33544,0.5264,0
0.5,0.33861,0.5264,0
0.5,0.34177,0.5264,0
0.5,0.34494,0.5264,0
0.5,0.3481,0.5264,0
0.5,0.35127,0.5264,0
0.5,0.35443,0.5264,0
0.5,0.35759,0.5264,0
0.5,0.36076,0.5264,0
0.5,0.36392,0.5264,0
0.5,0.36709,0.5264,0
0.5,0.37025,0.5264,0
0.5,0.37342,0.5264,0
0.5,0.37658,0.5264,0
0.5,0.37975,0.5264,0
0.5,0.38291,0.5264,0
0.5,0.38608,0.5264,0
0.5,0.38924,0.5264,0
0.5,0.39241,0.5264,0
0.5,0.39557,0.5264,0
0.5,0.39873,0.5264,0
0.5,0.4019,0.5264,0
0.5,0.40506,0.5264,0
0.5,0.40823,0.5264,0
0.5,0.41139,0.5264,0
0.5,0.41456,0.5264,0
0.5,0.41772,0.5264,0
0.5,0.42089,0.5264,0
0.5,0.42405,0.5264,0
0.5,0.42722,0.5264,0
0.5,0.43038,0.5264,0
0.5,0.43354,0.5264,0
0.5,0.43671,0.5264,0
0.5,0.43987,0.5264,0
0.5,0.44304,0.5264,0
0.5,0.4462,0.5264,0
0.5,0.44937,0.5264,0
0.5,0.45253,0.5264,0
0.5,0.4557,0.52639,0
0.5,0.45886,0.52639,0
0.5,0.46203,0.52638,0
0.5,0.46519,0.52637,0
0.5,0.46835,0.52636,0
0.5,0.47152,0.52634,0
0.5,0.47468,0.52632,0
0.5,0.47785,0.52629,0
0.5,0.48101,0.52626,0
0.5,0.48418,0.52621,0
0.5,0.48734,0.52615,0
0.5,0.49051,0.52607,0
0.5,0.49367,0.52596,0
0.5,0.49684,0.52581,0
0.5,0.5,0.52561,0
0.5,0.50316,0.52536,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47451,0
0.5,0.0031646,0.47423,0
0.5,0.0063291,0.47402,0
0.5,0.0094937,0.4739,0
0.5,0.012658,0.47381,0
0.5,0.015823,0.47375,0
0.5,0.018987,0.4737,0
0.5,0.022152,0.47366,0
0.5,0.025316,0.47364,0
0.5,0.028481,0.47361,0
0.5,0.031646,0.4736,0
0.5,0.03481,0.47359,0
0.5,0.037975,0.47358,0
0.5,0.041139,0.47358,0
0.5,0.044304,0.47358,0
0.5,0.047468,0.47358,0
0.5,0.050633,0.47358,0
0.5,0.053797,0.47358,0
0.5,0.056962,0.47358,0
0.5,0.060127,0.47358,0
0.5,0.063291,0.47358,0
0.5,0.066456,0.47358,0
0.5,0.06962,0.47358,0
0.5,0.072785,0.47358,0
0.5,0.075949,0.47358,0
0.5,0.079114,0.47358,0
0.5,0.082278,0.47358,0
0.5,0.085443,0.47358,0
0.5,0.088608,0.47358,0
0.5,0.091772,0.47358,0
0.5,0.094937,0.47358,0
0.5,0.098101,0.47358,0
0.5,0.10127,0.47358,0
0.5,0.10443,0.47358,0
0.5,0.10759,0.47358,0
0.5,0.11076,0.47358,0
0.5,0.11392,0.47358,0
0.5,0.11709,0.47358,0
0.5,0.12025,0.47358,0
0.5,0.12342,0.47358,0
0.5,0.12658,0.47358,0
0.5,0.12975,0.47358,0
0.5,0.13291,0.47358,0
0.5,0.13608,0.47358,0
0.5,0.13924,0.47358,0
0.5,0.14241,0.47358,0
0.5,0.14557,0.47358,0
0.5,0.14873,0.47358,0
0.5,0.1519,0.47358,0
0.5,0.15506,0.47358,0
0.5,0.15823,0.47358,0
0.5,0.16139,0.47358,0
0.5,0.16456,0.47358,0
0.5,0.16772,0.47358,0
0.5,0.17089,0.47358,0
0.5,0.17405,0.47358,0
0.5,0.17722,0.47358,0
0.5,0.18038,0.47358,0
0.5,0.18354,0.47358,0
0.5,0.18671,0.47358,0
0.5,0.18987,0.47358,0
0.5,0.19304,0.47358,0
0.5,0.1962,0.47358,0
0.5,0.19937,0.47358,0
0.5,0.20253,0.47358,0
0.5,0.2057,0.47358,0
0.5,0.20886,0.47358,0
0.5,0.21203,0.47358,0
0.5,0.21519,0.47358,0
0.5,0.21835,0.47358,0
0.5,0.22152,0.47358,0
0.5,0.22468,0.47358,0
0.5,0.22785,0.47358,0
0.5,0.23101,0.47358,0
0.5,0.23418,0.47358,0
0.5,0.23734,0.47358,0
0.5,0.24051,0.47358,0
0.5,0.24367,0.47358,0
0.5,0.24684,0.47358,0
0.5,0.25,0.47358,0
0.5,0.25316,0.47358,0
0.5,0.25633,0.47358,0
0.5,0.25949,0.47358,0
0.5,0.26266,0.47358,0
0.5,0.26582,0.47358,0
0.5,0.26899,0.47358,0
0.5,0.27215,0.47358,0
0.5,0.27532,0.47358,0
0.5,0.27848,0.47358,0
0.5,0.28165,0.47358,0
0.5,0.28481,0.47358,0
0.5,0.28797,0.47357,0
0.5,0.29114,0.47357,0
0.5,0.2943,0.47357,0
0.5,0.29747,0.47357,0
0.5,0.30063,0.47357,0
0.5,0.3038,0.47357,0
0.5,0.30696,0.47357,0
0.5,0.31013,0.47357,0
0.5,0.31329,0.47357,0
0.5,0.31646,0.47357,0
0.5,0.31962,0.47357,0
0.5,0.32278,0.47357,0
0.5,0.32595,0.47357,0
0.5,0.32911,0.47357,0
0.5,0.33228,0.47357,0
0.5,0.33544,0.47357,0
0.5,0.33861,0.47357,0
0.5,0.34177,0.47357,0
0.5,0.34494,0.47357,0
0.5,0.3481,0.47357,0
0.5,0.35127,0.47357,0
0.5,0.35443,0.47357,0
0.5,0.35759,0.47357,0
0.5,0.36076,0.47357,0
0.5,0.36392,0.47357,0
0.5,0.36709,0.47357,0
0.5,0.37025,0.47357,0
0.5,0.37342,0.47357,0
0.5,0.37658,0.47357,0
0.5,0.37975,0.47357,0
0.5,0.38291,0.47357,0
0.5,0.38608,0.47357,0
0.5,0.38924,0.47357,0
0.5,0.39241,0.47357,0
0.5,0.39557,0.47357,0
0.5,0.39873,0.47357,0
0.5,0.4019,0.47357,0
0.5,0.40506,0.47357,0
0.5,0.40823,0.47357,0
0.5,0.41139,0.47357,0
0.5,0.41456,0.47357,0
0.5,0.41772,0.47357,0
0.5,0.42089,0.47357,0
0.5,0.42405,0.47357,0
0.5,0.42722,0.47357,0
0.5,0.43038,0.47357,0
0.5,0.43354,0.47357,0
0.5,0.43671,0.47357,0
0.5,0.43987,0.47357,0
0.5,0.44304,0.47357,0
0.5,0.4462,0.47357,0
0.5,0.44937,0.47358,0
0.5,0.45253,0.47358,0
0.5,0.4557,0.47358,0
0.5,0.45886,0.47359,0
0.5,0.46203,0.4736,0
0.5,0.46519,0.47361,0
0.5,0.46835,0.47362,0
0.5,0.47152,0.47364,0
0.5,0.47468,0.47366,0
0.5,0.47785,0.47369,0
0.5,0.48101,0.47373,0
0.5,0.48418,0.47377,0
0.5,0.48734,0.47383,0
0.5,0.49051,0.47392,0
0.5,0.49367,0.47403,0
0.5,0.49684,0.47418,0
0.5,0.5,0.47438,0
0.5,0.50316,0.47463,0
0.5,0.50371,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.47492,0
0.5,0.50949,0.47524,0
0.5,0.51266,0.47558,0
0.5,0.51582,0.47592,0
0.5,0.51899,0.47623,0
0.5,0.52215,0.4765,0
0.5,0.52532,0.47672,0
0.5,0.52848,0.47689,0
0.5,0.53165,0.47702,0
0.5,0.53481,0.47712,0
0.5,0.53797,0.47718,0
0.5,0.54114,0.47722,0
0.5,0.5443,0.47724,0
0.5,0.54747,0.47725,0
0.5,0.55063,0.47725,0
0.5,0.5538,0.47723,0
0.5,0.55696,0.47721,0
0.5,0.56013,0.47719,0
0.5,0.56329,0.47716,0
0.5,0.56646,0.47714,0
0.5,0.56962,0.47714,0
0.5,0.57278,0.47714,0
0.5,0.57595,0.47715,0
0.5,0.57911,0.47717,0
0.5,0.58228,0.47719,0
0.5,0.58544,0.47722,0
0.5,0.58861,0.47725,0
0.5,0.59177,0.47728,0
0.5,0.59494,0.47731,0
0.5,0.5981,0.47735,0
0.5,0.60127,0.47737,0
0.5,0.60443,0.4774,0
0.5,0.60759,0.47743,0
0.5,0.61076,0.47745,0
0.5,0.61392,0.47746,0
0.5,0.61709,0.47747,0
0.5,0.62025,0.47748,0
0.5,0.62342,0.47749,0
0.5,0.62658,0.47749,0
0.5,0.62975,0.47748,0
0.5,0.63291,0.47747,0
0.5,0.63608,0.47746,0
0.5,0.63924,0.47744,0
0.5,0.64241,0.47742,0
0.5,0.64557,0.47741,0
0.5,0.64873,0.47739,0
0.5,0.6519,0.47738,0
0.5,0.65506,0.47738,0
0.5,0.65823,0.47737,0
0.5,0.66139,0.47738,0
0.5,0.66456,0.47738,0
0.5,0.66772,0.47739,0
0.5,0.67089,0.47741,0
0.5,0.67405,0.47742,0
0.5,0.67722,0.47744,0
0.5,0.68038,0.47746,0
0.5,0.68354,0.47747,0
0.5,0.68671,0.47749,0
0.5,0.68987,0.4775,0
0.5,0.69304,0.47751,0
0.5,0.6962,0.47752,0
0.5,0.69937,0.47753,0
0.5,0.70253,0.47753,0
0.5,0.7057,0.47753,0
0.5,0.70886,0.47753,0
0.5,0.71203,0.47752,0
0.5,0.71519,0.47752,0
0.5,0.71835,0.47751,0
0.5,0.72152,0.4775,0
0.5,0.72468,0.47749,0
0.5,0.72785,0.47748,0
0.5,0.73101,0.47747,0
0.5,0.73418,0.47747,0
0.5,0.73734,0.47747,0
0.5,0.74051,0.47747,0
0.5,0.74367,0.47747,0
0.5,0.74684,0.47748,0
0.5,0.75,0.47749,0
0.5,0.75316,0.4775,0
0.5,0.75633,0.47752,0
0.5,0.75949,0.47753,0
0.5,0.76266,0.47754,0
0.5,0.76582,0.47756,0
0.5,0.76899,0.47757,0
0.5,0.77215,0.47758,0
0.5,0.77532,0.47759,0
0.5,0.77848,0.47759,0
0.5,0.78165,0.4776,0
0.5,0.78481,0.47761,0
0.5,0.78797,0.47761,0
0.5,0.79114,0.47761,0
0.5,0.7943,0.47762,0
0.5,0.79747,0.47762,0
0.5,0.80063,0.47762,0
0.5,0.8038,0.47762,0
0.5,0.80696,0.47762,0
0.5,0.81013,0.47763,0
0.5,0.81329,0.47763,0
0.5,0.81646,0.47763,0
0.5,0.81962,0.47763,0
0.5,0.82278,0.47763,0
0.5,0.82595,0.47764,0
0.5,0.82911,0.47764,0
0.5,0.83228,0.47764,0
0.5,0.83544,0.47764,0
0.5,0.83861,0.47764,0
0.5,0.84177,0.47764,0
0.5,0.84494,0.47764,0
0.5,0.8481,0.47764,0
0.5,0.85127,0.47764,0
0.5,0.85443,0.47764,0
0.5,0.85759,0.47764,0
0.5,0.86076,0.47764,0
0.5,0.86392,0.47763,0
0.5,0.86709,0.47762,0
0.5,0.87025,0.47761,0
0.5,0.87342,0.47759,0
0.5,0.87658,0.47756,0
0.5,0.87975,0.47752,0
0.5,0.88291,0.47747,0
0.5,0.88608,0.47741,0
0.5,0.88924,0.47732,0
0.5,0.89241,0.47722,0
0.5,0.89557,0.47709,0
0.5,0.89873,0.47693,0
0.5,0.9019,0.47675,0
0.5,0.90506,0.47654,0
0.5,0.90823,0.47632,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.52508,0
0.5,0.5037,0.52532,0
0.5,0.50949,0.52476,0
0.5,0.51266,0.52442,0
0.5,0.51582,0.52408,0
0.5,0.51899,0.52377,0
0.5,0.52215,0.5235,0
0.5,0.52532,0.52328,0
0.5,0.52848,0.52311,0
0.5,0.53165,0.52298,0
0.5,0.53481,0.52288,0
0.5,0.53797,0.52282,0
0.5,0.54114,0.52278,0
0.5,0.5443,0.52275,0
0.5,0.54747,0.52275,0
0.5,0.55063,0.52275,0
0.5,0.5538,0.52277,0
0.5,0.55696,0.52279,0
0.5,0.56013,0.52281,0
0.5,0.56329,0.52284,0
0.5,0.56646,0.52286,0
0.5,0.56962,0.52286,0
0.5,0.57278,0.52286,0
0.5,0.57595,0.52285,0
0.5,0.57911,0.52283,0
0.5,0.58228,0.52281,0
0.5,0.58544,0.52278,0
0.5,0.58861,0.52275,0
0.5,0.59177,0.52272,0
0.5,0.59494,0.52268,0
0.5,0.5981,0.52265,0
0.5,0.60127,0.52262,0
0.5,0.60443,0.5226,0
0.5,0.60759,0.52257,0
0.5,0.61076,0.52255,0
0.5,0.61392,0.52254,0
0.5,0.61709,0.52252,0
0.5,0.62025,0.52252,0
0.5,0.62342,0.52251,0
0.5,0.62658,0.52251,0
0.5,0.62975,0.52252,0
0.5,0.63291,0.52253,0
0.5,0.63608,0.52254,0
0.5,0.63924,0.52256,0
0.5,0.64241,0.52258,0
0.5,0.64557,0.52259,0
0.5,0.64873,0.52261,0
0.5,0.6519,0.52262,0
0.5,0.65506,0.52262,0
0.5,0.65823,0.52263,0
0.5,0.66139,0.52262,0
0.5,0.66456,0.52262,0
0.5,0.66772,0.52261,0
0.5,0.67089,0.52259,0
0.5,0.67405,0.52258,0
0.5,0.67722,0.52256,0
0.5,0.68038,0.52254,0
0.5,0.68354,0.52253,0
0.5,0.68671,0.52251,0
0.5,0.68987,0.5225,0
0.5,0.69304,0.52249,0
0.5,0.6962,0.52248,0
0.5,0.69937,0.52247,0
0.5,0.70253,0.52247,0
0.5,0.7057,0.52247,0
0.5,0.70886,0.52247,0
0.5,0.71203,0.52248,0
0.5,0.71519,0.52248,0
0.5,0.71835,0.52249,0
0.5,0.72152,0.5225,0
0.5,0.72468,0.52251,0
0.5,0.72785,0.52252,0
0.5,0.73101,0.52253,0
0.5,0.73418,0.52253,0
0.5,0.73734,0.52253,0
0.5,0.74051,0.52253,0
0.5,0.74367,0.52253,0
0.5,0.74684,0.52252,0
0.5,0.75,0.52251,0
0.5,0.75316,0.5225,0
0.5,0.75633,0.52248,0
0.5,0.75949,0.52247,0
0.5,0.76266,0.52246,0
0.5,0.76582,0.52244,0
0.5,0.76899,0.52243,0
0.5,0.77215,0.52242,0
0.5,0.77532,0.52241,0
0.5,0.77848,0.5224,0
0.5,0.78165,0.5224,0
0.5,0.78481,0.52239,0
0.5,0.78797,0.52239,0
0.5,0.79114,0.52239,0
0.5,0.7943,0.52238,0
0.5,0.79747,0.52238,0
0.5,0.80063,0.52238,0
0.5,0.8038,0.52238,0
0.5,0.80696,0.52237,0
0.5,0.81013,0.52237,0
0.5,0.81329,0.52237,0
0.5,0.81646,0.52237,0
0.5,0.81962,0.52237,0
0.5,0.82278,0.52236,0
0.5,0.82595,0.52236,0
0.5,0.82911,0.52236,0
0.5,0.83228,0.52236,0
0.5,0.83544,0.52236,0
0.5,0.83861,0.52236,0
0.5,0.84177,0.52236,0
0.5,0.84494,0.52236,0
0.5,0.8481,0.52236,0
0.5,0.85127,0.52236,0
0.5,0.85443,0.52236,0
0.5,0.85759,0.52236,0
0.5,0.86076,0.52236,0
0.5,0.86392,0.52237,0
0.5,0.86709,0.52238,0
0.5,0.87025,0.52239,0
0.5,0.87342,0.52241,0
0.5,0.87658,0.52244,0
0.5,0.87975,0.52248,0
0.5,0.88291,0.52253,0
0.5,0.88608,0.52259,0
0.5,0.88924,0.52268,0
0.5,0.89241,0.52278,0
0.5,0.89557,0.52291,0
0.5,0.89873,0.52307,0
0.5,0.9019,0.52325,0
0.5,0.90506,0.52346,0
0.5,0.90823,0.52368,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52577,0
0.5,0,0.52549,0
0.5,0.0063291,0.52598,0
0.5,0.0094937,0.5261,0
0.5,0.012658,0.52619,0
0.5,0.015823,0.52625,0
0.5,0.018987,0.5263,0
0.5,0.022152,0.52634,0
0.5,0.025316,0.52636,0
0.5,0.028481,0.52639,0
0.5,0.031646,0.5264,0
0.5,0.03481,0.52641,0
0.5,0.037975,0.52642,0
0.5,0.041139,0.52642,0
0.5,0.044304,0.52642,0
0.5,0.047468,0.52642,0
0.5,0.050633,0.52642,0
0.5,0.053797,0.52642,0
0.5,0.056962,0.52642,0
0.5,0.060127,0.52642,0
0.5,0.063291,0.52642,0
0.5,0.066456,0.52642,0
0.5,0.06962,0.52642,0
0.5,0.072785,0.52642,0
0.5,0.075949,0.52642,0
0.5,0.079114,0.52642,0
0.5,0.082278,0.52642,0
0.5,0.085443,0.52642,0
0.5,0.088608,0.52642,0
0.5,0.091772,0.52642,0
0.5,0.094937,0.52642,0
0.5,0.098101,0.52642,0
0.5,0.10127,0.52642,0
0.5,0.10443,0.52642,0
0.5,0.10759,0.52642,0
0.5,0.11076,0.52642,0
0.5,0.11392,0.52642,0
0.5,0.11709,0.52642,0
0.5,0.12025,0.52642,0
0.5,0.12342,0.52642,0
0.5,0.12658,0.52642,0
0.5,0.12975,0.52642,0
0.5,0.13291,0.52642,0
0.5,0.13608,0.52642,0
0.5,0.13924,0.52642,0
0.5,0.14241,0.52642,0
0.5,0.14557,0.52642,0
0.5,0.14873,0.52642,0
0.5,0.1519,0.52642,0
0.5,0.15506,0.52642,0
0.5,0.15823,0.52642,0
0.5,0.16139,0.52642,0
0.5,0.16456,0.52642,0
0.5,0.16772,0.52642,0
0.5,0.17089,0.52642,0
0.5,0.17405,0.52642,0
0.5,0.17722,0.52642,0
0.5,0.18038,0.52642,0
0.5,0.18354,0.52642,0
0.5,0.18671,0.52642,0
0.5,0.18987,0.52642,0
0.5,0.19304,0.52642,0
0.5,0.1962,0.52642,0
0.5,0.19937,0.52642,0
0.5,0.20253,0.52642,0
0.5,0.2057,0.52642,0
0.5,0.20886,0.52642,0
0.5,0.21203,0.52642,0
0.5,0.21519,0.52642,0
0.5,0.21835,0.52642,0
0.5,0.22152,0.52642,0
0.5,0.22468,0.52642,0
0.5,0.22785,0.52642,0
0.5,0.23101,0.52642,0
0.5,0.23418,0.52642,0
0.5,0.23734,0.52642,0
0.5,0.24051,0.52642,0
0.5,0.24367,0.52642,0
0.5,0.24684,0.52642,0
0.5,0.25,0.52642,0
0.5,0.25316,0.52642,0
0.5,0.25633,0.52642,0
0.5,0.25949,0.52642,0
0.5,0.26266,0.52642,0
0.5,0.26582,0.52642,0
0.5,0.26899,0.52642,0
0.5,0.27215,0.52642,0
0.5,0.27532,0.52642,0
0.5,0.27848,0.52642,0
0.5,0.28165,0.52642,0
0.5,0.28481,0.52642,0
0.5,0.28797,0.52642,0
0.5,0.29114,0.52643,0
0.5,0.2943,0.52643,0
0.5,0.29747,0.52643,0
0.5,0.30063,0.52643,0
0.5,0.3038,0.52643,0
0.5,0.30696,0.52643,0
0.5,0.31013,0.52643,0
0.5,0.31329,0.52643,0
0.5,0.31646,0.52643,0
0.5,0.31962,0.52643,0
0.5,0.32278,0.52643,0
0.5,0.32595,0.52643,0
0.5,0.32911,0.52643,0
0.5,0.33228,0.52643,0
0.5,0.33544,0.52643,0
0.5,0.33861,0.52643,0
0.5,0.34177,0.52643,0
0.5,0.34494,0.52643,0
0.5,0.3481,0.52643,0
0.5,0.35127,0.52643,0
0.5,0.35443,0.52643,0
0.5,0.35759,0.52643,0
0.5,0.36076,0.52643,0
0.5,0.36392,0.52643,0
0.5,0.36709,0.52643,0
0.5,0.37025,0.52643,0
0.5,0.37342,0.52643,0
0.5,0.37658,0.52643,0
0.5,0.37975,0.52643,0
0.5,0.38291,0.52643,0
0.5,0.38608,0.52643,0
0.5,0.38924,0.52643,0
0.5,0.39241,0.52643,0
0.5,0.39557,0.52643,0
0.5,0.39873,0.52643,0
0.5,0.4019,0.52643,0
0.5,0.40506,0.52643,0
0.5,0.40823,0.52643,0
0.5,0.41139,0.52643,0
0.5,0.41456,0.52643,0
0.5,0.41772,0.52643,0
0.5,0.42089,0.52643,0
0.5,0.42405,0.52643,0
0.5,0.42722,0.52643,0
0.5,0.43038,0.52643,0
0.5,0.43354,0.52643,0
0.5,0.43671,0.52643,0
0.5,0.43987,0.52643,0
0.5,0.44304,0.52643,0
0.5,0.4462,0.52643,0
0.5,0.44937,0.52642,0
0.5,0.45253,0.52642,0
0.5,0.4557,0.52642,0
0.5,0.45886,0.52641,0
0.5,0.46203,0.5264,0
0.5,0.46519,0.52639,0
0.5,0.46835,0.52638,0
0.5,0.47152,0.52636,0
0.5,0.47468,0.52634,0
0.5,0.47785,0.52631,0
0.5,0.48101,0.52627,0
0.5,0.48418,0.52623,0
0.5,0.48734,0.52617,0
0.5,0.49051,0.52608,0
0.5,0.49367,0.52597,0
0.5,0.49684,0.52582,0
0.5,0.5,0.52562,0
0.5,0.50316,0.52537,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.94819,0.47152,0
0.5,0.94937,0.47139,0
0.5,0.95253,0.47112,0
0.5,0.9557,0.47089,0
0.5,0.95886,0.4707,0
0.5,0.96203,0.47055,0
0.5,0.96519,0.47044,0
0.5,0.96835,0.47035,0
0.5,0.97152,0.4703,0
0.5,0.97468,0.47028,0
0.5,0.97785,0.47029,0
0.5,0.98101,0.47033,0
0.5,0.98418,0.4704,0
0.5,0.98734,0.47052,0
0.5,0.99051,0.4707,0
0.5,0.99367,0.47096,0
0.5,0.99684,0.47131,0
0.5,0.99824,0.47152,0
0.5,0,0.47431,0
0.5,0.0031646,0.47404,0
0.5,0.0063291,0.47386,0
0.5,0.0094937,0.47376,0
0.5,0.012658,0.4737,0
0.5,0.015823,0.47366,0
0.5,0.018987,0.47363,0
0.5,0.022152,0.4736,0
0.5,0.025316,0.47359,0
0.5,0.028481,0.47357,0
0.5,0.031646,0.47356,0
0.5,0.03481,0.47356,0
0.5,0.037975,0.47355,0
0.5,0.041139,0.47355,0
0.5,0.044304,0.47355,0
0.5,0.047468,0.47355,0
0.5,0.050633,0.47355,0
0.5,0.053797,0.47355,0
0.5,0.056962,0.47355,0
0.5,0.060127,0.47355,0
0.5,0.063291,0.47355,0
0.5,0.066456,0.47355,0
0.5,0.06962,0.47355,0
0.5,0.072785,0.47355,0
0.5,0.075949,0.47355,0
0.5,0.079114,0.47355,0
0.5,0.082278,0.47355,0
0.5,0.085443,0.47355,0
0.5,0.088608,0.47355,0
0.5,0.091772,0.47355,0
0.5,0.094937,0.47355,0
0.5,0.098101,0.47355,0
0.5,0.10127,0.47355,0
0.5,0.10443,0.47355,0
0.5,0.10759,0.47355,0
0.5,0.11076,0.47355,0
0.5,0.11392,0.47355,0
0.5,0.11709,0.47355,0
0.5,0.12025,0.47355,0
0.5,0.12342,0.47355,0
0.5,0.12658,0.47355,0
0.5,0.12975,0.47355,0
0.5,0.13291,0.47355,0
0.5,0.13608,0.47355,0
0.5,0.13924,0.47355,0
0.5,0.14241,0.47355,0
0.5,0.14557,0.47355,0
0.5,0.14873,0.47355,0
0.5,0.1519,0.47355,0
0.5,0.15506,0.47355,0
0.5,0.15823,0.47355,0
0.5,0.16139,0.47355,0
0.5,0.16456,0.47355,0
0.5,0.16772,0.47355,0
0.5,0.17089,0.47355,0
0.5,0.17405,0.47355,0
0.5,0.17722,0.47355,0
0.5,0.18038,0.47355,0
0.5,0.18354,0.47355,0
0.5,0.18671,0.47355,0
0.5,0.18987,0.47355,0
0.5,0.19304,0.47355,0
0.5,0.1962,0.47355,0
0.5,0.19937,0.47355,0
0.5,0.20253,0.47355,0
0.5,0.2057,0.47355,0
0.5,0.20886,0.47355,0
0.5,0.21203,0.47355,0
0.5,0.21519,0.47355,0
0.5,0.21835,0.47355,0
0.5,0.22152,0.47355,0
0.5,0.22468,0.47355,0
0.5,0.22785,0.47355,0
0.5,0.23101,0.47355,0
0.5,0.23418,0.47355,0
0.5,0.23734,0.47355,0
0.5,0.24051,0.47355,0
0.5,0.24367,0.47355,0
0.5,0.24684,0.47355,0
0.5,0.25,0.47355,0
0.5,0.25316,0.47355,0
0.5,0.25633,0.47355,0
0.5,0.25949,0.47355,0
0.5,0.26266,0.47355,0
0.5,0.26582,0.47355,0
0.5,0.26899,0.47355,0
0.5,0.27215,0.47355,0
0.5,0.27532,0.47355,0
0.5,0.27848,0.47355,0
0.5,0.28165,0.47355,0
0.5,0.28481,0.47355,0
0.5,0.28797,0.47355,0
0.5,0.29114,0.47355,0
0.5,0.2943,0.47355,0
0.5,0.29747,0.47355,0
0.5,0.30063,0.47355,0
0.5,0.3038,0.47355,0
0.5,0.30696,0.47355,0
0.5,0.31013,0.47355,0
0.5,0.31329,0.47355,0
0.5,0.31646,0.47355,0
0.5,0.31962,0.47355,0
0.5,0.32278,0.47355,0
0.5,0.32595,0.47355,0
0.5,0.32911,0.47355,0
0.5,0.33228,0.47355,0
0.5,0.33544,0.47355,0
0.5,0.33861,0.47355,0
0.5,0.34177,0.47355,0
0.5,0.34494,0.47355,0
0.5,0.3481,0.47355,0
0.5,0.35127,0.47355,0
0.5,0.35443,0.47355,0
0.5,0.35759,0.47355,0
0.5,0.36076,0.47355,0
0.5,0.36392,0.47355,0
0.5,0.36709,0.47355,0
0.5,0.37025,0.47355,0
0.5,0.37342,0.47355,0
0.5,0.37658,0.47355,0
0.5,0.37975,0.47355,0
0.5,0.38291,0.47355,0
0.5,0.38608,0.47355,0
0.5,0.38924,0.47355,0
0.5,0.39241,0.47355,0
0.5,0.39557,0.47355,0
0.5,0.39873,0.47355,0
0.5,0.4019,0.47355,0
0.5,0.40506,0.47355,0
0.5,0.40823,0.47355,0
0.5,0.41139,0.47355,0
0.5,0.41456,0.47355,0
0.5,0.41772,0.47355,0
0.5,0.42089,0.47355,0
0.5,0.42405,0.47355,0
0.5,0.42722,0.47355,0
0.5,0.43038,0.47354,0
0.5,0.43354,0.47354,0
0.5,0.43671,0.47355,0
0.5,0.43987,0.47355,0
0.5,0.44304,0.47355,0
0.5,0.4462,0.47355,0
0.5,0.44937,0.47355,0
0.5,0.45253,0.47355,0
0.5,0.4557,0.47356,0
0.5,0.45886,0.47356,0
0.5,0.46203,0.47357,0
0.5,0.46519,0.47358,0
0.5,0.46835,0.4736,0
0.5,0.47152,0.47361,0
0.5,0.47468,0.47364,0
0.5,0.47785,0.47367,0
0.5,0.48101,0.4737,0
0.5,0.48418,0.47375,0
0.5,0.48734,0.47381,0
0.5,0.49051,0.4739,0
0.5,0.49367,0.47401,0
0.5,0.49684,0.47417,0
0.5,0.5,0.47437,0
0.5,0.50316,0.47461,0
0.5,0.5039,0.47468,0
0.5,0.92569,0.47468,0
0.5,0.92722,0.47449,0
0.5,0.93038,0.47405,0
0.5,0.93354,0.47356,0
0.5,0.93671,0.47305,0
0.5,0.93987,0.47255,0
0.5,0.94304,0.47211,0
0.5,0.9462,0.47172,0
0.5,1,0.47174,0
0.5,0.50633,0.4749,0
0.5,0.50949,0.47522,0
0.5,0.51266,0.47556,0
0.5,0.51582,0.47589,0
0.5,0.51899,0.4762,0
0.5,0.52215,0.47647,0
0.5,0.52532,0.47668,0
0.5,0.52848,0.47686,0
0.5,0.53165,0.47699,0
0.5,0.53481,0.47708,0
0.5,0.53797,0.47715,0
0.5,0.54114,0.47719,0
0.5,0.5443,0.47721,0
0.5,0.54747,0.47722,0
0.5,0.55063,0.47722,0
0.5,0.5538,0.4772,0
0.5,0.55696,0.47719,0
0.5,0.56013,0.47716,0
0.5,0.56329,0.47714,0
0.5,0.56646,0.47713,0
0.5,0.56962,0.47712,0
0.5,0.57278,0.47712,0
0.5,0.57595,0.47713,0
0.5,0.57911,0.47714,0
0.5,0.58228,0.47717,0
0.5,0.58544,0.47719,0
0.5,0.58861,0.47722,0
0.5,0.59177,0.47725,0
0.5,0.59494,0.47729,0
0.5,0.5981,0.47732,0
0.5,0.60127,0.47734,0
0.5,0.60443,0.47737,0
0.5,0.60759,0.47739,0
0.5,0.61076,0.47741,0
0.5,0.61392,0.47743,0
0.5,0.61709,0.47744,0
0.5,0.62025,0.47745,0
0.5,0.62342,0.47745,0
0.5,0.62658,0.47745,0
0.5,0.62975,0.47745,0
0.5,0.63291,0.47744,0
0.5,0.63608,0.47742,0
0.5,0.63924,0.47741,0
0.5,0.64241,0.47739,0
0.5,0.64557,0.47738,0
0.5,0.64873,0.47736,0
0.5,0.6519,0.47735,0
0.5,0.65506,0.47735,0
0.5,0.65823,0.47734,0
0.5,0.66139,0.47735,0
0.5,0.66456,0.47735,0
0.5,0.66772,0.47736,0
0.5,0.67089,0.47737,0
0.5,0.67405,0.47739,0
0.5,0.67722,0.4774,0
0.5,0.68038,0.47742,0
0.5,0.68354,0.47744,0
0.5,0.68671,0.47745,0
0.5,0.68987,0.47747,0
0.5,0.69304,0.47748,0
0.5,0.6962,0.47749,0
0.5,0.69937,0.47749,0
0.5,0.70253,0.4775,0
0.5,0.7057,0.4775,0
0.5,0.70886,0.4775,0
0.5,0.71203,0.47749,0
0.5,0.71519,0.47748,0
0.5,0.71835,0.47747,0
0.5,0.72152,0.47746,0
0.5,0.72468,0.47745,0
0.5,0.72785,0.47745,0
0.5,0.73101,0.47744,0
0.5,0.73418,0.47743,0
0.5,0.73734,0.47743,0
0.5,0.74051,0.47743,0
0.5,0.74367,0.47744,0
0.5,0.74684,0.47745,0
0.5,0.75,0.47746,0
0.5,0.75316,0.47747,0
0.5,0.75633,0.47748,0
0.5,0.75949,0.47749,0
0.5,0.76266,0.47751,0
0.5,0.76582,0.47752,0
0.5,0.76899,0.47753,0
0.5,0.77215,0.47754,0
0.5,0.77532,0.47755,0
0.5,0.77848,0.47756,0
0.5,0.78165,0.47756,0
0.5,0.78481,0.47757,0
0.5,0.78797,0.47757,0
0.5,0.79114,0.47758,0
0.5,0.7943,0.47758,0
0.5,0.79747,0.47758,0
0.5,0.80063,0.47758,0
0.5,0.8038,0.47759,0
0.5,0.80696,0.47759,0
0.5,0.81013,0.47759,0
0.5,0.81329,0.47759,0
0.5,0.81646,0.47759,0
0.5,0.81962,0.4776,0
0.5,0.82278,0.4776,0
0.5,0.82595,0.4776,0
0.5,0.82911,0.4776,0
0.5,0.83228,0.4776,0
0.5,0.83544,0.4776,0
0.5,0.83861,0.4776,0
0.5,0.84177,0.47761,0
0.5,0.84494,0.47761,0
0.5,0.8481,0.47761,0
0.5,0.85127,0.47761,0
0.5,0.85443,0.4776,0
0.5,0.85759,0.4776,0
0.5,0.86076,0.4776,0
0.5,0.86392,0.47759,0
0.5,0.86709,0.47758,0
0.5,0.87025,0.47757,0
0.5,0.87342,0.47755,0
0.5,0.87658,0.47752,0
0.5,0.87975,0.47749,0
0.5,0.88291,0.47744,0
0.5,0.88608,0.47737,0
0.5,0.88924,0.47729,0
0.5,0.89241,0.47718,0
0.5,0.89557,0.47706,0
0.5,0.89873,0.4769,0
0.5,0.9019,0.47673,0
0.5,0.90506,0.47653,0
0.5,0.90823,0.47631,0
0.5,0.91139,0.47607,0
0.5,0.91456,0.47581,0
0.5,0.91772,0.47553,0
0.5,0.92089,0.47522,0
0.5,0.92405,0.47488,0
0.5,0.50633,0.5251,0
0.5,0.5039,0.52532,0
0.5,0.50949,0.52478,0
0.5,0.51266,0.52444,0
0.5,0.51582,0.52411,0
0.5,0.51899,0.5238,0
0.5,0.52215,0.52353,0
0.5,0.52532,0.52331,0
0.5,0.52848,0.52314,0
0.5,0.53165,0.52301,0
0.5,0.53481,0.52292,0
0.5,0.53797,0.52285,0
0.5,0.54114,0.52281,0
0.5,0.5443,0.52279,0
0.5,0.54747,0.52278,0
0.5,0.55063,0.52278,0
0.5,0.5538,0.5228,0
0.5,0.55696,0.52281,0
0.5,0.56013,0.52284,0
0.5,0.56329,0.52286,0
0.5,0.56646,0.52287,0
0.5,0.56962,0.52288,0
0.5,0.57278,0.52288,0
0.5,0.57595,0.52287,0
0.5,0.57911,0.52286,0
0.5,0.58228,0.52283,0
0.5,0.58544,0.52281,0
0.5,0.58861,0.52278,0
0.5,0.59177,0.52274,0
0.5,0.59494,0.52271,0
0.5,0.5981,0.52268,0
0.5,0.60127,0.52266,0
0.5,0.60443,0.52263,0
0.5,0.60759,0.52261,0
0.5,0.61076,0.52259,0
0.5,0.61392,0.52257,0
0.5,0.61709,0.52256,0
0.5,0.62025,0.52255,0
0.5,0.62342,0.52255,0
0.5,0.62658,0.52255,0
0.5,0.62975,0.52255,0
0.5,0.63291,0.52256,0
0.5,0.63608,0.52258,0
0.5,0.63924,0.52259,0
0.5,0.64241,0.52261,0
0.5,0.64557,0.52262,0
0.5,0.64873,0.52264,0
0.5,0.6519,0.52265,0
0.5,0.65506,0.52265,0
0.5,0.65823,0.52266,0
0.5,0.66139,0.52265,0
0.5,0.66456,0.52265,0
0.5,0.66772,0.52264,0
0.5,0.67089,0.52263,0
0.5,0.67405,0.52261,0
0.5,0.67722,0.5226,0
0.5,0.68038,0.52258,0
0.5,0.68354,0.52256,0
0.5,0.68671,0.52255,0
0.5,0.68987,0.52253,0
0.5,0.69304,0.52252,0
0.5,0.6962,0.52251,0
0.5,0.69937,0.5225,0
0.5,0.70253,0.5225,0
0.5,0.7057,0.5225,0
0.5,0.70886,0.5225,0
0.5,0.71203,0.52251,0
0.5,0.71519,0.52252,0
0.5,0.71835,0.52253,0
0.5,0.72152,0.52254,0
0.5,0.72468,0.52254,0
0.5,0.72785,0.52255,0
0.5,0.73101,0.52256,0
0.5,0.73418,0.52257,0
0.5,0.73734,0.52257,0
0.5,0.74051,0.52257,0
0.5,0.74367,0.52256,0
0.5,0.74684,0.52255,0
0.5,0.75,0.52254,0
0.5,0.75316,0.52253,0
0.5,0.75633,0.52252,0
0.5,0.75949,0.52251,0
0.5,0.76266,0.52249,0
0.5,0.76582,0.52248,0
0.5,0.76899,0.52247,0
0.5,0.77215,0.52246,0
0.5,0.77532,0.52245,0
0.5,0.77848,0.52244,0
0.5,0.78165,0.52243,0
0.5,0.78481,0.52243,0
0.5,0.78797,0.52242,0
0.5,0.79114,0.52242,0
0.5,0.7943,0.52242,0
0.5,0.79747,0.52242,0
0.5,0.80063,0.52241,0
0.5,0.8038,0.52241,0
0.5,0.80696,0.52241,0
0.5,0.81013,0.52241,0
0.5,0.81329,0.52241,0
0.5,0.81646,0.52241,0
0.5,0.81962,0.5224,0
0.5,0.82278,0.5224,0
0.5,0.82595,0.5224,0
0.5,0.82911,0.5224,0
0.5,0.83228,0.5224,0
0.5,0.83544,0.5224,0
0.5,0.83861,0.52239,0
0.5,0.84177,0.52239,0
0.5,0.84494,0.52239,0
0.5,0.8481,0.52239,0
0.5,0.85127,0.52239,0
0.5,0.85443,0.5224,0
0.5,0.85759,0.5224,0
0.5,0.86076,0.5224,0
0.5,0.86392,0.52241,0
0.5,0.86709,0.52242,0
0.5,0.87025,0.52243,0
0.5,0.87342,0.52245,0
0.5,0.87658,0.52248,0
0.5,0.87975,0.52251,0
0.5,0.88291,0.52256,0
0.5,0.88608,0.52263,0
0.5,0.88924,0.52271,0
0.5,0.89241,0.52281,0
0.5,0.89557,0.52294,0
0.5,0.89873,0.5231,0
0.5,0.9019,0.52327,0
0.5,0.90506,0.52347,0
0.5,0.90823,0.52369,0
0.5,0.91139,0.52393,0
0.5,0.91456,0.52419,0
0.5,0.91772,0.52447,0
0.5,0.92089,0.52478,0
0.5,0.92405,0.52512,0
0.5,0.92569,0.52532,0
0.5,0.0031646,0.52596,0
0.5,0,0.52569,0
0.5,0.0063291,0.52614,0
0.5,0.0094937,0.52624,0
0.5,0.012658,0.5263,0
0.5,0.015823,0.52634,0
0.5,0.018987,0.52637,0
0.5,0.022152,0.52639,0
0.5,0.025316,0.52641,0
0.5,0.028481,0.52643,0
0.5,0.031646,0.52644,0
0.5,0.03481,0.52644,0
0.5,0.037975,0.52645,0
0.5,0.041139,0.52645,0
0.5,0.044304,0.52645,0
0.5,0.047468,0.52645,0
0.5,0.050633,0.52645,0
0.5,0.053797,0.52645,0
0.5,0.056962,0.52645,0
0.5,0.060127,0.52645,0
0.5,0.063291,0.52645,0
0.5,0.066456,0.52645,0
0.5,0.06962,0.52645,0
0.5,0.072785,0.52645,0
0.5,0.075949,0.52645,0
0.5,0.079114,0.52645,0
0.5,0.082278,0.52645,0
0.5,0.085443,0.52645,0
0.5,0.088608,0.52645,0
0.5,0.091772,0.52645,0
0.5,0.094937,0.52645,0
0.5,0.098101,0.52645,0
0.5,0.10127,0.52645,0
0.5,0.10443,0.52645,0
0.5,0.10759,0.52645,0
0.5,0.11076,0.52645,0
0.5,0.11392,0.52645,0
0.5,0.11709,0.52645,0
0.5,0.12025,0.52645,0
0.5,0.12342,0.52645,0
0.5,0.12658,0.52645,0
0.5,0.12975,0.52645,0
0.5,0.13291,0.52645,0
0.5,0.13608,0.52645,0
0.5,0.13924,0.52645,0
0.5,0.14241,0.52645,0
0.5,0.14557,0.52645,0
0.5,0.14873,0.52645,0
0.5,0.1519,0.52645,0
0.5,0.15506,0.52645,0
0.5,0.15823,0.52645,0
0.5,0.16139,0.52645,0
0.5,0.16456,0.52645,0
0.5,0.16772,0.52645,0
0.5,0.17089,0.52645,0
0.5,0.17405,0.52645,0
0.5,0.17722,0.52645,0
0.5,0.18038,0.52645,0
0.5,0.18354,0.52645,0
0.5,0.18671,0.52645,0
0.5,0.18987,0.52645,0
0.5,0.19304,0.52645,0
0.5,0.1962,0.52645,0
0.5,0.19937,0.52645,0
0.5,0.20253,0.52645,0
0.5,0.2057,0.52645,0
0.5,0.20886,0.52645,0
0.5,0.21203,0.52645,0
0.5,0.21519,0.52645,0
0.5,0.21835,0.52645,0
0.5,0.22152,0.52645,0
0.5,0.22468,0.52645,0
0.5,0.22785,0.52645,0
0.5,0.23101,0.52645,0
0.5,0.23418,0.52645,0
0.5,0.23734,0.52645,0
0.5,0.24051,0.52645,0
0.5,0.24367,0.52645,0
0.5,0.24684,0.52645,0
0.5,0.25,0.52645,0
0.5,0.25316,0.52645,0
0.5,0.25633,0.52645,0
0.5,0.25949,0.52645,0
0.5,0.26266,0.52645,0
0.5,0.26582,0.52645,0
0.5,0.26899,0.52645,0
0.5,0.27215,0.52645,0
0.5,0.27532,0.52645,0
0.5,0.27848,0.52645,0
0.5,0.28165,0.52645,0
0.5,0.28481,0.52645,0
0.5,0.28797,0.52645,0
0.5,0.29114,0.52645,0
0.5,0.2943,0.52645,0
0.5,0.29747,0.52645,0
0.5,0.30063,0.52645,0
0.5,0.3038,0.52645,0
0.5,0.30696,0.52645,0
0.5,0.31013,0.52645,0
0.5,0.31329,0.52645,0
0.5,0.31646,0.52645,0
0.5,0.31962,0.52645,0
0.5,0.32278,0.52645,0
0.5,0.32595,0.52645,0
0.5,0.32911,0.52645,0
0.5,0.33228,0.52645,0
0.5,0.33544,0.52645,0
0.5,0.33861,0.52645,0
0.5,0.34177,0.52645,0
0.5,0.34494,0.52645,0
0.5,0.3481,0.52645,0
0.5,0.35127,0.52645,0
0.5,0.35443,0.52645,0
0.5,0.35759,0.52645,0
0.5,0.36076,0.52645,0
0.5,0.36392,0.52645,0
0.5,0.36709,0.52645,0
0.5,0.37025,0.52645,0
0.5,0.37342,0.52645,0
0.5,0.37658,0.52645,0
0.5,0.37975,0.52645,0
0.5,0.38291,0.52645,0
0.5,0.38608,0.52645,0
0.5,0.38924,0.52645,0
0.5,0.39241,0.52645,0
0.5,0.39557,0.52645,0
0.5,0.39873,0.52645,0
0.5,0.4019,0.52645,0
0.5,0.40506,0.52645,0
0.5,0.40823,0.52645,0
0.5,0.41139,0.52645,0
0.5,0.41456,0.52645,0
0.5,0.41772,0.52645,0
0.5,0.42089,0.52645,0
0.5,0.42405,0.52645,0
0.5,0.42722,0.52645,0
0.5,0.43038,0.52645,0
0.5,0.43354,0.52645,0
0.5,0.43671,0.52645,0
0.5,0.43987,0.52645,0
0.5,0.44304,0.52645,0
0.5,0.4462,0.52645,0
0.5,0.44937,0.52645,0
0.5,0.45253,0.52645,0
0.5,0.4557,0.52644,0
0.5,0.45886,0.52644,0
0.5,0.46203,0.52643,0
0.5,0.46519,0.52642,0
0.5,0.46835,0.5264,0
0.5,0.47152,0.52639,0
0.5,0.47468,0.52636,0
0.5,0.47785,0.52633,0
0.5,0.48101,0.5263,0
0.5,0.48418,0.52625,0
0.5,0.48734,0.52619,0
0.5,0.49051,0.5261,0
0.5,0.49367,0.52599,0
0.5,0.49684,0.52583,0
0.5,0.5,0.52563,0
0.5,0.50316,0.52539,0
0.5,0.92722,0.52551,0
0.5,0.93038,0.52595,0
0.5,0.93354,0.52644,0
0.5,0.93671,0.52695,0
0.5,0.93987,0.52745,0
0.5,0.94304,0.52789,0
0.5,0.9462,0.52828,0
0.5,0.94819,0.52848,0
0.5,1,0.52826,0
0.5,0.99824,0.52848,0
0.5,0.94937,0.52861,0
0.5,0.95253,0.52888,0
0.5,0.9557,0.52911,0
0.5,0.95886,0.5293,0
0.5,0.96203,0.52945,0
0.5,0.96519,0.52956,0
0.5,0.96835,0.52965,0
0.5,0.97152,0.5297,0
0.5,0.97468,0.52972,0
0.5,0.97785,0.52971,0
0.5,0.98101,0.52967,0
0.5,0.98418,0.5296,0
0.5,0.98734,0.52948,0
0.5,0.99051,0.5293,0
0.5,0.99367,0.52904,0
0.5,0.99684,0.52869,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order2.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00213579,0.216133,0.0848893,0.132036,0.00172493,0.298763,0.0738429,0.0522271,2660,0,2,2,2,2
1,0.0003,6.26407e-07,-0.0402872,6.04216e-06,0.00213579,0.331312,0.235549,0.0732065,0.00143181,0.15929,0.0326541,0.0284083,2660,0,6,1,1,1
2,0.0006,2.43402e-11,-0.0804961,2.41487e-05,0.0021358,0.248084,0.0772498,0.128759,0.00270003,0.15439,0.0320584,0.0276703,2660,0,2,2,2,1
3,0.0009,-2.26017e-09,-0.120574,5.42578e-05,0.00213586,0.240676,0.0756869,0.12165,0.00296269,0.146542,0.0312156,0.0273764,2660,0,2,2,2,1
4,0.0012,4.60914e-09,-0.160445,9.6266e-05,0.00213601,0.242879,0.0757514,0.120052,0.0033879,0.146409,0.0310077,0.0267323,2660,0,2,2,2,1
5,0.0015,1.24198e-08,-0.200038,0.000150026,0.00213633,0.353512,0.110428,0.18683,0.00387686,0.282524,0.0625142,0.0532378,2724,0,3,3,3,2
6,0.0018,4.65938e-08,-0.239297,0.00021536,0.0021369,0.259362,0.0775112,0.135255,0.00450509,0.150818,0.0315377,0.0274673,2724,0,2,2,2,1
7,0.0021,1.18983e-07,-0.27814,0.00029203,0.00213786,0.254525,0.0761718,0.131583,0.00485786,0.152895,0.0322268,0.0280676,2724,0,2,2,2,1
8,0.0024,2.71555e-08,-0.316423,0.000379704,0.00213938,0.385764,0.117313,0.187244,0.00616243,0.149643,0.0318234,0.0274998,2724,0,3,3,3,1
9,0.0027,2.15915e-08,-0.354144,0.000478085,0.0021416,0.38861,0.117197,0.189851,0.00665421,0.15072,0.032108,0.0279887,2724,0,3,3,3,1
10,0.003,1.4317e-08,-0.391206,0.000586788,0.00214472,0.384443,0.115903,0.189578,0.00647424,0.148446,0.0309921,0.0272515,2724,0,3,3,3,1
11,0.0033,1.40987e-08,-0.427503,0.000705368,0.00214896,0.525356,0.161963,0.251874,0.00787994,0.151201,0.0329797,0.0286815,2724,0,4,4,4,1
12,0.0036,8.10874e-09,-0.462974,0.000833327,0.0021546,0.517265,0.156396,0.250515,0.00812109,0.152788,0.0324347,0.0283256,2724,0,4,4,4,1
13,0.0039,2.41656e-08,-0.497456,0.000970032,0.00216199,0.768097,0.232636,0.37507,0.00950016,0.313295,0.0644577,0.0563994,2784,0,6,6,6,2
14,0.0042,3.53795e-08,-0.530846,0.00111475,0.00217157,0.767104,0.234344,0.356154,0.01022,0.163766,0.0334305,0.0295688,2784,0,6,6,6,1
15,0.0045,2.70784e-08,-0.562862,0.00126638,0.00218404,0.909765,0.276112,0.421718,0.0112896,0.153268,0.0308902,0.0277742,2784,0,7,7,7,1
16,0.0048,4.88612e-08,-0.59274,0.00142252,0.00220134,1.60899,0.482403,0.751813,0.0151063,0.319884,0.0665421,0.0584579,2880,0,13,13,13,2
17,0.0051,-1.194e-08,-0.584271,0.0014898,0.00231378,30.7777,9.1624,13.4496,0.128646,0.370405,0.0747912,0.0626432,3120,0,217,216,216,2
18,0.0054,1.54401e-08,-0.433715,0.00117093,0.00278936,110.403,34.0814,48.9845,0.522172,0.609755,0.132728,0.105182,3850,0,640,627,627,3
19,0.0057,-7.86548e-11,-0.0381376,0.000108629,0.00378784,100.626,35.5103,42.6679,0.94461,1.05022,0.196797,0.158404,4956,0,515,464,464,4
20,0.006,-5.36294e-11,-0.0375919,0.000112163,0.00379563,0.446191,0.158071,0.21476,0.00789939,0.270159,0.0475776,0.0414799,4956,0,2,2,2,1


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48179,0
0.5,0.26266,0.48179,0
0.5,0.26582,0.48179,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48178,0
0.5,0.34177,0.48178,0
0.5,0.34494,0.48178,0
0.5,0.3481,0.48178,0
0.5,0.35127,0.48178,0
0.5,0.35443,0.48178,0
0.5,0.35759,0.48178,0
0.5,0.36076,0.48178,0
0.5,0.36392,0.48178,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48177,0
0.5,0.40823,0.48177,0
0.5,0.41139,0.48177,0
0.5,0.41456,0.48177,0
0.5,0.41772,0.48177,0
0.5,0.42089,0.48177,0
0.5,0.42405,0.48177,0
0.5,0.42722,0.48177,0
0.5,0.43038,0.48177,0
0.5,0.43354,0.48177,0
0.5,0.43671,0.48177,0
0.5,0.43987,0.48177,0
0.5,0.44304,0.48177,0
0.5,0.4462,0.48177,0
0.5,0.44937,0.48177,0
0.5,0.45253,0.48177,0
0.5,0.4557,0.48176,0
0.5,0.45886,0.48176,0
0.5,0.46203,0.48176,0
0.5,0.46519,0.48176,0
0.5,0.46835,0.48176,0
0.5,0.47152,0.48176,0
0.5,0.47468,0.48176,0
0.5,0.47785,0.48176,0
0.5,0.48101,0.48177,0
0.5,0.48418,0.48178,0
0.5,0.48734,0.4818,0
0.5,0.49051,0.48184,0
0.5,0.49367,0.4819,0
0.5,0.49684,0.48201,0
0.5,0.5,0.48222,0
0.5,0.50316,0.48253,0
0.5,0.50633,0.483,0
0.5,0.50949,0.4837,0
0.5,0.51101,0.48418,0
0.5,0.51266,0.48463,0
0.5,0.51582,0.48631,0
0.5,0.51723,0.48734,0
0.5,0.51899,0.48898,0
0.5,0.5206,0.49051,0
0.5,0.52215,0.49254,0
0.5,0.52288,0.49367,0
0.5,0.52407,0.49684,0
0.5,0.52442,0.5,0
0.5,0.52407,0.50316,0
0.5,0.52288,0.50633,0
0.5,0.52215,0.50745,0
0.5,0.5206,0.50949,0
0.5,0.51899,0.51101,0
0.5,0.51723,0.51266,0
0.5,0.51266,0.51537,0
0.5,0.51101,0.51582,0
0.5,0.51582,0.51368,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51821,0
0.5,0.26266,0.51821,0
0.5,0.26582,0.51821,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51822,0
0.5,0.33861,0.51822,0
0.5,0.34177,0.51822,0
0.5,0.34494,0.51822,0
0.5,0.3481,0.51822,0
0.5,0.35127,0.51822,0
0.5,0.35443,0.51822,0
0.5,0.35759,0.51822,0
0.5,0.36076,0.51822,0
0.5,0.36392,0.51822,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51823,0
0.5,0.40823,0.51823,0
0.5,0.41139,0.51823,0
0.5,0.41456,0.51823,0
0.5,0.41772,0.51823,0
0.5,0.42089,0.51823,0
0.5,0.42405,0.51823,0
0.5,0.42722,0.51823,0
0.5,0.43038,0.51823,0
0.5,0.43354,0.51823,0
0.5,0.43671,0.51823,0
0.5,0.43987,0.51823,0
0.5,0.44304,0.51823,0
0.5,0.4462,0.51823,0
0.5,0.44937,0.51823,0
0.5,0.45253,0.51823,0
0.5,0.4557,0.51824,0
0.5,0.45886,0.51824,0
0.5,0.46203,0.51824,0
0.5,0.46519,0.51824,0
0.5,0.46835,0.51824,0
0.5,0.47152,0.51824,0
0.5,0.47468,0.51824,0
0.5,0.47785,0.51824,0
0.5,0.48101,0.51823,0
0.5,0.48418,0.51822,0
0.5,0.48734,0.5182,0
0.5,0.49051,0.51816,0
0.5,0.49367,0.5181,0
0.5,0.49684,0.51799,0
0.5,0.5,0.51778,0
0.5,0.50316,0.51747,0
0.5,0.50633,0.517,0
0.5,0.50949,0.5163,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48179,0
0.5,0.25633,0.48179,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48178,0
0.5,0.33861,0.48178,0
0.5,0.34177,0.48178,0
0.5,0.34494,0.48178,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48177,0
0.5,0.40823,0.48177,0
0.5,0.41139,0.48177,0
0.5,0.41456,0.48177,0
0.5,0.41772,0.48177,0
0.5,0.42089,0.48177,0
0.5,0.42405,0.48177,0
0.5,0.42722,0.48177,0
0.5,0.43038,0.48177,0
0.5,0.43354,0.48177,0
0.5,0.43671,0.48176,0
0.5,0.43987,0.48176,0
0.5,0.44304,0.48176,0
0.5,0.4462,0.48176,0
0.5,0.44937,0.48176,0
0.5,0.45253,0.48176,0
0.5,0.4557,0.48176,0
0.5,0.45886,0.48176,0
0.5,0.46203,0.48176,0
0.5,0.46519,0.48175,0
0.5,0.46835,0.48175,0
0.5,0.47152,0.48175,0
0.5,0.47468,0.48175,0
0.5,0.47785,0.48175,0
0.5,0.48101,0.48175,0
0.5,0.48418,0.48176,0
0.5,0.48734,0.48177,0
0.5,0.49051,0.4818,0
0.5,0.49367,0.48185,0
0.5,0.49684,0.48194,0
0.5,0.5,0.48212,0
0.5,0.50316,0.48238,0
0.5,0.50633,0.48276,0
0.5,0.50949,0.48332,0
0.5,0.51266,0.48413,0
0.5,0.51279,0.48418,0
0.5,0.51582,0.48528,0
0.5,0.51899,0.48703,0
0.5,0.5195,0.48734,0
0.5,0.52215,0.48911,0
0.5,0.52376,0.49051,0
0.5,0.52532,0.49242,0
0.5,0.5262,0.49367,0
0.5,0.52751,0.49684,0
0.5,0.52789,0.5,0
0.5,0.52751,0.50316,0
0.5,0.5262,0.50633,0
0.5,0.52532,0.50758,0
0.5,0.52376,0.50949,0
0.5,0.52215,0.51089,0
0.5,0.5195,0.51266,0
0.5,0.51582,0.51472,0
0.5,0.51279,0.51582,0
0.5,0.51899,0.51297,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51821,0
0.5,0.25633,0.51821,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51822,0
0.5,0.33861,0.51822,0
0.5,0.34177,0.51822,0
0.5,0.34494,0.51822,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51823,0
0.5,0.40823,0.51823,0
0.5,0.41139,0.51823,0
0.5,0.41456,0.51823,0
0.5,0.41772,0.51823,0
0.5,0.42089,0.51823,0
0.5,0.42405,0.51823,0
0.5,0.42722,0.51823,0
0.5,0.43038,0.51823,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51824,0
0.5,0.43987,0.51824,0
0.5,0.44304,0.51824,0
0.5,0.4462,0.51824,0
0.5,0.44937,0.51824,0
0.5,0.45253,0.51824,0
0.5,0.4557,0.51824,0
0.5,0.45886,0.51824,0
0.5,0.46203,0.51824,0
0.5,0.46519,0.51825,0
0.5,0.46835,0.51825,0
0.5,0.47152,0.51825,0
0.5,0.47468,0.51825,0
0.5,0.47785,0.51825,0
0.5,0.48101,0.51825,0
0.5,0.48418,0.51824,0
0.5,0.48734,0.51823,0
0.5,0.49051,0.5182,0
0.5,0.49367,0.51815,0
0.5,0.49684,0.51806,0
0.5,0.5,0.51788,0
0.5,0.50316,0.51762,0
0.5,0.50633,0.51724,0
0.5,0.50949,0.51668,0
0.5,0.51266,0.51587,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48177,0
0.5,0.39873,0.48177,0
0.5,0.4019,0.48177,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48176,0
0.5,0.43987,0.48176,0
0.5,0.44304,0.48176,0
0.5,0.4462,0.48176,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48175,0
0.5,0.45886,0.48175,0
0.5,0.46203,0.48175,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48174,0
0.5,0.47152,0.48174,0
0.5,0.47468,0.48174,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48174,0
0.5,0.48734,0.48175,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48182,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48229,0
0.5,0.50633,0.48259,0
0.5,0.50949,0.48301,0
0.5,0.51266,0.48361,0
0.5,0.5151,0.48418,0
0.5,0.51582,0.48435,0
0.5,0.51899,0.48505,0
0.5,0.52215,0.48557,0
0.5,0.52532,0.48594,0
0.5,0.52848,0.48625,0
0.5,0.53165,0.48648,0
0.5,0.53481,0.48667,0
0.5,0.53797,0.48685,0
0.5,0.54114,0.48704,0
0.5,0.5443,0.48727,0
0.5,0.54492,0.48734,0
0.5,0.54747,0.48756,0
0.5,0.55063,0.48801,0
0.5,0.5538,0.48882,0
0.5,0.55696,0.49027,0
0.5,0.55734,0.49051,0
0.5,0.56013,0.49273,0
0.5,0.561,0.49367,0
0.5,0.5627,0.49684,0
0.5,0.56316,0.5,0
0.5,0.5627,0.50316,0
0.5,0.561,0.50633,0
0.5,0.56013,0.50727,0
0.5,0.55734,0.50949,0
0.5,0.54747,0.51244,0
0.5,0.54492,0.51266,0
0.5,0.55063,0.51199,0
0.5,0.5538,0.51118,0
0.5,0.55696,0.50973,0
0.5,0.51582,0.51565,0
0.5,0.5151,0.51582,0
0.5,0.51899,0.51495,0
0.5,0.52215,0.51443,0
0.5,0.52532,0.51406,0
0.5,0.52848,0.51375,0
0.5,0.53165,0.51352,0
0.5,0.53481,0.51333,0
0.5,0.53797,0.51315,0
0.5,0.54114,0.51296,0
0.5,0.5443,0.51273,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51823,0
0.5,0.39873,0.51823,0
0.5,0.4019,0.51823,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51824,0
0.5,0.43987,0.51824,0
0.5,0.44304,0.51824,0
0.5,0.4462,0.51824,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51825,0
0.5,0.45886,0.51825,0
0.5,0.46203,0.51825,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51826,0
0.5,0.47152,0.51826,0
0.5,0.47468,0.51826,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51826,0
0.5,0.48734,0.51825,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51818,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51741,0
0.5,0.50949,0.51699,0
0.5,0.51266,0.51639,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48229,0
0.5,0.50633,0.48259,0
0.5,0.50949,0.48299,0
0.5,0.51266,0.48348,0
0.5,0.51582,0.48402,0
0.5,0.51678,0.48418,0
0.5,0.51899,0.48448,0
0.5,0.52215,0.4848,0
0.5,0.52532,0.48499,0
0.5,0.52848,0.48512,0
0.5,0.53165,0.48522,0
0.5,0.53481,0.4853,0
0.5,0.53797,0.48535,0
0.5,0.54114,0.48538,0
0.5,0.5443,0.48541,0
0.5,0.54747,0.48543,0
0.5,0.55063,0.48545,0
0.5,0.5538,0.48546,0
0.5,0.55696,0.48548,0
0.5,0.56013,0.48549,0
0.5,0.56329,0.4855,0
0.5,0.56646,0.48552,0
0.5,0.56962,0.48553,0
0.5,0.57278,0.48555,0
0.5,0.57595,0.48557,0
0.5,0.57911,0.48558,0
0.5,0.58228,0.4856,0
0.5,0.58544,0.48562,0
0.5,0.58861,0.48563,0
0.5,0.59177,0.48564,0
0.5,0.59494,0.48565,0
0.5,0.5981,0.48564,0
0.5,0.60127,0.48562,0
0.5,0.60443,0.48557,0
0.5,0.60759,0.48552,0
0.5,0.61076,0.48554,0
0.5,0.61392,0.48563,0
0.5,0.61709,0.48573,0
0.5,0.62025,0.48581,0
0.5,0.62342,0.48587,0
0.5,0.62658,0.48593,0
0.5,0.62975,0.48598,0
0.5,0.63291,0.48604,0
0.5,0.63608,0.48608,0
0.5,0.63924,0.48613,0
0.5,0.64241,0.48618,0
0.5,0.64557,0.48623,0
0.5,0.64873,0.48628,0
0.5,0.6519,0.48633,0
0.5,0.65506,0.48638,0
0.5,0.65823,0.48644,0
0.5,0.66139,0.4865,0
0.5,0.66456,0.48656,0
0.5,0.66772,0.48663,0
0.5,0.67089,0.4867,0
0.5,0.67405,0.48678,0
0.5,0.67722,0.48686,0
0.5,0.68038,0.48695,0
0.5,0.68354,0.48705,0
0.5,0.68671,0.48718,0
0.5,0.68967,0.48734,0
0.5,0.68987,0.48735,0
0.5,0.69304,0.48754,0
0.5,0.6962,0.48786,0
0.5,0.69937,0.48848,0
0.5,0.70253,0.48958,0
0.5,0.70427,0.49051,0
0.5,0.7057,0.49145,0
0.5,0.708,0.49367,0
0.5,0.70886,0.49518,0
0.5,0.70973,0.49684,0
0.5,0.71022,0.5,0
0.5,0.70973,0.50316,0
0.5,0.70886,0.50482,0
0.5,0.708,0.50633,0
0.5,0.7057,0.50855,0
0.5,0.70427,0.50949,0
0.5,0.68987,0.51265,0
0.5,0.68967,0.51266,0
0.5,0.69304,0.51246,0
0.5,0.6962,0.51214,0
0.5,0.69937,0.51152,0
0.5,0.70253,0.51042,0
0.5,0.51899,0.51552,0
0.5,0.51678,0.51582,0
0.5,0.52215,0.5152,0
0.5,0.52532,0.51501,0
0.5,0.52848,0.51488,0
0.5,0.53165,0.51478,0
0.5,0.53481,0.5147,0
0.5,0.53797,0.51465,0
0.5,0.54114,0.51462,0
0.5,0.5443,0.51459,0
0.5,0.54747,0.51457,0
0.5,0.55063,0.51455,0
0.5,0.5538,0.51454,0
0.5,0.55696,0.51452,0
0.5,0.56013,0.51451,0
0.5,0.56329,0.5145,0
0.5,0.56646,0.51448,0
0.5,0.56962,0.51447,0
0.5,0.57278,0.51445,0
0.5,0.57595,0.51443,0
0.5,0.57911,0.51442,0
0.5,0.58228,0.5144,0
0.5,0.58544,0.51438,0
0.5,0.58861,0.51437,0
0.5,0.59177,0.51436,0
0.5,0.59494,0.51435,0
0.5,0.5981,0.51436,0
0.5,0.60127,0.51438,0
0.5,0.60443,0.51443,0
0.5,0.60759,0.51448,0
0.5,0.61076,0.51446,0
0.5,0.61392,0.51437,0
0.5,0.61709,0.51427,0
0.5,0.62025,0.51419,0
0.5,0.62342,0.51413,0
0.5,0.62658,0.51407,0
0.5,0.62975,0.51402,0
0.5,0.63291,0.51396,0
0.5,0.63608,0.51392,0
0.5,0.63924,0.51387,0
0.5,0.64241,0.51382,0
0.5,0.64557,0.51377,0
0.5,0.64873,0.51372,0
0.5,0.6519,0.51367,0
0.5,0.65506,0.51362,0
0.5,0.65823,0.51356,0
0.5,0.66139,0.5135,0
0.5,0.66456,0.51344,0
0.5,0.66772,0.51337,0
0.5,0.67089,0.5133,0
0.5,0.67405,0.51322,0
0.5,0.67722,0.51314,0
0.5,0.68038,0.51305,0
0.5,0.68354,0.51295,0
0.5,0.68671,0.51282,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51741,0
0.5,0.50949,0.51701,0
0.5,0.51266,0.51652,0
0.5,0.51582,0.51598,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98962,0.47785,0
0.5,0.99051,0.47755,0
0.5,0.99367,0.47668,0
0.5,0.99684,0.476,0
0.5,1,0.47549,0
0.5,0.97668,0.48101,0
0.5,0.97785,0.48079,0
0.5,0.98101,0.48012,0
0.5,0.98418,0.47935,0
0.5,0.98734,0.47848,0
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48229,0
0.5,0.50633,0.48259,0
0.5,0.50949,0.48297,0
0.5,0.51266,0.48339,0
0.5,0.51582,0.48382,0
0.5,0.51851,0.48418,0
0.5,0.95873,0.48418,0
0.5,0.95886,0.48416,0
0.5,0.96203,0.4838,0
0.5,0.96519,0.48328,0
0.5,0.96835,0.48252,0
0.5,0.97152,0.48181,0
0.5,0.97468,0.4813,0
0.5,0.51899,0.48423,0
0.5,0.52215,0.48448,0
0.5,0.52532,0.48463,0
0.5,0.52848,0.48472,0
0.5,0.53165,0.48479,0
0.5,0.53481,0.48484,0
0.5,0.53797,0.48487,0
0.5,0.54114,0.48489,0
0.5,0.5443,0.48491,0
0.5,0.54747,0.48491,0
0.5,0.55063,0.48492,0
0.5,0.5538,0.48492,0
0.5,0.55696,0.48492,0
0.5,0.56013,0.48491,0
0.5,0.56329,0.48491,0
0.5,0.56646,0.48492,0
0.5,0.56962,0.48492,0
0.5,0.57278,0.48492,0
0.5,0.57595,0.48492,0
0.5,0.57911,0.48492,0
0.5,0.58228,0.48493,0
0.5,0.58544,0.48493,0
0.5,0.58861,0.48493,0
0.5,0.59177,0.48493,0
0.5,0.59494,0.48494,0
0.5,0.5981,0.48494,0
0.5,0.60127,0.48494,0
0.5,0.60443,0.48494,0
0.5,0.60759,0.48494,0
0.5,0.61076,0.48494,0
0.5,0.61392,0.48494,0
0.5,0.61709,0.48495,0
0.5,0.62025,0.48495,0
0.5,0.62342,0.48496,0
0.5,0.62658,0.48496,0
0.5,0.62975,0.48497,0
0.5,0.63291,0.48497,0
0.5,0.63608,0.48498,0
0.5,0.63924,0.48499,0
0.5,0.64241,0.48499,0
0.5,0.64557,0.485,0
0.5,0.64873,0.485,0
0.5,0.6519,0.48501,0
0.5,0.65506,0.48501,0
0.5,0.65823,0.48502,0
0.5,0.66139,0.48502,0
0.5,0.66456,0.48502,0
0.5,0.66772,0.48502,0
0.5,0.67089,0.48503,0
0.5,0.67405,0.48503,0
0.5,0.67722,0.48502,0
0.5,0.68038,0.48502,0
0.5,0.68354,0.48502,0
0.5,0.68671,0.48501,0
0.5,0.68987,0.485,0
0.5,0.69304,0.48499,0
0.5,0.6962,0.48498,0
0.5,0.69937,0.48497,0
0.5,0.70253,0.48496,0
0.5,0.7057,0.48495,0
0.5,0.70886,0.48495,0
0.5,0.71203,0.48494,0
0.5,0.71519,0.48494,0
0.5,0.71835,0.48493,0
0.5,0.72152,0.48493,0
0.5,0.72468,0.48493,0
0.5,0.72785,0.48493,0
0.5,0.73101,0.48493,0
0.5,0.73418,0.48493,0
0.5,0.73734,0.48493,0
0.5,0.74051,0.48493,0
0.5,0.74367,0.48493,0
0.5,0.74684,0.48493,0
0.5,0.75,0.48494,0
0.5,0.75316,0.48494,0
0.5,0.75633,0.48494,0
0.5,0.75949,0.48494,0
0.5,0.76266,0.48494,0
0.5,0.76582,0.48494,0
0.5,0.76899,0.48494,0
0.5,0.77215,0.48494,0
0.5,0.77532,0.48494,0
0.5,0.77848,0.48494,0
0.5,0.78165,0.48493,0
0.5,0.78481,0.48493,0
0.5,0.78797,0.48493,0
0.5,0.79114,0.48493,0
0.5,0.7943,0.48493,0
0.5,0.79747,0.48494,0
0.5,0.80063,0.48494,0
0.5,0.8038,0.48495,0
0.5,0.80696,0.48495,0
0.5,0.81013,0.48496,0
0.5,0.81329,0.48496,0
0.5,0.81646,0.48497,0
0.5,0.81962,0.48497,0
0.5,0.82278,0.48498,0
0.5,0.82595,0.48498,0
0.5,0.82911,0.48499,0
0.5,0.83228,0.48499,0
0.5,0.83544,0.48499,0
0.5,0.83861,0.48499,0
0.5,0.84177,0.485,0
0.5,0.84494,0.485,0
0.5,0.8481,0.485,0
0.5,0.85127,0.485,0
0.5,0.85443,0.485,0
0.5,0.85759,0.485,0
0.5,0.86076,0.485,0
0.5,0.86392,0.485,0
0.5,0.86709,0.485,0
0.5,0.87025,0.485,0
0.5,0.87342,0.48499,0
0.5,0.87658,0.48499,0
0.5,0.87975,0.48498,0
0.5,0.88291,0.48498,0
0.5,0.88608,0.48497,0
0.5,0.88924,0.48497,0
0.5,0.89241,0.48497,0
0.5,0.89557,0.48497,0
0.5,0.89873,0.48497,0
0.5,0.9019,0.48496,0
0.5,0.90506,0.48496,0
0.5,0.90823,0.48496,0
0.5,0.91139,0.48496,0
0.5,0.91456,0.48496,0
0.5,0.91772,0.48495,0
0.5,0.92089,0.48494,0
0.5,0.92405,0.48494,0
0.5,0.92722,0.48493,0
0.5,0.93038,0.48491,0
0.5,0.93354,0.48489,0
0.5,0.93671,0.48487,0
0.5,0.93987,0.48484,0
0.5,0.94304,0.4848,0
0.5,0.9462,0.48475,0
0.5,0.94937,0.48468,0
0.5,0.95253,0.48457,0
0.5,0.9557,0.4844,0
0.5,0.51899,0.51577,0
0.5,0.51851,0.51582,0
0.5,0.52215,0.51552,0
0.5,0.52532,0.51537,0
0.5,0.52848,0.51528,0
0.5,0.53165,0.51521,0
0.5,0.53481,0.51516,0
0.5,0.53797,0.51513,0
0.5,0.54114,0.51511,0
0.5,0.5443,0.51509,0
0.5,0.54747,0.51509,0
0.5,0.55063,0.51508,0
0.5,0.5538,0.51508,0
0.5,0.55696,0.51508,0
0.5,0.56013,0.51508,0
0.5,0.56329,0.51509,0
0.5,0.56646,0.51508,0
0.5,0.56962,0.51508,0
0.5,0.57278,0.51508,0
0.5,0.57595,0.51508,0
0.5,0.57911,0.51508,0
0.5,0.58228,0.51507,0
0.5,0.58544,0.51507,0
0.5,0.58861,0.51507,0
0.5,0.59177,0.51507,0
0.5,0.59494,0.51506,0
0.5,0.5981,0.51506,0
0.5,0.60127,0.51506,0
0.5,0.60443,0.51506,0
0.5,0.60759,0.51506,0
0.5,0.61076,0.51506,0
0.5,0.61392,0.51506,0
0.5,0.61709,0.51505,0
0.5,0.62025,0.51505,0
0.5,0.62342,0.51504,0
0.5,0.62658,0.51504,0
0.5,0.62975,0.51503,0
0.5,0.63291,0.51503,0
0.5,0.63608,0.51502,0
0.5,0.63924,0.51501,0
0.5,0.64241,0.51501,0
0.5,0.64557,0.515,0
0.5,0.64873,0.515,0
0.5,0.6519,0.51499,0
0.5,0.65506,0.51499,0
0.5,0.65823,0.51498,0
0.5,0.66139,0.51498,0
0.5,0.66456,0.51498,0
0.5,0.66772,0.51498,0
0.5,0.67089,0.51497,0
0.5,0.67405,0.51497,0
0.5,0.67722,0.51498,0
0.5,0.68038,0.51498,0
0.5,0.68354,0.51498,0
0.5,0.68671,0.51499,0
0.5,0.68987,0.515,0
0.5,0.69304,0.51501,0
0.5,0.6962,0.51502,0
0.5,0.69937,0.51503,0
0.5,0.70253,0.51504,0
0.5,0.7057,0.51505,0
0.5,0.70886,0.51505,0
0.5,0.71203,0.51506,0
0.5,0.71519,0.51506,0
0.5,0.71835,0.51507,0
0.5,0.72152,0.51507,0
0.5,0.72468,0.51507,0
0.5,0.72785,0.51507,0
0.5,0.73101,0.51507,0
0.5,0.73418,0.51507,0
0.5,0.73734,0.51507,0
0.5,0.74051,0.51507,0
0.5,0.74367,0.51507,0
0.5,0.74684,0.51507,0
0.5,0.75,0.51506,0
0.5,0.75316,0.51506,0
0.5,0.75633,0.51506,0
0.5,0.75949,0.51506,0
0.5,0.76266,0.51506,0
0.5,0.76582,0.51506,0
0.5,0.76899,0.51506,0
0.5,0.77215,0.51506,0
0.5,0.77532,0.51506,0
0.5,0.77848,0.51506,0
0.5,0.78165,0.51507,0
0.5,0.78481,0.51507,0
0.5,0.78797,0.51507,0
0.5,0.79114,0.51507,0
0.5,0.7943,0.51507,0
0.5,0.79747,0.51506,0
0.5,0.80063,0.51506,0
0.5,0.8038,0.51505,0
0.5,0.80696,0.51505,0
0.5,0.81013,0.51504,0
0.5,0.81329,0.51504,0
0.5,0.81646,0.51503,0
0.5,0.81962,0.51503,0
0.5,0.82278,0.51502,0
0.5,0.82595,0.51502,0
0.5,0.82911,0.51501,0
0.5,0.83228,0.51501,0
0.5,0.83544,0.51501,0
0.5,0.83861,0.51501,0
0.5,0.84177,0.515,0
0.5,0.84494,0.515,0
0.5,0.8481,0.515,0
0.5,0.85127,0.515,0
0.5,0.85443,0.515,0
0.5,0.85759,0.515,0
0.5,0.86076,0.515,0
0.5,0.86392,0.515,0
0.5,0.86709,0.515,0
0.5,0.87025,0.515,0
0.5,0.87342,0.51501,0
0.5,0.87658,0.51501,0
0.5,0.87975,0.51502,0
0.5,0.88291,0.51502,0
0.5,0.88608,0.51503,0
0.5,0.88924,0.51503,0
0.5,0.89241,0.51503,0
0.5,0.89557,0.51503,0
0.5,0.89873,0.51503,0
0.5,0.9019,0.51504,0
0.5,0.90506,0.51504,0
0.5,0.90823,0.51504,0
0.5,0.91139,0.51504,0
0.5,0.91456,0.51504,0
0.5,0.91772,0.51505,0
0.5,0.92089,0.51506,0
0.5,0.92405,0.51506,0
0.5,0.92722,0.51507,0
0.5,0.93038,0.51509,0
0.5,0.93354,0.51511,0
0.5,0.93671,0.51513,0
0.5,0.93987,0.51516,0
0.5,0.94304,0.5152,0
0.5,0.9462,0.51525,0
0.5,0.94937,0.51532,0
0.5,0.95253,0.51543,0
0.5,0.9557,0.5156,0
0.5,0.95873,0.51582,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51771,0
0.5,0.50633,0.51741,0
0.5,0.50949,0.51703,0
0.5,0.51266,0.51661,0
0.5,0.51582,0.51618,0
0.5,0.95886,0.51584,0
0.5,0.96203,0.5162,0
0.5,0.96519,0.51672,0
0.5,0.96835,0.51748,0
0.5,0.97152,0.51819,0
0.5,0.97468,0.5187,0
0.5,0.97668,0.51899,0
0.5,0.97785,0.51921,0
0.5,0.98101,0.51988,0
0.5,0.98418,0.52065,0
0.5,0.98734,0.52152,0
0.5,0.98961,0.52215,0
0.5,0.99051,0.52245,0
0.5,0.99367,0.52332,0
0.5,0.99684,0.524,0
0.5,1,0.52451,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order2_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.98962,0.47785,0
0.5,0.99051,0.47755,0
0.5,0.99367,0.47668,0
0.5,0.99684,0.476,0
0.5,1,0.47549,0
0.5,0.97668,0.48101,0
0.5,0.97785,0.48079,0
0.5,0.98101,0.48012,0
0.5,0.98418,0.47935,0
0.5,0.98734,0.47848,0
0.5,0,0.48179,0
0.5,0.0031646,0.48179,0
0.5,0.0063291,0.48179,0
0.5,0.0094937,0.48179,0
0.5,0.012658,0.48179,0
0.5,0.015823,0.48179,0
0.5,0.018987,0.48179,0
0.5,0.022152,0.48179,0
0.5,0.025316,0.48179,0
0.5,0.028481,0.48179,0
0.5,0.031646,0.48179,0
0.5,0.03481,0.48179,0
0.5,0.037975,0.48179,0
0.5,0.041139,0.48179,0
0.5,0.044304,0.48179,0
0.5,0.047468,0.48179,0
0.5,0.050633,0.48179,0
0.5,0.053797,0.48179,0
0.5,0.056962,0.48179,0
0.5,0.060127,0.48179,0
0.5,0.063291,0.48179,0
0.5,0.066456,0.48179,0
0.5,0.06962,0.48179,0
0.5,0.072785,0.48179,0
0.5,0.075949,0.48179,0
0.5,0.079114,0.48179,0
0.5,0.082278,0.48179,0
0.5,0.085443,0.48179,0
0.5,0.088608,0.48179,0
0.5,0.091772,0.48179,0
0.5,0.094937,0.48179,0
0.5,0.098101,0.48179,0
0.5,0.10127,0.48179,0
0.5,0.10443,0.48179,0
0.5,0.10759,0.48179,0
0.5,0.11076,0.48179,0
0.5,0.11392,0.48179,0
0.5,0.11709,0.48179,0
0.5,0.12025,0.48179,0
0.5,0.12342,0.48179,0
0.5,0.12658,0.48179,0
0.5,0.12975,0.48179,0
0.5,0.13291,0.48179,0
0.5,0.13608,0.48179,0
0.5,0.13924,0.48179,0
0.5,0.14241,0.48179,0
0.5,0.14557,0.48179,0
0.5,0.14873,0.48179,0
0.5,0.1519,0.48179,0
0.5,0.15506,0.48179,0
0.5,0.15823,0.48179,0
0.5,0.16139,0.48179,0
0.5,0.16456,0.48179,0
0.5,0.16772,0.48179,0
0.5,0.17089,0.48179,0
0.5,0.17405,0.48179,0
0.5,0.17722,0.48179,0
0.5,0.18038,0.48179,0
0.5,0.18354,0.48179,0
0.5,0.18671,0.48179,0
0.5,0.18987,0.48179,0
0.5,0.19304,0.48179,0
0.5,0.1962,0.48179,0
0.5,0.19937,0.48179,0
0.5,0.20253,0.48179,0
0.5,0.2057,0.48179,0
0.5,0.20886,0.48179,0
0.5,0.21203,0.48179,0
0.5,0.21519,0.48179,0
0.5,0.21835,0.48179,0
0.5,0.22152,0.48179,0
0.5,0.22468,0.48179,0
0.5,0.22785,0.48179,0
0.5,0.23101,0.48179,0
0.5,0.23418,0.48179,0
0.5,0.23734,0.48179,0
0.5,0.24051,0.48179,0
0.5,0.24367,0.48179,0
0.5,0.24684,0.48179,0
0.5,0.25,0.48179,0
0.5,0.25316,0.48178,0
0.5,0.25633,0.48178,0
0.5,0.25949,0.48178,0
0.5,0.26266,0.48178,0
0.5,0.26582,0.48178,0
0.5,0.26899,0.48178,0
0.5,0.27215,0.48178,0
0.5,0.27532,0.48178,0
0.5,0.27848,0.48178,0
0.5,0.28165,0.48178,0
0.5,0.28481,0.48178,0
0.5,0.28797,0.48178,0
0.5,0.29114,0.48178,0
0.5,0.2943,0.48178,0
0.5,0.29747,0.48178,0
0.5,0.30063,0.48178,0
0.5,0.3038,0.48178,0
0.5,0.30696,0.48178,0
0.5,0.31013,0.48178,0
0.5,0.31329,0.48178,0
0.5,0.31646,0.48178,0
0.5,0.31962,0.48178,0
0.5,0.32278,0.48178,0
0.5,0.32595,0.48178,0
0.5,0.32911,0.48178,0
0.5,0.33228,0.48178,0
0.5,0.33544,0.48177,0
0.5,0.33861,0.48177,0
0.5,0.34177,0.48177,0
0.5,0.34494,0.48177,0
0.5,0.3481,0.48177,0
0.5,0.35127,0.48177,0
0.5,0.35443,0.48177,0
0.5,0.35759,0.48177,0
0.5,0.36076,0.48177,0
0.5,0.36392,0.48177,0
0.5,0.36709,0.48177,0
0.5,0.37025,0.48177,0
0.5,0.37342,0.48177,0
0.5,0.37658,0.48177,0
0.5,0.37975,0.48177,0
0.5,0.38291,0.48177,0
0.5,0.38608,0.48177,0
0.5,0.38924,0.48177,0
0.5,0.39241,0.48177,0
0.5,0.39557,0.48176,0
0.5,0.39873,0.48176,0
0.5,0.4019,0.48176,0
0.5,0.40506,0.48176,0
0.5,0.40823,0.48176,0
0.5,0.41139,0.48176,0
0.5,0.41456,0.48176,0
0.5,0.41772,0.48176,0
0.5,0.42089,0.48176,0
0.5,0.42405,0.48176,0
0.5,0.42722,0.48176,0
0.5,0.43038,0.48176,0
0.5,0.43354,0.48176,0
0.5,0.43671,0.48175,0
0.5,0.43987,0.48175,0
0.5,0.44304,0.48175,0
0.5,0.4462,0.48175,0
0.5,0.44937,0.48175,0
0.5,0.45253,0.48175,0
0.5,0.4557,0.48174,0
0.5,0.45886,0.48174,0
0.5,0.46203,0.48174,0
0.5,0.46519,0.48174,0
0.5,0.46835,0.48173,0
0.5,0.47152,0.48173,0
0.5,0.47468,0.48173,0
0.5,0.47785,0.48173,0
0.5,0.48101,0.48173,0
0.5,0.48418,0.48173,0
0.5,0.48734,0.48174,0
0.5,0.49051,0.48177,0
0.5,0.49367,0.48181,0
0.5,0.49684,0.4819,0
0.5,0.5,0.48206,0
0.5,0.50316,0.48228,0
0.5,0.50633,0.48258,0
0.5,0.50949,0.48294,0
0.5,0.51266,0.48334,0
0.5,0.51582,0.48376,0
0.5,0.51899,0.48415,0
0.5,0.51923,0.48418,0
0.5,0.95783,0.48418,0
0.5,0.95886,0.48409,0
0.5,0.96203,0.48376,0
0.5,0.96519,0.48327,0
0.5,0.96835,0.48252,0
0.5,0.97152,0.48181,0
0.5,0.97468,0.4813,0
0.5,0.52215,0.4844,0
0.5,0.52532,0.48453,0
0.5,0.52848,0.48461,0
0.5,0.53165,0.48468,0
0.5,0.53481,0.48473,0
0.5,0.53797,0.48476,0
0.5,0.54114,0.48478,0
0.5,0.5443,0.48479,0
0.5,0.54747,0.48479,0
0.5,0.55063,0.4848,0
0.5,0.5538,0.4848,0
0.5,0.55696,0.4848,0
0.5,0.56013,0.4848,0
0.5,0.56329,0.48479,0
0.5,0.56646,0.48479,0
0.5,0.56962,0.4848,0
0.5,0.57278,0.4848,0
0.5,0.57595,0.4848,0
0.5,0.57911,0.4848,0
0.5,0.58228,0.4848,0
0.5,0.58544,0.48481,0
0.5,0.58861,0.48481,0
0.5,0.59177,0.48481,0
0.5,0.59494,0.48482,0
0.5,0.5981,0.48482,0
0.5,0.60127,0.48482,0
0.5,0.60443,0.48482,0
0.5,0.60759,0.48482,0
0.5,0.61076,0.48482,0
0.5,0.61392,0.48482,0
0.5,0.61709,0.48482,0
0.5,0.62025,0.48483,0
0.5,0.62342,0.48483,0
0.5,0.62658,0.48484,0
0.5,0.62975,0.48485,0
0.5,0.63291,0.48485,0
0.5,0.63608,0.48486,0
0.5,0.63924,0.48486,0
0.5,0.64241,0.48487,0
0.5,0.64557,0.48487,0
0.5,0.64873,0.48488,0
0.5,0.6519,0.48488,0
0.5,0.65506,0.48489,0
0.5,0.65823,0.48489,0
0.5,0.66139,0.48489,0
0.5,0.66456,0.48489,0
0.5,0.66772,0.4849,0
0.5,0.67089,0.4849,0
0.5,0.67405,0.4849,0
0.5,0.67722,0.4849,0
0.5,0.68038,0.48489,0
0.5,0.68354,0.48489,0
0.5,0.68671,0.48488,0
0.5,0.68987,0.48488,0
0.5,0.69304,0.48487,0
0.5,0.6962,0.48486,0
0.5,0.69937,0.48485,0
0.5,0.70253,0.48484,0
0.5,0.7057,0.48483,0
0.5,0.70886,0.48482,0
0.5,0.71203,0.48482,0
0.5,0.71519,0.48481,0
0.5,0.71835,0.48481,0
0.5,0.72152,0.48481,0
0.5,0.72468,0.48481,0
0.5,0.72785,0.4848,0
0.5,0.73101,0.4848,0
0.5,0.73418,0.48481,0
0.5,0.73734,0.48481,0
0.5,0.74051,0.48481,0
0.5,0.74367,0.48481,0
0.5,0.74684,0.48481,0
0.5,0.75,0.48481,0
0.5,0.75316,0.48481,0
0.5,0.75633,0.48482,0
0.5,0.75949,0.48482,0
0.5,0.76266,0.48482,0
0.5,0.76582,0.48482,0
0.5,0.76899,0.48482,0
0.5,0.77215,0.48482,0
0.5,0.77532,0.48482,0
0.5,0.77848,0.48481,0
0.5,0.78165,0.48481,0
0.5,0.78481,0.48481,0
0.5,0.78797,0.48481,0
0.5,0.79114,0.48481,0
0.5,0.7943,0.48481,0
0.5,0.79747,0.48481,0
0.5,0.80063,0.48482,0
0.5,0.8038,0.48482,0
0.5,0.80696,0.48483,0
0.5,0.81013,0.48484,0
0.5,0.81329,0.48484,0
0.5,0.81646,0.48485,0
0.5,0.81962,0.48485,0
0.5,0.82278,0.48485,0
0.5,0.82595,0.48486,0
0.5,0.82911,0.48486,0
0.5,0.83228,0.48486,0
0.5,0.83544,0.48487,0
0.5,0.83861,0.48487,0
0.5,0.84177,0.48487,0
0.5,0.84494,0.48487,0
0.5,0.8481,0.48487,0
0.5,0.85127,0.48488,0
0.5,0.85443,0.48488,0
0.5,0.85759,0.48488,0
0.5,0.86076,0.48488,0
0.5,0.86392,0.48488,0
0.5,0.86709,0.48487,0
0.5,0.87025,0.48487,0
0.5,0.87342,0.48487,0
0.5,0.87658,0.48486,0
0.5,0.87975,0.48486,0
0.5,0.88291,0.48485,0
0.5,0.88608,0.48485,0
0.5,0.88924,0.48484,0
0.5,0.89241,0.48484,0
0.5,0.89557,0.48484,0
0.5,0.89873,0.48484,0
0.5,0.9019,0.48484,0
0.5,0.90506,0.48484,0
0.5,0.90823,0.48484,0
0.5,0.91139,0.48484,0
0.5,0.91456,0.48483,0
0.5,0.91772,0.48483,0
0.5,0.92089,0.48482,0
0.5,0.92405,0.48481,0
0.5,0.92722,0.4848,0
0.5,0.93038,0.48479,0
0.5,0.93354,0.48477,0
0.5,0.93671,0.48475,0
0.5,0.93987,0.48473,0
0.5,0.94304,0.48469,0
0.5,0.9462,0.48464,0
0.5,0.94937,0.48457,0
0.5,0.95253,0.48448,0
0.5,0.9557,0.48432,0
0.5,0.52215,0.5156,0
0.5,0.51923,0.51582,0
0.5,0.52532,0.51547,0
0.5,0.52848,0.51539,0
0.5,0.53165,0.51532,0
0.5,0.53481,0.51527,0
0.5,0.53797,0.51524,0
0.5,0.54114,0.51522,0
0.5,0.5443,0.51521,0
0.5,0.54747,0.51521,0
0.5,0.55063,0.5152,0
0.5,0.5538,0.5152,0
0.5,0.55696,0.5152,0
0.5,0.56013,0.5152,0
0.5,0.56329,0.51521,0
0.5,0.56646,0.51521,0
0.5,0.56962,0.5152,0
0.5,0.57278,0.5152,0
0.5,0.57595,0.5152,0
0.5,0.57911,0.5152,0
0.5,0.58228,0.5152,0
0.5,0.58544,0.51519,0
0.5,0.58861,0.51519,0
0.5,0.59177,0.51519,0
0.5,0.59494,0.51518,0
0.5,0.5981,0.51518,0
0.5,0.60127,0.51518,0
0.5,0.60443,0.51518,0
0.5,0.60759,0.51518,0
0.5,0.61076,0.51518,0
0.5,0.61392,0.51518,0
0.5,0.61709,0.51518,0
0.5,0.62025,0.51517,0
0.5,0.62342,0.51517,0
0.5,0.62658,0.51516,0
0.5,0.62975,0.51515,0
0.5,0.63291,0.51515,0
0.5,0.63608,0.51514,0
0.5,0.63924,0.51514,0
0.5,0.64241,0.51513,0
0.5,0.64557,0.51513,0
0.5,0.64873,0.51512,0
0.5,0.6519,0.51512,0
0.5,0.65506,0.51511,0
0.5,0.65823,0.51511,0
0.5,0.66139,0.51511,0
0.5,0.66456,0.51511,0
0.5,0.66772,0.5151,0
0.5,0.67089,0.5151,0
0.5,0.67405,0.5151,0
0.5,0.67722,0.5151,0
0.5,0.68038,0.51511,0
0.5,0.68354,0.51511,0
0.5,0.68671,0.51512,0
0.5,0.68987,0.51512,0
0.5,0.69304,0.51513,0
0.5,0.6962,0.51514,0
0.5,0.69937,0.51515,0
0.5,0.70253,0.51516,0
0.5,0.7057,0.51517,0
0.5,0.70886,0.51518,0
0.5,0.71203,0.51518,0
0.5,0.71519,0.51519,0
0.5,0.71835,0.51519,0
0.5,0.72152,0.51519,0
0.5,0.72468,0.51519,0
0.5,0.72785,0.5152,0
0.5,0.73101,0.5152,0
0.5,0.73418,0.51519,0
0.5,0.73734,0.51519,0
0.5,0.74051,0.51519,0
0.5,0.74367,0.51519,0
0.5,0.74684,0.51519,0
0.5,0.75,0.51519,0
0.5,0.75316,0.51519,0
0.5,0.75633,0.51518,0
0.5,0.75949,0.51518,0
0.5,0.76266,0.51518,0
0.5,0.76582,0.51518,0
0.5,0.76899,0.51518,0
0.5,0.77215,0.51518,0
0.5,0.77532,0.51518,0
0.5,0.77848,0.51519,0
0.5,0.78165,0.51519,0
0.5,0.78481,0.51519,0
0.5,0.78797,0.51519,0
0.5,0.79114,0.51519,0
0.5,0.7943,0.51519,0
0.5,0.79747,0.51519,0
0.5,0.80063,0.51518,0
0.5,0.8038,0.51518,0
0.5,0.80696,0.51517,0
0.5,0.81013,0.51516,0
0.5,0.81329,0.51516,0
0.5,0.81646,0.51515,0
0.5,0.81962,0.51515,0
0.5,0.82278,0.51515,0
0.5,0.82595,0.51514,0
0.5,0.82911,0.51514,0
0.5,0.83228,0.51514,0
0.5,0.83544,0.51513,0
0.5,0.83861,0.51513,0
0.5,0.84177,0.51513,0
0.5,0.84494,0.51513,0
0.5,0.8481,0.51513,0
0.5,0.85127,0.51512,0
0.5,0.85443,0.51512,0
0.5,0.85759,0.51512,0
0.5,0.86076,0.51512,0
0.5,0.86392,0.51512,0
0.5,0.86709,0.51513,0
0.5,0.87025,0.51513,0
0.5,0.87342,0.51513,0
0.5,0.87658,0.51514,0
0.5,0.87975,0.51514,0
0.5,0.88291,0.51515,0
0.5,0.88608,0.51515,0
0.5,0.88924,0.51516,0
0.5,0.89241,0.51516,0
0.5,0.89557,0.51516,0
0.5,0.89873,0.51516,0
0.5,0.9019,0.51516,0
0.5,0.90506,0.51516,0
0.5,0.90823,0.51516,0
0.5,0.91139,0.51516,0
0.5,0.91456,0.51517,0
0.5,0.91772,0.51517,0
0.5,0.92089,0.51518,0
0.5,0.92405,0.51519,0
0.5,0.92722,0.5152,0
0.5,0.93038,0.51521,0
0.5,0.93354,0.51523,0
0.5,0.93671,0.51525,0
0.5,0.93987,0.51527,0
0.5,0.94304,0.51531,0
0.5,0.9462,0.51536,0
0.5,0.94937,0.51543,0
0.5,0.95253,0.51552,0
0.5,0.9557,0.51568,0
0.5,0.95783,0.51582,0
0.5,0.0031646,0.51821,0
0.5,0,0.51821,0
0.5,0.0063291,0.51821,0
0.5,0.0094937,0.51821,0
0.5,0.012658,0.51821,0
0.5,0.015823,0.51821,0
0.5,0.018987,0.51821,0
0.5,0.022152,0.51821,0
0.5,0.025316,0.51821,0
0.5,0.028481,0.51821,0
0.5,0.031646,0.51821,0
0.5,0.03481,0.51821,0
0.5,0.037975,0.51821,0
0.5,0.041139,0.51821,0
0.5,0.044304,0.51821,0
0.5,0.047468,0.51821,0
0.5,0.050633,0.51821,0
0.5,0.053797,0.51821,0
0.5,0.056962,0.51821,0
0.5,0.060127,0.51821,0
0.5,0.063291,0.51821,0
0.5,0.066456,0.51821,0
0.5,0.06962,0.51821,0
0.5,0.072785,0.51821,0
0.5,0.075949,0.51821,0
0.5,0.079114,0.51821,0
0.5,0.082278,0.51821,0
0.5,0.085443,0.51821,0
0.5,0.088608,0.51821,0
0.5,0.091772,0.51821,0
0.5,0.094937,0.51821,0
0.5,0.098101,0.51821,0
0.5,0.10127,0.51821,0
0.5,0.10443,0.51821,0
0.5,0.10759,0.51821,0
0.5,0.11076,0.51821,0
0.5,0.11392,0.51821,0
0.5,0.11709,0.51821,0
0.5,0.12025,0.51821,0
0.5,0.12342,0.51821,0
0.5,0.12658,0.51821,0
0.5,0.12975,0.51821,0
0.5,0.13291,0.51821,0
0.5,0.13608,0.51821,0
0.5,0.13924,0.51821,0
0.5,0.14241,0.51821,0
0.5,0.14557,0.51821,0
0.5,0.14873,0.51821,0
0.5,0.1519,0.51821,0
0.5,0.15506,0.51821,0
0.5,0.15823,0.51821,0
0.5,0.16139,0.51821,0
0.5,0.16456,0.51821,0
0.5,0.16772,0.51821,0
0.5,0.17089,0.51821,0
0.5,0.17405,0.51821,0
0.5,0.17722,0.51821,0
0.5,0.18038,0.51821,0
0.5,0.18354,0.51821,0
0.5,0.18671,0.51821,0
0.5,0.18987,0.51821,0
0.5,0.19304,0.51821,0
0.5,0.1962,0.51821,0
0.5,0.19937,0.51821,0
0.5,0.20253,0.51821,0
0.5,0.2057,0.51821,0
0.5,0.20886,0.51821,0
0.5,0.21203,0.51821,0
0.5,0.21519,0.51821,0
0.5,0.21835,0.51821,0
0.5,0.22152,0.51821,0
0.5,0.22468,0.51821,0
0.5,0.22785,0.51821,0
0.5,0.23101,0.51821,0
0.5,0.23418,0.51821,0
0.5,0.23734,0.51821,0
0.5,0.24051,0.51821,0
0.5,0.24367,0.51821,0
0.5,0.24684,0.51821,0
0.5,0.25,0.51821,0
0.5,0.25316,0.51822,0
0.5,0.25633,0.51822,0
0.5,0.25949,0.51822,0
0.5,0.26266,0.51822,0
0.5,0.26582,0.51822,0
0.5,0.26899,0.51822,0
0.5,0.27215,0.51822,0
0.5,0.27532,0.51822,0
0.5,0.27848,0.51822,0
0.5,0.28165,0.51822,0
0.5,0.28481,0.51822,0
0.5,0.28797,0.51822,0
0.5,0.29114,0.51822,0
0.5,0.2943,0.51822,0
0.5,0.29747,0.51822,0
0.5,0.30063,0.51822,0
0.5,0.3038,0.51822,0
0.5,0.30696,0.51822,0
0.5,0.31013,0.51822,0
0.5,0.31329,0.51822,0
0.5,0.31646,0.51822,0
0.5,0.31962,0.51822,0
0.5,0.32278,0.51822,0
0.5,0.32595,0.51822,0
0.5,0.32911,0.51822,0
0.5,0.33228,0.51822,0
0.5,0.33544,0.51823,0
0.5,0.33861,0.51823,0
0.5,0.34177,0.51823,0
0.5,0.34494,0.51823,0
0.5,0.3481,0.51823,0
0.5,0.35127,0.51823,0
0.5,0.35443,0.51823,0
0.5,0.35759,0.51823,0
0.5,0.36076,0.51823,0
0.5,0.36392,0.51823,0
0.5,0.36709,0.51823,0
0.5,0.37025,0.51823,0
0.5,0.37342,0.51823,0
0.5,0.37658,0.51823,0
0.5,0.37975,0.51823,0
0.5,0.38291,0.51823,0
0.5,0.38608,0.51823,0
0.5,0.38924,0.51823,0
0.5,0.39241,0.51823,0
0.5,0.39557,0.51824,0
0.5,0.39873,0.51824,0
0.5,0.4019,0.51824,0
0.5,0.40506,0.51824,0
0.5,0.40823,0.51824,0
0.5,0.41139,0.51824,0
0.5,0.41456,0.51824,0
0.5,0.41772,0.51824,0
0.5,0.42089,0.51824,0
0.5,0.42405,0.51824,0
0.5,0.42722,0.51824,0
0.5,0.43038,0.51824,0
0.5,0.43354,0.51824,0
0.5,0.43671,0.51825,0
0.5,0.43987,0.51825,0
0.5,0.44304,0.51825,0
0.5,0.4462,0.51825,0
0.5,0.44937,0.51825,0
0.5,0.45253,0.51825,0
0.5,0.4557,0.51826,0
0.5,0.45886,0.51826,0
0.5,0.46203,0.51826,0
0.5,0.46519,0.51826,0
0.5,0.46835,0.51827,0
0.5,0.47152,0.51827,0
0.5,0.47468,0.51827,0
0.5,0.47785,0.51827,0
0.5,0.48101,0.51827,0
0.5,0.48418,0.51827,0
0.5,0.48734,0.51826,0
0.5,0.49051,0.51823,0
0.5,0.49367,0.51819,0
0.5,0.49684,0.5181,0
0.5,0.5,0.51794,0
0.5,0.50316,0.51772,0
0.5,0.50633,0.51742,0
0.5,0.50949,0.51706,0
0.5,0.51266,0.51666,0
0.5,0.51582,0.51624,0
0.5,0.51899,0.51585,0
0.5,0.95886,0.51591,0
0.5,0.96203,0.51624,0
0.5,0.96519,0.51673,0
0.5,0.96835,0.51748,0
0.5,0.97152,0.51819,0
0.5,0.97468,0.5187,0
0.5,0.97668,0.51899,0
0.5,0.97785,0.51921,0
0.5,0.98101,0.51988,0
0.5,0.98418,0.52065,0
0.5,0.98734,0.52152,0
0.5,0.98961,0.52215,0
0.5,0.99051,0.52245,0
0.5,0.99367,0.52332,0
0.5,0.99684,0.524,0
0.5,1,0.52451,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order4.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
0,0,-0,-0,0,0.00198684,0.0900956,0.0429573,0.0618278,0.000858112,0.0920796,0.0341668,0.0229663,1748,0,1,1,1,1
1,0.0003,7.0966e-07,-0.0402999,6.04403e-06,0.00198684,0.271331,0.166632,0.0595712,0.00159258,0.089569,0.0333978,0.0226824,1748,0,7,1,1,1
2,0.0006,-9.07449e-09,-0.0805151,2.41544e-05,0.00198686,0.240782,0.0966548,0.101275,0.00507878,0.0885811,0.0329416,0.0224174,1748,0,4,2,2,1
3,0.0009,-8.49642e-09,-0.120593,5.42661e-05,0.00198692,0.239649,0.0946414,0.100308,0.00562893,0.0894203,0.0327672,0.0222031,1748,0,4,2,2,1
4,0.0012,6.25155e-09,-0.160454,9.62706e-05,0.00198707,0.1803,0.0472873,0.099401,0.00609894,0.0917376,0.0334871,0.0228214,1748,0,2,2,2,1
5,0.0015,4.17556e-08,-0.200026,0.000150016,0.00198741,0.181816,0.0483128,0.101056,0.00651418,0.0911662,0.0325975,0.0224678,1748,0,2,2,2,1
6,0.0018,1.10868e-07,-0.239238,0.000215304,0.00198802,0.18212,0.049408,0.0993677,0.00672998,0.095871,0.0344182,0.0234647,1748,0,2,2,2,1
7,0.0021,2.65671e-08,-0.277995,0.000291892,0.00198902,0.27334,0.0711974,0.142268,0.00860877,0.0922322,0.033866,0.023338,1748,0,3,3,3,1
8,0.0024,6.7173e-09,-0.316231,0.000379474,0.00199059,0.466387,0.123819,0.251754,0.012031,0.189351,0.0682025,0.0474007,1812,0,5,5,5,2
9,0.0027,2.91098e-08,-0.353907,0.000477762,0.00199284,0.282657,0.0783706,0.150531,0.0132147,0.0937692,0.0335606,0.0233723,1812,0,3,3,3,1
10,0.003,2.95139e-08,-0.390891,0.000586308,0.00199603,0.291101,0.0821645,0.157687,0.0142223,0.0942612,0.0348122,0.0242829,1812,0,3,3,3,1
11,0.0033,4.03392e-08,-0.427074,0.000704655,0.0020004,0.389297,0.1092,0.21037,0.0169165,0.101341,0.0351406,0.0242237,1812,0,4,4,4,1
12,0.0036,4.80067e-08,-0.462396,0.000832272,0.00200623,0.377916,0.104286,0.195285,0.0165315,0.0893135,0.0345825,0.0241247,1812,0,4,4,4,1
13,0.0039,8.01413e-08,-0.496637,0.000968413,0.00201397,0.56776,0.157042,0.308233,0.0200361,0.205992,0.0698271,0.04977,1934,0,6,6,6,2
14,0.0042,4.94156e-08,-0.529636,0.0011122,0.00202418,0.734639,0.207482,0.377994,0.0252925,0.110772,0.0359465,0.0262605,1934,0,7,7,7,1
15,0.0045,7.42464e-08,-0.560829,0.00126181,0.00203821,1.04885,0.291098,0.528729,0.0311258,0.112143,0.0367698,0.0265334,1934,0,10,10,10,1
16,0.0048,1.02258e-07,-0.586708,0.001408,0.00206449,3.57212,1.00904,1.76818,0.0537923,0.231231,0.0765512,0.0553185,2120,0,34,34,34,2
17,0.0051,7.40827e-08,-0.404958,0.00103254,0.00259281,95.7785,29.1541,43.1431,0.508241,0.424767,0.134907,0.094444,2832,0,724,707,707,3
18,0.0054,3.79024e-11,-0.0278637,7.47922e-05,0.00351715,71.0245,23.2865,30.6547,0.80226,0.773256,0.217879,0.151399,4018,0,455,385,385,4
19,0.0057,-2.9518e-11,-0.0277313,7.88344e-05,0.00352141,0.387838,0.122759,0.208691,0.00894797,0.199459,0.0516562,0.0392983,4018,0,2,2,2,1
20,0.006,-2.47114e-11,-0.0276733,8.28264e-05,0.00352571,0.389261,0.124645,0.210266,0.00908621,0.21184,0.0515185,0.0397404,4018,0,2,2,2,1


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_15.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041555,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48076,0
0.5,0.27848,0.48076,0
0.5,0.28165,0.48076,0
0.5,0.28481,0.48076,0
0.5,0.28797,0.48076,0
0.5,0.29114,0.48076,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48075,0
0.5,0.3481,0.48075,0
0.5,0.35127,0.48075,0
0.5,0.35443,0.48075,0
0.5,0.35759,0.48075,0
0.5,0.36076,0.48075,0
0.5,0.36392,0.48075,0
0.5,0.36709,0.48075,0
0.5,0.37025,0.48075,0
0.5,0.37342,0.48075,0
0.5,0.37658,0.48075,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48074,0
0.5,0.43354,0.48074,0
0.5,0.43671,0.48074,0
0.5,0.43987,0.48074,0
0.5,0.44304,0.48074,0
0.5,0.4462,0.48074,0
0.5,0.44937,0.48074,0
0.5,0.45253,0.48074,0
0.5,0.4557,0.48074,0
0.5,0.45886,0.48074,0
0.5,0.46203,0.48074,0
0.5,0.46519,0.48074,0
0.5,0.46835,0.48073,0
0.5,0.47152,0.48073,0
0.5,0.47468,0.48072,0
0.5,0.47785,0.48071,0
0.5,0.48101,0.4807,0
0.5,0.48418,0.48069,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48067,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.48092,0
0.5,0.50098,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.4812,0
0.5,0.50633,0.48164,0
0.5,0.50949,0.48233,0
0.5,0.51266,0.48336,0
0.5,0.51456,0.48418,0
0.5,0.51582,0.48477,0
0.5,0.51899,0.48659,0
0.5,0.52012,0.48734,0
0.5,0.52215,0.48901,0
0.5,0.52375,0.49051,0
0.5,0.52532,0.49264,0
0.5,0.52603,0.49367,0
0.5,0.52733,0.49684,0
0.5,0.52772,0.5,0
0.5,0.52733,0.50316,0
0.5,0.52603,0.50633,0
0.5,0.52532,0.50736,0
0.5,0.52375,0.50949,0
0.5,0.52215,0.51099,0
0.5,0.52012,0.51266,0
0.5,0.51582,0.51523,0
0.5,0.51456,0.51582,0
0.5,0.51899,0.51341,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041532,0.51899,0
0.5,0.50316,0.5188,0
0.5,0.50098,0.51899,0
0.5,0.50633,0.51836,0
0.5,0.50949,0.51767,0
0.5,0.51266,0.51664,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51924,0
0.5,0.27848,0.51924,0
0.5,0.28165,0.51924,0
0.5,0.28481,0.51924,0
0.5,0.28797,0.51924,0
0.5,0.29114,0.51924,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51925,0
0.5,0.3481,0.51925,0
0.5,0.35127,0.51925,0
0.5,0.35443,0.51925,0
0.5,0.35759,0.51925,0
0.5,0.36076,0.51925,0
0.5,0.36392,0.51925,0
0.5,0.36709,0.51925,0
0.5,0.37025,0.51925,0
0.5,0.37342,0.51925,0
0.5,0.37658,0.51925,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51926,0
0.5,0.43354,0.51926,0
0.5,0.43671,0.51926,0
0.5,0.43987,0.51926,0
0.5,0.44304,0.51926,0
0.5,0.4462,0.51926,0
0.5,0.44937,0.51926,0
0.5,0.45253,0.51926,0
0.5,0.4557,0.51926,0
0.5,0.45886,0.51926,0
0.5,0.46203,0.51926,0
0.5,0.46519,0.51926,0
0.5,0.46835,0.51927,0
0.5,0.47152,0.51927,0
0.5,0.47468,0.51928,0
0.5,0.47785,0.51929,0
0.5,0.48101,0.5193,0
0.5,0.48418,0.51931,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51933,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.51908,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_16.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041552,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48076,0
0.5,0.27848,0.48076,0
0.5,0.28165,0.48076,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48075,0
0.5,0.3481,0.48075,0
0.5,0.35127,0.48075,0
0.5,0.35443,0.48075,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48074,0
0.5,0.43354,0.48074,0
0.5,0.43671,0.48074,0
0.5,0.43987,0.48074,0
0.5,0.44304,0.48074,0
0.5,0.4462,0.48074,0
0.5,0.44937,0.48074,0
0.5,0.45253,0.48074,0
0.5,0.4557,0.48074,0
0.5,0.45886,0.48074,0
0.5,0.46203,0.48074,0
0.5,0.46519,0.48073,0
0.5,0.46835,0.48073,0
0.5,0.47152,0.48073,0
0.5,0.47468,0.48072,0
0.5,0.47785,0.48071,0
0.5,0.48101,0.4807,0
0.5,0.48418,0.48069,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48216,0
0.5,0.51266,0.48296,0
0.5,0.51582,0.48396,0
0.5,0.5165,0.48418,0
0.5,0.51899,0.48496,0
0.5,0.52215,0.48603,0
0.5,0.52532,0.4873,0
0.5,0.52541,0.48734,0
0.5,0.52848,0.48895,0
0.5,0.5307,0.49051,0
0.5,0.53165,0.49141,0
0.5,0.53362,0.49367,0
0.5,0.53481,0.4961,0
0.5,0.53515,0.49684,0
0.5,0.53561,0.5,0
0.5,0.53515,0.50316,0
0.5,0.53481,0.50389,0
0.5,0.53362,0.50633,0
0.5,0.53165,0.50859,0
0.5,0.5307,0.50949,0
0.5,0.52848,0.51105,0
0.5,0.5254,0.51266,0
0.5,0.51899,0.51504,0
0.5,0.5165,0.51582,0
0.5,0.52215,0.51397,0
0.5,0.52532,0.5127,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041529,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51784,0
0.5,0.51266,0.51704,0
0.5,0.51582,0.51604,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51924,0
0.5,0.27848,0.51924,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51925,0
0.5,0.3481,0.51925,0
0.5,0.35127,0.51925,0
0.5,0.35443,0.51925,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51926,0
0.5,0.43354,0.51926,0
0.5,0.43671,0.51926,0
0.5,0.43987,0.51926,0
0.5,0.44304,0.51926,0
0.5,0.4462,0.51926,0
0.5,0.44937,0.51926,0
0.5,0.45253,0.51926,0
0.5,0.4557,0.51926,0
0.5,0.45886,0.51926,0
0.5,0.46203,0.51926,0
0.5,0.46519,0.51927,0
0.5,0.46835,0.51927,0
0.5,0.47152,0.51927,0
0.5,0.47468,0.51928,0
0.5,0.47785,0.51929,0
0.5,0.48101,0.5193,0
0.5,0.48418,0.51931,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_17.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.0041548,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48073,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48213,0
0.5,0.51266,0.48282,0
0.5,0.51582,0.48353,0
0.5,0.51899,0.4841,0
0.5,0.51956,0.48418,0
0.5,0.52215,0.48445,0
0.5,0.52532,0.48466,0
0.5,0.52848,0.48478,0
0.5,0.53165,0.48487,0
0.5,0.53481,0.48493,0
0.5,0.53797,0.48497,0
0.5,0.54114,0.485,0
0.5,0.5443,0.48502,0
0.5,0.54747,0.48505,0
0.5,0.55063,0.48507,0
0.5,0.5538,0.48508,0
0.5,0.55696,0.4851,0
0.5,0.56013,0.48512,0
0.5,0.56329,0.48514,0
0.5,0.56646,0.48515,0
0.5,0.56962,0.48517,0
0.5,0.57278,0.48519,0
0.5,0.57595,0.4852,0
0.5,0.57911,0.48522,0
0.5,0.58228,0.48523,0
0.5,0.58544,0.48524,0
0.5,0.58861,0.48525,0
0.5,0.59177,0.48525,0
0.5,0.59494,0.48524,0
0.5,0.5981,0.4852,0
0.5,0.60127,0.48514,0
0.5,0.60443,0.4851,0
0.5,0.60759,0.48508,0
0.5,0.61076,0.48511,0
0.5,0.61392,0.48517,0
0.5,0.61709,0.48523,0
0.5,0.62025,0.48529,0
0.5,0.62342,0.48534,0
0.5,0.62658,0.48539,0
0.5,0.62975,0.48543,0
0.5,0.63291,0.48546,0
0.5,0.63608,0.48549,0
0.5,0.63924,0.48552,0
0.5,0.64241,0.48555,0
0.5,0.64557,0.48557,0
0.5,0.64873,0.48559,0
0.5,0.6519,0.48562,0
0.5,0.65506,0.48564,0
0.5,0.65823,0.48567,0
0.5,0.66139,0.4857,0
0.5,0.66456,0.48573,0
0.5,0.66772,0.48575,0
0.5,0.67089,0.48578,0
0.5,0.67405,0.4858,0
0.5,0.67722,0.48582,0
0.5,0.68038,0.48583,0
0.5,0.68354,0.48585,0
0.5,0.68671,0.48587,0
0.5,0.68987,0.48592,0
0.5,0.69304,0.48602,0
0.5,0.6962,0.48619,0
0.5,0.69937,0.48652,0
0.5,0.70253,0.48706,0
0.5,0.70363,0.48734,0
0.5,0.7057,0.4879,0
0.5,0.70886,0.48921,0
0.5,0.71103,0.49051,0
0.5,0.71203,0.49131,0
0.5,0.71429,0.49367,0
0.5,0.71519,0.49538,0
0.5,0.71591,0.49684,0
0.5,0.71639,0.5,0
0.5,0.71591,0.50316,0
0.5,0.71519,0.50462,0
0.5,0.71429,0.50633,0
0.5,0.71203,0.50869,0
0.5,0.71103,0.50949,0
0.5,0.7057,0.5121,0
0.5,0.70363,0.51266,0
0.5,0.70886,0.51079,0
0.5,0.52215,0.51555,0
0.5,0.51956,0.51582,0
0.5,0.52532,0.51534,0
0.5,0.52848,0.51522,0
0.5,0.53165,0.51513,0
0.5,0.53481,0.51507,0
0.5,0.53797,0.51503,0
0.5,0.54114,0.515,0
0.5,0.5443,0.51498,0
0.5,0.54747,0.51496,0
0.5,0.55063,0.51494,0
0.5,0.5538,0.51492,0
0.5,0.55696,0.5149,0
0.5,0.56013,0.51488,0
0.5,0.56329,0.51486,0
0.5,0.56646,0.51485,0
0.5,0.56962,0.51483,0
0.5,0.57278,0.51481,0
0.5,0.57595,0.5148,0
0.5,0.57911,0.51478,0
0.5,0.58228,0.51477,0
0.5,0.58544,0.51476,0
0.5,0.58861,0.51475,0
0.5,0.59177,0.51475,0
0.5,0.59494,0.51476,0
0.5,0.5981,0.5148,0
0.5,0.60127,0.51486,0
0.5,0.60443,0.5149,0
0.5,0.60759,0.51492,0
0.5,0.61076,0.51489,0
0.5,0.61392,0.51483,0
0.5,0.61709,0.51477,0
0.5,0.62025,0.51471,0
0.5,0.62342,0.51466,0
0.5,0.62658,0.51461,0
0.5,0.62975,0.51457,0
0.5,0.63291,0.51454,0
0.5,0.63608,0.51451,0
0.5,0.63924,0.51448,0
0.5,0.64241,0.51445,0
0.5,0.64557,0.51443,0
0.5,0.64873,0.5144,0
0.5,0.6519,0.51438,0
0.5,0.65506,0.51435,0
0.5,0.65823,0.51433,0
0.5,0.66139,0.5143,0
0.5,0.66456,0.51427,0
0.5,0.66772,0.51425,0
0.5,0.67089,0.51422,0
0.5,0.67405,0.5142,0
0.5,0.67722,0.51418,0
0.5,0.68038,0.51417,0
0.5,0.68354,0.51415,0
0.5,0.68671,0.51413,0
0.5,0.68987,0.51408,0
0.5,0.69304,0.51398,0
0.5,0.6962,0.5138,0
0.5,0.69937,0.51348,0
0.5,0.70253,0.51294,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041525,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51787,0
0.5,0.51266,0.51718,0
0.5,0.51582,0.51647,0
0.5,0.51899,0.5159,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51927,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_18.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99759,0.47152,0
0.5,1,0.4712,0
0.5,0.96656,0.47468,0
0.5,0.96835,0.47398,0
0.5,0.97152,0.47322,0
0.5,0.97468,0.47291,0
0.5,0.97785,0.47284,0
0.5,0.98101,0.47273,0
0.5,0.98418,0.47259,0
0.5,0.98734,0.47241,0
0.5,0.99051,0.47219,0
0.5,0.99367,0.47192,0
0.5,0.99684,0.47161,0
0.5,0.96067,0.47785,0
0.5,0.96203,0.47702,0
0.5,0.96519,0.47522,0
0.5,0.0041545,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48073,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0.95387,0.48101,0
0.5,0.9557,0.48035,0
0.5,0.95886,0.4789,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48212,0
0.5,0.51266,0.48278,0
0.5,0.51582,0.48344,0
0.5,0.51899,0.48394,0
0.5,0.52113,0.48418,0
0.5,0.93703,0.48418,0
0.5,0.93987,0.48379,0
0.5,0.94304,0.48329,0
0.5,0.9462,0.48274,0
0.5,0.94937,0.48214,0
0.5,0.95253,0.48142,0
0.5,0.52215,0.48427,0
0.5,0.52532,0.48445,0
0.5,0.52848,0.48456,0
0.5,0.53165,0.48464,0
0.5,0.53481,0.48468,0
0.5,0.53797,0.48472,0
0.5,0.54114,0.48474,0
0.5,0.5443,0.48476,0
0.5,0.54747,0.48478,0
0.5,0.55063,0.48479,0
0.5,0.5538,0.48481,0
0.5,0.55696,0.48482,0
0.5,0.56013,0.48483,0
0.5,0.56329,0.48483,0
0.5,0.56646,0.48484,0
0.5,0.56962,0.48485,0
0.5,0.57278,0.48485,0
0.5,0.57595,0.48486,0
0.5,0.57911,0.48486,0
0.5,0.58228,0.48487,0
0.5,0.58544,0.48487,0
0.5,0.58861,0.48487,0
0.5,0.59177,0.48487,0
0.5,0.59494,0.48486,0
0.5,0.5981,0.48485,0
0.5,0.60127,0.48483,0
0.5,0.60443,0.48481,0
0.5,0.60759,0.48479,0
0.5,0.61076,0.48479,0
0.5,0.61392,0.4848,0
0.5,0.61709,0.48481,0
0.5,0.62025,0.48484,0
0.5,0.62342,0.48486,0
0.5,0.62658,0.48488,0
0.5,0.62975,0.48489,0
0.5,0.63291,0.4849,0
0.5,0.63608,0.48491,0
0.5,0.63924,0.48492,0
0.5,0.64241,0.48493,0
0.5,0.64557,0.48493,0
0.5,0.64873,0.48494,0
0.5,0.6519,0.48494,0
0.5,0.65506,0.48494,0
0.5,0.65823,0.48495,0
0.5,0.66139,0.48495,0
0.5,0.66456,0.48495,0
0.5,0.66772,0.48496,0
0.5,0.67089,0.48496,0
0.5,0.67405,0.48496,0
0.5,0.67722,0.48496,0
0.5,0.68038,0.48496,0
0.5,0.68354,0.48496,0
0.5,0.68671,0.48496,0
0.5,0.68987,0.48495,0
0.5,0.69304,0.48495,0
0.5,0.6962,0.48494,0
0.5,0.69937,0.48492,0
0.5,0.70253,0.48491,0
0.5,0.7057,0.48489,0
0.5,0.70886,0.48487,0
0.5,0.71203,0.48486,0
0.5,0.71519,0.48485,0
0.5,0.71835,0.48484,0
0.5,0.72152,0.48483,0
0.5,0.72468,0.48483,0
0.5,0.72785,0.48483,0
0.5,0.73101,0.48483,0
0.5,0.73418,0.48483,0
0.5,0.73734,0.48483,0
0.5,0.74051,0.48483,0
0.5,0.74367,0.48484,0
0.5,0.74684,0.48484,0
0.5,0.75,0.48483,0
0.5,0.75316,0.48483,0
0.5,0.75633,0.48482,0
0.5,0.75949,0.48479,0
0.5,0.76266,0.48476,0
0.5,0.76582,0.48472,0
0.5,0.76899,0.48467,0
0.5,0.77215,0.48463,0
0.5,0.77532,0.4846,0
0.5,0.77848,0.48459,0
0.5,0.78165,0.4846,0
0.5,0.78481,0.48462,0
0.5,0.78797,0.48465,0
0.5,0.79114,0.48468,0
0.5,0.7943,0.48472,0
0.5,0.79747,0.48475,0
0.5,0.80063,0.48478,0
0.5,0.8038,0.4848,0
0.5,0.80696,0.48483,0
0.5,0.81013,0.48484,0
0.5,0.81329,0.48486,0
0.5,0.81646,0.48487,0
0.5,0.81962,0.48487,0
0.5,0.82278,0.48488,0
0.5,0.82595,0.48488,0
0.5,0.82911,0.48489,0
0.5,0.83228,0.48489,0
0.5,0.83544,0.48489,0
0.5,0.83861,0.48489,0
0.5,0.84177,0.48488,0
0.5,0.84494,0.48487,0
0.5,0.8481,0.48485,0
0.5,0.85127,0.48483,0
0.5,0.85443,0.4848,0
0.5,0.85759,0.48477,0
0.5,0.86076,0.48475,0
0.5,0.86392,0.48475,0
0.5,0.86709,0.48476,0
0.5,0.87025,0.48478,0
0.5,0.87342,0.48481,0
0.5,0.87658,0.48483,0
0.5,0.87975,0.48485,0
0.5,0.88291,0.48486,0
0.5,0.88608,0.48487,0
0.5,0.88924,0.48487,0
0.5,0.89241,0.48488,0
0.5,0.89557,0.48488,0
0.5,0.89873,0.48488,0
0.5,0.9019,0.48487,0
0.5,0.90506,0.48487,0
0.5,0.90823,0.48487,0
0.5,0.91139,0.48486,0
0.5,0.91456,0.48485,0
0.5,0.91772,0.48484,0
0.5,0.92089,0.48482,0
0.5,0.92405,0.48479,0
0.5,0.92722,0.48474,0
0.5,0.93038,0.48464,0
0.5,0.93354,0.48448,0
0.5,0.93671,0.48421,0
0.5,0.52215,0.51573,0
0.5,0.52113,0.51582,0
0.5,0.52532,0.51555,0
0.5,0.52848,0.51544,0
0.5,0.53165,0.51536,0
0.5,0.53481,0.51532,0
0.5,0.53797,0.51528,0
0.5,0.54114,0.51526,0
0.5,0.5443,0.51524,0
0.5,0.54747,0.51522,0
0.5,0.55063,0.51521,0
0.5,0.5538,0.5152,0
0.5,0.55696,0.51518,0
0.5,0.56013,0.51518,0
0.5,0.56329,0.51517,0
0.5,0.56646,0.51516,0
0.5,0.56962,0.51515,0
0.5,0.57278,0.51515,0
0.5,0.57595,0.51514,0
0.5,0.57911,0.51514,0
0.5,0.58228,0.51513,0
0.5,0.58544,0.51513,0
0.5,0.58861,0.51513,0
0.5,0.59177,0.51513,0
0.5,0.59494,0.51514,0
0.5,0.5981,0.51515,0
0.5,0.60127,0.51517,0
0.5,0.60443,0.51519,0
0.5,0.60759,0.51521,0
0.5,0.61076,0.51521,0
0.5,0.61392,0.5152,0
0.5,0.61709,0.51518,0
0.5,0.62025,0.51516,0
0.5,0.62342,0.51514,0
0.5,0.62658,0.51512,0
0.5,0.62975,0.51511,0
0.5,0.63291,0.5151,0
0.5,0.63608,0.51509,0
0.5,0.63924,0.51508,0
0.5,0.64241,0.51507,0
0.5,0.64557,0.51507,0
0.5,0.64873,0.51506,0
0.5,0.6519,0.51506,0
0.5,0.65506,0.51506,0
0.5,0.65823,0.51505,0
0.5,0.66139,0.51505,0
0.5,0.66456,0.51505,0
0.5,0.66772,0.51504,0
0.5,0.67089,0.51504,0
0.5,0.67405,0.51504,0
0.5,0.67722,0.51504,0
0.5,0.68038,0.51504,0
0.5,0.68354,0.51504,0
0.5,0.68671,0.51504,0
0.5,0.68987,0.51505,0
0.5,0.69304,0.51505,0
0.5,0.6962,0.51506,0
0.5,0.69937,0.51508,0
0.5,0.70253,0.51509,0
0.5,0.7057,0.51511,0
0.5,0.70886,0.51513,0
0.5,0.71203,0.51514,0
0.5,0.71519,0.51515,0
0.5,0.71835,0.51516,0
0.5,0.72152,0.51517,0
0.5,0.72468,0.51517,0
0.5,0.72785,0.51517,0
0.5,0.73101,0.51517,0
0.5,0.73418,0.51517,0
0.5,0.73734,0.51517,0
0.5,0.74051,0.51517,0
0.5,0.74367,0.51516,0
0.5,0.74684,0.51516,0
0.5,0.75,0.51517,0
0.5,0.75316,0.51517,0
0.5,0.75633,0.51518,0
0.5,0.75949,0.51521,0
0.5,0.76266,0.51524,0
0.5,0.76582,0.51528,0
0.5,0.76899,0.51533,0
0.5,0.77215,0.51537,0
0.5,0.77532,0.5154,0
0.5,0.77848,0.51541,0
0.5,0.78165,0.5154,0
0.5,0.78481,0.51538,0
0.5,0.78797,0.51535,0
0.5,0.79114,0.51532,0
0.5,0.7943,0.51528,0
0.5,0.79747,0.51525,0
0.5,0.80063,0.51522,0
0.5,0.8038,0.5152,0
0.5,0.80696,0.51517,0
0.5,0.81013,0.51516,0
0.5,0.81329,0.51514,0
0.5,0.81646,0.51513,0
0.5,0.81962,0.51513,0
0.5,0.82278,0.51512,0
0.5,0.82595,0.51512,0
0.5,0.82911,0.51511,0
0.5,0.83228,0.51511,0
0.5,0.83544,0.51511,0
0.5,0.83861,0.51511,0
0.5,0.84177,0.51512,0
0.5,0.84494,0.51513,0
0.5,0.8481,0.51515,0
0.5,0.85127,0.51517,0
0.5,0.85443,0.5152,0
0.5,0.85759,0.51523,0
0.5,0.86076,0.51525,0
0.5,0.86392,0.51525,0
0.5,0.86709,0.51524,0
0.5,0.87025,0.51522,0
0.5,0.87342,0.51519,0
0.5,0.87658,0.51517,0
0.5,0.87975,0.51515,0
0.5,0.88291,0.51514,0
0.5,0.88608,0.51513,0
0.5,0.88924,0.51513,0
0.5,0.89241,0.51512,0
0.5,0.89557,0.51512,0
0.5,0.89873,0.51512,0
0.5,0.9019,0.51513,0
0.5,0.90506,0.51513,0
0.5,0.90823,0.51513,0
0.5,0.91139,0.51514,0
0.5,0.91456,0.51515,0
0.5,0.91772,0.51516,0
0.5,0.92089,0.51518,0
0.5,0.92405,0.51521,0
0.5,0.92722,0.51526,0
0.5,0.93038,0.51536,0
0.5,0.93354,0.51552,0
0.5,0.93671,0.51579,0
0.5,0.93702,0.51582,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041522,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51788,0
0.5,0.51266,0.51722,0
0.5,0.51582,0.51656,0
0.5,0.51899,0.51606,0
0.5,0.93987,0.51621,0
0.5,0.94304,0.51671,0
0.5,0.9462,0.51726,0
0.5,0.94937,0.51786,0
0.5,0.95253,0.51858,0
0.5,0.95387,0.51899,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51927,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0
0.5,0.9557,0.51965,0
0.5,0.95886,0.5211,0
0.5,0.96067,0.52215,0
0.5,0.96203,0.52298,0
0.5,0.96519,0.52478,0
0.5,0.96656,0.52532,0
0.5,0.96835,0.52602,0
0.5,0.97152,0.52678,0
0.5,0.97468,0.52709,0
0.5,0.97785,0.52716,0
0.5,0.98101,0.52727,0
0.5,0.98418,0.52741,0
0.5,0.98734,0.52759,0
0.5,0.99051,0.52781,0
0.5,0.99367,0.52808,0
0.5,0.99684,0.52839,0
0.5,0.99759,0.52848,0
0.5,1,0.5288,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_19.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99759,0.47152,0
0.5,1,0.4712,0
0.5,0.96656,0.47468,0
0.5,0.96835,0.47398,0
0.5,0.97152,0.47322,0
0.5,0.97468,0.47291,0
0.5,0.97785,0.47284,0
0.5,0.98101,0.47273,0
0.5,0.98418,0.47259,0
0.5,0.98734,0.47241,0
0.5,0.99051,0.47219,0
0.5,0.99367,0.47192,0
0.5,0.99684,0.47161,0
0.5,0.96067,0.47785,0
0.5,0.96203,0.47702,0
0.5,0.96519,0.47522,0
0.5,0.0041545,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48073,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0.95387,0.48101,0
0.5,0.9557,0.48035,0
0.5,0.95886,0.4789,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48212,0
0.5,0.51266,0.48276,0
0.5,0.51582,0.4834,0
0.5,0.51899,0.48388,0
0.5,0.52174,0.48418,0
0.5,0.93672,0.48418,0
0.5,0.93987,0.48377,0
0.5,0.94304,0.48328,0
0.5,0.9462,0.48274,0
0.5,0.94937,0.48214,0
0.5,0.95253,0.48142,0
0.5,0.52215,0.48421,0
0.5,0.52532,0.48439,0
0.5,0.52848,0.4845,0
0.5,0.53165,0.48457,0
0.5,0.53481,0.48461,0
0.5,0.53797,0.48465,0
0.5,0.54114,0.48467,0
0.5,0.5443,0.48469,0
0.5,0.54747,0.4847,0
0.5,0.55063,0.48471,0
0.5,0.5538,0.48472,0
0.5,0.55696,0.48472,0
0.5,0.56013,0.48473,0
0.5,0.56329,0.48474,0
0.5,0.56646,0.48474,0
0.5,0.56962,0.48475,0
0.5,0.57278,0.48475,0
0.5,0.57595,0.48476,0
0.5,0.57911,0.48476,0
0.5,0.58228,0.48477,0
0.5,0.58544,0.48477,0
0.5,0.58861,0.48477,0
0.5,0.59177,0.48477,0
0.5,0.59494,0.48477,0
0.5,0.5981,0.48476,0
0.5,0.60127,0.48475,0
0.5,0.60443,0.48473,0
0.5,0.60759,0.48472,0
0.5,0.61076,0.48471,0
0.5,0.61392,0.48472,0
0.5,0.61709,0.48473,0
0.5,0.62025,0.48475,0
0.5,0.62342,0.48477,0
0.5,0.62658,0.48478,0
0.5,0.62975,0.4848,0
0.5,0.63291,0.48481,0
0.5,0.63608,0.48481,0
0.5,0.63924,0.48482,0
0.5,0.64241,0.48483,0
0.5,0.64557,0.48483,0
0.5,0.64873,0.48484,0
0.5,0.6519,0.48484,0
0.5,0.65506,0.48484,0
0.5,0.65823,0.48485,0
0.5,0.66139,0.48485,0
0.5,0.66456,0.48485,0
0.5,0.66772,0.48486,0
0.5,0.67089,0.48486,0
0.5,0.67405,0.48486,0
0.5,0.67722,0.48486,0
0.5,0.68038,0.48486,0
0.5,0.68354,0.48486,0
0.5,0.68671,0.48486,0
0.5,0.68987,0.48485,0
0.5,0.69304,0.48485,0
0.5,0.6962,0.48484,0
0.5,0.69937,0.48483,0
0.5,0.70253,0.48481,0
0.5,0.7057,0.4848,0
0.5,0.70886,0.48479,0
0.5,0.71203,0.48477,0
0.5,0.71519,0.48476,0
0.5,0.71835,0.48476,0
0.5,0.72152,0.48475,0
0.5,0.72468,0.48474,0
0.5,0.72785,0.48474,0
0.5,0.73101,0.48474,0
0.5,0.73418,0.48474,0
0.5,0.73734,0.48474,0
0.5,0.74051,0.48474,0
0.5,0.74367,0.48474,0
0.5,0.74684,0.48474,0
0.5,0.75,0.48474,0
0.5,0.75316,0.48473,0
0.5,0.75633,0.48472,0
0.5,0.75949,0.48471,0
0.5,0.76266,0.48468,0
0.5,0.76582,0.48464,0
0.5,0.76899,0.4846,0
0.5,0.77215,0.48456,0
0.5,0.77532,0.48453,0
0.5,0.77848,0.48452,0
0.5,0.78165,0.48453,0
0.5,0.78481,0.48454,0
0.5,0.78797,0.48457,0
0.5,0.79114,0.48459,0
0.5,0.7943,0.48462,0
0.5,0.79747,0.48465,0
0.5,0.80063,0.48468,0
0.5,0.8038,0.4847,0
0.5,0.80696,0.48473,0
0.5,0.81013,0.48474,0
0.5,0.81329,0.48476,0
0.5,0.81646,0.48477,0
0.5,0.81962,0.48477,0
0.5,0.82278,0.48478,0
0.5,0.82595,0.48478,0
0.5,0.82911,0.48479,0
0.5,0.83228,0.48479,0
0.5,0.83544,0.48479,0
0.5,0.83861,0.48479,0
0.5,0.84177,0.48478,0
0.5,0.84494,0.48478,0
0.5,0.8481,0.48476,0
0.5,0.85127,0.48474,0
0.5,0.85443,0.48471,0
0.5,0.85759,0.48469,0
0.5,0.86076,0.48467,0
0.5,0.86392,0.48467,0
0.5,0.86709,0.48468,0
0.5,0.87025,0.4847,0
0.5,0.87342,0.48472,0
0.5,0.87658,0.48474,0
0.5,0.87975,0.48475,0
0.5,0.88291,0.48476,0
0.5,0.88608,0.48477,0
0.5,0.88924,0.48477,0
0.5,0.89241,0.48477,0
0.5,0.89557,0.48478,0
0.5,0.89873,0.48478,0
0.5,0.9019,0.48477,0
0.5,0.90506,0.48477,0
0.5,0.90823,0.48477,0
0.5,0.91139,0.48476,0
0.5,0.91456,0.48475,0
0.5,0.91772,0.48474,0
0.5,0.92089,0.48473,0
0.5,0.92405,0.4847,0
0.5,0.92722,0.48465,0
0.5,0.93038,0.48456,0
0.5,0.93354,0.48442,0
0.5,0.93671,0.48418,0
0.5,0.52215,0.51579,0
0.5,0.52174,0.51582,0
0.5,0.52532,0.51561,0
0.5,0.52848,0.5155,0
0.5,0.53165,0.51543,0
0.5,0.53481,0.51539,0
0.5,0.53797,0.51535,0
0.5,0.54114,0.51533,0
0.5,0.5443,0.51531,0
0.5,0.54747,0.5153,0
0.5,0.55063,0.51529,0
0.5,0.5538,0.51528,0
0.5,0.55696,0.51528,0
0.5,0.56013,0.51527,0
0.5,0.56329,0.51526,0
0.5,0.56646,0.51526,0
0.5,0.56962,0.51525,0
0.5,0.57278,0.51525,0
0.5,0.57595,0.51524,0
0.5,0.57911,0.51524,0
0.5,0.58228,0.51523,0
0.5,0.58544,0.51523,0
0.5,0.58861,0.51523,0
0.5,0.59177,0.51523,0
0.5,0.59494,0.51523,0
0.5,0.5981,0.51524,0
0.5,0.60127,0.51525,0
0.5,0.60443,0.51527,0
0.5,0.60759,0.51528,0
0.5,0.61076,0.51529,0
0.5,0.61392,0.51528,0
0.5,0.61709,0.51527,0
0.5,0.62025,0.51525,0
0.5,0.62342,0.51523,0
0.5,0.62658,0.51522,0
0.5,0.62975,0.5152,0
0.5,0.63291,0.51519,0
0.5,0.63608,0.51519,0
0.5,0.63924,0.51518,0
0.5,0.64241,0.51517,0
0.5,0.64557,0.51517,0
0.5,0.64873,0.51516,0
0.5,0.6519,0.51516,0
0.5,0.65506,0.51516,0
0.5,0.65823,0.51515,0
0.5,0.66139,0.51515,0
0.5,0.66456,0.51515,0
0.5,0.66772,0.51514,0
0.5,0.67089,0.51514,0
0.5,0.67405,0.51514,0
0.5,0.67722,0.51514,0
0.5,0.68038,0.51514,0
0.5,0.68354,0.51514,0
0.5,0.68671,0.51514,0
0.5,0.68987,0.51515,0
0.5,0.69304,0.51515,0
0.5,0.6962,0.51516,0
0.5,0.69937,0.51517,0
0.5,0.70253,0.51518,0
0.5,0.7057,0.5152,0
0.5,0.70886,0.51521,0
0.5,0.71203,0.51523,0
0.5,0.71519,0.51524,0
0.5,0.71835,0.51524,0
0.5,0.72152,0.51525,0
0.5,0.72468,0.51526,0
0.5,0.72785,0.51526,0
0.5,0.73101,0.51526,0
0.5,0.73418,0.51526,0
0.5,0.73734,0.51526,0
0.5,0.74051,0.51526,0
0.5,0.74367,0.51526,0
0.5,0.74684,0.51526,0
0.5,0.75,0.51526,0
0.5,0.75316,0.51527,0
0.5,0.75633,0.51528,0
0.5,0.75949,0.51529,0
0.5,0.76266,0.51532,0
0.5,0.76582,0.51536,0
0.5,0.76899,0.5154,0
0.5,0.77215,0.51544,0
0.5,0.77532,0.51547,0
0.5,0.77848,0.51548,0
0.5,0.78165,0.51547,0
0.5,0.78481,0.51546,0
0.5,0.78797,0.51543,0
0.5,0.79114,0.51541,0
0.5,0.7943,0.51538,0
0.5,0.79747,0.51535,0
0.5,0.80063,0.51532,0
0.5,0.8038,0.5153,0
0.5,0.80696,0.51527,0
0.5,0.81013,0.51526,0
0.5,0.81329,0.51524,0
0.5,0.81646,0.51523,0
0.5,0.81962,0.51523,0
0.5,0.82278,0.51522,0
0.5,0.82595,0.51522,0
0.5,0.82911,0.51521,0
0.5,0.83228,0.51521,0
0.5,0.83544,0.51521,0
0.5,0.83861,0.51521,0
0.5,0.84177,0.51522,0
0.5,0.84494,0.51522,0
0.5,0.8481,0.51524,0
0.5,0.85127,0.51526,0
0.5,0.85443,0.51529,0
0.5,0.85759,0.51531,0
0.5,0.86076,0.51533,0
0.5,0.86392,0.51533,0
0.5,0.86709,0.51532,0
0.5,0.87025,0.5153,0
0.5,0.87342,0.51528,0
0.5,0.87658,0.51526,0
0.5,0.87975,0.51525,0
0.5,0.88291,0.51524,0
0.5,0.88608,0.51523,0
0.5,0.88924,0.51523,0
0.5,0.89241,0.51523,0
0.5,0.89557,0.51522,0
0.5,0.89873,0.51523,0
0.5,0.9019,0.51523,0
0.5,0.90506,0.51523,0
0.5,0.90823,0.51523,0
0.5,0.91139,0.51524,0
0.5,0.91456,0.51525,0
0.5,0.91772,0.51526,0
0.5,0.92089,0.51527,0
0.5,0.92405,0.5153,0
0.5,0.92722,0.51535,0
0.5,0.93038,0.51544,0
0.5,0.93354,0.51558,0
0.5,0.93671,0.51582,0
0.5,0.93672,0.51582,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041522,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51788,0
0.5,0.51266,0.51724,0
0.5,0.51582,0.5166,0
0.5,0.51899,0.51612,0
0.5,0.93987,0.51623,0
0.5,0.94304,0.51672,0
0.5,0.9462,0.51726,0
0.5,0.94937,0.51786,0
0.5,0.95253,0.51858,0
0.5,0.95387,0.51899,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51927,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0
0.5,0.9557,0.51965,0
0.5,0.95886,0.5211,0
0.5,0.96067,0.52215,0
0.5,0.96203,0.52298,0
0.5,0.96519,0.52478,0
0.5,0.96656,0.52532,0
0.5,0.96835,0.52602,0
0.5,0.97152,0.52678,0
0.5,0.97468,0.52709,0
0.5,0.97785,0.52716,0
0.5,0.98101,0.52727,0
0.5,0.98418,0.52741,0
0.5,0.98734,0.52759,0
0.5,0.99051,0.52781,0
0.5,0.99367,0.52808,0
0.5,0.99684,0.52839,0
0.5,0.99759,0.52848,0
0.5,1,0.5288,0


==> Data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order4_contours/contour_20.csv <==
"SolutionField","Points:0","Points:1","Points:2"
0.5,0.99759,0.47152,0
0.5,1,0.4712,0
0.5,0.96656,0.47468,0
0.5,0.96835,0.47398,0
0.5,0.97152,0.47322,0
0.5,0.97468,0.47291,0
0.5,0.97785,0.47284,0
0.5,0.98101,0.47273,0
0.5,0.98418,0.47259,0
0.5,0.98734,0.47241,0
0.5,0.99051,0.47219,0
0.5,0.99367,0.47192,0
0.5,0.99684,0.47161,0
0.5,0.96067,0.47785,0
0.5,0.96203,0.47702,0
0.5,0.96519,0.47522,0
0.5,0.0041544,0.48101,0
0.5,0.0063291,0.48087,0
0.5,0.0094937,0.48079,0
0.5,0.012658,0.48075,0
0.5,0.015823,0.48074,0
0.5,0.018987,0.48074,0
0.5,0.022152,0.48074,0
0.5,0.025316,0.48075,0
0.5,0.028481,0.48075,0
0.5,0.031646,0.48076,0
0.5,0.03481,0.48076,0
0.5,0.037975,0.48076,0
0.5,0.041139,0.48076,0
0.5,0.044304,0.48076,0
0.5,0.047468,0.48076,0
0.5,0.050633,0.48076,0
0.5,0.053797,0.48076,0
0.5,0.056962,0.48076,0
0.5,0.060127,0.48076,0
0.5,0.063291,0.48076,0
0.5,0.066456,0.48076,0
0.5,0.06962,0.48076,0
0.5,0.072785,0.48076,0
0.5,0.075949,0.48076,0
0.5,0.079114,0.48076,0
0.5,0.082278,0.48076,0
0.5,0.085443,0.48076,0
0.5,0.088608,0.48076,0
0.5,0.091772,0.48076,0
0.5,0.094937,0.48076,0
0.5,0.098101,0.48076,0
0.5,0.10127,0.48076,0
0.5,0.10443,0.48076,0
0.5,0.10759,0.48076,0
0.5,0.11076,0.48076,0
0.5,0.11392,0.48076,0
0.5,0.11709,0.48076,0
0.5,0.12025,0.48076,0
0.5,0.12342,0.48076,0
0.5,0.12658,0.48076,0
0.5,0.12975,0.48076,0
0.5,0.13291,0.48076,0
0.5,0.13608,0.48076,0
0.5,0.13924,0.48076,0
0.5,0.14241,0.48076,0
0.5,0.14557,0.48076,0
0.5,0.14873,0.48076,0
0.5,0.1519,0.48076,0
0.5,0.15506,0.48076,0
0.5,0.15823,0.48076,0
0.5,0.16139,0.48076,0
0.5,0.16456,0.48076,0
0.5,0.16772,0.48076,0
0.5,0.17089,0.48076,0
0.5,0.17405,0.48076,0
0.5,0.17722,0.48076,0
0.5,0.18038,0.48076,0
0.5,0.18354,0.48076,0
0.5,0.18671,0.48076,0
0.5,0.18987,0.48076,0
0.5,0.19304,0.48076,0
0.5,0.1962,0.48076,0
0.5,0.19937,0.48076,0
0.5,0.20253,0.48076,0
0.5,0.2057,0.48076,0
0.5,0.20886,0.48076,0
0.5,0.21203,0.48076,0
0.5,0.21519,0.48076,0
0.5,0.21835,0.48076,0
0.5,0.22152,0.48076,0
0.5,0.22468,0.48076,0
0.5,0.22785,0.48076,0
0.5,0.23101,0.48076,0
0.5,0.23418,0.48076,0
0.5,0.23734,0.48076,0
0.5,0.24051,0.48076,0
0.5,0.24367,0.48076,0
0.5,0.24684,0.48076,0
0.5,0.25,0.48076,0
0.5,0.25316,0.48076,0
0.5,0.25633,0.48076,0
0.5,0.25949,0.48076,0
0.5,0.26266,0.48076,0
0.5,0.26582,0.48076,0
0.5,0.26899,0.48076,0
0.5,0.27215,0.48076,0
0.5,0.27532,0.48075,0
0.5,0.27848,0.48075,0
0.5,0.28165,0.48075,0
0.5,0.28481,0.48075,0
0.5,0.28797,0.48075,0
0.5,0.29114,0.48075,0
0.5,0.2943,0.48075,0
0.5,0.29747,0.48075,0
0.5,0.30063,0.48075,0
0.5,0.3038,0.48075,0
0.5,0.30696,0.48075,0
0.5,0.31013,0.48075,0
0.5,0.31329,0.48075,0
0.5,0.31646,0.48075,0
0.5,0.31962,0.48075,0
0.5,0.32278,0.48075,0
0.5,0.32595,0.48075,0
0.5,0.32911,0.48075,0
0.5,0.33228,0.48075,0
0.5,0.33544,0.48075,0
0.5,0.33861,0.48075,0
0.5,0.34177,0.48075,0
0.5,0.34494,0.48074,0
0.5,0.3481,0.48074,0
0.5,0.35127,0.48074,0
0.5,0.35443,0.48074,0
0.5,0.35759,0.48074,0
0.5,0.36076,0.48074,0
0.5,0.36392,0.48074,0
0.5,0.36709,0.48074,0
0.5,0.37025,0.48074,0
0.5,0.37342,0.48074,0
0.5,0.37658,0.48074,0
0.5,0.37975,0.48074,0
0.5,0.38291,0.48074,0
0.5,0.38608,0.48074,0
0.5,0.38924,0.48074,0
0.5,0.39241,0.48074,0
0.5,0.39557,0.48074,0
0.5,0.39873,0.48074,0
0.5,0.4019,0.48074,0
0.5,0.40506,0.48074,0
0.5,0.40823,0.48074,0
0.5,0.41139,0.48074,0
0.5,0.41456,0.48074,0
0.5,0.41772,0.48074,0
0.5,0.42089,0.48074,0
0.5,0.42405,0.48074,0
0.5,0.42722,0.48074,0
0.5,0.43038,0.48073,0
0.5,0.43354,0.48073,0
0.5,0.43671,0.48073,0
0.5,0.43987,0.48073,0
0.5,0.44304,0.48073,0
0.5,0.4462,0.48073,0
0.5,0.44937,0.48073,0
0.5,0.45253,0.48073,0
0.5,0.4557,0.48073,0
0.5,0.45886,0.48073,0
0.5,0.46203,0.48073,0
0.5,0.46519,0.48072,0
0.5,0.46835,0.48072,0
0.5,0.47152,0.48071,0
0.5,0.47468,0.48071,0
0.5,0.47785,0.4807,0
0.5,0.48101,0.48069,0
0.5,0.48418,0.48068,0
0.5,0.48734,0.48067,0
0.5,0.49051,0.48066,0
0.5,0.49367,0.48067,0
0.5,0.49684,0.48074,0
0.5,0.5,0.4809,0
0.5,0.50117,0.48101,0
0.5,0.95387,0.48101,0
0.5,0.9557,0.48035,0
0.5,0.95886,0.4789,0
0.5,0,0.48137,0
0.5,0.0031646,0.48107,0
0.5,0.50316,0.48117,0
0.5,0.50633,0.48157,0
0.5,0.50949,0.48211,0
0.5,0.51266,0.48275,0
0.5,0.51582,0.48336,0
0.5,0.51899,0.48383,0
0.5,0.52215,0.48415,0
0.5,0.52256,0.48418,0
0.5,0.93612,0.48418,0
0.5,0.93671,0.48413,0
0.5,0.93987,0.48374,0
0.5,0.94304,0.48327,0
0.5,0.9462,0.48273,0
0.5,0.94937,0.48214,0
0.5,0.95253,0.48142,0
0.5,0.52532,0.48432,0
0.5,0.52848,0.48443,0
0.5,0.53165,0.48449,0
0.5,0.53481,0.48453,0
0.5,0.53797,0.48456,0
0.5,0.54114,0.48458,0
0.5,0.5443,0.48459,0
0.5,0.54747,0.4846,0
0.5,0.55063,0.48461,0
0.5,0.5538,0.48462,0
0.5,0.55696,0.48462,0
0.5,0.56013,0.48463,0
0.5,0.56329,0.48464,0
0.5,0.56646,0.48464,0
0.5,0.56962,0.48465,0
0.5,0.57278,0.48465,0
0.5,0.57595,0.48466,0
0.5,0.57911,0.48466,0
0.5,0.58228,0.48467,0
0.5,0.58544,0.48467,0
0.5,0.58861,0.48467,0
0.5,0.59177,0.48467,0
0.5,0.59494,0.48467,0
0.5,0.5981,0.48467,0
0.5,0.60127,0.48466,0
0.5,0.60443,0.48464,0
0.5,0.60759,0.48463,0
0.5,0.61076,0.48463,0
0.5,0.61392,0.48464,0
0.5,0.61709,0.48465,0
0.5,0.62025,0.48466,0
0.5,0.62342,0.48467,0
0.5,0.62658,0.48469,0
0.5,0.62975,0.4847,0
0.5,0.63291,0.48471,0
0.5,0.63608,0.48471,0
0.5,0.63924,0.48472,0
0.5,0.64241,0.48473,0
0.5,0.64557,0.48473,0
0.5,0.64873,0.48474,0
0.5,0.6519,0.48474,0
0.5,0.65506,0.48474,0
0.5,0.65823,0.48475,0
0.5,0.66139,0.48475,0
0.5,0.66456,0.48475,0
0.5,0.66772,0.48476,0
0.5,0.67089,0.48476,0
0.5,0.67405,0.48476,0
0.5,0.67722,0.48476,0
0.5,0.68038,0.48476,0
0.5,0.68354,0.48476,0
0.5,0.68671,0.48476,0
0.5,0.68987,0.48475,0
0.5,0.69304,0.48475,0
0.5,0.6962,0.48474,0
0.5,0.69937,0.48473,0
0.5,0.70253,0.48472,0
0.5,0.7057,0.4847,0
0.5,0.70886,0.48469,0
0.5,0.71203,0.48467,0
0.5,0.71519,0.48466,0
0.5,0.71835,0.48466,0
0.5,0.72152,0.48465,0
0.5,0.72468,0.48464,0
0.5,0.72785,0.48464,0
0.5,0.73101,0.48464,0
0.5,0.73418,0.48464,0
0.5,0.73734,0.48464,0
0.5,0.74051,0.48464,0
0.5,0.74367,0.48464,0
0.5,0.74684,0.48464,0
0.5,0.75,0.48464,0
0.5,0.75316,0.48464,0
0.5,0.75633,0.48463,0
0.5,0.75949,0.48461,0
0.5,0.76266,0.48459,0
0.5,0.76582,0.48456,0
0.5,0.76899,0.48452,0
0.5,0.77215,0.48448,0
0.5,0.77532,0.48446,0
0.5,0.77848,0.48444,0
0.5,0.78165,0.48445,0
0.5,0.78481,0.48446,0
0.5,0.78797,0.48448,0
0.5,0.79114,0.4845,0
0.5,0.7943,0.48453,0
0.5,0.79747,0.48456,0
0.5,0.80063,0.48458,0
0.5,0.8038,0.48461,0
0.5,0.80696,0.48463,0
0.5,0.81013,0.48464,0
0.5,0.81329,0.48466,0
0.5,0.81646,0.48467,0
0.5,0.81962,0.48467,0
0.5,0.82278,0.48468,0
0.5,0.82595,0.48468,0
0.5,0.82911,0.48469,0
0.5,0.83228,0.48469,0
0.5,0.83544,0.48469,0
0.5,0.83861,0.48469,0
0.5,0.84177,0.48469,0
0.5,0.84494,0.48468,0
0.5,0.8481,0.48467,0
0.5,0.85127,0.48465,0
0.5,0.85443,0.48463,0
0.5,0.85759,0.48461,0
0.5,0.86076,0.48459,0
0.5,0.86392,0.48459,0
0.5,0.86709,0.4846,0
0.5,0.87025,0.48461,0
0.5,0.87342,0.48463,0
0.5,0.87658,0.48464,0
0.5,0.87975,0.48465,0
0.5,0.88291,0.48466,0
0.5,0.88608,0.48467,0
0.5,0.88924,0.48467,0
0.5,0.89241,0.48468,0
0.5,0.89557,0.48468,0
0.5,0.89873,0.48468,0
0.5,0.9019,0.48467,0
0.5,0.90506,0.48467,0
0.5,0.90823,0.48467,0
0.5,0.91139,0.48466,0
0.5,0.91456,0.48465,0
0.5,0.91772,0.48464,0
0.5,0.92089,0.48463,0
0.5,0.92405,0.4846,0
0.5,0.92722,0.48456,0
0.5,0.93038,0.48449,0
0.5,0.93354,0.48436,0
0.5,0.52532,0.51568,0
0.5,0.52256,0.51582,0
0.5,0.52848,0.51557,0
0.5,0.53165,0.51551,0
0.5,0.53481,0.51547,0
0.5,0.53797,0.51544,0
0.5,0.54114,0.51542,0
0.5,0.5443,0.51541,0
0.5,0.54747,0.5154,0
0.5,0.55063,0.51539,0
0.5,0.5538,0.51538,0
0.5,0.55696,0.51538,0
0.5,0.56013,0.51537,0
0.5,0.56329,0.51536,0
0.5,0.56646,0.51536,0
0.5,0.56962,0.51535,0
0.5,0.57278,0.51535,0
0.5,0.57595,0.51534,0
0.5,0.57911,0.51534,0
0.5,0.58228,0.51533,0
0.5,0.58544,0.51533,0
0.5,0.58861,0.51533,0
0.5,0.59177,0.51533,0
0.5,0.59494,0.51533,0
0.5,0.5981,0.51533,0
0.5,0.60127,0.51534,0
0.5,0.60443,0.51536,0
0.5,0.60759,0.51537,0
0.5,0.61076,0.51537,0
0.5,0.61392,0.51536,0
0.5,0.61709,0.51535,0
0.5,0.62025,0.51534,0
0.5,0.62342,0.51533,0
0.5,0.62658,0.51531,0
0.5,0.62975,0.5153,0
0.5,0.63291,0.51529,0
0.5,0.63608,0.51528,0
0.5,0.63924,0.51528,0
0.5,0.64241,0.51527,0
0.5,0.64557,0.51527,0
0.5,0.64873,0.51526,0
0.5,0.6519,0.51526,0
0.5,0.65506,0.51526,0
0.5,0.65823,0.51525,0
0.5,0.66139,0.51525,0
0.5,0.66456,0.51525,0
0.5,0.66772,0.51524,0
0.5,0.67089,0.51524,0
0.5,0.67405,0.51524,0
0.5,0.67722,0.51524,0
0.5,0.68038,0.51524,0
0.5,0.68354,0.51524,0
0.5,0.68671,0.51524,0
0.5,0.68987,0.51524,0
0.5,0.69304,0.51525,0
0.5,0.6962,0.51526,0
0.5,0.69937,0.51527,0
0.5,0.70253,0.51528,0
0.5,0.7057,0.5153,0
0.5,0.70886,0.51531,0
0.5,0.71203,0.51532,0
0.5,0.71519,0.51534,0
0.5,0.71835,0.51534,0
0.5,0.72152,0.51535,0
0.5,0.72468,0.51536,0
0.5,0.72785,0.51536,0
0.5,0.73101,0.51536,0
0.5,0.73418,0.51536,0
0.5,0.73734,0.51536,0
0.5,0.74051,0.51536,0
0.5,0.74367,0.51536,0
0.5,0.74684,0.51536,0
0.5,0.75,0.51536,0
0.5,0.75316,0.51536,0
0.5,0.75633,0.51537,0
0.5,0.75949,0.51539,0
0.5,0.76266,0.51541,0
0.5,0.76582,0.51544,0
0.5,0.76899,0.51548,0
0.5,0.77215,0.51552,0
0.5,0.77532,0.51554,0
0.5,0.77848,0.51556,0
0.5,0.78165,0.51555,0
0.5,0.78481,0.51554,0
0.5,0.78797,0.51552,0
0.5,0.79114,0.5155,0
0.5,0.7943,0.51547,0
0.5,0.79747,0.51544,0
0.5,0.80063,0.51542,0
0.5,0.8038,0.51539,0
0.5,0.80696,0.51537,0
0.5,0.81013,0.51536,0
0.5,0.81329,0.51534,0
0.5,0.81646,0.51533,0
0.5,0.81962,0.51533,0
0.5,0.82278,0.51532,0
0.5,0.82595,0.51532,0
0.5,0.82911,0.51531,0
0.5,0.83228,0.51531,0
0.5,0.83544,0.51531,0
0.5,0.83861,0.51531,0
0.5,0.84177,0.51531,0
0.5,0.84494,0.51532,0
0.5,0.8481,0.51533,0
0.5,0.85127,0.51535,0
0.5,0.85443,0.51537,0
0.5,0.85759,0.51539,0
0.5,0.86076,0.51541,0
0.5,0.86392,0.51541,0
0.5,0.86709,0.5154,0
0.5,0.87025,0.51539,0
0.5,0.87342,0.51537,0
0.5,0.87658,0.51536,0
0.5,0.87975,0.51534,0
0.5,0.88291,0.51534,0
0.5,0.88608,0.51533,0
0.5,0.88924,0.51533,0
0.5,0.89241,0.51532,0
0.5,0.89557,0.51532,0
0.5,0.89873,0.51532,0
0.5,0.9019,0.51533,0
0.5,0.90506,0.51533,0
0.5,0.90823,0.51533,0
0.5,0.91139,0.51534,0
0.5,0.91456,0.51535,0
0.5,0.91772,0.51536,0
0.5,0.92089,0.51537,0
0.5,0.92405,0.5154,0
0.5,0.92722,0.51544,0
0.5,0.93038,0.51551,0
0.5,0.93354,0.51564,0
0.5,0.93611,0.51582,0
0.5,0.0031646,0.51893,0
0.5,0,0.51863,0
0.5,0.0041521,0.51899,0
0.5,0.50316,0.51883,0
0.5,0.50117,0.51899,0
0.5,0.50633,0.51843,0
0.5,0.50949,0.51789,0
0.5,0.51266,0.51725,0
0.5,0.51582,0.51664,0
0.5,0.51899,0.51617,0
0.5,0.52215,0.51585,0
0.5,0.93671,0.51587,0
0.5,0.93987,0.51626,0
0.5,0.94304,0.51673,0
0.5,0.9462,0.51727,0
0.5,0.94937,0.51786,0
0.5,0.95253,0.51858,0
0.5,0.95387,0.51899,0
0.5,0.0063291,0.51913,0
0.5,0.0094937,0.51921,0
0.5,0.012658,0.51925,0
0.5,0.015823,0.51926,0
0.5,0.018987,0.51926,0
0.5,0.022152,0.51926,0
0.5,0.025316,0.51925,0
0.5,0.028481,0.51925,0
0.5,0.031646,0.51924,0
0.5,0.03481,0.51924,0
0.5,0.037975,0.51924,0
0.5,0.041139,0.51924,0
0.5,0.044304,0.51924,0
0.5,0.047468,0.51924,0
0.5,0.050633,0.51924,0
0.5,0.053797,0.51924,0
0.5,0.056962,0.51924,0
0.5,0.060127,0.51924,0
0.5,0.063291,0.51924,0
0.5,0.066456,0.51924,0
0.5,0.06962,0.51924,0
0.5,0.072785,0.51924,0
0.5,0.075949,0.51924,0
0.5,0.079114,0.51924,0
0.5,0.082278,0.51924,0
0.5,0.085443,0.51924,0
0.5,0.088608,0.51924,0
0.5,0.091772,0.51924,0
0.5,0.094937,0.51924,0
0.5,0.098101,0.51924,0
0.5,0.10127,0.51924,0
0.5,0.10443,0.51924,0
0.5,0.10759,0.51924,0
0.5,0.11076,0.51924,0
0.5,0.11392,0.51924,0
0.5,0.11709,0.51924,0
0.5,0.12025,0.51924,0
0.5,0.12342,0.51924,0
0.5,0.12658,0.51924,0
0.5,0.12975,0.51924,0
0.5,0.13291,0.51924,0
0.5,0.13608,0.51924,0
0.5,0.13924,0.51924,0
0.5,0.14241,0.51924,0
0.5,0.14557,0.51924,0
0.5,0.14873,0.51924,0
0.5,0.1519,0.51924,0
0.5,0.15506,0.51924,0
0.5,0.15823,0.51924,0
0.5,0.16139,0.51924,0
0.5,0.16456,0.51924,0
0.5,0.16772,0.51924,0
0.5,0.17089,0.51924,0
0.5,0.17405,0.51924,0
0.5,0.17722,0.51924,0
0.5,0.18038,0.51924,0
0.5,0.18354,0.51924,0
0.5,0.18671,0.51924,0
0.5,0.18987,0.51924,0
0.5,0.19304,0.51924,0
0.5,0.1962,0.51924,0
0.5,0.19937,0.51924,0
0.5,0.20253,0.51924,0
0.5,0.2057,0.51924,0
0.5,0.20886,0.51924,0
0.5,0.21203,0.51924,0
0.5,0.21519,0.51924,0
0.5,0.21835,0.51924,0
0.5,0.22152,0.51924,0
0.5,0.22468,0.51924,0
0.5,0.22785,0.51924,0
0.5,0.23101,0.51924,0
0.5,0.23418,0.51924,0
0.5,0.23734,0.51924,0
0.5,0.24051,0.51924,0
0.5,0.24367,0.51924,0
0.5,0.24684,0.51924,0
0.5,0.25,0.51924,0
0.5,0.25316,0.51924,0
0.5,0.25633,0.51924,0
0.5,0.25949,0.51924,0
0.5,0.26266,0.51924,0
0.5,0.26582,0.51924,0
0.5,0.26899,0.51924,0
0.5,0.27215,0.51924,0
0.5,0.27532,0.51925,0
0.5,0.27848,0.51925,0
0.5,0.28165,0.51925,0
0.5,0.28481,0.51925,0
0.5,0.28797,0.51925,0
0.5,0.29114,0.51925,0
0.5,0.2943,0.51925,0
0.5,0.29747,0.51925,0
0.5,0.30063,0.51925,0
0.5,0.3038,0.51925,0
0.5,0.30696,0.51925,0
0.5,0.31013,0.51925,0
0.5,0.31329,0.51925,0
0.5,0.31646,0.51925,0
0.5,0.31962,0.51925,0
0.5,0.32278,0.51925,0
0.5,0.32595,0.51925,0
0.5,0.32911,0.51925,0
0.5,0.33228,0.51925,0
0.5,0.33544,0.51925,0
0.5,0.33861,0.51925,0
0.5,0.34177,0.51925,0
0.5,0.34494,0.51926,0
0.5,0.3481,0.51926,0
0.5,0.35127,0.51926,0
0.5,0.35443,0.51926,0
0.5,0.35759,0.51926,0
0.5,0.36076,0.51926,0
0.5,0.36392,0.51926,0
0.5,0.36709,0.51926,0
0.5,0.37025,0.51926,0
0.5,0.37342,0.51926,0
0.5,0.37658,0.51926,0
0.5,0.37975,0.51926,0
0.5,0.38291,0.51926,0
0.5,0.38608,0.51926,0
0.5,0.38924,0.51926,0
0.5,0.39241,0.51926,0
0.5,0.39557,0.51926,0
0.5,0.39873,0.51926,0
0.5,0.4019,0.51926,0
0.5,0.40506,0.51926,0
0.5,0.40823,0.51926,0
0.5,0.41139,0.51926,0
0.5,0.41456,0.51926,0
0.5,0.41772,0.51926,0
0.5,0.42089,0.51926,0
0.5,0.42405,0.51926,0
0.5,0.42722,0.51926,0
0.5,0.43038,0.51927,0
0.5,0.43354,0.51927,0
0.5,0.43671,0.51927,0
0.5,0.43987,0.51927,0
0.5,0.44304,0.51927,0
0.5,0.4462,0.51927,0
0.5,0.44937,0.51927,0
0.5,0.45253,0.51927,0
0.5,0.4557,0.51927,0
0.5,0.45886,0.51927,0
0.5,0.46203,0.51927,0
0.5,0.46519,0.51928,0
0.5,0.46835,0.51928,0
0.5,0.47152,0.51929,0
0.5,0.47468,0.51929,0
0.5,0.47785,0.5193,0
0.5,0.48101,0.51931,0
0.5,0.48418,0.51932,0
0.5,0.48734,0.51933,0
0.5,0.49051,0.51934,0
0.5,0.49367,0.51933,0
0.5,0.49684,0.51926,0
0.5,0.5,0.5191,0
0.5,0.9557,0.51965,0
0.5,0.95886,0.5211,0
0.5,0.96067,0.52215,0
0.5,0.96203,0.52298,0
0.5,0.96519,0.52478,0
0.5,0.96656,0.52532,0
0.5,0.96835,0.52602,0
0.5,0.97152,0.52678,0
0.5,0.97468,0.52709,0
0.5,0.97785,0.52716,0
0.5,0.98101,0.52727,0
0.5,0.98418,0.52741,0
0.5,0.98734,0.52759,0
0.5,0.99051,0.52781,0
0.5,0.99367,0.52808,0
0.5,0.99684,0.52839,0
0.5,0.99759,0.52848,0
0.5,1,0.5288,0


==> Data/sum_data/TB/shear_TB_0.25l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.189,-7.356788000000001,0.72542491,0.033451035000000004,0.036311220000000005,7042.615179999999,4150.06438,914.9593600000001,86.13225800000001,3393684.0,1708.0,1691.0,1691.0


==> Data/sum_data/TB/shear_TB_0.25l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.189,-6.402103,1.09410187,0.028594952999999996,0.036468350000000004,3661.1143700000002,2183.27707,469.7084500000001,2423.0624999999995,3393684.0,884.0,851.0,851.0


==> Data/sum_data/TB/shear_TB_0.25l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.189,-7.101268,0.49348787999999993,0.032261921,0.03717155,4324.0380399999995,2580.4145500000004,559.25828,62.434308,3393684.0,1123.0,1082.0,1082.0


==> Data/sum_data/TB/shear_TB_0.25l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.189,-6.596548000000001,0.70799721,0.029546155999999997,0.036181649999999996,4430.85501,2645.1604799999996,580.8811200000001,301.68650999999994,3393684.0,1191.0,1161.0,1161.0


==> Data/sum_data/TB/shear_TB_0.50l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.189,-7.5526480000000005,0.5266147,0.034638805,0.04122019,1402.7623299999998,807.6881400000001,180.29008299999998,13.6358549,856884.0,1377.0,1362.0,1362.0


==> Data/sum_data/TB/shear_TB_0.50l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.189,-6.526769999999999,1.02310929,0.029251097,0.036514109999999995,1344.66955,781.04206,171.42607799999996,104.29517000000001,856884.0,1334.0,1301.0,1301.0


==> Data/sum_data/TB/shear_TB_0.50l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.189,-7.197114,0.31866246,0.032896045,0.044117289999999997,734.2868900000001,444.38146000000006,93.663062,9.6638353,856884.0,755.0,711.0,711.0


==> Data/sum_data/TB/shear_TB_0.50l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.189,-6.745057000000001,0.47110979,0.030368999999999997,0.04167513,904.40696,537.03123,114.05021400000001,15.050535,856884.0,920.0,868.0,868.0


==> Data/sum_data/TB/tensile_TB_0.25l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.06300000000000001,2.3998763e-07,-5.585048800000001,0.009211416799999999,0.04044997,3005.44691,1623.5768699999999,397.97894899999994,48.923593700000005,2177364.0,1111.0,1089.0,1089.0


==> Data/sum_data/TB/tensile_TB_0.25l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.06300000000000001,3.112977e-05,-4.9003256199999985,0.007621922289999999,0.0370089,1236.9939000000002,692.0113700000002,164.47907999999998,1831.7225489,2177364.0,530.0,513.0,513.0


==> Data/sum_data/TB/tensile_TB_0.25l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.06300000000000001,1.8823936099999998e-05,-5.906007300000001,0.0101720889,0.041589079999999994,2215.6823500000005,1242.75386,296.54742699999997,41.4547976,2177364.0,992.0,966.0,966.0


==> Data/sum_data/TB/tensile_TB_0.25l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.06300000000000001,2.089294158e-05,-5.8337061,0.00989539122,0.039358950000000004,1686.44452,945.10819,223.71297800000002,254.42902829999997,2177364.0,734.0,710.0,710.0


==> Data/sum_data/TB/tensile_TB_0.50l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.06300000000000001,4.14414039e-07,-6.0310249,0.01044444575,0.04618583999999999,727.006029,409.55141199999997,92.79953859999999,10.02462934,551124.0,1078.0,1047.0,1047.0


==> Data/sum_data/TB/tensile_TB_0.50l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.06300000000000001,-9.136580000000004e-08,-5.1204785,0.00814263679,0.04023214,545.3930330000001,294.86698799999994,71.47686559999998,89.22266520000001,551124.0,792.0,776.0,776.0


==> Data/sum_data/TB/tensile_TB_0.50l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.06300000000000001,9.066245569999998e-06,-6.3731122,0.01153880554,0.04915292,692.170331,378.264069,90.56626390000001,10.27149953,551124.0,1007.0,978.0,978.0


==> Data/sum_data/TB/tensile_TB_0.50l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,basis_size,totIt_el,totIt_pf,numIt_stag
210.0,0.06300000000000001,5.4356624e-06,-5.755013900000001,0.009897959369999999,0.04700057,554.432138,296.525949,71.77415839999999,14.5650187,551124.0,818.0,795.0,795.0


==> Data/sum_data/explicit/shear_THB_4l0_0.25l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.590933000000001,0.57177383,0.034721779,0.03516075,443.891835,191.53619500000002,194.55489699999998,3.1556826,9.622475,1.5406235,3.391476,140563.0,0.172975,1132.0,979.0,979.0,21.0


==> Data/sum_data/explicit/shear_THB_4l0_0.25l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.495146000000001,1.03247845,0.029041517000000003,0.036127940000000004,684.8667400000002,324.77614800000003,294.567373,153.472409,12.984839,1.804782,3.1601649999999997,206522.0,0.350325,1231.0,1006.0,1006.0,21.0


==> Data/sum_data/explicit/shear_THB_4l0_0.25l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.181068000000001,0.44768067,0.032705572,0.036777149999999995,842.19616,422.38867400000004,364.688405,7.0950737,11.792940000000002,1.7787267,3.0978630000000003,198822.0,0.39054999999999995,1379.0,1177.0,1177.0,21.0


==> Data/sum_data/explicit/shear_THB_4l0_0.25l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.683409000000001,0.65492192,0.029995072999999997,0.03579006999999999,896.41422,407.658556,409.126118,26.537725000000002,12.389672,1.8617460000000001,3.568131,186580.0,0.3600749999999999,1506.0,1306.0,1306.0,21.0


==> Data/sum_data/explicit/shear_THB_4l0_0.50l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.699919000000001,0.42995563,0.035448310999999996,0.040467039999999996,133.547639,46.709138,60.034504999999996,0.73192665,3.0237179999999997,0.9968973999999999,0.8334674000000001,50082.0,0.1457,896.0,821.0,821.0,21.0


==> Data/sum_data/explicit/shear_THB_4l0_0.50l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.6024210000000005,0.97835994,0.029621668000000004,0.03624628,297.28231800000003,108.59391,132.836006,8.8195043,3.814567,1.1346949,0.9483592999999999,60617.0,0.2665,1571.0,1458.0,1458.0,21.0


==> Data/sum_data/explicit/shear_THB_4l0_0.50l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.265123,0.32591088,0.03329686,0.043814109999999996,218.635288,84.506451,95.56473600000001,1.14728305,3.8155110000000003,1.1025616,0.9210320000000001,63708.0,0.2884,1089.0,1037.0,1037.0,21.0


==> Data/sum_data/explicit/shear_THB_4l0_0.50l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.866592000000001,0.47829242,0.031059727999999998,0.04114589999999999,260.90302,97.887515,115.394603,1.59535266,3.9694179999999992,1.1436421,0.9516441999999998,63377.0,0.3176,1240.0,1151.0,1151.0,21.0


==> Data/sum_data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.35823428e-06,-7.451830600000001,0.014315310229999998,0.0370548,175.29950000000002,75.059245,73.335743,1.7703630000000001,7.282732,1.4322062000000002,2.3054022,110560.0,0.20867178,628.0,512.0,512.0,21.0


==> Data/sum_data/explicit/tensile_THB_4l0_0.25l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,-1.490026e-07,-6.027567670000001,0.01047098276,0.035117819999999994,159.708007,84.49272289999999,64.994533,97.80208954999999,10.568919999999999,1.5832715999999998,2.7404524,172086.0,0.3071096,416.0,315.0,315.0,21.0


==> Data/sum_data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,2.3222722200000002e-06,-6.8851344999999995,0.012932097560000001,0.03962631999999999,327.985006,165.2246762,136.580476,4.3211476,10.102278000000002,1.5543784999999999,2.662339,169084.0,0.37398451,747.0,593.0,593.0,21.0


==> Data/sum_data/explicit/tensile_THB_4l0_0.25l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,2.2963580099999997e-06,-6.6705436,0.012186579329999999,0.03780871,317.37627299999997,152.0282946,132.05637900000002,23.651961336000003,9.708027999999999,1.6255169,2.3067227999999997,156026.0,0.35968755,817.0,662.0,662.0,21.0


==> Data/sum_data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.5950940600000002e-07,-7.5339052,0.014647409909999997,0.04317425999999999,72.562873,23.815589199999998,31.083683100000002,0.49830421,2.1888539000000002,0.7690556,0.5467288,39326.0,0.1778125,678.0,584.0,584.0,21.0


==> Data/sum_data/explicit/tensile_THB_4l0_0.50l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,3.0598853999999984e-07,-6.3942103999999995,0.011372110369999999,0.03823416,65.493663,27.710079699999998,26.202775000000003,5.87980768,3.9002439999999994,0.7768784,0.6911934,63556.0,0.3421875,460.0,342.0,342.0,21.0


==> Data/sum_data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.0728270597000002e-06,-7.102903200000001,0.01364985166,0.04751134,116.81010600000002,43.4256222,49.1893989,1.004709638,3.7404309999999996,0.7592490000000002,0.6712552999999999,61596.0,0.3996875,687.0,624.0,624.0,21.0


==> Data/sum_data/explicit/tensile_THB_4l0_0.50l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.58777173e-06,-6.522174199999999,0.012007247129999999,0.04555527,87.753883,33.9370227,36.4245998,1.192005038,2.5096222000000004,0.8107071,0.5845492,44348.0,0.3465625,657.0,534.0,534.0,21.0


==> Data/sum_data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.326100000000001,0.74646343,0.033284471999999996,0.03649712,1289.5289790000002,438.169173,603.546913,4.948137300000001,14.793459,2.6954651000000003,5.317365000000001,144240.0,0.00655,3214.0,3130.0,3130.0,33.0


==> Data/sum_data/hybrid/shear_THB_4l0_0.25l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.3576559999999995,1.1188698099999999,0.028365018,0.03675832,1023.5831900000001,370.738914,457.59440800000004,191.84747,19.556098000000002,2.9233708000000003,4.903125,208528.0,0.00195,1961.0,1800.0,1800.0,33.0


==> Data/sum_data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.068881999999999,0.50798766,0.03208848,0.03734844,1346.16698,613.081365,585.92633,9.1508684,20.510018,2.9095554999999997,5.144366000000001,200713.0,0.0147,2044.0,1884.0,1884.0,34.0


==> Data/sum_data/hybrid/shear_THB_4l0_0.25l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.552442999999999,0.7232013199999999,0.029312045000000002,0.03640437999999999,1374.1491,597.943977,631.4193819999999,29.964892999999996,21.337933000000003,3.0225974,5.908271000000001,187925.0,0.015475,2164.0,2020.0,2020.0,34.0


==> Data/sum_data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.542054000000001,0.5366995299999999,0.034578801,0.04129382000000001,294.13517,86.3024044,136.236924,1.16203893,3.4562880000000007,1.2125811,0.9706314,50601.0,0.0,2037.0,2000.0,2000.0,27.0


==> Data/sum_data/hybrid/shear_THB_4l0_0.50l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.520889,1.0301985599999999,0.029220158000000003,0.03663341,365.21657899999997,117.2907614,165.63852699999998,10.755541000000001,5.534866,1.7684436000000001,1.4007692000000003,60619.0,0.0049,2139.0,2065.0,2065.0,34.0


==> Data/sum_data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.223538999999999,0.35627991999999997,0.033078396999999995,0.044021210000000005,266.432618,88.595732,118.764915,1.17942445,5.282567,1.6283604,1.3105206,63938.0,0.012299999999999998,1415.0,1362.0,1362.0,31.0


==> Data/sum_data/hybrid/shear_THB_4l0_0.50l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.779475,0.53508672,0.030611434,0.041554020000000004,344.911432,109.850832,156.32524300000003,1.78077043,5.567374999999999,1.6642013000000002,1.3397233999999998,63395.0,0.0045,1764.0,1706.0,1706.0,31.0


==> Data/sum_data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.3736789389999998e-06,-5.5359402,0.009097109840000001,0.04057807,673.769366,218.86158999999998,307.045791,3.99556947,12.231055999999999,2.3685421,3.7390860000000004,118728.0,0.00210938,2217.0,2088.0,2088.0,33.0


==> Data/sum_data/hybrid/tensile_THB_4l0_0.25l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,3.1470353999999998e-06,-4.88958552,0.00760258617,0.03707337,371.565447,136.080638,167.35038500000002,152.14728699999998,13.957726000000001,2.2792425000000005,3.625978,179400.0,0.0,835.0,784.0,784.0,28.0


==> Data/sum_data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,2.0369696e-06,-5.8490202,0.01004033745,0.04171613,790.5021450000002,294.024215,348.322432,5.86041048,14.081688999999999,2.3599900999999996,3.637927,176370.0,0.010937510000000001,1690.0,1570.0,1570.0,29.0


==> Data/sum_data/hybrid/tensile_THB_4l0_0.25l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,2.7145405019999998e-06,-5.544396000000001,0.009172789360000001,0.04006916,649.7285430000002,226.774215,301.116955,28.1522015,13.104560999999999,2.2446349000000003,3.2832603,162134.0,0.0,1441.0,1390.0,1390.0,29.0


==> Data/sum_data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.7743442360000002e-07,-6.0077844,0.01038488371,0.04625964,201.2288047,59.74143900000001,89.88443859999998,1.11330847,3.1518966,1.0991288,0.7673059999999999,41202.0,0.0,1800.0,1691.0,1691.0,31.0


==> Data/sum_data/hybrid/tensile_THB_4l0_0.50l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,4.5200147999999994e-07,-5.1080345000000005,0.008119011590000001,0.04037474,181.172928,55.2201299,81.5936032,12.618325200000001,5.07481,0.9880954,0.8572930000000001,65944.0,0.0,1040.0,1015.0,1015.0,28.0


==> Data/sum_data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.0309008652e-06,-6.349146800000001,0.011476606660000001,0.04922515,248.151265,80.9764721,107.43564810000001,1.6934725899999998,5.383753,1.1153549999999999,0.9413955,63206.0,0.0,1444.0,1374.0,1374.0,31.0


==> Data/sum_data/hybrid/tensile_THB_4l0_0.50l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.4113459137e-06,-5.7316563,0.009837834129999999,0.047183,176.19863859999998,54.431222500000004,79.06543429999999,1.5573928419999998,3.3720161,1.126234,0.7890728,45852.0,0.0,1284.0,1187.0,1187.0,29.0


==> Data/sum_data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.5194849999999995,1.02948444,0.029214568000000003,0.03661263,385.79778200000004,131.37970199999998,166.03392899999997,13.804043199999999,6.538304,1.4175935,1.1683195999999998,84921.0,0.0045,1929.0,1843.0,1843.0,30.0


==> Data/sum_data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.520889,1.0301985599999999,0.029220158000000003,0.03663341,355.028417,114.31953010000001,159.46029900000002,10.5255245,5.413353,1.7345744999999997,1.3677940000000004,60619.0,0.0049,2139.0,2065.0,2065.0,34.0


==> Data/sum_data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.524303000000001,1.0285529,0.029238568,0.036617710000000005,278.444394,89.4927497,132.68610400000003,8.1444171,4.138328,1.3709721,1.0872262,57945.0,0.0,2106.0,2030.0,2030.0,30.0


==> Data/sum_data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.519952999999999,1.02809739,0.029215088,0.036630060000000006,328.90450100000004,102.56071659999999,148.22901199999998,9.367432899999999,4.50991,1.5498080999999997,1.2224318,56645.0,0.0,2194.0,2115.0,2115.0,31.0


==> Data/sum_data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.541511999999999,1.01648469,0.029325878000000003,0.03653245,284.249571,86.68185759999999,129.126831,8.7465939,4.403423,1.4617699000000002,1.1666116000000002,55291.0,0.0029,1933.0,1852.0,1852.0,30.0


==> Data/sum_data/hybrid_LowerBound/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.568073,0.99996759,0.029462727999999997,0.03641607,220.63039900000004,69.1258655,105.864563,7.122771700000001,3.927801,1.2910084,1.02089,54580.0,0.0,1812.0,1724.0,1724.0,30.0


==> Data/sum_data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.05_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,5.201940400000002e-07,-5.1083273,0.008119975520000001,0.04037062000000001,176.34421800000004,53.435881599999995,79.401237,13.713787700000001,5.420025000000001,1.0114079,0.8800576999999998,66744.0,0.0,1010.0,988.0,988.0,28.0


==> Data/sum_data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.1_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,4.5200147999999994e-07,-5.1080345000000005,0.008119011590000001,0.04037474,180.19651600000003,55.3535404,80.4647566,12.660423699999999,5.1710590000000005,1.0241736,0.8862456,65944.0,0.0,1040.0,1015.0,1015.0,28.0


==> Data/sum_data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,2.9976488900000003e-07,-5.108835000000001,0.00812117646,0.04033805,165.672716,52.0649031,72.9771614,12.11749504,4.7925070000000005,1.0441529999999999,0.8851110000000001,63258.0,0.0,1091.0,1062.0,1062.0,30.0


==> Data/sum_data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.3_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,3.5477230999999996e-07,-5.395279,0.008806410150000001,0.0399096,97.35201810000002,29.274758900000005,44.2334436,7.153676230000001,2.8158167999999995,0.9771545,0.685325,44184.0,0.0,866.0,799.0,799.0,28.0


==> Data/sum_data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,2.8003211e-07,-5.368215999999999,0.00874174985,0.03992019000000001,103.2654866,30.030007199999996,46.0964506,7.575591289999999,2.9478131,1.0116117,0.7028686,43504.0,0.0,929.0,873.0,873.0,29.0


==> Data/sum_data/hybrid_LowerBound/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_bound=0.5_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,2.1799010999999998e-07,-5.3957835,0.008807470649999998,0.039913649999999995,78.70687879999998,24.7407822,36.65397269999999,4.80286737,2.6110415,0.8820188999999999,0.6029178,42872.0,0.0,897.0,829.0,829.0,28.0


==> Data/sum_data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.520273000000001,1.03058056,0.029216638000000003,0.03663689,417.39311599999996,152.63969799999998,187.190896,11.581363399999999,6.768388999999999,1.9778485999999997,1.6702387,60619.0,0.0,2162.0,2089.0,2089.0,35.0


==> Data/sum_data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.520889,1.0301985599999999,0.029220158000000003,0.03663341,365.21657899999997,117.2907614,165.63852699999998,10.755541000000001,5.534866,1.7684436000000001,1.4007692000000003,60619.0,0.0049,2139.0,2065.0,2065.0,34.0


==> Data/sum_data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.521389000000001,1.02985756,0.029223088000000005,0.03663055,406.95285399999995,148.703422,182.75976699999998,11.3021161,6.138631999999999,1.8356788999999998,1.5456772,60619.0,0.0137,2123.0,2048.0,2048.0,33.0


==> Data/sum_data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.6024210000000005,0.97835994,0.029621668000000004,0.03624628,279.17469900000003,96.62849800000001,125.405764,8.6168451,3.6464410000000003,1.1097761000000002,0.9081221,60617.0,0.2665,1571.0,1458.0,1458.0,21.0


==> Data/sum_data/hybrid_SizeRatio/shear_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.6024210000000005,0.97835994,0.029621668000000004,0.03624628,256.11312399999997,83.0844983,112.959903,8.0632049,3.107651,1.0314409,0.7916133,60617.0,0.2665,1571.0,1458.0,1458.0,21.0


==> Data/sum_data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.001_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,4.5200147999999994e-07,-5.1080345000000005,0.008119011590000001,0.04037474,202.422216,71.3203087,89.31441620000001,13.1693068,5.65763,1.0760010999999998,0.9831713999999999,65944.0,0.0,1040.0,1015.0,1015.0,28.0


==> Data/sum_data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.005_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,4.5200147999999994e-07,-5.1080345000000005,0.008119011590000001,0.04037474,181.172928,55.2201299,81.5936032,12.618325200000001,5.07481,0.9880954,0.8572930000000001,65944.0,0.0,1040.0,1015.0,1015.0,28.0


==> Data/sum_data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.01_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,4.5200147999999994e-07,-5.1080345000000005,0.008119011590000001,0.04037474,202.046231,70.84920989999999,89.6357944,13.148756800000001,5.663185,1.0804251999999999,0.9886073000000001,65944.0,0.0,1040.0,1015.0,1015.0,28.0


==> Data/sum_data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.05_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,3.5913228e-07,-5.721586800000002,0.009618548389999999,0.03922977,85.05273,29.094294799999997,35.4040803,7.9223501,3.963576,0.7985651,0.6881651,64652.0,0.09562499999999999,625.0,509.0,509.0,24.0


==> Data/sum_data/hybrid_SizeRatio/tensile_THB_4l0_0.50l0_AT-1_Order4_hybrid_S=0.1_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,3.0668267999999997e-07,-6.394211599999999,0.011372110389999999,0.03823333,57.912538,21.404317600000002,23.3928854,5.6232067,3.5874459999999995,0.7465630000000001,0.6266735999999999,63556.0,0.23906249999999998,460.0,342.0,342.0,22.0


==> Data/sum_data/implicit/shear_THB_4l0_0.25l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.323856000000001,0.7478654100000001,0.033272732000000006,0.036508780000000005,1351.576833,460.07555099999996,636.979537,5.0409446,15.756978,2.9290624,5.638569,144240.0,0.0,3367.0,3276.0,3276.0,36.0


==> Data/sum_data/implicit/shear_THB_4l0_0.25l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.357024000000001,1.11884224,0.028361728,0.03676002,1031.0646000000002,373.432051,463.379211,194.48857999999998,20.132673,3.0045459000000005,5.066032000000001,208509.0,0.0,1957.0,1798.0,1798.0,34.0


==> Data/sum_data/implicit/shear_THB_4l0_0.25l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.068798,0.50799259,0.03208843,0.037348530000000005,1365.7285299999999,619.832905,596.054824,9.3039927,22.109294999999996,3.1964837,5.734144,200713.0,0.0,2047.0,1888.0,1888.0,38.0


==> Data/sum_data/implicit/shear_THB_4l0_0.25l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.552315000000001,0.72319701,0.029311765000000004,0.03640467000000001,1377.37092,614.077196,633.4954990000001,30.089143999999997,23.738775,3.3838692,6.666518,187951.0,0.0,2172.0,2025.0,2025.0,39.0


==> Data/sum_data/implicit/shear_THB_4l0_0.50l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.542054000000001,0.5366995299999999,0.034578801,0.04129382000000001,295.50221500000004,87.14827009999999,136.485861,1.17261544,3.4989120000000002,1.2651252,1.0189024999999998,50601.0,0.0,2037.0,2000.0,2000.0,27.0


==> Data/sum_data/implicit/shear_THB_4l0_0.50l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.520273000000001,1.03058056,0.029216638000000003,0.03663689,374.20957000000004,120.37714070000001,169.53411900000003,11.0284784,5.788677,1.8647221999999997,1.4820289999999998,60619.0,0.0,2162.0,2089.0,2089.0,35.0


==> Data/sum_data/implicit/shear_THB_4l0_0.50l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-7.2234989999999994,0.35628276000000003,0.033078357,0.04402125,266.696859,89.022074,119.14358299999999,1.18758103,5.8561879999999995,1.7943989,1.4433672000000002,63938.0,0.0,1412.0,1364.0,1364.0,34.0


==> Data/sum_data/implicit/shear_THB_4l0_0.50l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.189,-6.77946,0.53508771,0.030611414,0.04155404,344.760263,112.374341,155.639131,1.7966700999999998,5.599989,1.7181952999999999,1.3776149999999998,63395.0,0.0,1765.0,1707.0,1707.0,32.0


==> Data/sum_data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.281188122e-06,-5.535917199999999,0.009097081840000002,0.0405781,681.015848,220.954825,310.95511999999997,4.02854382,13.039274,2.4297227,3.8300712000000003,118728.0,0.0,2219.0,2090.0,2090.0,34.0


==> Data/sum_data/implicit/tensile_THB_4l0_0.25l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,3.1470353999999998e-06,-4.88958552,0.00760258617,0.03707337,372.75796599999995,137.111785,168.34768200000005,153.771202,14.112119,2.2921193,3.6296160000000004,179400.0,0.0,835.0,784.0,784.0,28.0


==> Data/sum_data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,2.18187912e-06,-5.848930300000001,0.01004029055,0.041716170000000004,794.9746279999999,297.59862100000004,351.374504,5.91351002,15.585250000000002,2.5901227000000002,4.032394,176370.0,0.0,1693.0,1573.0,1573.0,32.0


==> Data/sum_data/implicit/tensile_THB_4l0_0.25l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,2.7145404939999997e-06,-5.544396000000001,0.009172789360000001,0.04006916,652.947746,227.93368100000004,304.57015799999994,28.2588833,13.456723,2.2663539000000004,3.313031,162134.0,0.0,1441.0,1390.0,1390.0,29.0


==> Data/sum_data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.7743451790000003e-07,-6.0077844,0.01038488371,0.04625964,201.06632829999998,60.432982100000004,90.01900689999998,1.121872042,3.233347,1.1519689,0.7935831000000001,41202.0,0.0,1800.0,1691.0,1691.0,31.0


==> Data/sum_data/implicit/tensile_THB_4l0_0.50l0_AT-1_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,4.5200147999999994e-07,-5.1080345000000005,0.008119011590000001,0.04037474,179.293544,55.524940400000006,81.07766489999999,12.6480686,5.033972,0.9903623000000001,0.8492173000000001,65944.0,0.0,1040.0,1015.0,1015.0,28.0


==> Data/sum_data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order2_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.030900866e-06,-6.349146800000001,0.011476606660000001,0.04922515,250.65476800000002,81.6196754,109.3199485,1.71018253,5.495180999999999,1.1346096,0.9508436,63206.0,0.0,1444.0,1374.0,1374.0,31.0


==> Data/sum_data/implicit/tensile_THB_4l0_0.50l0_AT-2_Order4_sum.csv <==
LoadStep,u,Fx,Fy,E_u,E_d,elAssemblyTime,elSolverTime,pfAssemblyTime,pfSolverTime,projectionTime,markingTime,refinementTime,basis_size,ref_area,totIt_el,totIt_pf,numIt_stag,numIt_ref
210.0,0.06300000000000001,1.411345913e-06,-5.7316563,0.009837834129999999,0.047183,176.9702596,55.467597100000006,78.9305947,1.572808152,3.5681529,1.1489959,0.8085295,45852.0,0.0,1284.0,1187.0,1187.0,29.0

